Adaptive Control of Distributed Energy Resources for Distribution Grid Voltage Stability

Volt-VAR and Volt-Watt functionality in photovoltaic (PV) smart inverters provide mechanisms to ensure system voltage magnitudes and power factors remain within acceptable limits. However, these control functions can become unstable, introducing oscillations in system voltages when not appropriately configured or maliciously altered during a cyberattack. In the event that Volt-VAR and Volt-Watt control functions in a portion of PV smart inverters in a distribution grid are unstable, the proposed adaptation scheme utilizes the remaining and stably-behaving PV smart inverters and other Distributed Energy Resources to mitigate the effect of the instability. The adaptation mechanism is entirely decentralized, model-free, communication-free, and requires virtually no external configuration. We provide a derivation of the adaptive control approach and validate the algorithm in experiments on the IEEE 37 and 8500 node test feeders.

==> data/30_bounded_direct_pow_voltages744a_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.992050373228653,1.0064960312238158,0.001334182324216248,0.00012464683494601815,0.000652544830323072,0.00042702829287555923,0.00025029665350614086,0.0010352975232326195,1.0025753914470767,0.9946990952412351,1.0018070565243145,1.0030415651780353,1.002217898289758,1.0006821513908926,0.994072324038744,0.9992602678779179,1.0027795101505141,0.992050373228653,1.0041442116340205,0.9930070835640703,0.992603771593707,1.001113249234788,0.9998515379675931,1.0030060403264351,1.0007872371618811,0.9990594401709331,1.0000012438041792,1.0050957719907818,1.0000863455517062,1.0000990034083341,1.0017701701542427,1.0055913467209077,1.0064960312238158,0.9993674388421971,0.9995702654175241,1.0026901408224536,0.9943815078961822,1.0028879767354035,0.00018861049066138896,0.0004547868027613704,0.0009560096272528742,0.0010285354750063345,0.001033927899312381,0.00020616464558680382,0.00044656594241589977,0.0002165259222006736,0.0010352975232326195,0.0005123068798263816,0.0010187236345922802,0.0004918723107326596,0.0004900446130219021,0.0011208454964387507,0.00022281454677578868,0.00032031338138082776,0.0011730828166246802,0.0002249423662279582,0.0012235918266117725,0.00025029665350614086,0.0012749704252243321,0.0012993437967242917,0.00012464683494601815,0.000261127551392012,0.0003841099104335416,0.001334182324216248,0.001328861812030229,0.00019617668304132142,0.0004387055495495944,0.0003189611679650806
1,1.0,0.9919979826898734,1.0067586576401428,0.0012098521142293462,0.00011350747349419787,0.0005921573041416815,0.00038676132686979296,0.0002290399580617653,0.0009387425289307062,1.0026000555254284,0.9947125415514345,1.001811066424641,1.003050890106234,1.0022278233128956,1.000705638977317,0.9940970083925513,0.9992837453491431,1.0027952172421988,0.9920874130472379,1.0041676553933663,0.9930452408366728,0.9926313575257836,1.001122418183605,0.9998683964256089,1.0030306654100207,1.0007992723818235,0.9990853940772689,1.0000138112489485,1.0051266387079882,1.000099913254364,1.0001130781670786,1.0018030742952706,1.005625656198218,1.0065323509847133,0.9993801227900346,0.9995841900386816,1.0027137652416704,0.9944038081338005,1.0029122076766472,0.0001722564018215678,0.00041262905206702015,0.0008661415893722659,0.0009323721111763017,0.0009371879959588367,0.00018820421297934597,0.00040478969650089484,0.00019745149443256495,0.0009387425289307062,0.0004638327697528837,0.0009244341656545186,0.0004453020284814865,0.00044402387058798705,0.0010160838334583304,0.00020213642348545846,0.00029213684422284205,0.0010636571015487472,0.0002043461585967019,0.0011095318465306518,0.0002290399580617653,0.0011562113176209945,0.0011784860626284364,0.00011350747349419787,0.00023883563777596007,0.00035020789765768517,0.0012098521142293462,0.0012050748061187189,0.00017945159253946786,0.0003978980230347593,0.00029089411552999804
2,2.0,0.9919668318593647,1.0069127485254776,0.0010950072931245978,0.00010389967100880926,0.0005363617215517472,0.00034968609631694426,0.00020804438554500288,0.0008495192463411469,1.0027364219151629,0.9947087048863567,1.001882885061678,1.0031277842848074,1.0023113392233083,1.0008428231968238,0.9941019226253606,0.9994182229973962,1.0028917897618854,0.9921103274784635,1.0042763490829125,0.9930694233121754,0.9926402707583131,1.0012075793135264,0.9999444233968277,1.003169915312322,1.00088843941901,0.9990870875778944,1.0001062874740656,1.005264182225008,1.0001946342653143,1.0002075117011902,1.0018035891795127,1.0057613625208661,1.0066693081182136,0.9994783145565401,0.9996823677827936,1.0028491329804452,0.9944004479986376,1.0030512068920414,0.0001563756748263196,0.00037491576913207094,0.0007836773954966806,0.0008437031075068974,0.0008480286469509224,0.00017077296704671465,0.0003673958313378954,0.0001791002678679679,0.0008495192463411469,0.0004203435559632183,0.0008368206282972881,0.00040348034046914816,0.00040280779051216764,0.0009194606686750402,0.0001828890251653062,0.00026502080719870483,0.0009625724948233135,0.0001862425920281007,0.0010041249185073393,0.00020804438554500288,0.0010464209864819308,0.00106665958695084,0.00010389967100880926,0.00021684671960425818,0.00031764703035931196,0.0010950072931245978,0.0010906860896295091,0.00016302407157883097,0.00036146360902547655,0.00026390047509760965
3,3.0,0.9919532809457546,1.0069821961957277,0.0009910973337417229,9.477989139963726e-05,0.00048580450782599333,0.00031618154558885747,0.0001891267709739858,0.0007687553085335078,1.0028338256827634,0.9947100944905805,1.001938990180794,1.003197991623214,1.0023793103202197,1.0009493807124834,0.994110200893645,0.9995253562832622,1.0029652519394865,0.9921216218348198,1.004352126609936,0.993082734897287,0.9926483541047822,1.0012760502903038,1.0000036478549503,1.0032690814588214,1.0009572801455962,0.9990954738464716,1.0001753146603891,1.005355595516117,1.0002636145286696,1.0002763842937392,1.0018111937019443,1.0058496348107888,1.0067581491514543,0.9995472061625067,0.9997511688265022,1.0029525974212967,0.9944067150313843,1.0031502456301855,0.00014202046702807986,0.00034031962278254505,0.0007091916597531903,0.0007635260357429709,0.0007674124367273206,0.00015505146990196222,0.0003332189695706484,0.0001625640885928744,0.0007687553085335078,0.00038085662191616364,0.000757295130949613,0.00036551794515360457,0.00036524058521548736,0.0008320831287409225,0.00016547368852964318,0.00024044005909274507,0.0008711126500747274,0.0001694152948853022,0.0009087429687825166,0.0001891267709739858,0.0009470732537261162,0.0009654420625855679,9.477989139963726e-05,0.00019715570074693887,0.00028844815184880655,0.0009910973337417229,0.0009871843058925195,0.00014815092437055134,0.0003280064692651426,0.00023943223825498395
4,4.0,0.9919536901576701,1.0069908929668014,0.0008974462682375469,8.60971697126642e-05,0.0004401489497931866,0.00028617872660079716,0.00017180944203854323,0.0006962586254782449,1.0029549412754286,0.9947242527240211,1.0019738685734372,1.003242351277601,1.002422326301157,1.001075248766391,0.994133127063711,0.9996507967995649,1.0030136366366211,0.9921511947329187,1.0044036583803395,0.9931126846749542,0.9926744505177738,1.0013213717477634,1.000071013896313,1.0034012455537256,1.001003288085195,0.9991198432156438,1.0002219666041663,1.0054911385613021,1.000310962828644,1.000323260093612,1.0018351758063138,1.0059882635636546,1.0068989187858253,0.9995987934125024,0.9998012094419074,1.003079063623251,0.9944272448926006,1.003281826580391,0.0001288650561436522,0.0003086576434138252,0.0006424040545555959,0.0006915475801208013,0.0006950695057422406,0.00014069577195610983,0.0003020680555002613,0.00014747659939761545,0.0006962586254782449,0.00034515492632068354,0.0006857707228897957,0.00033122342389122145,0.00033108148271137445,0.000753613784429014,0.0001498906453099304,0.0002179759940316573,0.0007888614412413593,0.00015373977430802881,0.0008229417968932142,0.00017180944203854323,0.0008576157607968535,0.0008742386751299419,8.60971697126642e-05,0.0001791923395376432,0.0002618796137542605,0.0008974462682375469,0.0008939103745181121,0.00013448564827561738,0.0002974232680589933,0.00021707304940079812
5,5.0,0.9919644197037379,1.006962731154607,0.0008139481032435226,7.866412048412642e-05,0.0003993474823959197,0.0002594837686552772,0.00015599820902217743,0.0006317896884774092,1.0030076634420435,0.9947380528658689,1.0019701915422996,1.0032434440790592,1.0024233645020069,1.0011305692513737,0.9941514566442529,0.9997059734067626,1.0030149643383082,0.9921727710090154,1.0044061214104856,0.9931331186533124,0.992691777659858,1.0013253565140496,1.0000967820500128,1.003458101396762,1.0010126304990958,0.9991468034169353,1.0002322492063036,1.005552883884146,1.0003198020841189,1.0003315003335302,1.00185934182352,1.0060513041531458,1.006962731154607,0.9996062914415204,0.9998101575767655,1.0031345838946684,0.9944448424701043,1.0033386126664936,0.00011738299623942461,0.00027984264673799615,0.0005829623156131633,0.0006274885142439394,0.0006306532075505657,0.0001280586447068557,0.00027385843225494454,0.00013418336191053026,0.0006317896884774092,0.00031286459841398134,0.0006222220577082255,0.0003002236664985875,0.0003001303538424294,0.0006837320704941133,0.000136106520196781,0.0001980198649259284,0.0007155387459164152,0.00013970850065186464,0.0007464362226500522,0.00015599820902217743,0.0007778028184862389,0.0007927855118853259,7.866412048412642e-05,0.00016257443420149596,0.00023735499955746114,0.0008139481032435226,0.0008107208017406517,0.00012248122831507545,0.0002696939463337033,0.00019719788957460463
6,6.0,0.9919818297925849,1.0069216030750519,0.0007393401054840715,7.175155601338134e-05,0.00036309970119824414,0.00023535904034429126,0.00014311512619099234,0.0005741911273920636,1.0029124698874317,0.9946841295057939,1.0018546540296172,1.0031212970769867,1.0023037803145256,1.0010335820663845,0.994092735659428,0.9996080715025817,1.0028959811081934,0.9921168847711547,1.004290848678031,0.9930773265926437,0.9926314423485364,1.0012020140743063,1.0000005841917707,1.0033592706166243,1.0008915140776187,0.9990817069790068,1.0001108785161317,1.0054555022198362,1.000197251594249,1.000210340338532,1.0017907449002195,1.0059537327613375,1.0068654768967853,0.9994847044850156,0.9996885060132092,1.0030378813194587,0.9943825627204573,1.0032396147376776,0.00010854526260404148,0.0002532198420362239,0.0005299327273285214,0.0005702244005694859,0.0005731060829163939,0.0001181687096009578,0.0002478778200506037,0.00012373536651314222,0.0005741911273920636,0.0002831554936282893,0.0005654460666138925,0.00027171838215907804,0.0002716295977659648,0.0006212680655586622,0.00012405291208221359,0.00018154582643347406,0.0006500434237699456,0.00012668173929264041,0.0006780790795924785,0.00014311512619099234,0.0007064933004178395,0.0007199729060590189,7.175155601338134e-05,0.00014885396729253172,0.000216370845153031,0.0007393401054840715,0.0007363793684300671,0.00011316186059326165,0.0002441280456087591,0.00018080202879630113
7,7.0,0.9920022806328389,1.0068914010440442,0.0006706168609466523,6.520578978478031e-05,0.00032967726651150184,0.00021318167169810556,0.0001310797560982385,0.0005209371168459549,1.0029038344229446,0.9946629945136151,1.0017739125719212,1.003037816855187,1.0022223266825265,1.0010287391863117,0.9940670464115124,0.9996013669385996,1.002813358979621,0.9920857700490757,1.0042080052683136,0.9930469245192358,0.9926017580041526,1.001117862690796,0.9999626577606642,1.0033515047644328,1.000809516672152,0.9990602646598964,1.000029136186707,1.0054528444671378,1.000113603019981,1.0001259656348451,1.0017629379284052,1.0059512091920078,1.0068636533730857,0.9994020071051068,0.9996052182221876,1.003030923012416,0.9943589609913586,1.0032319764496045,9.986253524111047e-05,0.00022913133516887848,0.0004809581528871984,0.0005173392691057071,0.0005199863701769557,0.00010857424384595846,0.00022436995008933021,0.00011364087177699969,0.0005209371168459549,0.0002563654791996338,0.0005129104462601751,0.00024601865173787485,0.0002458639746388381,0.0005636259039208134,0.00011284138237703749,0.00016595663035224665,0.00058968572715431,0.00011477332276152781,0.0006151021698874099,0.0001310797560982385,0.0006408402901759274,0.000653014946741228,6.520578978478031e-05,0.00013619022029243293,0.00019719123727485654,0.0006706168609466523,0.0006679169162982451,0.00010404966412843235,0.00022097681017092092,0.000165291970005382
8,8.0,0.9920221324331262,1.0068960173774921,0.0006074844387322781,5.918908399664635e-05,0.0002990341802673167,0.00019274560122204288,0.00012010411888318395,0.0004720351130639586,1.0029957000065828,0.9945875398145172,1.0018095753693368,1.003076394451887,1.002264684614433,1.0011161485080462,0.9939917199909462,0.9996854983451141,1.0028591697556153,0.9920221324331263,1.0042627344923873,0.9929828612775086,0.9925303851724652,1.0011604282203708,0.9999816086657459,1.003443626530905,1.0008518469648786,0.998972126438224,1.0000700802013607,1.0055357337298811,1.0001546392838416,1.0001687319155392,1.00167299107235,1.0060274781893297,1.0069401036466836,0.9994417883906299,0.9996448282869828,1.0031214238084778,0.9942820309502423,1.003324077483764,9.180447018798274e-05,0.00020733159374119314,0.00043557231978439456,0.00046852771541613133,0.0004710005154646498,9.970018115128059e-05,0.0002030972177421789,0.0001042241057986052,0.0004720351130639586,0.00023221995609037664,0.00046498287188306847,0.00022287284721143676,0.0002225687390192942,0.0005105067206997538,0.00010254801379501404,0.00015166521505209095,0.0005341333734032064,0.00010395806388000026,0.0005571743074166201,0.00012010411888318395,0.0005804923667403181,0.0005915030409777007,5.918908399664635e-05,0.00012471087827167359,0.0001799501886467302,0.0006074844387322781,0.000605040634249327,9.556710815251838e-05,0.00020000371691799898,0.00015105649164988847
9,9.0,0.9920377454020741,1.0069593443913036,0.0005510839667593159,5.3586429788861264e-05,0.0002720844268529777,0.00017412912681151238,0.00011171312053375003,0.0004286227168324166,1.003021097312113,0.9945771243498192,1.0018211574942237,1.0030949702109482,1.0022857154786005,1.0011408564832234,0.9939868496784037,0.9997075952551122,1.00288841783102,0.992036499790561,1.0043026795213486,0.9929973961383605,0.9925308258697069,1.0011773485975257,0.9999912384641636,1.0034667530819175,1.0008689502156622,0.998960324822924,1.0000864539978935,1.0055571361329971,1.0001704970894032,1.0001849297751073,1.001665158092162,1.0060454215790078,1.0069593443913036,0.9994579002990766,0.9996608275477588,1.0031482576740804,0.9942712408770168,1.0033475281767295,8.614580753925066e-05,0.00018758623779323313,0.0003948702356641429,0.00042499557172364505,0.0004273100790409285,9.352723545195274e-05,0.00018378846745898615,9.75491081611214e-05,0.0004286227168324166,0.00021026779383397014,0.0004226184210796868,0.0002018310208758766,0.00020142250266249416,0.00046308120644299926,9.381265590078533e-05,0.0001404280871351516,0.00048455045567036243,9.408587283638584e-05,0.0005054615228975673,0.00011171312053375003,0.0005266052252480898,0.0005365648082766006,5.3586429788861264e-05,0.00011579975296117684,0.00016586101049167573,0.0005510839667593159,0.000548880821096019,8.965611949305609e-05,0.00018096482179945245,0.00013986173014037456
10,10.0,0.9920454797483097,1.0070910668626052,0.000500012571862993,4.856437235020721e-05,0.00024807710579828715,0.00015693109896191125,0.0001053971363854389,0.0003892719257285858,1.0030152258814324,0.9945951767304406,1.001805926765641,1.003077848703136,1.0022699630981442,1.0011330743991231,0.9940038956761136,0.99969849217553,1.0028670745107076,0.9920473547319739,1.0042734532919937,0.9930077483073092,0.9925463044068807,1.0011625447009065,0.9999915118172966,1.0034615245340284,1.000854714295755,0.9989833877405853,1.0000718448232762,1.0055560679553046,1.000154250056629,1.0001681753632015,1.0016949674953952,1.0060428421322778,1.0069556639438297,0.9994392460612589,0.9996431543781191,1.003141443229383,0.9942888892141871,1.0033426990575507,8.199986792606855e-05,0.0001697397156884592,0.0003580558298058046,0.0003857173801170431,0.0003877939095570692,8.913515631937068e-05,0.00016636301429456013,9.274816355246869e-05,0.0003892719257285858,0.00019040850606831072,0.0003840529123202789,0.00018279366699679132,0.00018233874425251553,0.00042020488848786073,8.623248933615951e-05,0.00013152738870888552,0.0004396781329369804,8.520854563627253e-05,0.000458632305408475,0.0001053971363854389,0.0004777874819035206,0.0004867896840438432,4.856437235020721e-05,0.00010908233094260254,0.00015448679778442252,0.000500012571862993,0.0004979987519028833,8.55214437090792e-05,0.00016378191249610412,0.00013098814742555713
11,11.0,0.9920416956804599,1.007244039413399,0.0004531001586554994,4.410221385142209e-05,0.00022592309342025441,0.0001412069940380976,9.938519543358411e-05,0.0003528467199784003,1.0031501651590726,0.9945760680862804,1.0018525529617082,1.0031217953185432,1.0023195186134586,1.0012631748393506,0.9939854694552402,0.9998255104492779,1.0029231586632505,0.9920416956804597,1.0043355750666283,0.9930017567118365,0.9925312726298495,1.0012139792634616,1.0000478191290603,1.0035977264262161,1.0009085592563414,0.9989622290239781,1.0001286386512918,1.0056951248866182,1.0002122170257808,1.0002281901498942,1.0016666143097495,1.0061828897272553,1.0070967808253226,0.9994993406952959,0.9997043880772061,1.0032745408971886,0.9942614563010677,1.0034789059427371,7.7578397767846e-05,0.0001536222574649118,0.00032428411987666604,0.00034951767010189946,0.00035137715582932844,8.436087682437947e-05,0.00015064599992974014,8.760707982235629e-05,0.0003528467199784003,0.00017249139380869728,0.00034822115941807354,0.00016560539851221987,0.00016511909364222391,0.00038075211905036775,7.906598235727737e-05,0.00012289520195210327,0.00039842001693195787,7.727564808477628e-05,0.0004155910218634442,9.938519543358411e-05,0.0004329277679973059,0.00044106116297031186,4.410221385142209e-05,0.00010282186288757988,0.00014401730392669615,0.0004531001586554994,0.00045126232075282547,8.107231823188495e-05,0.0001482840769162469,0.00012238110776760495
12,12.0,0.9920240785583313,1.007356909126905,0.00041107419209320646,4.027642359605474e-05,0.00020539043914446259,0.00012782390622061293,9.145221252667252e-05,0.0003203252869773902,1.0033808117349974,0.9945732868147384,1.0019335595644105,1.0032079314025886,1.002405136468808,1.0014916299625387,0.9939839401700652,1.000051117512237,1.003009907408412,0.9920426305495544,1.004423013861511,0.9930016331629923,0.9925303741625342,1.0013021393063715,1.000153882820313,1.0038315034833367,1.0010031975123048,0.9989672769794682,1.0002288234255532,1.005945435628848,1.0003181748308307,1.0003384668565798,1.0016743539491673,1.006441202178425,1.007356909126905,0.9996129084778732,0.9998179521823876,1.0035058362222289,0.9942632577632047,1.003712787183242,7.14845873946353e-05,0.00013921372120393886,0.0002944484526134935,0.0003173774308237517,0.00031901210809668576,7.771995557321405e-05,0.00013657056603801271,8.066100354128506e-05,0.0003203252869773902,0.00015632974955865766,0.0003160703366775503,0.00015009650148469473,0.0001496794062141427,0.00034565451569707015,7.231802726968265e-05,0.00011264974954159021,0.00036159301918937807,7.026602706528092e-05,0.00037713327598081994,9.145221252667252e-05,0.0003928410018392326,0.00040017407035445733,4.027642359605474e-05,9.459799649671464e-05,0.00013189645053142705,0.00041107419209320646,0.0004094125076181502,7.474157906116025e-05,0.00013446150822814864,0.00011218151104737578
13,13.0,0.9919956143464509,1.0073844219414596,0.00037414788089845815,3.690606237465456e-05,0.00018695281216549693,0.00011651356904167061,8.305415364729719e-05,0.0002920309417283458,1.0033414293716598,0.9945447718807651,1.001915051815202,1.0031921266328265,1.002385217668889,1.0014444220718515,0.9939485445983995,1.0000006613039742,1.002982895434686,0.9919956143464509,1.0043867107167597,0.9929560715681279,0.9924925390198232,1.0012860710925902,1.0001262606354844,1.003787758616449,1.0009850434181427,0.9989329393358537,1.0002099252422108,1.0058860905299292,1.0002964722021233,1.0003152252652028,1.00163661064985,1.0063732555775926,1.007286981941269,0.9995887488428445,0.9997943250791924,1.0034622284723211,0.9942381619486441,1.0036690931412606,6.503855671105133e-05,0.00012626379487745996,0.0002685990889589777,0.0002894858366776303,0.0002908619997914902,7.066376081856163e-05,0.00012392273668071653,7.334458381294084e-05,0.0002920309417283458,0.0001417878918651291,0.00028806882799523053,0.0001361443168279049,0.0001358302493193241,0.0003150861276648951,6.627548781745045e-05,0.00010228997189178173,0.00032935608744362834,6.394050692353352e-05,0.0003434067390905308,8.305415364729719e-05,0.00035769645049149086,0.0003643170957272842,3.690606237465456e-05,8.589485007851154e-05,0.00011962944912331006,0.00037414788089845815,0.00037265009294807494,6.797497666488903e-05,0.00012204700938680071,0.00010186883672755349
14,14.0,0.991961110505435,1.0073457192158621,0.0003397190796167541,3.452166005984228e-05,0.0001700397398622003,0.00010566678812154215,7.566873745136009e-05,0.00026542198575464724,1.0032968021677648,0.9945916453914895,1.0018634209434154,1.0031406893814039,1.0023291856688445,1.0013930028399718,0.9939938899024063,0.9999457395970908,1.0029211188853306,0.9920368294252506,1.0043192655943354,0.9929990011090669,0.9925376590618794,1.0012312719591387,1.0001153255991795,1.0037489268178414,1.0009265132029777,0.9989904383274911,1.0001503920357844,1.005851712190015,1.0002352639640422,1.000252327492812,1.0016954433810583,1.0063443564743404,1.0072602795106596,0.9995293628284274,0.9997351927646991,1.0034177345584965,0.9942903496179962,1.0036297779968075,5.948745159774508e-05,0.00011500730443019909,0.0002441867441437361,0.0002631615053271986,0.0002643496785875829,6.451627830375418e-05,0.00011294799095627773,6.689887413101014e-05,0.00026542198575464724,0.00012899085923004933,0.0002618273064517525,0.0001238823956772237,0.00012371883562471201,0.0002863381534192414,6.0306453239799846e-05,9.319465500034228e-05,0.00029917737216843515,5.884668770163288e-05,0.00031188309347390033,7.566873745136009e-05,0.0003248607320854692,0.000330858409230019,3.452166005984228e-05,7.815782790496701e-05,0.0001086821342321323,0.0003397190796167541,0.0003383742133814398,6.212523486316133e-05,0.00011126720535234676,9.281333646927339e-05
15,15.0,0.991927359875546,1.0072760411640274,0.0003073868791347304,3.2334559896025484e-05,0.00015428878480157413,9.528110178660121e-05,6.913145395986881e-05,0.00024022974231255366,1.0032046373395984,0.9945024989558395,1.0018206781867214,1.0030961946440267,1.0022820562494414,1.0012833727584738,0.9938975520481766,0.9998287260011031,1.002872256707012,0.9919471048258568,1.0042715888246465,0.9929063334201772,0.9924433739327128,1.0011787357888866,1.0000299875304408,1.0036402615733948,1.0008716294126927,0.9988980881432736,1.0000937241384555,1.0057418934971347,1.0001739204751974,1.0001897928737549,1.0016021417951682,1.0062312774856608,1.0071467500062992,0.9994632284122329,0.9996700619147071,1.0033188186481747,0.9941993891059587,1.003521291675939,5.463396545501757e-05,0.00010484008960034482,0.0002209410843730024,0.0002381260962389183,0.00023921514057198207,5.912462908326614e-05,0.00010296935877612767,6.119499008599002e-05,0.00024022974231255366,0.00011724587383637672,0.0002370839242524846,0.00011262647380879363,0.00011264504035871369,0.000259094244608834,5.457008517159079e-05,8.511852191664165e-05,0.0002707125610953113,5.428411213464586e-05,0.00028220431347978416,6.913145395986881e-05,0.00029394372979441177,0.00029937311659994646,3.2334559896025484e-05,7.126167564081099e-05,9.889527541440434e-05,0.0003073868791347304,0.00030616949111790195,5.702033528809296e-05,0.00010151059583623565,8.477618420441632e-05
16,16.0,0.9919016516419566,1.0072106279998705,0.0002781488678396123,2.943208145409862e-05,0.0001397073513892678,8.615047790242658e-05,6.274937104408942e-05,0.00021744367467121194,1.003279454164911,0.9944469857295656,1.001852549894237,1.0031285504595322,1.0023148249817966,1.0013530845745695,0.9938415960245063,0.9998957892679602,1.002912113178948,0.9919016516419566,1.0043156788783698,0.992860995099529,0.9923896060281564,1.0012087318129446,1.000038693881861,1.003703752666053,1.0009032403623526,0.9988335695529944,1.000126923213618,1.0058065840026353,1.0002092670891616,1.0002268033024528,1.0015301128631056,1.006294873982656,1.0072106279998703,0.9995006118106613,0.99970702465905,1.0033892290502806,0.9941426288465156,1.0035852838409032,4.967911374983799e-05,9.499059001765849e-05,0.00019991997204459839,0.0002154852183682942,0.00021647967811483924,5.3722201211900445e-05,9.326705867565055e-05,5.555898432584911e-05,0.00021744367467121194,0.00010609568938922689,0.00021469379738073703,0.0001019155045692432,0.00010198891666495684,0.00023445147314501486,4.938049392344108e-05,7.724162295132923e-05,0.00024496371717440873,4.929490724269706e-05,0.0002553586997316253,6.274937104408942e-05,0.00026598113998381896,0.0002708963060165453,2.943208145409862e-05,6.462758241453133e-05,8.963866382122494e-05,0.0002781488678396123,0.0002770448416511907,5.1847788020068544e-05,9.198690066945058e-05,7.693568541088278e-05
17,17.0,0.9918894205203858,1.007176137702866,0.00025193577105171136,2.669483209791711e-05,0.00012700787582806496,7.761935280629394e-05,5.854355291519478e-05,0.00019697769194577795,1.003195200054783,0.9944500614032953,1.0018558044344403,1.0031264257190704,1.0023114933793604,1.001248678308326,0.993845722688979,0.9997872960373245,1.0029113510556855,0.9919189058305772,1.0043220885296975,0.9928779592301094,0.9923960176056003,1.001197839023682,1.0000012078261664,1.0035964859865742,1.0008852814676814,0.9988367408207142,1.0001046453138662,1.0056894329185653,1.0001842441232833,1.000197733127396,1.0015332990521228,1.006171924369277,1.007087798305454,0.999473779696818,0.9996812244219451,1.0032904404302774,0.9941514197863468,1.0034784273872783,4.659174746169596e-05,8.597176480295451e-05,0.00018104608111524787,0.00019511035837271529,0.0001960535756915317,5.011474085288102e-05,8.441035041572762e-05,5.1685049734752053e-05,0.00019697769194577795,9.599629542758454e-05,0.0001945426562512576,9.221399491438217e-05,9.229310122802477e-05,0.00021232827138874838,4.495725082095181e-05,7.155843322196315e-05,0.00022186065914823707,4.4634487264602934e-05,0.00023129069057463439,5.854355291519478e-05,0.00024090961833024647,0.000245375586781448,2.669483209791711e-05,6.023216610465705e-05,8.288124647959273e-05,0.00025193577105171136,0.00025094868024914236,4.850554399107418e-05,8.328529246082494e-05,7.128678374646936e-05
18,18.0,0.9918886833487355,1.0071648993147322,0.00022968204027403353,2.4198024324990384e-05,0.00011806848377104913,6.87099007710398e-05,6.225205632530125e-05,0.0001793704749109241,1.0032410602704218,0.9944470057419366,1.0018978739711144,1.0031708610719727,1.0023574827517518,1.0012865079556756,0.9938449225123059,0.9998211944754798,1.0029621283794492,0.9919333336030679,1.0043806127000205,0.9928912446309586,0.9924000628953057,1.0012446803057065,1.000029574068418,1.0036395243763263,1.0009332896583807,0.9988330501368653,1.0001538327208628,1.0057360954397585,1.0002366010952388,1.000249769009179,1.001530922330398,1.0062195163708887,1.0071372245500754,0.9995314016221185,0.9997384987893392,1.0033322586856754,0.9941508929913155,1.003521525519317,5.027912361374276e-05,7.781618679258258e-05,0.00016472592608386558,0.0001775043836717011,0.0001784338173310529,5.314602241362178e-05,7.639880835901079e-05,5.428768122965272e-05,0.0001793704749109241,8.685475478563614e-05,0.00017725506546497645,8.343313778258605e-05,8.352001507562564e-05,0.00019322636595452895,4.228120276343427e-05,7.306457716778437e-05,0.00020200791562000487,4.041275684883227e-05,0.0002106891710061094,6.225205632530125e-05,0.0002195190623641764,0.00022368487818146977,2.4198024324990384e-05,6.418357464880275e-05,8.480620179165283e-05,0.00022968204027403353,0.0002288133971553392,5.1962152520041655e-05,7.541511091433752e-05,7.283062775565556e-05
19,19.0,0.9918956024954542,1.0071606596427456,0.0002093188355349138,2.201403307395524e-05,0.00010947564501836312,6.103141100923682e-05,6.399078339607674e-05,0.000163212341605072,1.00324337541148,0.9944473893192324,1.0019201600891707,1.0032003137162162,1.0023835633450313,1.0012892240323088,0.993845997934514,0.9998216903520355,1.0029874194281734,0.9919419803447106,1.0044073196193863,0.9928990154316423,0.9924015566709858,1.001273918412744,1.0000443211549068,1.0036501978786634,1.0009649002744834,0.9988363184295215,1.0001867257451351,1.0057536347981553,1.0002719157673994,1.0002881485676858,1.0015386237532822,1.0062409494987599,1.0071606596427458,0.9995683017913641,0.9997763100995075,1.003338633353444,0.9941536179495857,1.0035323487660994,5.222019577298217e-05,7.049479965482554e-05,0.00014982050609420092,0.000161463689130057,0.00016232328424802878,5.454890695245355e-05,6.924758885410986e-05,5.535820980278273e-05,0.000163212341605072,7.877050989364501e-05,0.0001613351233103047,7.566666994438106e-05,7.570070447244456e-05,0.00017577457396995063,3.959809106021574e-05,7.297519660247125e-05,0.00018385559563226822,3.666604530962818e-05,0.00019184014560826807,6.399078339607674e-05,0.00019994838771290887,0.00020382452372729668,2.201403307395524e-05,6.610808194074741e-05,8.486887471425677e-05,0.0002093188355349138,0.00020854597008074742,5.37052752044742e-05,6.830029300132529e-05,7.277211424610205e-05
20,20.0,0.9919063403289896,1.0071501777887788,0.00018965281060145833,2.021914450271777e-05,9.928916839298778e-05,5.5240168131380664e-05,5.806980688456743e-05,0.0001479700521475426,1.0032216779303833,0.994488821583533,1.0018859122892219,1.0031636328061242,1.0023464993714004,1.0012715625327577,0.9938839245953489,0.9998028047688149,1.0029447227033865,0.9919672461411811,1.0043552657081183,0.9929234714920084,0.9924376581680587,1.001234685307996,1.0000418619948122,1.0036337939853104,1.0009223796682676,0.9988838394677113,1.0001413277094486,1.0057359373853614,1.0002227002533373,1.000236388347887,1.0015853878414411,1.0062252475004974,1.007145659332074,0.9995166729042526,0.9997250567154653,1.003319283497844,0.9941971973757373,1.0035153685701115,4.754564375928215e-05,6.397664079497763e-05,0.00013575546699929513,0.00014628813542145297,0.00014710397401983375,4.9630637486367565e-05,6.286408310226887e-05,5.036398220371107e-05,0.0001479700521475426,7.151133325024928e-05,0.00014635798720863497,6.870411849310792e-05,6.871004418471342e-05,0.0001592634154914674,3.584698312834927e-05,6.627659181851999e-05,0.0001666067660210311,3.345462544770419e-05,0.00017384033311399993,5.806980688456743e-05,0.00018119128493756533,0.0001847141609217747,2.021914450271777e-05,5.9936674322165546e-05,7.689848509324182e-05,0.00018965281060145833,0.00018895161416848557,4.8858838288363013e-05,6.201597695338213e-05,6.609544102340124e-05
21,21.0,0.9919170592177903,1.0071322620330794,0.0001724196453019429,1.8988133566368162e-05,9.067200525863842e-05,4.987959362837971e-05,5.3732141021877274e-05,0.0001345726822081693,1.0031761399913708,0.9944883069249324,1.0018928116750785,1.0031745285268507,1.0023538181435008,1.0012152890067587,0.9938819636997802,0.9997430996519966,1.002956331277188,0.9919714459250939,1.0043690872803515,0.9929262054690243,0.9924409818642492,1.001235132986024,1.0000203729436181,1.003571314900039,1.0009178831402923,0.9988792677257992,1.0001348657121423,1.0056580553112535,1.0002115171620065,1.0002221137574878,1.001576307649869,1.0061383247022186,1.0070568575320746,0.9995007781353118,0.9997100262780427,1.0032668071673958,0.9941999572802712,1.0034528121878104,4.394543880656483e-05,5.849791069118141e-05,0.0001233046518336388,0.00013283412663417875,0.00013366766836503204,4.627694841307665e-05,5.7585552106846574e-05,4.716819068987076e-05,0.0001345726822081693,6.531428491297813e-05,0.00013322491886600364,6.28151439627946e-05,6.284478602551095e-05,0.00014469497535336826,3.308316927086321e-05,6.114718059146638e-05,0.00015141210954220947,3.094950029341599e-05,0.0001579858547262707,5.3732141021877274e-05,0.00016472375609467515,0.00016795032310904182,1.8988133566368162e-05,5.545161458942766e-05,7.079021925225405e-05,0.0001724196453019429,0.00017176452607633915,4.5266831989812524e-05,5.6763464018343604e-05,6.098440944563012e-05
22,22.0,0.991923921530304,1.0071087329504882,0.000156599696683116,1.8506134415963578e-05,8.291152191383473e-05,4.481539386914544e-05,4.982631347287766e-05,0.0001221790105434468,1.0031301781133657,0.9944379681252139,1.0018937991547372,1.0031718041674194,1.0023509884578448,1.001159866877248,0.9938286014494956,0.9996855518706782,1.002956256691666,0.991923921530304,1.0043704558813844,0.9928794047662312,0.9923904257978077,1.0012299822284796,0.9999741503436406,1.0035062560723185,1.0009127753329696,0.9988120803540596,1.0001291420578924,1.0055862601556063,1.000202483343467,1.0002125158772321,1.0015011803957852,1.0060549378025894,1.0069715575898268,0.9994845946663947,0.9996951118476958,1.0032120249331333,0.994143385701621,1.0033885681364636,4.0769448199746226e-05,5.398666965819137e-05,0.00011186385736716027,0.0001204982040091937,0.0001212980125306005,4.3199339825027206e-05,5.332231353080827e-05,4.417460299354432e-05,0.0001221790105434468,6.009757625337834e-05,0.00012099074344419923,5.787574577411414e-05,5.8016204739419505e-05,0.00013131859068313484,3.061462927622875e-05,5.65164321335659e-05,0.0001374389101794629,2.9193137235762677e-05,0.00014341218731984831,4.982631347287766e-05,0.00014957826087112357,0.0001525229629256467,1.8506134415963578e-05,5.1416295448407984e-05,6.52926114883829e-05,0.000156599696683116,0.00015599051968109254,4.204888721013987e-05,5.242760840640085e-05,5.637075111505739e-05
23,23.0,0.9919242534685465,1.0070814111158484,0.00014174048563551266,1.7630079940745544e-05,7.547541220688983e-05,4.022311192503053e-05,4.613492216560668e-05,0.0001105693890659018,1.0030730129625707,0.9944508561257331,1.0019271069502433,1.0032129944148824,1.0023900681138327,1.0011018184303833,0.9938452643654517,0.9996244118513558,1.0030012728056619,0.9919490307440266,1.0044207077503557,0.9929026422475852,0.9924100457786198,1.001265825850351,0.9999720467408902,1.0034457930508038,1.000947054864008,0.9988373117761346,1.0001614909325995,1.0055351193437396,1.0002363309387226,1.0002470155727186,1.0015375360116985,1.006009264211635,1.0069254974524617,0.9995152490261545,0.9997264967249071,1.0031548935039618,0.9941648891535426,1.0033290648809652,3.745104447192651e-05,4.9451725483739847e-05,0.00010122773794614043,0.00010903565951266459,0.00010975673362710367,3.991611884981127e-05,4.8896267114973275e-05,4.08721830201896e-05,0.0001105693890659018,5.48233403746226e-05,0.0001095189800190435,5.282157765654405e-05,5.309185927576184e-05,0.000118822471048864,2.790040435035671e-05,5.2015700064993045e-05,0.00012437449066697156,2.7162822384750625e-05,0.00012979199212928796,4.613492216560668e-05,0.0001353805824246267,0.00013806148594517817,1.7630079940745544e-05,4.768696872281128e-05,6.023861241191822e-05,0.00014174048563551266,0.00014118526922370648,3.878983272343544e-05,4.803727169984216e-05,5.1876358249665626e-05
24,24.0,0.9919200365688031,1.007052117104001,0.0001284982027565223,1.6037188373568574e-05,6.864759875589112e-05,3.629776748769581e-05,4.274825028837655e-05,0.00010027354982091192,1.003018371191385,0.9944537392846023,1.0019088472091568,1.0031734104076564,1.0023640451542388,1.001033328355028,0.9938478096122864,0.9995552000809571,1.0029711482260086,0.9919552030225053,1.004391211537251,0.9929061548331337,0.9924129121232352,1.0012398575597188,0.9999431240784323,1.0033823275840854,1.00091783362504,0.9988356362518915,1.0001298147839761,1.0054607965996645,1.0002031975959726,1.0002134694586782,1.0015285515309835,1.0059275332461548,1.0068421474191729,0.9994780035694434,0.9996898273915752,1.0030811776921094,0.9941662035504928,1.0032649958104398,3.434795526423767e-05,4.480107779874258e-05,9.175947624653814e-05,9.882393177807414e-05,9.94839479176157e-05,3.687733514994807e-05,4.429487131034557e-05,3.783791604613809e-05,0.00010027354982091192,4.9618562003993234e-05,9.943913030296058e-05,4.7805510607985114e-05,4.8072840976531214e-05,0.0001076760836017968,2.5424994959275348e-05,4.790008425008266e-05,0.00011270500755515785,2.465068137121723e-05,0.00011761726663367153,4.274825028837655e-05,0.00012269987242603274,0.0001251287790342414,1.6037188373568574e-05,4.427150628916426e-05,5.562660536823602e-05,0.0001284982027565223,0.00012799179907324726,3.575523142480463e-05,4.349555735914814e-05,4.776474668816843e-05
25,25.0,0.991914416200927,1.0070226714897872,0.00011671174596871443,1.4523560337888978e-05,6.227687557463589e-05,3.301079835526329e-05,3.872371553002711e-05,9.111102991321034e-05,1.0030769348718118,0.9944206069946028,1.0019368916127556,1.0032096658893506,1.0023950786881943,1.001087160867571,0.9938034733828592,0.9996026534040539,1.0030069949319136,0.991914416200927,1.0044275962649003,0.9928653243211264,0.992372300740887,1.0012726044277598,0.999961228568741,1.0034453138026689,1.0009523784895977,0.9987885389872471,1.0001661394228947,1.0055243837295469,1.0002410335557772,1.000251999014035,1.0014770979794854,1.0059890868841874,1.0069040576730657,0.9995199143242838,0.9997313661434085,1.0031425592945,0.9941267738682487,1.003328114228607,3.112704631228247e-05,4.054556855681626e-05,8.330504835012649e-05,8.975196352844616e-05,9.033502632313114e-05,3.337047570163975e-05,4.008316898612527e-05,3.423434570041243e-05,9.111102991321034e-05,4.4919047990938604e-05,9.04968482982614e-05,4.327345179495823e-05,4.349520587519465e-05,9.774827726224348e-05,2.305069666540523e-05,4.336334056938331e-05,0.00010230501609350542,2.2316632955863406e-05,0.00010675799381869824,3.872371553002711e-05,0.00011139987611361172,0.00011360811261318745,1.4523560337888978e-05,4.0113359769269254e-05,5.0401875210192995e-05,0.00011671174596871443,0.00011626180862848708,3.2373150751131654e-05,3.9356989011048406e-05,4.3241888608876e-05
26,26.0,0.991909767183115,1.00699489484805,0.00010593517391260653,1.3336329777463208e-05,5.649849723223003e-05,2.9954785538177845e-05,3.50828533856556e-05,8.265707284937334e-05,1.0030868345620485,0.9944632432069465,1.0019249103685626,1.0031954219873176,1.0023826878900692,1.0010949830392408,0.9938466420657813,0.9996076436734693,1.0029954572075916,0.9919572222179189,1.0044147508440566,0.9929113359108684,0.9924216588739656,1.0012611817413763,0.999980367957575,1.003462465822755,1.000938527094004,0.9988405630917815,1.0001509595040723,1.0055460047516922,1.0002230007468862,1.0002343817660837,1.0015327370410545,1.0060133465423897,1.0069282308353484,0.9994972857599074,0.9997102576637872,1.003151381765054,0.9941697547472443,1.0033451276582876,2.8199430192180383e-05,3.682271705704298e-05,7.552843586148372e-05,8.141213963110708e-05,8.192294887818222e-05,3.0216124315743782e-05,3.638384085486546e-05,3.1003513020395094e-05,8.265707284937334e-05,4.072831562390788e-05,8.218132955513495e-05,3.923067241438559e-05,3.946424661440458e-05,8.865332170383177e-05,2.088819524946228e-05,3.9261787022806615e-05,9.280273999889751e-05,2.0379950209745315e-05,9.685319968992497e-05,3.50828533856556e-05,0.00010109377894685533,0.0001031235209176298,1.3336329777463208e-05,3.6348748421757265e-05,4.56671478358749e-05,0.00010593517391260653,0.00010553254190135854,2.9320690371268972e-05,3.577067775850326e-05,3.9153472995051535e-05
27,27.0,0.9919053821269394,1.0069706077536302,9.600530180466886e-05,1.2265094919881305e-05,5.132975931841668e-05,2.702606380445684e-05,3.231283978975851e-05,7.485384057083734e-05,1.0031157417768801,0.9944824116079343,1.0019144833270108,1.0031788703036537,1.0023690553568372,1.0011190205734977,0.993862925736163,0.9996295768938557,1.002979988489644,0.9919673193239679,1.0043950405532698,0.992925002236164,0.9924385978592946,1.0012491405415511,0.9999945391983324,1.0034906729372128,1.0009238188942133,0.9988677492461319,1.000133397921541,1.005569091971736,1.0002016076516624,1.0002128736341447,1.0015672887441693,1.0060345823536594,1.0069470540003798,0.999466619519169,0.9996807891938574,1.0031752613314888,0.994187311012267,1.0033731831608401,2.576871793206722e-05,3.346765289812344e-05,6.837576018628726e-05,7.370012765034546e-05,7.416651654510988e-05,2.7681750681372415e-05,3.304582526904429e-05,2.8448359073458737e-05,7.485384057083734e-05,3.6939741452577104e-05,7.446547023068928e-05,3.5574463779765855e-05,3.5837284435740724e-05,8.026645909139982e-05,1.893460456001997e-05,3.590734399617057e-05,8.404270626987258e-05,1.8638186240350954e-05,8.772635898536683e-05,3.231283978975851e-05,9.159587752971333e-05,9.345661745335753e-05,1.2265094919881305e-05,3.356884590419357e-05,4.2018600095422976e-05,9.600530180466886e-05,9.563225753736778e-05,2.6831724563706103e-05,3.255135316851699e-05,3.581309693731353e-05
28,28.0,0.9918997830923164,1.0069516307813704,8.69783197836931e-05,1.1549986678822664e-05,4.686572419468737e-05,2.418667693658342e-05,2.969507273177058e-05,6.772532068067344e-05,1.003119581092075,0.9944554425152928,1.0019170492070868,1.0031802847796536,1.00237196941692,1.0011132731531476,0.9938319784600546,0.9996209360372575,1.0029840128727805,0.9919448242438408,1.004402698019146,0.9929015425570523,0.992409861249805,1.0012538567639317,0.9999850032327483,1.0034909866845885,1.0009297928847025,0.998829095582454,1.000142464756977,1.005572877261136,1.000214390870781,1.000225595237532,1.001530887831578,1.0060387150289056,1.0069516307813702,0.9994822457383572,0.9996964365230732,1.0031732505416007,0.9941568285619667,1.003373951612544,2.3878740282233135e-05,3.0473767484661837e-05,6.186385816595618e-05,6.668236804350885e-05,6.710380249549173e-05,2.585542590836284e-05,3.0118439126302068e-05,2.664239257583396e-05,6.772532068067344e-05,3.35937570187073e-05,6.737411044125358e-05,3.235363618802496e-05,3.261895203652828e-05,7.263218601074178e-05,1.7403040899247343e-05,3.350426529398871e-05,7.606208190962033e-05,1.721466311011171e-05,7.940469600510528e-05,3.062573230362223e-05,8.293610224010925e-05,8.463958939975204e-05,1.1549986678822664e-05,3.213365568039479e-05,3.984507099630919e-05,8.69783197836931e-05,8.662913896039044e-05,2.5022603150053647e-05,2.969507273177058e-05,3.341095023934975e-05
29,29.0,0.9918914921391623,1.006939002291066,7.879047019781658e-05,1.0911295854450531e-05,4.290857942725722e-05,2.1614609677769475e-05,2.7087136697311995e-05,6.144849168928683e-05,1.0031158664757966,0.99443267940195,1.0019431510098964,1.0032088954270537,1.0024026613444583,1.0011079148414974,0.9937996768230901,0.999612996719634,1.003016432239093,0.9919122410864688,1.004435417584401,0.992868148690175,0.992375903168169,1.0012828524470962,0.9999815365987729,1.0034817130741056,1.00096149294705,0.9987915086600606,1.0001763015732608,1.005553711340582,1.0002443805882977,1.0002550046799343,1.0014856699758645,1.006009609006289,1.006920547148514,0.9995074402338733,0.9997217557603525,1.0031656793569041,0.9941315052988284,1.0033647501925858,2.2460680561286534e-05,2.7751372271090472e-05,5.606766072447092e-05,6.0471980040829765e-05,6.083652728750746e-05,2.4469927491598795e-05,2.7460563412858703e-05,2.5290761026412874e-05,6.144849168928683e-05,3.055969404110555e-05,6.117722133660189e-05,2.9433894992550395e-05,2.9688707218957846e-05,6.581357881262554e-05,1.6015939298715395e-05,3.1635434713499624e-05,6.890764454504891e-05,1.5917570798847617e-05,7.192227725916492e-05,2.913682897971488e-05,7.512834415037424e-05,7.667508219278529e-05,1.0911295854450531e-05,3.074698092064817e-05,3.7786452060696304e-05,7.879047019781658e-05,7.847273226075617e-05,2.3670041836045233e-05,2.7087136697311995e-05,3.152209014465696e-05
30,30.0,0.991879031327393,1.006930631782334,7.140383221682453e-05,9.886561256266794e-06,3.931414661765244e-05,1.933991735462734e-05,2.4509861819445285e-05,5.5788593331698316e-05,1.0030897133137073,0.9944101154963186,1.0019146070218359,1.0031784177265926,1.0023734515909188,1.0010769932394497,0.9937685945841335,0.9995792708503757,1.0029883385448979,0.9918755241195448,1.0044032251506445,0.9928311396079659,0.9923438964961898,1.0012564209657142,0.9999538089664856,1.0034539352570022,1.0009345009802904,0.9987581306372436,1.0001486036606744,1.0055121984238278,1.0002144539730604,1.0002267294273055,1.0014464333615392,1.0059584721477268,1.006867081395989,0.9994708592433823,0.9996866716474768,1.003134104065179,0.9941051729543026,1.003336304682465,2.139120723655149e-05,2.5109255590567648e-05,5.0827641736491014e-05,5.49101900391091e-05,5.518042233699487e-05,2.3512613579064457e-05,2.4845825883812595e-05,2.4352619899768727e-05,5.5788593331698316e-05,2.7667269546822218e-05,5.5583474264852033e-05,2.6641090482795923e-05,2.6864520320510018e-05,5.9658041830460134e-05,1.463036670753662e-05,3.0038084211703613e-05,6.245685700976303e-05,1.4403026609464021e-05,6.518337318653967e-05,2.7848010105983004e-05,6.808893344045242e-05,6.949023128356943e-05,9.886561256266794e-06,2.9423273362381426e-05,3.58466488250998e-05,7.140383221682453e-05,7.11163216745433e-05,2.284565111835091e-05,2.4509861819445285e-05,2.99205996221513e-05
31,31.0,0.9918609227169249,1.0069236465397442,6.47653130146553e-05,9.185815850394532e-06,3.592453705013612e-05,1.7352389623213564e-05,2.264017938843208e-05,5.0575032601019225e-05,1.0031542668095632,0.9943985528567564,1.0019472013152906,1.0032162944549134,1.002411910449015,1.0011455038510229,0.993756226102204,0.9996472024263938,1.0030283202818264,0.9918609227169249,1.0044412943692915,0.9928151600035777,0.9923322763741452,1.001298816193692,0.9999889453834845,1.003526962042355,1.0009782390018134,0.9987438366032548,1.00019306746709,1.0055805777484819,1.0002603826735634,1.000276043148596,1.0014291522668668,1.006017731967101,1.006923646539744,0.9995146379639415,0.9997305607668336,1.0031993691598662,0.9940972471226183,1.003408964159978,1.9990360140916885e-05,2.280736903319432e-05,4.6047008678994035e-05,4.980237607154361e-05,5.000003911451654e-05,2.209807392842597e-05,2.264017938843208e-05,2.2871630046467216e-05,5.0575032601019225e-05,2.5159606131044456e-05,5.039091928719404e-05,2.4233963271924208e-05,2.443741153067991e-05,5.4060431284624734e-05,1.3347053004477553e-05,2.8000412652676857e-05,5.6606304902847016e-05,1.3219941577517705e-05,5.9087843235356274e-05,2.615636957703702e-05,6.172761790589216e-05,6.299992732556085e-05,9.185815850394532e-06,2.768980710064809e-05,3.3537739661412523e-05,6.47653130146553e-05,6.450000593205764e-05,2.1598249594344937e-05,2.2301645080224472e-05,2.7897664580003754e-05
32,32.0,0.9918376831322816,1.0069153965853574,5.869583216743399e-05,8.671566310005436e-06,3.263414308190644e-05,1.565430477865364e-05,2.0713645440566384e-05,4.5838964565018465e-05,1.0030922053973008,0.9944240329690129,1.0019451006356217,1.0032158384926078,1.0024081153856406,1.0010764364822826,0.9937825964255963,0.9995787869120002,1.0030194833441826,0.9918821783451559,1.0044292680979494,0.9928352618271026,0.9923571917165628,1.0012922386830645,0.9999708777181336,1.0034529088074116,1.0009695058603767,0.9987728727170334,1.0001816186812784,1.005499504474673,1.0002437232142307,1.0002590568658305,1.0014621122129388,1.0059310570226019,1.0068345706510706,0.9994911656776786,0.9997083832731045,1.0031301887814075,0.9941307097701098,1.0033353168678854,1.8206770601125985e-05,2.0810072472102066e-05,4.171844104290366e-05,4.512585150794193e-05,4.5299043813092505e-05,2.005272530201218e-05,2.0713645440566384e-05,2.071978343738114e-05,4.5838964565018465e-05,2.2960376177836264e-05,4.56799831469843e-05,2.2145388162019358e-05,2.235143065685305e-05,4.897757797548668e-05,1.2117384200396867e-05,2.5485096970818325e-05,5.128448380937158e-05,1.2261010659462357e-05,5.35339518712935e-05,2.382248540164204e-05,5.593020150336379e-05,5.708342581439595e-05,8.671566310005436e-06,2.5195782164181227e-05,3.048439607781978e-05,5.869583216743399e-05,5.845272187618863e-05,1.9633941320717605e-05,2.0380022439668526e-05,2.5391935569109327e-05
33,33.0,0.9918178084564141,1.0069041228911975,5.321957078251177e-05,8.156120908466108e-06,2.9636056637457195e-05,1.4113058672247304e-05,1.8808581754968824e-05,4.149485583439935e-05,1.0029549035182865,0.9943702437837348,1.0019445104077445,1.0032115209230115,1.0024034227310812,1.000925882476439,0.9937279693908984,0.999428694224819,1.0030130781374287,0.9918277113945468,1.0044201526305772,0.9927818802534352,0.9923034960869708,1.0012882001489891,0.9998989554846411,1.0032973119767785,1.0009614041835184,0.9987109578019016,1.000172328260142,1.0053281885330059,1.0002299489382345,1.000246639484396,1.0013937757771934,1.0057513970074121,1.006652314856423,0.9994709779955382,0.9996889875852814,1.0029809672442522,0.9940742577447782,1.0031804369722,1.6616245906822528e-05,1.898893928040462e-05,3.775757028513714e-05,4.085846011501043e-05,4.100446593170029e-05,1.8233656652514254e-05,1.8867055318688484e-05,1.8808581754968824e-05,4.149485583439935e-05,2.0885911273638784e-05,4.1365161765752135e-05,2.018087201059051e-05,2.040570317967605e-05,4.4327228214170195e-05,1.1039718580092113e-05,2.3242114847240444e-05,4.642408849839975e-05,1.1335418976100408e-05,4.8469948777762376e-05,2.173276633390034e-05,5.065807656572598e-05,5.170032893219703e-05,8.156120908466108e-06,2.297344972695383e-05,2.7744393123481302e-05,5.321957078251177e-05,5.2987018721975636e-05,1.7867346516249485e-05,1.858055950366171e-05,2.3156070805523767e-05
34,34.0,0.9918117893368816,1.0068882891667774,4.825412751925805e-05,7.604090615977164e-06,2.6892839456472226e-05,1.2739401391928379e-05,1.7071154254851717e-05,3.7564474115547666e-05,1.0028670285097425,0.9943509214416494,1.0019113265665127,1.0031794760675374,1.0023690274525832,1.0008289868754732,0.993708229440411,0.9993317321143548,1.0029777298383145,0.9918117893368816,1.0043884869425863,0.9927675929464327,0.9922839563698841,1.0012540892639021,0.9998492862117456,1.00319940320187,1.0009247935473267,0.9986922649590502,1.0001337424443966,1.005220255133345,1.0001881563722734,1.0002082195284332,1.0013878171413986,1.0056359359239215,1.0065330636765923,0.9994162860828716,0.9996365044398088,1.0028887732707723,0.99405045133683,1.0030830362185303,1.5162781972762496e-05,1.728011583398447e-05,3.417307721400716e-05,3.699716928494161e-05,3.711818846786991e-05,1.6569924253578172e-05,1.7168950540498894e-05,1.7071154254851717e-05,3.7564474115547666e-05,1.8952341597199834e-05,3.7460960749651355e-05,1.8330184913865926e-05,1.85644414860812e-05,4.011939190104461e-05,1.0027045218237211e-05,2.1161294948495233e-05,4.2024953063795516e-05,1.044179545635336e-05,4.388621332679786e-05,1.9777355149127118e-05,4.5884488042037837e-05,4.6827101971412045e-05,7.604090615977164e-06,2.0891388252626033e-05,2.5194069110698233e-05,4.825412751925805e-05,4.803442608345194e-05,1.6246738283714084e-05,1.6913839681148003e-05,2.1083100385152144e-05
35,35.0,0.9918274535169481,1.0068663591216114,4.37195865010852e-05,7.1459113719109385e-06,2.4416093045083158e-05,1.1514766484594833e-05,1.5450775624473315e-05,3.4073704921346613e-05,1.0030073556793924,0.9943727324711428,1.0020173969328963,1.0032903738518795,1.0024844664755495,1.000977410532403,0.9937356611546114,0.9994821554704384,1.0030965484493037,0.9918386268288052,1.0045103094847456,0.9927951199670288,0.9923113304683624,1.0013723905033138,0.9999471359429638,1.0033465445460135,1.0010475866750441,0.9987253759968416,1.0002576266624783,1.0053676631334771,1.000314677432771,1.000339515413716,1.0014361922780797,1.005782428276685,1.0066782332629294,0.9995377535092971,0.9997595775194769,1.0030315770808718,0.9940702036212967,1.003229655767819,1.3739900256414278e-05,1.5727476579386646e-05,3.097443172849173e-05,3.3537441418110995e-05,3.365975056470243e-05,1.4994535252674349e-05,1.570977268250968e-05,1.5450775624473315e-05,3.4073704921346613e-05,1.7289591526259974e-05,3.3985524090700255e-05,1.6729348941164414e-05,1.696470048273316e-05,3.6370448890374354e-05,9.074152093058315e-06,1.9161931098877952e-05,3.810871390471077e-05,9.682607630885627e-06,3.9809096413519236e-05,1.7929789382103307e-05,4.16008567248429e-05,4.245054007795927e-05,7.1459113719109385e-06,1.8969780716871645e-05,2.2870721984512953e-05,4.37195865010852e-05,4.352269414756171e-05,1.4706836971342377e-05,1.543029308945861e-05,1.9091876284451753e-05
36,36.0,0.9918619771227003,1.0068367964652123,3.968059896712715e-05,6.966460185960764e-06,2.2269821299057717e-05,1.0365282803783805e-05,1.4166460584679469e-05,3.094096767857937e-05,1.0031422469653424,0.9944209582536904,1.0021346458011442,1.0034114917237615,1.0026128035138013,1.00112016578748,0.9937977950979708,0.9996279553529356,1.0032330310480249,0.9919136663098695,1.0046533734931213,0.9928688757475459,0.9923790689630055,1.0015010918989022,1.0000576996832133,1.0034907180949466,1.001179271817261,0.9987887656262473,1.0003898634479411,1.0055206367426415,1.0004468433883447,1.0004710152954788,1.0015091616913225,1.0059399686555741,1.0068367964652123,0.9996687754151427,0.9998917018440724,1.0031673231911953,0.994123347155334,1.0033740716236055,1.2487198534378388e-05,1.4385049458980767e-05,2.8114095680613662e-05,3.044435328884275e-05,3.056156148583414e-05,1.365602639490094e-05,1.4513708294336166e-05,1.4096868949026773e-05,3.094096767857937e-05,1.597016566467221e-05,3.087903580844692e-05,1.5471572985088465e-05,1.5661396931307035e-05,3.300218176798876e-05,8.283463833991789e-06,1.7412511711134886e-05,3.458808241123914e-05,9.141584134177378e-06,3.614173105169455e-05,1.6420187207273126e-05,3.7755139884696735e-05,3.851617154588262e-05,6.966460185960764e-06,1.7509149293439974e-05,2.10787052124952e-05,3.968059896712715e-05,3.9496596615398675e-05,1.3401630142456885e-05,1.4166460584679469e-05,1.7351983267086815e-05
37,37.0,0.9919098733759296,1.0067987502043112,3.6067560054948915e-05,6.684871981545245e-06,2.0392938841144056e-05,9.311246907973204e-06,1.3130042443277625e-05,2.811877987432436e-05,1.0030813113587238,0.9944936694122504,1.0022003802468438,1.0034749084396857,1.002680770786411,1.001048474193122,0.9938784526135844,0.999556994325078,1.0033018013464394,0.9920037829076981,1.0047273100690415,0.992958429106743,0.9924637459296968,1.0015731081653547,1.0000894395333413,1.0034269414768229,1.0012495644077959,0.9988713027509859,1.0004603519007451,1.0054468075012717,1.0005152749326978,1.0005395904152377,1.0015933325707465,1.0058597440662815,1.0067543613408279,0.9997321241868975,0.999956145840077,1.003095320186721,0.9942019169904764,1.0033097908313198,1.1619143428881361e-05,1.3143867682574071e-05,2.5527308938918686e-05,2.766378518900773e-05,2.7769156666396193e-05,1.2725981213484864e-05,1.3360200239153503e-05,1.3130042443277625e-05,2.811877987432436e-05,1.4736787839936846e-05,2.8057574672015323e-05,1.4298224569905353e-05,1.4405316773080547e-05,2.999756041390415e-05,7.621218627257189e-06,1.616583972048069e-05,3.1440719976847866e-05,8.551095813671043e-06,3.285102506977275e-05,1.5274848949722807e-05,3.432310580282729e-05,3.5034183141251056e-05,6.684871981545245e-06,1.6270489055099828e-05,1.9507601244615965e-05,3.6067560054948915e-05,3.589757630616624e-05,1.2467308919967299e-05,1.2968936944191227e-05,1.6108053681095877e-05
38,38.0,0.9919656554984281,1.0067541105345024,3.27456330784585e-05,6.195860183334464e-06,1.8682089691857807e-05,8.361678047156152e-06,1.200644077474059e-05,2.5540209274021492e-05,1.0030140745184606,0.994546628347618,1.0022689630103414,1.0035480404001853,1.0027536145285154,1.0009728153161024,0.9939393855278205,0.9994805293937851,1.0033758616207955,0.992074801119374,1.0048072572233708,0.9930296742774225,0.9925283750461675,1.0016531896142713,1.0001185564915542,1.0033670885677832,1.0013278151760734,0.9989397299292252,1.0005388765167889,1.0053909954343407,1.0005915147312232,1.0006162417824493,1.001666461549166,1.0058077062276118,1.0067017836850523,0.9998068593956887,1.0000315013540695,1.0030215233992468,0.9942681499660437,1.0032496685531873,1.0937500208153754e-05,1.1961587786375827e-05,2.315669010617024e-05,2.5117155791710784e-05,2.5215494997333407e-05,1.200644077474059e-05,1.217558197749411e-05,1.2353224433111801e-05,2.5540209274021492e-05,1.3424944500980165e-05,2.5467050213681166e-05,1.3033629363633829e-05,1.3115691955767096e-05,2.7258189278415917e-05,6.95787555145751e-06,1.5202138133809151e-05,2.857181922239273e-05,7.845775848885444e-06,2.9851904780459927e-05,1.4398072270627423e-05,3.118710666285028e-05,3.1857092218415104e-05,6.195860183334464e-06,1.531051496084881e-05,1.8262061610139088e-05,3.27456330784585e-05,3.2592780452817636e-05,1.174976734073899e-05,1.1829028221779783e-05,1.5141869557128852e-05
39,39.0,0.9920238367119875,1.0067054529485975,2.9688585371677852e-05,5.9615935065669875e-06,1.7891683000131612e-05,7.1337314024234955e-06,1.20137620026852e-05,2.3110971831685266e-05,1.0027680566007706,0.9945814057577879,1.0022176079550313,1.0035000714573887,1.0027047140000804,1.0007165299347303,0.9939809657556683,0.9992217384636632,1.0033340594367641,0.9921333568796589,1.0047766707522732,0.9930879646773434,0.9925759720930435,1.0016011098590971,1.000036344514002,1.003116201604323,1.0012741460042147,0.9989936743103723,1.0004832652247566,1.0051432406869552,1.0005329237187695,1.00055634448093,1.001728896123463,1.0055607686811519,1.0064529022981714,0.9997438707534766,0.9999680910420676,1.0027694035755919,0.9943088902294874,1.00299864652948,1.2005113537729678e-05,1.1043178905305773e-05,2.095512988578993e-05,2.2733246045675103e-05,2.2818524903518062e-05,1.3438537617144365e-05,1.124344573362231e-05,1.3739253228642392e-05,2.3110971831685266e-05,1.2375184854304201e-05,2.304979007655143e-05,1.20137620026852e-05,1.2086253654918385e-05,2.4665306376226057e-05,6.780737568641447e-06,1.6533187924626932e-05,2.5855934650059783e-05,7.3906394020031455e-06,2.7015579387288402e-05,1.650287351401532e-05,2.823684904368851e-05,2.8838526518495653e-05,5.9615935065669875e-06,1.7838242466642793e-05,2.0687902630076674e-05,2.9688585371677852e-05,2.954226618167305e-05,1.3192035468545781e-05,1.0954217988797927e-05,1.6453619727349963e-05
40,40.0,0.9920789302384002,1.0066553529394078,2.7243914224414807e-05,5.7716887077174724e-06,1.784825775457158e-05,6.397817275648049e-06,1.1240864407670206e-05,2.2518923955264027e-05,1.0026779209428631,0.9945315135857693,1.0021634207170107,1.0034415256458187,1.0026462180968496,1.0006175171689249,0.9939276806883951,0.999122079441422,1.0032755555277069,0.9920789302384002,1.0047187830635496,0.9930333690595327,0.9925225903102708,1.001538565182956,0.9999632042736389,1.003012110242696,1.0012066927523653,0.9989380196097313,1.0004118743146564,1.00503014692037,1.0004556493883463,1.0004772956458592,1.0016658852696771,1.00544334375987,1.0063323662685277,0.9996600935519427,0.9998842624624247,1.0026700111859013,0.9942574117132708,1.0028946275641215,1.4434691821434791e-05,1.0289769121388428e-05,1.9049882380531082e-05,2.0657120338576288e-05,2.0750673574245587e-05,1.6495921918087925e-05,1.0484546181473741e-05,1.675270356485808e-05,2.102968625301093e-05,1.1506772605217395e-05,2.0965568236944284e-05,1.1165441338961708e-05,1.1240864407670206e-05,2.2419280817098897e-05,7.085184326118588e-06,1.9551082278992833e-05,2.3525194849358808e-05,7.066130944699769e-06,2.459501724741402e-05,2.0573692545518214e-05,2.5751735224295055e-05,2.6262273907150976e-05,5.7716887077174724e-06,2.2518923955264027e-05,2.538940314893295e-05,2.7243914224414807e-05,2.7078907119452417e-05,1.6120400082583428e-05,1.023553999152492e-05,1.943572152420977e-05
41,41.0,0.9921264449391217,1.006606385999744,2.655529856111094e-05,5.413625178207689e-06,1.7539754894185644e-05,6.377987169891019e-06,1.0298269917323019e-05,2.2433897667331384e-05,1.002623454162563,0.994545391533736,1.0021423950486161,1.0034178637025293,1.0026194197551848,1.0005461559709738,0.9939403183117571,0.9990482655664472,1.0032527945619873,0.9920970068736086,1.0047001099732926,0.9930517521622333,0.9925368498076751,1.0015119455993453,0.9999406730256961,1.002945777494687,1.0011705015683625,0.9989496550246217,1.0003708644120803,1.0049479636842622,1.0004076647803377,1.0004260790427326,1.0016682612649705,1.0053525051039685,1.0062377034982708,0.999605217865407,0.9998310459616605,1.002602719853239,0.9942741766571322,1.0028282787909697,1.543377318717111e-05,9.42352284018454e-06,1.8092886200876678e-05,1.9626861905353527e-05,1.978977575997974e-05,1.770226348336128e-05,9.616019150647843e-06,1.7966192521396927e-05,2.0102732804681406e-05,1.0523685624894594e-05,2.0099827414731872e-05,1.0208680943115687e-05,1.0298269917323019e-05,2.1350452652311674e-05,7.33338539292555e-06,2.050844604750564e-05,2.2433897667331384e-05,6.546815031894817e-06,2.3423725879340633e-05,2.1807658287202695e-05,2.45261267230079e-05,2.5075644235962154e-05,5.413625178207689e-06,2.3841535681381795e-05,2.655529856111094e-05,2.5838506333905717e-05,2.5704593606710807e-05,1.7171426514928856e-05,9.397481400458049e-06,2.037953587766478e-05
42,42.0,0.9921658722342649,1.0065611276224182,2.7528561960974938e-05,5.659039809755845e-06,1.8392009768786006e-05,6.927923868570806e-06,9.796189888383682e-06,2.3716488192116308e-05,1.0025506669318054,0.9946248504679781,1.0021181797480636,1.0033894677852575,1.0025892364392783,1.0004646234197632,0.9940277288535373,0.9989684094773904,1.0032217536818424,0.9921798640770442,1.0046681692823973,0.9931360102201338,0.9926239281498305,1.0014835807336864,0.9999389092091787,1.002868806047809,1.0011387102156877,0.9990566591658717,1.0003364957853615,1.0048747717083886,1.000369348497401,1.0003845176350676,1.001780962976659,1.0052785963559427,1.006162021766849,0.9995634587896909,0.999789890333888,1.0025206039739876,0.994363293450218,1.0027515277275263,1.7055380653781674e-05,8.759844188822303e-06,1.9015649410287732e-05,2.062621982497935e-05,2.1062178295647034e-05,1.94226260900786e-05,9.103495259811873e-06,1.980686887575224e-05,2.165008281559216e-05,1.008911037430967e-05,2.195007461563794e-05,9.796189888383682e-06,9.787694195309561e-06,2.2565050537170516e-05,8.625538659758158e-06,2.1943447575062583e-05,2.3716488192116308e-05,6.377830157959304e-06,2.4633700978253944e-05,2.3251866366435025e-05,2.565397968694728e-05,2.630776694222962e-05,5.659039809755845e-06,2.5115334826783435e-05,2.7528561960974938e-05,2.652550332634953e-05,2.6501298225612732e-05,1.8637149280917846e-05,8.765180955263411e-06,2.1827141093595875e-05
43,43.0,0.9921976991836072,1.0065221533002415,2.7870921412910054e-05,6.827409504149544e-06,1.9333078023709248e-05,7.110617474493018e-06,1.05380660788961e-05,2.520796660342433e-05,1.0026350372897777,0.9946705506222872,1.0020803386223265,1.0033492911597481,1.0025504991681164,1.0005548118850038,0.9940776235731015,0.9990634216695038,1.003181424145913,0.9922240485876683,1.0046265034976216,0.9931820430902711,0.9926734439253924,1.0014410958279483,0.9999681745419906,1.0029559004032558,1.0010972302590828,0.9991037072492354,1.0002929968791483,1.0049676719660514,1.0003234457641232,1.0003386344830008,1.0018259309430348,1.0053700890607993,1.0062505776481843,0.9995114784273175,0.9997383820532993,1.002603190376581,0.9944119048225126,1.0028384665548216,1.7774347139966166e-05,8.835060704227692e-06,2.021077069570836e-05,2.180001835273736e-05,2.256848984656159e-05,2.0188427907133535e-05,9.519201357587462e-06,2.0643570159593355e-05,2.343723549990506e-05,1.083133634548311e-05,2.4113286985444673e-05,1.05380660788961e-05,1.0310819208679846e-05,2.4060804495743016e-05,9.842174821158772e-06,2.2475898767051872e-05,2.520796660342433e-05,7.139269945309998e-06,2.6064210980638582e-05,2.3886052378410465e-05,2.6951471686929458e-05,2.759482859283355e-05,6.827409504149544e-06,2.567968921588587e-05,2.7870921412910054e-05,2.7473812253166175e-05,2.7541078061177334e-05,1.9244267219241947e-05,8.986183710826674e-06,2.2375670780495332e-05
44,44.0,0.9922224128469254,1.0064920385260252,2.748604904673967e-05,8.29459147638828e-06,1.9111071508585126e-05,6.5547699606877135e-06,1.1697485274924042e-05,2.4647540962965784e-05,1.002705592785062,0.9947155061955285,1.0020427420039169,1.003314171037014,1.0025124048611271,1.0006312621817122,0.9941302724617905,0.9991447077399022,1.0031453010199505,0.9922783996299306,1.004596311821459,0.9932346869892336,0.992724553517732,1.00140242750433,0.9999973633037561,1.00303193755198,1.0010596683596853,0.9991559189536438,1.0002540791399026,1.0050527295546128,1.000281597537487,1.0002965115025313,1.0018740405701574,1.0054524010161507,1.0063296422372738,0.9994657148065028,0.9996931821568321,1.00267575027906,0.9944573631186665,1.0029147051346943,1.648802057759738e-05,9.260058031719036e-06,2.0383273713960637e-05,2.1892932509959993e-05,2.2777188438174507e-05,1.8823523374021594e-05,1.028092123005947e-05,1.9233243842994597e-05,2.3691911079547435e-05,1.1980570282519621e-05,2.4647540962965784e-05,1.1697485274924042e-05,1.119702047052442e-05,2.4396834662123693e-05,9.655987917993402e-06,2.065843229894848e-05,2.5386391194222066e-05,8.321175251212231e-06,2.6178061975141676e-05,2.193080548973363e-05,2.687908429762121e-05,2.748604904673967e-05,8.29459147638828e-06,2.3548053692610686e-05,2.5550489020962275e-05,2.7142679840587676e-05,2.7261903731531537e-05,1.796578690900482e-05,9.749571665909208e-06,2.057255699785481e-05
45,45.0,0.992240500283997,1.0064733587925805,2.9526833083567888e-05,9.103376864905255e-06,2.019868942288578e-05,6.6816984051873035e-06,1.2369370255252715e-05,2.5247810070639132e-05,1.0028214307209307,0.9947568673400219,1.0020912273385312,1.003367607060491,1.0025671773442408,1.000757107960754,0.9941842711351082,0.9992767248561583,1.00321015188559,0.9923428269683046,1.0046721072640141,0.9932982537005369,0.9927811170619197,1.0014535334592192,1.000066361819149,1.0031517188389591,1.0011164851951726,0.9991991233993901,1.0003134182926716,1.0051880154795243,1.0003458379975274,1.0003649019021645,1.00192096531415,1.0055953466825815,1.0064733587925807,0.9995334650268245,0.9997612601282279,1.002792428443554,0.9945017973335623,1.0030342499655323,2.1449354912415477e-05,9.290159013008877e-06,1.9432888312918195e-05,2.086906240547516e-05,2.171072601496965e-05,2.4352731065966217e-05,1.0525943731421442e-05,2.4848433373109388e-05,2.2577253187476333e-05,1.2631097968266952e-05,2.362394565456159e-05,1.2369370255252715e-05,1.1552286725429985e-05,2.3351162318013638e-05,9.33609534895326e-06,2.5247810070639132e-05,2.421097367580379e-05,9.103376864905255e-06,2.4939998493488462e-05,2.6218401917142537e-05,2.552637212922045e-05,2.6091457382754007e-05,9.378821730363925e-06,2.7595151674916858e-05,2.9526833083567888e-05,2.5713106358258412e-05,2.5844376983497745e-05,2.3354233677960903e-05,1.0102097933686221e-05,2.5187160423128996e-05
46,46.0,0.9922524485545989,1.006468318510709,3.656261073629481e-05,8.806838015202389e-06,2.1563467395139143e-05,8.845950640800961e-06,1.1998870975102322e-05,3.082632422367287e-05,1.0027974616445596,0.9947596623445553,1.0020763869047764,1.0033549004686249,1.002556896858668,1.0007384457239978,0.9941885977063656,0.9992599999273409,1.003202763818841,0.9923494997569722,1.0046695635803398,0.9933039403940166,0.9927846252763615,1.0014392260258291,1.0000550302845126,1.0031307323687146,1.0011008355759925,0.999202013277323,1.0002988957149492,1.0051754762690264,1.0003322713929657,1.0003526622501593,1.0019299959579449,1.0055875934598517,1.0064654209248582,0.9995195240069774,0.9997473952938586,1.0027678573086698,0.994506101616732,1.0030133291039574,2.8271545850531815e-05,8.806838015202389e-06,1.790174347328282e-05,1.9218483799664e-05,1.998058960535683e-05,3.197689303698852e-05,1.004927378801459e-05,3.259759165278456e-05,2.072795274637609e-05,1.2239223309394796e-05,2.163324755497453e-05,1.1998870975102322e-05,1.106946389494127e-05,2.1510302279922554e-05,9.549015678355615e-06,3.2283806368729977e-05,2.2359149620937653e-05,8.957718834357313e-06,2.3080220902389225e-05,3.3258451752650945e-05,2.3720083051126757e-05,2.4265807226133423e-05,9.396911204399513e-06,3.4570157356931057e-05,3.656261073629481e-05,2.4034874349179187e-05,2.415464878165966e-05,3.082632422367287e-05,9.660001342230042e-06,3.224222044258922e-05
47,47.0,0.9922587447185084,1.006477637763173,3.911341632134837e-05,8.041189219333292e-06,2.1354941922271797e-05,9.901263831717423e-06,1.0910466588602194e-05,3.247999114968351e-05,1.0027962566790638,0.9947575933440949,1.0020618586001582,1.0033396461304496,1.0025462112827521,1.000741759609746,0.994180655800381,0.999263834715352,1.0031946301351449,0.992339233829961,1.0046648974796364,0.9932923619766796,0.992774350896465,1.0014323460803585,1.0000550128847498,1.0031384526294205,1.0010947036219855,0.9991872481836587,1.0002951396629354,1.0051826601717828,1.0003304461467601,1.00034809642753,1.0019170770220345,1.0055985132251697,1.006477637763173,0.9995239852302458,0.9997512676737305,1.002765083114184,0.9944985421525823,1.0030211455493483,2.94243149408728e-05,8.041189219333292e-06,1.6636753434375972e-05,1.7881921655581658e-05,1.8596111600797718e-05,3.36572928866927e-05,9.16337160933123e-06,3.4336719984878416e-05,1.9207643047420672e-05,1.1126516586453113e-05,1.9936370587254314e-05,1.0910466588602194e-05,1.0076334595669791e-05,2.003492298589604e-05,9.642124557822136e-06,3.387064299167996e-05,2.097476094955299e-05,8.16319459148315e-06,2.1752131001421578e-05,3.545295343433362e-05,2.254179276256754e-05,2.311831153142344e-05,8.58248859496031e-06,3.703258725132714e-05,3.911341632134837e-05,2.3083714363654855e-05,2.3169467283051505e-05,3.247999114968351e-05,8.806597843002642e-06,3.3834153317681096e-05
48,48.0,0.9922598758355023,1.0065011248427693,3.91280458052772e-05,7.830259714934256e-06,2.0647604903075506e-05,9.928811025631709e-06,1.0534255792330164e-05,3.21896692554609e-05,1.0027411579354206,0.994741150549685,1.0020639641308469,1.0033448851314872,1.0025535772973122,1.0006911080351089,0.994163719715205,0.99921487609683,1.0032028315943227,0.9923214857334802,1.0046758905161652,0.9932739911918119,0.9927566322478261,1.0014435407351265,1.0000422581041868,1.003095444181812,1.0011037771939981,0.9991616567252605,1.0003059335043298,1.005131946229259,1.000341365080596,1.0003629079941883,1.0018877298331152,1.0055444835913048,1.0064215796916693,0.9995290297104551,0.9997560796938902,1.0027100818948502,0.9944807244924436,1.0029775609390097,2.8771622162553518e-05,7.830259714934256e-06,1.531454725028022e-05,1.65035272214414e-05,1.719556487249781e-05,3.337436612445396e-05,8.953278770238642e-06,3.404287596862005e-05,1.770531454443123e-05,1.0707603618015334e-05,1.8317352805060273e-05,1.0534255792330164e-05,9.788434640220335e-06,1.8496245736703993e-05,9.003963662641121e-06,3.333510321763072e-05,1.951136465100853e-05,8.373487609821414e-06,2.0325627490172757e-05,3.525421181772285e-05,2.1225055486541195e-05,2.184956593173222e-05,8.797533353404896e-06,3.702878603008387e-05,3.91280458052772e-05,2.1923360077780225e-05,2.1963844673565477e-05,3.21896692554609e-05,8.68503787330045e-06,3.3298240934340104e-05
49,49.0,0.9922563289653582,1.0065364252104716,3.701669718743575e-05,8.08476931983308e-06,1.9693656781295835e-05,9.195567245686262e-06,1.0664276123656698e-05,3.06056488083373e-05,1.0026541675034986,0.9947300874846977,1.0019804516899726,1.0032530613776323,1.0024658546444425,1.0006028442030444,0.9941486966162734,0.9991282433044224,1.0031131029474798,0.9922988280697639,1.0045842852991846,0.9932507441912569,0.9927405447396452,1.0013545389453582,0.9999788052663332,1.003006367411911,1.0010148490797028,0.9991502942495628,1.0002181939495116,1.0050476190663562,1.0002504006583393,1.000272603248739,1.001876199832013,1.0054599322051505,1.0063360829821433,0.999431277091907,0.9996596146442301,1.0026181939262035,0.9944617797775382,1.002888328245689,2.7263229406950497e-05,8.08476931983308e-06,1.4192602439327754e-05,1.5341796332726653e-05,1.59847908649618e-05,3.175142125786347e-05,9.295688472780574e-06,3.238461127944202e-05,1.6452304507118835e-05,1.0770012663021431e-05,1.700742389138915e-05,1.0664276123656698e-05,1.0055776176109719e-05,1.718160873523315e-05,8.223060535954366e-06,3.157954798689381e-05,1.8173076204483926e-05,9.146797269505618e-06,1.898952700109895e-05,3.3406721266067256e-05,1.9927419525706205e-05,2.0560571375413508e-05,9.552183310016649e-06,3.507408813373487e-05,3.701669718743575e-05,2.073498913583648e-05,2.074718565284449e-05,3.06056488083373e-05,9.100699387796552e-06,3.154117918733453e-05
50,50.0,0.992248591167853,1.0065806436192988,3.441215364743184e-05,7.597754145044707e-06,1.862295220485191e-05,8.376952486614135e-06,1.0640504912398702e-05,2.8458051408363885e-05,1.002641578993504,0.9946851619202116,1.0019504292762638,1.0032268188941773,1.002435931730179,1.0005916790820921,0.994099846326613,0.9991184291646464,1.0030781935170108,0.9922415533943567,1.0045468107430664,0.9931957536332137,0.9926871130655146,1.0013286385263942,0.999954955412468,1.002999525998898,1.0009867057441484,0.9990981010212341,1.0001914452643876,1.0050320333524962,1.0002229365723971,1.0002467056215258,1.0018250710008898,1.0054436259801944,1.0063190105095146,0.9994008993059534,0.9996312165127393,1.0026060736321416,0.9944159958022131,1.0028809885335341,2.5488187885204205e-05,8.166690047967673e-06,1.3307037319119081e-05,1.4373395986485385e-05,1.4976632709529389e-05,2.9645033656994585e-05,9.473394599439293e-06,3.0366730994520957e-05,1.5397653054581256e-05,1.0719081246616407e-05,1.5860103170829617e-05,1.0640504912398702e-05,1.0136842777422344e-05,1.610642269609299e-05,7.597754145044707e-06,2.9469075784173928e-05,1.7011135238042035e-05,9.399775985522457e-06,1.7811771203862892e-05,3.133976992838171e-05,1.8759912976618793e-05,1.9358481419817043e-05,9.68793359410598e-06,3.276249166334475e-05,3.441215364743184e-05,1.966716204170749e-05,1.9657208515252125e-05,2.8458051408363885e-05,9.201795654561795e-06,2.9436381882123648e-05
51,51.0,0.9922371495027638,1.0066308848222694,3.447881585629463e-05,7.547302809424253e-06,1.8190018463555422e-05,8.485531343245489e-06,1.0816697494628123e-05,2.816450487090448e-05,1.0026006598954655,0.9946863263262706,1.0019219455108124,1.003200672779428,1.002408832187856,1.0005580721543081,0.9941024160319986,0.9990886013541341,1.0030521455546608,0.9922371495027638,1.0045195764963712,0.9931914423450361,0.9926874833010543,1.0013020991173882,0.999933507355126,1.0029621076335753,1.0009596646428431,0.9990960282323295,1.0001655200325366,1.0049884434211176,1.000196223326508,1.0002215550366507,1.0018220537511293,1.005397242569597,1.0062707555817776,0.9993722889522757,0.999603564130614,1.0025653962946528,0.9944162510540148,1.0028424859347478,2.5462669335085232e-05,8.145280232717349e-06,1.2368315548155306e-05,1.3352786001626056e-05,1.392702708059568e-05,2.962234156878719e-05,9.647688301834007e-06,3.06081730045472e-05,1.4367776528092888e-05,1.0917907143981745e-05,1.48521515400395e-05,1.0816697494628123e-05,1.0254533302728112e-05,1.4941009003674474e-05,7.547302809424253e-06,2.928694872634207e-05,1.5788270768380867e-05,9.457757530367935e-06,1.654880824651879e-05,3.167123875689107e-05,1.747769145697721e-05,1.8057235879098978e-05,9.685117723122186e-06,3.3084322900979443e-05,3.447881585629463e-05,1.8384412069848975e-05,1.8369870865628373e-05,2.816450487090448e-05,9.158385793502612e-06,2.9255513565888187e-05
52,52.0,0.9922225021111134,1.0066842535724012,3.400513827902945e-05,7.408343529538012e-06,1.7378119380577444e-05,8.492533081041267e-06,1.0571162148121288e-05,2.7319662838789505e-05,1.0025928262041135,0.9947242651838116,1.0019201462017207,1.0032009366529984,1.0024102654682492,1.0005594867669907,0.9941494700407879,0.9990938634853582,1.0030549082564855,0.9922848572438311,1.0045247088801625,0.9932393079961158,0.9927347782171172,1.001306737211555,0.9999528516970595,1.0029654427659505,1.0009645478160247,0.9991390927611967,1.0001719268745015,1.004994853464763,1.0002030592122617,1.0002298075457396,1.0018682291589636,1.0054056138825038,1.0062790712590566,0.9993791652559556,0.9996109228724394,1.0025605576883665,0.9944557559950122,1.0028458389789623,2.4858031945594243e-05,7.770698968290079e-06,1.1270236817579175e-05,1.2188834533092199e-05,1.2711014980836634e-05,2.8973982670520244e-05,9.357603468525383e-06,3.0121850315285535e-05,1.3189312674703373e-05,1.0689004611734892e-05,1.3762287493358909e-05,1.0571162148121288e-05,9.933846167233854e-06,1.3605054318929174e-05,7.408343529538012e-06,2.848277346965847e-05,1.440616717540562e-05,9.027851750000261e-06,1.5104570677090192e-05,3.124768530103512e-05,1.596852049238551e-05,1.6523275226669757e-05,9.294481250591338e-06,3.277000864629994e-05,3.400513827902945e-05,1.6798332100614608e-05,1.678981187946338e-05,2.7319662838789505e-05,8.744221789655965e-06,2.8449815897291092e-05
53,53.0,0.992205191458908,1.0067378546227133,3.1053079216716475e-05,6.726107811979469e-06,1.579370972995486e-05,7.732846321701527e-06,9.671163891364185e-06,2.4768377689744223e-05,1.0026877165551862,0.9947282236494498,1.001947783245398,1.0032337499719783,1.0024451106624874,1.0006634855976757,0.9941632955718348,0.9992012340513006,1.0030980717858293,0.9923061327838876,1.004574261718897,0.9932616364897063,0.9927536725025702,1.0013397264803354,0.9999996523403443,1.0030675853463022,1.0009980753631351,0.999140331830074,1.0002071420580207,1.0051037359983264,1.0002417233157166,1.0002700917407363,1.0018729611307242,1.0055182518050334,1.0063925516504477,0.999422736602377,0.999653893395648,1.002658481047274,0.9944610563695883,1.0029480157154391,2.2544336903042637e-05,7.083557275348058e-06,1.022072288710673e-05,1.1048459394024401e-05,1.1509343351301644e-05,2.63276739684765e-05,8.548865116723437e-06,2.740042750560613e-05,1.194130882015049e-05,9.786560867708413e-06,1.2476967171942376e-05,9.671163891364185e-06,9.06897935682935e-06,1.2316058512901788e-05,6.726107811979469e-06,2.586765275425744e-05,1.3039274739334371e-05,8.22911764927783e-06,1.3667704306818424e-05,2.8475406237021955e-05,1.4447965379242585e-05,1.495158187527892e-05,8.502032574769426e-06,2.9933814957707905e-05,3.1053079216716475e-05,1.5200423335786443e-05,1.5192382472835102e-05,2.4768377689744223e-05,7.973791509201732e-06,2.5838154366147366e-05
54,54.0,0.9921857710933999,1.0067887927262236,2.834908670728874e-05,6.098107196113099e-06,1.436554835500075e-05,7.073897115623703e-06,8.778408011850657e-06,2.2652006988323046e-05,1.0028653343737268,0.9946767085204797,1.0019713866254027,1.0032633738108376,1.0024785100341111,1.0008549745878828,0.9941067143028456,0.9993924283137096,1.0031383719268714,0.9922457806872584,1.0046165781852192,0.9932022714455062,0.9926965273547462,1.0013783977140593,1.000058184697635,1.0032602840337275,1.0010421435326926,0.9990761324619813,1.0002553823361708,1.0052998279503143,1.0002936718262494,1.0003250204483203,1.0018012800031402,1.0057147366100323,1.006588397463266,0.9994780164186116,0.9997086778273372,1.0028424842025982,0.9944046960382407,1.0031409242613403,2.0637330265233966e-05,6.429643283810872e-06,9.270173917447739e-06,1.00166350991845e-05,1.0423212825797492e-05,2.401579497480795e-05,7.757202267648196e-06,2.4973828965392477e-05,1.0809986015820083e-05,8.879527441968503e-06,1.1299705707294756e-05,8.778408011850657e-06,8.231795094247309e-06,1.1154773272635526e-05,6.098107196113099e-06,2.3546925152305538e-05,1.1805557836939403e-05,7.512996619836052e-06,1.2374984621218341e-05,2.5963530248623935e-05,1.308132024635854e-05,1.3544428666802409e-05,7.76872138984339e-06,2.7318188750681726e-05,2.834908670728874e-05,1.3758352958401465e-05,1.375027086559378e-05,2.2652006988323046e-05,7.239980889697279e-06,2.3523974368855617e-05
55,55.0,0.9921647945618404,1.0068341726359504,2.6694162191784202e-05,5.856273394387435e-06,1.3616933716361727e-05,6.726739400875015e-06,8.043554431471419e-06,2.175265786377493e-05,1.0029205734852191,0.994676302112613,1.001927805546339,1.0032174640809746,1.0024352606361004,1.0009190044509517,0.9941014120003411,0.9994577308458201,1.0030920089308886,0.9922319178448463,1.004569457391037,0.9931880553301471,0.9926876343033405,1.0013381538912949,1.0000661206593888,1.003327325558237,1.00100596709535,0.9990694475786241,1.000223301340242,1.0053763974222534,1.0002625235425826,1.0002949837004844,1.0017895809180943,1.0057952872945906,1.0066694391604987,0.9994495114052602,0.9996790650520383,1.0029021652430279,0.9943984822996511,1.0032080416884046,1.983405155741567e-05,5.856273394387435e-06,8.994095918360874e-06,9.776128438161607e-06,1.0063688334463348e-05,2.2813798141494455e-05,7.075661198568544e-06,2.362046285304352e-05,1.0433502725108997e-05,8.12655964992524e-06,1.0887351811891347e-05,8.043554431471419e-06,7.515271942189897e-06,1.072713271461021e-05,5.909015667604112e-06,2.2293247559448017e-05,1.1321332492200883e-05,6.897787168606103e-06,1.1809916415803973e-05,2.4477026197923177e-05,1.249278461034495e-05,1.289278083283971e-05,7.144162025863446e-06,2.572341264811499e-05,2.6694162191784202e-05,1.3224586362789023e-05,1.3198269803691492e-05,2.175265786377493e-05,6.627605496362331e-06,2.228173104260794e-05
56,56.0,0.9921428154114819,1.0068710991049128,2.5232540880406823e-05,5.5333513373511276e-06,1.3131574027171564e-05,6.313540135010733e-06,7.70554298149787e-06,2.089923758830288e-05,1.0030086725798926,0.9946377255523031,1.001963766354571,1.0032574523199216,1.0024796351556804,1.0010127782172091,0.9940549403101291,0.9995478277032579,1.0031383902574238,0.992183592208805,1.0046158858042333,0.9931401129602357,0.9926397926872373,1.0013861677079425,1.000101320293503,1.0034255187322751,1.001060472123749,0.9990337569490808,1.0002815250961525,1.0054778215553324,1.0003232342668218,1.0003569078758616,1.0017486574619325,1.0058998217673196,1.0067745570958282,0.999513067802355,0.9997421677577004,1.0029939314316152,0.9943560669222591,1.0033051504106407,1.906182910107871e-05,5.5333513373511276e-06,9.03038100982758e-06,9.832064877564645e-06,1.0028944980426003e-05,2.172518359222387e-05,6.69918513178187e-06,2.239664683558863e-05,1.0437334987540103e-05,7.797529203510823e-06,1.0880514132536889e-05,7.70554298149787e-06,7.153003625431556e-06,1.0586713750260816e-05,5.908552526020593e-06,2.1181827889874022e-05,1.1154895971132825e-05,6.571823003729176e-06,1.1546839417937346e-05,2.3171663814899325e-05,1.2222661455757347e-05,1.253867576343766e-05,6.790756621131672e-06,2.4318179326863858e-05,2.5232540880406823e-05,1.3065751978329988e-05,1.2998929538621302e-05,2.089923758830288e-05,6.295214310843324e-06,2.1181445181238315e-05
57,57.0,0.9921203871895763,1.0068966768861285,2.3406736217615655e-05,5.2403839864709876e-06,1.2302889007456711e-05,5.750303314032836e-06,7.383634923713849e-06,1.9383439624422644e-05,1.0030699613727154,0.9946374959148172,1.0019877075015002,1.0032850899823458,1.0025108933653777,1.0010816785545675,0.9940500709618125,0.9996166141463257,1.0031687698036564,0.9921719213887265,1.004645345185039,0.9931291915328657,0.9926317167759091,1.0014241962432018,1.0001383764668745,1.0034951483327186,1.0011050552505794,0.9990296934249064,1.0003318282894575,1.0055417021701782,1.0003798911824195,1.0004184416173223,1.0017462662238459,1.0059598328912256,1.0068340925598824,0.9995725216968829,0.9998007159529769,1.0030575446175238,0.9943522832664984,1.003374069892792,1.7709555002331032e-05,5.2403839864709876e-06,8.65148012617126e-06,9.34136055989086e-06,9.550111165109825e-06,2.0034620377801558e-05,6.344957156641366e-06,2.05903367485482e-05,9.981568801611743e-06,7.491907502062741e-06,1.0428729159363511e-05,7.383634923713849e-06,6.817776490681901e-06,1.0000562779020032e-05,5.641710388716295e-06,1.9524480775353717e-05,1.0547549035625822e-05,6.281170398579376e-06,1.0868484383458042e-05,2.1466511498845877e-05,1.1506053599593818e-05,1.1754596192250838e-05,6.474462691857457e-06,2.254388285102045e-05,2.3406736217615655e-05,1.2355393336157322e-05,1.2256161771286006e-05,1.9383439624422644e-05,5.969427350740567e-06,1.9539625328758434e-05
58,58.0,0.9920980634433751,1.0069080107326158,2.1552207715291117e-05,4.852618836117657e-06,1.1340937969403348e-05,5.256789615460479e-06,6.867523875775404e-06,1.7859457576865832e-05,1.0031115935921802,0.9946353630051543,1.0019525730108718,1.0032499212635666,1.002475072305276,1.0011286169723241,0.9940430711807667,0.9996630701360806,1.0031273889411594,0.9921507885534084,1.004597830926823,0.9931109999261979,0.9926206759375393,1.0013936118720215,1.00014663620038,1.0035456596777397,1.0010806424602061,0.9990324845476419,1.0003121386606126,1.0056076949477157,1.000365717908017,1.0004092414186159,1.0017585692320174,1.0060319234399744,1.0069080107326158,0.9995631093848056,0.9997898857111353,1.0031033486507746,0.9943485135941104,1.003424579382375,1.6356001359008962e-05,4.852618836117657e-06,8.048405380855e-06,8.642313480770291e-06,8.841875501237197e-06,1.8347136199472886e-05,5.909694138146958e-06,1.8803405759738264e-05,9.235686272009752e-06,6.966111145118724e-06,9.653735858267077e-06,6.867523875775404e-06,6.341938694733868e-06,9.226580668592712e-06,5.223617552716991e-06,1.79007600498986e-05,9.731861830286161e-06,5.831607089526887e-06,1.0004986078424863e-05,1.9739901931686402e-05,1.059211238878059e-05,1.0797150659678911e-05,6.027253551788245e-06,2.0744874469212204e-05,2.1552207715291117e-05,1.139264513306033e-05,1.128690142207863e-05,1.7859457576865832e-05,5.523092122475694e-06,1.7926682340484436e-05
59,59.0,0.992076397720131,1.0069033169708836,2.0520848548130317e-05,4.499978166239224e-06,1.0620634962547378e-05,5.070383402390629e-06,6.449892868391372e-06,1.689206613861192e-05,1.0030986234833146,0.9946195132140065,1.0018974704185784,1.0031925296095736,1.002415337421339,1.001113693206979,0.994020706611063,0.9996479089102717,1.0030632247167686,0.9921219301631289,1.0045321634615059,0.9930849621056559,0.99259354880752,1.001337405093405,1.0001161129205964,1.0035299728812515,1.001028025374844,0.9990108336157119,1.0002613114230965,1.0055932156149225,1.0003158682536801,1.000363288574303,1.0017384641737603,1.0060151095305319,1.0068897773163632,0.9995089531413772,0.9997341568950205,1.0030885191856647,0.9943281205667983,1.0034087354599759,1.548459826540067e-05,4.499978166239224e-06,7.348524381224315e-06,7.903551438867319e-06,8.093569078229947e-06,1.744895161107164e-05,5.559384568591709e-06,1.793941246193137e-05,8.498047669317624e-06,6.529406209300666e-06,8.922571654642578e-06,6.449892868391372e-06,5.9670928452299595e-06,8.430789825699361e-06,4.934884339853041e-06,1.70179702210328e-05,8.890679126313121e-06,5.399489925983329e-06,9.14707996517699e-06,1.8797687960649602e-05,9.698224328998429e-06,9.89576889062456e-06,5.606272190479525e-06,1.9778122548612005e-05,2.0520848548130317e-05,1.045342623019352e-05,1.0354446967516533e-05,1.689206613861192e-05,5.115621642274325e-06,1.7040688807833575e-05
60,60.0,0.9920559435670951,1.0068852582214038,2.4136225835694005e-05,4.273635427465045e-06,1.1384731567497991e-05,6.70847699225019e-06,6.133252754891156e-06,1.9845715425004192e-05,1.00296433493892,0.994561992141265,1.0018755649947544,1.0031766511098545,1.0023968696260743,1.0009779886102443,0.9939590392994986,0.9995111195339356,1.0030459575805235,0.9920599862776005,1.0045129254750997,0.9930217651335816,0.9925320630681903,1.0013219604500454,1.0000427199196855,1.0033894498741924,1.0010156703131163,0.9989403954517092,1.0002531876516358,1.0054494284298396,1.0003136347336483,1.0003651773565385,1.0016612543570624,1.0058696371932403,1.0067448443752358,0.9995117240323772,0.9997360668387282,1.0029525864491144,0.9942714549811185,1.0032683214166296,1.823773196588953e-05,4.273635427465045e-06,6.769115139150885e-06,7.3449255249270306e-06,7.559427554741829e-06,2.08844405615867e-05,5.284729404467167e-06,2.1471145865583526e-05,8.056204724112287e-06,6.20949030710001e-06,8.530705141612242e-06,6.133252754891156e-06,5.669641053043253e-06,7.901189465387816e-06,5.1445670395690725e-06,2.049790510051326e-05,8.367928245457153e-06,5.202757096533678e-06,8.660196748212152e-06,2.244258677215363e-05,9.229300988198706e-06,9.464650130189781e-06,5.465234747607003e-06,2.3471436752875788e-05,2.4136225835694005e-05,9.995909170354253e-06,9.897988235361662e-06,1.9845715425004192e-05,4.870453596294515e-06,2.0523456250962436e-05
61,61.0,0.9920372545315196,1.0068576086781376,2.852629862955515e-05,4.071589999318698e-06,1.2319401844302144e-05,8.653089299756146e-06,5.817195721119145e-06,2.3285625901135e-05,1.0028810126288088,0.9945416164911232,1.001869220333541,1.0031714615036247,1.0023911751627408,1.0008916287225416,0.9939384544777943,0.999424513877047,1.0030386225015522,0.9920370266202941,1.004502306157611,0.9929999106394172,0.9925126308070147,1.0013191814562603,1.000009128876488,1.0033061227412272,1.0010118479004675,0.9989176963447318,1.000248115351356,1.0053574603589566,1.0003116543707669,1.0003645716985818,1.001637259277786,1.005774731722934,1.006650314801295,0.9995107992425083,0.9997350277404361,1.002866426897257,0.9942531761602347,1.003184440048129,2.140453586653072e-05,4.071589999318698e-06,6.298841624026875e-06,6.865482168947347e-06,7.069328007327139e-06,2.4794731738315526e-05,5.008735887040438e-06,2.5421169632868203e-05,7.598219756881372e-06,5.898022468139183e-06,8.064889057768424e-06,5.817195721119145e-06,5.361511318175971e-06,7.3970795211436665e-06,5.2214227391739654e-06,2.4549999722911085e-05,7.846465552822681e-06,5.070054494516736e-06,8.143633382757522e-06,2.681352602935176e-05,8.704276773603529e-06,8.955646754844595e-06,5.4070863421736e-06,2.7933357083013493e-05,2.852629862955515e-05,9.446577882864652e-06,9.352665245049129e-06,2.3285625901135e-05,4.671036144939427e-06,2.4583049882749236e-05
62,62.0,0.9920208841606568,1.0068241425350462,3.0046025547787623e-05,3.868328771305462e-06,1.2380199749566082e-05,9.332480673076444e-06,5.624174008274074e-06,2.407391824804111e-05,1.0028324796219423,0.9945181253427697,1.0018334284054244,1.0031336687663028,1.0023562847029177,1.000845023480672,0.9939135550936046,0.9993788019537585,1.0030060928409477,0.9920135726013767,1.0044673661950838,0.9929760662386099,0.9924882277413727,1.0012862490638574,0.999971962837861,1.003256924790016,1.0009800723021418,0.9988846580327327,1.0002180993076848,1.0053080149880413,1.000285358749901,1.0003409610955971,1.0016054073181784,1.0057246058690137,1.006601478934899,0.9994883275623533,0.9997119089168311,1.0028177021564626,0.9942203081926564,1.0031356291739344,2.20858418030085e-05,3.868328771305462e-06,5.8451504205358336e-06,6.37470326446673e-06,6.5685536560520905e-06,2.572650832186365e-05,4.811630989915715e-06,2.626204716526641e-05,7.058815241174513e-06,5.70198156130507e-06,7.479481158377916e-06,5.624174008274074e-06,5.1660689911508534e-06,6.87702525638509e-06,4.9962743601843975e-06,2.571555469146659e-05,7.325833721761537e-06,4.81530823385488e-06,7.628753368788433e-06,2.822674916426405e-05,8.162705988170618e-06,8.40647151998822e-06,5.217990912768141e-06,2.9481808281031442e-05,3.0046025547787623e-05,8.871748622441561e-06,8.778954770092023e-06,2.407391824804111e-05,4.484423052648622e-06,2.5723161394611293e-05
63,63.0,0.9920073860017582,1.0067886339860916,3.0361299419724518e-05,3.681643997310277e-06,1.2345307471057325e-05,9.584704380238839e-06,5.42871914437362e-06,2.4335395818264975e-05,1.002840565040111,0.9944992385426809,1.0019356495462155,1.0032521032668242,1.002470156775748,1.000857194544538,0.9939018655661649,0.9993919136094512,1.0031267037999791,0.9920073860017582,1.0045884039798232,0.9929687123793902,0.9924780992344958,1.0013986548614848,1.000004392016401,1.003258708761048,1.001094920920349,0.9988713876527194,1.0003333756773811,1.0053055152452355,1.0003996447939543,1.0004549509181295,1.0015902719299183,1.0057192033694393,1.0065955867021021,0.9995991671568488,0.9998233866499029,1.0028253179849769,0.9942206518236762,1.003137568286732,2.2323910137114792e-05,3.681643997310277e-06,5.42871914437362e-06,5.956659788237817e-06,6.2008752448268174e-06,2.6068140011164333e-05,4.6393068445456405e-06,2.6457796357293586e-05,6.655522255564072e-06,5.529564068750934e-06,7.03192842969949e-06,5.450418089121552e-06,4.9995769804252955e-06,6.580758976046953e-06,4.933742383796001e-06,2.624204609973514e-05,7.139172680549295e-06,4.555129855697635e-06,7.54519981052633e-06,2.8624552436242204e-05,8.150908349888211e-06,8.465018159932504e-06,4.9842241177291605e-06,2.9836840357006916e-05,3.0361299419724518e-05,8.891061499923633e-06,8.781751375720704e-06,2.4335395818264975e-05,4.305708345164759e-06,2.6202353097342554e-05
64,64.0,0.9919973948537272,1.0067548572252352,2.958396852167651e-05,3.3539500679820977e-06,1.1882417509182382e-05,9.419601816690658e-06,5.049993041899225e-06,2.3589115803002818e-05,1.0028696347138513,0.9945616402755629,1.0019528806781903,1.0032712389097425,1.0024888549407525,1.0008925309035828,0.9939692704662211,0.9994300318882894,1.0031404890656612,0.9920655679749022,1.0045938514885957,0.9930290654899607,0.9925434043398252,1.0014203086139344,1.00004731194101,1.0032917534638828,1.0011168826110004,0.9989455236849543,1.0003532015112904,1.0053335332676514,1.0004162898988729,1.0004688050064012,1.0016729315158535,1.0057418873505728,1.0066168406142046,0.9996108174732642,0.9998352822399427,1.002857268133528,0.9942880938997786,1.003170671662133,2.1615790694368255e-05,3.3539500679820977e-06,5.049993041899225e-06,5.550936331560447e-06,5.805044325283414e-06,2.5334896623527393e-05,4.259063504865343e-06,2.5652695036896337e-05,6.238180375632643e-06,5.169045521028308e-06,6.605767041575002e-06,5.076432004599059e-06,4.617592758440747e-06,6.192668180801941e-06,4.752810513901093e-06,2.5608702267194673e-05,6.77299488280871e-06,4.152652298505388e-06,7.2227174727233096e-06,2.793298004707144e-05,7.871450791259865e-06,8.246150757207623e-06,4.545385718985457e-06,2.9081425547169217e-05,2.958396852167651e-05,8.611558020174572e-06,8.491469841295614e-06,2.3589115803002818e-05,3.940719875290574e-06,2.554636740874441e-05
65,65.0,0.9919918705220717,1.0067265864464383,2.7845495222041606e-05,3.0668538229725647e-06,1.1137706871358722e-05,8.783598198615699e-06,4.7670918632205186e-06,2.1925829133828955e-05,1.0028969663600218,0.9945998279678322,1.00198708237095,1.0033049371355791,1.0025238701073234,1.0009215496490853,0.994011115084269,0.9994599077811114,1.0031742404400474,0.9921050155832215,1.0046230970712182,0.9930695150362276,0.9925850506603185,1.001456611331519,1.0000832739471908,1.0033215546910108,1.0011545753739324,0.9989908883949958,1.0003886563033055,1.0053560016432772,1.0004493883229792,1.000498659196658,1.001714294156967,1.0057609176286966,1.006635948659146,0.9996432018090752,0.9998680504396947,1.0028838892693666,0.9943272227744852,1.0031992217943,2.0065086702431996e-05,3.0668538229725647e-06,4.957900371586232e-06,5.4233586153496534e-06,5.670492157473714e-06,2.355601652835952e-05,3.93412820421294e-06,2.3829921957294588e-05,6.1603476013266035e-06,4.891972866159169e-06,6.572120592709133e-06,4.7670918632205186e-06,4.308098343314446e-06,5.930101792159763e-06,4.397018382185226e-06,2.3871155049828895e-05,6.376333636021631e-06,3.802302371287683e-06,6.745579088198252e-06,2.6227378699504672e-05,7.3125238526718475e-06,7.623295079145529e-06,4.143298582435619e-06,2.736089046702087e-05,2.7845495222041606e-05,8.014965205068538e-06,7.919536572300795e-06,2.1925829133828955e-05,3.6233938769942224e-06,2.3808719503656626e-05
66,66.0,0.9919918540639506,1.0067075958436633,2.685093389894351e-05,3.145190159012218e-06,1.0854834223194165e-05,8.4428048522769e-06,4.8959578205116216e-06,2.1320584847933404e-05,1.0028946340884697,0.9945787826286243,1.0020057514712564,1.0033220609924527,1.002544788218415,1.0009252701087603,0.9939938547834217,0.9994653573883469,1.003201038040237,0.9920928425773662,1.0046499978974097,0.9930574904008586,0.9925704753935123,1.0014728437416498,1.000077956892995,1.0033189111441974,1.001172670556384,0.9989619298091718,1.0004073704381347,1.0053555431067747,1.0004690232344853,1.000517229805714,1.001681754569239,1.005761412389322,1.0066367050218943,0.9996689501537029,0.9998925952694441,1.0028817702272856,0.9943033441052933,1.0031966510107702,1.9600668139723095e-05,3.145190159012218e-06,4.980617902203424e-06,5.3834517284890984e-06,5.650219952360848e-06,2.2785004878924866e-05,4.045815297798706e-06,2.305975953997681e-05,6.174493719052881e-06,5.034242787451232e-06,6.616616681841142e-06,4.8959578205116216e-06,4.442369866048965e-06,5.78494386090931e-06,4.570436015266585e-06,2.317533032889337e-05,6.093994641746448e-06,3.999924407695717e-06,6.364819306018686e-06,2.5353942629889366e-05,6.822685260473397e-06,7.043666493351821e-06,4.363833022019855e-06,2.64213322601161e-05,2.685093389894351e-05,7.465087830857446e-06,7.400808749605327e-06,2.1320584847933404e-05,3.680508818130388e-06,2.3117785850579254e-05
67,67.0,0.9919983865365236,1.0067016596108709,2.7597885964373307e-05,3.3342998266953852e-06,1.0969700127155372e-05,8.84648447177467e-06,4.9963726402549535e-06,2.2192134797384416e-05,1.0029483171690585,0.9945524320946237,1.0019783808676135,1.003288675840539,1.0025151694127021,1.0009838896619028,0.993969181038981,0.9995266698139981,1.0031686827015047,0.9920658939928264,1.00461413025605,0.9930297311678616,0.9925446237912493,1.0014397698572999,1.0000735152574631,1.003372432381071,1.001141276332686,0.998928971960306,1.0003760625407145,1.0054158669562445,1.0004392495459025,1.0004894774451674,1.0016505491411067,1.005825213268758,1.0067016596108709,0.9996419961100427,0.9998644868471709,1.0029361172070033,0.9942727022357383,1.0032501259457136,2.052609799454296e-05,3.3342998266953852e-06,4.698857379824767e-06,5.016537167938918e-06,5.284320337705704e-06,2.3504458384762534e-05,4.249266248605552e-06,2.3795866116213534e-05,5.771605838658494e-06,5.226695446023838e-06,6.212162379855283e-06,5.091986785512763e-06,4.628792964205542e-06,5.359968550969532e-06,4.9963726402549535e-06,2.392815556053855e-05,5.608083893764786e-06,4.335526679272907e-06,5.825395097826874e-06,2.6132824546654797e-05,6.204401404316748e-06,6.385569842475823e-06,4.7620698149348445e-06,2.7226357577377938e-05,2.7597885964373307e-05,6.771694575512986e-06,6.717962705229407e-06,2.2192134797384416e-05,3.817991927949999e-06,2.388766136527797e-05
68,68.0,0.9920125089969498,1.0067107298708864,2.7422594257797677e-05,3.281148132376627e-06,1.0751782795143648e-05,8.912276171130109e-06,4.739405585021087e-06,2.2228870725151084e-05,1.0028999086676416,0.9945140624519626,1.0019050124158126,1.0032078832938356,1.0024331306983105,1.000931368171512,0.9939260619510637,0.9994761832155248,1.003076623678164,0.9920125089969497,1.0045127381027645,0.9929745358340138,0.9924986635478212,1.0013616238045466,1.0000151594379472,1.0033190939174887,1.0010644796202508,0.9988800257829971,1.0003003238059902,1.005360205513003,1.0003666314984423,1.0004182023173693,1.0015994132219421,1.0057711406821324,1.0066486046209917,0.9995733513548417,0.9997937528139679,1.0028847064073707,0.9942259761857133,1.0031969776794578,2.0627516488987505e-05,3.281148132376627e-06,4.441752401186743e-06,4.726913595535596e-06,4.957066201702483e-06,2.3383775264583433e-05,4.142596063349845e-06,2.3651941896012897e-05,5.39285867550802e-06,5.055544801665843e-06,5.8358099531361835e-06,4.92477909274772e-06,4.477997572413699e-06,4.988822534725894e-06,5.108569725383276e-06,2.3766363980906605e-05,5.202741034961366e-06,4.329074633375382e-06,5.3860926859804834e-06,2.601718496094633e-05,5.6894969531642394e-06,5.832336761283621e-06,4.739405585021087e-06,2.712108229688419e-05,2.7422594257797677e-05,6.17906461536912e-06,6.13467364208865e-06,2.2228870725151084e-05,3.768896688358266e-06,2.3738512633705727e-05
69,69.0,0.9920342875757524,1.0067294704619871,2.5708076751941962e-05,3.1698768585830776e-06,1.0431337183097245e-05,8.150261298120593e-06,4.737450497643938e-06,2.0874771231747458e-05,1.0028755479105749,0.9945822306074472,1.0020099738997865,1.0033182831976548,1.002546219771911,1.0009042142543387,0.9940069235123179,0.999449076415609,1.003200955947043,0.9921180911613701,1.0046493168445845,0.9930781706819363,0.9925864906260069,1.0014727974930064,1.0000676616492816,1.003289183674424,1.0011744742495101,0.9989547522896619,1.0004107410370933,1.0053270818673854,1.0004794377352848,1.0005307875315108,1.0016720795540366,1.0057378589327475,1.006615817662458,0.9996895369263711,0.999908746270971,1.0028564448885184,0.9943025232640843,1.0031673686900036,1.9402014608377182e-05,3.1698768585830776e-06,4.828436937588775e-06,5.3517021559866064e-06,5.477733523548521e-06,2.1868849032639222e-05,3.933431811013153e-06,2.209788895424233e-05,5.988697517073933e-06,4.737450497643938e-06,6.401032181403445e-06,4.623206972217801e-06,4.225277809645594e-06,5.477950045944986e-06,4.9153036023281485e-06,2.229105781123322e-05,5.712574265541301e-06,4.196994282372135e-06,5.8856009623835915e-06,2.4408103479014766e-05,6.145501823295084e-06,6.2746832394218556e-06,4.576167487048136e-06,2.545881654614639e-05,2.5708076751941962e-05,6.534211192927258e-06,6.503766227456337e-06,2.0874771231747458e-05,3.6093468471334777e-06,2.226159083701759e-05
70,70.0,0.992059888696912,1.0067507231513149,2.338704197416381e-05,3.1796387038370116e-06,1.0013401960618808e-05,7.111831218443512e-06,4.6520748460685355e-06,1.898160138531203e-05,1.0027879375838304,0.9946264193829383,1.0020033725823503,1.003312789034183,1.0025441530365524,1.000817939609511,0.9940628851121972,0.9993644982141714,1.0032041401972318,0.9921923408328652,1.0046617178629673,0.9931550208113865,0.992647438739318,1.001469604131659,1.0000556942612844,1.0032032458082478,1.001172072713118,0.9990082473755807,1.0004091502556691,1.0052475521073818,1.0004779636822512,1.0005287289616311,1.0017324790087407,1.0056628001314047,1.0065434652458412,0.9996888391741612,0.9999071811625416,1.002770015011339,0.9943485804550325,1.0030817973128507,1.763560065294343e-05,3.1796387038370116e-06,5.207605277243876e-06,6.000029585533773e-06,6.033762997889474e-06,1.988613698962285e-05,3.907040495938674e-06,2.0106594489993058e-05,6.603171574719851e-06,4.5445132141954284e-06,6.894557182987767e-06,4.460968249753895e-06,4.148972847532306e-06,6.054726858981769e-06,4.6520748460685355e-06,2.028521272331371e-05,6.328903971807005e-06,4.221262691191468e-06,6.487785250671743e-06,2.220628444920374e-05,6.712079440748644e-06,6.825425417905264e-06,4.665150712651538e-06,2.3163740005474136e-05,2.338704197416381e-05,6.9840508046424165e-06,6.9654474641200284e-06,1.898160138531203e-05,3.6146855695912366e-06,2.025799299052577e-05
71,71.0,0.9920845038577728,1.0067673297060094,2.1206982672441692e-05,3.3661636811951093e-06,9.449794259053715e-06,6.260583040555484e-06,4.625599323483964e-06,1.7325616099385966e-05,1.0028836928909444,0.9946108574565615,1.0020299246112774,1.0033409127920314,1.0025715414785452,1.0009139954191026,0.9940495320495392,0.9994614630610619,1.0032328508011636,0.9921825199078977,1.0046938651985406,0.9931449797739023,0.9926356971473965,1.001497695999163,1.0000911777680568,1.003297932698228,1.0011980871240185,0.9989862979265206,1.0004356130745962,1.005337136725594,1.0005044962998322,1.0005532569253457,1.00170964091951,1.0057494850932944,1.0066312839521532,0.9997181755860473,0.9999352523323849,1.0028664486221768,0.9943323283106803,1.003176944368371,1.6096911850172785e-05,3.3661636811951093e-06,5.1044787133623685e-06,5.898815256806839e-06,5.920776813170102e-06,1.8192938591274673e-05,4.151365806006452e-06,1.8421917416732604e-05,6.396492130248739e-06,4.610394579005178e-06,6.535794599259347e-06,4.566197171242597e-06,4.348117111491127e-06,5.985884329920646e-06,4.625599323483964e-06,1.8519397912978446e-05,6.263038651753755e-06,4.546064111078384e-06,6.3638171049053285e-06,2.0181075246504223e-05,6.511575354830528e-06,6.559934267592763e-06,5.023901662134897e-06,2.1008722406140427e-05,2.1206982672441692e-05,6.689756036427295e-06,6.67984643001925e-06,1.7325616099385966e-05,3.904512851695354e-06,1.848773959035078e-05
72,72.0,0.9921033245556794,1.0067721318932121,1.9233748943825713e-05,3.3069467108503646e-06,8.808643339590933e-06,5.566317085938326e-06,4.49440302875949e-06,1.5785091098452467e-05,1.0029484779300277,0.9945836898436753,1.0019729226621144,1.0032849287093484,1.0025162998053385,1.0009888917966756,0.9940201456993855,0.9995371293267383,1.003179119073664,0.9921483073454921,1.0046379121522702,0.9931126417153986,0.9926053071969049,1.0014377368293037,1.0000828859561801,1.0033658725927832,1.0011366167280655,0.9989477144437039,1.0003727769928181,1.0054010213583287,1.0004415773212822,1.0004888623726658,1.0016674248481117,1.0058122896381647,1.0066949753430847,0.9996564696863569,0.9998730183126481,1.0029373507382815,0.9943031268747364,1.003244768973861,1.4672120429808124e-05,3.3069467108503646e-06,4.932785353954349e-06,5.662351925820352e-06,5.71373919265581e-06,1.661133489175296e-05,4.077570952964288e-06,1.683854575247564e-05,6.16194369085503e-06,4.4472321404260776e-06,6.21284703309326e-06,4.4235863826548185e-06,4.2501867771581844e-06,5.768645258140626e-06,4.4238211565710594e-06,1.6883642199506028e-05,6.0513791304834505e-06,4.49440302875949e-06,6.114189252315019e-06,1.8332102646805003e-05,6.217517735083967e-06,6.213650402274544e-06,4.917448699631392e-06,1.905569865895939e-05,1.9233748943825713e-05,6.3919360472357044e-06,6.379856898341999e-06,1.5785091098452467e-05,3.838081381956931e-06,1.68468964149161e-05
73,73.0,0.9921115422879765,1.0067579714800643,1.7794932797423128e-05,3.0551709073106866e-06,8.150709632112405e-06,5.143945458557395e-06,4.175003105145459e-06,1.4569173427093958e-05,1.0030011664128804,0.9945517842192336,1.0019539561235993,1.003272745796237,1.0025002213592116,1.001044595945065,0.9939864984931508,0.9995916462659216,1.0031615503819835,0.9921115422879764,1.004617228061866,0.9930769649278282,0.9925731203371052,1.0014249554724042,1.000090382191735,1.0034272995970226,1.0011244075040617,0.9989152307327511,1.0003609917354157,1.0054611693892894,1.0004283502442874,1.000474200376704,1.0016340995448794,1.005874111801201,1.0067579714800643,0.999644211145728,0.9998600062038697,1.0029966099780971,0.9942739863652867,1.0033065814217867,1.355451754022813e-05,3.0551709073106866e-06,4.588808807960891e-06,5.263607951740354e-06,5.318210925010094e-06,1.5401425110023708e-05,3.7372326942360467e-06,1.565300604139393e-05,5.762640112415702e-06,4.079191684076829e-06,5.8063265743202045e-06,4.061083036572165e-06,3.896720372350007e-06,5.359116316728773e-06,4.014576728299917e-06,1.555725643973953e-05,5.621209272157285e-06,4.175003105145459e-06,5.67609099429009e-06,1.6931870632878452e-05,5.763846607715662e-06,5.742430751950947e-06,4.561300115328673e-06,1.7620082050462088e-05,1.7794932797423128e-05,5.944455105815203e-06,5.929826749096118e-06,1.4569173427093958e-05,3.5602083657552374e-06,1.552196774585282e-05
74,74.0,0.9921058372373379,1.0067229900153214,1.6566387094345954e-05,3.0173149771862625e-06,7.858157197436745e-06,4.631982586939946e-06,4.193895768873897e-06,1.3549518721000806e-05,1.0029029474898636,0.9945448922627076,1.0019367283296503,1.0032557749621256,1.002484280093818,1.0009420015461692,0.9939837033897241,0.9994877401295529,1.0031517351786945,0.9921213955791565,1.0046139823341955,0.9930845890398898,0.992574334103215,1.0014040318794486,1.0000455978084581,1.0033200096026254,1.0011017941529134,0.9989110543347322,1.0003369187144873,1.0053506858602175,1.0004013619690886,1.0004441419768726,1.0016303971005511,1.0057621895255584,1.0066475790395784,0.9996159178567122,0.9998315577013765,1.0028970757518016,0.9942683410547136,1.003200027760136,1.2609846464583743e-05,3.0173149771862625e-06,4.695125185741709e-06,5.460233851226302e-06,5.486024849276622e-06,1.4365290108409762e-05,3.6484453998239463e-06,1.4615790512510764e-05,6.053858009873463e-06,4.063822568810863e-06,6.2963788805880645e-06,4.0711686747654465e-06,3.820499901501711e-06,5.504812846270856e-06,3.922072977154982e-06,1.4449083291701542e-05,5.702178038223036e-06,4.193895768873897e-06,5.737202246829177e-06,1.5759482861740436e-05,5.762917088703716e-06,5.717065068193652e-06,4.5624465727434125e-06,1.6402090935319682e-05,1.6566387094345954e-05,5.843946577731221e-06,5.866790056903389e-06,1.3549518721000806e-05,3.586173890594543e-06,1.441485250247334e-05
75,75.0,0.9920888443277542,1.0066865281741983,1.5223616205976026e-05,3.1524976742815043e-06,7.86290730656078e-06,3.9206410437281766e-06,4.610483994509275e-06,1.2475936802439172e-05,1.0028307641975855,0.9944981787185889,1.0019401934616612,1.0032619477033329,1.0024928148990844,1.000872130441749,0.9939404631147026,0.9994175375311835,1.00316779878457,0.9920907514163391,1.0046384775838813,0.9930526426930576,0.992535037505296,1.0014136143676124,1.000007742226028,1.0032484366808283,1.0011150802898372,0.9988675208205648,1.0003510717231086,1.0052842536196953,1.0004193950167877,1.0004646418932042,1.0015913064688131,1.0056984190057123,1.0065862067816616,0.9996380387532422,0.9998523709583234,1.0028282386906515,0.9942205700950563,1.0031288435937942,1.1581517524518878e-05,3.1524976742815043e-06,5.295913399227687e-06,6.153230877117843e-06,6.209416236031252e-06,1.3198451524161232e-05,3.866327066028445e-06,1.3402153043852105e-05,7.0017168169720815e-06,4.610483994509275e-06,7.550307222846828e-06,4.601306500440409e-06,4.115973446380624e-06,6.176498144663084e-06,3.930544078313839e-06,1.3318085998457455e-05,6.317616532497679e-06,4.3576093116805215e-06,6.345420422023283e-06,1.4528478856286889e-05,6.371194603197397e-06,6.312052969971703e-06,4.687827200511037e-06,1.5089564267598627e-05,1.5223616205976026e-05,6.452759134979014e-06,6.474393148198462e-06,1.2475936802439172e-05,3.802436782060585e-06,1.3283889411600489e-05
76,76.0,0.9920646871685453,1.0066732264135252,1.4565874024526599e-05,3.4059759234945085e-06,7.924789875510358e-06,3.620910335344974e-06,5.349505026399163e-06,1.225357070081796e-05,1.0028991411499648,0.9944717007433063,1.001976997531596,1.003310266104931,1.0025352655373398,1.0009442057619935,0.9939158520065958,0.9994893316223324,1.0032127407400446,0.9920708340419475,1.0046865696518472,0.9930312388014468,0.9925138466389812,1.0014626965143225,1.0000406630608971,1.0033270591423986,1.0011702224014445,0.9988363310977898,1.0004100613793867,1.005365038860755,1.0004836052442407,1.0005282863899498,1.001553412699942,1.0057817830901434,1.0066732264135252,0.9997130949916805,0.9999251369773442,1.0029067963054132,0.9941936180978553,1.0032073735481764,1.1407327919795446e-05,3.4059759234945085e-06,5.349505026399163e-06,6.162254866551992e-06,6.270322400125633e-06,1.2886811957412708e-05,4.348624037399696e-06,1.3029936810762074e-05,7.142559296553602e-06,5.6747361765155856e-06,7.86115367323086e-06,5.659630123067529e-06,4.737577487350198e-06,6.217930829743865e-06,3.6484690516894263e-06,1.3036626470130893e-05,6.341989019682342e-06,4.628805345918738e-06,6.382584277143926e-06,1.406814663375931e-05,6.46346694085594e-06,6.41313852167746e-06,4.978591646394427e-06,1.449692136195129e-05,1.4565874024526599e-05,6.62820903104016e-06,6.608519392690993e-06,1.225357070081796e-05,4.079296946288275e-06,1.2995140372340184e-05
77,77.0,0.9920374893690311,1.0066975410530907,1.4108543682692218e-05,3.4053598687487968e-06,7.734163968430865e-06,3.600498836907899e-06,5.015681082300473e-06,1.2262647100175333e-05,1.0029071017456352,0.9944251001898671,1.0018881650623115,1.0032122330609252,1.0024420865959383,1.0009471815125088,0.9938667235278729,0.9994912109425333,1.0031192105533278,0.9920225530582591,1.0045944194908825,0.9929806598516631,0.9924674221500259,1.0013619496812192,0.9999865228242765,1.0033253604562753,1.0010675121023198,0.9987753078875662,1.000306478368569,1.005352705562412,1.0003789679197284,1.0004169060168089,1.0014934152293753,1.0057627557412196,1.0066551032898587,0.9996153964411784,0.9998255275810677,1.0029114701115027,0.9941414655654941,1.0032050785357263,1.1484125745864471e-05,3.4053598687487968e-06,4.965504259344625e-06,5.720028824623406e-06,5.839726152133892e-06,1.2822970751957177e-05,4.452681014742733e-06,1.2935548557285314e-05,6.6938392512956166e-06,6.075697324439065e-06,7.480799694846994e-06,6.0937903112401416e-06,4.909579250042974e-06,5.7871267228182645e-06,3.4057344785879097e-06,1.2956642400800169e-05,5.890917986163751e-06,4.623032145691429e-06,5.937004653413751e-06,1.3768816452677065e-05,6.019182080213768e-06,5.958866695169347e-06,5.015681082300473e-06,1.407038331149459e-05,1.4108543682692218e-05,6.203546599367751e-06,6.166476193466414e-06,1.2262647100175333e-05,4.05319044150714e-06,1.2917476019821349e-05
78,78.0,0.9920113745385315,1.0067331918645208,1.3646747853041297e-05,3.138216883102065e-06,7.4432109741950865e-06,3.6101713120584964e-06,4.7642483667461585e-06,1.2150374104296472e-05,1.0029850510044946,0.9943937447615063,1.0019510472188902,1.0032815148556984,1.0025150419938196,1.001025824414241,0.9938354599181476,0.9995637484231172,1.0032053547592112,0.9920113745385314,1.0046917004034148,0.9929692421681577,0.9924432943155436,1.0014338325343894,1.0000301015238082,1.0034105544357101,1.0011391213591494,0.9987445978771522,1.0003795631709156,1.0054346632007398,1.0004547560325217,1.0004944648275274,1.00146347155272,1.0058403851522375,1.0067331918645208,0.9996954190364152,0.9999045555174756,1.0029947955022582,0.9941112560524565,1.0032899647148086,1.1345561422209805e-05,3.138216883102065e-06,4.7642483667461585e-06,5.446256606010158e-06,5.551638198927689e-06,1.2718294273787834e-05,4.095617432023266e-06,1.2858749981754898e-05,6.329748440391265e-06,5.60497887659185e-06,7.095193464251997e-06,5.61436201026011e-06,4.517266687683023e-06,5.541149093115688e-06,3.187033280813338e-06,1.270414477219783e-05,5.641595127459212e-06,4.304902972910657e-06,5.6974236828264145e-06,1.333020290427351e-05,5.774072938799839e-06,5.726232132133198e-06,4.682486844819369e-06,1.3568850031452325e-05,1.3646747853041297e-05,5.943523276261628e-06,5.907729997208572e-06,1.2150374104296472e-05,3.7331536284708114e-06,1.2676573942032283e-05
79,79.0,0.9919899040035238,1.006750729807601,1.3632521702356848e-05,2.8908195691534964e-06,7.3013868192453116e-06,3.756626340593626e-06,4.588921748605329e-06,1.2394279905384375e-05,1.0029357730345299,0.9944064437871979,1.0019354748933225,1.003265055627611,1.002497714923563,1.000973764680982,0.9938540036443138,0.9995119997006033,1.0031925318309787,0.9920392399514782,1.004685599128054,0.9929945507212431,0.992465329819014,1.0014078789421563,1.0000030069720172,1.003345566501906,1.0011093650627512,0.9987655532569852,1.0003471839034515,1.0053613845125542,1.0004178271515856,1.0004551744232235,1.0014882295400354,1.0057636690014715,1.0066580006773334,0.9996556298408928,0.9998654644399602,1.0029459159941831,0.9941256412904159,1.0032253523814358,1.1445770998150186e-05,3.0326366322416105e-06,4.588921748605329e-06,5.154454381654227e-06,5.259859470089153e-06,1.2937099115175545e-05,3.909346325163272e-06,1.3074349341991318e-05,5.946737298431296e-06,5.303736104290151e-06,6.654124685597648e-06,5.2905281491834054e-06,4.278597656747075e-06,5.277485268441468e-06,2.8908195691534964e-06,1.285559956989694e-05,5.386715729826136e-06,4.18917091641261e-06,5.446339802955818e-06,1.3301546178080988e-05,5.522006854010595e-06,5.509587806408033e-06,4.567714446651487e-06,1.3513666909102423e-05,1.3632521702356848e-05,5.64601645774526e-06,5.628516063868628e-06,1.2394279905384375e-05,3.5650104586618167e-06,1.2838445031082239e-05
80,80.0,0.9919743899591132,1.0067487671429205,1.357536926245464e-05,2.7704779723986126e-06,7.069746079455169e-06,3.843844844315042e-06,4.3519926128859515e-06,1.2308056154034024e-05,1.0029354044733083,0.9944481664872198,1.0019463873937438,1.003279026540548,1.0025106071361545,1.0009776268602055,0.993905840542965,0.9995184865682785,1.003209726287349,0.9920966830100938,1.0047073117506624,0.9930526123661458,0.9925196040815379,1.0014308523999722,1.0000346285120825,1.003357439704961,1.0011354683726974,0.9988223462443678,1.0003751376211523,1.0053683284562438,1.000446401772206,1.0004839115068291,1.0015460900687094,1.0057656517718474,1.0066603201984037,0.9996832375282027,0.9998928505083737,1.0029519891608196,0.9941707532764122,1.0032370697037551,1.1343001533265422e-05,2.9171348302010915e-06,4.320938513712232e-06,4.781900225489031e-06,4.895310730000402e-06,1.2811541224530357e-05,3.7107661294492603e-06,1.2944207698537644e-05,5.496356229140315e-06,4.97595221577278e-06,6.136684822010508e-06,4.952477112597255e-06,4.022762102657215e-06,4.923584764914099e-06,2.7704779723986126e-06,1.283255706865411e-05,5.032310040281935e-06,3.993890588545261e-06,5.094009459803997e-06,1.3246768491412069e-05,5.189816254709781e-06,5.215087926696514e-06,4.3519926128859515e-06,1.347068712834171e-05,1.357536926245464e-05,5.297697534835851e-06,5.290826454832898e-06,1.2308056154034024e-05,3.378104882549406e-06,1.2812112418940642e-05
81,81.0,0.9919655823175624,1.0067329314562685,1.3482922124328691e-05,2.8826408041061014e-06,6.869067603480197e-06,3.960759614992895e-06,4.1450133584764184e-06,1.2262359997313317e-05,1.0029311931760616,0.9944727314856016,1.001939192712378,1.0032698694146365,1.0025035313890713,1.0009774191870595,0.9939328629214869,0.9995191802731481,1.003200659051093,0.9921216500069515,1.0046980637958731,0.9930786358837024,0.9925475550448508,1.0014282340821963,1.0000454571244093,1.0033598997736086,1.0011355386231875,0.9988558269640323,1.0003758056743333,1.005368937513608,1.0004473979950874,1.0004833662988046,1.001579236376183,1.0057658759095458,1.0066617391227601,0.9996859953815905,0.999894528218952,1.0029552580110437,0.9941901973493227,1.0032393386346674,1.146955070433668e-05,2.916721192709556e-06,3.982081369027168e-06,4.383985656587086e-06,4.486782280727219e-06,1.2800295701310224e-05,3.583283765529438e-06,1.2953621148281342e-05,5.014695879758068e-06,4.5933586164243285e-06,5.602901490376012e-06,4.584269119532702e-06,3.8118197365360237e-06,4.533476704483867e-06,2.8826408041061014e-06,1.2912613852926002e-05,4.641585160883129e-06,3.855924288136593e-06,4.705625198432721e-06,1.3283100192422516e-05,4.814592588784576e-06,4.863754154342671e-06,4.1450133584764184e-06,1.3464076741339519e-05,1.3482922124328691e-05,4.921670216898766e-06,4.916666290960175e-06,1.2262359997313317e-05,3.3310273298569736e-06,1.2871612439578099e-05
82,82.0,0.9919642309911333,1.006708850333435,1.3137097266353664e-05,2.8561892757170752e-06,6.705167137680688e-06,3.869295706371359e-06,4.157932669128643e-06,1.2005509259731557e-05,1.002997167719547,0.9944367900899341,1.0019866617368047,1.0033238715452937,1.0025551305533555,1.0010408891625555,0.993898756362964,0.9995823828670591,1.003252157577734,0.9920894557288849,1.004751475978276,0.9930470755836581,0.9925170642872061,1.0014796181927936,1.000067974449742,1.0034193975147045,1.0011889923334187,0.9988148435377399,1.0004293883313795,1.0054212441889059,1.0005007251490468,1.0005336185967149,1.0015284479839495,1.0058128423237427,1.0067088503334347,0.9997424812377365,0.9999504681352499,1.003024550030617,0.9941582379265426,1.0032990703124676,1.1267929595709168e-05,3.047473548545021e-06,3.7083469029136896e-06,4.157932669128643e-06,4.211627848102522e-06,1.2474219474286365e-05,3.585566901187274e-06,1.2622755035328444e-05,4.740001022321816e-06,4.32472106313259e-06,5.354602768657144e-06,4.338256856168676e-06,3.7158080088192082e-06,4.304068057982466e-06,2.8561892757170752e-06,1.266402842852596e-05,4.465447939423644e-06,3.893546666538131e-06,4.562601574265679e-06,1.2966465407754804e-05,4.728698531263708e-06,4.7726143317352325e-06,4.164424151318845e-06,1.3123154177762106e-05,1.3137097266353664e-05,4.978742068274536e-06,4.935772367081041e-06,1.2005509259731557e-05,3.4305915142090657e-06,1.261682141818255e-05
83,83.0,0.9919710858920885,1.0066820497750255,1.2167485233810459e-05,2.807531518058981e-06,6.6034837959994685e-06,3.3100532712001614e-06,4.282665122294621e-06,1.1092272801769296e-05,1.003002408969787,0.9943466088847013,1.0019225874296114,1.0032556535577049,1.002488369488536,1.0010485221170515,0.9937962798512693,0.9995907779357059,1.003178760345987,0.9919710858920885,1.0046702932309588,0.9929295416243442,0.9924122789295314,1.0014060445789765,1.0000020706381136,1.003410069117204,1.0011159140964339,0.9987033172323054,1.0003579741501003,1.0053987641384987,1.000428332201306,1.0004594863238014,1.0014053911517284,1.0057822989392966,1.0066775347817851,0.9996721257365017,0.9998798149504801,1.0030328354471927,0.9940570700023187,1.0032901167301427,1.0341229097610477e-05,3.2423102438945916e-06,3.962615777370732e-06,4.524924839653172e-06,4.491647153189179e-06,1.1449073923339214e-05,3.7190894854379605e-06,1.1576146630472225e-05,4.992693250503463e-06,4.282665122294621e-06,5.560143186563933e-06,4.336704247084315e-06,3.7573728426114063e-06,4.700246460601713e-06,2.807531518058981e-06,1.1654605392831747e-05,4.903548339449792e-06,4.217970696044252e-06,5.024057154885977e-06,1.1941504195982672e-05,5.225887827858314e-06,5.36276572849164e-06,4.517279119796633e-06,1.2111020557796576e-05,1.2167485233810459e-05,5.456945039814671e-06,5.416945463535253e-06,1.1092272801769296e-05,3.6561400480765845e-06,1.1611692501154134e-05
84,84.0,0.991986298597179,1.006657649440913,1.1529839907185566e-05,2.805740341098314e-06,6.621779463212166e-06,2.9948392388910617e-06,4.3303669355062835e-06,1.0760733604745455e-05,1.0029684920268638,0.994396952936798,1.001891092410651,1.0032229757836182,1.002453855455042,1.0010135519895287,0.9938479798135391,0.9995539212863969,1.0031455684090882,0.9920193810283652,1.0046351401248512,0.9929770247761518,0.9924644003670546,1.0013699996608965,0.9999984229578178,1.0033752105820246,1.0010786803847809,0.9987721270573688,1.000321929386065,1.0053729044274582,1.000391283346972,1.0004226325619128,1.0014812084496039,1.005755810327013,1.0066523798505553,0.9996383230165592,0.9998444983143174,1.0030012434874287,0.9941173180306887,1.003255839840455,9.997138359322847e-06,3.479629790845149e-06,4.207036997322839e-06,4.814504013985322e-06,4.776727715030047e-06,1.0981252817538884e-05,3.92885805567866e-06,1.1003293677388122e-05,5.333703419530262e-06,4.244430569873778e-06,5.940041759154034e-06,4.3303669355062835e-06,3.8480225716120085e-06,5.018278676696102e-06,2.805740341098314e-06,1.1242639228867802e-05,5.1954316104917445e-06,4.5867421631573315e-06,5.310266375247962e-06,1.1393981557074856e-05,5.502931045474429e-06,5.721734025160853e-06,4.861997489916802e-06,1.1461926899778086e-05,1.1529839907185566e-05,5.638382115690523e-06,5.619169612438168e-06,1.0760733604745455e-05,3.923474966905549e-06,1.1195107593647205e-05
85,85.0,0.9920076273411084,1.0066406674057857,1.1156410926753336e-05,2.6289256903290458e-06,6.35462508579936e-06,2.9395075569909234e-06,4.02244164596423e-06,1.0454681083564106e-05,1.0029245806739466,0.9943917006997495,1.001867348181019,1.003200282128663,1.002435136564387,1.0009728263452249,0.9938444763652752,0.9995119632240074,1.0031343136719066,0.9920242320536432,1.0046309345861089,0.9929847610939163,0.9924656246361347,1.0013526049655774,0.9999800781330629,1.0033371743136352,1.0010612851037382,0.9987624320353204,1.0003052897648197,1.005328909902293,1.0003739095699586,1.000407022841509,1.001468341373259,1.0057052428984428,1.0066023277333551,0.9996198327809707,0.999826338398999,1.002962838477424,0.9941109490559186,1.0032182264529501,9.689176474000875e-06,3.377267667157597e-06,3.923973195918867e-06,4.504997710473815e-06,4.505958581105883e-06,1.0583684221313922e-05,3.785320891987572e-06,1.0522034685422827e-05,5.138106879381989e-06,3.946244960927721e-06,5.848718157635487e-06,4.02244164596423e-06,3.646988586248378e-06,4.713210295282015e-06,2.6289256903290458e-06,1.0958109976086197e-05,4.881131710790276e-06,4.419272277529049e-06,5.002989075878582e-06,1.1072303555268634e-05,5.212739404998609e-06,5.416135587836102e-06,4.666116893744634e-06,1.1094613805245596e-05,1.1156410926753336e-05,5.405881205839608e-06,5.370182249671741e-06,1.0454681083564106e-05,3.7847348492785502e-06,1.0906400328345467e-05
86,86.0,0.9920322320230681,1.0066361217443327,1.0314142452432662e-05,2.4615610661238547e-06,5.878371123711618e-06,2.6471922210219376e-06,3.99303736062246e-06,9.488958302476179e-06,1.0029423749454078,0.9944462846399895,1.0018796332091278,1.003213416372506,1.0024484452269469,1.0009870393122389,0.9939022111075624,0.9995245570758574,1.003150898290407,0.9920931756935786,1.0046564605034685,0.9930559245533144,0.9925230084548049,1.0013719692905294,1.000015452557883,1.0033630912693778,1.0010803781233197,0.9988260957838678,1.0003254037797105,1.0053579399837635,1.0003936073191508,1.0004258837766093,1.0015390164974138,1.0057362367030185,1.0066361217443327,0.9996407916032531,0.9998473394612656,1.0029846122206882,0.9941688959571724,1.003244185853285,8.80857325321e-06,3.194191794134353e-06,3.5593350274070375e-06,4.0910910776204154e-06,4.089888622151783e-06,9.625968036494052e-06,3.6557768582737288e-06,9.577009644011536e-06,4.68584027968763e-06,3.936188773142254e-06,5.38465074651465e-06,3.99303736062246e-06,3.577354565122389e-06,4.306436216447602e-06,2.4615610661238547e-06,1.0018585557026422e-05,4.473319625624012e-06,4.278828771898701e-06,4.593533897961692e-06,1.0198716535191804e-05,4.7926640095356595e-06,4.983696637255168e-06,4.528756120849077e-06,1.0277189671114493e-05,1.0314142452432662e-05,4.9644951109742225e-06,4.931304524007096e-06,9.488958302476179e-06,3.589493806650064e-06,9.970545367387548e-06
87,87.0,0.9920572725422501,1.0066471112234234,9.349397961107891e-06,2.314452141614118e-06,5.453597045327248e-06,2.3087772562234383e-06,3.718007990414589e-06,8.586119822532337e-06,1.0028595762223214,0.9944550209017429,1.0018667091173394,1.0031946487673211,1.0024296782848898,1.0008916959008671,0.9939137533649746,0.9994289877221776,1.0031337423853166,0.9921129775063496,1.0046453406038964,0.9930732022827073,0.9925348948847633,1.0013515290619615,0.9999769010509935,1.0032638164425258,1.0010573021409992,0.9988349780717279,1.0002998293817256,1.0052476123807252,1.0003661014387957,1.0003982200936563,1.001553228215533,1.0056233405048078,1.0065219693287712,0.9996118374185653,0.9998191604421608,1.0028941915856397,0.994181916049609,1.0031445651897253,7.978054870155109e-06,3.148797958383891e-06,3.2298563118675458e-06,3.718007990414589e-06,3.713923107211363e-06,8.710874416888553e-06,3.7055645279747315e-06,8.66530074540536e-06,4.272701317719754e-06,4.080468956187138e-06,4.937014474746831e-06,4.135283621193377e-06,3.695602577346115e-06,3.928653403368979e-06,2.314452141614118e-06,9.064975640458266e-06,4.088966174814021e-06,4.3860538720058324e-06,4.203224018103253e-06,9.23351479400138e-06,4.381513317690532e-06,4.549710972987817e-06,4.640121011723728e-06,9.319429133889716e-06,9.349397961107891e-06,4.535385571611765e-06,4.502887986240382e-06,8.586119822532337e-06,3.5106356560636245e-06,9.02141900610944e-06
88,88.0,0.9920799087978466,1.0066690573786492,8.639208882684156e-06,2.196852247041629e-06,5.182941755368508e-06,2.123220717571223e-06,3.5983743111602805e-06,8.178130028187936e-06,1.0028436476919083,0.9945159094996313,1.0018565080279012,1.0031828470670916,1.0024157012650097,1.000875576374546,0.9939779876641602,0.9994148043587439,1.0031161052163529,0.9921744541166596,1.0046265683596307,0.9931346003090724,0.9926006135563124,1.0013392469995517,0.9999905243626394,1.0032510150092604,1.0010455041041533,0.9989037141857762,1.0002887046504327,1.0052388137407378,1.0003577773640662,1.0003907288808371,1.0016291523584127,1.005615524899957,1.0065145339319836,0.9996060165958179,0.9998129415400117,1.002883547955637,0.994243688929664,1.0031316073687353,7.566056325208429e-06,3.016833927202725e-06,3.10396623512389e-06,3.5983743111602805e-06,3.5777740187092476e-06,8.216847818478429e-06,3.5512829548159375e-06,8.178130028187936e-06,4.083549893726078e-06,3.895560875685106e-06,4.7083402339353455e-06,3.949887085773764e-06,3.5483767260681606e-06,3.790305324984279e-06,2.196852247041629e-06,8.510390361367476e-06,3.967501012680117e-06,4.249508459350653e-06,4.076471701168557e-06,8.579886905382642e-06,4.2359969617642694e-06,4.352340326751007e-06,4.529699975314802e-06,8.608080336605611e-06,8.639208882684156e-06,4.412919777449441e-06,4.372445449281013e-06,8.1883516133197e-06,3.3107762097173926e-06,8.472536682117197e-06
89,89.0,0.9920973006890492,1.0066954624377829,8.017930187618928e-06,2.3265128404495205e-06,5.311396745514517e-06,1.7762228624613627e-06,4.104567994506942e-06,7.810831122474411e-06,1.0029366987110526,0.9945179794204027,1.0018608191582292,1.0031861787121739,1.0024171861239901,1.0009678700722893,0.9939705691002151,0.9995047390478264,1.003114466099512,0.9921534503600246,1.0046175657442025,0.9931119632285926,0.9925919021986479,1.0013443645904856,1.0000237987799452,1.0033448380931567,1.0010505794908555,0.9989035575282746,1.0002944464573467,1.0053284165538978,1.0003658109742342,1.0004011815050071,1.00162617395428,1.0057051041734804,1.006605692079073,0.9996185125537943,0.9998243598357852,1.0029812065183368,0.9942393105871932,1.003225312475695,7.248934694639834e-06,3.5875201232107505e-06,3.1894324363522656e-06,3.7062229301359096e-06,3.6645693595142697e-06,7.838966929016144e-06,4.2487055116978525e-06,7.810831122474411e-06,4.182228856531784e-06,4.849843212923633e-06,4.84149375883261e-06,4.8723316860800775e-06,4.248651034638667e-06,3.929655337312599e-06,2.3265128404495205e-06,8.017930187618928e-06,4.104567994506942e-06,5.096894827856815e-06,4.191021801643634e-06,7.99048607546138e-06,4.342812423154602e-06,4.442095482861397e-06,5.712958468301999e-06,7.982671088662367e-06,8.017359659742878e-06,4.509820734116392e-06,4.469107030152414e-06,7.912875185843347e-06,4.0192778342616625e-06,7.986123737440415e-06
90,90.0,0.9921066081150496,1.0067198286285963,7.354047756546587e-06,2.4152220537058313e-06,5.354029265224923e-06,1.4512760558217357e-06,4.2697998055463085e-06,7.20229830302691e-06,1.003021037833834,0.9945294722953831,1.0018489472630803,1.003174695433392,1.0024052808899149,1.0010549474625463,0.9939741798400519,0.9995890330483627,1.0030981369965035,0.9921464262343918,1.004596916333438,0.9931052396367579,0.9925924990827089,1.001341835972628,1.0000634016614691,1.0034457386274138,1.0010489808143734,0.9989197298317468,1.000295039186911,1.0054343327444295,1.0003707276538076,1.0004061544240808,1.0016475809681142,1.0058176144859436,1.0067198286285963,0.9996275199139664,0.9998333389215153,1.0030749494553017,0.9942449758038735,1.003326530657541,6.671247135819756e-06,4.084460114511593e-06,3.2791477146385254e-06,3.779486048854298e-06,3.7477332839971787e-06,7.216463871737091e-06,4.868252812447884e-06,7.20229830302691e-06,4.28344518641708e-06,5.693355319832842e-06,4.988584328163685e-06,5.689166281395276e-06,4.883973455797721e-06,4.074617702548435e-06,2.4152220537058313e-06,7.346908212497919e-06,4.224608303859158e-06,5.8884410777511624e-06,4.2697998055463085e-06,7.296430344841698e-06,4.429009494568549e-06,4.5539209626129556e-06,6.772868792605148e-06,7.327229309696678e-06,7.354047756546587e-06,4.512789461521148e-06,4.496132346767064e-06,7.2819231248486916e-06,4.6741769442567995e-06,7.31513840593379e-06
91,91.0,0.9921049909750399,1.0067363430798326,7.039226528562934e-06,2.2840593931856923e-06,5.082213918533002e-06,1.3245699494335662e-06,4.19086652279231e-06,6.7888856085734335e-06,1.003009640122691,0.9945227077500575,1.0017466639369714,1.0030560029320876,1.0022883372611442,1.0010370365562122,0.9939565336074601,0.9995719151235904,1.0029679859444423,0.9921049909750399,1.0044519420498588,0.993062777545258,0.9925677312064899,1.001227330538487,1.0000156337531731,1.0034292737298547,1.000932953011031,0.9989072164561967,1.0001800056098502,1.0054103463467525,1.0002558048449366,1.0002917136145097,1.0016367842627072,1.0057945635935424,1.0066974306840797,0.9995119592854651,0.9997178879338116,1.003060108051959,0.994228242896729,1.0033090784250194,6.320491985784591e-06,3.722009989141065e-06,3.2927603181348285e-06,3.75800206681173e-06,3.7205480647057767e-06,6.7888856085734335e-06,4.424903592065171e-06,6.798179822336518e-06,4.173900017907533e-06,5.15959761648621e-06,4.826265025561919e-06,5.1592854278127735e-06,4.442752946760944e-06,4.047544851833737e-06,2.2840593931856923e-06,6.928731008936116e-06,4.19086652279231e-06,5.398984106888913e-06,4.2071338577921116e-06,6.905722123826053e-06,4.370661898781112e-06,4.482222514898492e-06,6.210358266349132e-06,7.030228145308235e-06,7.039226528562934e-06,4.4058128681080085e-06,4.407154823125156e-06,6.80034415310713e-06,4.279000770740316e-06,6.890783239672108e-06
92,92.0,0.9920907332353072,1.0067419325241123,6.691686162881453e-06,2.1835971488806305e-06,4.8101889346100365e-06,1.250259866480715e-06,3.90490953647925e-06,6.330981864462968e-06,1.0030159299355463,0.994569398950118,1.001764845799002,1.0030772796778857,1.0023081980060604,1.0010564028761226,0.9940043967312073,0.9995942689222657,1.0029865280835044,0.992136662449937,1.0044621678421064,0.9930931581583935,0.9926109764496802,1.0012470955087933,1.000044557266104,1.0034409165274685,1.0009519790096513,0.9989638049892373,1.0002006227389308,1.0054213752558492,1.0002765478750781,1.00030926312528,1.0016938497601002,1.0058082982183674,1.0067128579070432,0.9995374675696813,0.9997442420064984,1.0030739171896361,0.9942811984685689,1.0033204568065552,5.949876614457994e-06,3.621788695044281e-06,3.1123416661211117e-06,3.5303488389862346e-06,3.474672398619171e-06,6.347678216225681e-06,4.291225529889961e-06,6.3723037185142524e-06,3.849830432635428e-06,5.1033499952273065e-06,4.438305048437553e-06,5.145718595936777e-06,4.322998571353413e-06,3.774308134203644e-06,2.1835971488806305e-06,6.4757069494272724e-06,3.90490953647925e-06,5.227847423020763e-06,3.913526666040766e-06,6.498445201019772e-06,4.067396992745399e-06,4.159023076976833e-06,6.032391433927503e-06,6.686381682206109e-06,6.691686162881453e-06,4.099204964366084e-06,4.101812380620005e-06,6.330981864462968e-06,4.16160802372336e-06,6.436402075870077e-06
93,93.0,0.992066615130521,1.0067342085950268,7.086819572328424e-06,2.1106192539013693e-06,4.7409116642207696e-06,1.4495093734330755e-06,3.590725305945339e-06,6.390442877789351e-06,1.0030207680875078,0.9945372977219101,1.001743391647624,1.0030564977379388,1.0022846396913554,1.0010650361835929,0.9939638226116763,0.9996026206540042,1.0029547452865264,0.9920774124414459,1.0044210215067357,0.9930353796012071,0.9925639349940752,1.001228014764176,1.0000305423444937,1.003450918602707,1.000933887276591,0.9989352859494756,1.0001847248208322,1.0054379308266712,1.0002643364953832,1.0002995287979424,1.0016700492481112,1.0058282752207077,1.0067342085950266,0.999530021433314,0.9997366173477267,1.0030852585878143,0.9942467070193053,1.0033302509629787,5.96187736625749e-06,3.592803729697225e-06,2.830830282159287e-06,3.2238805151058417e-06,3.1722794076894366e-06,6.524916435192066e-06,4.251241558047677e-06,6.564153882559723e-06,3.505946125270733e-06,5.208883736316241e-06,4.044902225613647e-06,5.275169732863014e-06,4.296386434884144e-06,3.446855266275944e-06,2.1106192539013693e-06,6.647560203029086e-06,3.573589328282193e-06,5.149716481079253e-06,3.590725305945339e-06,6.851659999469271e-06,3.7376886668818744e-06,3.82129822579328e-06,5.989851534446883e-06,7.071498295060927e-06,7.086819572328424e-06,3.7727004601760696e-06,3.77170649695411e-06,6.390442877789351e-06,4.144707771725133e-06,6.616638755828084e-06
94,94.0,0.992036540962446,1.0067133417493965,7.5919845193093624e-06,1.985108563610416e-06,4.77301713318311e-06,1.6996873634967344e-06,3.3219679666002674e-06,6.576275320980612e-06,1.0030066087379403,0.9945376233586073,1.0017656571807239,1.003072231802468,1.0023026317034565,1.0010502849396061,0.9939681622842942,0.9995919834645981,1.0029668263234333,0.9920735426321442,1.004430237182079,0.9930316252256912,0.992565595999968,1.0012488827526747,1.0000315623609874,1.003432740764964,1.0009560245571563,0.9989474229248236,1.0002082734231006,1.0054254411797774,1.0002883376410283,1.0003244851163624,1.0016853486408586,1.005819082734921,1.0067251327013507,0.9995534146838082,0.9997602192616817,1.0030696115772335,0.9942476577740571,1.003311724917673,6.132818509903685e-06,3.725865139959355e-06,2.594132650501868e-06,2.9741835225725523e-06,2.9326522968713755e-06,6.881087406327084e-06,4.398130807834913e-06,6.919366839502536e-06,3.2337354888415108e-06,5.3625966401839355e-06,3.6974832763566535e-06,5.404509413564029e-06,4.465180504945157e-06,3.1740822390267483e-06,1.985108563610416e-06,6.964944610396694e-06,3.299100672174401e-06,5.261240445897511e-06,3.3219679666002674e-06,7.326714522276606e-06,3.4576303204078494e-06,3.5323776709403827e-06,6.200270330194225e-06,7.576273737000382e-06,7.5919845193093624e-06,3.4878561940647965e-06,3.4840172958021726e-06,6.576275320980612e-06,4.285917572357879e-06,6.943009517088394e-06
95,95.0,0.9920044150328471,1.006689737736959,7.5280299490102735e-06,1.898138858277925e-06,4.678490203332089e-06,1.8058489148947255e-06,3.035190327298293e-06,6.687474430311327e-06,1.002970054673128,0.9945073485214493,1.0017789112830005,1.003081912830825,1.0023163365474177,1.0010097335790924,0.9939312769000929,0.9995494961222512,1.0029831825602478,0.9920347939248687,1.004445882655033,0.9929953662890803,0.992529740497479,1.0012625693857322,1.0000073764266229,1.003386452490454,1.0009722523261753,0.998904581319161,1.000224531225973,1.0053733049553328,1.000305169448092,1.0003405880077179,1.0016236265564382,1.0057602918140933,1.00666578966881,0.9995736265282832,0.9997796186623331,1.0030304696194763,0.994207780911632,1.0032656350016815,6.231243268028554e-06,3.838999630957286e-06,2.3651756580251287e-06,2.7191225818856572e-06,2.689777482546801e-06,6.914104797828315e-06,4.475573218484627e-06,6.912570056737364e-06,2.976001572408487e-06,5.342476986705906e-06,3.4021190130991662e-06,5.3720128952537705e-06,4.556355528126637e-06,2.9001064712920073e-06,1.898138858277925e-06,6.998415087602744e-06,3.0146068452762065e-06,5.343104590198459e-06,3.035190327298293e-06,7.269244450843546e-06,3.152258551729238e-06,3.2195696753473964e-06,6.3310751621023366e-06,7.494567185199099e-06,7.5280299490102735e-06,3.1783546515169915e-06,3.1738792949064996e-06,6.687474430311327e-06,4.357396675852939e-06,6.977761203109693e-06
96,96.0,0.9919741416434888,1.0066763611306813,8.957249283097434e-06,2.039410818595911e-06,4.811825413605229e-06,2.370721356959365e-06,2.746160461937561e-06,7.730840229941356e-06,1.0029445463944495,0.9944487226714881,1.0018081485131176,1.0031119327138607,1.0023507902284863,1.000984278108184,0.9938676721778638,0.9995242037056095,1.003022184755204,0.9919745412185664,1.0044882167015952,0.9929363620058306,0.9924670681536937,1.0012941352462255,0.999978585490494,1.003347116983401,1.001006779556383,0.9988222801579826,1.000261768875417,1.0053229056626052,1.0003453998444074,1.0003820089205233,1.0015275494844484,1.0057022523636858,1.006607093805134,0.999617826165285,0.9998236207387212,1.0030034603788696,0.9941426381339123,1.0032265316986637,7.194324820831045e-06,3.5615408028926072e-06,2.152256955891071e-06,2.473740390584602e-06,2.45165746111862e-06,7.819048308474685e-06,4.082573491125832e-06,7.730840229941356e-06,2.731487932194274e-06,4.837893781712789e-06,3.156239414089331e-06,4.86385949558837e-06,4.149306146270295e-06,2.6246741679146876e-06,2.039410818595911e-06,8.22836872261921e-06,2.7279480524157737e-06,4.94427694498604e-06,2.746160461937561e-06,8.50063249324874e-06,2.855365254188884e-06,2.9189880149258103e-06,5.864953937290927e-06,8.854150881309463e-06,8.957249283097434e-06,2.891971237217935e-06,2.8857896048811607e-06,7.909165455372408e-06,3.988437998386173e-06,8.21244984905393e-06
97,97.0,0.9919496250961364,1.0066861765035298,9.804232926026702e-06,2.146277581029663e-06,5.286887726702821e-06,2.360890110252487e-06,3.6211859953811566e-06,8.033628642125903e-06,1.0030233739895842,0.9944535837984882,1.0018198496529709,1.0031220162510655,1.0023613782593666,1.0010623363085172,0.9938727426527116,0.9996028010329313,1.0030308917200603,0.9919740761225713,1.0044936018152635,0.9929365531275414,0.9924712293239704,1.001305310705978,1.0000099742783446,1.003421054300047,1.0010188580255732,0.9988327737691817,1.0002747000108232,1.0053980517188614,1.0003621289336435,1.0004028216780596,1.0015484828563805,1.0057800511121866,1.00668617650353,0.9996349567515578,0.9998408872867464,1.003083127952084,0.994146498848824,1.003300600038957,7.598081325389593e-06,3.256035322206858e-06,2.916227996101461e-06,3.528105118928783e-06,3.483442533777915e-06,8.178142730190231e-06,3.719084842221444e-06,8.033628642125903e-06,4.083081143156552e-06,4.5384658891863075e-06,4.910275606977927e-06,4.570643467754467e-06,3.8010223737196653e-06,3.503869176892177e-06,2.146277581029663e-06,8.871291647170348e-06,3.6211859953811566e-06,4.527273791343547e-06,3.6020795826033713e-06,9.173347621797773e-06,3.6673307187772915e-06,3.7106931348552337e-06,5.383838998762626e-06,9.654175803653246e-06,9.804232926026702e-06,3.6842115339433872e-06,3.6783123701723663e-06,8.468994718250302e-06,3.634869238628314e-06,8.858409970059984e-06
98,98.0,0.9919347696925542,1.0067272775047986,8.966520004363196e-06,2.0513585283574414e-06,5.373453932017371e-06,1.8925070028474513e-06,4.32294684098042e-06,7.3699625199666245e-06,1.0029997246840667,0.9944111446282305,1.001822408180866,1.0031231875086501,1.0023618065614697,1.0010364400642457,0.9938305309724239,0.9995776882230676,1.003032697369712,0.9919347696925542,1.0044963400981544,0.9928983600436165,0.9924317012186851,1.0013028375404496,0.9999823916200602,1.0033900167937106,1.0010134191592768,0.9987813565925214,1.0002683090165019,1.0053606293669952,1.0003549031568204,1.0003930327299775,1.0014924031490344,1.0057396448385123,1.0066468262223704,0.9996312701021773,0.9998378574273117,1.0030594381304512,0.9941007455012522,1.0032694965116662,6.947729941410005e-06,3.1301907099730513e-06,3.620327814757767e-06,4.501812971831885e-06,4.4372601454871435e-06,7.4885162687436734e-06,3.5394314407339495e-06,7.3699625199666245e-06,5.335836845309144e-06,4.2900788013498546e-06,6.582519327446284e-06,4.32294684098042e-06,3.590426950554512e-06,4.328310736502912e-06,2.0513585283574414e-06,8.11818604716364e-06,4.462445373351251e-06,4.355387215939823e-06,4.402927923191885e-06,8.358471714368676e-06,4.423422955998504e-06,4.456575525869099e-06,5.144511416032781e-06,8.817099981587016e-06,8.966520004363196e-06,4.401315817003462e-06,4.394845164441732e-06,7.761139548537826e-06,3.503342158362905e-06,8.100717270904596e-06
99,99.0,0.9919322518608622,1.006788274089092,8.231287493164355e-06,1.890665706004492e-06,4.992589063120872e-06,1.696381438921094e-06,4.000035671388684e-06,6.765385393462114e-06,1.0029528416382922,0.9944082182114408,1.001842447584231,1.003142816957696,1.002382530270769,1.000982720955735,0.9938279464310215,0.9995202080283383,1.0030645428742921,0.9919418623698368,1.0045333268759513,0.9929065294498723,0.9924355397104163,1.0013190226212707,0.9999665555232352,1.0033291587641338,1.0010260507462578,0.9987854619718839,1.000279669644643,1.0052955086653501,1.0003638386791927,1.0004023214434943,1.0015047115140718,1.0056723374869658,1.0065790683381477,0.999634853395309,0.9998421808576263,1.0030098598165134,0.9940964066131883,1.0032088502347323,6.312579130258026e-06,3.0395184843362327e-06,3.3633869908365406e-06,4.1690598898607245e-06,4.129141322133955e-06,6.857325772687587e-06,3.4173263038728646e-06,6.765385393462114e-06,5.030146760816222e-06,4.148998330704561e-06,6.3520629972021665e-06,4.16588075045404e-06,3.4608164887172968e-06,4.000035671388684e-06,1.890665706004492e-06,7.403660735389073e-06,4.122587050765531e-06,4.207040549720637e-06,4.050261656902577e-06,7.631098325662833e-06,4.053381175942781e-06,4.088145810426644e-06,4.929931595352906e-06,8.077970694545068e-06,8.231287493164355e-06,4.0046997713842405e-06,3.997049268162748e-06,7.094409239870847e-06,3.3989905614706042e-06,7.384827972129785e-06
100,100.0,0.991939836534599,1.0068529052873403,7.519454674960003e-06,1.715947639374328e-06,4.591008525456804e-06,1.5327799617120146e-06,3.6667639165291463e-06,6.15015023141688e-06,1.0030260773960762,0.9944128906727845,1.0018782304074283,1.0031723582847958,1.0024148066930492,1.001052428162905,0.9938306849187216,0.9995881418247444,1.0030985935441905,0.991939836534599,1.004564000701745,0.9929059892865422,0.9924393021163426,1.001355508469605,1.0000064943252254,1.0034020288483272,1.0010606731951517,0.9987965790565665,1.0003149541295027,1.005370695606694,1.0003996171729872,1.0004410995781894,1.0015215941770828,1.0057474999746385,1.0066535242720713,0.9996686622437132,0.999876038045287,1.0030807897321723,0.9940996779197188,1.0032819772312043,5.72951625109863e-06,2.77551013320668e-06,3.1204634525862163e-06,3.838979603567777e-06,3.81952811694541e-06,6.2363329522381755e-06,3.1517597195201173e-06,6.15015023141688e-06,4.69207108045826e-06,4.036073296101706e-06,6.008326595717214e-06,4.041592982869536e-06,3.2443684480112733e-06,3.686431810157493e-06,1.715947639374328e-06,6.7357607227068486e-06,3.7980249106083313e-06,3.821548283839092e-06,3.727172291308566e-06,6.948986906411533e-06,3.721909639271688e-06,3.7536441949324723e-06,4.478255096463919e-06,7.370744969159781e-06,7.519454674960003e-06,3.6667639165291463e-06,3.660458483652451e-06,6.4561428476182654e-06,3.105683497210038e-06,6.718653015762319e-06
101,101.0,0.9919530626848798,1.0069049101304743,7.099304984876694e-06,1.604429426602192e-06,4.2855010066617076e-06,1.4422961525747398e-06,3.4025002160600737e-06,5.730446131540601e-06,1.0031662413554134,0.9944205881902601,1.0019190589863616,1.0032137804189378,1.0024567617338094,1.0011958546811623,0.993839387153221,0.9997310541324893,1.0031410612228688,0.9919450270119621,1.00460534934877,0.9929114887110663,0.9924473877587948,1.0014040895560115,1.0000787804445535,1.0035501303854482,1.0011093111179987,0.9988108893922835,1.000364042349979,1.0055229103686878,1.0004509987421883,1.0004953206404104,1.0015369473693898,1.0059016112758876,1.0068070262145152,0.9997195615045505,0.9999269832611836,1.0032250888401857,0.9941062744620606,1.0034303923966361,5.330650121941268e-06,2.6001731989811027e-06,2.8644024694570814e-06,3.489039445697281e-06,3.4835236850886153e-06,5.8098075885964804e-06,2.977762076733222e-06,5.730446131540601e-06,4.266673771517758e-06,3.8705684196462935e-06,5.456542607874383e-06,3.854141146843709e-06,3.0740758463333314e-06,3.375328499337957e-06,1.604429426602192e-06,6.32344210455444e-06,3.4895018057953596e-06,3.5990055158120826e-06,3.4344667465908175e-06,6.5344252935401426e-06,3.4392182470964913e-06,3.4716202119665265e-06,4.3442114941140295e-06,6.961919630936998e-06,7.099304984876694e-06,3.410664433303957e-06,3.4025002160600737e-06,5.999960652710801e-06,2.9585440014971304e-06,6.308680424804405e-06
102,102.0,0.9919634769277041,1.0069280276494255,7.239540019962629e-06,1.6193915786752844e-06,4.3082685308493994e-06,1.4063566556489522e-06,3.31457409520979e-06,5.484140134958907e-06,1.0032771305923394,0.9944507327106432,1.0019545003780073,1.003248845793855,1.002492623294226,1.0013102087260037,0.9938763408107464,0.9998464839129279,1.0031772225856586,0.9919818727553453,1.00463991217975,0.9929496441180913,0.9924847927340883,1.0014448986757545,1.0001462173360776,1.003667512634072,1.0011496296146736,0.9988506615550192,1.0004037039036195,1.005644759079654,1.0004932523033991,1.0005426492636498,1.0015806310077482,1.0060225426219425,1.0069280276494255,0.9997618094804641,0.9999692146747114,1.0033393634881769,0.9941377787743713,1.0035479145600854,5.087836526747906e-06,2.8457463099157937e-06,2.722409670084068e-06,3.2664773784759985e-06,3.309039125701873e-06,5.552313626168445e-06,3.3126880954107883e-06,5.484140134958907e-06,4.047629972860936e-06,4.164537249283918e-06,5.1337599438488904e-06,4.102972272919397e-06,3.397094048108941e-06,3.199883447171504e-06,1.6193915786752844e-06,6.204010638180573e-06,3.3396721996980556e-06,4.164992725034745e-06,3.31457409520979e-06,6.552537291293852e-06,3.3496711986468255e-06,3.3871397753244273e-06,5.329222283309157e-06,7.102524931708918e-06,7.239540019962629e-06,3.3852440778328336e-06,3.3706353854410123e-06,5.722771348672963e-06,3.3515966824619454e-06,6.188003892371613e-06
103,103.0,0.9919616277902931,1.006911652826437,7.30779691949264e-06,1.6119430393667463e-06,4.336826149172138e-06,1.426773686737187e-06,3.2314928978332317e-06,5.513535296697438e-06,1.0032484913911615,0.9944358985603946,1.0019420023834422,1.003235612046388,1.002476824697858,1.001274079176737,0.993859170534746,0.9998077840234803,1.0031567479068602,0.991961627790293,1.0046150595860517,0.9929295226991246,0.9924676461053673,1.0014266890157786,1.0001219520168523,1.0036303602069687,1.0011324550682288,0.9988434504612093,1.0003859885597333,1.0056122392427762,1.0004761305151397,1.0005251565388764,1.0015804135028281,1.005988591688417,1.0068933720757645,0.9997429859584603,0.9999501566595745,1.0033102095537185,0.9941218067971862,1.0035106394396582,5.0986059998291504e-06,3.009370915660879e-06,2.613945595502694e-06,3.091956297753371e-06,3.1769234325393333e-06,5.513535296697438e-06,3.5263933788783953e-06,5.457788382145901e-06,3.8748027807430834e-06,4.307239998721263e-06,4.8651961856450804e-06,4.2189560253486335e-06,3.596853444951234e-06,3.0617009279767005e-06,1.6119430393667463e-06,6.138289691652029e-06,3.224084142276097e-06,4.5808426038567525e-06,3.2314928978332317e-06,6.555966889875918e-06,3.314857291134427e-06,3.3841665887735576e-06,5.969567516078264e-06,7.164743430503982e-06,7.30779691949264e-06,3.404410286654691e-06,3.387173265123945e-06,5.689142245814314e-06,3.603563749669704e-06,6.1234752546646635e-06
104,104.0,0.9919423886138738,1.006867804449003,6.8890144153961835e-06,1.5273038198306083e-06,4.119376699383846e-06,1.3753133845026773e-06,2.9896299214291862e-06,5.34476737065486e-06,1.0032065372119876,0.9944255970886072,1.0019318942940652,1.0032253901711108,1.002468061581028,1.001228229324905,0.9938574399928104,0.999763654326167,1.00315229439989,0.9919701979066772,1.004617360161745,0.9929368136989177,0.9924707665485001,1.0014119723317911,1.0000951180666384,1.0035768343466351,1.0011143403116367,0.9988247711248674,1.0003655841339625,1.0055516654886127,1.0004530205462947,1.0004990293903666,1.0015571271630637,1.0059191878035827,1.00682133137632,0.9997173879296813,0.9999248893786634,1.0032645434838177,0.994115406342564,1.0034574019229545,4.980460117244753e-06,2.9502010379384956e-06,2.4204741595785166e-06,2.8421371880498734e-06,2.928618415818223e-06,5.34476737065486e-06,3.429086967503239e-06,5.299637304632101e-06,3.5602506820270242e-06,4.146667007627616e-06,4.446794372041745e-06,4.048521268390246e-06,3.4754304800110714e-06,2.820060912611484e-06,1.5273038198306083e-06,5.825299913016889e-06,2.9747052186277376e-06,4.473387999913234e-06,2.9896299214291862e-06,6.197495338153279e-06,3.090694695433474e-06,3.1791506848502244e-06,5.751105513997384e-06,6.755718985993768e-06,6.8890144153961835e-06,3.1882308807600994e-06,3.1734818858312604e-06,5.515969127983889e-06,3.543127272640817e-06,5.8138780235281555e-06
105,105.0,0.9919179319957003,1.0068141572559282,6.748868498889333e-06,1.4644652335123341e-06,3.919235395232357e-06,1.3804591258591936e-06,2.8062160126581374e-06,5.094883304398556e-06,1.003177123945388,0.9943839066772813,1.0018916374978375,1.0031850415007388,1.002424624909955,1.0011971213523683,0.9938122645170648,0.9997321924648309,1.0031036156367987,0.9919179319957003,1.0045650311223693,0.9928855569873803,0.9924235518122005,1.0013677238562082,1.000054387561933,1.0035459108544242,1.0010711485534973,0.9987757919522932,1.0003241023061524,1.005526690023926,1.0004143395565794,1.0004638431666268,1.0015057420438631,1.0058936742286158,1.0067963909438564,0.999680993528917,0.9998872221699611,1.003236446684981,0.9940759842593697,1.0034265968543596,4.696964994060671e-06,2.8993914958902468e-06,2.245765378056187e-06,2.619773851964429e-06,2.702494716778017e-06,5.094883304398556e-06,3.3361500008724476e-06,5.086554082553057e-06,3.3330579750046384e-06,3.952298260410408e-06,4.168218751964895e-06,3.8488175935052205e-06,3.3394817592454286e-06,2.58137331667291e-06,1.4644652335123341e-06,5.6424470750422874e-06,2.708146982921207e-06,4.357585691942187e-06,2.718432531722477e-06,6.077140071729968e-06,2.8062160126581374e-06,2.8856654635726882e-06,5.533554547324319e-06,6.63378781793045e-06,6.748868498889333e-06,2.8931876317723477e-06,2.881842902687541e-06,5.203754182881357e-06,3.486986056143833e-06,5.629755674863106e-06
106,106.0,0.991901629604624,1.00676838598602,6.789285365702479e-06,1.4577665504364297e-06,3.7969737581911268e-06,1.4244647583393527e-06,2.6543824715034522e-06,5.090190492999638e-06,1.0030922546770231,0.9944016961066817,1.0018541490303348,1.003144474258059,1.0023847173022793,1.001114318957281,0.9938346849899173,0.9996523058499306,1.0030631229761655,0.9919385395841529,1.0045236947314573,0.9929067011000313,0.9924469410599339,1.0013221806506174,1.0000149206093967,1.0034568354619773,1.0010226693033824,0.9987927471468876,1.0002734886518474,1.0054403024365985,1.0003620580669996,1.0004093522247661,1.0015181948714926,1.0058062842973,1.0067099363936642,0.9996287476743568,0.9998347945301799,1.0031515131326072,0.9940975760893755,1.003337683475187,4.719337953076954e-06,2.6543824715034522e-06,2.2396374427956983e-06,2.528686285325168e-06,2.6281874994668674e-06,5.090190492999638e-06,3.0498065138942608e-06,5.091131289487228e-06,3.2967337523565612e-06,3.584633927005505e-06,4.072699600648204e-06,3.4874686982868933e-06,3.032987169660726e-06,2.515719474239363e-06,1.4577665504364297e-06,5.685251961024871e-06,2.596117470233347e-06,3.965705605167965e-06,2.6037153097686562e-06,6.156952702321582e-06,2.677542219468556e-06,2.7700513145129726e-06,5.029264078081773e-06,6.69128496927093e-06,6.789285365702479e-06,2.729934049189339e-06,2.7230018660034396e-06,5.169854784927643e-06,3.1976078445310344e-06,5.6742740843462565e-06
107,107.0,0.9918943501398618,1.0067481653780836,8.795990735097407e-06,1.9911981553512936e-06,4.3976899706892545e-06,2.2219973802979353e-06,2.7732653267939515e-06,6.946009195623052e-06,1.0031339169835491,0.9943927619732515,1.0018978326358645,1.0031945302960743,1.0024359743208444,1.0011603926783443,0.9938345258568423,0.9997011479871962,1.003122083539889,0.9919557999165227,1.004593261057555,0.9929236582093461,0.9924516142414812,1.0013712662826544,1.0000408039740039,1.0034975941633897,1.0010742485514708,0.99877782427917,1.0003277445828054,1.0054831832528617,1.000419690814223,1.0004713805604455,1.0014995510581932,1.0058444759673868,1.0067481653780836,0.999688496388013,0.9998938795036957,1.0031970547312234,0.9940889625425698,1.0033792637264642,6.6973668806702645e-06,2.406134177704059e-06,2.4468782609461165e-06,2.648450537891852e-06,2.7732653267939515e-06,7.0100549752255495e-06,2.7652048657226144e-06,6.946009195623052e-06,3.44180952704059e-06,3.246394456073711e-06,4.115205108526401e-06,3.1577946837593984e-06,2.7496076655630805e-06,2.762170070232296e-06,1.9911981553512936e-06,7.674832817488273e-06,2.801158243921967e-06,3.613550697727644e-06,2.8147965333406455e-06,8.21954072674796e-06,2.903884204723476e-06,3.051346875363708e-06,4.601189072364184e-06,8.737560701144151e-06,8.795990735097407e-06,2.9134620693990263e-06,2.911230683329471e-06,7.1582077989047625e-06,2.896808759410115e-06,7.679595314590667e-06
108,108.0,0.9918938365582218,1.0067646499298273,1.3076630020027228e-05,2.2708255655746117e-06,5.747937225306915e-06,3.971199071081769e-06,3.017929933746404e-06,1.0827923055114943e-05,1.0031118367613405,0.9943294564205947,1.001907273285837,1.003206305292703,1.0024471326227,1.0011398464083203,0.9937720763147908,0.9996825524101868,1.0031369080805084,0.9918938365582217,1.004605479994887,0.9928624575958851,0.9923898612237095,1.0013800804192912,1.0000071556155665,1.003464433213974,1.0010847911515626,0.9987095488229513,1.0003400143504573,1.0054456169421797,1.0004303088190007,1.0004844319802386,1.0014265448407276,1.0058036092103124,1.0067094905626357,0.9997032260847776,0.9999078848752859,1.00317474060366,0.9940211607163997,1.0033465862842434,1.0484546642635749e-05,2.2708255655746117e-06,2.719266998916614e-06,2.8785285132961312e-06,3.017929933746404e-06,1.0909605062427999e-05,2.638433381881847e-06,1.0827923055114943e-05,3.6558025987803957e-06,3.0606584759746376e-06,4.229153844228403e-06,2.991930460404093e-06,2.6292454884243017e-06,3.1548793507423485e-06,3.1514741726366386e-06,1.1770361072039224e-05,3.1704867740306186e-06,3.4649140745635404e-06,3.1832782386532095e-06,1.2554006946982701e-05,3.322677033462546e-06,3.571211431101221e-06,4.411807992101362e-06,1.305443782904207e-05,1.3076630020027228e-05,3.308656355933314e-06,3.3088570709742417e-06,1.1109042330081004e-05,2.716825011094041e-06,1.1794721034336036e-05
109,109.0,0.9918980460647548,1.006802913174566,1.4554456577685505e-05,2.145446414192059e-06,6.150596797284733e-06,4.64303541020599e-06,2.8964084923468335e-06,1.2224476485583025e-05,1.0031441210511007,0.9943368431648446,1.0019587030393307,1.0032646248225732,1.002505954363233,1.0011742933267325,0.9937843646490075,0.9997160330319625,1.0032014176329227,0.9919170109935183,1.004676069696357,0.992885758944531,0.9924045578234642,1.0014415845000957,1.000044400699226,1.0035039093036497,1.0011510347244454,0.9987217122713745,1.000409965229867,1.0054983367818526,1.0005048332553164,1.0005600092495666,1.0014403844419841,1.0058643522482629,1.0067716003984781,0.9997826391702612,0.9999863492599068,1.003210806442118,0.9940320794381797,1.0033865350232378,1.1819999587192032e-05,2.145446414192059e-06,2.7087354482095804e-06,2.8437044379032055e-06,2.9806010638716037e-06,1.2289370432182985e-05,2.520323752350251e-06,1.2224476485583025e-05,3.567786057916198e-06,2.8964084923468335e-06,4.070640485230692e-06,2.844171220438109e-06,2.5160840573896716e-06,3.177406378834368e-06,3.621994518066447e-06,1.3201533786713586e-05,3.183182565541158e-06,3.313157304235639e-06,3.1894517538513434e-06,1.4110450210478e-05,3.3515273988388274e-06,3.6498588726557393e-06,4.229660619411082e-06,1.4544000742195459e-05,1.4554456577685505e-05,3.332125069220169e-06,3.3326506550060136e-06,1.251332979279035e-05,2.5536880280717475e-06,1.3231681710140263e-05
110,110.0,0.9919057928574858,1.0068415084045168,1.3564556521029832e-05,1.953923711662626e-06,5.651574117156998e-06,4.304311607825079e-06,2.628507308077108e-06,1.1210283090565103e-05,1.0032003497856543,0.994342799497045,1.0020092725891738,1.0033192543059275,1.002562585504514,1.0012378038404453,0.9937980164782964,0.9997818133812302,1.003265780867512,0.9919404842767757,1.0047452907321315,0.9929085080731818,0.9924204239747833,1.0014998069007293,1.000089399175384,1.0035698618309252,1.0012096654743436,0.9987248246976679,1.0004687945026614,1.0055651726386206,1.0005623852817878,1.000615147583888,1.0014405583333024,1.005932826553819,1.0068415084045168,0.9998439078023361,1.000046360656579,1.0032719471277438,0.9940394511812248,1.003452788837268,1.0845378131183839e-05,1.953923711662626e-06,2.4591031034744967e-06,2.5810106380802705e-06,2.7025951407292834e-06,1.1282588865239844e-05,2.282457138500761e-06,1.1210283090565103e-05,3.2305601372091093e-06,2.628507308077108e-06,3.687234020506823e-06,2.5794384114925225e-06,2.277962165257436e-06,2.891693045796852e-06,3.331939260861532e-06,1.2164245768728915e-05,2.905527399788716e-06,3.024680614991218e-06,2.918705468584136e-06,1.3053332320615769e-05,3.0737684859423572e-06,3.3546275172764413e-06,3.8767943216221075e-06,1.3527781051078681e-05,1.3564556521029832e-05,3.0674836373512507e-06,3.0668035984513764e-06,1.1497057097969761e-05,2.317962130236988e-06,1.2189223412404787e-05
111,111.0,0.9919161053826835,1.0068635278433333,1.279872921548071e-05,1.9550743303726432e-06,5.369093315685134e-06,3.967232823826308e-06,2.595033660219543e-06,1.0432540922316185e-05,1.003182362308809,0.9943574769492949,1.0020286579506714,1.0033403140635735,1.0025873346868712,1.001223015217996,0.9938191189041827,0.9997683659341005,1.0032992255187532,0.9919745534238542,1.0047853881494166,0.9929443434141273,0.9924465853941528,1.0015195053952277,1.0000928893458154,1.0035507776827515,1.00122800283039,0.9987268889842547,1.0004854385348234,1.0055381641045011,1.0005748667206378,1.0006235150283502,1.0014382592970044,1.0059026197124692,1.006812908325389,0.9998575004781486,1.000059105934508,1.00325584421997,0.9940512577410178,1.0034340103853228,1.0045144274586028e-05,1.9550743303726432e-06,2.3873793308240275e-06,2.5001324601270317e-06,2.6305434873804685e-06,1.0503717929594628e-05,2.2465613975320284e-06,1.0432540922316185e-05,3.1400336043902975e-06,2.595033660219543e-06,3.5680853018815137e-06,2.544096519398483e-06,2.2451031450586598e-06,2.835075482702034e-06,3.266822673830905e-06,1.1373873233556187e-05,2.855783266045663e-06,3.0083574727485173e-06,2.8684158050111287e-06,1.2186193566333457e-05,2.9995827371962207e-06,3.2429007880403025e-06,3.8122922716700055e-06,1.2731812497206055e-05,1.279872921548071e-05,2.996602376067811e-06,3.0040109214655603e-06,1.0653588470541627e-05,2.252699505261054e-06,1.1392612823715216e-05
112,112.0,0.991928012086616,1.0068702194404167,1.2639079805068738e-05,1.9452322183717532e-06,5.4388810163142885e-06,3.883138137663492e-06,2.6764597347111472e-06,1.03626973070384e-05,1.0032264724535254,0.9944181249064054,1.0019590277257266,1.0032621131452455,1.002510288223354,1.0012709701766824,0.993882913922777,0.999819876879469,1.0032145877805825,0.992027651168328,1.0046932824221146,0.9929972700173249,0.9925090347842925,1.0014388155762202,1.0001027887648382,1.0035995525982047,1.0011438492290412,0.9987868102805997,1.0003967996352379,1.0055894323836851,1.00048219637901,1.0005230995729737,1.0015075939291158,1.0059578210058198,1.0068702194404167,0.9997659711864326,0.999966608160337,1.0033032707394047,0.9941080664728451,1.003482789109145,1.0046576177345703e-05,1.9452322183717532e-06,2.544073099826466e-06,2.6764597347111472e-06,2.8185928339970113e-06,1.0473952783450147e-05,2.217459502224071e-06,1.03626973070384e-05,3.333742227219504e-06,2.5629125838805006e-06,3.7528468461004846e-06,2.5118136620662376e-06,2.2203077871535664e-06,3.091170404147954e-06,3.4208130300047827e-06,1.1399590850621475e-05,3.1412815108477978e-06,2.9718670229931104e-06,3.1661057217865666e-06,1.20303369505796e-05,3.279213120882732e-06,3.494299159915487e-06,3.730967095356599e-06,1.2589415924049675e-05,1.2639079805068738e-05,3.2617873920478216e-06,3.2841827219565396e-06,1.0595848217918214e-05,2.1930304388727625e-06,1.1410774358993759e-05
113,113.0,0.9919405414155517,1.006870676916795,1.2315297315402629e-05,1.7660540388363367e-06,5.366682822591852e-06,3.799791515308282e-06,2.7087832163567672e-06,1.0159202872401668e-05,1.0031656734301155,0.9944439499279337,1.0019004626688566,1.003195942821361,1.0024465078651603,1.001206452102028,0.9939111196625978,0.9997559658626515,1.0031503383864373,0.9920571367131247,1.00462952658132,0.9930249150260243,0.9925391289528082,1.0013712252186004,1.0000683381003537,1.003537629285896,1.0010705712159351,0.9988132846659541,1.0003197198281437,1.0055298270851094,1.0004012073614863,1.0004354851841255,1.0015369157160974,1.0059033450936565,1.0068175695973423,0.999685332135717,0.9998862950843301,1.0032401529074968,0.9941332300198965,1.0034215167294764,9.915633890992032e-06,1.7660540388363367e-06,2.5882146705041025e-06,2.762749458211743e-06,2.9000608134988474e-06,1.029729467853573e-05,2.010848584874687e-06,1.0159202872401668e-05,3.4286120701961276e-06,2.3492036324278117e-06,3.899388131682425e-06,2.3033520328992744e-06,2.0185785389445873e-06,3.1891447807716783e-06,3.3626465189729674e-06,1.1242703022168524e-05,3.273427032749253e-06,2.7087832163567672e-06,3.327235503603531e-06,1.1746207415638966e-05,3.457966471200335e-06,3.6926086263752345e-06,3.41621751326187e-06,1.2284084052191791e-05,1.2315297315402629e-05,3.4509530997955176e-06,3.4724530081546784e-06,1.0419735919905133e-05,1.992151155065643e-06,1.1249676612135657e-05
114,114.0,0.9919527218157593,1.0068872213542546,1.1261423789524695e-05,1.972070757100364e-06,5.044698233563133e-06,3.3636939030048807e-06,2.6271324011019234e-06,9.230925895151178e-06,1.0031745161087122,0.9944959461351185,1.0018502476751652,1.0031483511294064,1.002395621561323,1.001223601104206,0.9939634581028399,0.9997727788510057,1.0030951792755867,0.9921016718145264,1.0045696558254564,0.9930665884657277,0.9925912584165234,1.0013222024651218,1.0000818309863442,1.0035679334970768,1.0010230910827045,0.9988782048277728,1.000274009346818,1.00558710844917,1.0003543851774332,1.000389014218395,1.0016113206636283,1.0059699850124728,1.0068872213542543,0.999639593851566,0.9998396761754076,1.0032623007705843,0.9941827320158989,1.0034526471951795,9.008908670313256e-06,1.972070757100364e-06,2.428928625707674e-06,2.6271324011019234e-06,2.7564746088133714e-06,9.353913459474446e-06,2.1422532999725653e-06,9.230925895151178e-06,3.303517130523534e-06,2.4180002418704143e-06,3.809997353943371e-06,2.369359455034877e-06,2.128750365805589e-06,2.982410086153992e-06,3.12939273508024e-06,1.0257294108579303e-05,3.0735125766610734e-06,2.926460193430146e-06,3.1419138599186643e-06,1.0735372478617523e-05,3.275119297012468e-06,3.527631549115113e-06,3.668953413075247e-06,1.1247882037252455e-05,1.1261423789524695e-05,3.303077677496879e-06,3.3126130996876968e-06,9.468766701958408e-06,2.218405711922051e-06,1.026048542659541e-05
115,115.0,0.9919635817335073,1.006936035223622,1.0515423164702028e-05,2.171030827702602e-06,4.935343655411295e-06,2.939570909987756e-06,2.7854116829510413e-06,8.437925653574201e-06,1.0031365678847166,0.9945058902956148,1.0018069205465485,1.0031096692058754,1.0023507091284172,1.001191715328745,0.9939722273278601,0.9997433633636701,1.003047938943788,0.9921016756320964,1.0045181740065294,0.9930658112844327,0.9925961804981995,1.0012752673751724,1.0000562018752153,1.0035327096383475,1.0009782934489624,0.9988898173258224,1.0002327569313898,1.0055662041562152,1.0003110439424772,1.000346692231928,1.0016260608480503,1.0059529649282937,1.006870516965301,0.9995947013427376,0.9997949170420962,1.0032332045885652,0.9941905131399253,1.003418371069503,8.238706893614246e-06,2.171030827702602e-06,2.5057762733995315e-06,2.7854116829510413e-06,2.906187729925303e-06,8.556518044716365e-06,2.2665525892055058e-06,8.437925653574201e-06,3.5178824077354165e-06,2.452902807480596e-06,4.06244260451692e-06,2.4022026484430443e-06,2.226110249416464e-06,3.11365987184642e-06,2.97482754910977e-06,9.434366271182568e-06,3.268750504677752e-06,3.1163670969543952e-06,3.397087679666635e-06,9.957321458419343e-06,3.574101908662809e-06,3.85035597392069e-06,3.874680887785754e-06,1.0500534900110209e-05,1.0515423164702028e-05,3.713741727167785e-06,3.698694018136135e-06,8.671020109410855e-06,2.432899204148201e-06,9.436826923756216e-06
116,116.0,0.9919721496150631,1.0069955191911288,1.0356019187613658e-05,1.9824394991055578e-06,5.098609693520543e-06,2.744668269706511e-06,2.9588673362804838e-06,8.189268822183623e-06,1.0032448487511445,0.9944821633785229,1.0018163021946722,1.0031176108041344,1.0023583237098768,1.0012975722462047,0.9939459587671275,0.9998490418606518,1.0030523616255203,0.9920730086644455,1.0045200383943074,0.9930377691709505,0.9925678437254177,1.0012828083441099,1.0000892712191278,1.0036455583303516,1.0009836235663339,0.998867053344879,1.000238729597387,1.005685657004007,1.0003186383721985,1.0003535155705645,1.0016011332209334,1.0060797052450112,1.0069955191911286,0.9996064218844544,0.9998050179975102,1.0033436193740977,0.9941649937444487,1.0035312657277726,7.86709214630161e-06,1.9824394991055578e-06,2.9588673362804838e-06,3.38243883111886e-06,3.524543181605096e-06,8.267083975493238e-06,2.066541830579963e-06,8.189268822183623e-06,4.31533712609577e-06,2.2739800931894697e-06,4.9997881359309805e-06,2.2259065381652315e-06,2.033289030466799e-06,3.7561537976595538e-06,2.998852187681657e-06,9.09185252887112e-06,3.992795065834901e-06,2.832451724602955e-06,4.19064008022196e-06,9.702724228221088e-06,4.4122593429352025e-06,4.67120083002166e-06,3.5209844125185087e-06,1.0293997408336456e-05,1.0356019187613658e-05,4.720076269040274e-06,4.661685393749128e-06,8.350248181723668e-06,2.2150206026644533e-06,9.104753017403369e-06
117,117.0,0.991977453906696,1.0070413456890241,1.0002749836168844e-05,1.8128833583074501e-06,5.11437020329229e-06,2.5912381538644645e-06,2.9986333679608034e-06,7.90372855442268e-06,1.0031979723640816,0.99445809135381,1.0018460883487428,1.0031475464558761,1.0023863655662633,1.0012438563554078,0.9939215268990003,0.9997965888547167,1.0030838249698406,0.9920530372021381,1.0045529454941027,0.993018274349124,0.9925426073660071,1.0013094395809317,1.0000666604020167,1.0035856646416468,1.0010094263390545,0.9988353445556987,1.0002646674082896,1.0056253178452865,1.0003438489221064,1.0003794363706646,1.0015684170961723,1.0060174679242304,1.0069310974951218,0.9996291848785395,0.9998277733484293,1.0032930686782366,0.9941374599234155,1.0034722200042518,7.4751555403568746e-06,1.8128833583074501e-06,3.242668536971744e-06,3.7400703421650094e-06,3.933151528112966e-06,7.941328997363024e-06,1.931551023523485e-06,7.90372855442268e-06,4.911916626150675e-06,2.262530882190995e-06,5.743028095592332e-06,2.2279849102162833e-06,1.937406341638668e-06,4.134510044702361e-06,2.9986333679608034e-06,8.713562249994102e-06,4.374788490334579e-06,2.5630317509010267e-06,4.569299451594001e-06,9.328384249645172e-06,4.742595970320309e-06,4.923108453388702e-06,3.1882107650259643e-06,9.915999892547545e-06,1.0002749836168844e-05,5.130644377889858e-06,5.041857848860406e-06,7.988519142711941e-06,2.0190286507752905e-06,8.732776818935568e-06
118,118.0,0.9919785230546742,1.0070760560182335,9.328894745308808e-06,2.0243600484052027e-06,5.066479317258596e-06,2.2713938654702393e-06,2.7767084005511826e-06,7.4144141904554536e-06,1.0032578875690206,0.9944052530806877,1.0019194477400282,1.0032277486339507,1.002468481451731,1.001306642090406,0.9938653004821066,0.9998576531265522,1.0031715962963255,0.9920001700449173,1.0046444654599391,0.9929641060785452,0.9924855289485437,1.0013923457209322,1.0000953997310937,1.0036461951553788,1.001096882867707,0.9987769515454827,1.0003558333371014,1.0056935977611772,1.0004417596498059,1.00048350134648,1.001513548761409,1.0060911235881844,1.0070047025365791,0.9997312485882482,0.9999295538758463,1.0033551941757077,0.9940851506367544,1.0035335768100442,6.93824162475022e-06,2.0243600484052027e-06,3.34771075866902e-06,3.9000738887461965e-06,4.083888414351663e-06,7.4144141904554536e-06,2.2387116548575323e-06,7.422630704083878e-06,5.123717240960485e-06,2.581917932188889e-06,6.028298841938833e-06,2.5661226242655056e-06,2.2816310702895393e-06,4.284053771955734e-06,2.7767084005511826e-06,8.105507709046272e-06,4.53823277888466e-06,2.629048991723978e-06,4.764192930337203e-06,8.662055196234173e-06,4.961054961368398e-06,5.225859352143699e-06,3.278460801309755e-06,9.223460951950996e-06,9.328894745308808e-06,5.305565709913436e-06,5.2338456851374194e-06,7.443962082282578e-06,2.156904088391533e-06,8.124852367255618e-06
119,119.0,0.9919743855052661,1.0071089086968505,8.814337897926457e-06,2.3892627779927134e-06,5.34248845539551e-06,2.0177021869566562e-06,2.9466745897245885e-06,7.120576234702263e-06,1.0033407652414565,0.994388885983559,1.0020147090679987,1.0033338655231605,1.0025756259254532,1.0013936809150135,0.9938511418823833,0.9999416381351605,1.0032901438145512,0.9919981980865348,1.0047726902512433,0.9929604008161351,0.9924756509256848,1.0014973226033386,1.000155174875616,1.0037360293165487,1.00120312337003,0.9987626902493489,1.0004637867500312,1.0057918336417975,1.0005546668189995,1.0006004654704197,1.0014996958400555,1.0061967939452725,1.0071099630382176,0.9998472969228643,1.0000454372320522,1.0034441819212228,0.9940721993941734,1.0036236729515267,6.628084369504958e-06,2.3892627779927134e-06,3.791312486602944e-06,4.502858117830386e-06,4.594710512455308e-06,7.120576234702263e-06,2.6956759017144045e-06,7.1504970723094855e-06,5.596326513311675e-06,2.9466745897245885e-06,6.479183734722263e-06,2.921497369707228e-06,2.7623130304229776e-06,4.91057799470833e-06,2.606936140158252e-06,7.723486194361635e-06,5.290698760906424e-06,2.8726831950044878e-06,5.644591657023462e-06,8.212326469985393e-06,5.993533530719673e-06,6.549714506506597e-06,3.588118764852535e-06,8.708108580835587e-06,8.814337897926457e-06,6.25725205739839e-06,6.214030099246383e-06,7.1291127465396256e-06,2.443087934381578e-06,7.73708442030932e-06
120,120.0,0.9919640697047396,1.0071491622429694,8.359499477562149e-06,2.429994142794695e-06,5.615591861499486e-06,1.8447173435058256e-06,3.331398695896003e-06,7.160632677508925e-06,1.0033692855592298,0.9943493631437483,1.0020088239410159,1.003328571312352,1.0025721763760265,1.0014238855318665,0.9938078441099216,0.9999702803641274,1.0032894154656018,0.9919526389284835,1.0047728117515233,0.9929143250602316,0.992432353114894,1.0014940160580696,1.0001516151658447,1.0037694451143675,1.0011985329865545,0.9987164979183707,1.0004598880629574,1.005829304401361,1.0005533033077914,1.0006012888487255,1.0014579466936366,1.0062360155481023,1.0071491622429694,0.9998485307850631,1.000045774955557,1.0034734424629943,0.9940348654412298,1.0036576828401096,6.177032850235322e-06,2.744730264869598e-06,4.420275552199724e-06,5.212575660468817e-06,5.277503008372506e-06,6.633296825118408e-06,3.081579832860981e-06,6.644514615038165e-06,6.273734985830542e-06,3.2177118598828544e-06,7.160632677508925e-06,3.1450654638460795e-06,3.1669401823062126e-06,5.643659984025956e-06,2.429994142794695e-06,7.17906326020123e-06,6.106316563398072e-06,3.331398695896003e-06,6.5178304164830035e-06,7.740629175893433e-06,6.97593840158513e-06,7.705049315107956e-06,4.188126805356092e-06,8.242159776400943e-06,8.359499477562149e-06,7.175176737287203e-06,7.151712092368656e-06,6.6366598649372864e-06,2.7400712367401434e-06,7.188876120408531e-06
121,121.0,0.9919466040993634,1.0072013828468034,8.01462555953821e-06,2.2499589417895733e-06,5.658603214328982e-06,1.7408705795430564e-06,3.6873250744176016e-06,7.1643299681767584e-06,1.0033593193221386,0.9943443329443806,1.0019808972646034,1.0032946921572699,1.002539509031847,1.001408594054445,0.9938026935330966,0.9999536610117775,1.003258398758054,0.9919466040993633,1.0047409614236207,0.992909220491803,0.9924264729049411,1.0014569731653002,1.0001306038380093,1.0037496568631041,1.0011592566623007,0.9987190262525872,1.0004198644885518,1.005817750139784,1.0005123123472144,1.0005636217862013,1.0014721616480236,1.0062278056957896,1.0071397513774303,0.9998033446106186,1.000000108291864,1.0034587042255823,0.9940330142066321,1.003638471712959,5.728173799131343e-06,2.963474551982972e-06,4.885594353902697e-06,5.5621575993315515e-06,5.729786938444117e-06,6.085401299762731e-06,3.286673084457925e-06,6.082448111318642e-06,6.7462252570122315e-06,3.2709164153481003e-06,7.700552555824368e-06,3.1638045769276834e-06,3.3510095381941894e-06,6.085322013812779e-06,2.2499589417895733e-06,6.5919895587906605e-06,6.491069659748831e-06,3.6873250744176016e-06,6.822300559255516e-06,7.1643299681767584e-06,7.314488600179804e-06,8.01462555953821e-06,4.675745686992291e-06,7.709097854744178e-06,7.85351134355327e-06,7.487719248739052e-06,7.481528684223472e-06,6.06950145009798e-06,2.906143434283765e-06,6.597220709887197e-06
122,122.0,0.9919215342266493,1.0072513673870442,8.44875836290137e-06,2.138520822700792e-06,5.647494729200659e-06,1.8686209925881224e-06,3.4695937676090986e-06,7.064891997964273e-06,1.0034471880281064,0.9943509868692639,1.0020232495308412,1.0033427598460836,1.002586032626926,1.0014945631257184,0.993809510839696,1.000036015365091,1.0033040369455049,0.991957779750204,1.0047901980320384,0.9929209738975712,0.9924354783939108,1.0015152771254243,1.0001903405532928,1.0038562241265943,1.0012257826680468,0.9987411283394559,1.0004902519382075,1.0059405396157723,1.0005880198525123,1.0006399112416433,1.0015011549279387,1.0063578905854977,1.0072714716681928,0.9998865796483201,1.0000814718297726,1.0035537553295497,0.9940394394529493,1.0037447279547913,6.081370848556814e-06,2.785101431786502e-06,4.834394885378022e-06,5.396909265234205e-06,5.635057774950799e-06,6.359615158856506e-06,3.0810305889310466e-06,6.354819025189405e-06,6.617444078240094e-06,3.0355923873732567e-06,7.576748625986193e-06,2.932335766850268e-06,3.130053495659997e-06,5.983423777447585e-06,2.138520822700792e-06,6.935765039602323e-06,6.332212575700287e-06,3.4695937676090986e-06,6.584896310232782e-06,7.649922465115405e-06,7.064891997964273e-06,7.699770925793494e-06,4.412494998745873e-06,8.343154000587755e-06,8.44875836290137e-06,7.225544668862951e-06,7.225828669380657e-06,6.423996516153661e-06,2.72321828026001e-06,6.942375363968366e-06
123,123.0,0.9918904739890828,1.0072802204145037,9.029302923403393e-06,2.0048826334908777e-06,5.472473282961252e-06,1.962534654531906e-06,3.2514006533976943e-06,6.707281283752615e-06,1.0034735964394585,0.9942775082063667,1.0020389523101159,1.0033579890809425,1.0026084863700189,1.0015176038773874,0.9937338580975689,1.0000548839945578,1.0033400555646859,0.9919003957680141,1.0048378232648978,0.9928613929756218,0.9923657679632791,1.001533029824508,1.000173857007728,1.0038719946145014,1.001247285792767,0.9986606240622649,1.0005138383499514,1.0059529285212754,1.000614145693021,1.0006678919553522,1.001415975914069,1.0063667514800816,1.0072802204145037,0.9999166642756533,1.0001098545421852,1.0035772925023714,0.9939592364953982,1.003760342672826,6.284605985309165e-06,2.6019649899427813e-06,4.443527486976005e-06,4.953086868625395e-06,5.163876550310816e-06,6.5647063172455285e-06,2.882516148999989e-06,6.566086921884009e-06,6.074389796529905e-06,2.849503254098844e-06,6.959614761842595e-06,2.753991680615321e-06,2.9463435481846765e-06,5.475009340607741e-06,2.0048826334908777e-06,7.225580584171356e-06,5.790641827817912e-06,3.2514006533976943e-06,6.016372848941208e-06,8.12387086158746e-06,6.447214321830339e-06,7.025282218565992e-06,4.110071460322627e-06,8.95010613703628e-06,9.029302923403393e-06,6.579652379411142e-06,6.581866658900824e-06,6.707281283752615e-06,2.5758014764252764e-06,7.2356465686098e-06
124,124.0,0.9918555543803919,1.0072737624097987,8.58215900881107e-06,1.8798937829766837e-06,5.50853595076391e-06,1.8514808916783834e-06,3.4612288649685183e-06,6.836994971121671e-06,1.0033514177278673,0.9942297690638955,1.0020052491551446,1.0033233459942186,1.0025782569172903,1.001396712159875,0.9936920252361442,0.9999344602797554,1.0033186116609087,0.9918719443724519,1.004826121250275,0.9928306184485503,0.9923274195771349,1.001502156657046,1.000105932164274,1.0037465093901592,1.001217854480945,0.9986159735219958,1.000482577372236,1.00582130440611,1.0005816337580355,1.0006364757301025,1.0013647279426727,1.0062315041063685,1.0071442807368975,0.9998796214060057,1.0000729590597333,1.003453662061035,0.9939130899410937,1.0036350340480886,5.960288606396697e-06,2.7507436333788973e-06,4.64077157592426e-06,5.202001978788283e-06,5.396324645139401e-06,6.2407398339282806e-06,3.052233118806368e-06,6.2252682549708655e-06,6.326743092443984e-06,2.9657738583469056e-06,7.189103903035493e-06,2.8893168723437817e-06,3.136656374842452e-06,5.675298694440907e-06,1.8798937829766837e-06,6.821829419920378e-06,6.0200128664032155e-06,3.4612288649685183e-06,6.29106302326958e-06,7.70543494684462e-06,6.791657053735318e-06,7.431234567094904e-06,4.206775774288881e-06,8.511530188432046e-06,8.58215900881107e-06,6.975264601252476e-06,6.966862136573371e-06,6.36289721993415e-06,2.759975654503815e-06,6.836994971121671e-06
125,125.0,0.9918189063943054,1.0072366775727732,9.768930288482008e-06,2.1382920611301053e-06,6.552486267081436e-06,2.4270622868435116e-06,3.6670085986332218e-06,8.480102211795571e-06,1.003229658901932,0.9941473302012674,1.0019637795650231,1.0032822332309248,1.0025370430400216,1.0012698590303286,0.9936093247377219,0.9998063559973486,1.0032801526739996,0.9918000648007333,1.0047922068237307,0.9927558660544733,0.9922480011324535,1.0014546187127764,1.0000131739427975,1.003614783402332,1.0011734789138234,0.9985221637665543,1.000437854230129,1.0056880917842204,1.0005390234286025,1.0005948457903362,1.001264371618248,1.0060964713788747,1.0070095903306469,0.9998411498581435,1.000033196322807,1.003330292204716,0.9938286914157733,1.0035030709778514,6.513463028542234e-06,2.9339757486181667e-06,6.0359668142914585e-06,6.930793445604835e-06,7.152856449405542e-06,6.849741037194171e-06,3.2423550215126297e-06,6.763522738540302e-06,8.422293442173716e-06,3.051488576367248e-06,9.552650261365735e-06,3.0029018664343113e-06,3.3135775312447365e-06,7.360781529998784e-06,2.1382920611301053e-06,7.3731440545864e-06,7.797146489016338e-06,3.6670085986332218e-06,8.178083538851079e-06,8.480102211795571e-06,8.917967937718552e-06,9.768930288482008e-06,4.295196483647415e-06,9.468666028071629e-06,9.50686704550717e-06,9.263291523180866e-06,9.238753627391248e-06,7.012064022493404e-06,2.9336777542447497e-06,7.409028856399402e-06
126,126.0,0.9917826610245513,1.0071783660330762,1.1096011687696114e-05,2.354072814043316e-06,7.256014844832521e-06,2.891563268935496e-06,3.729575648790369e-06,9.745608037548163e-06,1.003202628719064,0.994094277440008,1.0019406765671555,1.0032645831011704,1.0025203260613305,1.0012479516623811,0.9935572101157091,0.9997829709379316,1.0032702700018032,0.9917532457944761,1.0047864379024107,0.9927089320306207,0.9922000858387654,1.0014351032528765,0.9999782015114689,1.003584038053968,1.0011531820586657,0.9984621109483228,1.000415634499842,1.0056513530525628,1.0005133328626408,1.0005661161407817,1.0011939369055052,1.0060526118967053,1.0069645513115049,0.999814340057056,1.000006532078438,1.003305842972792,0.9937771184670527,1.0034731525870084,7.087322312568359e-06,2.9992958279650962e-06,6.835431602320186e-06,7.964110188068919e-06,8.212328595236707e-06,7.502074844731935e-06,3.3039210854738272e-06,7.3337781164352155e-06,9.745608037548163e-06,3.0428799799528113e-06,1.1096011687696114e-05,3.0185062871324904e-06,3.334686781973406e-06,8.348434675616837e-06,2.354072814043316e-06,8.047789036697812e-06,8.80105149817332e-06,3.729575648790369e-06,9.229247406573421e-06,9.366076510726118e-06,1.0110853338687335e-05,1.1073967587924509e-05,4.241704232151542e-06,1.0521975391738757e-05,1.053750885757532e-05,1.0569150895229297e-05,1.0529911901844975e-05,7.688646521332225e-06,2.9529050988719783e-06,8.1016185818954e-06
127,127.0,0.9917489492648586,1.0071082279203578,1.030184641384484e-05,2.178744942477847e-06,6.861292063780413e-06,2.6555251030341866e-06,3.6909958545696672e-06,9.042350352314127e-06,1.0030414975690687,0.9940835262126538,1.001861537204717,1.0031853466672167,1.0024370389818271,1.0010856585844146,0.9935501740263901,0.9996229973775147,1.0031876796972798,0.9917489492648585,1.0047058966896054,0.992704012319879,0.9921940709567382,1.0013435175912284,0.9998809767161619,1.003408597292291,1.001062620989968,0.9984477891920202,1.0003225847137958,1.0054717951490593,1.0004165422315907,1.0004671410287593,1.0011738384477253,1.005864753901133,1.006774236769369,0.9997134206292065,0.9999034994050217,1.0031427735033165,0.9937700178762009,1.0032975963952375,6.750110677415692e-06,2.9838905545939926e-06,6.310305173388866e-06,7.37642756303716e-06,7.6104270644550125e-06,7.153056529374238e-06,3.2958982471073404e-06,6.969305867319544e-06,9.042350352314127e-06,3.03946283119025e-06,1.030184641384484e-05,3.026439506370921e-06,3.3132856491312724e-06,7.745755053626806e-06,2.178744942477847e-06,7.686881947252277e-06,8.162167617442806e-06,3.6909958545696672e-06,8.562502359164276e-06,8.993073222428799e-06,9.395076519421202e-06,1.0284190081550248e-05,4.08389955220572e-06,1.0118475351281964e-05,1.0124904536133002e-05,9.856779270763913e-06,9.816437443308158e-06,7.3204847112625546e-06,2.899930254067149e-06,7.745656766912791e-06
128,128.0,0.9917194785058089,1.0070356633642672,1.0791559687717161e-05,2.2441244850189215e-06,6.666176796288245e-06,2.69562557024659e-06,3.386901075289965e-06,8.93750737023775e-06,1.0029727771882617,0.9940803925245587,1.0018300714222435,1.0031526628580076,1.002405208139812,1.0010223734038168,0.9935552355793289,0.9995620452111158,1.0031607443390185,0.9917583755493956,1.0046791357649096,0.9927143095861365,0.9921995559793693,1.0013078760325422,0.9998444261314404,1.003337100580874,1.0010296544950423,0.9984533419381145,1.0002886507920004,1.0053995753446758,1.0003839237226015,1.0004340646903485,1.0011862058232288,1.0057930601746645,1.0067023848670351,0.999682574225467,0.9998720785088214,1.0030744985460758,0.9937706968074695,1.003225460140361,6.825255733118597e-06,2.741975830671977e-06,5.847185761174149e-06,6.853504548028664e-06,7.052554430834607e-06,7.133005297001609e-06,3.029265162849673e-06,6.901276795188943e-06,8.339933656761275e-06,2.7985816324746786e-06,9.505498775273387e-06,2.7851832468074172e-06,3.0462370014656856e-06,7.270075442273529e-06,2.2441244850189215e-06,7.936791281078824e-06,7.72492550215986e-06,3.386901075289965e-06,8.126479826922728e-06,9.529553059507936e-06,8.93750737023775e-06,9.748811787397912e-06,3.7613368310158173e-06,1.0761776575146347e-05,1.0791559687717161e-05,9.446682199323034e-06,9.387641281319285e-06,7.430280333958134e-06,2.651423637890335e-06,7.989975640739116e-06
129,129.0,0.9916942617253985,1.006970072494454,1.1620582258866183e-05,2.2853370184309625e-06,6.715826369410362e-06,2.7261985679998206e-06,3.5637484752100807e-06,8.670280571804974e-06,1.003022923419751,0.9941218730986938,1.0018443375763473,1.0031677449023222,1.0024214497459654,1.001073630659622,0.9936035658024965,0.9996139833075883,1.0031827090496719,0.9918173307462377,1.0047068244894084,0.9927750167734091,0.9922526836126088,1.0013146909382995,0.9998707843475719,1.00338146206476,1.0010382885946736,0.9984948240363765,1.0002959125649484,1.0054536505945675,1.000390217884901,1.0004430164085587,1.0012340990144433,1.005848693225376,1.00675867874263,0.9996849121755563,0.9998746467802894,1.003123929443363,0.9938181103176824,1.0032694871612515,7.157448773700559e-06,2.9412355938373274e-06,5.472177659715078e-06,6.415599737827033e-06,6.627634029284005e-06,7.343903532886029e-06,3.229869895523585e-06,7.023556777253602e-06,7.894939875763969e-06,2.8012469036195385e-06,9.099355989172902e-06,2.808459459969644e-06,3.1635407290489823e-06,6.895760625750948e-06,2.2853370184309625e-06,8.387882778548637e-06,7.415409119119139e-06,3.5637484752100807e-06,7.841406535185557e-06,1.0253103725728744e-05,8.670280571804974e-06,9.451104573610106e-06,3.956367047433706e-06,1.1562973447897726e-05,1.1620582258866183e-05,9.263491006919106e-06,9.161732216852003e-06,7.790940153126018e-06,2.941664908310204e-06,8.43403766191452e-06
130,130.0,0.9916728882984764,1.0069208554405678,1.1939876278498651e-05,2.4516791323952305e-06,6.755057428097619e-06,2.574200037709449e-06,4.111737147285665e-06,8.570456113618077e-06,1.003119380272481,0.9941500037318808,1.001884705868708,1.0032163859346184,1.0024654258700094,1.0011747411341942,0.9936306988000861,0.9997145882274628,1.0032309178627836,0.9918447147082622,1.0047563517181972,0.9928012233551671,0.9922800220704618,1.0013589071360458,0.9999254008549551,1.0034794638047204,1.0010848161907422,0.9985154156466302,1.0003429535267045,1.0055520356930725,1.0004389942426832,1.0004911743857476,1.0012537010156823,1.0059455797359984,1.0068571148051668,0.9997380954992221,0.9999280946270654,1.003223783490593,0.9938517055764462,1.0033674086312385,7.651672372043774e-06,3.564229153265471e-06,5.067704615027647e-06,5.928478815030723e-06,6.13375117937724e-06,7.782533190469316e-06,3.7931962536772916e-06,7.4702545650677835e-06,7.353484167514305e-06,2.9914901560743648e-06,8.570456113618077e-06,3.0413930995759852e-06,3.5894631885688275e-06,6.37210386920538e-06,2.4516791323952305e-06,8.807233960314025e-06,6.87157708821545e-06,4.111737147285665e-06,7.283074725862477e-06,1.0618918804216055e-05,8.066878189384287e-06,8.790005609177945e-06,4.563781908228109e-06,1.1873236147176429e-05,1.1939876278498651e-05,8.664774145740822e-06,8.552940231440665e-06,8.247110862579136e-06,3.6533640440229093e-06,8.845323829874566e-06
131,131.0,0.991654947599892,1.0068974123322587,1.453716197283696e-05,3.5452246353350355e-06,7.599652382408299e-06,3.114699814024289e-06,4.843522418504584e-06,9.939537799874679e-06,1.0031941460364238,0.9941353661941464,1.0019646055260243,1.00330682636311,1.0025563156627426,1.001249666232676,0.9936178795201452,0.9997879013497522,1.0033344113915306,0.9918530649780136,1.0048715264969963,0.992806497196831,0.9922729074911361,1.0014447405345892,0.9999645463497409,1.0035445442150583,1.0011741145125272,0.9984844190475806,1.0004342989830624,1.005605026240673,1.000532294273311,1.0005867119168983,1.0012180707909766,1.0059863719212045,1.0068974123322587,0.99983052544464,1.0000210019069369,1.0032975849629067,0.9938382197320953,1.0034321728887912,9.889290578417442e-06,4.628552545117846e-06,4.843522418504584e-06,5.62366194059413e-06,5.767239498333949e-06,1.015003438713473e-05,4.748786130574735e-06,9.939537799874679e-06,6.79127625723842e-06,3.5452246353350355e-06,7.841958164127986e-06,3.6734582157075925e-06,4.412503607444847e-06,6.043584988061999e-06,3.725378684202881e-06,1.1344838713186464e-05,6.4469902808147845e-06,5.290402240220081e-06,6.82619780181565e-06,1.3169959881101743e-05,7.516599477103583e-06,8.15273221944566e-06,5.966648155179884e-06,1.4469260587262035e-05,1.453716197283696e-05,8.03890990484741e-06,7.951492898565073e-06,1.0517312417223606e-05,4.754391267157817e-06,1.1382663804817424e-05
132,132.0,0.9916400290044947,1.0069036680176717,1.6612161262193197e-05,4.346786129749758e-06,8.375985400474973e-06,3.668772343149044e-06,5.812813702938952e-06,1.1754953945254102e-05,1.003208732072374,0.9940826684156033,1.0020112647972226,1.0033580820917565,1.0026075651087132,1.0012574875380154,0.9935657377711761,0.9997931386761939,1.0033927604583492,0.9918127368544423,1.0049353855472083,0.9927664817976899,0.9922262395413524,1.001496365836725,0.9999665262662122,1.0035525298127974,1.0012273483382264,0.9984253045120823,1.0004889971537492,1.0056046697300758,1.0005882694586419,1.0006464176652734,1.0011527528596296,1.0059801695935078,1.0068910028762164,0.999883762748291,1.0000745559247026,1.003308513904934,0.9937844163657525,1.0034399394333302,1.1541430657505591e-05,5.812813702938952e-06,4.723410108910257e-06,5.393634358705877e-06,5.496725760167617e-06,1.1871528491171693e-05,5.874338972279522e-06,1.1754953945254102e-05,6.326326606365567e-06,4.346786129749758e-06,7.197617006354249e-06,4.539608194026037e-06,5.395702380824037e-06,5.833815733472375e-06,4.949801226932267e-06,1.3284561797833618e-05,6.156593648984316e-06,6.776775316283232e-06,6.518226774779579e-06,1.5134589472475617e-05,7.143443459219202e-06,7.724089210555458e-06,7.809133480898844e-06,1.653533291699157e-05,1.6612161262193197e-05,7.590101227153124e-06,7.525184087350297e-06,1.2143602208123692e-05,5.9540267119254336e-06,1.3313247164824052e-05
133,133.0,0.9916277218871341,1.0069216462189376,2.0200982804872586e-05,4.496468009127144e-06,9.484615108958676e-06,4.796894801673427e-06,6.06799837568319e-06,1.4072107961105427e-05,1.0032608594553325,0.9940456011746583,1.0020288567916316,1.0033811489818032,1.0026278572189622,1.0013036495230838,0.9935234689847147,0.9998354234465039,1.0034179039138365,0.9917763350651523,1.0049635997151112,0.9927294091377138,0.9921870813671717,1.0015155049635531,0.999972144901616,1.003599473431327,1.0012475887780876,0.9983750496952027,1.0005083470877916,1.0056428052077853,1.0006065739990335,1.0006662346023063,1.001092260787598,1.0060108285153841,1.0069216462189374,0.9999017109026923,1.0000930034952462,1.0033588516844305,0.9937487949648217,1.0034866645505887,1.3947676273506828e-05,6.060588799327141e-06,5.128540247191452e-06,5.673664276269625e-06,5.812414952322061e-06,1.4202651550702623e-05,6.06799837568319e-06,1.4072107961105427e-05,6.4604668683929165e-06,4.496468009127144e-06,7.158540844608653e-06,4.69472436677511e-06,5.532930737988526e-06,6.314530311692898e-06,6.187605216469532e-06,1.6190115178690867e-05,6.5805664735873834e-06,7.151878476462358e-06,6.977842816253318e-06,1.8198944448185244e-05,7.64765997197232e-06,8.24845168620847e-06,8.415307601648561e-06,2.000473583666673e-05,2.0200982804872586e-05,8.130808685902658e-06,8.118440170690477e-06,1.4510134140229503e-05,6.151519537765311e-06,1.6200156648461307e-05
134,134.0,0.9916176156226592,1.0069322892831662,2.4372381156119467e-05,4.142614443118632e-06,1.0691048150538127e-05,6.311263838273106e-06,6.163217110937871e-06,1.7052905632837113e-05,1.0031485557328184,0.9939376456804798,1.0019635016289337,1.0033125841483954,1.0025597387365481,1.001184082508682,0.9934035726162815,0.9997131118789345,1.0033505886266332,0.9916580628638152,1.0048979226760197,0.9926095765838946,0.9920687238773521,1.0014422287332967,0.9998579848913942,1.0034703134012402,1.0011770294124938,0.9982364842522113,1.0004376167879008,1.005506033736607,1.0005361399534756,1.0005978242403057,1.0009327266153476,1.005860378236682,1.0067704612089416,0.9998291164149441,1.000021667504962,1.003240555466869,0.9936323354156159,1.003357757122102,1.7052905632837113e-05,5.643911493578877e-06,5.690147669125117e-06,6.163217110937871e-06,6.346871150275997e-06,1.716643150041041e-05,5.604430745428246e-06,1.6936009722664844e-05,6.8115962899825e-06,4.142614443118632e-06,7.36110479593096e-06,4.327546558727605e-06,5.101267649007039e-06,7.049181765554528e-06,7.355154618643878e-06,1.9832830252112045e-05,7.232062877413291e-06,6.6693458599259614e-06,7.671484707079896e-06,2.1946391444037686e-05,8.36569817287848e-06,8.983973839055444e-06,7.89829394683293e-06,2.40604236928971e-05,2.4372381156119467e-05,8.87712907568332e-06,8.925345060934433e-06,1.760379918828855e-05,5.6887078885114504e-06,1.985118620815016e-05
135,135.0,0.9916092995859196,1.0069341151834008,2.387859320991334e-05,4.040831793519932e-06,1.037127043669878e-05,6.293951449942697e-06,5.913980893325238e-06,1.6878464692967147e-05,1.0030471284815243,0.9939174587562886,1.0019115042698445,1.0032513253782773,1.002498844074689,1.0010732156600608,0.9933761022835835,0.9996001416457074,1.0032825155262033,0.9916278349586249,1.0048271360385472,0.9925792012732972,0.9920409476838515,1.0013784968183552,0.9997884128940656,1.0033616000920689,1.0011135106887936,0.9981969645265146,1.0003709625497401,1.0053885166929488,1.0004682788459647,1.000529144252055,1.0008848910127661,1.0057344175328349,1.0066435460789118,0.9997568999012993,0.9999500600124891,1.0031327277148112,0.9936078836754191,1.003248164445927,1.6889915461422387e-05,5.239084454622551e-06,5.479827720550354e-06,5.913980893325238e-06,6.082543015120066e-06,1.6878464692967147e-05,5.2539789609106976e-06,1.6612204945204324e-05,6.439124685110797e-06,4.040831793519932e-06,6.927002272681183e-06,4.227573786373776e-06,4.840645981792841e-06,6.820075080924698e-06,7.158078487655868e-06,1.9594381497464847e-05,6.942208635928882e-06,6.165738034037784e-06,7.368408787586351e-06,2.1578668107839105e-05,8.002180925171763e-06,8.57317460965626e-06,7.32619651650104e-06,2.3568692467268024e-05,2.387859320991334e-05,8.472446588758322e-06,8.532387704519157e-06,1.7387505085347077e-05,5.318932815868458e-06,1.9625265882921114e-05
136,136.0,0.9916023631517642,1.006930035799168,2.24708645854537e-05,4.135614046667852e-06,9.815876236483088e-06,5.950858728837383e-06,5.5381460507922565e-06,1.6107724824407444e-05,1.0030866663778752,0.9938903678404922,1.0019299389322707,1.0032706815273655,1.0025182947348497,1.0011111880790489,0.9933472077017816,0.9996367245272528,1.0033010783593894,0.9916063119070688,1.0048458202272657,0.9925583979332637,0.9920169476561082,1.0014009850930183,0.9997964217632654,1.003409867067681,1.0011417128958466,0.9981484036444298,1.0004014962382934,1.0054499381814244,1.0005058859152964,1.0005687076495724,1.0008344847951525,1.0058002136336488,1.0067110542156188,0.9998011292755374,0.9999936312219051,1.0031747969113516,0.9935782723061162,1.003296441976853,1.6107724824407444e-05,4.985849456561517e-06,5.085077469571911e-06,5.5381460507922565e-06,5.657182793900016e-06,1.6197862028291895e-05,5.085482121701445e-06,1.5960505449754567e-05,6.0314631566001935e-06,4.135614046667852e-06,6.508733183278339e-06,4.31976309699182e-06,4.7693689037237515e-06,6.320567840193086e-06,6.73094021233126e-06,1.852973261585138e-05,6.44598729308077e-06,5.795012276163449e-06,6.835531847085798e-06,2.0383601071887434e-05,7.421809810864749e-06,7.933388431129277e-06,6.907219266113567e-06,2.2162207864939825e-05,2.24708645854537e-05,7.883169332064259e-06,7.939668422568341e-06,1.661077644437018e-05,5.1693802211610465e-06,1.8553656976991445e-05
137,137.0,0.9915963956950429,1.0069229630099947,2.165528929602689e-05,3.9774456312391516e-06,9.904960889388005e-06,5.805466740935717e-06,5.450823774679574e-06,1.6377226652869917e-05,1.0031871695739536,0.9938743574745365,1.0019656787235367,1.0033168923582247,1.0025596854685548,1.0012159179873386,0.9933308868161463,0.9997409706192264,1.003345265137565,0.9915963956950429,1.0048894741865815,0.9925459082107342,0.9920041754859716,1.0014409036739835,0.9998358169193861,1.003512780011538,1.0011817951587958,0.998115784599564,1.0004422908129276,1.0055461683121656,1.0005500490680803,1.0006133257545484,1.0007959463290856,1.0058930367903898,1.0068041165317763,0.9998462330815743,1.0000380712185188,1.003281920339919,0.9935627025971809,1.0033992526032227,1.6377226652869917e-05,4.647390003040814e-06,5.450823774679574e-06,6.1463855792396735e-06,6.203913271400538e-06,1.659282152358558e-05,4.753988992379383e-06,1.634933823757966e-05,6.878719473440227e-06,3.9774456312391516e-06,7.614027094667285e-06,4.127471204671443e-06,4.487282928148049e-06,6.670315948070036e-06,6.623597493672811e-06,1.8370939895527193e-05,6.883885668736995e-06,5.370414908252793e-06,7.270268199412784e-06,1.993234682080608e-05,7.85424623505136e-06,8.359739350516436e-06,6.400834551655853e-06,2.1347436133713716e-05,2.165528929602689e-05,8.29855293233725e-06,8.36112808909459e-06,1.6887570117260753e-05,4.8737032960981674e-06,1.8381723378465078e-05
138,138.0,0.9915910602178178,1.0069158086954078,2.0083723362841174e-05,3.7359049028408503e-06,9.993213530198212e-06,5.295494878393959e-06,6.1671184107825715e-06,1.6013739102183055e-05,1.0032744200086867,0.9939658270265976,1.0020153198370234,1.0033769791908385,1.002615010886682,1.0013068327721149,0.9934270171635793,0.9998297500944562,1.0034038218686976,0.9916988998287178,1.0049481175445323,0.9926473487708741,0.9921032671290735,1.0014947060142652,0.9999177977751798,1.0036105916040787,1.0012337397553563,0.9982097643781133,1.0004948500110824,1.005648995675098,1.0006056556570153,1.0006680344927947,1.0008945832656542,1.0060015357529792,1.0069158086954078,0.9999067067288877,1.0000971334797912,1.0033756336501531,0.9936658303514831,1.0034965993980072,1.6013739102183055e-05,4.443788826137639e-06,6.1671184107825715e-06,7.146950149222516e-06,7.176429814017992e-06,1.6197368696317056e-05,4.5276214192053195e-06,1.59250200272947e-05,8.258665248273121e-06,3.7359049028408503e-06,9.3689855203302e-06,3.863582291558086e-06,4.229596266834878e-06,7.465089451859881e-06,6.309696008151248e-06,1.756496013086975e-05,7.781726603872739e-06,5.2584384855532236e-06,8.198416332885769e-06,1.8736366468994004e-05,8.80237294210937e-06,9.373108157948819e-06,6.295288022821405e-06,1.9805094795184365e-05,2.0083723362841174e-05,9.166461205009791e-06,9.240537401628587e-06,1.6447218218172312e-05,4.647454533545655e-06,1.7565683109500354e-05
139,139.0,0.9915863142310044,1.006910629880237,1.8313288167951272e-05,3.656969552291248e-06,9.672085581293747e-06,4.699194356358116e-06,5.760104128551805e-06,1.5106639857731816e-05,1.003249041668622,0.9940099005631168,1.002042409253154,1.0034134322902053,1.0026484716323651,1.0012823295103452,0.9934724422109115,0.9998030763269006,1.0034404194966438,0.9917506183037164,1.0049834631667023,0.9926995333787368,0.9921522098490768,1.0015261971793494,0.9999339606053591,1.0035861593909898,1.0012646441836575,0.9982507851948212,1.0005246780207326,1.0056207028423731,1.0006356827889842,1.000700323841535,1.000935659005319,1.0059687812939242,1.0068843614328777,0.9999354778012706,1.0001257440586375,1.0033524398573908,0.9937190712017685,1.0034720932217438,1.5106639857731816e-05,4.513424608701027e-06,6.248467956007756e-06,7.329308702570701e-06,7.3263925089142215e-06,1.5136002518355435e-05,4.6223731592090474e-06,1.4818307112033967e-05,8.574301172944427e-06,3.656969552291248e-06,9.81529499024091e-06,3.7842531973671654e-06,4.237007320438746e-06,7.548607576823998e-06,5.760104128551805e-06,1.6340121846023674e-05,7.898214059659214e-06,5.564538362151956e-06,8.305668544878946e-06,1.7212676449345415e-05,8.881212789010006e-06,9.494795634294962e-06,6.761617213366874e-06,1.8062271139857766e-05,1.8313288167951272e-05,9.159328639128508e-06,9.239290712633946e-06,1.5434710427877603e-05,4.682443602725909e-06,1.6334935487724106e-05
140,140.0,0.9915821888727306,1.0069060641705243,1.8317656471369622e-05,5.0171315660574375e-06,9.933037908990987e-06,4.2672737420798935e-06,6.248316726713071e-06,1.4745761931071631e-05,1.0032282060412911,0.9939482532987899,1.002024565351895,1.003396564739801,1.002630471538418,1.0012516484887808,0.9934047689375637,0.9997696300488804,1.003422422944654,0.9916850781256085,1.0049628522359342,0.9926330166619262,0.9920897718105032,1.0015059308124055,0.999890497517352,1.0035512524266306,1.0012435830294293,0.9981685312847814,1.000500552119699,1.0055700895257673,1.0006106057645077,1.0006749458830977,1.0008385473518424,1.0059053143805863,1.006819844327888,0.9999068218863331,1.0000993261227866,1.0033262796383469,0.9936538348077406,1.0034377100269283,1.4745761931071631e-05,5.6861128895559e-06,6.032229074362202e-06,7.081969841689055e-06,7.0591552714176425e-06,1.4842902684461157e-05,6.134723725249788e-06,1.4582057354927242e-05,8.236776572560962e-06,5.0171315660574375e-06,9.395776213634356e-06,5.182498070015647e-06,5.652009913688144e-06,7.299160690215211e-06,6.248316726713071e-06,1.609921138808516e-05,7.6006199083385145e-06,7.714347241385864e-06,7.969876883980967e-06,1.7002721213937588e-05,8.486042837904012e-06,9.03991803029627e-06,9.715523976218706e-06,1.8073183178330534e-05,1.8317656471369622e-05,8.751629004609306e-06,8.815357934143741e-06,1.5118222947291938e-05,6.001747763537108e-06,1.6088495964680823e-05
141,141.0,0.9915787152811245,1.0068998943176133,2.074786721733286e-05,6.07938444200956e-06,1.0912845598976487e-05,4.643200335690491e-06,7.360438363471381e-06,1.5944622657311567e-05,1.0032718714348468,0.9939317446609494,1.0020574804606324,1.0034311313456112,1.0026643187766153,1.001287235097553,0.9933860073049867,0.9998031497957657,1.0034550909833964,0.9916734117229009,1.004997688356834,0.9926222279586872,0.9920735983691663,1.001538126011416,0.9999072377328829,1.003588635134836,1.0012752847030966,0.9981379568839499,1.0005320224527932,1.0055959123249625,1.0006438242256683,1.0007097094488835,1.0007898356492766,1.0059231211203228,1.006837014943482,0.9999403562175725,1.0001326396127448,1.003366109420172,0.9936368520687114,1.0034745860894765,1.5474052313161684e-05,6.8212672885118605e-06,6.07938444200956e-06,7.149489851955445e-06,7.1308018528263305e-06,1.6017391952095386e-05,7.66749471053619e-06,1.5944622657311567e-05,8.245877978959083e-06,6.534184870757166e-06,9.286234378903722e-06,6.736341877665696e-06,7.140449329456559e-06,7.465724677220366e-06,7.631592899427115e-06,1.7353152138051467e-05,7.687172561644427e-06,9.96215364429288e-06,8.068612673284532e-06,1.872913064032213e-05,8.550548166937733e-06,9.021954436935605e-06,1.2810161488374899e-05,2.047351641945093e-05,2.074786721733286e-05,8.893160343072447e-06,8.919889905447142e-06,1.6121329441326226e-05,7.360438363471381e-06,1.7361369448552326e-05
142,142.0,0.9915759245943144,1.0068899030728489,2.1320365072371577e-05,5.904682066940922e-06,1.0954771287756606e-05,4.824598447571217e-06,7.299613317005916e-06,1.6245386714090923e-05,1.0032943663752625,0.993872383711725,1.002048910716839,1.0034213204743025,1.0026514709110141,1.001294691291064,0.9933147753496896,0.9998037181610352,1.003438359421966,0.9916050076296287,1.0049790306312179,0.9925539901972744,0.9920033903002181,1.0015261020378876,0.9998832452848093,1.0036047756074402,1.0012649658013388,0.9980635976713995,1.0005229350497995,1.0056076136131722,1.0006344272546497,1.000700224255791,1.000708627327725,1.0059315193763765,1.0068459491466801,0.9999318915683741,1.0001239158045998,1.0033849269643198,0.993571837014488,1.0034905842731114,1.5459065908095756e-05,6.693533979992135e-06,5.904682066940922e-06,6.99204968472595e-06,6.972416557667849e-06,1.6254616027633002e-05,7.644426824557667e-06,1.6281659269762956e-05,8.066559896656194e-06,6.569674893353039e-06,9.029454440494539e-06,6.75877689482761e-06,7.112523422015091e-06,7.338734002282362e-06,7.923445037313686e-06,1.7481621815162858e-05,7.518048687285224e-06,1.0296200777329742e-05,7.908741627686018e-06,1.906040201327302e-05,8.367726548267245e-06,8.794890926959846e-06,1.3266951384252867e-05,2.1034814323054587e-05,2.1320365072371577e-05,8.765290648180118e-06,8.771895046979518e-06,1.6245386714090923e-05,7.299613317005916e-06,1.7509570824479943e-05
143,143.0,0.9915738479504286,1.0068738731875757,2.00832817852301e-05,5.44323430594165e-06,1.035765570193747e-05,4.655721688927082e-06,6.765604566512753e-06,1.5585350882175963e-05,1.0033272863790839,0.9938381824656801,1.0019893552626753,1.0033540690168687,1.002586315136246,1.001322947958833,0.9932774259123865,0.9998297696079358,1.003369788892881,0.9915738479504286,1.0049120089234982,0.9925217752401034,0.9919673450323512,1.0014626683922063,0.9998646639990524,1.0036444289608946,1.0011976166319876,0.9980180485523517,1.0004526666612281,1.005639558476084,1.0005626176297153,1.0006259551164876,1.0006545654998624,1.005960700081638,1.006873873187576,0.9998585826385271,1.0000511627869508,1.00341741113637,0.9935293801877835,1.0035297977509148,1.4819733004442905e-05,6.336294883227853e-06,5.44323430594165e-06,6.493588579185978e-06,6.442089087435256e-06,1.5585350882175963e-05,7.258290770272555e-06,1.5591846683361243e-05,7.448429317541082e-06,6.181610747789225e-06,8.315704032403715e-06,6.359982761295265e-06,6.704227685645175e-06,6.765604566512753e-06,7.309906148121755e-06,1.6712820513306366e-05,6.940459741362692e-06,1.0151638962983979e-05,7.302155884079874e-06,1.808425394396061e-05,7.765849580845329e-06,8.164859975336572e-06,1.3034490560679891e-05,1.9811927768662355e-05,2.00832817852301e-05,8.156056542877407e-06,8.155001968630522e-06,1.5643982155697706e-05,6.932210020039399e-06,1.673478819907895e-05
144,144.0,0.9915714970837721,1.0068514848591372,2.0706448857488244e-05,5.3394898089183825e-06,1.0525669438573797e-05,4.954050070880881e-06,6.780087028837738e-06,1.6217011321208454e-05,1.003325068642736,0.9938664162939091,1.0019508371251376,1.0033145855780872,1.0025420114312682,1.0013148934135965,0.9932961864160078,0.9998191643118843,1.0033206846696956,0.9915868985486486,1.0048581787847228,0.992536380485806,0.9919847411153085,1.0014148644344378,0.9998486487189983,1.0036314481906055,1.0011472981454381,0.9980295977803674,1.0004012698907165,1.0056232755433274,1.0005109065141837,1.00057290257749,1.000659105356196,1.0059387500626402,1.0068510582271941,0.999805441745873,0.9999977903600211,1.0034135687638037,0.9935522712905819,1.0035171865648298,1.546464986512238e-05,6.372218974335258e-06,5.3394898089183825e-06,6.511621558198667e-06,6.354522851928061e-06,1.6288013579073616e-05,7.273787501300409e-06,1.6217011321208454e-05,7.323305339673285e-06,6.396108053743857e-06,8.101858676359445e-06,6.5389206529952046e-06,6.813919139178608e-06,6.619603490488465e-06,7.408850499234105e-06,1.749466968380269e-05,6.780087028837738e-06,9.948292419051654e-06,7.12626757040706e-06,1.8757613593179155e-05,7.6451409907747e-06,8.008986946290615e-06,1.2670367998932331e-05,2.0367721383223932e-05,2.0706448857488244e-05,8.091140172156552e-06,8.062345988014252e-06,1.6504940531224032e-05,7.082761686828707e-06,1.7499416995244032e-05
145,145.0,0.9915638061133584,1.0068300080688715,2.05079178734651e-05,5.336990946469682e-06,1.0565568156405493e-05,4.7768941068786785e-06,7.119589071596087e-06,1.59519085877931e-05,1.0032333062166863,0.9938515580399907,1.001951005843453,1.0033137625574557,1.0025404145564805,1.001219388344719,0.9932745967758709,0.9997202160873949,1.0033195762877638,0.9915638061133585,1.0048540759642999,0.9925131854856358,0.9919634966943693,1.0014081606649115,0.9998019363601727,1.0035293822061762,1.0011448302685775,0.9980057063048003,1.0003992977734293,1.0055238035929455,1.000510198367485,1.0005691793308211,1.0006292056445094,1.0058425796512713,1.0067558196871582,0.9998087025548843,1.00000104767342,1.0033180704576343,0.9935372991983219,1.0034146573582274,1.5235012366045974e-05,6.745161305888466e-06,5.336990946469682e-06,6.683154980530374e-06,6.41319612360787e-06,1.607810693091112e-05,7.648368317453951e-06,1.59519085877931e-05,7.379229958254326e-06,7.119589071596087e-06,8.06885502692692e-06,7.217115805386095e-06,7.367575904266216e-06,6.607800928900258e-06,7.606672765195019e-06,1.73384751003999e-05,6.731870502578054e-06,9.833588412422272e-06,7.049545442865958e-06,1.8558766189537316e-05,7.592745125754571e-06,7.935052938891077e-06,1.2327638315309918e-05,2.0112890125092978e-05,2.05079178734651e-05,8.074128988135093e-06,8.020039059500645e-06,1.6373011508221802e-05,7.722489677718653e-06,1.733014641304604e-05
146,146.0,0.9915478880576867,1.0068186102441166,1.887269705652279e-05,5.0195702777057485e-06,9.896923939096509e-06,4.239499372291526e-06,6.988531554686379e-06,1.4519416568031203e-05,1.0031699689968459,0.9938924919452063,1.0019276083548196,1.0032887083159083,1.0025132233568426,1.001156336595196,0.9933143193415375,0.9996548823009006,1.0032903948118688,0.9916015215158687,1.0048232693921293,0.9925495346570508,0.9920008091418063,1.0013781374619914,0.999785442263331,1.003466985163755,1.001113729603891,0.9980584051155205,1.0003670977673789,1.0054792881344006,1.0004771284426186,1.0005334373843662,1.0006810033768603,1.0058088881955591,1.0067232052638004,0.9997775231401762,0.9999696100309731,1.0032554629364037,0.9935840855150615,1.0033525302764847,1.3823876734346627e-05,6.651758112466254e-06,5.0195702777057485e-06,6.366553276351402e-06,6.0703880499467004e-06,1.462439458793702e-05,7.536790196358439e-06,1.4519416568031203e-05,6.988531554686379e-06,7.146910155609146e-06,7.598943254872462e-06,7.239623963559349e-06,7.301893967336222e-06,6.222814911466352e-06,7.133700228071167e-06,1.5787872440306773e-05,6.326981639076775e-06,9.571361656772811e-06,6.610681420855335e-06,1.6986753181085008e-05,7.118996159205729e-06,7.44763060616183e-06,1.2003033907341048e-05,1.8506628598139e-05,1.887269705652279e-05,7.565528760164007e-06,7.506819335792081e-06,1.4879203906071931e-05,7.70095079386729e-06,1.5777412872788477e-05
147,147.0,0.9915336491484938,1.0068264588122096,1.737073530522918e-05,4.629848014629542e-06,9.131471050783148e-06,3.882094130813483e-06,6.417878392535254e-06,1.3255154308923465e-05,1.0032444928799178,0.9938989521075433,1.0019771866426324,1.0033421473597512,1.0025666089077616,1.0012343830306134,0.9933159818757467,0.9997295456530418,1.0033395698695642,0.9915957159872861,1.0048665247136874,0.9925430122753625,0.9920009045849312,1.0014373139544681,0.9998381757671494,1.0035524630332202,1.0011750147589658,0.9980709632194611,1.000430785753765,1.0055727522998443,1.0005467954865739,1.0006058612072282,1.0006956169802776,1.0059110176607582,1.0068264588122093,0.9998525398669436,1.0000440670991304,1.003334998976422,0.9935911565297341,1.0034378321097033,1.2653340441416674e-05,6.212369527899568e-06,4.629848014629542e-06,5.869576457235826e-06,5.590731121653052e-06,1.3347360715630843e-05,7.069317373700982e-06,1.3255154308923465e-05,6.417878392535254e-06,6.637470853519398e-06,6.976424525876209e-06,6.7258644203679074e-06,6.784804097236304e-06,5.714127861130491e-06,6.524650015464342e-06,1.4418429923700981e-05,5.804391474004852e-06,9.185419541577094e-06,6.057204398503333e-06,1.5549934111470628e-05,6.525819493752281e-06,6.831683729314637e-06,1.1795447547985081e-05,1.7036930836574487e-05,1.737073530522918e-05,6.930700890783359e-06,6.876647990905947e-06,1.3588466417224998e-05,7.158224780185006e-06,1.4405176955062723e-05
148,148.0,0.9915341939208261,1.0068595952374877,1.5722464027669804e-05,4.277293944632863e-06,8.51613313977825e-06,3.49530012157719e-06,5.9471192638813965e-06,1.2079055059969836e-05,1.0032189812494434,0.9938195683866157,1.002024451216096,1.0033916876079094,1.0026183142916771,1.0012120625877272,0.9932434402020199,0.9997055017096088,1.0034005624700268,0.9915341939208262,1.0049329385730976,0.9924802328506167,0.991933435358647,1.0014884002836397,0.9998250628488737,1.003529991592866,1.001222894671416,0.9980001594344343,1.0004743739221225,1.0055470233627632,1.000589522957711,1.0006457502712423,1.0006336847650794,1.0058915001866788,1.0068077698516555,0.9998951802618291,1.0000875890191476,1.003312062459697,0.9935120946071924,1.0034153155685939,1.167817094610056e-05,6.096758539858929e-06,4.277293944632863e-06,5.419217891833273e-06,5.156893797206868e-06,1.2162237378736635e-05,7.0620617154576865e-06,1.2047420403358401e-05,5.903802342535162e-06,6.550665302393852e-06,6.417448243796573e-06,6.624013201489307e-06,6.742780575234552e-06,5.253614186419781e-06,5.9471192638813965e-06,1.3166089467609254e-05,5.330541786187505e-06,9.233054209081042e-06,5.552555496766609e-06,1.409879269719194e-05,5.984882338942679e-06,6.270698709807706e-06,1.2079055059969836e-05,1.5419789948617952e-05,1.5722464027669804e-05,6.347193576870371e-06,6.3005435768044684e-06,1.2464025801809509e-05,7.0235256297474145e-06,1.3151284133335587e-05
149,149.0,0.991558571612203,1.00691155713229,1.4310033168410652e-05,4.1633258453410765e-06,8.174894749983037e-06,3.0964425723206854e-06,5.764176178071813e-06,1.1123638634633895e-05,1.0032918970040736,0.9938706255810626,1.0020556123709605,1.003424383574794,1.0026508879079306,1.0012897748956089,0.9933005083454112,0.9997816064709901,1.0034354911850187,0.9915937004999822,1.0049682949448497,0.9925371779097855,0.9919916197911034,1.0015300293764566,0.9998967898129916,1.003628287437623,1.0012667685326007,0.9980703098149044,1.0005186166931745,1.0056612202699877,1.0006368395792442,1.0006923382806372,1.0007140360019078,1.0060179691622544,1.0069359982777817,0.9999467172447313,1.0001390633286562,1.003392476438394,0.993566431461303,1.003512857935366,1.0840333533776447e-05,6.197400429613438e-06,4.1633258453410765e-06,5.278391265023934e-06,5.030805123719266e-06,1.1123638634633895e-05,7.317757272677465e-06,1.0976933561038593e-05,5.764176178071813e-06,6.693973543575569e-06,6.218314926690977e-06,6.764979445942831e-06,6.968860510296214e-06,5.099710787145305e-06,5.476014860761662e-06,1.216316027776666e-05,5.207395863270256e-06,9.547225649657444e-06,5.43921725220846e-06,1.2892112749616365e-05,5.847930942463422e-06,6.134945644103402e-06,1.2551222903221152e-05,1.4041898711724933e-05,1.4310033168410652e-05,6.191485009685101e-06,6.14287563695652e-06,1.15053643248689e-05,7.212991485997368e-06,1.2144366961232022e-05
150,150.0,0.9915996102700371,1.0069727561459547,1.304002048378723e-05,4.345853742028961e-06,7.880259409761896e-06,2.6002837648708683e-06,5.8915336656232645e-06,1.0161658403954485e-05,1.0033205996577903,0.9938948136641562,1.0020883983100748,1.003460645376129,1.002686940251773,1.0013178686556017,0.9933322382788874,0.9998094872382028,1.0034761061282753,0.9916398655625963,1.0050160967453698,0.9925809797951846,0.992027694070016,1.0015652656890852,0.9999289990738901,1.0036574009565196,1.0012994543642841,0.9981000141371567,1.0005501225684805,1.005692249283415,1.0006682140061776,1.000721966306569,1.0007481392309925,1.0060540663346889,1.0069733959669076,0.999980461770001,1.0001733241551714,1.0034222566563538,0.9935950248600918,1.003542254876736,9.990521935641204e-06,5.8915336656232645e-06,4.345853742028961e-06,5.472522675954955e-06,5.2873929354303544e-06,1.0161658403954485e-05,6.976706070606978e-06,1.0002296184171097e-05,6.08118717468417e-06,6.3311043675771484e-06,6.535287366530888e-06,6.403348263176312e-06,6.637765932153579e-06,5.364727248689305e-06,5.06184698568603e-06,1.1201716156910555e-05,5.544439485798107e-06,9.142576604802042e-06,5.809629945892889e-06,1.1781808491305337e-05,6.2071522235138174e-06,6.522515285858254e-06,1.2085165012040324e-05,1.2800999814316209e-05,1.304002048378723e-05,6.557628399168231e-06,6.5080414156396515e-06,1.0571218431790899e-05,6.910575057729712e-06,1.1180542532394811e-05
151,151.0,0.9916460826442153,1.00703360392782,1.2648689134076836e-05,4.249237208050566e-06,7.596743832085539e-06,2.5283178216421816e-06,5.784094949390819e-06,9.949752077604599e-06,1.003413903239307,0.9939823776036991,1.0021216869531437,1.0034970081921113,1.0027226235246354,1.0014168835256372,0.9934254048694056,0.9999079871878681,1.0035132425593924,0.9917347534498103,1.0050547107900143,0.9926734959591529,0.9921207775613687,1.0015988183777602,1.0000029547894427,1.0037517967910707,1.0013343361603804,0.9982061947236488,1.0005857486118246,1.0057979296723885,1.0007030547598434,1.0007574832029114,1.0008701480146733,1.0061654607915276,1.0070852920975975,1.00001253472006,1.0002057420568524,1.0035190974914046,0.9936896335126684,1.0036369867549255,9.70134516640283e-06,5.349333454501847e-06,4.249237208050566e-06,5.31194379945732e-06,5.202072505391442e-06,9.949752077604599e-06,6.355920731220099e-06,9.884060159393767e-06,6.0022143016412946e-06,5.784094949390819e-06,6.48929433954573e-06,5.847051645747482e-06,6.0490901704701515e-06,5.33316521494993e-06,4.88625605839369e-06,1.1000017795481244e-05,5.525342809761441e-06,8.356591919700027e-06,5.790527524815295e-06,1.1520909986419046e-05,6.155940701645134e-06,6.486091767420682e-06,1.1112351799530382e-05,1.2438587636624001e-05,1.2648689134076836e-05,6.483330774254834e-06,6.439321425885387e-06,1.0290923478580808e-05,6.271058989813142e-06,1.0987797436396301e-05
152,152.0,0.9916867614846238,1.007084512127225,1.2647272775500383e-05,3.9509570468285085e-06,7.436603421608995e-06,2.8046532357859097e-06,5.359320138687159e-06,1.0513654664525624e-05,1.0034184623925293,0.9940202330329051,1.0020952689173466,1.003469853615354,1.0026962021939634,1.0014260657325251,0.9934632454535862,0.9999152576747232,1.0034882686417743,0.9917736487081548,1.0050280802679536,0.9927104597471917,0.9921571120290462,1.0015708682816589,1.0000128242069037,1.0037635421660855,1.0013051443896914,0.9982543639443182,1.0005541275630576,1.0058132306635434,1.000671136914561,1.000725972827725,1.0009279723186242,1.0061866343285926,1.0071067867483796,0.9999778071274416,1.000172241401022,1.0035258797303481,0.9937323246298794,1.0036483670102245,1.0150701107689304e-05,4.967557883869742e-06,3.9509570468285085e-06,4.932403140511305e-06,4.858187936802154e-06,1.0513654664525624e-05,5.8814164873852224e-06,1.0597101061222982e-05,5.60455676665087e-06,5.359320138687159e-06,6.0866384612668755e-06,5.4088270465594854e-06,5.590871763387109e-06,5.035171494859542e-06,4.778673788013663e-06,1.1598200935011402e-05,5.195121828012546e-06,7.787426122311182e-06,5.443690569504623e-06,1.1800047820577964e-05,5.773621184385173e-06,6.118709657359904e-06,1.0307227484569835e-05,1.2479908639462342e-05,1.2647272775500383e-05,6.035627352686866e-06,5.997645122847686e-06,1.0765162971843405e-05,5.8406524693931e-06,1.1591748926543843e-05
153,153.0,0.9917104195411488,1.007115892393508,1.2368876870558365e-05,3.7829090873138213e-06,7.186701732110246e-06,2.8350357023603817e-06,4.9612651912352895e-06,1.0452181759422533e-05,1.0034099967191585,0.9939760688230287,1.0020188608955556,1.0033878011377382,1.0026144867979705,1.0014183554550307,0.9934120859076587,0.9999065401319086,1.0033994497116896,0.9917104195411488,1.004932100030946,0.9926469867329842,0.9921017296842845,1.0014867671509884,0.999965552467884,1.003754507809339,1.001223700199633,0.9982117749798464,1.0004724846961186,1.0058140217870655,1.0005899808475383,1.0006444780888992,1.0008872706321998,1.006193994721814,1.007115892393508,0.9998990080231239,1.0000933888554207,1.0035175180681943,0.9936849777112233,1.0036393146952165,1.007011829845199e-05,4.640241579485151e-06,3.7829090873138213e-06,4.7047595024974295e-06,4.646825749740214e-06,1.0452181759422533e-05,5.422134872278203e-06,1.0556254924829278e-05,5.304200868842075e-06,4.923274173233489e-06,5.721941892801464e-06,4.9612651912352895e-06,5.142357958128957e-06,4.868734586887397e-06,4.569312137759111e-06,1.1516947141963528e-05,5.030496503812093e-06,7.265318918825307e-06,5.28004398492467e-06,1.1577619104777484e-05,5.634238905125851e-06,5.989270644095132e-06,9.519123882575828e-06,1.2210476997806601e-05,1.2368876870558365e-05,5.914217651225003e-06,5.874817876830552e-06,1.0675369705331042e-05,5.470018194661627e-06,1.150770299788783e-05
154,154.0,0.9917098717872674,1.0071208131398586,1.1756899399725859e-05,3.865341204106954e-06,6.921225170764275e-06,2.505050350518227e-06,4.956075131610354e-06,9.643992117980281e-06,1.0033141904993745,0.9939899712747556,1.0019783414496297,1.0033447722474034,1.0025717325080086,1.0013225097156688,0.9934252508373375,0.9998108300691253,1.0033565820081667,0.9917203677811158,1.0048889063265989,0.9926567765548074,0.9921134465255632,1.001442022300866,0.9999227527096591,1.0036529328039911,1.0011793137128433,0.9982317084448815,1.0004278406678346,1.0057074823764058,1.0005432922977477,1.000595940126422,1.0009160266975914,1.0060855223984437,1.0070077941399636,0.9998525208684597,1.0000465574589683,1.0034195535300354,0.9937005687439882,1.0035372010578685,9.282766536552288e-06,4.68082142286971e-06,3.865341204106954e-06,4.755474645238103e-06,4.715768810458008e-06,9.643992117980281e-06,5.314923519422448e-06,9.707825025171524e-06,5.366333764034181e-06,4.762470334202312e-06,5.744504034040511e-06,4.813091408417834e-06,5.009215874668681e-06,4.956075131610354e-06,4.277409510016328e-06,1.06637983575905e-05,5.091294955225607e-06,6.958416017057751e-06,5.295788687844218e-06,1.0860771592542708e-05,5.679202854693297e-06,5.990349857473314e-06,8.912468960895138e-06,1.1590813823905202e-05,1.1756899399725859e-05,6.017336294248699e-06,5.982080512798683e-06,9.861193328481781e-06,5.426000234145976e-06,1.0654326907510053e-05
155,155.0,0.9916941020908152,1.0071029698348717,1.2096776285750634e-05,4.029837721769939e-06,6.9333642574575975e-06,2.413415047321861e-06,4.994924915944854e-06,9.211271296563064e-06,1.0032850080060343,0.9939656289236103,1.0019932061249508,1.0033621419525132,1.0025903487339958,1.001296465311604,0.9933995251798947,0.9997832651084119,1.0033779107479879,0.9916941020908151,1.0049098606438291,0.9926301707362181,0.9920878316716064,1.0014615621269198,0.9999146674799472,1.0036259212980743,1.001197728105597,0.9982117772078256,1.0004470970380206,1.0056748781828122,1.0005619195236517,1.0006137165151812,1.0009041557547398,1.0060542901787501,1.0069777736857388,0.999870994356225,1.0000644887122574,1.0033929507412611,0.9936734388988343,1.0035099430854344,8.815002451575199e-06,4.7479162890411285e-06,4.029837721769939e-06,4.893366202430903e-06,4.881895921604406e-06,9.211271296563064e-06,5.304302501783995e-06,9.239825660077547e-06,5.6069176616320425e-06,4.747333798352611e-06,6.003205082127908e-06,4.790108348545468e-06,4.994924915944854e-06,5.201113325332297e-06,4.308028516020492e-06,1.0442369834080513e-05,5.3111255962612605e-06,6.827014829566102e-06,5.44894388642803e-06,1.0910436175825912e-05,5.845247484912082e-06,6.0856249296251306e-06,8.632615463298869e-06,1.1896200290438976e-05,1.2096776285750634e-05,6.230813624739909e-06,6.208049660577955e-06,9.442972164516297e-06,5.426590483849728e-06,1.0421097321054609e-05
156,156.0,0.9916742048210376,1.0070687147109945,1.2954754417696362e-05,4.079749625011204e-06,6.977145218609135e-06,2.5506689341052093e-06,4.922898281889426e-06,9.037810609229825e-06,1.0032548981812304,0.9939958582956676,1.002048548741954,1.0034225392194662,1.0026541654206207,1.0012690538553704,0.9934350331787201,0.9997552436761471,1.0034444218778884,0.9917345452850393,1.004978210823762,0.9926718923630807,0.992126639691518,1.0015292873963741,0.9999461736409795,1.0036015104185896,1.001264703916267,0.998259204003194,1.0005133660069214,1.005647562629295,1.0006256756655154,1.0006752319187067,1.0009577424581713,1.006029471796287,1.0069523794567572,0.9999320727103803,1.000125831547596,1.0033643134600945,0.9937089208318706,1.0034859960657556,8.60871282300756e-06,4.44866580607634e-06,4.079749625011204e-06,4.922898281889426e-06,4.9165458446872725e-06,9.05580764944265e-06,5.056162178018632e-06,9.037810609229825e-06,5.6796762952601095e-06,4.72471980259181e-06,6.1365412554619505e-06,4.710334538308412e-06,4.831786618261556e-06,5.319983138716227e-06,4.602937133078204e-06,1.0558947619077552e-05,5.415340770011683e-06,6.565469324070584e-06,5.517594197515841e-06,1.135441161996425e-05,5.923683984306543e-06,6.1038670695749854e-06,8.400432164010802e-06,1.2697134845819478e-05,1.2954754417696362e-05,6.368661527284451e-06,6.355640057265717e-06,9.32455348134384e-06,5.114373350394888e-06,1.0527160530895988e-05
157,157.0,0.9916535474584619,1.0070244000006727,1.391123817601728e-05,4.112897242657226e-06,7.379532128487086e-06,2.7288444650527294e-06,5.469708813363358e-06,9.54379715480647e-06,1.0031992847445612,0.9940186680048174,1.002071007292645,1.0034495713865093,1.0026804032540948,1.001207621723486,0.9934609563015295,0.9996908939036118,1.003476667992165,0.9917740364782504,1.005019912353969,0.9927101598538259,0.9921573828087102,1.0015501919362704,0.9999429288832585,1.0035398101610982,1.001285795295815,0.9982905128552977,1.0005355399947429,1.0055903969945632,1.0006466918247279,1.0006939336974383,1.0009964742153552,1.005975983267124,1.00690042061093,0.9999560616811484,1.0001489448471539,1.0033071654545875,0.9937348679684206,1.0034242361268655,9.050843270951565e-06,4.940518568902601e-06,4.112897242657226e-06,4.954113610410853e-06,4.941561869866084e-06,9.587466786910533e-06,5.711484613916118e-06,9.54379715480647e-06,5.725139356469025e-06,5.6855037051682566e-06,6.2624557691828e-06,5.572337176247984e-06,5.578936405852634e-06,5.315727449276601e-06,5.159020812237846e-06,1.0988737837421927e-05,5.3881335609952585e-06,7.372534455287634e-06,5.469708813363358e-06,1.2072828658392293e-05,5.8422627981226376e-06,5.984488184361062e-06,9.524348619746983e-06,1.3622908928122042e-05,1.391123817601728e-05,6.270135390031882e-06,6.268646115893734e-06,9.828750815482582e-06,5.732536736772207e-06,1.0966900971745132e-05
158,158.0,0.991633565761435,1.0069763779363536,1.4609324571489475e-05,3.9402472437766804e-06,7.701261429598104e-06,2.9593629016369357e-06,5.535581940040977e-06,1.0024406425098541e-05,1.0031824891647434,0.9940306254677356,1.002049042012438,1.0034265487974283,1.002654811636437,1.0011886926234643,0.9934712829601364,0.9996712836440608,1.003449871376814,0.991777848363529,1.0049877997634218,0.9927146775823726,0.9921674704724245,1.0015247524052249,0.999933973178795,1.0035233815688183,1.0012526366557122,0.9983051351090035,1.0004985759180194,1.0055630168352525,1.0006045553551892,1.000650507087506,1.0010129100910319,1.0059469237608287,1.0068710896013942,0.9999083972090714,1.0001010548846174,1.003289768631784,0.9937481195734663,1.0034072828977216,9.368992039560273e-06,5.716258002256851e-06,3.9402472437766804e-06,4.740103311170759e-06,4.721634647998887e-06,1.0024406425098541e-05,6.606470006611777e-06,9.949880477497006e-06,5.460450250501172e-06,6.760391808479172e-06,5.9874206136751824e-06,6.55134845967522e-06,6.504921021268521e-06,5.051066935034448e-06,5.535581940040977e-06,1.1270726519319945e-05,5.124165077491198e-06,8.587913726605855e-06,5.205326990734622e-06,1.2609292142809842e-05,5.539440874928802e-06,5.666543471898143e-06,1.1211254527482244e-05,1.4312649620450023e-05,1.4609324571489475e-05,5.922794502448235e-06,5.922105018199951e-06,1.0194514195541761e-05,6.687076740821961e-06,1.1255541725075558e-05
159,159.0,0.9916156954883041,1.0069310007504826,1.3692235531015498e-05,4.110383143766532e-06,7.4774326029584915e-06,2.5912867840030586e-06,5.631129491360869e-06,9.27145135473144e-06,1.0031187142891826,0.9940266687984491,1.0019839114635782,1.0033547856412923,1.0025812106392749,1.001123396897124,0.9934645789832643,0.9996077787245258,1.0033724004713087,0.9917606332780049,1.0049051139177276,0.9926976536175136,0.9921590587722845,1.0014457113244704,0.9998787571191873,1.003450965284006,1.0011694701343368,0.998287758855624,1.0004127268930265,1.0054805213095774,1.000515357143255,1.0005639836757225,1.0009909222859579,1.005857143835983,1.006780310151112,0.9998110944103501,1.0000043911370249,1.003222834092214,0.9937415311563834,1.0033342441634998,8.624322286951347e-06,5.631129491360869e-06,4.110383143766532e-06,4.907956988992819e-06,4.883264012038846e-06,9.27145135473144e-06,6.496873641857482e-06,9.184260665038693e-06,5.640999452434998e-06,6.73917038771804e-06,6.234235398469674e-06,6.518629952680309e-06,6.415333080564525e-06,5.228922730371882e-06,5.245107658254599e-06,1.041415026082086e-05,5.2631167499015015e-06,8.450395533886662e-06,5.355813085357997e-06,1.1729283616864944e-05,5.654241887643185e-06,5.7713992928539124e-06,1.1072776560727259e-05,1.340534091931997e-05,1.3692235531015498e-05,5.991753435782444e-06,5.981176681683654e-06,9.400899344375606e-06,6.610191248754417e-06,1.0398163694534765e-05
160,160.0,0.9916013723974155,1.006894620675507,1.3278565720757934e-05,4.637096710493381e-06,7.4779062337464224e-06,2.3438957566449834e-06,5.886579330391671e-06,9.127631687520416e-06,1.0032146307821455,0.9940017415463287,1.0020011720463002,1.0033777997654816,1.0026024549694814,1.0012247353305352,0.9934401635533201,0.999709908988243,1.0033897589266185,0.9917318849025664,1.0049224315375682,0.9926681226021112,0.992134218650754,1.0014754083377175,0.999922377548606,1.0035654235442832,1.0012004411459696,0.9982617852819502,1.0004461521705388,1.0055950359292398,1.000551111553638,1.0006016140084615,1.000963767845453,1.005971436512247,1.006894620675507,0.9998449891608938,1.000038618584201,1.003326168899762,0.9937176428373548,1.0034484312394585,8.553813864944336e-06,5.134919327484217e-06,4.637096710493381e-06,5.484294492155532e-06,5.449379927022367e-06,9.127631687520416e-06,5.939569856568688e-06,9.053579640712847e-06,6.25413605472548e-06,6.217100863843395e-06,6.941667756290136e-06,6.026098069682678e-06,5.886579330391671e-06,5.8434013262002875e-06,5.088733895977306e-06,1.0257449192051228e-05,5.8264436240212255e-06,7.680535371776069e-06,5.931771009576326e-06,1.1490078374967667e-05,6.221172650593999e-06,6.35504440781556e-06,1.0081963748686316e-05,1.3025865017198275e-05,1.3278565720757934e-05,6.500430875826622e-06,6.487536115524587e-06,9.285088369274929e-06,6.024759006135766e-06,1.0252480724173394e-05
161,161.0,0.991592032247117,1.0068730138134845,1.315019780952262e-05,4.581097672692814e-06,7.306503469719397e-06,2.4420907192851953e-06,5.507065473898644e-06,9.223745300344186e-06,1.003177071657736,0.9939840324257919,1.0019591838159607,1.003334197773136,1.002559988563281,1.001185938281559,0.9934200866578461,0.999671212961664,1.0033479007878388,0.9917109008301975,1.0048801517020487,0.9926481593473795,0.9921147714485635,1.0014306147349215,0.99988966521765,1.0035272277480702,1.001154760272477,0.9982372858895712,1.0004001926373158,1.00555172332962,1.0005033613342291,1.0005492883050535,1.000932840472103,1.0059280925404945,1.0068517358244593,0.9997990495110516,0.9999936504526824,1.0032873241088645,0.9936981391379719,1.0034097761449694,8.797722064948539e-06,4.69103261649446e-06,4.581097672692814e-06,5.396810539143986e-06,5.35853602553684e-06,9.267348547625025e-06,5.42541907512871e-06,9.223745300344186e-06,6.112004523250534e-06,5.687810092704668e-06,6.769523331209842e-06,5.517760019667843e-06,5.379731946128795e-06,5.7519719640089604e-06,4.908846752865185e-06,1.0415701002970918e-05,5.7232905999656e-06,6.988015311667283e-06,5.825210722553579e-06,1.1606550318606412e-05,6.11263366387407e-06,6.260377680492808e-06,9.183362996712167e-06,1.2955436680920338e-05,1.315019780952262e-05,6.357339982426656e-06,6.348978214897508e-06,9.46629140760728e-06,5.507065473898644e-06,1.0425291753715592e-05
162,162.0,0.9915891107957551,1.0068696517449218,1.240979445837159e-05,4.329610810711158e-06,6.9331775880023196e-06,2.3251699621266423e-06,5.173624580696964e-06,8.829174797658749e-06,1.0032199012156644,0.9939650293362071,1.0019552972199666,1.0033278045660572,1.0025539414483724,1.0012266101092377,0.9933968214632648,0.999712844645493,1.0033391498272317,0.9916808030528204,1.004865343099632,0.9926211911864006,0.9920898235534059,1.0014231514652414,0.999893043127619,1.003569471546966,1.0011442349637099,0.9981943112037183,1.0003893670644795,1.0055805899927805,1.0004922817327864,1.0005394458379173,1.0008798566912376,1.005948316051357,1.006869651744922,0.9997852812499773,0.9999810649406893,1.0033267955052718,0.9936788265059344,1.0034514835338955,8.484015980822145e-06,4.329610810711158e-06,4.385964038298251e-06,5.173624580696964e-06,5.177231466300528e-06,8.842978672078927e-06,5.022275216079139e-06,8.829174797658749e-06,5.893839561294159e-06,5.291859558617338e-06,6.5053362445479685e-06,5.146436655298576e-06,4.999334562043645e-06,5.575387901844929e-06,4.543020138696999e-06,9.895723600174887e-06,5.539049495826004e-06,6.4938894066111e-06,5.625270443949406e-06,1.1074071280084445e-05,5.85521823151097e-06,5.962799790431823e-06,8.54378727343693e-06,1.224982447509676e-05,1.240979445837159e-05,6.04941954583496e-06,6.0431582741503586e-06,9.050747699147634e-06,5.096006196290336e-06,9.906477284162902e-06
163,163.0,0.991594043801677,1.0068850494007056,1.1793143252103771e-05,4.040103993736371e-06,6.740765458211808e-06,2.2328452833850236e-06,5.082652852596492e-06,8.684075471601986e-06,1.0031659979561744,0.9938896521756246,1.001952302949896,1.003328540260877,1.00255521855219,1.0011726977486057,0.9933130030066583,0.9996556170298917,1.0033404213168229,0.9915940438016771,1.0048646660585103,0.9925349418195308,0.9920041270115443,1.00142832832952,0.9998538056897597,1.0035222894734994,1.001150096471249,0.9981014749460833,1.0003955812545078,1.00552149665289,1.0004975647303522,1.0005465366122428,1.0007761352003643,1.0058773306568034,1.0067960062742183,0.9997871015416055,0.9999834931083684,1.003273382176478,0.9936009461936829,1.003403944676524,8.333512285364453e-06,4.040103993736371e-06,4.3406082430283035e-06,5.150861885901216e-06,5.197669629954322e-06,8.684075471601986e-06,4.711627809489012e-06,8.72485175710315e-06,5.943236114491588e-06,5.082652852596492e-06,6.61150063338325e-06,4.949844964641576e-06,4.743030616704648e-06,5.569301846503629e-06,4.155997840363777e-06,9.615803892327967e-06,5.524280093129551e-06,6.203556339796341e-06,5.603628567968029e-06,1.0683393717128823e-05,5.764896186988887e-06,5.812497299726755e-06,8.232423885015355e-06,1.166538897278547e-05,1.1793143252103771e-05,5.9285046573889375e-06,5.917189801402173e-06,8.83850871499853e-06,4.778322902620429e-06,9.622549518109512e-06
164,164.0,0.9916075843128552,1.0069101996347996,1.1281281316220125e-05,3.7665620600413586e-06,6.4369166259826935e-06,2.2181290389131664e-06,4.8453392611056445e-06,8.525912879886549e-06,1.003139093620984,0.9939178775026033,1.0019949624315037,1.0033744780045963,1.0025992310870313,1.0011437081245496,0.9933435958712482,0.9996254410081418,1.0033817775677223,0.9916266351302017,1.0049067620177594,0.9925668473501114,0.9920348328802826,1.0014758235263808,0.9998739298832522,1.0035009742922691,1.0012005297099682,0.9981386021161158,1.000448077487061,1.0055107926548632,1.000552283362969,1.0006041100054475,1.000819544204471,1.0058670455857381,1.0067848581596923,0.9998415780845143,1.0000385655357014,1.0032484369132204,0.993632359965059,1.0033830613837995,8.125041096589257e-06,3.7751500988508064e-06,4.069436660765752e-06,4.847775907626256e-06,4.897637072384249e-06,8.525912879886549e-06,4.407983828962802e-06,8.62051185076322e-06,5.63129571084942e-06,4.8453392611056445e-06,6.3384520370928856e-06,4.719463827022868e-06,4.480417721150698e-06,5.2052789345539875e-06,3.7665620600413586e-06,9.3443624075593e-06,5.183238019916121e-06,5.862941732354043e-06,5.273990359578503e-06,1.0352505784024819e-05,5.429732809362804e-06,5.462786368740762e-06,7.821256365858731e-06,1.118515917969397e-05,1.1281281316220125e-05,5.617925405593623e-06,5.604316109995555e-06,8.598170354730188e-06,4.480071395311983e-06,9.353502222894562e-06
165,165.0,0.9916277545357648,1.0069337147819364,1.142212190914319e-05,3.4579623356677525e-06,6.3962406378360814e-06,2.262916692368831e-06,4.428478245673618e-06,8.42590392146418e-06,1.0031901045696432,0.9939104813795763,1.0021042604859336,1.0034924677371306,1.0027174191994044,1.00119888017162,0.9933427338073332,0.9996821826009016,1.0035072568802963,0.9916329773462792,1.0050354171664861,0.992574688105284,0.9920363863256926,1.0015928188638523,0.9999223239872298,1.0035469142068532,1.0013213896378526,0.9981243276672468,1.0005718552112741,1.0055543389495205,1.0006800168671015,1.0007352839754362,1.0007970115961067,1.00590434929319,1.0068213821299212,0.9999696366409673,1.0001667344096565,1.0032991191677247,0.9936309029576148,1.0034288329891747,8.000335550843917e-06,3.4579623356677525e-06,4.079589617922623e-06,4.857937556296499e-06,4.940376760753278e-06,8.42590392146418e-06,4.029232997336384e-06,8.509104329687063e-06,5.6486489182571586e-06,4.428478245673618e-06,6.374804161369231e-06,4.315488299289438e-06,4.101344437799742e-06,5.299764131748924e-06,3.694619223390187e-06,9.235118128914144e-06,5.397473146499484e-06,5.384353043556971e-06,5.551374921621052e-06,1.043783357854422e-05,5.803832564426268e-06,5.814346412487733e-06,7.190125374025867e-06,1.1320396572190732e-05,1.142212190914319e-05,6.16945144860156e-06,6.151441929351266e-06,8.48077272562842e-06,4.1063219086860825e-06,9.258664983905462e-06
166,166.0,0.9916518939665064,1.006944207176849,1.1841470844084047e-05,3.1775304072922886e-06,6.452270569686198e-06,2.4652226953932753e-06,4.1037082277071875e-06,8.638678479254813e-06,1.0033126789286246,0.9939676651496303,1.0021736643911499,1.003561784001459,1.0027851759439943,1.001318651172884,0.9934062378306265,0.9998040183973176,1.0035727434121524,0.9916959159200478,1.0050985122944835,0.9926372856774413,0.9921016164548223,1.0016623311811554,1.0000059897254892,1.0036645206789105,1.001390018828868,0.9981912098229859,1.000641725597119,1.0056770313452004,1.000749107180562,1.000805695402161,1.0008727368991426,1.0060275851011165,1.006944207176849,1.0000362131757932,1.0002348887744847,1.003419447967031,0.9936911319660643,1.0035467478037627,8.161887608457117e-06,3.1775304072922886e-06,4.084977637835742e-06,4.8625775609498904e-06,4.97231404387532e-06,8.638678479254813e-06,3.6951255849886484e-06,8.713003457552672e-06,5.665380858752122e-06,4.1037082277071875e-06,6.408942548949111e-06,4.0046104291228945e-06,3.763710093696037e-06,5.375131278070535e-06,3.675086329293378e-06,9.608620732810159e-06,5.56116585570262e-06,4.94480669843062e-06,5.760311005072384e-06,1.0845753447417882e-05,6.07526651004819e-06,6.0553346898347165e-06,6.593389498348511e-06,1.1736481939200749e-05,1.1841470844084047e-05,6.576007231892496e-06,6.550967635623228e-06,8.720543484808154e-06,3.7615058815266207e-06,9.6338270899878e-06
167,167.0,0.9916773421011805,1.00693370990685,1.1256535663696475e-05,2.9784709343939632e-06,6.113796734747483e-06,2.3965361994195007e-06,3.885910329984165e-06,8.303753736949438e-06,1.0032701940743478,0.9940632617628699,1.0021113994129638,1.0034987227718286,1.0027147094249795,1.0012756400212484,0.9935089420552822,0.999764342863732,1.0034888748011612,0.9917870159527926,1.005005323101645,0.992728443212343,0.9922014117819522,1.0015978533535561,1.0000122005030703,1.0036333065646332,1.001325709516176,0.9983107373415118,1.0005789508468272,1.0056608097634099,1.0006849268234943,1.0007439055852345,1.0010057531188956,1.0060202767932376,1.0069364223657646,0.999969794951266,1.000169546941215,1.0033800937318373,0.9937956910717334,1.003515203394789,7.81774470803675e-06,2.9784709343939632e-06,3.860741334481409e-06,4.564996824264498e-06,4.663775619403303e-06,8.303753736949438e-06,3.459863242480058e-06,8.385010105254061e-06,5.304828713692823e-06,3.885910329984165e-06,5.989513643087391e-06,3.7957297012938895e-06,3.5235578081104034e-06,5.028152495893335e-06,3.426570990116482e-06,9.322568068935041e-06,5.20534963355786e-06,4.640200323502665e-06,5.385016276694485e-06,1.0393962707207218e-05,5.682714421567045e-06,5.6972510831634504e-06,6.187709919825389e-06,1.1166432808342999e-05,1.1256535663696475e-05,6.134601257326563e-06,6.102925336774993e-06,8.39904999376171e-06,3.5122535961644396e-06,9.33871076446221e-06
168,168.0,0.9917014384358876,1.0069079390695725,1.0221188764040063e-05,2.814708709987755e-06,5.718450219929901e-06,2.1346941841018906e-06,3.7410469877461125e-06,7.63923296903458e-06,1.0032413102765765,0.9940678440918745,1.0020760282391208,1.0034642911373173,1.0026767155781433,1.0012430002681607,0.9935063871996459,0.9997297351686654,1.0034440790646475,0.9917774669869958,1.0049536081285058,0.9927190892376816,0.9921962077263492,1.0015614129532322,0.9999932147784484,1.0036055957839192,1.0012867554745342,0.9983107176429006,1.000536882253624,1.0056203879810466,1.000635973132885,1.000693241755682,1.0009940206734318,1.0059704329952206,1.0068827878811424,0.9999135827600901,1.0001133907482842,1.0033511611926103,0.993800042190401,1.003487123055961,7.2131280350370735e-06,2.814708709987755e-06,3.6843082008799983e-06,4.3332644176984046e-06,4.419229431568247e-06,7.63923296903458e-06,3.2876396292931993e-06,7.718573205385812e-06,5.018832836969718e-06,3.7410469877461125e-06,5.676020179154722e-06,3.6328254036804767e-06,3.3523987015701304e-06,4.755412107615277e-06,3.1533641780472327e-06,8.571533349454945e-06,4.938896157998308e-06,4.54568699387845e-06,5.10174241000076e-06,9.472939812997453e-06,5.387090977921919e-06,5.431105550332537e-06,6.1180474030344885e-06,1.0145675178328242e-05,1.0221188764040063e-05,5.807632727676803e-06,5.76257138117267e-06,7.718068671992253e-06,3.3090299792163513e-06,8.582312246183042e-06
169,169.0,0.9917215224667287,1.0068760315152296,9.669957251437903e-06,2.9962284078454596e-06,5.5570028843308115e-06,1.8928750031402167e-06,4.037266122870469e-06,7.234290219528121e-06,1.0032513444360598,0.9940429638241598,1.0020177446826064,1.0034050267104186,1.0026209839277964,1.0012607859788947,0.993481048547579,0.9997486535923327,1.0033904392391853,0.9917487374210614,1.0048986775082258,0.9926916665872593,0.9921695715542482,1.0015055712343708,0.9999730521940234,1.003619918924688,1.0012269897389963,0.9982838669988646,1.000474443175878,1.005620477848965,1.0005663491861692,1.0006211062303587,1.0009597673787307,1.0059598002787664,1.0068686283969028,0.9998337684047673,1.0000351257209166,1.003363224198137,0.9937723801566608,1.00350139581234,6.792772495719386e-06,3.2162217743446694e-06,3.3694390437137173e-06,3.9617025019835e-06,4.037266122870469e-06,7.170226802386383e-06,3.8239741652608365e-06,7.2705756666346555e-06,4.592349472454425e-06,4.376721285484691e-06,5.222274993575997e-06,4.228747977292784e-06,3.930357473374202e-06,4.3444997376727626e-06,2.9962284078454596e-06,7.983011033196178e-06,4.524720296253607e-06,5.404268147786037e-06,4.673089996218253e-06,8.839900906626768e-06,4.9353816778928385e-06,4.974421311931445e-06,7.254853523737632e-06,9.56767310068553e-06,9.669957251437903e-06,5.3326988599102995e-06,5.282972511633274e-06,7.234290219528121e-06,3.7080884552590797e-06,7.991401317213467e-06
170,170.0,0.9917349336898044,1.006847124094034,9.258131155315424e-06,2.85568102733118e-06,5.434382840860292e-06,1.741177775012898e-06,4.219081691115961e-06,6.820661905793952e-06,1.0032500392505213,0.9940334275802398,1.002000810055931,1.00338745012741,1.0026036435501304,1.0012575880666654,0.99346857590819,0.9997446482662273,1.0033748280527766,0.9917349336898044,1.0048827207157511,0.9926775266589307,0.9921572601753111,1.001486771649995,0.9999600706676824,1.0036103126771498,1.0012060290178673,0.9982781350316726,1.000449581461254,1.0056034753143115,1.0005335974984728,1.000583374505908,1.000950316779113,1.0059360758680918,1.006842709903308,0.9997947524677369,0.9999975694449171,1.0033595363834513,0.9937596036019486,1.0034916835645322,6.429373339417324e-06,3.515243924865738e-06,3.188441880340549e-06,3.7504385952154242e-06,3.805763495046165e-06,6.7922022641705015e-06,4.219081691115961e-06,6.920737407741274e-06,4.288416124891816e-06,4.811879141741913e-06,4.860267739064955e-06,4.6503656641463795e-06,4.354436323429722e-06,4.116240671140169e-06,2.85568102733118e-06,7.412134941582648e-06,4.302165632246945e-06,5.931446484440721e-06,4.454727123440045e-06,8.2859764604316e-06,4.708896065374856e-06,4.775718605556371e-06,7.907052099716843e-06,9.11541404177565e-06,9.258131155315424e-06,5.0575496413029255e-06,5.019755566048051e-06,6.820661905793952e-06,4.001287905634321e-06,7.421998307489308e-06
171,171.0,0.9917397217705406,1.0068303536561989,8.529417312525525e-06,2.803741013300456e-06,5.723067942845251e-06,1.4355661351418602e-06,4.3567743280406605e-06,6.581200398344536e-06,1.0031824664164024,0.994060173213703,1.0019775673265148,1.003363749600281,1.0025745508010286,1.0011891467478897,0.9934976974389349,0.9996790707188749,1.0033437266008447,0.9917559726587022,1.0048480383892144,0.9926989832921989,0.9921837547906316,1.0014566542164238,0.999935190693523,1.0035388126667477,1.001173861517348,0.9983104346829911,1.0004169954072923,1.005533810724287,1.0004988235186822,1.0005482601198317,1.000984454023166,1.005866416823269,1.0067732630742623,0.9997590007163768,0.9999619420080966,1.0032897472149513,0.993792365582633,1.0034196035739418,6.075685876222039e-06,3.1850737465165826e-06,4.287969746901302e-06,5.044458048335421e-06,5.073928966806118e-06,6.4428306181450775e-06,3.817463933218919e-06,6.581200398344536e-06,5.634200151543263e-06,4.3567743280406605e-06,6.217852692318935e-06,4.212333243060227e-06,3.940046202324854e-06,5.397380551085547e-06,2.803741013300456e-06,6.900700622036814e-06,5.697777672495323e-06,5.3836790965049775e-06,5.939908717772724e-06,7.661727677145398e-06,6.296843140284609e-06,6.504608433280199e-06,7.195359654201528e-06,8.39535515625785e-06,8.529417312525525e-06,6.591336373971318e-06,6.57645272757847e-06,6.419418525475802e-06,3.6207002177986603e-06,6.907813441864433e-06
172,172.0,0.9917367770516675,1.0068348570519374,9.227247901636356e-06,3.1398569331359684e-06,6.88133044383172e-06,1.9093755908580504e-06,5.214972294111412e-06,8.34973217147902e-06,1.0032418525234619,0.9940710368331499,1.0019474318831967,1.0033290119292109,1.0025357096533356,1.0012480967263375,0.9934998312050853,0.9997394688069505,1.0032923842411654,0.9917353586132007,1.0047845205987256,0.9926799064384266,0.9921750399563841,1.0014233458418829,0.9999468115379117,1.0035973208615898,1.0011423554870094,0.998320441668944,1.0003880776697136,1.0055943916936656,1.0004682880368154,1.0005192676661243,1.0009903048289643,1.0059276512225626,1.0068348570519374,0.9997299824523233,0.999932501906008,1.0033471391741677,0.9938024356341617,1.0034781295284025,7.160160844342412e-06,3.1398569331359684e-06,6.178740479018818e-06,7.1434463563070495e-06,7.12978937829177e-06,7.476763167821208e-06,3.791172866864818e-06,7.661355038851649e-06,7.777645575721658e-06,4.302167183827101e-06,8.34973217147902e-06,4.1747267559806945e-06,3.928787857340902e-06,7.4659439806822925e-06,3.608555234301533e-06,7.762430510523372e-06,7.861028483540316e-06,5.214972294111412e-06,8.21378948046543e-06,8.554322565073676e-06,8.66216770555287e-06,9.022605912019284e-06,6.947028972163406e-06,9.132143782360384e-06,9.227247901636356e-06,8.871665409130194e-06,8.90269973355173e-06,7.423897457747791e-06,3.5806600829111827e-06,7.774409200197405e-06
173,173.0,0.9917277000452414,1.0068622104974094,9.914734552561023e-06,4.1913879790593905e-06,7.64516915863986e-06,1.7093221591448493e-06,6.67418503048387e-06,8.85333521014276e-06,1.0032275444132208,0.9940686264641444,1.0019498779698486,1.0033290678503757,1.0025341270059644,1.0012289757258246,0.993492117845573,0.9997192260512034,1.0032834624088818,0.9917181593170561,1.004768714962456,0.9926632580846831,0.9921637357995307,1.0014273905268163,0.99994547761752,1.0035842824717676,1.0011462519917922,0.9983268959987741,1.000393921057702,1.0055855450249611,1.0004736377936665,1.000526660375198,1.0010029253374018,1.0059207709257385,1.0068275359995962,0.9997327375243641,0.9999351498585014,1.0033313881231904,0.9937966891835501,1.0034647295021042,8.023073353092718e-06,4.1913879790593905e-06,6.67418503048387e-06,7.6078581444048346e-06,7.602804752178782e-06,8.271115766909487e-06,5.063493327829838e-06,8.494053155116961e-06,8.276657122176043e-06,5.325902484638221e-06,8.85333521014276e-06,5.214184329424726e-06,5.171314942020165e-06,7.909218215304223e-06,4.2538222226321316e-06,8.450112389391653e-06,8.278651212835507e-06,6.710179278507128e-06,8.635889749677e-06,9.3311099531502e-06,9.061064647897534e-06,9.431472943001265e-06,8.736260543938484e-06,9.85332992280679e-06,9.914734552561023e-06,9.213470910599797e-06,9.267731273345836e-06,8.214277815919715e-06,4.857819932130188e-06,8.466563598019415e-06
174,174.0,0.9917140912633177,1.006883747672562,1.0096165512409355e-05,3.9850356879949346e-06,7.490920418635135e-06,1.3480405583725933e-06,6.2566620642901615e-06,8.592092700851834e-06,1.0032815637554724,0.994028090572432,1.0020162148121399,1.003399216979621,1.002606508963096,1.0012847011649417,0.99345898385876,0.9997769716589572,1.0033620529215646,0.991697400219107,1.004855377355355,0.9926376072536116,0.9921350216674363,1.0014998654159601,0.9999738529933803,1.0036387255752193,1.0012195076104289,0.9982871770053348,1.0004676236453005,1.0056436137498688,1.0005480750919549,1.0006012781865337,1.0009606516742526,1.0059772856940878,1.006883747672562,0.9998074436580534,1.000010413295308,1.0033843521989112,0.9937583589843195,1.0035194160197711,7.3260684118674895e-06,5.042377284282464e-06,6.2566620642901615e-06,7.092514887841065e-06,7.175702148280186e-06,7.571103092532273e-06,6.0042184426484315e-06,7.778526998715084e-06,7.980895722443765e-06,5.96146194903243e-06,8.700874309729863e-06,5.8634894982396185e-06,6.0373700843468595e-06,7.389463698469535e-06,3.9850356879949346e-06,7.705042899340242e-06,7.74061549601938e-06,7.9209330325051e-06,8.073150030653012e-06,8.592092700851834e-06,8.5286585223293e-06,8.856420166477106e-06,1.0096165512409355e-05,9.14876186937425e-06,9.226723238134044e-06,8.766726601694899e-06,8.801504267546632e-06,7.497054351353483e-06,5.8867239015152985e-06,7.721275688135992e-06
175,175.0,0.9916975512179522,1.006870709514197,9.308265508883303e-06,3.6495689970513813e-06,7.180546339794971e-06,1.4140687646602888e-06,6.2737861041044285e-06,8.44260201830293e-06,1.0032175329499935,0.9940171105098963,1.002044586752277,1.0034271760522573,1.002639636396859,1.0012216636788926,0.9934526754381223,0.9997162054223195,1.0033958067703934,0.9916963276674937,1.0048922019406257,0.9926373249590805,0.9921299282919847,1.0015330686515402,0.9999606554753209,1.0035748811339376,1.001254141093367,0.9982758016020259,1.0005003236276186,1.0055774110846907,1.0005830140761458,1.0006347650688543,1.0009395356526447,1.00591265342839,1.0068204290163705,0.9998483416255572,1.0000504245087771,1.003315804820586,0.9937532527019811,1.0034549390342928,6.694940513295541e-06,4.72496357024078e-06,6.2737861041044285e-06,7.0302793236120185e-06,7.135910761160212e-06,6.941807926923615e-06,5.572227503544083e-06,7.133939820714367e-06,7.989597952521562e-06,5.4920517278694635e-06,8.81417256039074e-06,5.4001275426063235e-06,5.58682510448754e-06,7.285466381181596e-06,3.6495689970513813e-06,7.022456601188488e-06,7.680430458246848e-06,7.3621617336879496e-06,8.045771191751059e-06,7.863609575239126e-06,8.660452776607809e-06,9.004147232607075e-06,9.308265508883303e-06,8.44260201830293e-06,8.561444105914288e-06,9.170887444183986e-06,9.165764853055134e-06,6.84681172350959e-06,5.517167546919956e-06,7.0387516340478726e-06
176,176.0,0.9916796804212011,1.0068242085227508,9.622544462877105e-06,3.3782825619854268e-06,6.848010268226118e-06,1.561199623495969e-06,6.057465188705967e-06,7.917935879238558e-06,1.0031374145521323,0.9940026004622851,1.0020329345903813,1.0034119672519588,1.002621308311036,1.0011350186696002,0.9934411132689734,0.9996335407231453,1.0033716336462342,0.9916788783426321,1.004864119499613,0.9926206383386106,0.9921153780713621,1.001515766228453,0.9999153757462617,1.0034766334846426,1.0012399007244448,0.9982678969276845,1.0004868637099078,1.0054858970380711,1.0005704976067422,1.0006205028584536,1.0009349576807383,1.0058217195692707,1.0067295071841422,0.9998354626331384,1.0000372951599996,1.0032279859309834,0.9937414670785932,1.003357866667083,6.057465188705967e-06,4.299204351240767e-06,6.270258137505723e-06,6.968594571272157e-06,7.041055269622649e-06,6.28497146356541e-06,5.078026207912532e-06,6.460088452635362e-06,7.825975395787541e-06,5.035575800175742e-06,8.645666020979054e-06,4.94759976129757e-06,5.098653512405071e-06,7.17018624827383e-06,3.3782825619854268e-06,6.361850496876642e-06,7.614082583671019e-06,6.679389747006408e-06,8.031486107579997e-06,7.158796156567928e-06,8.83077745265962e-06,9.24808754624567e-06,8.48134652510576e-06,7.767699992604246e-06,7.917935879238558e-06,9.622544462877105e-06,9.563149690102065e-06,6.196096793849762e-06,5.028860654346787e-06,6.376601014687122e-06
177,177.0,0.9916620793851203,1.0067528250895683,9.461398023056847e-06,3.1764249318489795e-06,6.541609085132019e-06,1.5826015052385462e-06,5.871322639350139e-06,7.697571324769206e-06,1.003189340600759,0.9939814859443442,1.0021009039466953,1.0034867567641177,1.0026939842600917,1.0011865627055412,0.9934193934911532,0.9996850517819325,1.003447574363579,0.9916620793851203,1.0049407099457308,0.9926036087234468,0.9920970977643285,1.0015904775473288,0.9999483120573878,1.003523663106298,1.0013135764197472,0.998236084457719,1.0005621691416424,1.005520661692883,1.0006450048027538,1.0006986383810803,1.0009030535997117,1.0058483774800955,1.0067528250895683,0.9999059723498807,1.0001089816138689,1.0032808978146417,0.9937169179635611,1.0034052567224703,5.871322639350139e-06,3.9466855749670425e-06,5.9328759578796136e-06,6.5754206158893165e-06,6.6710263623419e-06,6.086269873357785e-06,4.66486465691718e-06,6.214019347377268e-06,7.385067158417121e-06,4.608035987678444e-06,8.17325452862176e-06,4.529139763598371e-06,4.674711144168141e-06,6.805722541186023e-06,3.1764249318489795e-06,6.224139781065021e-06,7.260964583161079e-06,6.122748184698554e-06,7.697571324769206e-06,7.007275646712177e-06,8.579798144640923e-06,9.04447360129748e-06,7.765957355357513e-06,7.65535161478663e-06,7.827342145660977e-06,9.461398023056847e-06,9.374654094262896e-06,6.029624864547938e-06,4.636404611787364e-06,6.245727494556922e-06
178,178.0,0.9916460882759962,1.0066678628034627,9.069182141459576e-06,2.9588616820470513e-06,6.285359679189853e-06,1.5880675935148378e-06,5.636321502219926e-06,7.3483114881816765e-06,1.0031324413321854,0.9939715433635364,1.0021488777807896,1.0035371235098463,1.002747462501607,1.0011353445518747,0.9934165646497507,0.9996364998437267,1.0035117030786247,0.9916690779228453,1.0050087244499033,0.9926097598709243,0.9921004429587211,1.0016410293296112,0.9999423817528091,1.0034642086673342,1.0013620219818269,0.9982210579262895,1.0006105237055234,1.0054513510968996,1.0006916702926076,1.000744896394605,1.0008837079598996,1.0057750095839633,1.0066783746994281,0.9999520295191493,1.0001551759142833,1.0032216501732523,0.9937103761818491,1.0033459537842222,5.817095331969347e-06,3.6416237632557196e-06,5.636321502219926e-06,6.259226210765238e-06,6.4303769101842345e-06,6.016406452659216e-06,4.2761244112525295e-06,6.116000675929418e-06,7.2200972997855385e-06,4.20772265751991e-06,8.13427425186661e-06,4.133174081698299e-06,4.266191122039139e-06,6.519009449975293e-06,2.9588616820470513e-06,6.191790342955815e-06,6.950817470420482e-06,5.644413347216359e-06,7.3483114881816765e-06,6.9391727939628625e-06,8.227582082574059e-06,8.663705190445243e-06,7.116024322266873e-06,7.5708681812911704e-06,7.741004630829607e-06,9.069182141459576e-06,8.983839744699987e-06,5.97527209417325e-06,4.288070354339537e-06,6.218230387711736e-06
179,179.0,0.991632005877039,1.006591518043123,8.424646206687841e-06,2.6772427783923197e-06,5.836579117952371e-06,1.5222715980921651e-06,5.154135108588969e-06,6.952527544422382e-06,1.002982402438302,0.9940045391811584,1.0020828520478835,1.0034712878202576,1.0026766590662015,1.0009865692558015,0.9934509997116571,0.9994912267925564,1.0034344871968284,0.9916996984743258,1.0049280872552753,0.9926403477048978,0.9921325595830508,1.0015752258190351,0.9998843890230367,1.0033179203698068,1.0012933707218308,0.9982534991195434,1.0005417399747158,1.0053024578542176,1.0006226627912644,1.0006760548990439,1.0009177059282404,1.0056280729595213,1.0065315586539616,0.9998846713272586,1.0000874682489291,1.0030726147253448,0.9937435028817397,1.0031997394844898,5.377731102222627e-06,3.324380809747109e-06,5.263793467080426e-06,5.873535484028366e-06,6.088489074363971e-06,5.557665300545582e-06,3.878955938255232e-06,5.6629849027038695e-06,6.984449146755289e-06,3.871056531524362e-06,8.050218314347134e-06,3.79517580416939e-06,3.872159366913793e-06,6.105860994666857e-06,2.6772427783923197e-06,5.699328172109832e-06,6.4906811859486974e-06,5.154135108588969e-06,6.8308606610147575e-06,6.3832354262122695e-06,7.657936102112532e-06,8.04229287694858e-06,6.485095397587762e-06,6.952527544422382e-06,7.106167746573076e-06,8.424646206687841e-06,8.349073038389075e-06,5.5047746704640995e-06,3.910640768742452e-06,5.722279617052465e-06
180,180.0,0.9916198706256891,1.0065487103847088,8.054838310754713e-06,2.488952741901073e-06,5.565913602344389e-06,1.4975482471818023e-06,4.783579314196563e-06,6.609578066693712e-06,1.0029790037597814,0.9940773256896916,1.0020809294742632,1.0034725736551178,1.002676147577468,1.0009861204132429,0.9935317463118244,0.9994921773902445,1.0034368350504888,0.9917888558467954,1.0049345987205704,0.992729260699556,0.9922152093103899,1.001579127487729,0.9999192830072884,1.0033259118378703,1.0012935580063285,0.9983373299796564,1.0005404538755225,1.005313054557041,1.0006221397363175,1.0006741435425848,1.0010071406080492,1.0056443931690064,1.006548710384709,0.9998870979816362,1.000090175596479,1.003071757725735,0.9938222920265752,1.003207906169743,5.106717262064387e-06,3.1397039659133045e-06,5.104074466923069e-06,5.691748204311845e-06,5.9083570903306554e-06,5.273648371775314e-06,3.612472480258096e-06,5.38689185517661e-06,6.795006997033653e-06,3.6127570898850135e-06,7.881025382765159e-06,3.5633194034625313e-06,3.605803883811127e-06,5.933520193810608e-06,2.488952741901073e-06,5.402352326760025e-06,6.2909584805454474e-06,4.783579314196563e-06,6.609578066693712e-06,6.0708730340285086e-06,7.362849018565243e-06,7.718193657691996e-06,6.00604633085935e-06,6.577536837972901e-06,6.711817268396441e-06,8.054838310754713e-06,7.992845342357238e-06,5.206494962898158e-06,3.661261575563737e-06,5.424184153625209e-06
181,181.0,0.9916097209593878,1.0065566637472303,8.05451506371252e-06,2.3197674400773314e-06,5.477663467543918e-06,1.5679073503976322e-06,4.479385455282441e-06,6.518299707812139e-06,1.0028724418105295,0.9940836153533044,1.0019921777192706,1.0033794518671513,1.0025828138529527,1.0008813007516573,0.9935399333334486,0.9993891119812817,1.0033416578900276,0.9917942509785493,1.0048370771928603,0.9927346854530533,0.9922233799447112,1.0014854609690342,0.9998561517183121,1.0032199318922363,1.0011974608850007,0.9983470814152868,1.000441742100028,1.0052124981578372,1.0005199957730924,1.000570859697929,1.0010208683870372,1.0055445552434497,1.0064483622154028,0.9997775007874173,0.9999817144973432,1.002964767283954,0.9938289555764376,1.0031021799501805,5.042265454689744e-06,3.0205506989602893e-06,5.152742807543797e-06,5.714598922511034e-06,5.970984053886426e-06,5.185758811457964e-06,3.3966859044162745e-06,5.284196782670184e-06,6.812679144258463e-06,3.3455794294280684e-06,7.890842929213358e-06,3.325519487469996e-06,3.3744562119495033e-06,6.031223436629262e-06,2.3197674400773314e-06,5.311690271850513e-06,6.380435554686112e-06,4.479385455282441e-06,6.669717761115226e-06,5.9708529873275406e-06,7.3756232089831e-06,7.69740704323458e-06,5.639434261813064e-06,6.410015578679874e-06,6.518299707812139e-06,8.05451506371252e-06,7.996664764725418e-06,5.158497666579022e-06,3.462463278413323e-06,5.3370499069410005e-06
182,182.0,0.991601595315576,1.006601819421103,7.64350900742012e-06,2.2836290534769557e-06,5.425712339791643e-06,1.5758044516741404e-06,4.118889183074384e-06,6.555143107261243e-06,1.0029216768653446,0.9940400954953285,1.0019517079983427,1.0033387319334104,1.002541071998792,1.0009342452279115,0.9934962170663048,0.9994451850677591,1.0033009717853614,0.9917473460505389,1.004793199517998,0.9926878795261743,0.9921788769993839,1.0014416852431256,0.9998397292084643,1.0032647195346223,1.0011522494375242,0.9982918553316299,1.0003965475986196,1.005246958542474,1.000469683490113,1.0005147961283678,1.0009624053583053,1.0055714403047957,1.0064740553057328,0.9997258505718962,0.9999297333690736,1.003013608856041,0.9937829238208067,1.0031468387788527,5.515830015626711e-06,2.8249703933858825e-06,4.8686914593891855e-06,5.378732994919919e-06,5.659437775116039e-06,5.741318897257951e-06,3.1260870945557608e-06,5.72565228950617e-06,6.436587773548496e-06,3.073411181435619e-06,7.4594418002847175e-06,3.0547431475944173e-06,3.1081727342608795e-06,5.7227547339710476e-06,2.2836290534769557e-06,6.075531724852376e-06,6.057040864098433e-06,4.118889183074384e-06,6.304562149714055e-06,6.555143107261243e-06,6.967325668750483e-06,7.245179931391635e-06,5.216599883545638e-06,6.924789561295613e-06,7.0067866202788735e-06,7.64350900742012e-06,7.5827013792431945e-06,5.823206226483177e-06,3.1861607570671468e-06,6.084482784943086e-06
183,183.0,0.9915955321316943,1.0066629230395958,7.3773391749656824e-06,2.2753553593873636e-06,5.419764513984023e-06,1.6609550738539333e-06,3.863316980841639e-06,6.807730678852667e-06,1.003039163800672,0.9940345192305009,1.0019991767756535,1.0033922756374514,1.0025916626805627,1.0010526024781912,0.9934877773053143,0.9995624185058964,1.003353495684683,0.9917385942216009,1.004846211696389,0.9926791491247466,0.9921715283634501,1.0014935192242793,0.9998938785095911,1.0033847763452401,1.0012068914338397,0.9982836022923925,1.0004545498459747,1.005372837001116,1.0005305176281192,1.0005780001297444,1.0009540166291209,1.0056995586766524,1.0066026147255875,0.9997905684907052,0.9999930094374516,1.0031341634125732,0.9937764408135612,1.0032670208577479,5.797318627150023e-06,2.6682998424870973e-06,4.816410252191487e-06,5.345743793713004e-06,5.567753024261633e-06,6.096940261861875e-06,2.9185990052907538e-06,6.004641549607234e-06,6.291595877894169e-06,2.8657234711619494e-06,7.217773653752442e-06,2.8472245869835654e-06,2.89812766801575e-06,5.656235561158774e-06,2.2753553593873636e-06,6.59547091151462e-06,5.962860739888702e-06,3.863316980841639e-06,6.2092895583882736e-06,6.900575200348635e-06,6.807730678852667e-06,7.095701532133425e-06,4.857195708141868e-06,7.223354103419042e-06,7.295960924688737e-06,7.3773391749656824e-06,7.334308506952653e-06,6.2282517536698065e-06,2.9878384056458197e-06,6.585998705151977e-06
184,184.0,0.9915915698451834,1.0067187202359764,7.721257535421256e-06,2.0843324569803535e-06,5.4162030876256285e-06,1.7838021227720682e-06,3.674814777621571e-06,6.82629318132575e-06,1.0031229567100313,0.9939995332527795,1.0020539596125546,1.0034496213177726,1.0026510671074922,1.0011378713999488,0.993450242728661,0.9996475911413305,1.003414886343836,0.9917000526618569,1.0049048192989056,0.9926391668248644,0.9921363355499613,1.001554954457464,0.9999268580226554,1.0034702164939608,1.0012728227169279,0.998236510634701,1.0005250541677482,1.0054572797205434,1.0006027327012916,1.0006522437555243,1.0009023292661618,1.0057808423946784,1.0066831933408513,0.999865561883903,1.0000680784297238,1.0032183824223233,0.9937375335248846,1.0033521283401614,5.4927144603396e-06,2.5156921891316537e-06,5.195847557783711e-06,5.797588392876662e-06,5.996001869720973e-06,5.716633938174828e-06,2.717138937986064e-06,5.614439127591911e-06,6.82629318132575e-06,2.6407464703012263e-06,7.721257535421256e-06,2.624434911088231e-06,2.6767118739941155e-06,6.079837580613049e-06,2.0843324569803535e-06,6.24369739622205e-06,6.333611856705653e-06,3.674814777621571e-06,6.584848753293108e-06,6.6536994179028865e-06,7.1014507494042165e-06,7.40766060674703e-06,4.596447097166436e-06,7.034160432179804e-06,7.133608887639637e-06,7.551216309107211e-06,7.5306476196146965e-06,5.902537303520009e-06,2.805404574129816e-06,6.232616364185336e-06
185,185.0,0.9915897468934847,1.006747956643513,9.50707576664486e-06,2.17094728123218e-06,6.001160546485596e-06,2.333183393623234e-06,3.4342693395746146e-06,7.620040622915326e-06,1.0031923707297388,0.993938707308825,1.0021193593764823,1.0035212023339637,1.002724478034676,1.0012115383202407,0.9933893022686816,0.9997217476945462,1.0034902423580607,0.99164042125319,1.0049816281595694,0.992581138085074,0.9920758963633435,1.0016321849973389,0.9999546914757742,1.0035442571657511,1.0013542643823508,0.9981668877059684,1.0006089792692041,1.0055267695903392,1.0006862108770636,1.0007360392307745,1.0008294493817609,1.0058457879819378,1.006747956643513,0.9999502576531331,1.0001526729241725,1.0032897137220036,0.9936758383912955,1.0034262029840355,7.537575533187416e-06,2.3676966124556616e-06,5.2811701333480055e-06,5.867425356200868e-06,6.10682866381832e-06,7.620040622915326e-06,2.5489750915733537e-06,7.378784864589816e-06,7.0362677164857455e-06,2.4670984582149234e-06,7.922585311871499e-06,2.4508992996891606e-06,2.5024340645320844e-06,6.124300268414814e-06,2.17094728123218e-06,8.225463364017124e-06,6.353364978119295e-06,3.4342693395746146e-06,6.586501521779741e-06,8.937582509115165e-06,7.038157454173047e-06,7.319470711183094e-06,4.290319185509728e-06,9.371488797090896e-06,9.50707576664486e-06,7.415753740530244e-06,7.404255578970863e-06,7.935742593230723e-06,2.6261264054065492e-06,8.206215170692693e-06
186,186.0,0.9915901017140385,1.0067373000372215,1.1272821753392055e-05,2.269779621323272e-06,6.49742740708866e-06,2.7498885723884774e-06,3.863600410680176e-06,9.424956558011899e-06,1.0031348020716575,0.9939331088801985,1.00209674433326,1.003492250244524,1.0026982504208097,1.0011455290727542,0.9933792182544142,0.9996539640482053,1.003458241494634,0.9916250736646222,1.0049466076579325,0.9925677397953909,0.9920634524114688,1.0016031638609135,0.9999180853647154,1.0034715063063064,1.0013248695109085,0.998165295285841,1.0005783604930063,1.0054494690454405,1.0006503886033382,1.000701377523037,1.0008342133930677,1.0057643894863788,1.006665408819885,0.9999086287990007,1.00011233428138,1.0032234009572703,0.993669782152449,1.0033539261248934,9.468891132329115e-06,2.765621021797363e-06,4.95146275559299e-06,5.4615302850807805e-06,5.716180594911438e-06,9.424956558011899e-06,3.0839514434284485e-06,9.055083942410998e-06,6.573424120554813e-06,3.1440113000989675e-06,7.386103887334147e-06,3.121817081151569e-06,3.0717890469822523e-06,5.688436308172692e-06,2.269779621323272e-06,9.936561554662248e-06,5.9310117490678836e-06,3.863600410680176e-06,6.145511389175673e-06,1.0778874807757727e-05,6.55896098091931e-06,6.814264765738276e-06,4.728692789459844e-06,1.113708119350152e-05,1.1272821753392055e-05,6.8848877054963585e-06,6.87546318717804e-06,9.804877801609032e-06,3.0955556053811083e-06,9.911617419459753e-06
187,187.0,0.9915926727442856,1.006705106759111,1.1435333765672394e-05,2.3583529317181368e-06,6.913956102699763e-06,2.7476913115650484e-06,4.3434033459871495e-06,1.0068651759458526e-05,1.0031220315650478,0.9939231704055649,1.0020526324848118,1.0034469578955278,1.0026496301471433,1.0011230686481982,0.993366420266353,0.9996292757769487,1.0034027033423099,0.991611964473733,1.0048867835593793,0.9925551918146849,0.9920506597588276,1.001558960632209,0.999894936437775,1.003457885293432,1.001281940692241,0.9981585916204715,1.0005355772406883,1.0054419147028657,1.0006068183535004,1.0006590946098453,1.0008324986587909,1.0057597998965468,1.0066628507899098,0.999861988229418,1.0000659596164283,1.003208451762398,0.9936586009418745,1.0033404154973298,1.0210491205556651e-05,3.1611790015946144e-06,5.251141708647777e-06,5.754192143684466e-06,6.013305238549093e-06,1.0068651759458526e-05,3.6149609753253328e-06,9.651194054683497e-06,6.80406332494322e-06,3.8040427429858385e-06,7.5527406290785865e-06,3.777495368230629e-06,3.637812055540768e-06,5.949047228185812e-06,2.3583529317181368e-06,1.0430512787883451e-05,6.246528888828028e-06,4.3434033459871495e-06,6.498219279107518e-06,1.1079493480737883e-05,6.929453298019838e-06,7.192519955545365e-06,5.259105006093143e-06,1.131113033287033e-05,1.1435333765672394e-05,7.3354249001166375e-06,7.303322619356613e-06,1.0480808614085475e-05,3.5656146009824238e-06,1.0399141837523638e-05
188,188.0,0.9915974984216673,1.006677655292937,1.1456230524318178e-05,2.526149513611595e-06,7.280664614797105e-06,2.8576198813470772e-06,4.215035864662144e-06,1.0406184985023786e-05,1.003138945407664,0.993911466689266,1.0020618850152838,1.003459068544345,1.002660948354859,1.001131224711005,0.993353892959002,0.9996328970597322,1.0034136740610102,0.9916118054922918,1.0049015600921074,0.9925584695148698,0.9920418918052928,1.0015687163767364,0.9999010363520157,1.0034748835646432,1.0012911585785804,0.9981516452650705,1.0005436607538172,1.005461066428993,1.000613018253329,1.0006655747036675,1.0008301047754937,1.0057757568847678,1.006677655292937,0.9998637622056982,1.0000684190183757,1.003224764432363,0.9936494333656639,1.0033573023992675,1.0591214085494055e-05,3.0437176550137795e-06,5.937378578209632e-06,6.458895963568493e-06,6.732632991010155e-06,1.0406184985023786e-05,3.476823871238663e-06,9.981715051347682e-06,7.4597642335935154e-06,3.665427457216431e-06,8.203437489211849e-06,3.640436205650267e-06,3.5046413049035154e-06,6.666834573892686e-06,2.526149513611595e-06,1.0691636888230353e-05,7.040575348112747e-06,4.215035864662144e-06,7.3358031401548055e-06,1.1167840868185758e-05,7.871645538456694e-06,8.2330157513333e-06,5.095607527528971e-06,1.1335553977018147e-05,1.1456230524318178e-05,8.409151703982433e-06,8.355885881478523e-06,1.0826593329410373e-05,3.433746136935832e-06,1.0656362005118804e-05
189,189.0,0.9916046171836241,1.0066727956199752,1.1689520116387006e-05,2.544709950796552e-06,7.266919654007807e-06,3.0219673717055254e-06,4.003167452468108e-06,1.069369297496189e-05,1.0031111424800352,0.9939001629501069,1.0020698410844675,1.0034715107446228,1.0026720509003713,1.0011007715712599,0.9933426643337863,0.999600152992356,1.0034252181622367,0.9916046171836241,1.0049147339945526,0.9925537133121517,0.9920310991997603,1.0015807951528515,0.9998936289253532,1.0034482701720935,1.0013035069263183,0.9981403545439052,1.000556947426396,1.0054327307854132,1.0006264963130496,1.000678541981401,1.000815917557592,1.0057473955271223,1.0066489738366233,0.9998776819823725,1.0000822828485227,1.0031964951026568,0.9936425294913187,1.0033305280270257,1.0803347495963905e-05,2.8651195009337678e-06,5.8555989770256095e-06,6.368463981584013e-06,6.61827084977407e-06,1.069369297496189e-05,3.256184516576711e-06,1.03237615336412e-05,7.277639740573855e-06,3.448887846931115e-06,7.993200482846153e-06,3.425722258660264e-06,3.281631025941059e-06,6.5810991428260605e-06,2.544709950796552e-06,1.0923967162685844e-05,6.964548288077408e-06,4.003167452468108e-06,7.260606075158964e-06,1.1417119757814584e-05,7.836723420349999e-06,8.259951209330501e-06,4.811253602051152e-06,1.1577576773464775e-05,1.1689520116387006e-05,8.389908442162128e-06,8.332424693698409e-06,1.1077297943311877e-05,3.231696383833199e-06,1.0894498020404034e-05
190,190.0,0.9916127525855974,1.0066746637115787,1.314934140997587e-05,2.640845748377016e-06,7.647262904734514e-06,3.6614782469985503e-06,3.914909051902211e-06,1.2286755112156004e-05,1.0030898477620724,0.993909170379287,1.0020870793605308,1.0034922904661576,1.002692879739324,1.0010778028959928,0.9933519772417317,0.999574817633976,1.0034480349540098,0.9916181515406819,1.0049363665320508,0.9925669715100999,0.9920406408561462,1.001604827571586,0.9999012685703388,1.003430269642486,1.0013268228130336,0.9981550185826515,1.0005798106775257,1.0054116388153647,1.00064685662078,1.0006969993927388,1.000832824932369,1.005723992037138,1.006624743577848,0.9998966601958961,1.0001015202826327,1.003173596494019,0.9936571101911513,1.0033126586525287,1.2287382573623178e-05,2.7533558265494968e-06,5.6767732547705766e-06,6.214770789515159e-06,6.435261478462509e-06,1.2286755112156004e-05,3.138047190641205e-06,1.1956187991668482e-05,7.0733465823411665e-06,3.327963802923998e-06,7.6820952628357e-06,3.3179472768931988e-06,3.139303405536314e-06,6.431595078849226e-06,2.640845748377016e-06,1.2475151233040193e-05,6.850398246082009e-06,3.914909051902211e-06,7.2073939854793464e-06,1.298361998480892e-05,7.760008665017399e-06,8.174623965753366e-06,4.694248377163571e-06,1.3062381447501011e-05,1.314934140997587e-05,8.328956436846218e-06,8.262936675926705e-06,1.2626464672257672e-05,3.121110736324323e-06,1.2444710878813407e-05
191,191.0,0.9916153686550304,1.0066589670366182,1.414141000176799e-05,2.737140930181166e-06,8.398157059343729e-06,3.995715005059669e-06,4.445769048448887e-06,1.3450348098892777e-05,1.0031137026527748,0.9939244199288648,1.0020933826192124,1.003500008721989,1.0026976762758448,1.0010950299271564,0.993356720662412,0.9995866886729146,1.0034507409226705,0.9916153686550303,1.0049336902330122,0.9925652666944186,0.9920438079777588,1.0016153544447686,0.9999167403587285,1.0034547101739868,1.0013398179826136,0.9981693798458761,1.000592970636355,1.005441684624345,1.0006598612202713,1.0007111032739733,1.0008545753514628,1.0057570021265962,1.0066589670366182,0.9999065290927289,1.0001116196973387,1.0031956336974663,0.9936734713223949,1.0033376066876092,1.3450348098892777e-05,3.096991640077918e-06,6.0982511127772385e-06,6.750710290155841e-06,6.994978379844099e-06,1.359435453871488e-05,3.4844363082654432e-06,1.330426083620053e-05,7.65101965203665e-06,3.65687187646959e-06,8.17392481384506e-06,3.6447504609305446e-06,3.4490785419702217e-06,7.094596684850073e-06,2.737140930181166e-06,1.3769010350023874e-05,7.640493144518232e-06,4.445769048448887e-06,8.117314243183951e-06,1.414141000176799e-05,8.648473966362103e-06,9.073135563840255e-06,5.271055151360425e-06,1.4043208240734837e-05,1.4099898763254206e-05,9.262734636434925e-06,9.19270572426989e-06,1.3832345950310957e-05,3.4914599309111687e-06,1.3733982899678135e-05
192,192.0,0.99160710110581,1.0066116045101048,1.398287359925767e-05,2.6781407701668673e-06,8.49007170532226e-06,3.859538724202535e-06,4.7553335601428985e-06,1.3251029870425244e-05,1.0030907943870235,0.9939445727072189,1.0020305559268048,1.0034360727724272,1.0026302786729382,1.001068306742404,0.9933742975954108,0.9995596474559167,1.0033770571287983,0.9916234720994027,1.0048535723169083,0.9925716897324821,0.9920595482741482,1.001547270524131,0.9998909693660288,1.0034294342110848,1.0012707788636732,0.9981826743419527,1.000522232048713,1.0054105272443428,1.00058669227415,1.0006393727145277,1.0008680859230301,1.0057193303219267,1.0066192491550077,0.999825664576899,1.0000317302164865,1.0031707732080404,0.9936946199703092,1.0033120327049267,1.3242316469242374e-05,3.3475227093996236e-06,6.1507796734863425e-06,6.855279529567791e-06,7.1129893041703515e-06,1.3496311064164657e-05,3.7408393025675856e-06,1.3251029870425244e-05,7.750771516235071e-06,3.9183148823500065e-06,8.231595713083598e-06,3.877805977539735e-06,3.702986391474771e-06,7.278275403002646e-06,2.6781407701668673e-06,1.3695460847782136e-05,7.877449545196496e-06,4.7553335601428985e-06,8.3890641597154e-06,1.398287359925767e-05,8.870258215805095e-06,9.274340410847986e-06,5.553265887572491e-06,1.3834593635290811e-05,1.3888636049683608e-05,9.473647264533824e-06,9.405150284812041e-06,1.3666385687864688e-05,3.7408090152003466e-06,1.3659924419085695e-05
193,193.0,0.9915925319255993,1.0065592408316004,1.282471180332749e-05,2.543256254107256e-06,7.843165485479614e-06,3.4983183777331025e-06,4.4074676383995025e-06,1.2160568319924384e-05,1.0030213965627137,0.9939075533659082,1.0020287043599543,1.0034325003734912,1.0026299453459553,1.000990824479746,0.9933387531254444,0.9994792275779018,1.0033819602636234,0.9915982309167326,1.0048646634111622,0.9925450505171164,0.9920288714852923,1.0015418361332864,0.999847255724557,1.0033470458709424,1.001263660337539,0.9981451006491806,1.0005127902162325,1.0053238976687577,1.0005744071476343,1.0006240757221456,1.0008289795814305,1.0056309468126934,1.0065308881523718,0.9998134481553212,1.0000184146454012,1.003094071526201,0.9936578735690672,1.003230268902344,1.2050083985953927e-05,3.1408459335076427e-06,5.7179756773476e-06,6.370549619564548e-06,6.6229381223291745e-06,1.235931992166656e-05,3.5408611907518725e-06,1.2160568319924384e-05,7.270766119733057e-06,3.7418723895177174e-06,7.757362688245302e-06,3.683983007417452e-06,3.520901698441318e-06,6.74114852798727e-06,2.543256254107256e-06,1.254227338958232e-05,7.271912607210737e-06,4.4074676383995025e-06,7.733518330281306e-06,1.282471180332749e-05,8.183324370373949e-06,8.53662667661285e-06,5.09130897231672e-06,1.2730717263832216e-05,1.2784611629515555e-05,8.766820962236804e-06,8.69880185159314e-06,1.2484985667453664e-05,3.5090231895638143e-06,1.2506426755593251e-05
194,194.0,0.991578729670504,1.006538732146808,1.165296154635625e-05,2.3812761689858302e-06,7.207052542105646e-06,3.1598159495258922e-06,4.0256005272210925e-06,1.110765660892903e-05,1.003043995326199,0.9938949481408745,1.0019937483434687,1.0033914509388369,1.0025896364486555,1.0010013271716742,0.9933195423912156,0.9994856343009495,1.0033384257801736,0.9915787296705039,1.0048201257488443,0.9925260535594381,0.9920087933254464,1.0014979250929017,0.999829493163079,1.0033575137753044,1.0012196510780305,0.9981281597042138,1.000468261457309,1.0053311999872485,1.00052626226188,1.0005745358008638,1.0008133483041697,1.005637633516565,1.006538732146808,0.9997659119439714,0.9999705281016333,1.0031092861077497,0.9936427973664274,1.0032409058839895,1.094427588972707e-05,2.904418515300763e-06,5.325121606103984e-06,5.93214124863394e-06,6.1782394802637665e-06,1.1267309713016735e-05,3.290980802971859e-06,1.110765660892903e-05,6.841074063044806e-06,3.4519312527042713e-06,7.330435949255833e-06,3.389064381295899e-06,3.2641832173901205e-06,6.25513561594559e-06,2.3812761689858302e-06,1.1406964318569352e-05,6.722513526458063e-06,4.0256005272210925e-06,7.139524159522852e-06,1.165296154635625e-05,7.567363066809772e-06,7.873071153025279e-06,4.618527649152717e-06,1.155932035594738e-05,1.1601943054390671e-05,8.14315748276758e-06,8.07410696833343e-06,1.1352341479184314e-05,3.237539835636442e-06,1.1373396626224688e-05
195,195.0,0.9915702995420738,1.006574853482658,1.0605598221498357e-05,2.1623949143812773e-06,6.556137209765279e-06,2.8738839964387344e-06,3.6759918088317923e-06,1.0160811530552535e-05,1.0030233085512252,0.9939195485294919,1.0019875204980428,1.0033831427472464,1.0025781472098116,1.0009684737765772,0.9933411190910393,0.9994491916541588,1.0033206483695332,0.9915978126465436,1.0048012094424426,0.9925449116795398,0.9920294495576982,1.001493975905133,0.999834012411517,1.0033403444182283,1.0012157161610293,0.9981617172968876,1.000463811122847,1.0053122059357944,1.000517881603542,1.0005666955037307,1.0008491711899403,1.0056190604467723,1.006520536385129,0.9997538498074642,0.9999581498002024,1.0030848974926516,0.9936703445633284,1.0032234416970363,9.961242512122283e-06,2.6821699071863283e-06,4.82332366672177e-06,5.379065932659987e-06,5.599305992417398e-06,1.0277366784569696e-05,3.0417014759971013e-06,1.0160811530552535e-05,6.2011799175953895e-06,3.138822898366048e-06,6.645712826653069e-06,3.0720503657378233e-06,3.001324409640249e-06,5.670592610146206e-06,2.1623949143812773e-06,1.0374594844748922e-05,6.0939387190554135e-06,3.6759918088317923e-06,6.473227457977512e-06,1.0605598221498357e-05,6.86211833812663e-06,7.13716764693758e-06,4.203642860339611e-06,1.0519777307005651e-05,1.0559672977100066e-05,7.391817982243628e-06,7.327619371111019e-06,1.0332064471814693e-05,2.9649485467219773e-06,1.0344869994698366e-05
196,196.0,0.9915619933236285,1.0066440553909999,9.717544354766624e-06,1.964840320258256e-06,6.00476784021533e-06,2.6464620607450866e-06,3.3538589562389988e-06,9.415594849057306e-06,1.0030993224661808,0.9939696847970035,1.0020228532379902,1.003414545992836,1.002611462897324,1.0010363927338035,0.9933895584454884,0.9995141253327362,1.0033519536484854,0.9916468039086546,1.0048330961041578,0.992592272053559,0.9920779017676253,1.0015289469502315,0.9998885478889865,1.003416629025915,1.0012522992846542,0.9982176403919953,1.000500799828097,1.0053870013701163,1.0005534001903038,1.0006029664827216,1.0009041750029637,1.0056941761519647,1.0065952407154803,0.999786497973087,0.999991910284778,1.0031549324763982,0.9937237512661466,1.0032987782237863,9.135976521565067e-06,2.4533205413282695e-06,4.399122077094126e-06,4.929368174721243e-06,5.122982040298446e-06,9.475574173696818e-06,2.7807536945183177e-06,9.415594849057306e-06,5.6740697755648166e-06,2.857376574976597e-06,6.078485746302668e-06,2.793447788848881e-06,2.739947852930533e-06,5.204332160419413e-06,1.964840320258256e-06,9.491004625942834e-06,5.585030215478165e-06,3.3538589562389988e-06,5.928131881763802e-06,9.717544354766624e-06,6.2668952606124745e-06,6.507676241456274e-06,3.83660401709456e-06,9.657644470486227e-06,9.701499508494228e-06,6.736110924052241e-06,6.679700352397631e-06,9.486889576903963e-06,2.7047879591017502e-06,9.464464570089366e-06
197,197.0,0.991546099443931,1.0067107073049126,8.91465251711559e-06,1.8041909272349977e-06,5.501387493725327e-06,2.4249972593597645e-06,3.0680913434295503e-06,8.635545468470825e-06,1.0031890847424378,0.9940225164199491,1.0019956857890202,1.0033863217020393,1.0025823048515359,1.0011287764043963,0.9934456525696889,0.9996067104814895,1.003320060977329,0.9916962184982245,1.0047976766830053,0.9926415032183982,0.9921325993340014,1.0014981066289832,0.9999294560736934,1.003509496437215,1.0012208803688347,0.9982894716363204,1.0004693189400822,1.0054914026071908,1.0005251737408758,1.0005773164518807,1.0009865861879885,1.0058074486413988,1.0067107073049126,0.9997592544978449,0.99996563196497,1.0032456690560023,0.993782900885217,1.0033909589674437,8.355827285191529e-06,2.243069206557952e-06,4.025665828507368e-06,4.532709671231895e-06,4.697981683257604e-06,8.67063732739088e-06,2.5197048941666363e-06,8.635545468470825e-06,5.20104831583022e-06,2.593976681030994e-06,5.557160239022468e-06,2.5381806091035565e-06,2.482104453467341e-06,4.805889807272553e-06,1.8041909272349977e-06,8.66506891229408e-06,5.1554550905334905e-06,3.0680913434295503e-06,5.465004295539186e-06,8.89911555358138e-06,5.755861834010316e-06,5.967614359514807e-06,3.537908324295527e-06,8.866088613924288e-06,8.91465251711559e-06,6.16079506552323e-06,6.112055225918255e-06,8.678253377816476e-06,2.4897903167176295e-06,8.642177583809184e-06
198,198.0,0.9915149063317441,1.0067525595571178,8.19798119449365e-06,1.6911231980665197e-06,5.174958689159155e-06,2.204110438681379e-06,2.8329037774080946e-06,7.875806183143038e-06,1.003191030774682,0.9939640252159336,1.001981244982734,1.003371434754292,1.0025656669986553,1.0011250924780113,0.9933816803920482,0.9996021489796575,1.0032989168281627,0.9916277533732961,1.004772706466036,0.9925741067585829,0.9920684879772923,1.0014830494455225,0.9999015073332247,1.0035058838569348,1.0012052823770716,0.9982194268832423,1.0004544709976126,1.0054825617097736,1.0005117668332946,1.0005654222548832,1.0009093210015758,1.0057950428730011,1.006698927114562,0.9997477278549347,0.999954092029106,1.0032456066526578,0.9937180556225168,1.0033873895159113,7.604865395008919e-06,2.107418613200637e-06,3.946497670129123e-06,4.413471118337418e-06,4.601800852773672e-06,7.89961817256048e-06,2.3148740835838752e-06,7.875806183143038e-06,5.130314912143268e-06,2.3527965575913936e-06,5.548245596003869e-06,2.3010403246757805e-06,2.27261236966991e-06,4.701408465054133e-06,1.6911231980665197e-06,7.894858640181868e-06,5.027763949138958e-06,2.8329037774080946e-06,5.325846145535509e-06,8.136865449319126e-06,5.615672659846134e-06,5.791291757288605e-06,3.2975405936277475e-06,8.141416976191425e-06,8.19798119449365e-06,6.07693388235179e-06,6.020088048408631e-06,7.900428674906279e-06,2.3512696647932204e-06,7.876005749341574e-06
199,199.0,0.9914607024158306,1.0068008860789064,8.333617896196672e-06,1.779356576056571e-06,5.11319901328468e-06,2.2398641784340512e-06,2.67648627402004e-06,7.778483518968978e-06,1.003143012068083,0.9939228558876985,1.001910544929195,1.003292365782076,1.0024884788439061,1.0010702016785404,0.9933252977043767,0.999543303810351,1.0032133227479099,0.991558231321871,1.0046777223203975,0.9925055676720649,0.9920076138755509,1.001407934230339,0.9998427396447989,1.0034530860066624,1.0011294643342796,0.9981677549057705,1.0003804483566257,1.005429566150302,1.0004409669410268,1.000493333942999,1.000857159097154,1.0057467546460472,1.0066527387003328,0.9996847071740199,0.9998894976703778,1.0031935338904272,0.9936667199292997,1.0033347155638739,7.390921377850217e-06,2.030862392952179e-06,3.899776465938415e-06,4.329346789780432e-06,4.539554898715841e-06,7.820815124536373e-06,2.198050048758486e-06,7.866358322074574e-06,5.084134716832776e-06,2.177313080386552e-06,5.556305738856596e-06,2.1360387670452914e-06,2.133956010885929e-06,4.630934282301494e-06,1.779356576056571e-06,7.848285421228273e-06,4.936258370814846e-06,2.67648627402004e-06,5.237881248893877e-06,8.172395497629635e-06,5.55139956694874e-06,5.707706828833605e-06,3.1100051836124448e-06,8.26382424859578e-06,8.333617896196672e-06,6.0934866990055696e-06,6.0329810052266e-06,7.778483518968978e-06,2.2565787762694435e-06,7.822855269324223e-06
200,200.0,0.9913757761249535,1.0069003417012108,8.423471412837947e-06,1.926168052066833e-06,5.009203149746367e-06,2.2550936434696863e-06,2.5672367704515655e-06,7.644424804897559e-06,1.002777188826161,0.9937557079524738,1.001509289209665,1.0028487630222733,1.002054236760096,1.0007089192099359,0.9931367565582614,0.9991965254294755,1.0027725048009835,0.9913757761249535,1.0042345098183232,0.992307338401581,0.9918258493314104,1.0009629255075028,0.9994838563892158,1.0030282859614785,1.0006834655038477,0.9979151688868908,0.9999399794162281,1.0049616831962547,0.9999924779145185,1.0000471608163606,1.0005787084002138,1.0052587409643163,1.0061501446413883,0.9992373589394216,0.9994382211654894,1.002813212459139,0.9934730437149559,1.0029131023736653,7.169790040591128e-06,1.9475083489078624e-06,3.7169660493601073e-06,4.1634857054594546e-06,4.3363702488040614e-06,7.725546730756655e-06,2.1307473755588213e-06,7.841583861966548e-06,4.8374327949181174e-06,2.074387160755265e-06,5.253768519483691e-06,2.0446200691776526e-06,2.0515513601798426e-06,4.480692772568943e-06,1.926168052066833e-06,7.803524927628649e-06,4.770996729754789e-06,2.5672367704515655e-06,5.07162797697743e-06,8.2041247288995e-06,5.423178885237539e-06,5.60240856070013e-06,2.957392071958361e-06,8.35514498936321e-06,8.423471412837947e-06,5.934984786827911e-06,5.891005845934089e-06,7.644424804897559e-06,2.1553913023263124e-06,7.77056160804105e-06
201,201.0,0.9912483881604575,1.0070955812549636,7.734648484744147e-06,1.8285254948543078e-06,4.715375880241082e-06,2.058948056061316e-06,2.4365975394043305e-06,6.999339642471025e-06,1.0026620304314124,0.9937271426271453,1.0013078992100932,1.0026165304897592,1.001837754572954,1.0006482601816928,0.9931036315086382,0.9991700102652541,1.0025640315886397,0.9913785501845369,1.0040291062869746,0.9922829976486607,0.9918138781946185,1.0007599028645886,0.9993511086751831,1.0028851464514943,1.0004944776037477,0.9977694973277901,0.9997766898671371,1.004774583911577,0.9998301521092315,0.9998974733711523,1.000388605351279,1.005060424838116,1.0059278754646492,0.9990908074043912,0.999284481109642,1.002705109495506,0.9934279120163436,1.0027754364818136,6.526784124633631e-06,1.8285254948543078e-06,3.5476140192114095e-06,4.019252278452335e-06,4.176953125579692e-06,7.145361840065915e-06,2.0105575770298554e-06,7.30697668411824e-06,4.685354767371432e-06,1.947117427318116e-06,5.067312565231084e-06,1.9201941347210024e-06,1.9349938058544466e-06,4.326819341910155e-06,1.8480223203699105e-06,7.138649714871839e-06,4.596361395626059e-06,2.4365975394043305e-06,4.885674838441274e-06,7.5348207377899535e-06,5.274858781877942e-06,5.460827891544665e-06,2.796022774100224e-06,7.680236251178249e-06,7.734648484744147e-06,5.761004482236347e-06,5.730105586304576e-06,6.999339642471025e-06,2.0319405037428988e-06,7.108348276177399e-06
202,202.0,0.9910506883140151,1.0074312595710981,7.424850957817638e-06,1.906856768304362e-06,4.5263546110743265e-06,1.9142186096001223e-06,2.6026497144043206e-06,6.71188547959268e-06,1.0035261560194653,0.9942296810920583,1.0020632863747418,1.003411433397368,1.00264465045345,1.0016180847000757,0.9936409213456343,1.0001805856259094,1.0033912048604032,0.9919637810575328,1.0048590213084434,0.9928458197621591,0.9923780694542956,1.001625441266044,1.000129612782785,1.0038290474551688,1.0014029542545573,0.9982175513639003,1.000733085683112,1.0057251513389998,1.0008174017590805,1.0009086693876288,1.0008016903398997,1.0060355424990437,1.0068868686224268,1.000120698660963,1.0003077118170143,1.003620323270664,0.9939435104783918,1.003721520776975,6.345573384417084e-06,1.943872910123201e-06,3.313631128295164e-06,3.7331597837387068e-06,3.891885512856534e-06,6.84851092304196e-06,2.063795414254748e-06,6.9900356771512146e-06,4.372314363190299e-06,2.0023178936345927e-06,4.725079920327123e-06,1.962559116903476e-06,1.9918438257981843e-06,4.019254177373755e-06,1.906856768304362e-06,6.9022014818262175e-06,4.271362343370348e-06,2.6026497144043206e-06,4.537256196068745e-06,7.2454893187807364e-06,4.8977121262676165e-06,5.070002144765862e-06,2.9389271191923804e-06,7.3808009389848515e-06,7.424850957817638e-06,5.340127930888526e-06,5.318560644867407e-06,6.71188547959268e-06,2.1742083828643776e-06,6.863912753127734e-06
203,203.0,0.9907507986498811,1.0079520314805475,8.68327425819087e-06,2.2437581230125584e-06,4.82962202817518e-06,2.130519801682539e-06,3.0935445454069297e-06,7.423681881203009e-06,1.0044657191498272,0.9947274628401942,1.0029478774489888,1.004343027913642,1.0035844451761051,1.0026505739606906,0.9941704667603868,1.0012475504633018,1.0043501075889245,0.9925260146720024,1.0058195125812301,0.9933890431396839,0.9929295516585144,1.002624468850642,1.0009802639158292,1.0048552141059914,1.002441340049392,0.9986785706300437,1.0018149226087467,1.0067691526056965,1.001926188123695,1.0020338705784417,1.0012337455566818,1.0071124163380094,1.0079520314805475,1.0012712832677575,1.0014506093210669,1.0046090448341713,0.9944566101539356,1.0047493716580171,7.217717906725669e-06,2.455374386015149e-06,3.0935445454069297e-06,3.4587776918946827e-06,3.6085117658147877e-06,7.489474086440647e-06,2.5580603096374453e-06,7.5490987511521674e-06,4.0433655726234545e-06,2.4221485071325797e-06,4.379060059837308e-06,2.3627039084354787e-06,2.4726522214679237e-06,3.741346734803557e-06,2.2437581230125584e-06,7.774000837507498e-06,3.977140528009898e-06,3.437461409004471e-06,4.218198700485011e-06,8.272497184438738e-06,4.521221852811711e-06,4.67156623290558e-06,3.9174569137720045e-06,8.596121705136454e-06,8.68327425819087e-06,4.905987621479551e-06,4.885873279713918e-06,7.423681881203009e-06,2.8007210047578705e-06,7.707862865438505e-06
204,204.0,0.9903168412323105,1.0086815524766573,9.552837118299568e-06,2.3240229127844116e-06,4.986504263072034e-06,2.3480974026743006e-06,3.189171602551933e-06,7.873167553357486e-06,1.0033856971471746,0.9940698515968085,1.0018878456559357,1.0031955656922507,1.0024440736044098,1.0015496691509733,0.9934677397858509,1.00016777665238,1.0031973135781933,0.9917793053707545,1.0046665820898135,0.9926201427078609,0.9922108826136129,1.0014385283513538,0.9999420268649754,1.0036435085038147,1.001227668693601,0.9978978216980309,1.0005884495705695,1.0054832006254406,1.0006611325392996,1.0007583716517199,1.0004239920054454,1.0057881179646653,1.006607495704939,0.9999819422909331,1.0001567445316155,1.0034826719866399,0.9937595888500793,1.003543099847932,7.737875338923098e-06,2.7555775277810358e-06,2.8602228868854094e-06,3.2048166741610747e-06,3.349900981301649e-06,7.907087150534911e-06,2.9043625925299224e-06,7.927738880360552e-06,3.7863658949067793e-06,2.7504762054114104e-06,4.132896478909531e-06,2.681857466483798e-06,2.813138113398203e-06,3.4663084148199092e-06,2.3240229127844116e-06,8.269784825321346e-06,3.6820283503170552e-06,3.973886057483474e-06,3.897470470984245e-06,8.929231587320828e-06,4.1564794401604745e-06,4.276152468362253e-06,4.60990766624335e-06,9.41715007168784e-06,9.552837118299568e-06,4.500288477661535e-06,4.476659298320089e-06,7.873167553357486e-06,3.189171602551933e-06,8.188265384897824e-06
205,205.0,0.9897169381255575,1.009559480702426,8.843845572079437e-06,2.430108716125359e-06,4.99860672358841e-06,1.976194243237264e-06,3.359240525915421e-06,7.372545328202217e-06,1.0003697503192426,0.9922175108706469,0.9989936928266212,1.0000901179346546,0.9993466541810031,0.9983801236835885,0.991486123727263,0.9969923155146484,1.0000616379168827,0.9897169381255575,1.001537416993572,0.9905364341776436,0.9901931639089905,0.9981984017996471,0.9970710906447459,1.0002825115773564,0.997900860106469,0.9958181811189379,0.9971957123581983,1.001954275347093,0.997174369313448,0.9972370982527384,0.9983054786805253,1.002147252964294,1.002935939038215,0.9964119843240059,0.9965848864111733,1.000325562649984,0.9918021756516155,1.000191220804282,7.235919146471033e-06,2.830260476873593e-06,3.130899273239751e-06,3.5701174169700137e-06,3.691028423899268e-06,7.4099837564481195e-06,3.1687967362238616e-06,7.455572189168911e-06,4.271052245872396e-06,3.27944302596579e-06,4.800496627596735e-06,3.1931169144711944e-06,3.1477341299926353e-06,3.7547022867033006e-06,2.430108716125359e-06,7.7289150535906e-06,3.964530579480431e-06,4.0780689202322826e-06,4.128177573002351e-06,8.321185975035467e-06,4.301857293281605e-06,4.408600993436523e-06,4.698195424169844e-06,8.72909648283562e-06,8.843845572079437e-06,4.503570667973458e-06,4.4979057015794866e-06,7.372545328202217e-06,3.359240525915421e-06,7.653234250815588e-06
206,206.0,0.9889351947795071,1.0105044749632655,3.0488423609486203e-05,5.684762262817944e-06,1.8764700882543465e-05,7.175456261580809e-06,1.2272414185265468e-05,2.341525389273434e-05,1.0005190237749852,0.992375855739707,0.9992061724682267,1.0002973674954059,0.9995568999207526,0.9985476160151338,0.9916492905142202,0.9971735608021682,1.0002653443643954,0.9898715068318533,1.0017325020789825,0.9906795541692868,0.9903565209196561,0.9984246348687635,0.997257064541485,1.00043326395623,0.9981303126041364,0.9959626390988381,0.9974361105276089,1.0021139001503443,0.9974091408915615,0.99747174631636,0.9984474446245922,1.0023250973923983,1.0031042440696951,0.9966522843079592,0.9968201653261778,1.0004773118469452,0.9919703037620942,1.0003458378912304,1.8709700763472864e-05,5.684762262817944e-06,1.8781903262695453e-05,2.2750461245961795e-05,2.20686335368205e-05,1.8828061819827974e-05,7.070990556577921e-06,1.8088286854487257e-05,2.354633986320066e-05,7.337924346541036e-06,2.4703737761172904e-05,7.809823242703056e-06,6.924718979748048e-06,2.2875251364292384e-05,1.4706899616833675e-05,2.341525389273434e-05,2.3180698328366723e-05,1.0405885667904292e-05,2.2805354959942206e-05,2.7332911821605283e-05,2.344423249208843e-05,2.3374088989558266e-05,1.2272414185265468e-05,2.9220610447881824e-05,3.0488423609486203e-05,2.3208878797997977e-05,2.3573336196013787e-05,1.9917869916906318e-05,7.303322461257337e-06,2.3110249232142195e-05
207,207.0,0.9880196501865647,1.0114351940645865,6.308864247431777e-05,8.719901564327933e-06,3.764483045799929e-05,1.6414129014937957e-05,2.5886301956537617e-05,5.0166468564265656e-05,1.0044472184963282,0.9950504811030699,1.0032512080957217,1.0045824497113576,1.0038517740202155,1.0027223148050248,0.9945233136309454,1.0013934757327128,1.0046176818131192,0.992900460559695,1.0060664681114952,0.9937074035568353,0.9933083567182394,1.002911630204404,1.001163685124616,1.004765463210182,1.0027336836193028,0.998862344969102,1.002146174104758,1.0066398126270995,1.0022262166163969,1.0023393126893292,1.0013698946643255,1.0069978676183335,1.0077874781719585,1.001586147573822,1.001742942936628,1.0045839156973173,0.994793654133653,1.0046739110935985,3.390368387109229e-05,8.719901564327933e-06,4.243752726380763e-05,5.2329222514096944e-05,4.971545756360681e-05,3.192351208405342e-05,1.1102583019159748e-05,2.9352466895400908e-05,5.155591889151452e-05,1.0784954170404255e-05,5.302797099550814e-05,1.2236051803004773e-05,1.0428266471872331e-05,5.06018694318341e-05,3.118167323692798e-05,4.455013020448298e-05,5.0166468564265656e-05,2.0534182614460158e-05,4.776614937277925e-05,5.46208239192009e-05,4.894776871915504e-05,4.8001785567909845e-05,2.5886301956537617e-05,5.8929274265438103e-05,6.308864247431777e-05,4.751857333822856e-05,4.86519250058672e-05,3.5982114405702355e-05,1.1678569056686012e-05,4.372114449833505e-05
208,208.0,0.9870343267247654,1.012270296811801,0.0001282065086936416,2.7476630052722332e-05,8.73139406997345e-05,3.438920017329239e-05,3.902560125145214e-05,0.0001130056300479047,1.0082234042159552,0.9977345836504283,1.0070715656639917,1.0086285813858484,1.0079020197705217,1.006741640390462,0.9974051388971424,1.005461827091731,1.0087173640053992,0.9959440100383945,1.0101496174334135,0.9967494878949437,0.9962647479798552,1.0071458156997024,1.0049322535044316,1.008930211588692,1.007073670368007,1.0017652284851932,1.0065868658652128,1.0109790290407181,1.006768710320961,1.0069308487406676,1.0042908415459109,1.0114713431047884,1.012270296811801,1.0062365943708815,1.0063824935856325,1.0085337521009623,0.9976247718816088,1.0088347169056262,8.759856772376333e-05,2.7476630052722332e-05,8.316145694507726e-05,9.763895083660887e-05,9.614275298304757e-05,0.00010158174275224601,3.235076367178625e-05,0.0001066479813711409,0.00010008329884471053,3.695165844900233e-05,0.00010172025789444938,3.565504595084243e-05,3.4423308193179865e-05,0.0001038182641912452,7.445062744779895e-05,0.00010819264488461345,0.00010879137363447919,3.4864831056106145e-05,0.0001130056300479047,0.00011863088773799877,0.00011860134996325343,0.00012133756785034728,3.902560125145214e-05,0.0001262588883045123,0.0001282065086936416,0.0001238093802520437,0.0001237923000987281,9.649062762376152e-05,3.095576407490494e-05,0.00010775355821066673
209,209.0,0.9860432467721443,1.0129448465448965,0.0003655412625781625,6.823661966041645e-05,0.00023965887128736356,9.970572473144072e-05,0.00010783610734949507,0.0003211823029931494,1.0055071148228765,0.9959839230485471,1.0044966977767225,1.005824572622184,1.0051031994746686,1.0038363515112294,0.9954556084626085,1.0025513302539497,1.005834079099333,0.9938739962708207,1.007230899694927,0.9946572897047982,0.9942634570813194,1.0042371521897475,1.0022668042543728,1.005832179040228,1.004086947527174,0.9996959719762334,1.0035361917637624,1.0076653322629137,1.0036371779996898,1.0037656643845196,1.0021260031803045,1.0080233239963945,1.0087879297855247,1.003023185702308,1.0031715441886648,1.0056441193557406,0.9957303394532632,1.0057453463240065,0.00025333744706788604,8.010968523400044e-05,0.00021210107919026225,0.00023837171279432717,0.00024192163393928863,0.0003125778431597018,9.18058334211269e-05,0.00033770275105140076,0.00025332807852931,0.00010783610734949507,0.0002557087350469956,9.985739202546147e-05,0.00010076369160199744,0.00027270541318259695,0.00020690015102704096,0.0003036681964277227,0.00029529992945942154,7.194910145768382e-05,0.0003211823029931494,0.00031431101562434395,0.0003393929958685976,0.0003523717428660889,6.823661966041645e-05,0.00033277806679702266,0.0003262577706713012,0.0003655412625781625,0.00036135517216959466,0.00028233014118783813,8.546948365711837e-05,0.00030459478258155185
210,210.0,0.9851104327067367,1.0134595247421632,0.0005657591795619675,0.0001198579218375814,0.0003733069400871569,0.00015254514925465147,0.00016605289697718494,0.0004987442823296971,0.9962791790162046,0.9902115002938607,0.995488845078656,0.9960984575201388,0.9953823641190217,0.993987844763005,0.9890948418715662,0.9926500208174088,0.9958550109733131,0.9871154951136873,0.9971469003052469,0.9878545463800213,0.9877275553995709,0.9941046028069476,0.9932661354101294,0.995458237131752,0.9936797884409996,0.9930324933859184,0.9928889131630425,0.996712292640041,0.9927234970010834,0.992728199065803,0.9952155759525131,0.9966825633084856,0.9973710173476673,0.9918396648430504,0.9920031524782535,0.9958925274514099,0.9895219720193654,0.9953933851548742,0.0003903992507066516,0.000125159470890109,0.0003347680712213035,0.0003775530700066136,0.00038205600386109935,0.00047012406183119965,0.00014293195547216274,0.0005007606627384428,0.00039811348758539026,0.00016605289697718494,0.0004007032612106648,0.00015789134122008296,0.00015546284694845512,0.00042868350984664495,0.0003250758822555053,0.00047063800038754693,0.0004622640852154278,0.00012305006803961757,0.0004987442823296971,0.0004928551922587799,0.0005273933023423419,0.0005455829752724619,0.0001198579218375814,0.0005221264003835458,0.0005156326191952684,0.0005657591795619675,0.0005604073326095306,0.0004333363879136573,0.00013449936578094465,0.00047132531671482714
211,211.0,0.9842999069065781,1.013831417416469,0.0018694607776369458,0.0004677646211679885,0.001272624761080461,0.0004696911055642766,0.0006011861493248243,0.0016293758657237208,0.9927142078542512,0.9878875085875436,0.9913195109179163,0.991604332550093,0.9908883945002055,0.9901966099133739,0.9864892899752031,0.9888417912258626,0.9912413980606838,0.9842999069065781,0.9924830063826792,0.9850153425763529,0.9850284094318874,0.9894243000263503,0.9895041241684134,0.9914910247822056,0.9888696544666822,0.9902975574740306,0.9879687978539547,0.9925782706134723,0.9876799981388549,0.9876240730568007,0.9923534669446551,0.9924442297787237,0.9931061747868695,0.9866802739263673,0.9868485765610476,0.992138298620132,0.9869924065454835,0.9914346874326645,0.001282407366164951,0.0004677646211679885,0.0011706261425960202,0.0013465016970844112,0.001342251618236372,0.001433592092681778,0.0005351597837092106,0.0014531742497797787,0.001379744078841185,0.0005913454737971404,0.0013781223938810056,0.0005989461127093742,0.0005606508878617055,0.0014732238246002625,0.0011449073284904878,0.0015857821772805628,0.001558676832704441,0.000578556009501618,0.0016293758657237208,0.0017356969283066862,0.001723178793662516,0.0017622973980427124,0.0006011861493248243,0.0018447478316957764,0.0018694607776369458,0.001813089633749938,0.001812361045707585,0.0014079101031530352,0.0005193494242268607,0.0015786561900949182
212,212.0,0.9836612307369316,1.014077610580679,0.0031391470087924036,0.0007832500769234109,0.0021122937998142976,0.0007717540184135274,0.001037067856922278,0.0026826298785751434,0.9968222062495081,0.990467996427588,0.9948893075086711,0.9954244339805981,0.9947080811380927,0.9945770090999543,0.9892619349945737,0.993262978620911,0.9951384096743804,0.987199745884656,0.9963852851632325,0.9879118076004789,0.987862811869149,0.9934117665084383,0.9933067585271994,0.9960767213211197,0.9929607810737519,0.993142768114702,0.992153837334201,0.9974201826644266,0.9919619957203042,0.9919567075692144,0.9952415036267682,0.9974673067422458,0.9981484905555273,0.9910607645222217,0.9912197941511502,0.996455160369386,0.9897224432569606,0.9960139233545234,0.0021238130580998457,0.0007832500769234109,0.0019443366980515034,0.002244397586559648,0.00223267246400816,0.002347212811309402,0.0008968782401470623,0.0023583562404179545,0.002292148893766198,0.0009845200756693263,0.002287812277765928,0.0010058307417205414,0.0009348763345494833,0.0024427797831028664,0.0019084037638425761,0.0026381691056490885,0.0025782491076054436,0.0009935047247046113,0.0026826298785751434,0.002904112784205611,0.0028386256051364206,0.002898481193873378,0.001037067856922278,0.0030858292975092768,0.0031391470087924036,0.0029784563520004305,0.0029819554309213517,0.0023288250565399265,0.0008730082190332811,0.0026234633270263304
213,213.0,0.9831861215119762,1.0142151902476608,0.004567816807201146,0.0012618499510459612,0.003196326297118955,0.0011157151987500665,0.001616902229316931,0.0041353499871818414,1.002118458436638,0.994148843354978,1.0004805965875372,1.0013683247817269,1.0006557644694865,1.0002028740878437,0.9932430471234396,0.9989475088131172,1.0011718213224272,0.9914276821308304,1.002396340357571,0.9921390084675951,0.9919624012431291,0.999613405553106,0.998667132286772,1.0019336104333936,0.9993182668435031,0.9971680088709722,0.9986514200740045,1.0035424298111058,0.9986156905610676,0.9986913483852468,0.9993059111018684,1.0037750150489302,1.004472353187903,0.9978708709494559,0.9980144872008022,1.0019916104017221,0.9936312786438277,1.0018646730140561,0.0031029520698421173,0.0012618499510459612,0.0030196962003360486,0.003442725350552252,0.0034392235760414554,0.003459463347239162,0.001449985370281243,0.003500167336442749,0.003530718216477466,0.0015994386754782722,0.003513799405877962,0.001616902229316931,0.0015195599192867274,0.0037596466336289216,0.0028994224655433443,0.003822450155072804,0.003963449634773877,0.0015456834173820724,0.0041353499871818414,0.004193954381435913,0.00435353321869151,0.0044452130519702,0.0015945504047814427,0.004462366333954088,0.00451710688151216,0.004567816807201146,0.004561846038282077,0.003397950828567897,0.001406247717630375,0.0038067193077406403
214,214.0,0.9828518355331187,1.0142612424302808,0.009147285925800991,0.002721483319909013,0.006381029017984132,0.002099242534224509,0.0034816420129538347,0.008030664326215306,1.0069180095881611,0.9974699475037311,1.0055143197931213,1.0067171858872384,1.006010593447642,1.005302081661292,0.9968408085621939,1.004100845644101,1.0066040422945008,0.9952448680180975,1.0078075291764892,0.9959569648853351,0.9956646826113879,1.0051961988107125,1.0035056035105132,1.0072378540124889,1.0050433141464568,1.0007978684084804,1.004502791944703,1.0090836908205871,1.0046055838187535,1.0047523502014362,1.002973214745479,1.0094824093296382,1.0101948661313074,1.0040015266078983,1.0041315758279248,1.0070078568533263,0.9971585230129262,1.0071631359818098,0.006016629140412967,0.002721483319909013,0.006116118120681184,0.006900432321683759,0.006912870963534056,0.006769050606435409,0.003133649479843737,0.006898627460145417,0.007091154902867392,0.0034728026395059687,0.007040346853588004,0.0034816420129538347,0.0032948817435419237,0.007555418723700775,0.005832180823136241,0.007352531458546549,0.00795332903664574,0.003236605957069479,0.008318156568910521,0.008030664326215306,0.008720327613308735,0.00890507545957772,0.003303209198894957,0.008551335294966355,0.008613261913644919,0.009147285925800991,0.00911558027016151,0.006582007995388882,0.0030311345389124216,0.007333075869540196
215,215.0,0.9826356291017656,1.0142328531414058,0.011621602417632356,0.00353898914768627,0.008140630400183967,0.0026273490308565983,0.0045429042928839,0.010207209335003593,1.0102966596631455,0.9991574644307736,1.0086083298901678,1.0100267995938186,1.0093215209604334,1.008883187544719,0.9986474111668733,1.0077088026112846,1.0099760934410273,0.9971250524392028,1.011188688150983,0.9978365098097701,0.9975051102820554,1.0086627541719524,1.0065313638394022,1.0109732573228625,1.0086062698462286,1.002679133433362,1.0081517116695196,1.0129886484146748,1.008345419092745,1.0085433257361855,1.0048919506045046,1.0135086334243901,1.0142328531414055,1.0078259904025064,1.007950065720702,1.010542771882011,0.9989399056457117,1.0108940948948253,0.007639203671647252,0.00353898914768627,0.007781294027444377,0.008774139687915496,0.00879146711850563,0.008615467670251398,0.004084312952932189,0.008789034439299018,0.009024580685734139,0.004534795154263342,0.008965076762975002,0.0045429042928839,0.004296659206013357,0.009605303136295724,0.007459258486388413,0.009341247836511137,0.010107386752572209,0.004206066966824266,0.010574410635547524,0.010207209335003593,0.011079538508758556,0.011315325516884293,0.004293995434443964,0.010874362143648402,0.010948524835448949,0.011621602417632356,0.011577424518926417,0.008365553826358325,0.003945821598044989,0.009317955238678554
216,216.0,0.9825147585193243,1.0141452818147223,0.022128292050974635,0.006242304299125585,0.015584371781257175,0.005229007507492845,0.00837630995787437,0.01992563544140904,1.0059077495723439,0.99572455986732,1.0038986226515108,1.0049546063432317,1.0042468201986114,1.0041790418179133,0.9948497286492887,1.0029714169109276,1.0047605522017868,0.9930433035459786,1.0059205452015605,0.9937332895010148,0.9935791465591322,1.003391829589697,1.0018535995602116,1.006033777571677,1.003206696547524,0.9987625487781183,1.002640981717902,1.0078090705096117,1.0027187401581954,1.0028599308488668,1.0008487574924354,1.0081717097486562,1.0088677059790048,1.0020936602095547,1.0022185164398891,1.0058956811073367,0.9952414568979213,1.0059667354287365,0.01477510037420484,0.006242304299125585,0.014431357628068906,0.016599307887005962,0.016600152541324645,0.016759793197672183,0.007412915917932769,0.01699558237504129,0.01730362669799451,0.00830392175706225,0.017467785050336037,0.00837630995787437,0.007812434262908261,0.018073516111855155,0.014213605168371633,0.01845541464196473,0.019045502421799147,0.007926585343335752,0.01992563544140904,0.02044588528529034,0.020915252663712983,0.021376562100981916,0.008349303120847777,0.021879507171679163,0.022128292050974635,0.02195604971907754,0.021888710456294827,0.016378675681666757,0.007103758224405216,0.01838830588749707
217,217.0,0.9824664800872016,1.0140064815671994,0.03807424935228232,0.010234184243302802,0.026717987347810623,0.009170046442986421,0.014297553314852818,0.03453291439125988,0.9950462984157796,0.988922393448779,0.9932663879305041,0.9934809160369366,0.9927745112521974,0.9925758808260081,0.9873720562359255,0.9912959658335498,0.9929806070513121,0.9851074065402882,0.9940157609917658,0.9857567678042187,0.9858970482990213,0.9914207830577987,0.9912567226856849,0.9938529249193052,0.99091021944131,0.990938795821686,0.9900589792165755,0.9950049568380699,0.9898280367620471,0.9898219713137685,0.9927475989398042,0.9949408937633111,0.9955624882131842,0.9889008321854005,0.9890415804979533,0.9944230696684793,0.9879372437777831,0.9938104553490393,0.02500362066877058,0.010234184243302802,0.024856477367027462,0.028807367971116972,0.028790938464815015,0.028408075350668215,0.01233669322684811,0.02874336079256819,0.030195351013622775,0.013913558251680287,0.03067746757080345,0.01407698088132385,0.013030612961950919,0.03129917983815358,0.02423915647739019,0.031411675445253674,0.033006171504977096,0.013393155559225314,0.03453291439125988,0.034880853257458405,0.036272511895589804,0.03709037372428339,0.014297553314852818,0.03731989146606798,0.03779575721240809,0.03807424935228232,0.037970846172491225,0.027823220408986053,0.011772254093637188,0.031285167555503354
218,218.0,0.9824680501068043,1.013822578936625,0.041488897675542605,0.010944374374115702,0.028869733962667152,0.00997532470380676,0.015390807590161327,0.03730533104079875,0.9916816170715563,0.9866323344388738,0.9900587382929225,0.9900138951943277,0.9893078482430993,0.9889600878043645,0.9848664733916248,0.9876445163928392,0.9894136943977504,0.9824680501068042,0.9903989977750719,0.9831056159369918,0.983330203297374,0.9878104918898767,0.9879461467024181,0.9900811989046298,0.987207147696672,0.9883314479493328,0.9862750460843057,0.9910681668091754,0.985952588507163,0.985904633863632,0.9900444899699827,0.9908914763664812,0.9914899193853955,0.9849385227725793,0.9850829496647979,0.9908633842599849,0.9854821650775553,0.9900474155954826,0.026780270269752462,0.010944374374115702,0.027074815745345857,0.031401514094037734,0.03138304263702493,0.030423617394866227,0.013230499315771216,0.030777061242747372,0.03294132870783277,0.014952842060206684,0.03349607307375681,0.015133199220943302,0.013987676741871876,0.03410777068952079,0.026124258423531273,0.03362674180284392,0.03597374041057573,0.014387074278924626,0.03763797056412727,0.03730533104079875,0.039535954365840474,0.040434467374265134,0.015390807590161327,0.039880343691750565,0.04038811312927232,0.041488897675542605,0.04137933782459971,0.029798868444481243,0.012615354565475023,0.03349067213003089
219,219.0,0.9824994514100527,1.0135997004607886,0.042170255780891015,0.01140938050965546,0.02948548984003383,0.010077723898644187,0.015704218725069354,0.038137014105758794,0.9962178722468152,0.9895254988897955,0.9948200716807557,0.9951155588563018,0.9944090721227394,0.9937812870699466,0.9880401303734175,0.9924961337481958,0.9946180855333939,0.9858629641758468,0.9956153533488792,0.9865087163191372,0.9866013494946134,0.993130291054596,0.9924818286813295,0.9951423060162008,0.9926710508899907,0.9915987140623401,0.9918655047549012,0.9964049650190577,0.9916770542637007,0.9916989650451408,0.9933851679782355,0.9964174081404535,0.9970411725872562,0.9907987288648695,0.9909310967984957,0.9956306535137426,0.9885780937416683,0.9951015976906,0.027482701896240167,0.01140938050965546,0.02762822777828944,0.03194194747039219,0.031929601150944474,0.031203130623694723,0.013704640134353154,0.031606440354070064,0.03343591554933408,0.015455914223024367,0.0338995257623714,0.01561069074506005,0.014483300974977006,0.03470755919265556,0.026740742807966924,0.034410904731993236,0.03658983828281778,0.014780160529410948,0.03827654638521744,0.038137014105758794,0.040194807857175816,0.04111594716894093,0.015704218725069354,0.04076319629131765,0.041242601971259216,0.042170255780891015,0.04204827734354262,0.030515458033720022,0.013095411669763184,0.03428033715110736
220,220.0,0.9825515729509231,1.0133439726774789,0.04882023816996396,0.013569749753118109,0.03410998908270659,0.011490498684897408,0.018356654178870932,0.04366638537075536,1.0012209401267065,0.9929973635154714,1.0001026574639247,1.000734585195911,1.0000332427075076,0.9990912284159118,0.9918190680442021,0.9978582455272819,1.0003423435704295,0.9899056858117272,1.001342744068221,0.9905514122748152,0.9904963336548652,0.9989755997843229,0.9975453928440072,1.0006705079760794,0.9986604585595427,0.995429022422469,0.9979794665584071,1.0021933050116274,0.9979297320468868,0.9980282152660631,0.997262827676448,1.0023841716829944,1.0030269162875312,0.9971850182812698,0.9973036563980581,1.0008595212295563,0.9922780228478382,1.000623652408012,0.03170815597742759,0.013569749753118109,0.032195341679220515,0.037024419987150725,0.03702672655957227,0.03595833222653064,0.016180597840170067,0.03649096810363249,0.03862061684600374,0.01822287491420622,0.03896680263702465,0.018356654178870932,0.017102652154199975,0.04025289371241862,0.0310118151495411,0.03950379075833466,0.0424073779071751,0.017223879848409424,0.04434893603589719,0.04366638537075536,0.04655031461971536,0.047630398740996914,0.018122631908211798,0.04662232371101518,0.04710391168729177,0.04882023816996396,0.04866040179356967,0.035085589243464804,0.01549641411395976,0.03936847685334917
221,221.0,0.982618030213904,1.0130615221244845,0.054136963760328935,0.015019559520000518,0.037769448877231056,0.012781185117222156,0.02017458388185406,0.04828408055479794,1.0058970006447348,0.9963138289099925,1.0049291076207225,1.0058695565237281,1.0051751308204915,1.004056889374464,0.9954246877744662,1.0028707634310787,1.0055724648186157,0.993748590310688,1.0065727159527138,0.9943960919493449,0.9942092123363014,1.0043306578811442,1.0022782136894195,1.0058545825541656,1.004148472347186,0.9991040335132098,1.0035837220307413,1.0076292702911165,1.003662679308004,1.0038308492087629,1.0009946048698564,1.0079917858442653,1.0086525285953105,1.0030413155797246,1.00314902869478,1.0057520214401912,0.9958104660903887,1.005801239944687,0.03525839345731955,0.015019559520000518,0.03580805280360442,0.041059946328455554,0.04107492555159272,0.03994223488728933,0.017834875719270806,0.040571847604989844,0.04274869074702039,0.020055465701576975,0.04302061233464645,0.02017458388185406,0.01884432042771717,0.04466935612566473,0.03433412332192026,0.04377193223170244,0.04705105471244751,0.01887210686602837,0.049203168926288426,0.04828408055479794,0.05163488891350903,0.05284819978130284,0.01975865190830108,0.05150525223213845,0.05199033438709476,0.054136963760328935,0.05395027308240674,0.03892512415484189,0.01710245724686074,0.04363198914595982
222,222.0,0.9826924386834847,1.0127584753395942,0.05379494304012733,0.014948924428455933,0.03757593213264395,0.012700014681241989,0.020093274563157376,0.048043451055063184,1.009254294522109,0.998871418179011,1.008296022585335,1.0094621635994427,1.0087731925131533,1.007646475912171,0.9982217546542012,1.0064972598145128,1.0092441322248928,0.9967472856507321,1.0102518443937747,0.9974004687747816,0.9970959799155411,1.0080701977058002,1.0057153025358725,1.0095980773360065,1.0079778093576461,1.0019628378208338,1.0074922416749952,1.0115738310492488,1.0076549076581114,1.0078666091760733,1.0039128921444282,1.0120783882197761,1.0127584753395942,1.0071193124233955,1.0072190151462679,1.0092832999894106,0.9985399526051058,1.0095396946799295,0.03512269917696197,0.014948924428455933,0.03560991242880251,0.040829433659486186,0.04084733195666984,0.03978702525223663,0.01775564077382491,0.04041731973595932,0.04251620797586279,0.019975567571832557,0.04279034845785109,0.020093274563157376,0.018763968931405348,0.044421515594549855,0.03415240501062122,0.04358335064893632,0.04678663434119641,0.018788272810183252,0.04892387242021811,0.048043451055063184,0.051330752725499494,0.05253917154334165,0.01967407164358915,0.05122961929942811,0.051701299658790535,0.05379494304012733,0.05361398993636895,0.038767976214598356,0.017024441286311177,0.04344454183798881
223,223.0,0.9827684138441544,1.0124417685830571,0.06717431385729973,0.018864608368894996,0.04717541770760613,0.015741472562299696,0.025644075061658805,0.060372102419581054,1.0047119331562964,0.9963189487236401,1.0040157458450722,1.0048359304232826,1.004154195056025,1.0028151416453448,0.9954307474180547,1.0016411823960887,1.004503175365338,0.9937857115067292,1.0054635657849822,0.9944252772280409,0.9942244655019862,1.0032493830297997,1.0014697002163642,1.004511951953061,1.0030284418874533,0.9991141261080092,1.002423903742036,1.0062476568655356,1.0024542045964702,1.0026065647774134,1.0010231632482622,1.0065901534745818,1.007242746207578,1.0017821096087531,1.0018874214892388,1.0044889414845624,0.9958129263611011,1.0044639890189344,0.043896242997186155,0.018864608368894996,0.044317128822926,0.051045807326582766,0.05106063266479741,0.04986199446930083,0.02256225366451796,0.050604197036213494,0.05336816177009702,0.025454674173747534,0.05395771825051902,0.025644075061658805,0.023861966565170527,0.05551165202428909,0.042948050827398304,0.05473193115663811,0.05847765082117208,0.024080343823939383,0.0611506479771055,0.060372102419581054,0.06414095920433038,0.06562585478655404,0.02540505613384025,0.06438710428802123,0.06502342321889139,0.06717431385729973,0.06697669397386986,0.04863194089120263,0.021585539251117166,0.0545398054013209
224,224.0,0.9828395711804022,1.0121215770049636,0.08471908574307449,0.02390515364640438,0.05981649093253375,0.01986084304679788,0.0326794476679977,0.07693321965490316,0.9936192287917817,0.9895324856740306,0.9933279408564782,0.9933265618467496,0.9926461937531236,0.9910016005484691,0.9879927610497421,0.9897542939777819,0.9927057081252472,0.9858645209984893,0.9935649712096493,0.986466887074663,0.986568036790941,0.9912552411302482,0.9908241096557248,0.9921197731909128,0.9907201020849945,0.9914564388638765,0.9898333020716997,0.993265400084274,0.9895624423430837,0.9895742980238429,0.9932073917271599,0.993202990805958,0.9937879683839748,0.9885813343574323,0.9887036186367487,0.9927977555989741,0.9885525246902709,0.9920960286454608,0.05576777262493672,0.02390515364640438,0.055720161016352084,0.06439660203126667,0.06440709987850132,0.06348558200466861,0.02869356502889783,0.0644031739072553,0.06751553419212843,0.03237674621277244,0.06849132424695144,0.032646800038271695,0.030338699599224028,0.0700177865375258,0.0545350372310909,0.06974820931006112,0.07377211680717427,0.03081827069583078,0.07715015684948781,0.07693321965490316,0.08091970780881111,0.08277511985613525,0.0326794476679977,0.08204033199947722,0.08288935818158537,0.08471908574307449,0.0844916508769715,0.06194308141047618,0.027426124865360477,0.06948780805241836
225,225.0,0.9828995261767177,1.011808885477866,0.08386505121014562,0.023734355738150335,0.059291102178560255,0.019643494680694738,0.03250934742475519,0.07630409739860836,0.9903833111004583,0.9870362382153779,0.9895878911411911,0.9893166442743873,0.9886300127155063,0.987562965334847,0.9852411763967731,0.9863021659018728,0.9885888006590821,0.9828995261767176,0.9894164215670337,0.9834877917536102,0.9837157822294722,0.9870850112738994,0.9873123550657895,0.9885047307481274,0.9864467367468783,0.9886520000218024,0.985470001942783,0.9894936397160852,0.9851072141623576,0.9850791292688446,0.9903430544330928,0.9893246746711202,0.9898921282396829,0.9840334860616623,0.9841599208223025,0.989387997569842,0.9858789981220658,0.9884890779245131,0.055302254007053644,0.023734355738150335,0.055138459815601316,0.06375807081499264,0.06376659898544174,0.06298926585798828,0.028498892743686523,0.0639045967902885,0.06687455537596242,0.03214784755335688,0.06787875270486746,0.03241830606490624,0.030127283190856016,0.06931735052312217,0.054079434509391774,0.0691939892062969,0.07303429571512057,0.0306332680953517,0.07637744320231767,0.07630409739860836,0.08010863265442415,0.08194331564509477,0.03250934742475519,0.08135712300898766,0.08220437419254183,0.08386505121014562,0.08364196576227133,0.0614516847815203,0.027239194177507465,0.0689332582061981
226,226.0,0.9829435802145199,1.0115146788743143,0.0812066206677943,0.022902327703940135,0.057212650220790674,0.018986540705744275,0.03128182297059034,0.07327040350770467,0.9950980820727514,0.9896453062277265,0.9937419502955722,0.9937795710713653,0.9930954804447104,0.9925851817222984,0.9880730570076426,0.9913674860746963,0.9931591508204072,0.9858851534140456,0.9940197897337008,0.986479822109321,0.9866124432152027,0.9917514339917839,0.9915904319052183,0.9937523034259806,0.9912451224222446,0.9916105583941522,0.9903835315749526,0.9950203484478697,0.9901475912946521,0.990186758790032,0.9933663692812086,0.9950396807174693,0.995633699620605,0.9892012866431034,0.9893149382388452,0.9943374541249521,0.9886594560752255,0.9937292703694663,0.053172252063508854,0.022902327703940135,0.053509462744114236,0.061782931419662596,0.061796114929772515,0.06051058384901565,0.02748138287733908,0.061399593272778254,0.0647441069812324,0.03103769271919054,0.06563960994966314,0.03128182297059034,0.02906410791496752,0.06715615457065802,0.052146567633170986,0.06643970588086436,0.07074801535829285,0.029458331592790758,0.07397646086261296,0.07327040350770467,0.0775787609620171,0.07936736710630476,0.031193690014432864,0.07812697669645698,0.07892255825285927,0.0812066206677943,0.0809792828177493,0.05902291999026856,0.026267164711360553,0.06619653660260635
227,227.0,0.9829737782629518,1.01124994206686,0.08391683474950622,0.02381372100770933,0.05896765493025822,0.01947567396677075,0.03249014972661196,0.07494466701073738,0.9998450740377745,0.9928053382165529,0.9986535635877458,0.9990164999064093,0.998335110068576,0.9976295375817883,0.9915160919051871,0.9964580970464413,0.9985032280301466,0.9895670329699882,0.9993741814449707,0.9901609993549295,0.9901612900255238,0.9971977038574198,0.9963167902129143,0.9990099571531719,0.9968337481589293,0.9951000963925949,0.9960906324565593,1.0005492029780492,0.9959938392139392,0.996109653219845,0.996893453399822,1.000745118700361,1.001360023278977,0.9951797745220406,0.9952799553573883,0.9993071315745217,0.9920295448479733,0.9989812387895715,0.0545303583162633,0.02381372100770933,0.055523927573766126,0.06394458590612805,0.06397270726166301,0.06197641396416971,0.02852747493058147,0.06291548625674669,0.06691819721392885,0.03226806833983122,0.0677225563681376,0.03249014972661196,0.030187399119850484,0.06948849385940375,0.0537617073449525,0.06797807986287008,0.07317972970129491,0.030433599213889863,0.07649358192250642,0.07494466701073738,0.08019553964620117,0.08206150472130455,0.03210389779551556,0.07989863882726643,0.08067751681349691,0.08391683474950622,0.0836669930998598,0.0604211462332434,0.02727615351179661,0.06774051760851302
228,228.0,0.9829938511880867,1.0110256599280543,0.08574455644016776,0.024770781129416556,0.06034437694318598,0.019676586925405398,0.03377336011469641,0.07631902382845,1.0043360446349305,0.995724350921881,1.0032224181450426,1.0038931300981977,1.003213263468184,1.0024004618916436,0.9947001155232458,1.0012724324064246,1.0034778929183006,0.992971643083127,1.0043596766298593,0.993572414995152,0.9934422688283188,1.0022687810312243,1.0007373232468935,1.0039820497992724,1.002030373500793,0.9983230500887381,1.0013960371707749,1.0057514585491332,1.0014241723435011,1.0016039692157175,1.0001476674451153,1.006106635997894,1.0067413339910007,1.0007372657612268,1.0008252692181432,1.004009525224215,0.995145640970267,1.0039469739908324,0.0556087014383588,0.024770781129416556,0.05691732966587141,0.06542714153778548,0.06547171271898508,0.06316607106277504,0.029637885159619386,0.06415242598283358,0.06841151401311846,0.03356588185599639,0.06914482060596033,0.03377336011469641,0.031378351694772356,0.0710909192491918,0.055104588731664815,0.06922509040840631,0.07484148155254544,0.03150816726316645,0.07820720977167676,0.07631902382845,0.08196724595359772,0.08388094411390158,0.033148671046757595,0.08136882398098491,0.08213894806592668,0.08574455644016776,0.08547961930423836,0.06154689815569587,0.028341916698443024,0.06899122675057495
229,229.0,0.983007529855997,1.0108528173304485,0.08233892101539296,0.023951574117724275,0.0580542042035929,0.01884431805826394,0.032661297583872886,0.07346491298936565,1.0076911796011865,0.9981487923778859,1.0065785582218147,1.007481601684567,1.0068008129282981,1.0059766235177374,0.9973464725445453,1.0048802798402336,1.0071364876765712,0.9957918110859038,1.008023444831756,0.9964001069486156,0.9961670649615583,1.006001769492955,1.0041217943081426,1.007725670888699,1.0058564492857367,1.0010299921425825,1.0053036559748696,1.00970104714666,1.0054247970385861,1.0056502088590908,1.0029063924470945,1.0101976851727215,1.0108528173304485,1.004833660046215,1.0049142138108056,1.007536375933688,0.9977325361546122,1.007684804911519,0.053534072157759294,0.023951574117724275,0.05468684111839395,0.062847687455595,0.06289207883651686,0.060806323393389095,0.028650740100079543,0.06176034270077738,0.06570825552349055,0.03246584628404824,0.06639968973939075,0.032661297583872886,0.030340793700496204,0.0682822602115932,0.053036997173003135,0.06663419746243694,0.07187634252279267,0.030418746936617648,0.0751048030482453,0.07346491298936565,0.07871067442003443,0.08054672890647276,0.0319713740196497,0.07833054952029335,0.07906902720113218,0.08233892101539296,0.08208298599842684,0.059246496054021665,0.02739521551094421,0.06641035040582981
230,230.0,0.9830185451327562,1.0107380230346257,0.09240231784102468,0.026156543820666928,0.06530659515882055,0.02171123867250096,0.03570999694078097,0.08399357207387982,1.0060203801644112,0.996940226294309,1.0041055597345754,1.0049050113123819,1.004220862793339,1.0042473934302578,0.9960430550542914,1.003127582361081,1.0045682200921027,0.994390602778159,1.0054907996639875,0.9949950461205596,0.9948110995830389,1.0033154130931417,1.0022313929697102,1.0059786685848646,1.0031112530860675,0.9997935797010667,1.0025049950997993,1.0079916843264092,1.002567703035591,1.0027704980753271,1.001711572002018,1.0085070467262276,1.0091692366721552,1.0019223409760476,1.0020034780065388,1.0058322602283796,0.996460888362226,1.005940441185656,0.06121965526719487,0.026156543820666928,0.061134403838154716,0.07042201171592403,0.07044788584050479,0.06950474801878102,0.0313106984775233,0.07053316812574946,0.07370682590884833,0.03547212116889554,0.07460382117654386,0.03570999694078097,0.03315792272172051,0.0765066569080132,0.05952160337976916,0.07626930782792818,0.08054758539574537,0.03322575814593015,0.08420074187020067,0.08399357207387982,0.08826942780948649,0.09030629029947983,0.03485847203133068,0.08949123694282575,0.09035046112187389,0.09240231784102468,0.09212846758271123,0.06782288871644783,0.029921245013691478,0.07600201878298864
231,231.0,0.9830306278844372,1.0106703813532978,0.10801975420557361,0.030056787569277845,0.07631848964923736,0.025705615236480264,0.041140718003065437,0.09840343356303928,0.9975661568562876,0.9912250812696893,0.99502114461004,0.9952238081507385,0.9945331017550355,0.9952908956865669,0.9897985093156682,0.9940977999168714,0.9947161071305841,0.9877277201869348,0.9956210157537793,0.9883047379268104,0.9883653206833051,0.993220109516398,0.9936576412616152,0.9966240329699458,0.9927694346202807,0.9934552750785585,0.9919408385955449,0.9982720582959004,0.9917629508376167,0.9918589667437785,0.9952966733016011,0.9985249300932163,0.9991470086052363,0.9908716291580643,0.9909659763162906,0.9969797182130955,0.9903655339984846,0.9966028164352494,0.07198809198811758,0.030056787569277845,0.0713315837740421,0.08230010903237966,0.08232012998085501,0.08169444512762152,0.03602027323426078,0.08283797379973469,0.08623045918728753,0.0408399924294695,0.08739262072309613,0.041140718003065437,0.038166133222744196,0.08939249124744443,0.06945631286530338,0.08974030016933662,0.09411582372042711,0.03818123466896083,0.09840343356303928,0.09871840550202896,0.1031558393150163,0.10549722620698945,0.039990847785743085,0.10510512079007679,0.10612568826828617,0.10801975420557361,0.10771465807054681,0.07981393377671679,0.034389888976853085,0.08941441227282639
232,232.0,0.9830475089771133,1.0106346204872103,0.1053977879198655,0.02929991212817939,0.0743745743823511,0.025041623611541768,0.04015145826883359,0.09598373350754631,0.9927843583807091,0.9872098016367231,0.990157277221931,0.9900282107810607,0.9893290065931263,0.9901754934457612,0.9854133058832941,0.9889314266799789,0.9894050686839262,0.9830475089771133,0.9903010400204153,0.9836065845849521,0.9838326243527749,0.9878156872879363,0.9886053214628784,0.9912672389091389,0.987242874755949,0.989000799624668,0.9863018166939966,0.9926593165088746,0.9860063113622293,0.986049125814972,0.9907789473309736,0.9927339451196255,0.9933292360161715,0.9849936272794698,0.985094041176783,0.9919359365429687,0.9860794526529667,0.991257403541732,0.07000987017459163,0.02929991212817939,0.06961314098546305,0.08032698878438956,0.0803518632613342,0.07943690902289716,0.03512750689577685,0.08053450306869092,0.08418885326796004,0.039852741633327464,0.08534309519812036,0.04015145826883359,0.037233972267784056,0.08724192525056404,0.06766636180709093,0.08727559383814823,0.09184886324700937,0.0372169099679924,0.096030753619233,0.09598373350754631,0.10065723538727912,0.10292828526949857,0.038966714925081754,0.10217594789232257,0.10316746565424838,0.1053977879198655,0.10510282571101442,0.07762395908801403,0.03352532527824037,0.08695672815003451
233,233.0,0.9830717611369888,1.0106154686371063,0.09948863150432442,0.02761954509547048,0.07027805873407335,0.023720970767303284,0.0378021064466731,0.0906304063734925,0.9957264596734299,0.9883065155041504,0.9930226238372013,0.9931316731251576,0.9924258878775803,0.993283151152316,0.9866237617713357,0.9920485947664629,0.9925843890122921,0.9843194598157303,0.9935177305354331,0.9848818434731551,0.9850646710489951,0.9910560054912033,0.9912021494285579,0.9945362588993871,0.9905815180348048,0.9902985507565756,0.9897290459742225,0.9961031421980402,0.9895312478616508,0.989624976828943,0.992129680867754,0.9962952512507564,0.9969099261527948,0.9886153083752452,0.9887062750216817,0.9950204105129503,0.9872632220108893,0.9945222125320182,0.0663664055712598,0.02761954509547048,0.06572793967089323,0.07580412647124789,0.075829904085353,0.07529330760591153,0.033089438439825695,0.07635524358318017,0.07942824710048013,0.037533485405854154,0.08048906096317286,0.0378021064466731,0.03506639040828518,0.08232992261222555,0.06392060828184272,0.08267477426960106,0.08668581885334714,0.03504336679770102,0.0906304063734925,0.09096651613323344,0.09500962352051712,0.09717601967216333,0.036662250973298144,0.09685192360808306,0.09778324422021023,0.09948863150432442,0.09919969243233472,0.07354295457863926,0.03159173145903413,0.08237907588454553
234,234.0,0.9831013245307962,1.0105976540037316,0.09890362494542258,0.027428080467662923,0.06983271938872804,0.023607637403045393,0.03749613367475247,0.09008825940300691,0.9998446249728483,0.991227087481548,0.9974898562274983,0.9978856549012058,0.9971772636109518,0.9976503316043912,0.989813172615804,0.9964562957773246,0.9974171839053217,0.987741095270336,0.9983495760545219,0.9883055267954401,0.9883588000676643,0.9959865904183296,0.9954292415404004,0.9990851876662804,0.9956317587695552,0.9935168209829184,0.9948797718455944,1.0008673762988045,0.99479844552784,0.9949535540121867,0.9953806359689052,1.0011995989202793,1.001832281528157,0.9939962401799319,0.9940757054395546,0.9993288243236111,0.9903782452673391,0.9990657437327495,0.06601190382753347,0.027428080467662923,0.06544128995600385,0.07538644005432009,0.07541566826662706,0.07486218598072687,0.03282823765188284,0.07595033517754278,0.0789450966845937,0.037249193284165455,0.07993654980345317,0.03749613367475247,0.034788538250374854,0.08185529702557429,0.06350015008973736,0.08211821523802663,0.08618352086197527,0.034692599708589116,0.09008825940300691,0.09037420252942488,0.09445010550882695,0.09663035586635163,0.03622377210404909,0.09622335510808576,0.09713039807991047,0.09890362494542258,0.09860013407863173,0.07307698799668919,0.03135674697434436,0.08183420306355518
235,235.0,0.9831329811853983,1.0105659047878295,0.09839781250948032,0.02743856891270513,0.06949664427129125,0.023411118781437788,0.037489313675189234,0.08962397701931149,1.0036029915457585,0.9939303804373872,1.0016721567419595,1.0023360957398075,1.0016291077969437,1.0016422424601885,0.9927682315770133,1.0004857445286726,1.0019511150214055,0.9909244822092145,1.002888626360957,0.9914854656348974,0.9914148311774174,1.0005988475968204,0.9993376913960743,1.0032395642042722,1.0003541676979306,0.9964899813701752,0.9996933694483428,1.005219529879777,0.999715436053579,0.9999269956273318,0.9983755898657583,1.005681387550479,1.0063301245003544,0.9990126619583969,0.9990818038021855,1.0032637021436153,0.9932662123398442,1.003215572111614,0.06564463405842773,0.02743856891270513,0.06520965901677428,0.07504838925081173,0.07507767902051325,0.07442707749205985,0.03281919768038062,0.07553460460524374,0.07854517782561932,0.03725368621243257,0.07947069551493809,0.037489313675189234,0.0347814038835324,0.08146320844829483,0.06322241190410062,0.08158466509990034,0.08575752251056266,0.034612095799258,0.08962397701931149,0.0898016018304336,0.09396334001840385,0.0961427508403621,0.03608174040762196,0.09562414462646553,0.09651445295056447,0.09839781250948032,0.09808479511842638,0.07261963096481887,0.03135625094116968,0.08130884000093479
236,236.0,0.9831635131276585,1.0105049491901452,0.09285466439881673,0.026038295895722336,0.06562458948720742,0.022022785757689435,0.03556809670430897,0.08457513062893254,1.0066489453624985,0.9962530986945974,1.0050970038735514,1.0059849159214902,1.0052799748174182,1.0048823037829104,0.9953207674994298,1.0037537207319085,1.005677341988926,0.9936876553546796,1.006623119023247,0.9942522128706335,0.9940602252663719,1.0043816986227798,1.002576245143003,1.0066169177822015,1.004225075989068,0.9990759070432521,1.0036384284751738,1.0087639051890311,1.0037418437229055,1.0039972309184408,1.0009930373711677,1.0093370551504264,1.0100010436706435,1.0031170543459085,1.0031798844868196,1.0064579236428213,0.9957554426381865,1.0065884343954354,0.061922953556623944,0.026038295895722336,0.06158150666774222,0.07084156184121357,0.07086834266897483,0.07020802814585088,0.031137125537005525,0.07126173194751675,0.07411687483099275,0.03534774537663287,0.07496098451448856,0.03556809670430897,0.032999389541978286,0.07688770691939738,0.05971727055441429,0.07695047955101307,0.08093379642469956,0.03281895450309358,0.08457513062893254,0.08472997836834009,0.0886686618940848,0.0907256757747739,0.03419920184587297,0.09024548503723004,0.0910859853193284,0.09285466439881673,0.0925567922854692,0.06849216208014816,0.029751039749652382,0.0766920620519044
237,237.0,0.9831897023844409,1.0103995154114225,0.09481802138468819,0.026306726596080538,0.06636993511206965,0.02234803462714146,0.0359453656569973,0.0844426081262015,1.0069468361546488,0.9967242489863806,1.0061915843566744,1.0071698958839963,1.0064579582320672,1.005173763949318,0.9959094967013327,1.004032220803063,1.0068835373476774,0.9943957052261392,1.0078321224115336,0.9949674847526585,0.9946965905392648,1.0056012985238671,1.0032883684569907,1.0069530728304668,1.005476293851801,0.9996916421843628,1.0049122523204395,1.0091333135720253,1.0050445959181433,1.0053164665377676,1.0016442889448836,1.0097283863404296,1.0103995154114227,1.004445708887674,1.0045055839016115,1.0067667744417188,0.9963020625637636,1.006924053428873,0.06200640149028534,0.026306726596080538,0.06307254177290184,0.0724061103165121,0.07244357324003084,0.07021051643579443,0.03144762178073786,0.07127740704581083,0.07562667258505823,0.03571486348085602,0.07639462826103903,0.0359453656569973,0.03335197492400848,0.07860573423898078,0.06028890861192495,0.07688979782514183,0.0827076380109972,0.0330371667546665,0.0864106062744769,0.0844426081262015,0.0905642742068224,0.09262355193602176,0.034347145139994595,0.08982092938288448,0.0906402043460092,0.09481802138468819,0.09452621577165359,0.06850363473577732,0.030037762465575754,0.07662945056415991
238,238.0,0.9832083309826083,1.0102402206443948,0.10441770543737704,0.029510669608355293,0.07270481795364182,0.024081809010430076,0.040341288783636506,0.09120498373716443,1.0002509750869422,0.9927041072996905,1.0006520499072786,1.00123825392055,1.0005310735080366,0.9980324289730104,0.9916042774890145,0.9968236748544451,1.000862718649086,0.9899338411526517,1.0018142567846346,0.9904989475885385,0.990311583078961,0.999398465449571,0.9972714170940593,0.9994794943899824,0.999105062822734,0.9953099271522038,0.9983866630335672,1.00129897231922,0.998349965974362,0.9985416247128468,0.9972182154793732,1.0016422736948452,1.0022761942589482,0.9975792850717489,0.9976477665365177,0.9997200042315436,0.9920590222734624,0.9994659735331639,0.06694800672814015,0.029510669608355293,0.06975523320584845,0.07989352974427825,0.07995621143754504,0.07573258141932679,0.035259427999918665,0.07691613216689995,0.08331207240097722,0.040069836130207544,0.08403019268580642,0.040341288783636506,0.037441990908313405,0.0867427162889514,0.06611365708438813,0.08286426983500818,0.09120498373716443,0.03686272027138463,0.09525302289582507,0.09073149785475128,0.09977420107323487,0.1019778268538105,0.03819807535709273,0.09636501656510768,0.097222417426474,0.10441770543737704,0.10411456676838636,0.07388987167127328,0.03366694564151884,0.0825778706282516
239,239.0,0.9832161809490244,1.0100412380497465,0.10234995507273466,0.029726224852447584,0.07148773719356113,0.02319590183343325,0.040644325726270074,0.08945715589752458,0.9904219991142457,0.9872430711423854,0.9912519352739554,0.9911665403234651,0.9904645687074777,0.9876344997621521,0.9856978022092378,0.9863544870217151,0.9906456137842419,0.9837266648038436,0.9916107570256767,0.9842780302873662,0.9842591989164468,0.9888576959028671,0.9881433276705215,0.9885977995317597,0.9882625009797431,0.9893397312770807,0.9872705171923286,0.9899281699045264,0.9869341382093305,0.9869806568850472,0.991191040121377,0.9899341810221928,0.9905145100659782,0.9858595562117236,0.98594639994008,0.9894273848495354,0.98628234479738,0.9886014134607004,0.06545457433428618,0.029726224852447584,0.06848447319067939,0.07839565829015703,0.0784678170536879,0.07405809459380398,0.03550790509485812,0.0752323527806475,0.081732334098759,0.04036596604659031,0.08239922594293612,0.040644325726270074,0.03773085284008441,0.08510756636290122,0.06512527969074093,0.08102590384501795,0.08945715589752458,0.03704879862947501,0.0934114918041602,0.08867637330079349,0.09781800175280748,0.09995513376393701,0.03834428551933485,0.09416281275867187,0.09499800285007448,0.10234995507273466,0.1020588929777756,0.07224770931623271,0.033902370661585676,0.08074257675785962
240,240.0,0.9832100343105528,1.009822629780152,0.09519354814268002,0.02754504100897971,0.06640365213924979,0.021606834634447975,0.03766651441699419,0.08319839770915552,0.988365872021544,0.9868014786348032,0.9891823430496292,0.9889562866695155,0.988251995603386,0.9855095711355153,0.985243977881477,0.9842225039791717,0.9884188012452959,0.9832663576853959,0.9894056834313009,0.9838167962991455,0.9837948651241387,0.9865285872500554,0.9864985022810436,0.9864164349311871,0.9858485154393153,0.98894328518221,0.9847845258507054,0.9877040706114416,0.9843674422521107,0.9843773455688355,0.9908428630718454,0.9876855387691292,0.988261567664605,0.9832100343105528,0.9833016191975478,0.9873168841107783,0.9858410368182069,0.9864198215242485,0.060768978341258974,0.02754504100897971,0.0637088810119109,0.07292286508044792,0.07298274397599229,0.06873805683087919,0.032901254909120034,0.06982637550577933,0.07601350031427272,0.037413595148297354,0.07662729836002795,0.03766651441699419,0.034964204873285006,0.07914971031228742,0.060425533004274515,0.07519698911052144,0.08319839770915552,0.03431007357353711,0.08687395760727804,0.08231361931418507,0.0909773338165176,0.09297532473757779,0.03549894744790696,0.08740837009882078,0.08818206814942788,0.09519354814268002,0.09491715851383319,0.06705947032381684,0.03141289921763411,0.07493685332079383
241,241.0,0.9831890383968653,1.009604457988284,0.09268322597086384,0.026591565527931973,0.06442943086735285,0.02109048537629399,0.03638017497125914,0.0810397284690219,0.9927845624589462,0.9897981108178051,0.9935458687731683,0.9935966792287468,0.992897139709568,0.990203715293454,0.9884925949693708,0.9889668695480468,0.9931425046216422,0.9867190399763972,0.994132132701113,0.9872720578151345,0.9871335240131315,0.991357602935304,0.9908226453070119,0.9912996776909835,0.9907982731662478,0.9922149358782126,0.989839012895624,0.992831066092758,0.9895434221689835,0.9896158773882497,0.9941394830201841,0.9929799634525428,0.9935770565271168,0.9885059244022298,0.9885858451170251,0.9919374279283986,0.9890209557731242,0.9912979343457285,0.05878410369805825,0.026591565527931973,0.06212980588288261,0.07107942451157884,0.07112803593580944,0.06646514264788268,0.031764206773682496,0.06752284685931358,0.07406256542871295,0.03615369895267478,0.07463551489311036,0.03638017497125914,0.03376190784704732,0.07709957109143055,0.05856266591348863,0.07267667826218135,0.0810397284690219,0.03308507439479179,0.0846021032776008,0.07957925549307886,0.08859314212845514,0.09055450595594515,0.03420516140020336,0.08450217703508725,0.08524350962942949,0.09268322597086384,0.09240333020201005,0.06483540093231518,0.03032697729848071,0.07243142463625693
242,242.0,0.9831618017488686,1.0094067848268167,0.09129117584003582,0.02619028763133984,0.06328697806507852,0.020703714944804236,0.035884695004866206,0.07990057428868663,0.9971527223597134,0.9925941091225735,0.9978676527498298,0.9981819390993483,0.9974889546602501,0.9948285460079496,0.9915130432840914,0.9936393481486939,0.9978056538458681,0.9899261833142633,0.9987881342972003,0.9904770859236653,0.9902370339937423,0.9961276050039217,0.995027642647437,0.9961002919113475,0.9956922562198463,0.9952625669057619,0.9948360798320008,0.9978712738640025,0.9946591931195661,0.9947982173959284,0.9971988291514213,0.9981855348284676,0.9987978193129031,0.9937353719428553,0.9938031347850478,0.9964905424261025,0.9919884356140446,0.9960961702936323,0.057382145326307504,0.02619028763133984,0.061356918376826074,0.07014659193815724,0.07019172267558169,0.06486737805225981,0.03129498311562332,0.06590863731540654,0.07307297864821764,0.03568049185198269,0.07361123156185245,0.035884695004866206,0.033280761490841346,0.07603021998978882,0.05749913284527144,0.07089005769455727,0.07990057428868663,0.03254213147393168,0.0833842375779861,0.07764591217449,0.08729542493303026,0.08923561403113305,0.03360822330101573,0.08244863454230729,0.08316539687013164,0.09129117584003582,0.09100856886419255,0.06326283761401351,0.02987606226345407,0.07065631465906747
243,243.0,0.9831392982102778,1.009249672448423,0.0870655978693265,0.024971029861372215,0.06016463727107467,0.019661109874078167,0.03431350427685359,0.07625525217795025,1.0013305598057725,0.995253124731529,1.0019319684654513,1.002498738577908,1.0018102006692517,0.9992536657040683,0.9943840833172302,0.9981095613839245,1.002192897113218,0.9929640228665627,1.0031700628032325,0.993519277829813,0.9931842677420389,1.0006247136958544,0.9990259320607562,1.0006975952478905,1.0003039799312141,0.9981697578272373,0.9995445005246201,1.0026796312284645,0.9994791893731837,0.9996768284205395,1.0001235801687616,1.0031408716224781,1.0037684270655376,0.9986627584983718,0.9987200585323186,1.0008504534665268,0.9948058931449684,1.0006890981357397,0.054146597967803654,0.024971029861372215,0.05860897292836825,0.06698873904522475,0.06702802383336467,0.061199261157037235,0.029871340625389688,0.06218020506376054,0.06977895789362393,0.0341241694369808,0.07028031405003858,0.03431350427685359,0.0317888380194669,0.07257082080722164,0.05462776052638371,0.06687513416880707,0.07625525217795025,0.03104256067028592,0.07956141394650645,0.07326853856086475,0.08327751552521985,0.0851309096855329,0.032052357427034335,0.07780727410155944,0.07848368083600878,0.0870655978693265,0.08679381487838313,0.05968496187012737,0.02850474333502701,0.06665682758671593
244,244.0,0.9831325016248077,1.009153183005777,0.08254983724632473,0.023842161706628288,0.05748127347844512,0.018740328049487758,0.032621863969900265,0.0722560032333279,1.0044791896914067,0.9972889380196085,1.004813885637159,1.0055724302371531,1.0048785964544662,1.0025986896841097,0.9965795072352835,1.0014879302527204,1.0053030341442721,0.9952781005461497,1.0062735493737816,0.9958358058776596,0.9954335058169168,1.0038163532504523,1.001986944011118,1.00418128684347,1.0035791304357593,1.0003991028026917,1.0028900727722863,1.0063435514666563,1.002905917763332,1.0031454192397347,1.002373617367537,1.0069244125171088,1.0075672555961104,1.0021670642931833,1.0022176975433912,1.0041487716845166,0.9969641621681308,1.0041672589812671,0.05240710680702747,0.023842161706628288,0.055502235971898725,0.06344748796440511,0.06347752779604383,0.059258795802905294,0.02847058806655619,0.06022038534995055,0.06606125518828676,0.03244515645252115,0.06651400919242542,0.032621863969900265,0.030266324616343574,0.06875425121962778,0.05221479504008602,0.06476360781424381,0.0722560032333279,0.029583007337636535,0.07540283513592246,0.07096858509568593,0.07894084389532204,0.08070418483981451,0.030530678242433114,0.07538036949119348,0.0760382227550724,0.08254983724632473,0.08229385512475125,0.05778586933985338,0.02718795132020166,0.06454840833696428
245,245.0,0.9831523858361736,1.0091373786515516,0.09316544801783272,0.026300581759904646,0.06565688383156902,0.0220775877279234,0.035448423987683976,0.08444399364647608,1.0056749901461661,0.996973762277387,1.0045412106469325,1.0053439927431387,1.004637646141231,1.0038987657101106,0.996171811460977,1.002806831045392,1.0050727632051408,0.9947314269769761,1.0060745079807063,0.9952854233866492,0.9949552657160333,1.0036037924922359,1.0022669703315674,1.0055454201235132,1.0033883640683436,1.000073294480318,1.0027170865297637,1.007825915334228,1.002755068013116,1.003010394907683,1.0020616640106914,1.0084824932298107,1.0091373786515516,1.0020383210306876,1.002084467710174,1.0054215330863863,0.9966008800242333,1.0055296000651395,0.06242120953407095,0.026300581759904646,0.06210404342099169,0.07104584247693399,0.07105877771736598,0.0705215104642891,0.031213424696124276,0.07166443630015613,0.07380512450591485,0.0352669387337806,0.07417967289142793,0.035448423987683976,0.03306680906513628,0.07715983623026051,0.05955233130358323,0.07709697094597759,0.08118881448566712,0.032361923851694605,0.08484489710072085,0.08444399364647608,0.08895240858591573,0.09098982660526725,0.03331824779286596,0.08968430967692007,0.09047413221143517,0.09316544801783272,0.09288046554628583,0.06880021982005957,0.02985924566856048,0.07683664790376703
246,246.0,0.9832099246880909,1.0092131729132767,0.10438397952555194,0.028097595513057454,0.07337758221704313,0.025703669661572802,0.037542985173139955,0.09480847645736767,1.0015595961035786,0.9932382986411099,0.9978439608927739,0.9982771580227474,0.9975509895219696,0.9996216797821141,0.9920098588267893,0.9985013968253033,0.9978634224276093,0.990122127886406,0.9988579813688485,0.9906489840783134,0.9905834313210096,0.9962946661054146,0.9970165237740222,1.001157053524207,0.9959403811314911,0.995953862084138,0.995146010914564,1.0033826350043995,0.9950565394041406,0.9952590038554419,0.9979164732385212,1.0039933255684292,1.004645387189044,0.9942183656957857,0.9942679751850866,1.0011889730369243,0.9925705517458309,1.0011453718513135,0.0714203835707833,0.028097595513057454,0.06906110432432379,0.07904563867986177,0.07904558376894148,0.08052779795878397,0.03322709387381473,0.08180228193971717,0.08195427105605102,0.03735675078116596,0.08223432621057455,0.037542985173139955,0.03513335241548774,0.08600849194329437,0.06623091522226664,0.08801518807557901,0.09061080925234509,0.03435502348289873,0.09480847645736767,0.09629182711482423,0.09952599322090216,0.1018580865945736,0.035289184570469784,0.10219548282039302,0.10309501845298616,0.10438397952555194,0.10406484303925134,0.07861894583909738,0.03180316754353425,0.08772286809025476
247,247.0,0.9833160920242742,1.0093548848179072,0.09953160576757757,0.026393472025955905,0.06977535174697562,0.024697504268918986,0.035222698596720316,0.09034510185829364,0.995764152408763,0.9884869463102386,0.9907471876371275,0.9907725147576599,0.990028653376845,0.9935031969618845,0.9868098684042819,0.9923203126973655,0.9902115119861962,0.9844928364050725,0.9911864578978168,0.9849943074052222,0.9851797933472187,0.9885122639152205,0.990594288478558,0.9948347355291027,0.9880135078779557,0.9907375165267968,0.9870871994500751,0.9968659064298692,0.9868633696070296,0.9870042090549033,0.9926740158579255,0.9973296185214291,0.9979660247217121,0.9858992893464484,0.9859549939933748,0.9951623236191259,0.9874903707166213,0.994831288299974,0.06816701985902583,0.026393472025955905,0.0657582069159296,0.07525415626777826,0.07525646078274138,0.07679830268482406,0.031191054863752683,0.07800891689742019,0.07798782059111795,0.03505097888900457,0.07821843457410016,0.035222698596720316,0.03297420708713652,0.08191309178051641,0.06283079629910375,0.08389267397180009,0.08632381382872442,0.03221051599571974,0.09034510185829364,0.09173099114816193,0.09486954486322695,0.09710503101165946,0.03305677141640603,0.09731723053756695,0.09816781409987307,0.09953160576757757,0.09922496125261773,0.07498435012472601,0.02985548370725534,0.0836190447105322
248,248.0,0.9834818616884389,1.0095276847672554,0.09401354851815509,0.025295591437968248,0.06607556026986613,0.02317279208547723,0.03375891679517712,0.08537374022372511,0.9956798171638171,0.9876082789976863,0.9909729829021682,0.9910468839711369,0.9903004978270576,0.9933753541092032,0.9858678395384025,0.9921757591111205,0.9905006923118278,0.9834818616884389,0.991489762577839,0.9839813037948005,0.9842009175098698,0.9888132718115196,0.990344363487183,0.9947014591100353,0.9883494783187535,0.9898295259452613,0.9874516723020214,0.9967138715264688,0.9872604075859757,0.9874206994334348,0.9917849476856833,0.9971558309811864,0.9977926354225574,0.9863330844945419,0.9863848844806983,0.9950537771274275,0.9865603528517726,0.9947002039240451,0.06443525635439054,0.025295591437968248,0.06224557336097167,0.07117776676782153,0.07118939474838404,0.07260225822189942,0.029885337211094758,0.07377032951108403,0.07376830253594666,0.03360460993130894,0.07397918205362872,0.03375891679517712,0.031594683691345125,0.07744357598391353,0.05957367967301168,0.07926810342091645,0.08159673254984387,0.030845148593525166,0.08537374022372511,0.08672774190898437,0.0896333924054969,0.09175107460224592,0.031639156504371706,0.09204762063079765,0.09284382546932309,0.09401354851815509,0.09371681582690715,0.07085518509969249,0.028614172140150586,0.07901609192390185
249,249.0,0.9837127378375667,1.0096967431631314,0.09244902409478169,0.02516308745143718,0.06513921954876126,0.022692423241451532,0.03354557023362647,0.08399908432464923,0.9986566075856815,0.9898663810647086,0.9946261988998013,0.9948997648608625,0.9941580067654677,0.9965048500559186,0.9883399950553494,0.9953309015146251,0.9944128261369665,0.9861573190613746,0.9953927234055688,0.9866603370397469,0.9867644345420524,0.9928017153899749,0.9935777377184006,0.9979547208638873,0.9924231958204058,0.9923109877768588,0.9915971234684859,1.0001036005889001,0.9914876344102865,0.9916928536624924,0.9942748305938126,1.000638132831275,1.00128980287041,0.9906396710564841,0.990683940781974,0.9981450888635796,0.9889720949677917,0.9979494824339509,0.0635138114198634,0.02516308745143718,0.061381844941320644,0.070101786188343,0.07012722585443397,0.07154945061239515,0.02970101595502507,0.07273181262543597,0.07264434418547173,0.03340451108944347,0.07282533361656277,0.03354557023362647,0.03139554027668896,0.07623918238641893,0.058804723267018466,0.07804209399643366,0.08031189452130115,0.030628377368769284,0.08399908432464923,0.0854303907468126,0.08817265934179719,0.0902666636789236,0.03137958665239115,0.09070459405164648,0.09147116465730122,0.09244902409478169,0.09214689378277079,0.06978626247944776,0.02845377555671917,0.0778048811056073
250,250.0,0.9839923458817066,1.0098272304073472,0.0906662684028133,0.024933889218962266,0.0640986751565604,0.022217785123842836,0.03318704892296572,0.082411226468005,1.0016524891673466,0.9919877904167984,0.9982492246872698,0.9987155591845309,0.9979857095153314,0.9996544626024103,0.9906736197060179,0.9985086948805295,0.9983038435647573,0.988704329815315,0.9992817154364116,0.9892051754566311,0.9891893094394468,0.9967495384621649,0.9967529557894724,1.001219128827898,0.9964568261487159,0.9946283919487597,0.995703574376305,1.0034963469535316,0.9956711978376332,0.9959241383469022,0.9965919385203295,1.00411475253018,1.0047765713403793,0.9948947209168922,0.9949316774950374,1.001249655921059,0.9912412131125958,1.0012101967932343,0.06262997093775065,0.024933889218962266,0.06031936711617616,0.06882903950692563,0.06885696185145722,0.07054288798752409,0.029400066405927096,0.07173286061553659,0.07129904856554227,0.033054309944996196,0.07144833727268615,0.03318704892296572,0.031068042478963488,0.07482705926659838,0.05793693832921371,0.07688486495099416,0.07881460968761095,0.030304091220855457,0.082411226468005,0.08419529987080195,0.08649509075672139,0.08855598216838657,0.031019586439562926,0.0894136530997475,0.09015647849689411,0.0906662684028133,0.0903630792401804,0.06877614950773082,0.028180853725494833,0.07665719223978697
251,251.0,0.9842988415441731,1.0098843169017133,0.08587694943696539,0.023539996682227643,0.06054926054754274,0.021011495739547744,0.03127739450330758,0.07743271286822555,1.0042868563164724,0.994039792648785,1.0016383803433007,1.0022964953118594,1.0015711534932752,1.0024290087004601,0.9929301252818585,1.0013080100003242,1.0019541183467633,0.9911585393855202,1.0029329828893059,0.9916604418473122,0.9915320524415582,1.0004530729504553,0.9996917387471136,1.004095622547768,1.000238202871285,0.9968830614789866,0.9995515519393887,1.0064908791019005,0.999594879547481,0.999888695181738,0.9988630358042188,1.0071906467685345,1.0078635155679205,0.998891754781618,0.9989222564935126,1.0039852468110353,0.9934392467639577,1.0040838108010521,0.05959356582690133,0.023539996682227643,0.05668137561547027,0.06467666285087419,0.06469604397439391,0.06713930222491016,0.027733011805284372,0.06828651212274353,0.06697867020186388,0.031155237337993604,0.06711328366547974,0.03127739450330758,0.029292680049530558,0.07030320377847726,0.054720682725158065,0.07315701579998303,0.07405468552160616,0.028595432802310774,0.07743271286822555,0.08016968240568272,0.08127462875961547,0.08321901414647734,0.02926427250589626,0.08516952088589226,0.08587694943696539,0.08519315442513553,0.08490461691999839,0.06544136833340784,0.026595475232201148,0.0729416630182678
252,252.0,0.9846103805482821,1.0098331730480419,0.0817650869639476,0.022371605173663253,0.05744779118787605,0.019860498780447194,0.029980167809346037,0.07445784634095247,1.0059751520538673,0.9955361915085637,1.0040761292692315,1.0048677635789414,1.0041417695117105,1.004198129897615,0.9945913855608823,1.0030930797662234,1.0045654444129881,0.9929928799401366,1.0055495431264951,0.9934993905823303,0.9932679737138078,1.0031016084382889,1.0017348231586085,1.0059366045280838,1.0029320955463226,0.9985283636800464,1.002284944852343,1.0084021707250599,1.0023723288036674,1.0026878926149296,1.0005077236675883,1.0091512977455142,1.009833173048042,1.0017139071668453,1.001740793958682,1.0057339899487245,0.9950553820794525,1.0059230876751986,0.055469632408200464,0.022371605173663253,0.05474392347049506,0.06236075263875868,0.062402046519099086,0.06245281293277717,0.026431884043353056,0.06351923378679743,0.06460110476981946,0.029849174114064247,0.06472759758224869,0.029980167809346037,0.027989506666179623,0.06771556250076283,0.051619396157330626,0.0680075846176853,0.071262860996395,0.027176761637285506,0.07445784634095247,0.07446420307542584,0.078079082902277,0.07989812112978344,0.02779709230111964,0.07907086962791404,0.07972081565251,0.0817650869639476,0.08150064422109653,0.06087409143442346,0.025315388349953657,0.06780888581261649
253,253.0,0.9849051186173488,1.009649982040496,0.08811986955162071,0.024217619727330587,0.06029491006411035,0.02047304818790723,0.03305717718922631,0.07736947467141614,1.0043464924600878,0.9946146783438291,1.0042936630949664,1.0050903120903565,1.0043604513687974,1.002399675570279,0.9936889370947976,1.0012584826004034,1.0047903005843517,0.9921732601205343,1.005772472305745,0.9926849147606602,0.9923974256775226,1.0032960182858666,1.00085011140424,1.0040307265775155,1.0031220860544137,0.9976092565967049,1.00246838710866,1.006320321618431,1.0025496497201651,1.0028659424542614,0.9996029815867344,1.0069446160900766,1.007613459144733,1.0018863931243835,1.0019110796062787,1.003979800509174,0.9941376911915573,1.0040229769780955,0.0549922754574096,0.024217619727330587,0.05997761497250483,0.06803936927257845,0.06814625575297734,0.06178072292054955,0.02877971814158979,0.06283752762434594,0.07053736352900114,0.0328761443471326,0.0706808681834602,0.03305717718922631,0.030653277780709535,0.0737106685747276,0.05387412052636454,0.06712216474549129,0.07736947467141614,0.02939468921524603,0.08067409373625684,0.07319566524449365,0.0843769155523587,0.08620524832314987,0.03000291304741722,0.07755429969400368,0.07815925979235865,0.08811986955162071,0.08786834854243615,0.06021584171835253,0.0274984134318083,0.06692938065699272
254,254.0,0.9851612114746886,1.0093549782426476,0.09029827337472954,0.025553745888497716,0.061323751974661146,0.020391404477602865,0.03517316091911236,0.07601935561638425,0.99784382071256,0.9904102728200938,0.9996467110969554,1.0001427425178062,0.9994146773313829,0.9954429880561345,0.9892513437487183,0.994220178847057,0.9997979316913521,0.9876596358077954,1.0007917703798426,0.9881727987750224,0.9879200920579584,0.9980947706871608,0.9951757167963091,0.9967226005268036,0.9977756251775811,0.9930833880920047,0.9969930019237317,0.9985629564872324,0.99693105897765,0.9971824686518185,0.9950394546109521,0.9988618169197875,0.9994851089828232,0.9961265626523634,0.9961579760540206,0.9971269010204837,0.9897515554470038,0.9967297966953367,0.05419515384626828,0.025553745888497716,0.062082074690306445,0.07025880169738556,0.07040349817576512,0.06082448664935865,0.03043395830355026,0.06188078541243617,0.07286269723850797,0.03495984147585309,0.07302016252952076,0.03517316091911236,0.03251127783072042,0.07601935561638425,0.05482289284970521,0.06597166183118826,0.07965774055278116,0.030961367866865267,0.0829528374846523,0.07174412996897768,0.08661625536578176,0.08840782407459839,0.03154273842189826,0.0759112974798542,0.0764796746240478,0.09029827337472954,0.0900602031633798,0.059264331939425555,0.029058888195068272,0.065783441773214
255,255.0,0.9853568148436163,1.0089794088104211,0.08343305294445771,0.023951837200646368,0.05673433616288852,0.018673570985113505,0.03299778677474804,0.07031367510842895,0.9928130173640974,0.9882932970537808,0.9943287393786622,0.9944764781190483,0.9937585661813905,0.9901718246529715,0.9869935627455928,0.9889102536162342,0.9940843342065118,0.9853568148436163,0.9950778897294821,0.9858703179939609,0.9856387893481577,0.992171236704021,0.9906148602454626,0.9912635349558966,0.9916753276407246,0.9907654285409797,0.9907366985998327,0.9929312859431533,0.9905045415400338,0.990672112162637,0.9926725639186654,0.9931032583583744,0.9937066429609233,0.9895361811137042,0.9895772016267798,0.9919059361379329,0.9875322800873833,0.991277761015434,0.04991292567653565,0.023951837200646368,0.05747069461596903,0.06500387880973328,0.06514082242797456,0.056015229006275286,0.028528190354700462,0.05699276281305344,0.06740562056983411,0.03279725285006617,0.06754087603912982,0.03299778677474804,0.030489184280906648,0.07031367510842895,0.05074993794251794,0.060745572133629945,0.07365811432634471,0.028991327644041415,0.07668624825343677,0.06605005038617606,0.08005271895561077,0.08169998003884016,0.02951582111355955,0.06988249122932237,0.07040462619836028,0.08343305294445771,0.08321413209109242,0.054573345750412935,0.0272398652356285,0.06057206411522262
256,256.0,0.9854786563140592,1.0085545208997406,0.07880200194656825,0.022369469580307225,0.0533470284393626,0.017721746197105377,0.030852036457921197,0.06585940500228954,0.9936773899227539,0.9898881010268823,0.9946047150258785,0.9947594762293133,0.9940485599722176,0.9911281982984981,0.9887398126995448,0.9898846925397372,0.9943962132950448,0.9872695375538157,0.9954058905222192,0.9877810485821756,0.9874497526154681,0.9924485215413376,0.991633297586727,0.9923141003497684,0.991933299757607,0.9925119358793261,0.9909794219246421,0.9941314430973186,0.9907294906259715,0.9908874373601015,0.9944247846503421,0.9944049202326257,0.9950213548339653,0.9897445552919835,0.989786230489321,0.9928438226414189,0.9892330920040504,0.9923249976792364,0.04673946173155844,0.022369469580307225,0.05435224866283681,0.06143622915881422,0.06157045795651354,0.052418768422089326,0.02665529006184555,0.05332958905274911,0.06370315173639873,0.030672144085990005,0.06381883172945078,0.030852036457921197,0.028493503711631986,0.0664300264137054,0.0476588462415719,0.05683616530723309,0.0695891219125857,0.027075332762576135,0.07244245200728902,0.06179605694294988,0.0756171127013441,0.07718635563541067,0.02755426665582015,0.06537043739626516,0.06585940500228954,0.07880200194656825,0.07859039276136437,0.05107213564498081,0.0254443311689713,0.05667523033184525
257,257.0,0.9855477509423906,1.00811156166653,0.0765383545372979,0.021507012039660833,0.05150548763578332,0.017270735679472255,0.02972996418903228,0.0629268495608617,0.9963661940276047,0.9917941714604492,0.9972065378788316,0.9975070558701876,0.9967898000435652,0.9939759884478918,0.9907966773304239,0.9927667348776078,0.9971637475362459,0.9894462893570096,0.9981614419540207,0.9899576658800844,0.989560273280454,0.9952842419989857,0.9942532244420849,0.9952736027060223,0.9948241597174708,0.9945822448125391,0.9939186636559753,0.9972496197665669,0.9937249246659711,0.9939147031247701,0.9964998164230848,0.9976341782007963,0.9982620189362907,0.9927918181608705,0.9928283077704673,0.9956452779827174,0.9912583872596025,0.9952811192825691,0.04473480377550772,0.021507012039660833,0.0529405747534349,0.05977652006072253,0.05991536430003194,0.05013023684313165,0.02564980745338513,0.051000492122926525,0.06198818857237386,0.029568363087137298,0.062089018938316864,0.02972996418903228,0.0274322622917851,0.06459104146045029,0.04595597568020674,0.054332369760141795,0.06764865210320953,0.026022946999440754,0.07040245590339266,0.05906178942081214,0.07346847429182231,0.07500318113956302,0.026467407532563797,0.06246151233049204,0.0629268495608617,0.0765383545372979,0.07632826774361118,0.04883912973140055,0.024473019889435354,0.05418059256135079
258,258.0,0.9855936856515948,1.007681778266714,0.07398328118414163,0.020687131458363633,0.049498069480053274,0.016702007405580397,0.028681929438672094,0.06014618841836072,0.998930756227095,0.9936494600198941,0.9997803035779163,1.0002185433127007,0.9994985739282087,0.9966851617663982,0.9927999689765827,0.9955092909078987,0.9999026310225982,0.9915753145537937,1.0008974455204425,0.9920866953727833,0.9916170773523638,0.9980840656749379,0.9967956332629403,0.9980868153577411,0.9976766553613404,0.9966093716782124,0.996816707980067,1.0002164291254265,0.9966778042861074,0.9968976748073969,0.9985387950429716,1.0007120828220135,1.0013510892730009,0.9957933418470089,0.9958254820139613,0.9983097086324387,0.9932281655720128,0.9980916073631504,0.042498194920808856,0.020687131458363633,0.051331896303314944,0.057909235851399024,0.058043980979013886,0.047592775999724626,0.024699598731637178,0.04841960064081742,0.060051556197054226,0.028533210501644937,0.06014618841836072,0.028681929438672094,0.02643388846867824,0.06252508321187417,0.04412064000354249,0.051566879864937326,0.0654601114188679,0.02502650239859111,0.06809855995787452,0.056044078737444734,0.07103997312009178,0.07252152988108304,0.025440552257571726,0.05925958500069904,0.05970122864775018,0.07398328118414163,0.0737781012870962,0.04636545500202946,0.023556634568013345,0.05142469995049912
259,259.0,0.9856460473646569,1.0072964178562163,0.06910649434078243,0.019231989345891768,0.04605660305759431,0.01563163164719952,0.026713861916250265,0.056276212239589694,1.0013530024913113,0.9953087667861873,1.0020408660677582,1.0026107984935315,1.0018873322195325,0.9992541821240115,0.9945786367565578,0.998106663276368,1.0023142451670095,0.9934420441656311,1.0033012177420444,0.9939561177966642,0.9934368638837224,1.0005691939226962,0.9991172287880291,1.0007677530210517,1.0002164892852217,0.9984169869870488,0.9994029534324612,1.0030324345999033,0.9993189180495639,0.9995667244794549,1.0003550429675534,1.0036242548005598,1.0042744291293881,0.9984871758777818,0.998515078278279,1.0008405142207368,0.994980473884172,1.000768126409085,0.039236855661314525,0.019231989345891768,0.04805551069882448,0.05418744096134521,0.0543100829670634,0.043937102851043894,0.02297629967504552,0.044703473261024834,0.056186885595358484,0.026576725614731185,0.056276212239589694,0.026713861916250265,0.024600265713833284,0.058469595311758875,0.04093788317738138,0.04760761729927464,0.06119516556284155,0.023264005459283067,0.06364295228463783,0.05175029735488531,0.06637343091398769,0.06775181661090762,0.02364100555590627,0.05472697319683895,0.05513645114206411,0.06910649434078243,0.06891399471860173,0.042802159999660694,0.021908955910975535,0.04747658638672455
260,260.0,0.985734423004562,1.0069867275909616,0.06505266142110379,0.01892150475445192,0.04455428213733315,0.014588518906825105,0.025849387522035173,0.05562892037067951,1.003016708695241,0.9960596376048126,1.0031614415088952,1.003807771921683,1.0030779634013383,1.001033800777273,0.9953424959000625,0.9999090169035422,1.003516550609713,0.9941629576835239,1.004506796797792,0.99467923188144,0.9941870403183088,1.0018149601626696,1.000416953222415,1.0026141337330814,1.001496235848809,0.999238680530136,1.0007121192338608,1.0049820612679388,1.000660884909465,1.0009260758882377,1.0011821816113835,1.0056463977758474,1.0063061708506997,0.9998585185262744,0.9998841693994539,1.0025870541227586,0.9957619825955661,1.0026111201711676,0.03935074638302949,0.01892150475445192,0.045127120232952546,0.05089447408318193,0.051004000209526765,0.044199942979457535,0.022453602625128462,0.045008065837083486,0.05273786305115905,0.025727927892382176,0.05280993099972206,0.025849387522035173,0.02393565563775402,0.05496340679473495,0.03968567452783949,0.047997676225220824,0.057545714675491626,0.02278663389446151,0.059866358412820356,0.05242027804358937,0.06245759047498806,0.06376053302936834,0.023152566208678924,0.05562892037067951,0.056070044588012985,0.06505266142110379,0.06487258231002684,0.04303090757598155,0.02145940452498347,0.04785728883414923
261,261.0,0.9858883994942944,1.0067839546268735,0.06697760825885986,0.019694368167314704,0.04710148829280996,0.01546033497920456,0.02627779683176899,0.05901214210911267,1.0032889201509125,0.9947726345967168,1.0017054948416573,1.0023172595640955,1.0015709906683603,1.0013622231412775,0.9938313447133188,1.0002515810337491,1.001981520499238,0.9923408463827863,1.0029897013197766,0.992851253790911,0.9925402952798691,1.00030847347557,0.9995668115384354,1.0029586871484133,0.9999920101716854,0.9978441883238003,0.9992064913251996,1.0054009199518505,0.9991551966157108,0.9994221027089304,0.999786989118187,1.0061151352807676,1.0067839546268735,0.9983532965207825,0.9983775636427245,1.0028967343963495,0.9943459724014578,1.0029553302197896,0.04389264674991031,0.019694368167314704,0.046058985933476085,0.051989105471156684,0.05207508761924439,0.04937485693977066,0.0231624713062459,0.050307250461843436,0.05375567176869315,0.026171744876651967,0.05380783136737577,0.02627779683176899,0.02453402054205225,0.056280405932289945,0.04203855864962919,0.05369302816868357,0.05901214210911267,0.02359547599065242,0.06147267413920767,0.0588143669990579,0.06422392200061033,0.06559765226187603,0.023990411935948454,0.06256843835727674,0.06308907575436559,0.06697760825885986,0.06679413171211614,0.04806486579654057,0.022202160299692717,0.05352789238287442
262,262.0,0.9861375637568393,1.0067088988677644,0.06700855248283308,0.01888815012529299,0.046888797496553176,0.015919462359810493,0.025024218189957953,0.0592880553308991,1.0020922330036455,0.9920833439904043,0.9980995133849755,0.9985862576982389,0.9978183079031269,1.0001487697538634,0.990764686855651,0.9990309096520101,0.998169974452005,0.9888156182931562,0.9991885929640297,0.989311568516562,0.9892686484169485,0.9965107017287809,0.9969223955480331,1.0017337293168938,0.9961705362800383,0.9948941914273595,0.99536193131847,1.0042028382388817,0.9952904411485117,0.9955483492531843,0.9968317268234602,1.0049341539938887,1.0056096953755316,0.994470429657344,0.9944924726768349,1.0016936617589758,0.9914149488293027,1.001731107954688,0.04439106094831201,0.01888815012529299,0.04578705318040194,0.051714687326989264,0.051776226522212254,0.04987508720011257,0.02215954340594441,0.05081001136588625,0.0533816879427399,0.024929445407434653,0.053418434274192794,0.025024218189957953,0.0234237808778909,0.05606088094029234,0.04163346774340242,0.054198957649436504,0.058853965260276586,0.022607790465793153,0.06137229037152245,0.0592880553308991,0.06419049129778742,0.06559552137932843,0.023002995606544636,0.06303118256879257,0.06355431651789128,0.06700855248283308,0.06682465665518203,0.0485728804757475,0.021256153608204455,0.05403237977529266
263,263.0,0.9865115027151812,1.0067405712089967,0.06159011736612164,0.017458297080454346,0.0431051503870723,0.014569432401611546,0.023161309580003363,0.05442077564078569,1.0008747824143465,0.9902026304821272,0.9962215658038712,0.9966398387342268,0.9958575566891509,0.9988487833284229,0.9886874136003241,0.9977062435221753,0.9961790862602778,0.9865115027151812,0.9972036965044948,0.9870037500796014,0.9870890431004826,0.9945229461578121,0.995150147820631,1.0004155068551788,0.9941719250614428,0.9928724880283483,0.993352570631154,1.0028433119407552,0.9932728296482223,0.9935251659393134,0.9948103795476914,1.003543805502219,1.004222347913687,0.9924503417287298,0.9924694885082055,1.0004282968970295,0.9894019536640523,1.0004137633733818,0.040767360502826804,0.017458297080454346,0.04207182956179351,0.04751635555729541,0.04756734411538288,0.045795505560931565,0.02048899441200525,0.04665559208674589,0.049029393035512556,0.023075975700658044,0.04905437605287573,0.023161309580003363,0.021665306051660106,0.0515090418814325,0.038201993916535906,0.04975374812366448,0.05408045914122381,0.020893290196732264,0.056398834468609466,0.05442077564078569,0.05899516527494011,0.06029140270069852,0.021249742118669625,0.05785504621379975,0.05833348964607127,0.06159011736612164,0.06142043607432692,0.04459779301110826,0.01965400309659844,0.04960153344270464
264,264.0,0.9870253723798007,1.006847535293822,0.05731081242340719,0.016694738847733714,0.04039721534461164,0.013402655494380893,0.02216529612035441,0.051049844613559686,1.0011847424992784,0.9904914234077502,0.9973236497662428,0.9977876679532983,0.9970024117819725,0.9991323926047859,0.9890308848187714,0.9979752479737343,0.9973278896003941,0.9869149311653512,0.998336277944995,0.9874118528384287,0.9874610820630157,0.9957004880019166,0.9957606435636036,1.000721797660969,0.9953627312653902,0.9932348764054101,0.9945559868235215,1.0031349430378635,0.9944941602547615,0.9947568278087651,0.9951842597836494,1.0038314823942254,1.004515253032946,0.9936889556033409,0.9937058939319179,1.0007293233404992,0.9897242412047669,1.0007205103469017,0.03819814125361042,0.016694738847733714,0.03926682666633755,0.044322135039144825,0.04436517383756734,0.042912794588961724,0.01959399301316815,0.04373007867821917,0.04571935215899684,0.022088441978373403,0.04573690712846112,0.02216529612035441,0.020722356326546083,0.048012566484500294,0.03590756692647718,0.04662178497528514,0.050383902287344656,0.01997266554069173,0.05252119788536741,0.051049844613559686,0.054919109807964814,0.056120581388343735,0.020300736099679875,0.05430924657854928,0.054757719121301784,0.05731081242340719,0.05715238970327391,0.041778121866004644,0.018801483572142254,0.04648049542698082
265,265.0,0.9876366051111607,1.00699835476549,0.054344827307562564,0.016180918720776784,0.03856536949019078,0.01261258108215021,0.021464613736107814,0.04884886944412773,1.0022645359669442,0.9917648203901296,0.9990826237891617,0.9996192738757778,0.9988289401660153,1.0002504724213677,0.9904324752266652,0.9990971568835766,0.9991547817597083,0.9884557108337868,1.0001274505899318,0.9889533261341555,0.9889243692985896,0.9975758750039228,0.9972384033207339,1.0018933925018607,0.9972617679403551,0.9946275466715533,0.9964746309179854,1.0043661454416717,0.9964358314060637,0.9967146882465778,0.9965800065148295,1.0051036408163672,1.005795313937146,0.9956511338173272,0.9956660923641081,1.0018445196956869,0.9910935072024818,1.0018923933691397,0.036523049954460436,0.016180918720776784,0.03734864310139493,0.04212772301531971,0.04216174489783814,0.041028655933818714,0.018979764183554387,0.04182171971040934,0.04343073117526314,0.021393915758113204,0.04343803630075556,0.021464613736107814,0.02006810878861861,0.04560523911421074,0.03439404543959505,0.04457096828075609,0.04783378296775287,0.019351121043653493,0.049840224153027385,0.04884886944412773,0.05209831750607039,0.053233978522899024,0.019659346261781188,0.052000428328392245,0.05242802427584842,0.054344827307562564,0.05419390214662467,0.03993133302675711,0.01822194891477336,0.04443710269546054
266,266.0,0.9882882023572194,1.0071615932672513,0.051091805951506856,0.015384013952143647,0.03648719613255291,0.01187728116059113,0.02034206416033515,0.04654461486666978,1.0032950564060552,0.9929141325709002,1.0007537376701572,1.0013579908442005,1.0005625358153698,1.0013138699128066,0.9917000133450908,1.0001691608187402,1.0008896935372544,0.9898618142468669,1.0018307448850419,0.9903586843726245,0.9902537824083327,0.9993490460362714,0.9986047681332572,1.0029865406567904,0.9990577780628185,0.9958585465177002,0.9982901983067485,1.005489107369512,0.9982744611134762,0.9985689541464315,0.9978074645666499,1.0062497854264603,1.0069481990328073,0.9975087412929102,0.9975212215881211,1.0029009644771167,0.9923258592934414,1.0029852602284322,0.034773552865893065,0.015384013952143647,0.03515515064947294,0.039642889290840394,0.03966768499288449,0.039071926038831944,0.018020108404925888,0.039835937192027764,0.04084672276675466,0.020275965835647964,0.04084767104379068,0.02034206416033515,0.01903815244264378,0.04290417658039774,0.032611483387334016,0.04244161266244962,0.04499215563854638,0.01839339072150996,0.046870100925932946,0.04654461486666978,0.04898806492566198,0.050055541957807086,0.018680926685576884,0.049568488446484295,0.049975750190073366,0.051091805951506856,0.05094924546456045,0.038016283964682686,0.01731644134259402,0.04231396062860721
267,267.0,0.9889231655659355,1.0073058144423575,0.04686732979518796,0.014180468748774355,0.03364675446362229,0.010944430147029652,0.018777949666687787,0.043002130893476716,1.0036597000525012,0.993732086814726,1.0021877735550178,1.0028467092042053,1.0020479510948952,1.0016634212176623,0.992628012373672,1.0005139362674969,1.0023780391820807,0.9909243809927186,1.0032944518774454,0.9914227642601936,0.9912412795540327,1.0008656257932154,0.9995293134546449,1.0033565774498452,1.000592842977283,0.9967569249357529,0.999839836553343,1.00584913178294,0.9998395115849149,1.0001436478774908,0.9987029605685941,1.0066047878324127,1.0073058144423575,0.9990883777992541,0.999098696608207,1.0032614203708086,0.9932219524446673,1.0033552934796401,0.032268389977168035,0.014180468748774355,0.032271794219816484,0.03638499329291433,0.03640654902819599,0.03627535598409597,0.016615236735466027,0.03699176484087681,0.03748528040729239,0.01871623707337395,0.0374839605878001,0.018777949666687787,0.017561761102317403,0.03937137484557078,0.03000944566652457,0.03939949728405971,0.041282875234071606,0.016952110072815545,0.043002130893476716,0.04323803039542212,0.0449419136574167,0.04592020942043137,0.017214749030065327,0.046067189880628925,0.046448261254455815,0.04686732979518796,0.04673669231011739,0.035285604820270905,0.015964775559865294,0.03928070212350778
268,268.0,0.989484496185267,1.0074058448421177,0.043848965395695355,0.013611407441920192,0.03138557326388878,0.009878104897875824,0.01845604790269408,0.03935695267018417,1.0028043386720396,0.9936271683347788,1.0030188451218425,1.0036872756573263,1.0028893167144783,1.0006753243084467,0.9925969196293043,0.9994950667743336,1.0032185151436774,0.9910125737236443,1.0041183989754598,0.9915122532228208,0.9912591354475372,1.0016996512532446,0.9994323704853958,1.0023185313638985,1.0014227435974998,0.9966825351493293,1.000666134201436,1.004660488205825,1.000662811704096,1.0009679504863371,0.9986417824255406,1.0053096808915891,1.005999219877772,0.9999094915398395,0.9999183321304695,1.0023161963966691,0.9931582800391453,1.0023190458642572,0.029373673995615343,0.013611407441920192,0.030491614776644204,0.03429168398843435,0.034332373281530465,0.033021606970826504,0.016080839724234994,0.03367563199957703,0.03535556429979403,0.018388410574257764,0.03534088379272267,0.01845604790269408,0.017108346933934943,0.03703385182267145,0.02774905734159533,0.03586021872185476,0.038772002993176104,0.016273205253458857,0.040338087272370905,0.03935695267018417,0.042100511612690086,0.04298784123815261,0.016512901261991883,0.04193532469989802,0.04228272745333701,0.043848965395695355,0.04373324908681611,0.032118260138564156,0.015383717498799203,0.03575223777322101
269,269.0,0.9899151956631731,1.00746156265008,0.042054920183750275,0.01374098844346908,0.02994776978347904,0.008898747081926337,0.01914292198473158,0.03741086345370574,1.0004158728056218,0.9927212150395687,1.0023406541536741,1.002953069256182,1.0021566730533178,0.9980815869081986,0.9917165071487576,0.9968589556867886,1.0024701760978485,0.9902108773451372,1.0033462772387103,0.9907116946294837,0.9904117888295639,1.0009191814086682,0.9979596375036431,0.9996220853724976,1.0006144861010695,0.9957570112999435,0.9998308558053248,1.0017417108942301,0.9997988937833497,1.00009076491187,0.9977255944123163,1.0022315146241596,1.002901235944901,0.9990206744856737,0.9990292508086145,0.9997812460140175,0.992254819614579,0.9996262045612736,0.026814814594170632,0.01374098844346908,0.029682904691038382,0.03326029358353114,0.033329149876081855,0.03013161200104423,0.016389817535022416,0.030729547853590382,0.034328806539050814,0.019065404330701585,0.03429777907964842,0.01914292198473158,0.01757114184485589,0.035817824981201125,0.026301846713049186,0.032703148450302345,0.03741086345370574,0.016413786148829042,0.0388495836564205,0.03586291751618647,0.04046095190595345,0.04127138286438207,0.016633658450829307,0.038194482861756376,0.03850572483006215,0.042054920183750275,0.04195467594981777,0.029305642650222254,0.015601290258727918,0.03260521027223903
270,270.0,0.9901582654476119,1.0074791089578523,0.039019150319974466,0.01316289584504074,0.027806601762314333,0.008006213631738819,0.018489014037801132,0.03478008043723797,0.9981953165993774,0.992555313309918,1.000161163026502,1.000656224480591,0.9998629022987064,0.9957737687414592,0.9915910030791136,0.9945362426225873,1.0001558543614142,0.9901582654476119,1.0010131830484106,0.9906621589006043,0.990316357678451,0.9985389394289559,0.9963308169055907,0.9972738464318077,0.9981717643046942,0.9956105345672849,0.9973329049576367,0.9993400991955895,0.9972428573385264,0.9975001493613254,0.9975837569345943,0.9997923460530047,1.000459212205514,0.99641723901646,0.9964282065392226,0.9974991026578583,0.9921147018171331,0.9972794544361104,0.024449573634194748,0.01316289584504074,0.027700991038179246,0.030996972760589294,0.031072323662558608,0.02747158385257813,0.01574345068964022,0.028019927579533293,0.0320058914132742,0.018413544142879955,0.031971279183075844,0.018489014037801132,0.016919989559423174,0.03334564693690517,0.024401350877127758,0.029801741526220966,0.03479628657579185,0.015699879417013528,0.03610757689088027,0.03266611955657118,0.03757300971866813,0.03831053594290504,0.01589814858495629,0.03478008043723797,0.03505952708738349,0.039019150319974466,0.03893065115098595,0.02671432828027689,0.01496371571692756,0.029712866450835002
271,271.0,0.9901781897207392,1.0074646248570411,0.03564245737668132,0.012040365469542638,0.025362535976821986,0.0072936988360930675,0.016920010539115994,0.03159269724509192,0.9977093603521392,0.9934258737459719,0.9987639898145398,0.9991856146017256,0.9983920223357169,0.995329556830412,0.9925268113924196,0.9941045525905906,0.9986611564347331,0.9911549234085887,0.9994972713049445,0.9916617569329947,0.9912805336849432,0.9970223157363872,0.9960055167897979,0.9968718064652894,0.9966118432262632,0.9965653036526567,0.9957348292520563,0.9990322176848532,0.9956056202112644,0.995839699955175,0.9985412032805168,0.9995509492703346,1.0002284016153506,0.994745543675161,0.9947589684666404,0.9970466866442027,0.9930411690703901,0.9968754900004003,0.022211726696464013,0.012040365469542638,0.025329824458255455,0.028335256557899164,0.028400613087790343,0.024951435788735987,0.014402478445724407,0.02544784732492305,0.029243899789657295,0.01685168449789785,0.029200255312117226,0.016920010539115994,0.015481297376050227,0.03047519686496455,0.0222464464315965,0.02706974631595388,0.031796271073490916,0.014358388271926464,0.03298996336404903,0.029672171832657145,0.03432518680919453,0.034998928361539484,0.01453787159609151,0.03159269724509192,0.03184732527093252,0.03564245737668132,0.03556125432081652,0.024266409251844416,0.013689661396005737,0.02698940817764929
272,272.0,0.9900253836015048,1.007424251439254,0.0331256252797063,0.01117775233314961,0.023462537443555937,0.006757467919540744,0.01572959066369021,0.02890518270572658,0.9984169470277756,0.9944471597438286,0.9992392387019003,0.9996813015050703,0.9988858608803748,0.9961091123552511,0.9936253880449315,0.9949052326737073,0.9991524172452502,0.9923145495210086,0.9999763971607541,0.9928255548910713,0.9924087237472377,0.9975310022521393,0.9968156173100201,0.9976943097267581,0.9971245129269942,0.9976731707915832,0.9962501624317484,0.9999487660309331,0.9961227924121194,0.9963594787584183,0.9996499245100673,1.0005293498646273,1.0012138207865726,0.9952654117853136,0.9952775573110398,0.9978026438879073,0.9941194693617199,0.9976970850807323,0.0203430503695528,0.01117775233314961,0.02361777576898169,0.026396553621488086,0.026449771400766587,0.022834922163147947,0.013376343150487505,0.02328516550710373,0.027211448288683195,0.015667605675655137,0.027142013375266585,0.01572959066369021,0.014385154717733176,0.02836771915039503,0.020573340366944554,0.024774258146748118,0.029584425574583947,0.013329105073934467,0.030682777532472456,0.02715078766899789,0.03191353148242272,0.032538731784338956,0.013492490288997414,0.02890518270572658,0.02914033982624907,0.0331256252797063,0.03304958136811353,0.02221519646610795,0.012714237068284099,0.02470164648694878
273,273.0,0.9897717449430554,1.0073641297960985,0.031006302381726573,0.010450691772717815,0.02181246663196399,0.00630064394002835,0.014752341296484249,0.026611084935206114,0.9995378065010514,0.995029656272801,0.9999107922116993,1.0003817118088583,0.9995831557936795,0.997307638662522,0.9942268268096183,0.9961246418092562,0.9998517452707336,0.9929019503591817,1.0006783477050711,0.9934173011679728,0.9930078180084254,0.9982490238688492,0.9976806349755544,0.9989377653774825,0.9978489800845274,0.9983105491983549,0.99698289554645,1.001280334043048,0.9968661495669059,0.99711004168116,1.0002908855949646,1.001923316012868,1.0026130859172144,0.9960158902992452,0.9960267506066138,0.998975743920089,0.9947258833720279,0.9989388043900266,0.018621623389122467,0.010450691772717815,0.022207361280818818,0.02479015449848041,0.024832811835733284,0.02088532499041454,0.012519323421731208,0.021294129515329226,0.025523047818082047,0.014695964412014663,0.02542745302117845,0.014752341296484249,0.013476737864672928,0.026611084935206114,0.019096174486054513,0.02265724106947261,0.027736328833538392,0.012457280094936145,0.028750627652295524,0.024820179050014015,0.02988827322605189,0.030470136324064187,0.01260394825954853,0.02641775561415129,0.02663408025257499,0.031006302381726573,0.03093462597417567,0.02032479886300808,0.011896682551941996,0.022591514273379038
274,274.0,0.9894891715985373,1.0072904010191819,0.028773902177759415,0.009611893160125253,0.020104390149366207,0.005873665809602476,0.013620116198929498,0.024249542115655966,1.0006794896629072,0.9945990053366818,0.9998848038762543,1.0003744089631763,0.9995702849782562,0.9985340154876238,0.9936807114743036,0.997371172486684,0.9998500700336309,0.9921880371475992,1.0007179211658712,0.9927026795418298,0.9923866741562833,0.9982584927153831,0.9979547640280287,1.000204076098663,0.9978687258976927,0.9978463725204514,0.9970139698752631,1.0026239193225521,0.996909891042061,0.9971654016131019,0.9998292242866248,1.0033221531633916,1.0040160823897677,0.9960660161295937,0.9960766398801217,1.0001767935613695,0.9942271008972551,1.0002041523315277,0.0169338763933945,0.009611893160125253,0.02070393094522815,0.023083267912553298,0.023119241704761533,0.01899637377452134,0.011530356109280887,0.01936982570950617,0.02374488258038498,0.01356851787886349,0.02363533031323403,0.013620116198929498,0.012425262522922547,0.02475034938326882,0.01749123554876802,0.02060945812682152,0.025781400418510115,0.011459984230006177,0.02670965853504021,0.02258805749671417,0.027751087519759268,0.02828626883843463,0.011592721861082868,0.024051309725656483,0.024249542115655966,0.028773902177759415,0.02870697110479709,0.01848514633972182,0.010951977544996588,0.02054975831028738
275,275.0,0.9892495614210981,1.0072092062001112,0.02626807239483807,0.008759376823109429,0.01854936949263658,0.005421658091014934,0.012387401333292386,0.022832561974063092,1.0017180727431125,0.9933700860916409,0.9993166179969654,0.9998190099114156,0.9990044105975482,0.9996641273543346,0.9922447774016045,0.9985238017402913,0.9992969409388699,0.9904704601326206,1.0002252363884068,0.990976690200317,0.9908225051202528,0.9977088642546745,0.9977222114822416,1.0013634090108972,0.9973304629572814,0.9965065651642812,0.9964878372259871,1.0038544129187295,0.9963985520962663,0.996662335702563,0.9984980828774261,1.0046067490256974,1.0053063597257494,0.9955692611041993,0.9955792477933888,1.0012773856873625,0.9928741671134345,1.0013621068612628,0.01591428287739802,0.008759376823109429,0.018940397184912184,0.02110462245585514,0.021136807764925596,0.017909444774733867,0.01049496854283511,0.018276829639457256,0.021703437708019264,0.012340695116287746,0.02159768010455403,0.012387401333292386,0.011304268368165577,0.022616831549370556,0.015990727129688645,0.01942996104905381,0.023552331260154893,0.010435350705066656,0.024394572676314154,0.021382869027167812,0.02533978934116605,0.025826446769325266,0.010554515177562679,0.022832561974063092,0.02302686101312557,0.02626807239483807,0.02620686827433673,0.017406445594336357,0.009973042879488156,0.019373625270493248
276,276.0,0.9891248122638845,1.0071266864304937,0.024402262980162136,0.007994292968914544,0.01754740230665359,0.005230686634389406,0.011241650397654398,0.021858613725678103,1.002523883830141,0.9923995298432856,0.9989321417313053,0.9994430681277215,0.9986192303082384,1.000526236792809,0.9911141969099627,0.9993997996637308,0.9989137956840161,0.9891248122638846,0.9998793086352711,0.9896284803514243,0.9895950779321093,0.9973422080049644,0.9975513637182581,1.0022472460094916,0.9969745040968669,0.9954592041639851,0.9961441542629732,1.0047952005995515,0.9960696618509903,0.9963447554310947,0.9974638060821364,1.0055859412600099,1.0062896357409417,0.9952501639991811,0.9952601992788773,1.0021222935348193,0.9918040383574955,1.0022458704922157,0.015766935525644784,0.007994292968914544,0.017560467439852512,0.019571175981700845,0.019598871631546857,0.0177779531597384,0.009551559047309272,0.01815394282674126,0.020122445660173557,0.011199715742832923,0.02004028605492061,0.011241650397654398,0.01027394628719301,0.020981001761770576,0.01498262404646609,0.019253975802866634,0.021858613725678103,0.009508632897889906,0.02264956191923599,0.02124578719662981,0.023535995509964335,0.02399430004782245,0.009614049441275717,0.022727446155732082,0.022922941965471393,0.024402262980162136,0.024346026706784058,0.017260262663616743,0.009086061052913444,0.01919928260110511
277,277.0,0.9891630887481689,1.007048982801937,0.023266624179808716,0.007293379098895607,0.016660820726366342,0.005163962486075178,0.010247435356566097,0.020809342368188207,1.0031741162810728,0.9924788883617853,0.9995073622749273,1.0000504027625103,0.9992281978809894,1.00120845034568,0.9912008280453718,1.0000896499003988,0.9995306327098948,0.9892196741087637,1.000501220549754,0.9897256975762653,0.989681712812429,0.9979719026200867,0.9980259003310966,1.0029433149959066,0.9976190041350572,0.9955529890637196,0.9968043851427182,1.0055234925474854,0.9967489741832004,0.9970375546740176,0.9975590844829428,1.0063413264988135,1.007048982801937,0.9959452509618225,0.9959534070978472,1.0027941532438713,0.9918792430344039,1.0029425735932997,0.01526290825927216,0.007293379098895607,0.016697981755809194,0.018612192695051176,0.018635527878397444,0.017177697314131973,0.008709319832346608,0.017535440682348007,0.019132072315756792,0.01020900195849687,0.019082121744156605,0.010247435356566097,0.00936638191876618,0.01995834132110027,0.014007222067724812,0.018552987365984475,0.020809342368188207,0.008673938330157107,0.021577135428995625,0.020426425794600557,0.022434953094939904,0.02288247669988466,0.008769484406180883,0.02182006587889174,0.022001605567765942,0.023266624179808716,0.02321345149576023,0.016679571631067647,0.008287414403692375,0.018502120946252493
278,278.0,0.9893176225677269,1.0069810236748713,0.021623125913574993,0.0067786847072553395,0.01539426775240161,0.004764446291437643,0.009525741963829796,0.019323905613796197,1.003029787060526,0.9928650444424943,1.000582841111024,1.0011580818199861,1.0003419652136771,1.0010116244450948,0.9916798359898817,0.9998836023644905,1.0006578436827014,0.9898314993753055,1.001620944798109,0.9903382413546327,0.9902157187020373,0.9990979153393923,0.9984736898677355,1.0027331965295527,0.9987563582644599,0.995993524972132,0.9979541050746611,1.0052654943569745,0.9979122434447613,0.9982094724637616,0.9980002004639454,1.0060491504295044,1.0067545503270234,0.9971239904390488,0.9971301820528345,1.0026128829230527,0.992314991143757,1.0027336078340454,0.014006603735924293,0.0067786847072553395,0.015500648999100919,0.017277055073193028,0.01729789771825993,0.015745599398956332,0.00809466509236937,0.01606986917435431,0.01776023114076364,0.00948894366728005,0.01772830519146243,0.009525741963829796,0.008706017863785633,0.018526187614897816,0.012779479511760396,0.01698822268339095,0.019323905613796197,0.00806586274602952,0.02004392088989831,0.01867851368654299,0.020847008188057438,0.02126792007793272,0.008153747952365066,0.019937182494981238,0.020100520218767057,0.021623125913574993,0.021573665953468338,0.015291786087581279,0.007704338368471134,0.01694238084399789
279,279.0,0.9895179121844597,1.006922886485017,0.019607921522929086,0.0063535515991394185,0.014068516511870705,0.004242819619225718,0.0089004737563838,0.01752400203845808,1.0019479820323764,0.9926224801346679,1.0015284272602119,1.0021212535066628,1.0013086275592318,0.9997791846507491,0.9915040281520993,0.9986217103568038,1.0016291081806092,0.9897712530430621,1.0025782893441253,0.9902770557164564,0.9900875161896732,1.0000594080212495,0.9982740544836547,1.0014227992333533,0.9997199598135991,0.9957593049221827,0.9989203747545725,1.0037681289996674,0.9988839217438201,0.9991875621013779,0.9977682489587516,1.0044190416042564,1.0051060949817665,0.9980973074024888,0.9981036060927402,1.00142279835859,0.9921042785733815,1.00142599602782,0.012795738217930357,0.0063535515991394185,0.014058886372260396,0.015669206646236406,0.015687755123566342,0.014392764590694399,0.007577317522405477,0.014693383226810025,0.016106407505332623,0.008864667740799768,0.016078101636160073,0.0089004737563838,0.0081432115496048,0.01680135359316136,0.011669626767025345,0.015533072834560778,0.01752400203845808,0.007561019578499579,0.01817657930397685,0.01709908020089264,0.01890464993944323,0.01928643798949378,0.007642018193229364,0.018265839548896462,0.018416656030841944,0.019607921522929086,0.019563038593698855,0.01397429275227435,0.007217400164972231,0.01549104081644316
280,280.0,0.9896934560602686,1.0068734359369182,0.01778072292888622,0.005834516886227828,0.012899533450069837,0.0038668443241856865,0.008162474300800979,0.015939622232934773,1.00080231615764,0.9923724623808061,1.0022045928860999,1.002802202923683,1.0019904086793165,0.9984929628106194,0.9913155805972624,0.9973068937642307,1.002311587953772,0.9896934560602686,1.0032498677209942,0.9901994619735349,0.9899455719481808,1.0007194332576783,0.9979486544328987,1.0000615977568545,1.0003777098134372,0.9955116095011138,0.999574462186591,1.0022463501353402,0.9995330728078315,0.9998380137162455,0.9975214882484853,1.0027794531819472,1.003450662021576,0.9987402844748837,0.9987477007068014,1.0001785685877105,0.9918865357840049,1.0000668728513564,0.011896915765055222,0.005834516886227828,0.012752105260227147,0.014212192590242445,0.014228374633841294,0.013394720635996355,0.006953596143855675,0.013681260230437156,0.014607249438945048,0.008129028053498587,0.014582619907272689,0.008162474300800979,0.007470597215548233,0.015238651503886732,0.010678674936442123,0.014457259558212747,0.015892905021785197,0.006943722433730024,0.01648408924083797,0.015939622232934773,0.017143886327366704,0.017490329217380533,0.007017779692600074,0.0170442507066465,0.0171852043454202,0.01778072292888622,0.017739936851119686,0.01299912387868974,0.006625940290723948,0.014418253273483122
281,281.0,0.9897890111817438,1.0068315367351182,0.016178658980624292,0.005414232314334082,0.011890721308812708,0.003507800172672705,0.007683569813214137,0.014935922382428437,1.000337894953261,0.9929414851201949,1.002405746980027,1.0030000357633295,1.00218993733688,0.9980091070351281,0.9919753021433612,0.9968200010105422,1.0025122375406283,0.9904629950796661,1.00344034796419,0.990969145260574,0.990652585382338,1.0009105201871313,0.9980686622431004,0.9995892321753339,1.000552438132057,0.9961533429665123,0.9997382340372605,1.0017651442401532,0.9996871007761416,0.9999897082665288,0.9981727011365551,1.0022953632114926,1.0029672777089027,0.9988818789331834,0.9988893084826705,0.9997030723554513,0.9925168419515119,0.9995949756733034,0.01116779945920005,0.005414232314334082,0.011562216089596204,0.012882243002001572,0.012897730259401123,0.012590686963729785,0.0064850992805123775,0.012867592728887154,0.013239510387000589,0.007650910669708984,0.013213107069478097,0.007683569813214137,0.006996136735708925,0.01381064088944123,0.00969372417537937,0.01358348663329365,0.014401800228593829,0.006442724104293774,0.014935922382428437,0.014993895710794217,0.015532036453959152,0.015845164701132352,0.006507346261546087,0.01604624816815094,0.016178658980624292,0.01610733455705579,0.016070462348163787,0.012211064848180155,0.006163153899434312,0.013547140149136756
282,282.0,0.9898103686342326,1.0067960535841607,0.015178121410163283,0.0051969625918291094,0.01102455147796212,0.0030985101581863083,0.007565834100310558,0.013550782229157326,0.9999462483228814,0.9938337741794636,1.0018063563908128,1.0023747590129928,1.0015702884316726,0.9976523655958057,0.9929558133271013,0.9964751047821931,1.0018940248221455,0.9915477382658459,1.0028147599255528,0.9920544115612706,0.9916809036447275,1.0002692669326758,0.9980655766001929,0.9992569405448202,0.9998876449509989,0.9971222989219715,0.9990537278967829,1.0014999430358456,0.9989801677150193,0.9992719778575057,0.9991438585217521,1.0020776694867033,1.002756602718552,0.9981545575549222,0.9981637370056975,0.9993356493687924,0.9934702354588449,0.9992633717682606,0.01045605317557862,0.0051969625918291094,0.010509224060263148,0.011700255428623456,0.011716583131528726,0.0118024743217717,0.006283174484888882,0.012068308060722628,0.012023765528248671,0.007532074631347314,0.011988896485192893,0.007565834100310558,0.00682862647052056,0.01253796278398093,0.008773321285457962,0.012724288294958072,0.013070272086692116,0.006180341133985768,0.013550782229157326,0.014057846679375563,0.014086947479450374,0.01436814196636682,0.006232331569349384,0.015053851453650685,0.015178121410163283,0.01460504520890841,0.014571763365642285,0.011439919039038345,0.005942718101627291,0.012690657780232959
283,283.0,0.9897785780277715,1.0067658511885893,0.01410025184406556,0.00487828338951772,0.010151620128607475,0.002779599546355294,0.007197721134764088,0.01230158348003987,0.9993271675446362,0.9946025899999436,1.0006687381834096,1.0011898328350404,1.0003941855728236,0.9970676012192725,0.9937928181820638,0.9959035246357559,1.0007106128610213,0.9924599907504177,1.001621108079635,0.9929676473340593,0.9925522952662515,0.999063954299324,0.9977490190701768,0.9986899958968417,0.9986559416401676,0.9979486162894771,0.9978014852064964,1.0010014054313943,0.9977073324826465,0.9979892640830536,0.9999754995636134,1.0016271609971819,1.0023118879099948,0.9968605473419555,0.9968710699067934,0.9987372097420788,0.9942907860562498,0.9986963911938627,0.00970918821021564,0.00487828338951772,0.00954730038221492,0.010626031413279677,0.010641843765700734,0.010963027362349725,0.0059275741969561395,0.01121266633799504,0.01091983282554255,0.007165504147973966,0.010884852711053293,0.007197721134764088,0.006467641466476138,0.011384742170189411,0.007955057447168113,0.011811630361607522,0.01186655880500025,0.005797538254943171,0.01230158348003987,0.013055212776951538,0.012787206221543657,0.013042083349853429,0.005839939580243814,0.01398459460309883,0.01410025184406556,0.013256637438217853,0.01322636395988416,0.01062358423658011,0.0055930481045315976,0.011781103880265691
284,284.0,0.9897146889723971,1.0067397942529475,0.012902484748677077,0.004431823285704148,0.009295832319700591,0.0025675950731338976,0.00655392005525781,0.011297255688388238,0.9991605078312895,0.9947636593899875,0.999651297875415,1.000136266751085,0.9993392943874085,0.996947774717048,0.9939390714578277,0.9958021135604763,0.9996439823848243,0.9925579588044573,1.0005573027459747,0.9930679561163221,0.9926773543946841,0.9979931284265167,0.9974157126531938,0.9985841614396631,0.9975667692666691,0.9981269428587317,0.9966996976320329,1.0009580285783988,0.9965949826295497,0.9968718351576301,1.0001517525032022,1.00163164761792,1.0023211522458175,0.9957366193691752,0.9957480346846483,0.9985981826960056,0.994450011569634,0.9985902261817213,0.008889378892146048,0.004431823285704148,0.00877396745254992,0.00976183116652722,0.009777020163175328,0.01003516606337148,0.005389754431970926,0.010264032628590962,0.010032902149854236,0.006524762858711838,0.01000343006151616,0.00655392005525781,0.005884655961255044,0.010456131711700945,0.0072410459585972725,0.010808073507921553,0.010897559442545784,0.005267327058176887,0.011297255688388238,0.011945510396626884,0.011743887879894596,0.011979555623603233,0.005305363594169264,0.012796480847092801,0.012902484748677077,0.012175623557439785,0.012147451285488105,0.00972431576314634,0.005083683845218482,0.010780573511699301
285,285.0,0.9896397510781458,1.0067167474817793,0.011892573520709597,0.004017457403134378,0.0085817074765435,0.002426100141732777,0.00594571851807559,0.010534765865921588,0.9996136960380216,0.994001936848031,0.9988528334670098,0.9993226439040717,0.9985165884631262,0.997466461898578,0.9930328635301693,0.9963374977666117,0.9988135973595627,0.9914428769375553,0.9997587022914939,0.9919509461392937,0.9916795614657784,0.9971674183371864,0.9970540249202146,0.9991245702430722,0.9967362008546383,0.9973183355857435,0.9958643768593606,1.0015671520227807,0.9957586815372892,0.9960365296001661,0.9993553860146631,1.0022940415772503,1.0029891750396607,0.9948964833537148,0.99490759665938,0.9990971487095718,0.9936025396425952,0.9991301752481903,0.008132977053677366,0.004017457403134378,0.008215092655165871,0.009125653562404674,0.009141702758125194,0.009198246033585602,0.004885858737157326,0.009411363331474503,0.009379238511966582,0.00591928018045166,0.00934961453481351,0.00594571851807559,0.005335513398705403,0.009761408801795891,0.00658049097610475,0.009913667183349698,0.01016663114991577,0.004775021247914717,0.010534765865921588,0.010986672412968032,0.010946929809366806,0.011166277225312498,0.004809513826688122,0.011791705389282132,0.011892573520709597,0.011344868455427735,0.011318592326437147,0.008908498203348984,0.004607743481021096,0.009888147742002605
286,286.0,0.9895748139550545,1.0066955755796279,0.011383000006123476,0.00364464805630347,0.008004491029555274,0.002354153891270186,0.0053802328049471935,0.00980511095637729,1.000449068525325,0.9929897707988189,0.99829597192951,0.9987551761152436,0.9979410548808094,0.9983718104720263,0.9918432498501031,0.9972591749584531,0.9982376747701737,0.9900087853854599,0.9992237954887628,0.9905110519975286,0.9903798052497162,0.9965939455761292,0.9968134925571034,1.0000532593727214,0.9961687314230006,0.9962233835527996,0.9953011115518712,1.0025635441832406,0.9951992748811188,0.995482666844579,0.9982766301576416,1.0033370194272861,1.0040361920068541,0.9943388158362856,0.9943491045760054,0.999979883180534,0.9924803859862804,1.0000575262505018,0.007630442868618348,0.00364464805630347,0.007693607283546963,0.008527938971506282,0.008544173555353026,0.008675836639674623,0.004424677934569476,0.008885981374736734,0.008762292678528549,0.005356321044193593,0.008729324604546366,0.0053802328049471935,0.004829130358795228,0.00910134865605123,0.005962822360561332,0.009369049483154614,0.00946997140749102,0.004328962289051784,0.00980511095637729,0.010456827541279592,0.010180962251829436,0.010383127185939594,0.004359998876635558,0.01127866691404254,0.011383000006123476,0.010542603475973262,0.010518808373440228,0.008388978619822919,0.0041755495577656876,0.009344334755798796
287,287.0,0.9895409272131593,1.0066751432510368,0.010829307365100814,0.00332383453345596,0.0074214515324251915,0.002235622183745544,0.004916025139838349,0.009002411549221807,1.0013311290621232,0.9926735728979958,0.9985102433815498,0.9989863927095766,0.9981697872805297,0.9993068302632667,0.9914645515350203,0.9982055740990229,0.9984762524606797,0.9895409272131592,0.9994898541561755,0.9900425220154896,0.9899590251871262,0.9968364161956756,0.9971077870415382,1.0010135351178,0.9964157337379773,0.9958991447480324,0.9955547365028515,1.0035747439066496,0.99546103979705,0.9957519460063456,0.9979609114177344,1.0043864224717758,1.0050888868377845,0.9946052384491988,0.9946155436486538,1.0008989953262846,0.992119141760129,1.0010167936959269,0.0071673951771726845,0.00332383453345596,0.007096197409514242,0.007854246936763261,0.007869681821556751,0.008179396789653983,0.0040364561029372446,0.00838352369462531,0.008068070211666209,0.0048943725460162246,0.008033773541437562,0.004916025139838349,0.004407733503769556,0.008368262457595633,0.005403988110310806,0.008840236164813171,0.008700330279490937,0.00394898654355085,0.009002411549221807,0.009912479148942445,0.00934144347082423,0.009525266457615011,0.003977912471970766,0.010725447193200264,0.010829307365100814,0.009666859026976858,0.00964551970895283,0.007899168310039898,0.003808565641203338,0.008816654664538754
288,288.0,0.9895526698086342,1.00665431520055,0.009954570687561668,0.003118890130007399,0.006815747219395205,0.0020057852045266256,0.004646961014691305,0.008191138391810683,1.0021474738622136,0.9931849627983088,0.9995274228719964,1.0000486002890896,0.9992307216554572,1.0001623397829935,0.9920338798417588,0.9990672352398027,0.9995478443641904,0.9901709825693963,1.0005542234424112,0.9906744030994677,0.9905545054451881,0.9979192208719422,0.9979520326518698,1.001895612255423,0.9975128146138049,0.9964719644210136,0.9966651584581147,1.0044971611026061,0.996585638372466,0.9968871460179624,0.9985351838864552,1.005338225435845,1.0060437811439686,0.9957409096008952,0.995750797950104,1.001743105742412,0.9926722724042059,1.0018979891192468,0.006605351223906828,0.003118890130007399,0.006462525342277343,0.00715035942654299,0.007164103687665151,0.0075344071191634525,0.003798724550347293,0.007721163513158791,0.007343680293497993,0.0046272234712826715,0.007312066714766548,0.004646961014691305,0.004156559964432646,0.007615692525888218,0.004889332965333824,0.008134289683294946,0.007916895414565653,0.00371002611379502,0.008191138391810683,0.009115767263215283,0.008499241206624035,0.008666500363869926,0.0037382320556979555,0.009859748660790518,0.009954570687561668,0.008794764665880484,0.008775310038000014,0.00727628238267903,0.003580065997238202,0.008112541713870245
289,289.0,0.9895987380822038,1.0066319561327113,0.009074281300905415,0.003020765793327492,0.006334563251827905,0.0017767861594968131,0.004493553041329909,0.007603494152115777,1.0026558466698048,0.9939466522981761,1.0007321162335936,1.001297545407552,1.0004807966450453,1.0006895827146578,0.992887002432566,0.9995997367990903,1.0008073328479246,0.9911329528523072,1.0017993931667992,0.9916355528225109,0.9914536577783565,0.9991881050646747,0.9988267760510291,1.0024313698516816,0.9987994223797207,0.9973041463360093,0.9979656798437825,1.005064250436073,0.9979011480348611,0.9982104940408929,0.9993662573628679,1.0059231596519145,1.006631956132711,0.9970712854378102,0.9970800254570324,1.0022623936086261,0.9934990012598361,1.0024345572319082,0.006081126088676549,0.003020765793327492,0.0059983618416882545,0.006634761626912832,0.0066442647243004005,0.006915687745410867,0.0036821566228652475,0.0070817736218032265,0.006808041968108819,0.004493553041329909,0.006783594975025587,0.004511809648792417,0.004032850560768846,0.0070634679466803395,0.004432154766337783,0.007453222808214971,0.0073466606642789345,0.0035926347301872457,0.007603494152115777,0.008326399180099673,0.007891602091658064,0.008047273125384726,0.0036207210400417884,0.008989811414344795,0.009074281300905415,0.008168576904287557,0.008150310727828852,0.006684318195051119,0.003469861743702418,0.0074333585047072085
290,290.0,0.9896613577207297,1.0066071931123535,0.008249440966407104,0.002863064761296131,0.0059387479791773185,0.0016442258669716748,0.004247243444646334,0.007260298019589138,1.0026286954873314,0.99434483687969,1.001605456437475,1.0021986602943587,1.001383179889236,1.0006418884950514,0.9933594639590452,0.9995477224393937,1.0017145704309256,0.9917014830971624,1.002689442019169,0.9922062426369721,0.9919677278517519,1.0000975609723717,0.9992571842299305,1.0023721997101043,0.9997170801183598,0.9977477963762695,0.9988911382712807,1.0049853473982036,0.9988365251431034,0.9991500863375213,0.9998189286017167,1.0058309914569474,1.0065413961933682,0.9980185499925862,0.9980260932999343,1.0022166749143846,0.9939439770287518,1.002376333349,0.005581316739010313,0.002863064761296131,0.00574036720066176,0.006342042989603211,0.006347588327673907,0.006326981449812141,0.003485586889672691,0.006473619766969563,0.006500773092467722,0.004247243444646334,0.006482406099856015,0.004264286377766555,0.003815075020975363,0.006742815950575675,0.0040348143960424465,0.006808698570683431,0.007015329726473245,0.003403016679531634,0.007260298019589138,0.007583351399271602,0.007533502729268649,0.0076802892810459876,0.003429935928738315,0.008174092958531935,0.008249440966407104,0.0077972266936361225,0.007779786541371061,0.006121274386430971,0.0032875224670470505,0.006790690520263499
291,291.0,0.9897227544110737,1.0065802026454687,0.007497784750487202,0.0026433673093065224,0.00554417261491342,0.001560123325876843,0.003941865692518338,0.006890315469721896,1.0018474232278376,0.9938728834339862,1.001781070669999,1.0023667366188587,1.0015486664731335,0.9997728537888614,0.9929076715743456,0.9986628813177525,1.0018752703150244,0.9912950254186192,1.0028444132510608,0.9918038145163414,0.9915318202434189,1.0002482560152963,0.9988396774310377,1.0014550228331582,0.9998627524678145,0.9972696796626697,0.9990300397353215,1.00395363020517,0.9989670362251698,0.999277916975721,0.999346777089107,1.004714813967588,1.005416727165887,0.9981426580903089,0.9981494005485909,1.0013684134886918,0.9934706868187918,1.0014597277958437,0.005074807906377293,0.0026433673093065224,0.005508177790591381,0.00607348491632163,0.00607976197598331,0.005750210702703673,0.0032237906292072976,0.0058830263148905325,0.006224664841903259,0.003941865692518338,0.006201608068619095,0.003957701304906051,0.0035336982599351767,0.006447485500716975,0.0036886850201413406,0.006186612761001147,0.00670535207949649,0.0031395469899589273,0.0069356105340440816,0.006890315469721896,0.007190030236166559,0.007325947842788501,0.003162661855768871,0.0074290612894621876,0.007497784750487202,0.007437009117411416,0.007420757048751681,0.005563982489056611,0.0030378741384511888,0.006170295610713988
292,292.0,0.9897651538400977,1.006551423598338,0.006977366440427506,0.0025437506669137478,0.005209537566498863,0.0014181751981169805,0.0038975892557813656,0.006372089771015962,1.0007154276125845,0.9928051700804112,1.0011106816530018,1.00165552868435,1.000834287358359,0.9985325200241335,0.9917834397903686,0.9973995471074644,1.0011505065959772,0.990138830155894,1.0021215896104607,0.9906526369054985,0.9903920932469098,0.9995022725012204,0.997784539934509,1.0001615894252034,0.9990972042488109,0.9961449537907606,0.9982486907498447,1.0025359986228002,0.9981669957578484,0.9984694619951074,0.9982269518891205,1.0032055357263194,1.0038973366784893,0.9973261852879162,0.9973325139908403,1.0001600549230696,0.9923459144689818,1.0001681074810753,0.00467344003892666,0.0025437506669137478,0.005203934813630803,0.005726387851427641,0.005735771723653404,0.005305907279298167,0.003133843404764547,0.005432079747676719,0.00587041726286122,0.0038975892557813656,0.005833958614496096,0.003913894672067975,0.003461994902534975,0.006071659837815193,0.0033734432616443115,0.00570859540293294,0.006308193947579599,0.0030155742652130373,0.006519270434893161,0.006372089771015962,0.006751028398858966,0.006873687213378117,0.0030307799677544425,0.00688124158673884,0.0069456447529517695,0.006977366440427506,0.006962742211724896,0.005130169255420235,0.00293814868590401,0.005693521326679534
293,293.0,0.9897707816946635,1.0065212948372433,0.006598220440148956,0.00246846772630057,0.004890280569645605,0.0012626351332853118,0.003877285587549854,0.005986517957083087,0.999999372475988,0.9924673926416803,1.0003841381140193,1.0008999954470277,1.0000730694900646,0.9977897658780618,0.9914283336114667,0.9966530239534077,1.0003768878410202,0.9897707816946634,1.0013480483379784,0.9902870267893009,0.9900330153215675,0.998719850511246,0.9971578042853445,0.9994110093491899,0.9982990372252218,0.9958022475206015,0.9974364996522052,1.001775910939039,0.9973365229810883,0.9976297731891375,0.9978903112126999,1.0024360554823757,1.0031272656696495,0.9964796143646498,0.9964854202631503,0.9994266587989985,0.9919947770927685,0.999418452076576,0.004423265679848434,0.00246846772630057,0.004791252128387948,0.005267427967320791,0.005277881743122818,0.005029868834007912,0.0030704053319046015,0.005152637545732272,0.00540032946203833,0.003877285587549854,0.005358090571311877,0.003894339225936528,0.0034166562491002228,0.005581918044377382,0.0030684877252874403,0.005408047767103717,0.005795673190929355,0.0029199958595879007,0.005986517957083087,0.0060468068805203225,0.0061958664310508525,0.006305907092198344,0.0029273765806954646,0.006537163677145248,0.006598220440148956,0.006400927544522927,0.006387828827773045,0.004859687097441323,0.0028662852018746287,0.005393798719065978
294,294.0,0.9897279964580112,1.0064902552284656,0.00632891099365104,0.002283331526175634,0.004574930459661591,0.0011943191404049337,0.0036078960410273766,0.005516096675798737,1.000102865604828,0.9930579241658911,1.0004568266341598,1.000965910913922,1.000141624961951,0.997924638448386,0.992082530302822,0.9967987809015624,1.0004429194657762,0.9904944631480436,1.0014077022392438,0.9910105237337753,0.9907180382426083,0.9987767327803894,0.9974374011449113,0.9995581509960079,0.9983503584162794,0.9964509335507933,0.9974811116071354,1.001982511395752,0.9973736372900833,0.9976624155227436,0.9985434957036484,1.0026850576766468,1.003382622574717,0.9965114640657161,0.9965160387318341,0.9995489897399559,0.992625700146973,0.9995652021878337,0.004247563011720793,0.002283331526175634,0.004417229254417925,0.004856076335490827,0.004865070642835197,0.004828671825027262,0.0028467580731281424,0.00494678046647863,0.0049780534363135925,0.0036078960410273766,0.004940587676503411,0.003623852957766478,0.003173429818427217,0.00514452748009359,0.0028464410667023406,0.005187319502437017,0.005340696490352609,0.0026991663640718025,0.005516096675798737,0.005800378532359919,0.005708534424722173,0.00581053758907285,0.002704261616612132,0.006271091761344635,0.00632891099365104,0.005896337741407162,0.005884396271757061,0.004664650771778255,0.002655484747823033,0.0051737806945509465
295,295.0,0.9896496877988961,1.0064587436382872,0.005999605205974442,0.0021336293285292517,0.00436701365477324,0.0011668852975757127,0.003365229853130945,0.0053234732127344945,1.0004524838949769,0.9939533415553357,1.0010213496598694,1.0015340587315877,1.000709528598881,0.998305078904816,0.9930600769991382,0.9971904762996405,1.0010073623398823,0.9915500459292043,1.0019562927888344,0.9920665551657208,0.9917288505213109,0.9993394772924359,0.9980737493468049,0.9999477985601013,0.9989088196456014,0.9974199042546509,0.9980357239718629,1.002426393056258,0.9979223879474933,0.998209361502795,0.9995166415032652,1.0031695834036591,1.003871590282436,0.9970537359645122,0.9970591856348666,0.9999143894096904,0.9935856123578235,0.9999545565452536,0.0040384716135964385,0.0021336293285292517,0.004276205824674973,0.004697408196420476,0.004704979386143503,0.004585109403688938,0.002658535323233483,0.004696273231175003,0.004813308135348128,0.003365229853130945,0.004777571860984226,0.0033796189174426497,0.002961295384413912,0.004969912835609813,0.002760052483497783,0.004921615104371072,0.00515660455439456,0.0025254239398624827,0.0053234732127344945,0.005501199017203362,0.005506576798479228,0.005604959117329424,0.002530563735159389,0.0059452049533164734,0.005999605205974442,0.005684258737482756,0.005672983338808252,0.004429992378090611,0.0024812342761948007,0.00490911349590636
296,296.0,0.9895548781824521,1.006427198932989,0.005581906613360807,0.002031335008342984,0.004182204962126511,0.0011297063425383545,0.003210729351820626,0.005075464671050081,1.0008103156016535,0.9946141668635593,1.0014312392517413,1.0019469847242441,1.0011192099499773,0.9986930083581985,0.9937832678835149,0.9975901116439109,1.0014077751922326,0.9923188724303985,1.0023374057953878,0.9928362897040287,0.9924754907866341,0.9997478751863497,0.9985761907063878,1.0003461359026569,0.9993171366495207,0.9981369458620917,0.9984429091517919,1.0028809681296196,0.9983258141973078,0.9986124166048586,1.0002361133339308,1.0036604564143297,1.004366528987589,0.9974556508112029,0.9974608153191076,1.0002882147227652,0.9943001818627805,1.0003525229600891,0.0037309548318501043,0.002031335008342984,0.00422950621208904,0.0046379579143761345,0.004645125486307885,0.004231774504072138,0.002534022193512707,0.004333838359914601,0.004749206148821632,0.003210729351820626,0.004708567909214415,0.0032239663277552197,0.00282313748663153,0.004896280263679835,0.0026709557815772366,0.004539532228107536,0.005075464671050081,0.0024080079955019315,0.0052353143646742374,0.005073040830790963,0.005411061230037297,0.00550573282208632,0.0024140382782797064,0.005480808584460055,0.005531055542721084,0.005581906613360807,0.005570908175261897,0.004088939341480146,0.0023646535855482605,0.004528326820468926
297,297.0,0.9894625900738125,1.0063960599788522,0.0052778772953202225,0.0018823456278038884,0.00390804464650863,0.0010760310110017753,0.0029774905712308037,0.004807812010958651,1.0011442219889517,0.9945685625298029,1.0013318665691027,1.0018425192450298,1.0010129193332462,0.9990661048123306,0.9937181530583606,0.9979740788543587,1.001298111657325,0.9922099842520548,1.002230884176646,0.9927254347302991,0.9923929180717507,0.9996402907967497,0.9986494857727535,1.0007292364867664,0.9992168779464174,0.9980928771008346,0.9983435172885509,1.0033215406428655,0.9982260622672234,0.9985143605933118,1.0001915033714432,1.0041357472298866,1.004846103215606,0.9973571747527908,0.9973612026690201,1.0006475086460571,0.9942432827587548,1.0007352883806526,0.003422304190927561,0.0018823456278038884,0.004023121123578908,0.004405000373201165,0.00441155916172617,0.003886298071323192,0.002348332469588924,0.003980746142564142,0.004507859518984352,0.0029774905712308037,0.004464600817194302,0.002989699694259152,0.0026167244734109337,0.004641747179292969,0.0024754753115888094,0.0041712958669718235,0.004807812010958651,0.0022314593683098543,0.004955749788912383,0.004671184984603668,0.0051186943880680924,0.005206479614854039,0.0022377836184413013,0.005054238034808811,0.005101140030575224,0.0052778772953202225,0.005267364385717653,0.003754355374995785,0.002191524030392494,0.00416107587565368
298,298.0,0.9893918459381111,1.0063657656421587,0.005000546704430239,0.0018199423238256286,0.003680586332681179,0.0009847584821298652,0.002814526414076775,0.004545155230943946,1.0013129807636847,0.9936370632172127,1.0003872766027557,1.000871880145005,1.0000389460408614,0.9992742278729487,0.9926466057559812,0.9981922431513148,1.000325283262935,0.9909676843834418,1.0012885853201046,0.9914807659536822,0.9912422869188986,0.9986537966160995,0.9980516949302,1.0009357037780546,0.998229929941119,0.997054989027213,0.9973524950093554,1.003564935854644,0.997231971369697,0.9975213238645855,0.9991538535674525,1.0044021506420873,1.0051156473931682,0.9963608388392583,0.9963647731503661,1.0008395963549521,0.9932210888771706,1.0009414902506701,0.003293494175831888,0.0018199423238256286,0.0036920677656210065,0.00404156249793274,0.004047588872802789,0.003757994018372827,0.00224702888016985,0.003852884892567549,0.004135476154353501,0.002814526414076775,0.004095165326091961,0.002824173643738768,0.002489638790658465,0.00425788318696745,0.002344458062760701,0.004040690416004765,0.004409956545727121,0.00214517008347433,0.004545155230943946,0.004555676145022307,0.00469421210452594,0.004774491166976934,0.002148945140458581,0.004952856636698628,0.005000546704430239,0.00483987619452559,0.004830310055537681,0.0036263691918607516,0.0021086987695571823,0.00403075058891949
299,299.0,0.9893616682404818,1.00633675478919,0.0049826227112633355,0.0018024100221807977,0.0035312601227542473,0.0009187314265127218,0.0027157225166526367,0.004224921872614941,1.0014091112839258,0.9925849998568758,0.9994322282102144,0.9998934033397585,0.9990607484653246,0.9994071794378172,0.991452749903355,0.9983334860522225,0.9993524725936914,0.9896070389418706,1.000353612500573,0.9901153971737977,0.9899705994760688,0.9976629247754636,0.9973859403383862,1.0010651492336318,0.9972395701460418,0.9959050354684837,0.9963603002143183,1.0037340263386,0.9962382407791252,0.9965273900377183,0.9980099442133696,1.004598228430614,1.0053148258569924,0.9953676452299927,0.9953707757713726,1.0009577615042784,0.9920716898043194,1.0010706789415031,0.00325265139834437,0.0018024100221807977,0.0034236533457704292,0.003749282094965128,0.0037561555526573714,0.0037212974961930985,0.0022000765387193374,0.0038172310426627864,0.003839149887393569,0.0027157225166526367,0.0038029899214455975,0.0027225313753327872,0.0024210423936942603,0.003954704836114859,0.002307884011425802,0.004001775843549488,0.004097749044956511,0.0021094770748345515,0.004224921872614941,0.004527234595809593,0.004365976312826225,0.004441554342059996,0.0021101976804504025,0.0049343896603459515,0.0049826227112633355,0.004503242563956411,0.00449482009221044,0.003587905148634624,0.002077286779228505,0.003991867526333594
300,300.0,0.9893910794460581,1.0063094662862277,0.004675720096060539,0.0016851265104065125,0.0032930020010760053,0.0008562446949588556,0.0025251717075008523,0.003914711576075033,1.0016568219074242,0.9924189857054087,0.9993995176257737,0.9998624692214955,0.9990301702490795,0.9996744136773006,0.9912641486180203,0.998603733539086,0.9993252455498881,0.9893910794460581,1.0003327751009934,0.9898978819212038,0.9897702098488007,0.9976311462851409,0.9974068243105304,1.0013347752656907,0.9972119196695398,0.9957356218108657,0.9963352188705142,1.0040305032629684,0.9962156648236966,0.996506011110447,0.9978471317390916,1.0049167382660986,1.0056362328720307,0.9953474339488573,0.9953497910925161,1.0012165657903578,0.9918920951598995,1.0013396391731393,0.0030656942318945256,0.0016851265104065125,0.0031671483456641187,0.0034689205960631055,0.00347621946868363,0.0035042385020906965,0.002052083649890973,0.0035935325254005425,0.003554177849606622,0.0025251717075008523,0.00352185458356424,0.0025308423865641493,0.002254737714350724,0.0036620645668946224,0.0021720250709969637,0.003764525749403527,0.0037957369160978817,0.0019688935566142037,0.003914711576075033,0.004252349263327885,0.004047391453359023,0.004118316740441592,0.0019689640530685813,0.0046311250833058195,0.004675720096060539,0.004176040842089562,0.004168645417205743,0.0033791626185341733,0.0019394367454530445,0.003755202211671269
301,301.0,0.9894916818508608,1.0062843389995528,0.004248989410797655,0.0016217519149322387,0.0030274301482921045,0.0007388646007022338,0.0024276144717795983,0.003566744132537714,1.0019268104364794,0.9930436189613346,1.00000050843378,1.0004764814905502,0.9996480129341939,0.9999543190766449,0.9919597446010388,0.9988842015372958,0.9999445475496848,0.9901728120180164,1.0009340683506156,0.990678571993343,0.9905038931553533,0.9982516867182546,0.9979298744333401,1.0016184073559298,0.9978388961981287,0.9964270615865758,0.9969651993947367,1.0043491260588808,0.996850557840572,0.9971398255318359,0.9985424341777211,1.0052610837222247,1.005987383197609,0.9959913976671022,0.9959919372408476,1.0014922422340624,0.9925652568249725,1.0016232325561742,0.0027861382776198894,0.0016217519149322387,0.0028900410303125896,0.003163609830636841,0.003170189262825335,0.0031840972797490155,0.001975174180664142,0.0032652521845791135,0.0032405498775148344,0.0024276144717795983,0.003210142347966012,0.0024330382784819057,0.002168832054435209,0.003338264917535014,0.001997836262474,0.0034199918754421878,0.003459113315040818,0.0018979331731668009,0.003566744132537714,0.0038634335536161125,0.0036867300826153525,0.0037509961900286867,0.0018997480861967003,0.004208386436848672,0.004248989410797655,0.003802989550260958,0.003796407100849332,0.003070387367350565,0.001866985057893112,0.0034115369446127116
302,302.0,0.9896453970744593,1.0062618117954472,0.003893328144152705,0.0016383819294892598,0.002825527064856136,0.0006108961105830038,0.0024371772597600715,0.0032713573302394624,1.0021793318097758,0.9937217649367156,1.000731260378007,1.0012221001322583,1.0003973438879046,1.0002105046515644,0.992713520092098,0.9991435101995406,1.000692433789545,0.9910140874633242,1.0016603675545166,0.9915186382495521,0.9912946596913493,0.9990065923046314,0.998499404375142,1.0018645888923805,0.9986060574418982,0.9971586728948909,0.9977386556608139,1.0046110925847629,0.9976326144570813,0.9979233673261783,0.9992753979135048,1.0055312229146482,1.0062618117954472,0.9967842923146484,0.996783686790293,1.0017415613647875,0.9932988055996538,1.0018699435008587,0.0025428379543076603,0.0016383819294892598,0.0026630638158848304,0.0029104977637724816,0.0029161192267787924,0.002907645047597946,0.0019930825554604964,0.0029830855800692634,0.0029781958925834597,0.0024371772597600715,0.0029468894512280483,0.0024425097462570165,0.0021836574913138467,0.0030666216629133373,0.0018825393422117463,0.0031226978740093794,0.0031749924172241257,0.0019196961909809654,0.0032713573302394624,0.003534795256597794,0.0033783611504106872,0.0034359793664616523,0.0019234367711659318,0.0038555172606960877,0.003893328144152705,0.003482282241447401,0.003476339522166365,0.002802393850952519,0.0018873318906646422,0.003114997958886131
303,303.0,0.9898267265673105,1.0062420799761838,0.0035970849113138685,0.0015736790888132308,0.0026141222977672566,0.0005324129180895751,0.002328236418051827,0.0029869810934475827,1.00214414764717,0.9941050379750556,1.0013852105743009,1.0018827807157742,1.0010656851532787,1.0001360996606183,0.9931637553163398,0.9990634522536245,1.0013670850673355,0.991558505338161,1.002324246918426,0.9920630085513029,0.991782937457787,0.9996674004566959,0.9988126483262376,1.0017513721629554,0.9992721487505084,0.9975770851564215,0.998407954580399,1.0044512340594156,0.9983060698493413,0.9985998238994811,0.9996998679267182,1.0053357946597439,1.0060646943817286,0.9974607351949483,0.9974596386231714,1.0016698960018557,0.9937252967051173,1.0017573338018098,0.0023368623855137692,0.0015736790888132308,0.002438003345441781,0.0026619943633883858,0.002666718142591689,0.002674703264895186,0.0019121645667312516,0.0027457996371664482,0.0027217012953396308,0.002328236418051827,0.0026909591479570205,0.0023332266957791035,0.0020914604423786015,0.002802311378253311,0.001753892499887625,0.0028717478409647024,0.0029001695043142308,0.0018449857491361615,0.0029869810934475827,0.0032601039500309605,0.003083049734615947,0.0031350169636875707,0.0018492789813094263,0.0035614904110781494,0.0035970849113138685,0.0031765969726014922,0.003171188571571054,0.00257608908017858,0.0018134743925304756,0.002864698104048622
304,304.0,0.9900101717798713,1.0062243645880022,0.0033161040116983327,0.001489920231732933,0.0024344724079141352,0.00047898084693717886,0.002143100555513211,0.0027814861951720097,1.0017873712141694,0.9940301166034491,1.0016196169548368,1.0021146439020892,1.0013016735298021,0.9997207595215238,0.9931244997000092,0.9986370125261675,1.0016062993312107,0.9915712982900139,1.0025597034936613,0.9920773358083604,0.9917633360446512,0.9998950611662275,0.9987150225167568,1.001295180525768,0.9994957280380662,0.997532688394004,0.9986290352022095,1.0039175826604596,0.998524234232149,0.998817197277291,0.999672005254883,1.004746868292029,1.0054700142599868,0.9976773919006021,0.9976754023755259,1.0012653498237263,0.9936679800999026,1.0013017878523898,0.002143100555513211,0.001489920231732933,0.0022772450756730843,0.002484160628073445,0.0024890803670102784,0.002456768339339269,0.001817581873544541,0.002523618686412168,0.0025389271055003032,0.002224858031393426,0.00250650364343125,0.0022298611899190545,0.0019933864683013914,0.0026139038486521805,0.0016156771797817212,0.002636592785615191,0.002702263429110259,0.001751349587444091,0.0027814861951720097,0.003000959247047786,0.002869019847461805,0.0029158231175659185,0.0017551976078341838,0.0032827230895986874,0.0033161040116983327,0.0029540419665036663,0.002949212253625893,0.0023642902292305115,0.0017203744764705937,0.0026301411687668563
305,305.0,0.9901702341625981,1.0062076431131344,0.0030327719301776208,0.0015409199829415088,0.002376061270521851,0.0004101928077937498,0.002120158199775344,0.002740827454999507,1.0013127270686395,0.9934326200958408,1.0010881302456156,1.001566870865513,1.000753197310736,0.9992073743482747,0.9924884423803413,0.9981123874038725,1.0010591112139449,0.9909065750924733,1.0020213377598304,0.9914140125036172,0.9911135807239564,0.9993261902173525,0.998130172439346,1.0007464173515164,0.9989210627018491,0.9969081118141427,0.9980449478519158,1.003316147707709,0.9979323667651155,0.998222763200558,0.9990615760450411,1.0041056388643195,1.0048240305300777,0.9970768243593848,0.9970752822284481,1.0007624181803532,0.9930364522113687,1.0007540845885696,0.0019517600172999706,0.0015570555399912435,0.0022654214507437883,0.0024639993297800706,0.0024693921135876306,0.002241216714342331,0.0019194249119100818,0.002303342785984447,0.0025136018662874553,0.0023819008451522227,0.0024695682838003596,0.0023886714826390266,0.002120158199775344,0.002588306422979105,0.0015409199829415088,0.0024040175769456003,0.0026677450050175433,0.0018387109407138281,0.002740827454999507,0.002741317868410176,0.002821320152722277,0.0028633768812071497,0.0018405631654447364,0.0030018303110571705,0.0030327719301776208,0.0028986921342217227,0.0028946183777932622,0.0021551478039157678,0.0018080238371190893,0.002398134728695485
306,306.0,0.9902814151659476,1.0061908930338113,0.002787057993949545,0.0014581204126421902,0.002287090896843859,0.00036756221163666575,0.001972469933664024,0.0025771047026351647,1.000947707575506,0.9929326486135778,1.0001928806414833,1.0006420871659278,0.9998242190247548,0.9988360122694326,0.9919294635348235,0.9977396415872657,1.0001204344669012,0.9902814151659476,1.001090735876916,0.9907915051869705,0.9905239763072418,0.99837690835361,0.9975066963921172,1.0003635107372573,0.9979607105119658,0.9963759431997136,0.9970743724087716,1.0029448060651585,0.9969538737350553,0.9972421537030786,0.9985349986622502,1.00374048054681,1.0044596351439865,0.9960896697329893,0.9960878898961625,1.0003932922381007,0.9924969253144865,1.0003716855758635,0.0017779375767814371,0.0015901170578242639,0.0022013476570879264,0.0023887612516061965,0.002393895999930439,0.002044201879827856,0.001972469933664024,0.0021014768048996896,0.0024324182708654017,0.002466150009892353,0.002380747604221041,0.0024744239697399566,0.002187604403894359,0.0025058220878865283,0.0014581204126421902,0.002191485271353941,0.0025771047026351647,0.0018806706313446908,0.002643829520040648,0.002502706451256871,0.0027171750495646792,0.002755066958973962,0.0018798495792273296,0.002743275257039,0.0027719054417386724,0.002787057993949545,0.0027836730316000593,0.001964447666474234,0.0018528873489694667,0.002186097080383797
307,307.0,0.9903247606436469,1.006173091832264,0.0025598587603782685,0.0013410194076234746,0.0021091731887297733,0.0003337458765924408,0.001843683379156007,0.0023687866459796824,1.000950681231826,0.9930050847970753,0.9998711440549278,1.000305848075383,0.9994853054186161,0.9988536862899421,0.9920012273798173,0.9977636006582552,0.9997726495596088,0.9903450512879753,1.0007367236706002,0.9908572363801349,0.9905950230273668,0.9980340841413048,0.9974231773028869,1.0003830963687201,0.997613469081783,0.9964501086496179,0.9967226246554448,1.0029911353153615,0.9966004120985881,0.9968878236036859,0.9986091616669283,1.003810821918327,1.004532326175202,0.995733511089718,0.9957311793298761,1.000404820485951,0.9925684371352655,1.000391538787636,0.0016290138774035776,0.0014851693973137639,0.0020261900464911024,0.002197228323732891,0.0022021752337512634,0.0018735666707952003,0.001843683379156007,0.0019260485062061834,0.0022368858257934606,0.0023076089332448968,0.0021876318715277157,0.002315370498347641,0.00204581744771113,0.002304018118151276,0.0013410194076234746,0.002007206190215394,0.0023687866459796824,0.0017569364151445146,0.002429320800783824,0.0022955005021157446,0.0024959997852786685,0.002530129780488107,0.001755779996685116,0.0025186913355980467,0.0025456279914903173,0.0025598587603782685,0.002556700348504097,0.001799841138534355,0.0017311261447186946,0.0020022622887287582
308,308.0,0.9903074940625037,1.0061532169907246,0.0024139337777630545,0.0012728544599928493,0.001979455723557648,0.0003126297396410093,0.0017213475580321312,0.002234435480488579,1.0011650145423374,0.9934715893167843,1.0001766078335215,1.0006115318325557,0.9997940253120314,0.9990849584780911,0.992515194017711,0.9979999834454782,1.0000750569990497,0.9909123963629785,1.001022773717825,0.9914236428636954,0.9911343027403033,0.9983487138484088,0.9977706320092831,1.0006213136385802,0.9979336871480491,0.9969375763059816,0.9970431632744259,1.0032601388218592,0.9969250527887021,0.9972150977379927,0.9990841530666866,1.0041026558969635,1.0048273792907998,0.9960591817247947,0.9960571780203796,1.0006289244718587,0.993065478229523,1.000630599742658,0.001497876641108819,0.0014154932381507954,0.0019160472308874213,0.002074307730533714,0.0020798433624461448,0.0017213475580321312,0.0017561960620263478,0.0017693124725750905,0.0021114333476277944,0.002197300472402831,0.0020622506948185233,0.0022037991078717217,0.0019479038907876656,0.0021728930533485586,0.0012728544599928493,0.0018419885722400636,0.002234435480488579,0.0016754541524899688,0.0022906581890715567,0.0021086969868496564,0.0023530784149538766,0.0023841075565602587,0.0016754961354080809,0.002315115667271356,0.0023407055712960814,0.0024139337777630545,0.0024105921004056972,0.0016533564403486982,0.001649671031392789,0.0018375223075793338
309,309.0,0.9902433832925969,1.0061302459914236,0.0023453585969918558,0.0012207305545038412,0.0018908289086470263,0.0003146580202467808,0.0016260724635382305,0.002140837313989186,1.001476249602615,0.9940081565585192,1.0006002620994623,1.0010429346745648,1.0002285324534708,0.9994145343849903,0.9931062461650586,0.9983312412976539,1.0005070451374045,0.9915703933806297,1.0014379960375648,0.9920774085360022,0.9917558011422923,0.9987837651191672,0.9982148446732496,1.0009554893335695,0.9983750614034763,0.9975155452507627,0.9974857621338188,1.0036293617643932,0.9973694932814892,0.9976586416038256,0.9996618846459892,1.0044967405671277,1.0052241618786495,0.9965051647190519,0.9965031232790227,1.0009517257489444,0.9936416866349722,1.0009647036625144,0.0013679928434189457,0.0013738637903967996,0.0018752503835107524,0.002023246926584569,0.0020305395450256293,0.0015704696731093984,0.0017068160577928082,0.0016141023655387584,0.002060076702784188,0.002140837313989186,0.0020086556340676836,0.0021462808292420526,0.0018942564724558162,0.002114681138416365,0.0012207305545038412,0.001678819374877871,0.0021743577871594913,0.0016260724635382305,0.0022273409120349566,0.0019223491780445032,0.0022867385536801945,0.002315588619045827,0.0016275371844840772,0.0021107695184250817,0.0021344391636903036,0.0023453585969918558,0.0023418443335108544,0.0015082956007375875,0.0016027479503083813,0.0016748077920448019
310,310.0,0.9901461962040039,1.006103156316593,0.0022313146491048327,0.0011308698772821521,0.0017745126232999822,0.0003148763790808559,0.0015176446446882811,0.0020156913190590453,1.00172121088155,0.9943299472966544,1.0008437908649634,1.0012893195029728,1.0004775117208125,0.9996782364491442,0.993461072226992,0.9985999014633832,1.0007573453991438,0.9919585437526335,1.0016826908425747,0.9924674566691365,0.9921265885909295,0.9990362287557063,0.998504488280959,1.0012254862669383,0.9986324019007353,0.9978727329813255,0.997742679864056,1.0039256240366923,0.9976273419424893,0.9979172742262452,1.0000255943849814,1.0048146488424567,1.005544218342691,0.9967588319975729,0.9967580158121997,1.0012071413729142,0.9939838486111179,1.0012346070644724,0.0012474311312017327,0.0012812171442179792,0.001798295518936532,0.0019344245963807357,0.0019432262497529327,0.0014344973703994282,0.0015960667755732692,0.0014747911047377684,0.0019714702637077344,0.002010802062751834,0.001920853647390189,0.0020156913190590453,0.001774088370870254,0.002017475016845653,0.0011308698772821521,0.0015362181787534242,0.002073088258592777,0.0015176446446882811,0.002121911824150705,0.001764091835462315,0.0021768881758623864,0.002203596627111287,0.0015205054392218242,0.0019410396011972065,0.0019630194422559063,0.0022313146491048327,0.002227829940332872,0.0013775366830786632,0.0014969709512525815,0.0015325219988271514
311,311.0,0.9900297006668036,1.0060709254484639,0.0020590447426288017,0.0010499768778493921,0.0016487589235913008,0.0002875092699840337,0.001402832623424895,0.0018634553409125996,1.0019963949466244,0.9940407522683121,1.0006753224119673,1.0011230502901916,1.0003095659299583,0.9999837287520159,0.9931312966910435,0.9989111520675252,1.000592153141044,0.9915696146553887,1.0015275153099419,0.9920826372400943,0.9917710236635384,0.998871972121688,0.9984518398092893,1.001531256406003,0.9984692928726001,0.9975703833481608,0.9975789860090316,1.0042511913711818,0.9974658398961328,0.9977576321713448,0.9997284747007252,1.0051596338403586,1.0058911670947341,0.9965978207327992,0.9965969565788869,1.0015022111864185,0.9936655410414752,1.0015408374852905,0.0011664771883516801,0.0011865148573831728,0.0016629177550794244,0.0017871897121868963,0.0017957285511055329,0.0013465118234213525,0.001474925986224237,0.0013855282783320124,0.001821599209391515,0.0018540481088107131,0.001774514482490318,0.001858365174373125,0.0016375692928706962,0.0018634553409125996,0.0010499768778493921,0.0014485836837392987,0.0019141064202495808,0.001402832623424895,0.001958870689509073,0.0016726056790035727,0.0020091191754505523,0.002033486769006152,0.0014041687310028309,0.0018474433014305227,0.0018688456493342284,0.0020590447426288017,0.0020557727852848866,0.001292761424731088,0.001384792979466703,0.0014450104146941723
312,312.0,0.9899076645510743,1.006032530869268,0.001985130924783588,0.0010315415239226578,0.0015813137636336717,0.00027851448714825614,0.001337321535801355,0.0017875039097817137,1.0020838506524654,0.9932716914467408,0.9999948022730907,1.000426408445095,0.9996077570322767,1.0000879863227519,0.9922535226724766,0.9990172522091719,0.9998871147069393,0.9905620070199892,1.0008437296824255,0.991073356429032,0.9908354657601443,0.9981638898761894,0.9979742106633158,1.0016311965734803,0.9977593450999089,0.9967347572871835,0.9968648760255931,1.004372603486195,0.9967503157707066,0.9970386457917273,0.9988973288438876,1.0052977538672627,1.006032530869268,0.9958833815771433,0.9958827697716416,1.001602741888937,0.9928234953964351,1.0016417529754718,0.001110708650892861,0.0011385910149225404,0.0016013762299941484,0.0017208155796017825,0.0017290794493857382,0.0012826972918885532,0.0014088242374722137,0.0013203545219889219,0.0017538494166191494,0.0017601574326806967,0.0017091568770684757,0.0017634407770556143,0.0015601106754987496,0.0017969483964514706,0.0010315415239226578,0.001384149214649594,0.0018455724830918516,0.0013395151516345516,0.0018892158914308997,0.0015988575594707525,0.0019372041140550426,0.0019599757368739205,0.001337321535801355,0.0017670368314303998,0.0017875039097817137,0.001985130924783588,0.0019822124528418193,0.0012318727325259468,0.0013255368167343923,0.0013806554784607464
313,313.0,0.9897938557268937,1.0059880343577576,0.001948796711728142,0.0009992400609489139,0.0015130663811213497,0.00029085969751242816,0.0012544045560369717,0.0017231889193948394,1.0020453949998063,0.9925882090682463,0.9995298595085848,0.9999506145016931,0.9991252211893719,1.0000418267237594,0.991495007154334,0.9989691203839055,0.9994035233375549,0.9897143229816147,1.0003757133484315,0.990224901774053,0.9900360825484587,0.9976742973601581,0.9975471183651043,1.001565231441438,0.9972685060402492,0.9960040603439533,0.9963717331467098,1.0042894766645267,0.9962540161128808,0.9965429760912804,0.9981800226125346,1.0052022653359884,1.0059368232844152,0.9953842672234685,0.9953843316505625,1.001557753957092,0.9920880715775767,1.0015761468279285,0.0010342807613175045,0.0010717047016296484,0.0015721848630358079,0.001689273242825761,0.0016978448329122552,0.001192343139482743,0.001324612605627504,0.0012269429375865544,0.0017231889193948394,0.0016520648092324486,0.001681337444589946,0.0016544764297000672,0.0014658446631084635,0.0017659043965204328,0.0009992400609489139,0.001287371162735157,0.00181334820267299,0.0012580013202967142,0.0018564193112043429,0.001482678005276368,0.0019024598200226917,0.0019238440855558253,0.0012544045560369717,0.0016358817155060431,0.001654511247451419,0.001948796711728142,0.001946277748138713,0.0011457950899485677,0.0012468670319242473,0.001284091617229409
314,314.0,0.9897020420643403,1.0059418348787708,0.0018090780700655488,0.0009190994939286802,0.0013937488316060679,0.00027620260292179503,0.0011521605844436284,0.0016010262892361454,1.0018899046647036,0.9925370873618984,0.9997214606058691,1.000150600151851,0.9993222407704676,0.999851790419082,0.9914581970501285,0.9987689085025672,0.9995985435186895,0.9897020420643403,1.0005617033912235,0.9902114156440285,0.9900101013799288,0.9978736009723301,0.9975266701469532,1.0013569088481908,0.9974721789963464,0.9959598665518397,0.9965774455541265,1.0040332014414823,0.9964641840637181,0.996754109163826,0.9981443442716638,1.004909263105756,1.0056404320883714,0.9956011042913162,0.9955998418554913,1.001378465683244,0.9920451935690469,1.0013678141696973,0.000940615141007631,0.0009862407636944497,0.0014598222428169531,0.0015686104465112627,0.0015768403364421727,0.0010839686664369708,0.001218636268651425,0.0011153431549972886,0.0016010262892361454,0.0015193785784568463,0.0015633323185760182,0.0015214600180045164,0.0013484652549979868,0.001640006631215406,0.0009190994939286802,0.0011703166022906883,0.0016840186867764244,0.0011563310890184222,0.0017240387895118437,0.0013476415765570923,0.0017663670783441008,0.001785970372324556,0.0011521605844436284,0.001486883539730821,0.0015038528399448092,0.0018090780700655488,0.0018068785135922653,0.001041730826412025,0.0011469887113198989,0.001167362062876166
315,315.0,0.9896425778698132,1.0058994156936658,0.00165631117802139,0.0008589955152650829,0.0012921301610254122,0.0002466915864961506,0.0010745603356784952,0.0014664713434198976,1.001781287988832,0.9928977580702624,1.0002834184454839,1.0007272552475508,0.9999063680697575,0.9997148302667389,0.9918832335253739,0.9986221196458993,1.000188103617511,0.990218802688876,1.0011359477904986,0.9907252669028823,0.9904744070313065,0.9984618570216536,0.9977969355705992,1.001200232052777,0.9980656132769972,0.9963434896384424,0.9971744972705422,1.0038288911887543,0.997068303780719,0.9973589363382679,0.9985289995290375,1.0046693057500133,1.0053964933003638,0.9962166708609452,0.9962134055898553,1.0012450692780015,0.9924475230969217,1.001211989261765,0.0008641297780581622,0.0009454252213806819,0.001338731990921547,0.001437421270646335,0.0014451768308401877,0.00099591023849562,0.0011667810147050373,0.0010247419056345253,0.0014664713434198976,0.001453184459551645,0.0014304970395771898,0.0014544947880658868,0.001290804933550516,0.0015024279084680343,0.0008589955152650829,0.0010745603356784952,0.0015428536089837062,0.0011061657673464662,0.001579051674328636,0.001239616698291402,0.0016175907905683854,0.0016353378911340582,0.0011011105814160453,0.001369414330873171,0.0013852486654548136,0.00165631117802139,0.0016543228918677795,0.0009568344999644981,0.001098355088476883,0.0010719365897762935
316,316.0,0.989612163194994,1.0058662600638024,0.001531856326950503,0.0008042660484956141,0.001213271217723478,0.0002230506437200075,0.0009989037338361073,0.0014094720767088178,1.0018128392893844,0.99340416705657,1.0008050500572478,1.0012630861216822,1.0004420186797758,0.9997380745951449,0.9924520088118447,0.9986410199600894,1.000721660741498,0.9908591190996289,1.0016466001387065,0.9913633038150712,0.9910757115358397,0.9990060613009728,0.9981646747668859,1.001224873314766,0.9986157551380344,0.9968827774888394,0.9977284193330235,1.0038467830812927,0.997628996603228,0.9979212850591281,0.9990654413643828,1.0046826591351463,1.005411276630782,0.9967866838507443,0.996783259350793,1.0012700507531689,0.9930035771089468,1.001236618391785,0.0008042660484956141,0.0009192397895569706,0.001241710917140635,0.0013316821419124246,0.001339244814662552,0.0009267873767618382,0.0011330695990518578,0.000953544196894374,0.0013580068232031432,0.0014094720767088178,0.0013228868246862578,0.0014101306413490926,0.001253113330340824,0.0013913864151213417,0.000818313967192822,0.0009989037338361073,0.0014290358660717613,0.001075216950575995,0.0014617911586190158,0.001154618784629713,0.0014969960766458082,0.0015130849894085096,0.0010706929192380787,0.0012773211734321045,0.001292250199699543,0.001531856326950503,0.0015301430638538442,0.0008900603034941194,0.0010667619999823773,0.000996548022188295
317,317.0,0.9896040845278857,1.0058478512505393,0.0014003426861987633,0.0007523410947120806,0.0011224639147530524,0.00019839144388597148,0.0009337282493200553,0.0013074807570091715,1.0019305941039656,0.9939000065409322,1.0012574874887485,1.00173180374862,1.0009112214927354,0.9998668629813169,0.9930097352858323,0.9987706445182559,1.0011976053296625,0.9914948605747609,1.0021104758400183,0.9919979198885183,0.9916663743735215,0.999476461172733,0.9985366482664694,1.001347728931404,0.9990870345883904,0.9973998042308736,0.9981990115544092,1.0039639605069013,0.9980995557074325,0.9983874664529374,0.9995761770570183,1.0048006961574971,1.0055316687242961,0.9972599182954546,0.9972560439457115,1.001392855918956,0.9935441534536295,1.0013596799815552,0.0007523410947120806,0.0008579662780542225,0.0011367296526107696,0.001218412071888651,0.0012255161191524805,0.0008676960553729118,0.0010572851017625223,0.0008929069895482595,0.0012424326636176566,0.0013148202570971896,0.001209751986236706,0.001315352254954924,0.001169251042930966,0.0012729278179547231,0.0007594226036234262,0.0009337282493200553,0.0013074807570091715,0.0010039756091677367,0.0013370976543777614,0.0010802417779789176,0.001369064879623666,0.0013836635957379401,0.0010002946655084818,0.0011963620851210013,0.0012104176283550914,0.0014003426861987633,0.0013988766620569501,0.0008326787956909075,0.0009952494329849874,0.0009316309739426651
318,318.0,0.9896116283564904,1.0058496725152357,0.001311203321426979,0.0006981289444070526,0.0010606013521159995,0.0001895747981948539,0.0008662890997790742,0.0012266972465088638,1.002103500973687,0.9943113143000972,1.0014035780295003,1.0018830141268547,1.001062240125196,1.0000664160950672,0.9934705546152436,0.9989718316836228,1.0013509006406975,0.9919996913744078,1.0022600656683975,0.9925024117536914,0.9921489430919449,0.9996305276682316,0.9988169579997894,1.0015696707938446,0.9992405226053642,0.9978741732647083,0.9983528922950993,1.0042350699358014,0.9982477455888339,0.9985341405410857,1.0000767051543755,1.005115223755359,1.0058496725152357,0.9974042794580255,0.9974000557083242,1.0015876646305146,0.9939908685351696,1.0015816217160767,0.0006981289444070526,0.0008320435055880899,0.0010692261903104282,0.001144872699283608,0.0011519400816596094,0.0008064584514831778,0.0010297722396473957,0.0008300426968050552,0.001167519955335298,0.0012877550452461478,0.0011351676255921793,0.0012881608906857437,0.0011416457306778673,0.0011953694545875364,0.000704640125462845,0.0008662890997790742,0.0012266972465088638,0.0009733309638708645,0.0012540322504647258,0.0010029219738011794,0.0012830024867206524,0.001296542053932594,0.0009688850777256614,0.001111835226928155,0.0011250428025243824,0.001311203321426979,0.0013098299150338278,0.0007733881485340014,0.0009678233878777158,0.0008644729715792733
319,319.0,0.9896280811688107,1.0058751058322564,0.001383819976053658,0.0006358337398279077,0.0010440059967788012,0.0002105643268833988,0.0008843001594828723,0.0012224790659962894,1.0019814270167757,0.9940048531502013,1.0008425933538023,1.0012986422302614,1.000477917626213,0.9999539856975367,0.9931260314017382,0.9988617905296953,1.000760433070202,0.99159879599569,1.0016747583266283,0.9920997232881608,0.9917817831303681,0.9990393796328864,0.9984752469979113,1.0014585292761575,0.9986437394649638,0.9975419868568781,0.9977491488118806,1.004132025467468,0.9976350961315816,0.9979179232496301,0.999739485913691,1.0050197723272947,1.005755408880731,0.9967816177358422,0.9967776275970307,1.0014687285310475,0.9936586873550729,1.0014703268530964,0.0006358337398279077,0.0008843001594828723,0.0010490322683760472,0.0011211242111598169,0.0011291876073702468,0.0007350483708965664,0.0010995693587790285,0.00075657350755849,0.0011437979802367318,0.0013832344618707716,0.0011089688709169435,0.001383819976053658,0.0012224790659962894,0.0011700946847530362,0.0006821872177814452,0.0007889479362474766,0.0011987025506892128,0.001032901092461821,0.0012244370767623277,0.0009140118020037955,0.0012511206115851338,0.001263746089303808,0.0010251953497515997,0.0010138786813079792,0.001026053406720139,0.0012768519760800042,0.0012754635938402215,0.0007047651416546068,0.0010314990905797735,0.0007873540233162867
320,320.0,0.9896467294528491,1.0059191280279904,0.0013891025606365534,0.000577133384174433,0.000994472193671997,0.00021855577413403346,0.0008323886602831629,0.0011535686013028356,1.0017376438720809,0.9931593270653525,0.999812889097927,1.0002350400718807,0.9994071193745849,0.9997056889531367,0.9921678824308662,0.9986098180737644,0.9996797988987524,0.9905074738417828,1.0006129640516879,0.9910078629778568,0.9907635021583644,0.9979543675733054,0.9977303280664002,1.001211243148234,0.997547017254739,0.9966183215401275,0.9966439846275914,1.003881549420963,0.9965202752783918,0.9968013902277947,0.9988226222229373,1.0047687859509238,1.0055053148321194,0.995655023210781,0.9956515449892256,1.0012272367082966,0.9927336935040881,1.001222529866515,0.000577133384174433,0.000888247049717968,0.0009902591485650987,0.0010573491970142187,0.0010657155694084057,0.0006678326574291033,0.001103952227278372,0.000687624784772786,0.0010791800579696249,0.0013882947328357792,0.0010448769682003323,0.0013891025606365534,0.0012273138569530077,0.0011037854804221293,0.0006490147581754144,0.0007173184160534378,0.0011298231332319186,0.0010352355054973816,0.0011535686013028356,0.0008323886602831629,0.0011781029657677866,0.0011895572064485745,0.0010247004306645929,0.0009244826672954522,0.0009356471388090587,0.001201669008299183,0.001200318077150019,0.0006401254499297561,0.00103567582184686,0.0007158702940266577
321,321.0,0.9896608596966086,1.005974614641834,0.0012833006081026078,0.0005259964028430105,0.0009197727101381058,0.00020590066536591906,0.0007655833644611017,0.0010727119756977017,1.0015489118023984,0.9925003750862841,0.9991772598093237,0.9995761318157736,0.9987453643154098,0.9995036921282661,0.9914179797997407,0.9983997029773176,0.9990147109333799,0.9896608596966086,0.9999646746362814,0.9901613667116497,0.9899685642669069,0.997285646084887,0.9972067440209008,1.0010072915952166,0.9968720928230868,0.9959057088894512,0.9959655498217898,1.003661338329459,0.9958372614474457,0.9961167593531663,0.9981117968169041,1.0045374653259644,1.0052735077684136,0.9949654459488892,0.9949624420731392,1.0010320513733353,0.9920123963067659,1.0010179359129683,0.0005259964028430105,0.0008199296634023691,0.0009215559233587352,0.000983718226655706,0.0009918589102034228,0.0006101603558209094,0.0010191560848064828,0.0006288434187961286,0.001004502451916271,0.0012826829842055981,0.0009719667994733487,0.0012833006081026078,0.001133332522845945,0.0010266882994620658,0.0005943840694622911,0.0006567484803375218,0.0010508509258658674,0.0009546778424477948,0.0010727119756977017,0.0007655833644611017,0.0010957036100304107,0.0011061618373406359,0.0009445134615339092,0.0008532055455945783,0.0008637404949222355,0.0011183506413363496,0.0011168926781532375,0.0005845668154324232,0.0009560019607833824,0.0006553949488511323
322,322.0,0.9896652040850665,1.0060344412131816,0.001222448926176872,0.0004780130663602332,0.0008767899578916675,0.00021199357213676575,0.0007002424907249891,0.0010468699679529014,1.0016343158824685,0.9926209811546778,0.9993351859482911,0.999737432928193,0.9989082661398618,0.9995894436865979,0.9915539030844873,0.9984839877898473,0.9991792934310408,0.9898219396221251,1.0001264427180736,0.9903246499870102,0.9901161494672882,0.9974520761865913,0.9973334719310888,1.0010910524255803,0.997039248613249,0.9960422472029558,0.9961341989977073,1.003748903262997,0.9960028957470577,0.9962831291944346,0.9982442357293339,1.0046256324919318,1.0053603769625747,0.9951257397735606,0.9951226904594516,1.0011166917045715,0.9921444104214272,1.0011024210370199,0.0004780130663602332,0.0007756728407789559,0.0009012703899499033,0.0009613459262892585,0.0009694473700849301,0.0005554585642088547,0.0009670817374191328,0.0005728872362175539,0.0009812581057529453,0.001222448926176872,0.0009469231367924515,0.0012223478251441548,0.0010774838473063344,0.001002560775553924,0.0005571120174072089,0.0005986736379994725,0.0010260678195231007,0.0009022921746308604,0.0010468699679529014,0.0007002424907249891,0.0010696985682442804,0.0010795163422370885,0.0008932380871370403,0.0007823852833421017,0.0007922067209988234,0.0010933315568239317,0.0010916479334627434,0.0005320477656538821,0.0009067573862919349,0.0005974112362841508
323,323.0,0.9896602775911032,1.0060914832814292,0.0012230380473358207,0.00043356476905167824,0.0008551193623190886,0.00023064933357633654,0.0006347741295355224,0.0010385120227807485,1.0017620280535713,0.9932152024301097,0.9998978668691187,1.0003181312582847,0.9994868891358358,0.999721239409843,0.9922099732097929,0.9986190820271971,0.9997562267109543,0.9905653224306005,1.0006913268930229,0.9910653782470753,0.9908081698762418,0.9980384160444866,0.9977803905695959,1.00122469171565,0.9976309154951406,0.9966694423271146,0.9967292757551536,1.0038958656280226,0.9965994636188549,0.9968776016615598,0.9988618026868598,1.0047820053122871,1.0055176641114751,0.9957259549795043,0.9957221365813486,1.0012473305959595,0.9927870539593037,1.0012370223251585,0.00043356476905167824,0.000771270714769708,0.0008974328007417126,0.000956830503093438,0.0009644899509669426,0.0005038226397085551,0.0009641387793273141,0.000519620357769867,0.0009758977402692045,0.0012230380473358207,0.0009388767514127382,0.001222163121781499,0.001075725495618348,0.000996211600706056,0.0005426220106999871,0.0005428236598289325,0.0010189279011609518,0.0008938890222591036,0.0010385120227807485,0.0006347741295355224,0.0010607609378058525,0.0010694454575158178,0.0008847854787626782,0.0007093136474604143,0.0007182368058710063,0.0010848230460219783,0.0010830818521996286,0.00048252573401077965,0.0009042914312783271,0.0005416844598280394
324,324.0,0.9896480408845748,1.0061386163859716,0.0012282523036284796,0.0003970421079212623,0.0008258668800535424,0.0002386064792477839,0.0005827153025723225,0.000996644076303313,1.002115345405689,0.9938608009144124,1.000513670356358,1.0009580367753936,1.0001271656773913,1.0000956422306775,0.9929211456511068,0.998997042436667,1.0004011825520853,0.9913595562847056,1.00132599705019,0.9918583972487288,0.9915553046570607,0.9986890293902071,0.9983583500287923,1.0016139006127935,0.9982870607854901,0.9973665839007289,0.9973912852044821,1.00431334572187,0.9972683137615679,0.9975483327301299,0.9995629880310286,1.0052234237645468,1.0059620514357965,0.9964026885750433,0.9963980383161499,1.0016168738360307,0.9934841189726542,1.0016267726613737,0.0003970421079212623,0.0007731025568076776,0.0008638642386776014,0.0009211182957841441,0.000928183626580071,0.00046174118315429376,0.0009678112222274779,0.00047603204477204223,0.0009395919605163062,0.0012282523036284796,0.0009028177699823009,0.0012269711629736375,0.0010799922881813378,0.0009577261088136727,0.0005308852892502787,0.0004976855002012735,0.00097875434040918,0.0008966866240268751,0.000996644076303313,0.0005827153025723225,0.0010168488250396773,0.0010240716093956965,0.0008905942231110464,0.0006523250866945858,0.0006606790969308443,0.0010394215207310826,0.0010377119624156107,0.0004421345950542822,0.0009079367607507928,0.0004966647186991127
325,325.0,0.9896304546353364,1.0061687160662045,0.001167228362430833,0.0003631870667385633,0.0007748654510203526,0.0002304812126901413,0.0005349128779394189,0.0009337570179077445,1.0022755350036212,0.9942718842466445,1.0009177385904202,1.001382066614099,1.000551571495193,1.0002702084795643,0.9933820795359046,0.9991724289001784,1.0008278889983615,0.9918812557949648,1.001741869849629,0.9923796332870656,0.992044387955677,0.9991205122140224,0.9987093860161856,1.0017935490422303,0.998725112827978,0.9978177138048486,0.9978341233471596,1.0045087554906922,0.9977162719005307,0.9979975133659635,1.000015756613384,1.0054291072759212,1.0061687160662047,0.9968568899533541,0.9968512707683898,1.0017878465036316,0.9939315159731904,1.001806350082201,0.0003631870667385633,0.0007350550852684136,0.0008095947538246127,0.0008636614680557797,0.0008700563081788108,0.0004226461105192097,0.0009205454948977973,0.00043559924230383395,0.0008810335367694988,0.001167228362430833,0.000846930414135415,0.001165970059251049,0.0010269474352423726,0.0008974969689695092,0.0005007464531902163,0.0004559468905176348,0.000916989063252382,0.0008554386965022191,0.0009337570179077445,0.0005349128779394189,0.0009525749546808903,0.0009592974397108964,0.0008528333342903613,0.0006001816317498069,0.0006079963085352836,0.0009737715990469187,0.000972182513374177,0.00040471156033759873,0.0008636426134979076,0.00045502826949141975
326,326.0,0.9896094795132436,1.0061766757660373,0.0011667940230067583,0.00033460153967434494,0.0007880715710296248,0.0002614349501883045,0.0005114828175781901,0.0009986870005823801,1.0020195260854716,0.9939870230403142,1.0007922482572433,1.0012553166306881,1.0004229741856765,0.99999410750003,0.993081973593013,0.998890285751507,1.0007001941246203,0.991571038058798,1.001617325452083,0.992067625225069,0.9917385731317188,0.9989865589927314,0.9984649236067386,1.0015007160471523,0.9985919034125949,0.997522492765921,0.9976983991416061,1.0041891566379941,0.9975764097218991,0.9978553809622103,0.9997244183550816,1.0050871150310936,1.0058247885873424,0.9967131388952196,0.9967077896739714,1.0015172676417206,0.993632473999915,1.0015135321347355,0.00033460153967434494,0.000730795270240704,0.0008654586444177625,0.000923971901420576,0.000931228028852944,0.0003881814446769058,0.0009172523872987588,0.00040000889767553306,0.000943888664828117,0.0011667940230067583,0.0009089023210858481,0.0011659466907548766,0.001024722071646006,0.0009597968080826213,0.0005114828175781901,0.00041811468764053585,0.0009807086627390941,0.000851888911472343,0.0009986870005823801,0.0004893167103294714,0.0010193823173993712,0.0010265267319541692,0.0008482321865640377,0.0005481208160440169,0.0005551274911640562,0.0010427439825416423,0.0010411893291415936,0.0003718379125515303,0.0008599309406085788,0.0004173079389159775
327,327.0,0.9895870761881528,1.006165460547434,0.0012919753127770318,0.0003149471625860573,0.0008631343684851827,0.00032919958112615725,0.0005092759227348882,0.001132989622342313,1.0015586800956884,0.993016503133419,1.000129502599424,1.0005719425810868,0.9997358221226014,0.9994945774051968,0.9920136158222185,0.9983804164309619,1.0000114116816572,0.9904016401773744,1.0009491975196538,0.9908956911499753,0.9906217206137141,0.9982860267281345,0.9977059967442693,1.0009681340404257,0.9978872775956638,0.9964732665220319,0.9969876751364201,1.0035985489127806,0.9968621585810788,0.9971398180098232,0.9986788852646958,1.0044478825787089,1.0051792997189148,0.9959944849926476,0.9959883045883101,1.001026906073173,0.9925953673199318,1.0009816975291674,0.0003149471625860573,0.0008027915812847045,0.0009892563073246527,0.001056846584875054,0.0010658350290754315,0.00036394956107925236,0.0010122546690685375,0.00037522167264614627,0.0010809529956224745,0.0012919753127770318,0.0010410959657481474,0.0012915131164466913,0.001132989622342313,0.00109725149802668,0.000571361773817155,0.0003909113694302624,0.001120993037785276,0.000937903986687602,0.0011408447837040995,0.0004558853930152796,0.0011640675759018698,0.0011717299319569695,0.0009325787223770871,0.0005092759227348882,0.0005155373937512988,0.001190719896002009,0.0011890761405768302,0.00034859978650835205,0.000947418436385756,0.00039024582501757775
328,328.0,0.9895652053299189,1.006140053376873,0.0013011936016599213,0.0002913944753066561,0.0008543903194707578,0.00034239805886714927,0.000469083280416487,0.001137811158498769,1.0013168123733884,0.9923422967796923,0.9995647882637622,0.9999866198275458,0.9991502799224804,0.9992358640820811,0.991262330861824,0.9981145371900454,0.99942167382791,0.9895652053299187,1.0003690919630834,0.9900599844748481,0.9898335987012618,0.9976899870595234,0.9971767061173198,1.000695981016936,0.9972859198545566,0.9957425188966559,0.9963818020283396,1.0032961582474875,0.9962509573684661,0.9965282125990724,0.9979447561245002,1.0041182855813635,1.0048456568564832,0.9953774664067793,0.9953704981025333,1.000772437482533,0.9918686158493287,1.000709213646315,0.0002913944753066561,0.0008061772642275641,0.0009872648019146988,0.0010551998862666208,0.00106428227479842,0.0003363403924669048,0.0010190128235505573,0.00034699713403156654,0.001079278199379197,0.0013011936016599213,0.0010388655124863248,0.0013007502341686906,0.0011411393130087552,0.0010949639346342344,0.0005717990318802507,0.0003607755307697966,0.001118509361704209,0.0009421771089483245,0.001137811158498769,0.00042030668570067355,0.0011607006970395393,0.001168143483762812,0.0009366888286760019,0.000469083280416487,0.0004747467205468423,0.0011873382199202082,0.0011857219142436548,0.0003220587336446977,0.0009527760517954071,0.0003602129286749562
329,329.0,0.9895455457430021,1.0061054372208327,0.001219430244063288,0.0002649803754847719,0.0007935081289464161,0.000322409461963154,0.00042636085726027495,0.001056463399414689,1.0014511198981864,0.99254643822532,0.9996829042573044,1.0001081616947167,0.9992748544260778,0.9993845322061913,0.9914896600615786,0.9982667136597306,0.9995483823365151,0.9898271459134853,1.000496706159183,0.9903229534956074,0.9900727854592116,0.9978160915097753,0.9973416548907675,1.000849803203776,0.997414769141986,0.9959541983260554,0.9965124221895836,1.0034600751238651,0.996379002659401,0.9966570223293324,0.9981416298896395,1.0042910063363928,1.0050180306050058,0.9955031540909811,0.9954961312829417,1.0009151499956628,0.9920865095732727,1.0008622884437957,0.0002649803754847719,0.0007563322527997105,0.00091738542979832,0.0009804314157542912,0.0009884683205796739,0.00030571128977846654,0.0009548298669666129,0.00031540218221767536,0.0010018919391300118,0.001219430244063288,0.0009642747747681579,0.001218723122492911,0.0010690158166265494,0.0010169066040589586,0.0005325611762787421,0.0003278475688991988,0.0010386921331219643,0.0008824510034429673,0.001056463399414689,0.00038200953269474335,0.0010773313952888444,0.0010838789358838213,0.0008765948498397887,0.00042636085726027495,0.000431501129645318,0.0011018087695104295,0.0011002764734250336,0.0002927736562780969,0.000893547283784806,0.0003273620691043717
330,330.0,0.9895286487702819,1.0060665950457917,0.001227412241104631,0.0002542976829246773,0.0007846236630516869,0.0003245019122287645,0.00040815663208189015,0.0010390560714281646,1.0015900325926732,0.9931586139887979,1.000110580457064,1.0005430559732678,0.9997178979470395,0.9995442836697225,0.9921632751850874,0.9984316650128872,0.999993096573923,0.9905812760488384,1.0009276788390231,0.9910745088690049,0.9907810279284738,0.9982637691064153,0.9977609519226638,1.0010167957877674,0.9978653568684258,0.9966035586628813,0.9969648001458774,1.0036553998094608,0.9968358326994492,0.9971150329119566,0.9987845960566453,1.0045135301405455,1.0052438172828164,0.9959670278410354,0.9959584351148572,1.0010650195042599,0.9927387793390993,1.0010295480358646,0.0002542976829246773,0.0007651478390404776,0.0009031628463799469,0.0009654339722175887,0.0009724739578390375,0.0002927235265251609,0.0009618231356099661,0.0003018262092102759,0.0009850085747628867,0.001227412241104631,0.0009481974696624502,0.0012262339283082475,0.0010757746564241733,0.0010006430834015492,0.0005383289380679273,0.0003138666226290299,0.0010217223216628768,0.0008908172663306852,0.0010390560714281646,0.00036564358663690227,0.0010588417302669951,0.001064740527139527,0.0008846161226653318,0.00040815663208189015,0.0004130816663518642,0.0010821999716105095,0.0010805954873530194,0.00028064873065661576,0.0009027164372658984,0.0003135186559922925
331,331.0,0.9895147838892411,1.006028509818228,0.0012602472502937854,0.0002505119380942404,0.0007931138047611112,0.0003328182686514152,0.0004013203878791647,0.001043769972128723,1.001862546590882,0.9937457344656347,1.0005539141248239,1.0009991789436223,1.0001773994194258,0.9998369018158131,0.9928080707564982,0.9987291053854018,1.0004563843399987,0.9912996477779157,1.0013794513616567,0.9917917121422526,0.9914572990293006,0.9987234993917085,0.99821697309781,1.0013076109209407,0.9983236589006775,0.9972208151934752,0.9974222893558705,1.0039634764735863,0.9972916255448432,0.9975697999159253,0.9993971454776747,1.0048369412235463,1.0055671995318758,0.9964205929491623,0.9964128017480919,1.001348003632441,0.9933676862635968,1.0013213049028455,0.0002505119380942404,0.0007891827188463936,0.0009064704664814172,0.0009701582455283109,0.0009765124939674148,0.0002879054127712778,0.0009887757715022942,0.0002965540005407953,0.0009888399681004841,0.0012602472502937854,0.0009518476638832937,0.0012587029783794792,0.0011050392593394962,0.001005125573481549,0.0005592260674081545,0.0003086730996844217,0.0010262484154251537,0.0009190652814565059,0.001043769972128723,0.00035951373021917847,0.0010635246364959596,0.0010692276076634732,0.0009137655744815192,0.0004013203878791647,0.0004061651629103306,0.0010869295915247267,0.0010851579764221627,0.00027634665716422556,0.0009301683613702852,0.00030843787938912576
332,332.0,0.9895042205773634,1.00599616450462,0.001202865249856919,0.00023599962459152051,0.000753390858373845,0.00031743557332759045,0.0003787162813674448,0.0009894642044016543,1.00205523021495,0.9942113777424743,1.0008765073660981,1.0013253096419554,1.0005097198574637,1.0000431152426328,0.9933245226348,0.9989392256742664,1.0007951945640936,0.9918796516834386,1.0017094694598652,0.9923689784315319,0.9920033846330595,0.9990527122314196,0.9985568283821102,1.0015107472231939,0.9986550629294936,0.9977239287381162,0.9977512730919728,1.0041863054174391,0.997620044139382,0.9978982126024944,0.9999036664164276,1.0050728969114708,1.005802465780302,0.9967437584794177,0.9967380353992212,1.001544560790116,0.993867792801224,1.001524529855534,0.00023599962459152051,0.0007540193958526281,0.0008583627050581848,0.0009195470159288843,0.0009252961621022128,0.00027130437107421697,0.000944014778296164,0.00027940339436437206,0.0009369171619290824,0.001202865249856919,0.0009016092826174607,0.0012013191051122006,0.001054953457974461,0.000952504472953403,0.0005354587200438151,0.00029104422906876896,0.0009727515409722412,0.0008787729306312734,0.0009894642044016543,0.000339149578958562,0.0010082103070275894,0.0010135392669356194,0.0008741740571440068,0.0003787162813674448,0.0003832735602910685,0.0010304808807471571,0.0010287094270032698,0.00026046023625883553,0.0008885630673490611,0.00029084128530328134
333,333.0,0.9894972283121327,1.0059745420714459,0.0012056823868956098,0.000237999590239444,0.0007360624555802556,0.00030323077013020276,0.0003896361154880379,0.000952216526312121,1.0022103062551555,0.9941149189132908,1.0007541089533878,1.0012020259964363,1.000381431867689,1.0002072602211565,0.9932148814255939,0.999105000116626,1.0006652936716203,0.9917478900575324,1.001576179244394,0.9922376661179625,0.9918855272895667,0.9989243704726669,0.9985332656125597,1.001670184455418,0.9985243117910519,0.997623402461724,0.9976183389954427,1.0043537897942925,0.9974840777531767,0.9977627800718815,0.9997979796014452,1.0052451002709064,1.0059745420714459,0.9966016604637843,0.9965973217079233,1.0017051316550336,0.993764384124125,1.0016842449518344,0.000237999590239444,0.0007653424356958422,0.0008110700971443008,0.0008684964247998783,0.0008741478534476766,0.0002741952260568499,0.0009537007134296859,0.000282833146756333,0.0008848016669852333,0.0012056823868956098,0.0008506424599625166,0.0012049418968012235,0.0010625420465803371,0.0009002907849093011,0.0005355143526762621,0.0002961120545496024,0.0009189976450870592,0.0008912473850511984,0.0009348161897183491,0.0003470076998072064,0.000952216526312121,0.0009572256797585559,0.0008861193966999395,0.0003896361154880379,0.00039461498493438936,0.0009728937921865275,0.0009713911053090341,0.0002633026189055298,0.0008982441070765423,0.00029584728414308456
334,334.0,0.9894940765710319,1.0059671202560632,0.001336075628199947,0.00025212470183354956,0.0007781664195228567,0.0003239832717252981,0.0004226780121792384,0.0009803761443454883,1.00205196164924,0.9933505650934615,1.0000307467906766,1.00045913212187,0.9996304317856858,1.0000488323292436,0.9923575584525548,0.9989461020780436,0.9999049024043656,0.9907664221822724,1.0008297253021035,0.9912569297927318,0.9909726219609354,0.998164564817393,0.9979489437847374,1.0014990037570826,0.9977655963525882,0.9968074972145271,0.9968561302612792,1.0041863540431035,0.9967176526308473,0.9969961753225207,0.9989878623966444,1.0050725947554613,1.0058018417567827,0.9958318337247891,0.9958279265607707,1.0015479780652075,0.9929385447188099,1.001513482071433,0.00025212470183354956,0.0008606501243214009,0.0008183373763290358,0.0008757566960231111,0.0008815781082565054,0.0002910293515630166,0.0010670619247745974,0.00030085158699252624,0.0008919336601582276,0.0013360220270112536,0.0008566428866459212,0.001336075628199947,0.0011840947872565966,0.0009088613552231239,0.0005878854436070157,0.0003165211782385225,0.0009269818172605744,0.001002133272813315,0.0009429142661627191,0.0003736848044854382,0.000960072234689052,0.0009649688880346786,0.0009968641982789168,0.0004226780121792384,0.0004285968704193783,0.0009803761443454883,0.0009792748329600887,0.0002796253535677624,0.0010051859958970304,0.000316209058157672
335,335.0,0.9894950348315446,1.005971355879344,0.0013385659664349253,0.00024256168792773322,0.000764393821441307,0.00032510801125474535,0.00040965991725019544,0.0009495416478012622,1.0017346576340787,0.992442439836975,0.9993229250152581,0.9997272211886807,0.9988938196909628,0.9997098770904032,0.9913502304871851,0.9986004546104243,0.9991607984953828,0.989632960954765,1.0000982227824318,0.9901233236077285,0.9899094200528561,0.9974133324184893,0.9972549316775973,1.0011371628283046,0.9970072333907787,0.9958335002040567,0.996089523916531,1.0037811198206197,0.9959421364352379,0.9962170325854331,0.998021044046561,1.0046330764930675,1.0053577234438758,0.9950502596836167,0.9950475447188096,1.001212597693597,0.9919668272504538,1.001151793868452,0.00024256168792773322,0.0008654591030262019,0.0007929034539538968,0.0008485252313572019,0.0008539591673282859,0.00028002252648824086,0.001071956588519562,0.0002897625600323414,0.0008639273235360015,0.001338465990926472,0.0008296421353130688,0.0013385659664349253,0.0011880060004276624,0.0008808072704592104,0.0005852216417367556,0.0003050955472796548,0.0008980577964051762,0.0010083863987570415,0.0009134033630989738,0.0003611534480646504,0.0009299937337147782,0.0009345600785903892,0.0010043334982049474,0.00040965991725019544,0.0004156276562290867,0.0009495416478012622,0.0009487114524527869,0.00026912967589296926,0.0010095545106172052,0.00030481927141253547
336,336.0,0.9895003725711544,1.00598320053304,0.0012549040368916924,0.0002210686061928408,0.0007085064108235575,0.0003058894991968363,0.0003746571197700245,0.0008755304888610062,1.0015396234337501,0.9923112757193113,0.9992713713780482,0.9996737589926868,0.9988408361530025,0.9994959996044421,0.9912176156197844,0.9983804345975602,0.9991062374766155,0.9895003725711544,1.0000404751847336,0.9899902670817725,0.9897759143069842,0.9973563393258418,0.9971149676799365,1.0009136071012177,0.9969489699581559,0.9956996930374338,0.9960288022112487,1.0035344706606684,0.9958807883627839,0.9961571273612436,0.9978864597569646,1.0043662534496616,1.0050880556156165,0.994985385881648,0.994983826016072,1.0010032049476518,0.9918342436014859,1.0009281873510631,0.0002210686061928408,0.0008118530241852519,0.0007313379151716779,0.0007821450181361932,0.0007875948028863912,0.00025551937935412,0.0010047602415985883,0.000264472773633088,0.0007967245553067173,0.0012549040368916924,0.000764784472373601,0.0012547011469194941,0.0011134593890713637,0.0008122049430913208,0.0005429560474357392,0.0002783728759803631,0.0008280083988595417,0.0009446638058041158,0.0008420154039716944,0.00032988669731130293,0.0008573422672925006,0.0008615540014130908,0.0009402504554097448,0.0003746571197700245,0.0003801543003207943,0.0008755304888610062,0.0008746714670635049,0.0002453767048911829,0.0009460983623336082,0.00027812362317615865
337,337.0,0.9895103434130706,1.0059986058089019,0.0012543943755388756,0.00021020601105881454,0.000689449318175914,0.000306531487492127,0.0003562260120669084,0.0008360606559618374,1.0016242332391143,0.9928138603523127,0.9996355933578668,1.000042125715281,0.9992099958117762,0.9995869417647915,0.9917760877973469,0.9984734722476438,0.9994686365530291,0.990118862121186,1.0003778296594095,0.9906083740111261,0.9903602015066789,0.9977309573666553,0.9974484865330209,1.0010103849366847,0.9973273564679979,0.996228420366025,0.9964106406078024,1.0036397148590959,0.996265744140269,0.9965430899848452,0.9984068314386335,1.0044785518457233,1.0052009229233854,0.9953738280666926,0.9953723187975615,1.0010891808206812,0.9923749714792859,1.001024420919109,0.00021020601105881454,0.0008129768571464491,0.0007015069549985158,0.0007492540802369085,0.0007554129501644173,0.00024348055954725008,0.0010038728392611992,0.000252108352628668,0.0007642429352930899,0.0012543943755388756,0.0007330418259590399,0.0012536296318972624,0.0011120659180671412,0.0007780506784351214,0.000532875100862863,0.0002643382636271302,0.0007925224344997122,0.0009416095433379166,0.0008052817120046517,0.00031330883760227117,0.0008192695654864726,0.0008231125901759722,0.0009352837279715834,0.0003562260120669084,0.00036134308399560607,0.0008360606559618374,0.0008351877664634181,0.0002332517447539954,0.0009453960443748837,0.00026416849185943654
338,338.0,0.9895251375634053,1.0060135232986815,0.0012801026422019693,0.00020633065570359254,0.000684408000754963,0.00031309090334309935,0.0003470173198365091,0.0008310576275203675,1.0019732057234552,0.9934012194993783,1.000142173714881,1.000556724872073,0.9997249198637168,0.9999486049024757,0.9924155532551273,0.998841563428147,0.9999765046932902,0.9908186851442164,1.0008622637390936,0.9913070219169015,0.9910266097971049,0.9982511299980393,0.9979437298188588,1.0013731044595726,0.9978528475169633,0.9968386609424881,0.9969404768183615,1.0040219739594891,0.9967985744407216,0.9970767056818687,0.999005112645298,1.0048747596013365,1.0055979954767977,0.9959110219375731,0.9959092854471125,1.0014437204822157,0.9929991226555351,1.0013867603323798,0.00020633065570359254,0.0008310576275203675,0.0006844845724410089,0.0007298468713163713,0.0007367927354522939,0.00023917421721939187,0.0010242224778735632,0.0002477007344902273,0.0007459442112965233,0.0012801026422019693,0.0007149320021130657,0.0012785874883798874,0.0011344889502931809,0.0007571764741070967,0.0005353066802370335,0.00025789580599160604,0.0007704156295867116,0.0009593482244158059,0.0007817094165546358,0.00030537421614217303,0.0007942178656179257,0.0007976183917853093,0.0009525224810459573,0.0003470173198365091,0.00035167333776473664,0.0008088909906357613,0.0008083137712524171,0.00022840507424002195,0.0009648697076390946,0.00025781944949465716
339,339.0,0.989544929373997,1.0060239045941302,0.0012287973704099477,0.00019973110032026983,0.000649704081875012,0.00029850023818818407,0.00033278386842538354,0.0007981308266012583,1.0022100560095157,0.9939268701325971,1.00059071368463,1.001018390967045,1.0001870652252116,1.000202006002646,0.9929899901624759,0.9990998642628028,1.000431424483164,0.9914444242573512,1.001294906732987,0.9919326925983045,0.9916251620142191,0.9987185594605751,0.9983662716261383,1.0016254312821358,0.9983283515654668,0.9973978101545582,0.9974176847790943,1.004289794936386,0.9972782981701819,0.9975586396325432,0.9995586969276522,1.0051504754290157,1.005873981864715,0.9963899271820141,0.9963885362278984,1.0016900866180563,0.9935626292133339,1.0016387218528495,0.00019973110032026983,0.0007981308266012583,0.0006417473558453948,0.0006835407937009767,0.0006905458023258789,0.00023137918625647163,0.0009830768371502654,0.00023959711362231937,0.0006995532452230912,0.0012287973704099477,0.0006701827851697162,0.001226894615161743,0.0010891125737271608,0.000708744035059446,0.0005105673540010498,0.00024789557021642696,0.0007208931243317245,0.0009210000341597485,0.0007308648071926152,0.0002932605894570895,0.0007420866513000777,0.0007451485420027623,0.0009147668648340193,0.00033278386842538354,0.00033695645000595477,0.0007548377819659387,0.000754516348904172,0.0002205112424473226,0.0009261327559433582,0.00024786683048876924
340,340.0,0.9895698931966836,1.0060257012869986,0.0011866774645026721,0.0001866570146672342,0.0006251824998253846,0.0002914280292327933,0.00030891534640646546,0.0007672993542560307,1.002318314629621,0.9941977541812979,1.0007900160102559,1.0012247461438304,1.0003924116207088,1.0003153843596517,0.9932949084322994,0.9992128924384114,1.0006361370150227,0.9917820497432708,1.0014880382982045,0.9922727902255403,0.9919482759074635,0.998928524142081,0.9985737553537474,1.0017455463376799,0.9985424913371893,0.9976969399199455,0.9976336569175906,1.0044295292143441,0.9974973327397384,0.9977821194481605,0.9998652468968925,1.0053017569502158,1.0060257012869986,0.9966080742983194,0.9966068503244527,1.0018035186029295,0.9938534107570969,1.0017585610333872,0.0001866570146672342,0.0007672993542560307,0.0006231663252941494,0.0006632879085257124,0.0006707018234658979,0.0002159662903226867,0.0009463887891630893,0.0002235621269158033,0.000679992337240892,0.0011866774645026721,0.0006519498870035516,0.0011848575067752811,0.0010500260345003298,0.0006883009029218012,0.00048799559941616776,0.00023083708660758705,0.0006992143962002981,0.0008847147564213989,0.0007087820663512289,0.0002725678992474481,0.000719588189780282,0.0007223646530908285,0.0008784120206386003,0.00030891534640646546,0.00031268068423371696,0.0007318517126175346,0.0007314270174706372,0.0002057764797414063,0.0008906914194506402,0.000230821901532174
341,341.0,0.9896002033833032,1.00601621119887,0.0013222261631750994,0.000179226246727245,0.0006784372988682837,0.00033684880680552804,0.0002982079220484382,0.0008489571018349227,1.0020172960277063,0.9937447418527697,1.0003288141856914,1.0007390623441106,0.9999002891402708,0.9999833825965452,0.9927948547382411,0.9988730395892392,1.0001265595438957,0.991217014071756,1.000968006139132,0.9917123546732726,0.9914235579982642,0.9984288691677645,0.9981346427619245,1.0014094471356503,0.9980359525874157,0.9972164874242387,0.9971195599056333,1.0040803586262097,0.9969768162397914,0.9972571142655212,0.9993805880287939,1.0049406248836348,1.005664105191999,0.9960852170955532,0.9960839351064386,1.0014834710373712,0.9933661422223334,1.00142249107553,0.000179226246727245,0.0008489571018349227,0.0006815245132267862,0.00072505005723858,0.0007341192449629039,0.0002068596487891615,0.001048852527692294,0.0002141214669724523,0.0007454127774571963,0.0013222261631750994,0.0007159087638097289,0.0013204945094974444,0.001166522343880802,0.0007541451221802991,0.0005298585303546139,0.0002222666671004424,0.0007651355885289331,0.000977519203326734,0.0007760281519461997,0.0002626841302982757,0.0007883281693043669,0.000791476154322227,0.0009695112747064553,0.0002982079220484382,0.00030198914926071193,0.0008016065565990197,0.0008008022220104658,0.00019746973842060236,0.0009845920984205981,0.00022222292195550408
342,342.0,0.9896360342856945,1.0059981170706547,0.001404169989935725,0.00018012759347683715,0.0007081674320246221,0.00036047117495903094,0.0003030994752219024,0.0009017542118372092,1.0015776358335053,0.99282732878736,0.9996177140872916,0.9999995822150741,0.999157236656007,0.9994997589713526,0.9917858965749968,0.9983797377640182,0.9993745122784834,0.9901087208808098,1.0002330760917488,0.990605287086605,0.9903667328596016,0.9976661221453452,0.9973837991555806,1.0008998515580874,0.9972615242258449,0.9962284554253942,0.9963364154636267,1.0035179629838866,0.9961843788805155,0.9964554970218925,0.9983892598697067,1.004341458014752,1.0050606964216549,0.9952898627384308,0.9952889216937795,1.001013311071116,0.9923822315692841,1.0009132982652207,0.00018012759347683715,0.0009017542118372092,0.0007033307733728195,0.0007484020153311,0.0007580071359832136,0.00020769647326478662,0.0011130570119670235,0.00021513986594021617,0.0007703097419564469,0.001404169989935725,0.0007407437580023286,0.0014026452891787043,0.0012383550441918052,0.0007797324060321081,0.0005593962492557227,0.00022450423734019385,0.0007910957122714501,0.0010371547449918505,0.0008030018965013317,0.0002661557145640836,0.0008162622686339556,0.0008197275261826707,0.0010279458192658417,0.0003030994752219024,0.00030720790120397856,0.0008301128144107654,0.0008289941651357229,0.0001987035275347941,0.0010437508997754017,0.00022443869797866223
343,343.0,0.989677560255695,1.0059754478730945,0.0013167919931942626,0.00017108230095600935,0.00066226303776081,0.0003363123227579841,0.0002893459793727057,0.0008474887241689866,1.0015268240739823,0.9924762748740055,0.9992877859833624,0.9996590467165074,0.9988122892696328,0.9994448495588019,0.9914019854265483,0.9983245020241511,0.9990255447793086,0.989677560255695,0.9998912871462841,0.9901747085006373,0.9899587040858833,0.9973184662950799,0.9971275755269359,1.0008434262261587,0.996910426476199,0.9958621177055054,0.9959828583970516,1.0034680262608335,0.9958268948455375,0.9960953800862528,0.9980335647802207,1.0042933380129238,1.0050131685991903,0.9949329848974362,0.9949317076955538,1.0009601468021472,0.9920042628368879,1.000857414947828,0.00017108230095600935,0.0008474887241689866,0.0006526574314131377,0.0006941999551532436,0.0007030274989877556,0.0001974190163153847,0.0010451421671562847,0.00020463108123846687,0.0007141466354539107,0.0013167919931942626,0.000686336847848207,0.0013154227535879348,0.0011620845525453804,0.0007234180310911162,0.0005248661790440604,0.0002137301954711485,0.0007340443650880359,0.0009735951538674631,0.0007452647668295711,0.0002537252377121625,0.0007576196113947581,0.0007607851038186451,0.0009646266724478748,0.0002893459793727057,0.00029338390752464206,0.000770639230384927,0.0007695369656615433,0.00018898474659307844,0.0009802249428887211,0.00021366908561488434
344,344.0,0.989724290905622,1.0059522325769314,0.0012653253444278303,0.00016476813258919795,0.0006341730321186659,0.00032354566456151645,0.0002745223413288746,0.0008173011431948498,1.0018226886415889,0.9928561124477483,0.9995862792202448,0.9999654349190351,0.9991181193269507,0.9997601021886228,0.9918260639036146,0.9986474204099346,0.9993272993654047,0.9901440874259358,1.0001827657956548,0.9906402701093089,0.9903995603842884,0.9976316404563267,0.9974783094000644,1.0011719594176265,0.9972276421474282,0.9962752552236804,0.9963031587012393,1.0038310236298866,0.9961499093907381,0.9964197641195809,0.9984476910296309,1.0046809250834088,1.0054041423954845,0.9952617378702101,0.9952590738686943,1.001267733799017,0.9924142368787721,1.0011859848594644,0.00016476813258919795,0.0008173011431948498,0.0006246664884056833,0.000663065275338243,0.0006710925007741252,0.00018931083948555427,0.0010067205704315397,0.00019621445285650414,0.000679824046209646,0.0012653253444278303,0.0006507070486332715,0.001263857061327915,0.0011179651419067902,0.0006902351483844084,0.0005043496607889129,0.00020412424464635162,0.000700588900549571,0.0009357372536235973,0.0007113081379370996,0.00024145548805939751,0.0007229303169564285,0.0007259601646018451,0.0009254102500107489,0.0002745223413288746,0.00027821707317062563,0.0007352766074609103,0.000734302850857276,0.00018120657977794747,0.0009447104392174822,0.0002040374606073523
345,345.0,0.9897730768897094,1.0059325001529071,0.0012735843353413184,0.00016946430846981003,0.0006390078566179024,0.0003256561611021536,0.00027490466384598184,0.0008293629981194756,1.002064290700553,0.9934435476120155,1.0000481629540483,1.0004391416643823,0.9995949504878578,1.000022164927936,0.99247201715138,0.9989167955143591,0.9998044273313729,0.9908628059657829,1.0006503019727,0.9913550280035486,0.9910736842113544,0.9981180839286118,0.9979411290968988,1.00144923102657,0.9977223911073299,0.9969032861126548,0.9967996081539338,1.0041405155329226,0.9966468655243219,0.9969156292571545,0.9990699330516015,1.0050112048181088,1.0057362744561253,0.9957602071373836,0.9957574511741797,1.0015207114383813,0.9930475430582195,1.001463330803432,0.00016946430846981003,0.0008293629981194756,0.0006295192721447611,0.0006668145893588681,0.0006741804892183464,0.000193633734950583,0.001018386573427385,0.00020069852676995892,0.0006799256429318661,0.0012735843353413184,0.0006470197814071606,0.0012719843864470734,0.0011283768787202582,0.0006929232201242553,0.000514100505504699,0.00020704161531634837,0.0007040780365856246,0.0009455952396457505,0.0007146614184724117,0.000243344135270743,0.0007259766097563311,0.0007291389796181498,0.0009330832139701501,0.00027490466384598184,0.00027831595514782564,0.0007377456302617014,0.0007369013157484363,0.00018521040308183492,0.0009573680473671026,0.00020689519151286117
346,346.0,0.9898201041226697,1.0059202795717637,0.001256228541706329,0.00016805969407398332,0.0006299134286607194,0.0003218169636584969,0.0002695173981986853,0.0008222627409166412,1.0021913769055495,0.9938936187751454,1.000374293230042,1.0007740068178639,0.9999277719470444,1.0001634140304492,0.9929616796819158,0.9990617168478826,1.000127103259359,0.9913964589971906,1.0009524598780999,0.9918855406138162,0.9915794961048275,0.9984570793679656,0.9982609713803074,1.0015949165548943,0.9980634592664206,0.9973749325406573,0.9971439655872876,1.0043019763010568,0.9969934991411303,0.9972648110437929,0.9995330142439681,1.0051855004954857,1.00591254449023,0.9961107107766242,0.9961078304128363,1.001656736157582,0.9935299115259727,1.0016093205795842,0.00016805969407398332,0.0008222627409166412,0.0006192237075038916,0.0006555902476385115,0.0006622632454353247,0.00019165285353096886,0.0010081751643718213,0.00019856699311813852,0.000665997270968492,0.001256228541706329,0.0006311435205662792,0.0012549506418507957,0.0011157246509373767,0.0006805508040695465,0.000510766875556107,0.0002039988764796991,0.0006923560793779687,0.0009370181385606199,0.0007025340470401185,0.0002394073577727132,0.0007135242377810891,0.0007170913331568309,0.0009246759523208925,0.0002695173981986853,0.0002726639045986887,0.0007242172985154837,0.0007235137611422725,0.00018329816055683793,0.0009486164254162462,0.00020381293665924349
347,347.0,0.9898615585192161,1.0059195998042432,0.0011816723777804165,0.00016067200986754962,0.0005947350658547145,0.0003017477868045049,0.0002567599667135308,0.0007737290055677007,1.0022313347433538,0.9940484258083117,1.0005466496523543,1.000944855544248,1.0001010602898346,1.0001927559197727,0.9931384495197559,0.9990896936549652,1.0003002122128526,0.9916015301270971,1.001116475324192,0.9920894473728943,0.9917694834084692,0.9986342979635029,0.9983851031001084,1.001624823741512,0.9982380367954128,0.9975330779053927,0.9973170474431438,1.0043181508188794,0.9971629717607255,0.9974325388972558,0.9996816099750849,1.0051937084658684,1.0059195998042432,0.9962785121420422,0.9962762325695315,1.0016868325880732,0.9936966777378295,1.001639515099122,0.00016067200986754962,0.0007737290055677007,0.0005836066289224716,0.0006185365191853872,0.0006249096537946959,0.00018358105621992007,0.000948701981368012,0.00019022869536374908,0.0006291382272233423,0.0011816723777804165,0.000597190085879434,0.0011804481353792553,0.0010498047851285278,0.0006422769813039632,0.0004841176257802581,0.00019509837765946698,0.0006537803891115212,0.0008821212286384124,0.0006636133144403917,0.0002284820150227382,0.0006741922759372016,0.0006779958269358173,0.000871478108943872,0.0002567599667135308,0.00025964748413482343,0.000683980572114226,0.0006833629635660954,0.0001754382146010153,0.0008925709135652093,0.0001949165554924274
348,348.0,0.9898936259940609,1.0059329080590953,0.0012067801439783067,0.00017214061150093877,0.0006132835048459544,0.000303982951927392,0.0002783271561150644,0.0007930029268993282,1.001939511813017,0.9935652130919221,1.00021989725999,1.0006061915410138,0.9997556015376596,0.9998634017244505,0.9926131832148717,0.9987514696206105,0.9999489392533385,0.9910296797521487,1.0007648278585262,0.9915154787542216,0.9912263952096438,0.998280014250315,0.9979794911103136,1.0012764601634982,0.9978771216940027,0.9970225831850438,0.9969523037702294,1.0039328338679678,0.9967886976998838,0.9970558667899597,0.9991659043687512,1.0047738741609127,1.0054937399872184,0.9958930947228658,0.9958910565752715,1.001369895208949,0.9931840314856979,1.001292153607668,0.00017214061150093877,0.0007930029268993282,0.0005936267153719849,0.0006313606875581658,0.0006383635944533021,0.00019881724040169153,0.0009707961034266207,0.00020631773130542366,0.000645579575810544,0.0012067801439783067,0.000616184923196923,0.0012047304139462564,0.0010732136665388232,0.0006575441408994648,0.0005071448778740445,0.00021194046225627444,0.0006701910065431416,0.0009050233726161104,0.0006811538219024739,0.0002480266307705135,0.0006927260474367962,0.000697912209333475,0.0008963214230323923,0.0002783271561150644,0.00028145759500399533,0.0007023284011710455,0.0007017124646365035,0.00018937483385481885,0.000914661443291903,0.0002117449242523114
349,349.0,0.9899124924619167,1.0059563244971048,0.0012787013455299338,0.00018238598741558386,0.0006512571991483042,0.0003219192997971358,0.00029837484158909107,0.000843924751640123,1.0016459634103956,0.9928632517373867,0.9996647905895384,1.0000304437522596,0.9991760933744773,0.9995399073455057,0.9918387115631757,0.9984199645891992,0.9993641266081636,0.9901690320738993,1.0001880632533593,0.9906567311548279,0.9904145590933445,0.9976884755095412,0.9974202653936128,1.000935489683894,0.9972777288673041,0.9962795492409217,0.9963476588030142,1.0035616644618448,0.9961792603630675,0.9964448110472295,0.9984181427089551,1.00437572664545,1.005091961429173,0.9952768379914233,0.9952751329895195,1.0010554870916832,0.9924317766061196,1.0009514685250742,0.00018238598741558386,0.000843924751640123,0.0006246191605071643,0.0006660618313423853,0.0006739158914011127,0.0002122365040450585,0.001031005462129083,0.00022037774738979242,0.0006836690390677018,0.0012787013455299338,0.0006542640436516835,0.0012759966875415544,0.0011393050597952319,0.0006954886124589234,0.0005449364473936637,0.00022716807385240713,0.0007097601515071127,0.0009634181101977878,0.0007220140216003975,0.0002660297669061584,0.0007350191875672009,0.0007419605908854277,0.000955199305780769,0.00029837484158909107,0.0003017530909025536,0.0007443654286874918,0.0007437777935820712,0.00020177143403880883,0.0009732893472955714,0.00022692625874728398
350,350.0,0.9899143438374967,1.0059843875170638,0.001219558916709964,0.00017336691467043262,0.0006217085472011464,0.0003074537379614748,0.0002838448232569067,0.0008055182965390349,1.0016429566290925,0.9926688580414628,0.9994416822092398,0.9998017164084143,0.9989462707381319,0.9995369682904959,0.9916191733542844,0.9984155120143603,0.9991249555284426,0.9899143438374967,0.9999488004611118,0.990405245874879,0.9901821022496833,0.9974580609289286,0.9972762731086027,1.0009377683357101,0.9970479754994466,0.9960747890130034,0.9961192551434076,1.003565715987117,0.995950966414735,0.9962176501687279,0.9982134710231545,1.0043802070911136,1.005095757397886,0.9950493159198721,0.995047908258812,1.0010554202594497,0.9922184582137411,1.0009528183643879,0.00017336691467043262,0.0008055182965390349,0.0005967054394338891,0.0006365302902997155,0.0006442679633619843,0.0002017019695127225,0.0009835002008317154,0.0002094987465680815,0.0006539630138622178,0.001219558916709964,0.0006260918760448827,0.001216872675582068,0.0010870438661682092,0.0006649144703905843,0.0005201989755217062,0.0002160470527929392,0.0006787056180163801,0.0009190013296728203,0.000690483691471617,0.0002530597706011984,0.0007030992581771833,0.0007100446366075382,0.0009105541561507835,0.0002838448232569067,0.000287097247137993,0.0007117262829036934,0.0007111927713720339,0.00019172750624840657,0.0009291282796015807,0.00021581037652611303
351,351.0,0.989896952982005,1.0060116355177642,0.001157986439897493,0.00016944399002293776,0.0005900198121985136,0.000288970420276416,0.00027974096140447925,0.000765139884276507,1.0017600914808698,0.9930458068176783,0.9996381182948174,1.0000024831357581,0.9991453967549422,0.9996725858174615,0.9920290555327624,0.9985582491687055,0.9993105885401734,0.9903499654080099,1.000113158362078,0.9908396854006148,0.9906065089835078,0.9976595825336358,0.9975217310543733,1.0010781148282695,0.9972544752666426,0.9964775911712467,0.9963277560688882,1.003729809458144,0.99616405972227,0.9964319556823727,0.998614691738572,1.004562338800977,1.0052783965339687,0.9952641750850472,0.9952626504551952,1.001183732868712,0.9926226401453891,1.0010923988083318,0.00016944399002293776,0.000765139884276507,0.0005613739750076534,0.0005984278509639488,0.000605576712099218,0.0001969085126046236,0.0009342551486763971,0.00020475976766769395,0.0006140596908315339,0.001157986439897493,0.0005877466325577861,0.0011550007562537228,0.0010315637152903654,0.0006252783038576647,0.0004959894230002573,0.00021137712669136116,0.0006385595452775395,0.0008736412615478105,0.0006494178290121489,0.00024893414236316474,0.0006608863155613172,0.0006670426161751853,0.000865604698542016,0.00027974096140447925,0.0002830497028734424,0.0006690921702074287,0.0006685307554194056,0.00018706839156918209,0.0008829546989922726,0.00021118334731084584
352,352.0,0.9898644405426129,1.006032606897999,0.0011526946043908827,0.0001662999558705927,0.0005820112294072571,0.0002880801153386187,0.00027717095701065446,0.0007638565010119098,1.001987560089291,0.9935574277182889,1.0000047003567132,1.0003757021105968,0.9995220848748841,0.9999226809333639,0.99259005147162,0.9988167232807058,0.9996903530254194,0.9909699579719589,1.000482031601374,0.9914563466407786,0.991190340706667,0.9980352455665984,0.9979092306235154,1.001326527250249,0.9976334886138675,0.9970258377824763,0.9967073448622602,1.0040044093033882,0.9965452755103756,0.99681501760961,0.999165102017595,1.0048568269882368,1.0055737018632132,0.9956465574274318,0.9956446402958232,1.001420895689495,0.9931730326679893,1.0013402081245932,0.0001662999558705927,0.0007638565010119098,0.0005490051111688715,0.000584615945455936,0.0005911651731895658,0.00019342914359726356,0.0009315713077743655,0.00020137737672186245,0.0005977502253297699,0.0011526946043908827,0.0005709579497152639,0.0011488473444304995,0.0010263810215323486,0.0006107891201456855,0.0004922011872849357,0.00020807893231542616,0.0006240204721848894,0.0008716149012047804,0.0006343777446699203,0.00024620534929296764,0.0006450232593580953,0.0006506643176792141,0.0008626495287732806,0.00027717095701065446,0.00028053321912745107,0.0006531943817331626,0.0006526057414339465,0.00018353960876255253,0.0008817870992685437,0.0002079294017830652
353,353.0,0.9898225141129829,1.0060418400565605,0.0011149580259444587,0.00015619471581897605,0.0005584577220925197,0.00028069443018446537,0.00026038939409449914,0.0007402248774867168,1.0021688721988158,0.9939745107529598,1.0003249170368185,1.000705958284026,0.9998524781564334,1.0001219022526038,0.9930550021717097,0.9990236741209021,1.000020883369544,0.9914873915047756,1.0008015780035222,0.9919715777024766,0.9916762123179528,0.9983697133594074,0.9982377318727442,1.001530139542387,0.9979711271713894,0.9974744064359848,0.9970486300785205,1.0042318440182205,0.9968909788946418,0.9971630381858397,0.9996181460313114,1.0051030344423253,1.0058201010212917,0.9959966604088702,0.9959949903602572,1.001611432137765,0.9936273490773537,1.0015435183906216,0.00015619471581897605,0.0007402248774867168,0.0005266792733597358,0.0005601262840924737,0.0005660565337406317,0.00018159836605752215,0.0009020477040763881,0.000189104165408788,0.0005708851198280617,0.0011149580259444587,0.0005437014386875646,0.001110661201201901,0.0009926415247466088,0.0005850759039510784,0.0004729530917891074,0.00019539987118871637,0.0005974255818213447,0.000843049295622969,0.0006071356280711078,0.00023124003605734208,0.0006168223890590616,0.0006220535797722396,0.0008329153657055413,0.00026038939409449914,0.0002635865219637409,0.0006246591266926008,0.0006241270170591251,0.0001722348180004069,0.0008544960041468172,0.00019528880733007606
354,354.0,0.9897768812867779,1.0060338733922412,0.0010420494634682286,0.00014789115153077825,0.0005221322308562804,0.000260952593053097,0.00024903338121306194,0.0006925241776170195,1.0023445677089864,0.9939854135353634,1.0003968934591077,1.00078672626571,0.9999306929774286,1.0003045009221871,0.9930787994632594,0.9992086682334926,1.0001007114910916,0.9915297676077037,1.0008822775346549,0.9920131489751208,0.9917070592261474,0.9984546802407888,0.9983344637664434,1.0017219312562677,0.9980615093706402,0.9974865957453173,0.9971427123366884,1.0044385871985655,0.9969914224804547,0.9972688100664483,0.9996235509302266,1.0053173179630106,1.0060338733922412,0.9961017236007926,0.9961007667213488,1.0017938826726878,0.9936433297659423,1.0017356432119342,0.00014789115153077825,0.0006925241776170195,0.000489980868010331,0.0005208088462226122,0.0005265270531020419,0.00017259028469085764,0.0008435466278656411,0.0001798275885858132,0.0005309603699505567,0.0010420494634682286,0.0005056578712589097,0.0010381625402857263,0.0009277971062896914,0.0005444108636590537,0.0004430621846161562,0.00018605451495786664,0.0005558118277863511,0.0007879562789518062,0.0005647496773333418,0.00022052921544025026,0.0005738013596073484,0.0005785951410588315,0.0007785662851172967,0.00024903338121306194,0.00025231911569553516,0.0005813916777833571,0.0005809204818900034,0.00016351175669463512,0.0007990264226730685,0.00018590279233224603
355,355.0,0.9897332496576605,1.0060051180099252,0.0010419050678780993,0.00015129406879416606,0.000521570355925323,0.00025832244683121126,0.0002610317797428377,0.0006945205766073488,1.0021967222433408,0.9933935102575485,1.0000455353688016,1.0004303641895826,0.9995723080192221,1.0001414674051314,0.9924367156190713,0.9990408469626121,0.9997476394237507,0.9908378374275016,1.000544449435938,0.9913200993826357,0.9910393961519357,0.9980929503104877,0.9979471501356253,1.001547728342087,0.997699331289385,0.9968537263421335,0.996779187898784,1.0042391072190984,0.9966258174463242,0.9969040725959742,0.9989831569266384,1.0050945669332096,1.0058074031715927,0.99573250892399,0.9957315071355987,1.0016342476387883,0.9930124393250928,1.001562243444641,0.00015129406879416606,0.0006945205766073488,0.00048046820304881415,0.0005113996342030961,0.000517452972197985,0.00017831128723963408,0.0008448588330739071,0.00018607201558970476,0.0005226034211053746,0.0010419050678780993,0.0004992888160719655,0.0010384487777155092,0.0009281757285566038,0.0005354821441918902,0.00044611434269466405,0.00019309919013217461,0.0005472464881597114,0.0007891703772472188,0.0005562544569632907,0.00022979585498666657,0.0005658642964877369,0.0005706218623748368,0.0007824624351034877,0.0002610317797428377,0.00026490716748611985,0.0005744829439483684,0.0005739819677315241,0.0001686223477276451,0.0008003210143183484,0.00019285260638095711
356,356.0,0.9896973268192936,1.005959475838865,0.0010564158982089935,0.00015037440911596953,0.0005269239693999542,0.00026277550108359983,0.0002620091389313208,0.000704031951736129,1.0018079107122164,0.9926125649141178,0.9994719166755227,0.9998389650390324,0.9989745166076781,0.9997128749019671,0.9915829479616772,0.9986044917059934,0.999143184267556,0.9899009021401624,0.9999510256235556,0.9903842664888095,0.9901461969404339,0.997484866694056,0.9973171918342145,1.001096902658703,0.9970843105609489,0.9960225123435148,0.9961577807972651,1.003738498136324,0.9959961003696882,0.9962702036863668,0.998152243215482,1.0045583874348414,1.0052674768198602,0.9950983221789158,0.995097237874243,1.00121834674608,0.9921796680243467,1.0011119910892847,0.00015037440911596953,0.000704031951736129,0.00048375652704017946,0.0005153909329320321,0.0005217395561465563,0.00017803898060569898,0.0008563817756165208,0.0001859711435810386,0.0005281730998496297,0.0010564158982089935,0.0005062574618591087,0.0010527895591718385,0.0009405550734224559,0.000540050881885695,0.00045203428496299117,0.00019319078495339787,0.0005520697322584047,0.0007987583742428938,0.000561042976207821,0.00023009841678294234,0.0005709132597138074,0.0005754942952613405,0.0007940711320609854,0.0002620091389313208,0.0002660964201950904,0.0005801760097624008,0.0005796311682249917,0.0001681925099280366,0.0008110780689715449,0.00019293525836880786
357,357.0,0.98967482036534,1.005902721514406,0.0009899102918860029,0.00013792589732932345,0.0004926267706073197,0.0002475959860291725,0.00024084950831094708,0.0006596662679000853,1.001619439905527,0.9924075199154595,0.9993671941434092,0.9997252831748815,0.9988609797686095,0.9994989634606626,0.9913684636244017,0.9983843519387379,0.9990225862148353,0.9896748203653399,0.9998280904700191,0.9901576572873344,0.9899255678223736,0.9973707470702614,0.9971358713938732,1.0008795928712952,0.996970264542373,0.9958153247201661,0.9960432679117905,1.0034951396590488,0.9958811210761361,0.9961591613447983,0.9979455004971449,1.0042917683972816,1.0049977807861143,0.994979913044842,0.9949797036477117,1.0010142073311663,0.9919598733866737,1.0008943554472398,0.00013792589732932345,0.0006596662679000853,0.0004537164740769534,0.00048335551218689195,0.0004893060750756418,0.00016347147693221664,0.0008024922542922434,0.00017085785541751886,0.0004959226404147795,0.0009899102918860029,0.0004758694539216372,0.0009862812726745785,0.0008812782208721065,0.0005062850132874978,0.00042154716320050024,0.00017730195912480891,0.0005174056571027598,0.0007481924816178801,0.0005256048492499123,0.0002113536851886338,0.0005347773279641853,0.0005389129500768732,0.0007440678964177847,0.00024084950831094708,0.0002446149667571694,0.0005433807330202261,0.0005428525929498568,0.00015432170698589034,0.0007602081574271799,0.00017707277655751037
358,358.0,0.989670358836727,1.0058406296718923,0.0009419672720948828,0.00013063964924627729,0.00046477984293720763,0.0002360915140499194,0.0002288101453549952,0.0006299682180239711,1.0017188362343152,0.9927752904286146,0.999659673232758,1.0000205143340217,0.9991609722093183,0.9996046550509735,0.9917790601404766,0.9984926419228252,0.9993219061769342,0.9901344756038742,1.0001137751529694,0.9906136721500179,0.9903583722764958,0.9976747530037303,0.9974020368041345,1.0009866757254877,0.9972770298002896,0.9962067433925392,0.9963490999884631,1.003610264616485,0.9961892396626674,0.9964709120111661,0.9983354967637524,1.0044123169278527,1.0051182120442648,0.9952848541111042,0.995285774538337,1.0011145957185257,0.9923542636511813,1.001001867454786,0.00013063964924627729,0.0006299682180239711,0.00042322509061611406,0.000450469147879222,0.000456001733748089,0.00015516541749224848,0.000765445287316594,0.0001624217092159028,0.00046168547017209005,0.0009419672720948828,0.00044231800164063503,0.0009382888759214036,0.0008396880699269774,0.0004713145467893714,0.0003982633651881417,0.000167719106713519,0.00048172658317281194,0.0007150672342005336,0.000489238404815377,0.00020050004692119053,0.0004977673802706939,0.0005016779308759773,0.0007113821078608036,0.0002288101453549952,0.00023224951632332708,0.00050565879002015,0.0005051553373741087,0.00014614493974546904,0.0007259838310937524,0.00016745207810160096
359,359.0,0.9896842545634438,1.0057789749466683,0.0009414377111057688,0.0001295435791162237,0.00045907510268877847,0.00023662382599157853,0.00022745668740511906,0.0006306925161205372,1.0019153075033624,0.9932689034265758,1.0000147072756707,1.0003846746515839,0.999531227832704,0.9998291294794901,0.9923164513658977,0.9987247693990429,0.999695113813951,0.9907236904090148,1.0004752697831925,0.9911998323472818,0.9909182291978734,0.9980466132828526,0.9977739415730045,1.0012115661237204,0.9976498591580379,0.9967207800023649,0.9967225018048458,1.0038539411858534,0.9965659797298537,0.9968503491626546,0.9988420387301921,1.004671370472542,1.0053778234314823,0.995661334141177,0.9956630634550224,1.0013241361810619,0.992880732210156,1.001226975834081,0.0001295435791162237,0.0006306925161205372,0.00041241367501235096,0.00043843341219951487,0.0004436886224974359,0.0001542318509391022,0.0007661365807453224,0.0001618485550976742,0.0004485883182505165,0.0009414377111057688,0.0004286227285843923,0.0009372948600265283,0.0008394598147405694,0.0004577870109545963,0.0003947127939781443,0.00016578385608076598,0.00046789723089401435,0.0007169304095957587,0.0004750931372980956,0.00019892458466275282,0.0004834372377892988,0.00048738142610168296,0.0007142909651578007,0.00022745668740511906,0.00023063423967194127,0.0004910741687185461,0.0004906025465170274,0.0001447445924177077,0.0007276427229063469,0.00016546724607782116
360,360.0,0.9897157408227443,1.0057235319740796,0.000906737970307346,0.00012907495362328685,0.0004424172895923158,0.0002258475511172103,0.0002260889884431952,0.000606263056613551,1.0020479937632178,0.9937330669726736,1.0003459531699557,1.0007230995507697,0.9998746236948711,0.9999858882797924,0.992825324745839,0.9988916408522405,1.0000386133790085,0.9912779284673221,1.0008062550652206,0.9917554285598797,0.9914467597176682,0.9983990331502252,0.9981087106126242,1.0013714386255623,0.998006324795721,0.9972127391108574,0.9970819824836179,1.0040313458415002,0.9969311687284989,0.9972179216962866,0.9993269519445044,1.004866528740061,1.0055751661776684,0.996033847144836,0.9960355155162722,1.001465104407876,0.9933785853889721,1.0013866506109153,0.00012907495362328685,0.000606263056613551,0.00039429420225302303,0.00041927258152980494,0.00042401762352463633,0.00015341811671256298,0.0007373959204569713,0.00016116303445942726,0.0004284433348154074,0.000906737970307346,0.00040889831115825464,0.0009024749963781087,0.0008078901325581467,0.0004373920929075266,0.00038139193758032487,0.00016459512182518028,0.0004472031490052626,0.000689811358798966,0.0004542489107341731,0.0001977906368794399,0.00046258556354680693,0.0004666881559930703,0.0006877747412093326,0.0002260889884431952,0.00022896886864491725,0.00047017212814103997,0.0004697892993155675,0.00014396048157683694,0.0007004288595299258,0.00016428415924738497
361,361.0,0.9897640508918816,1.00568007538947,0.0008575397494243768,0.00012299183961611833,0.0004164831577578126,0.00021379394950854524,0.00021503705478186365,0.0005753484957080271,1.002100569108211,0.9939879812503921,1.0004689252216838,1.0008493175309228,0.9999970253342728,1.000045746640788,0.9931021815557798,0.9989558772173917,1.0001524481959163,0.9915717849385685,1.0009063895760972,0.9920487863830771,0.991733301493463,0.9985253449527073,0.9982615224847985,1.001434075246803,0.9981328764646041,0.9974853742411239,0.997210832015976,1.0041163786498999,0.9970640976182887,0.9973547244308898,0.999604304277952,1.0049702352560723,1.00568007538947,0.996166508536776,0.9961683707786949,1.0015205677026087,0.9936559750868971,1.0014497679931744,0.00012299183961611833,0.0005753484957080271,0.00036741357198448904,0.00039054300901474384,0.00039487932673267087,0.0001458573425842089,0.0006988871273671263,0.0001531903189994409,0.00039866542428950173,0.0008575397494243768,0.00038017480652138456,0.0008537654458503812,0.0007653259102766478,0.00040733254176139686,0.00035828142747073097,0.00015657761068063147,0.00041640812584251187,0.0006547937476830695,0.000422980121779532,0.0001882146756710068,0.0004308462890477291,0.0004347013534458729,0.0006536283293297096,0.00021503705478186365,0.0002176955958548921,0.00043806120429245026,0.00043773908447236327,0.00013705976172149673,0.0006642638735933909,0.00015629156693661568
362,362.0,0.9898284180481098,1.0056532890762542,0.0009148468843035736,0.00012572456513642506,0.0004365106726263885,0.00023197394401089727,0.00022343913983550765,0.0006205718230413277,1.0019500528914216,0.9937681604959984,1.0002194416848356,1.000592946537698,0.9997371175365631,0.9998933191037663,0.9928602578802339,0.9988038503050843,0.9998893654087074,0.991295939067935,1.0006474270243206,0.9917753608646792,0.9914758088454066,0.9982622891865016,0.9980471735676271,1.0012795244247685,0.9978638386767977,0.997260028993929,0.9969383751288776,1.0039588465072744,0.9967871265303162,0.9970752224851046,0.9993694494157646,1.0048161695165945,1.0055264915886986,0.9958846704433616,0.9958865081744396,1.0013656423421917,0.9934250439239377,1.0012953010298644,0.00012572456513642506,0.0006205718230413277,0.0003765091834325267,0.0003995292189308544,0.0004044350443064396,0.00014965907129322044,0.0007503301768310404,0.00015699722389617358,0.0004081461994879034,0.0009148468843035736,0.0003889795549936649,0.0009115096677389781,0.0008206631169706322,0.00041697478004118016,0.00037713450616573893,0.00016140071653629812,0.0004258497383991134,0.0007060416029171355,0.00043253580406647676,0.00019498053101537323,0.00044060796988392125,0.0004443427521050971,0.0007063426350055949,0.00022343913983550765,0.00022640847987136274,0.00044781933262559646,0.0004475198078989997,0.0001406749420310007,0.0007142837633363752,0.0001610619466941182
363,363.0,0.9899080755686825,1.0056434939101282,0.0009677158302840472,0.00013682066913663115,0.00046016455084282767,0.0002444975396524825,0.0002477256318611677,0.0006617456793613573,1.0018244733320292,0.9931812588704179,0.9996517872902573,1.0000056118967837,0.9991483684353567,0.9997653476718743,0.9922066617515324,0.9986749175116576,0.9993024785800896,0.9905580014923647,1.0000784402993894,0.9910394776079615,0.9907849242663888,0.9976637529583341,0.9975977229242043,1.001147702200243,0.9972581027279539,0.9966403379676672,0.9963266212619665,1.003828588934715,0.9961706740346604,0.9964573542874667,0.9987465576241903,1.0046899945047887,1.005401503428762,0.9952593902730905,0.9952620053851865,1.0012362589267818,0.9927873816257573,1.0011636356800644,0.00013682066913663115,0.0006617456793613573,0.0003872559954609795,0.00041099034411371606,0.00041641371586847764,0.0001639362111890761,0.0007970983301899043,0.00017181594043517678,0.0004208382379569651,0.0009677158302840472,0.0004015107044584234,0.0009646334438715736,0.0008711123899087707,0.00042923926856570054,0.0004017224218069068,0.00017723795493683323,0.00043814221588327955,0.0007515024464895675,0.00044509956838339175,0.00021533719482077926,0.0004535781051740159,0.000457171160206103,0.0007522983034375478,0.0002477256318611677,0.0002512726369310503,0.00046102279677128865,0.00046070037374809376,0.00015394501245641793,0.0007601888523740864,0.0001768650892034987
364,364.0,0.9900022567308537,1.0056499200148574,0.0009121237556214593,0.0001327230625700339,0.0004345076083379932,0.00022889435964870963,0.00024195689384540482,0.000625058699603938,1.0019166332331042,0.9927417765887149,0.9992720463844901,0.9996142646090718,0.9987583613312515,0.9998645190978785,0.9917149356176858,0.9987743898862588,0.9989139311206241,0.9900022567308535,0.9997027850136488,0.9904862454995189,0.9902646662224095,0.9972667807687761,0.9973391343070975,1.001239664495516,0.9968584311968165,0.9961740786144535,0.9959249739424456,1.0039249864109405,0.9957659861276472,0.9960491911420819,0.9982763720128321,1.0047879214274735,1.0054993311988476,0.9948522275562066,0.9948545811326943,1.0013295495687777,0.9923074755449053,1.0012559602655842,0.0001327230625700339,0.000625058699603938,0.00036226618016938113,0.0003845179798668012,0.0003896820016285654,0.0001595929644251339,0.0007520729988666722,0.0001672934637850939,0.0003940844258243583,0.0009121237556214593,0.0003760509922928354,0.0009092081706974764,0.0008217092426741476,0.0004016093819779125,0.00038006232626897133,0.0001723660480153248,0.0004098510498564499,0.0007088812881856366,0.00041624082717811546,0.00020986140633643852,0.00042414115173975623,0.00042736806999115455,0.0007095899701112517,0.00024195689384540482,0.0002455458229583496,0.00043103130475417834,0.0004307310199533554,0.00014969509233535153,0.0007178826430923721,0.00017203001551387314
365,365.0,0.9901093320579191,1.0056717975142069,0.0008695002766438307,0.00012325987701355376,0.000412139388281677,0.00021937533261437756,0.00022422275434169335,0.0005950609625924692,1.0020928536516625,0.9927609302814845,0.9993544311614303,0.9997050816128621,0.9988487174481813,1.000051882967021,0.9917417382248712,0.9989635608817613,0.9990073144566527,0.9900378885375962,0.9997933091971869,0.9905227653546459,0.9902949119637332,0.9973580431122674,0.9974393204190234,1.0014250294307756,0.9969494992674333,0.9961954909975884,0.9960140637836645,1.0041044464553517,0.995855820928648,0.9961403606888865,0.9982886610070648,1.0049647185770245,1.0056734144720314,0.994937212345376,0.9949399643089218,1.0015100009990483,0.9923307306200897,1.0014406853130757,0.00012325987701355376,0.0005950609625924692,0.0003452826445491645,0.00036594269153478973,0.00037127760612861615,0.0001484825253994143,0.0007163750003535422,0.00015573417587975367,0.00037527989851158,0.0008695002766438307,0.0003574379637482559,0.0008662083427336542,0.0007828782975007519,0.00038233534515931886,0.0003596469793389259,0.00016003092334890712,0.00038998135142222673,0.0006739382694284739,0.0003957036896116353,0.00019461550123755727,0.0004031689958853411,0.00040655420084804896,0.0006737359780340782,0.00022422275434169335,0.0002274789605276534,0.00040910850385222333,0.00040897660296890454,0.00013898694162546858,0.0006832375510391885,0.00015973883719128438
366,366.0,0.9902242210573452,1.005708356531943,0.0008767096439666952,0.00011798322262150085,0.00041161992354763957,0.00022397802524728688,0.00021463096280780023,0.0006005422043797299,1.002170221523112,0.9930240971625355,0.9996681830936565,1.0000310401483496,0.9991743768492889,1.0001292068878753,0.9920404729825796,0.9990402730972514,0.9993385225436952,0.9903835449613794,1.0001142335298996,0.9908663960789504,0.9906132590704027,0.997684429403428,0.9976623584976053,1.0014955650878878,0.997278602161817,0.9964702428581397,0.9963422300489159,1.0041692121706922,0.9961855682858269,0.9964708118070763,0.9985539434157154,1.005024798414404,1.0057338201156865,0.9952668258313997,0.9952688996352748,1.0015837948929105,0.9926194176385944,1.0015113450600819,0.00011798322262150085,0.0006005422043797299,0.0003457636754302245,0.000365854629273236,0.0003718299472184603,0.00014288060198792448,0.000722863877939024,0.0001502292834349637,0.00037563785389838316,0.0008767096439666952,0.0003568994724053106,0.0008732300609153864,0.0007894925465250868,0.00038283846072728655,0.00035876917725415,0.00015343026605646256,0.00039026797439365915,0.0006785159496199075,0.0003956999469120132,0.000186309487802539,0.00040333114676462724,0.00040704030378146977,0.0006764234534383583,0.00021463096280780023,0.00021767971981995066,0.0004091489508330711,0.00040915702476015606,0.0001329735759869201,0.0006892881800087451,0.00015317610546614343
367,367.0,0.9903409804826404,1.0057588271918299,0.0008705775888307743,0.00011122350794594833,0.00040431579552820763,0.00022553220174636562,0.00020399414813135252,0.0005979671613152693,1.0021941522780475,0.9932940114163756,1.0000605361238162,1.0004374291098768,0.9995840945668516,1.0001496414236601,0.9923456824050056,0.999054195602547,0.9997584566989786,0.9907373952754556,1.0005286015812085,0.9912186902042962,0.9909410068559279,0.9980972735640201,0.9979036752488244,1.0015205497067134,0.9976970761906833,0.996755243917225,0.9967650129418295,1.0041944995239473,0.9966155923345158,0.9969067301362157,0.9988420903479511,1.005048403546876,1.0057588271918299,0.9957003695232014,0.9957014730089975,1.00160253543277,0.9929169481932453,1.0015362101293717,0.00011122350794594833,0.0005979671613152693,0.00033815288748111755,0.00035744711894974957,0.0003633987102451528,0.00013532105130833582,0.0007194439250041983,0.00014267873898277648,0.00036650500955802585,0.0008705775888307743,0.00034721780517508495,0.0008673699988897529,0.0007849870843368166,0.0003745315465657313,0.0003516596072430077,0.00014507081749097362,0.0003817305353373452,0.0006750913868104031,0.00038706660025691474,0.00017656251521704132,0.0003948952537219229,0.00039884736523559006,0.0006722018849817318,0.00020399414813135252,0.00020692007917981657,0.0004008443025056672,0.00040090014542040173,0.0001253325726493709,0.0006866859552132348,0.00014484856186272257
368,368.0,0.9904536670873133,1.0058213656566666,0.00081431901219903,0.00010286024378477713,0.00037704208902094167,0.0002118887443394176,0.00018849487955513282,0.0005601812740101287,1.0020419110930043,0.993478319881097,1.0003799103559503,1.0007673816612819,0.9999158524736005,0.9999718116842763,0.992562102828384,0.998866761281408,1.0000939730647258,0.9909999867066549,1.0008604179681002,0.9914795772830495,0.9911798300842248,0.9984330998683997,0.9980237558797486,1.00134848930897,0.9980382411721588,0.9969487594012739,0.9971095889362459,1.0040073563085885,0.9969638300747694,0.997256830126291,0.9990334846023825,1.0048480224087597,1.0055592782840415,0.9960522655685788,0.9960527651559444,1.001433553105088,0.9931255852336047,1.0013645609413917,0.00010286024378477713,0.0005601812740101287,0.00031463493232899536,0.00033253249368650207,0.000337962625854912,0.00012497802024309679,0.0006737522098440005,0.0001317813699850249,0.00034054618951552085,0.00081431901219903,0.00032227957152675596,0.000811333476120518,0.0007348810400808035,0.00034840757247423985,0.00032736255318721033,0.00013390330278871302,0.00035516260181979063,0.0006323741208256544,0.00036022321648848714,0.00016306212687979772,0.00036770205735099914,0.0003715684829818042,0.0006299811319980274,0.00018849487955513282,0.00019118984891545115,0.0003733126862590735,0.0003733771026544564,0.00011580671303146606,0.0006435830826848034,0.00013370873155307527
369,369.0,0.9905563376248729,1.0058898322453784,0.0007874510121423975,9.634697310964113e-05,0.0003691767777964672,0.00020536302387766603,0.00017326034875263168,0.0005384331610654303,1.001857769997555,0.9934557776289243,1.000457429312706,1.0008479855725425,0.9999958873148785,0.9997677963108755,0.9925534440548307,0.9986551509853959,1.00016983506888,0.9910123727099792,1.0009284227295292,0.9914904235622015,0.9911821142980927,0.9985142426342785,0.9979755253872412,1.0011492965534505,0.9981223502764554,0.9969196966085473,0.9971957340246134,1.00379877045532,0.9970523777986595,0.9973456815636077,0.9989954776998636,1.0046255890968268,1.0053377605028453,0.9961442578118923,0.9961441072757564,1.0012370727742312,0.9931145391462994,1.0011655190773934,9.634697310964113e-05,0.0005384331610654303,0.00031925213780050794,0.0003378388951479268,0.00034315990406997074,0.00011630976894864213,0.000648814114246559,0.0001224035427074791,0.00034568001535124215,0.0007874510121423975,0.00032738541285629193,0.0007843515607863834,0.0007089987753374293,0.0003537335649370812,0.00031725628196716644,0.00012451690884652432,0.0003610016692171335,0.0006070105963799806,0.00036641389475676955,0.00015066448976395542,0.0003738760575068519,0.0003775918767048672,0.0006056160554012728,0.00017326034875263168,0.00017564090750284999,0.0003802575042202264,0.0003802200546396537,0.00010822703749235767,0.0006192609143503791,0.00012432989788440895
370,370.0,0.9906430488488274,1.0059570133159246,0.0008182355921481262,8.953142187414229e-05,0.00038595437829451056,0.00021736843146834037,0.00015899128478647585,0.0005533245452185743,1.0016412251480324,0.9934114777490645,1.000310811668607,1.000691635375565,0.9998377935087858,0.9995419908494378,0.9925058633929126,0.9984260828727323,1.000007048642179,0.9909571157209824,1.0007628377859674,0.9914357877706242,0.9911350373002185,0.998344455976608,0.9978271208927061,1.0009225009854064,0.9979471324691374,0.9968802908513118,0.9970147399994661,1.00357536415404,0.9968630127636562,0.9971553980874865,0.9989567643513249,1.004402314187459,1.0051150090482999,0.9959417483706337,0.9959426152719936,1.0010136548217636,0.9930689677264916,1.0009388646635544,8.953142187414229e-05,0.0005533245452185743,0.0003504648013604246,0.0003714337541887676,0.0003765025246627151,0.00010766759006931325,0.0006694025610605825,0.00011318012107879815,0.0003786508800530109,0.0008182355921481262,0.0003583910860347612,0.0008145945537487994,0.0007338649088171625,0.00038823610100541695,0.0003220564323750247,0.0001151505670953518,0.00039641070071423423,0.0006228390767592075,0.0004025203941379896,0.00013873587805280418,0.0004104144323899961,0.00041440148415061685,0.000622944731829037,0.00015899128478647585,0.0001611074508968936,0.00041799682572272334,0.00041786896729968415,0.00010040370379034173,0.0006383315840728885,0.00011497739344145076
371,371.0,0.9907078575126855,1.0060156952262644,0.0008007825832460322,8.414652899252932e-05,0.0003769947830164339,0.00021437133677874198,0.00014715381688878903,0.0005387418019426876,1.0015534570127589,0.9933229824784295,1.000062321907444,1.0004260142497226,0.9995758929330566,0.9994664638941025,0.9924050105590947,0.9983552635946716,0.9997443475892415,0.9908314718022054,1.0005018319124523,0.991313366694712,0.9910260596993041,0.9980728629973877,0.9976813143220156,1.0008466643127025,0.9976693679123911,0.9967915470557523,0.9967313468606819,1.00351487603318,0.9965744386932421,0.9968671740103017,0.998868087625034,1.0043522566200027,1.0050661219012498,0.995643755054478,0.9956449851503179,1.0009264691787838,0.9929723464421762,1.0008630588035272,8.414652899252932e-05,0.0005387418019426876,0.00034727182703090303,0.0003680867758270646,0.0003726351441682245,0.00010104473562415696,0.000653038261993306,0.00010610097054659409,0.0003743689760034827,0.0008007825832460322,0.00035410965717369954,0.0007969348088946639,0.0007169980008247822,0.000384363860671091,0.0003065053796843864,0.00010759190704596605,0.0003923965928463085,0.0006061423188811866,0.0003984388500490618,0.00012883676131037622,0.0004061162374775471,0.00041015570206196796,0.0006073269876132125,0.00014715381688878903,0.00014898858791853982,0.0004137493146039135,0.0004136243342280475,9.41136979092145e-05,0.0006226575909806961,0.00010742147805458817
372,372.0,0.9907448203699558,1.006058664334355,0.0007352421487405718,8.081949603477167e-05,0.0003481662885724353,0.0001955089174791103,0.00013756873366224824,0.0004939737335804367,1.0016348854565051,0.9932544324248532,0.9998532336433023,1.0002009480200997,0.9993581315209197,0.9995683496367704,0.9923284801646368,0.9984659561884642,0.9995325499072095,0.9907448203699558,1.000300990485667,0.9912302704029109,0.9909462722775673,0.9978397356765686,0.9976061726649582,1.000938877140793,0.9974317496999795,0.9967101398243345,0.9964884095422734,1.003628651040401,0.9963300003822972,0.9966218657720811,0.9987789138569314,1.0044815690236522,1.005196470917749,0.9953950143571162,0.9953959564208084,1.0010110381435833,0.9928929226625377,1.0009549732360423,8.081949603477167e-05,0.0004939737335804367,0.00032173223970962533,0.0003411421095918821,0.00034524346869524723,9.665745125611443e-05,0.000599060074416352,0.00010129895083335677,0.0003470792861986489,0.0007352421487405718,0.00032823807668773983,0.0007316193337890047,0.0006579602522871233,0.00035589764146846405,0.0002811723974341369,0.00010221652006501092,0.0003633049756602924,0.0005555796165615077,0.00036873793414340364,0.00012114637748785235,0.00037576499033163403,0.0003794543526003966,0.0005566021837640671,0.00013756873366224824,0.00013913445349406298,0.0003826960518206005,0.00038254791305618796,8.991816551282004e-05,0.0005711347885733036,0.00010204493971619219
373,373.0,0.9907500931523404,1.0060787069981556,0.0006878794814442285,7.521260952545517e-05,0.0003323698857471958,0.00018350735391779548,0.0001261287213791796,0.0004598109580800346,1.0017567066958344,0.9933175006184415,0.9997816519286689,1.000124811803225,0.9992863969943214,0.9997105531482084,0.9923938734518238,0.9986147305874026,0.9994675821504647,0.9908187575571776,1.0002470723783954,0.991303874386336,0.9910163816582179,0.9977623110426491,0.9976517943782968,1.0010864042458592,0.9973514633757357,0.9967717801843177,0.99640617916014,1.0037972942885314,0.996244099696999,0.9965341814164633,0.9988334787464519,1.0046633989037772,1.0053793816236285,0.9953064574085057,0.9953075172325151,1.00114126000218,0.9929545058849374,1.0011023562375163,7.521260952545517e-05,0.0004598109580800346,0.0003174049027981924,0.0003371186269750129,0.00034108225382869963,8.96247625654577e-05,0.000558707120556629,9.375288586036574e-05,0.0003441551867353511,0.0006878794814442285,0.00032590638587107364,0.0006843908588774368,0.0006145077695195127,0.00035098132435942446,0.00026631543730392006,9.447488934492162e-05,0.00035832868649054317,0.0005168712537439569,0.000363459843421754,0.00011141802392902723,0.0003705596258519062,0.0003744815143828621,0.0005172760997809455,0.0001261287213791796,0.00012754776888059148,0.0003769561015332188,0.0003766924841647126,8.33247948996566e-05,0.0005324090628902311,9.431713742157457e-05
374,374.0,0.9907282275043172,1.006068609575625,0.0006532254080866233,6.987434633567779e-05,0.00032588977468563075,0.00017630561209335823,0.00011717793522419658,0.00043300830887842135,1.0019756713700914,0.9933712049259631,0.9998151106651587,1.0001644219369241,0.9993255502111156,0.9999503725860773,0.9924561553806803,0.9988619475961796,0.9995090963179875,0.9908900576386599,1.000290844131947,0.9913759824402236,0.9910838708294695,0.9978007044438956,0.9977616805854317,1.0013250254976784,0.9973953120674502,0.9968290068811807,0.996451769928961,1.0040598630416564,0.9962919837067875,0.9965836801657956,0.998889940724451,1.0049392070947694,1.0056554617929279,0.9953549884640656,0.9953558953563977,1.0013696373458594,0.9930163309350958,1.0013411089035078,6.987434633567779e-05,0.00043300830887842135,0.00032661030923901885,0.0003473626334462618,0.0003514639185601367,8.352058386142548e-05,0.0005277861539349627,8.750406226469677e-05,0.0003559996545649616,0.0006532254080866233,0.00033817614668537856,0.0006497546668370377,0.0005820681784375738,0.00036111958545799314,0.0002533920559484024,8.776616187698232e-05,0.00036895515474860365,0.00048645428506603614,0.00037431739045087886,0.000103489218090907,0.000381968120316282,0.0003864135806358169,0.0004866128237785046,0.00011717793522419658,0.00011843803061680111,0.00038840491695227015,0.00038797500423215503,7.758338450660114e-05,0.0005026585900573083,8.761263147700617e-05
375,375.0,0.9906858740485572,1.0060211584247216,0.0006071439608619355,6.898473666171541e-05,0.0003113952083642463,0.00016315214853713665,0.00011545467212106189,0.0003996937334648316,1.0021835335801097,0.9934349266497748,0.999857353548948,1.0002068961547668,0.9993700382169272,1.0001730879466892,0.9925242090894155,0.9990898195670453,0.999555085799685,0.9909609160598226,1.000335971657729,0.991447591385944,0.9911551446288819,0.9978414635128537,0.9978665177129501,1.0015418025084495,0.9974388917686029,0.9968943197327054,0.9964960013169096,1.0042964024077297,0.9963399408847817,0.9966351517338283,0.9989629003763005,1.0051883203532304,1.0059051859864736,0.995404354111473,0.9954041550988286,1.001581642142612,0.9930841041812856,1.0015581068322845,6.898473666171541e-05,0.0003996937334648316,0.0003198641170854698,0.00034037735977534753,0.000344346680643606,8.313176104860336e-05,0.0004884569755558397,8.756625128373129e-05,0.0003490619100403892,0.0006071439608619355,0.0003319649356476438,0.0006037810466617412,0.0005399227988254398,0.00035363482643878435,0.0002335591748402723,8.651346701826831e-05,0.0003615982727897652,0.00044881014380975665,0.0003670081393951966,0.0001017919995230507,0.0003746761229287948,0.00037911751512372015,0.0004487045705759004,0.00011545467212106189,0.00011649404660678623,0.0003811297594844679,0.0003806081291973366,7.714032678676705e-05,0.00046496497470229647,8.635384202886874e-05
376,376.0,0.9906296834077316,1.0059291399034038,0.0005512061654565153,7.400733703473164e-05,0.0002886667662782897,0.000143157853314477,0.0001197134043120033,0.00036214975542420245,1.0022229490978507,0.9933849881175807,0.9999222758907335,1.0002774656712412,0.9994473527705723,1.0002143012119158,0.9924819217297436,0.9991316406116026,0.9996445350628941,0.9909364269662971,1.0004436809725283,0.9914242851269643,0.9911170699114022,0.9979143495458044,0.9978825522136536,1.0015723051802348,0.9975136024817762,0.996841681168826,0.9965695941074597,1.0043235618959792,0.9964153047813595,0.9967130626532668,0.9989134446757306,1.005211663045536,1.0059291399034038,0.9954784685540177,0.9954785140586205,1.0016175326927892,0.9930304586653077,1.0015894234216505,7.400733703473164e-05,0.00036214975542420245,0.0002945719567695705,0.00031356822935186304,0.0003171962068907449,8.89371547405919e-05,0.0004428983359010263,9.383744027479377e-05,0.00032146747141498434,0.0005512061654565153,0.0003056775245417633,0.0005481052879529253,0.0004898762898373485,0.0003258656301427037,0.00021302442694185698,9.163093776051937e-05,0.0003333574661529438,0.0004065571621782714,0.00033847938437927454,0.00010616800973852508,0.00034572917383334276,0.0003498259250110211,0.00040635271669739497,0.0001197134043120033,0.00012053864581539094,0.0003520004252151357,0.00035147090077179607,8.279045048494827e-05,0.0004215363282556018,9.1462845066901e-05
377,377.0,0.9905663062045114,1.0057918528556566,0.0005000889712559362,7.709097835451475e-05,0.000268268474272789,0.0001265206990734906,0.00011888936973064736,0.00032910093667816914,1.0021323131437039,0.9931966576729685,0.9999140140131692,1.0002689866780294,0.999440834884265,1.0001023275989427,0.9922893004571209,0.999013337169086,0.9996395308728643,0.9907311851427255,1.0004439136058514,0.9912220441108414,0.9909194977330981,0.9979125646112819,0.9977866107349319,1.0014636886757324,0.9975127787000551,0.9966599814112945,0.9965700252202988,1.0041843318350663,0.9964177079944855,0.9967151613206857,0.9987330644795039,1.0050535292217202,1.0057703525344166,0.9954859991222066,0.9954850263639273,1.0015118797792106,0.9928354277015602,1.0014808276348661,7.709097835451475e-05,0.0003284502005737307,0.00027311600765646905,0.0002913077062916639,0.0002944550732464704,9.13749224319143e-05,0.0004016628597107766,9.611625259966525e-05,0.0002985124720474471,0.0005000889712559362,0.00028433125110409804,0.0004972159666538837,0.0004442572686652254,0.0003031072493838541,0.0001975184355752539,9.373864013347779e-05,0.0003103195486569682,0.000368596442656517,0.0003154027876339699,0.00010653818108699181,0.000322479833938989,0.0003261809005690269,0.0003684309005067014,0.00011888936973064736,0.00011954499087560586,0.00032910093667816914,0.0003285749419235516,8.581799896407019e-05,0.0003822620351288691,9.357110414920952e-05
378,378.0,0.990502393061568,1.0056346460695673,0.00045524949409136317,7.268470047452051e-05,0.0002512095055450216,0.00011637399356359783,0.00011012873041372844,0.000318309330752978,1.0019641621258464,0.9929395115643854,0.9998775603281953,1.0002341100062464,0.9994053032933866,0.9999019686833143,0.9920226799155621,0.9988044737282051,0.9996074518408364,0.9904581346201113,1.0004182232728744,0.9909483577521562,0.9906505928938324,0.9978749612837251,0.9976089246506938,1.001249369073003,0.9974768739360172,0.9963813650873767,0.9965338896302055,1.0039289561035973,0.9963846370328631,0.9966821581136132,0.9984492355933723,1.0047628857568245,1.0054772385113908,0.995458890907615,0.9954565632229436,1.001323041545432,0.992566396117879,1.0012670609687193,7.268470047452051e-05,0.0002987789750815072,0.0002609081468445314,0.00027947050082573823,0.00028171258073467247,8.554155978084299e-05,0.00036539450675534174,8.983699334005778e-05,0.00028523791687841356,0.00045524949409136317,0.0002718687511068196,0.000452483461835788,0.000404132592876405,0.00029128492904834216,0.0001834807938733968,8.761530611109911e-05,0.00029858646198256423,0.00033530656163397246,0.00030401177192606417,9.896975632136516e-05,0.0003110546691592171,0.00031443860018232013,0.00033532789326397197,0.00011012873041372844,0.00011070302036810705,0.000318309330752978,0.0003178052334433972,8.070664826781291e-05,0.0003477962717521678,8.745900722413925e-05
379,379.0,0.9904445946015725,1.0054893808192495,0.0004133851810793317,6.719066153515704e-05,0.00023342668347580567,0.00010663494323490345,0.00010379631493920498,0.0003026945912586649,1.0017603232628218,0.9929092172627676,0.9999077589211156,1.000263127911487,0.9994331275669003,0.9996725317768407,0.9920013886206209,0.9985678653223886,0.9996356345985054,0.9904445946015725,1.0004432441712936,0.9909361953103838,0.9906349347301403,0.9978956291311235,0.9975223236292781,1.0010078169222651,0.9974955732683805,0.9963545127445848,0.9965519547767138,1.0036690580718592,0.9964041768189755,0.9967048466275048,0.9984330537850118,1.0044888726685146,1.0052030388447815,0.9954781944223863,0.9954765380745536,1.0011023325645232,0.9925438788904657,1.0010259318636774,6.719066153515704e-05,0.00027124749730421854,0.00024613495226495066,0.00026447170828112224,0.000265831393226074,7.961206506111247e-05,0.000331715201850546,8.384106584887918e-05,0.00026850478349947046,0.0004133851810793317,0.0002554546910932216,0.00041078995044852837,0.00036687784924705684,0.0002759551582106072,0.00016764816551052903,8.148374250314033e-05,0.00028312511312764317,0.0003044951042619302,0.0002886322820511084,9.284143025019944e-05,0.00029541090910762937,0.00029859088695532695,0.0003046411912868451,0.00010379631493920498,0.0001043923925062285,0.0003026945912586649,0.00030224091202405454,7.465835096337074e-05,0.0003158022720075011,8.133468657051873e-05
380,380.0,0.9903981210618495,1.0053879183788172,0.0003746595605805818,6.798753470941838e-05,0.00021567539800752226,9.297546315962755e-05,0.00010763725819428683,0.0002759627536296866,1.0017210709296174,0.9931302468229228,1.0000902090674786,1.0004504800116483,0.9996215052822832,0.999631868497354,0.9922499981426606,0.9985258749529361,0.9998243402765843,0.9907237162401824,1.0006303318888463,0.9912161485518152,0.9908957539458982,0.9980867070823685,0.9976538159856685,1.0009737315746206,0.9976882524493587,0.9965960492764878,0.9967441103270985,1.0036413857541875,0.9965938383323398,0.9968927427114742,0.9986699960166171,1.0044645027756054,1.005180702297032,0.9956678163097535,0.9956661138056743,1.0010637532702895,0.9927871240612552,1.0009916017566793,6.798753470941838e-05,0.00024583143013741734,0.0002252274626270295,0.00024217124193730055,0.00024317576285813063,8.131024760195918e-05,0.00030062577912661,8.593905579475722e-05,0.0002453328844153465,0.0003746595605805818,0.00023311429415906923,0.0003723347462847326,0.00033253341913036945,0.0002527328725364476,0.0001526990105083594,8.303560011947672e-05,0.000259373269335412,0.00027590533811273465,0.0002645048201400332,9.596237880827435e-05,0.00027080567399440065,0.0002737505896728828,0.0002759627536296866,0.00010763725819428683,0.00010827969675554144,0.0002775938539921339,0.0002771807254799044,7.551077246705178e-05,0.000286186695081481,8.289721203484045e-05
381,381.0,0.99036242113834,1.0053621200223837,0.00034035531323583937,7.46860515093874e-05,0.00020070094426853478,7.761117737676573e-05,0.00011868705593798386,0.0002507362627101806,1.001843767051167,0.9934371555260954,1.0002671719927843,1.0006227435670885,0.9998000331000346,0.9997660186062222,0.9925873708109924,0.9986649733147343,1.0000054865806207,0.9910989884794683,1.0008124047075617,0.9915889262508915,0.9912461609741322,0.9982629276139913,0.9978652702458645,1.0011107304626732,0.9978652770789312,0.9969157554436588,0.9969188420501064,1.0038034411236,0.9967684027519107,0.9970670513190004,0.9989808133392963,1.004644359298278,1.0053621200223837,0.9958388155786336,0.9958379832373118,1.0011918018080557,0.9931157134214323,1.0011297345444756,7.46860515093874e-05,0.00022337185046142604,0.00020392455995817647,0.00021925202990887626,0.00022017062807864319,8.944948172705978e-05,0.00027314558034621876,9.465178733413918e-05,0.00022212902789261183,0.00034035531323583937,0.0002110718021872066,0.00033828800699133954,0.00030217778736724946,0.00022880369192814079,0.00014086559771284377,9.065862537791465e-05,0.00023482124746621963,0.0002506309564752127,0.00023946783359974995,0.00010585919098814291,0.00024519269660431707,0.00024788209657200527,0.0002507362627101806,0.00011868705593798386,0.0001193694800815439,0.0002513456917152684,0.00025096423793637113,8.247608915013229e-05,0.0002600448663222505,9.054880047958931e-05
382,382.0,0.9903355031416389,1.0054311847480777,0.00030876019321304164,7.655330762346668e-05,0.00018544545964606878,6.625028983352065e-05,0.00012038032880371095,0.00022762317693639299,1.0017853128334022,0.9936202144750319,1.0002832412338527,1.0006383612482548,0.999817047813494,0.9997208048446,0.9927818184803417,0.9986231383323715,1.0000274831826999,0.9913148184398533,1.000836167383194,0.9918027832859979,0.9914488223525463,0.9982800818496681,0.9979198676836668,1.0010691674017969,0.9978826303579276,0.9971033114592359,0.9969349213891745,1.0037833172904616,0.9967843273126643,0.9970841894374558,0.9991594838335011,1.0046399203416578,1.0053603192059417,0.9958515923424379,0.9958505237658303,1.001141742146934,0.9933114921522429,1.0010886407201682,7.655330762346668e-05,0.00020274846473796338,0.00018509687098909337,0.00019905025233211276,0.00020000918499941893,9.145161244135504e-05,0.0002478589322107968,9.672562034599847e-05,0.00020201872968744782,0.00030876019321304164,0.0001923830227660746,0.00030691142222289314,0.00027420214880323224,0.00020769676237753596,0.00012947960513605075,9.19127165273551e-05,0.00021321099285779002,0.00022745030625235475,0.00021740682776649322,0.0001075635253796757,0.00022265841612225935,0.0002251786163638968,0.00022762317693639299,0.00012038032880371095,0.00012107420566821666,0.00022821881365705645,0.00022786351778364685,8.400336276486565e-05,0.00023602628053141558,9.184657208044851e-05
383,383.0,0.9903153753823397,1.0055636624500854,0.00028283190666489956,7.103894701846162e-05,0.0001696706979962115,6.010528272272881e-05,0.00011171084151401914,0.00020725821414474413,1.0020350871089276,0.9935461535693907,1.0001953302073148,1.000551167346501,0.99972713277233,0.9999882366377505,0.9926906160627487,0.9988954883216014,0.9999368389541015,0.9912019719220516,1.0007559074430814,0.9916904504456706,0.9913468955030302,0.9981914740120621,0.9979541767474246,1.0013390239852933,0.9977939872554208,0.9970236420487456,0.9968460202060895,1.0040695266350999,0.9966987762729296,0.996999552932543,0.9990737969077321,1.004945420569729,1.0056686368966317,0.9957693793464457,0.9957671306836735,1.001405722213977,0.9932303446104281,1.001358337336425,7.103894701846162e-05,0.00018671562940441216,0.00016798742116644176,0.00018069743080973246,0.00018169254280661406,8.492595296867505e-05,0.0002275335589998703,8.984362184586335e-05,0.0001837532006724777,0.00028283190666489956,0.000175461201586054,0.0002810418396180621,0.00025145832833052616,0.0001885678074538988,0.00011796069589164313,8.504730114568001e-05,0.00019361210126376323,0.00020887791343521207,0.0001974002006641851,9.974423397810375e-05,0.0002022129097542959,0.0002045573651582459,0.00020891745004065668,0.00011171084151401914,0.00011236741901819974,0.00020725821414474413,0.00020692813790965822,7.78970424220539e-05,0.0002170751747133666,8.500454948653088e-05
384,384.0,0.9903000461710371,1.0057154407466087,0.00026918543869347637,6.727923370600193e-05,0.0001589420780962341,5.596580042505869e-05,0.00011067764505216768,0.00018765338804963867,1.0020995376740285,0.9932479036432038,0.9997842365079581,1.0001204026257697,0.9992907571553906,1.000058334162889,0.9923342786969396,0.9989689121458027,0.9994865404432982,0.9907642596511542,1.0003015794574326,0.9912569592452214,0.9909583927339887,0.9977513600860387,0.9977207288669145,1.0014086107156537,0.9973467383786787,0.9966916835016204,0.9963932052532896,1.0041488505693819,0.996241652662866,0.9965361986404202,0.9987301007456961,1.005034707919153,1.0057585398144988,0.9953090658810594,0.9953053139897903,1.0014764436053647,0.9928982085024912,1.001427738837472,6.727923370600193e-05,0.00018096540458893448,0.00015209355235579693,0.00016358762943995679,0.00016450012050556163,8.131445820138635e-05,0.0002184703873729447,8.62126508878161e-05,0.00016636804651189735,0.00026918543869347637,0.00015890441264087857,0.00026741507128008054,0.00024040060661861609,0.0001707374534500107,0.00011067764505216768,8.198508726832138e-05,0.00017529949821467738,0.00020191764305252353,0.00017873109274503142,9.788298080661806e-05,0.0001830842092253534,0.00018520926728243862,0.00020209901527321544,0.0001111615397154769,0.00011190611957383877,0.00018765338804963867,0.00018735271744107167,7.447470429880053e-05,0.0002094762275026759,8.191674113181192e-05
385,385.0,0.990287523818326,1.0058424072558485,0.0002547335396458575,6.964692875084789e-05,0.0001513688267135446,4.9136759716742185e-05,0.00010616738108843196,0.0001741319280061471,1.002151130877558,0.9929606425870949,0.9995358832029851,0.9998706078627945,0.9990360882462531,1.0001133866098617,0.9920077639962019,0.9990231668307562,0.9992308933958867,0.9903891415601126,1.0000592288775256,0.9908822724173433,0.9906100548432066,0.9974985898337186,0.9975582707241482,1.001475932399592,0.997093467356057,0.9963794697888337,0.9961392571449396,1.0042206519206014,0.9959909412772454,0.9962869339001815,0.99840843526566,1.0051167828857324,1.0058424072558485,0.995059417502921,0.9950556654396546,1.0015368665507705,0.9925910134668423,1.0014943850500477,6.964692875084789e-05,0.0001741319280061471,0.0001377220729507531,0.00014810907043488395,0.0001489276858529799,8.5496148139944e-05,0.00020847660737064345,9.087227341522001e-05,0.00015060197224700775,0.0002547335396458575,0.00014382031111727974,0.0002530674564478617,0.00022840326909115156,0.00015455772307511223,0.00010562508074641656,8.754418933860443e-05,0.000158672075991762,0.0001942559193707424,0.00016177546958015716,0.00010616738108843196,0.00016570232568793367,0.0001676311494112197,0.0001944499041679558,0.00012206707773585521,0.00012295286595644195,0.00016981765259382268,0.00016955039504351293,7.82090251263697e-05,0.00020065599189261386,8.742131112880953e-05
386,386.0,0.9902758166348004,1.0059102504322022,0.00023658564906315092,7.032943845346384e-05,0.0001429496909446663,4.293914594045082e-05,0.00010854526057700893,0.0001617500457557378,1.0020803846666968,0.9928626125140778,0.9994879796904295,0.9998179130829634,0.9989816341538231,1.00002302511089,0.9919045657367653,0.9989294152708225,0.9991712986606764,0.9902758166348004,0.9999983331803658,0.9907658982478114,0.9905028143437954,0.9974443124168634,0.997473526762167,1.0013816727874274,0.9970409539751866,0.9962745793999285,0.9960869511295004,1.0041092347001859,0.9959405771201412,0.9962357420770598,0.9983010457751943,1.0049956664112674,1.0057216149755053,0.9950116612050732,0.995007805546785,1.0014551261237956,0.9924897636419702,1.0014002592024167,7.032943845346384e-05,0.0001617500457557378,0.00012766669666654826,0.00013721689108250754,0.00013797833992337837,8.683588809531084e-05,0.00019364085216120458,9.237102694079145e-05,0.00013953507968296537,0.00023658564906315092,0.0001333494672006212,0.0002350992471842244,0.000212061339456765,0.0001430592825549002,9.812045581987635e-05,8.955599959098712e-05,0.00014681968691368502,0.00018063943780259899,0.00014960253153353448,0.00010854526057700893,0.00015310944980389125,0.00015484018241439224,0.0001805518169810141,0.0001248242921700508,0.00012565076171859786,0.00015686170990547612,0.0001566197470058072,7.944673338787442e-05,0.0001864126626970576,8.941075579656522e-05
387,387.0,0.9902634236415956,1.0059238620748505,0.0002362634493742613,6.555269215283834e-05,0.00013826523118527906,4.46196581595729e-05,0.0001011020671056271,0.00016023704207003206,1.0019766310284755,0.9929142383175203,0.9996805121568864,1.000014456981261,0.9991774519904724,0.9998942999843441,0.9919698689040932,0.998792343204082,0.999368714109555,0.9903716599515258,1.0001925182599372,0.9908611614764171,0.9905804392985218,0.9976423671995873,0.9975105825159583,1.0012470750285316,0.997239808248582,0.9963104270414643,0.9962864024140129,1.0039369983256652,0.9961419270727137,0.9964369004408986,0.9983286970848331,1.004795157854075,1.0055181814867091,0.9952162150050561,0.9952116762649125,1.0013394878275332,0.9925452369139323,1.0012661092657467,6.555269215283834e-05,0.00016023704207003206,0.00012341133148267258,0.0001320801419025811,0.00013305727894035417,8.090563229480554e-05,0.00019266826151322514,8.608202088296068e-05,0.00013462352520494095,0.0002362634493742613,0.00012899362858716324,0.0002348160516338602,0.000211061245695112,0.00013756822414249877,9.412052032968787e-05,8.339129261396324e-05,0.00014105987443904262,0.00017916224897974016,0.0001434502208989098,0.0001011020671056271,0.00014654434022707958,0.00014806881567883083,0.0001784297287890117,0.00011630638951634253,0.00011705783598972672,0.00014982933533969365,0.0001496446503378752,7.401352789352978e-05,0.0001851777080194519,8.327785352255249e-05
388,388.0,0.9902508067020115,1.0058979348191697,0.00024264259108510125,5.993907759290622e-05,0.00013412573064587515,4.887848411070391e-05,9.25876109598039e-05,0.00016413786700835938,1.001941966915615,0.9931042422400423,0.9999725078985746,1.0003130935486018,0.9994808865745467,0.9998489624344715,0.9921914136064205,0.9987412293445775,0.9996802468033426,0.990642855496657,1.000503270727155,0.991129041514413,0.9908199976104728,0.9979505112147571,0.9976680907619464,1.001207073475949,0.9975533050889384,0.996512433149478,0.9966028307447695,1.0038890821793083,0.9964647214576781,0.996762359486397,0.9985355165634799,1.004741498901063,1.0054652298054503,0.9955471171317449,0.9955415086782639,1.001300920950097,0.9927574273682268,1.001226138860318,5.993907759290622e-05,0.00016413786700835938,0.00011731524913874561,0.00012500859815196299,0.00012621531456618074,7.386208314036626e-05,0.0001974430724846054,7.858478615313148e-05,0.00012785771445327052,0.00024264259108510125,0.0001228151709313057,0.00024101174203627624,0.00021612260041353266,0.0001301944183513982,9.147796004735241e-05,7.614739826616884e-05,0.0001334128935571268,0.0001830595805646397,0.0001354373079400808,9.25876109598039e-05,0.00013820279393078594,0.00013957982222595968,0.00018116277387280385,0.00010676822214084896,0.00010751772116347468,0.00014097390137506489,0.00014084225708674658,6.758938561376827e-05,0.00018980158558767294,7.60604195368129e-05
389,389.0,0.9902389183898888,1.0058471613005358,0.00023095795301371523,5.9159494415233046e-05,0.00012633023376102583,4.59456601584421e-05,9.10190739458579e-05,0.00015643572832434256,1.0018905412597507,0.9933200050837586,1.0001727482680793,1.000515993993307,0.9996855152693533,0.9997924394882816,0.9924288614756013,0.9986805514741786,0.9998845747496442,0.9909185179274888,1.0007022289499787,0.9914013538624489,0.9910698211745351,0.9981529987969422,0.9977915750856514,1.0011523092429588,0.997754591537899,0.996726707948002,0.9968051821749712,1.0038393732462312,0.9966701112149078,0.9969699409931531,0.9987514557048877,1.0046938610949352,1.0054195769261132,0.9957548906611745,0.9957502037833218,1.0012506681748208,0.9929908382859473,1.001171945317427,5.9159494415233046e-05,0.00015643572832434256,0.000107188092459218,0.00011412260763326722,0.0001152872119561376,7.266182463526802e-05,0.00018786742913183695,7.721215356145747e-05,0.00011686335697247827,0.00023095795301371523,0.00011224084505051047,0.00022931739157589935,0.00020555477669456456,0.00011886667155169268,8.481341529132978e-05,7.489693852673264e-05,0.0001217870201055717,0.00017412065556924266,0.00012359301918549208,9.10190739458579e-05,0.00012605874997573114,0.00012731041944195098,0.00017173947175683012,0.00010530688307086109,0.00010622112003371134,0.00012848143394709866,0.00012837344065750017,6.676490395122618e-05,0.00018086281040037008,7.482211999564726e-05
390,390.0,0.9902287112790678,1.0057862341543262,0.00022495375422266356,6.012885092619468e-05,0.000127529537365771,4.2986606991185394e-05,9.221640700521981e-05,0.00014867521334806024,1.001948758114215,0.9935466409812331,1.000331096734207,1.0006786758686357,0.9998467241055345,0.9998523741808362,0.9926813864764589,0.9987408112864409,1.000047116204418,0.991202731823491,1.000860127380686,0.9916840243103859,0.9913353405251975,0.998314863177318,0.9979481244876737,1.0012160831262382,0.9979142277774844,0.9969682827743996,0.9969633054516932,1.0039051217963852,0.9968286663369262,0.9971293997318742,0.9989968565997741,1.0047663265356248,1.0054933710697476,0.9959108153417511,0.9959073485180132,1.0013136271311271,0.9932365559713091,1.001235285290175,6.012885092619468e-05,0.00014867521334806024,0.00011287688415138199,0.00012060726925915836,0.00012214449486779315,7.365184517787104e-05,0.0001803818063507144,7.820504509655664e-05,0.00012461508607217598,0.00022495375422266356,0.00012036704238355448,0.00022316882424476377,0.00019849338264888455,0.00012563331287163444,8.089567976871563e-05,7.587453384197682e-05,0.00012882819361315052,0.0001664488507862222,0.00013093875371352701,9.221640700521981e-05,0.0001333987393095589,0.00013498986695228147,0.0001651045031298978,0.00010709112480260055,0.00010819564052508415,0.00013577920074043728,0.0001358449793417728,6.804252010210053e-05,0.00017252588817517875,7.58084275439982e-05
391,391.0,0.9902211379433891,1.0057298460159168,0.0002424010934816695,5.700291813822183e-05,0.00013728624765249232,4.952501937355635e-05,8.752287994154207e-05,0.00015656160912635116,1.0020443728881427,0.9936133310729967,1.0002226874053741,1.0005628820413266,0.9997320132266139,0.9999613038678633,0.9927501012320781,0.9988523593225522,0.9999317189938174,0.9912678487974325,1.0007445887900002,0.9917500532571901,0.9914067785426086,0.9981974907705796,0.9979723775169259,1.001334713262115,0.9977964125252747,0.9970409729834481,0.9968444733038311,1.0040486921425578,0.9967098610292475,0.9970121006294186,0.999071973439634,1.0049301419969405,1.0056609270997978,0.9957912846597053,0.9957876837815232,1.0014229374140893,0.9932989671267789,1.0013534897489693,5.700291813822183e-05,0.00015404772596812604,0.0001307411461209376,0.00013972775624516133,0.00014205931296377674,6.971456790458157e-05,0.00019020963612200522,7.400104498070776e-05,0.00014573086275981013,0.0002424010934816695,0.00014101126565082772,0.0002403282025929629,0.0002113069534608969,0.00014542340918739964,8.136001901025202e-05,7.198917261945912e-05,0.00014906544301606435,0.00017438736664045364,0.00015162553280406631,8.752287994154207e-05,0.0001539605940814579,0.00015590414664279936,0.00017506335919902912,0.00010195923362785846,0.00010308379381336768,0.00015630523771613963,0.00015656160912635116,6.46997770912468e-05,0.00017948255368883687,7.191081497875918e-05
392,392.0,0.9902171509566934,1.005692689520684,0.0002491585141971231,5.253401385176795e-05,0.00013782891382199076,5.34741285637079e-05,8.102319683602379e-05,0.00015872169060480345,1.0020462036399136,0.9933965521126735,0.9998987922544553,1.0002242490196411,0.99939610894818,0.9999830559898848,0.9925062681086464,0.9988804025628428,0.9996000018687772,0.9909732533998553,1.0004156472647223,0.9914578290455867,0.9911476253175223,0.997854243688665,0.9977867181506858,1.001348026663241,0.9974474204363756,0.9968050987110921,0.9964930996925819,1.0040675309436997,0.9963550624305202,0.9966536687935073,0.9988328908072226,1.0049597221848332,1.005692689520684,0.9954359364054438,0.9954320294745586,1.00143366307487,0.9930616849916383,1.0013663877125547,5.253401385176795e-05,0.00015615483994704078,0.00013396665947027137,0.00014286122212726996,0.0001455718779227188,6.430557512438274e-05,0.00019405527482739413,6.823147240922544e-05,0.00014950154419925542,0.0002491585141971231,0.00014422472501258136,0.00024724453428103644,0.00021639072794917076,0.00014854830464286145,8.036760230242495e-05,6.660262231804938e-05,0.00015201472877348203,0.00017779138376018352,0.00015453571033550756,8.102319683602379e-05,0.0001564137610498801,0.00015823755023681017,0.0001797586141916933,9.452286230456762e-05,9.558776114158753e-05,0.00015843627893253134,0.00015872169060480345,5.9774973260751174e-05,0.00018181134661110807,6.651804603821968e-05
393,393.0,0.9902177028928215,1.0056849948315127,0.00023238492702719164,4.879430397226728e-05,0.000128947829329024,4.972230178921799e-05,7.691065223526033e-05,0.00014819947953770082,1.0020296668223865,0.9930068003786715,0.9995597717525916,0.9998808102287355,0.9990491746433063,0.9999799407235389,0.9920626347441064,0.9988765819878623,0.9992519560902388,0.9904646744980394,1.0000736867238829,0.9909509196133788,0.9906774839350597,0.9975053734446157,0.9975275500070948,1.0013430152630902,0.9970994668812221,0.9963728383811495,0.9961464778101505,1.0040630449916694,0.9960088533215931,0.9963067373906112,0.9983837713912938,1.0049530131077113,1.005686976239407,0.9950936860533659,0.9950897519163414,1.001429300052904,0.9926373111773777,1.001361282839366,4.879430397226728e-05,0.0001456505623320404,0.00012540199907886592,0.00013371383723556033,0.00013624859731445625,6.025963627181519e-05,0.0001809330771240328,6.408086723426835e-05,0.0001400159665797319,0.00023238492702719164,0.0001350907647568557,0.0002307727500732319,0.0002017846942085898,0.00013898149609470675,7.495702522281378e-05,6.248185729365756e-05,0.00014211635986837324,0.00016611360653113468,0.00014442736649419486,7.691065223526033e-05,0.00014610677935735224,0.0001477760128539781,0.00016829379952621064,9.022769320149329e-05,9.127477585032091e-05,0.00014795051161695666,0.00014819947953770082,5.568699731332786e-05,0.00016940279550485952,6.23956881594704e-05
394,394.0,0.9902237463256136,1.005699142221319,0.00021648375636269292,4.5747849928668157e-05,0.00012386178712081523,4.670577421789593e-05,7.387847565446106e-05,0.00014785401916634608,1.0020432361125189,0.9928217385727427,0.9993593581892577,0.9996756096884268,0.9988419029906077,0.9999914534095278,0.9918525425971222,0.9988848405342912,0.9990412206643937,0.9902237463256137,0.9998631348878224,0.9907142469642062,0.9904557212186932,0.9972966365952971,0.997396580972747,1.0013536853954452,0.9968876348144221,0.9961770733019935,0.995933932486995,1.0040723817946269,0.9957967285878557,0.996092839493573,0.9981917360885197,1.0049633531961344,1.005699142221319,0.9948838659450898,0.9948793114183058,1.0014467114599235,0.9924338887579172,1.0013725502328297,4.5747849928668157e-05,0.00013463413872599788,0.00012453474358892273,0.00013250112546298813,0.00013498756412413926,5.710027000448157e-05,0.00016765875108581952,6.0946637456129924e-05,0.00013884753063226997,0.00021648375636269292,0.00013425182960529795,0.00021485274636958332,0.00018728734980115948,0.00013784056290736142,6.979503356729012e-05,5.92039344770911e-05,0.00014104548748131932,0.00015342297701574,0.00014333142612748477,7.387847565446106e-05,0.00014536729389827546,0.0001470214881152624,0.0001555277863337101,8.730003988809732e-05,8.834782843367702e-05,0.0001477330671798403,0.00014785401916634608,5.2392281903345945e-05,0.00015684487245835505,5.911274586864836e-05
395,395.0,0.9902356074995889,1.0057245512455493,0.00021344297498398693,4.233489882187778e-05,0.00012391865557613614,4.8570713560468794e-05,6.856651880419215e-05,0.0001531247327344363,1.001997943212039,0.9929425869108984,0.9994416140713798,0.999759282585227,0.9989263587985318,0.9999364076121546,0.9919916614714853,0.9988255771533935,0.9991286785868424,0.9903929480863687,0.9999476460241966,0.9908831452470884,0.9906095703942341,0.9973814006816506,0.9974516274132649,1.0013044736351335,0.9969712263543122,0.9963051968058174,0.9960177730320907,1.0040172964913128,0.9958827834093763,0.99617926780926,0.9983138061062012,1.004905094107952,1.0056423558373113,0.9949751586311287,0.9949690610573063,1.0014007526818565,0.9925627529827352,1.0013236556777179,4.233489882187778e-05,0.00013109004806475624,0.00013051096540729246,0.00013839904611485931,0.0001410560233724652,5.306995015103193e-05,0.00016371671562160373,5.6809096617204835e-05,0.00014514222597937496,0.00021344297498398693,0.00014057517412054054,0.00021151085462764633,0.0001832928637676194,0.0001439471347350716,6.76666615364789e-05,5.48773969664651e-05,0.00014722902089393648,0.00014823673706158868,0.00014959725452865343,6.856651880419215e-05,0.00015219231670113423,0.00015401399756316002,0.0001502793656734672,8.10765311698841e-05,8.199824643037231e-05,0.00015524326238206017,0.0001552944564980201,4.8481888006712636e-05,0.0001531247327344363,5.478330794819016e-05
396,396.0,0.9902511073419786,1.00575664847973,0.00021843229855063317,3.888240101273786e-05,0.00012368753834941004,5.159355961462377e-05,6.768658494524177e-05,0.0001548162152957085,1.001917192696401,0.9932054969221525,0.9996514557441258,0.9999704256676865,0.9991385085335182,0.9998484905429036,0.9922899047276381,0.998737862105604,0.9993419393377108,0.9907338861128363,1.0001549330309585,0.9912208863003904,0.9909236091147016,0.9975941065332041,0.9975871838403784,1.001218633990047,0.9971856377312537,0.9965875375547708,0.9962322224362371,1.0039264076541126,0.9960993912074442,0.9963989588498389,0.9985952960492419,1.0048109447727633,1.0055484990149999,0.9951918702037248,0.9951856075132657,1.0013156592004846,0.9928512425553357,1.001237305787176,3.888240101273786e-05,0.00013367931404319316,0.00013217280603088714,0.00013984886676925281,0.00014239998286946215,4.8749960939204555e-05,0.00016692673938947298,5.223307117737542e-05,0.00014631918717803282,0.00021843229855063317,0.00014157071106437049,0.00021618914968113778,0.00018687379366486305,0.00014502425639303742,6.768658494524177e-05,5.0369718988738675e-05,0.00014794133043596804,0.00015002188694873106,0.00015016070116288243,6.279566452777695e-05,0.00015291217178676152,0.0001548162152957085,0.000152225289539922,7.419940449318089e-05,7.501844784951953e-05,0.0001559478212168335,0.00015608372945065608,4.449076912898134e-05,0.00015637962458048637,5.0274251367251924e-05
397,397.0,0.9902674404506925,1.0057923622544098,0.0002150047318445557,3.6232808548461685e-05,0.00011878838701185982,5.089290274976712e-05,6.591503203922012e-05,0.00014740449655046176,1.0017739941154877,0.9934134956088899,0.9998172342056161,1.0001443467789477,0.9993095099196297,0.9997039167572427,0.9925244323829618,0.9985912376136687,0.999510442415059,0.9910021941500525,1.000313971920805,0.9914865590592435,0.991170586150349,0.9977653559135152,0.9976735222858856,1.00108077507702,0.9973548251371047,0.9968094232500032,0.9964005939197865,1.003783953179675,0.9962672090313519,0.9965647919133591,0.9988186804084223,1.0046683509435528,1.0054067911468787,0.9953611946775305,0.9953549191844349,1.0011768115900217,0.993081511463214,1.0010989184827646,3.6232808548461685e-05,0.0001320837062238919,0.00012545384395737833,0.00013269069975737908,0.00013497473269717293,4.5387990405346064e-05,0.00016470280944481757,4.856847147785476e-05,0.00013861653313782988,0.0002150047318445557,0.0001340325683799772,0.00021276025573255237,0.00018424789109709521,0.00013738537002432435,6.591503203922012e-05,4.71191267119631e-05,0.00013993960262721696,0.00014802804620900553,0.00014191718033420206,5.898322722165764e-05,0.00014450458334543928,0.0001463040196244453,0.00015040266431835562,6.99641090121192e-05,7.08537687211192e-05,0.00014722063229535238,0.00014740449655046176,4.162334917265433e-05,0.00015430898871410142,4.70203707298441e-05
398,398.0,0.9902818014236398,1.0058286209001368,0.00020232354359935668,3.386198818274583e-05,0.00011406289466688462,4.8802315768361916e-05,6.241477980977654e-05,0.00014386913094854763,1.0018767624385296,0.9935738491034027,0.9999555420285344,1.0002879085382785,0.9994524546084012,0.9998192717923441,0.9926973568385175,0.998707755143426,0.9996501721578389,0.9911875619839461,1.000444638882349,0.9916707734187415,0.9913489951442915,0.9979132071148158,0.9978219165023036,1.0012042275430575,0.9975024707460154,0.996976807277908,0.9965501509570251,1.003912510073811,0.9964186415733316,0.9967162362430636,0.9989848802765549,1.00480490405058,1.0055452615006935,0.9955161685576495,0.9955093678246499,1.001291514242249,0.9932519818972219,1.0012220247426402,3.386198818274583e-05,0.00012418025678765377,0.0001228105506865095,0.00013032889423958906,0.000132213236292078,4.258667146891e-05,0.00015477131978732525,4.557986426530151e-05,0.0001352651916307902,0.00020232354359935668,0.00013101374470876094,0.00020019943170192898,0.0001731426005896203,0.00013488735222186857,6.241477980977654e-05,4.434495499345765e-05,0.0001375717529898352,0.00013937398255247128,0.00013953883767502554,5.584418987699749e-05,0.00014207045665831023,0.00014386913094854763,0.00014170264296931435,6.664948896629784e-05,6.764459969985139e-05,0.0001445871344651177,0.0001447640426150458,3.913518386939382e-05,0.000144972017839489,4.4238997915167986e-05
399,399.0,0.9902913848587303,1.0058623527474586,0.00021636733796926517,3.075660789507952e-05,0.00012202562161363723,5.635118916047978e-05,6.101523761599909e-05,0.0001583164807462206,1.002044528466355,0.9936355899684889,0.9999657179602551,1.000304395031574,0.9994714955990669,1.0000144125320647,0.9927626575084925,0.9989084146223258,0.9996782306240659,0.9912522601650096,1.000483166526568,0.9917364286452515,0.9914123918650519,0.997934009697575,0.9979219559444669,1.0014055667032689,0.9975219836443718,0.9970537634829385,0.9965681585428888,1.004127607207432,0.9964361714453599,0.9967346954152113,0.9990667688062298,1.005034718201888,1.005777731699365,0.9955346228708449,0.9955268279909334,1.001477747927481,0.9933141040534336,1.0014231814900478,3.075660789507952e-05,0.00013109543956141663,0.000137472277317876,0.00014598744924700443,0.00014770776346843137,3.8876161036751444e-05,0.0001643303596624107,4.166548859329658e-05,0.00015020376775777813,0.00021636733796926517,0.00014571914024589028,0.00021411435827994166,0.00018403169118666446,0.00015097514421064635,6.662834243630758e-05,4.041107495630386e-05,0.0001538606459169104,0.00014904292413837281,0.00015578055943584802,5.098053707723503e-05,0.0001583164807462206,0.00016025926557085323,0.00015268454805913062,6.101523761599909e-05,6.198060876330631e-05,0.00016035858469083905,0.0001605381801822829,3.564439494160388e-05,0.0001536553098848319,4.0308967560617795e-05
400,400.0,0.9902933853538737,1.0058904861269242,0.00024075754271039133,2.784143577825545e-05,0.00013197714683196575,6.58844120290046e-05,5.527610103708411e-05,0.00017322753732103616,1.0021077212569593,0.9934302619188009,0.9996996384381789,1.0000315159787518,0.9992014049741011,1.0001016633922553,0.9925267209995567,0.9990009708038142,0.9994115708095326,0.9909692421084546,1.0002241938826488,0.9914569654107555,0.9911565356877965,0.9976643857622286,0.9977934749131689,1.0014994897351694,0.9972521998166424,0.9968416580357415,0.9962990882793908,1.0042365218957405,0.9961691069510329,0.9964693281916995,0.998858217252969,1.005160772376895,1.0059061539384666,0.9952698943054247,0.9952624729605933,1.001557216831365,0.9930811647016133,1.0015162720129027,2.784143577825545e-05,0.00014457666851188064,0.00015185125916139188,0.00016080471167136047,0.00016273122306481531,3.5224566645778856e-05,0.00018229698322423437,3.774584985513633e-05,0.00016517411262617412,0.00024075754271039133,0.00016044336677431908,0.00023810549225008456,0.00020425300832509135,0.0001662387961942764,7.30927542408354e-05,3.659864603484977e-05,0.00016915307065932462,0.00016613702463914618,0.0001708951624110215,4.6177019168543545e-05,0.00017322753732103616,0.00017526596155453564,0.000171038343545608,5.527610103708411e-05,5.616688917205823e-05,0.00017456726427777307,0.00017477730481120228,3.230311251179836e-05,0.00017008628338408363,3.650691339688372e-05
401,401.0,0.9902849975069795,1.0059099493690806,0.0002339518898762938,2.53463502473035e-05,0.0001274922628815979,6.503078930177523e-05,5.027033391267214e-05,0.00016831025301381142,1.0021167709695764,0.9930600057931958,0.999450036435216,0.9997803049319133,0.9989531257763906,1.0001182965045305,0.9921186918127191,0.9990169984532064,0.9991759824164992,0.9905171142401984,1.0000055499904046,0.9910084988375503,0.9907302134038588,0.9974142648259967,0.9975867456787348,1.0015121278765728,0.997003789946771,0.996458153750762,0.9960516275153122,1.004242410585485,0.995922472004399,0.9962225026286139,0.998481874906351,1.0051641660733244,1.0059099493690804,0.995026895356328,0.9950181490215467,1.0015719932012517,0.9926784975262286,1.0015284854535744,2.53463502473035e-05,0.00014018412610039048,0.00014787108434026586,0.0001564650429748858,0.00015838572214478576,3.210076486771434e-05,0.00017705398706794416,3.441955884687544e-05,0.00016079176774357455,0.0002339518898762938,0.00015637455945935664,0.0002311862266775796,0.000198380667095576,0.00016174886249559138,7.082958178167173e-05,3.329760667384733e-05,0.00016461541957542736,0.00016124599872150385,0.00016622747715171226,4.201046291407509e-05,0.00016831025301381142,0.0001703032404442267,0.0001658029597323312,5.027033391267214e-05,5.1064509619996896e-05,0.0001692673953956273,0.00016950693647165165,2.9393378285477234e-05,0.000165149388576739,3.321233423902686e-05
402,402.0,0.9902634159159573,1.0059187020179323,0.00022202582710077,2.3832142027218835e-05,0.00011928136627504739,6.11788608849966e-05,4.6767750138361287e-05,0.0001567460539203247,1.0020470877408623,0.9928337950753439,0.9993695668483139,0.9997007681605636,0.9988733421632513,1.000035576126644,0.9918803260891316,0.9989323825206919,0.9991037982515406,0.9902634159159575,0.9999441482603859,0.9907577274735396,0.9904852851927084,0.9973278020200744,0.9974451506027799,1.001412273936809,0.9969171279541882,0.9962237672173158,0.9959648583604904,1.004115893966378,0.9958350529764455,0.9961358646119113,0.998257759094429,1.005013124544406,1.005756923339801,0.9949401026420913,0.9949305773049647,1.0014923489349088,0.9924414099419646,1.001428543585194,2.3832142027218835e-05,0.0001328419728860057,0.00013721935710841812,0.00014503188494105812,0.00014680272545911977,3.017081159795437e-05,0.00016795796793630103,3.2340535948097966e-05,0.0001490276281149995,0.00022202582710077,0.00014481904020524495,0.00021936842557304016,0.00018823931423753629,0.00014986082723357047,6.551297569343058e-05,3.1146879466566124e-05,0.00015250090031185395,0.00015277774459365796,0.00015396098880226226,3.919825294412911e-05,0.00015593111787894117,0.00015783958385351345,0.0001567460539203247,4.6767750138361287e-05,4.744607300291272e-05,0.00015683881566928672,0.00015703855264303414,2.7534214078989254e-05,0.00015659054596874907,3.10720789160739e-05
403,403.0,0.9902269697500102,1.0059188284713105,0.00022371009032347972,2.4901868741696935e-05,0.0001170790024810316,6.0267203286191406e-05,4.610377569363537e-05,0.0001511199468286807,1.001797747769497,0.992811917747485,0.9994442938207272,0.9997767168369066,0.9989482945090072,0.9997578697433952,0.991870715707448,0.9986485090524371,0.9991763367781937,0.9902784651638861,1.0000138511028998,0.9907713450623779,0.9904850031025241,0.997401132344499,0.9973660108358162,1.0011254687109825,0.9969916431406401,0.9962002055261001,0.9960393703981714,1.0037970822215394,0.9959097623514525,0.9962118004348403,0.9982391039728506,1.0046643168833205,1.005404716391635,0.9950151605387859,0.9950057981374344,1.0012266506807919,0.9924266403269384,1.001141910088246,2.4901868741696935e-05,0.00013364514267021969,0.00013203390571325127,0.0001394689689411309,0.0001409977230902938,3.09423209333649e-05,0.00016923670799895093,3.301026942668104e-05,0.000142992936411906,0.00022371009032347972,0.00013850514443446767,0.00022091494857942817,0.0001896331123649787,0.00014378988385364066,6.20653672008098e-05,3.15225218417751e-05,0.00014613976582547375,0.00015361328973686076,0.0001474308798172803,3.913447731278664e-05,0.00014933043261331026,0.0001511199468286807,0.00015707967533432928,4.610377569363537e-05,4.6659737518760156e-05,0.0001503201527244126,0.00015046399237311065,2.821546763446163e-05,0.00015790803512918443,3.1479533362587055e-05
404,404.0,0.9901785264635139,1.0059134443405016,0.00022325148671992393,2.5281764104035637e-05,0.00011503706047460035,5.95530010411049e-05,4.4946274947996465e-05,0.00014586965567552846,1.0016409236323267,0.9929988219149275,0.9996383862816128,0.9999725024751179,0.9991452654510699,0.9995916804598427,0.9920816647968925,0.9984788290487467,0.999371566526788,0.9905199436802048,1.0001960540028465,0.9910104730962381,0.9907079536666087,0.9975974071539657,0.9974402161515569,1.000949408804742,0.9971838022989208,0.9963975497062718,0.9962301375718816,1.0036005791082157,0.9960967670936436,0.9963975272981018,0.9984359973072603,1.004452758437017,1.0051909891430075,0.9951994802215911,0.9951904283217579,1.001063525244995,0.9926318219501895,1.0009663863576215,2.5281764104035637e-05,0.00013406205917216224,0.0001279470015840914,0.00013531105622796824,0.00013653274863186575,3.098008348575145e-05,0.00016950469426526012,3.293209303148905e-05,0.00013811725755331404,0.00022325148671992393,0.0001331367436301743,0.00022036909703195554,0.0001896144338357829,0.00013926449955236895,6.0662846234646555e-05,3.1379055963619446e-05,0.00014128988525562714,0.00015379728276605184,0.00014248951372027534,3.8502898106136794e-05,0.0001443030649821706,0.00014586965567552846,0.00015691099721248887,4.4946274947996465e-05,4.544231633171574e-05,0.00014545777801907924,0.00014555300521799426,2.8298878610470473e-05,0.00015855071496356207,3.135262740450518e-05
405,405.0,0.9901220880821376,1.0059056652367921,0.00021273772877082757,2.586491426135802e-05,0.00011013286166929464,5.536045105695119e-05,4.668286186809565e-05,0.00013721105841501226,1.0016819703507025,0.993348958043582,0.9998747698446386,1.0002160425200215,0.9993927199688838,0.9996460918101435,0.9924614073740469,0.9985341004727365,0.9996237582621109,0.9909412069365513,1.0004451840906559,0.9914283533542274,0.9911033375887609,0.9978437748865818,0.997666147314399,1.001011114173044,0.9974303618726702,0.996762090494284,0.996477853305472,1.0036732539135043,0.9963457396101474,0.9966454456640411,0.9988073524700155,1.0045377978325611,1.0052773407062332,0.9954520047821322,0.9954422116294895,1.0011150686182713,0.9930049299758784,1.001027274189108,2.586491426135802e-05,0.00012884320145629708,0.00012026675083460263,0.00012736125692469532,0.0001284426421037707,3.215576964139108e-05,0.0001623970521165925,3.413089287154387e-05,0.00012985944955120693,0.00021273772877082757,0.00012499657688638731,0.0002100114210883327,0.00018121959107776295,0.0001311605765892939,6.025833933076828e-05,3.2989826414731487e-05,0.00013293756421997854,0.00014784886326613174,0.00013407095269802582,4.0041368879384203e-05,0.00013579304265375902,0.00013721105841501226,0.00015075083709081442,4.668286186809565e-05,4.731179477839053e-05,0.00013704461009797088,0.00013708699630577412,2.9455872483936293e-05,0.00015210836247793967,3.2945674924065004e-05
406,406.0,0.9900616566315505,1.0058986067714695,0.0001992485136002046,2.752761283280821e-05,0.00010537014925457623,4.9746917544382555e-05,5.153215904632484e-05,0.0001295310657302678,1.0018510717003322,0.9937156896630619,1.000050305032481,1.0003991048257934,0.9995784728587874,0.9998414346194925,0.9928552583566074,0.9987360362976002,0.9998105957973904,0.991368026155966,1.0006275295792149,0.9918531453191889,0.9915097113039988,0.998037555921464,0.9979301121287195,1.0012219866716001,0.9976298858754518,0.9971487866383766,0.9966837220074136,1.0039212202255274,0.996559236498152,0.9968646250988387,0.9991980819302289,1.0048150670855398,1.0055587301464104,0.9956739872545232,0.9956630013787026,1.0013028951816514,0.9933924818140425,1.001237756821931,2.752761283280821e-05,0.00012048943641278939,0.00011420739560457116,0.00012091290993280605,0.00012178174133112942,3.5084070767793906e-05,0.00015192412736930489,3.727416580789901e-05,0.00012295043687274299,0.0001992485136002046,0.00011828270747809735,0.0001966494024677589,0.00016963477917893654,0.00012423096272897043,5.725366933434053e-05,3.647564481295715e-05,0.00012584081173223297,0.0001382196478205538,0.00012683505133553462,4.403025247472388e-05,0.00012831325237899099,0.0001295310657302678,0.00014084535181653214,5.153215904632484e-05,5.237725107237667e-05,0.00012935996450785225,0.0001293798599045056,3.207526614373816e-05,0.00014244240583819484,3.639456130234817e-05
407,407.0,0.9900012341374221,1.0058953845558203,0.00020819055258100547,2.6424011756823308e-05,0.0001076031644232132,5.2433553885168604e-05,5.0860365306090964e-05,0.0001307441720511396,1.0020892085413502,0.9938642796188296,1.000046560108564,1.0003966881054807,0.9995771259798685,1.0001016843008992,0.9930112734774369,0.999002124908291,0.9998109523893645,0.991531207125751,1.0006355105124753,0.9920156212366207,0.9916685576737292,0.9980378653362845,0.9980794723178894,1.0014977199410962,0.9976283468882239,0.9973211273072581,0.9966837652169914,1.0042270428964508,0.9965564790703044,0.9968600493568601,0.9993844183198914,1.0051483244990855,1.00589538455582,0.9956705410707998,0.9956584083396965,1.0015596353463576,0.9935452482398579,1.0015140913929146,2.6424011756823308e-05,0.000126165640784469,0.00011732851196416458,0.00012371119186453574,0.0001241270725160371,3.4277143261907414e-05,0.00015888679750608454,3.6476951202815855e-05,0.0001241466975998484,0.00020819055258100547,0.00011851095761799192,0.0002052686781901802,0.00017755082384738862,0.00012635057060698948,5.679402428236207e-05,3.580307114482526e-05,0.00012775176427315036,0.00014317824046345412,0.0001285755413253979,4.3237371643640104e-05,0.0001297463271878144,0.0001307441720511396,0.00014477523031983784,5.0860365306090964e-05,5.1771455691793134e-05,0.00013031402999311525,0.00013040557546667317,3.122098000478547e-05,0.00014980725166068213,3.569393058139302e-05
408,408.0,0.9899448226254214,1.0058983092527372,0.00022755650461139844,2.4359254435027607e-05,0.00011126104837176973,5.858526535005576e-05,4.7830948684891984e-05,0.00014064215856967845,1.0020126342306566,0.993561741445478,0.9996149628472526,0.9999459030794369,0.9991250288110569,1.0000306300559187,0.9926599363086464,0.9989347379512861,0.999356539369309,0.9911138219549499,1.0001959752706746,0.9915991764487504,0.9912890092156263,0.997579433279291,0.9977966940668788,1.0014279084905484,0.9971622641858001,0.9970013143981016,0.9962126592038231,1.0041697168239874,0.9960786653805903,0.9963786081806473,0.9990653046451232,1.0051005725726403,1.005847701323203,0.9951869894517706,0.9951732690926937,1.001487087516567,0.9932082153739873,1.0014447971762936,2.4359254435027607e-05,0.00014064215856967845,0.00011838999800458835,0.0001243266051157861,0.00012443848768519964,3.172144881322959e-05,0.0001755512714508075,3.374629591328498e-05,0.00012327169525019766,0.00022755650461139844,0.00011663861304728,0.00022415105909403453,0.0001954587806587922,0.00012675485324180842,5.996574546184555e-05,3.3294666675236145e-05,0.00012793016388740506,0.0001577978402504644,0.00012860722181805113,4.042771051155586e-05,0.00012958763385712512,0.00013043380759009154,0.00015776130180773649,4.7830948684891984e-05,4.8706567583594325e-05,0.00012977361032661717,0.0001299691992317729,2.8882824542561486e-05,0.00016666348858927348,3.319169444375483e-05
409,409.0,0.9898964241212175,1.0059064717315365,0.00022289745847922106,2.8309632710373907e-05,0.00010897631266928197,5.4633646397910855e-05,5.7568596073314915e-05,0.00014040739565327243,1.0019009645920058,0.9929478194973496,0.9990741375475904,0.9993847348017263,0.9985630062657442,0.9999101895805784,0.9919697870944687,0.9988138126656105,0.9987920124719962,0.99032970642852,0.9996511553483106,0.9908157435842869,0.9905542330389244,0.9970184062966856,0.9973568781582256,1.0013102790089543,0.9965971928051682,0.9963455417279378,0.9956430879653375,1.0040304509021722,0.9955044862174666,0.995804404824611,0.9983914508388291,1.0049480741433525,1.0056928557853968,0.9946081197745494,0.9945945168823394,1.0013696890703025,0.9925412866319375,1.0013265529297282,2.8309632710373907e-05,0.00014040739565327243,0.00011018801567493372,0.00011556251196501364,0.00011562659196397642,3.649648227901567e-05,0.00017370457196123172,3.867795484279934e-05,0.00011418780285657954,0.00022289745847922106,0.00010769646026706355,0.00021948538979342896,0.0001926202026415134,0.00011794770169480048,6.02612892894667e-05,3.888921754789897e-05,0.00011900311675086904,0.00015687291266915492,0.00011960743110653352,4.805681090108381e-05,0.00012049949763638926,0.00012123676816485248,0.0001557755420230346,5.7568596073314915e-05,5.865077820474905e-05,0.0001205975410136036,0.00012081431090533537,3.330186786965709e-05,0.00016554825822828767,3.8797268911004346e-05
410,410.0,0.9898600406504799,1.0059181579131404,0.00020640379442530516,3.676231571541956e-05,0.0001058866334355089,4.549153429098719e-05,6.241224608172761e-05,0.0001304273232729675,1.0016060086884067,0.9925629612032916,0.9988708807159992,0.9991744827366523,0.998349703937736,0.9995908101327978,0.9915451303132766,0.9984876046745896,0.9985771328250499,0.9898600406504799,0.9994456972795991,0.9903452798124373,0.9901098026592847,0.9968070510078271,0.9970486589710754,1.0009911278883374,0.9963861918641267,0.9959526365631945,0.9954331814312083,1.003691670118557,0.9952960835543705,0.9955991196574736,0.9980087292478865,1.0045931801714594,1.0053369258653213,0.9943997710514825,0.994386349579405,1.0010620198145623,0.9921307565530578,1.0010071482638296,3.676231571541956e-05,0.0001304273232729675,0.0001030192354363707,0.00010795497004121398,0.00010804482226407448,4.6478250849388324e-05,0.0001611222049565287,4.90466202437519e-05,0.00010670759810309004,0.00020640379442530516,0.00010044763003874361,0.00020323715375716628,0.00017852197827163244,0.00011006954296041993,5.652599165934441e-05,5.009691356662307e-05,0.00011090325321586766,0.0001456767462873008,0.00011140518200663364,6.241224608172761e-05,0.0001120918291989454,0.00011273696275916394,0.00014452133809599095,7.491991331274492e-05,7.635907661503119e-05,0.00011210792384179576,0.00011231090056329779,4.2654853193147285e-05,0.00015364823325032763,4.998419908125261e-05
411,411.0,0.9898386920151537,1.0059316537184713,0.0002102112803844329,3.8517965286973824e-05,0.00010773423069425905,4.600247823302667e-05,6.49174773152424e-05,0.00013294083995440706,1.001504066354126,0.9926846153598793,0.9990050331073627,0.9993108653666188,0.9984861795308185,0.999482392336662,0.9916814651439636,0.9983781868266558,0.9987103303820364,0.990011731324738,0.999569307811406,0.9904958295452061,0.9902529811871604,0.9969438463519683,0.997099421158047,1.0008775962300729,0.9965237013712882,0.9960883211133558,0.9955735760948784,1.0035779829700333,0.995440440555354,0.9957463466466737,0.998152972838904,1.0044779201298566,1.0052214325909419,0.9945468706048441,0.9945335681288442,1.0009559328946807,0.9922645498652396,1.0008939154138627,3.8517965286973824e-05,0.00013294083995440706,0.00010426068781244096,0.00010920435038651103,0.00010954303073997535,4.8111776344783206e-05,0.0001640242141458021,5.0700046140216396e-05,0.00010852717002999181,0.0002102112803844329,0.00010209144132679294,0.00020692685615159205,0.00018167067875061101,0.00011121272704972029,5.581583008039371e-05,5.205780319454192e-05,0.00011178915593024252,0.0001481249017293498,0.00011223536189574908,6.49174773152424e-05,0.00011273693303694146,0.00011322695519763738,0.0001476905431863989,7.77500958736698e-05,7.925296219636515e-05,0.0001128245638448446,0.00011298004965194742,4.433567414414989e-05,0.00015641265686869494,5.193289217735088e-05
412,412.0,0.9898314691222879,1.0059452450684516,0.00023971306278651754,3.7037381105382866e-05,0.00011665196481841806,5.583137266037358e-05,6.502174278072407e-05,0.00015465160952535218,1.001658181301946,0.9930763267904998,0.9993760856089612,0.9996951003808074,0.9988669236363025,0.9996435002383051,0.9921073526544237,0.9985439716242448,0.9990886990981145,0.9904849666556472,0.9999405787612808,0.9909672326798501,0.9906953533609282,0.9973353248204245,0.9974257126704663,1.0010484257254586,0.9969201158894938,0.9964949346378564,0.9959746717774696,1.003762918943864,0.9958464433377042,0.996154270262937,0.9985556008224367,1.004676468791649,1.00542149289192,0.9949603958003235,0.99494588612134,1.0011176403856383,0.9926847463573722,1.0010654661766432,3.7037381105382866e-05,0.00015465160952535218,0.00010853294935586132,0.00011389650538598397,0.00011462762329896055,4.649375652925544e-05,0.00018893759528848056,4.9039517804172555e-05,0.00011406704057045289,0.00023971306278651754,0.00010753094339779345,0.0002360602092670896,0.00020820353835930666,0.0001164154678375926,6.502174278072407e-05,5.0581608083065864e-05,0.000117156953444503,0.00017179854498588725,0.00011793929823155581,6.358792641985385e-05,0.00011879974144772701,0.00011945845297691929,0.0001725396256464118,7.647965874635164e-05,7.80291758763631e-05,0.00011954011903895702,0.00011956721015187895,4.284598725163541e-05,0.0001805540170410391,5.045168191746807e-05
413,413.0,0.9898364806552085,1.005957217884003,0.0002572330909175183,4.26738914624184e-05,0.000123279679166259,5.940917176911269e-05,7.484029733736063e-05,0.00016938497181771765,1.0019297625820138,0.9935153334952596,0.9997393419034888,1.0000683738905052,0.9992437300184963,0.9999391458840843,0.9925874814098952,0.9988488697091937,0.9994716535610839,0.9910119695180086,1.0003191109147667,0.9914901245477434,0.9911942000202947,0.9977221752855082,0.9978132518699966,1.0013547051831355,0.9973135794706438,0.9969651973453689,0.9963731881188008,1.0040928413392491,0.9962469227757624,0.9965596708540101,0.9990213344290677,1.0050235302782198,1.005767767495985,0.9953601376700061,0.9953453389608623,1.0014036907640775,0.993150832470876,1.0013713924458794,4.26738914624184e-05,0.00016938497181771765,0.00010532092638332857,0.00011072937499752723,0.00011163025579465306,5.3686344422130255e-05,0.00020503774899072546,5.662418998717114e-05,0.00011129008613709938,0.0002572330909175183,0.00010513166276195963,0.0002534766586102966,0.00022478648399509515,0.00011368690537431406,7.459445909570158e-05,5.909175631648057e-05,0.00011463172554496415,0.00018893774560828653,0.00011574602017637305,7.484029733736063e-05,0.0001169256702021015,0.00011780488122605332,0.0001911723655502423,9.036870738238855e-05,9.230561379066596e-05,0.00011815238000594041,0.00011807004428873738,4.982479356924097e-05,0.00019625418347843693,5.897713976284154e-05
414,414.0,0.98985183529724,1.0059658580860484,0.0002511762866847674,4.576148035757331e-05,0.00012575668320439871,5.567696299004964e-05,8.068160222100913e-05,0.0001649514028495352,1.0020551984943844,0.9938055905059311,0.9999693514615615,1.000304644322795,0.9994818909077531,1.0000805510195658,0.9929089462638048,0.9989962442311622,0.9997126589870309,0.9913697920177107,1.0005534143569599,0.9918448680169487,0.9915326791085166,0.9979615160511646,0.9980434397082868,1.0014980203763668,0.9975565699833039,0.9972730764008767,0.996618316650479,1.0042509861957456,0.9964932103564998,0.9968074864446125,0.9993320034838735,1.0051970627910645,1.0059430259823152,0.9956083820771715,0.9955940019397403,1.001538737864685,0.9934612644480031,1.0015145712106635,4.576148035757331e-05,0.0001649514028495352,0.00010964187250557718,0.00011583340356097992,0.00011672292765285946,5.743857176688072e-05,0.0001998980134213603,6.05751994877294e-05,0.00011656143650308659,0.0002511762866847674,0.00010991465698982236,0.00024764927809076354,0.00021937068312502574,0.00011900677339193592,7.657937642837758e-05,6.356133779133745e-05,0.00012041774306203304,0.00018467458261573562,0.00012176792228110383,8.068160222100913e-05,0.00012333686197580664,0.00012440634625320268,0.00018746309908897855,9.76047581853874e-05,9.972807605156312e-05,0.00012486157598135388,0.00012492023528051183,5.359712697452454e-05,0.00019111203039409342,6.348583515904433e-05
415,415.0,0.9898756417317084,1.0059694515955093,0.0003007960387690431,4.2370292188177254e-05,0.0001534377543032846,7.217185595274371e-05,9.029156627773933e-05,0.00019166627856527044,1.0020259103588363,0.9938220641948061,0.9998597941664934,1.000193084362148,0.9993703230051756,1.0000627439394234,0.9929336006610786,0.9989814277905736,0.9996010299671877,0.9913962951620526,1.0004436224456101,0.991873940043443,0.9915576194761896,0.9978492103336719,0.9980131917983277,1.001485511180344,0.9974444282876495,0.9973162495229426,0.9965042883068023,1.0042559381971579,0.9963802934062235,0.9966942701543239,0.9993922987439846,1.0052187346624857,1.0059694515955093,0.9954992303570691,0.9954837226724426,1.0015189258303454,0.993478462568914,1.0015022185503042,4.2370292188177254e-05,0.00019166627856527044,0.00015144729252272268,0.0001613286648760441,0.0001622902529066941,5.307344364926924e-05,0.0002359048887231012,5.592384079544176e-05,0.00016260523148349285,0.0003007960387690431,0.00015246395894167298,0.0002974702174913784,0.0002617432140377141,0.00016478939151109658,9.407906789273869e-05,5.856983447380325e-05,0.00016741196024484855,0.0002149623983279191,0.0001696046817010078,7.455554671862757e-05,0.00017236638627654704,0.00017376108086542276,0.00021926631351421085,9.029156627773933e-05,9.22762624776725e-05,0.00017489479627257832,0.0001751827017742013,4.954335981367371e-05,0.00022398027908295312,5.8513386923477396e-05
416,416.0,0.9899060086419385,1.0059667446013676,0.0003876225849060694,4.848409095083931e-05,0.0001919947554229193,9.656633251773665e-05,9.61758359518559e-05,0.00024418282798970817,1.001693280934053,0.9932474284849004,0.999384267386632,0.9996972933647428,0.9988751462640315,0.9997094154446773,0.9923078034713247,0.9986248690882231,0.9991049660102539,0.99071075857189,0.9999585422884353,0.9911919583698731,0.9909055468079714,0.9973416409326208,0.9975155000948513,1.0011079849012496,0.9969310912107298,0.9967111829299228,0.9959844884683504,1.0038479837641343,0.9958551367465066,0.996165575947715,0.9987882640853658,1.0047865766351531,1.0055352945707923,0.9949699895964069,0.9949530572805844,1.0011693956004306,0.992861185445029,1.0011257826528936,4.848409095083931e-05,0.00024418282798970817,0.0001911038808076365,0.00020425953566088412,0.00020550662598673358,5.971298285729429e-05,0.0003029239380555229,6.264436023806943e-05,0.00020634376980146804,0.0003876225849060694,0.0001928746361591007,0.0003845643440921167,0.0003378869703514052,0.00020771518197523122,0.00012591362273796852,6.446193185959217e-05,0.00021101653493137726,0.0002728863039168506,0.0002137568859134703,8.063871822258394e-05,0.0002171514260704407,0.00021836017848355253,0.0002782517746129282,9.61758359518559e-05,9.811821494518994e-05,0.00022037307320370723,0.0002207077400584762,5.575556485426279e-05,0.0002860082074212138,6.444091967202794e-05
417,417.0,0.9899410447112555,1.0059583243648407,0.0004010300234918826,5.688479889297995e-05,0.00019659551192573535,9.673814604586669e-05,0.0001054175939929381,0.00025314949446136886,1.0014133179339388,0.9926395055628155,0.9989217108756018,0.9992206573586541,0.9983996787836773,0.9994092187650013,0.9916455944333091,0.9983214530567276,0.9986275108361052,0.9899875875574933,0.999496288969391,0.9904714866303891,0.9902142853994879,0.9968602016528755,0.997036338252678,1.0007915473128037,0.9964478579992803,0.9960708609144122,0.995498738250655,1.0034952766076455,0.9953646196429876,0.9956744622686731,0.9981483098519772,1.0044023043548922,1.0051459947418393,0.9944746741355701,0.9944574759121528,1.0008738466757174,0.9922094897921898,1.0008093707669818,5.688479889297995e-05,0.00025314949446136886,0.00018843294593406815,0.000201502516634277,0.00020288878933063604,6.908476113590695e-05,0.0003140681474805959,7.223865504241729e-05,0.00020385209793898472,0.0004010300234918826,0.00019034505414222986,0.000398355329053081,0.0003502284335899591,0.00020475451538407244,0.00013413120340761473,7.34282147898135e-05,0.00020788079821321015,0.000281428769138296,0.00021041806850671647,8.986536431799857e-05,0.00021354459546381557,0.00021443107015573954,0.0002856445667616196,0.0001054175939929381,0.00010731713441404164,0.00021661463414119963,0.00021691857014693788,6.453073794951736e-05,0.00029605281065695713,7.342566320318345e-05
418,418.0,0.9899788586229854,1.0059452384152068,0.00038004247143840153,5.585915720427275e-05,0.0001887113366873337,9.119288123585792e-05,0.00010168791988705378,0.00024084806516913836,1.001455174456718,0.9926297030936451,0.9988945116948967,0.9991936927336126,0.9983756461797634,0.9994572474337231,0.9916356691170113,0.9983715454205908,0.9986026769555285,0.9899788586229853,0.9994736439771107,0.9904611740379892,0.9902030971249169,0.9968426236711091,0.997046506562215,1.0008431987398188,0.9964316933556527,0.9960629218703684,0.9954828058858228,1.0035432224945697,0.995347710486521,0.9956580617104213,0.9981445576905287,1.0044498469889216,1.0051931211628073,0.994456145699483,0.9944392627124599,1.000920104116988,0.9921960530449656,1.00086141536076,5.585915720427275e-05,0.00024084806516913836,0.0001819695339075776,0.00019457123825666767,0.00019558177556295114,6.748286860844732e-05,0.00029810507932240965,7.051003822467062e-05,0.00019622549814307723,0.00038004247143840153,0.00018349758724830616,0.00037747727340341057,0.0003319072733779602,0.00019798163674165147,0.00012947825943553895,7.170928752532336e-05,0.00020113813743484078,0.0002674243975768571,0.00020380074894051908,8.709640062920865e-05,0.00020704207421902616,0.00020806027479327837,0.00027107866694256596,0.00010168791988705378,0.00010346390518600855,0.00021038569796313287,0.0002105790899625368,6.315895646377745e-05,0.0002814640727816283,7.171271426977514e-05
419,419.0,0.9900175823679748,1.005928534281742,0.0003985331827010839,5.8717994053372074e-05,0.00020138775445976094,9.639870738449611e-05,0.00010574630393928716,0.00025573734118968736,1.001694785727199,0.9930568499420246,0.9991382517873101,0.9994447057711032,0.9986300414658434,0.9997212560254041,0.9920976898390937,0.9986423151905809,0.9988556206301163,0.9904816280852521,0.9997159891605654,0.9909604249573636,0.9906823804198741,0.9971052750416033,0.9973778403485126,1.001121241405372,0.9966953113135961,0.9965077591100787,0.9957492517422777,1.003844721556737,0.9956187138987703,0.9959313967374982,0.9985909757534408,1.0047722893318938,1.0055184405148103,0.9947322475881148,0.9947142029157988,1.0011776449379042,0.9926439756853811,1.0011396590879256,5.8717994053372074e-05,0.00025573734118968736,0.00019610976079339627,0.00020945803995882058,0.0002103177661267388,7.05685675678328e-05,0.0003146728139427564,7.39450249341833e-05,0.0002110805256223336,0.0003985331827010839,0.00019843277806097178,0.00039549093167461086,0.00034874330381438656,0.00021438569242033482,0.00014413518823802848,7.526720906683014e-05,0.00021829803412215184,0.0002844800786774747,0.0002216954626274392,9.101281135380662e-05,0.0002254071673021264,0.00022709172288792664,0.00028727162663313234,0.00010574630393928716,0.00010735380163979696,0.00022918125732225727,0.00022921299272958356,6.622688592650123e-05,0.00029778102702281427,7.52773414431607e-05
420,420.0,0.9900554411671594,1.0059092594937238,0.00042765568834945533,6.500947380957716e-05,0.00021798710089903942,0.00010290484058134935,0.00011600281710000642,0.000277239649661438,1.0019135041369422,0.9934673786945023,0.9994570543202642,0.9997760031686778,0.9989592127928254,0.9999583673101342,0.9925431966677687,0.9988877632552862,0.9991814979066024,0.9909628880895405,1.0000323222188476,0.9914367179384447,0.9911417315384767,0.9974417730893109,0.9977162952447546,1.0013646944468044,0.9970330886106092,0.9969341400665036,0.9960903750838662,1.0040993007192363,0.9959605769742162,0.9962735640011043,0.9990105636594973,1.0050393576018637,1.005787023279551,0.9950795909307572,0.9950600559565989,1.0014092489560247,0.9930834225059577,1.001383186487466,6.500947380957716e-05,0.000277239649661438,0.000210435885026513,0.00022442505500951823,0.0002255749992420561,7.800975784525358e-05,0.00033978682903510095,8.20554239486448e-05,0.00022699272955105265,0.00042765568834945533,0.0002143114417268974,0.0004238885597477866,0.00037536922646791627,0.00023083638775830452,0.00016324680240015424,8.328305578779459e-05,0.00023555408102354358,0.00030935974239118443,0.00023956044193938203,0.00010024832102280509,0.00024345959340132568,0.00024578295542198583,0.0003115134997452041,0.00011600281710000642,0.00011751531102729348,0.0002472448748637319,0.0002472258018704455,7.322812989866519e-05,0.0003215168941291801,8.327959776896878e-05
421,421.0,0.990090683548997,1.005888461580429,0.0004197462397088612,6.329038324555863e-05,0.0002128261852420291,0.00010110266959599261,0.00011395049913300495,0.00027271085272770497,1.001960351054476,0.993775979616123,0.9997160812309159,1.0000347162732708,0.9992248142803318,1.0000057338507777,0.9928843927449279,0.9989385405810091,0.9994445860318252,0.9913455287795533,1.0002912217251947,0.9918161980776347,0.991498022274393,0.9977085393162541,0.9979291346440234,1.0014141201628695,0.9973020166346873,0.9972659340332912,0.9963596756835352,1.0041588933539947,0.9962315965153106,0.9965481044581417,0.9993478381163731,1.0051084125805438,1.0058570888707468,0.995348172035179,0.9953283843827221,1.001453248824194,0.993416684102588,1.0014325225874408,6.329038324555863e-05,0.00027271085272770497,0.00020344102934534582,0.00021684114113653828,0.00021806582267473333,7.62094664533871e-05,0.00033418083020243783,8.034804643562004e-05,0.00021966356021894837,0.0004197462397088612,0.00020756027967553026,0.00041591373304437673,0.0003689364456273131,0.00022322889893311112,0.00016153436048386708,8.133983498254727e-05,0.0002279570459611438,0.00030546951719054045,0.0002318956477045045,9.814501444406385e-05,0.00023561148503795784,0.00023797214733975948,0.0003081781447198464,0.00011395049913300495,0.00011551309464544425,0.00023924978019260705,0.00023924054244078068,7.144564547566991e-05,0.0003158153832361237,8.133068484354819e-05
422,422.0,0.990121558041945,1.0058671880711356,0.0004155978758936762,6.596688209674775e-05,0.0002131718958661297,9.905271787220835e-05,0.00011733241185093889,0.0002718978663180705,1.0019848444373722,0.9937341241757134,0.9997616528772766,1.0000846333915026,0.9992725430596944,1.0000210679332786,0.992844703324073,0.9989516823097216,0.9994906963314618,0.9913126181266462,1.0003421012935265,0.991784046027833,0.9914582718391016,0.9977596168775836,0.9979382616131587,1.0014330064506545,0.9973556216855373,0.9972306616872302,0.9964146061491397,1.0041759304228832,0.9962860312236981,0.9966054507300794,0.9993190665057087,1.0051196510895313,1.0058671880711356,0.9953976831559417,0.9953788860622742,1.0014741617820273,0.993379155777439,1.0014515504886825,6.596688209674775e-05,0.0002718978663180705,0.00020268396480125012,0.00021641069631548219,0.000217447420053857,7.861859275286133e-05,0.00033220566580607897,8.250067626048454e-05,0.00021893274736446515,0.0004155978758936762,0.00020711262388396358,0.00041176618654785186,0.00036621106771057946,0.00022312581343944903,0.00016524827733618492,8.460654993108259e-05,0.0002278386737061488,0.00030435933985638856,0.00023196740187164352,0.00010153295053295788,0.0002357476729772405,0.00023817208429466438,0.00030684772927371505,0.00011733241185093889,0.00011887379201029831,0.00023928586247267875,0.00023942795308794045,7.413673954171055e-05,0.00031476896471141036,8.453239328407058e-05
423,423.0,0.9901463131744608,1.0058464110443373,0.00048049992069280206,8.080815430524118e-05,0.00024923003905543816,0.0001134567023429643,0.00014155342100684483,0.0003200555234752885,1.0017529478947838,0.9932372672871191,0.9994326182067529,0.9997430141743643,0.9989296317853111,0.9997616429048785,0.9922965877399185,0.9986848588529791,0.9991453388599025,0.9907105933191905,1.000007699554252,0.9911838669031552,0.9908847224189229,0.9974125049698565,0.9975543485612626,1.0011597167702033,0.9970074366181828,0.9967016384039626,0.9960648006045759,1.0038701198551008,0.995932394247295,0.9962511929507842,0.9987933337536354,1.004784354836895,1.005526561425568,0.995037907873433,0.995019634103265,1.0012245058771936,0.9928447172058247,1.001178874263613,8.080815430524118e-05,0.0003200555234752885,0.00023436881926424527,0.00025058438640914306,0.0002512886506826425,9.471701471952487e-05,0.00038800251080846706,9.85482492148888e-05,0.0002528962021670764,0.00048049992069280206,0.00023933723941147245,0.0004760056020964032,0.000426443425509414,0.00025851383308386484,0.00020177593005768547,0.00010307371669471525,0.0002635834149862712,0.000356249577286635,0.0002684080261337801,0.00012310623046747263,0.0002729447360587715,0.00027561101135159646,0.0003575151757107132,0.00014155342100684483,0.0001434108883236507,0.00027700372380079036,0.00027738584241024497,9.0174880183268e-05,0.00037012497883997657,0.00010291008651025416
424,424.0,0.9901631974750021,1.0058268007753994,0.0005160619452135314,8.634607866549635e-05,0.00026668037594829256,0.00012252832133164722,0.000151803615955174,0.00034723655144955915,1.0015699370441657,0.9927923816484603,0.9990622396805499,0.999356312911286,0.9985470011809818,0.9995627886454405,0.9918131765444625,0.9984820680335612,0.998768493028165,0.9901858049701188,0.9996505835918683,0.9906625076808176,0.9903791202119498,0.9970186800940194,0.9971991689484065,1.0009521173106137,0.9966083061863811,0.9962442690614033,0.9956611288770492,1.003649285670909,0.9955252750027814,0.9958439727167816,0.998351431223435,1.0045507247155734,1.0052909186574575,0.9946238558380863,0.9946052948695745,1.001030543239644,0.9923627000223935,1.0009713704564396,8.634607866549635e-05,0.00034723655144955915,0.0002490687591707952,0.00026620597477462884,0.0002665460745037152,0.0001006452251604886,0.00041927104106196186,0.00010435109543383671,0.00026829103001953036,0.0005160619452135314,0.00025368939202120627,0.0005113833361031787,0.00046014882979827573,0.00027404391223624836,0.00022000297841478253,0.00010995041939044613,0.0002790010750320519,0.00038569951909898605,0.0002839412816656761,0.00013175544539897595,0.0002888766839563961,0.0002914795710400211,0.0003862377190742535,0.000151803615955174,0.00015397626795257284,0.0002933267246499471,0.00029376848400392306,9.616599960661741e-05,0.0004013715678425496,0.00010976467975394954
425,425.0,0.9901704594720265,1.0058089520889053,0.0004887943166164479,8.251773511770818e-05,0.00025144586702193346,0.00011565883583366618,0.0001453376865761598,0.0003299549712317413,1.0016338474194808,0.9927633736292815,0.9990545723003056,0.9993443800612015,0.998541257676878,0.9996333425655334,0.9917882521989252,0.9985538329184234,0.9987717235192681,0.9901704594720264,0.9996665023444851,0.9906498960020135,0.9903519395698009,0.9970074521723711,0.9972071096931062,1.0010159855411056,0.9965949799042355,0.9962193752554656,0.9956456227217713,1.0037150152450907,0.995506902237213,0.9958246995619753,0.9983310876850612,1.0046168497330947,1.005357218508462,0.9946039273515518,0.9945851939235615,1.0010947149576694,0.9923314686559435,1.0010352325565819,8.251773511770818e-05,0.0003299549712317413,0.00023229189136940114,0.00024820775608170903,0.0002485100182359586,9.637928367468084e-05,0.0003978405592124856,0.00010000322801342971,0.0002500917006625775,0.0004887943166164479,0.0002363229696042654,0.00048433389171644535,0.000436312647181791,0.0002554528195516327,0.00020838824163053096,0.00010537785401799093,0.000259960656514553,0.0003660837076044734,0.00026455885423391036,0.00012617409633099594,0.0002692612231800905,0.0002716938732485596,0.00036652716534392454,0.0001453376865761598,0.00014745200397354375,0.00027355833955917567,0.00027391878557070365,9.207350028069962e-05,0.0003807789437442325,0.00010521729057818392
426,426.0,0.9901673012607932,1.0057934598094374,0.00048744154497129766,8.5485478911575e-05,0.0002492673693908842,0.00011403738898575178,0.0001492034605371209,0.0003313073992791248,1.0017111618479113,0.9930889865057577,0.9992537950007123,0.9995523747496717,0.9987545245923627,0.9997305593674746,0.9921547848515848,0.9986561482192362,0.9989947835520275,0.9905913154229387,0.9998984238290415,0.9910685409412598,0.9907357893177734,0.9972166898078579,0.997425052127133,1.0011150838679468,0.996804237421377,0.9965693023264083,0.995854915717495,1.0038333413760339,0.9957163983100737,0.996033565721591,0.9986815292619549,1.0047504357958676,1.0054921276947644,0.9948139726002158,0.9947949959334513,1.001182325934739,0.9926857684380074,1.0011336962385393,8.5485478911575e-05,0.0003313073992791248,0.00022434800688457727,0.00023980752782131875,0.00024017304832239992,0.00010026369262406119,0.0003984078149569201,0.00010440639804021749,0.00024128866665360917,0.00048744154497129766,0.0002278312749020889,0.00048252747606119763,0.00043578069678703885,0.00024743187902444736,0.00020985763219121944,0.0001094927339279829,0.00025165355719453,0.0003666669577292326,0.00025617087524743747,0.00013001825986813043,0.0002606701986880241,0.0002630207804511346,0.00036674171702620227,0.0001492034605371209,0.00015135726798160427,0.0002651574899751123,0.0002653149162089323,9.571103209380437e-05,0.0003811090431592148,0.00010937425420696836
427,427.0,0.9901567392037715,1.0057809187615776,0.0005020709415876117,8.614735479359006e-05,0.00025425609979689087,0.00011864284563259568,0.00014904582821274157,0.0003426465401211963,1.0018063898568512,0.9934140067756881,0.9995089421948767,0.9998072981619902,0.999013418879567,0.9998394533199999,0.9925083571228964,0.9987733136891663,0.9992529981253301,0.9909828550194502,1.0001518460267311,0.9914569586542237,0.9911011586831433,0.9974741169950656,0.9976539635401701,1.0012167387888642,0.997061929596221,0.9968935042898074,0.9961119867125352,1.003938476705533,0.99597303577483,0.99628964140021,0.9989962487587016,1.0048622733897616,1.005605223909002,0.9950705470951983,0.99505120911917,1.0012807305177647,0.9930296221091229,1.0012355012353016,8.614735479359006e-05,0.0003426465401211963,0.00022729549836988317,0.0002424862776413007,0.00024321928257894695,0.0001010949211417398,0.0004114753178819545,0.00010560719149649456,0.0002437162917375722,0.0005020709415876117,0.00023022484918403232,0.0004964711037558407,0.00044898764753257224,0.00025079239970037155,0.00021594417131909666,0.00011016423884205938,0.00025490571195039435,0.00037902430914126976,0.00025939403146196214,0.00013013650369780936,0.00026375785304387543,0.00026622671391278804,0.00037888196735312183,0.00014904582821274157,0.00015118821201925896,0.00026827622097740474,0.00026822775535474555,9.642202191313828e-05,0.00039378437972836886,0.00011006745745558142
428,428.0,0.9901427432302313,1.0057719237699094,0.0004856837546016417,8.01194400841829e-05,0.0002447158690098343,0.00011626188080732733,0.00013835281585285368,0.0003309568384897506,1.0019277379799525,0.9937154337353473,0.9997177012686992,1.000020430348387,0.9992293384669634,0.9999694376832675,0.9928351527243233,0.9989059620315442,0.9994707200139239,0.9913470920031268,1.0003696627676748,0.9918191128025882,0.9914401070713207,0.9976961399155596,0.9978796208085838,1.0013549169280669,0.9972844343229679,0.9972027711846582,0.9963378251212355,1.004089689963815,0.9962025622633973,0.9965200240005455,0.9993065941631474,1.005026420686243,1.0057719237699094,0.9953044976972384,0.9952840595421109,1.0014074861628373,0.9933488031346294,1.0013742109187322,8.01194400841829e-05,0.0003309568384897506,0.00022066166398301712,0.0002348677730006448,0.00023597507440657737,9.380466293841625e-05,0.0003976739669412142,9.807276234745706e-05,0.00023608287004589932,0.0004856837546016417,0.000223397700803735,0.0004800740148234225,0.0004337139762031555,0.00024328963940723999,0.00020742372775621774,0.00010221989199095367,0.0002473027572190693,0.00036676033907670263,0.0002515441934197961,0.00012077651829429797,0.00025566342936149736,0.0002583019605197861,0.00036712532817055897,0.00013835281585285368,0.00014034078557704504,0.0002595814066018085,0.0002594991821911901,8.946843136600927e-05,0.0003806078273946732,0.0001021333374262126
429,429.0,0.9901292832694436,1.005766921522697,0.00046707197090239787,7.658689526367026e-05,0.00023375984953232412,0.00011191441872732088,0.00013380676184153272,0.00031833036376546184,1.001810193522419,0.9937338308971435,0.9996907757514197,0.9999915507131015,0.999204651590066,0.9998507901281465,0.9928619143118836,0.9987878647617106,0.9994512834872643,0.991386075511768,1.0003624121654546,0.9918572494040886,0.9914708939276736,0.9976704672380571,0.9978408084094981,1.001239670060001,0.9972550603207033,0.9972261820129606,0.9963073930020009,1.0039773812353059,0.9961709665529626,0.9964881951967227,0.9993241830782207,1.004913898915298,1.0056600455931268,0.9952714309060745,0.995250945324574,1.0012883478138481,0.9933697107702852,1.001259206719698,7.658689526367026e-05,0.00031833036376546184,0.00020842082042767343,0.0002219461075693683,0.0002230103134395446,9.00114349088969e-05,0.00038276080162689025,9.417468583785818e-05,0.00022318516310485025,0.00046707197090239787,0.000211216118509929,0.00046182887938043995,0.0004175453952294423,0.00022990263072275604,0.00019891295971425325,9.818534658535357e-05,0.0002336381283278567,0.00035320362182269713,0.00023758426762894146,0.0001164257650624736,0.00024150293107969963,0.0002439885041437946,0.000353238947897162,0.00013380676184153272,0.00013589097655216826,0.0002452782642888874,0.00024518764807833043,8.569892074685343e-05,0.0003661799585531618,9.80809029573779e-05
430,430.0,0.9901203292506787,1.0057657661629293,0.0004903488129524006,7.833750524279035e-05,0.00024259583902153524,0.00011856723976251833,0.00013884782077530858,0.00033590471493976314,1.0017505730549388,0.9932983420728866,0.999379855366926,0.9996751197440717,0.9988844166931915,0.9997827104639093,0.9923817821076526,0.9987183205058044,0.9991288851349303,0.9908543906521505,1.0000558807749593,0.9913279596244385,0.9909676018628166,0.9973502072851279,0.997555087829662,1.001169506385452,0.9969364905131081,0.9967592903960075,0.9959895264109558,1.0038998922729128,0.9958529058639408,0.9961714995072168,0.9988499474994521,1.004824914509266,1.0055702165538154,0.9949552074308871,0.9949351086406286,1.0012256173403944,0.9929010799485358,1.0011891082722908,7.833750524279035e-05,0.00033590471493976314,0.00021277206945458205,0.00022709137097422227,0.00022781994825015576,9.275062008029866e-05,0.000403543261556624,9.712163909582588e-05,0.00022776911212984573,0.0004903488129524006,0.00021454637388498734,0.00048499436526466984,0.000440395900150638,0.00023516508842361152,0.0002084572876455902,0.00010125772237023983,0.00023898119382954265,0.0003717771742178824,0.00024300873248840266,0.00012038358432841884,0.0002471350870376763,0.0002493320217505368,0.0003695336696669794,0.00013884782077530858,0.0001412471317333786,0.00025176037642210043,0.00025164333440262334,8.802192955854429e-05,0.0003868073521330689,0.00010111996988535167
431,431.0,0.9901198511032077,1.0057681636972788,0.0004913481441081742,7.629948405161858e-05,0.000242436591849725,0.00012010246121100574,0.0001354273587716406,0.0003385177747680686,1.0016913885887857,0.9928329957725843,0.9990157904011411,0.9993069889086652,0.9985119504692878,0.9997215332119465,0.9918617461896426,0.9986543770461634,0.9987570226660506,0.9902694044661697,0.9996973811312033,0.9907446175725082,0.9904183053011032,0.9969729141285377,0.9972421505661605,1.0011041004693673,0.996562352961715,0.9962669398185203,0.9956156719546511,1.0038335254085744,0.9954764361417511,0.9957953807483211,0.9983574310893987,1.0047536093831437,1.005498472035931,0.9945760730647601,0.9945561041623275,1.0011676811294765,0.9924019853429664,1.0011238902580766,7.629948405161858e-05,0.0003385177747680686,0.00021268365968582343,0.00022753027512864083,0.0002276828451462045,9.050018421597501e-05,0.00040592893661537836,9.476253422041875e-05,0.00022697915667011854,0.0004913481441081742,0.00021267391794066754,0.00048586298257010123,0.00044315493466541214,0.00023558664784004079,0.00020908831170695386,9.886277724742196e-05,0.00023959417886316943,0.00037328953580342627,0.00024376360311640432,0.00011741795108548739,0.0002480335775856874,0.00025003448711763686,0.00036906477832011875,0.0001354273587716406,0.00013782802476391552,0.00025319056006274437,0.0002530936860167379,8.583996851015099e-05,0.00039033538628177654,9.872209261182998e-05
432,432.0,0.9901318187563009,1.0057738201324156,0.00045951482038842517,6.94891485728551e-05,0.00022482264263056474,0.00011303692836177712,0.00012389274179387195,0.00031595578074969084,1.001690367687504,0.9927113721032492,0.998940633222455,0.9992294762259885,0.9984300583785573,0.9997097447925394,0.9917302616855155,0.998641470356361,0.9986780670053641,0.990131818756301,0.9996269642448544,0.990606299746798,0.9902806455967738,0.9968880921365805,0.9971682640609707,1.0010945296326337,0.9964759093373462,0.9961410010521542,0.9955262970042132,1.0038194677306764,0.9953844519319003,0.9957014038186203,0.9982297457056741,1.0047418077639265,1.005486461522453,0.9944808770407318,0.9944604100103689,1.0011607380112135,0.9922777604097622,1.001113862544646,6.94891485728551e-05,0.00031595578074969084,0.00019642099234664116,0.00021028988672261277,0.00021041920950843823,8.260589068636227e-05,0.00037914208643835735,8.654065901494837e-05,0.00020986996741617536,0.00045951482038842517,0.00019690371543284804,0.00045433224959659914,0.0004139918144874455,0.00021765437855924535,0.0001934421876000093,9.019653663287563e-05,0.00022136307630571877,0.00034856392127287724,0.0002252201759934143,0.00010730324702500075,0.00022918968874377228,0.00023100413233709746,0.0003445299737557154,0.00012389274179387195,0.0001260927147726112,0.00023398118075095698,0.00023389195356558168,7.824958648373841e-05,0.0003645678064229494,9.005975554010757e-05
433,433.0,0.9901584828634611,1.0057824414750114,0.0004468712585097906,6.448684318071986e-05,0.00021495158497465488,0.00011083363808178332,0.00011521159994732274,0.00030524496281263255,1.0016926714884848,0.9929196627168819,0.9990979795181405,0.9993876567306217,0.998585523061467,0.999706212566509,0.9919593858488277,0.9986370872663103,0.9988318924840909,0.9903906184264861,0.9997744545453656,0.9908621410006239,0.9905210875336764,0.99703919675273,0.997287009360929,1.0010889742755782,0.9966260959071882,0.9963599371782521,0.9956762551769689,1.0038164912230525,0.9955352152743675,0.9958517230735892,0.9984502937149088,1.004746552369486,1.0054905757037833,0.994629867092055,0.9946097860694336,1.0011602888438618,0.992502633466925,1.0011075527641837,6.448684318071986e-05,0.00030524496281263255,0.00018731055566417157,0.00020006429662208547,0.00020072582132520719,7.70540214044478e-05,0.0003670103019190893,8.092914136004189e-05,0.00020079976218652273,0.0004468712585097906,0.00018956979689487761,0.00044184319361673276,0.0004004512605410352,0.00020688062888715394,0.00018430174839943685,8.371633498605074e-05,0.0002101956513138188,0.00033626327879536706,0.00021360060500540522,9.96873608112872e-05,0.00021711565631868875,0.00021868983579821728,0.00033223015566351635,0.00011521159994732274,0.0001172617808970618,0.00022140424366658972,0.00022129206152146823,7.264411727967224e-05,0.0003521087555300665,8.358251838117139e-05
434,434.0,0.9901952169751199,1.0057937337317377,0.0004497880129949898,6.173172056240028e-05,0.00021292363622700221,0.00011268729787088832,0.00011007221080197627,0.0003064845392247731,1.0018614048365646,0.9932228415704296,0.9994371092760043,0.9997385976328027,0.9989359632382385,0.9998802984564709,0.9922901924343226,0.9988126077642216,0.9991821121817063,0.9907610886378705,1.0001182833854467,0.9912288273392333,0.9908664544972619,0.9973882302610958,0.9975639701615014,1.001259236905346,0.9969762755882112,0.9966690672109644,0.996028473254882,1.0039863203667594,0.9958877031629216,0.9962047725814668,0.9987525795382041,1.0049169737442043,1.005659567611998,0.9949831428032611,0.9949628655487,1.0013303048729545,0.9928351503234762,1.0012777611064414,6.173172056240028e-05,0.0003064845392247731,0.0001854102989912913,0.00019728378964120065,0.00019849146052436598,7.397772257003793e-05,0.00036832897723027957,7.79047076513055e-05,0.00019892378570920608,0.0004497880129949898,0.00018880046324731253,0.000444659695760197,0.0004012816878919951,0.0002041200242332943,0.00018233455228200087,7.999601556718571e-05,0.00020713475858080414,0.00033579446984904107,0.00021032706800313557,9.517560951459739e-05,0.00021365280043699004,0.0002150641671373111,0.0003314532927795577,0.00011007221080197627,0.00011208032975949191,0.00021775419468492586,0.00021755760866090713,6.944237207552388e-05,0.0003527930565137009,7.988969393027089e-05
435,435.0,0.9902356753659407,1.0058074029092656,0.00043489361766458826,5.8390739827860245e-05,0.00020371177010627655,0.00010947506247519322,0.0001036285634283427,0.0002957824029897291,1.0020103557282383,0.9934892520825197,0.999697607525974,1.000005668930063,0.9992020967834676,1.000029559880657,0.9925787411731669,0.9989628845032507,0.9994453522673816,0.9910814001436252,1.0003712264546634,0.9915453712380954,0.9911664461347519,0.9976578623722394,0.9977938610927127,1.001407159445406,0.9972462294242562,0.9969395858001394,0.9962997027814736,1.004136617706231,0.9961600276375487,0.9964768881990896,0.9990219980742667,1.0050692024950818,1.005811027859407,0.9952550094980946,0.9952351819870469,1.0014783792863946,0.9931220655672109,1.0014265333304755,5.8390739827860245e-05,0.0002957824029897291,0.00017638023382510526,0.00018737623411936647,0.00018881420708132562,6.986611877880182e-05,0.00035538011598412045,7.357462514496276e-05,0.00018946175845385916,0.00043489361766458826,0.00018051176791433353,0.0004298944682849651,0.0003869553521150695,0.00019417800576823751,0.00017406746341404146,7.542953022530612e-05,0.00019688058847718799,0.00032330157141294676,0.00019993334434413018,8.961037493267452e-05,0.00020313188132497722,0.0002044401186088902,0.0003190669236083877,0.0001036285634283427,0.00010554669638605193,0.0002070843520343116,0.00020682911558393344,6.556414759639662e-05,0.00034003339618956087,7.534538766883564e-05
436,436.0,0.9902735123105868,1.0058231550142658,0.0004153177113907076,5.372972227561624e-05,0.00019273499470675402,0.00010567488835728416,9.47935632831504e-05,0.0002821683001569781,1.002025685673031,0.993637121013252,0.9998255753673138,1.0001369075248718,0.9993337646224107,1.0000402379027136,0.9927389668710739,0.9989703789865122,0.9995757511092248,0.9912599137486523,1.0004960773608966,0.9917223877254476,0.991333012582331,0.9977923929489064,0.997896551556524,1.001422724450184,0.9973811815795799,0.9970939778389026,0.9964348693119498,1.0041489512461028,0.996298347318138,0.9966159673754846,0.9991754690857387,1.005080807590407,1.0058231550142658,0.9953946596604535,0.9953753899438762,1.0014908682126502,0.9932827190014933,1.001441921329013,5.372972227561624e-05,0.0002821683001569781,0.0001669743575784444,0.00017719318549167873,0.00017866410666600443,6.41721018842763e-05,0.00033926056982434935,6.751152615842176e-05,0.00017934392328703075,0.0004153177113907076,0.00017048592682273415,0.0004105883413476408,0.0003695876468947699,0.00018351669690382832,0.00016373876689595643,6.915957473942891e-05,0.0001858882752924373,0.0003092192704408419,0.0001886157289448256,8.198879403767916e-05,0.00019151932007117098,0.00019263582437619106,0.00030586892157512957,9.47935632831504e-05,9.652267615550155e-05,0.00019500501836328409,0.00019475652848488972,6.024982334704389e-05,0.00032449704830789683,6.907659020471304e-05
437,437.0,0.9903023820837222,1.0058404876400309,0.00043977115194334505,4.9795362054129787e-05,0.00019986520812330852,0.0001152354366168037,8.760030904130022e-05,0.0002972626048956536,1.0018311692704482,0.9933884343746734,0.999675578802974,0.9999861872887675,0.9991815426544269,0.9998359505115588,0.9924708910527934,0.998759517194936,0.999424105640216,0.9909744656131126,1.0003490264512096,0.9914385378382626,0.9910564100042276,0.9976414953167192,0.9976931643153873,1.00121842018181,0.9972296798663532,0.9968315140879873,0.9962825056552517,1.0039196293902664,0.9961439988260111,0.9964622986133234,0.9989097247635204,1.004832266929586,1.0055718821243675,0.9952371919693059,0.9952181176270538,1.0012900328908705,0.9930218772872299,1.0012372779897025,4.9795362054129787e-05,0.0002972626048956536,0.00017582241695542956,0.00018580714616928137,0.0001876218295741991,5.94104429924208e-05,0.00035857705276751145,6.248740800838606e-05,0.0001881945118405272,0.00043977115194334505,0.00017766664241629086,0.0004350777161069064,0.0003915717670623916,0.00019238459239570533,0.00016758788160027222,6.399593796426297e-05,0.00019423905001883477,0.0003274274440289003,0.00019663225634236907,7.571360400686243e-05,0.0001994839939111993,0.00020036341385239843,0.0003254144511014328,8.760030904130022e-05,8.917934898773993e-05,0.00020271326042479307,0.00020246039312493363,5.572928662146964e-05,0.0003420512502623654,6.391371722794073e-05
438,438.0,0.9903159389600101,1.0058580647263364,0.0004564768805169998,4.575624157336932e-05,0.00020395316094484978,0.00012234378524387672,8.038688012692367e-05,0.000307264078110218,1.0015890405019994,0.992939128329868,0.999341372604315,0.9996402310891962,0.9988302322994729,0.9995627244893152,0.9919764282831242,0.9984768573053487,0.9990644476035967,0.9904351571987488,0.9999929841611507,0.9909007995101451,0.9905445437315468,0.9972854779747318,0.9973229272860268,1.000940109279783,0.9968670569558645,0.9963531574039145,0.9959178663686054,1.003612239450663,0.9957751900166826,0.9960921077452547,0.9984281730437549,1.0045045715685623,1.0052414479609932,0.9948644352895712,0.994845491324021,1.0010307285391096,0.9925430355107308,1.0009588842987909,4.575624157336932e-05,0.000307264078110218,0.00018133929304977366,0.00019100700001658613,0.00019328158274061472,5.459511975720587e-05,0.0003716907173430494,5.7440714354453987e-05,0.00019362806918241056,0.0004564768805169998,0.00018195883527572117,0.0004519515452083261,0.0004067651938831849,0.00019815633488839927,0.00016885595137604528,5.8806562772378516e-05,0.0001995890546946591,0.0003392471217539809,0.0002018281262458648,6.948805573121275e-05,0.0002047700775694658,0.00020557481079412109,0.000337943209888524,8.038688012692367e-05,8.182821926603075e-05,0.00020802331282349996,0.00020779630357920016,5.115270176256597e-05,0.00035326215870767934,5.873067535302689e-05
439,439.0,0.9903078372141143,1.00587434179958,0.0004269137116587363,4.147828303271559e-05,0.00018997077789087343,0.00011508781483969522,7.292788321290922e-05,0.00028749767595320243,1.0015417022673603,0.9928534554410906,0.9991359850387183,0.9994289732190833,0.9986161468311995,0.9995155521892353,0.9918740262902205,0.9984268311395486,0.9988424968036456,0.9903078372141143,0.9997721901650325,0.9907726916542815,0.9904322748029452,0.9970681284113516,0.9972114249052724,1.0009062904461996,0.9966470222457819,0.9962721938344061,0.9956971744716892,1.003590645232779,0.9955533782083059,0.9958701420919679,0.9983617348397688,1.0044930874873352,1.0052330042574293,0.9946403886788283,0.9946217289130871,1.0009873528450932,0.992452855886217,1.0009242481540286,4.147828303271559e-05,0.00028749767595320243,0.00016903763833564433,0.00017794535398754746,0.000180181197076072,4.957064367200807e-05,0.000347801798321377,5.216540542921068e-05,0.0001803614601193219,0.0004269137116587363,0.00016920077118502593,0.00042275389349446754,0.00038074479360480733,0.0001847034531075932,0.00015662504116178868,5.338106936752745e-05,0.0001860080709629938,0.00031743984196810356,0.0001881351318136141,6.308214237398099e-05,0.00019093994361638988,0.00019172974595523911,0.000316434942441343,7.292788321290922e-05,7.423649801115457e-05,0.00019401523583395278,0.00019383095441595667,4.640087394915015e-05,0.0003302619363193667,5.331794634500346e-05
440,440.0,0.9902742516318367,1.0058877743861572,0.00040222365423509037,3.987119041259945e-05,0.00018115563662825623,0.00010809306758692531,6.834730686909494e-05,0.00027062013673398655,1.0016510881250327,0.9930543047592563,0.9992541951730667,0.9995500781454473,0.9987335721456333,0.9996326681655515,0.9920954496546716,0.9985502957560634,0.9989548192529231,0.990548983137837,0.9998789413260554,0.9910125013420487,0.990662420930445,0.9971858299145779,0.9973615122106562,1.0010240396631198,0.9967628233711359,0.9964848831785078,0.995811718220938,1.00371608249995,0.9956640451182301,0.9959774970792836,0.9985699153155939,1.0046284701698007,1.0053691644345037,0.9947490037455308,0.9947306867156529,1.0011009092834964,0.9926727684329086,1.001041908944717,3.987119041259945e-05,0.00027062013673398655,0.00016485176094627185,0.0001736338833332448,0.00017546169677158663,4.7271947517506555e-05,0.0003272138235662685,4.965058541255016e-05,0.00017559050691720617,0.00040222365423509037,0.0001650477436119478,0.00039806281914993297,0.00035816140571102924,0.00017926781791035255,0.000149208910140724,5.060094745441787e-05,0.00018048478909377393,0.000298244399619123,0.00018250079754261565,5.9370972715811966e-05,0.00018504378166797758,0.00018576089801218643,0.00029696420296577134,6.834730686909494e-05,6.948546835191814e-05,0.00018777689336480445,0.00018760550595616987,4.4324957378123614e-05,0.0003114831428748623,5.0537152610740343e-05
441,441.0,0.9902214390435354,1.0058968180124654,0.00039621885273111493,4.1947393108159065e-05,0.00018314609995122126,0.00010568533916016834,6.784922957767979e-05,0.00026661727897188875,1.0017223583579522,0.9933938360168316,0.9994604725991918,0.9997657466353903,0.9989442547906175,0.9997163062585892,0.9924666395008087,0.9986408868638796,0.9991646224037695,0.9909594059594906,1.000082275437018,0.9914195637763703,0.9910487339706012,0.9973970600373291,0.9975810042788998,1.0011058714554986,0.9969713901192968,0.9968510103591675,0.9960174841503507,1.0038137174864352,0.9958695569914779,0.9961819787864069,0.998936860948206,1.0047411669177575,1.0054832602498973,0.9949521568076111,0.9949333925466071,1.0011803186006352,0.9930409996645887,1.0011241907703616,4.1947393108159065e-05,0.00026661727897188875,0.00017289574723652909,0.0001822582271953652,0.00018367129756965985,4.873578980073086e-05,0.00032184286084705426,5.096014331097072e-05,0.00018356097000441505,0.00039621885273111493,0.00017278028607086191,0.0003917085437913586,0.00035208238512696063,0.00018706004366091482,0.0001513830263863222,5.152670043090819e-05,0.00018824941738248676,0.00029248444237451395,0.00019030055529519228,5.953694498776054e-05,0.00019268768792897074,0.00019334152245188707,0.0002907281844927632,6.784922957767979e-05,6.87850915012509e-05,0.0001951094344638778,0.00019497470636406378,4.593558295900571e-05,0.0003076660725909448,5.148457992302523e-05
442,442.0,0.9901581767907063,1.0058999282049017,0.00038556014486080295,4.207703230606347e-05,0.00018086525953039362,0.0001027098906792971,6.559751290939912e-05,0.00025973411131534975,1.0018844532925615,0.9936687754011616,0.9996448778873478,0.9999576710700302,0.9991404814276892,0.9998978303372397,0.992774418218337,0.9988278834696928,0.9993710445554363,0.9913114384270855,1.0002919776049948,0.9917654964262318,0.9913745677537463,0.9975923184844179,0.9978061122593994,1.001289290287053,0.997165317903172,0.9971499019162449,0.9962114905649619,1.0040124371165957,0.9960671258341628,0.9963817804260768,0.9992430821568222,1.004956659047282,1.0056989361327382,0.9951489670336485,0.995130023387209,1.0013526492768081,0.993336304284972,1.0013074825066288,4.207703230606347e-05,0.00025973411131534975,0.00017434583997984164,0.00018379818424199426,0.0001849633918798131,4.819390921642496e-05,0.00031299298594860135,5.021637553049273e-05,0.00018456260099150045,0.00038556014486080295,0.0001735752832583338,0.0003808828475783153,0.0003421668128536991,0.00018835081263587864,0.00014986016520971966,5.067625336518389e-05,0.00018949353726449588,0.00028398120853035937,0.00019150883313534856,5.796956715355621e-05,0.00019390648712336891,0.00019452177694237718,0.00028208066683719775,6.559751290939912e-05,6.639869901287265e-05,0.00019611442738321324,0.0001960522105709234,4.5608040419516774e-05,0.0003001037555680895,5.0664311889073034e-05
443,443.0,0.9900932422148457,1.0058955604898623,0.0003607248171048374,4.101170752170568e-05,0.00017010633434237106,9.54394691072306e-05,6.406035774246547e-05,0.0002434543110494339,1.0020343909601461,0.9936850570566522,0.9996343392927651,0.9999444400556972,0.9991318866513025,1.0000641538292336,0.9927973137200455,0.9989992392817792,0.9993655662653558,0.99134004710392,1.000292168097509,0.9917894789134956,0.99139822953622,0.9975829624088347,0.9978683255994693,1.0014580621073963,0.9971524919311834,0.9971782846167501,0.9961976764822204,1.0041947490823033,0.9960529336445473,0.9963685560026546,0.9992780892203651,1.005153450822532,1.0058955604898623,0.9951311672309632,0.9951124194404404,1.0015104721640478,0.9933507558032328,1.0014760412482568,4.101170752170568e-05,0.0002434543110494339,0.00016362331716631432,0.00017245478950436694,0.00017352066808382568,4.681363146223219e-05,0.00029308438893637745,4.8837698789927907e-05,0.00017305931288237386,0.0003607248171048374,0.00016268334101526494,0.0003562948335068549,0.00032022589677372536,0.00017672146908611605,0.00014088179877761633,4.907479254803979e-05,0.00017778732782877064,0.00026610379552759357,0.0001796541595450554,5.646854515688771e-05,0.00018199314546515235,0.00018257274536867858,0.0002644016195756461,6.406035774246547e-05,6.488845780038134e-05,0.00018407402943043538,0.0001840449544176766,4.4375290680907595e-05,0.00028122441390893935,4.9074413613528394e-05
444,444.0,0.9900354126574501,1.0058827961323622,0.0003592007739146217,4.6960809024095516e-05,0.0001711233758114244,9.213422835390482e-05,7.576635481507705e-05,0.00024367484572570918,1.0019687370145205,0.9933129946415497,0.9993636077007411,0.9996659467182896,0.9988527955527808,0.9999930344875624,0.99237979482499,0.9989255597064267,0.9990885475840323,0.9908739837534852,1.0000258500544823,0.9913279989927786,0.990961201967561,0.9973041290363768,0.9976187992348802,1.0013852637699228,0.9968734350985422,0.9967770656739139,0.9959194964929398,1.00411341334198,0.9957769048442802,0.9960921273167443,0.9988738058391587,1.0050672335314574,1.0058089222984354,0.9948596278926366,0.9948388988460868,1.0014411765597866,0.9929437697121566,1.0014036326404854,4.6960809024095516e-05,0.00024367484572570918,0.00015911392841916143,0.00016777565105373566,0.00016912427985129097,5.439573760984988e-05,0.00029327038637804234,5.714110002304062e-05,0.00016924580903903894,0.0003592007739146217,0.00015958224963636688,0.000355002163250963,0.0003197528374328591,0.0001722378184729634,0.0001434999140364255,5.6666256381353806e-05,0.000173640109127963,0.0002673323698667586,0.00017547947573766796,6.64569718962383e-05,0.0001778959373943594,0.0001784816332208167,0.0002663163571019124,7.576635481507705e-05,7.686637629815395e-05,0.00018013199276034617,0.00018008263664987627,5.123900376847914e-05,0.0002806813561890166,5.668613926654746e-05
445,445.0,0.9899934654600154,1.005863219351889,0.0003642553117318054,5.180945619822645e-05,0.00017691334859254608,9.144009066815891e-05,8.398919686893914e-05,0.0002471948196994418,1.001655400097238,0.9927601106309771,0.9990351342766645,0.9993343881671101,0.9985172332065868,0.9996591328848431,0.9917714304261872,0.9985843619882213,0.9987532933265746,0.9902024641099001,0.9997022874773948,0.9906574606871742,0.990327922454382,0.9969646487705199,0.9971926217052588,1.0010353180414238,0.9965338339969693,0.9961885165515065,0.9955798140156121,1.0037291371735921,0.9954372232356757,0.9957527557397697,0.9982865945694274,1.0046562710543208,1.0053958401287966,0.994520083765421,0.9944989898734308,1.0011138654220213,0.9923532629807296,1.001053981342881,5.180945619822645e-05,0.0002471948196994418,0.0001635646599428389,0.0001726247601128508,0.00017448463032063909,6.068991616929747e-05,0.00029794603929464886,6.404424277658245e-05,0.00017575237922431405,0.0003642553117318054,0.00016660015862247652,0.00036029248225551424,0.0003245058966265981,0.00017780906128111716,0.00014965376755086306,6.270393398697766e-05,0.00017979991628564094,0.0002717330080735858,0.00018169047306986397,7.384263229021343e-05,0.00018432262142665701,0.0001849542798923603,0.0002706670081540164,8.398919686893914e-05,8.518843702242783e-05,0.0001868996562888287,0.00018681418686713084,5.676707221876808e-05,0.00028404592533439783,6.275452818935975e-05
446,446.0,0.9899761779640386,1.0058390401065496,0.0003400726069891315,4.9004033653976884e-05,0.00016720555789128931,8.512755990674603e-05,7.841821696085132e-05,0.0002302176062241767,1.0015673277473836,0.9925615222897334,0.9989930544999435,0.9992989225068506,0.9984752560057925,0.9995514040907183,0.9915611774464879,0.9984717803679926,0.9987074059063912,0.9899761779640386,0.9996574256293601,0.9904313535080188,0.9901116864548579,0.9969291099651068,0.9970788882217759,1.0009297937327,0.9964995324442045,0.9959824017525006,0.9955475602037659,1.0036024570684838,0.9954079192201698,0.9957210833958137,0.9980860846092058,1.004516078013586,1.0052550917717578,0.9944978188813693,0.9944751262238777,1.0010155909317913,0.9921497825538331,1.0009487297706317,4.9004033653976884e-05,0.0002302176062241767,0.00015688238982917776,0.00016561449183342242,0.0001675628687957393,5.737527762421144e-05,0.000277840572921176,6.064267089804986e-05,0.00016933030892698144,0.0003400726069891315,0.00016090693539197004,0.0003364674000190839,0.0003027482420330063,0.00017083231931025016,0.00014105632253522176,5.894510545552811e-05,0.0001729209940963821,0.00025288782022972077,0.00017471409986370167,6.912474915435423e-05,0.00017725326969100165,0.0001778602598359403,0.00025136288013711064,7.841821696085132e-05,7.947914454188259e-05,0.0001798204607947895,0.00017971978099026977,5.3588982949019884e-05,0.00026450864014822685,5.900828490432442e-05
447,447.0,0.9899896390496953,1.0058124683544496,0.0003266557179147733,4.535507894100748e-05,0.00015773012425205184,8.257400513723397e-05,7.328887623583998e-05,0.00022156218687433525,1.001679892445453,0.992814961307205,0.9991935725629361,0.9995109076109592,0.9986828185193733,0.999670897623644,0.9918382020249739,0.9985916698557256,0.9989117767893885,0.9902756565537816,0.999847252358496,0.9907289943205172,0.9903997748720241,0.9971434650869655,0.9972839599117314,1.001057124140901,0.9967184921859394,0.9962620412160444,0.9957682921166721,1.0037472834207766,0.9956314549664359,0.9959463749681532,0.9983715926476686,1.00467115044673,1.0054101939330709,0.994721986723395,0.9946989994501221,1.0011365124602505,0.9924245794259593,1.0010767222195822,4.535507894100748e-05,0.00022156218687433525,0.0001456720582117457,0.00015390902203114016,0.00015541917959461623,5.3198003875218236e-05,0.0002671806061216256,5.635380097599942e-05,0.00015688374166024716,0.0003266557179147733,0.00014898918712717184,0.0003230691205648252,0.00029094627348645027,0.0001583812258444406,0.00013294970793529493,5.466488387122915e-05,0.00016013302363829458,0.0002442625480517011,0.00016163747129054417,6.43221678917485e-05,0.00016387477509937926,0.00016435387396571526,0.0002429319734130658,7.328887623583998e-05,7.431427224986002e-05,0.00016608369570385073,0.00016598198519916348,4.9688546745986846e-05,0.0002551173874461508,5.4723335600136546e-05
448,448.0,0.9900291837518826,1.0057857140536948,0.0003344996297558933,4.48830344059499e-05,0.00015728014508469655,8.51381445269111e-05,7.385120498295106e-05,0.00022619852027697167,1.0018361416106718,0.9931886916481025,0.9994607011358864,0.9997897136455421,0.9989642550461403,0.9998483781947343,0.9922476256934435,0.9987741422080274,0.9991936624555813,0.9907297940893659,1.0001245306989457,0.9911785427341019,0.9908254521686901,0.9974335905693829,0.9975791261013912,1.0012493712322985,0.9970135921901184,0.9966649056705612,0.9960676255164767,1.003970393195646,0.9959341712725511,0.9962493413419019,0.998780757631812,1.004917800854141,1.005660186116631,0.99503202995477,0.9950080833829071,1.0013088287523508,0.9928227554375657,1.001269173389494,4.48830344059499e-05,0.00022619852027697167,0.0001409950923097544,0.00014925117882081478,0.0001504638356684656,5.303734928178839e-05,0.0002729930646126749,5.635432989062547e-05,0.00015206567606196582,0.0003344996297558933,0.0001446723984675989,0.0003303369407209993,0.00029747014389350246,0.00015310692283794362,0.00013314805200394039,5.442576306900651e-05,0.00015443780593298444,0.0002511246678076225,0.0001556342133894437,6.434744546391025e-05,0.00015772680891800394,0.00015815295192565454,0.0002505369289618156,7.385120498295106e-05,7.485970775465745e-05,0.0001595211469665308,0.0001594069491962455,4.940332922433492e-05,0.00026101559506200094,5.448366487684576e-05
449,449.0,0.990087458644177,1.0057609871623916,0.00032737457776104323,4.762963487278832e-05,0.0001535007469363555,8.149927788132182e-05,7.950630444546924e-05,0.00022017704951654609,1.00182672881438,0.9934895724196631,0.999689139169979,1.0000247681636432,0.9991996086563418,0.9998424924144812,0.9925778520672068,0.9987724158712353,0.9994265044623618,0.991100512814694,1.0003544771313673,0.9915458216489262,0.9911705349110007,0.9976759699690266,0.997766050250464,1.0012500324625253,0.9972585979806834,0.9969754649329305,0.996316677269333,1.0039877275229034,0.9961879748938286,0.9965045784121959,0.9990861562235205,1.0049458522962016,1.0056891711552387,0.9952890181828933,0.9952653853359128,1.001300727884708,0.9931478352996828,1.0012707786997146,4.762963487278832e-05,0.00022017704951654609,0.00013350796743272867,0.00014145502683751265,0.00014271472055725663,5.6772428168157286e-05,0.0002662839286989512,6.040078591704715e-05,0.00014466101067100732,0.00032737457776104323,0.0001380886512400783,0.0003227526741747925,0.00029050206627577647,0.0001450499557539981,0.000130658760266995,5.82187817877821e-05,0.00014608029476968193,0.00024576945061815863,0.00014709936070961716,6.890777659302762e-05,0.0001491320651486164,0.0001496039562475459,0.000246076813188682,7.950630444546924e-05,8.045942996570614e-05,0.00015061790861420045,0.00015050349180752918,5.2628296591612474e-05,0.0002541277679492336,5.826147150912573e-05
450,450.0,0.9901571103001552,1.005740497638646,0.00031304748624764143,4.697787509738688e-05,0.00014664512135839758,7.728545743119823e-05,7.87860413066269e-05,0.00020989323813723853,1.0018464132557805,0.9936290109909118,0.9997439612028721,1.000079314697411,0.9992543154439707,0.999867690778743,0.9927256556039791,0.9987967693804297,0.9994771725555451,0.9912587535906358,1.0003989743522064,0.9917005327991429,0.9913208042776026,0.9977384069012029,0.9978519397001059,1.0012876906127566,0.9973209300872127,0.9971252239696782,0.996378975004351,1.0040329917582176,0.9962516761317676,0.996569587618176,0.9992382060679529,1.0049964144362789,1.0057404976386461,0.995351935329127,0.9953284214580208,1.001324878067605,0.9932967086425156,1.001308670838953,4.697787509738688e-05,0.00020989323813723853,0.00012638194731498837,0.00013389909653779836,0.00013505850360283862,5.6187372786991213e-05,0.0002544055349101149,5.978951681827816e-05,0.00013673165735225497,0.00031304748624764143,0.00013035579580699059,0.00030848408283175094,0.00027761181386405556,0.00013716109425713867,0.0001237083065652305,5.761896376741936e-05,0.0001381082173843035,0.00023489201332942228,0.00013899487453828327,6.816989474368611e-05,0.00014074099290606952,0.0001411827745445168,0.00023544664663221503,7.87860413066269e-05,7.965268957417417e-05,0.00014190348644677116,0.00014188332483338963,5.196060870130049e-05,0.00024267075633962673,5.764903357342435e-05
451,451.0,0.990230785293394,1.0057261521823422,0.0003516830920325122,5.071720826253039e-05,0.00015995904104681725,8.839475651586836e-05,8.538831001729602e-05,0.00023558800970425537,1.001800454964549,0.9934934454799773,0.999570963455843,0.9999021254501754,0.9990755789113673,0.999814224892747,0.9925726405893412,0.9987382611553695,0.999298304209052,0.991090537617403,1.0002270340876689,0.9915303974697731,0.9911614522012789,0.9975557788550241,0.9977306995086703,1.0012374060181433,0.9971316919336298,0.9969888436965391,0.996184871653608,1.0039741844807282,0.9960509883507221,0.9963667413953199,0.9991017324422758,1.0049310189417293,1.0056745242883758,0.9951432858118916,0.995121005368555,1.0012775256396305,0.9931500631562881,1.0012584985112425,5.071720826253039e-05,0.00023558800970425537,0.00013373147678209265,0.00014123928659391037,0.0001424934555957457,6.012313598303927e-05,0.0002860984664474131,6.379516416348899e-05,0.0001437144857106716,0.0003516830920325122,0.00013632300613580705,0.0003471695721706101,0.0003119698146979008,0.00014468205468526622,0.00013555852173504436,6.235170428243725e-05,0.00014565922965775578,0.0002643467164211044,0.00014643843043805175,7.405022203334585e-05,0.00014786132932938646,0.00014823286378129667,0.00026469077065047116,8.538831001729602e-05,8.632768569632264e-05,0.00014869991844397197,0.00014883637181355231,5.597067850539105e-05,0.0002726744258454643,6.235582378838258e-05
452,452.0,0.9903011301974698,1.0057186444604769,0.0003937672089915289,5.721457334455189e-05,0.00017414790024288063,0.00010011227965661891,9.781500373294113e-05,0.0002648930561856993,1.0017266811471046,0.9931574111746058,0.9993127293467481,0.9996345925827755,0.9988088649674713,0.9997332290162765,0.9922050460784329,0.9986550846194113,0.9990358678413563,0.9906851630796516,0.9999816492794784,0.9911253803345095,0.9907754317646746,0.9972803903732038,0.9974946175105394,1.0011474239627796,0.9968523544183071,0.9966527444613061,0.9959014004656758,1.0038743435534856,0.9957606852304188,0.9960746177758961,0.9987701919327411,1.0048206530284212,1.0055627717020919,0.9948449103510152,0.9948232956578568,1.0011962169347166,0.9927932803852477,1.001168267762177,5.721457334455189e-05,0.0002648930561856993,0.000137967989228788,0.00014500898113262823,0.00014663176814495125,6.770491672790869e-05,0.00032115674233725814,7.171348416898886e-05,0.0001477217892731071,0.0003937672089915289,0.00013973462029507981,0.00038938608284197577,0.0003496601999551439,0.00014873849099008213,0.0001495831862745354,7.077514034743344e-05,0.0001496410622672977,0.0002974350754257584,0.0001502803903368028,8.483323636629023e-05,0.00015141787250831388,0.00015179517217771117,0.00029713978600521776,9.781500373294113e-05,9.888190350378548e-05,0.00015188373375774977,0.0001521335318340435,6.321218446949638e-05,0.0003055696672585084,7.074015740283975e-05
453,453.0,0.9903607915859598,1.005718364881825,0.0003785115601889231,5.5082484812220086e-05,0.0001662249908644705,9.668174292971077e-05,9.529468146143944e-05,0.0002556018966504214,1.001614549780251,0.9928889109671821,0.9990454545154624,0.9993539795740308,0.998531403500888,0.9996181060676058,0.9919129972058609,0.9985399646894679,0.9987609461643975,0.9903607915859599,0.9997186242954821,0.9908042800625756,0.9904691456602771,0.9969920390095001,0.9972653689297314,1.0010233289937776,0.996558413822117,0.9963811624688953,0.9956048227885704,1.0037479734497687,0.9954583172029985,0.9957701206692716,0.9984988518637523,1.0046952042186519,1.0054375655265773,0.994538810643109,0.9945165725867453,1.001077353356329,0.9925051584047475,1.001043728781668,5.5082484812220086e-05,0.0002556018966504214,0.00012921798105303218,0.00013577204870709862,0.0001372946632169612,6.546900476139488e-05,0.00030929293886319353,6.935341871431333e-05,0.00013827939468286267,0.0003785115601889231,0.00013057062864497046,0.00037444872562362005,0.00033646578996952256,0.00013926284857137953,0.0001429265536950272,6.842397048247824e-05,0.0001401814065940565,0.0002870248150808811,0.00014076602207777845,8.252578159604925e-05,0.0001418097089022315,0.00014224501451531274,0.00028649220652652045,9.529468146143944e-05,9.631683696314003e-05,0.0001421100837855902,0.00014236290669311243,6.10376941955049e-05,0.0002942242562670371,6.838440263804429e-05
454,454.0,0.990404077050912,1.005725703855161,0.00036507639062623284,5.2554122938874364e-05,0.00016201527256910433,9.302252419689438e-05,9.261938964895328e-05,0.0002467051207197921,1.001713280987836,0.9928835793330711,0.9990779576601807,0.999388648693509,0.9985650682446241,0.999716640651635,0.9919138640954944,0.9986410003184696,0.9987963948955798,0.9903733476341838,0.9997588123583395,0.9908164020151501,0.990474713247071,0.9970234571470398,0.9973033957541043,1.0011168387981486,0.9965897778218207,0.9963683705319336,0.9956368718692098,1.0038401664383634,0.9954897269993502,0.9957992483461573,0.9984814490363604,1.004784794878035,1.0055268611182877,0.9945706380878634,0.9945482655797728,1.0011762372682647,0.9924982478638098,1.0011374983667374,5.2554122938874364e-05,0.0002467051207197921,0.00012694330630132908,0.00013407304062970068,0.00013528920965665694,6.257515907525479e-05,0.0002984318087895318,6.62165134267527e-05,0.00013601939028830097,0.00036507639062623284,0.0001282759177087317,0.0003609343495374874,0.00032455577163981967,0.0001379433629203705,0.00013975802176806554,6.588713154989618e-05,0.00013929363955737196,0.0002781080565065834,0.000140190361285212,7.997736250815641e-05,0.00014152445110191051,0.00014198223267631755,0.00027849147169083853,9.261938964895328e-05,9.368607447046802e-05,0.00014239798666904543,0.0001425209027483227,5.849879589174675e-05,0.0002840534846483675,6.587535009303558e-05
455,455.0,0.990431938258262,1.0057410517892607,0.00037580408002789965,5.026219296498149e-05,0.00016698564981170878,9.661666930057901e-05,9.102709536880317e-05,0.00025380673706322813,1.0017794680929968,0.9931511168755439,0.9992587099794539,0.999584832639598,0.9987580439092869,0.9998011628971487,0.9922137266477065,0.9987298254462031,0.9989955061073356,0.9907111306828943,0.9999569624257505,0.9911514022147493,0.9907887199330945,0.997220495049066,0.9974976400553368,1.0012089614015167,0.996787034756518,0.9966528916744717,0.9958363638181271,1.0039473394140321,0.9956917617160245,0.9960047875486271,0.9987672052914318,1.0049020391441612,1.0056446000956751,0.9947733263101974,0.9947505740887396,1.0012570178664197,0.9927883186483653,1.0012296254929998,5.026219296498149e-05,0.00025380673706322813,0.00013260001557793217,0.000140611488477648,0.0001417518652894823,6.006100041710677e-05,0.0003068228816064066,6.355625819648019e-05,0.00014219188078828766,0.00037580408002789965,0.00013436982375638219,0.0003711606580306045,0.0003336123415372462,0.0001454547207754822,0.00014332695129628907,6.377214441711338e-05,0.0001473570960280303,0.00028642956510063555,0.00014882207224770343,7.818503185507878e-05,0.0001507061912670155,0.00015125900461900694,0.0002872896036274297,9.102709536880317e-05,9.217847583136254e-05,0.00015239018399911783,0.0001524154301402753,5.6229758537402425e-05,0.0002923234497692445,6.379149573758472e-05
456,456.0,0.9904469878924171,1.0057647990928984,0.00037405933837371576,4.577888182711947e-05,0.0001646545130882296,9.771187134633876e-05,8.420243006658772e-05,0.00025278283639380546,1.0018502063310275,0.993409744746576,0.9994445211493558,0.9997814392802956,0.9989527673437738,0.9998862704753779,0.992498706279587,0.9988175601262279,0.9991945403077784,0.991032763629072,1.0001543122070762,0.9914707132695262,0.99108476904172,0.9974137433374464,0.9976843714465155,1.0012996063678818,0.9969796346830879,0.9969247818933735,0.996030850963061,1.0040528231693937,0.9958870742867753,0.9962027025349713,0.9990430537594657,1.0050206749158035,1.0057647990928984,0.99497122601656,0.9949478077927545,1.0013386993614102,0.9930696187182143,1.00131996072011,4.577888182711947e-05,0.00025278283639380546,0.00013169550784488036,0.00013973601382179145,0.00014079952088143403,5.479943168974455e-05,0.0003051961394107285,5.802769332117474e-05,0.00014089085960983607,0.00037405933837371576,0.00013325858093400373,0.0003690953145858409,0.00033167230174931827,0.00014513278584836863,0.00014008812855775582,5.843900714392257e-05,0.0001471940162258394,0.00028480323501754186,0.00014893103596563936,7.207410773705924e-05,0.00015114174157273655,0.00015180426863267165,0.00028549215173493753,8.420243006658772e-05,8.530616158496379e-05,0.00015308432921047954,0.0001531027106097695,5.128480752063599e-05,0.00029128600261180316,5.847605216278198e-05
457,457.0,0.9904518386377845,1.005796695658004,0.0003483272626800322,4.162511295492752e-05,0.00015311126093675,9.141424189009384e-05,7.697032198355611e-05,0.0002357456613563035,1.0018170527259378,0.9934947959821278,0.9995279511098338,0.9998676809598549,0.9990410587485048,0.999849628368662,0.9925969092975137,0.9987776933182818,0.9992823150261212,0.991150941557341,1.00023757116272,0.9915874849588151,0.9911924515435889,0.9974962386372987,0.9977305797848318,1.001264238195754,0.9970601526207992,0.9970197172419932,0.9961131213714624,1.0040208773823753,0.9959701744367644,0.9962873983043119,0.9991419124907939,1.0049912161297316,1.0057376888535898,0.9950584756856619,0.9950344389676609,1.0013043425353005,0.9931691031547142,1.0012847884369183,4.162511295492752e-05,0.0002357456613563035,0.00012265506274824312,0.00013009480765661631,0.00013109524520068752,4.987544405984468e-05,0.0002843770818690851,5.283664303521538e-05,0.00013107395483571808,0.0003483272626800322,0.0001238606297900469,0.0003435746247297119,0.00030885935712358757,0.00013535545659291637,0.0001299487841591417,5.3266266754773816e-05,0.00013739634545471423,0.0002655553442146602,0.00013911991268658047,6.581674463833146e-05,0.00014135476093054533,0.000142049641014613,0.00026625646755741177,7.697032198355611e-05,7.799144937715523e-05,0.000143332340418769,0.0001433206701696479,4.664680390714872e-05,0.00027165116008800685,5.330447011450866e-05
458,458.0,0.9904491031787713,1.0058339293091296,0.00033063401175479647,3.837244981140747e-05,0.0001464234870258066,8.68872366926785e-05,7.101079400924956e-05,0.0002237728703678509,1.0016633565838544,0.9933994666827557,0.9994469127117644,0.9997844160534556,0.9989597554890997,0.9996896292561347,0.992501174623049,0.9986162904250615,0.999204023221617,0.9910508454634647,1.0001643859314144,0.9914893832880711,0.9910968782937172,0.9974126696243877,0.9976174289463607,1.001102849937092,0.9969767077287996,0.9969339041420308,0.9960311548242125,1.0038605264314262,0.9958885150785438,0.9962068064939925,0.999064838191228,1.0048313236379272,1.005579242269757,0.9949810467101461,0.9949573776415009,1.0011455348795777,0.9930723948606001,1.0011234538649234,3.837244981140747e-05,0.0002237728703678509,0.0001196376684757666,0.0001269553776269659,0.0001278728429390061,4.599700839256485e-05,0.00027001536624108024,4.876951132087773e-05,0.0001277005570383134,0.00033063401175479647,0.00012016659988304217,0.0003264319603130163,0.0002934946135554086,0.00013218933455346962,0.0001234172290123486,4.911441830685253e-05,0.00013448878347979348,0.00025061653027911484,0.00013644697085897384,6.067822185178379e-05,0.00013907848667471038,0.00013987677932564816,0.0002509732864043382,7.101079400924956e-05,7.196483207190078e-05,0.00014166178015489426,0.0001415566018226559,4.301971331427104e-05,0.0002576401535412319,4.9149857392865784e-05
459,459.0,0.9904413941997852,1.0058730473539825,0.00033272187210204733,3.700267043963536e-05,0.00014990376972447622,8.766478865571266e-05,6.785001666738604e-05,0.00022535035850311042,1.0015137802822898,0.9931224056862292,0.9992236023123662,0.9995540575067938,0.9987256884186878,0.9995287537772095,0.9921988257715589,0.9984539691104423,0.9989686755694434,0.9907142286101591,0.9999355953198195,0.9911558041031155,0.9907831862280363,0.9971772614894719,0.997389155191745,1.0009418717026464,0.9967410503158302,0.9966480401126615,0.9957955619929116,1.0036958967320355,0.9956519357140478,0.9959699607921583,0.9987838147716074,1.0046600424692769,1.0054076804901566,0.9947438904813476,0.9947206004962739,1.000991006230549,0.9927745858610209,1.0009627174218871,3.700267043963536e-05,0.00022535035850311042,0.00012710165791572953,0.00013531331692558476,0.00013591508864931032,4.4176619038300795e-05,0.00027175259579098886,4.677684578632856e-05,0.00013532775181549,0.00033272187210204733,0.00012646880773413237,0.0003287477455692993,0.00029580768523490564,0.00014118367631286313,0.00012558415808872593,4.737998197357425e-05,0.00014409796427266067,0.0002497091804027454,0.00014648130099595332,5.819540903878953e-05,0.0001499496766147041,0.00015101004416907793,0.00024963848927629054,6.785001666738604e-05,6.874924679617246e-05,0.00015341365104174144,0.00015327347239652058,4.1540829432684636e-05,0.00025916534816054835,4.7427630588984755e-05
460,460.0,0.9904313243852327,1.0059105971002693,0.00032111696439778877,3.537788827997583e-05,0.00014666823019686813,8.4768492679321e-05,6.382504045303207e-05,0.0002179491556866265,1.0014121171711712,0.9929052263468624,0.9990354737934473,0.9993548664156984,0.9985234788076142,0.9994153037937473,0.9919510947901272,0.9983372582472843,0.9987601083752684,0.9904313243852328,0.9997286423582106,0.9908747208042716,0.9905210285588457,0.9969735848924031,0.9972103545693666,1.0008316475474512,0.9965328550069151,0.9964244556937081,0.995583690636581,1.0035806534555658,0.9954323374009347,0.9957458743554034,0.9985581102877622,1.0045411247644263,1.0052875502505616,0.9945165832624092,0.9944940613916308,1.0008827703370808,0.9925419226268898,1.000852641746631,3.537788827997583e-05,0.0002179491556866265,0.00012704394173846845,0.00013559046169586556,0.00013592277621761917,4.1993306849974374e-05,0.0002624571883051587,4.43948482531742e-05,0.00013510323046767912,0.00032111696439778877,0.00012581197587736224,0.00031727338282933325,0.000285785239348834,0.00014170470563851844,0.00012237812755869218,4.5107753797581226e-05,0.00014489610688654862,0.0002403485133648852,0.00014737308270507295,5.503103896105822e-05,0.0001511758705327265,0.00015239963126997214,0.00024026383276796453,6.382504045303207e-05,6.46429850791952e-05,0.0001548605858149543,0.0001547565090394096,3.9683773667815454e-05,0.0002506143203724455,4.516466804831037e-05
461,461.0,0.9904209700412538,1.0059431258556977,0.00029938829068836334,3.2826598781740154e-05,0.00013633159490283287,7.906050666523785e-05,5.9246436476747644e-05,0.00020291379434085683,1.0015664391976837,0.9929965917270123,0.999099806778208,0.9994216959981551,0.9985944901452772,0.9995822437382915,0.9920506824053182,0.9985054492328268,0.998836161828035,0.9905409954900366,0.9998077628452173,0.9909859863030629,0.9906260223423742,0.9970512411392638,0.9973339438774885,1.001014532449955,0.9966131729213845,0.9965332773499062,0.9956669028381887,1.0037890531437033,0.9955180228249324,0.9958324530487759,0.9986663652881016,1.004765882179919,1.0055132876576949,0.9946005553365477,0.9945786158355667,1.0010448601597348,0.9926417800924517,1.0010352582252633,3.2826598781740154e-05,0.00020291379434085683,0.00011755174357748756,0.0001257195863053213,0.00012593085514267576,3.906860548496368e-05,0.00024454011478602266,4.134702728774133e-05,0.00012534267795129885,0.00029938829068836334,0.00011685803512511511,0.0002957702598477881,0.00026628954462891137,0.00013132294638742485,0.00011360467822266866,4.190202160603452e-05,0.0001342368546512923,0.00022392749911576062,0.00013654662765278186,5.1124884908656036e-05,0.00014008832398247178,0.00014132390985145454,0.00022394453554371016,5.9246436476747644e-05,5.999242567883e-05,0.00014345825695380774,0.00014335541186408235,3.6906021730260924e-05,0.00023346504445316516,4.195483405754994e-05
462,462.0,0.990410261960917,1.0059671809279742,0.00029282367933690227,3.1112765552604175e-05,0.0001320347126940986,7.73768149565348e-05,5.7213374495046765e-05,0.0001971827801191019,1.0017130569695885,0.9932585483652034,0.9992764373353608,0.9996060950134594,0.9987864554190652,0.9997518779029309,0.9923412995198169,0.9986800419469418,0.9990384890067467,0.9908730149196551,1.0000116693313554,0.9913161448195567,0.9909324665654796,0.9972434892543289,0.9975515338943137,1.0011908718995841,0.9968075835419464,0.9968115369960394,0.9958628480338627,1.0039787544546115,0.9957108784678496,0.9960237801323248,0.9989348291025386,1.0049676196369406,1.005715063505746,0.9947926653633611,0.9947708301474005,1.0012041230632047,0.9929214533964085,1.0012106688581177,3.1112765552604175e-05,0.0001971827801191019,0.00011300239002327556,0.00012141714639999242,0.00012139553085599767,3.7408006348030586e-05,0.0002382454188443531,3.964502357078513e-05,0.00012134942311996357,0.00029282367933690227,0.00011371361177543532,0.0002891983111340445,0.0002595065240437607,0.00012628613957369836,0.00011033109129254099,4.020114538426233e-05,0.0001288686558864862,0.00021779107808066902,0.00013111989598453284,4.9259852038905566e-05,0.00013441689030999928,0.00013574927480233145,0.0002180369524293604,5.7213374495046765e-05,5.794277251825735e-05,0.00013757569756478482,0.0001374348818496537,3.529077073842078e-05,0.00022727905277709266,4.024324397266677e-05
463,463.0,0.9903985945590225,1.0059793096248062,0.0002853728309968053,2.8972121332886317e-05,0.0001275404836972404,7.573836755660382e-05,5.402328049543765e-05,0.00019104173302905475,1.001930742933153,0.9934799147212368,0.9994787990628037,0.9998222834055074,0.9990041828386151,0.999995684367994,0.9925945559635218,0.9989317054113989,0.9992628403057062,0.9911604907637546,1.000233847543323,0.9916005691795039,0.9912003274157025,0.9974647318661609,0.9977867515875172,1.00143443158768,0.9970331533474002,0.9970441280796277,0.9960919675077355,1.004235931049835,0.9959418527121787,0.9962575736465822,0.9991609538690652,1.0052332871499465,1.0059793096248062,0.9950243982186818,0.9950026113285809,1.001437191879536,0.9931631982471276,1.001454522105838,2.8972121332886317e-05,0.00019104173302905475,0.00010918463136207523,0.00011766541559513545,0.00011755205528701648,3.5041019691518305e-05,0.00023125963829452554,3.7152279942221015e-05,0.00011784595402361958,0.0002853728309968053,0.00011076423748359132,0.0002817606538846576,0.000252055931511771,0.00012176645203916623,0.00010624318627608441,3.7718290080578793e-05,0.00012400401827340068,0.00021127808224222534,0.00012621995885761866,4.6381369481943205e-05,0.0001292925412465233,0.00013072152858460096,0.000211925080143382,5.402328049543765e-05,5.474231402882051e-05,0.00013240426781748388,0.00013221602870015688,3.303208852842454e-05,0.0002208273703339091,3.7750151352578456e-05
464,464.0,0.9903853622503714,1.0059771875587993,0.00026383073935069677,2.8215253721820402e-05,0.0001182349575437368,6.9495957053278e-05,5.087839602395904e-05,0.00017617674523888883,1.0018724578616292,0.9934912722141047,0.9994901491695716,0.999833761222427,0.9990188955135684,0.9999387954147092,0.9926087828692731,0.9988763096445689,0.9992786285462323,0.9911789762470277,1.0002475299962887,0.9916184778166347,0.9912180891473067,0.9974802419604475,0.9977755509758799,1.0013728250106446,0.997051025791824,0.9970489890326201,0.9961105934659182,1.0041633667593486,0.9959636207309296,0.9962808203564768,0.9991665877879783,1.0051510542048752,1.0058963045426506,0.9950503412125329,0.9950276386186919,1.0013769020238015,0.9931746403251807,1.001393090526861,2.8215253721820402e-05,0.00017617674523888883,0.00010107308326666318,0.00010896914906086527,0.0001088874960611001,3.384504375393958e-05,0.00021342382661965916,3.58088344245382e-05,0.00010918973377292885,0.00026383073935069677,0.00010263306432085136,0.00026045270586319883,0.0002327905126103528,0.0001125463298931155,9.792459574407695e-05,3.627500010501259e-05,0.00011451099864811853,0.00019497778184606723,0.0001165770374871636,4.4016964871278124e-05,0.00011938907640220104,0.00012075130360425778,0.00019573556430811832,5.087839602395904e-05,5.1480091444604e-05,0.00012232486518349163,0.00012212847911142555,3.198964119486257e-05,0.00020394479156033744,3.630162081851102e-05
465,465.0,0.990369959449764,1.0059630035621547,0.00024858557224886316,3.0945258463071274e-05,0.00011313021478634162,6.389322423266726e-05,5.21500021221534e-05,0.00016644985574518074,1.0015928412010284,0.9931556699205031,0.9992877505038992,0.9996213542938515,0.9988091272047463,0.9996380042950281,0.9922480364571499,0.9985715028462855,0.9990735280354155,0.9907890651824712,1.0000499977152442,0.9912308340866873,0.9908487665114009,0.9972606897859264,0.99747379834634,1.0010465125049872,0.9968288139541052,0.9966922059382191,0.9958849683823713,1.0037974026477878,0.9957350680989817,0.9960526504064994,0.9988135006424009,1.0047508371541503,1.0054909938493015,0.9948161429076898,0.994794044554226,1.0010764991935142,0.9928182503733163,1.0010668399700489,3.0945258463071274e-05,0.00016644985574518074,9.607742880860596e-05,0.00010349498841272714,0.00010353078285162453,3.663477668719216e-05,0.00020125640307165168,3.854266609968221e-05,0.00010379415649356653,0.00024858557224886316,9.753882433558697e-05,0.0002453294130762172,0.0002192764496420358,0.00010697468528721148,9.438898084738133e-05,3.884386023945502e-05,0.00010877439814696752,0.00018359286151415204,0.00011059746101662106,4.581328292653944e-05,0.0001131693053746585,0.0001143770776979427,0.00018385618296140496,5.21500021221534e-05,5.261311154891495e-05,0.00011574481558699072,0.00011555027898045269,3.4674794081790314e-05,0.00019247293283020415,3.885583649140295e-05
466,466.0,0.990351780572001,1.0059400747719716,0.0002480969157018893,3.3819611734110236e-05,0.00011456484852259813,6.250234555476555e-05,5.449987989424841e-05,0.00016585972325986668,1.001306400324044,0.9927857865676107,0.9990254751182103,0.999348524109812,0.9985354793859356,0.9993297471501602,0.9918463030877177,0.9982588922463982,0.9988002627923103,0.990351780572001,0.9997871968646449,0.9907951098524312,0.9904331472500987,0.9969747604040982,0.9971349588838344,1.0007163537442703,0.9965388233276683,0.9962961966216461,0.9955906958665703,1.0034302628802254,0.995435234358633,0.9957481085301363,0.9984196149821799,1.0043500121389013,1.0050857779088673,0.9945124021332086,0.9944905830536352,1.000772609479185,0.9924232634691115,1.0007365826668055,3.3819611734110236e-05,0.00016585972325986668,9.74661996649153e-05,0.00010506878540178306,0.00010541093016775283,3.9907614376315965e-05,0.00020063390007834782,4.183605757847951e-05,0.00010596213288585714,0.0002480969157018893,9.978691538692836e-05,0.00024475541935267036,0.00021852711099838137,0.0001087562144949928,9.661175920279517e-05,4.181377527761985e-05,0.0001106311358265893,0.0001819717885305495,0.00011241309086017698,4.8379391437717735e-05,0.00011517240284384292,0.00011647275995563887,0.00018176968006579063,5.449987989424841e-05,5.4933168622989416e-05,0.00011781920600848573,0.00011757950597592176,3.7661729275441716e-05,0.00019152116498946634,4.180748582838014e-05
467,467.0,0.9903305017155882,1.005911718325349,0.0002378334210507191,3.38204260249057e-05,0.00011080074685905553,5.90880251335896e-05,5.463850083997765e-05,0.00015836419164881013,1.0012627924610404,0.992806440738147,0.998957131737248,0.9992780992156907,0.998464902082226,0.9992943430505763,0.9918645538380861,0.9982248988257992,0.9987308981069161,0.9903607188411295,0.9997171380373697,0.9908036312915991,0.9904503363303439,0.9969083141667118,0.9971145004799871,1.0006891760980083,0.9964721324685002,0.9963218107630182,0.995525025273871,1.0034107329244801,0.9953694870367792,0.9956824491363234,0.9984511783981559,1.0043353100004155,1.0050720429274027,0.9944486587932776,0.9944254171248151,1.000734672108745,0.9924412815160015,1.0007096023792776,3.38204260249057e-05,0.00015836419164881013,9.420357528235762e-05,0.00010170641546458853,0.00010219417024004319,3.99359293388458e-05,0.00019197842961425095,4.180481108587542e-05,0.00010299147957845189,0.0002378334210507191,9.71869000764608e-05,0.0002346025556923307,0.00020924389817823474,0.0001053157188264276,9.33644046165485e-05,4.1889950307842887e-05,0.00010723645217649528,0.00017334052868470554,0.0001090116955608449,4.854595198708323e-05,0.00011191021005793245,0.00011331206937224187,0.00017312187568249582,5.463850083997765e-05,5.50817616064563e-05,0.00011469084111757904,0.00011442413229133799,3.7632940046979774e-05,0.00018276615056122243,4.1873018759618517e-05
468,468.0,0.9903069257138516,1.0058812513593876,0.00022413999877191217,3.4136732382134105e-05,0.0001051391860729937,5.441001853244819e-05,5.712920056241447e-05,0.00014891575227324918,1.0014346710031699,0.9931018750159428,0.9990855494436035,0.9994139288259685,0.9986000440620982,0.9994902830103487,0.9921812867135162,0.9984263615143094,0.9988628346449296,0.9906950263678859,0.9998374320041655,0.9911364706909959,0.990776332633861,0.99704796759121,0.9973356632058273,1.0008963933228032,0.9966149757193381,0.9966349487406087,0.9956719887032515,1.003652223753647,0.9955183934288898,0.995835834746925,0.9987670399530707,1.0046015574819342,1.0053409563650895,0.9945994019239138,0.9945765928783891,1.0009248588955315,0.9927547388108561,1.0009171394164753,3.4136732382134105e-05,0.00014891575227324918,8.768684576442405e-05,9.469084956416295e-05,9.537967742851626e-05,4.062136340370164e-05,0.00018058781317250333,4.248413985112809e-05,9.645459796905636e-05,0.00022413999877191217,9.129145690940083e-05,0.00022115267090599147,0.00019698673621034596,9.825379928476719e-05,8.904480540291139e-05,4.315894505478546e-05,0.00010006886803037939,0.00016341797920978843,0.0001017387040470901,5.053555771458983e-05,0.00010426051737619341,0.00010547597171057079,0.00016276029811512364,5.712920056241447e-05,5.75583067907873e-05,0.00010672095852386248,0.00010648944674276624,3.811997022864549e-05,0.00017181027948611507,4.310333930249393e-05
469,469.0,0.9902821370838225,1.0058519910111865,0.00022495909789743137,4.0125105715020084e-05,0.00010800303023139435,5.173154312709029e-05,6.761729309110533e-05,0.0001483447452820631,1.00156812875402,0.9933715709311164,0.9992780760061022,0.9996148146194874,0.9987976089135226,0.9996375633793865,0.9924782727760085,0.9985809041985956,0.9990628081274766,0.9910223625348217,1.0000310464196995,0.9914597540280229,0.9910864463909692,0.9972501693311935,0.9975479768719584,1.001048396898345,0.996820107737286,0.9969027277155337,0.9958795113883504,1.0038186718443314,0.9957287377811932,0.9960507461121709,0.9990256016992816,1.0047766669929519,1.0055148020488067,0.9948095535957854,0.9947880798312128,1.001066486833958,0.9930458362213725,1.0010695837411283,4.0125105715020084e-05,0.0001483447452820631,8.740036642286633e-05,9.467602095956573e-05,9.576396531778987e-05,4.85456053833977e-05,0.0001805201308193877,5.091380166655885e-05,9.760156372979417e-05,0.00022495909789743137,9.297619497594156e-05,0.000221975639362917,0.00019733578376713874,9.86372217944712e-05,9.325431951611329e-05,5.148954072679151e-05,0.00010061020809973758,0.00016341291548335204,0.00010239881032426363,6.012527226516311e-05,0.00010461927067242302,0.00010577681304214104,0.00016182765533185727,6.761729309110533e-05,6.793701657321896e-05,0.00010678080365239241,0.00010659290932460343,4.516011927261865e-05,0.00017131184317197658,5.140087329973001e-05
470,470.0,0.9902572203425313,1.0058272544178448,0.0002186999652913672,4.2919892236526626e-05,0.00010701817277800754,4.8412982170723464e-05,7.169381485389404e-05,0.00014330422444214138,1.0016820516290468,0.9935277573855544,0.999385375819569,0.9997342046159908,0.9989114769090682,0.9997684146328194,0.9926533126554745,0.9987168684985049,0.999179640092989,0.9912144020069859,1.0001429609203245,0.991650765057257,0.9912719997274543,0.9973623883553047,0.9976845393132724,1.0011805369224214,0.996936383144674,0.9970654275577735,0.9959996323375869,1.0039763696244437,0.9958512948305157,0.9961759069074662,0.999190867069425,1.0049499026411515,1.0056884361539922,0.9949346678900487,0.9949132981478881,1.001194238700401,0.993217387607571,1.0012015699001715,4.2919892236526626e-05,0.00014330422444214138,8.554098185346817e-05,9.29488995741202e-05,9.422227173304906e-05,5.235406969133028e-05,0.0001750285977163814,5.504543477772117e-05,9.647021963901347e-05,0.0002186999652913672,9.21822606245044e-05,0.0002157317084665331,0.0001916774146614871,9.706557675191387e-05,9.33281699260979e-05,5.5197431101230547e-05,9.917851086689796e-05,0.0001579108838183848,0.00010104864357168474,6.412520142182381e-05,0.00010316565771110913,0.00010437067247030216,0.0001558989737467397,7.169381485389404e-05,7.189674712291035e-05,0.00010521028862956714,0.00010503143149376149,4.848503021584805e-05,0.00016569577572990744,5.511643320051029e-05
471,471.0,0.9902332600070098,1.0058103587164624,0.00020955957197053268,4.502145746569054e-05,0.0001040121848342854,4.5039780369126544e-05,7.775529274358362e-05,0.00013825357798074073,1.0017503281858062,0.9935112855367362,0.9993190128668489,0.9996700468466281,0.9988490515300552,0.9998562864141285,0.992636277696649,0.9988093558340299,0.9991227964147225,0.9911894060410428,1.0000968955425515,0.9916246168108889,0.9912522193915163,0.9972958420932891,0.9976892617524941,1.001267754132483,0.9968684225131836,0.9970572612085072,0.9959316998937962,1.0040813225450154,0.9957820704480148,0.9961044702462928,0.9991864210273252,1.0050699840093265,1.0058103587164624,0.9948657060256406,0.9948439206727341,1.0012749846213396,0.9931973705462835,1.0012885297879521,4.502145746569054e-05,0.00013825357798074073,8.064286228304053e-05,8.7679652810952e-05,8.879030633168271e-05,5.443611206427953e-05,0.00016832029080297392,5.7029541703954865e-05,9.073005736870902e-05,0.00020955957197053268,8.661622051761003e-05,0.00020673334434675845,0.0001838973761092594,9.167684583164478e-05,9.1377720959242e-05,5.832948844473815e-05,9.370636711337295e-05,0.00015257414524601088,9.552521980738268e-05,6.868501575586489e-05,9.756564333675807e-05,9.866560434730972e-05,0.0001505524850261933,7.775529274358362e-05,7.829633529821723e-05,9.963919106672643e-05,9.944908157514824e-05,5.098965587053847e-05,0.00015961580075266285,5.8251280096983505e-05
472,472.0,0.9902113405942891,1.0058037302050549,0.00022503510037034707,5.8782397479368234e-05,0.00011604489809489537,4.573421261703196e-05,8.903669400750907e-05,0.00015121782585891824,1.0017333009235256,0.993272506556623,0.9990873376716985,0.999433880219611,0.9986136625244421,0.9998477393927332,0.9923701289119569,0.9988007428701122,0.9988954213233565,0.9908867970117744,0.9998860549719332,0.9913251119992805,0.9909713913348944,0.9970550905923125,0.9975266234760035,1.0012589461900452,0.9966229912986203,0.9968151460703487,0.9956836449174028,1.0040759502704986,0.9955316573142301,0.9958541708172607,0.9989516946065876,1.0050670893947102,1.0058078044166638,0.9946130198861877,0.9945915803359284,1.0012643375529322,0.9929346757287484,1.001279271217968,5.8782397479368234e-05,0.00015121782585891824,8.401544283710932e-05,9.135438295773996e-05,9.220125300626667e-05,6.990012656952554e-05,0.00018261789982965509,7.27214836197213e-05,9.364086536388745e-05,0.00022503510037034707,8.903669400750907e-05,0.00022218268428570733,0.0001983554505332071,9.596465059151628e-05,0.00010447435780009792,7.695243003999492e-05,9.810685750955212e-05,0.00016801986993997923,0.00010014730549476126,9.256797729163601e-05,0.00010242532362296576,0.00010365238275891318,0.000165775417344054,0.00010695141884543196,0.000108367603107042,0.00010476794093427862,0.00010456150194924056,6.665227692271372e-05,0.0001740180855201485,7.687993645557307e-05
473,473.0,0.9901925466213997,1.0058062318252998,0.00023184276237554446,6.755733956541569e-05,0.00012315534632474865,4.55007807249103e-05,9.164282071872256e-05,0.00015700509668176016,1.0016687863909262,0.9928601907460015,0.9988691550148134,0.9992100565301444,0.9983912810760136,0.9997711130368273,0.9919187183685584,0.9987194850767168,0.998674357765043,0.990391738852143,0.9996779968493166,0.990832555439973,0.9905022374993687,0.9968337694322141,0.9972852925922476,1.0011815874854384,0.9964030081286193,0.9963844046360503,0.9954643100990742,1.003981992373033,0.9953113079376071,0.9956345819467824,0.9985162506328693,1.0049571667990898,1.0056958616634177,0.994392547214257,0.9943711676572551,1.0011924265200658,0.9924922864468816,1.0012021953085262,6.755733956541569e-05,0.00015700509668176016,8.720558538755412e-05,9.477336766754468e-05,9.550550594231903e-05,7.945300907824827e-05,0.00018895801396281317,8.23702682475732e-05,9.660953507082258e-05,0.00023184276237554446,9.164282071872256e-05,0.00022905552347793714,0.00020472283773662764,9.981884750438308e-05,0.00011237648872821661,8.807515398887939e-05,0.00010207665752120489,0.00017508344726987078,0.00010425513232132558,0.00010641906388350615,0.00010675809476569872,0.00010817901052551402,0.0001726282254374524,0.0001236836774467847,0.0001255632055496021,0.0001091996662006379,0.00010902985562606943,7.630952359312197e-05,0.00018049387230809053,8.800880115921646e-05
474,474.0,0.9901779626053728,1.0058158356797924,0.00021879672807646137,6.466895686216705e-05,0.00011652259489588442,4.303199498970346e-05,8.58466738110367e-05,0.00014891078118237493,1.0015447986637926,0.9926863867570933,0.9988132876105813,0.9991551069652347,0.9983329831691218,0.9996351908829022,0.9917305282525759,0.9985795893757723,0.9986138083641352,0.9901779626053728,0.9996151764398655,0.9906209516598904,0.9903047889700278,0.9967770209486275,0.9971600213170239,1.0010389248550622,0.996345988883744,0.9962071103055683,0.9954092757273357,1.0038151695781206,0.9952559656616805,0.9955807629834267,0.9983465006589932,1.004770817568385,1.0055079026453733,0.9943373132990309,0.9943155448157476,1.0010604523162516,0.9923113993485918,1.0010592701052257,6.466895686216705e-05,0.00014891078118237493,8.189959417281739e-05,8.900727612581981e-05,8.965983031998616e-05,7.597118575995243e-05,0.00017889932325908654,7.87499469446053e-05,9.05654198046517e-05,0.00021879672807646137,8.58466738110367e-05,0.0002162023907585424,0.00019365419261704886,9.36466479925834e-05,0.00010628844293126947,8.409061467656686e-05,9.577886073976118e-05,0.00016609545499576565,9.78268022214959e-05,0.00010183770897034068,0.00010017627108790566,0.00010156536377965833,0.00016394009056711504,0.00011847717982153552,0.00012029287913941697,0.00010240645182566555,0.00010229381982690887,7.302273519027741e-05,0.00017107117068735898,8.403505272835669e-05
475,475.0,0.9901684948599473,1.0058305138711259,0.00021930196752486416,6.214497424310619e-05,0.00011442437323070227,4.476367488592063e-05,8.187836689320672e-05,0.00015058265518180217,1.0014943264336578,0.9928347643319688,0.9989433346099841,0.9992858779972297,0.9984666497648064,0.9995806627262664,0.9918998093406588,0.998523421674244,0.9987491566528142,0.9903700458153952,0.9997497649939604,0.9908095898520681,0.9904823692197691,0.9969151610479425,0.9972474204384746,1.0009928269652288,0.9964860108606516,0.9963750899054422,0.9955516683858414,1.0037707738797914,0.9953990933047524,0.9957278583919151,0.9985247499844035,1.0047263665633552,1.0054660319112554,0.9944820497257807,0.9944602751430626,1.0010064187885896,0.9924775694358764,1.0010127240595281,6.214497424310619e-05,0.00015058265518180217,7.846391646370641e-05,8.533746656135178e-05,8.578468411714445e-05,7.355627181738178e-05,0.00018047049161557267,7.650508715539208e-05,8.66317177407918e-05,0.00021930196752486416,8.187836689320672e-05,0.0002165722917119173,0.0001951822126493029,8.967667190499429e-05,0.00010459154086668789,8.1438513027439e-05,9.178952031207328e-05,0.00016701353558584462,9.384347518327331e-05,9.927147867663954e-05,9.611721629814159e-05,9.767681713409248e-05,0.00016484303493123783,0.00011564384060732038,0.00011734533381820048,9.818143566969981e-05,9.813390590750201e-05,7.049750028785963e-05,0.0001728379791301014,8.141729390441933e-05
476,476.0,0.9901643368856919,1.0058482385018952,0.0002226265855304113,6.121314297809515e-05,0.00011461341737523112,4.6286662440328276e-05,8.080975792046934e-05,0.0001531462974344257,1.001546878251179,0.9930590209214073,0.9990892483189259,0.9994301986095683,0.9986125761015742,0.9996403283083606,0.9921423869839323,0.9985858758855153,0.9988900389938127,0.9906305228433022,0.9998773739398154,0.9910677117263645,0.990732142125049,0.9970608850621901,0.9973936016907242,1.0010528837869217,0.9966323117511906,0.9966040518101229,0.9956984589693056,1.0038405722758335,0.99554922360991,0.9958781384258039,0.9987604418491307,1.0048021408520658,1.0055433995792966,0.9946354988232763,0.9946132684784166,1.0010612707848494,0.992718604294649,1.001072882864259,6.121314297809515e-05,0.0001531462974344257,7.765905077734786e-05,8.47455936742454e-05,8.479836947869045e-05,7.296107079208668e-05,0.00018368782065615285,7.620824838572375e-05,8.573590962684144e-05,0.0002226265855304113,8.080975792046934e-05,0.00021969668895365635,0.00019885978774233988,8.856158171598484e-05,0.00010502301731145128,8.050427038374953e-05,9.079364289185788e-05,0.0001685688493795268,9.296670920257204e-05,9.878041333387502e-05,9.527327108801996e-05,9.708508741618702e-05,0.00016615780866602,0.00011507760280789164,0.00011660660826480296,9.725223674157473e-05,9.728268045234202e-05,6.976051394013289e-05,0.00017605422462528604,8.050567908517117e-05
477,477.0,0.9901655039798838,1.0058669816746943,0.0002113662006245421,5.919641498286285e-05,0.0001092404566800093,4.383117691379325e-05,7.82054455770939e-05,0.0001453851703252322,1.0016733541532024,0.9933269112566905,0.9993232734845483,0.9996711477126373,0.9988551210777543,0.9997787537832918,0.9924354884006962,0.9987271436473463,0.9991350734704725,0.9909531165055777,1.0001164702828793,0.9913877174245521,0.9910376160370588,0.9973109584504919,0.997624129334365,1.0012040697540603,0.9968867333800826,0.9968883679953816,0.995956228914996,1.0040102388111591,0.9958111181869321,0.996144515223875,0.9990433528543927,1.0049822048264736,1.0057245604842657,0.9948999570696841,0.9948769078415605,1.0011963039590517,0.993007409050873,1.0012237812690934,5.919641498286285e-05,0.0001453851703252322,7.298746904981003e-05,7.988492975969437e-05,7.971540946232074e-05,7.122758544790282e-05,0.00017459857428163915,7.463468869829288e-05,8.067979829659577e-05,0.0002113662006245421,7.597762339131479e-05,0.00020854504781217344,0.0001891887774068067,8.31329432105166e-05,9.98809347928951e-05,7.82054455770939e-05,8.532439821653025e-05,0.00015984426582300716,8.745837155234132e-05,9.680711797226864e-05,8.96646031159074e-05,9.146253980766494e-05,0.0001577208324839837,0.00011313368173061905,0.000114593904180202,9.154815118687721e-05,9.159481530259482e-05,6.792016832857902e-05,0.00016733231657620927,7.820152100380013e-05
478,478.0,0.9901720114397986,1.0058847154921173,0.00019821553025556907,5.494094582567795e-05,0.00010308425944899817,4.059437243399373e-05,7.290974247152601e-05,0.0001358839509921505,1.0018047324292096,0.9935351200010404,0.9995075336494366,0.9998667557984438,0.9990532269680963,0.9999228831055474,0.9926673905463551,0.9988733535782643,0.9993369683682837,0.9912124831432448,1.0003188549161226,0.9916441207235663,0.9912814163646482,0.997515334555542,0.9978201737803376,1.0013585754968979,0.9970923195578784,0.9971111068850613,0.9961643550143946,1.004166418296501,0.9960199925404877,0.9963539727862534,0.9992644161844869,1.00514089543198,1.005884715492117,0.9951108329796368,0.9950867881577451,1.0013361491357817,0.9932351290220149,1.0013771412590946,5.494094582567795e-05,0.0001358839509921505,7.067051746749736e-05,7.698851291902837e-05,7.681075215303109e-05,6.657867960736012e-05,0.0001633688705268691,6.987323841355791e-05,7.728751633599803e-05,0.00019821553025556907,7.234724799705585e-05,0.0001955217937012783,0.00017718006220131233,8.017455072858403e-05,9.247544641635738e-05,7.290974247152601e-05,8.2345667113685e-05,0.00014910324394274246,8.436162752107421e-05,9.067490163956124e-05,8.645921959069186e-05,8.809108459477997e-05,0.00014693153977837938,0.00010627079311540512,0.00010766970710958241,8.824355021402444e-05,8.827431755495876e-05,6.332504693034165e-05,0.00015665372239465303,7.289600395721055e-05
479,479.0,0.9901838745627134,1.005899742386873,0.0002148085542886275,5.00283371593603e-05,0.0001064696297750756,4.665152270242375e-05,7.59948583245834e-05,0.00014661169596651057,1.0018066714999365,0.9934319899243929,0.9994008556933238,0.9997585388817547,0.9989471605505523,0.999925982381916,0.9925569672847586,0.9988748511050803,0.999237441259416,0.9910942129055266,1.0002216844006437,0.9915255833331451,0.9911714735516419,0.9973999881886078,0.997742211127805,1.0013487548779338,0.9969731905209639,0.9970010338396402,0.9960419724743564,1.0041452133211772,0.9958913676321106,0.9962203342742717,0.999156463755029,1.0051090594883378,1.0058525994109302,0.9949778111525056,0.9949536460179136,1.0013364932251216,0.9931247043213833,1.0013678820268253,5.00283371593603e-05,0.00014661169596651057,7.59948583245834e-05,8.211251911520852e-05,8.184330029971365e-05,6.072086875323512e-05,0.00017645817262453627,6.376108007451623e-05,8.163530387675742e-05,0.0002148085542886275,7.5523448708781e-05,0.00021193053589030906,0.0001915804081026329,8.521708898421292e-05,9.218959386643981e-05,6.645665607949064e-05,8.737932554553454e-05,0.00016009144974146077,8.929104826709366e-05,8.278216052795201e-05,9.138340888292653e-05,9.282765042722605e-05,0.0001579759784710221,9.716904656877121e-05,9.847117031602978e-05,9.311694457420406e-05,9.312559128331155e-05,5.7711504278028105e-05,0.0001694518935032079,6.643929875058387e-05
480,480.0,0.9902011086459048,1.0059116861121284,0.00023764089043126882,4.7256578602999446e-05,0.00011097904198912383,5.52279792116099e-05,7.820446362480086e-05,0.0001619473727644085,1.001580315152381,0.9930541635073689,0.999148259254975,0.9994990027221536,0.9986864890330654,0.9996832589703548,0.9921452728924652,0.9986275128527708,0.9989811979098051,0.9906472391008568,0.9999790123161961,0.9910796127630019,0.9907458710468865,0.9971322383373343,0.9974337579177743,1.0010918760250385,0.9967002078058859,0.9965986360003803,0.9957654549468463,1.003855679351387,0.9956090177948492,0.9959334125532306,0.9987499537822654,1.0047918896265253,1.0055324880030132,0.9946923191197962,0.9946674996397236,1.0010979354164922,0.9927216011156937,1.0011111689500845,4.7256578602999446e-05,0.0001619473727644085,7.820446362480086e-05,8.409102849542087e-05,8.383790923729058e-05,5.734830178891937e-05,0.0001947874027638641,6.0282581241984105e-05,8.342836267445231e-05,0.00023764089043126882,7.684570131958609e-05,0.00023448262944931894,0.00021157795143225423,8.69191772474785e-05,9.449392237453076e-05,6.273531083679951e-05,8.889363246418586e-05,0.0001762252445042698,9.057271727880517e-05,7.849985703989917e-05,9.258304076959991e-05,9.380608419612792e-05,0.00017406593104949599,9.251217482049109e-05,9.379561787027287e-05,9.41939861722556e-05,9.42031148293065e-05,5.44650800704701e-05,0.00018695040333943546,6.272479098372297e-05
481,481.0,0.9902237289866492,1.0059205007511671,0.00022944929069892005,4.529474395044549e-05,0.0001058245655884164,5.3791145978800344e-05,7.330124408112107e-05,0.00015613856213589632,1.0013862850727862,0.9926989306933909,0.9989052773527634,0.9992519032908361,0.9984315515134362,0.999468877109921,0.9917586370213716,0.998408791193847,0.9987204044358889,0.9902237289866493,0.9997283810416551,0.9906572726852659,0.9903444283641005,0.9968805205339337,0.9971560538083893,1.000883473475082,0.9964487621504745,0.9962173038733653,0.9955132506410653,1.0036223817139838,0.9953589060102004,0.9956807834077561,0.9983651065913565,1.004540030872606,1.0052792489908302,0.9944483690285089,0.9944222750054615,1.0008959738648378,0.9923434755283933,1.0009023225254383,4.529474395044549e-05,0.00015613856213589632,7.330124408112107e-05,7.866278870930208e-05,7.853480324843454e-05,5.4931713796641206e-05,0.00018771323571418604,5.7790563853748706e-05,7.820246525429507e-05,0.00022944929069892005,7.214394714300743e-05,0.000226343933651608,0.00020398403898508086,8.136010936395365e-05,8.963865687543902e-05,5.9888116138001275e-05,8.318132270417113e-05,0.00016973374198586675,8.469373728578041e-05,7.513802098006973e-05,8.654335434273167e-05,8.76752583377949e-05,0.00016750599237760436,8.8787453650578e-05,8.999221690828798e-05,8.802888662186008e-05,8.804429606150706e-05,5.21553305488119e-05,0.00017998527873885707,5.9893863508490654e-05
482,482.0,0.990251321459239,1.0059261403872708,0.0002144505752908962,4.182828658584636e-05,9.899938386039337e-05,5.041908953443589e-05,6.907249245430416e-05,0.00014611704504975022,1.0015239094566268,0.9927043869364244,0.9989649830657134,0.9993179258362621,0.9984976006140353,0.9996098916608589,0.9917697443067583,0.9985481886756794,0.9987887838026476,0.9902421109741183,0.9997993207219251,0.9906757960254424,0.9903590156580159,0.9969495394505778,0.9972335805216438,1.0010323287615563,0.9965198001374633,0.9962314857834268,0.9955879059401818,1.0037737534284878,0.9954335507054815,0.9957557462996446,0.9983789814080783,1.0046937636333217,1.0054330307888553,0.9945233107927053,0.9944967632097049,1.0010380075579706,0.9923539020683118,1.0010503013406586,4.182828658584636e-05,0.00014611704504975022,6.934911014589492e-05,7.416134884743339e-05,7.41377826460725e-05,5.071437510128314e-05,0.0001756815288963817,5.3370217616249496e-05,7.372557339634596e-05,0.0002144505752908962,6.789528574474384e-05,0.00021147178182568492,0.0001907855377107257,7.680416392436062e-05,8.304232742446763e-05,5.510197448431022e-05,7.851244940899008e-05,0.00015895824290403183,7.99711593370726e-05,6.907249245430416e-05,8.175662174265944e-05,8.29037989573651e-05,0.00015753552526529883,8.159353774384507e-05,8.266156344117372e-05,8.324344535123304e-05,8.324008573075233e-05,4.814872947601177e-05,0.0001686311455835474,5.5115803725069486e-05
483,483.0,0.9902817542460309,1.005928559103721,0.00021524037936357078,3.937775444397766e-05,9.968568329953549e-05,5.110379212244578e-05,7.063046867979808e-05,0.00014711286778100555,1.001730561683409,0.9929741574644677,0.9991460907429932,0.9995021089138981,0.9986839841852684,0.9998289477249975,0.9920649038940537,0.9987704374278891,0.9989811146402242,0.9905698369946346,0.9999869076468078,0.9910030374709732,0.9906667189833211,0.9971382808859048,0.997466952610619,1.0012577015749224,0.9967104640216405,0.9965196883906777,0.9957804953315795,1.0040211467422924,0.9956243147406693,0.9959437327259254,0.9986606067869543,1.0049573796267162,1.0056992669405123,0.9947170288306584,0.9946899256735804,1.0012518896219378,0.9926421424925507,1.0012760171303845,3.937775444397766e-05,0.00014711286778100555,7.243930009302555e-05,7.707087470329625e-05,7.723418130519694e-05,4.774916164902502e-05,0.0001767800119730922,5.024421876578024e-05,7.677896700365269e-05,0.00021524037936357078,7.063046867979808e-05,0.00021214317644492457,0.0001917929004695641,8.010032338173743e-05,8.37325226553806e-05,5.208131026527397e-05,8.192955435402603e-05,0.00016034374080518412,8.349917974123341e-05,6.536017033814323e-05,8.5505822487324e-05,8.687180928407659e-05,0.00015966203817203102,7.707209724888474e-05,7.811270593702948e-05,8.718039032282892e-05,8.710769986696276e-05,4.529650803046985e-05,0.00017003530567650003,5.208505774307035e-05
484,484.0,0.9903124661063979,1.005927710983801,0.0002227669273346904,3.974188716607452e-05,0.00010510035193209578,5.2540518101673456e-05,7.706858539163877e-05,0.00015215404617755282,1.001863719760853,0.9932253902404877,0.9993595758945488,0.9997210287289743,0.9989111279258364,0.9999729381863873,0.9923418578868118,0.9989140257092766,0.9992213998729659,0.9908928206451836,1.0002332609290898,0.9913235688673079,0.9909615654321021,0.9973666680069562,0.9976837822671157,1.0014107248049784,0.9969427556310554,0.9967911152632492,0.9960141483412254,1.0042045520678584,0.9958582230332094,0.9961750974550369,0.9989286957393407,1.005162986415381,1.0059082016289709,0.9949557490626467,0.994927350252261,1.0013928761175384,0.9929096104466016,1.0014301219859998,3.974188716607452e-05,0.00015215404617755282,7.943125109914909e-05,8.460057202424149e-05,8.503196012826866e-05,4.816887811094964e-05,0.00018298888420426753,5.061728385783505e-05,8.487851763269826e-05,0.0002227669273346904,7.865006333625196e-05,0.0002194302922689605,0.00019861004762398128,8.849511001498218e-05,8.953432083126439e-05,5.294600189673741e-05,9.054489062873506e-05,0.00016651788643671345,9.237194484922428e-05,6.587257673097236e-05,9.460717899108166e-05,9.624151092513427e-05,0.00016598605474087757,7.706858539163877e-05,7.814879992554151e-05,9.650974483874119e-05,9.631831083041904e-05,4.564488408027573e-05,0.00017623503752164514,5.289710836396836e-05
485,485.0,0.990340895799712,1.0059235501107924,0.00021497172080794298,3.888171477190931e-05,0.00010263028420698517,5.022683818798082e-05,7.408431566159675e-05,0.00014654006580428798,1.0018748410756533,0.9933437376665191,0.9995781252459983,0.9999499387207927,0.9991423039154373,0.9999783316877358,0.9924844308666505,0.9989159024708739,0.9994627038113749,0.991079664422556,1.000482630040126,0.9915080774114738,0.9911211231681363,0.9976048220201398,0.9978140304635632,1.0014273665145856,0.9971866301556378,0.9969303474953349,0.996259484937864,1.0042197834710256,0.9961047044692625,0.9964214434549186,0.999065151876427,1.0051781601474208,1.0059235501107924,0.9952023941842691,0.9951742210472109,1.0014047933536758,0.9930400239943366,1.0014464624510788,3.888171477190931e-05,0.00014654006580428798,7.858348241807568e-05,8.391293245637336e-05,8.446339015820743e-05,4.711769326256483e-05,0.0001764373852114062,4.943269418288008e-05,8.452994710299862e-05,0.00021497172080794298,7.874535425812909e-05,0.00021166927981647874,0.00019163424920368749,8.806513507779116e-05,8.813839919280097e-05,5.1859952769165686e-05,9.007234145269125e-05,0.00016073248906707573,9.193282840448023e-05,6.37859330189685e-05,9.410782036145246e-05,9.572635724443142e-05,0.00016019883894270658,7.408431566159675e-05,7.51433035368082e-05,9.601976380797805e-05,9.577765642576693e-05,4.459332237622196e-05,0.0001699768288717983,5.17733305428793e-05
486,486.0,0.990364482085346,1.005916165472705,0.0002110683584441217,3.908761256791677e-05,0.00010118861947808524,4.924516666365812e-05,7.495454602157243e-05,0.00014456862875899878,1.001740658247214,0.9932027117517919,0.9995677306640075,0.9999372068236779,0.9991314640495291,0.9998268406290605,0.9923416796700543,0.9987595326039741,0.9994576799944801,0.9909412213919804,1.0004807295020692,0.9913687457560142,0.9909798821164139,0.9975876029121777,0.9977014329644084,1.0012578687943658,0.9971666800356891,0.9967760708770531,0.996236545043705,1.004011070362488,0.9960781316503972,0.9963900093073736,0.9989042203184397,1.0049423307993544,1.005684912495162,0.9951752376684606,0.995147270265876,1.001256278328293,0.9928937407556061,1.0012768181944747,3.908761256791677e-05,0.00014456862875899878,7.670006479633167e-05,8.177819251063087e-05,8.227406871653419e-05,4.712177481349957e-05,0.00017378053678920755,4.9390900341469185e-05,8.202039348598436e-05,0.0002110683584441217,7.619610468027557e-05,0.00020804293775047878,0.00018837571389840657,8.59589664254703e-05,8.750770139095893e-05,5.197761622525765e-05,8.807007069455831e-05,0.00015902347098162837,8.995811430190997e-05,6.421939594944828e-05,9.231476495547208e-05,9.409475974738783e-05,0.0001587815410771859,7.495454602157243e-05,7.606019222109377e-05,9.426845141177698e-05,9.409394608958993e-05,4.468971788513784e-05,0.00016738792534549341,5.189211606475943e-05
487,487.0,0.9903806637226729,1.0059061856764584,0.00023511149147074616,4.480862001774102e-05,0.0001128350781780561,5.511246350714496e-05,8.317709340873305e-05,0.00016233996343841697,1.001537329159431,0.9928808174176578,0.9993741053774374,0.9997365989703362,0.9989281976246546,0.9996000372847161,0.9919943973810286,0.9985276698667918,0.9992512681988204,0.990565819527967,1.0002797231740057,0.9909948269336588,0.9906216397428311,0.9973762686328087,0.9974310811688832,1.0010097223876617,0.996951165718655,0.9964241573644719,0.9960190657881602,1.0037213103839826,0.9958537546434644,0.9961582256873865,0.9985426416416613,1.0046201201973455,1.0053594445578762,0.9949515772516954,0.9949229452160275,1.0010363316683693,0.9925524371444379,1.00102895260637,4.480862001774102e-05,0.00016233996343841697,8.412363165174741e-05,8.932274402927861e-05,9.022423492017704e-05,5.3752652887978926e-05,0.00019451383084190447,5.627859421814128e-05,8.988857445751441e-05,0.00023511149147074616,8.317709340873305e-05,0.00023221305024254664,0.0002102429244742207,9.396459143017114e-05,9.903309505537871e-05,5.877832134415161e-05,9.626673409710552e-05,0.00017992114769880304,9.830016067211197e-05,7.328673265350412e-05,0.00010082892864698036,0.00010300354119941299,0.00018035164775368384,8.613037889412268e-05,8.741403012608462e-05,0.00010252962613821946,0.00010250400198589504,5.082359858175915e-05,0.0001872078861456892,5.871051685946335e-05
488,488.0,0.9903868794710651,1.0058943742336997,0.00024281426431211947,4.659789042107367e-05,0.00011586285988417021,5.741623563508575e-05,8.467538484048902e-05,0.00016846348803759245,1.0014513561797718,0.9927499732052485,0.9992406231390604,0.99959373409776,0.9987835110810656,0.9995051730275303,0.9918462336907092,0.9984307837121429,0.9991008074232568,0.9903868794710651,1.0001275413545796,0.9908178617436662,0.990462120665667,0.9972271568356031,0.9973017363086933,1.0009055879914261,0.9967961112510892,0.9962891102513827,0.9958608824293916,1.0036075077274793,0.9956904132185876,0.9959891225581305,0.9984093006747848,1.0044977557173873,1.0052356291781308,0.9947849258722713,0.9947568186454082,1.0009424193023002,0.9924173569735335,1.0009255919078577,4.659789042107367e-05,0.00016846348803759245,8.546373300583897e-05,9.047577098763753e-05,9.176240316480473e-05,5.581732676136049e-05,0.0002013869268917624,5.836863387830964e-05,9.165344336326982e-05,0.00024281426431211947,8.467538484048902e-05,0.00024004751126402085,0.00021738612747265783,9.511337917827361e-05,0.00010192679920601616,6.0412175441003756e-05,9.728956810055367e-05,0.00018733064928725684,9.923469217424857e-05,7.536087712175725e-05,0.00010155027765245725,0.00010379294939756978,0.00018818053390644835,8.857882007994982e-05,8.987460846255107e-05,0.00010279941934647466,0.00010287301162842186,5.257890006029561e-05,0.0001937161649689959,6.036006611189475e-05
489,489.0,0.9903813976206087,1.005881494656076,0.00022838184414837302,4.659435871323002e-05,0.00010963120147347955,5.3314031527876424e-05,7.931868198036774e-05,0.000158476868581181,1.0014193064545351,0.9927871373238824,0.9991892234235281,0.9995232017104244,0.9987185671046398,0.999470027068044,0.9918773804744956,0.9983973726646097,0.9990269696993057,0.9904129759194664,1.0000451692299777,0.9908445902953373,0.9904912436910508,0.9971623655083383,0.9972786236447534,1.0008682163509854,0.9967233322703247,0.9963056441716737,0.9957841827461655,1.003567321061806,0.9956125475495738,0.9959078131424721,0.9984121150787152,1.004462580936429,1.0052015279740127,0.9947060775667524,0.9946779350460524,1.000902154061807,0.9924522651216945,1.0008891994711118,4.659435871323002e-05,0.000158476868581181,7.982528211986165e-05,8.445253282441284e-05,8.567557993091805e-05,5.5312167640582665e-05,0.00018936881161904701,5.7673504123184984e-05,8.575373004909025e-05,0.00022838184414837302,7.931868198036774e-05,0.00022584839048571812,0.0002044066504330635,8.878157041318552e-05,9.641203176536765e-05,5.989800343350172e-05,9.081077903650476e-05,0.00017629220625553399,9.263684567957236e-05,7.414631550048046e-05,9.467636705203534e-05,9.66194977688088e-05,0.00017682829677494874,8.66856799580743e-05,8.796520947894517e-05,9.590226242113185e-05,9.594851380177044e-05,5.229411622655219e-05,0.0001821076038111318,5.9842342177808346e-05
490,490.0,0.9903658045842474,1.0058683104552344,0.00022727014666490565,5.002775459375096e-05,0.00011095028721611631,5.136430624674457e-05,8.060836472816314e-05,0.00015629856334354458,1.0014620960432992,0.9930819675016571,0.9992872105268147,0.9996280625682474,0.9988203929810585,0.9995293570910919,0.992198942136832,0.9984640886149757,0.9991273153913407,0.990764790722161,1.000143658161311,0.9911935431905374,0.9908221838773814,0.9972697199409041,0.9974461366484616,1.0009417629069868,0.9968274374191318,0.9966155073245457,0.9958863288190004,1.0036517895843395,0.9957139501910717,0.9960071305228373,0.9987150128214062,1.0045622363488185,1.005302202639704,0.9948058506916837,0.9947781580622049,1.0009573967183758,0.9927689836413232,1.0009622956679094,5.002775459375096e-05,0.00015629856334354458,8.060836472816314e-05,8.524121162486094e-05,8.67965593164947e-05,5.88559436082208e-05,0.0001870430332565714,6.108162825248151e-05,8.780630579256571e-05,0.00022727014666490565,8.218940703815177e-05,0.00022478691136232934,0.0002024902458342643,8.98189388905297e-05,9.830352303393594e-05,6.383165235750191e-05,9.195571705352698e-05,0.00017457647229387915,9.380981659375623e-05,7.909124850638839e-05,9.55800313125793e-05,9.706627734021893e-05,0.00017444130261498416,9.23545925423436e-05,9.383279300701771e-05,9.709854747370256e-05,9.703334449681731e-05,5.583962775023667e-05,0.0001795538908889655,6.382476491079949e-05
491,491.0,0.9903425163056376,1.005855585142822,0.0002289908503541093,4.945793280544102e-05,0.00011397899667740887,5.034960874684173e-05,8.705634954505558e-05,0.00015463440285808458,1.0014891397848091,0.9932814000646927,0.999350432923444,0.9996949993967292,0.9988859639110942,0.9995667401722953,0.9924179955705543,0.9985070259619266,0.9991970506009865,0.9910167666170089,1.0002158659545168,0.9914426367282794,0.9910524660018889,0.9973339399672285,0.9975482340588373,1.0009818423827335,0.9968931255448042,0.9968198064772613,0.9959530485743037,1.0037135235160117,0.9957816684392231,0.9960740936422431,0.9989108216052276,1.004639835834954,1.0053808733737415,0.9948757203317586,0.9948479123212212,1.0009912436104627,0.992981343793754,1.0010024892894693,4.945793280544102e-05,0.00015463440285808458,8.705634954505558e-05,9.224154781347294e-05,9.434132454178675e-05,5.79571870734072e-05,0.00018582669251277867,5.99356695441156e-05,9.686661969682408e-05,0.0002289908503541093,9.26328710372987e-05,0.0002263922002876534,0.00020228277116924082,9.762357313970152e-05,0.0001003714471776108,6.314802075900957e-05,0.00010020284201659494,0.00017386408206855383,0.00010212491966716421,7.870297177852619e-05,0.00010376753366635062,0.00010485702587073629,0.0001732032598643255,9.215777256557959e-05,9.373437770721303e-05,0.00010556891827150998,0.00010541190563395288,5.514604866483344e-05,0.00017768294079740658,6.318584143392803e-05
492,492.0,0.9903139487284363,1.0058440822304855,0.000216176852361301,4.62704706769308e-05,0.0001100023554073759,4.660191144821386e-05,8.751619905486452e-05,0.0001446081127662469,1.0016468402666976,0.9934320613582556,0.9994526454483835,0.9997995513460999,0.9989906654394937,0.9997349688456469,0.9925823288682518,0.9986805893547563,0.9993090707208111,0.991201216636199,1.0003354783781035,0.9916286298598942,0.9912223399257557,0.9974348891314591,0.9976883475683237,1.001146496193367,0.9969925079467693,0.9969851085719765,0.9960515502165593,1.0038945306834077,0.9958741622701872,0.9961611091527194,0.9990713640441485,1.0048344449076476,1.0055757156053777,0.9949637505092866,0.9949371775657961,1.001154001771347,0.9931436051659063,1.0011671884824145,4.62704706769308e-05,0.0001446081127662469,8.751619905486452e-05,9.291176655710638e-05,9.515239558578853e-05,5.4294422262468134e-05,0.00017418531651416678,5.616991526410144e-05,9.848620469717114e-05,0.000216176852361301,9.535321902586857e-05,0.00021366185004116221,0.0001901153113836904,9.849406265122634e-05,9.527740188245427e-05,5.95033409069401e-05,0.00010123903439145446,0.00016325200431197302,0.00010307243116482275,7.469906807370443e-05,0.00010456796324864521,0.00010539920563341711,0.00016255452117398507,8.779692720034859e-05,8.93307335598214e-05,0.0001063264210320803,0.0001061681109049881,5.172501265642587e-05,0.0001662209061687591,5.954148106936343e-05
493,493.0,0.9902825177963005,1.0058345652298726,0.00020824608842192496,4.7681391981569124e-05,0.00010742595016074514,4.413451072183444e-05,8.214765591879027e-05,0.00014120358798441147,1.0017447653707445,0.9933487014942466,0.999403734161523,0.9997490115217783,0.9989372276837123,0.99983997818534,0.992484010725262,0.9987896133017858,0.9992545266399221,0.9910789570419922,1.0002862097035607,0.9915081058792282,0.9911161216170388,0.9973791077061345,0.9976734547179206,1.00125150138781,0.9969344453094066,0.9968908180546641,0.9959891893655715,1.004009410278753,0.9958096830100565,0.996092129424084,0.9989797987146015,1.0049610544543135,1.0057038497485016,0.994898274869285,0.9948718780183581,1.0012552924723386,0.9930592875293704,1.0012723394317165,4.7681391981569124e-05,0.00014120358798441147,8.214765591879027e-05,8.723776104887372e-05,8.936552766504777e-05,5.654885169357497e-05,0.0001691848141256214,5.870172405097013e-05,9.255811937984741e-05,0.00020824608842192496,8.963231960103043e-05,0.00020592661782609307,0.00018400119118906975,9.260444087981735e-05,9.308522588412902e-05,6.277100554343682e-05,9.521520908087309e-05,0.00016000576093616253,9.692410611133956e-05,8.036439390239984e-05,9.848571154605769e-05,9.947104355201323e-05,0.0001602768078621435,9.549678962092008e-05,9.722732004538347e-05,0.00010005363056088598,9.993270549561975e-05,5.374990108303093e-05,0.0001618822157119574,6.279658611935912e-05
494,494.0,0.9902506394528872,1.0058277976526298,0.000208994560306607,5.030519199495675e-05,0.00010864822219722715,4.394980850807552e-05,8.471529748884197e-05,0.00014285850518688537,1.0018324652972705,0.9930745135818969,0.9991959394416305,0.9995386694713294,0.9987252435796726,0.9999379314838379,0.9921702119622198,0.9988883678035301,0.999040895286714,0.990709142088037,1.000076567323134,0.9911434596775817,0.9907814833077138,0.9971680699036836,0.9975370233140017,1.0013482299735967,0.9967247053236757,0.996596876047392,0.9957818013965081,1.0041169275927784,0.9956063062425627,0.9958903792010471,0.9986885940659244,1.0050819504182031,1.0058277976526298,0.9946984453998698,0.9946721637396982,1.0013506376247538,0.9927588144640307,1.0013688742377678,5.030519199495675e-05,0.00014285850518688537,7.955451954590291e-05,8.471529748884197e-05,8.67605637022834e-05,6.014255148123972e-05,0.00017057522333085979,6.255410352314306e-05,8.982938387368921e-05,0.000208994560306607,8.694204116537671e-05,0.0002067248656240693,0.00018512051771390152,9.023003478995965e-05,9.521737290028343e-05,6.757690788927413e-05,9.298969225259365e-05,0.00016238934774169788,9.477031936250594e-05,8.740567388252723e-05,9.673902566442929e-05,9.828815962210285e-05,0.0001635424118375155,0.0001045187249096996,0.00010646970106885342,9.825141762276793e-05,9.815042798170106e-05,5.711725590556028e-05,0.00016315384281740718,6.755902473017775e-05
495,495.0,0.9902207296418529,1.005824277055061,0.00019758565879821058,4.8482979484670185e-05,0.00010394099495895389,4.0817702996878164e-05,8.159672867735963e-05,0.00013452096950759815,1.001822266869082,0.9928390255162668,0.9990068744374957,0.9993442667433794,0.9985299754454893,0.9999237622071643,0.9919076479349336,0.9988729147205093,0.9988421533083758,0.9904029107192993,0.9998830290853079,0.9908394699893388,0.9905021451962424,0.9969763218469749,0.9973862499327057,1.0013366476113572,0.9965341915304974,0.996352407953335,0.9955935653695828,1.0041045977591772,0.9954204932746117,0.9957072802554445,0.9984525247502518,1.0050690442589876,1.0058170709887087,0.9945135893873891,0.9944876273177525,1.0013393409382079,0.9925021188349147,1.0013566792390267,4.8482979484670185e-05,0.00013452096950759815,7.60627340559478e-05,8.159672867735963e-05,8.341569316561903e-05,5.8081883340327346e-05,0.000160799286225956,6.0397519825138925e-05,8.663712752134985e-05,0.00019758565879821058,8.42029232492278e-05,0.00019539758260231612,0.0001746836822224654,8.686999094996725e-05,9.118783411853988e-05,6.553052433675372e-05,8.987941194739614e-05,0.00015306359163876594,9.177121704710774e-05,8.470073877090337e-05,9.394687336425617e-05,9.586593279364172e-05,0.00015440466507178857,0.00010112989387384223,0.00010301181183039309,9.548666803238055e-05,9.538112960108975e-05,5.529307977273625e-05,0.00015337879761203208,6.546291933083699e-05
496,496.0,0.9901952043068549,1.0058234371720987,0.00018827834440132186,4.452629281330832e-05,9.739768076982444e-05,3.9754797589838995e-05,7.571028999698836e-05,0.00012851277455897076,1.0016445475701323,0.9926470668085179,0.9989471245439339,0.9992775052562455,0.9984652913648668,0.9997219089499078,0.9917059416101159,0.9986673027958263,0.9987754149050228,0.9901952043068549,0.999817963531718,0.9906318041257282,0.9902972392031246,0.9969109495899097,0.9972201953375964,1.001118936430389,0.9964690053668086,0.9961282062554377,0.9955288394503601,1.0038520796723036,0.99535795327685,0.9956451451859086,0.998217800670385,1.0047901822541512,1.0055376302244086,0.9944532542554889,0.994426954353215,1.0011420610339914,0.9922978722519653,1.0011394762800496,4.452629281330832e-05,0.00012851277455897076,7.022333230703189e-05,7.571028999698836e-05,7.723208182982893e-05,5.340253347265792e-05,0.00015349617383518657,5.553221308574646e-05,8.034994724648099e-05,0.00018827834440132186,7.831409029555929e-05,0.00018614875657324862,0.00016649861727844277,8.045894774346958e-05,8.485243013694698e-05,6.034496412092008e-05,8.336141009619235e-05,0.00014585053578155968,8.517068023675107e-05,7.796347769298003e-05,8.721900079461671e-05,8.909095331142371e-05,0.0001466933281223274,9.300339629569798e-05,9.471412799311196e-05,8.864563508888918e-05,8.855215489152462e-05,5.0921581945596674e-05,0.00014660102277844805,6.026132836950452e-05
497,497.0,0.9901760985321931,1.0058244457833323,0.00019038137264477652,4.038616037627772e-05,9.310431179598527e-05,4.271309913269025e-05,6.943251723738535e-05,0.00013016322712552903,1.001512059553682,0.9926796524093506,0.9990489083376081,0.9993795091777113,0.9985665452935579,0.9995670414830448,0.9917485470387982,0.998508346058852,0.9988757236582464,0.9902604947234632,0.9999126985447632,0.9906942888729209,0.9903472590514096,0.9970133511885223,0.9972095860111869,1.0009564778622229,0.9965703972826877,0.9961425799222886,0.99562892117254,1.0036537201214368,0.995456597993516,0.9957423510097763,0.9982268565032366,1.0045670680411625,1.0053119795063814,0.9945485665710221,0.9945222601339457,1.0009941120309445,0.9923350207962489,1.0009774960083775,4.038616037627772e-05,0.00013016322712552903,6.442633916925877e-05,6.943251723738535e-05,7.076848457960883e-05,4.8561360925558325e-05,0.00015524747824944253,5.05960324246153e-05,7.357806503592663e-05,0.00019038137264477652,7.171061766483087e-05,0.00018809863239221172,0.00016813425813943375,7.373963070637835e-05,8.014482584564789e-05,5.496151491583927e-05,7.62871365651012e-05,0.00014651656127151596,7.788723685553815e-05,7.121492123833438e-05,7.972789857483687e-05,8.13568824455548e-05,0.00014610043996193708,8.525646660579476e-05,8.683894790894978e-05,8.101960668895185e-05,8.093949058485318e-05,4.625496207449618e-05,0.0001485116945540787,5.4886591116894876e-05
498,498.0,0.9901639239647406,1.0058264706683497,0.00019112748060607114,3.902052220176373e-05,9.032667525222451e-05,4.409451416047585e-05,6.496332459114131e-05,0.00013023885266385136,1.0015413667232624,0.9928096717547223,0.999226116228065,0.9995669739017884,0.9987533208577358,0.9995942661042054,0.9918966894138527,0.9985336733196001,0.9990659388468993,0.9904441755408762,1.0001020327197696,0.9908747209506125,0.9905067168273406,0.9972046707287286,0.9973284165357367,1.0009904645076406,0.9967644235936975,0.9962679794148493,0.9958261951697481,1.003684502065721,0.9956568622887424,0.9959422606633889,0.9983428655739846,1.0045963509273985,1.0053421856374276,0.99475127727583,0.9947251479124999,1.0010250083020493,0.9924764044072405,1.0010115973167828,3.902052220176373e-05,0.00013023885266385136,6.030641407878162e-05,6.496332459114131e-05,6.613483730644861e-05,4.697584866035129e-05,0.00015532703214561963,4.914027393163056e-05,6.890186716286759e-05,0.00019112748060607114,6.742030455765319e-05,0.00018885463882218237,0.00016820993988773508,6.874470681914934e-05,7.737202257999387e-05,5.27780407632981e-05,7.099879870091767e-05,0.00014612662654702856,7.24231480102679e-05,6.854846706088154e-05,7.39698422516321e-05,7.52898758228804e-05,0.00014473940613922166,8.23105262877843e-05,8.379334415428615e-05,7.507812348002746e-05,7.503105159857838e-05,4.462867936279102e-05,0.00014863259580649474,5.2713665565403905e-05
499,499.0,0.9901588113920138,1.0058286796067408,0.00018082093948365027,3.9708170530713845e-05,8.587094964584437e-05,4.1269683408751445e-05,6.02869220375357e-05,0.00012305213007748975,1.001679112162006,0.9930046666041377,0.9993624090900685,0.9997046951702491,0.9988884006281553,0.999738098464714,0.9921040486796149,0.9986809499722833,0.9991951932735273,0.9906682139362789,1.0002189165172157,0.9910960176377435,0.990720142863595,0.997342235021945,0.9974874360305809,1.0011370452580286,0.996901225124101,0.9964553304377615,0.9959630227741861,1.0038360958372117,0.9957950758684071,0.9960831457202644,0.998520288227108,1.0047530701283536,1.0054983249364124,0.9948867754511733,0.9948611413148639,1.001166848191088,0.9926812963687244,1.0011577254389428,3.9708170530713845e-05,0.00012305213007748975,5.599523203963255e-05,6.02869220375357e-05,6.134030758353187e-05,4.7698515356036224e-05,0.00014675203036691118,5.010360581398769e-05,6.403051342820901e-05,0.00018082093948365027,6.287944124067985e-05,0.0001787746847174765,0.00015888676885346276,6.362658663829728e-05,7.322811922724232e-05,5.289155056882409e-05,6.563323663398588e-05,0.00013816817925996113,6.691548332707435e-05,6.849379808422228e-05,6.820685030241812e-05,6.930845838919483e-05,0.00013652027296631025,8.23043013160752e-05,8.373378096920275e-05,6.913923988841386e-05,6.911881162361409e-05,4.518446429732658e-05,0.00014048546847120864,5.28406258826415e-05
500,500.0,0.9901608916015289,1.0058302403780948,0.00017564986435156493,3.9570705491592285e-05,8.308289637278907e-05,3.960920507691612e-05,5.8366193805657676e-05,0.000117706742860017,1.001832617935036,0.9932515495765701,0.999489750304005,0.9998383465269715,0.9990217939272535,0.9999101831609417,0.9923724921515321,0.9988581341486676,0.9993307178187573,0.9909583911113224,1.000349167100997,0.9913821545112839,0.9909971446818745,0.9974814490418386,0.9976813046935308,1.0013192460218878,0.9970465958413268,0.9967153375318552,0.9961119071528177,1.0040469677253134,0.9959492769164615,0.996239641780219,0.9987814156566522,1.0049863167327406,1.0057343881974075,0.9950467895779248,0.9950206329471968,1.0013329220228488,0.9929433122919674,1.0013398841540773,3.9570705491592285e-05,0.000117706742860017,5.438623273366606e-05,5.8366193805657676e-05,5.941940457265534e-05,4.7486706155041755e-05,0.00014125975596110851,4.9934206540300155e-05,6.189169646655093e-05,0.00017564986435156493,6.060675618212227e-05,0.00017342634963981075,0.00015348674912402137,6.150339079287451e-05,6.767709651861994e-05,5.2136231167706136e-05,6.331365613514552e-05,0.00013242453866680768,6.44581950168958e-05,6.724060172279405e-05,6.554647710513163e-05,6.659396173466637e-05,0.0001308013210641125,8.093394029074306e-05,8.240501775120852e-05,6.630155650396216e-05,6.626939481093464e-05,4.4923625989429106e-05,0.0001346750272834619,5.20914947450695e-05
501,501.0,0.990170295380802,1.005830320762,0.00018671941290389343,3.7549130745689085e-05,8.537023039250509e-05,4.266898852611641e-05,6.257878355538851e-05,0.00012191994240394333,1.0018749388871646,0.9934079309550029,0.9994553483972791,0.9998044172760496,0.9989860764685203,0.9999621994357512,0.9925356143763799,0.998910757578514,0.9992914358832995,0.9911267369264999,1.0003021360110977,0.9915496619969649,0.9911625565324763,0.997446452959716,0.9977445601840302,1.0013779263971618,0.9970093168950143,0.996875017846062,0.996073957268963,1.0041210219371615,0.9959101322488709,0.9961989767448872,0.9989303179749387,1.0050781307654992,1.005830320762,0.9950098911008113,0.9949835739666953,1.0013849865949769,0.9931045638244785,1.001399107252418,3.7549130745689085e-05,0.00012191994240394333,5.8604508544370565e-05,6.257878355538851e-05,6.370683789696805e-05,4.5071023526685404e-05,0.00014775297690792014,4.736318458396552e-05,6.615922886569937e-05,0.00018671941290389343,6.442273905006477e-05,0.0001840383512650123,0.00016161482491165824,6.544678519222386e-05,6.554354259170288e-05,4.925571100269096e-05,6.701256987622237e-05,0.0001371906150064651,6.790595583075369e-05,6.341140910166827e-05,6.865072088722704e-05,6.950950322520203e-05,0.00013505744669285938,7.643932102432167e-05,7.79170731943467e-05,6.915403827375924e-05,6.909565772388472e-05,4.26414744840955e-05,0.00014016673032113473,4.920741218533545e-05
502,502.0,0.9901871535173496,1.005828486410845,0.00019518880722119703,3.640716271219737e-05,8.745754716009215e-05,4.5627292269011675e-05,6.232583047596489e-05,0.00012702505993700844,1.001764706615447,0.9932943949247826,0.99936352822401,0.9997119873230114,0.9988932026851852,0.9998459621173921,0.9924126892549017,0.9987907084887402,0.9991987509399152,0.9909910866395978,1.0002105516238438,0.9914151943843288,0.9910358745208458,0.9973495659040843,0.9976333979226838,1.001260257838649,0.9969095060128849,0.9967546402876365,0.9959743756000109,1.0039963312642364,0.9958090572914614,0.996098696198545,0.9988164654499647,1.0049526200027499,1.00570548553136,0.9949078919808274,0.9948812644156984,1.0012732412984668,0.9929845471068509,1.0012814527309188,3.640716271219737e-05,0.00012702505993700844,6.050599965857298e-05,6.461041316502202e-05,6.567091236392571e-05,4.39353064937793e-05,0.00015405745812743758,4.61322612097494e-05,6.815246844722549e-05,0.00019518880722119703,6.613748323171947e-05,0.00019237477359770668,0.00016878843271405774,6.707882045412627e-05,6.685256887434435e-05,4.824071282329739e-05,6.841916461167304e-05,0.00014379451399051054,6.908118135480353e-05,6.232583047596489e-05,6.952732002395037e-05,7.016409903909622e-05,0.00014176291178066028,7.519163394793876e-05,7.653378253145297e-05,6.983113312987025e-05,6.976490474064173e-05,4.1586788853849936e-05,0.00014640181673959937,4.818269255138523e-05
503,503.0,0.9902115967986879,1.0058258944682148,0.00018729544006064068,3.824625371081143e-05,8.552195881610615e-05,4.339451203913925e-05,6.070911096760364e-05,0.0001229827735506587,1.0016568135183321,0.992937575220981,0.9991602111334682,0.999504455477813,0.9986808083340335,0.999713889840846,0.9920226768559619,0.9986520442684912,0.9989865266052805,0.9905659449475771,1.0000062307513087,0.9909908033732648,0.9906342624850929,0.9971323046672389,0.9973839682877365,1.0011184301355969,0.9966928011073706,0.9963693017286337,0.995756914660032,1.0038323705404495,0.9955884575466393,0.9958800827500779,0.9984296954065304,1.004770394871599,1.0055217099209597,0.9946834069823445,0.9946566627137536,1.0011533603089855,0.9926007503539958,1.001140502523739,3.824625371081143e-05,0.0001229827735506587,5.678836049184475e-05,6.070911096760364e-05,6.162742493007931e-05,4.681704274728733e-05,0.00014865712069086446,4.9130352178363104e-05,6.39433036505623e-05,0.00018729544006064068,6.197896231788638e-05,0.00018468536260935847,0.0001625757210203508,6.290050343324458e-05,6.559511769693889e-05,5.169818238721533e-05,6.408988336853379e-05,0.00014062490601036233,6.464774833230277e-05,6.770645250367622e-05,6.496524744076101e-05,6.550181183698334e-05,0.00013935233590768288,8.201533327954718e-05,8.332932514574693e-05,6.515039803067766e-05,6.509473858926925e-05,4.4222553178975606e-05,0.00014171372861134453,5.161326980360831e-05
504,504.0,0.9902437560123332,1.0058240999504933,0.0001720292942562778,3.768032992834162e-05,8.111943306614189e-05,3.843729450447808e-05,5.867221291715827e-05,0.00011263573226754178,1.0016825974162447,0.9926881517322441,0.9990134810924538,0.9993525857244678,0.998525654129367,0.9997308443614933,0.9917431949308834,0.9986637475737021,0.998827295320225,0.990243756012333,0.9998448758613606,0.9906721308950682,0.9903427491162874,0.9969791834690895,0.9972503117051569,1.0011358818498592,0.9965412196270558,0.9961014380961452,0.9956061866221185,1.0038467890840619,0.9954379094081692,0.9957314975892486,0.9981594534361439,1.0047784474542425,1.0055300667518368,0.9945335982790854,0.9945069452966874,1.0011758844252583,0.9923306151676886,1.0011583324785742,3.768032992834162e-05,0.00011263573226754178,5.48345452405169e-05,5.867221291715827e-05,5.9474240906087823e-05,4.6558099838943845e-05,0.00013621319536054043,4.8881419382404043e-05,6.164799903183184e-05,0.0001720292942562778,5.9759059297367365e-05,0.00016957671879083784,0.00014904811679837253,6.08107881613559e-05,6.067352384341993e-05,5.1435503410449426e-05,6.196664835210308e-05,0.00012877858911946588,6.257026979632106e-05,6.810737657455556e-05,6.295951865522263e-05,6.341104137152545e-05,0.00012758658011905732,8.283388562321568e-05,8.414514180152408e-05,6.316835264665225e-05,6.31230824499322e-05,4.385315478539271e-05,0.00012981452432071802,5.13340469371242e-05
505,505.0,0.9902830286713393,1.0058246578740655,0.00016460200407163595,3.554346146214516e-05,7.866791743165446e-05,3.5877605542035306e-05,5.859956057411402e-05,0.00010739566686101398,1.001692312417704,0.9927754593120776,0.9990379675335705,0.9993796338687738,0.9985526135034923,0.9997429598902423,0.9918389162447364,0.9986750285001107,0.998856884000725,0.9903504021973693,0.9998762997918006,0.9907784836979636,0.990442387336274,0.997000817235962,0.9972932798358553,1.001149949839634,0.9965614059726641,0.9961993077836636,0.9956240958932088,1.003872684820851,0.9954530813388144,0.9957468196414759,0.9982615009586551,1.0048126023517865,1.0055645443936303,0.9945445790004097,0.9945182431777015,1.0011886944802837,0.9924261072567052,1.0011721707105667,3.554346146214516e-05,0.00010739566686101398,5.6257255675558253e-05,6.020062695857019e-05,6.0799276350363585e-05,4.370070536597656e-05,0.0001298590850928519,4.588096545700524e-05,6.269497259273281e-05,0.00016460200407163595,6.0481265019912854e-05,0.00016207917426094734,0.00014219455638499564,6.232588990746377e-05,5.859956057411402e-05,4.817401298326997e-05,6.346008693011994e-05,0.00012127031625927926,6.414807238365152e-05,6.339683006856959e-05,6.468818008519925e-05,6.515864530455044e-05,0.0001195180687593424,7.688589511883869e-05,7.805862542748349e-05,6.486114739405166e-05,6.484513763072358e-05,4.121074518571991e-05,0.0001236751318177803,4.8072161565765984e-05
506,506.0,0.9903258791909102,1.0058291232553145,0.00016797913200494044,3.675946500619184e-05,8.040670622168243e-05,3.654322170226023e-05,6.073066914246496e-05,0.00011055433487608189,1.0017826720817207,0.9930203212967681,0.9992066449169354,0.9995554886650563,0.998730582994778,0.9998493839867856,0.9921105771722512,0.9987873870065149,0.9990404994494786,0.9906487142468091,1.0000551224771725,0.9910735372695485,0.9907244619132497,0.9971722308223163,0.9974669146800227,1.0012493028153193,0.996733741854135,0.996450547668086,0.9957948251936637,1.003973805956613,0.9956211631077477,0.9959132136306179,0.9985144828679411,1.0049200245740173,1.0056726626920176,0.9947101040650759,0.9946847678220548,1.0012855117716113,0.9926907877603262,1.001270847641401,3.675946500619184e-05,0.00011055433487608189,5.752872368087574e-05,6.151548261848567e-05,6.191500549720036e-05,4.485293938865625e-05,0.00013322490707020496,4.708959752559962e-05,6.348049932966993e-05,0.00016797913200494044,6.073066914246496e-05,0.00016515664106379037,0.00014555206307773804,6.368954540232657e-05,6.162577793352506e-05,4.9402400343876816e-05,6.49383862440437e-05,0.00012312460720724112,6.573744917942836e-05,6.42968326798445e-05,6.653769992634097e-05,6.716967226837687e-05,0.00012084388664500996,7.754475719327672e-05,7.871835588867122e-05,6.681302637182344e-05,6.680461557943609e-05,4.239063467860568e-05,0.0001269277568112671,4.929632201547956e-05
507,507.0,0.9903680387117881,1.005839051110625,0.00017184503529268997,3.748103887606361e-05,8.104008153541518e-05,3.837340221730974e-05,5.808760388298079e-05,0.00011481685738928412,1.0018872802567569,0.9931610172381466,0.9993623909816151,0.9997197388193402,0.9988969316405005,0.9999674574714,0.992269106381409,0.9989073356261262,0.9992123385085426,0.9908295036716074,1.0002218442335176,0.9912526222897414,0.9908918287378072,0.9973443952156494,0.9976145263711979,1.0013722796227338,0.9969066252384714,0.9965850421672339,0.9959694231468071,1.0040911308622398,0.9957969354651116,0.9960896433923365,0.9986375872385583,1.0050336555877846,1.0057846044861882,0.9948858143201506,0.994860983584692,1.0013979061273415,0.992842399026623,1.001393176523842,3.748103887606361e-05,0.00011481685738928412,5.532827594201131e-05,5.9214670637159344e-05,5.9522295921278926e-05,4.578852785958976e-05,0.00013765429112621327,4.8081554376244444e-05,6.0938548028649166e-05,0.00017184503529268997,5.808760388298079e-05,0.00016881153077011842,0.00014983376683442196,6.139471465902978e-05,6.321780483916964e-05,5.055515159648665e-05,6.274419275909124e-05,0.00012697005549612323,6.36117769786085e-05,6.579576587819123e-05,6.45693071530456e-05,6.525707302367878e-05,0.00012417374794902326,7.953952633812296e-05,8.088382481783575e-05,6.503911152638697e-05,6.501645771756033e-05,4.3306998307798036e-05,0.0001312587092118627,5.046423087373499e-05
508,508.0,0.9904052383747142,1.0058559964563814,0.0001630179455823892,3.535918867293974e-05,7.611860229103073e-05,3.7024746203389576e-05,5.3204982469881696e-05,0.00010985121507804948,1.001963103204572,0.9931654971795147,0.9994530078899314,0.9998193199793867,0.9989924643990354,1.0000426825146576,0.9922823765954336,0.9989823692059366,0.9993046625542249,0.9908577477622497,1.0003094401181396,0.9912798585879138,0.9909084622928397,0.9974502557446348,0.9976787994339906,1.0014535100772939,0.9970147560868655,0.996574954422146,0.9960810338525806,1.0041668780051236,0.9959120932349744,0.9962068745804193,0.9986140621658501,1.0051044004230074,1.0058559964563811,0.9950048300831433,0.9949806293590374,1.001476030841446,0.9928556657362501,1.0014748162060443,3.535918867293974e-05,0.00010985121507804948,5.070204418818132e-05,5.422921515381058e-05,5.451179579372991e-05,4.3198930364084874e-05,0.00013127022298527324,4.536593108854333e-05,5.578939167777773e-05,0.0001630179455823892,5.3204982469881696e-05,0.00016013974382446394,0.00014259971993127026,5.62654960370373e-05,5.939387566167613e-05,4.7713686920227435e-05,5.752927597666007e-05,0.00012115341881704407,5.831133882523997e-05,6.2102520702362e-05,5.9200880967299025e-05,5.981071765240462e-05,0.00011807551346678994,7.518538174549118e-05,7.653471839089325e-05,5.9645171722439446e-05,5.9628900046391365e-05,4.0865934728735375e-05,0.0001252605314433279,4.764037881650736e-05
509,509.0,0.9904332093204306,1.0058805586777324,0.00016380836128412215,3.395038674623791e-05,7.594759391369582e-05,3.7770365069004045e-05,5.335776633739021e-05,0.00011074054450175896,1.0018781968850983,0.9930710258680692,0.9993816537547614,0.9997418250686984,0.9989158217212198,0.9999467673508272,0.9921835852965477,0.9988846946359465,0.9992211329142054,0.9907489232479272,1.000219194198383,0.9911722229954727,0.9908035842669447,0.9973717723432234,0.997580775437183,1.0013469137156128,0.9969334142383394,0.9964625476396171,0.9959970153078365,1.0040425904378694,0.9958289038736987,0.9961228115585642,0.9985001011950569,1.0049678219675529,1.005718191679999,0.9949227803037459,0.9948983422617911,1.0013803216259005,0.9927604986908358,1.0013689449061667,3.395038674623791e-05,0.00011074054450175896,5.0937694230344405e-05,5.428369505392201e-05,5.4766728590456424e-05,4.164980779457971e-05,0.00013237607654610446,4.385519422077482e-05,5.59417850907309e-05,0.00016380836128412215,5.335776633739021e-05,0.0001611393647229318,0.00014347042226517482,5.663646192693876e-05,6.0226699039304614e-05,4.59572032406481e-05,5.7842471451706836e-05,0.0001229272208338871,5.8569101229856055e-05,5.961139498971757e-05,5.95412570287853e-05,5.999076725597569e-05,0.00012016916630596388,7.188170665980938e-05,7.310417659999346e-05,6.00977067949635e-05,6.009982624807965e-05,3.914843210057198e-05,0.0001264839820920593,4.5862416228086695e-05
510,510.0,0.9904476826896786,1.0059095146348864,0.00018295027516430722,3.223623136318902e-05,8.139154525117518e-05,4.424052003438809e-05,5.711873553354789e-05,0.00012315444707394044,1.0015931996797574,0.9928861800677902,0.9992163436350747,0.9995677300507523,0.9987408517804378,0.9996411913286679,0.9919841751217832,0.9985741624006523,0.9990411736119942,0.9905309231499568,1.000034514385475,0.9909547124462116,0.9905977156314679,0.9971921306027115,0.9973465845850135,1.0010292116241297,0.9967512577031195,0.9962539806735962,0.9958123811314095,1.003696346560648,0.9956430677840924,0.9959369222429113,0.9982903222777227,1.0045986339745039,1.0053457405763837,0.9947350218292843,0.9947101494256303,1.0010806285290277,0.9925635580765594,1.0010513428321517,3.223623136318902e-05,0.00012315444707394044,5.481777894175372e-05,5.825518007650628e-05,5.910159935841326e-05,3.987798946733061e-05,0.00014772609093066793,4.213150292036409e-05,6.033628533089316e-05,0.00018295027516430722,5.770680618627827e-05,0.00018017253201980623,0.00015974499707700437,6.103087258191618e-05,6.489357929114064e-05,4.4039109586669556e-05,6.208525610876764e-05,0.00013797715035688846,6.274254382809888e-05,5.711873553354789e-05,6.381081947295892e-05,6.401862688603367e-05,0.00013569560258032344,6.884766296000731e-05,6.997981637577078e-05,6.44949451318237e-05,6.450734227644862e-05,3.722013792661468e-05,0.000141149757725324,4.3922683002466044e-05
511,511.0,0.9904443896232005,1.0059386855568169,0.00018427496857565144,2.9195991652595106e-05,7.98049648711603e-05,4.567496053305158e-05,5.4040745261521045e-05,0.00012320176643340053,1.001545728775169,0.992799601317119,0.9991924093422659,0.9995396174057621,0.9987156080788766,0.9995816084067815,0.9918942076840601,0.9985100101147837,0.9990147769120014,0.9904443896232004,1.0000109621625495,0.9908676094361188,0.9905090716381025,0.9971595179707033,0.9972795012351842,1.0009622897698556,0.9967172839480086,0.996153382175733,0.9957788878151999,1.0036240106484082,0.9956106075688922,0.9959061572787289,0.9981870545510425,1.0045193846135698,1.005264785755537,0.994702082361975,0.9946768502675464,1.001026424121458,0.9924719656544927,1.0009845890374396,2.9195991652595106e-05,0.00012320176643340053,5.4040745261521045e-05,5.739700200884244e-05,5.8376251417587004e-05,3.6186207161252056e-05,0.00014822839788512513,3.8277654344324214e-05,5.964822354485232e-05,0.00018427496857565144,5.724406094363346e-05,0.00018145380293846698,0.00016025891272680265,6.016708428878151e-05,6.303161499519501e-05,3.9966882669535204e-05,6.107534755062866e-05,0.00013846443058750408,6.166486290735937e-05,5.18837439952903e-05,6.270284957684417e-05,6.277363415726944e-05,0.0001365559140773526,6.261070579495399e-05,6.363537807993678e-05,6.339014770274981e-05,6.339742803160626e-05,3.373134754868645e-05,0.00014145643865702602,3.98571506200348e-05
512,512.0,0.9904208271713709,1.0059638926724979,0.00017365670288020153,2.712601281804365e-05,7.49983185268595e-05,4.3198768510851584e-05,5.106181346039467e-05,0.00011616547303126249,1.0016093178042451,0.9929111467588811,0.9992534665212268,0.999604026977585,0.9987825978283712,0.999654153644583,0.9920091258581304,0.9985810851365804,0.9990772075645792,0.9905647909181697,1.0000640030250394,0.990987448617315,0.990627486902233,0.9972315328090832,0.9973697648657311,1.0010462258819453,0.9967942433586038,0.9962690206955692,0.9958598610934555,1.0037332877624883,0.9956966768819736,0.9959986460950986,0.9983014410689129,1.004647259052693,1.0053945937322284,0.9947898183184285,0.9947643886163618,1.0010986893913942,0.9925905450235691,1.0010687458118104,2.712601281804365e-05,0.00011616547303126249,5.106181346039467e-05,5.428771558191706e-05,5.523016854062728e-05,3.3700619938852836e-05,0.0001398819836401209,3.568206997119939e-05,5.653845797199715e-05,0.00017365670288020153,5.423137385395554e-05,0.00017095687652774732,0.00015121887222934715,5.667818992910312e-05,5.936525425339144e-05,3.700433084846347e-05,5.752485706272929e-05,0.00013023725250931,5.801970937246043e-05,4.787325562713955e-05,5.8898108452343864e-05,5.891790311101039e-05,0.0001286077430058188,5.7729884016340005e-05,5.8673210812234584e-05,5.9469404058178086e-05,5.949927216157631e-05,3.133799523854331e-05,0.00013348138101529559,3.689366388617971e-05
513,513.0,0.9903815560231001,1.0059809572109024,0.00017023361853051052,2.67977990549999e-05,7.41691129245082e-05,4.194033018701661e-05,5.176145903430513e-05,0.00011372015802894658,1.0016900378344957,0.9930754981072378,0.9993280192931897,0.9996737206896731,0.9988518233196432,0.9997420142013372,0.9921810762284923,0.9986740076056114,0.9991434158780844,0.9907425795978109,1.0001203887089616,0.991165777085187,0.9908035361597262,0.997299740938768,0.9974773979907957,1.0011304892981414,0.9968575549805417,0.9964310228548785,0.9959230729297277,1.0038261349142759,0.9957594338273288,0.9960596675265974,0.9984567060683464,1.0047549563416036,1.0055033228265442,0.9948547563992887,0.9948284574865367,1.00118183056058,0.9927596983531192,1.001153279798945,2.67977990549999e-05,0.00011372015802894658,5.176145903430513e-05,5.526524220435571e-05,5.625579729833091e-05,3.3448594696131616e-05,0.0001372399922301258,3.5421028911150016e-05,5.7892257506221194e-05,0.00017023361853051052,5.5442067270600835e-05,0.0001675274602791003,0.0001484541583632895,5.7459216362507093e-05,5.941732486537012e-05,3.639062574631945e-05,5.8275329039458576e-05,0.0001265760855460293,5.8700142875012755e-05,4.619562660017616e-05,5.9400405841298495e-05,5.939317528160527e-05,0.00012484833388061136,5.5227497618677796e-05,5.606027458204615e-05,5.9765650608634405e-05,5.9852718623958404e-05,3.09545853029124e-05,0.0001308406859094472,3.625607564311305e-05
514,514.0,0.9903329027769313,1.0059857004010035,0.00016162653156713355,2.702800231005892e-05,7.25157892346545e-05,3.854104445282576e-05,5.2590177950573666e-05,0.00010742783781948412,1.001811935360398,0.9932613784711806,0.999398809905107,0.9997446565306576,0.9989228294326012,0.9998733814344426,0.9923799081840954,0.9988103868240352,0.9992155241242401,0.9909567466194965,1.0001905118496064,0.9913786125522843,0.9910079866496602,0.997371930219209,0.9976130816372613,1.0012660732990943,0.9969266339016398,0.9966232028132191,0.9959926277743008,1.003972535833892,0.9958284970241079,0.9961263307978696,0.9986422599822599,1.0049149952247558,1.0056638984849606,0.9949250536762475,0.994898715437073,1.001308617524836,0.9929546086742426,1.0012891058201123,2.702800231005892e-05,0.00010742783781948412,5.2590177950573666e-05,5.650661091696473e-05,5.740759090684377e-05,3.361282418306088e-05,0.00012998738641097204,3.5509481215167616e-05,5.915261872785531e-05,0.00016162653156713355,5.6496631061018365e-05,0.00015901565368125264,0.00014077236026051632,5.894559409580684e-05,5.8678326293778166e-05,3.649629874900297e-05,5.9797835976166746e-05,0.0001187281171150216,6.033699323915204e-05,4.510885406046909e-05,6.108126676690182e-05,6.115216338354137e-05,0.00011664379855849146,5.31396196463525e-05,5.3860526411153535e-05,6.146877676031373e-05,6.16109449950241e-05,3.1145015316361725e-05,0.00012379164483270958,3.635419382848622e-05
515,515.0,0.9902811940314086,1.0059739434717752,0.00014785070343760565,2.5859112077096106e-05,6.762586926008266e-05,3.455759760779034e-05,4.976120935360233e-05,9.810147996152696e-05,1.0019396406304577,0.993328289385694,0.999447665443218,0.9998008577488334,0.9989807459751459,1.0000137584863733,0.992457531725307,0.9989551225401755,0.99927961971931,0.9910511055602177,1.0002643213509632,0.9914715481383157,0.9910896490527812,0.9974304530154771,0.9977034367556185,1.0014093880943011,0.9969867936186054,0.9966919548642863,0.9960521484589382,1.0041295132526475,0.995887536856269,0.9961821802305003,0.9987016933008841,1.0050814912150958,1.0058307621690292,0.9949863350780574,0.99495971021972,1.001444878484774,0.9930264198995575,1.0014327384078745,2.5859112077096106e-05,9.810147996152696e-05,4.976120935360233e-05,5.366480085166508e-05,5.4388934132212936e-05,3.2009372610319665e-05,0.00011874999073012661,3.375941403898014e-05,5.5976504261923986e-05,0.00014785070343760565,5.343000053562284e-05,0.00014544375471730166,0.00012867364309251473,5.610922708856403e-05,5.4804336841862765e-05,3.4852117084921597e-05,5.6966032182202497e-05,0.00010845516387855816,5.757759377087086e-05,4.273761466956615e-05,5.835649090102791e-05,5.849056231700765e-05,0.0001065342301278905,5.0103601655566234e-05,5.07785678831488e-05,5.881004919024965e-05,5.8968728160062576e-05,2.9776360783953274e-05,0.00011306826308991716,3.4718218376610945e-05
516,516.0,0.9902327563850745,1.0059415076521907,0.00013908668490898523,3.1177313841562245e-05,6.713976050149172e-05,3.0377446004328942e-05,5.10559431080519e-05,9.281224936318539e-05,1.0020299336683782,0.9932078304684776,0.9994150616483792,0.9997737213565006,0.9989567273809656,1.0001067712691778,0.9923285305937543,0.9990466451306045,0.9992677271574238,0.9909162745997339,1.0002702528108762,0.9913385974293589,0.990957190200816,0.9974096730357888,0.9976899558790789,1.001509145635803,0.9969690018430273,0.996567490222933,0.9960351584042141,1.0042356459026267,0.9958713707383515,0.9961655135469806,0.9985750506299601,1.0051904211531524,1.0059415076521907,0.994973802668247,0.9949474336401583,1.0015376377626999,0.9928986406498277,1.001532531447277,3.1177313841562245e-05,9.281224936318539e-05,4.753661407474333e-05,5.1355902253782665e-05,5.204076046414004e-05,3.806518085166074e-05,0.00011198803201353763,3.9962023225183686e-05,5.373716144647824e-05,0.00013908668490898523,5.1734428943947056e-05,0.0001368750425652817,0.00012130161490068187,5.371608891325096e-05,5.521955811321399e-05,4.155553227658221e-05,5.459879571625154e-05,0.00010368647226411179,5.525221468822446e-05,5.10559431080519e-05,5.5967207544245354e-05,5.609250877073021e-05,0.00010221216866484994,5.974601693824061e-05,6.062512708742206e-05,5.6408482949995404e-05,5.6565332485113014e-05,3.5719178319736806e-05,0.00010669310902643683,4.140606932512437e-05
517,517.0,0.990193916436473,1.0058865758304087,0.0001331124983529868,3.766047838732098e-05,6.826756426541113e-05,2.7269826910611093e-05,5.002805153848213e-05,8.968261281540224e-05,1.001835229229533,0.9928938911204782,0.9991909959014104,0.9995371059754122,0.9987195920166562,0.9998883561456231,0.9919854225926162,0.9988234446850823,0.9990293073690323,0.9905307306421735,1.0000377333509134,0.9909547481286165,0.9905980977179597,0.997168226259541,0.997423946380071,1.001278279736993,0.9967201752717286,0.9962445779903465,0.9957803317620426,1.0039717148455936,0.995605376442689,0.9958847937687627,0.9982532103681625,1.004902590234189,1.00565153278545,0.9947056391315863,0.9946797760287774,1.0013257206468111,0.9925622805504006,1.001301907038808,3.766047838732098e-05,8.968261281540224e-05,4.6052072165716734e-05,4.989382359636156e-05,5.050476512047077e-05,4.5672206550682915e-05,0.00010776195201078543,4.7872931669550554e-05,5.2324314166647974e-05,0.0001331124983529868,5.076066929871538e-05,0.00013109375413979536,0.00011651560894552427,5.22787851498504e-05,5.728138717482279e-05,5.002805153848213e-05,5.321761007427068e-05,0.00010140926073634189,5.391211933686419e-05,6.129224261325553e-05,5.456231479411599e-05,5.465222850648988e-05,0.00010034218385639258,7.15272477943853e-05,7.267804844596237e-05,5.501391871686658e-05,5.517753883984191e-05,4.302192314604064e-05,0.00010286058410042211,4.9863795917967696e-05
518,518.0,0.9901710007841475,1.0058167775313298,0.0001231472527105577,3.5931424061556065e-05,6.379826062014877e-05,2.5196522695930318e-05,4.664543415987296e-05,8.349785261781319e-05,1.0015757683311513,0.992590282934441,0.9990416047354266,0.9993815411922028,0.9985604646454402,0.9995975397791171,0.9916564254869071,0.9985268911596654,0.99886614277926,0.9901710007841475,0.9998770206639941,0.9905969254539971,0.9902558312839452,0.9970033927561175,0.9971556492024405,1.0009678089586431,0.996551557038798,0.995907225499135,0.9956083996964277,1.0036133352961785,0.9954311350828339,0.9957110729041311,0.9979107568354997,1.0045086148219449,1.0052519646038993,0.9945260940347997,0.9945007274190496,1.0010428329946333,0.9922441777233968,1.0009918900528387,3.5931424061556065e-05,8.349785261781319e-05,4.232050567819876e-05,4.5906729691763376e-05,4.644311833947499e-05,4.371896337642405e-05,0.00010008083093159655,4.588532060202104e-05,4.810827194775934e-05,0.0001231472527105577,4.664543415987296e-05,0.00012132312923693942,0.00010806741147789311,4.819535712058515e-05,5.389507454445677e-05,4.804694924293131e-05,4.9113849056535165e-05,9.476541516177524e-05,4.978080476314222e-05,5.889750280865916e-05,5.040165005412349e-05,5.052379351360052e-05,9.389611599215164e-05,6.882982031749926e-05,6.99864729060484e-05,5.0837225169807e-05,5.0990095277432406e-05,4.112346154149898e-05,9.569706129633747e-05,4.789092500600853e-05
519,519.0,0.990168582395568,1.0057421039390393,0.00011513962113036028,3.3146423199778475e-05,5.924558620179349e-05,2.3921317695185697e-05,4.2714154250315786e-05,7.871934218611255e-05,1.0014421146179475,0.9926007204569814,0.9990594278236384,0.9994002179800374,0.998579519953647,0.9994566099218217,0.991668569629675,0.9983823149763569,0.9988890132941188,0.9901862137276846,0.9998954058385625,0.9906120220989798,0.9902705163577614,0.9970207239355633,0.9971181653511142,1.0008247891083628,0.9965674312809703,0.9959153992059219,0.9956225177726677,1.0034556559938181,0.9954436081649659,0.9957261400332637,0.9979115700273279,1.0043379474055694,1.005079958213371,0.9945342548293369,0.9945088217983782,1.0009050477011003,0.9922551294708781,1.000848877980221,3.3146423199778475e-05,7.871934218611255e-05,3.90126921815503e-05,4.219820406449532e-05,4.2714154250315786e-05,4.031811698394023e-05,9.397918473866e-05,4.23314298678226e-05,4.411958722962771e-05,0.00011513962113036028,4.2597514704050437e-05,0.00011349244936003002,0.0001014064089411267,4.430938106111474e-05,5.0134730800215486e-05,4.424069455299404e-05,4.512260536246461e-05,8.875958662270805e-05,4.5772136561238915e-05,5.442597041105997e-05,4.63986240655068e-05,4.6584919338476745e-05,8.77227790319076e-05,6.390643980816183e-05,6.499138696282854e-05,4.684210933938172e-05,4.696314223830413e-05,3.7914529919810964e-05,8.999671178745943e-05,4.410670935230098e-05
520,520.0,0.9901842197139117,1.0056725462376235,0.00011420617493109421,3.252416545282284e-05,5.766655877563939e-05,2.462089844685291e-05,4.123046045853169e-05,7.927197094709633e-05,1.00156099132959,0.9927799455190218,0.9991826853720586,0.9995241239999435,0.9987063685141474,0.9995860874124691,0.9918574773143125,0.9985121436545042,0.9990204137285246,0.9903882912862094,1.0000170332643292,0.990812333383298,0.9904670916607878,0.9971453409268713,0.9972689234096572,1.0009596125516327,0.9966879753313949,0.9960997778362937,0.9957417867048995,1.0035975823536094,0.9955601167890452,0.995840593602747,0.9980818912280759,1.004487039089666,1.0052294583279078,0.9946483022034732,0.9946230177565507,1.0010290479711457,0.9924447471226552,1.0009834397935495,3.252416545282284e-05,7.927197094709633e-05,3.67586610212103e-05,3.9553343683969466e-05,4.0034412408451786e-05,3.9453274969913555e-05,9.399976282642421e-05,4.151391587394894e-05,4.123046045853169e-05,0.00011420617493109421,3.959798569750285e-05,0.00011266832453690485,0.00010121924710189618,4.149149169691235e-05,4.921997469311093e-05,4.309045947205453e-05,4.210910905614226e-05,8.845569021841644e-05,4.272663100050861e-05,5.302930860444589e-05,4.3310859767886284e-05,4.345209235923766e-05,8.690665358837667e-05,6.264123546533247e-05,6.368588364220476e-05,4.3783509533594e-05,4.387300004864814e-05,3.705705381362894e-05,9.014663355400377e-05,4.29854768449102e-05
521,521.0,0.9902137175512821,1.0056180956111678,0.00011298519589740706,3.401927423767871e-05,5.6939970975976805e-05,2.4665512951927138e-05,3.908809753372553e-05,7.878706619172952e-05,1.001743470017484,0.9929708746565213,0.9993181626810913,0.9996629085690157,0.9988456089605763,0.9997847876268778,0.9920572260201193,0.9987173740109728,0.9991607076133083,0.9905998081361803,1.0001496535421193,0.9910217285344448,0.9906736464130655,0.9972819963767182,0.9974432239649148,1.0011544874163747,0.9968237779605882,0.9962828770698354,0.9958771328615112,1.0037968462971878,0.9956930846212204,0.9959699953204663,0.9982467998349485,1.0046928998375495,1.0054346649388233,0.9947825676942307,0.9947567618747273,1.0012184709421277,0.9926475870508252,1.001177837662141,3.401927423767871e-05,7.878706619172952e-05,3.4663843741125236e-05,3.726905297776215e-05,3.773679356184907e-05,4.1135811548663495e-05,9.320761262802936e-05,4.3393168997634445e-05,3.890505260885914e-05,0.00011298519589740706,3.7456808068821006e-05,0.00011147763403640162,0.00010025507119312713,3.908809753372553e-05,4.903435725023158e-05,4.467344392133618e-05,3.9579602484147656e-05,8.740060808584247e-05,4.014697351592113e-05,5.480174551244596e-05,4.066715908083359e-05,4.070035722855359e-05,8.530784950911586e-05,6.477057906004874e-05,6.577726604581594e-05,4.1175668915988726e-05,4.124400788783766e-05,3.861074172322999e-05,8.93246377013707e-05,4.460364813377116e-05
522,522.0,0.9902528807197827,1.005588743243758,0.00010565491827608874,3.193405910145939e-05,5.441208234336189e-05,2.2853751804092484e-05,3.6538624824383e-05,7.359446852137026e-05,1.0018654537711165,0.9931670445122206,0.9994667599536581,0.9998169623357359,0.9990006228297276,0.9999212173526755,0.9922695583922115,0.9988591886639598,0.9993217447911926,0.9908341304662814,1.0003091752550277,0.9912517283644586,0.9908954576854906,0.9974377308490273,0.997610130124813,1.0012937260633048,0.9969795839223374,0.9964843243827441,0.9960331902435223,1.0039445585876716,0.9958445501917488,0.9961212803808205,0.9984451764089091,1.0048479894079645,1.005588743243758,0.9949286845897597,0.9949025748998941,1.0013495500878589,0.9928517688762991,1.0013171193081432,3.5350767335065746e-05,7.359446852137026e-05,3.193405910145939e-05,3.438896852221139e-05,3.48424810091858e-05,4.2531941318586924e-05,8.710473789472832e-05,4.4808332201074986e-05,3.602637970894836e-05,0.00010565491827608874,3.4950893985568566e-05,0.00010421754344777143,9.36822764939717e-05,3.6084825005501186e-05,4.6355238903376336e-05,4.6096386202292206e-05,3.6538624824383e-05,8.151249496697873e-05,3.704807067642738e-05,5.6298529474486514e-05,3.751259394510366e-05,3.7479376950131345e-05,7.939361760137223e-05,6.619124198251113e-05,6.719484859926281e-05,3.803170134717912e-05,3.808740695456935e-05,3.9989436876948435e-05,8.340711364444194e-05,4.6053194529859365e-05
523,523.0,0.9902975140315179,1.005589267394664,0.00011023741166910344,3.32121943085117e-05,5.629584885178759e-05,2.386517741732462e-05,3.8135485543632075e-05,7.66511733210915e-05,1.0018250758511713,0.9932970964864593,0.9995280040696073,0.9998777456231687,0.9990651800072002,0.9998925093600717,0.9924178702027872,0.998835225684041,0.9993952603589444,0.9910066461103264,1.0003865692921179,0.9914210451484523,0.9910514362732216,0.9974987127018543,0.997666081136682,1.0012654027132322,0.9970379822670077,0.9966171269531843,0.9960909363281647,1.003932110330191,0.9959012188925763,0.9961778665134624,0.9985750325451246,1.0048467919194721,1.0055883587954195,0.9949839789752681,0.994958421132786,1.0013146252205536,0.9929898345874486,1.0012891506097124,3.565410539114366e-05,7.66511733210915e-05,3.32121943085117e-05,3.582076362746913e-05,3.620509596215346e-05,4.2917958702246905e-05,9.07204401370172e-05,4.512519105721313e-05,3.7172714903882054e-05,0.00011023741166910344,3.582089691837207e-05,0.00010877505313405159,9.773292708447401e-05,3.7459120978513945e-05,4.751066901237738e-05,4.664764322046892e-05,3.8135485543632075e-05,8.442459019907645e-05,3.8839735875377634e-05,5.717584531427017e-05,3.973571650607407e-05,4.039955757201773e-05,8.264988645230409e-05,6.715048197619555e-05,6.81796466414669e-05,4.024619875464985e-05,4.027280823947304e-05,4.039877202170495e-05,8.699866524498163e-05,4.6604715784313714e-05
524,524.0,0.9903434222985906,1.0056035946238921,0.00013479134416949492,3.863922988894914e-05,6.81939860367973e-05,2.9994278533625683e-05,4.486302490891204e-05,9.365170336224788e-05,1.0018064129653201,0.9932781895808213,0.9994947351260296,0.999845749848927,0.9990353375431656,0.9998785810553001,0.9923957969972896,0.9988185916907586,0.9993720950289777,0.9909807315743204,1.000366244426784,0.9913931098916614,0.9910293019035052,0.9974668977537525,0.9976471863485749,1.001256999953724,0.9970090365960361,0.9965989186582416,0.9960637898147562,1.0039362199354693,0.9958741682199364,0.9961534276693568,0.9985561646882655,1.0048615152173381,1.0056035946238921,0.9949553765402482,0.9949306035865623,1.0013009631262761,0.9929682786200359,1.001280507786003,4.205202857090592e-05,9.365170336224788e-05,3.863922988894914e-05,4.175742986861326e-05,4.2209078369693285e-05,5.129698417737408e-05,0.00011079264123891074,5.3853681753217405e-05,4.306641216389456e-05,0.00013479134416949492,4.1091214040132694e-05,0.0001331027760603052,0.0001196449566546761,4.374401982736251e-05,5.899083202466604e-05,5.6338922487154415e-05,4.486302490891204e-05,0.00010398617797330798,4.596614141331538e-05,7.066531988182619e-05,4.751158845969114e-05,4.901499535346358e-05,0.00010286127192756565,8.36942659938871e-05,8.516747111196895e-05,4.824793082067656e-05,4.821722439974926e-05,4.829100831951412e-05,0.00010605341460586037,5.625649127658239e-05
525,525.0,0.9903864103331047,1.0056143241910904,0.00014471328176916972,3.950796250435761e-05,7.540590848316413e-05,3.3079480197601056e-05,4.753608264679897e-05,0.00010541784859307726,1.0017567100751368,0.9931291105435643,0.9992861015777984,0.9996352069425579,0.998820964139538,0.9998285020311453,0.9922293382014028,0.9987667483691706,0.9991553463360043,0.9907815659126564,1.0001551369282775,0.9911956092139648,0.990851297545701,0.997244711704495,0.9975049863863976,1.001208511812012,0.996786533076315,0.9964511055809324,0.9958407786994153,1.0039062594342005,0.9956518835133036,0.9959347978694423,0.9984220116906758,1.0048393805179174,1.0055816543783809,0.9947301620575665,0.994706142827109,1.0012558806406693,0.9928081091592962,1.0012321396034778,5.078888608128388e-05,0.00010078309103967209,3.950796250435761e-05,4.272075032975352e-05,4.3269408810833034e-05,6.211160845175574e-05,0.00011912554516854487,6.51209283783855e-05,4.413392631392077e-05,0.00014471328176916972,4.210102666206748e-05,0.00014294739629265284,0.00012868546543732447,4.4975104404834816e-05,6.595565873965302e-05,6.848946556753585e-05,4.627281719831419e-05,0.0001131952039094352,4.753608264679897e-05,8.69457089232586e-05,4.923976003697659e-05,5.079145996154464e-05,0.0001128267059171147,0.00010341154978912252,0.00010541784859307726,5.02334445221702e-05,5.0172869883626685e-05,5.8548164007918204e-05,0.00011378453827627103,6.837159487754962e-05
526,526.0,0.9904222829471643,1.005619597853734,0.00013479723853078584,3.694077465378255e-05,7.174000562020946e-05,3.106096683819128e-05,4.4209366915750736e-05,0.00010475157697852927,1.0017287529992303,0.9929602189226505,0.9990971166298718,0.9994471535679337,0.9986312878064209,0.9998025942570008,0.9920382958493377,0.9987382337810922,0.9989694383710301,0.9905568984504542,0.9999746933390705,0.9909723505800483,0.9906482566637935,0.9970487619827814,0.9973705642601574,1.001180463295563,0.9965898080534084,0.9962760211744045,0.9956429277031924,1.003883934639804,0.9954524906024671,0.995734621161963,0.9982530084577879,1.0048206729407025,1.0055642159625207,0.9945298925652051,0.9945060195789469,1.0012315542301033,0.9926265302549802,1.0012041955907758,5.081258283033988e-05,9.4154098581108e-05,3.694077465378255e-05,3.986821416156114e-05,4.042019660064454e-05,6.192107330119281e-05,0.00011112720943811008,6.4897899080409e-05,4.127612675506391e-05,0.00013479723853078584,3.92683777075728e-05,0.00013314159695681517,0.00012002365850967901,4.1941977087148485e-05,6.254201268517061e-05,6.813750506381601e-05,4.30653878576453e-05,0.00010572607838413584,4.4209366915750736e-05,8.642557698347325e-05,4.573262433097106e-05,4.709705550328594e-05,0.00010525026232483331,0.00010275382680978495,0.00010475157697852927,4.6644329313352875e-05,4.6590321616142145e-05,5.839776743658988e-05,0.00010626480393956084,6.802064826902803e-05
527,527.0,0.9904468449528725,1.0056214429937549,0.0001297348936328613,3.679537263819247e-05,6.93258917394012e-05,2.948402323549792e-05,4.3139655178597574e-05,9.894166696915388e-05,1.0016913904322937,0.9928660222908404,0.9990336343082294,0.9993825923531727,0.9985671021513655,0.9997565555192267,0.9919377223139618,0.9986888500514466,0.9989063895240478,0.9904468449528725,0.9999164700302371,0.990861756438997,0.99054463602234,0.9969838434749,0.9973044472220476,1.0011399205320324,0.9965242302749597,0.9961855472555438,0.9955781768441985,1.0038425620885754,0.9953872240163646,0.995669407838861,0.9981667648191344,1.004777677623556,1.0055214461650106,0.9944642303235787,0.99444048144688,1.0011912107347234,0.9925273932103482,1.0011636739115282,4.935700273286814e-05,9.14954506624956e-05,3.679537263819247e-05,3.953690893714468e-05,4.012450454242818e-05,6.004265101751365e-05,0.00010744857961573387,6.294256831420308e-05,4.108716211076536e-05,0.0001297348936328613,3.875393305995113e-05,0.00012808212911075693,0.00011603833916210116,4.1327702926733096e-05,6.105465998688439e-05,6.557108676088638e-05,4.2180775849935925e-05,0.00010166728037566726,4.3139655178597574e-05,8.21937611803406e-05,4.4351259175521095e-05,4.544664142410667e-05,9.998840106385727e-05,9.71720150007672e-05,9.894166696915388e-05,4.5102166371664115e-05,4.504374445318563e-05,5.6464760843457424e-05,0.00010324715782368345,6.544452126057892e-05
528,528.0,0.9904572308642215,1.0056218869930853,0.00013196067913157216,3.9313439999426984e-05,7.101583257500094e-05,2.923228812660048e-05,4.519554305902872e-05,9.791055687635277e-05,1.0016818256188844,0.9928958499522245,0.9990430681212579,0.999391831725051,0.9985785734090866,0.9997420008911321,0.9919740465487988,0.9986723850070603,0.9989234402145123,0.990500087634727,0.9999361125890623,0.9909134985293744,0.9905872807843115,0.9969907379864117,0.9973138427480629,1.0011289509346661,0.9965266621666307,0.9962116427978962,0.9955785376103733,1.0038278712631474,0.9953861239874604,0.9956669511315747,0.9981908881291043,1.0047611276998247,1.005505193139586,0.994465053908194,0.9944403245637287,1.0011803069278362,0.9925580141080131,1.0011524159097074,5.087256943707178e-05,9.391437661968223e-05,3.9313439999426984e-05,4.2120112656088685e-05,4.274254945802672e-05,6.182586498835437e-05,0.00010975067969557108,6.493223526422511e-05,4.3956119635049735e-05,0.00013196067913157216,4.132597863190865e-05,0.00013006845354713475,0.00011853909839394128,4.3701407451214655e-05,6.35939219760985e-05,6.677813946570717e-05,4.437027005590315e-05,0.00010293914042031971,4.519554305902872e-05,8.226849713836969e-05,4.5982075204284594e-05,4.680603393820894e-05,0.00010003473677879127,9.639288828037293e-05,9.791055687635277e-05,4.6469328258427485e-05,4.6388491764860235e-05,5.791937131683067e-05,0.00010576297551765325,6.663944228954948e-05
529,529.0,0.9904558940027562,1.0056229572336572,0.00013478051492872754,4.056259662810763e-05,7.105547168344313e-05,2.9491882249239115e-05,4.608311430827404e-05,9.553248467218672e-05,1.0016408842790592,0.9930113578511695,0.9991210350743374,0.9994702907623374,0.9986559674109418,0.9996941721305701,0.9921047122345057,0.9986265485247158,0.9990024289670887,0.9906519950943388,1.000014676217882,0.9910652564633681,0.9907256503007787,0.9970679202816984,0.997366075863884,1.0010854812857433,0.9966024682239434,0.9963271494455194,0.99565420386848,1.0037806217074354,0.9954624250094776,0.9957413179186134,0.9982993923430857,1.0047160890590257,1.0054625453118042,0.9945453702752415,0.9945195378129809,1.0011344044095605,0.9926823431297349,1.0011082082174527,4.903756847586224e-05,9.553248467218672e-05,4.056259662810763e-05,4.3371191788882094e-05,4.408113745876545e-05,5.972337857269217e-05,0.00011180132051798034,6.285147961795092e-05,4.570556763342928e-05,0.00013478051492872754,4.318610196724165e-05,0.00013255612020075065,0.00012089320614052473,4.484430624190093e-05,6.378704546097355e-05,6.427314696417283e-05,4.535807667240155e-05,0.00010396216508168625,4.608311430827404e-05,7.879580015611887e-05,4.6523863869149746e-05,4.720247689829683e-05,0.00010057676173961956,9.20940245223078e-05,9.342153501376173e-05,4.671165263489122e-05,4.663136235386703e-05,5.583013421469462e-05,0.0001073410693036853,6.414494646439106e-05
530,530.0,0.9904466173919101,1.0056266810974033,0.00012895355170056816,3.8131768224975385e-05,6.646274249601671e-05,2.8392830812261766e-05,4.323698141191589e-05,9.08515307428408e-05,1.0017711350463117,0.993151101702504,0.9992219925800409,0.9995791834985102,0.9987646339239297,0.999826055047761,0.9922584977155681,0.9987589035758034,0.9991145756626945,0.9908298178755266,1.0001296895625718,0.991241484250244,0.99088892231728,0.9971792735310172,0.997500584085064,1.0012303485771483,0.9967169898700479,0.9964752994842601,0.9957704841857166,1.003935543484786,0.9955791791802446,0.9958598933906083,0.9984440439196501,1.0048788505890562,1.005626681097403,0.9946630280213924,0.9946371981933357,1.001269539652727,0.9928329386428492,1.00125211945211,4.441930311168531e-05,9.08515307428408e-05,3.8131768224975385e-05,4.071432143578722e-05,4.146082918652277e-05,5.4174158577042516e-05,0.00010660641912864552,5.7058138148209616e-05,4.323698141191589e-05,0.00012895355170056816,4.1027450243181516e-05,0.0001266688333600721,0.00011537849082711758,4.20587717092068e-05,5.930344296008713e-05,5.829983602423995e-05,4.24649672390966e-05,9.863468094818311e-05,4.310942031216368e-05,7.165100979569283e-05,4.344101472830301e-05,4.404875917049629e-05,9.529568375670992e-05,8.393079865887958e-05,8.514098905880018e-05,4.353836225970106e-05,4.3475961129809556e-05,5.0596915693951635e-05,0.00010202398998222373,5.818589535439221e-05
531,531.0,0.9904331840551158,1.0056334162814895,0.00011969992072166243,3.8077121514562994e-05,6.236262756526463e-05,2.5303196445506947e-05,4.2843208586816984e-05,8.390223050379331e-05,1.0017477641959833,0.9932802896477047,0.9993278142837323,0.9996890349352754,0.9988781214399762,0.9998075937570379,0.9924063615443022,0.9987445465613944,0.9992356233908989,0.9909962718345344,1.0002541321712908,0.991406096361757,0.9910458180149354,0.997293688181932,0.9975800053471732,1.0012118601857427,0.9968335560115513,0.9966225247502655,0.9958878053922389,1.0039263174657622,0.9956975032241436,0.9959807162966884,0.9985997593377562,1.0048755797905546,1.0056239310292179,0.9947803200608824,0.9947543629273355,1.0012468532859728,0.9929744377017519,1.001234135351604,4.044180582976575e-05,8.390223050379331e-05,3.8077121514562994e-05,4.046223582491156e-05,4.1238838328060136e-05,4.922827396203955e-05,9.857430036840041e-05,5.185377966897926e-05,4.2843208586816984e-05,0.00011969992072166243,4.062412575559339e-05,0.0001175788996712411,0.0001068147596241044,4.209386726819391e-05,5.522230377857449e-05,5.293444626714604e-05,4.2453736016724965e-05,9.092042291120787e-05,4.304025287247976e-05,6.491746494112153e-05,4.3322347635772134e-05,4.371630006994285e-05,8.760901490583478e-05,7.607737040082595e-05,7.717602564813613e-05,4.354558380864149e-05,4.3451487614404544e-05,4.595939089323328e-05,9.426866492376469e-05,5.283064664200363e-05
532,532.0,0.9904193770158067,1.0056368417440196,0.00011775129131160524,3.7009717747513236e-05,6.237891798028045e-05,2.2986096404111192e-05,4.732321086547386e-05,8.11805268175608e-05,1.0017283777253498,0.9932614132533999,0.9993398792748213,0.9997030604944492,0.9988965098715141,0.9997902975756044,0.9923870180819662,0.9987277454029878,0.9992636827418041,0.9909793777983538,1.000293587563645,0.99139020894515,0.9910254164467189,0.9973093115834274,0.997571908817827,1.001187556751736,0.9968492593946254,0.9966129094925861,0.9959030554862559,1.0039038074690074,0.9957149435656732,0.9959970173198276,0.9985960972291422,1.0048549553954729,1.0056041758503802,0.9947984884488021,0.9947717014197536,1.0012268201484151,0.9929524675995158,1.001210647406877,3.7009717747513236e-05,8.11805268175608e-05,4.36291361380052e-05,4.581042648481935e-05,4.671547167211185e-05,4.490739541474741e-05,9.587124277445626e-05,4.732321086547386e-05,4.7947771710173005e-05,0.00011775129131160524,4.537401014316015e-05,0.00011574448662024363,0.00010423611533553418,4.822350966165711e-05,5.418322187498837e-05,4.8238563091848216e-05,4.856761455207634e-05,8.769102930004221e-05,4.914903299924723e-05,5.884958722395289e-05,4.94529994597452e-05,4.9614728916445435e-05,8.405971547692322e-05,6.887840729935885e-05,6.986683934507977e-05,4.989511235613027e-05,4.974723345459453e-05,4.1896161745463865e-05,9.140986967116186e-05,4.81431099442947e-05
533,533.0,0.9904089792974159,1.0056289667583316,0.00011688748758357648,3.389684984437707e-05,6.191179430301636e-05,2.233083574003137e-05,4.791732300901066e-05,7.957621608155082e-05,1.0017837153604991,0.9930109486402964,0.9991767703821127,0.9995290552877876,0.9987245728932359,0.9998346667468527,0.9921046170566574,0.9987703325197572,0.9990855931491216,0.9906594760504814,1.0001177278747158,0.9910724229662274,0.9907259536819992,0.9971362117257182,0.9974381580701442,1.001227565049906,0.9966737171341586,0.9963388940443202,0.9957271721324116,1.0039369650960568,0.9955401797426237,0.9958245599844918,0.9983154373636131,1.0048811836360398,1.0056289667583316,0.994623490814345,0.9945962533482965,1.0012720999104274,0.992684344146583,1.0012514664266796,3.389684984437707e-05,7.957621608155082e-05,4.69706068824814e-05,4.894549568548145e-05,4.988545927701974e-05,4.109184539691304e-05,9.436952569221243e-05,4.3348540509795646e-05,5.075651723199909e-05,0.00011688748758357648,4.791732300901066e-05,0.00011499802737473884,0.00010283976684568538,5.176122385714723e-05,5.3072359942158066e-05,4.406223680129875e-05,5.212610059403997e-05,8.561727759270608e-05,5.269149586581876e-05,5.354141519944799e-05,5.3056684916844264e-05,5.3163144338340114e-05,8.175313382858346e-05,6.257185605867265e-05,6.345530374125807e-05,5.3585139110971145e-05,5.3420474578552705e-05,3.828259507005172e-05,8.973540271025075e-05,4.397432346950732e-05
534,534.0,0.9904057739233768,1.005604821964011,0.00010931731376825992,3.096520733246883e-05,5.7770845279634526e-05,2.0937067170868124e-05,4.509357107657175e-05,7.435655703653546e-05,1.001799199301173,0.992813488470911,0.9990179448139119,0.9993615170737044,0.9985544543596828,0.9998340312156901,0.9918799308798725,0.9987668866937234,0.9989115077988625,0.9904057739233768,0.9999485477321808,0.9908192867592585,0.9904888172688817,0.9969641098417528,0.9973094782654804,1.0012253003058709,0.9964966007304423,0.9961196065230279,0.9955484865196509,1.0039242014598428,0.9953628452750308,0.9956492822323972,0.998097561041497,1.0048587250559704,1.0056053286329338,0.9944446318952017,0.994418063619824,1.0012780027183374,0.9924682573147806,1.0012497417435768,3.096520733246883e-05,7.435655703653546e-05,4.452167586918985e-05,4.6335030506302064e-05,4.7183156403797545e-05,3.758727501226596e-05,8.818893133331649e-05,3.969662411393247e-05,4.786900169127743e-05,0.00010931731376825992,4.509357107657175e-05,0.00010761256509222547,9.609493961462747e-05,4.901998813780971e-05,4.9446338449134286e-05,4.019547914009149e-05,4.941107563849984e-05,7.978439734996706e-05,4.9927080409444624e-05,4.8749994759528565e-05,5.029914034840796e-05,5.039934460335141e-05,7.607863565432444e-05,5.691996755947071e-05,5.771046519401866e-05,5.0792916270955015e-05,5.0643988252235616e-05,3.494971464561748e-05,8.385831068174206e-05,4.011667244366552e-05
535,535.0,0.9904125495263377,1.0055715234656302,0.00010075250698014663,2.8289781648753898e-05,5.2938305459422425e-05,1.9369799718778626e-05,4.1270500320212495e-05,6.829996004009964e-05,1.0017962026400853,0.9928498964368885,0.999012499456377,0.9993573132600888,0.9985499687620168,0.9998282114425052,0.9919144261789123,0.9987604652397468,0.9989063247039557,0.9904340923804698,0.9999420024430868,0.9908467917493792,0.9905187311472298,0.9969610006751155,0.9973211672085132,1.0012180363133671,0.9964897036367943,0.9961568198183713,0.9955398622311027,1.0038986326748718,0.9953529338269976,0.9956402506110306,0.9981401333577239,1.0048216409150996,1.0055654837451367,0.9944286403469393,0.9944036092707981,1.0012719773068828,0.9925056206810507,1.0012420181926713,2.8289781648753898e-05,6.829996004009964e-05,4.077165694729124e-05,4.24193055425557e-05,4.3168579051879204e-05,3.440756292942598e-05,8.111298711776647e-05,3.6328214222492645e-05,4.379243117955519e-05,0.00010075250698014663,4.1270500320212495e-05,9.919793781831879e-05,8.844427837323388e-05,4.4848536967447105e-05,4.497175685944526e-05,3.668017291928876e-05,4.520970184009053e-05,7.320620964897421e-05,4.568513436839028e-05,4.447581309337481e-05,4.603793917988804e-05,4.611716526086495e-05,6.973226428335586e-05,5.185960475293657e-05,5.254802471928297e-05,4.6517663356113836e-05,4.637591308500626e-05,3.1951885408747994e-05,7.70579583355377e-05,3.661771753219554e-05
536,536.0,0.9904281171758097,1.0055392087340096,9.733893848713952e-05,2.689928656754801e-05,5.0421416201417674e-05,1.8884086379811108e-05,3.936476495106019e-05,6.537241609072958e-05,1.0017622668578516,0.9929810500131231,0.9991132191115056,0.9994641900292526,0.9986563292934455,0.9997870482214569,0.9920560281316733,0.9987172467808164,0.9990128163883686,0.9905933013530869,1.000046429205731,0.9910088281992486,0.9906645095975819,0.9970678693607973,0.9973888754328044,1.0011743827938508,0.9965984671845907,0.996297251080863,0.9956518640305304,1.0038483584034645,0.9954657226015188,0.9957538055231434,0.9982766642623204,1.0047629557233928,1.0055059007607048,0.9945420054848256,0.99451684173197,1.0012326573267198,0.992650139974007,1.0011985591829056,2.689928656754801e-05,6.537241609072958e-05,3.851074596207901e-05,4.017731160916119e-05,4.0843423411175175e-05,3.249275613912332e-05,7.787163109151313e-05,3.423633993942875e-05,4.155582023888544e-05,9.733893848713952e-05,3.936476495106019e-05,9.584692051926894e-05,8.511999587485464e-05,4.238385522664927e-05,4.269573532613145e-05,3.479480479248557e-05,4.272931238309992e-05,7.003761661771688e-05,4.318595097080582e-05,4.208079722466775e-05,4.3516750464827503e-05,4.358954224933881e-05,6.659978994465185e-05,4.894400285826246e-05,4.9597826510272996e-05,4.405372773775503e-05,4.389983866022252e-05,3.03212267370556e-05,7.386192794754731e-05,3.471942950907176e-05
537,537.0,0.9904502935505188,1.0055180152399692,9.738300249410426e-05,2.5447559191385507e-05,4.960462748812104e-05,1.9299708227670587e-05,3.969289489974238e-05,6.473399558963285e-05,1.0017409017777927,0.9930621244253153,0.9991767687523334,0.9995270644244821,0.9987203581839132,0.9997552685801646,0.9921459496597655,0.9986835451637847,0.9990726917017593,0.9907001452526858,1.000102029128042,0.9911147792743461,0.9907591504782928,0.9971324801216789,0.9974297079554661,1.0011461755556794,0.9966666799304988,0.9963868689949862,0.995722947344,1.0038295511759574,0.9955420542922765,0.9958352437191581,0.9983721932322551,1.0047475500020084,1.0054911142049816,0.9946204837612382,0.9945948133744882,1.0012073788132974,0.9927356178215858,1.0011709231702968,2.5447559191385507e-05,6.473399558963285e-05,3.79331810727057e-05,3.978373013699113e-05,4.047110106928801e-05,3.0492110689952442e-05,7.74962666301183e-05,3.209966927990835e-05,4.1471365776960766e-05,9.738300249410426e-05,3.969289489974238e-05,9.586402945861036e-05,8.496755999697849e-05,4.195073631963685e-05,4.189706779765666e-05,3.289727662629515e-05,4.239041734508119e-05,6.989469547676902e-05,4.287224237842505e-05,3.974030159757256e-05,4.321493671353544e-05,4.3384350494270614e-05,6.684327320160966e-05,4.620880755204288e-05,4.686488007355698e-05,4.375069421210368e-05,4.359280674059016e-05,2.860739410288261e-05,7.33894000317843e-05,3.280307769344002e-05
538,538.0,0.9904768953291919,1.0055180804543289,9.341288968208727e-05,2.3059699454832155e-05,4.7161040390204654e-05,1.885144035083245e-05,3.645541826627851e-05,6.17119935903748e-05,1.0016738562217296,0.9931918589998928,0.9992094137105478,0.9995593230639754,0.9987520214218111,0.9996831271897321,0.9922823812512285,0.9986108873454186,0.9990977295892058,0.9908456716038481,1.0001184599103108,0.9912578677305671,0.990898699417719,0.9971651747915985,0.9974653396894486,1.0010814214439154,0.9966949277772751,0.9965184596241783,0.9957500085539465,1.0037625896947193,0.9955719223130916,0.9958674875414899,0.9985115909625811,1.0046865985300808,1.0054301674602555,0.9946496462352914,0.9946235937214469,1.0011386664587265,0.9928712960232112,1.0011058979047294,2.3059699454832155e-05,6.17119935903748e-05,3.645541826627851e-05,3.834496824470582e-05,3.912295679994424e-05,2.762858267692658e-05,7.417300659622332e-05,2.909528976488215e-05,4.0443518829439615e-05,9.341288968208727e-05,3.915847136628137e-05,9.194091424848533e-05,8.145243039629421e-05,4.047756998695246e-05,3.941534736919475e-05,2.9835104428017962e-05,4.096544251502095e-05,6.721777891192108e-05,4.1435371924511986e-05,3.607450966500139e-05,4.180849907002445e-05,4.2038996005144686e-05,6.478047026592658e-05,4.198022514642221e-05,4.2582419587681704e-05,4.229493039823673e-05,4.213299111952458e-05,2.5923211595299583e-05,7.012022937853132e-05,2.9747974421972054e-05
539,539.0,0.9905057391905548,1.005549541847909,9.241094612455251e-05,2.109724588304277e-05,4.539331542207669e-05,1.9403662115093002e-05,3.502405947844631e-05,6.0707371098266286e-05,1.0017742068757738,0.9932711534449136,0.999240981065955,0.9995948713692306,0.998789708046178,0.9997886099030711,0.9923698992578824,0.998717697833799,0.9991388881257448,0.9909495386252004,1.0001649213619785,0.9913595128956416,0.9909894462502776,0.9972017717929846,0.9975429959345324,1.0011930736795027,0.996732342118329,0.9966003472045428,0.9957862681251973,1.0038779801963849,0.9956092236973942,0.9959043974048997,0.9985963093068663,1.0048062096250663,1.0055495418479092,0.9946894777745448,0.9946634039365841,1.0012435095941474,0.9929540203585057,1.0012171312109086,2.109724588304277e-05,6.0707371098266286e-05,3.502405947844631e-05,3.7015702850190196e-05,3.768363844059196e-05,2.5147783705415137e-05,7.3288453879312e-05,2.6463801116016055e-05,3.909268509182556e-05,9.241094612455251e-05,3.7963648591719905e-05,9.097142615773529e-05,8.064239989665083e-05,3.893114787006457e-05,3.702710820584222e-05,2.711739253186894e-05,3.943839620556711e-05,6.658381374531794e-05,3.987227032596543e-05,3.2722638251760216e-05,4.0189897437604324e-05,4.0339293861614744e-05,6.463712608728232e-05,3.803496005161305e-05,3.857463403700229e-05,4.063841084604552e-05,4.05000070289875e-05,2.3610648348118973e-05,6.902978028803204e-05,2.704277522584894e-05
540,540.0,0.990534641813334,1.005616759265174,0.00010172369376890894,1.9392146846197945e-05,4.758223064657836e-05,2.298419605208143e-05,3.448010822341825e-05,6.60901048545526e-05,1.0016085847929719,0.9932446466018671,0.9990879583580787,0.9994337807954184,0.9986297231197802,0.9996189322692411,0.9923345489324064,0.9985488311075865,0.9989766083719388,0.9909010725596445,1.0000048605526668,0.9913105279459199,0.9909502856169031,0.9970410165156115,0.9974237257526428,1.0010236048187384,0.9965696256014962,0.996575734480821,0.9956228207199428,1.00371603117373,0.9954446840611599,0.9957374764871529,0.9985744427004206,1.0046478403975507,1.005391526699831,0.994527083100402,0.9945004761639449,1.0010743255783716,0.9929193210699644,1.0010485260834734,1.9392146846197945e-05,6.60901048545526e-05,3.702181944073323e-05,3.948811988400166e-05,4.0040122298986804e-05,2.2907175189785875e-05,8.056133957535943e-05,2.408403893052048e-05,4.153635511111869e-05,0.00010172369376890894,4.008782310292711e-05,0.00010023431117402133,8.892117038583772e-05,4.1315050089295165e-05,3.719252089920467e-05,2.4643154295242155e-05,4.204538762652226e-05,7.352933211445212e-05,4.2512384070906706e-05,2.9681336219742066e-05,4.267108824715949e-05,4.264204388795239e-05,7.193321607865186e-05,3.448010822341825e-05,3.4968198511821206e-05,4.313645406276151e-05,4.301450118302831e-05,2.153195860094137e-05,7.549833813241234e-05,2.4583626590887078e-05
541,541.0,0.9905614198762558,1.0057009820451646,0.00010327654457672892,1.7638781649143512e-05,4.7467630741890613e-05,2.4092493413495214e-05,3.13621142702788e-05,6.651093568372931e-05,1.001592592663128,0.9931139579472295,0.998957031434208,0.9993000986099748,0.9984985287266045,0.9996065526938336,0.9921862904123568,0.9985385064373894,0.998849429816449,0.990733158834435,0.9998863216495077,0.9911456565149721,0.9907940109359229,0.9969023967346361,0.9973202445021965,1.0010014178045272,0.9964351054420977,0.996432856569435,0.9954877238979947,1.0036985778384337,0.9953089121745836,0.9955990121611263,0.9984288480486166,1.004629065401189,1.0053709864579161,0.9943904966165247,0.9943638753273378,1.0010572712569785,0.9927762430537153,1.0010267551200678,1.7638781649143512e-05,6.651093568372931e-05,3.7569934241465045e-05,4.0263236662451474e-05,4.0819216975357396e-05,2.073989087064692e-05,8.160047412436842e-05,2.179921204738203e-05,4.2375722418711014e-05,0.00010327654457672892,4.078719586348624e-05,0.00010185765650993365,9.026625957778713e-05,4.2064095734802826e-05,3.624914162642323e-05,2.2304917647822454e-05,4.301969575638193e-05,7.469684832775126e-05,4.354011347009241e-05,2.691482207381692e-05,4.361480338544819e-05,4.345505876858889e-05,7.319146521311946e-05,3.13621142702788e-05,3.183164908618417e-05,4.419437971008738e-05,4.404193105076917e-05,1.95130739986932e-05,7.627709123044325e-05,2.2252659704824104e-05
542,542.0,0.9905838900580465,1.0057776819005675,9.553523617735709e-05,1.6047186236617003e-05,4.3948882824732975e-05,2.2339113447945957e-05,2.8970345560381954e-05,6.151205592844492e-05,1.001704011744527,0.9930405719975971,0.9989273623636392,0.9992728021657977,0.9984773069459415,0.999735914966867,0.9921043670337498,0.9986705897617745,0.9988375061477914,0.9906389738048669,0.9998856356880302,0.9910526627478731,0.9907075213249871,0.9968809271902986,0.9973343139243921,1.001137451170725,0.9964202011524083,0.9963690168714973,0.9954754849928473,1.003859181426693,0.9953003305580918,0.9955957976637804,0.9983737100171961,1.0048037391261717,1.005545250221985,0.9943826208659733,0.9943558342210013,1.001178540010803,0.9926960920255175,1.001162582274504,1.6047186236617003e-05,6.151205592844492e-05,3.494716887176828e-05,3.748863781043464e-05,3.799063214737569e-05,1.891182501968369e-05,7.542725624078226e-05,1.988990742490124e-05,3.9420361795729916e-05,9.553523617735709e-05,3.794653687828851e-05,9.4317055929808e-05,8.341488701376936e-05,3.911960123702671e-05,3.320241669608224e-05,2.0353900746116878e-05,4.0061278843005626e-05,6.913086500986895e-05,4.0599220792949444e-05,2.4706942620305206e-05,4.068398272884039e-05,4.053308188413367e-05,6.767076146923675e-05,2.8970345560381954e-05,2.944398099248201e-05,4.128486555249616e-05,4.112693512684903e-05,1.7784630013928384e-05,7.06392741438243e-05,2.0305653849500265e-05
543,543.0,0.9905998690374327,1.0058223305440683,8.975829710566162e-05,1.4687733645963994e-05,4.1172870725629705e-05,2.1143186908301605e-05,2.679085589464223e-05,5.7918341712148496e-05,1.0018087901282005,0.9930083560291902,0.9989035765381772,0.9992502419263718,0.9984611041987029,0.9998540317704474,0.9920676183969103,0.9987922583199936,0.9988298767926025,0.9905998690374326,0.9998839116060666,0.9910130144859491,0.9906729803731645,0.9968618512025814,0.9973509942861503,1.0012495823475651,0.9964042838596198,0.9963281223024523,0.9954630865534954,1.0039815969697903,0.9952911551318373,0.9955882837663025,0.9983235347651864,1.0049293628751317,1.0056697988119743,0.9943780074555091,0.9943514836561994,1.0012886324798822,0.9926533921838541,1.0012749230699487,1.4687733645963994e-05,5.7918341712148496e-05,3.277607776243235e-05,3.5161654404994126e-05,3.56193817530528e-05,1.7434226698136154e-05,7.084533113938774e-05,1.836039574153771e-05,3.683920023660242e-05,8.975829710566162e-05,3.541350084924661e-05,8.871608474004488e-05,7.819616378445854e-05,3.666254848918204e-05,3.056513219833804e-05,1.8745371495520324e-05,3.757149058984042e-05,6.516243521067801e-05,3.815348312706178e-05,2.2775325277237082e-05,3.8332118531069994e-05,3.83162524960249e-05,6.39157373758176e-05,2.679085589464223e-05,2.724443642682896e-05,3.88815120345534e-05,3.873806069801849e-05,1.6345206898848125e-05,6.65636196340418e-05,1.8696145817520668e-05
544,544.0,0.9906078608262661,1.005810399688353,8.63502530520989e-05,1.3885015849456264e-05,3.907677344957714e-05,2.062262691775727e-05,2.4837787862034564e-05,5.6018964113270994e-05,1.0019442248581407,0.9930886391295246,0.9989894100039727,0.9993427721849778,0.9985505459497728,0.9999946350502004,0.99215426067176,0.9989354629838492,0.9989191404668435,0.9906877578770831,0.9999677490128219,0.9910988519913592,0.9907610894976603,0.9969544767666576,0.9974588269469941,1.0013923682780697,0.9964960921898016,0.9964167231173346,0.9955557146243593,1.0041226434762223,0.9953843142533926,0.9956793622006206,0.9984080069614775,1.0050698241369864,1.005810399688353,0.994475831116483,0.9944499226650118,1.001427585675039,0.9927410315410798,1.0014173648496563,1.3885015849456264e-05,5.6018964113270994e-05,3.065143687315409e-05,3.282579687653765e-05,3.325067318246995e-05,1.6596520525324475e-05,6.824397194634512e-05,1.7478313410862358e-05,3.420969077077565e-05,8.63502530520989e-05,3.276629355478993e-05,8.532735834768122e-05,7.51518830851081e-05,3.422074518034194e-05,2.8200244400874096e-05,1.764875632414519e-05,3.506623219913248e-05,6.295539663739468e-05,3.565401773408193e-05,2.1270894026385002e-05,3.5958113356059636e-05,3.6092550306442186e-05,6.223378768405586e-05,2.4837787862034564e-05,2.5248579133935672e-05,3.648193840401641e-05,3.634013721919032e-05,1.5475132208402856e-05,6.426212286532115e-05,1.76005963576261e-05
545,545.0,0.9906091187688999,1.005726783872571,8.378161630385741e-05,1.3542519103569281e-05,3.723670409877584e-05,2.023728505629842e-05,2.3700123424630735e-05,5.4668793719770836e-05,1.001974182651983,0.9931008037629893,0.9991051647082356,0.9994631965322489,0.9986700865030361,1.0000128207304535,0.9921755826463654,0.998951323331724,0.9990426095497812,0.9907256014002088,1.0000920831574283,0.9911351553820955,0.9907877972568249,0.9970745458752298,0.9975093471067097,1.001408222172323,0.9966169026162819,0.9964331617198469,0.9956744164206319,1.0041208410767273,0.9955021879210882,0.9957955981561802,0.99842292199547,1.0050547274075756,1.0057940222913164,0.9945949476883419,0.9945692674868765,1.001450186341438,0.9927576967005342,1.0014330705283263,1.3542519103569281e-05,5.4668793719770836e-05,2.8292270788839685e-05,3.0295774644304408e-05,3.069689371958211e-05,1.615567107187311e-05,6.63122600908758e-05,1.698605677714657e-05,3.149312335042583e-05,8.378161630385741e-05,3.012205402774145e-05,8.268997116586152e-05,7.283123251120192e-05,3.158191704521289e-05,2.6552195532451906e-05,1.7113885894882514e-05,3.2310428715794596e-05,6.12051908753283e-05,3.283172532701926e-05,2.0451588180489846e-05,3.318081223910456e-05,3.336051620513435e-05,6.098798742562774e-05,2.3700123424630735e-05,2.4068062673085052e-05,3.367805633922943e-05,3.3542319539341925e-05,1.5074320210184953e-05,6.252891620128786e-05,1.706483985941909e-05
546,546.0,0.9906055835428136,1.0055940689417253,7.82266762099697e-05,1.4400473640012311e-05,3.5715927743064195e-05,1.827210260378502e-05,2.356505402132841e-05,5.1051270081232386e-05,1.0018391111021063,0.993039641071889,0.9991804087949617,0.9995438252713646,0.9987499309012207,0.999857649509344,0.9921213116372908,0.9987915700307319,0.9991263630908651,0.9906840611892997,1.0001779598275244,0.9910920439009641,0.9907381669766063,0.9971541522911107,0.9974624766894796,1.0012461863477193,0.9966955830992575,0.9963726700151933,0.9957534478495648,1.0039278729729084,0.9955818362947171,0.9958741811303711,0.9983624821567564,1.004840234905069,1.0055774493443161,0.9946771882574299,0.9946516058695626,1.001301602058141,0.9927006487103259,1.001270954137947,1.4400473640012311e-05,5.1051270081232386e-05,2.7385714313038464e-05,2.9393591027240293e-05,2.973354579085823e-05,1.6871560437391903e-05,6.18513792420845e-05,1.7607270860053898e-05,3.0510467478822523e-05,7.82266762099697e-05,2.922112138895655e-05,7.715110714086295e-05,6.786693087373978e-05,3.055145468044484e-05,2.5448640927823853e-05,1.7783626431572094e-05,3.1257471186736874e-05,5.707951227991885e-05,3.1745258657317795e-05,2.0654157016126578e-05,3.2091942483478985e-05,3.2315221081618187e-05,5.704836150357132e-05,2.356505402132841e-05,2.38882262839118e-05,3.249488217676542e-05,3.238446938598898e-05,1.5887674813674014e-05,5.829493961806822e-05,1.7715831259316134e-05
547,547.0,0.9905991958254863,1.0054442635672818,7.309455701534912e-05,1.5042471857857596e-05,3.524371598521493e-05,1.6289987011706323e-05,2.2995791224397442e-05,4.752997083843725e-05,1.0016633771181993,0.9929295415194891,0.9992270972737176,0.9995952075541855,0.9988004511450432,0.9996537373813651,0.9920129607616938,0.9985796264932676,0.9991818540416099,0.9905940933242695,1.0002415127989746,0.9910012759179069,0.9906356077289006,0.9972018855058058,0.997369107565587,1.0010378863214453,0.996747261996247,0.9962547940402842,0.9958055951657725,1.0036885823232398,0.9956352884743356,0.9959271248815684,0.9982436424356891,1.0045746795596522,1.0053086479601734,0.9947330776762492,0.9947070112625335,1.0011099643649841,0.9925891041951836,1.0010622724348492,1.5042471857857596e-05,4.752997083843725e-05,2.8959633611588986e-05,3.108625967872024e-05,3.125733464152768e-05,1.733502932961936e-05,5.77241652920498e-05,1.7949824382846184e-05,3.190937556575902e-05,7.309455701534912e-05,3.039882600457811e-05,7.20492571651585e-05,6.338142647885041e-05,3.2259829193825965e-05,2.5157364078703915e-05,1.8179541814393146e-05,3.284158806677627e-05,5.323930584498613e-05,3.333934282371013e-05,2.0490948595782804e-05,3.368208266528345e-05,3.404063715751465e-05,5.3256913407022124e-05,2.2995791224397442e-05,2.329984061949792e-05,3.396907425772229e-05,3.389017386436094e-05,1.646841707234687e-05,5.438900804836543e-05,1.8093488959415994e-05
548,548.0,0.9905918962943969,1.005309376420707,7.033249023394554e-05,1.4637555802682694e-05,3.4563785841159846e-05,1.5370266293306708e-05,2.3137344415199003e-05,4.543132365010306e-05,1.0015483196831882,0.9928954315428818,0.9992483441405609,0.9996140772549016,0.998822101364717,0.9995283998344011,0.9919879458815778,0.9984530208699618,0.9992113397007933,0.990591896294397,1.000279758218309,0.9909981012954964,0.9906161289688965,0.9972192032406239,0.9973189125878101,1.0009081899924455,0.9967617414379498,0.9962086316044862,0.9958193267759365,1.0035428403312048,0.9956475781332346,0.995936990586644,0.9981928974175822,1.0044139794093956,1.0051448874973106,0.9947424842988712,0.9947172076979708,1.0009868915236773,0.9925533985391537,1.000932898733236,1.4637555802682694e-05,4.543132365010306e-05,2.9488670134867956e-05,3.1553568544106746e-05,3.151345397192569e-05,1.700316197568264e-05,5.540052787115521e-05,1.760141725103413e-05,3.1870893278957495e-05,7.033249023394554e-05,3.007450771784314e-05,6.9265327436119e-05,6.0907564277920835e-05,3.26986592036466e-05,2.4326006556151266e-05,1.7933895578335656e-05,3.301476360307286e-05,5.072951038611439e-05,3.3464781133979985e-05,2.0521513366470484e-05,3.37569538166694e-05,3.4138731077548445e-05,5.062378665093875e-05,2.3137344415199003e-05,2.3404754870468408e-05,3.400215344264462e-05,3.394017913343532e-05,1.6096528457446497e-05,5.2194919573470954e-05,1.784863182285827e-05
549,549.0,0.9905852953237452,1.0052214161734674,6.618922228946408e-05,1.547717374920236e-05,3.304662066576702e-05,1.3740854980511062e-05,2.2649219147564837e-05,4.264235084029507e-05,1.001603210724153,0.9930117767194215,0.9993099110106941,0.9996786075699345,0.9988854183845927,0.9995963250383598,0.9921143137713195,0.9985250367658103,0.9992756408319452,0.990727858634865,1.0003406444674736,0.9911347847182557,0.9907461728819205,0.997279778077452,0.9974013220391506,1.0009737094465634,0.996820089780288,0.9963240157994785,0.9958763169752478,1.0036146123870067,0.995703641524728,0.9959910681698076,0.9983034890909132,1.0044902647238811,1.0052214161734674,0.9948005313109559,0.9947750613133002,1.0010488891357923,0.9926804377779177,1.000998651088877,1.547717374920236e-05,4.264235084029507e-05,2.7581413954589776e-05,2.942616418408731e-05,2.9218661887316105e-05,1.841480393780038e-05,5.209291652850179e-05,1.9147936184385556e-05,2.933369697138625e-05,6.618922228946408e-05,2.7508019961910158e-05,6.517057228867501e-05,5.724857843634036e-05,3.0359377508092124e-05,2.208977845988768e-05,1.9205566527272465e-05,3.0498937589660937e-05,4.740907637490335e-05,3.084804162016211e-05,2.2649219147564837e-05,3.104548240800665e-05,3.132606286464676e-05,4.725431256572563e-05,2.5604426387075744e-05,2.5779415944257385e-05,3.123379667619691e-05,3.117963856009229e-05,1.7143114790104856e-05,4.918678388153748e-05,1.913407745386956e-05
550,550.0,0.9905796820746106,1.0052042131118915,6.084142754028167e-05,1.82997042345103e-05,3.200486014975269e-05,1.140368108122161e-05,2.5425944241585015e-05,3.927493946523107e-05,1.0015664390970245,0.9931852459202292,0.9993467717468791,0.9997187748339004,0.9989228778352182,0.9995726442914481,0.9923028896343361,0.9985088506497987,0.9993138914008345,0.9909385647093308,1.0003840597661169,0.991346201505408,0.9909401304654807,0.9973161794377151,0.997467738058635,1.0009542723421523,0.9968530861117321,0.9964985437088238,0.9959066259216688,1.0035999843942547,0.9957311842586454,0.9960163427017354,0.9984672982426887,1.0044831592575265,1.0052143889242726,0.9948256947748219,0.994800694459164,1.0010207953725259,0.9928650301730876,1.0009784057003663,1.82997042345103e-05,3.927493946523107e-05,2.5587043014112038e-05,2.73302959118789e-05,2.7070209274996146e-05,2.1806651112076013e-05,4.797819771387422e-05,2.2732885231671276e-05,2.71487856000799e-05,6.084142754028167e-05,2.5425944241585015e-05,5.9898310303108324e-05,5.266081822790704e-05,2.815595881663268e-05,2.1014920372788815e-05,2.241984691335025e-05,2.8253885247243245e-05,4.3733351157596114e-05,2.8571563816920406e-05,2.6212442267814947e-05,2.8751938125803016e-05,2.8975060541974445e-05,4.361832325562627e-05,2.9188936619962e-05,2.929450777227204e-05,2.898851555955829e-05,2.8948845799193397e-05,2.020078233996835e-05,4.541002440881137e-05,2.2351689605752497e-05
551,551.0,0.990575015404793,1.0052488839817553,5.561203860093535e-05,1.999940299226916e-05,3.115982806777961e-05,9.335330593920453e-06,2.5165331585572182e-05,3.5889247862332575e-05,1.0015921949482391,0.9932485072513074,0.9993208364182251,0.9996885341169088,0.9988928779165002,0.9996104396330275,0.9923700962077222,0.9985539032752807,0.9992838475066581,0.9910057555206745,1.000355486734354,0.9914128901568056,0.9910096256193817,0.9972872034365527,0.9974931426418481,1.0009921728808615,0.9968223458625854,0.99656151537393,0.9958740097720635,1.0036488182537706,0.9956955439513184,0.9959763685816369,0.9985168693952312,1.004541605600305,1.005273888370146,0.994789253594323,0.9947643871942845,1.001052129456658,0.9929313499294142,1.0010168141108369,1.999940299226916e-05,3.5889247862332575e-05,2.5165331585572182e-05,2.6999557616925436e-05,2.6738768794450285e-05,2.3426487988566682e-05,4.385777239093318e-05,2.438894409305895e-05,2.6989640534060307e-05,5.561203860093535e-05,2.5412665084454723e-05,5.4718285331904615e-05,4.815226995839043e-05,2.77743696567556e-05,2.06824406240716e-05,2.3971711101202154e-05,2.790467709290864e-05,4.0021102334476995e-05,2.818873874052146e-05,2.7362115395221644e-05,2.83751485217652e-05,2.8513788651109282e-05,3.983154467160881e-05,3.0001470541896364e-05,3.007404699831918e-05,2.8762868579430937e-05,2.8748605973180644e-05,2.183788515743383e-05,4.14960080787162e-05,2.3897907080916264e-05
552,552.0,0.9905712541720927,1.005338367143698,5.063594673073748e-05,1.9383259639860475e-05,3.0302564395604663e-05,7.688861725362602e-06,2.5638885796543284e-05,3.277151740703208e-05,1.0016889266153428,0.9932003342550476,0.9992483662067032,0.9996182389095422,0.9988242013461804,0.9997296272879737,0.9923098758613662,0.9986782882376352,0.9992160069334172,0.9909230798892273,1.0002925075481226,0.9913326583291513,0.9909435367916206,0.9972212754288784,0.9974968087064163,1.0011159791645117,0.9967571509125093,0.9965099500633899,0.9958089066253549,1.0037810202885242,0.9956298258401295,0.9959075441957984,0.9984603320838185,1.004682274639101,1.0054151208241324,0.9947248600181059,0.9946990200953585,1.001163259108113,0.9928779332904848,1.0011403005636381,1.9715898668681795e-05,3.277151740703208e-05,2.5638885796543284e-05,2.7632383572772515e-05,2.7349327801645012e-05,2.3149603262544392e-05,3.9964180615386985e-05,2.41153563168378e-05,2.783113242656189e-05,5.063594673073748e-05,2.646094489590766e-05,4.9815531272783155e-05,4.385193373674988e-05,2.8318213404613143e-05,1.9383259639860475e-05,2.378234141907694e-05,2.8451410950351526e-05,3.65232006281254e-05,2.867263546446501e-05,2.7596795189507894e-05,2.8849331723645105e-05,2.8888918990101616e-05,3.6339383741619514e-05,3.066525947155594e-05,3.080453889403494e-05,2.9364540779982723e-05,2.9368638976478687e-05,2.159267999578963e-05,3.782713720286525e-05,2.3716002891881983e-05
553,553.0,0.9905683572343094,1.0054556009583582,4.666011360816342e-05,1.8398875152957263e-05,3.113648236485955e-05,6.585796601298004e-06,2.7470665635944292e-05,3.490474363351506e-05,1.0017271954753293,0.9930579088618834,0.9991364254753181,0.999505465750346,0.9987126000578903,0.9997829456820082,0.9921469092834948,0.9987348111121985,0.9991067670655798,0.9907323901569595,1.0001957356797102,0.9911423920660802,0.9907695443499598,0.9971075956714621,0.9974247379189821,1.001167793100047,0.9966447847024736,0.9963600546992244,0.9956966203678314,1.003847319708391,0.9955157040205767,0.9957915694852678,0.9983071948049094,1.0047613517562162,1.005494906106258,0.9946085089672112,0.9945828973172913,1.0012097832467555,0.9927258965886184,1.001192068602386,2.2532191758010577e-05,3.1234993191402906e-05,2.5087642117989126e-05,2.71672335919873e-05,2.6867699460454463e-05,2.7470665635944292e-05,3.7553874222166424e-05,2.8863484893035132e-05,2.7540787490598793e-05,4.666011360816342e-05,2.6506997723005003e-05,4.595315730870543e-05,4.087046929406326e-05,2.7705024021165438e-05,1.8398875152957263e-05,2.850440941917257e-05,2.787224550330486e-05,3.475756044603465e-05,2.8077157141691216e-05,3.490474363351506e-05,2.8273271465863384e-05,2.8254297406546036e-05,3.4631493978219956e-05,4.033637007846988e-05,4.077901539036441e-05,2.888179558411688e-05,2.8884303249050294e-05,2.5307735918363358e-05,3.575011336921398e-05,2.8466748892211148e-05
554,554.0,0.9905662834492431,1.0055835237863748,5.284936345582758e-05,1.8068774748229947e-05,3.2237004915380545e-05,8.12745721826971e-06,2.6147544720574076e-05,3.547418325964489e-05,1.0017154646359097,0.9929530951141818,0.9990683880923726,0.9994383505194254,0.998639990996697,0.9997724683037617,0.9920278292935113,0.9987269431245804,0.9990297115832338,0.9905890174853799,1.000125901502665,0.9909997057789258,0.9906409197243276,0.9970382570074299,0.997362741514148,1.0011628741717933,0.9965782070024922,0.9962534195539199,0.9956301604745175,1.0038564859308245,0.9954492067984361,0.9957234173072631,0.9981930175801563,1.0047843994504833,1.005520203481671,0.9945426221199299,0.9945169115919675,1.001202987466445,0.9926129075210147,1.0011874028474594,2.7053185426706995e-05,3.0121183012508202e-05,2.3555532503047405e-05,2.554927982689227e-05,2.5279449040213036e-05,3.36434301305553e-05,3.559892046692647e-05,3.547418325964489e-05,2.6099527454896446e-05,4.312207998440254e-05,2.54557324661239e-05,4.251755717689989e-05,3.835484088618815e-05,2.5949992654222402e-05,1.8068774748229947e-05,3.510912725560222e-05,2.6147544720574076e-05,3.366261944912405e-05,2.633523597118541e-05,4.4086792005934046e-05,2.652960521179728e-05,2.647462704400449e-05,3.36587919184048e-05,5.2012986599776535e-05,5.284936345582758e-05,2.7128863974245447e-05,2.7129147208412974e-05,3.084081234402231e-05,3.421366003891072e-05,3.508730122613692e-05
555,555.0,0.9905649916746939,1.0057050739883864,5.4264778990136415e-05,1.718808470587507e-05,3.114542877474028e-05,8.721941414195648e-06,2.4440605100924536e-05,3.565129077591048e-05,1.0018190987483242,0.992945192996254,0.9990614536898803,0.9994335041578344,0.9986361140836586,0.9998846241041449,0.9920126464550778,0.9988372589789287,0.9990291446522891,0.9905649916746939,1.0001263456736893,0.9909728686525402,0.9906219313344398,0.997033856396737,0.9973960724937291,1.0012813009812938,0.9965760335323627,0.9962377324137537,0.9956310225374265,1.0039870146025385,0.9954511030561173,0.9957272187228071,0.9981704616566859,1.0049231588638954,1.0056598558845953,0.9945446384005919,0.9945196296745027,1.0013131228994305,0.9926023256598184,1.0013050490537057,2.7387660467281632e-05,2.8446222416183505e-05,2.2045770870152183e-05,2.3890305150294156e-05,2.3661052074062214e-05,3.4084546850112056e-05,3.349750615319019e-05,3.59003802008908e-05,2.4563302021090576e-05,4.0427162905701344e-05,2.4123769128573634e-05,3.9893872145605646e-05,3.602240303685348e-05,2.416345897301331e-05,1.718808470587507e-05,3.565129077591048e-05,2.4294677738325647e-05,3.176785102673801e-05,2.4440605100924536e-05,4.496000988430106e-05,2.459427201147426e-05,2.44900387368215e-05,3.175418675655926e-05,5.3300188455002676e-05,5.4264778990136415e-05,2.514156835694214e-05,2.514691239817839e-05,3.130258144212358e-05,3.2333581100125935e-05,3.562482336976466e-05
556,556.0,0.990564140357681,1.0058031899250317,4.912906671297942e-05,1.6410242312524277e-05,2.9905084344315036e-05,8.47737846715081e-06,2.280276876790889e-05,3.4152905536926606e-05,1.0019293732999346,0.9930003642316761,0.999140705850117,0.9995175720202608,0.9987197527838404,0.9999995369823482,0.9920684688340808,0.9989490044218788,0.9991129847208692,0.9906266688033591,1.0002065895219971,0.9910330355789116,0.9906784992015407,0.9971199057417949,0.99748365927418,1.0014055585496546,0.9966671581322801,0.9962888852355997,0.9957247638256209,1.0041207019006224,0.9955486478308978,0.9958252512791228,0.9982180112389816,1.0050640755190967,1.0058031899250317,0.994647526511139,0.9946217375596179,1.0014301506569174,0.9926576109529571,1.001428450121146,2.491250281627545e-05,2.9950572936835696e-05,2.080132430710964e-05,2.2557859594601405e-05,2.231287233675797e-05,3.088767915679296e-05,3.5456774533176006e-05,3.250241264532492e-05,2.3215374094090416e-05,4.3270484693272264e-05,2.2887197881202932e-05,4.282617921167869e-05,3.814722289945801e-05,2.2680324066120052e-05,1.6410242312524277e-05,3.229759247343079e-05,2.27203498286118e-05,3.2840923621691835e-05,2.280276876790889e-05,4.071321848459385e-05,2.2898376048232274e-05,2.2742661155153517e-05,3.23105765081426e-05,4.825260032162185e-05,4.912906671297942e-05,2.3394709848401837e-05,2.3403861417505282e-05,2.8397915535017735e-05,3.4152905536926606e-05,3.2275980584012296e-05
557,557.0,0.9905621863020988,1.005864726415223,4.6469492624874384e-05,1.569704726880359e-05,2.8815213943584455e-05,9.125773326867817e-06,2.089883431555596e-05,3.657156911011744e-05,1.0018836291104867,0.9930621771933418,0.9991903443075737,0.9995645734106392,0.998763947331517,0.9999435154220093,0.9921348238153579,0.9988892012834063,0.9991495053671439,0.9906965586559021,1.0002314955158647,0.9911011027684679,0.9907453655564867,0.997163203087761,0.9974996337075722,1.001351168724835,0.9967087633691203,0.996349695698566,0.9957652465863225,1.0040654209128816,0.9955888606831642,0.9958646552615822,0.9982793268588951,1.005005604544828,1.005745735543116,0.9946895346568281,0.994663200702204,1.0013789556016601,0.9927252479963482,1.0013741963205,2.2682798212235272e-05,3.206954147760523e-05,1.9158013732236914e-05,2.0797769783721657e-05,2.0545334991013638e-05,2.8070139041614963e-05,3.80043534596693e-05,2.9562055061768773e-05,2.138580776180884e-05,4.6469492624874384e-05,2.1147992173481007e-05,4.609488235656994e-05,4.0844681216172986e-05,2.0850230095690807e-05,1.569704726880359e-05,2.934052563024641e-05,2.0848143075107647e-05,3.4642467957045975e-05,2.089883431555596e-05,3.701844471439478e-05,2.096837697219853e-05,2.0819839271717602e-05,3.336961359455979e-05,4.392046700533361e-05,4.472290631286842e-05,2.1405960026155166e-05,2.1417259616804293e-05,2.580686406165106e-05,3.657156911011744e-05,2.9325007386509554e-05
558,558.0,0.9905572859010612,1.0058922041109688,4.406853055155035e-05,1.4484707971095169e-05,2.7209991285240077e-05,8.904728755629505e-06,1.9385412147201738e-05,3.4730341793575553e-05,1.0018138331916613,0.9929739431320321,0.9992915092928832,0.9996647517768258,0.9988655952922005,0.9998492334851737,0.9920453526237634,0.9987865220997836,0.9992503363900063,0.9906249576884706,1.0003317180641833,0.9910279366714887,0.9906607819351849,0.9972601877628122,0.997462575421829,1.0012482279536372,0.9968041046755071,0.9962385963669537,0.9958593528280385,1.003929795979913,0.9956825508256852,0.9959569201892957,0.9981522833534386,1.00484438553878,1.0055824250844223,0.9947859088723572,0.9947590488821716,1.0012948543592426,0.9926308792079932,1.001271921151268,2.1399434631181668e-05,3.047375137713463e-05,1.7800573095125998e-05,1.927211043573934e-05,1.902779685297989e-05,2.6882928117709827e-05,3.6098394392680825e-05,2.848488859584097e-05,1.977438341424874e-05,4.406853055155035e-05,1.9487909436321662e-05,4.371100136531277e-05,3.879610976373134e-05,1.9270097096446514e-05,1.4484707971095169e-05,2.8147846170473842e-05,1.9277523519225768e-05,3.279268994327635e-05,1.9340354437849897e-05,3.546523979453043e-05,1.94384488828779e-05,1.9385412147201738e-05,3.130110662940552e-05,4.212499420710106e-05,4.288344795551144e-05,1.9828805277512567e-05,1.984864435283782e-05,2.4572248540991496e-05,3.4730341793575553e-05,2.813001780773109e-05
559,559.0,0.9905475955476817,1.0058920601225498,4.3394905598433176e-05,1.3500961080324092e-05,2.6850227989320733e-05,8.616120758001572e-06,1.9477193219917307e-05,3.344475710725686e-05,1.0017854003984947,0.9928587441673129,0.9994566292285102,0.9998357982755813,0.9990400521637446,0.9997933884322282,0.9919354480325611,0.9987209546136254,0.9994355609324256,0.9905514467099772,1.0005281482073927,0.990951407884745,0.9905620553988945,0.9974308136667814,0.9974549883543354,1.001185550337655,0.9969776813578302,0.9961058768750478,0.9960358061485642,1.003839328568567,0.9958602106839011,0.9961365947162173,0.9980194587065462,1.0047282742618489,1.0054630213437092,0.9949610783095455,0.994934114128007,1.0012507271560738,0.9925140433143411,1.001209422128658,2.0662543869778674e-05,2.93263370950733e-05,1.8151072501393543e-05,1.9477193219917307e-05,1.920158129638606e-05,2.6519756321657837e-05,3.5044164945601033e-05,2.826397549840865e-05,1.9802487525938695e-05,4.3394905598433176e-05,1.9168376250843426e-05,4.301780006103466e-05,3.786164911143034e-05,1.9413819104240034e-05,1.3500961080324092e-05,2.7776970284101996e-05,1.9396781089671992e-05,3.164568018230386e-05,1.946906820576569e-05,3.5026465140192496e-05,1.963934702144948e-05,1.9735823436700455e-05,3.0502262350795755e-05,4.1724538726928514e-05,4.245687668494744e-05,2.002813135130224e-05,2.0058193082520103e-05,2.4041685943381833e-05,3.344475710725686e-05,2.775363559184263e-05
560,560.0,0.9905312716350743,1.005870731560248,4.64491919832922e-05,1.3163674018534177e-05,2.709762056500317e-05,8.812735067283342e-06,2.0261138998488227e-05,3.300408350005888e-05,1.0016688824344433,0.9928182743526509,0.9994847923845144,0.9998590421350788,0.999065046041986,0.9996567519815241,0.9918975192455123,0.9985781513822859,0.9994604942067702,0.9905312716350743,1.000551823009605,0.9909316899417411,0.990531536046051,0.9974474672192122,0.9973937113632849,1.0010395203962121,0.9969934071298319,0.9960591483764578,0.9960491576650286,1.003683299031451,0.9958686260860408,0.9961397374240275,0.9979714743722337,1.0045644659270088,1.0053007512516472,0.9949655149435942,0.9949393353742845,1.0011207140719274,0.992473353318124,1.0010633405523826,1.914535205586569e-05,3.026262147190748e-05,1.9095349585169602e-05,2.0290108885178435e-05,2.0099689242676064e-05,2.481967810339914e-05,3.666407646444058e-05,2.651839582947383e-05,2.0653302868288626e-05,4.64491919832922e-05,1.9537613197451992e-05,4.6028054530061395e-05,4.000026269007192e-05,2.0261138998488227e-05,1.3163674018534177e-05,2.598276216592359e-05,2.0157414447066425e-05,3.27022506984035e-05,2.022692532339114e-05,3.300408350005888e-05,2.045526885283156e-05,2.0679549981546467e-05,3.211937330358374e-05,3.9607000733772305e-05,4.0321938515841345e-05,2.0853610546435168e-05,2.088460878538153e-05,2.241781386738437e-05,3.456687162374874e-05,2.5960634680426994e-05
561,561.0,0.9905073448287675,1.0058346555343447,4.652851063039329e-05,1.250454937930083e-05,2.638552974920904e-05,8.936605731789289e-06,1.958752948823788e-05,3.2081129239272414e-05,1.0016921178293197,0.9929924708820111,0.9995711535517658,0.9999493397643046,0.9991557120049578,0.9996912104028367,0.9920893046181893,0.9986139801143997,0.9995542486491455,0.9907477414269559,1.00064791451448,0.991147560553382,0.9907276973263232,0.997539424852934,0.9975017169675597,1.0010831264040396,0.9970879236282062,0.9962537687968235,0.9961424564361137,1.003749080605531,0.9959618390191957,0.9962299170764889,0.9981674278915691,1.0046478917259465,1.0053892936455266,0.9950600168319712,0.9950334307530458,1.0011527013631316,0.9926607841516684,1.0011069063618738,1.831691721482049e-05,2.9649551439768712e-05,1.853884736734045e-05,1.958752948823788e-05,1.951678346070086e-05,2.370181535617427e-05,3.62171905538542e-05,2.525150922528422e-05,2.0074149473728176e-05,4.652851063039329e-05,1.8797029963715428e-05,4.6148274372080834e-05,3.9766969853884816e-05,1.9602764889084724e-05,1.250454937930083e-05,2.494746449971102e-05,1.942547506428301e-05,3.2081129239272414e-05,1.946793625363179e-05,3.186603397715953e-05,1.9686484514708046e-05,1.9938027827730308e-05,3.1949916952826245e-05,3.841296181127602e-05,3.9137811687582674e-05,2.0046980990887177e-05,2.0073375869322065e-05,2.1490409943995243e-05,3.392634464094792e-05,2.4913146534568656e-05
562,562.0,0.9904783428839481,1.0057902691551217,4.292602535523694e-05,1.1992840354691998e-05,2.5489856112870628e-05,8.588865481812167e-06,1.8326771221890234e-05,3.115226623700406e-05,1.0018472750818617,0.993141968868163,0.9996747976145957,1.0000535097842929,0.9992609597531161,0.9998590961059726,0.992250363507521,0.9987839104770361,0.9996602410886902,0.9909250603399414,1.0007533018546426,0.99132244856932,0.9908933745732855,0.9976453686104274,0.9976497907790655,1.0012590945929887,0.9971930309303082,0.9964123692665745,0.9962451224542231,1.0039352485847035,0.9960640555890578,0.996330909907455,0.9983234748918665,1.0048464345408128,1.005587899120887,0.9951605850722945,0.9951342790702735,1.001317118772334,0.9928194697385622,1.0012824178680388,1.9363664329635913e-05,2.7225830982709433e-05,1.7293351961552868e-05,1.8288437968665795e-05,1.82216301130207e-05,2.467683638461636e-05,3.330794806679173e-05,2.598827321446058e-05,1.872150220987363e-05,4.292602535523694e-05,1.7510757968196054e-05,4.26100849049793e-05,3.6619205629846764e-05,1.8326771221890234e-05,1.1992840354691998e-05,2.6302125965811326e-05,1.8221798125389943e-05,2.9487760634251308e-05,1.8289744949664242e-05,3.346395906662e-05,1.8540324834352906e-05,1.877396803934382e-05,2.9465398153086286e-05,4.015851645116958e-05,4.096212728800433e-05,1.894631907156137e-05,1.89576579090882e-05,2.267552332083732e-05,3.115226623700406e-05,2.6225032673765668e-05
563,563.0,0.9904476678282175,1.0057440095328603,4.0373187339068596e-05,1.1704739388293743e-05,2.4324987169290742e-05,8.040838772123734e-06,1.749974647978973e-05,2.880595934727262e-05,1.0019617606301803,0.9931981224463861,0.9996443213434831,1.0000139137965987,0.9992253809392968,0.9999836560194976,0.9923046413835914,0.9989112438463508,0.9996191471486477,0.9909751343832588,1.0007105144936739,0.991373840993417,0.9909459377443891,0.9976104053382584,0.9977001468658439,1.0013904440891166,0.99715777155612,0.9964622591615057,0.9962103479659549,1.0040797288667902,0.996028514161313,0.9962947204712149,0.9983679011286898,1.0050012978636589,1.0057440095328603,0.9951259002937154,0.9950992980255923,1.0014374834234248,0.9928741653907224,1.0014137322689678,1.932923567323374e-05,2.5199361993670168e-05,1.6424288375773433e-05,1.7378997254372372e-05,1.727558271281295e-05,2.4354408244098623e-05,3.0718197714908986e-05,2.5461967552293526e-05,1.7659245765613547e-05,3.945699777059921e-05,1.642969128325079e-05,3.912506881402071e-05,3.370139378667688e-05,1.740074066630064e-05,1.1704739388293743e-05,2.615149658000402e-05,1.7388157451868733e-05,2.7166004489788977e-05,1.749974647978973e-05,3.309845954814671e-05,1.7796328027966146e-05,1.8013269105831103e-05,2.7094870441713216e-05,3.954389344344728e-05,4.0373187339068596e-05,1.8287003209960156e-05,1.8279744054535858e-05,2.25806371870773e-05,2.880595934727262e-05,2.6050941376332822e-05
564,564.0,0.9904187216891774,1.0057016682510085,3.871499031880516e-05,1.0807625929874851e-05,2.3235560871843148e-05,7.26905047380796e-06,1.7435906948261052e-05,2.6980817429258396e-05,1.0019213034617547,0.993111090762177,0.9994937640426703,0.9998476362131973,0.9990666959134357,0.9999419096043484,0.9922029964020304,0.9988690314449528,0.9994623094108375,0.990855551214822,1.0005603333860384,0.99125798150062,0.9908398707762347,0.9974468482137157,0.9976004168333693,1.0013463450244677,0.9969880653506844,0.9963599309422879,0.9960367555375783,1.004028860584389,0.9958470864104241,0.9961081021857126,0.9982567441384717,1.0049451862652177,1.005686504129023,0.9949367504788067,0.9949115941172803,1.001392982221426,0.9927728015268236,1.0013707578569015,1.788984431744532e-05,2.3602109479769507e-05,1.6607508955899786e-05,1.7435906948261052e-05,1.731676946061989e-05,2.2813021671998746e-05,2.8637330910425276e-05,2.399176161638542e-05,1.751666984205909e-05,3.641172108430207e-05,1.6198482752394222e-05,3.609579178624431e-05,3.1283936725301586e-05,1.733307217815248e-05,1.0807625929874851e-05,2.455114168908677e-05,1.7295273543753264e-05,2.564765167688539e-05,1.7373315435471266e-05,3.146384543080577e-05,1.7653031508704945e-05,1.7811591750006807e-05,2.5830762461862403e-05,3.792375362029996e-05,3.871499031880516e-05,1.8217732266142917e-05,1.818659105868488e-05,2.1024858005009374e-05,2.6980817429258396e-05,2.4449916301383713e-05
565,565.0,0.9903949064944294,1.0056664547856822,3.973960625442591e-05,9.83723615103632e-06,2.4290694940615808e-05,6.224420308937234e-06,2.0796765820356507e-05,2.666724986457296e-05,1.0017988063724057,0.9928865217620388,0.999295457026177,0.9996388021167413,0.9988562413551666,0.9998042580037145,0.9919533299676835,0.9987272112634434,0.9992453362629379,0.9905698413669916,1.0003456597154308,0.9909757486581929,0.9905786967243552,0.9972338743672923,0.9974067008079072,1.0012078111490565,0.9967676476999268,0.9961178055566889,0.9958103188232464,1.0038668514685272,0.9956136654336237,0.9958683395712393,0.9980009914825898,1.004769099985598,1.005508504559211,0.9946995811907222,0.9946739675895467,1.0012623083668966,0.9925325879524196,1.0012326592172078,1.6810153310856994e-05,2.3273169038386305e-05,1.9963879039289226e-05,2.0882735484392225e-05,2.0913769218958645e-05,2.206886791783296e-05,2.7712436092604677e-05,2.3514885734088788e-05,2.1388273590334465e-05,3.37778247798335e-05,2.0477446134259917e-05,3.356957969543933e-05,2.978649669668645e-05,2.0637588926106933e-05,9.83723615103632e-06,2.3897282151260003e-05,2.0660378703681802e-05,2.6075854923501723e-05,2.0796765820356507e-05,3.152652422272097e-05,2.109216962453612e-05,2.1258593724647218e-05,2.666724986457296e-05,3.887629994533031e-05,3.973960625442591e-05,2.163721119070354e-05,2.158023551517726e-05,2.0056839043525646e-05,2.6452142427732484e-05,2.3789352996194943e-05
566,566.0,0.990379624271575,1.0056409330861635,4.2579593204145046e-05,9.29035032190604e-06,2.5581051310946483e-05,6.120288945079436e-06,2.3257593856867203e-05,2.709479163150576e-05,1.0016218494741596,0.9927483332894839,0.99913339607605,0.9994628703701705,0.9986776647059734,0.9996105626149506,0.9917968089993126,0.9985298722923642,0.9990543749478237,0.990379624271575,1.0001475170024088,0.9907870231455063,0.9904104289780935,0.9970526849556802,0.997234684475177,1.0010127839115004,0.9965772930635373,0.9959740103128414,0.9956123912589033,1.0036547187512015,0.99540902757973,0.9956598639621788,0.9978582577659899,1.0045438445461023,1.0052818282687381,0.9944886888209659,0.9944644700095687,1.0010747294767826,0.992388354057684,1.0010377890462168,1.694448741094809e-05,2.3257593856867203e-05,2.2478632689716875e-05,2.3455639741070036e-05,2.366036211096877e-05,2.2948938788976713e-05,2.709479163150576e-05,2.4770678219693726e-05,2.450397087958377e-05,3.1432675867179605e-05,2.408930004067165e-05,3.130980464530641e-05,2.8551253492862008e-05,2.3058310052956354e-05,9.29035032190604e-06,2.5107327949704704e-05,2.31648251681589e-05,2.667121144524694e-05,2.3355401528450702e-05,3.349008835422457e-05,2.3602406037221578e-05,2.3744130586359717e-05,2.7417320965924007e-05,4.1700019745120765e-05,4.2579593204145046e-05,2.3993661907042752e-05,2.3937578538343112e-05,2.059492989980605e-05,2.622493117800201e-05,2.500132307043036e-05
567,567.0,0.990375294594758,1.0056276671017343,4.263787808553844e-05,9.401962158128468e-06,2.5614663830637252e-05,6.233468047888418e-06,2.309772316494449e-05,2.7371490184390687e-05,1.001667412382627,0.9927511551665765,0.9991855009800958,0.9995159050453342,0.9987362070055299,0.999661307375146,0.9918083665527307,0.998579431929564,0.9991165226581857,0.9904055209642528,1.000213885834677,0.9908131735124133,0.9904258493433918,0.9971145241903554,0.9972775995232642,1.001068234080841,0.9966430363875396,0.9959843358163281,0.9956799032234674,1.0037214371010252,0.9954774290561665,0.9957259638378341,0.9978752450273154,1.0046184439880859,1.0053586392679235,0.9945616812020804,0.994537773618508,1.0011234871508277,0.9923958412979059,1.0010934329723336,1.6881107854638892e-05,2.346127779918706e-05,2.2328770097059774e-05,2.3222069766301747e-05,2.3482689563701153e-05,2.312984288386198e-05,2.7371490184390687e-05,2.5090888892292107e-05,2.438646989724287e-05,3.203123970017619e-05,2.410983586071674e-05,3.189755851346382e-05,2.877551152448447e-05,2.2737213391796898e-05,9.401962158128468e-06,2.5429150382744082e-05,2.2884060403378618e-05,2.7185462091701374e-05,2.2997970915180607e-05,3.372255672162949e-05,2.3125025185343858e-05,2.309772316494449e-05,2.7922621946311365e-05,4.1841472544335565e-05,4.263787808553844e-05,2.341744510307853e-05,2.3371558851218886e-05,2.067384273343268e-05,2.6494150713419694e-05,2.5331067989417243e-05
568,568.0,0.9903804072242933,1.0056292207816768,4.210899198188598e-05,1.1775344090078103e-05,2.7026763805736397e-05,6.511264373131152e-06,2.379761052654266e-05,3.100388162194363e-05,1.0017639038367123,0.992841853687787,0.9991895930296204,0.9995182568004953,0.9987339673942477,0.9997636940104465,0.9919050759790661,0.9986866477659773,0.9991046649445161,0.9905092420407088,1.0001929514823917,0.9909167324549779,0.9905226778256061,0.9971175018227977,0.9973424470396263,1.0011732882103417,0.9966499067133581,0.996065289701714,0.9956896563526767,1.0038430641421718,0.9954925503010482,0.995742500825846,0.9979481882903002,1.0047537433615665,1.0054966360149569,0.9945839067671991,0.9945604915850869,1.0012236692327319,0.992491630230749,1.0011985289384564,1.71674788700598e-05,2.633957829909503e-05,2.3131797749655705e-05,2.4035670717202186e-05,2.4336986862442224e-05,2.315648184961137e-05,3.100388162194363e-05,2.4975144585551872e-05,2.529543749120842e-05,3.740220726193294e-05,2.512007293931563e-05,3.7140012857435955e-05,3.278447448156569e-05,2.3619420661103253e-05,1.1775344090078103e-05,2.5495027372250478e-05,2.3804519121370247e-05,3.0607103305756677e-05,2.379761052654266e-05,3.343210762180526e-05,2.385609081260466e-05,2.3673179111219524e-05,3.119417113988023e-05,4.1315497549809946e-05,4.210899198188598e-05,2.407638297275257e-05,2.4036313175998265e-05,2.0849042030311655e-05,2.9879890390133676e-05,2.5392996721568196e-05
569,569.0,0.9903924694670379,1.0056481580752734,4.5858730066856484e-05,1.4308234114296315e-05,2.844551037325438e-05,7.40854494764788e-06,2.3363393521412298e-05,3.3057803238256885e-05,1.0018530043989267,0.9930234857680935,0.9993078367813855,0.9996402063333287,0.9988561614386975,0.9998644621092946,0.9921009197021998,0.998789300981388,0.9992295063614391,0.9907244379745259,1.0003143166618973,0.9911281216412814,0.990726334936063,0.9972401572746595,0.997484328956066,1.0012790975920784,0.9967745142683049,0.9962659449150285,0.99581689760343,1.003975447337399,0.9956250355253976,0.9958791933508421,0.9981486335489621,1.0049031838844804,1.0056481580752734,0.994722330168206,0.9946978645436814,1.001319932910621,0.9926872957464307,1.0013045298011318,1.9660506020062557e-05,2.841366825448647e-05,2.2690396469412826e-05,2.352573738550249e-05,2.3844323799163074e-05,2.5832287314661384e-05,3.33470208359841e-05,2.761216118766721e-05,2.4755751948695292e-05,4.0339884722292485e-05,2.4604922017705512e-05,4.000003399081219e-05,3.524813783719773e-05,2.319650726061235e-05,1.4308234114296315e-05,2.8533341420658004e-05,2.3363393521412298e-05,3.273943951806199e-05,2.3281984940442258e-05,3.677558905487212e-05,2.3308850108034237e-05,2.307444720355189e-05,3.3057803238256885e-05,4.500925620282596e-05,4.5858730066856484e-05,2.3467930272132277e-05,2.3436421282249995e-05,2.351007962734445e-05,3.214679836104239e-05,2.8421673221338077e-05
570,570.0,0.9904089886298482,1.005684115923329,4.576408730074988e-05,1.4295489405862395e-05,2.8119443803364206e-05,7.00324658565175e-06,2.3603536846955885e-05,3.146831183017426e-05,1.0018294255829903,0.9931118068870473,0.9993685942024414,0.9997000327052883,0.9989152663914201,0.999836444989234,0.9921916844777943,0.9987589172235544,0.9992873019384625,0.9908305515967244,1.000369029809867,0.9912298995783269,0.9908246138048171,0.9973007798620294,0.9975254293834346,1.0012547985967786,0.996836043116955,0.9963585936859597,0.9958793888760462,1.0039669571341288,0.995690784403053,0.9959451914494436,0.9982451414356469,1.0049015980829643,1.0056466454508166,0.9947910087843108,0.9947660978218695,1.0012953039076697,0.9927786020550023,1.0012803729697415,2.007741715919201e-05,2.7152469616447624e-05,2.2329695837459324e-05,2.355171074230586e-05,2.3603536846955885e-05,2.6086925367696312e-05,3.1820763319726895e-05,2.7797091217857278e-05,2.441300369329414e-05,3.844571823714664e-05,2.411768634637867e-05,3.80991188624597e-05,3.360032632628751e-05,2.3142584121662087e-05,1.4295489405862395e-05,2.8845256827467814e-05,2.3464342934163672e-05,3.118029819775668e-05,2.3504483637496917e-05,3.690676973368333e-05,2.37671929416461e-05,2.3726619942939465e-05,3.146831183017426e-05,4.492806714442957e-05,4.576408730074988e-05,2.4145776459941204e-05,2.407399277673595e-05,2.381995857445545e-05,3.0712970483800005e-05,2.8741648214753566e-05
571,571.0,0.990427472019582,1.0057250232327437,4.394312342946443e-05,1.7179970990407435e-05,3.147578741176504e-05,6.395625036558863e-06,2.7609681479724627e-05,3.5240065967492524e-05,1.0018997701185215,0.9931434743708195,0.9994114612574756,0.9997431391720586,0.9989597543104553,0.9999063858322005,0.992225231137801,0.9988276843705873,0.9993288494831205,0.9908701587479329,1.0004100899584918,0.9912677535868518,0.9908592444618958,0.9973498862394639,0.9975797810027306,1.0013296032716037,0.9968889744344477,0.9963953017529067,0.9959328953133,1.0040437128671416,0.9957476612293278,0.9960026086164906,0.9982817884008901,1.0049792317895756,1.0057250232327437,0.9948513504070479,0.9948270366506506,1.0013665466941224,0.9928110866703326,1.0013551123070732,1.9356579210623466e-05,2.962454405102358e-05,2.7125131451032e-05,2.943782122817577e-05,2.917710057910415e-05,2.5098676291134956e-05,3.5240065967492524e-05,2.673763431207426e-05,3.0191999643132268e-05,4.3456970325042916e-05,2.9572178737039598e-05,4.284619843177652e-05,3.749642507298128e-05,2.9065900477693676e-05,1.7179970990407435e-05,2.7609681479724627e-05,2.996511714142439e-05,3.4385300915852956e-05,3.0464875322203807e-05,3.548009445897215e-05,3.141665706741377e-05,3.19686524860584e-05,3.556453740728541e-05,4.312606199229648e-05,4.394312342946443e-05,3.2308204420597904e-05,3.220044272299244e-05,2.291612719065425e-05,3.381578726202028e-05,2.7501762287255667e-05
572,572.0,0.990445426943096,1.0057586229495892,5.481582131556401e-05,2.2645065396284312e-05,3.940658565663206e-05,7.834347293286741e-06,3.4739319343216923e-05,4.4654963636437115e-05,1.001884144443734,0.9930219930175422,0.9993753681640943,0.9997040375573651,0.9989227320740823,0.99989139999983,0.992098224927414,0.9988112216393945,0.9992929532869859,0.9907307546130499,1.0003757405196598,0.9911310957641043,0.9907262150136693,0.9973140919939828,0.9975221268070499,1.001311843464007,0.9968546687830031,0.9962801661173715,0.9959006927307673,1.0040235685437184,0.9957186549311866,0.9959760361237975,0.9981735364999617,1.0049561891932348,1.0057033901856425,0.9948249667479575,0.9948000130550746,1.0013492280801695,0.9926876392542567,1.0013367452864113,2.2645065396284312e-05,3.570984465995593e-05,3.4739319343216923e-05,3.838986630429541e-05,3.818859527501031e-05,2.8958015557778755e-05,4.3171491888227196e-05,3.0732568964394096e-05,4.0067720188223464e-05,5.481582131556401e-05,3.958611501491361e-05,5.38618880292781e-05,4.650679418823029e-05,3.845016979059632e-05,2.4474941781977775e-05,3.130335934925738e-05,4.027710967786252e-05,4.149166455073799e-05,4.156548933454044e-05,4.006867406169782e-05,4.340064968964661e-05,4.4654963636437115e-05,4.3538074249221425e-05,4.8198582551766234e-05,4.910359625650111e-05,4.4955395763055356e-05,4.4784738990519904e-05,2.6549280114056393e-05,4.083667558618726e-05,3.1171098189528025e-05
573,573.0,0.9904603607072471,1.005783622210537,5.734595209498195e-05,2.4505518842998065e-05,4.1756561605938815e-05,8.055580781004911e-06,3.655407358058512e-05,4.834625369881365e-05,1.0018869265657657,0.9928922131741272,0.9992724722009567,0.99959658604931,0.9988118914578391,0.9998895954989138,0.9919558630880092,0.9988074744113762,0.9991759763102347,0.9905648225223084,1.0002570780209596,0.9909680784821259,0.9905738293386649,0.9972044389839341,0.997442533866605,1.001308939317709,0.9967440412516897,0.9961547569874882,0.9957882849435744,1.0040160141401668,0.9956046790304686,0.9958627396951762,0.9980536800793942,1.0049398330728003,1.00568580766194,0.994706789537409,0.9946821468231057,1.0013526560661448,0.992550109008066,1.0013339578773874,2.4505518842998065e-05,3.675287047818912e-05,3.655407358058512e-05,4.072330675001742e-05,4.0612361340469736e-05,3.1048542247987985e-05,4.461953217534785e-05,3.28703265241982e-05,4.299091744342503e-05,5.734595209498195e-05,4.281834927873487e-05,5.631496384249563e-05,4.834625369881365e-05,4.1019397661419345e-05,2.729263828602267e-05,3.321293838659612e-05,4.325005227828581e-05,4.2451125441454144e-05,4.491123097675861e-05,4.2197724701508726e-05,4.708503259435306e-05,4.8586847176956366e-05,4.443298083708246e-05,5.0370213836771316e-05,5.128710611063319e-05,4.891525104389707e-05,4.868372540516064e-05,2.8551796359263643e-05,4.187090120346912e-05,3.307491758028687e-05
574,574.0,0.9904697806188925,1.0058014691999082,5.286179023235155e-05,2.2881598184432235e-05,3.834708870852907e-05,7.3305571117549475e-06,3.3148202234521835e-05,4.407581794022268e-05,1.0018590884479772,0.9927862928436395,0.9992562248733668,0.9995840923866642,0.9987964802858019,0.999852943031467,0.9918508996569697,0.9987678099861558,0.9991692066059065,0.9904697806188925,1.0002613236063616,0.9908710740531552,0.9904703682263603,0.9971863606735435,0.9973876084684337,1.001267384542351,0.9967259305341523,0.9960476140756165,0.9957690144376395,1.0039595274621043,0.9955859024320437,0.9958448915204742,0.9979501991185182,1.0048701585559932,1.0056138820568916,0.9946857357861487,0.9946610201959202,1.0013218184050876,0.9924428555616019,1.0012922219424492,2.2881598184432235e-05,3.4050849858486395e-05,3.3148202234521835e-05,3.6955074957903404e-05,3.6833862365913994e-05,2.8890723018142298e-05,4.1245029901922595e-05,3.061571681429447e-05,3.902167556403116e-05,5.286179023235155e-05,3.889094527434667e-05,5.1917087083339635e-05,4.463011527546507e-05,3.7183132812468725e-05,2.5047116501352398e-05,3.0895619220258126e-05,3.9199444681702324e-05,3.907756430178254e-05,4.070962153079067e-05,3.9327604074833217e-05,4.269077322757562e-05,4.407581794022268e-05,4.075587667618777e-05,4.7010076570227195e-05,4.790550944148306e-05,4.434777411648323e-05,4.413592063319473e-05,2.6597737640337527e-05,3.8738503991798234e-05,3.0771897130022865e-05
575,575.0,0.9904718850462224,1.0058136121020238,5.3313170098057156e-05,2.2537976732688064e-05,3.743311170646707e-05,7.444901831885408e-06,3.113999339332215e-05,4.16447806955534e-05,1.0017598115415804,0.9928002678371662,0.9992735327697366,0.9996061665066995,0.9988177845878206,0.9997526083895901,0.9918835913308771,0.9986675063549574,0.9991997148803485,0.9905295150732688,1.0003003645606614,0.9909294724269062,0.9905108870095523,0.9972053382197569,0.9973688978446026,1.0011628704291413,0.9967442378692064,0.9960805403056239,0.9957867665206616,1.0038453566846335,0.9956043675711607,0.9958641607847657,0.9979935838242046,1.004750996967637,1.0054944545283926,0.9947022672293655,0.9946775316351505,1.0012231707582615,0.9924626215507394,1.0011871257883564,2.2537976732688064e-05,3.471884562931719e-05,3.113999339332215e-05,3.4638805932422676e-05,3.4519466025003885e-05,2.8338959062920096e-05,4.187669157226605e-05,3.0033777040650213e-05,3.651438605568632e-05,5.3313170098057156e-05,3.631246390404529e-05,5.2310972964819646e-05,4.522641930419995e-05,3.487507490842766e-05,2.5038059226317423e-05,3.0364440488198064e-05,3.676317715154465e-05,3.975285701193829e-05,3.820161317668718e-05,3.915489337022664e-05,4.0145185893582506e-05,4.1494517986063696e-05,4.112617136590801e-05,4.7071467547880996e-05,4.805555212404754e-05,4.18541180438957e-05,4.16447806955534e-05,2.6120515657905025e-05,3.9588305073046836e-05,3.026069375738963e-05
576,576.0,0.9904676366027603,1.0058214991012042,5.613469666849177e-05,2.159793066092597e-05,3.7284306915450476e-05,8.329045602308785e-06,3.015912014538993e-05,4.240660518199272e-05,1.0017509327285001,0.9929296519464907,0.9993155924754481,0.9996460435700905,0.9988557848844766,0.9997437347548395,0.9920246153991064,0.9986581801974755,0.9992305388565587,0.9906764153250199,1.0003219214109746,0.9910773380711414,0.9906543903244017,0.9972489334159663,0.997432660940469,1.001165293079446,0.9967873593952218,0.9962319931896836,0.9958307812341136,1.0038558107458002,0.9956479739443537,0.995905154804603,0.9981618476579102,1.0047694512045213,1.0055139389209502,0.9947451594164768,0.9947205808154983,1.0012175738137097,0.9925996037945594,1.0011891315625372,2.159793066092597e-05,3.700823861184277e-05,3.015912014538993e-05,3.337307035754389e-05,3.3233659234388966e-05,2.7130520373282597e-05,4.427658729797962e-05,2.873232136518158e-05,3.499920685925021e-05,5.613469666849177e-05,3.461317732459831e-05,5.4903299536565317e-05,4.788767839828222e-05,3.364349118884346e-05,2.555113174546682e-05,2.9127888889060838e-05,3.545264734066991e-05,4.240660518199272e-05,3.686368797297707e-05,3.808643281612894e-05,3.887211971091658e-05,4.022012757145644e-05,4.365093034892688e-05,4.6052944723577835e-05,4.7058641227988814e-05,4.0727911531192607e-05,4.050530924339603e-05,2.501511521891758e-05,4.2204191128308294e-05,2.9040524789970326e-05
577,577.0,0.9904586889633629,1.00582657838177,5.461743784651644e-05,2.0046524414456966e-05,3.546136117768276e-05,8.355244400584208e-06,2.8615214292288873e-05,4.1419646332465946e-05,1.001773500903628,0.993022119846903,0.9993412873418183,0.9996724036880333,0.998877403048732,0.9997686156771642,0.992124100228283,0.9986833841339839,0.9992375373294969,0.9907840886402801,1.000322601742025,0.9911837598552535,0.9907543327035744,0.997277604715081,0.9974897914470108,1.001206594313419,0.9968201445453783,0.9963387187478714,0.995865712341161,1.0039195101051601,0.9956830791455054,0.9959395393219337,0.9982769653037701,1.0048480245654563,1.0055955221637973,0.9947818017597567,0.994758037242571,1.0012488667057557,0.9927003453436446,1.001230259294007,2.0046524414456966e-05,3.614746830039247e-05,2.8615214292288873e-05,3.1524156640707395e-05,3.139546478582724e-05,2.5047278226567957e-05,4.300127258248389e-05,2.6472872610198675e-05,3.292316098273778e-05,5.461743784651644e-05,3.246419348201867e-05,5.326854217727107e-05,4.662522634085592e-05,3.187853231093714e-05,2.4491017375136367e-05,2.696379655737216e-05,3.361405516618949e-05,4.1419646332465946e-05,3.4946642145587566e-05,3.5387395234433166e-05,3.694455118547176e-05,3.821245690013504e-05,4.264825618799399e-05,4.2819136187038844e-05,4.375979113331274e-05,3.882206598293058e-05,3.861274996189227e-05,2.3162011515923678e-05,4.112421539859417e-05,2.688570307274462e-05
578,578.0,0.9904466958028867,1.005830298128043,5.1235271888135256e-05,1.8629351829989988e-05,3.2939331676142244e-05,7.912911407289025e-06,2.6389311492795578e-05,3.879611241924778e-05,1.001837306344051,0.9931141706791486,0.9993322318867047,0.9996631680416326,0.9988678712326866,0.9998540236827073,0.9922170994336692,0.998770607419682,0.9992300603525757,0.9908652915570035,1.0003015156338009,0.9912641646833369,0.9908457757197606,0.997268897569046,0.9975487538484972,1.0012858215625509,0.99680954119624,0.9964481478454458,0.9958549512701661,1.0040176903972047,0.9956713280771265,0.9959270091161857,0.998393055368381,1.0049640133639344,1.0057146417860374,0.99477324265192,0.9947491201458522,1.0013240092219062,0.9927984388294049,1.0013102194082524,1.8629351829989988e-05,3.404005898466479e-05,2.6389311492795578e-05,2.9029969240756833e-05,2.892214397535923e-05,2.3149678412448724e-05,4.037167498087248e-05,2.4416122509978627e-05,3.0260188633932955e-05,5.1235271888135256e-05,2.9816232554676437e-05,4.9926333607334645e-05,4.379535666812717e-05,2.9427274951701243e-05,2.2852506314408982e-05,2.4973566892634217e-05,3.105862225425979e-05,3.879611241924778e-05,3.228156649964234e-05,3.2757311621266624e-05,3.416929262867127e-05,3.53355109558005e-05,3.982423850151958e-05,3.957027157128515e-05,4.044331140462255e-05,3.5959198031451025e-05,3.577530215750606e-05,2.1465233238487435e-05,3.8606850468836085e-05,2.4902085593854134e-05
579,579.0,0.9904333107961887,1.0058341065243432,5.0720266809851206e-05,1.6865929452696643e-05,3.116934978491771e-05,8.232746177138675e-06,2.4845596713931556e-05,3.661884526390129e-05,1.0018840220395357,0.9931456552945557,0.9992942057369721,0.9996245223319078,0.9988305985049678,0.9999109713815265,0.9922423053571118,0.99882676452456,0.9991944337076378,0.9908802185936367,1.000264317758151,0.9912791428867116,0.990868643224839,0.9972310988199677,0.9975692709883605,1.0013440746297757,0.9967690707445812,0.9964922274090734,0.9958121703628513,1.0040834621180375,0.9956253608406813,0.9958790002474991,0.9984441903222321,1.005038647083575,1.0057907172144536,0.9947254428793636,0.9947013080172564,1.001378947576144,0.9928292673880019,1.0013689145658398,1.6865929452696643e-05,3.373246418039398e-05,2.4845596713931556e-05,2.734322490771832e-05,2.729000033932818e-05,2.0953778400858263e-05,3.9922179078963635e-05,2.2096399066687176e-05,2.86230766524225e-05,5.0720266809851206e-05,2.8249012594470714e-05,4.93929024519172e-05,4.3449506637945386e-05,2.7699833354118677e-05,2.1422471977231365e-05,2.2602926801295412e-05,2.917203054626372e-05,3.770120008714108e-05,3.0294712150647465e-05,2.9648788936548186e-05,3.200099141354465e-05,3.3027175419930413e-05,3.833130148046295e-05,3.5824294873649086e-05,3.661884526390129e-05,3.367668529315975e-05,3.35070408247973e-05,1.9430147113588047e-05,3.810041135150691e-05,2.2537299372560458e-05
580,580.0,0.9904201876181252,1.0058394517549925,5.153646777590214e-05,1.5319225380457712e-05,3.012144312815103e-05,9.033957064864434e-06,2.3665754842355815e-05,3.486894073385645e-05,1.0019369178311834,0.9930392436360376,0.9991907833977228,0.9995213673091342,0.9987223612880121,0.9999652537296293,0.9921155575175957,0.9988793595583003,0.9990771144186071,0.9907184174422278,1.0001376504848278,0.9911195200450054,0.9907307806231401,0.9971241619627873,0.9975156160320336,1.0013982091285114,0.9966603405931789,0.9963800422278235,0.9957029557346643,1.0041335593438803,0.9955168660946525,0.9957714349815754,0.9983359535800096,1.0050860571657594,1.0058394517549925,0.994618466311944,0.9945935989854164,1.0014354196057307,0.9927176664955971,1.0014231013909434,1.5319225380457712e-05,3.486894073385645e-05,2.3665754842355815e-05,2.6011486245717656e-05,2.60458699203813e-05,1.9068909475672532e-05,4.096578018518109e-05,2.0127629981152113e-05,2.7318239432675592e-05,5.153646777590214e-05,2.693438518089667e-05,5.02423171042323e-05,4.457533747666626e-05,2.6392350744266744e-05,2.066421860197814e-05,2.059577228925911e-05,2.772419874820964e-05,3.822899700133542e-05,2.8771904790178015e-05,2.7109269155977072e-05,3.0309232764312833e-05,3.11931626022806e-05,3.843175045485544e-05,3.289104349410462e-05,3.364273255868415e-05,3.1909636069494434e-05,3.175372007549374e-05,1.7652974644088696e-05,3.91541212096476e-05,2.0537864905217108e-05
581,581.0,0.9904089799435535,1.00584741798176,4.885463039843779e-05,1.4902259741986463e-05,2.842393863998734e-05,8.697603502687557e-06,2.1638498279647037e-05,3.383398501393263e-05,1.0017814623878503,0.99286714417499,0.9990569018614377,0.999376655160167,0.9985784845951337,0.999798185650074,0.9919253549772297,0.9987107273893086,0.9989268072933881,0.9904968500190372,0.9999822509431031,0.990901241606901,0.9905328726640036,0.99697943889835,0.9973485142003682,1.0012237803977528,0.996513237303248,0.9961949566756978,0.995555093479895,1.0039399262491742,0.9953698251819791,0.9956280054433668,0.9981527773467841,1.004876847868528,1.005628007227734,0.9944701241001633,0.9944453313482593,1.0012682952796728,0.9925366692041917,1.0012481044918198,1.4902259741986463e-05,3.383398501393263e-05,2.1638498279647037e-05,2.3746942552501285e-05,2.3809597713175848e-05,1.8432466798509818e-05,3.9360648643889214e-05,1.9439563682330174e-05,2.4922261994089563e-05,4.885463039843779e-05,2.454299684106231e-05,4.7704940647945795e-05,4.266996848599594e-05,2.41399804778455e-05,1.9489860824660176e-05,1.996518492957729e-05,2.5345213507617668e-05,3.674366711589342e-05,2.6307304278319457e-05,2.6317660265158204e-05,2.7693105493549505e-05,2.8479066793566107e-05,3.673237542541586e-05,3.197419700306989e-05,3.2712233171438735e-05,2.9173395571326888e-05,2.9032618282511034e-05,1.7033521491945666e-05,3.779265219350031e-05,1.992736158072063e-05
582,582.0,0.9904013414473296,1.0058576332762112,4.6079076832182696e-05,1.46386880101539e-05,2.6673683752874327e-05,8.26883636573447e-06,1.972759301924217e-05,3.188716333388622e-05,1.0016970287669702,0.9927760239634129,0.9990497398522731,0.9993763184714097,0.9985735223236543,0.9997073338790721,0.9918317278085262,0.9986174136528997,0.9989246233911651,0.9904013414473296,0.9999835150692002,0.9908074253626727,0.9904384853191504,0.9969726976729292,0.9972822558181176,1.0011222933843171,0.9965037442181606,0.9961005222199951,0.9955450568481399,1.0038100264441863,0.9953550444995687,0.9956108997332969,0.9980567412331958,1.0047250412506261,1.0054734892996067,0.9944518993370985,0.99442757995773,1.0011818629252898,0.9924414900264805,1.001146760545573,1.46386880101539e-05,3.188716333388622e-05,1.972759301924217e-05,2.1635051802607782e-05,2.1672738687554557e-05,1.7927851729967987e-05,3.716711023074862e-05,1.887012688269356e-05,2.267566203930521e-05,4.6079076832182696e-05,2.2345597620525577e-05,4.504836774052142e-05,4.025086711599443e-05,2.2002986719494316e-05,1.8016204133498162e-05,1.9365185974893253e-05,2.3088278278618505e-05,3.5053501388040384e-05,2.396286616845287e-05,2.5416597822298682e-05,2.5215730794476547e-05,2.59112410530583e-05,3.556669110581542e-05,3.075423533768131e-05,3.144524675482405e-05,2.6543629903245e-05,2.641732031320055e-05,1.6550057344678338e-05,3.5626774887479636e-05,1.9348069561090295e-05
583,583.0,0.9903984391984592,1.0058693616873622,4.5659095001397934e-05,1.3419676921528501e-05,2.5315108667498855e-05,8.819948952880234e-06,1.8132249124072613e-05,3.145363492101356e-05,1.001715981434521,0.9928374227040943,0.999131645078028,0.9994663044095616,0.9986580210941647,0.999726633740731,0.9919001485749676,0.9986361322629735,0.9990088951757939,0.9904788027661394,1.0000652083800385,0.9908844263956045,0.9905106753735311,0.9970610506261273,0.9973393527719607,1.0011421173993578,0.9965939263999446,0.9961658481846369,0.9956382586393623,1.0038336912936079,0.9954518540305213,0.9957088726862896,0.9981220783659707,1.0047534551417057,1.0055036442561573,0.9945553195775514,0.9945300516134202,1.001204239249058,0.9925078612508973,1.0011663961194774,1.3419676921528501e-05,3.145363492101356e-05,1.8132249124072613e-05,1.9858979584766796e-05,1.984012855139418e-05,1.640971270492489e-05,3.689985805532852e-05,1.7269216512796092e-05,2.0654698375672517e-05,4.5659095001397934e-05,2.0306261852122842e-05,4.4707957184653435e-05,3.9852033024221565e-05,2.0227885388611197e-05,1.6949599594478068e-05,1.7707915648339545e-05,2.1234366678101924e-05,3.552492158287406e-05,2.2048687457598287e-05,2.3326047198299407e-05,2.318254314496591e-05,2.3784176422341425e-05,3.696549834371979e-05,2.8298940781023853e-05,2.895935171772997e-05,2.4379807269688466e-05,2.427402399671374e-05,1.514652956738276e-05,3.528489969167591e-05,1.769456372752804e-05
584,584.0,0.990399493842543,1.0058818672642273,4.491625610491943e-05,1.2519162907372364e-05,2.4307820168256803e-05,9.334614372222637e-06,1.6761216069266904e-05,3.14772572746298e-05,1.0018241752567876,0.9930103348513116,0.9992711534177972,0.9996150612220474,0.9988063817594897,0.9998515226714862,0.9920937379520924,0.9987655343768569,0.9991620436144181,0.9906962141882297,1.000221286645482,0.9910977467548537,0.9907114108207027,0.997211058813997,0.9974952499031101,1.0012711744275102,0.9967456659952915,0.9963559639779384,0.9957929491281007,1.0039872725983872,0.9956089807796458,0.9958676323010438,0.9983200953265229,1.004925281909743,1.0056782030397693,0.9947158728275903,0.9946902464298231,1.0013234412344636,0.992695532602305,1.0012955058505766,1.2519162907372364e-05,3.14772572746298e-05,1.654042169795971e-05,1.8106343574490146e-05,1.805267652467345e-05,1.5518271015581894e-05,3.6826585477995305e-05,1.6323626171237792e-05,1.8718009381654056e-05,4.491625610491943e-05,1.8408136123433245e-05,4.399998673114583e-05,3.9527737914791096e-05,1.8462568601456538e-05,1.6376735700023008e-05,1.6761216069266904e-05,1.9402336496973137e-05,3.637259095146849e-05,2.015870283737902e-05,2.246851961896207e-05,2.1184876235731572e-05,2.1716343263058975e-05,3.843335707879668e-05,2.76372038922177e-05,2.8373697156480312e-05,2.2280198540872602e-05,2.219184471898919e-05,1.4284281927243172e-05,3.5439271146171756e-05,1.675638991272909e-05
585,585.0,0.9904032394193302,1.0058944140558215,4.244956715016405e-05,1.2100570480273922e-05,2.3205217240811503e-05,9.190495533100412e-06,1.648746565598301e-05,3.053922714812093e-05,1.0019301703939638,0.9931248499688443,0.9993371004857668,0.9996808205991784,0.9988744419809552,0.9999705779480326,0.9922234737329692,0.9988886420498779,0.9992345371304123,0.9908475584672117,1.0002975395603122,0.9912470922477873,0.9908480290445474,0.9972785278318385,0.9976017949679278,1.0013944187093162,0.9968085040695347,0.9964754124193923,0.9958543373802324,1.0041172604273085,0.995666861362549,0.9959256722247579,0.9984295396395266,1.0050633553913593,1.0058167937223441,0.994769961165955,0.9947445222021997,1.0014373569349417,0.9928156425906883,1.0014186275740737,1.2100570480273922e-05,3.053922714812093e-05,1.5080221045571547e-05,1.6500883779838356e-05,1.6447111183813824e-05,1.5337103437767038e-05,3.544442037443615e-05,1.609075492614395e-05,1.704527294137974e-05,4.244956715016405e-05,1.683749250782077e-05,4.159086619259587e-05,3.783613506665639e-05,1.681606553897177e-05,1.560270535302895e-05,1.648746565598301e-05,1.768393642439579e-05,3.5914923216494805e-05,1.8383022812469036e-05,2.238180530976339e-05,1.9335891490448754e-05,1.9834867518307133e-05,3.8304908117975327e-05,2.7876558022983807e-05,2.8702307695532675e-05,2.0335792346895094e-05,2.0256027799410926e-05,1.404662730996349e-05,3.439214688708256e-05,1.6501839490056016e-05
586,586.0,0.9904084099685698,1.0059062661111602,4.041262406524808e-05,1.1836119270668794e-05,2.2381400333641273e-05,8.475699676170078e-06,1.617758484983708e-05,2.8682480352126938e-05,1.0020179528756887,0.9931886597080685,0.9993715549759462,0.9997192879440229,0.9989103552090352,1.0000613487905816,0.9922941884396017,0.9989804271632037,0.9992706412529622,0.9909268895456179,1.0003328981540198,0.991326717376229,0.9909220908381287,0.9973190015390364,0.9976711989881414,1.0014913909240208,0.9968480250773808,0.9965382176150737,0.9958931326391618,1.0042098667472046,0.9957063876289376,0.9959665097419379,0.9984885516380851,1.0051536525792484,1.0059062661111602,0.9948080645498125,0.9947829710651673,1.0015307418801291,0.9928791402510238,1.0015152173192292,1.1836119270668794e-05,2.8682480352126938e-05,1.4889534515974382e-05,1.617758484983708e-05,1.6222044538465355e-05,1.5094001162332939e-05,3.340271739654538e-05,1.5748878927189397e-05,1.6947594014651383e-05,4.041262406524808e-05,1.7073828245098164e-05,3.9583016516830164e-05,3.5755728539191e-05,1.6520449922712386e-05,1.443363084505895e-05,1.6160244398825624e-05,1.7379842123837793e-05,3.3840113176671906e-05,1.8051083292518804e-05,2.1781177134738017e-05,1.8947786177235905e-05,1.9415983522898384e-05,3.6096916032775134e-05,2.711119595265442e-05,2.7951421656862384e-05,1.9830515871471773e-05,1.9774042416305285e-05,1.3871147888557383e-05,3.226367083575167e-05,1.6186636366203518e-05
587,587.0,0.9904137395300111,1.0059169593495387,4.439122263275084e-05,1.2630335586581992e-05,2.42583087048337e-05,8.696396332172103e-06,1.7120293968613587e-05,2.985777868660185e-05,1.0019707912065456,0.9930764153194522,0.9993406897444125,0.9996957449478445,0.9988849913558485,1.0000120455404804,0.992181290800704,0.9989302114224499,0.9992488259877039,0.9908089618749107,1.000317450982932,0.9912085331343827,0.9908082997648365,0.9972940504999284,0.997609428926169,1.001440003257692,0.996823218224969,0.9964223735322087,0.995867909802376,1.004141215208195,0.995680560711264,0.9959433561915172,0.9983780145919999,1.0050701830582054,1.005820478567283,0.9947799869173367,0.9947550246205299,1.0014832049031774,0.9927667406313746,1.0014636299636948,1.2630335586581992e-05,2.985777868660185e-05,1.7120293968613587e-05,1.8609973895644144e-05,1.8771831221767873e-05,1.588541937387406e-05,3.537793921284008e-05,1.650463736326794e-05,1.9916345649925017e-05,4.439122263275084e-05,2.0599046915812436e-05,4.3411586316289066e-05,3.818373530971661e-05,1.9021162249863606e-05,1.590968251040812e-05,1.7030271264505797e-05,1.9958564301408293e-05,3.4944559732371105e-05,2.0627210972182928e-05,2.2630902875979464e-05,2.1426377840199264e-05,2.1732652060438415e-05,3.673114720342977e-05,2.79225180508944e-05,2.876212462241021e-05,2.2225826427757453e-05,2.2195709435257112e-05,1.4784580335261125e-05,3.3515984179968215e-05,1.7069840948990635e-05
588,588.0,0.9904179621434035,1.0059271171713784,4.918616422502892e-05,1.4245228837046934e-05,2.6569805547047028e-05,9.529849466222061e-06,1.9190276023776217e-05,3.272322103696018e-05,1.0017363486242148,0.9928457386762959,0.9992109540961287,0.9995587591445073,0.9987505743369274,0.9997539646853332,0.9919358292575225,0.9986663162304783,0.9991184818629253,0.9905498620288445,1.0001987042971316,0.9909502945166007,0.9905578438784816,0.9971536264899501,0.997391688468016,1.0011696978650222,0.9966805997378663,0.9961892952472389,0.9957218343832248,1.0038382668480568,0.9955280761783579,0.9957899440288058,0.9981518809195505,1.0047416604550088,1.005488700257629,0.9946192245014386,0.9945949366029976,1.0012317744655073,0.9925213174429484,1.0011929355946554,1.4245228837046934e-05,3.246720491348095e-05,1.8360361127059467e-05,1.999927502515464e-05,2.0223002402940463e-05,1.76128503594259e-05,3.867432864434601e-05,1.8298866740868124e-05,2.156261941202262e-05,4.918616422502892e-05,2.2476340078256334e-05,4.802624362853286e-05,4.180392846163184e-05,2.0480554239518677e-05,1.8472575094314213e-05,1.914213479849393e-05,2.1478235744633565e-05,3.771154418369936e-05,2.213138502765174e-05,2.56877438467797e-05,2.289056213542601e-05,2.306726008689193e-05,3.917369531581e-05,3.1802606772229485e-05,3.272322103696018e-05,2.3691775504488867e-05,2.3664383376192475e-05,1.6510527437846866e-05,3.63392719309025e-05,1.9190276023776217e-05
589,589.0,0.9904198118484963,1.0059376348473805,4.742449465033956e-05,1.4319139877646424e-05,2.5785243432030987e-05,9.275999133166945e-06,1.899876478429373e-05,3.3665835411054066e-05,1.0016049972813412,0.9927307823478605,0.9991327507343837,0.9994767580610443,0.9986661280513368,0.9996020432611751,0.99181267756986,0.998508724121236,0.9990352313103033,0.9904198118484964,1.000121773799776,0.9908218720386515,0.9904312483251412,0.9970674818653931,0.9972727193939014,1.0010176039022987,0.9965962214811368,0.9960760447607451,0.9956380192541008,1.003677942702535,0.9954427000218988,0.9957039562528146,0.9980423671273971,1.0045678489923218,1.0053135392741146,0.9945364403988356,0.9945118160462939,1.0010891520293,0.9924010311885791,1.0010409159279061,1.4319139877646424e-05,3.1480946583351934e-05,1.727387102546211e-05,1.8822968812902878e-05,1.899876478429373e-05,1.759079472298674e-05,3.740558092120174e-05,1.829378148727365e-05,2.0211138982902874e-05,4.742449465033956e-05,2.1007742624139697e-05,4.6282685477575345e-05,4.0376905419513745e-05,1.9288254135093163e-05,1.8079276327379355e-05,1.9310695853262218e-05,2.0242723452866177e-05,3.643302474047718e-05,2.087604820522242e-05,2.626137876856438e-05,2.1645373323888598e-05,2.1829491362153718e-05,3.775921560045563e-05,3.272190911189323e-05,3.3665835411054066e-05,2.2487373774826313e-05,2.2446474945612598e-05,1.6472396600317797e-05,3.5193341058964816e-05,1.9355674919307393e-05
590,590.0,0.9904182432674528,1.0059494076482471,4.712593550058026e-05,1.3854578625509314e-05,2.5972389856190592e-05,8.986109923592228e-06,1.878871201256818e-05,3.279223306472849e-05,1.0017292575539594,0.9927951283046555,0.9991762613214884,0.9995228110954277,0.9987114737535349,0.9997312126246999,0.9918846969726621,0.9986380348724967,0.9990813299360488,0.9905001692424801,1.000166914400208,0.9909023430161581,0.990507914710279,0.997116427282865,0.9973595729260706,1.0011566036638038,0.9966498741636465,0.9961498807855338,0.9956946354283223,1.0038312977879629,0.9954980901567133,0.9957564537345414,0.9981220404461957,1.0047310343724414,1.0054791510085606,0.994596000678198,0.9945716150351392,1.0012209249280826,0.9924671068629953,1.0011795113876178,1.3854578625509314e-05,3.110827274402871e-05,1.8094299484003965e-05,1.9941756375510982e-05,1.9941406016233324e-05,1.711521868890633e-05,3.716407689845318e-05,1.783811027765801e-05,2.1170371009199456e-05,4.712593550058026e-05,2.1928895362340392e-05,4.594827280475609e-05,4.012659814562815e-05,2.0316858537566692e-05,1.8568671927438174e-05,1.874725930753255e-05,2.124250241640677e-05,3.614396005151286e-05,2.1961166763948152e-05,2.556353887806336e-05,2.27772760275152e-05,2.3011834653633315e-05,3.760769401403522e-05,3.186326419869859e-05,3.279223306472849e-05,2.376794862288007e-05,2.3700771113492202e-05,1.6004264510592518e-05,3.495594765229708e-05,1.878871201256818e-05
591,591.0,0.990413093352096,1.00596333084468,5.114206322019788e-05,1.5032694679447412e-05,2.8118633661177387e-05,9.585174712658736e-06,2.1164441017448122e-05,3.498206222261937e-05,1.0018689731779382,0.9929411808021827,0.9992880765518283,0.9996426182807783,0.9988311735045036,0.9998879682055086,0.992045807680528,0.998798716390561,0.9992072369318443,0.9906848458392389,1.000296569913732,0.9910857946606617,0.9906769547243488,0.9972404932215159,0.9975092501793085,1.0013212072993858,0.9967773929937433,0.9963059052044245,0.9958237525187118,1.0040226657131834,0.9956296004472098,0.9958898651083599,0.9982766334511811,1.0049413132217189,1.0056911384394556,0.9947258786289733,0.9947021900916957,1.0013729802308204,0.9926223204111194,1.0013446677640554,1.5032694679447412e-05,3.330221779793332e-05,1.9730136475462434e-05,2.1827110886283892e-05,2.177573561265588e-05,1.8732132603313607e-05,4.017268148009505e-05,1.9611441603867446e-05,2.3152610964309575e-05,5.114206322019788e-05,2.4002014384927458e-05,4.9805304429309115e-05,4.344489078671853e-05,2.2200694586799035e-05,2.1164441017448122e-05,2.040616940505983e-05,2.301116949240466e-05,3.873852440270993e-05,2.3772689323290877e-05,2.746082555818722e-05,2.4556487779872158e-05,2.4842983245737383e-05,4.010168125435581e-05,3.401315785362742e-05,3.498206222261937e-05,2.5574021682135097e-05,2.5493050410569343e-05,1.747588736421618e-05,3.759418485599797e-05,2.0439944455770005e-05
592,592.0,0.990404419636663,1.0059802997073803,5.259990379885206e-05,1.6772796107376705e-05,2.8822118132960353e-05,9.727812390092448e-06,2.197416424573199e-05,3.6771945568052274e-05,1.0020490911140063,0.9931231643135848,0.9993597464406822,0.9997231538518393,0.9989088031411715,1.0000842487169799,0.9922384123287283,0.9989958563117212,0.9992846051475228,0.9908893508702534,1.000370919880686,0.9912882208787852,0.9908740880097602,0.9973274642958342,0.9976806202781957,1.0015410221614867,0.996868946169787,0.9965126145146276,0.9959183287149865,1.004280349770352,0.9957266578045806,0.9959893994270392,0.9984904287701472,1.0052281659040943,1.0059802997073803,0.9948248057729248,0.9948010669023842,1.0015697790702032,0.9928169118684972,1.0015644665417163,1.6772796107376705e-05,3.391862989917794e-05,1.951879570266938e-05,2.1565449627927143e-05,2.1520022140098993e-05,2.0794297470201298e-05,4.1150637980631456e-05,2.1804616774012234e-05,2.292411127242977e-05,5.259990379885206e-05,2.3803005390534287e-05,5.124423244046787e-05,4.4587464584771456e-05,2.197416424573199e-05,2.259751345007118e-05,2.2646296386151275e-05,2.259316022680239e-05,3.9218644937768266e-05,2.3268287044370655e-05,2.9441882060889706e-05,2.3926475808707187e-05,2.4222832316707586e-05,4.0098839496673574e-05,3.585504728865688e-05,3.6771945568052274e-05,2.4778595911796947e-05,2.4709309183834747e-05,1.949761459825202e-05,3.8196467285854696e-05,2.2662504989338853e-05
593,593.0,0.9903922796553905,1.0060007167988962,4.998513910604588e-05,1.6701857871626812e-05,2.741425894535037e-05,9.264288164397297e-06,2.0980491760881916e-05,3.536666716138559e-05,1.0020329576129337,0.9931594071027687,0.9993583180989938,0.9997228257833549,0.9989063011506977,1.0000619229818963,0.9922760491711152,0.9989723538774684,0.9992754652093051,0.99093123049208,1.0003565731136692,0.9913301171896834,0.9909149972144434,0.9973310439914661,0.997691652327401,1.001534000182672,0.9968726855287531,0.9965410171090874,0.9959229771350597,1.0042747321313945,0.9957318650320963,0.9959960642312786,0.9985191990225026,1.0052235067235185,1.0059752773004542,0.9948304867574643,0.9948065884968936,1.001555244458456,0.9928547718972114,1.001557040565362,1.6701857871626812e-05,3.237413988116169e-05,1.8128805770821946e-05,2.004725253373929e-05,1.9977607731965414e-05,2.0553752232498857e-05,3.918232874580808e-05,2.153661104524861e-05,2.127891325951861e-05,4.998513910604588e-05,2.2093148550326523e-05,4.874346540089446e-05,4.2430923405613304e-05,2.0451955612451035e-05,2.1758694494041405e-05,2.2426768988610194e-05,2.0980491760881916e-05,3.725735806077448e-05,2.158066055089927e-05,2.8611112864994373e-05,2.2174880513672393e-05,2.2465390605844804e-05,3.7885896230784574e-05,3.4531802610848515e-05,3.536666716138559e-05,2.2918566895618796e-05,2.286018802212637e-05,1.9391033198802032e-05,3.6301716724411046e-05,2.2430638529095006e-05
594,594.0,0.9903767309425161,1.0060230138491582,5.229409882954485e-05,1.7875637625073537e-05,2.9419379522622992e-05,1.0291670784504597e-05,2.11189068752856e-05,3.9809220295579905e-05,1.0018637837305355,0.9929536486017001,0.9993247053125449,0.9996857589993836,0.9988676273912943,0.9998617212063488,0.9920544126193311,0.9987674701732586,0.9992312497929355,0.9906971210874796,1.0003144011547302,0.9910958905582042,0.99068852117323,0.9972891993502622,0.9975301661927166,1.0013204434980891,0.9968342114605541,0.9963099452129456,0.9958858620479581,1.0040277943001459,0.9956975686047174,0.9959681398184336,0.9982853804204216,1.0049468870022114,1.0056921703655253,0.9947931609412172,0.9947698117444516,1.0013659531376593,0.9926394458356854,1.0013437036701238,1.97965975132526e-05,3.521356057007185e-05,1.7875637625073537e-05,1.9704555941513792e-05,1.9601259494736043e-05,2.425717706481457e-05,4.1917362477156274e-05,2.5403509756813472e-05,2.0658044558544948e-05,5.229409882954485e-05,2.11189068752856e-05,5.1143982206201776e-05,4.505110541967207e-05,2.0154976192753257e-05,2.3996963270834807e-05,2.6491075832336068e-05,2.0690184113928977e-05,3.9809220295579905e-05,2.1322722800718848e-05,3.399649337270623e-05,2.2027300320269102e-05,2.2287695558866924e-05,3.999342144380103e-05,4.107394259600847e-05,4.207786809898411e-05,2.294680309256769e-05,2.2873260146023964e-05,2.2890430053027334e-05,3.9395531404877104e-05,2.6517698752724604e-05
595,595.0,0.9903578310322763,1.006045129879942,5.824967914056792e-05,1.890611466071907e-05,3.438774058768493e-05,1.2649292985971496e-05,2.257288099846715e-05,4.5008385561296825e-05,1.0015453440865512,0.9926586199385001,0.9991686007333392,0.9995179576844848,0.998700776772002,0.9995081192415658,0.9917357863195969,0.9984081466525013,0.9990640587017519,0.9903578310322763,1.0001524106229265,0.9907571084627994,0.9903618300178717,0.9971121541949662,0.9972385564521913,1.000943927076896,0.9966516617484831,0.9959812293848131,0.995700435398902,1.003595941614295,0.9955045010426559,0.9957719891464352,0.9979473455373614,1.0044724945100427,1.005211148573479,0.9945922577077326,0.9945708445216929,1.001020092583731,0.9923278789030211,1.000966746864004,2.632114393915454e-05,4.072703605975861e-05,1.890611466071907e-05,2.0766385566435127e-05,2.0673951647907344e-05,3.2407681576431426e-05,4.782728828526074e-05,3.401347813634458e-05,2.1442161663885098e-05,5.824967914056792e-05,2.1351114194242694e-05,5.710641757484152e-05,5.105237912208639e-05,2.137620304406271e-05,2.916697316949935e-05,3.51384432376502e-05,2.189603668284214e-05,4.5008385561296825e-05,2.257288099846715e-05,4.471103284314495e-05,2.3463045735463064e-05,2.3708132532541437e-05,4.4617607755551814e-05,5.387326953582908e-05,5.5148417001272645e-05,2.455256011394898e-05,2.4467351440683204e-05,3.039532597391745e-05,4.550230597262782e-05,3.5189414464114164e-05
596,596.0,0.9903358366478315,1.0060650039130243,5.740007876398419e-05,1.8368922410491716e-05,3.447830041439484e-05,1.2891224971928696e-05,2.1919920191833364e-05,4.490197005846712e-05,1.0015222843558422,0.9926734296030556,0.9991635733311979,0.9995169844288506,0.9987029894669679,0.9994901806646742,0.991756651261986,0.9983920161475159,0.999075998143508,0.9903866318156754,1.0001700210213893,0.990787152533768,0.9903863385223166,0.9971099681263239,0.9972350021471118,1.0009211315389008,0.9966506578369723,0.995995529769835,0.9957006481325759,1.003577715142424,0.9955057104945229,0.9957754094070425,0.9979621232998032,1.0044509004691797,1.0051892683916566,0.994596044610809,0.9945739424157181,1.0009993635310803,0.9923445366809521,1.000943799384185,2.7789361427974525e-05,4.022882903378678e-05,1.8368922410491716e-05,2.0162363687174927e-05,2.0118656799295977e-05,3.433114284358579e-05,4.709453757887347e-05,3.607586004721591e-05,2.0749168448337287e-05,5.694490354801219e-05,2.0446028782523457e-05,5.584123345230544e-05,5.019460155718355e-05,2.0832668938273616e-05,2.9612675074301923e-05,3.704920817202383e-05,2.1287523071793715e-05,4.4086343393866976e-05,2.1919920191833364e-05,4.668679090855348e-05,2.280623572007521e-05,2.3036626407999416e-05,4.3535475201242406e-05,5.609675496200819e-05,5.740007876398419e-05,2.3811570198535597e-05,2.373693668036971e-05,3.210774929729696e-05,4.490197005846712e-05,3.709487577445836e-05
597,597.0,0.9903118012680342,1.0060805749701816,5.701304474879719e-05,1.769633526961887e-05,3.349368146273235e-05,1.2485894502739335e-05,2.1349301455578363e-05,4.263224073113697e-05,1.001675868980226,0.992853028682241,0.9992930591071181,0.9996527856794227,0.9988437403364409,0.9996708919984593,0.9919517665378828,0.9985773998264635,0.9992303160397025,0.9906030714472325,1.0003269110915955,0.9910026802423603,0.9905886624876787,0.9972539466873022,0.9974095511027761,1.0011054496267207,0.9967969164673114,0.9961927132579083,0.9958483056843226,1.0037920612341475,0.9956538955427262,0.9959219966334582,0.9981721382103511,1.0046877382353,1.0054299574917405,0.9947466447576243,0.9947239254238311,1.001168747022625,0.9925331015602167,1.0011285253525788,2.750147826733782e-05,3.818518707622616e-05,1.769633526961887e-05,1.948289287478411e-05,1.9431425104972942e-05,3.381550348293417e-05,4.481770506200686e-05,3.546699381083971e-05,2.0145319094263858e-05,5.447194995684186e-05,1.997534649665416e-05,5.344324502052775e-05,4.787472833830108e-05,2.0186781989909956e-05,2.8923288657482822e-05,3.667434287631888e-05,2.0715813810017775e-05,4.201909994328198e-05,2.1349301455578363e-05,4.645353735285038e-05,2.218202239500121e-05,2.240607461615456e-05,4.1569152377778006e-05,5.5728413314458666e-05,5.701304474879719e-05,2.3092972951512006e-05,2.304347957673147e-05,3.178866924389243e-05,4.263224073113697e-05,3.672409798575845e-05
598,598.0,0.99028697756066,1.0060897820731896,6.769218502123336e-05,1.809760953920685e-05,3.690247449692735e-05,1.4758403178020978e-05,2.2455531059717883e-05,4.5846715681387716e-05,1.0018713942875168,0.9929280623606107,0.9994001324975768,0.9997630957489674,0.998957732290134,0.9998829845478769,0.9920276199998239,0.99879293535658,0.999352745117622,0.9907006154769975,1.0004526885333724,0.9910992044690801,0.9906706467323457,0.9973707017105853,0.9975419149689291,1.0013196598792913,0.9969196416002558,0.9962559780591014,0.9959737615615686,1.0040360500474772,0.9957831890462476,0.9960541709450749,0.9982262564118745,1.0049464647295923,1.0056898807092884,0.9948795078986848,0.9948554500148084,1.0013752678480372,0.9926044426518825,1.00134346677706,3.1576200049322875e-05,4.0830286519629705e-05,1.809760953920685e-05,2.0103864370754297e-05,1.998361762026564e-05,3.860353120558131e-05,4.789901152761362e-05,4.0272498477040756e-05,2.0812303601066013e-05,5.825336995341065e-05,2.073072680699457e-05,5.718358644459585e-05,5.123361167071096e-05,2.1006022751053864e-05,3.2495289461167085e-05,4.2739921056666326e-05,2.173662462296526e-05,4.5846715681387716e-05,2.2455531059717883e-05,5.5028303901587633e-05,2.331592959221651e-05,2.360587145789305e-05,4.5806771068415004e-05,6.625326554450199e-05,6.769218502123336e-05,2.4176180376619074e-05,2.415393397645105e-05,3.6682071593592754e-05,4.569604557326318e-05,4.280335438289612e-05
599,599.0,0.9902626181934837,1.0060905642438247,7.384692178890665e-05,1.7488137023378296e-05,3.8400726636979175e-05,1.651377115332564e-05,2.217265652979993e-05,4.865539926640528e-05,1.0020818200157027,0.993083963334849,0.999517280270035,0.9998809618996196,0.9990800612422688,1.0001063599117959,0.9921949540777637,0.9990217742209712,0.999474634460847,0.9908820979257881,1.0005728409918437,0.9912799701612198,0.9908430142757625,0.9974989463165593,0.9977213941204246,1.0015569462664282,0.9970516106915939,0.9964229278447971,0.9961094939714696,1.0042958215034197,0.9959248130521249,0.9962030724588504,0.9983905672073542,1.0052265782568304,1.0059718741566355,0.995022562486447,0.994997588393924,1.0015938587264954,0.9927670217553345,1.001579955452991,3.3473678402260166e-05,4.251812692198353e-05,1.7488137023378296e-05,1.956124050416253e-05,1.9369217408217362e-05,4.072072467713827e-05,4.969327651756763e-05,4.230716316502668e-05,2.012513539145731e-05,6.017501797367087e-05,1.9994732419250515e-05,5.908163890908639e-05,5.314809383670383e-05,2.059423007816411e-05,3.425851897194787e-05,4.5997548753238074e-05,2.1414077335500954e-05,4.8300974340441535e-05,2.217265652979993e-05,5.98525164002947e-05,2.3036224385608423e-05,2.338741627615299e-05,4.865539926640528e-05,7.234325890856242e-05,7.384692178890665e-05,2.38669460032046e-05,2.3850998154231707e-05,3.905441831704691e-05,4.767819914505451e-05,4.6055311304911305e-05


==> data/30_bounded_direct_pow_voltages744a_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,0.0002502966535094994,0.0010352975231905173,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826949764,1.0067586576240413,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,0.00022903995805458616,0.0009387425289003743,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318671003,1.0069127485044023,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,0.00020804438553943244,0.0008495192463158879,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.991953280954315,1.0069821961776224,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,0.00018912677097261446,0.0007687553085095858,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901656607,1.006990892956637,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,0.00017180944203703489,0.0006962586254580561,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644197101776,1.0069627311543807,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,0.00015599820901794924,0.0006317896884596437,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297969059,1.0069216030837886,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,0.00014311512619089972,0.0005741911273810769,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806348867,1.0068914010577956,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,0.00013107975610191877,0.0005209371168402239,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.0068960173893364,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,0.00012010411888685074,0.00047203511305670304,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454007662,1.0069593443913463,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,0.00011171312053556252,0.0004286227168260531,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797467457,1.007091066842586,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,0.00010539713637590927,0.0003892719257227008,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801388,1.0072440393851245,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,9.938519541679775e-05,0.00035284671996989835,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785601254,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,9.145221251335642e-05,0.000320325286958337,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464436,1.007384422015622,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,8.305415363450282e-05,0.00029203094171457436,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611104971097,1.0073457193590467,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,7.566873744279637e-05,0.0002654219857546267,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.9919273598627,1.0072760413047006,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,6.91314539550756e-05,0.0002402297423128404,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419299,1.0072106280001552,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,6.274937103818315e-05,0.00021744367467052347,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894205585083,1.0071761374293302,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,5.8543552912408375e-05,0.00019697769194452507,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886834361178,1.0071648989215474,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,6.225205630790396e-05,0.0001793704749132221,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956026234353,1.007160659642477,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,6.399078336199267e-05,0.00016321234160960403,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063404691365,1.007150178934776,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,5.8069806852968575e-05,0.00014797005215087773,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.991917059321898,1.007132264849045,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,5.37321409914458e-05,0.00013457268221449414,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087376128696,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,4.9826313444575274e-05,0.0001221790105515356,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242533108642,1.0070814174538365,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,4.613492214604411e-05,0.00011056938907214712,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200363497689,1.0070521245995312,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,4.274825027502387e-05,0.00010027354982870853,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.991914416201133,1.00702267927754,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,3.8723715517014936e-05,9.111102992236742e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097677862058,1.0069949017154496,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,3.5082853372503115e-05,8.265707285801966e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.9919053834951364,1.0069706121408455,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,3.231283977993484e-05,7.485384057875373e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997850852997,1.0069516307813142,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,2.96950727263207e-05,6.772532068785568e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.9918914943140701,1.0069389966892839,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,2.7087136691208215e-05,6.144849169491895e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790329388221,1.0069306242165519,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,2.4509861813759657e-05,5.578859333615082e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169306,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,2.2640179381845976e-05,5.057503260408563e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.9918376806943491,1.0069154164770442,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,2.0713645432091328e-05,4.583896456661897e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.9918178050713482,1.0069041654125683,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.8808581748003902e-05,4.1494855834848004e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367774,1.0068883443719907,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.7071154248058993e-05,3.756447411492071e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.9918274628233585,1.0068664043809723,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.545077561801262e-05,3.40737049201964e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918619982393049,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.4166460577547738e-05,3.094096767735177e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919099041367007,1.006798662556908,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.3130042440422309e-05,2.811877987276001e-05,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919656890676313,1.0067539082151076,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.2006440773879694e-05,2.5540209271741378e-05,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.9920238615841821,1.0067051299053558,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.2013761996029409e-05,2.3110971829598922e-05,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384382,1.0066549240932368,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.1240864403447091e-05,2.2518923958570898e-05,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.992126401233185,1.0066058872443342,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.029826991622033e-05,2.2433897657260657e-05,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921657713740096,1.0065606158242328,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,9.79618988530485e-06,2.371648818205901e-05,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921975351172004,1.006521706298517,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.053806607092488e-05,2.5207966594688673e-05,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.992222186919045,1.0064917551327706,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.1697485268730564e-05,2.4647540952432544e-05,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922402212358312,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.2369370247905727e-05,2.5247810075551666e-05,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922521325238471,1.006468616407516,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.1998870962093926e-05,3.082632421845464e-05,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922584152393805,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.091046657619947e-05,3.2479991141022417e-05,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922595638387193,1.0064996582345889,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.0534255782786886e-05,3.218966924855946e-05,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922560727781516,1.0065324048994537,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.06642761148869e-05,3.0605648800243215e-05,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.992248436513965,1.0065732277609183,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0640504905030269e-05,2.8458051400565435e-05,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024475,1.0066194768221681,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.0816697491987757e-05,2.8164504860305624e-05,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922227140385074,1.0066685020863904,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0571162145328615e-05,2.7319662826347618e-05,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.9922056637715347,1.0067176535567717,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,9.671163886844101e-06,2.4768377678237548e-05,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.9921865401895402,1.0067642812364987,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,8.778408008619516e-06,2.2652006978757947e-05,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.9921658847805341,1.006805735128758,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,8.043554429525638e-06,2.1752657852836473e-05,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921442390325272,1.0068393652367364,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,7.705542979727685e-06,2.0899237575285583e-05,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921221444335301,1.0068625215636204,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,7.38363492288363e-06,1.938343960802335e-05,1.0030561030098206,0.9946282039621849,1.0019870462643616,1.0032843165469851,1.002510104904383,1.0010659767052175,0.9940405434013505,0.9996006586376374,1.0031679543221583,0.9921623871167458,1.004644515990111,0.9931196536664135,0.9926221704262593,1.0014232953600974,1.0001292407685327,1.0034783177549105,1.0011041459100658,0.9990198414819018,1.0003309000710323,1.0055240484630878,1.0003789416784794,1.0004174997632231,1.0017364788966405,1.0059414331378937,1.0068155737694024,0.999571544100968,0.9997997377550472,1.0030424821043222,0.9943426883907767,1.0033573797421074,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.992100142471553,1.0068725541125965,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,6.867523878801169e-06,1.7859457559084547e-05,1.0030851243009076,0.9946178360009676,1.0019516300598934,1.003248773850947,1.0024738968672886,1.0010986147716419,0.9940251311298016,0.999632594431797,1.0031261601190717,0.9921328588670958,1.0045965681346851,0.9930930606895121,0.9926027105098987,1.0013922323984985,1.0001293650617191,1.003513465632335,1.001079249243923,0.9990139051076861,1.0003107123455472,1.0055739137099005,1.0003642540656486,1.0004077928899648,1.0017401143387799,1.005996701748622,1.0068725541125965,0.9995615950804745,0.9997883698932726,1.0030745635704608,0.9943304263083304,1.0033926571851288,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.9920787746346068,1.006867844491821,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,6.449892873793003e-06,1.689206612356015e-05,1.0030742053013253,0.9946045498439945,1.001897783736337,1.003192692288839,1.002415476339401,1.0010859343768486,0.9940055511183324,0.9996197294891921,1.0030633121490513,0.9921068917941114,1.004532195875393,0.9930699064510099,0.9925784191789555,1.0013373969789614,1.0001010135018165,1.0035001595372892,1.0010280109694654,0.9989950534148373,1.000261274616858,1.0055619669613993,1.0003158058698536,1.0003632410734868,1.0017228307156496,1.005982521122936,1.0068569513387151,0.9995088523898218,0.9997340541439702,1.0030619193379335,0.9943127425449731,1.003379184554311,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920585824107017,1.0068509007293318,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,6.133252757996679e-06,1.9845715396984342e-05,1.0029434348498312,0.9945516832865754,1.0018779306959804,1.003178953419847,1.0023991558423515,1.0009540903608654,0.9939489463321982,0.9994868926580213,1.0030481976344425,0.9920502050964988,1.0045150780685488,0.9930119546353379,0.9925220899551465,1.0013241922488718,1.000031416030198,1.0033637487140181,1.0010179033797102,0.9989297259688361,1.0002554118403069,1.0054225626731743,1.000315848606123,1.0003674029563931,1.0016507881980108,1.0058416080620247,1.006716572895334,0.9995139145201396,0.9997382550765014,1.0029297469933445,0.9942610022459535,1.0032428647144602,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.992040107287848,1.0068252624581346,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,5.8171957208265065e-06,2.328562586549018e-05,1.0028638462640895,0.9945363537024026,1.001873462643466,1.0031757130705383,1.0023954192449516,1.0008718444169902,0.9939338451939355,0.9994045042978538,1.003042821345878,0.9920329293239637,1.0045063839218236,0.9929957718715455,0.9925082377662124,1.0013234578022046,1.000001788241207,1.003284812295173,1.001016123134983,0.9989125616418302,1.0002523875134455,1.0053352899340853,1.0003159227766598,1.000368843802717,1.0016323863705423,1.0057515962680534,1.0066269316990253,0.9995150503107341,0.9997392769177653,1.0028475893400206,0.9942480589551836,1.0031633538589377,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920238907540571,1.006794469311236,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,5.624174009094016e-06,2.4073918218575147e-05,1.0028181467951804,0.9945168548430984,1.0018384659898427,1.0031387301382642,1.002361345817245,1.0008283944906096,0.9939132733015398,0.9993620376891218,1.003011099401002,0.9920139374355527,1.0044722275260518,0.992976381461406,0.9924882262835018,1.001291384626924,0.9999674716252681,1.0032389977293623,1.000985184465611,0.9988838859610717,1.000223196028018,1.0052894930411873,1.0002904378632498,1.0003460286830572,1.001604935155633,1.0057052912905415,1.0065819121697577,0.9994933748665591,0.9997169557720796,1.0028019232419059,0.9942194024091925,1.0031179088981348,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9920104742973388,1.0067620609216432,3.003860011698052e-05,3.7123284225114258e-06,1.2263362400012991e-05,9.444823222224282e-06,5.425148068637679e-06,2.4077237939789725e-05,1.002827874617526,0.994500454508154,1.0019401913238426,1.003256617335292,1.0024746752502665,1.000842442594011,0.9939042615154888,0.9993770954118822,1.003131147364479,0.9920104742973389,1.0045926909995957,0.9929717481600185,0.9924807958538787,1.0014032370966444,1.0000012832065992,1.0032428161190006,1.0010994371634157,0.9988733058810839,1.0003378449531772,1.0052892303348506,1.0004040613043899,1.000459333992511,1.0015924998513714,1.0057022573972139,1.0065783850962466,0.9996035159956753,0.9998277375638882,1.0028113431070762,0.9942223534470792,1.0031218692607289,2.2095128894277417e-05,3.7123284225114258e-06,5.425148068637679e-06,5.951824954195547e-06,6.195207144647668e-06,2.5781720386128716e-05,4.683613190108842e-06,2.6170186596272957e-05,6.6496884180309525e-06,5.587515725218654e-06,7.0261137243684904e-06,5.5069586729978615e-06,5.050491299913716e-06,6.572993910130906e-06,4.85968540422567e-06,2.5929339316616155e-05,7.129891815729564e-06,4.594903296276789e-06,7.53453353996677e-06,2.830795641700393e-05,8.138798913362253e-06,8.452121565054802e-06,5.025093786594003e-06,2.9515272105349847e-05,3.003860011698052e-05,8.877897927032262e-06,8.768778722898684e-06,2.4077237939789725e-05,4.3467987551841605e-06,2.5895042970883737e-05
64,64.0,0.9920004821024393,1.0067315769223621,2.857896577665651e-05,3.436863483433672e-06,1.1648578495143647e-05,9.010991618444048e-06,5.045286017473476e-06,2.2866720577696593e-05,1.0028576266771136,0.9945639679265914,1.0019559796016786,1.003274214749726,1.00249183735995,1.0008786172917223,0.9939728381096928,0.9994161010905848,1.003143370110783,0.992069793467498,1.0045965768377743,0.9930332403423056,0.9925472536624869,1.001423307024508,1.0000443761998523,1.0032767939935388,1.0011197623208492,0.9989486056243166,1.0003559924297876,1.0053183246211306,1.0004189816869484,1.0004714392386465,1.001676307537582,1.0057261105192763,1.0066008057867557,0.9996133946218052,0.9998378644649313,1.0028440806587051,0.9942909381968946,1.003155896685442,2.0982141602021392e-05,3.436863483433672e-06,5.045286017473476e-06,5.544192624028498e-06,5.796653099756547e-06,2.4538964072963586e-05,4.383406522021413e-06,2.485400821313572e-05,6.2302588691734834e-06,5.352514586963506e-06,6.5987695692368654e-06,5.2509173853620065e-06,4.765152087232852e-06,6.179704578126347e-06,4.573602608913142e-06,2.473108363687376e-05,6.755924808938505e-06,4.247773373370264e-06,7.202033721128901e-06,2.6982457449143957e-05,7.846883100099477e-06,8.219153731819149e-06,4.623741375538305e-06,2.808769051586079e-05,2.857896577665651e-05,8.584026735437158e-06,8.464565034949543e-06,2.2866720577696593e-05,4.051542391877846e-06,2.468235730507625e-05
65,65.0,0.9919948691410471,1.0067065569463993,2.6531840293534665e-05,3.1702051110310045e-06,1.0842602147561898e-05,8.267849522608749e-06,4.944179196741561e-06,2.103435092700438e-05,1.0028851552946174,0.994602303029835,1.0019884089882038,1.0033060390059017,1.002524978429199,1.0009079354926549,0.9940147993962923,0.9994463103916496,1.0031752228744382,0.992109268625569,1.004623934347461,0.9930737226512303,0.9925889710149841,1.0014576779711866,1.0000798527720738,1.003306947982015,1.001155475866378,0.9989940654939653,1.0003894293581792,1.0053412434770355,1.000450019771345,1.000499213047722,1.0017177327912619,1.0057456544507597,1.0066204258964417,0.9996436757961469,0.9998685321320689,1.00287096625315,0.9943301833601594,1.0031847934810387,1.9287242641292048e-05,3.1702051110310045e-06,4.944179196741561e-06,5.407730473811207e-06,5.652970454332422e-06,2.257725494926407e-05,4.0916466672536515e-06,2.2848488929978103e-05,6.142985395722247e-06,5.137574028726596e-06,6.556187880029029e-06,4.997693257323509e-06,4.498171788848004e-06,5.90887986774809e-06,4.202713377146584e-06,2.2785786123744476e-05,6.3513935623416186e-06,3.91250397148949e-06,6.717158430194252e-06,2.5005365653807182e-05,7.280113895066573e-06,7.588912430616432e-06,4.2183734084835485e-06,2.6065959566452716e-05,2.6531840293534665e-05,7.978477490856986e-06,7.883470295677243e-06,2.103435092700438e-05,3.76114760955941e-06,2.2739286748779832e-05
66,66.0,0.9919946730815846,1.006690540626762,2.5581835869705568e-05,3.198336935901432e-06,1.0543092255941837e-05,7.961035117289783e-06,4.939562035711465e-06,2.0453604602682364e-05,1.0028829814728584,0.9945808831951536,1.0020055534309968,1.003321563910711,1.0025442956414303,1.0009118890071291,0.9939970867369954,0.9994520171400164,1.0032004039851419,0.9920965277641758,1.0046492357401746,0.9930611371820068,0.9925738851177145,1.0014722666303806,1.0000739296225307,1.0033045707858348,1.0011718982122904,0.9989646271039248,1.0004064468258924,1.0053411188928938,1.0004679323918344,1.000516050640558,1.001684673632559,1.0057465265337904,1.0066215585113596,0.9996676762038725,0.9998913305781768,1.0028690547895855,0.9943058669733618,1.0031824848459014,1.884028939738663e-05,3.198336935901432e-06,4.939562035711465e-06,5.341924717709814e-06,5.6052174839078196e-06,2.1837553431087516e-05,4.138941686207848e-06,2.210801132311167e-05,6.1281879667429925e-06,5.2023147356491905e-06,6.570256970573498e-06,5.050104751517437e-06,4.563012927851639e-06,5.73923150959135e-06,4.356746715384792e-06,2.2125347050525954e-05,6.048442766462268e-06,4.044057896118837e-06,6.319325610373717e-06,2.4169903693397744e-05,6.777369160493155e-06,7.000497645307411e-06,4.369938695532052e-06,2.5167936477763488e-05,2.5581835869705568e-05,7.41752307317915e-06,7.352501621762691e-06,2.0453604602682364e-05,3.7622382617281366e-06,2.2082552664887595e-05
67,67.0,0.9920009315924765,1.0066870675964565,2.6246786867078886e-05,3.2962021641753944e-06,1.0596488913389163e-05,8.357457173177146e-06,4.709545251841934e-06,2.1250687272194503e-05,1.0029370477578041,0.9945539744799391,1.0019772497023356,1.0032872166184508,1.0025137115021592,1.0009709553643917,0.9939717636239631,0.9995137943808574,1.003167079873923,0.992068810756365,1.0046124197436888,0.9930326170619795,0.9925473245416506,1.0014382129808224,1.000069108083775,1.0033585667495648,1.0011395194419055,0.9989309929252311,1.0003741507839448,1.0054019666575709,1.0004371677180706,1.0004873079886019,1.0016527525768126,1.0058108826101477,1.0066870675964565,0.9996397285403907,0.999862228739836,1.0029238282805755,0.9942745951038564,1.0032364314138245,1.9693452538654095e-05,3.2962021641753944e-06,4.6358501558504995e-06,4.9558808470178164e-06,5.218322467863683e-06,2.2487140840323308e-05,4.230546702299007e-06,2.2769179520313682e-05,5.703108461154985e-06,5.263110246540656e-06,6.140689015472738e-06,5.1175311899907635e-06,4.631867125828094e-06,5.29689723265512e-06,4.709545251841934e-06,2.280759021737507e-05,5.547824640419431e-06,4.2607821607827275e-06,5.767923183377394e-06,2.4869322311102336e-05,6.152912515756533e-06,6.3405112590114154e-06,4.64349551208307e-06,2.5888056227621155e-05,2.6246786867078886e-05,6.721278568804243e-06,6.665838179426153e-06,2.1250687272194503e-05,3.801910780676113e-06,2.2780423945984084e-05
68,68.0,0.9920146823421456,1.0066979140266272,2.597319627459668e-05,3.169055129234555e-06,1.0321159859492566e-05,8.403790196548185e-06,4.65174311221759e-06,2.1202420962052822e-05,1.0028892926061115,0.9945150542330049,1.0019036023382302,1.0032061613046748,1.0024314061632311,1.0009191458012319,0.993928008958996,0.9994640333889541,1.0030747622117122,0.9920146823421456,1.0045107900938661,0.9929766854503381,0.9925006750196955,1.0013598149834233,1.0000107084928358,1.0033059685245924,1.0010624883105437,0.9988813884086122,1.0002981927489165,1.005347082117495,1.0003643484495677,1.0004158423569622,1.0016009241056008,1.00575760993336,1.0066348120338235,0.999570901034897,0.9997913109417078,1.0028731125825199,0.9942272519337055,1.0031840209958407,1.971444734998392e-05,3.169055129234555e-06,4.364002745052725e-06,4.65174311221759e-06,4.87691117030153e-06,2.2285759842646903e-05,4.036117867694911e-06,2.2540801748089598e-05,5.310082322672853e-06,4.991417668907887e-06,5.74761318648047e-06,4.852380352130785e-06,4.391145271392064e-06,4.913796734033722e-06,4.757165975792031e-06,2.2562797947496474e-05,5.1311815442475116e-06,4.154803573640329e-06,5.3179977932753066e-06,2.465910826636692e-05,5.631244001053362e-06,5.782844802270933e-06,4.520923395011134e-06,2.5680962334288264e-05,2.597319627459668e-05,6.124458069615051e-06,6.077934403564222e-06,2.1202420962052822e-05,3.664996162565641e-06,2.254748577810074e-05
69,69.0,0.9920359957611785,1.006717802240971,2.428020083839241e-05,3.010468132118097e-06,9.991269495958901e-06,7.664688664114538e-06,4.5623261100928505e-06,1.9863098530841583e-05,1.0028657384280137,0.9945827453694729,1.0020087900370367,1.0033168351521802,1.0025447652656767,1.0008928497425629,0.994008322584864,0.9994377941429302,1.003199380274486,0.992119627336892,1.0046476744645354,0.9930796893351334,0.9925879098588226,1.0014712933181935,1.0000634297888942,1.0032769435143032,1.0011728196220213,0.9989555495172097,1.0004089739483355,1.005314869323932,1.0004775501625902,1.0005288400085903,1.001672997920768,1.0057252548773756,1.0066029514746233,0.9996875140596472,0.9999067300547577,1.002845695725585,0.9943032665353049,1.003155295485424,1.8500138167157158e-05,3.010468132118097e-06,4.747128699683665e-06,5.271652494828356e-06,5.39391989939381e-06,2.0794812135005856e-05,3.777436775579046e-06,2.1011056813509395e-05,5.90270238547932e-06,4.623034560896615e-06,6.30883154995837e-06,4.500386104992295e-06,4.088496005935748e-06,5.3995915149069295e-06,4.5623261100928505e-06,2.1107199133435835e-05,5.637074363689079e-06,3.964253770006848e-06,5.813283125742957e-06,2.3070556709153136e-05,6.0831375665648655e-06,6.220967392760618e-06,4.301500392433328e-06,2.4037758287895068e-05,2.428020083839241e-05,6.475931408708615e-06,6.443337841765222e-06,1.9863098530841583e-05,3.4579604658154363e-06,2.108984370202439e-05
70,70.0,0.9920610733288127,1.0067396911013229,2.207364178157915e-05,3.03675111086638e-06,9.610372948455492e-06,6.672667300337672e-06,4.4271580040457155e-06,1.8062251504082176e-05,1.002778906721098,0.994626521993885,1.0020026737484011,1.0033118862313923,1.0025432402429086,1.0008073923474121,0.9940638144056668,0.9993540387252893,1.0032031247538402,0.9921933379135933,1.0046606526696227,0.9931560054202752,0.9926483539129998,1.0014686832607855,1.0000517844840198,1.0031918448301602,1.0011710381099597,0.9990085625097196,1.0004080343423247,1.0052361928196258,1.0004767628186984,1.0005274867968053,1.0017328952966187,1.005651057833337,1.006531460723086,0.9996875390223021,0.9999058856248458,1.0027600742720524,0.9943488669834781,1.0030705622109044,1.6815367531660732e-05,3.03675111086638e-06,5.124015742830739e-06,5.914460867017978e-06,5.945389409443105e-06,1.8915202762430816e-05,3.7760172578715378e-06,1.9126097881308347e-05,6.512810536387563e-06,4.4519843064391065e-06,6.800358285784325e-06,4.3606983045096184e-06,4.035919821400792e-06,5.970449774322215e-06,4.349181731301723e-06,1.9206012102087333e-05,6.245392776162239e-06,4.0191534625890855e-06,6.4065637039359764e-06,2.0981210336948015e-05,6.639507083661549e-06,6.760628223122894e-06,4.4271580040457155e-06,2.1857117250868317e-05,2.207364178157915e-05,6.915724539971911e-06,6.895143080012759e-06,1.8062251504082176e-05,3.4970188513274147e-06,1.9189960429695265e-05
71,71.0,0.9920851492864481,1.0067565394695162,2.0028329116595327e-05,3.270237250363075e-06,9.0861964895802e-06,5.8669122112836544e-06,4.56132319378843e-06,1.650731823889338e-05,1.0028752586858776,0.9946105831859998,1.0020297401993659,1.0033405803478472,1.0025711961290882,1.0009040664207658,0.9940500373428396,0.9994516231565322,1.0032324198087421,0.9921830421252051,1.0046933976659604,0.99314549331286,0.9926361632503102,1.0014973797013171,1.000087542101223,1.0032871625115836,1.0011976901781992,0.9989861808170083,1.0004351627143768,1.005326410465325,1.0005039925761816,1.0005527284074263,1.0017096110998778,1.0057383769220392,1.0066199136526244,0.9997176045936947,0.9999346841197199,1.0028571222753886,0.9943322024387836,1.0031663397096,1.5365865234258514e-05,3.270237250363075e-06,4.999343348652656e-06,5.787342772348094e-06,5.806956455634322e-06,1.73311740017878e-05,4.072628165468772e-06,1.7553838951348187e-05,6.281784753323167e-06,4.56132319378843e-06,6.42291536947348e-06,4.511274351010354e-06,4.284317343300662e-06,5.873115549591498e-06,4.35985611731008e-06,1.7559003592414034e-05,6.148584377992648e-06,4.406164912408237e-06,6.25217075483708e-06,1.9086138627282427e-05,6.409031756886968e-06,6.466475381038426e-06,4.854616032146275e-06,1.9836945823751406e-05,2.0028329116595327e-05,6.592948850386812e-06,6.580968273392166e-06,1.650731823889338e-05,3.838091487045639e-06,1.753713460467609e-05
72,72.0,0.9921034578754854,1.0067613062073861,1.8173839716404155e-05,3.229862904495951e-06,8.470028019768269e-06,5.218648036902351e-06,4.411900425089147e-06,1.5050917307375873e-05,1.002940375534034,0.9945830544046989,1.001973132593981,1.0032850319539894,1.0025163880195667,1.0009792981320103,0.9940202503915982,0.9995276222383866,1.0031791346017411,0.9921483940788896,1.0046379004522803,0.9931127224081188,0.9926053555507677,1.0014378798651622,1.0000793848264953,1.0033554391840929,1.001136703521174,0.9989471915645627,1.0003728307392339,1.0053906234347725,1.0004416006000778,1.0004888729771615,1.0016669803103682,1.0058015043081558,1.0066839281371818,0.9996564489252993,0.9998729989770041,1.002928360649303,0.9943026113607644,1.003234501436,1.4015896054613545e-05,3.229862904495951e-06,4.806056164241354e-06,5.527722759641002e-06,5.575047253015921e-06,1.5839656118930385e-05,4.017334106216719e-06,1.606228341889441e-05,6.020706830955504e-06,4.411900425089147e-06,6.077436979092489e-06,4.383253510127749e-06,4.202750200314845e-06,5.6306031141066076e-06,4.181196161403315e-06,1.6022771087407013e-05,5.90907809717746e-06,4.379733266814895e-06,5.975042543913236e-06,1.7348747130884108e-05,6.087371272722811e-06,6.094266762576848e-06,4.775755814665941e-06,1.800210209666354e-05,1.8173839716404155e-05,6.265037528755319e-06,6.251366991674239e-06,1.5050917307375873e-05,3.7885650957555396e-06,1.5994539879118224e-05
73,73.0,0.9921112333373249,1.0067469501767676,1.6846769409638087e-05,2.988092951266177e-06,7.843935090975042e-06,4.834659973252151e-06,4.07575420339145e-06,1.3911584002752561e-05,1.0029931362865505,0.9945508071347455,1.0019543895401009,1.0032730963817815,1.0025005555050979,1.0010350626719766,0.9939862289913005,0.9995821941422859,1.0031618199313899,0.9921112333373249,1.0046174760692856,0.99307665153824,0.9925727839399072,1.001425357312357,1.0000868618237113,1.003416918461297,1.0011247675151487,0.998914330871831,1.0003613304882997,1.0054508073634205,1.0004286715813961,1.000474516210233,1.001633272998599,1.0058633520311058,1.0067469501767676,0.999644501755665,0.9998602974304228,1.0029876851162205,0.9942731069194704,1.0032963670298953,1.2966480956249859e-05,2.988092951266177e-06,4.465736426184363e-06,5.135174715212977e-06,5.182941481720175e-06,1.4711728097056794e-05,3.6854458738962313e-06,1.4960288253724391e-05,5.623117666583517e-06,4.050568710004289e-06,5.674355667564007e-06,4.027955311537939e-06,3.85679634828353e-06,5.227239155897274e-06,3.7938741988773237e-06,1.4786070147481567e-05,5.483459905610808e-06,4.07575420339145e-06,5.541157662915635e-06,1.605171014417141e-05,5.63647330497319e-06,5.625386832771077e-06,4.438078343457335e-06,1.6677462318057945e-05,1.6846769409638087e-05,5.816006470177837e-06,5.800894503634374e-06,1.3911584002752561e-05,3.5190874628046126e-06,1.475836220335453e-05
74,74.0,0.9921051895091774,1.0067117141066895,1.5712659526793084e-05,2.9652683682395615e-06,7.591785905476353e-06,4.347745367189525e-06,4.117746225186934e-06,1.2955574635878993e-05,1.0028947953384222,0.9945436129890052,1.0019372383821572,1.0032562111901921,1.0024846991317709,1.0009323241807164,0.9939831063212983,0.9994781367742356,1.0031520935365363,0.9921207486712917,1.004614321828222,0.9930839384214025,0.9925736650200677,1.0014045208861426,1.0000419455432514,1.0033094701525,1.0011022471924031,0.9989098259819695,1.0003373549738788,1.0053401448978199,1.0004017855435234,1.000444562973468,1.0016292401390525,1.00575123792574,1.0066363662508193,0.9996163156175565,0.9998319557402452,1.002888014114829,0.994267143088942,1.0031896562194287,1.2078772383246823e-05,2.9652683682395615e-06,4.599757739316205e-06,5.363564812644421e-06,5.381668364132766e-06,1.3743385907920513e-05,3.611874236847854e-06,1.3992293858116186e-05,5.947431852658887e-06,4.052347805264809e-06,6.198959658714799e-06,4.055888488737721e-06,3.7962467487251304e-06,5.404725555415643e-06,3.7248654260470195e-06,1.3752399343922364e-05,5.595635591534663e-06,4.117746225186934e-06,5.632998775215106e-06,1.4965537922774908e-05,5.664485189128158e-06,5.627260283203924e-06,4.465780354271427e-06,1.5552963015018474e-05,1.5712659526793084e-05,5.742230616625802e-06,5.765472286172565e-06,1.2955574635878993e-05,3.560782013029021e-06,1.372500017950679e-05
75,75.0,0.9920879586114959,1.0066749761949592,1.443652248255754e-05,3.1050289421256146e-06,7.623017131224965e-06,3.660122913283861e-06,4.596883393903922e-06,1.1926311581922336e-05,1.0028223872591282,0.9944966612175462,1.0019406951111027,1.003262375058394,1.0024932247986018,1.0008622022190168,0.9939396105411498,0.9994076758298236,1.003168149050783,0.9920898474961509,1.0046388093516534,0.9930517351230578,0.9925341121424924,1.0014140900506412,1.0000039116919401,1.0032376300770411,1.001115520137948,0.9988660376077269,1.0003514944387328,1.0052734243401762,1.0004198043248598,1.0004650486964757,1.001589895215717,1.0056871660051032,1.006574692914771,0.9996384216424786,0.9998527540939819,1.0028189343249634,0.994219123731711,1.0031182061141652,1.1090783309817753e-05,3.1050289421256146e-06,5.220169343372394e-06,6.078374419506094e-06,6.127530585902119e-06,1.262369581369458e-05,3.831776219584306e-06,1.2826455293014606e-05,6.91963840411374e-06,4.596883393903922e-06,7.477880150168783e-06,4.585063456697996e-06,4.092077887498986e-06,6.098605309950352e-06,3.7552929541855933e-06,1.2673855343120788e-05,6.2339166143522286e-06,4.29009625691898e-06,6.263992382488344e-06,1.3794817986452182e-05,6.294892294472833e-06,6.2435002666970255e-06,4.602651523093732e-06,1.4306154021099988e-05,1.443652248255754e-05,6.373236570536141e-06,6.3955077972174565e-06,1.1926311581922336e-05,3.77982406396673e-06,1.2645979268315773e-05
76,76.0,0.992063652460543,1.0066613985065787,1.3825741632980492e-05,3.3498725888247445e-06,7.695531330120794e-06,3.378987295577214e-06,5.28181830346813e-06,1.1728952881646272e-05,1.0028905195853763,0.9944700262948685,1.0019774679399005,1.0033106577041926,1.0025356396907779,1.0009340080951112,0.9939148337376486,0.9994791937655791,1.0032130547860405,0.9920697696670704,1.0046868639712576,0.9930301703541335,0.9925127581042079,1.0014631298695917,1.0000366683790054,1.003315968223535,1.0011706171890966,0.9988346841207549,1.0004104363357962,1.0053539066040136,1.0004839634110463,1.0005286405840916,1.0015518401147168,1.0057702157503652,1.0066613985065787,0.9997134234653716,0.9999254658174542,1.0028972300861114,0.9941920107023556,1.0031964528345931,1.0938174252745794e-05,3.3498725888247445e-06,5.28181830346813e-06,6.096401510726987e-06,6.1984026681021096e-06,1.2339461774680371e-05,4.298645228380525e-06,1.2482082702004423e-05,7.071563515697692e-06,5.6334363867670245e-06,7.800762031079288e-06,5.6163997764205275e-06,4.693852029133602e-06,6.150211237632379e-06,3.4906352151337766e-06,1.2424574175111063e-05,6.269781856143659e-06,4.550505554369338e-06,6.313169464023452e-06,1.337480287949096e-05,6.3996403964453175e-06,6.356684757117375e-06,4.883092020506699e-06,1.3759240787200374e-05,1.3825741632980492e-05,6.562697987037541e-06,6.543282194382426e-06,1.1728952881646272e-05,4.043017945063437e-06,1.2389036151308077e-05
77,77.0,0.9920363828725822,1.0066854603596382,1.3430823360070258e-05,3.2652594978910094e-06,7.524234802044372e-06,3.3772934970451836e-06,4.918418079151534e-06,1.1779008940221495e-05,1.0028982702898137,0.9944233518631628,1.0018886213858058,1.0032126056753092,1.0024424420443223,1.0009367536613907,0.9938656302259824,0.9994808376103431,1.003119504930411,0.9920214235491815,1.0045946919785698,0.9929795255409283,0.9924662633881096,1.0013623581430442,0.999982413880783,1.0033140276929045,1.0010678784467655,0.9987735886125894,1.0003068215973097,1.005341316697795,1.0003792903363824,1.0004172224580534,1.001491774008684,1.0057509229702488,1.0066430101651762,0.9996156852451508,0.9998258169245002,1.0029016798177284,0.994139785394961,1.0031939168034856,1.1051118941090685e-05,3.3473443363469837e-06,4.909629270308021e-06,5.666983483101473e-06,5.781632203185222e-06,1.2318698143727834e-05,4.396346288681664e-06,1.2431389351742602e-05,6.638105438468204e-06,6.020256676492441e-06,7.437178039482024e-06,6.036475623520021e-06,4.856629950627959e-06,5.7332906567952096e-06,3.2652594978910094e-06,1.2393003421988885e-05,5.833337010697004e-06,4.5427059176967285e-06,5.882622487807228e-06,1.3131805543078556e-05,5.9706028947283736e-06,5.9168212908084665e-06,4.918418079151534e-06,1.3393829105206687e-05,1.3430823360070258e-05,6.154909212310702e-06,6.117553483293269e-06,1.1779008940221495e-05,4.011811340475014e-06,1.2359454072335563e-05
78,78.0,0.9920102616638771,1.0067209100845853,1.305388977168867e-05,3.0624737101125745e-06,7.259838349176146e-06,3.417265168887018e-06,4.712713177818318e-06,1.1734239163094324e-05,1.002976068932204,0.9943919951894642,1.0019515199833502,1.0032819005223834,1.0025154108747698,1.001015231527625,0.993834370688396,0.9995532063843139,1.0032056617555172,0.992010261663877,1.0046919830051715,0.9929681236251087,0.9924421457028583,1.001434249923709,1.0000259388556776,1.0033990489407927,1.00113949340858,0.9987428859720457,1.000379909210335,1.0054230914123377,1.0004550777196857,1.0004947786686742,1.0014618421022499,1.0058283635974015,1.006720910084585,0.9996957036027578,0.9999048407884036,1.002984844527308,0.99410957992577,1.0032786308022474,1.0973822903456707e-05,3.0876968794385724e-06,4.712713177818318e-06,5.3977029851795195e-06,5.498720237728805e-06,1.228404888522197e-05,4.045978557296286e-06,1.2425076353113723e-05,6.279819101795235e-06,5.554804360026597e-06,7.057300142173817e-06,5.56221945734326e-06,4.470229871753617e-06,5.491563437767328e-06,3.0624737101125745e-06,1.2215441623540725e-05,5.588058941295448e-06,4.236156859802659e-06,5.646717158288489e-06,1.2773988655987172e-05,5.72866974821978e-06,5.686048927337441e-06,4.59875234053054e-06,1.2976473529898418e-05,1.305388977168867e-05,5.899002331144822e-06,5.862486587920121e-06,1.1734239163094324e-05,3.697992967380262e-06,1.219306180892921e-05
79,79.0,0.9919888376177384,1.0067383200931015,1.310960545561217e-05,2.7783860957647246e-06,7.138266553962669e-06,3.5877873354227237e-06,4.535042443141064e-06,1.2032718052720911e-05,1.0029266956476663,0.9944047435462506,1.0019359857304104,1.0032654774466438,1.0024981203481258,1.0009630672728438,0.9938529727254375,0.9995013508023622,1.003192874680847,0.9920381986327963,1.004685914998121,0.9929935028316559,0.9924642459281885,1.0014083300587602,0.9999988383273811,1.003333952568668,1.0011097681624443,0.9987639032510938,1.0003475586405406,1.005349698352823,1.000418174631739,1.0004555123966798,1.0014866665131938,1.0057515299179298,1.0066456014297964,0.9996559373122663,0.9998657727653395,1.0029358634109948,0.9941240220766588,1.0032139103223225,1.1123026079430589e-05,2.9930069787668554e-06,4.535042443141064e-06,5.1032777659804055e-06,5.204600900790094e-06,1.2559465529227698e-05,3.871318553626411e-06,1.269724831057276e-05,5.894242845852931e-06,5.266276665724907e-06,6.612126208630715e-06,5.250825268186277e-06,4.243023277301204e-06,5.224360344029562e-06,2.7783860957647246e-06,1.2428060085845528e-05,5.329267318654397e-06,4.135616303111389e-06,5.390911186311803e-06,1.2811855627663483e-05,5.470796874284201e-06,5.462319815063157e-06,4.501353457850015e-06,1.2990919817785936e-05,1.310960545561217e-05,5.5956822083987445e-06,5.577272036414922e-06,1.2032718052720911e-05,3.5397452230605358e-06,1.2415645889076566e-05
80,80.0,0.9919734073856707,1.0067362901094592,1.310759067964556e-05,2.6696267741829318e-06,6.923560412416618e-06,3.6919408429470556e-06,4.298524540360854e-06,1.1985819526774255e-05,1.0029262720259218,0.9944465425548686,1.0019469407019017,1.0032794895663362,1.0025110541474098,1.000966869264196,0.9939048964862185,0.9995077761992596,1.0032101101103001,0.9920957409974599,1.0047076661968397,0.9930516629614162,0.9925186130565524,1.001431343333463,1.0000304812162533,1.0033457645229862,1.001135908990661,0.9988207865039918,1.0003755479446252,1.0053565784785723,1.0004467824602932,1.0004842812376737,1.0015446214595083,1.0057534479239205,1.0066478562059866,0.9996835758213662,0.9998931897822613,1.0029418781620096,0.9941692187433923,1.0032255665021201,1.1055309912008244e-05,2.886584110774112e-06,4.268651180660965e-06,4.732378704511262e-06,4.841822424933431e-06,1.2474726331966199e-05,3.682046453747974e-06,1.2607881846163837e-05,5.445460058539585e-06,4.947424978172258e-06,6.0951920774904495e-06,4.921860264596488e-06,3.995881824216487e-06,4.871795511688044e-06,2.6696267741829318e-06,1.2450905844752857e-05,4.976305699012336e-06,3.951695707775731e-06,5.039591870469755e-06,1.2808888147725168e-05,5.138708316832605e-06,5.167017672209025e-06,4.298524540360854e-06,1.3003027318765957e-05,1.310759067964556e-05,5.247308797238046e-06,5.239484617804216e-06,1.1985819526774255e-05,3.36054622525277e-06,1.243475495422714e-05
81,81.0,0.9919647045862268,1.0067204266860774,1.3066188220766936e-05,2.794052355550072e-06,6.739224510442563e-06,3.8241851079337065e-06,4.1017424941391584e-06,1.197528292950106e-05,1.0029220292093206,0.9944711907273913,1.0019397762886355,1.0032703612225709,1.0025040075459242,1.0009666277912104,0.9939320122116108,0.9995084355727747,1.00320107129548,0.9921208119218949,1.0046984445771912,0.9930777897127093,0.9925466624531415,1.001428752615674,1.0000413386701297,1.0033481914027975,1.0011360046184894,0.9988543635075937,1.0003762395372766,1.00535715407277,1.0004478000035975,1.0004837559692987,1.0015778675049278,1.0057536391162256,1.0066492421787734,0.9996863527950312,0.9998948867302377,1.0029451141319556,0.9941887538196299,1.003227802214134,1.1213347298930335e-05,2.8943633542302634e-06,3.9336450857082075e-06,4.338082315581762e-06,4.437318860759175e-06,1.2500439094479896e-05,3.5623749445574706e-06,1.265454294570284e-05,4.967913615740985e-06,4.570490354047055e-06,5.5649887876479795e-06,4.5597939091213525e-06,3.791840785271056e-06,4.48530594281282e-06,2.794052355550072e-06,1.2572915859360384e-05,4.589483810127249e-06,3.82312852034117e-06,4.654831625704023e-06,1.2893233454404903e-05,4.76658976748741e-06,4.818278419529695e-06,4.1017424941391584e-06,1.304767953449097e-05,1.3066188220766936e-05,4.874256762005185e-06,4.868345723625398e-06,1.197528292950106e-05,3.32056877003733e-06,1.2535709771614754e-05
82,82.0,0.9919634628379584,1.006696336375375,1.2760939933299741e-05,2.7773041926470066e-06,6.589603765110653e-06,3.7452468648470502e-06,4.116278102948836e-06,1.174696436788568e-05,1.0029879836046731,0.9944353256424987,1.0019872554452043,1.003324371351356,1.0025556149696284,1.0010300770326501,0.9938979907348297,0.9995716173717926,1.0032525772021808,0.992088710974165,1.0047518624587084,0.9930463221996515,0.9925162607101603,1.001480143208205,1.0000638797383228,1.0034076698527863,1.0011894625023312,0.9988134674570159,1.0004298244655925,1.0054094424766118,1.000501127171681,1.0005340069140274,1.001527169102137,1.0058005885630112,1.006696336375375,0.9997428364393209,0.9999508245538952,1.0030143858082945,0.9941568773776357,1.003287514485536,1.1037937227686172e-05,3.033039329563605e-06,3.664400458251748e-06,4.116278102948836e-06,4.166788757110594e-06,1.2204737977615068e-05,3.572362779472192e-06,1.2354151746265014e-05,4.69770548133716e-06,4.308061132382341e-06,5.32045660803776e-06,4.320387154961042e-06,3.7028051305490765e-06,4.260324991431048e-06,2.7773041926470066e-06,1.2358478119516591e-05,4.418156948448613e-06,3.870018580198057e-06,4.51647276004573e-06,1.2615359391694268e-05,4.6850900263457346e-06,4.731306364331307e-06,4.131363705262708e-06,1.2747820033704825e-05,1.2760939933299741e-05,4.93565469997824e-06,4.8918537184719385e-06,1.174696436788568e-05,3.427245225532991e-06,1.2314648008344511e-05
83,83.0,0.9919704157594182,1.006669528222044,1.1822944111622978e-05,2.7371400557290503e-06,6.499045153716815e-06,3.1958226702523284e-06,4.270857084988408e-06,1.0854368888444628e-05,1.0029932094981509,0.9943452067546358,1.0019231707143046,1.003256140137202,1.0024888409097406,1.0010376951106543,0.9937955830897914,0.9995799977632323,1.003179165966689,0.991970415759418,1.0046706643851473,0.9929288624746888,0.9924115469452792,1.0014065545513624,0.9999979892516427,1.0033983283662335,1.0011163668923508,0.9987020116997922,1.0003583909818339,1.0053869511170004,1.0004287126517222,1.0004598517584742,1.00140418457413,1.0057700355742274,1.0066650111517443,0.9996724571270854,0.9998801476811386,1.0030226563772244,0.9940557767257907,1.003278547648776,1.013009113679268e-05,3.233202530421336e-06,3.923024229118815e-06,4.487462307880837e-06,4.451296717687113e-06,1.1201834120291631e-05,3.711183131058044e-06,1.1329721231095298e-05,4.954642829887306e-06,4.270857084988408e-06,5.529464802163576e-06,4.32400540068653e-06,3.7491844278741045e-06,4.660960394780394e-06,2.7371400557290503e-06,1.1374345833656076e-05,4.8610736477894006e-06,4.201456469984868e-06,4.9826567132776e-06,1.16201460381311e-05,5.186781702124149e-06,5.325818365593222e-06,4.49235896859618e-06,1.1767728796753248e-05,1.1822944111622978e-05,5.418211724898451e-06,5.377492887597471e-06,1.0854368888444628e-05,3.657370253082881e-06,1.1334529809497091e-05
84,84.0,0.9919857019813253,1.0066451212398668,1.1213750054318999e-05,2.7431094998462074e-06,6.526649638867225e-06,2.8895888948359038e-06,4.320850027841742e-06,1.0540132113023826e-05,1.002959278380842,0.9943955969498083,1.0018916509386644,1.003223434532571,1.002454299180081,1.0010027116770048,0.9938473337713072,0.9995431281444983,1.0031459453739555,0.992018765228458,1.0046354817270615,0.9929763997047939,0.9924637207650482,1.0013704798394671,0.9999943445653855,1.0033634584041669,1.0010791011703144,0.9987708733644018,1.0003223123841019,1.005361082184482,1.0003916278581468,1.0004229608860093,1.0014800547738651,1.0057435398472787,1.0066398490880257,0.9996386164126465,0.9998447931618035,1.0029910510269553,0.9941160743686476,1.0032442591714203,9.801368394079072e-06,3.4736717048813837e-06,4.171509389192647e-06,4.78096584580188e-06,4.74056975603735e-06,1.0752586576368725e-05,3.924087000952278e-06,1.0775643940670493e-05,5.299632423119686e-06,4.2356119550771994e-06,5.912625216218318e-06,4.320850027841742e-06,3.842673540450236e-06,4.983167900470495e-06,2.7431094998462074e-06,1.0983741482734648e-05,5.157455738042671e-06,4.574564595926474e-06,5.273279743501744e-06,1.1098539652601366e-05,5.468032978948672e-06,5.688852726700918e-06,4.842118971541201e-06,1.1147204796592313e-05,1.1213750054318999e-05,5.60372784822725e-06,5.583894144259481e-06,1.0540132113023826e-05,3.927032147092698e-06,1.093908900149676e-05
85,85.0,0.9920070801830654,1.0066281369348984,1.0868001838131233e-05,2.571854352789132e-06,6.267743960113963e-06,2.842918642227446e-06,4.014191466902755e-06,1.0251529252347931e-05,1.0029153585573036,0.9943903770112634,1.0018678768629812,1.0032007081927283,1.002435547705364,1.0009619787889734,0.993843865467211,0.9995011632100138,1.003134657234125,0.9920236532840385,1.004631242279867,0.9929841729368756,0.9924649809906828,1.0013530506781787,0.9999759981071383,1.0033254167929082,1.0010616695256203,0.9987612141494193,1.0003056348673363,1.0053170845893633,1.000374214432173,1.0004073105783973,1.0014672240027667,1.0056929714399931,1.0065897959337096,0.9996200847779388,0.9998265919470617,1.0029526385858427,0.9941097398091682,1.0032066402764657,9.509029615663713e-06,3.372363299630599e-06,3.8918739419038945e-06,4.474676281788148e-06,4.473279111696373e-06,1.0373600173184013e-05,3.7815005640086733e-06,1.0313178528867243e-05,5.107376519522782e-06,3.938644832067633e-06,5.8240358154365875e-06,4.014191466902755e-06,3.6425617529692897e-06,4.681368868717461e-06,2.571854352789132e-06,1.0720616142549061e-05,4.846653843283532e-06,4.408756580218766e-06,4.969373510429527e-06,1.0802267545475264e-05,5.180967579947126e-06,5.3861698118920875e-06,4.648610903933753e-06,1.0807585155872413e-05,1.0868001838131233e-05,5.374277274403053e-06,5.338024334397154e-06,1.0251529252347931e-05,3.788409792767945e-06,1.067154011262177e-05
86,86.0,0.992031714056191,1.0066235968131934,1.0055412501758508e-05,2.410090480984389e-06,5.8004988274375856e-06,2.560114931926701e-06,3.9869694205911084e-06,9.305777268940527e-06,1.002933151615181,0.9944449824953268,1.0018801351875586,1.0032138135826585,1.0024488275369854,1.0009761920660452,0.9939016233809475,0.9995137578025481,1.0031512124258866,0.992092620669013,1.004656738571647,0.9930553601141873,0.9925223881514038,1.0013723848240477,1.000011370950065,1.0033513360691952,1.001080730982441,0.9988249014560998,1.0003257162197925,1.0053461193672975,1.0003938782686497,1.0004261369248133,1.0015379228327632,1.005723972128013,1.0066235968131934,0.9996410084537558,0.9998475579299967,1.0029744123855138,0.9941677094316856,1.0032326018439717,8.646376066320456e-06,3.1903194006471034e-06,3.5303647006192183e-06,4.06376152031126e-06,4.060423468275631e-06,9.436791717154376e-06,3.6532146777597235e-06,9.38898521929756e-06,4.658260768135146e-06,3.930762374199986e-06,5.362657198832323e-06,3.9869694205911084e-06,3.574462197045905e-06,4.2777288816201516e-06,2.410090480984389e-06,9.804940100987621e-06,4.44221876793939e-06,4.270357088786855e-06,4.563211194962508e-06,9.956281238965277e-06,4.763992002670783e-06,4.956647043342227e-06,4.514103716742345e-06,1.0019808085238325e-05,1.0055412501758508e-05,4.935969750467245e-06,4.902276724564909e-06,9.305777268940527e-06,3.593527807376148e-06,9.759273438590614e-06
87,87.0,0.9920567672922537,1.0066346017816385,9.115687418251424e-06,2.268012104786345e-06,5.383790249226513e-06,2.2302202884677593e-06,3.705087470747342e-06,8.420350422111713e-06,1.0028503599735188,0.994453731544289,1.0018671917094264,1.0031950253053907,1.0024300399003085,1.000880857364093,0.9939131789415407,0.9994181975352938,1.003134035480705,0.9921124354270523,1.0046455976398587,0.9930726508009239,0.9925342876197768,1.0013519231662464,0.9999728203190728,1.003252071909795,1.0010576327665963,0.9988337971644324,1.000300118947926,1.005235804462718,1.0003663488091672,1.0003984492911602,1.0015521477465847,1.0056110904697448,1.0065094588676584,0.9996120299945916,0.9998193546773326,1.0028840001837975,0.9941807427186189,1.0031329916950267,7.83152990621017e-06,3.146602999385639e-06,3.20370699995436e-06,3.6933636830823034e-06,3.687354050069459e-06,8.539825703320481e-06,3.705087470747342e-06,8.495232329974082e-06,4.247906671421147e-06,4.077955699497317e-06,4.9173500973930795e-06,4.132182935090841e-06,3.6951077277423877e-06,3.902874283593089e-06,2.268012104786345e-06,8.871642540121465e-06,4.061044992140104e-06,4.380587433035501e-06,4.17600703813171e-06,9.014389640500639e-06,4.355767297389621e-06,4.525407348813651e-06,4.6292296704542256e-06,9.086982664200632e-06,9.115687418251424e-06,4.509754083079464e-06,4.47679555343924e-06,8.420350422111713e-06,3.5157305743708545e-06,8.830238138487022e-06
88,88.0,0.9920794035828071,1.0066565703504446,8.427461721863621e-06,2.155103697425767e-06,5.119881035867106e-06,2.052222836708943e-06,3.5762487166081466e-06,8.023761101860028e-06,1.0028344450482014,0.9945146271672539,1.0018569799027186,1.0031832124653501,1.0024160516759482,1.0008647532007766,0.9939774201381243,0.9994040298841299,1.0031163869601964,0.9921739179760777,1.0046268141723362,0.9931340548314029,0.9926000126430087,1.001339629744685,0.9999864480506518,1.0032392879592507,1.001045823114848,0.9989025402326994,1.0002889824207712,1.0052270252397957,1.000358012768844,1.0003909460061506,1.0016280784769662,1.005603296161324,1.0065020447471695,0.999606197047537,0.9998131236560908,1.0028733716562317,0.9942425225433333,1.0031200512110685,7.43309657551338e-06,3.0151217265442733e-06,3.080482102118225e-06,3.5762487166081466e-06,3.5539175723930455e-06,8.06161994820404e-06,3.5513914007737474e-06,8.023761101860028e-06,4.061292582122358e-06,3.894007648901988e-06,4.690729865406e-06,3.947841203060198e-06,3.5486649857104903e-06,3.76720023712827e-06,2.155103697425767e-06,8.334979964535889e-06,3.942457387700021e-06,4.245216262621587e-06,4.052042133469234e-06,8.38127017197129e-06,4.212861151363142e-06,4.330471145203032e-06,4.520320712564294e-06,8.39750254253036e-06,8.427461721863621e-06,4.389862984725758e-06,4.348966323465641e-06,8.037795038354762e-06,3.3156698959004863e-06,8.299074275974126e-06
89,89.0,0.9920967866194033,1.0066830004306548,7.858716660522837e-06,2.2886725462187005e-06,5.253574116536094e-06,1.7155325952379139e-06,4.082183729496116e-06,7.670515150538505e-06,1.0029275151816888,0.99451670070476,1.0018612882369091,1.0031865415395793,1.0024175338865675,1.0009570679379813,0.9939700047656973,0.9994939860033459,1.0031147452405176,0.9921529161143663,1.0046178091360642,0.9931114197262334,0.9925913037805935,1.001344744947285,1.0000197305044765,1.0033331340347,1.0010508962580935,0.9989023868110244,1.000294722123494,1.0053166526484352,1.0003660444626683,1.0004013968067045,1.0016251028783145,1.005692901727318,1.0065932291829933,0.9996186913133321,0.999824540240029,1.00297105088386,0.9942381475040415,1.0032137791712477,7.128034969615989e-06,3.583863454787332e-06,3.1684050994640995e-06,3.6864599153167494e-06,3.6432329651295e-06,7.697885924379405e-06,4.246337564034235e-06,7.670515150538505e-06,4.162348125949996e-06,4.8454841678717454e-06,4.8258344848792166e-06,4.8675900145922905e-06,4.246417495021087e-06,3.909016188131747e-06,2.2886725462187005e-06,7.858716660522837e-06,4.082183729496116e-06,5.090184739238768e-06,4.169189384639128e-06,7.810418993895265e-06,4.322151023958578e-06,4.422582538063555e-06,5.701047645160905e-06,7.791877240188792e-06,7.825505167538513e-06,4.489222702143985e-06,4.448127980636242e-06,7.775961942020374e-06,4.02128755147959e-06,7.828668131169605e-06
90,90.0,0.9921060800935939,1.0067073899333112,7.202916744602017e-06,2.3807081317422587e-06,5.3013627852597034e-06,1.4037029305765212e-06,4.250524577015648e-06,7.075300673095682e-06,1.0030118726508128,0.9945281934049199,1.0018494179958448,1.003175060491905,1.0024056308113607,1.0010441653113478,0.9939736146510784,0.9995783003028089,1.003098418449642,0.9921458897863975,1.0045971622791408,0.9931046940327874,0.9925918990935223,1.0013422189658518,1.0000593413133152,1.0034340562196986,1.0010493005597485,0.9989185582601888,1.0002953181485845,1.0054225915989596,1.0003709648233414,1.0004063735875057,1.001646508620412,1.0058054362271172,1.0067073899333112,0.9996277027499502,0.9998335233735318,1.0030648134839522,0.9942438120530936,1.0033150188876838,6.561830388831976e-06,4.079729914688863e-06,3.260340531751992e-06,3.7619001349936e-06,3.7287253673908733e-06,7.088773540583346e-06,4.864288542399514e-06,7.075300673095682e-06,4.265790476987778e-06,5.686971125754395e-06,4.9748184605168e-06,5.682466563357927e-06,4.880034408642359e-06,4.056320034596588e-06,2.3807081317422587e-06,7.202916744602017e-06,4.204797151504812e-06,5.880505014147663e-06,4.250524577015648e-06,7.133619950383865e-06,4.41086639005011e-06,4.536868037937075e-06,6.759911561586184e-06,7.154750436201669e-06,7.180609022153821e-06,4.494719351654039e-06,4.477729643781516e-06,7.1579720848437065e-06,4.674361640686145e-06,7.172733655908981e-06
91,91.0,0.9921044476969321,1.006723922438995,6.882446415926386e-06,2.2527807758024516e-06,5.034944862285731e-06,1.2796180236477782e-06,4.173571602488363e-06,6.673582270828548e-06,1.003000489495388,0.9945214244957404,1.0017471377681177,1.0030563717120373,1.002288690858014,1.001026269996713,0.9939559629390273,0.9995611980742802,1.0029682712405041,0.9921044476969322,1.0044521920447573,0.9930622252007429,0.9925671250406352,1.0012277177312403,1.0000115787478938,1.0034176082898105,1.0009332773834545,0.9989060394022852,1.000180289565829,1.00539862285846,1.0002560474314066,1.000291938412472,1.0016357060067131,1.00578240409209,1.0066850107489147,0.9995121479741852,0.999718078213615,1.0030499875434034,0.9942270740451213,1.0032975835304483,6.221744552580165e-06,3.71797586930206e-06,3.2762057786880936e-06,3.742622581306563e-06,3.703861468080907e-06,6.673582270828548e-06,4.421564585718126e-06,6.683508302450485e-06,4.158409625564798e-06,5.154017945845495e-06,4.814293421669319e-06,5.153444268333774e-06,4.439501848677422e-06,4.031563790015745e-06,2.2527807758024516e-06,6.798663647512316e-06,4.173571602488363e-06,5.3922467352009124e-06,4.190341554173687e-06,6.758583005194522e-06,4.354960283397047e-06,4.467525619225268e-06,6.199093049286088e-06,6.8743193617238005e-06,6.882446415926386e-06,4.390187783042571e-06,4.391241734923963e-06,6.6883979803694614e-06,4.2795393478070004e-06,6.76215066343656e-06
92,92.0,0.9920901765354598,1.0067295242064398,6.549910936840914e-06,2.1552842558246676e-06,4.767681652483092e-06,1.2107686669168869e-06,3.889497781846353e-06,6.229808549851199e-06,1.0030067884592608,0.9945681083971832,1.0017653224134433,1.0030776518952076,1.0023085549690314,1.0010456458596544,0.99400381770478,0.9995835613115245,1.0029868169617775,0.9921361096367776,1.0044624216132343,0.9930925963552938,0.9926103613032219,1.0012474864645335,1.0000405043913208,1.0034292617792437,1.0009523075376408,0.9989626195757745,1.0002009111787433,1.0054096626687126,1.000276795308592,1.0003094929453606,1.0016927627578707,1.0057961504749275,1.006700449732866,0.9995376615074635,0.9997444375055734,1.0030638063540673,0.9942800216663572,1.003308972535256,5.860679442150143e-06,3.6185274292670335e-06,3.097627201526434e-06,3.5167165842097797e-06,3.459821814612793e-06,6.243483180987195e-06,4.288663319973638e-06,6.26868195078122e-06,3.835974557073191e-06,5.098948915828067e-06,4.427513078184542e-06,5.141135577905974e-06,4.3205876233178215e-06,3.760065226959214e-06,2.1552842558246676e-06,6.358124684244222e-06,3.889497781846353e-06,5.222242294813143e-06,3.89855831765023e-06,6.3654040979749485e-06,4.053446729991612e-06,4.145978683832423e-06,6.022715796393373e-06,6.545392503953684e-06,6.549910936840914e-06,4.08532247093273e-06,4.0876712072216085e-06,6.229808549851199e-06,4.162547323875747e-06,6.320118036468921e-06
93,93.0,0.9920660473731783,1.0067218071639177,6.9582596472659825e-06,2.0849959163644016e-06,4.702602540109192e-06,1.412827950477732e-06,3.577262014136131e-06,6.298798496585559e-06,1.0030116320939364,0.9945359988156496,1.0017438704081574,1.0030568726116482,1.0022849992442777,1.0010542847140822,0.9939632341729205,0.9995919184267215,1.0029550369023232,0.9920768492260276,1.0044212781668906,0.993034807472827,0.9925633099121994,1.0012284086024696,1.0000264894823532,1.0034392702340087,1.0009342190140103,0.998934091099801,1.0001850167443376,1.0054262243785712,1.0002645877360306,1.0002997626081145,1.0016689525024727,1.005816134221409,1.0067218071639177,0.9995302195227314,0.9997368169706715,1.0030751534667721,0.9942455212049011,1.003318773000857,5.881106966099145e-06,3.5903562113196343e-06,2.8175965632804973e-06,3.2116575568883197e-06,3.1589418556634507e-06,6.430530311279894e-06,4.249511893704741e-06,6.470277144455062e-06,3.49344710564678e-06,5.205675488504027e-06,4.035034956260348e-06,5.271812773237788e-06,4.294814808333397e-06,3.434022689295746e-06,2.0849959163644016e-06,6.541009492116833e-06,3.5597216359470995e-06,5.14528134015839e-06,3.577262014136131e-06,6.73105349855925e-06,3.725171189868448e-06,3.809606952040594e-06,5.981823238638891e-06,6.943646159624302e-06,6.9582596472659825e-06,3.760242026394964e-06,3.7590087546322696e-06,6.298798496585559e-06,4.1461440430718765e-06,6.511265473901977e-06
94,94.0,0.9920359643885795,1.0067009422780313,7.47517185723515e-06,1.9619255506787664e-06,4.738435798879638e-06,1.6662895511925377e-06,3.310017436867573e-06,6.493140329757313e-06,1.0029974735977236,0.9945363155266084,1.0017661371815907,1.003072608223446,1.0023029927728655,1.001039533851042,0.9939675639793109,0.9995812813321243,1.0029671195512089,0.9920729688471807,1.0044304955801935,0.993031042580885,0.9925649606661383,1.001249278282642,1.000027507150375,1.0034210934285293,1.0009563582307615,0.9989462182429267,1.0002085674779049,1.005413735105629,1.0002885912286246,1.000324721399827,1.0016842418244,1.0058069423959557,1.0067127319292628,0.9995536153442016,0.999760421440628,1.0030595071727375,0.9942464624679356,1.0033002479244504,6.059560711437349e-06,3.7239596361884343e-06,2.582285683949122e-06,2.963305682735061e-06,2.9207714148757244e-06,6.795429659993544e-06,4.396919406808942e-06,6.834159959571784e-06,3.222605359945244e-06,5.360102864921227e-06,3.688667698798187e-06,5.40187297775796e-06,4.464113494992831e-06,3.162655698318568e-06,1.9619255506787664e-06,6.868219669855281e-06,3.2867644591157724e-06,5.257593275413135e-06,3.310017436867573e-06,7.2171763490248915e-06,3.446549392198394e-06,3.522047172502094e-06,6.193428960974284e-06,7.460098788176035e-06,7.47517185723515e-06,3.4768339129115287e-06,3.4727732578152204e-06,6.493140329757313e-06,4.287569273618213e-06,6.847354029951497e-06
95,95.0,0.9920038317601545,1.0066773366687054,7.422599735118459e-06,1.877222654238091e-06,4.64736560359078e-06,1.7764420909518031e-06,3.024457767176339e-06,6.612517030253108e-06,1.0029609187097128,0.9945060336532815,1.001779392241224,1.0030822904270258,1.0023166987869376,1.000998981171721,0.9939306708476879,0.9995387924201699,1.0029834770767068,0.9920342119622886,1.0044461424411213,0.9929947755159169,0.9925290971614442,1.001262966142163,1.0000033187159374,1.00337480419365,1.0009725873962003,0.9989033688452148,1.0002248268049434,1.0053615969135934,1.0003054247118996,1.0003408260406272,1.0016225116960915,1.005748149558941,1.0066533869518535,0.9995738290574391,0.9997798226925518,1.003020364143061,0.9942065781368525,1.0032541569800122,6.165172116399623e-06,3.8375015369801964e-06,2.354511319931976e-06,2.7093551272589424e-06,2.679114991549971e-06,6.83680834428801e-06,4.474708332390832e-06,6.835681013629884e-06,2.966036436166185e-06,5.3404245240968686e-06,3.3942507102142684e-06,5.3698284498113915e-06,4.55561551559962e-06,2.889842677862946e-06,1.877222654238091e-06,6.911143919440071e-06,3.003524589444241e-06,5.340063187608256e-06,3.024457767176339e-06,7.170372038588745e-06,3.142300611995801e-06,3.2102837172937105e-06,6.325163094283867e-06,7.3897024535156254e-06,7.422599735118459e-06,3.1684327600928533e-06,3.1637593032927265e-06,6.612517030253108e-06,4.3591195118914146e-06,6.891454637309347e-06
96,96.0,0.9919735536663944,1.0066639564941953,8.863165101546434e-06,2.0206388367193326e-06,4.783995073556162e-06,2.3412260180059918e-06,2.7364509091258167e-06,7.662165388056757e-06,1.0029354092767186,0.9944474029092404,1.0018086308671983,1.0031123119002785,1.0023511540629382,1.000973524122497,0.9938670608322854,0.999513498242445,1.0030224809672914,0.9919739537803792,1.0044884782504808,0.9929357657856712,0.9924664193893745,1.001294533606632,0.999974526034328,1.0033354672497414,1.0010071163675467,0.9988210623378966,1.000262066291556,1.0053111950778955,1.0003456570497744,1.0003822489548664,1.0015264291745996,1.0056901074847469,1.0065946884201409,0.9996180307605621,0.999823826821173,1.0029933534636641,0.9941414302462842,1.0032150521724132,7.135362160658922e-06,3.5602330629366953e-06,2.1426126416393634e-06,2.4649102372231297e-06,2.4420224366303502e-06,7.750013244170512e-06,4.081819654405512e-06,7.662165388056757e-06,2.7224916665806773e-06,4.836041821534684e-06,3.149151326481165e-06,4.861885849695844e-06,4.148659596131708e-06,2.6153899425223226e-06,2.0206388367193326e-06,8.15049032263448e-06,2.7179234446194616e-06,4.9415724401922445e-06,2.7364509091258167e-06,8.412333565809302e-06,2.8463514884741967e-06,2.9105777193219546e-06,5.8596490282315375e-06,8.76055510810499e-06,8.863165101546434e-06,2.882981914718336e-06,2.876622925733573e-06,7.842312096918017e-06,3.990030620961442e-06,8.135437654906101e-06
97,97.0,0.991949034285791,1.0066737679127562,9.720084306743288e-06,2.1293425591316374e-06,5.26191149221856e-06,2.3328273766204132e-06,3.612027965556963e-06,7.972122020141096e-06,1.003014234794755,0.9944522610128419,1.0018203338812524,1.003122397419662,1.002361744063216,1.0010515799463484,0.9938721281722214,0.9995920931666874,1.0030311899450555,0.991973485502545,1.0044938653747182,0.9929359537382818,0.992470577358784,1.001305710995755,1.000005913591066,1.0034094022231426,1.0010191968488082,0.9988315528271663,1.000274999480809,1.0053863378163712,1.000362388258669,1.0004030638906503,1.0015473594854205,1.0057679029996798,1.0066737679127562,0.999635163519957,0.99984109553656,1.0030730186891084,0.994145287897904,1.003289118110011,7.545329079986085e-06,3.2548616305508364e-06,2.907459883504109e-06,3.5200490245765894e-06,3.4746611298312848e-06,8.116318017740778e-06,3.7184178276104374e-06,7.972122020141096e-06,4.074865298565118e-06,4.536839888831258e-06,4.903768085253265e-06,4.568907517494703e-06,3.8004609141946195e-06,3.4953924918615744e-06,2.1293425591316374e-06,8.801632373085221e-06,3.612027965556963e-06,4.5248389469291984e-06,3.5931987276630653e-06,9.094298815445637e-06,3.6590706822914683e-06,3.7029748431648346e-06,5.379047416713239e-06,9.570448408129099e-06,9.720084306743288e-06,3.6759650393591534e-06,3.66990595528485e-06,8.409204914842182e-06,3.6363241507574274e-06,8.78952685131781e-06
98,98.0,0.9919341777968353,1.0067148658551557,8.890598790752026e-06,2.0360055690909784e-06,5.350852431531411e-06,1.868107417431177e-06,4.320548220072423e-06,7.3144843467415085e-06,1.0029905838219177,0.9944098204568236,1.001822893880654,1.0031235702404826,1.0023621739125521,1.001025681792476,0.9938299150962087,0.9995669784397653,1.0030329971890242,0.9919341777968352,1.0044966052559634,0.9928977593866442,0.9924310478755244,1.0013032393253223,0.9999783302457524,1.0033783627548367,1.001013759488738,0.9987801342143717,1.000268609988903,1.005348912434918,1.0003551639733301,1.0003932764227017,1.0014912783446661,1.005727493635167,1.0066344145200905,0.9996314783853631,0.9998380671854915,1.0030493269434482,0.9940995332112216,1.0032580125518973,6.900144775903219e-06,3.1290621827539327e-06,3.612338435605539e-06,4.494439641876501e-06,4.429232593050805e-06,7.4327421715686935e-06,3.538767204986378e-06,7.3144843467415085e-06,5.328301710263427e-06,4.288622958635262e-06,6.576498516205516e-06,4.321395456459784e-06,3.5898754297282407e-06,4.320548220072423e-06,2.0360055690909784e-06,8.05535011093207e-06,4.454052241299309e-06,4.353094660113719e-06,4.394778511867882e-06,8.28710846384848e-06,4.4158255450075775e-06,4.4494595820517245e-06,5.140075298510453e-06,8.741544625936441e-06,8.890598790752026e-06,4.393725806133046e-06,4.387112216939025e-06,7.707221233560715e-06,3.504590244171751e-06,8.038576401875843e-06
99,99.0,0.9919316604437846,1.0067758603422128,8.162753944936955e-06,1.8767889350083316e-06,4.972157240141531e-06,1.6747310735028079e-06,3.992976742012772e-06,6.715312834789061e-06,1.0029436993626284,0.9944068943321992,1.0018429345479658,1.0031432010219778,1.0023828989505619,1.000971961154686,0.9938273310447814,0.9995094967557374,1.0030648441038017,0.9919412711797037,1.004533593447073,0.9929059295014397,0.9924348869156416,1.0013194256887892,0.9999624941401475,1.0033175031646182,1.0010263923638745,0.9987842400917809,1.0002799718876478,1.0052837892405915,1.0003641007359232,1.0004025663744678,1.0015035872843756,1.0056601837233616,1.006566654059275,0.9996350628789611,0.9998423918237528,1.002999747021693,0.9940951947715524,1.0031973646367565,6.269586671770266e-06,3.0384620563761595e-06,3.3561324446100538e-06,4.1623543284046595e-06,4.121841759173925e-06,6.80697598520557e-06,3.416709338412609e-06,6.715312834789061e-06,5.02327780810183e-06,4.147776588650703e-06,6.346538294943878e-06,4.16457294727969e-06,3.4603323225449813e-06,3.992976742012772e-06,1.8767889350083316e-06,7.346914346986021e-06,4.114952971728208e-06,4.204895181143969e-06,4.042849648300569e-06,7.5666419378064724e-06,4.0464699720274854e-06,4.081666795569252e-06,4.925827351069853e-06,8.009755133962883e-06,8.162753944936955e-06,3.997805560483988e-06,3.9900270320623125e-06,7.0457315737316715e-06,3.4000797254353007e-06,7.328706971716519e-06
100,100.0,0.9919392467339565,1.0068404901672576,7.457518284537473e-06,1.703390660104286e-06,4.5725486064965555e-06,1.5134792482722392e-06,3.6605294744652544e-06,6.104877963646123e-06,1.0030169342976656,0.9944115677451001,1.0018787185798066,1.0031727435315498,1.002415176568244,1.001041667454695,0.9938300707413582,0.9995774297044374,1.0030988959920746,0.9919392467339564,1.0045642684409428,0.9929053907285501,0.9924386505794781,1.0013559126852916,1.0000024334022883,1.0033903724925233,1.001061015949824,0.9987953583845418,1.000315257492773,1.0053589746650444,1.0003998803246852,1.0004413456122452,1.001520471199657,1.005735344683491,1.0066411084774702,0.9996688727917034,0.9998762500778301,1.0030706759657377,0.9940984672207202,1.0032704907942418,5.690628292890287e-06,2.774596751902217e-06,3.113889629366982e-06,3.83289665077796e-06,3.8129065788704546e-06,6.190805673238917e-06,3.151268613312612e-06,6.104877963646123e-06,4.685825731028127e-06,4.035154197289863e-06,6.003280682193862e-06,4.040591325813763e-06,3.2440363925457167e-06,3.6800323178443145e-06,1.703390660104286e-06,6.684444232073129e-06,3.7911051352547313e-06,3.819608240798633e-06,3.7204567573295423e-06,6.890714499186131e-06,3.715651733475702e-06,3.7477798886667786e-06,4.474519109370409e-06,7.309090557094039e-06,7.457518284537473e-06,3.6605294744652544e-06,3.654108498881739e-06,6.4121311226224905e-06,3.1067182415857566e-06,6.66790095872943e-06
101,101.0,0.991952475159501,1.0068924941236208,7.043269500353014e-06,1.5930817561056105e-06,4.2688320846878945e-06,1.4247405731045037e-06,3.3967860078463494e-06,5.689484499954269e-06,1.0031570981652118,0.9944192670880797,1.001919548063239,1.003214166520596,1.0024571324614833,1.0011850939262819,0.9938387751455126,0.999720342096512,1.0031413645172698,0.9919444395525502,1.0046056178841678,0.9929108924915301,0.9924467384375014,1.0014044945383695,1.000074720469171,1.0035384741579714,1.001109654611648,0.9988096708717655,1.000364346419689,1.0055111889619952,1.0004512625709423,1.00049556735002,1.0015358265577752,1.0058894555254798,1.006794609989,0.9997197726894511,0.9999271959311418,1.0032149749154926,0.9941050658123572,1.0034189060047762,5.295452607848049e-06,2.599418922038289e-06,2.858465208276135e-06,3.4835434539878807e-06,3.4775424699801077e-06,5.768609145458945e-06,2.9774091465346925e-06,5.689484499954269e-06,4.261028625257777e-06,3.869896785567132e-06,5.451977552683031e-06,3.853386884554825e-06,3.073886428620145e-06,3.3695521910615905e-06,1.5930817561056105e-06,6.2769943847146715e-06,3.483258818005494e-06,3.597313774506571e-06,3.4284122048074997e-06,6.481702298740439e-06,3.4335817558362778e-06,3.4663420531633513e-06,4.340922383449294e-06,6.906138235069018e-06,7.043269500353014e-06,3.405055213033088e-06,3.3967860078463494e-06,5.960129835380363e-06,2.9595763576771564e-06,6.262744040125795e-06
102,102.0,0.9919628918888299,1.0069156110046336,7.18887898992945e-06,1.6091549742368615e-06,4.293264296510461e-06,1.3911547139969826e-06,3.3125717887218567e-06,5.44709420285758e-06,1.0032679872274612,0.9944494136243978,1.0019549896146067,1.0032492319681432,1.0024929940963085,1.0012994478837232,0.9938757311879002,0.9998357719634924,1.0031775259500395,0.9919812878370552,1.0046401807601932,0.9929490504458351,0.9924841458338011,1.0014453036267101,1.000142158059892,1.0036558564186877,1.0011499730280171,0.9988494453488322,1.0004040078413305,1.0056330372052162,1.0004935159624249,1.000542895813865,1.001579512542926,1.0060103864212822,1.0069156110046336,0.9997620204493731,0.9999694271291218,1.0033292493298243,0.9941365723526667,1.0035364281010617,5.055992480609208e-06,2.845226284797821e-06,2.717054831499698e-06,3.261522434200959e-06,3.3036489963502603e-06,5.515048662903658e-06,3.3125717887218567e-06,5.44709420285758e-06,4.042547125433838e-06,4.164159874831178e-06,5.129655340031985e-06,4.102509380614027e-06,3.3971333887064103e-06,3.194679255862934e-06,1.6091549742368615e-06,6.161990469961661e-06,3.334051325716964e-06,4.163700440496721e-06,3.3091276177727693e-06,6.504870154137136e-06,3.3446077986463486e-06,3.3824024679264687e-06,5.326560925372761e-06,7.052092439339338e-06,7.18887898992945e-06,3.3802136645837843e-06,3.3655089904988164e-06,5.686739517487119e-06,3.352736925781658e-06,6.146448146004516e-06
103,103.0,0.9919610450094212,1.0068992356590325,7.261960009580762e-06,1.6026917990802237e-06,4.323302256192398e-06,1.4135987593272719e-06,3.226600130228226e-06,5.479798153921899e-06,1.003239348016306,0.9944345812413207,1.001942490950655,1.0032359974911693,1.0024771947508768,1.0012633184224544,0.9938585629606581,0.9997970723036199,1.0031570504919571,0.9919610450094211,1.0046153273615417,0.9929289311665395,0.9924670012629789,1.001427093124623,1.0001178930604449,1.0036187040679942,1.001132797608534,0.9988422361902896,1.0003862915744794,1.005600516956201,1.000476393201721,1.0005254020841254,1.0015792969845436,1.0059764348845588,1.0068809548199942,0.9997431959043076,0.9999503680935051,1.0033000953284208,0.9941206022884188,1.0034991529675863,5.069774204720289e-06,3.0090200834625025e-06,2.6091225392326895e-06,3.0874965111140177e-06,3.1720732855680284e-06,5.479798153921899e-06,3.5264319905687238e-06,5.424249791322009e-06,3.8702337543358164e-06,4.307053519483026e-06,4.861513056534358e-06,4.218686294410888e-06,3.5970369415060913e-06,3.0570183298465963e-06,1.6026917990802237e-06,6.100256959445964e-06,3.219029565143371e-06,4.579850093028032e-06,3.226600130228226e-06,6.5128331226921456e-06,3.3103175303075455e-06,3.3799262670443842e-06,5.967368143870073e-06,7.119112871754427e-06,7.261960009580762e-06,3.3999070480662075e-06,3.3825826557759126e-06,5.65651994578496e-06,3.604740434844943e-06,6.085862653097871e-06
104,104.0,0.9919418075141232,1.0068553871571775,6.8475225265426185e-06,1.5189317510360767e-06,4.107154235785569e-06,1.363450911815508e-06,2.9852183578394188e-06,5.314213687625351e-06,1.0031973934636516,0.9944242808198729,1.0019323816345918,1.0032257742911042,1.0024684302937834,1.0012174680966792,0.9938568337060503,0.9997529421539318,1.0031525956156975,0.991969616503398,1.004617626577521,0.992936223542286,0.992470122996732,1.001412375005079,1.0000910588752845,1.0035651779821557,1.001114681356151,0.9988235579116139,1.0003658855953863,1.0055399426336764,1.000453281609353,1.000499273260816,1.0015560116313953,1.0059070301659792,1.006808913256859,0.9997175961942169,0.999925099135635,1.0032544287924408,0.9941142029919289,1.0034459151271813,4.9543483281461514e-06,2.9499294083145383e-06,2.416124545803361e-06,2.8381156085729943e-06,2.9242447539914228e-06,5.314213687625351e-06,3.4291725580050745e-06,5.269261144518111e-06,3.556132203892611e-06,4.146554312857996e-06,4.443476385101762e-06,4.0483305677712255e-06,3.475647322127983e-06,2.815837383386303e-06,1.5189317510360767e-06,5.7908699660123646e-06,2.970146007549679e-06,4.472547809552952e-06,2.9852183578394188e-06,6.158447210233491e-06,3.086606096403471e-06,3.1753354976885936e-06,5.749171297163265e-06,6.71441542456768e-06,6.8475225265426185e-06,3.1841791523416555e-06,3.1693512938054363e-06,5.486423536979138e-06,3.544245503498699e-06,5.779827432237656e-06
105,105.0,0.9919173520172697,1.006801740624834,6.711396377841944e-06,1.456897411026455e-06,3.908201576042551e-06,1.3697590766508355e-06,2.8025219586206017e-06,5.067264826400861e-06,1.0031679812654728,0.994382591699627,1.0018921236580505,1.0031854243915268,1.0024249923591708,1.0011863612352923,0.993811659687487,0.9997214814174065,1.0031039155456483,0.9919173520172697,1.0045652962066611,0.9928849682676042,0.992422909675416,1.0013681252224036,1.0000503288619313,1.0035342560546914,1.0010714882961613,0.9987745800982094,1.0003244024564455,1.0055149687900822,1.0004145993016362,1.0004640857261575,1.0015046278373847,1.005881518068449,1.006783974295275,0.9996812004777096,0.9998874306046376,1.0032263331062765,0.9940747822864828,1.003415111516349,4.673358698818169e-06,2.8991759603347717e-06,2.241842175056188e-06,2.616146959023387e-06,2.698549645786977e-06,5.067264826400861e-06,3.3362585573310036e-06,5.059096998213747e-06,3.329349266429067e-06,3.952224810755785e-06,4.165236391734948e-06,3.848672380216043e-06,3.3397069924729615e-06,2.5775605786537778e-06,1.456897411026455e-06,5.6113300549318946e-06,2.7040282126812404e-06,4.356862315633659e-06,2.714446711154525e-06,6.041874051544963e-06,2.8025219586206017e-06,2.8822183349934493e-06,5.531842450353331e-06,6.596486813468753e-06,6.711396377841944e-06,2.8895274451693197e-06,2.878111974339943e-06,5.17704499312606e-06,3.4880307157694985e-06,5.598983219393217e-06
106,106.0,0.9919010504660056,1.0067559711877685,6.75540965111709e-06,1.4509229713227794e-06,3.787003522035969e-06,1.4141458180849063e-06,2.6541899399054295e-06,5.065210488536329e-06,1.003083112805279,0.9944003821120959,1.0018546336535301,1.0031448555587403,1.0023850831488113,1.0011035595841857,0.9938340811650593,0.9996415954848734,1.0030634212653882,0.9919379605704246,1.0045239581934788,0.9929061133572865,0.9924462998848075,1.0013225803694645,1.000010862075688,1.0034451820011567,1.001023007380525,0.9987915362649574,1.0002737871058167,1.005428582705564,1.0003623160802204,1.0004095930230748,1.001517081561496,1.005794129412398,1.0066975210147107,0.9996289528743246,0.9998350012132349,1.0031414003978742,0.9940963751165983,1.003326199363094,4.697982587008229e-06,2.6541899399054295e-06,2.2361099134445165e-06,2.525424919327972e-06,2.6246396907693067e-06,5.065210488536329e-06,3.049906294083538e-06,5.066299934835041e-06,3.2934069073630996e-06,3.5845670851874135e-06,4.070031056098936e-06,3.487337219932428e-06,3.0331921694203853e-06,2.5122894538742962e-06,1.4509229713227794e-06,5.657112381064813e-06,2.5924080708969336e-06,3.965053889150137e-06,2.6001256217609227e-06,6.12506895057196e-06,2.6742154297633153e-06,2.766948916958297e-06,5.0277183996442445e-06,6.657563425936279e-06,6.75540965111709e-06,2.726635280576163e-06,2.7196395624411326e-06,5.145694298197585e-06,3.1985549040180177e-06,5.6464462478725045e-06
107,107.0,0.9918937725172383,1.006735753971747,8.765277262956448e-06,1.9850227274280227e-06,4.3886689262738315e-06,2.2115047798767803e-06,2.7700823439262957e-06,6.923516344207389e-06,1.0031247783295039,0.9943914497317715,1.0018983168407463,1.0031949112041736,1.002436339759665,1.0011496366237655,0.9938339239538918,0.9996904409273226,1.0031223814441113,0.9919552228364803,1.004593524192134,0.9929230724122069,0.9924509749584731,1.001371665586005,1.0000367472187088,1.003485944719691,1.001074586269977,0.9987766152992112,1.0003280427087806,1.0054714678164334,1.0004199485255236,1.0004716210937497,1.0014984396300324,1.0058323250661165,1.006735753971747,0.9996887013103466,0.999894085900317,1.003186945374088,0.994087763393311,1.0033677835080068,6.67801355182019e-06,2.4059622657588116e-06,2.4437149999084076e-06,2.6455252502559583e-06,2.7700823439262957e-06,6.9874219335376856e-06,2.765297726058967e-06,6.923516344207389e-06,3.43882947437765e-06,3.246334580384305e-06,4.11281870288132e-06,3.15767720718403e-06,2.749796611661535e-06,2.759094641110844e-06,1.9850227274280227e-06,7.649348086281181e-06,2.797828462265963e-06,3.612968886684155e-06,2.811574703388496e-06,8.190628402189906e-06,2.9009000125110748e-06,3.0485675298174725e-06,4.599801656421297e-06,8.706985277759131e-06,8.765277262956448e-06,2.9105011180507694e-06,2.9082124299145114e-06,7.136310500555974e-06,2.897667074410734e-06,7.654388024506425e-06
108,108.0,0.991893262255317,1.0067522436263643,1.3048775145095752e-05,2.2706873689770593e-06,5.739778886118728e-06,3.961410382261561e-06,3.0150692967049183e-06,1.0807557650463907e-05,1.0031027031046935,0.9943281468894839,1.001907757357211,1.0032066861403717,1.002447497986407,1.0011290957569894,0.993771477274607,0.999671850856526,1.0031372059656352,0.991893262255317,1.0046057431377335,0.9928618745945829,0.9923892247406185,1.0013804796754728,1.0000031017240414,1.0034527896798782,1.0010851288911964,0.9987083428053903,1.0003403125302466,1.0054339077891714,1.0004305665768642,1.0004846725909855,1.0014254363814408,1.0057914641457932,1.0066970849688308,0.9997034310944756,0.9999080913466508,1.003164636528682,0.9940199643611379,1.0033351118451272,1.0467009384100994e-05,2.2706873689770593e-06,2.7164254997421286e-06,2.875900481308141e-06,3.0150692967049183e-06,1.0889102140457711e-05,2.638542071878046e-06,1.0807557650463907e-05,3.653126407849323e-06,3.0606282235827442e-06,4.227013078138065e-06,2.9918495468753724e-06,2.629442168483535e-06,3.1521159707019946e-06,3.1459185024883406e-06,1.1747288599228106e-05,3.167492063249043e-06,3.4644185557460966e-06,3.180380214314403e-06,1.252777938319092e-05,3.3199936935938064e-06,3.5687146800434152e-06,4.410588422626428e-06,1.3026705530741433e-05,1.3048775145095752e-05,3.3059924427492024e-06,3.3061413770838292e-06,1.1089195477221143e-05,2.717620631179977e-06,1.1771892575745992e-05
109,109.0,0.991897477676412,1.0067905128965329,1.4529224249788622e-05,2.145334442054916e-06,6.14321844993657e-06,4.634143783158238e-06,2.8963991770591993e-06,1.220604923272322e-05,1.003134992014643,0.9943355365306753,1.0019591869955966,1.0032650056396415,1.002506319675631,1.0011635478342122,0.9937837687934853,0.9997053368466406,1.0032017155121407,0.9919164398050025,1.0046763328869988,0.9928851790749801,0.9924039244576282,1.0014419837519126,1.0000403496968102,1.0034922714322236,1.0011513725432566,0.9987205094248783,1.0004102635452223,1.0054866338461623,1.0005050911983764,1.0005602500696669,1.0014392791411983,1.0058522129488134,1.0067592005751713,0.9997828444183176,0.9999865559546679,1.0032007073367357,0.9940308861277486,1.0033750661240874,1.1804121407175025e-05,2.145334442054916e-06,2.706170277827538e-06,2.8413313940924845e-06,2.9780179003428974e-06,1.227081172463375e-05,2.5204414643412362e-06,1.220604923272322e-05,3.5653702994157824e-06,2.8963991770591993e-06,4.068709084760051e-06,2.8441174338523155e-06,2.516282223889645e-06,3.1749103800175444e-06,3.6169856889765346e-06,1.3180655240601998e-05,3.180476488961105e-06,3.312736984788394e-06,3.1868325234113997e-06,1.4086688882871029e-05,3.3491017450619936e-06,3.64760214967505e-06,4.228592808306607e-06,1.451887790929612e-05,1.4529224249788622e-05,3.3297165425277296e-06,3.3301953278785815e-06,1.2495358120972211e-05,2.5544224229656848e-06,1.3211019969828497e-05
110,110.0,0.9919052324239841,1.0068291140509948,1.3541736106604105e-05,1.9538167815468767e-06,5.644900770432657e-06,4.296262536083026e-06,2.6284971966461132e-06,1.1193613911833956e-05,1.0031912249639094,0.9943414949824307,1.0020097560925736,1.0033196347199398,1.0025629503992042,1.0012270630382751,0.9937974229352896,0.9997711220551643,1.0032660783864504,0.9919399152901281,1.004745553615983,0.9929079304198178,0.9924197928368921,1.0015002057556952,1.0000853505304839,1.003558229237114,1.0012100029327895,0.9987236241477627,1.0004690924946187,1.0055534756365871,1.0005626429152978,1.0006153880941426,1.0014394552974664,1.005920692713931,1.0068291140509948,0.999844112796639,1.0000465670834964,1.0032618525775303,0.9940382600779275,1.003441325093456,1.0831013918254319e-05,1.9538167815468767e-06,2.456783751851602e-06,2.578865422145907e-06,2.7002598416584933e-06,1.1265800790429049e-05,2.282560308089618e-06,1.1193613911833956e-05,3.2283760094009447e-06,2.6284971966461132e-06,3.6854873392935084e-06,2.5793879894661415e-06,2.278140178225681e-06,2.889438416506209e-06,3.3274083553061105e-06,1.2145357469139155e-05,2.903083695587044e-06,3.0242987156507916e-06,2.91634141524301e-06,1.3031837751293707e-05,3.0715802912687705e-06,3.352592913984871e-06,3.875830666115808e-06,1.3505058699527595e-05,1.3541736106604105e-05,3.0653125496235266e-06,3.0645900951793254e-06,1.1480799333451488e-05,2.3186212722632182e-06,1.2170531927392875e-05
111,111.0,0.9919155540533173,1.0068511380694134,1.2778086301255744e-05,1.9549588166321865e-06,5.363056988629177e-06,3.959944861810279e-06,2.5950079057576666e-06,1.0417454307642343e-05,1.0031732405586944,0.9943561736367533,1.0020291402618038,1.0033406933169502,1.0025876984137456,1.001212277834888,0.9938185266023839,0.9997576781251857,1.0032995219226148,0.9919739855466643,1.0047856499937002,0.992943766900252,0.9924459554044291,1.0015199030782376,1.0000888420228728,1.0035391491050094,1.0012283391371275,0.998725689666968,1.0004857353960976,1.0055264717730557,1.0005751232117053,1.0006237543843808,1.0014371574677894,1.005890489927364,1.006800518022991,0.9998577043608553,1.000059311240473,1.0032457530347045,0.9940500678328262,1.003422550530088,1.003214407304949e-05,1.9549588166321865e-06,2.3852947353727664e-06,2.4982064573326596e-06,2.628446499179733e-06,1.0488524769147845e-05,2.2466360651925717e-06,1.0417454307642343e-05,3.1380744489572918e-06,2.5950079057576666e-06,3.5665214297993003e-06,2.544034001012381e-06,2.2452476238802927e-06,2.833054939688232e-06,3.262719300886856e-06,1.1356773750484817e-05,2.853592933386697e-06,3.007987572021886e-06,2.866298572212187e-06,1.2166743528017292e-05,2.9976252297077653e-06,3.2410824920478694e-06,3.8113951187706246e-06,1.271125739492235e-05,1.2778086301255744e-05,2.994661477460452e-06,3.002031973293161e-06,1.0638876073620512e-05,2.2532780934293527e-06,1.137569377471298e-05
112,112.0,0.9919274701196954,1.006857830775139,1.2620366292062026e-05,1.9451134751318048e-06,5.433420437908477e-06,3.87651483324605e-06,2.6747500152170605e-06,1.034902378976117e-05,1.0032173515304201,0.9944168207114071,1.0019595085333282,1.0032624908301604,1.0025106503613412,1.001260233690831,0.9938823204816003,0.9998091899847807,1.0032148825453981,0.9920270818774953,1.0046935426199686,0.9929966921074846,0.9925084035116093,1.0014392116397337,1.0000987410239401,1.0035879256423441,1.001144183904576,0.9987856098067686,1.000397094857898,1.0055777422728835,1.0004824512125403,1.0005233372313065,1.0015064908918676,1.0059456928017054,1.006857830775139,0.999766173437213,0.9999668118248428,1.0032931805473804,0.9941068754955507,1.0034713307446792,1.0034789103917665e-05,1.9451134751318048e-06,2.5422172546082142e-06,2.6747500152170605e-06,2.8167299222103166e-06,1.0460181942642597e-05,2.2175116712419423e-06,1.034902378976117e-05,3.332006883104392e-06,2.5628712625150665e-06,3.751470655648446e-06,2.5117394604129527e-06,2.2204234415284594e-06,3.0893814700309924e-06,3.4170933202109427e-06,1.1384075607708838e-05,3.1393405247761268e-06,2.9715132334836248e-06,3.1642320932331606e-06,1.2012696431813117e-05,3.277484554098956e-06,3.4926966789220717e-06,3.730134338859124e-06,1.2570781396279575e-05,1.2620366292062026e-05,3.2600737329364825e-06,3.2824353586333497e-06,1.0582511410631511e-05,2.1935412122300595e-06,1.1395426603404283e-05
113,113.0,0.9919400081784016,1.0068582858949264,1.2298341192806023e-05,1.765944186001591e-06,5.36174394364898e-06,3.793786930060404e-06,2.7084564404832572e-06,1.0146826009840802e-05,1.0031565531298205,0.9944426441590254,1.0019009420249732,1.0031963190314057,1.002446868512373,1.0011957160974898,0.9939105242947557,0.9997452793311434,1.0031506316458372,0.9920565652642389,1.004629785301085,0.9930243349685968,0.9925384956311524,1.0013716198233362,1.0000642896223826,1.0035260035742881,1.0010709044341688,0.9988120822965718,1.0003200135894827,1.0055181385656422,1.0004014607073175,1.0004357213276203,1.001535810689845,1.005891217573431,1.0068051816286778,0.9996855328988362,0.9998864972543395,1.0032300634106617,0.9941320372661742,1.0034100594662863,9.904956173369611e-06,1.765944186001591e-06,2.586548878613172e-06,2.7612167562160143e-06,2.8983895196818842e-06,1.0284826254878644e-05,2.0108987904510685e-06,1.0146826009840802e-05,3.427056006090052e-06,2.34917523363904e-06,3.898156219047852e-06,2.303294149927701e-06,2.01868846531669e-06,3.1875443250965064e-06,3.359280297934535e-06,1.1228637525459014e-05,3.2716903526105237e-06,2.7084564404832572e-06,3.3255606632123208e-06,1.1730221601433615e-05,3.4564232992859803e-06,3.69117989205903e-06,3.415453830091062e-06,1.2267198756450659e-05,1.2298341192806023e-05,3.4494232005676805e-06,3.4708929938425373e-06,1.0407658178135774e-05,1.9926129899582e-06,1.1235766126968479e-05
114,114.0,0.9919521957847199,1.006874833925458,1.1246039657647582e-05,1.9719293949063255e-06,5.0402074145329875e-06,3.3582666019278475e-06,2.6257380467537846e-06,9.21972385881664e-06,1.003165396112013,0.9944946390086172,1.0018507262904814,1.003148726652919,1.0023959814721513,1.001212865338718,0.9939628611089254,0.9997620924969032,1.0030954717618459,0.9921010984774118,1.0045699137595796,0.9930660065219871,0.9925906233335221,1.0013225963903627,1.0000777820324807,1.003556308750996,1.0010234236665412,0.9988770008863663,1.0002743025277665,1.0055754212267927,1.0003546379616663,1.0003892498326552,1.0016102140354481,1.0059578579762276,1.006874833925458,0.9996397940900453,0.9998398778099781,1.0032522116875007,0.9941815377294143,1.0034411907506766,8.999233220400032e-06,1.9719293949063255e-06,2.427414947564284e-06,2.6257380467537846e-06,2.7549544534244894e-06,9.34262296087034e-06,2.1422610080217173e-06,9.21972385881664e-06,3.3020997683891372e-06,2.417948300615606e-06,3.808871966993923e-06,2.3692810980644725e-06,2.128816510814478e-06,2.9809550502327385e-06,3.1263309801066306e-06,1.024453345121504e-05,3.071934363940966e-06,2.92611121996889e-06,3.140391297783014e-06,1.0720870756936576e-05,3.2737153702423393e-06,3.5263305673117645e-06,3.6682029504999093e-06,1.1232558726168662e-05,1.1246039657647582e-05,3.301685387955264e-06,3.3111936319854627e-06,9.457827357381774e-06,2.21877864916986e-06,1.0247867481807994e-05
115,115.0,0.9919630604939343,1.0069236600487965,1.0501527119994345e-05,2.170854061273884e-06,4.931271911227133e-06,2.9346938265694936e-06,2.7841465446654914e-06,8.427813509515e-06,1.003127448302058,0.9945045814982292,1.001807399282129,1.003110044990844,1.0023510692382513,1.0011809798499027,0.9939716283639425,0.9997326771882786,1.0030482316392706,0.99210110012074,1.004518432144463,0.9930652271772261,0.992595543342523,1.001275661589303,1.0000521526374488,1.0035210858169012,1.0009786264134466,0.9988886114580136,1.0002330505687782,1.0055545179455387,1.0003112972021613,1.000346928365666,1.0016249522507399,1.0059408378616286,1.0068581295139025,0.9995949020762962,0.999795119165727,1.0032231159737586,0.9941893170092369,1.0034069153960687,8.229962192886253e-06,2.170854061273884e-06,2.5044024389970826e-06,2.7841465446654914e-06,2.9048083758558524e-06,8.546321166354e-06,2.2665147262507278e-06,8.427813509515e-06,3.5165964303565313e-06,2.4528250495779236e-06,4.061421752389979e-06,2.4021015144500913e-06,2.226130033850367e-06,3.112340334136145e-06,2.9720573513876424e-06,9.422821671771984e-06,3.2673208922498536e-06,3.115995174118472e-06,3.3957092999620116e-06,9.94421649820235e-06,3.5728315780639843e-06,3.849179318317162e-06,3.873941291723967e-06,1.0486687918611597e-05,1.0501527119994345e-05,3.7124829881199277e-06,3.6974103330024044e-06,8.661138987085603e-06,2.4331853003675906e-06,9.425413483275692e-06
116,116.0,0.9919716298613275,1.0069831314185964,1.0343635809894221e-05,1.982270175231308e-06,5.094969345039263e-06,2.740408982070032e-06,2.9576151230193435e-06,8.180251925789713e-06,1.0032357296753673,0.9944808523113966,1.0018167822392254,1.0031179880030874,1.0023586852075768,1.0012868370698123,0.9939453573584641,0.9998383558810177,1.003052655712914,0.992072430574994,1.0045202979337893,0.9930371825013126,0.992567204050553,1.001283204031857,1.0000852219142948,1.003633935412868,1.0009839581010407,0.9988658449606765,1.0002390248688102,1.0056739715532184,1.0003188933261897,1.0003537534292557,1.0016000220057144,1.0060675778353918,1.0069831314185964,0.9996066243960267,0.9998052218819626,1.0033335312422684,0.99416379521095,1.0035198108074705,7.859280367792963e-06,1.982270175231308e-06,2.9576151230193435e-06,3.381286259074292e-06,3.523286454345336e-06,8.257983129291624e-06,2.066508358189489e-06,8.180251925789713e-06,4.314165781822523e-06,2.2739285059839104e-06,4.998858216119687e-06,2.225833822140751e-06,2.0333120216040607e-06,3.7549520990208358e-06,2.9963981147578357e-06,9.081549910181054e-06,3.991495885195175e-06,2.83210537087201e-06,4.18938888423823e-06,9.691050506866538e-06,4.411107020042696e-06,4.670134073608909e-06,3.5203030865636026e-06,1.0281652388046795e-05,1.0343635809894221e-05,4.718936473213134e-06,4.6605224395697045e-06,8.34142807507742e-06,2.2152725723892123e-06,9.094567501235603e-06
117,117.0,0.9919769314421841,1.0070288956236646,9.991666243086652e-06,1.8127368075738214e-06,5.111107097911414e-06,2.587537056526743e-06,2.9964561915930184e-06,7.895676848272664e-06,1.0031888522727628,0.9944567777597046,1.0018465692392409,1.0031479246250132,1.002386727999829,1.0012331196281783,0.9939209227009345,0.9997859010435354,1.0030841200492,0.992052456277835,1.0045532060600946,0.993017684857528,0.9925419648739011,1.0013098362985373,1.000062610168956,1.0035740407828426,1.0010097619735936,0.9988341334429179,1.0002649638305274,1.005613631063601,1.0003441050589217,1.0003796754532606,1.0015673031501258,1.006005337965997,1.0069187071430938,0.9996293885906482,0.9998279784290103,1.0032829793524192,0.9941362587178494,1.0034607639837443,7.468161718617264e-06,1.8127368075738214e-06,3.2415191974037457e-06,3.7390111950382242e-06,3.931996546183262e-06,7.933192933843055e-06,1.9315382000152328e-06,7.895676848272664e-06,4.91083735798285e-06,2.262516302053333e-06,5.74216735357355e-06,2.2279518349715693e-06,1.9374483497225693e-06,4.133406256500168e-06,2.9964561915930184e-06,8.704350151629508e-06,4.373597857569973e-06,2.562718486684651e-06,4.5681535412888404e-06,9.317943389842017e-06,4.74154078364197e-06,4.922131863101273e-06,3.1875902152194387e-06,9.904945231212832e-06,9.991666243086652e-06,5.12960123121393e-06,5.04079365752097e-06,7.980629958802515e-06,2.019263861438815e-06,8.723669371744769e-06
118,118.0,0.9919779927917871,1.0070635400218237,9.318904881352814e-06,2.0242323948546757e-06,5.063544649384637e-06,2.268153016058038e-06,2.7747491306185945e-06,7.407086960073276e-06,1.0032487660234002,0.9944039369383667,1.0019199299185728,1.0032281281988786,1.0024688452637867,1.0012959032730366,0.9938646936091073,0.9998469628846448,1.0031718927898787,0.9919995864313288,1.0046447274428223,0.9929635138965542,0.992484883767784,1.0013927438598333,1.0000913485885181,1.0036345698710851,1.001097220007769,0.998775737882529,1.000356131322332,1.0056819090377072,1.0004420174084792,1.000483742128593,1.0015124323617837,1.006078990512515,1.0069923090552833,0.9997314539516845,0.9999297605938446,1.0033451031712535,0.9940839468302889,1.0035221192012584,6.931936791904366e-06,2.0242323948546757e-06,3.346679365422345e-06,3.899126541116005e-06,4.082852616246815e-06,7.407086960073276e-06,2.238706812584949e-06,7.415384995201682e-06,5.122749538309397e-06,2.581914143845916e-06,6.027529440653526e-06,2.5661033065293793e-06,2.2816754114003793e-06,4.283067402175218e-06,2.7747491306185945e-06,8.097213008082409e-06,4.5371695641232785e-06,2.6287629513281775e-06,4.763172348024643e-06,8.652649842468456e-06,4.960119443855991e-06,5.224999773239659e-06,3.277893325360194e-06,9.213492177027164e-06,9.318904881352814e-06,5.304639525529686e-06,5.232901316419974e-06,7.43685598619144e-06,2.1571193643515737e-06,8.116651123247106e-06
119,119.0,0.9919738414654207,1.0070963869131515,8.805326006812264e-06,2.3891332412125476e-06,5.339856063774944e-06,2.0150902951064628e-06,2.9466430519337665e-06,7.11395990708095e-06,1.0033316409313207,0.9943875669744435,1.0020151924499259,1.0033342463888744,1.0025759910070995,1.0013829385219204,0.9938505320729437,0.9999309439210363,1.0032904416077832,0.9919976116020257,1.004772953546338,0.9929598057584911,0.9924750028273339,1.0014977220395869,1.0001511221944825,1.0037244011329476,1.001203461855365,0.9987614737438761,1.000464086105695,1.0057801413649547,1.0005549259773514,1.000600707701862,1.0014985766599855,1.0061846561874017,1.007097564881081,0.9998475036920076,1.0000456453448523,1.0034340878479686,0.9940709926847044,1.00361221229404,6.622388256632143e-06,2.3891332412125476e-06,3.7904251914959752e-06,4.502053887855904e-06,4.593824785722114e-06,7.11395990708095e-06,2.695649866379947e-06,7.143958468826871e-06,5.595504806776415e-06,2.9466430519337665e-06,6.478542540992832e-06,2.9214529557737502e-06,2.7623267194932547e-06,4.909740726832109e-06,2.6051676069220268e-06,7.71599533419455e-06,5.289795677110522e-06,2.8724052255871116e-06,5.643730760145185e-06,8.203835291629995e-06,5.992754403649874e-06,6.549012390282352e-06,3.58758216204998e-06,8.699112601323706e-06,8.805326006812264e-06,6.256479370892778e-06,6.213241921272739e-06,7.122694799151682e-06,2.443265546877134e-06,7.729678408337861e-06
120,120.0,0.9919635050183679,1.007136758597725,8.351346465678043e-06,2.4283964802040594e-06,5.613216936656617e-06,1.842911824472901e-06,3.331100852628931e-06,7.160106668530076e-06,1.003360157650916,0.9943480411889957,1.002009308285615,1.0033289531622291,1.0025725424251535,1.001413138633309,0.99380723112859,0.9999595811915419,1.0032897142170067,0.9919520493216626,1.0047730759702334,0.9929137268785467,0.9924317018707777,1.0014944164954998,1.0001475604833159,1.0037578131129476,1.0011988724723215,0.9987152783563206,1.0004601884258195,1.0058176075821639,1.0005535634806753,1.0006015321201556,1.0014568245416213,1.0062238722915369,1.007136758597725,0.9998487385767625,1.0000459840817133,1.0034633444314525,0.9940336556898587,1.0036462182162393,6.171866926003461e-06,2.7445783309463957e-06,4.419518761044522e-06,5.211897798810619e-06,5.27675187036866e-06,6.627299333047213e-06,3.081511158811471e-06,6.63858865918387e-06,6.27304452248463e-06,3.2176344495705735e-06,7.160106668530076e-06,3.1449789151076696e-06,3.166902484082982e-06,5.642953501203579e-06,2.4283964802040594e-06,7.1722712548125765e-06,6.1055525622042155e-06,3.331100852628931e-06,6.517105874283957e-06,7.732940986290576e-06,6.975291064013785e-06,7.704476421341344e-06,4.18758678353433e-06,8.234018994499854e-06,8.351346465678043e-06,7.174533672962502e-06,7.151055682625785e-06,6.630841204353793e-06,2.7401939535895815e-06,7.182162467479414e-06
121,121.0,0.9919460110059128,1.0071892201659847,8.014124438057816e-06,2.2485150862927363e-06,5.656452083372113e-06,1.7397285482276812e-06,3.6870076831151004e-06,7.157389200037972e-06,1.0033501866715908,0.9943430076304075,1.0019813824524668,1.003295074838815,1.002539875900083,1.0013978413679108,0.9938020769631971,0.9999429555489533,1.0032586983301015,0.9919460110059128,1.0047412264374715,0.9929086188273735,0.9924258181220942,1.001457374454289,1.00012654651501,1.0037380197249504,1.001159596993127,0.9987178032165768,1.00042016568196,1.005806047488396,1.0005125733296958,1.0005638658909093,1.0014710360991128,1.0062156558209066,1.007127341132297,0.9998035531739675,1.000000318192259,1.003448601018726,0.9940318009696899,1.0036270018165543,5.7234943955634315e-06,2.9633026307644723e-06,4.884932365382299e-06,5.561564705768317e-06,5.729130272658814e-06,6.079972364813906e-06,3.2865689268309153e-06,6.0770848219964586e-06,6.745625555282367e-06,3.270807630543708e-06,7.70010330641779e-06,3.1636902127361893e-06,3.350931769141237e-06,6.084703601126143e-06,2.2485150862927363e-06,6.585841309056877e-06,6.490397418388147e-06,3.6870076831151004e-06,6.82166219321118e-06,7.157389200037972e-06,7.3139203651798e-06,8.014124438057816e-06,4.675200224633442e-06,7.701742971258038e-06,7.846146922148083e-06,7.4871535718932304e-06,7.480951465450231e-06,6.0642344409556885e-06,2.9062181386893766e-06,6.591144513769618e-06
122,122.0,0.9919209058090533,1.0072393078698256,8.442091341734337e-06,2.1372155715591327e-06,5.6455484721987834e-06,1.8673034979478953e-06,3.4692949520648762e-06,7.064372684679093e-06,1.0034380508488265,0.9943496592370284,1.0020237357834745,1.0033431435854143,1.002586400515614,1.0014838049124422,0.993808891966292,1.0000253039106335,1.0033043374859127,0.9919571845031416,1.0047904639871024,0.9929203700784869,0.99243482137101,1.0015156794983178,1.0001862812194913,1.0038445821752553,1.0012261240738125,0.9987399031612904,1.000490554215301,1.0059288316790287,1.0005882819336314,1.000640156442745,1.0015000273420787,1.00634573502382,1.0072590557750158,0.9998867893407556,1.0000816828441765,1.0035436472242436,0.9940382238636207,1.003733253131785,6.07714427818655e-06,2.78493980539423e-06,4.833797417523514e-06,5.396372005859035e-06,5.634463587179143e-06,6.354708180391041e-06,3.0809303784388993e-06,6.3499699155765495e-06,6.616900684525039e-06,3.035496545973321e-06,7.576340698318506e-06,2.932235856946862e-06,3.129980349804094e-06,5.982862403610165e-06,2.1372155715591327e-06,6.930219145689278e-06,6.3316003584567815e-06,3.4692949520648762e-06,6.584313836374361e-06,7.643667718213699e-06,7.064372684679093e-06,7.699311380094894e-06,4.411986342484647e-06,8.33649477467875e-06,8.442091341734337e-06,7.225028146430361e-06,7.225301371618152e-06,6.4192403524877785e-06,2.7232818209715866e-06,6.936892260698783e-06
123,123.0,0.9918898111116446,1.007267800751506,9.023276754063094e-06,2.0037031292645904e-06,5.470725682286902e-06,1.9610171559464056e-06,3.2511589576838414e-06,6.70299358757552e-06,1.0034644563436463,0.9942761788137648,1.0020394398883568,1.0033583741434255,1.0026088556020576,1.0015068417743698,0.9937332374587142,1.0000441680859529,1.0033403574768993,0.9918997989912435,1.0048380906004273,0.9928607876122558,0.9923651092821449,1.0015334335836537,1.0001697965347187,1.003860349583589,1.0012476285988257,0.9986593972795799,1.0005141420270027,1.0059412171083815,1.0006144091772524,1.000668138562945,1.0014148468055248,1.0063545921596617,1.007267800751506,0.9999168753883245,1.0001100669678256,1.0035671811639235,0.9939580190934902,1.003748864653246,6.280795721130388e-06,2.60184237052529e-06,4.4429895238421946e-06,4.952603822215028e-06,5.1633406724002336e-06,6.560279544480726e-06,2.882453957769982e-06,6.561710870822021e-06,6.073899562426561e-06,2.8494484367310226e-06,6.959246203644007e-06,2.753932707333062e-06,2.9463097748765967e-06,5.474502734148387e-06,2.0037031292645904e-06,7.220589507854349e-06,5.790088462815874e-06,3.2511589576838414e-06,6.015847092441659e-06,8.1182419476906e-06,6.446745722507051e-06,7.024867674295243e-06,4.109640932067685e-06,8.944085072166469e-06,9.023276754063094e-06,6.5791870017919184e-06,6.5813908605629945e-06,6.70299358757552e-06,2.57588850260791e-06,7.2307093608726685e-06
124,124.0,0.9918548674232561,1.0072602867527807,8.576671909095342e-06,1.8788239946394738e-06,5.506981086403769e-06,1.8502921588659462e-06,3.461078643117287e-06,6.832514503744422e-06,1.0033422729267731,0.994228437247369,1.0020057372867233,1.0033237315803207,1.0025786266786978,1.0013859439646193,0.9936914019470358,0.9999237374753894,1.0033189141077645,0.9918713452019853,1.0048263891153986,0.9928300106740334,0.9923267583759134,1.0015025610022277,1.0001018693974546,1.0037348593212585,1.00121819781505,0.9986147444309923,1.000482881534797,1.0058095875294613,1.000581897692158,1.0006367227770114,1.0013635965832324,1.0062193391548155,1.0071318554152335,0.9998798329059144,1.0000731718796607,1.0034435455585662,0.9939118700083827,1.0036235508768625,5.956827325072283e-06,2.750689008079899e-06,4.6403137370033555e-06,5.201599108638596e-06,5.395872894253653e-06,6.236715835033878e-06,3.0522409806852905e-06,6.221287329205208e-06,6.3263361631861625e-06,2.965785184255594e-06,7.188808645608913e-06,2.88932475089037e-06,3.1366930186154163e-06,5.6748749336679e-06,1.8788239946394738e-06,6.817301797195155e-06,6.019550114618232e-06,3.461078643117287e-06,6.290628518511968e-06,7.700322126918056e-06,6.791278024473096e-06,7.4309089460369894e-06,4.206452586555359e-06,8.50604607450318e-06,8.576671909095342e-06,6.974890534268997e-06,6.9664779303675576e-06,6.359001465579221e-06,2.760116508292275e-06,6.832514503744422e-06
125,125.0,0.9918182152534573,1.0072215894133933,9.76873666439232e-06,2.1372966876108516e-06,6.551096113326676e-06,2.4263574594773566e-06,3.666944474862287e-06,8.475366842602744e-06,1.003220510596678,0.9941459963282292,1.0019642683306036,1.003282619448684,1.0025374134174283,1.0012590859292427,0.9936086990952746,0.999795627415179,1.0032804557182133,0.991799463533134,1.0047924752749757,0.9927552561608181,0.9922473377137919,1.001455023721665,1.000009109425556,1.0036031295403387,1.0011738228685492,0.9985209326300025,1.0004381589783224,1.0056763708112253,1.0005392879359702,1.0005950933954855,1.0012632382596027,1.0060843023745603,1.006997160920328,0.9998413619338755,1.0000334097117742,1.0033201717789855,0.9938274692862784,1.0034915839072533,6.510258387473153e-06,2.93399148181047e-06,6.035612884222136e-06,6.930501194401198e-06,7.152519209003653e-06,6.8459971863349566e-06,3.242432776331339e-06,6.7598073887971065e-06,8.422005129384696e-06,3.05155728481284e-06,9.552468477809432e-06,3.002969700912097e-06,3.3136799905754502e-06,7.360471661805136e-06,2.1372966876108516e-06,7.3689715325598055e-06,7.796807551139548e-06,3.666944474862287e-06,8.177775251356819e-06,8.475366842602744e-06,8.917717463068163e-06,9.76873666439232e-06,4.294971277337598e-06,9.463528577527748e-06,9.501728031606175e-06,9.263049920713585e-06,9.238501798609743e-06,7.0084520413236215e-06,2.9338705808209918e-06,7.404891950594677e-06
126,126.0,0.9917819951118171,1.0071613411725853,1.1095914797866013e-05,2.3531412770305128e-06,7.254750722042061e-06,2.8909592053767684e-06,3.7295879455378617e-06,9.74540976235445e-06,1.0031934782950844,0.994092942975308,1.001941166301581,1.0032649702834466,1.0025206973917167,1.0012371753016984,0.9935565836995034,0.9997722383368087,1.0032705739877028,0.9917526439995707,1.004786707261547,0.9927083216013085,0.9921994217768043,1.001435509248819,0.9999741364622511,1.0035723820656526,1.0011535269149907,0.9984608793602949,1.0004159400961663,1.0056396298940524,1.0005135981597313,1.0005663644847638,1.0011928031023571,1.0060404411237305,1.0069521201124452,0.9998145528763535,1.0000067462147284,1.0032957201607682,0.9937758956799585,1.0034616632997206,7.084316128809694e-06,2.9993738220146254e-06,6.8351573053867695e-06,7.963900950833754e-06,8.212078514454675e-06,7.498542242991207e-06,3.3040606071689837e-06,7.330260457058688e-06,9.74540976235445e-06,3.0429989980736816e-06,1.1095914797866013e-05,3.018626997361462e-06,3.334844649117521e-06,8.348210220466294e-06,2.3531412770305128e-06,8.043893664536933e-06,8.800803758073324e-06,3.7295879455378617e-06,9.229030373795287e-06,9.36162788568319e-06,1.0110694125886435e-05,1.1073865875760861e-05,4.2415644651283944e-06,1.0517092869486172e-05,1.0532626128684197e-05,1.0569003167560864e-05,1.0529753948578777e-05,7.685252938143377e-06,2.953140265417238e-06,8.097747518000662e-06
127,127.0,0.9917483475079057,1.0070891744695971,1.0301770015362357e-05,2.1779023320693067e-06,6.860141135647344e-06,2.654895134035561e-06,3.691065332125526e-06,9.042181034815832e-06,1.0030323458199362,0.9940821918935858,1.001862027744974,1.0031857347006,1.0024374111312142,1.0010748798938953,0.9935495473877779,0.9996122617136406,1.003187984485066,0.9917483475079056,1.0047061668195558,0.9927034019177641,0.9921934068221518,1.0013439245182958,0.9998769116353078,1.0033969401182068,1.001062966724089,0.9984465577622481,1.0003228911541242,1.0054600710594424,1.0004168083605298,1.0004673901579302,1.0011727047716752,1.0058525829226344,1.0067618053369416,0.999713634284011,0.9999037143822332,1.0031326491997716,0.9937687951098113,1.0032861058521898,6.747329649589178e-06,2.984017184299814e-06,6.310062441398131e-06,7.376244459650202e-06,7.610207950162733e-06,7.149785595901085e-06,3.296087994577559e-06,6.966046891619267e-06,9.042181034815832e-06,3.0396312983101177e-06,1.0301770015362357e-05,3.026610011468757e-06,3.313490783019438e-06,7.745558108249253e-06,2.1779023320693067e-06,7.6832957627661e-06,8.161949117215802e-06,3.691065332125526e-06,8.56231228851415e-06,8.988951669520855e-06,9.394940596888314e-06,1.0284108857256674e-05,4.083815455853306e-06,1.0113924337734324e-05,1.0120355867899642e-05,9.856654548771361e-06,9.816302870822962e-06,7.31734870760807e-06,2.9001947973917064e-06,7.742088108558596e-06
128,128.0,0.9917189856653115,1.0070147217436705,1.0787214510568075e-05,2.243341295333836e-06,6.66509434826122e-06,2.6948437115839465e-06,3.38696768731921e-06,8.937396320214882e-06,1.0029636259612202,0.9940790593907968,1.001830562959791,1.0031530519060934,1.0024055813119581,1.0010115944708569,0.9935546098533093,0.9995513086301924,1.0031610501859323,0.9917577749741548,1.004679406937982,0.9927137003620209,0.9921988929094055,1.0013082840732885,0.9998403622373813,1.0033254444254356,1.0010300012811737,0.9984521119096207,1.000288958240225,1.0053878528944273,1.0003841908503324,1.0004343147856576,1.0011850735875247,1.0057808919227884,1.0066899561460305,0.9996827888681901,0.9998722944738577,1.0030643747610137,0.9937694751506755,1.0032139705636816,6.8226253380793415e-06,2.742109066297782e-06,5.846971890376526e-06,6.853344675642548e-06,7.052361974932779e-06,7.129916143521332e-06,3.029458016382676e-06,6.898196912256228e-06,8.339786938956748e-06,2.798752023893236e-06,9.505436986214502e-06,2.785354541578372e-06,3.046442402808211e-06,7.269905046304264e-06,2.243341295333836e-06,7.933413917145413e-06,7.724736902500974e-06,3.38696768731921e-06,8.126317996553321e-06,9.525634955325974e-06,8.937396320214882e-06,9.748751901772594e-06,3.7612466439835903e-06,1.0757427929788587e-05,1.0787214510568075e-05,9.446582754414334e-06,9.387531982811622e-06,7.427316077823353e-06,2.6516779145281014e-06,7.986609700508218e-06
129,129.0,0.9916939136637023,1.0069476154340458,1.1616386970635625e-05,2.284598165757787e-06,6.714805688866025e-06,2.7252914596994803e-06,3.5638346449689705e-06,8.670213713813722e-06,1.0030137739878784,0.9941205422003565,1.001844830038134,1.0031681348764918,1.0024218238417317,1.0010628528934526,0.9936029420700726,0.9996032472359319,1.0031830158206698,0.9918167324331351,1.0047070965854568,0.9927744098142245,0.9922520226855539,1.001315099966643,0.9998667225233353,1.0033698085881009,1.0010386362879138,0.9984935965489772,1.000296220873781,1.0054419319987975,1.0003904858512411,1.0004432673299426,1.0012329693798308,1.0058365303905739,1.0067462554596789,0.9996851276032999,0.9998748635394278,1.003113807616227,0.9938168908736328,1.0032580002263765,7.1549167917730475e-06,2.941394948765232e-06,5.472002339017931e-06,6.415474634097347e-06,6.627481087984736e-06,7.3409288659325726e-06,3.2300850164787816e-06,7.020586477763978e-06,7.894832438055098e-06,2.801425672550307e-06,9.09932999476002e-06,2.808639627291885e-06,3.163760730492287e-06,6.8956308948949735e-06,2.284598165757787e-06,8.38465052767356e-06,7.4152668774450845e-06,3.5638346449689705e-06,7.841290676046279e-06,1.0249331638212385e-05,8.670213713813722e-06,9.451085614652171e-06,3.956303515701668e-06,1.1558776017730625e-05,1.1616386970635625e-05,9.263438853301024e-06,9.161669459006095e-06,7.788086057942384e-06,2.941937380774783e-06,8.430811032460402e-06
130,130.0,0.9916727082967653,1.0068974879799637,1.1936175980852748e-05,2.4510444879706367e-06,6.754184411467158e-06,2.5732206925356157e-06,4.111890058047676e-06,8.570453840603171e-06,1.003106348989064,0.9941460667450955,1.0018850139542896,1.0032165604288206,1.0024655823852477,1.0011597491233648,0.9936273871780866,0.9996996396023221,1.0032310032636664,0.9918414338939381,1.004756398720837,0.9927979329596863,0.9922766752491493,1.0013590541019781,0.9999187519094944,1.003463121890795,1.0010848899162073,0.9985114054918495,1.000342975458012,1.0055347138282422,1.0004389562452163,1.0004911216357228,1.0012498338511158,1.0059270527732438,1.0068382018812292,0.9997379824518096,0.9999279826670915,1.0032094432028555,0.9938477950727203,1.0033512333603696,7.649444237514929e-06,3.5644538108420904e-06,5.06754987777978e-06,5.928369799561843e-06,6.133620421040846e-06,7.779928465273922e-06,3.793472706238102e-06,7.467674710126237e-06,7.353401507527564e-06,2.9917052194751216e-06,8.570453840603171e-06,3.0416123597879082e-06,3.5897336089712025e-06,6.371993652917415e-06,2.4510444879706367e-06,8.804387567333582e-06,6.8714585102541495e-06,4.111890058047676e-06,7.282981094486176e-06,1.0615593115246013e-05,8.066830504041483e-06,8.790002542923282e-06,4.563800649603016e-06,1.186953288678346e-05,1.1936175980852748e-05,8.664741702771797e-06,8.552897148174607e-06,8.244600325852136e-06,3.6536974022806893e-06,8.842484149733096e-06
131,131.0,0.9916549463581875,1.0068739718206663,1.4534168917508426e-05,3.5454933900289314e-06,7.59898565023282e-06,3.113665567736231e-06,4.8433690357095575e-06,9.937615436609974e-06,1.0031784443750653,0.9941296956804264,1.0019648768884573,1.003306945554737,1.0025564156422337,1.001231774576522,0.9936127874718128,0.9997700576888919,1.003334437275158,0.9918480141518136,1.0048715093528238,0.9928014353827309,0.9922677847107031,1.0014448031506598,0.99995616690247,1.0035249672503452,1.001174096097403,0.9984785583478296,1.000434220835972,1.0055838149686787,1.0005321431644545,1.0005865478607667,1.001212385239559,1.005963409332804,1.006873971820666,0.9998302840866999,1.0000207613766414,1.0032803381994675,0.9938325221273383,1.003412762110659,9.887535932030847e-06,4.6288558230071754e-06,4.8433690357095575e-06,5.6235500646813516e-06,5.767109688132627e-06,1.0148032408389984e-05,4.7491418794435e-06,9.937615436609974e-06,6.791193858462563e-06,3.5454933900289314e-06,7.841952819636064e-06,3.673735185215877e-06,4.412842093700411e-06,6.043471489088451e-06,3.7248928192442195e-06,1.1342561651409779e-05,6.446871388262108e-06,5.290641186831897e-06,6.826101772892443e-06,1.3167285794972162e-05,7.5165456971156674e-06,8.152719588097507e-06,5.966771207709205e-06,1.4466262387894757e-05,1.4534168917508426e-05,8.038870275978443e-06,7.951443331320475e-06,1.051533425987759e-05,4.75479941219861e-06,1.1380400711534122e-05
132,132.0,0.9916402046416557,1.0068810749058663,1.6609721263960947e-05,4.347097402185519e-06,8.37547809311125e-06,3.667895695678081e-06,5.813170811433157e-06,1.1753552244396294e-05,1.0031936271957989,0.9940777114978446,1.0020118732562904,1.0033585531566693,1.0026080181762804,1.0012402453072533,0.9935614174926899,0.9997759561090901,1.0033931400313252,0.9918084864451829,1.0049357167206432,0.9927622184036795,0.9922219021978582,1.00149679771595,0.9999587589030261,1.0035336497287821,1.0012277014599587,0.998420223395165,1.0004892936551137,1.0055842101263435,1.0005884966123986,1.0006466318795542,1.0011478523233523,1.005957995466242,1.0068683499839373,0.9998839031040864,1.0000746970168957,1.003291904025653,0.993779471869081,1.0034212229027444,1.1540045862046506e-05,5.813170811433157e-06,4.723253965936633e-06,5.393517170529904e-06,5.496593267119285e-06,1.1870001201630998e-05,5.874753596761275e-06,1.1753552244396294e-05,6.326240405660053e-06,4.347097402185519e-06,7.197603770551248e-06,4.5399300696831965e-06,5.396090299703562e-06,5.833694724827096e-06,4.949433496816129e-06,1.3282735196971105e-05,6.156469871408669e-06,6.777078693310453e-06,6.5181240161508474e-06,1.5132430609114575e-05,7.143379397283222e-06,7.724062736024133e-06,7.809337728772868e-06,1.653288573921786e-05,1.6609721263960947e-05,7.590050972921714e-06,7.525124576648049e-06,1.2142039116101273e-05,5.954484942689446e-06,1.3311439643481432e-05
133,133.0,0.9916280599408578,1.0069003072271712,2.019890536687552e-05,4.496772661413003e-06,9.484202599150853e-06,4.796157373475113e-06,6.068407909019636e-06,1.4071101364531704e-05,1.0032467424050784,0.9940418794765356,1.002029994179372,1.0033821719343272,1.0026288642905112,1.0012874857308514,0.993520486266715,0.9998193393139995,1.0034188387893663,0.9917734716309574,1.0049644780968445,0.992726529708344,0.9921841052390497,1.0015165163479405,0.9999654029017525,1.0035817536468916,1.0012485239433422,0.9983713233717566,1.000509229709648,1.005623599286012,1.000607392048855,1.000667039135559,1.001088727645929,1.0059899696601962,1.0069003072271712,0.9999024466726587,1.0000937399785679,1.00334329893299,0.9937451553603112,1.0034691035649335,1.3946561306204951e-05,6.060939571454136e-06,5.12837076271948e-06,5.67353102043379e-06,5.812268133927928e-06,1.4201479773429911e-05,6.068407909019636e-06,1.4071101364531704e-05,6.460365151455309e-06,4.496772661413003e-06,7.158508350507327e-06,4.695039408422605e-06,5.5333098010060795e-06,6.314387988718636e-06,6.187301166652178e-06,1.618861238098299e-05,6.580424290399665e-06,7.152180782007586e-06,6.97771999292224e-06,1.8197146165613957e-05,7.64757175461399e-06,8.248398086418767e-06,8.415523739551433e-06,2.0002648289203162e-05,2.019890536687552e-05,8.130732743908804e-06,8.118355210573187e-06,1.4508873839040558e-05,6.151964243780932e-06,1.6198676718736213e-05
134,134.0,0.9916180890494799,1.0069120640780764,2.4370507192398803e-05,4.142892482369815e-06,1.0690688732312409e-05,6.3106257150990245e-06,6.163061471457166e-06,1.7051989328492776e-05,1.0031354614263774,0.9939352211615197,1.0019650994146052,1.0033140859237903,1.0025612269000401,1.0011690390732302,0.9934019925815786,0.9996981695557902,1.0033520046453424,0.9916566509553248,1.0048992741177145,0.9926081457541569,0.9920671737817818,1.0014437445453592,0.9998522814239115,1.0034538025837398,1.001178469025027,0.9982341787473892,1.0004390059151294,1.005488140110352,1.0005374670497953,1.0005991360221578,1.000930626468481,1.005840899534961,1.0067505007865127,0.9998303634474498,1.0000229153728075,1.0032261003102436,0.9936300647621813,1.0033413999177057,1.7051989328492776e-05,5.644228697105883e-06,5.689960025579278e-06,6.163061471457166e-06,6.346703044815717e-06,1.7165542314348877e-05,5.6048059103291745e-06,1.6935325148678083e-05,6.811471354305355e-06,4.142892482369815e-06,7.361044748103919e-06,4.32783426387228e-06,5.101613535609082e-06,7.049009955700057e-06,7.354876897391963e-06,1.9831555651245258e-05,7.231894889455266e-06,6.669619873232938e-06,7.671334791982257e-06,2.194482950987266e-05,8.365579422133797e-06,8.983887368061877e-06,7.898491488149437e-06,2.4058538052075732e-05,2.4370507192398803e-05,8.877021126884405e-06,8.9252280542691e-06,1.7602764877225195e-05,5.6891120049155454e-06,1.9849938489310495e-05
135,135.0,0.9916098687612098,1.0069147799177365,2.387685111609552e-05,4.0411091731348174e-06,1.0370942683591524e-05,6.293368801171906e-06,5.913823311771737e-06,1.687769662498435e-05,1.0030348025107267,0.993916036006424,1.0019132750993964,1.003253003396227,1.0025005102121578,1.0010590210230885,0.9933756014753915,0.9995860656890422,1.0032841068663088,0.9916275335290443,1.0048286572129592,0.9925788790747827,0.9920404916259039,1.0013802019817506,0.9997834403866003,1.0033460122364348,1.0011151344696967,0.9981957518545144,1.0003725331299946,1.00537163710958,1.0004697846372939,1.0005306310283342,1.0008838906058004,1.0057160125602194,1.0066246580960483,0.9997583226174438,0.9999514839287171,1.003119103045305,0.993606667285284,1.0032327258643272,1.6889096327368886e-05,5.239384247480956e-06,5.479641541552006e-06,5.913823311771737e-06,6.082374379781853e-06,1.687769662498435e-05,5.254334804164709e-06,1.6611641317226054e-05,6.438998180568464e-06,4.0411091731348174e-06,6.926936658784609e-06,4.2278608414590905e-06,4.8409791819985024e-06,6.819896639196779e-06,7.157814232591887e-06,1.959322345068524e-05,6.942036501933692e-06,6.166002869042737e-06,7.368252930499001e-06,2.1577239227441053e-05,8.002053295230915e-06,8.573077049702855e-06,7.326397210670224e-06,2.3566939197247603e-05,2.387685111609552e-05,8.472328365943656e-06,8.532260876406073e-06,1.7386581591255135e-05,5.3193152599096156e-06,1.9624134103617578e-05
136,136.0,0.9916029758697346,1.0069113989967218,2.2362031571826242e-05,4.1151667712408765e-06,9.784593106693983e-06,5.917427143916441e-06,5.53630662356051e-06,1.604347073609943e-05,1.0030747887228697,0.9938895471936885,1.0019315549610062,1.00327219133248,1.0025197936058226,1.001097498734896,0.9933473492719745,0.9996231661200566,1.0033024970676911,0.9916066614275841,1.0048471664630365,0.9925587261815475,0.9920171377613575,1.0014025206781747,0.9997917942625764,1.003394838141019,1.0011431568613873,0.9981478405963585,1.0004028794946214,1.005433689560287,1.0005071963233123,1.0005699937136963,1.0008341341422895,1.0057824867399983,1.006692843404206,0.9998023483930494,0.9999948521062237,1.0031616651353605,0.9935776849175139,1.0032815591802053,1.604347073609943e-05,4.969015245888046e-06,5.08372064593635e-06,5.53630662356051e-06,5.655475641206657e-06,1.6124312128340735e-05,5.067110447720959e-06,1.588713238253768e-05,6.029513724456393e-06,4.1151667712408765e-06,6.506679720026387e-06,4.299562307849722e-06,4.7501023438491855e-06,6.318695313913327e-06,6.70725582887615e-06,1.845333971273359e-05,6.443892792990118e-06,5.78025095657716e-06,6.833372314376726e-06,2.028957421789677e-05,7.419466350882578e-06,7.931083903323006e-06,6.8919305770063564e-06,2.205714639900513e-05,2.2362031571826242e-05,7.880496377574146e-06,7.936974904134062e-06,1.6538784176501352e-05,5.148435709695422e-06,1.8477493374794374e-05
137,137.0,0.9915969871687409,1.0069048655656025,2.1369604240219547e-05,3.927992193663784e-06,9.820342413691054e-06,5.710588009117898e-06,5.446872657889471e-06,1.6184668747756434e-05,1.0031754864797322,0.9938737827197918,1.0019669092299637,1.0033179928209284,1.002560775164878,1.0012024595100086,0.9933312816717088,0.9997276505512889,1.003346267966971,0.9915969871687409,1.0048904052390266,0.9925464790544697,0.9920046130176079,1.0014420184084267,0.9998312239452708,1.0034980171409735,1.0011828057395262,0.9981154764453367,1.000443230704788,1.0055302394022598,1.0005509053383737,1.000614151868492,1.0007958447395402,1.0058756645781763,1.0067862598075685,0.9998469871888767,1.0000388277628194,1.0032690122147094,0.9935623653540707,1.0033846338271777,1.6184668747756434e-05,4.61616825787777e-06,5.446872657889471e-06,6.140748438971492e-06,6.198524737247068e-06,1.6375067883733968e-05,4.718656694609353e-06,1.6132991833558176e-05,6.872418708644566e-06,3.927992193663784e-06,7.607050827967806e-06,4.07994069749273e-06,4.447385802033321e-06,6.664050166160985e-06,6.554085511178952e-06,1.814922415577799e-05,6.8768526987336156e-06,5.352052873794073e-06,7.262820211048587e-06,1.967301567969224e-05,7.845986541679676e-06,8.35149102490833e-06,6.383247613232508e-06,2.1070530585076187e-05,2.1369604240219547e-05,8.289237588532637e-06,8.351753392894147e-06,1.6674199666187277e-05,4.832892272434941e-06,1.8160740707733995e-05
138,138.0,0.9915915585541353,1.006898123874949,1.9741016952681178e-05,3.6814117091809674e-06,9.891815054949206e-06,5.178050916224212e-06,6.16601122991241e-06,1.5762465113003883e-05,1.0032627994996064,0.993965252624089,1.0020160933988451,1.0033775979242707,1.0026156184457817,1.0012934590763602,0.9934273976836718,0.9998165188055717,1.0034043365347316,0.9916994525487239,1.0049485634691682,0.9926478823138943,0.9921036781436341,1.001495324648722,0.9999130725217125,1.0035959360537825,1.0012342432391232,0.9982094396330039,1.0004952737925237,1.0056332133995785,1.0006059861761891,1.0006683301582766,1.0008944555105401,1.0059843357438212,1.006898123874949,0.9999069254401897,1.000097355191388,1.003362806716457,0.9936654824832459,1.003482086733303,1.5762465113003883e-05,4.4180554669028305e-06,6.16601122991241e-06,7.1441187277303234e-06,7.173800989936857e-06,1.591615248725753e-05,4.496708557095168e-06,1.5646836678726704e-05,8.255419904291891e-06,3.6814117091809674e-06,9.365086032929357e-06,3.81231780913159e-06,4.1914066382140714e-06,7.461030605003288e-06,6.221270310514175e-06,1.7280989542253985e-05,7.776776539907624e-06,5.253469627471774e-06,8.192911922597708e-06,1.841469943188958e-05,8.795761912517157e-06,9.366719501396518e-06,6.292670822936335e-06,1.9472001588417402e-05,1.9741016952681178e-05,9.1582733628524e-06,9.232290173315124e-06,1.6170798382953647e-05,4.6112485014719435e-06,1.728273112598276e-05
139,139.0,0.9915866623306999,1.0068932604324907,1.8004181955111676e-05,3.5974565923929885e-06,9.582101094489402e-06,4.598835431764697e-06,5.681296290577253e-06,1.4881909490107275e-05,1.0032374676439035,0.9940091964554657,1.0020427994758214,1.0034136502102524,1.0026486776270356,1.001269016835393,0.9934726673631216,0.9997899077253235,1.0034405289708694,0.9917509854367852,1.0049835084699226,0.9926998831975383,0.9921524505695752,1.0015264042060734,0.999929074315189,1.0035715806514238,1.001264729794723,0.9982503011342674,1.000524678739624,1.0056050263059406,1.0006355848875297,1.0007001888257376,1.0009353609723042,1.0059517056656269,1.0068668007399997,0.9999352627331237,1.0001255323164016,1.0033396724952646,0.9937185750875899,1.0034576566608961,1.4881909490107275e-05,4.4806651327864306e-06,6.256140507531257e-06,7.337089188881786e-06,7.3340462980036715e-06,1.4884204898452667e-05,4.582529923658775e-06,1.456931511461981e-05,8.58301431994837e-06,3.5974565923929885e-06,9.824384125446074e-06,3.72750452997255e-06,4.191293803465805e-06,7.554925814887216e-06,5.681296290577253e-06,1.6085937896806886e-05,7.904131471486434e-06,5.545859264849765e-06,8.311193151417673e-06,1.6923166515335822e-05,8.885790923308867e-06,9.500172537365062e-06,6.74188967311258e-06,1.776206361025197e-05,1.8004181955111676e-05,9.162157711370847e-06,9.242166078044535e-06,1.5187199038266351e-05,4.639745899411832e-06,1.608160107780974e-05
140,140.0,0.9915823499054358,1.0068889307745938,1.8004495870608263e-05,4.909704384777456e-06,9.82910937543456e-06,4.175013229330568e-06,6.154089624922027e-06,1.4532101364075207e-05,1.0032167301962513,0.9939473770173571,1.0020247290927409,1.0033965501066737,1.002630444062936,1.0012384452865315,0.9934047939039051,0.9997565712282671,1.0034222983895789,0.9916852148046141,1.004962668774846,0.9926331379476595,0.9920897974891715,1.0015059015111039,0.9998855090535859,1.0035367963451636,1.0012434321223538,0.998167843009168,1.0005003161802204,1.0055545576027871,1.0006102714589522,1.00067457503152,1.0008380345766141,1.0058883973233268,1.0068024419636383,0.999906370660235,1.0000988782412816,1.0033136213579545,0.9936531463574555,1.0034233956925567,1.4532101364075207e-05,5.609700573497562e-06,6.03810304964175e-06,7.0887962605918585e-06,7.065479135783304e-06,1.4600333600279593e-05,6.042615259700371e-06,1.4340036498927038e-05,8.2454990973144e-06,4.909704384777456e-06,9.40595917596347e-06,5.0768819041501595e-06,5.555886025043203e-06,7.303308665172475e-06,6.154089624922027e-06,1.5850680508773785e-05,7.605089409960014e-06,7.63081708632046e-06,7.973943085715942e-06,1.671527564904305e-05,8.489231599351757e-06,9.04457533143253e-06,9.619428003537075e-06,1.7768239613451046e-05,1.8004495870608263e-05,8.752760549615162e-06,8.816794480759821e-06,1.488112383229403e-05,5.911541169847815e-06,1.584079045248612e-05
141,141.0,0.9915786726853439,1.0068829326947824,2.03783760385699e-05,6.074344659688488e-06,1.0775067375763766e-05,4.537748036077942e-06,7.21935500415812e-06,1.5667542504817014e-05,1.003260556444669,0.9939307031667064,1.00205758678046,1.0034310644465683,1.0026642381032598,1.0012742026358872,0.9933858418327843,0.999790261227168,1.0034549155341832,0.9916733313623564,1.0049974593469155,0.9926221339846707,0.9920734206040169,1.0015380479092117,0.9999022329153324,1.0035743621309674,1.0012750903451682,0.9981370750014804,1.000531747572165,1.0055805807658638,1.0006434563747415,1.0007093080914466,1.0007891203748303,1.005906415259802,1.006819823649165,0.999939876895352,1.0001321633588747,1.0033536220663342,0.9936359802756036,1.0034604545883128,1.5235285574828298e-05,6.699924194632203e-06,6.074344659688488e-06,7.14425087900094e-06,7.12499819891584e-06,1.574283307640428e-05,7.520069620793556e-06,1.5667542504817014e-05,8.242310209323527e-06,6.3722242126659575e-06,9.284553113235051e-06,6.575325546817351e-06,6.989630224991125e-06,7.456325645956554e-06,7.500188309250841e-06,1.7066139356678536e-05,7.67865133038419e-06,9.808850182300349e-06,8.0594576933076e-06,1.8395369480812366e-05,8.540525837598968e-06,9.013732408823427e-06,1.2631883957817552e-05,2.0111736082650274e-05,2.03783760385699e-05,8.88057685499118e-06,8.907840872365311e-06,1.5854488997051558e-05,7.21935500415812e-06,1.7075231204082584e-05
142,142.0,0.9915756820774255,1.006873063986582,2.0940780182639036e-05,5.8955232362179066e-06,1.0806960384910493e-05,4.718198547897004e-06,7.14246553407761e-06,1.597282775578947e-05,1.003283245181744,0.9938712006279462,1.0020490870395666,1.003421336311913,1.002651472113899,1.00128186074585,0.9933144474148722,0.9997910304016199,1.0034382700112108,0.991604743425761,1.0049788925228826,0.9925537138738624,0.9920030396787503,1.001526115036607,0.9998782897865941,1.0035907154789174,1.0012648712854717,0.998062551346951,1.0005227674063066,1.005592507739555,1.000634175134719,1.000699943113334,1.0007077408367262,1.005915047054699,1.0068289913147654,0.9999315365698694,1.0001235634212993,1.0033726421477607,0.9935708087320217,1.0034766655424163,1.5216136147272062e-05,6.558452541978513e-06,5.8955232362179066e-06,6.981940134737642e-06,6.961770332717621e-06,1.597282775578947e-05,7.47926771177634e-06,1.599566468264269e-05,8.057584229691405e-06,6.391693483076142e-06,9.022231919583438e-06,6.581571500605114e-06,6.945177289561469e-06,7.324184162376511e-06,7.780039622807546e-06,1.718728095151022e-05,7.5044324896952625e-06,1.011422464531456e-05,7.894331012501588e-06,1.8719103161811448e-05,8.352405872648974e-06,8.781244468849718e-06,1.3055692749281567e-05,2.0662166116174774e-05,2.0940780182639036e-05,8.747241700644695e-06,8.754407370705614e-06,1.597303314147211e-05,7.14246553407761e-06,1.7215937399153902e-05
143,143.0,0.9915734294886818,1.006857122443517,1.9754436313854967e-05,5.432700758071705e-06,1.0221504860857361e-05,4.565903821732554e-06,6.749701623383843e-06,1.5338260983965526e-05,1.00331634517347,0.993836877785107,1.001989664617766,1.0033542332963021,1.0025864640994813,1.0013103022570151,0.9932769595871779,0.99981726484379,1.0033698519812195,0.9915734294886817,1.004912027351439,0.9925213458133436,0.991966848354518,1.0014628398322964,0.9998597815432412,1.0036305623452766,1.0011976901524662,0.9980168627846585,1.0004526751594074,1.0056246546216494,1.0005625508822977,1.0006258641071328,1.0006535346279393,1.0059444348413185,1.006857122443517,0.9998584223275532,1.0000510045980116,1.0034053125758478,0.9935282185059844,1.0035160726019428,1.4607413261837e-05,6.201755058344077e-06,5.432700758071705e-06,6.481367508599503e-06,6.429723690326423e-06,1.5338260983965526e-05,7.094288192518049e-06,1.5340622193144966e-05,7.437408918859574e-06,6.008233418368653e-06,8.306321054317768e-06,6.187148245396218e-06,6.539796955130833e-06,6.749701623383843e-06,7.178222609641269e-06,1.645725068762616e-05,6.9251003762752015e-06,9.96403710313125e-06,7.285893234562967e-06,1.7789111279690207e-05,7.748157373086277e-06,8.148496193097292e-06,1.281790535792281e-05,1.9489025947834504e-05,1.9754436313854967e-05,8.135510349816253e-06,8.135038246986334e-06,1.540643655722863e-05,6.776057910296597e-06,1.647972442240613e-05
144,144.0,0.9915709403987297,1.00683480024555,2.0431740904090315e-05,5.321646887196424e-06,1.0403061536154163e-05,4.882670276846254e-06,6.664886996219333e-06,1.6004922842076114e-05,1.0033142570178089,0.9938650033032239,1.0019512841542106,1.0033149016643785,1.002542311634691,1.00130237807187,0.993295598271671,0.9998067873260482,1.003320903277701,0.9915863473399353,1.0048583557255013,0.9925358191464491,0.99198411738314,1.0014151964874545,0.9998438259559892,1.003617717420213,1.0011475407837465,0.9980282899341361,1.0004014546271998,1.0056085121054184,1.0005110240562558,1.0005729999872552,1.0006579491643663,1.0059226277344282,1.0068344504452023,0.9998054738509614,0.999997824151453,1.0034016028761152,0.9935509921465855,1.0035035975148308,1.5285078389387606e-05,6.250006150674795e-06,5.321646887196424e-06,6.489618490043223e-06,6.333400217801838e-06,1.607947391044678e-05,7.124580031623728e-06,1.6004922842076114e-05,7.302695177318001e-06,6.2393203772700886e-06,8.082816123903522e-06,6.382322839980377e-06,6.664886996219333e-06,6.595288385686178e-06,7.290551213464827e-06,1.7281061630017332e-05,6.755930871816918e-06,9.774527771123664e-06,7.1008631200246505e-06,1.8511177370614913e-05,7.617174764424097e-06,7.98203979906727e-06,1.246941112692531e-05,2.0098096617454298e-05,2.0431740904090315e-05,8.059425032317757e-06,8.03143533711527e-06,1.6305167790578802e-05,6.941089135505892e-06,1.728609678045559e-05
145,145.0,0.9915631365776517,1.0068133671183934,2.0270491765203412e-05,5.3101744912297555e-06,1.0451872979844314e-05,4.717873955781866e-06,7.013428450904798e-06,1.576608880022466e-05,1.003222555041519,0.9938500443200753,1.0019515577258165,1.003314193723025,1.00254082946773,1.0012069299104693,0.9932738969913703,0.9997078928014334,1.0033199128154662,0.9915631365776518,1.0048543727908295,0.9925125063354457,0.9919627581567528,1.001408613742986,0.99979713741892,1.003515710113948,1.0011452000850998,0.9980042871908239,1.000399614772728,1.0055090996335108,1.0005104538735166,1.0005694176380862,1.000627936335022,1.0058265167889582,1.006739271394229,0.999808878406232,1.0000012248859584,1.00330616457631,0.9935359122991421,1.0034011274148804,1.5077357136417417e-05,6.6366979521549584e-06,5.3101744912297555e-06,6.64912612184891e-06,6.381149144253292e-06,1.5895496596448177e-05,7.51521405547983e-06,1.576608880022466e-05,7.34661052617847e-06,6.97881372765029e-06,8.037889520414401e-06,7.076515343901141e-06,7.234218947494052e-06,6.572992237710006e-06,7.497660287831162e-06,1.7152771094893433e-05,6.697143452637661e-06,9.677923509135786e-06,7.013428450904798e-06,1.8345243552881704e-05,7.553292504027963e-06,7.896218838100975e-06,1.2147117997751648e-05,1.987972545329144e-05,2.0270491765203412e-05,8.030273824702351e-06,7.977205494457112e-06,1.619839244908391e-05,7.596349300838964e-06,1.7144606818181736e-05
146,146.0,0.9915471166985513,1.0068019871741964,1.8656168351279957e-05,4.990842208114945e-06,9.791775292253551e-06,4.186080965190814e-06,6.952578623280903e-06,1.4350879723000023e-05,1.003159211836869,0.9938908856528479,1.0019282203109952,1.0032892052310076,1.0025137037850782,1.0011438652510578,0.9933135182997996,0.9996425425950548,1.003290798764273,0.9916007474836979,1.0048236346520947,0.9925487512545481,0.99199996785419,1.0013786590279177,0.9997806285031237,1.003453299002349,1.001114171397199,0.9980568853910678,1.0003674895486283,1.0054645683338643,1.000477461842409,1.0005337552230764,1.0006796325432263,1.00579280794066,1.0067066397057094,0.9997777800657428,0.9999698681319856,1.0032435477873307,0.9935826007731063,1.0033389868159015,1.368116590409938e-05,6.554136014917479e-06,4.990842208114945e-06,6.329230451723493e-06,6.035585716163056e-06,1.4458938221140208e-05,7.416906921508561e-06,1.4350879723000023e-05,6.952578623280903e-06,7.019524134674394e-06,7.564901096528473e-06,7.1124621085755905e-06,7.18135850150241e-06,6.185873623040645e-06,7.0344499645791185e-06,1.5619580773601476e-05,6.290198592192304e-06,9.431907341012523e-06,6.572893526098281e-06,1.6792553840779717e-05,7.077928542099697e-06,7.406817229046233e-06,1.1841694072107988e-05,1.8293852295278033e-05,1.8656168351279957e-05,7.520578247956307e-06,7.462723879788226e-06,1.4721184471931357e-05,7.587069088943908e-06,1.5609275302642007e-05
147,147.0,0.9915327907561549,1.0068098245251091,1.717224852456604e-05,4.60294158901665e-06,9.036898330864889e-06,3.832989192685774e-06,6.384087409037734e-06,1.310279715241358e-05,1.0032336843174763,0.9938972672245702,1.0019778212967128,1.0033426688667542,1.0025671138365815,1.0012218515557516,0.9933150959401446,0.9997171423306174,1.0033399991097722,0.9915948565532016,1.0048669154708885,0.9925421435036149,0.9919999782286969,1.001437860277335,0.9998333214341685,1.0035387136785194,1.0011754826184012,0.9980693595849655,1.0004312045427268,1.0055579661133365,1.0005471569150826,1.000606207681207,1.0006941622861412,1.0058948685375673,1.0068098245251091,0.9998528258574999,1.0000443541871131,1.0033230274690745,0.9935895896641469,1.0034242260748845,1.2525197332065032e-05,6.12642195706122e-06,4.60294158901665e-06,5.834368191239612e-06,5.558060200583669e-06,1.3198027063392962e-05,6.964033069612674e-06,1.310279715241358e-05,6.384087409037734e-06,6.525242958657968e-06,6.944593703937791e-06,6.613830060497139e-06,6.678667253896184e-06,5.679856316272018e-06,6.435521718128343e-06,1.4266449501205477e-05,5.770399030039821e-06,9.063987218239556e-06,6.02261893422017e-06,1.53730536230938e-05,6.488266716065111e-06,6.794293965029845e-06,1.1656226505078699e-05,1.6841880268416566e-05,1.717224852456604e-05,6.889947365401359e-06,6.836497939417247e-06,1.3446240783443503e-05,7.057857059062262e-06,1.4253336516854642e-05
148,148.0,0.9915332715755948,1.0068429194841895,1.5543227256373445e-05,4.251878054154405e-06,8.432087960836328e-06,3.450607919078273e-06,5.872097631362966e-06,1.1961445827227542e-05,1.0032080968792918,0.9938178228786658,1.0020250857229436,1.003392208385331,1.0026188185051077,1.0011994458517568,0.9932424896215977,0.9996930097853254,1.0034009911090818,0.9915332715755948,1.0049333284382884,0.9924793010391335,0.991932445260586,1.0014889444181199,0.9998201568109574,1.0035161529162349,1.0012233600685623,0.9979984924207731,1.0004747898683548,1.0055321437554638,1.0005898810730065,1.0006460932501557,1.0006321674528487,1.0058752545119556,1.0067910390734316,0.9998954624774665,1.0000878723447117,1.0033000093677669,0.9935104652107883,1.0034016208221908,1.1565155000178691e-05,6.0226878123514655e-06,4.251878054154405e-06,5.3861772374829355e-06,5.126186853040937e-06,1.2028944373728487e-05,6.971815382973789e-06,1.1910890319431331e-05,5.872097631362966e-06,6.45411680250582e-06,6.387509114291879e-06,6.527553389982265e-06,6.651756551885354e-06,5.221555884662275e-06,5.866296840507368e-06,1.3031017124408497e-05,5.298791216689955e-06,9.129471979648114e-06,5.5203344351458845e-06,1.3940098927469376e-05,5.949950019868845e-06,6.2358816756406225e-06,1.1961445827227542e-05,1.5243681070894988e-05,1.5543227256373445e-05,6.309421663963377e-06,6.26330165204307e-06,1.2338019732636155e-05,6.9370683690267865e-06,1.3016306625513085e-05
149,149.0,0.9915576142944195,1.0068948171681316,1.414998495425536e-05,4.138994441033659e-06,8.10049809021475e-06,3.0575380929995354e-06,5.7335747027372596e-06,1.100541164407104e-05,1.0032809328142454,0.9938688418544587,1.0020562401079687,1.003424895927152,1.0026513837656168,1.001277069698899,0.9932995178596785,0.9997690232544886,1.0034359111540256,0.9915927414806504,1.0049686754399194,0.9925362091761061,0.9919905914068154,1.0015305631221902,0.9998918364317806,1.0036143565125253,1.001267222552676,0.9980686041986325,1.0005190203236793,1.005646245082051,1.0006371842770145,1.0006926672966043,1.0007124811981782,1.006001625349751,1.0069191695353954,0.999946984943392,1.0001393321800958,1.0033803381433986,0.9935647634876538,1.0034990715192191,1.0741686801967109e-05,6.134824028146028e-06,4.138994441033659e-06,5.246769197699174e-06,5.001320331748422e-06,1.100541164407104e-05,7.242054616782283e-06,1.0855162455228213e-05,5.7335747027372596e-06,6.612738488758565e-06,6.1892481740069215e-06,6.683797675660507e-06,6.8926319961441645e-06,5.068893957631564e-06,5.4024391499079615e-06,1.204461061350289e-05,5.176618660036089e-06,9.460345860438903e-06,5.407809656534736e-06,1.2751302028682758e-05,5.813874869305245e-06,6.100838473541458e-06,1.2453124835682762e-05,1.3884726498605054e-05,1.414998495425536e-05,6.154668888293788e-06,6.106564815754438e-06,1.1394777978484246e-05,7.140284391047669e-06,1.2025862520754391e-05
150,150.0,0.9915986432998427,1.0069559388945388,1.2896343948523185e-05,4.320708770178158e-06,7.812283370961191e-06,2.568552859227708e-06,5.836536763171031e-06,1.0056406528258817e-05,1.0033095683270852,0.993893014358783,1.002089023158298,1.0034611531843916,1.0026874316775176,1.0013050893545992,0.9933312326473017,0.999796827708672,1.0034765212458012,0.9916388956650534,1.005016471544119,0.9925799998753128,0.9920266526434156,1.0015657931153126,0.9999240128032012,1.0036433927444104,1.001299900902323,0.9980982946366272,1.0005505176373408,1.0056771943096323,1.000668548873037,1.0007222848230677,1.0007465719048438,1.006037640611251,1.0069564854025397,0.9999807183774793,1.000173581974258,1.0034100468456097,0.9935933423072056,1.003528391678761,9.90377397783435e-06,5.836536763171031e-06,4.320708770178158e-06,5.440060228038904e-06,5.256754996650354e-06,1.0056406528258817e-05,6.9107513918210455e-06,9.893441418782889e-06,6.049043138915756e-06,6.2602244628871745e-06,6.504261575122359e-06,6.332490629890503e-06,6.5714222671829564e-06,5.332513429330481e-06,4.994561267567834e-06,1.109696607515201e-05,5.51172518964461e-06,9.067324833769993e-06,5.77592282310368e-06,1.1656189956499454e-05,6.1706615616331316e-06,6.485644634037219e-06,1.2000812148822332e-05,1.2660040606255264e-05,1.2896343948523185e-05,6.518200341220868e-06,6.469103632047038e-06,1.0473571422065514e-05,6.8472282115736135e-06,1.1075814898855122e-05
151,151.0,0.9916451252914945,1.007016705981013,1.2515774082736401e-05,4.2241573072272526e-06,7.533329987417071e-06,2.500052374229789e-06,5.720992772954644e-06,9.852553713383441e-06,1.003402821668815,0.9939805818249202,1.0021223162173818,1.003497519152412,1.0027231182340568,1.001404048992926,0.9934244048935932,0.9998952709020611,1.003513660549846,0.9917337938416045,1.005055087503007,0.9926725259948321,0.9921197440596734,1.0015993476607192,0.9999979517868649,1.0037377310575952,1.0013347835280062,0.998204482097125,1.0005861435720884,1.005782816057072,1.0007033883988818,1.0007577998789405,1.000868589072553,1.0061489752186668,1.007068321818727,1.0000127889530845,1.0002059975661526,1.0035068343275673,0.9936879564918508,1.0036230664752037,9.621357236127168e-06,5.299627331233623e-06,4.2241573072272526e-06,5.279796381166866e-06,5.171362934136134e-06,9.852553713383441e-06,6.297022283556019e-06,9.783410114664694e-06,5.969771616359671e-06,5.720992772954644e-06,6.457481702022176e-06,5.783908728103395e-06,5.9898872837164e-06,5.300523148692568e-06,4.824526395768627e-06,1.0903038183807813e-05,5.492008059959623e-06,8.289825168203799e-06,5.756037797378145e-06,1.1404702908580904e-05,6.118737296933319e-06,6.448206979399673e-06,1.1038079117258894e-05,1.2308172034658852e-05,1.2515774082736401e-05,6.443317739829706e-06,6.399759107983418e-06,1.020086858084429e-05,6.214165638300355e-06,1.0890827977524376e-05
152,152.0,0.9916858269690043,1.0070675397451576,1.2524283854435351e-05,3.92714859749682e-06,7.3776274629401526e-06,2.778259288133728e-06,5.302204880730901e-06,1.0423124922629343e-05,1.0034073470883709,0.9940184537506711,1.0020959071623898,1.0034703726695304,1.0026967051551738,1.0014131941367752,0.9934622649769307,0.9999025032642865,1.003488694568382,0.9917727131856191,1.0050284640042797,0.9927095135465772,0.9921561002687678,1.0015714048317443,1.00000781721599,1.0037494379298975,1.0013055981117442,0.9982526718789868,1.0005545280744084,1.0057980784479523,1.0006714751827939,1.0007262935936425,1.0009264353201976,1.006170109576208,1.007089777354157,0.9999780650215389,1.0001725006305666,1.0035135808216373,0.9937306665997648,1.0036344086002416,1.00757532952505e-05,4.921995548715835e-06,3.92714859749682e-06,4.901969649542028e-06,4.82892806603462e-06,1.0423124922629343e-05,5.827933385885254e-06,1.050347554170244e-05,5.573577832600034e-06,5.302204880730901e-06,6.055985934950432e-06,5.351699282848374e-06,5.537179620539207e-06,5.003771955317228e-06,4.722316087534738e-06,1.1507615789971059e-05,5.163098670006861e-06,7.72670868693234e-06,5.4105109267575915e-06,1.169210299548865e-05,5.73792153879958e-06,6.0821025880687725e-06,1.0240137064837131e-05,1.2359164478449511e-05,1.2524283854435351e-05,5.997509245077732e-06,5.9599312447012236e-06,1.0681013819639714e-05,5.78851435990552e-06,1.1501144023355701e-05
153,153.0,0.9917095150320021,1.0070988615045753,1.2256457418058418e-05,3.7611981377415765e-06,7.132565212375759e-06,2.811078603972995e-06,4.9087177645203075e-06,1.0369388289480208e-05,1.0033988614672984,0.9939743131605099,1.002019508732327,1.0033883290715158,1.0026149987864226,1.0014054619347204,0.9934111323546331,0.999893763095797,1.0033998843084502,0.9917095150320021,1.0049324915706546,0.992646071264468,0.9921007468538567,1.0014873120400996,0.9999605496433027,1.0037403810191683,1.001224161512697,0.9982101108262391,1.0004728921437294,1.0057988479332791,1.000590325291569,1.0006448045483318,1.0008857627661059,1.0061774484410662,1.0070988615045755,0.9998992713348669,1.0000936535429448,1.0035051981398597,0.9936833458823991,1.003625334033014,1.000142063297997e-05,4.597706711149576e-06,3.7611981377415765e-06,4.67701915649035e-06,4.620074571352558e-06,1.0369388289480208e-05,5.372584939664345e-06,1.0470725806383805e-05,5.27577223927081e-06,4.87067207663199e-06,5.693648822551153e-06,4.9087177645203075e-06,5.092717695412247e-06,4.839965135131513e-06,4.518029471456933e-06,1.1434001721706898e-05,5.001168063806669e-06,7.2085947063053265e-06,5.249651263440376e-06,1.147890534433161e-05,5.601611996602197e-06,5.955732575721001e-06,9.456713326094904e-06,1.210009649994689e-05,1.2256457418058418e-05,5.87955592410363e-06,5.840506090398083e-06,1.0598305280797595e-05,5.421277085696538e-06,1.142473762404523e-05
154,154.0,0.991708999016538,1.0071037469779838,1.1654214738398569e-05,3.846315808174437e-06,6.872654261320858e-06,2.4830041099692185e-06,4.930816247499937e-06,9.56880939852231e-06,1.0033030427072134,0.9939882408968789,1.00197899522935,1.0033453054477801,1.0025722498908405,1.0013096024718597,0.9934243257184328,0.9997980387980856,1.003357021682355,0.9917194951817824,1.004889302237195,0.9926558927618746,0.9921124938254022,1.001442572053989,0.9999177563534204,1.0036387922537935,1.0011797792024346,0.9982300735685877,1.0004282517074654,1.0056922962904635,1.0005436396472804,1.000596269037767,1.0009145491622222,1.0060689643342855,1.0069907514477747,0.9998527864200413,1.000046824427477,1.0034072205809312,0.9936989645914136,1.003523206898177,9.220491342943977e-06,4.643210329588277e-06,3.846315808174437e-06,4.731092511858519e-06,4.692274285024499e-06,9.56880939852231e-06,5.2710876351856836e-06,9.630235736758745e-06,5.341314465571516e-06,4.715906766396687e-06,5.719543460968288e-06,4.766635689219022e-06,4.965265908580997e-06,4.930816247499937e-06,4.230728706154614e-06,1.0588360715193005e-05,5.0655854779862945e-06,6.907612567478992e-06,5.269157640135433e-06,1.0770882246569796e-05,5.650664343043043e-06,5.961017679557185e-06,8.856329444489207e-06,1.149001294574001e-05,1.1654214738398569e-05,5.987089365327888e-06,5.952141183332609e-06,9.791215803492987e-06,5.382734400895893e-06,1.0578880995537332e-05
155,155.0,0.9916932598043385,1.0070858894885593,1.2000676749880609e-05,4.0128312265282524e-06,6.8890491375415135e-06,2.3925153130237935e-06,4.955891913922413e-06,9.141804691058713e-06,1.0032738549277882,0.993963923296588,1.0019938613899377,1.0033626759026881,1.0025908669843249,1.0012835524667123,0.9933986276705424,0.9997704679662428,1.0033783509798762,0.9916932598043386,1.0049102565528907,0.9926293170718274,0.9920869078926606,1.0014621122434748,0.999909678685877,1.0036117754574405,1.0011981933055127,0.9982101707069609,1.000447507243596,1.0056596888923606,1.0005622654017483,1.0006140435417425,1.0009027074859504,1.0060377296858738,1.0069607285360094,0.999871257805486,1.0000647536172877,1.0033806126008682,0.9936718615844514,1.0034959438630116,8.757541587997844e-06,4.714835630977409e-06,4.0128312265282524e-06,4.871527489869109e-06,4.860866521385648e-06,9.141804691058713e-06,5.2654800333110344e-06,9.168247540669648e-06,5.584544578751716e-06,4.705837944682635e-06,5.980889762743023e-06,4.748778076857022e-06,4.955891913922413e-06,5.178456922144577e-06,4.26494760363389e-06,1.0372108617512305e-05,5.288054503977783e-06,6.781564138164214e-06,5.425023856023112e-06,1.0826625866370514e-05,5.819598448934762e-06,6.059249387366773e-06,8.582009958551074e-06,1.1801877736094277e-05,1.2000676749880609e-05,6.203617387573338e-06,6.181133912712343e-06,9.378219398316777e-06,5.38837195684141e-06,1.0350860683393182e-05
156,156.0,0.991673389736572,1.007051636760593,1.286303011957362e-05,4.064338088831925e-06,6.935740168188895e-06,2.530490734455819e-06,4.9030825422325056e-06,8.970441697555871e-06,1.0032437427024061,0.9939941743745095,1.0020492003791002,1.003423068691351,1.0026546793021645,1.0012561388567005,0.9934341597439214,0.9997424443508014,1.0034448574251833,0.9917337290311087,1.0049786016557016,0.9926710646094214,0.9921257409238674,1.0015298325954296,0.9999411906359196,1.0035873627191536,1.0012651635465373,0.9982576221145978,1.0005137701059368,1.0056323738393838,1.0006260148151331,1.0006755518208037,1.0009563193538435,1.0060129127865738,1.006935335760506,0.9999323288056411,1.0001260891427435,1.0033519733210239,0.993707366915788,1.0034719952005884,8.55453518917105e-06,4.418185810157058e-06,4.064338088831925e-06,4.9030825422325056e-06,4.897463881583099e-06,8.990359702108763e-06,5.02029430392973e-06,8.970441697555871e-06,5.659367571560435e-06,4.686331853024746e-06,6.116258140157541e-06,4.672149936496809e-06,4.795692330758867e-06,5.299375859944607e-06,4.562588140692903e-06,1.0492040025316275e-05,5.39433986350501e-06,6.5234148588230225e-06,5.495807893638972e-06,1.1274595659594724e-05,5.900303973862053e-06,6.079823978656635e-06,8.353518256994067e-06,1.2607106443240703e-05,1.286303011957362e-05,6.3438425550669635e-06,6.331074366963624e-06,9.263371568812886e-06,5.079156243950118e-06,1.046031418946215e-05
157,157.0,0.9916527556464942,1.007007336518376,1.382410015846607e-05,4.098958156562334e-06,7.340912048964626e-06,2.7085663055097998e-06,5.4498744868298e-06,9.48146285519575e-06,1.0031881306460657,0.9940170024374974,1.002071651673404,1.0034500927653294,1.002680909085904,1.0011947089569195,0.993460103008704,0.9996780970082181,1.0034770951916077,0.9917732416443622,1.0050202945964992,0.9927093534315248,0.9921565047845049,1.0015507285501144,0.9999379505803964,1.0035256649513409,1.0012862457991059,0.9982889513650439,1.0005359345072729,1.0055752135367109,1.0006470208558556,1.0006942431332246,1.0009950718333112,1.0059594309170983,1.00688338354496,0.9999563071689911,1.0001491918623233,1.0032948274504545,0.993733333639578,1.003410237961206,8.999331495701172e-06,4.912556497359977e-06,4.098958156562334e-06,4.936153361707238e-06,4.9242681355287744e-06,9.525368852018242e-06,5.678590754374468e-06,9.479910046724356e-06,5.706721765112603e-06,5.650388198447137e-06,6.244029206469274e-06,5.537414342724186e-06,5.545880216007777e-06,5.297005733100563e-06,5.121428455332804e-06,1.0925062804281417e-05,5.36903211322539e-06,7.334055887153122e-06,5.4498744868298e-06,1.199699473847059e-05,5.82095600717274e-06,5.9625710698933625e-06,9.48146285519575e-06,1.3537363087305157e-05,1.382410015846607e-05,6.247490159981007e-06,6.24622957461913e-06,9.770588019529618e-06,5.7002780341112e-06,1.090329725553347e-05
158,158.0,0.9916327929903828,1.0069593364861997,1.4527243570193654e-05,3.927648087735056e-06,7.665547124566346e-06,2.939677247543243e-06,5.5009061725865365e-06,9.965818802710339e-06,1.0031713401403461,0.9940289744794022,1.0020496776500722,1.0034270606720093,1.002655307983638,1.001175786270334,0.9934704454302508,0.9996584935159297,1.0034502888336894,0.9917770698653212,1.0049881720787552,0.9927138874572486,0.9921666084828403,1.001525279110806,0.9999289991389215,1.0035092431304005,1.0012530767607102,0.9983035895052885,1.000498959626879,1.0055478433563523,1.0006048731355934,1.0006508050005931,1.0010115236594923,1.0059303829930613,1.0068540641074801,0.9999086310061268,1.000101290248268,1.0032774367476105,0.9937466006170518,1.0033932917082269,9.320365413101576e-06,5.690955344217386e-06,3.927648087735056e-06,4.723854284129976e-06,4.70599048580784e-06,9.965818802710339e-06,6.576774862108985e-06,9.889644078025924e-06,5.443789273054561e-06,6.728899815118268e-06,5.970739590692829e-06,6.520004539105587e-06,6.475173227639671e-06,5.034110100146551e-06,5.5009061725865365e-06,1.121061981040928e-05,5.106852751882254e-06,8.553252914695088e-06,5.187339756966894e-06,1.2537795947904626e-05,5.520110208394482e-06,5.646654951241857e-06,1.1172723852597822e-05,1.4232032601110612e-05,1.4527243570193654e-05,5.902242533965586e-06,5.901760195704375e-06,1.0139623586458782e-05,6.657971233222281e-06,1.1195515746061666e-05
159,159.0,0.9916149372245147,1.0069139843883548,1.3616886078001197e-05,4.0987922278991775e-06,7.444869711928839e-06,2.573575371142411e-06,5.608297644831807e-06,9.217825324111325e-06,1.0031075730705854,0.9940250289587189,1.0019845382020378,1.003355288003523,1.0025816974783204,1.001110499936028,0.9934637532257623,0.9995949984322957,1.003372808200247,0.9917598666260846,1.0049054764043017,0.992696875329233,0.9921582085938435,1.001446228194138,0.9998737870340877,1.0034368365751782,1.0011699000856895,0.9982862249966673,1.0004131001770638,1.0054653608544384,1.000515664211188,1.0005642707279827,1.0009895474919397,1.0058406177396277,1.0067632992857927,0.999811317161797,1.0000046154940903,1.0032105111957248,0.993740023742759,1.0033202629005358,8.579855833402267e-06,5.608297644831807e-06,4.0987922278991775e-06,4.893073277720597e-06,4.868925837256437e-06,9.217825324111325e-06,6.4700704929363214e-06,9.129164678967454e-06,5.6257411429400725e-06,6.7107388129497625e-06,6.218967726015441e-06,6.490308469145812e-06,6.388478809255069e-06,5.213409750927415e-06,5.213631717235598e-06,1.0359107400149467e-05,5.2473054228998e-06,8.419239043352604e-06,5.339405994574829e-06,1.1663732909204155e-05,5.636641208127732e-06,5.753306869009785e-06,1.1038245245435223e-05,1.3331338461185983e-05,1.3616886078001197e-05,5.973070358627115e-06,5.9626805298869355e-06,9.350683548108627e-06,6.583963107792926e-06,1.0343203435914233e-05
160,160.0,0.9916006238051676,1.0068776279491327,1.321059379586255e-05,4.626318198775853e-06,7.448432883095431e-06,2.3283619643411083e-06,5.862104445104508e-06,9.079501080251777e-06,1.0032035005606392,0.9940001101049479,1.002001792307805,1.003378295293532,1.002602934953504,1.0012118511634112,0.9934393466887945,0.9996971420078612,1.0033901596286072,0.9917311268885272,1.0049227869864197,0.992667352961127,0.9921333772374386,1.0014759181713684,0.9999174125967866,1.0035513080453953,1.0012008639310048,0.9982602603543915,1.0004465181911366,1.0055798919309695,1.0005514112532983,1.0006018936250227,1.0009624019083612,1.005954928548128,1.0068776279491325,0.9998452043888486,1.000038835434389,1.0033138583169439,0.9937161440839779,1.0034344633751962,8.513960944279415e-06,5.114205632442938e-06,4.626318198775853e-06,5.470548210119097e-06,5.436123358917856e-06,9.079501080251777e-06,5.9152016657287805e-06,9.004148197433108e-06,6.240045026092555e-06,6.191110914140482e-06,6.927586631739724e-06,6.000197973027857e-06,5.862104445104508e-06,5.829101713939823e-06,5.060206054788087e-06,1.0208077988806337e-05,5.811910938785137e-06,7.652378529976788e-06,5.916724437277213e-06,1.14310786628274e-05,6.2050768146042785e-06,6.33852201495417e-06,1.0050878009292477e-05,1.2959131670669687e-05,1.321059379586255e-05,6.483389714335487e-06,6.470662532502622e-06,9.240049429820784e-06,6.000970653268444e-06,1.0203181253097648e-05
161,161.0,0.9915912881886193,1.006856039897998,1.3089268599148509e-05,4.571222885043615e-06,7.2799507741820665e-06,2.428296885467348e-06,5.485435423939865e-06,9.179646497073962e-06,1.0031659524125232,0.9939824060135966,1.0019597990968037,1.0033346881673322,1.0025604634151715,1.0011730667493863,0.9934192748219999,0.9996584590672158,1.0033482963311096,0.9917101473827771,1.0048805020760554,0.9926473943140276,0.9921139348432049,1.0014311193440444,0.9998847045784993,1.0035131250779963,1.0011551778303005,0.9982357658977108,1.0004005534165976,1.0055365949474173,1.0005036557667626,1.0005495625968306,1.0009314791989867,1.0059116015308007,1.0068347600159384,0.9997992594609958,0.9999938620284619,1.003275025691945,0.9936966453582413,1.0033958212888816,8.762223129359929e-06,4.672197970366094e-06,4.571222885043615e-06,5.3842583297291024e-06,5.346425907229664e-06,9.224399077899294e-06,5.403233117828555e-06,9.179646497073962e-06,6.099143609380585e-06,5.6640684173205035e-06,6.756681879874901e-06,5.494092758450787e-06,5.3574148990387015e-06,5.73892597066623e-06,4.8829376197543045e-06,1.0371673503829318e-05,5.710049427770841e-06,6.962543074049892e-06,5.811516593046328e-06,1.1553771140869092e-05,6.098003004696899e-06,6.2453694184391715e-06,9.155408741453882e-06,1.2895635665993077e-05,1.3089268599148509e-05,6.341869426708943e-06,6.333658315446798e-06,9.426126792805929e-06,5.485435423939865e-06,1.0381322028247255e-05
162,162.0,0.9915883658311468,1.0068526929851103,1.2354808297293387e-05,4.312566032081655e-06,6.909206607972321e-06,2.312885126561024e-06,5.162232033761385e-06,8.789492204214452e-06,1.0032087937255136,0.9939634056121807,1.0019559098752338,1.0033282923683273,1.002554413699349,1.0012137519652002,0.9933960121940585,0.999700104631567,1.0033395428059335,0.9916800515392,1.0048656910198366,0.9926204281498722,0.9920889892084503,1.0014236534862586,0.9998880870239324,1.0035553822989398,1.0011446500418921,0.9981927934948314,1.0003897254545018,1.0055654774981424,1.0004925738828578,1.0005397179092594,1.000878497427022,1.0059318421311831,1.0068526929851103,0.9997854889850072,0.9999812743075964,1.003314509961414,0.993677335248418,1.003437542274066,8.452101271610365e-06,4.312566032081655e-06,4.377005658963943e-06,5.162232033761385e-06,5.166239338688412e-06,8.804322537398061e-06,5.002209749508064e-06,8.789492204214452e-06,5.88216274939702e-06,5.270390102547403e-06,6.49366812590801e-06,5.125038299115053e-06,4.979162816189207e-06,5.563538494132963e-06,4.51957086504295e-06,9.856093395876262e-06,5.527013843853999e-06,6.4710165519202504e-06,5.612817376923871e-06,1.1026486624615153e-05,5.841911494722876e-06,5.949149188225887e-06,8.518827014777585e-06,1.2195861472683956e-05,1.2354808297293387e-05,6.0353474283831945e-06,6.029223028695224e-06,9.014605174311812e-06,5.076443313925648e-06,9.866893754401629e-06
163,163.0,0.9915932921890281,1.006868104002496,1.1743345883724217e-05,4.024966427291947e-06,6.719155502408345e-06,2.221928244180767e-06,5.063744132950627e-06,8.64915967151784e-06,1.0031549010604897,0.9938880292151938,1.001952914068998,1.0033290267269985,1.002555689451056,1.0011598517845308,0.9933121943270865,0.9996428897356616,1.0033408130418542,0.9915932921890281,1.0048650128660384,0.9925341787359795,0.9920032929221405,1.0014288290859328,0.9998488533450237,1.0035082119917813,1.0011505104657439,0.9980999575486976,1.000395938725291,1.0055063976937295,1.0004978561421185,1.0005468080553024,1.0007747760226815,1.005860871082304,1.0067790617596692,0.9997873086855972,0.9999837018860218,1.0032611081973422,0.9935994554661152,1.0033900153451882,8.304709108535026e-06,4.024966427291947e-06,4.332431485030561e-06,5.140450647374729e-06,5.187620386885711e-06,8.64915967151784e-06,4.69384229282136e-06,8.68900893837124e-06,5.932545307804404e-06,5.063744132950627e-06,6.600787692446311e-06,4.931000529923925e-06,4.725217029337743e-06,5.558466090943289e-06,4.134822231518818e-06,9.579996994071615e-06,5.513259500987981e-06,6.183395951993237e-06,5.592214626232757e-06,1.0640319688877458e-05,5.75270088833933e-06,5.799991013564219e-06,8.210517211896266e-06,1.1616515007440308e-05,1.1743345883724217e-05,5.915599992114216e-06,5.904411792144393e-06,8.805864991556292e-06,4.760981795682107e-06,9.586777760872412e-06
164,164.0,0.9916068206219395,1.0068932658889589,1.1236041447627954e-05,3.747400189547937e-06,6.4174186060950105e-06,2.2081439728356517e-06,4.828625848752005e-06,8.494276614076346e-06,1.003128004555112,0.993916253272315,1.0019955726559273,1.003374963834173,1.0025997013036387,1.0011308713186975,0.9933427857247727,0.9996127234078499,1.003382168691765,0.9916258813790257,1.0049071083790806,0.9925660821715913,0.9920339969883836,1.0014763237340687,0.999868979777521,1.0034869054651163,1.0012009434018736,0.9981370829806023,1.0004484348517577,1.0054957038704946,1.000552574893539,1.0006043817068335,1.000818183123386,1.0058505969256075,1.0067679245361907,0.9998417855316227,1.000038774609883,1.00323617156039,0.9936308676807575,1.0033691408698755,8.0989600970751e-06,3.76169852599971e-06,4.062001507836034e-06,4.838300206133391e-06,4.888493930348015e-06,8.494276614076346e-06,4.392185731523155e-06,8.588030271318958e-06,5.621555128418266e-06,4.828625848752005e-06,6.328675283879507e-06,4.702803782303131e-06,4.4646448222983485e-06,5.1954283392777496e-06,3.747400189547937e-06,9.311914527272653e-06,5.1732339816354596e-06,5.845093670966452e-06,5.263634084440885e-06,1.0313382844706132e-05,5.418685838133421e-06,5.451469704316314e-06,7.801921880478051e-06,1.1140752039272592e-05,1.1236041447627954e-05,5.606242853215601e-06,5.592751480237445e-06,8.568594033842786e-06,4.464680397020129e-06,9.321079120896911e-06
165,165.0,0.9916269761031543,1.0069167906199967,1.1380722087698328e-05,3.445894613141744e-06,6.378646955593621e-06,2.2540165226008483e-06,4.413416568727617e-06,8.397076464576493e-06,1.003179023244687,0.9939088547930658,1.0021048710352316,1.0034929542251907,1.0027178900397302,1.0011860523128686,0.9933419211597564,0.9996694744451693,1.0035076487945407,0.991632220503017,1.0050357644917622,0.9925739198874894,0.9920355476301094,1.0015933198111282,0.99991737606655,1.003532853705322,1.001321804378163,0.9981228058009582,1.0005722138450897,1.0055392597421011,1.0006803099193102,1.0007355573507999,1.000795647690996,1.005887910741065,1.006804458563459,0.9999698458146716,1.0001669451996287,1.003286862255522,0.9936294080767487,1.00341492096501,7.976582492232018e-06,3.445894613141744e-06,4.073025332413046e-06,4.84955263198053e-06,4.932303576585133e-06,8.397076464576493e-06,4.0150411566674885e-06,8.479501690584005e-06,5.64004623425134e-06,4.413416568727617e-06,6.366190896383239e-06,4.300477830025278e-06,4.08718171475279e-06,5.291076060437932e-06,3.6772127329895587e-06,9.205536326073995e-06,5.388691046452347e-06,5.368314758340028e-06,5.542302242800145e-06,1.040205285542909e-05,5.794175678645398e-06,5.8044539027711396e-06,7.172758805873167e-06,1.1279751490572026e-05,1.1380722087698328e-05,6.159272554529397e-06,6.14136844689054e-06,8.453819384692179e-06,4.092512381691503e-06,9.22909670960112e-06
166,166.0,0.9916511015093454,1.0069272901711066,1.1803988930573155e-05,3.166563449166425e-06,6.436430278504903e-06,2.4573864515896383e-06,4.089958115024281e-06,8.612650437824611e-06,1.0033016024629056,0.9939660351691183,1.0021742751858966,1.0035622709329501,1.0027856471832353,1.001305829231023,0.9934054216008215,0.9997913167189009,1.003573135804999,0.9916951549224642,1.0050988602151378,0.9926365133400643,0.9921007738903961,1.0016628325694723,1.0000010424398067,1.0036504653191425,1.0013904342490494,0.9981896840790951,1.0006420850767075,1.0056619582134732,1.0007494012320592,1.000805969898486,1.0008713690369386,1.006011153059644,1.0069272901711068,1.0000364234637118,1.0002351006772605,1.0034071964552405,0.9936896333824949,1.003532841078252,8.140441400088098e-06,3.166563449166425e-06,4.079194490510936e-06,4.8551668653173825e-06,4.965196357349473e-06,8.612650437824611e-06,3.682222957926118e-06,8.686281165721722e-06,5.657807227460714e-06,4.089958115024281e-06,6.401380599405461e-06,3.990906139907316e-06,3.750827827397673e-06,5.367465912059675e-06,3.6593064804424583e-06,9.581930265408954e-06,5.553442218215306e-06,4.930193441449385e-06,5.75233932351224e-06,1.0813399920478264e-05,6.066787584309259e-06,6.046636929443195e-06,6.577559347940829e-06,1.169968628829439e-05,1.1803988930573155e-05,6.567103552537434e-06,6.542155889481012e-06,8.696213075935979e-06,3.7489567461526705e-06,9.607145415812619e-06
167,167.0,0.9916765397171848,1.0069167973982813,1.1222877264710016e-05,2.9684454417658243e-06,6.099522669805676e-06,2.3894917146627656e-06,3.87333149851521e-06,8.280371875923966e-06,1.0032591184742776,0.9940616271839595,1.002112009609697,1.003499209278289,1.0027151801642444,1.0012628197934434,0.9935081208372278,0.9997516434722914,1.003489266709201,0.9917862494391549,1.0050056706028372,0.9927276653882692,0.9922005639785993,1.001598354295061,1.0000072515563077,1.003619251857698,1.0013261246865557,0.9983092061433674,1.0005793102235827,1.005645737736183,1.000685220904479,1.0007441802261239,1.0010043795429988,1.0060038459746696,1.0069195066465573,0.9999700053802149,1.0001697589840655,1.0033678434155617,0.9937941874843987,1.0035012974795723,7.7984710477489e-06,2.9684454417658243e-06,3.855582172059121e-06,4.5583621276675575e-06,4.657410789029029e-06,8.280371875923966e-06,3.44807577543283e-06,8.361012548655811e-06,5.2980641439173614e-06,3.87333149851521e-06,5.98276500130151e-06,3.7831916791338253e-06,3.5117885221411628e-06,5.021281284787715e-06,3.4122958006366625e-06,9.298638940630046e-06,5.198430281107186e-06,4.626843713454369e-06,5.3778705966507e-06,1.036493089775178e-05,5.675111991973308e-06,5.689452122020582e-06,6.1732367701915334e-06,1.1133394995800636e-05,1.1222877264710016e-05,6.126626389666395e-06,6.095030595266174e-06,8.377203886548832e-06,3.5007922233119803e-06,9.314789716370269e-06
168,168.0,0.9917006336033454,1.006891028679491,1.0190717736681117e-05,2.805566699418532e-06,5.705564837313509e-06,2.128435210036703e-06,3.72957769800822e-06,7.618153797564237e-06,1.0032302356960379,0.9940662060439527,1.0020766382369986,1.0034647776005092,1.0026771862350041,1.0012301820824665,0.9935055624232889,0.9997170385210774,1.003444470953815,0.9917766965129619,1.004953955670964,0.9927183074746507,0.9921953561653634,1.0015619137749172,0.9999882646421622,1.0035915415683343,1.0012871706651751,0.9983091822523019,1.0005372417516956,1.0056053163082919,1.0006362674205571,1.000693516659643,1.0009926426258586,1.0059540022633684,1.0068658722242256,0.9999137934915504,1.0001136031012303,1.0033389121619067,0.9937985348484895,1.0034732177820174,7.195761882842096e-06,2.805566699418532e-06,3.6797209235059466e-06,4.32734835794899e-06,4.413556804377824e-06,7.618153797564237e-06,3.2768926192788004e-06,7.696945196664713e-06,5.012804018500203e-06,3.72957769800822e-06,5.670012411654226e-06,3.6213966597242378e-06,3.3416705144115328e-06,4.749284778437854e-06,3.1404150567985107e-06,8.549982529326415e-06,4.932730988465077e-06,4.533491363688145e-06,5.095373061841317e-06,9.446703417004608e-06,5.380312306399823e-06,5.424155940935548e-06,6.104823588075904e-06,1.0115773519377181e-05,1.0190717736681117e-05,5.800520221904191e-06,5.7555279204949026e-06,7.698374427905583e-06,3.298585186319024e-06,8.560765491850508e-06
169,169.0,0.9917207260444996,1.0068591212732003,9.642173883558338e-06,2.9844654090940594e-06,5.5453166862605395e-06,1.88685187222369e-06,4.0321563529812514e-06,7.216456745053756e-06,1.003240270303565,0.994041323345875,1.0020183550303776,1.003405513612508,1.002621455033229,1.0012479693942784,0.9934802215115256,0.9997359593595466,1.0033908316618296,0.9917479644164072,1.0048990256303423,0.9926908823159645,0.9921687175916254,1.001506072422159,0.9999681012488438,1.0036058646272266,1.0012274053932573,0.9982823287269816,1.0004748032039652,1.0056054057588326,1.0005666440330196,1.0006213817269731,1.000958386309036,1.005943368809135,1.0068517119928324,0.9998339796950972,1.0000353386504284,1.0033509758716246,0.9937708702102811,1.0034874905937916,6.777056463781548e-06,3.207882763661414e-06,3.365310999511866e-06,3.956373206439079e-06,4.0321563529812514e-06,7.151141470075068e-06,3.814176038613531e-06,7.250986804996331e-06,4.586920795252113e-06,4.366280735472271e-06,5.2168725933530924e-06,4.218345780987462e-06,3.9205835650304786e-06,4.338978299172346e-06,2.9844654090940594e-06,7.963536427307635e-06,4.5191677754367424e-06,5.393140240470988e-06,4.667352534188752e-06,8.816071167623845e-06,4.929274742429887e-06,4.9681588019657e-06,7.2427894779233135e-06,9.540426125477181e-06,9.642173883558338e-06,5.326293869345106e-06,5.2766280416426405e-06,7.216456745053756e-06,3.698573204152416e-06,7.97192627281797e-06
170,170.0,0.9917341599173197,1.0068302124378752,9.232619134425644e-06,2.8450013881373754e-06,5.423718746507097e-06,1.7355958451187816e-06,4.210175318198351e-06,6.804305307828715e-06,1.003238965108333,0.9940317861169681,1.002001420867473,1.0033879375654566,1.00260411517585,1.0012447727055065,0.9934677482803541,0.9997319561937962,1.0033752210640101,0.9917341599173198,1.0048830694563549,0.9926767416250045,0.9921564055204872,1.0014872732492437,0.9999551192399831,1.0035962576924362,1.0012064451469234,0.998276595551341,1.0004499419915598,1.0055884019705348,1.0005338928356584,1.0005836504892163,1.0009489344261278,1.0059196427224328,1.0068257918077053,0.9997949642475328,0.9999977828747126,1.0033472882652799,0.9937580926283361,1.0034777777878339,6.4149495498895195e-06,3.5076594777009365e-06,3.184698681407041e-06,3.7456076374974674e-06,3.8011309206203744e-06,6.774690375991648e-06,4.210175318198351e-06,6.9027430155252475e-06,4.283497106694394e-06,4.802405396334339e-06,4.855375899741562e-06,4.6409258064128495e-06,4.3455586180243666e-06,4.111233619947598e-06,2.8450013881373754e-06,7.394327498921203e-06,4.2971325014407044e-06,5.92133688600898e-06,4.449528245545458e-06,8.264149218152202e-06,4.703365669837266e-06,4.770047933161472e-06,7.896097073287632e-06,9.090404922171352e-06,9.232619134425644e-06,5.051753528071837e-06,5.014013621256014e-06,6.804305307828715e-06,3.99264171153608e-06,7.404186331445238e-06
171,171.0,0.9917389858716548,1.00681343943198,8.50629659329705e-06,2.794113983153584e-06,5.7134200152471054e-06,1.4322370778504117e-06,4.348199356646935e-06,6.57129138767563e-06,1.0031713925153634,0.9940585320057229,1.0019781785579265,1.0033642375770495,1.00257502291184,1.001176332910381,0.9934968705044774,0.9996663811341576,1.0033441201482258,0.9917551994349011,1.0048483876667507,0.9926981988109104,0.9921829007497752,1.001457156273009,0.9999302393636436,1.003524757412534,1.0011742782028008,0.9983088953042765,1.0004173565518426,1.0055187366209537,1.0004991195124746,1.0005485367947144,1.0009830717584882,1.0058499825433045,1.0067563438371456,0.9997592132070404,0.9999621561473228,1.0032774995904274,0.9937908549209079,1.0034056976496686,6.062621766065182e-06,3.1782147160788917e-06,4.284562336171075e-06,5.040076614027169e-06,5.0697259657047255e-06,6.426972056458245e-06,3.809406429583825e-06,6.564900972898897e-06,5.62974446380805e-06,4.348199356646935e-06,6.213429189040615e-06,4.203788163303273e-06,3.932013764791946e-06,5.392842374843924e-06,2.794113983153584e-06,6.8845860191077124e-06,5.693227574142881e-06,5.374539674357859e-06,5.93521814727888e-06,7.641986899746253e-06,6.291864305033673e-06,6.499510360649391e-06,7.185459799857245e-06,8.372699615033472e-06,8.50629659329705e-06,6.586126339494023e-06,6.57129138767563e-06,6.40460885904475e-06,3.6128775213565e-06,6.8916952087615665e-06
172,172.0,0.9917360856500598,1.0068179395139802,9.206663780626769e-06,3.1336151552541323e-06,6.872700439810718e-06,1.908306242588976e-06,5.2066591322284745e-06,8.345755843327753e-06,1.0032307810366246,0.9940693980072757,1.0019480442192896,1.0033295010741277,1.0025361829084378,1.001235286910749,0.9934990072422741,0.9997267843505032,1.0032927789389696,0.9917345881679844,1.0047848709724079,0.992679124742539,0.9921741887923664,1.00142384899461,0.9999418621512319,1.0035832679718013,1.001142773377585,0.9983189047016123,1.000388440091981,1.0055793195603546,1.0004685853345272,1.0005195456885472,1.000988924952231,1.0059112186046475,1.0068179395139802,0.9997301963068401,0.9999327174026644,1.0033348943749716,0.9938009274784934,1.0034642260665942,7.148621856972885e-06,3.1336151552541323e-06,6.175652813267463e-06,7.139493365982427e-06,7.12599534740005e-06,7.462751892076016e-06,3.783835388309439e-06,7.64697523246065e-06,7.773630540196877e-06,4.294346188776312e-06,8.345755843327753e-06,4.1669325432290494e-06,3.921465210210843e-06,7.4618524871366906e-06,3.59990711514545e-06,7.748138411574316e-06,7.856943351402047e-06,5.2066591322284745e-06,8.2095906298654e-06,8.536805069899588e-06,8.657722914547874e-06,9.01806423329492e-06,6.938025751656268e-06,9.111986046616999e-06,9.206663780626769e-06,8.867021821471896e-06,8.898100379208267e-06,7.410804416213262e-06,3.573535514534952e-06,7.76012076143448e-06
173,173.0,0.991727048768266,1.0068452907663445,9.89640868630359e-06,4.1855858509571865e-06,7.637391295094998e-06,1.7081177284729154e-06,6.671396248351009e-06,8.849753333027277e-06,1.003216476038657,0.9940669908747257,1.001950490775618,1.0033295575222443,1.0025346007841984,1.0012161707070055,0.9934912977929754,0.9997065475271181,1.0032838576478005,0.9917173926469067,1.0047690658713484,0.992662480166901,0.9921628884722313,1.0014278941599206,0.9999405305146899,1.0035702326423852,1.0011466704515604,0.9983253624233607,1.000394284105564,1.0055704753530008,1.000473935745536,1.0005269390940006,1.0010015489224213,1.0059043402627845,1.0068106204125622,0.9997329520496662,0.9999353660293218,1.0033191468611329,0.9937951844235187,1.0034508291905975,8.01283875977093e-06,4.1855858509571865e-06,6.671396248351009e-06,7.6042918789472765e-06,7.599381897412381e-06,8.25867977619347e-06,5.056670945119861e-06,8.481311129468035e-06,8.273037410482054e-06,5.318627954123644e-06,8.849753333027277e-06,5.206935375730275e-06,5.164493308020817e-06,7.905527454497867e-06,4.246021907341915e-06,8.437398361204086e-06,8.274972118757476e-06,6.702438022164273e-06,8.632112506203926e-06,9.315538235255047e-06,9.057069416885847e-06,9.427394291789588e-06,8.72786136665318e-06,9.835391298510905e-06,9.89640868630359e-06,9.209298142800364e-06,9.263599097643395e-06,8.202656724126827e-06,4.851188468066392e-06,8.453858887041107e-06
174,174.0,0.991713464742005,1.0068668345675573,1.0088323994696763e-05,3.977972700863659e-06,7.483832713297406e-06,1.3471596641244706e-06,6.25414412834618e-06,8.578017028176852e-06,1.0032704991893382,0.9940264586969089,1.002016827896094,1.0033997069331304,1.0026069830252664,1.0012719016756508,0.993458168380853,0.9997642998405193,1.0033624484738126,0.9916966380502404,1.004855728622006,0.9926368338098911,0.9921341788541252,1.0015003692095812,0.9999689085006175,1.0036246794936021,1.0012199262661718,0.9982856474494641,1.000467986904206,1.005628547128442,1.0005483732530056,1.0006015571300653,1.0009592793867284,1.0059608575404793,1.0068668345675573,0.9998076583814276,1.0000106296647044,1.0033721151584356,0.9937568582181188,1.0035055195401286,7.3167992801726015e-06,5.036972625840924e-06,6.25414412834618e-06,7.0892903666171576e-06,7.1726090057681285e-06,7.559832130091589e-06,5.997872535285564e-06,7.766977771567437e-06,7.977624308712339e-06,5.954710458868224e-06,8.697635326163484e-06,5.856761894532294e-06,6.0310202060942665e-06,7.386127310555967e-06,3.977972700863659e-06,7.693540332993732e-06,7.737286302015973e-06,7.913708902397328e-06,8.069729563398674e-06,8.578017028176852e-06,8.525038020544167e-06,8.85272264272232e-06,1.0088323994696763e-05,9.132552436679594e-06,9.210161956333757e-06,8.762942082784576e-06,8.797756660413764e-06,7.4865309535049335e-06,5.880539680592445e-06,7.709780792187558e-06
175,175.0,0.9916969230870079,1.0068538151711934,9.301142426427978e-06,3.643185115181242e-06,7.174119268378043e-06,1.4140498302861729e-06,6.27150808249552e-06,8.427925261434587e-06,1.003206470743247,0.9940154818041321,1.002045198890018,1.0034276650304423,1.0026401095226107,1.0012088682271223,0.9934518638413513,0.9997035387843621,1.0033962014198063,0.9916955692521423,1.0048925523633714,0.9926365552807035,0.9921290892748574,1.0015335713726037,0.9999557124678717,1.0035608372907803,1.0012545586917232,0.9982742753741607,1.0005006858176657,1.0055623460185639,1.000583311185617,1.0006350429525914,1.0009381667115882,1.0058962262459512,1.006803516837085,0.9998485553525217,1.0000506398702846,1.003303570510504,0.9937517553290931,1.0034410448838373,6.68654338764451e-06,4.720041964363981e-06,6.27150808249552e-06,7.027357943099159e-06,7.133109244393345e-06,6.93159317384047e-06,5.566457281918968e-06,7.123469470932949e-06,7.986633140857262e-06,5.485928189010401e-06,8.811234586739547e-06,5.3940243486882695e-06,5.581054881223264e-06,7.282445822782528e-06,3.643185115181242e-06,7.012042948303213e-06,7.677411952897916e-06,7.355583434048882e-06,8.042666599266378e-06,7.850863736721971e-06,8.657163172822209e-06,9.000785335382644e-06,9.301142426427978e-06,8.427925261434587e-06,8.54644791647038e-06,9.167444790586163e-06,9.162355458542552e-06,6.837278548282842e-06,5.511535781279664e-06,7.028344055702398e-06
176,176.0,0.9916790133190064,1.0068073250351783,9.619407942866205e-06,3.3725147902746813e-06,6.842196222314762e-06,1.5617428928103682e-06,6.049867858922573e-06,7.9043789442718e-06,1.0031263548635334,0.9940009736329374,1.0020335453132936,1.003412454788212,1.002621779975837,1.001122227232418,0.9934403039771802,0.9996208790857253,1.00337202683861,0.9916781219929034,1.0048644684948762,0.992619870739182,0.9921145412331053,1.0015162674085747,0.9999104336965919,1.0034625922554858,1.001240316845556,0.9982663725660137,1.0004872244381502,1.0054708340681195,1.0005707932655792,1.0006207792809416,1.0009335906221746,1.0058052940058437,1.0067125965770836,0.9998356749161937,1.000037509080206,1.0032157545125007,0.9937399716579077,1.0033439751993432,6.049867858922573e-06,4.2947645126915075e-06,6.2681905755746456e-06,6.965941744081599e-06,7.038511383075288e-06,6.27573266280889e-06,5.072819881661719e-06,6.450619917204595e-06,7.823281651114448e-06,5.030058726209927e-06,8.642994444251664e-06,4.942099789166487e-06,5.093450277407849e-06,7.16744614912393e-06,3.3725147902746813e-06,6.352429826885859e-06,7.61134051290405e-06,6.6734522815825695e-06,8.02866303377591e-06,7.147267853663598e-06,8.827783287781962e-06,9.245025590349791e-06,8.47492916863265e-06,7.754430691507412e-06,7.9043789442718e-06,9.619407942866205e-06,9.560043187784859e-06,6.187472016085559e-06,5.0237821639091915e-06,6.367185803871598e-06
177,177.0,0.9916613249537319,1.0067359186685252,9.458541431013122e-06,3.1712107764394093e-06,6.536345506041675e-06,1.5829430846936034e-06,5.8644445048062405e-06,7.69500388411892e-06,1.0031782853267677,0.9939798608601087,1.0021015133341842,1.0034872429823907,1.0026944545885417,1.0011737772168146,0.9934185863717667,0.9996723969735781,1.0034479662616844,0.9916613249537318,1.0049410577121725,0.992602843053063,0.9920962629564051,1.0015909772755651,0.9999433717464704,1.003509626783643,1.0013139911308722,0.9982345618035187,1.000562528485953,1.005505603346827,1.000645299063926,1.0006989134552695,1.0009016882713768,1.00583195616419,1.0067359186685252,0.9999061831907317,1.00010919410414,1.0032686713236634,0.9937154243383693,1.003391370231315,5.8644445048062405e-06,3.942671842650862e-06,5.930997799897803e-06,6.573010818550832e-06,6.668715129134933e-06,6.077884470876173e-06,4.660159877145572e-06,6.205410951786459e-06,7.382618903017701e-06,4.6030517717681535e-06,8.170824956662132e-06,4.5241709205088595e-06,4.670009405594603e-06,6.803235037561648e-06,3.1712107764394093e-06,6.215622511073993e-06,7.258472530202749e-06,6.117376585426421e-06,7.69500388411892e-06,6.996864237321034e-06,8.57707313037729e-06,9.041685542551536e-06,7.760155152976259e-06,7.643378382260885e-06,7.8151103878679e-06,9.458541431013122e-06,9.371824792273397e-06,6.021812244362388e-06,4.631814619780996e-06,6.237212583241942e-06
178,178.0,0.9916451922201134,1.0066508939261172,9.06657391933525e-06,2.9541455769239897e-06,6.280594356605464e-06,1.5882195762185347e-06,5.634609086165047e-06,7.345969416443385e-06,1.0031213900395293,0.9939699188334671,1.002149485389665,1.0035376079703813,1.002747931092845,1.0011225641800319,0.9934157581649585,0.9996238507022561,1.0035120933359543,0.9916683238771316,1.0050090706687693,0.9926089945971937,0.9920996086570508,1.0016415272345343,0.9999374425087381,1.0034501768989939,1.0013624349194472,0.9982195356954539,1.000610881305511,1.0054362971808537,1.0006919628143376,1.0007451697428458,1.0008823430183407,1.0057585923840242,1.0066614723230023,0.9999522386433556,1.0001553866910022,1.0032094281112478,0.9937088830893075,1.0033320719100323,5.810883762011438e-06,3.6379970497495453e-06,5.634609086165047e-06,6.257029664381273e-06,6.428268310035668e-06,6.008822604654879e-06,4.271872886360892e-06,6.108212544715122e-06,7.217860450478539e-06,4.203205328284615e-06,8.132050977224647e-06,4.128671417301054e-06,4.261935923994286e-06,6.516743528207681e-06,2.9541455769239897e-06,6.184102484797918e-06,6.94854486099603e-06,5.639556155648138e-06,7.345969416443385e-06,6.929777274814153e-06,8.225094856460567e-06,8.661159905918887e-06,7.110775605006943e-06,7.560064813731606e-06,7.729968042699866e-06,9.06657391933525e-06,8.981256297618446e-06,5.968212230690263e-06,4.283922552532074e-06,6.210543170981728e-06
179,179.0,0.9916309281998708,1.0065745220463236,8.422269584681715e-06,2.672975684068239e-06,5.832265417199454e-06,1.5224899615298131e-06,5.149756640322805e-06,6.942761273922345e-06,1.0029713542899348,0.9940029142358566,1.0020834577237048,1.0034717704120317,1.002677125767962,1.0009737928342928,0.9934501924206801,0.9994785818806267,1.0034348755806373,0.991698943315306,1.0049284316575173,0.9926395813345918,0.9921317243409928,1.0015757218531902,0.9998794501951611,1.003303892503097,1.0012937818450498,0.9982519759973434,1.0005420958050018,1.0052874080248653,1.0006229535861297,1.0006763265445846,1.000916339933515,1.005611659703602,1.006514660180358,0.9998848787984838,1.0000876773708685,1.003060396240325,0.9937420091415929,1.0031858615731963,5.3721255227828565e-06,3.321108809997184e-06,5.262232967051104e-06,5.871534078778179e-06,6.086565687925629e-06,5.550825163486646e-06,3.875110731836996e-06,5.655969609618995e-06,6.982404192429301e-06,3.866944369074653e-06,8.048181238465572e-06,3.7910785188636706e-06,3.8682989199757615e-06,6.103798397015053e-06,2.672975684068239e-06,5.69238406691317e-06,6.488611174822123e-06,5.149756640322805e-06,6.8287278224909715e-06,6.374745587824384e-06,7.655670231867351e-06,8.039974590493611e-06,6.480364467742043e-06,6.942761273922345e-06,7.096190491408913e-06,8.422269584681715e-06,8.346718792533159e-06,5.498401324892885e-06,3.9068959659951836e-06,5.715336608703126e-06
180,180.0,0.9916185906879218,1.0065318176133842,8.052692431180834e-06,2.4851085570084874e-06,5.562017553776528e-06,1.4978213336821957e-06,4.77959462838191e-06,6.60765363675228e-06,1.002967959603843,0.9940757004577917,1.0020815342759315,1.0034730554348097,1.0026766134601277,1.000973348719601,0.9935309384298818,0.9994795373942815,1.0034372226706574,0.9917880998651459,1.0049349424445515,0.9927284935227509,0.992214373366427,1.001579622691064,0.9999143454069438,1.0033118889503887,1.0012939683473439,0.998335806263008,1.0005408089578567,1.0052980102451778,1.0006224298308748,1.000674414501119,1.0010057738743863,1.0056279855893,1.0065318176133842,0.9998873048265694,1.00009038408863,1.00305954371444,0.9938207978426598,1.0031940333123708,5.101690473936886e-06,3.136712553527855e-06,5.102666920602042e-06,5.689941507932281e-06,5.906620501464737e-06,5.267521186626985e-06,3.6089534796952366e-06,5.380622396040947e-06,6.793159012275224e-06,3.6089897765043394e-06,7.879183653922506e-06,3.5595619108659924e-06,3.6022676597980663e-06,5.931657577187559e-06,2.4851085570084874e-06,5.396114161645069e-06,6.2890899167802375e-06,4.77959462838191e-06,6.60765363675228e-06,6.063233639576001e-06,7.36080398512534e-06,7.716102107176147e-06,6.001744529491498e-06,6.568734772057328e-06,6.7028236502074295e-06,8.052692431180834e-06,7.990719735763296e-06,5.2007751933101025e-06,3.657839113433119e-06,5.417947945026107e-06
181,181.0,0.9916082374791847,1.0065400533475901,8.052572147200645e-06,2.316304624101534e-06,5.474130239764907e-06,1.5682293751882675e-06,4.475727910249624e-06,6.510179372648571e-06,1.0028614012962809,0.9940819887637354,1.0019927818964234,1.003379933093761,1.0025832791941707,1.0008685331516043,0.9935391233987553,0.9993764760292578,1.003342045007968,0.9917934927085506,1.0048374204586847,0.9927339160036919,0.9922225418591735,1.001485955646824,0.9998512148831243,1.0032059135588405,1.0011978707555036,0.9983455558527499,1.0004420967597718,1.0051974590130504,1.0005202854893125,1.0005711302994336,1.0010194996418513,1.0055281529906626,1.006431474749092,0.9997777072717035,0.9999819226463158,1.0029525573167974,0.993827459723466,1.0030883117171356,5.037731853126382e-06,3.017790897092184e-06,5.151469170603097e-06,5.7129645867725324e-06,5.9694128457098855e-06,5.180233870198675e-06,3.3934477070773366e-06,5.278552693805605e-06,6.811008115850751e-06,3.342131669819705e-06,7.889178702227073e-06,3.322075407635363e-06,3.371207187929408e-06,6.029534909103229e-06,2.316304624101534e-06,5.306061564664767e-06,6.378742829128675e-06,4.475727910249624e-06,6.667975403538499e-06,5.963958718103268e-06,7.373771772242147e-06,7.69551425438497e-06,5.635479061981778e-06,6.402068237882495e-06,6.510179372648571e-06,8.052572147200645e-06,7.994740232196572e-06,5.153332272778007e-06,3.4593163701276914e-06,5.331422804766776e-06
182,182.0,0.9915999263685769,1.0065855345134365,7.641740019688513e-06,2.2804796960882664e-06,5.4224716393343445e-06,1.575680214214689e-06,4.115550425928871e-06,6.548827029211979e-06,1.002910641016536,0.9940384666075219,1.0019523130563976,1.0033392141597341,1.0025415383452645,1.0009214823868733,0.9934954040118305,0.9994325535018809,1.0033013599691936,0.9917465844866751,1.0047935438793567,0.9926871067958282,0.9921780357410258,1.0014421809404144,0.9998347937892734,1.0032507069939545,1.0011526604263268,0.9982903270967817,1.000396903460216,1.0052319260982003,1.0004699744434546,1.000515067944407,1.0009610338618182,1.0055550450879862,1.0064571748625855,0.999726058388651,0.9999299428525277,1.0030014039483757,0.9937814253447247,1.0031329764087,5.511633655634684e-06,2.8224403355559435e-06,4.867531513593803e-06,5.377247462163737e-06,5.658009357928023e-06,5.736162669301818e-06,3.123126612996771e-06,5.7203588386704514e-06,6.435070851412831e-06,3.0702673786352685e-06,7.457931864808996e-06,3.0516022710030176e-06,3.1052034806604077e-06,5.7212178867071804e-06,2.2804796960882664e-06,6.070333399498336e-06,6.055499302559267e-06,4.115550425928871e-06,6.302975868994143e-06,6.548827029211979e-06,6.965640085245534e-06,7.243457750364028e-06,5.212982632903163e-06,6.917541854678526e-06,6.999384517354486e-06,7.641740019688513e-06,7.580949141702149e-06,5.8184134772429135e-06,3.1832868627148836e-06,6.079282936782409e-06
183,183.0,0.9915937151510159,1.0066468245114708,7.375711202855983e-06,2.272498298125144e-06,5.416795674327783e-06,1.6606510105243913e-06,3.860268575793913e-06,6.8061778723799675e-06,1.0030281315800358,0.9940328869969092,1.0019997832527556,1.003392759457788,1.0025921306057428,1.0010398428006713,0.9934869599745212,0.9995497893528519,1.0033538854858421,0.991737828281187,1.0048465576967407,0.9926783720270521,0.9921706828134002,1.0014940165729904,0.9998889440871599,1.003370768625084,1.0012073042364342,0.9982820705606015,1.0004549076404492,1.005357810560139,1.000530810628565,1.0005782740520235,1.000952641662221,1.005683169958531,1.0065857408131123,0.9997907785008135,0.9999932211032025,1.003121962438539,0.9937749386778701,1.0032531633820598,5.793478654825169e-06,2.6659833156230077e-06,4.815337176180687e-06,5.3443753602832914e-06,5.566437192998481e-06,6.0921920694072575e-06,2.9158909583611934e-06,5.999755623878252e-06,6.290201641375436e-06,2.8628518503191275e-06,7.216387448014191e-06,2.8443558240277806e-06,2.8954129680995665e-06,5.654818338409196e-06,2.272498298125144e-06,6.590702018189226e-06,5.96143898804125e-06,3.860268575793913e-06,6.207827105750542e-06,6.894804260684017e-06,6.8061778723799675e-06,7.094115877333205e-06,4.85389494958809e-06,7.216747858081394e-06,7.289213744574999e-06,7.375711202855983e-06,7.3326956346798085e-06,6.223856021841191e-06,2.985211582705746e-06,6.581227817406375e-06
184,184.0,0.99158966162142,1.0067024867422396,7.719947575046626e-06,2.081754404246714e-06,5.413473831583429e-06,1.7837318238522122e-06,3.6720320885374107e-06,6.82497443283581e-06,1.00311192538981,0.9939978950674253,1.0020545674298456,1.003450106586845,1.002651536509697,1.0011251112234054,0.993449418121781,0.9996349601905365,1.0034152776578418,0.9916992794182632,1.0049051668172042,0.9926383824187608,0.9921354827583267,1.0015554533367457,0.9999219225779604,1.003456210456993,1.0012732371803066,0.9982349726368573,1.0005254137334014,1.005442255920289,1.0006030275422313,1.0006525195707738,1.0009009480734543,1.0057644565547341,1.0066663222826147,0.9998657738202893,1.0000682920161745,1.0032061823158793,0.993736024961001,1.0033382726131244,5.489209594286568e-06,2.5135771560098274e-06,5.194825394775311e-06,5.796295812102646e-06,5.994756704412258e-06,5.712302107534919e-06,2.71466826333338e-06,5.609986417726791e-06,6.82497443283581e-06,2.638135028055391e-06,7.719947575046626e-06,2.6218257408226005e-06,2.67423998320728e-06,6.078496856495392e-06,2.081754404246714e-06,6.239329089764649e-06,6.332269613043041e-06,3.6720320885374107e-06,6.5834698119294785e-06,6.6484028340405285e-06,7.099990782205507e-06,7.406170694153949e-06,4.593434928993908e-06,7.028101243266389e-06,7.12741883624512e-06,7.549689897095685e-06,7.529134566947234e-06,5.898520459285644e-06,2.803007985224771e-06,6.228246645877955e-06
185,185.0,0.9915878235747073,1.0067310846062898,9.501229898312013e-06,2.168604562912284e-06,5.998613968575677e-06,2.3325707389017376e-06,3.431743539296771e-06,7.615879889492532e-06,1.0031813371315756,0.9939370608883181,1.0021199685047535,1.0035216889756384,1.0027249488365266,1.0011987734291268,0.9933884678479756,0.9997091101371788,1.0034906350925983,0.9916396383013097,1.0049819771016473,0.9925803439792861,0.9920750338614912,1.001632685279072,0.9999497530001548,1.0035302492010592,1.0013546803206725,0.9981653412151066,1.0006093403844256,1.0055117447024593,1.0006865072974966,1.0007363166511676,1.0008280598264372,1.005829401193362,1.0067310846062898,0.9999504712255431,1.0001528881441792,1.003277510949025,0.9936743210574781,1.0034123453854558,7.534210297073619e-06,2.3657783998763762e-06,5.280235897152035e-06,5.86624375664435e-06,6.105691252237172e-06,7.615879889492532e-06,2.5467349846148133e-06,7.374500132822617e-06,7.03506174278716e-06,2.464732292681031e-06,7.92138785463755e-06,2.4485351157621157e-06,2.5001941859221506e-06,6.123073687476978e-06,2.168604562912284e-06,8.22127705520477e-06,6.352139812995155e-06,3.431743539296771e-06,6.585243006661023e-06,8.932535590644176e-06,7.036826397652978e-06,7.318112281276279e-06,4.287584188784005e-06,9.365760541856341e-06,9.501229898312013e-06,7.4143623849852565e-06,7.402876278453537e-06,7.931886290551924e-06,2.62395308357871e-06,8.20202465492459e-06
186,186.0,0.9915882588057947,1.006719353114394,1.1267310466558763e-05,2.2676540024406114e-06,6.495059712446127e-06,2.748918814186308e-06,3.8613020392637365e-06,9.420945984978114e-06,1.003123761709031,0.9939314517748951,1.0020973541580462,1.0034927375427012,1.002698721927016,1.0011327539986192,0.9933783711213818,0.9996413138949851,1.0034586349074133,0.991624278201248,1.0049469572380527,0.9925669331810002,0.992062577360985,1.001603664828298,0.9999131410120731,1.0034574913543948,1.0013252861669493,0.9981637375114629,1.0005787223402505,1.005434437935941,1.0006506857188788,1.0007016556588701,1.0008328125815122,1.0057479965138347,1.0066485305708193,0.9999088430328025,1.0001125501785935,1.0032111906501644,0.9936682533974994,1.00334006160242,9.465645366527876e-06,2.7638823789623672e-06,4.950641939436647e-06,5.4604831058341365e-06,5.715176372393827e-06,9.420945984978114e-06,3.0819135866219823e-06,9.050949513615122e-06,6.572357923128952e-06,3.1418499624995626e-06,7.385044371537882e-06,3.119658137592785e-06,3.0697473722186327e-06,5.6873479895543645e-06,2.2676540024406114e-06,9.932547293811168e-06,5.929926978780429e-06,3.8613020392637365e-06,6.1443962656256044e-06,1.0774068141112599e-05,6.557779949463519e-06,6.813058823097037e-06,4.726200446343481e-06,1.11316739300366e-05,1.1267310466558763e-05,6.883650020370771e-06,6.874236437819499e-06,9.801164830834286e-06,3.093581363853195e-06,9.90759637907029e-06
187,187.0,0.9915910251096003,1.0066867137182254,1.1430143699267335e-05,2.356421243240097e-06,6.911755624406789e-06,2.7467279289660876e-06,4.341298167615913e-06,1.0064825299013566e-05,1.0031109825290279,0.9939215018373876,1.0020532437623362,1.0034474466150942,1.0026501030794328,1.0011102808182113,0.9933655595094304,0.9996166100391319,1.003403098132071,0.9916111557593192,1.0048871344558425,0.9925543719325234,0.9920497713343128,1.001559463058005,0.9998899855472932,1.003443861316412,1.0012823588200153,0.9981570218899269,1.0005359405768812,1.0054268756533182,1.0006071169528281,1.000659374238011,1.0008310859975822,1.005743399231205,1.00664596487626,0.9998622039300493,1.000066176988829,1.0031962318455017,0.9936570599632065,1.0033265420261928,1.0207379300161872e-05,3.159594227478066e-06,5.250423346447686e-06,5.753266661004666e-06,6.0124196929088275e-06,1.0064825299013566e-05,3.61309230943955e-06,9.64725676263315e-06,6.8031201207191e-06,3.80205277994374e-06,7.551801100792832e-06,3.775508218737143e-06,3.6359357194752412e-06,5.948083484968509e-06,2.356421243240097e-06,1.0426682992694473e-05,6.245568994409302e-06,4.341298167615913e-06,6.497231566973835e-06,1.1074933266689806e-05,6.928405007182774e-06,7.191449080426741e-06,5.256816421468117e-06,1.130603355949338e-05,1.1430143699267335e-05,7.334324261459636e-06,7.3022313449324456e-06,1.0477256581790387e-05,3.5638099438647447e-06,1.039530357697075e-05
188,188.0,0.9915961802810422,1.006660759479682,1.1451363441011894e-05,2.5243779789683114e-06,7.278635958647783e-06,2.8568201515093106e-06,4.213140759512059e-06,1.0402603410143174e-05,1.0031278861382968,0.9939097860091163,1.0020624986476434,1.0034595596025737,1.0026614236512628,1.0011184219994527,0.9933530179420537,0.9996202133000478,1.003414071194351,0.9916109831539209,1.0049019132901371,0.9925576359995897,0.9920409894903709,1.0015692211539344,0.999896078393359,1.0034608486557037,1.001291579045513,0.9981500629521199,1.0005440264232601,1.0054460173590642,1.0006133191576363,1.000665856626395,1.0008286796297021,1.0057593463180725,1.006660759479682,0.9998639801692563,1.0000686386659836,1.0032125331262065,0.9936478795577605,1.0033434180810388,1.0588288059532786e-05,3.042290853892206e-06,5.936742297767853e-06,6.4580692972124926e-06,6.731842320352322e-06,1.0402603410143174e-05,3.4751386510111166e-06,9.978038268293021e-06,7.458919592067127e-06,3.6636339350660295e-06,8.202593773442843e-06,3.6386452528519276e-06,3.502948852326707e-06,6.665972321036752e-06,2.5243779789683114e-06,1.0688035666914765e-05,7.0397139820518924e-06,4.213140759512059e-06,7.334914424177774e-06,1.1163556993768868e-05,7.870699604938542e-06,8.232048278453508e-06,5.093544466822548e-06,1.1330773358274922e-05,1.1451363441011894e-05,8.408156134398758e-06,8.354898200230684e-06,1.0823256361943348e-05,3.4321208254660055e-06,1.0652751397503316e-05
189,189.0,0.9916037821150379,1.0066595686319528,1.1685301930365986e-05,2.5431074934728416e-06,7.265140487284742e-06,3.0212716802498615e-06,4.001494036131102e-06,1.0690579466074148e-05,1.003100072369526,0.9938984709495383,1.0020704577562747,1.003472004858299,1.0026725292798977,1.001087952993502,0.9933417758002288,0.9995874499756556,1.003425618356878,0.9916037821150377,1.0049150901429642,0.9925528670375369,0.9920301838237072,1.0015813030651608,0.9998886642343953,1.0034342236690281,1.0013039305363145,0.9981387605886991,1.000557316244871,1.0054176710611964,1.0006268003483516,1.0006788270068998,1.0008144808803867,1.005730974354062,1.0066320673963358,0.9998779030708937,1.0000825056225886,1.0031842517010228,0.9936409637169388,1.003316632196853,1.0800825733664447e-05,2.863855646788807e-06,5.855023808294857e-06,6.3677171931365595e-06,6.617555269951479e-06,1.0690579466074148e-05,3.254697737547351e-06,1.032054790293979e-05,7.276875340159217e-06,3.4473088438374263e-06,7.992435696338736e-06,3.424145312954428e-06,3.2801379318782696e-06,6.5803189934861775e-06,2.5431074934728416e-06,1.0920869326561131e-05,6.963768532051882e-06,4.001494036131102e-06,7.259801893463807e-06,1.1413428796706894e-05,7.835866725565825e-06,8.259074640913942e-06,4.809430641072975e-06,1.1573438337542525e-05,1.1685301930365986e-05,8.38900676230912e-06,8.331529391340007e-06,1.1074418290975214e-05,3.230258801812962e-06,1.089139414120431e-05
190,190.0,0.9916123831186027,1.0066631600933886,1.3145856441184075e-05,2.6394035702133038e-06,7.645761162782105e-06,3.6608350946299344e-06,3.913484383336722e-06,1.2284079415364158e-05,1.0030787659782967,0.9939074684418451,1.0020876997469896,1.0034927882704439,1.0026933618621108,1.001064967413214,0.9933510766867198,0.999562094214646,1.0034484388844362,0.991617305409754,1.0049367262670477,0.9925661141148939,0.9920397140013293,1.001605339263881,0.9998962975474294,1.0034162105775386,1.0013272501483865,0.9981534145767001,1.0005801831933496,1.005396567335598,1.000647164286657,1.0006972879937972,1.0008313783781295,1.0057075591146554,1.0066078253757569,0.9998968848715496,1.000101746650156,1.0031613400622632,0.9936555339548204,1.0032987503358446,1.228527804255487e-05,2.7522746818527308e-06,5.676278930329199e-06,6.214127303143326e-06,6.434645718907357e-06,1.2284079415364158e-05,3.1367873769391115e-06,1.1953370073909643e-05,7.072689256511612e-06,3.326625500241694e-06,7.681436677536328e-06,3.3166129632329326e-06,3.1380329719609675e-06,6.4309232250631425e-06,2.6394035702133038e-06,1.2472592350360704e-05,6.849732721296157e-06,3.913484383336722e-06,7.2067126811300565e-06,1.2980593059133965e-05,7.759283294358236e-06,8.173882989872025e-06,4.692694950699842e-06,1.3058969129539529e-05,1.3145856441184075e-05,8.328196338943214e-06,8.262181379260662e-06,1.2624053392372988e-05,3.1198851796705736e-06,1.244215088454411e-05
191,191.0,0.9916145146471438,1.0066420379536303,1.4138807428248574e-05,2.7358087154053384e-06,8.396901002655096e-06,3.9950908811712204e-06,4.44471699842998e-06,1.3448478380995015e-05,1.0031026095487756,0.9939227109155221,1.0020940072723645,1.0035005107195685,1.00269816262759,1.0010821779935526,0.9933558111722103,0.9995739453681054,1.00345114901373,0.9916145146471437,1.0049340538955909,0.9925644013606344,0.9920428727829845,1.0016158704161175,0.9999117643567343,1.0034406390355424,1.0013402495123558,0.9981677690001316,1.000593347300875,1.0054266020780698,1.000660172963328,1.0007113959105385,1.0008531222769588,1.0057405582916406,1.0066420379536303,0.9999067577576258,1.0001118500651194,1.0031833646302672,0.9936718876419659,1.0033236863649038,1.3448478380995015e-05,3.0961985145068662e-06,6.09785188686564e-06,6.750184061489938e-06,6.9944791449476014e-06,1.3591878151823162e-05,3.4835286278708045e-06,1.3301573934251358e-05,7.650486130661023e-06,3.655893433406237e-06,8.173389598223098e-06,3.643775305083075e-06,3.4481526597828878e-06,7.0940505680213035e-06,2.7358087154053384e-06,1.3766774047738757e-05,7.639961777631645e-06,4.44471699842998e-06,8.116777115059386e-06,1.4138807428248574e-05,8.647900762009004e-06,9.07255156422039e-06,5.269899512936444e-06,1.4040267625238105e-05,1.409689065798486e-05,9.262136855941422e-06,9.192111775541908e-06,1.3830195160657725e-05,3.4905603596988835e-06,1.3731749324982449e-05
192,192.0,0.9916043698693785,1.0065810152327528,1.3980574513729557e-05,2.676937885979066e-06,8.48902363827925e-06,3.85891273258109e-06,4.7546249066634755e-06,1.3248540165940578e-05,1.003079689146916,0.9939428575714925,1.0020311846716627,1.0034365787327695,1.0026307690209353,1.001055437574311,0.9933733801701771,0.9995468835596991,1.0033774690768598,0.9916226113198626,1.0048539395621219,0.9925708175411316,0.9920586057945953,1.0015477905190544,0.9998859882770533,1.003415350035865,1.0012712142850884,0.9981810574429969,1.0005226125146325,1.005395432570256,1.0005870077026169,1.000639668977304,1.0008666269732098,1.0057028744603396,1.0066023080521023,0.999825896775243,1.000031964142045,1.003158490653386,0.9936930298160501,1.00329809941733,1.3240625080939068e-05,3.3470129467468557e-06,6.150448099345728e-06,6.8548366520144965e-06,7.112573001983452e-06,1.3494040768168936e-05,3.7402840280913e-06,1.3248540165940578e-05,7.750324726287997e-06,3.917705678731159e-06,8.231147047809997e-06,3.877190560230687e-06,3.7024144705831814e-06,7.2778184980387975e-06,2.676937885979066e-06,1.3693468430117116e-05,7.877011068935584e-06,4.7546249066634755e-06,8.388624663617212e-06,1.3980574513729557e-05,8.869786108568881e-06,9.273860299180675e-06,5.5524580634651894e-06,1.3831998069253858e-05,1.388598029849748e-05,9.473154688536918e-06,9.404661277939372e-06,1.366444687471649e-05,3.7402251109116874e-06,1.3657935163352683e-05
193,193.0,0.9915888103588792,1.0065221406725666,1.2822707339866331e-05,2.542239646064665e-06,7.842285444106627e-06,3.497740744013283e-06,4.406953538391429e-06,1.2158508218923147e-05,1.0030102805770555,0.9939058343414439,1.0020293368727595,1.0034330099348427,1.0026304393744003,1.0009779398090726,0.9933378304411147,0.9994664450334257,1.003382375790805,0.9915973662120532,1.004865034016794,0.9925441743135102,0.9920279244578806,1.001542359824708,0.9998422707448368,1.0033329500366226,1.0012640993102953,0.9981434803433635,1.0005131741126199,1.0053087920059953,1.0005747258631332,1.0006243751498007,1.0008275174865893,1.0056144799413569,1.0065139359964066,0.99981368355525,1.0000186517787992,1.0030817769328617,0.993656279395889,1.0032163240120862,1.2048615816249196e-05,3.1405130894531306e-06,5.717663547280907e-06,6.370135376594033e-06,6.622547878224751e-06,1.2357408802519988e-05,3.540540527493328e-06,1.2158508218923147e-05,7.270344910451826e-06,3.7415201912261436e-06,7.75693823305573e-06,3.6836143476455274e-06,3.5205708798401556e-06,6.740722308829508e-06,2.542239646064665e-06,1.254056035122321e-05,7.271503835396261e-06,4.406953538391429e-06,7.733108576449052e-06,1.2822707339866331e-05,8.182883007481353e-06,8.536178929723712e-06,5.0906737130784345e-06,1.2728446896864244e-05,1.2782285737656252e-05,8.766358340035325e-06,8.698342882879272e-06,1.2483321784608108e-05,3.5086400739359106e-06,1.2504714541757912e-05
194,194.0,0.991577864790432,1.0065217719453174,1.1651155717090803e-05,2.380409035905444e-06,7.206292071440176e-06,3.1592783087762266e-06,4.025223120028818e-06,1.110594526264618e-05,1.0030328703091445,0.9938932286266007,1.0019943843132841,1.0033919636989266,1.0025901337492238,1.0009884294119338,0.9933186182337489,0.9994728359374461,1.003338844433028,0.991577864790432,1.0048204992245715,0.9925251771027412,0.992007845513272,1.0014984520124854,0.9998245060670717,1.0033434084530324,1.0012200930924948,0.9981265396076826,1.0004686482491252,1.0053160858922467,1.0005265836696118,1.0005748377965604,1.000811886707246,1.0056211585801555,1.0065217719453174,0.999766149891043,0.9999707677917119,1.0030969814408395,0.9936412027321279,1.0032269515584114,1.0942960025411833e-05,2.9042270271636484e-06,5.324823261658877e-06,5.931751011361379e-06,6.177869285404828e-06,1.1265677872972017e-05,3.290843487442075e-06,1.110594526264618e-05,6.840672048562522e-06,3.4517276194029813e-06,7.330031202605291e-06,3.3888285838885465e-06,3.2640235948415876e-06,6.254733825609684e-06,2.380409035905444e-06,1.1405441092819393e-05,6.722127869427616e-06,4.025223120028818e-06,7.139136894050848e-06,1.1651155717090803e-05,7.5669450942861055e-06,7.872648305348047e-06,4.618000584963476e-06,1.1557278134210267e-05,1.1599849318939043e-05,8.142715912956028e-06,8.07366923538414e-06,1.1350865756877468e-05,3.2373085339086815e-06,1.1371873428037681e-05
195,195.0,0.991577702222377,1.0066088021595654,1.0603998997126274e-05,2.1616322360136794e-06,6.555495688530378e-06,2.8733949774745652e-06,3.6757358079404605e-06,1.0159461172762076e-05,1.0030121753554593,0.9939178309160454,1.001988158717522,1.0033836574676929,1.002578646510397,1.0009555643182988,0.9933401961778412,0.9994363792338116,1.0033210688342906,0.9915969502626103,1.0048015844661071,0.9925440376369101,0.9920285036477244,1.0014945048209487,0.9998290240005799,1.0033262306302326,1.0012161599360494,0.9981600999988284,1.0004641995157386,1.0052970844988256,1.0005182044020036,1.0005669987738208,1.000847712644083,1.0056025786563003,1.0065035693424513,0.999754088958662,0.9999583907139089,1.0030725837553491,0.9936687520177802,1.0032094789642572,9.960091412666939e-06,2.682101898236083e-06,4.823055675437038e-06,5.378719391459805e-06,5.598975598590334e-06,1.0276018624003904e-05,3.041712532306438e-06,1.0159461172762076e-05,6.200818682643848e-06,3.1387024648159436e-06,6.645351540841948e-06,3.0718755806444702e-06,3.0012941496431125e-06,5.670234227968938e-06,2.1616322360136794e-06,1.0373261392563716e-05,6.093595184639639e-06,3.6757358079404605e-06,6.472882350396669e-06,1.0603998997126274e-05,6.861743558684955e-06,7.136788696239204e-06,4.203232017085348e-06,1.0517973015396046e-05,1.0557824875577813e-05,7.391417828248156e-06,7.327223283115393e-06,1.0330782638214237e-05,2.9648290412851504e-06,1.0343536781363744e-05
196,196.0,0.9915790532472684,1.0067022661691332,9.716242492771848e-06,1.964157500840845e-06,6.004260585314015e-06,2.6460843585206777e-06,3.353648203109581e-06,9.41472406586342e-06,1.0030881830638467,0.9939679709824434,1.0020234932767342,1.0034150621851403,1.002611963743433,1.0010234742325506,0.9933886390242694,0.9995013019246142,1.003352375482087,0.9916459461866807,1.004833472246681,0.9925914025864523,0.9920769599527264,1.0015294773401768,0.999883559405841,1.003402509052057,1.0012527442980588,0.9982160278578414,1.0005011892797502,1.0053718749801812,1.000553723819038,1.0006032704633865,1.0009027214105053,1.0056776900103954,1.006578269349384,0.9997867377146005,0.9999921518106055,1.0031426118671856,0.9937221628319289,1.0032848093603723,9.135082756510129e-06,2.453301232745622e-06,4.3989005480652565e-06,4.9290835407416095e-06,5.122710600150033e-06,9.474612732536658e-06,2.7808160135379274e-06,9.41472406586342e-06,5.673771404482651e-06,2.8572710064225587e-06,6.078187471232757e-06,2.793277869925941e-06,2.739963534044272e-06,5.204039388500687e-06,1.964157500840845e-06,9.489943757263763e-06,5.584750318481433e-06,3.353648203109581e-06,5.927850649640883e-06,9.716242492771848e-06,6.266583961901535e-06,6.50735904868539e-06,3.836249648495462e-06,9.656166320251686e-06,9.699986079393086e-06,6.73577374459325e-06,6.67936735362922e-06,9.485904460812514e-06,2.7046886975514325e-06,9.463403157238881e-06
197,197.0,0.9915687888412155,1.0066937342641586,8.913311508066201e-06,1.8035417225136381e-06,5.500948085670955e-06,2.424693684608724e-06,3.0678389472878997e-06,8.63494623517888e-06,1.0031779409163781,0.9940208075222555,1.001996327066119,1.0033868388066343,1.0025828066617313,1.00111585137402,0.9934447379380018,0.9995938790199396,1.0033204835932146,0.9916953665616065,1.0047980533581045,0.9926406394690918,0.9921316628242666,1.0014986379051483,0.9999244684171366,1.0034953724630837,1.0012213260433533,0.9982878649501886,1.0004697088532042,1.0054762736069132,1.000525497631016,1.0005776205919017,1.000985138606291,1.0057909607377167,1.0066937342641586,0.9997594942771326,0.9999658735430941,1.0032333436218417,0.9937813177116256,1.003376986145215,8.355062237607174e-06,2.2430093360201636e-06,4.025494846822981e-06,4.532488991293907e-06,4.697769756920545e-06,8.669880419683795e-06,2.519735886685982e-06,8.63494623517888e-06,5.200811832826157e-06,2.5938497545957296e-06,5.556916889776292e-06,2.5379891859202057e-06,2.48209535135707e-06,4.805669012034044e-06,1.8035417225136381e-06,8.6641399531187e-06,5.155247083932514e-06,3.0678389472878997e-06,5.4647946202233195e-06,8.89796336099886e-06,5.755620886603685e-06,5.967366363360676e-06,3.5375060633339335e-06,8.8647789354734e-06,8.913311508066201e-06,6.160524928812947e-06,6.11178956125616e-06,8.67742505204339e-06,2.4896277891304856e-06,8.64124605724999e-06
198,198.0,0.9915337799803271,1.0065090545508897,8.19679777431487e-06,1.6905387539044254e-06,5.174539044846635e-06,2.2038802948239755e-06,2.8326066112274484e-06,7.875177859149932e-06,1.0031798859583743,0.993962323286674,1.0019818864408458,1.003371951741537,1.002566168737329,1.0011121651748656,0.9933807729286906,0.9995893141842569,1.0032993391976348,0.9916269094577553,1.0047730826985606,0.9925732509812449,0.9920675590687299,1.0014835806033253,0.9998965221007725,1.003491759514767,1.0012057277132058,0.9982178281156749,1.000454860401529,1.0054674334285252,1.00051209002748,1.0005657255929972,1.0009078814705366,1.0057785563239885,1.006681955386149,0.9997479667682335,0.9999543327516591,1.003233280058099,0.9937164798261984,1.0033734163501449,7.6041878419982286e-06,2.107286219433223e-06,3.946295577600375e-06,4.4132285304451805e-06,4.601558144838083e-06,7.899014381670563e-06,2.314844151844933e-06,7.87540724364988e-06,5.130043420882347e-06,2.3526644154397843e-06,5.547958934710831e-06,2.3008487428667646e-06,2.2725579360170376e-06,4.7011659967213035e-06,1.6905387539044254e-06,7.894034387442652e-06,5.027536496962312e-06,2.8326066112274484e-06,5.325616563246242e-06,8.135838722796361e-06,5.615412330862099e-06,5.791027631082368e-06,3.297089128699433e-06,8.140259139106281e-06,8.19679777431487e-06,6.0766370600382085e-06,6.01979627829863e-06,7.899712668701667e-06,2.3510284014475295e-06,7.875177859149932e-06
199,199.0,0.9914608976407113,1.0062111864000116,8.332925108409071e-06,1.7789098770111685e-06,5.1129001784031845e-06,2.239790446913263e-06,2.6762204626690546e-06,7.778170219032346e-06,1.0031318677982706,0.993921162429499,1.0019111855015677,1.0032928815741664,1.0024889794660061,1.0010572745752961,0.9933243991870132,0.9995304686984819,1.0032137438408968,0.9915573969783291,1.0046780970858704,0.9925047214279067,0.9920066942241647,1.0014084642502414,0.9998377576225052,1.0034389631770464,1.0011299083436769,0.998166165475714,1.0003808362854891,1.0054144405450036,1.0004412885136351,1.0004936355326348,1.0008557289778757,1.0057302715334522,1.0066357703922357,0.999684944386218,0.9998897366874492,1.0031812079498759,0.9936651530353058,1.0033207439321696,7.390576311570254e-06,2.0307335272791186e-06,3.8995123993156005e-06,4.329046728012229e-06,4.539250947189865e-06,7.82072329353487e-06,2.1980271737089862e-06,7.866574694303384e-06,5.0838031465321244e-06,2.177206916927751e-06,5.555961322975781e-06,2.135883885834791e-06,2.1339077101960774e-06,4.630627132645266e-06,1.7789098770111685e-06,7.847875965645807e-06,4.935965583409972e-06,2.6762204626690546e-06,5.237584165100058e-06,8.171810467629976e-06,5.5510713202693635e-06,5.707376289056354e-06,3.1095946381194436e-06,8.263147244120407e-06,8.332925108409071e-06,6.093117711171705e-06,6.03261649822733e-06,7.778170219032346e-06,2.2563452300918415e-06,7.822439382105605e-06
200,200.0,0.9913370127984777,1.00589736699832,8.423186039121212e-06,1.9258444286954535e-06,5.009025627531381e-06,2.2551394104176087e-06,2.5670415505473276e-06,7.644440457951265e-06,1.0020297758367587,0.9935746877399054,1.0015066397786438,1.0027938502463516,1.0020385882946214,0.9998705162098626,0.9930065829089268,0.9983398515291748,1.0027611975332646,0.9913370127984779,1.0042060693697286,0.9922750677733613,0.9917356624176018,1.0009152322710975,0.9991213924067596,1.0021388636762392,1.0006227206274338,0.9977524065326671,0.9998690766758981,1.003954562869371,0.9999242273576813,0.999983802620001,1.0003246647337523,1.004129400267774,1.0049889312227647,0.9991608774838598,0.9993656910280915,1.0020051723860162,0.9933063132892519,1.0020307344084391,7.169697244629288e-06,1.9474378851348734e-06,3.716667779714275e-06,4.163150666422572e-06,4.336033262954428e-06,7.725876247616382e-06,2.1307967059642778e-06,7.8423172117368e-06,4.83707387916939e-06,2.0743329784557314e-06,5.253405274215237e-06,2.0445252682621396e-06,2.051561354238978e-06,4.480344183492441e-06,1.9258444286954535e-06,7.803476570636693e-06,4.770662073878848e-06,2.5670415505473276e-06,5.071288179668973e-06,8.203924123705401e-06,5.422807438310998e-06,5.602033959787542e-06,2.957062375923731e-06,8.354873927588316e-06,8.423186039121212e-06,5.934576568356293e-06,5.8906003782009385e-06,7.644440457951265e-06,2.155227764229504e-06,7.770503047332114e-06
201,201.0,0.9911471403964711,1.0056648335326095,7.734499879914759e-06,1.8284753804241488e-06,4.715236594675702e-06,2.0590237250277713e-06,2.4364391533431023e-06,6.999459075349633e-06,1.0008568744517106,0.9935396316590528,1.0013754260242669,1.002555888198127,1.0018778115605103,0.9986122199140621,0.9930890521623802,0.9970786612960747,1.0026112605916124,0.9916483284330336,1.004022301019395,0.9925692141516486,0.9919256413753093,1.0007289291210626,0.9986176138578234,1.0007716425743518,1.0004211244598409,0.9976724138471209,0.9996671086216709,1.0023707390676846,0.9997206692996452,0.9997963123298361,1.0000453855607052,1.0023614793945819,1.0031586869599904,0.9989512414347939,0.9991568411950142,1.0007581618688217,0.993298150223838,1.0006771594183288,6.526754081207922e-06,1.8284753804241488e-06,3.5472918957879743e-06,4.018892247145429e-06,4.176589576295538e-06,7.145847796358211e-06,2.0106244271416168e-06,7.3079099295474195e-06,4.684968140107852e-06,1.9470836478387333e-06,5.066926922552644e-06,1.920123926059479e-06,1.9350216592947226e-06,4.326444838480917e-06,1.8477578347740675e-06,7.138710816792628e-06,4.596002230115673e-06,2.4364391533431023e-06,4.885311927826929e-06,7.534752242051362e-06,5.274464534680448e-06,5.460431692261181e-06,2.7957432394217576e-06,7.680104293608769e-06,7.734499879914759e-06,5.760578189150288e-06,5.729680842510302e-06,6.999459075349633e-06,2.0318084416374188e-06,7.108398978590108e-06
202,202.0,0.9908688712444844,1.0056108231896754,7.424677270068055e-06,1.9066120064388355e-06,4.526226451135149e-06,1.9142648689784786e-06,2.6025744990820222e-06,6.711943929061722e-06,1.0013594343217969,0.9946306305443767,1.0022999405013109,1.0035042247626826,1.0028591057290377,0.9991476188414662,0.9943648665452187,0.997617221087466,1.00359905305749,0.9931581426381071,1.0049731734060374,0.9940623427670545,0.9933148720436478,1.0017873354957951,0.9996115223369672,1.0013949765833736,1.0014808184898356,0.9988493469828781,1.0007317861282388,1.0029153692494037,1.0007921889361968,1.0008797783138703,1.0010981765566271,1.0028726242021124,1.0036573414897507,1.0000265293561823,1.0002337702683335,1.0012953837557457,0.9944702919904183,1.0012990468125065,6.345470789732868e-06,1.9438691402372425e-06,3.313341140650482e-06,3.7328294449326143e-06,3.891550811829169e-06,6.848931672530328e-06,2.0638853340176308e-06,6.990891749957553e-06,4.371952896152036e-06,2.0023360303772773e-06,4.724719829876012e-06,1.9625414246286786e-06,1.991908540092824e-06,4.018914631814238e-06,1.9066120064388355e-06,6.9021868935848275e-06,4.271036720906607e-06,2.6025744990820222e-06,4.536926231793246e-06,7.2453827366414066e-06,4.897349630623869e-06,5.069638025654061e-06,2.9387484491642763e-06,7.380643124983776e-06,7.424677270068055e-06,5.339733509504908e-06,5.318167611797256e-06,6.711943929061722e-06,2.174137862832585e-06,6.863891595088028e-06
203,203.0,0.9904779401190461,1.005832573156313,8.682924598862773e-06,2.2435328687964935e-06,4.829462211578097e-06,2.1304439021215537e-06,3.0932906539898698e-06,7.423451034698569e-06,1.0024247149499532,0.9956487858502675,1.0031096879162733,1.0043571789643089,1.0037275994109984,1.000287730389189,0.9954737652492368,0.9987616099349526,1.004467322200955,0.9943144073252675,1.005832573156313,0.9952161221752457,0.9944545374302338,1.0027617492423666,1.000786424822217,1.002707230071109,1.0024510955296702,0.9999616361256874,1.00170316054353,1.0042071122977956,1.001765768525169,1.001855862728048,1.0021131941095198,1.0041979818781241,1.0049920426668142,1.001004881554095,1.001211944690075,1.0024353978828133,0.995548543759503,1.0026034583629768,7.217350551489225e-06,2.455485900483288e-06,3.0932906539898698e-06,3.458483106812064e-06,3.6082136066333685e-06,7.4894946850332e-06,2.558245461538466e-06,7.549452988724036e-06,4.0430400725819775e-06,2.4222959990149583e-06,4.378735488699921e-06,2.362814194157801e-06,2.472831335704162e-06,3.741045753372324e-06,2.2435328687964935e-06,7.773714959028746e-06,3.976852371286043e-06,3.437573725866854e-06,4.217906408161186e-06,8.27218123853346e-06,4.520898935085397e-06,4.671242110099363e-06,3.917497506737396e-06,8.595785128561855e-06,8.682924598862773e-06,4.905634425457725e-06,4.8855217247363856e-06,7.423451034698569e-06,2.800793025022532e-06,7.707576488173488e-06
204,204.0,0.9899500817966851,1.0063851148277625,9.55241794504235e-06,2.323820293497116e-06,4.986311478626335e-06,2.3479729695572154e-06,3.1892645029050897e-06,7.872769414840372e-06,1.0024283996273822,0.9951157655846193,1.001220935306743,1.0022711161045113,1.0016848669604645,1.0003461150247583,0.9947031670870714,0.9988347513529645,1.002333169767706,0.9930975659890647,1.0036482276145051,0.9940266740253988,0.9934865807537767,1.0007002479870435,0.9999662011598233,1.002850212633807,1.0003525435796934,0.9993125066736631,0.9995981140061864,1.0043523109907262,0.9996539718506849,0.9997512435819734,1.0012673422446294,1.004379691251228,1.0051828222137835,0.9988880370496209,0.9990947303856924,1.0024845245437497,0.9949411840829918,1.0027399203682144,7.737367092503712e-06,2.7557012793203693e-06,2.8599830696202505e-06,3.204542089735181e-06,3.349622219919001e-06,7.906853351131911e-06,2.9045427878840794e-06,7.927752653974033e-06,3.7860629711940448e-06,2.7506124480392865e-06,4.1325969070845575e-06,2.6819599686294937e-06,2.813315687280267e-06,3.4660277632118755e-06,2.323820293497116e-06,8.269360665968826e-06,3.6817617657574136e-06,3.974039584643539e-06,3.897202190367315e-06,8.928819547393928e-06,4.156185831210749e-06,4.27585893451314e-06,4.6100065914732405e-06,9.416742152760135e-06,9.55241794504235e-06,4.499969276327314e-06,4.476341513740156e-06,7.872769414840372e-06,3.1892645029050897e-06,8.187843858821256e-06
205,205.0,0.9892610310539307,1.0071546564330442,8.84344557788307e-06,2.4298791741818536e-06,4.998373844228805e-06,1.9761143411831855e-06,3.3591303117252043e-06,7.372164412438529e-06,1.0015115231878913,0.9932615441216428,0.9971226055672376,0.9977908653954743,0.99723658408393,0.9994312468461258,0.9923443991341256,0.9979277338524207,0.9976567135906389,0.989953295527304,0.9988069717871139,0.9909325740022425,0.9907711418012243,0.9961434788565303,0.9974433044427697,1.0019495109006702,0.9957455168310302,0.997116493836931,0.9949764610671333,1.0034724414021137,0.995022566662174,0.9951338664822885,0.9987537863098057,1.0035310241760174,1.0043417164738966,0.9942443405778515,0.9944499428146376,1.0015759494177323,0.9928857556120313,1.0018339898530157,7.235438899005929e-06,2.8302166580692577e-06,3.1306865248982977e-06,3.5698822998543693e-06,3.690787367789258e-06,7.409751372731377e-06,3.1687575414081467e-06,7.4555656388148155e-06,4.27079573699472e-06,3.279295959855789e-06,4.8002523564076354e-06,3.192945169847051e-06,3.147670350619099e-06,3.7544602366081163e-06,2.4298791741818536e-06,7.728510352174729e-06,3.964306880603036e-06,4.077998243523481e-06,4.127956172694965e-06,8.320790443482573e-06,4.301616087359962e-06,4.4083626747306675e-06,4.6980617766831365e-06,8.72870518268403e-06,8.84344557788307e-06,4.5033065827556644e-06,4.497643241938409e-06,7.372164412438529e-06,3.3591303117252043e-06,7.652832099101e-06
206,206.0,0.988386522667312,1.0079852004096252,0.0002409478920155195,8.812672857122097e-06,6.521762626815146e-05,6.857524352230546e-05,2.0085369034443823e-05,0.0001265430072097836,1.0020229711474713,0.992426163477817,0.9960903799408632,0.9967007430285032,0.9961154894867638,0.9999846749020657,0.9912326881155558,0.9984870921786099,0.9964082388779557,0.9883865226673119,0.9974715687658516,0.9893938840326598,0.9894447597917183,0.9950821823006554,0.9969937784340709,1.0025748315081726,0.9946891181886474,0.9961195163451912,0.9939218172077117,1.0041086517951991,0.9939719423788352,0.9940945716843621,0.9975667414043318,1.0041969605356655,1.0050151818682054,0.9931996114132808,0.9934039327216312,1.0021247988341209,0.9919527361939183,1.0024556149051118,0.000111651921022295,1.4015372304263692e-05,1.902054822656568e-05,2.7443468832851344e-05,2.3355392723509792e-05,0.00012904889178493666,1.3119427454260709e-05,0.00013021045565153933,2.4496340134598174e-05,8.812672857122097e-06,2.7109402502289576e-05,9.095946623760393e-06,1.0720077395091676e-05,2.6929956574276606e-05,4.848965578527398e-05,0.0001532616592519993,2.84061513802355e-05,2.0085369034443823e-05,2.887952993864552e-05,0.00019156874581371225,2.9348845164508044e-05,2.8805971572431695e-05,3.052993352729405e-05,0.00022836262084462638,0.0002409478920155195,2.9816861059593412e-05,2.987109653346377e-05,0.0001265430072097836,1.5626226713133316e-05,0.00015095534811251774
207,207.0,0.9873259409010761,1.0087207491949706,0.0009316050287364251,1.751762257695883e-05,0.00021782665741360834,0.00027395513486623584,3.9275749253155564e-05,0.0004628779432338509,1.004109261422728,0.9941363730023838,0.999411860493569,1.000308224508644,0.9996791767746812,1.0021585631934027,0.9932324359179717,1.000660411941786,1.00001868458795,0.9907580407791232,1.0010586365519059,0.9917378080818307,0.9916169181523578,0.9988570928318172,0.9996985191130069,1.0049095499426672,0.9985169271209962,0.9980456627406504,0.9977715644585619,1.0064324838387848,0.9978475945687593,0.9979820614679434,0.999528066062696,1.0065417759213884,1.0073669135085985,0.9971046029280666,0.9973048347232739,1.004288635821726,0.993795590057139,1.00478531213771,0.00040787176543499466,2.5970924223762738e-05,3.9275749253155564e-05,6.291516543528409e-05,4.922272727413591e-05,0.0004718682844324188,2.1795638797071447e-05,0.00047531825753096543,5.0232988551401785e-05,1.762586309065173e-05,5.687924977245947e-05,1.751762257695883e-05,1.781197343465763e-05,5.8285988050415196e-05,0.0001373858924706229,0.0005606516062618003,6.215075440961759e-05,3.850373627414689e-05,6.304043995069932e-05,0.0007217503617305186,6.401957745493921e-05,6.171196778629427e-05,7.17293003157661e-05,0.0008770133933901858,0.0009316050287364251,6.532425581864497e-05,6.537368790773825e-05,0.0004628779432338509,2.7917330913395095e-05,0.0005511522478952738
208,208.0,0.9861732679703438,1.0092053052265473,0.0013310435705920392,0.0001006579377307628,0.00036191768263741275,0.0003545672822487813,0.00013825414494085886,0.0006474514332982875,1.005792777852113,0.9969387555058032,1.0033955264602088,1.0045706050261376,1.003901568805755,1.0038858082698385,0.9965768525714535,1.002384776071503,1.0042752337131344,0.9948566780822442,1.0052176162880322,0.9957766825793589,0.995316274998595,1.0032695063400865,1.002857258533824,1.0067528881093384,1.0029646861428059,1.0011809632230775,1.0022329105471326,1.0082641648630024,1.0023273958406267,1.0024696010157295,1.0027677354687745,1.0083768932839139,1.009205305226547,1.001601193229775,1.001796003793106,1.0060191931080835,0.9968260268087813,1.0066341748800252,0.0005708899301500025,0.00011693248649847353,0.0001006579377307628,0.00012701944233242443,0.00011796502107293926,0.0006598819174259962,0.00015536021754923376,0.0006643120072571514,0.00011981184488097185,0.00023329557903764128,0.00012078132324295526,0.0002262188373421765,0.00018744944553804788,0.00013825414494085886,0.00021871924403422195,0.0007831562022368219,0.00014215164485395908,0.00014191432797858075,0.00014376524191571366,0.001019377851530395,0.000145774948917913,0.00014543304453573885,0.0001514009342285559,0.0012491508312571962,0.0013310435705920392,0.00014765090866747174,0.0001479501607908637,0.0006474514332982875,0.00013435651380812829,0.0007694034854768679
209,209.0,0.985046135577955,1.0093229809640478,0.001341036638296921,0.00024990804318981665,0.0005395067265249301,0.00028705710689696525,0.0003440145699575773,0.0006951402402283429,1.0050686734210832,0.9966538238410522,1.005614234969855,1.0069752828620409,1.0062705200277857,1.0030297034878137,0.9964843148330398,1.0015236946755832,1.006689636207755,0.9951455274735795,1.0076127002274409,0.9960319659952086,0.9953863935302923,1.005729718017456,1.0032341610913758,1.005637764715988,1.0054671285679535,1.0009078747050646,1.0047436430896401,1.0069491517752684,1.0048446239112832,1.004998356072544,1.0025468948671261,1.0068214759948588,1.00757442189167,1.0041210103658034,1.0043127481650702,1.0051586635333272,0.9965849550895719,1.005558951311634,0.0006118723756244194,0.00035476484045468066,0.00024990804318981665,0.00027729322042746715,0.00028538459122128923,0.0007059782601143233,0.0004744758667839726,0.0007109080012625345,0.00028904574863976626,0.000664342059892886,0.0002775198409956003,0.0006487798774137126,0.0005604512536417851,0.0003399134937640877,0.00041616968261800924,0.0008559931435419388,0.00034129484652870224,0.0004165147622173381,0.0003440145699575773,0.0010548640626452223,0.0003476734400823911,0.000352148077337692,0.0003515463228010686,0.001265866734269137,0.001341036638296921,0.0003507099600189446,0.00035137355767561027,0.0006951402402283429,0.0004080849367750102,0.0008421333473276536
210,210.0,0.9840621754267483,1.0091183289560774,0.0013734396017663745,0.00047839999558088635,0.0007402922889327215,0.0002123965750075026,0.0006056977296863662,0.0007704044697506546,0.9994226528718015,0.991739352133094,1.001141499020061,1.0020710241544273,1.0014011183302027,0.9969581238947887,0.9910569766715371,0.9954473345905404,1.0016706363042294,0.989251748797408,1.0024938564363093,0.9901579783894272,0.9897243282105541,1.0005366958734654,0.9973306965786594,0.9987691767558696,1.000231139188162,0.9953256852476451,0.999461640842258,0.9996722742263112,0.9995178634558141,0.9996769756182152,0.9967264570697391,0.9990337919085105,0.9996192458356244,0.9987365715786384,0.9989285258872336,0.9990987362556799,0.9913541122964524,0.9987569073961127,0.0006597544436734314,0.0004791001781517647,0.0005234183870940867,0.0006056977296863662,0.0006042918117510547,0.0007637863879381106,0.0006333803331211194,0.0007704044697506546,0.0006342333628707252,0.0008777471953107115,0.0006364601875124376,0.000858132697274831,0.0007429788040537727,0.0006734048450134279,0.0005580714319424994,0.0009506078115240728,0.0006842803423381964,0.0005642329525024325,0.0006888977223420212,0.0011116344430193833,0.0006946394612436402,0.0006977087912251355,0.00047839999558088635,0.0013053404197584093,0.0013734396017663745,0.0006994678303804562,0.0007002282393222745,0.0007537821008897176,0.0005494612111113427,0.0009357854798323116
211,211.0,0.9833390192195641,1.0086760117734674,0.003359810306094057,0.0006616092742560256,0.0018613532483004677,0.0010205001259734428,0.0009310754447290822,0.003113290088053155,0.992915668243048,0.9871879548708518,0.9926673837830836,0.9927131948062844,0.9921976243628967,0.9900812038401657,0.9858564314933456,0.9885690420695212,0.9922654013865466,0.983339019219564,0.9929996830674245,0.9842783296491594,0.9841793347405907,0.9907292271188295,0.9897864753878939,0.991259394036,0.9902578579789841,0.9900995404303928,0.9893911153621042,0.992016233822377,0.9893565794848966,0.9894913528175069,0.9912434422066878,0.9911610789044292,0.9916734243789523,0.988475163841402,0.988668999678507,0.9922564266753993,0.9864570695752628,0.9912849189113396,0.0006616092742560256,0.0007332901651856539,0.0024676297994851884,0.0029556902876149483,0.0028955749646074093,0.0007572840458095074,0.0010851034445678955,0.000762785473310073,0.003173062374246335,0.0017877479025903567,0.003359810306094057,0.0017345655183190509,0.001379806357520938,0.003037554847544075,0.0011042662113954663,0.0009310754447290822,0.003113290088053155,0.0009403611415864204,0.00313352011380955,0.0010729612104367512,0.0031503738101406925,0.003135060875421661,0.0010411648190119195,0.001246789730404185,0.0013080925567496304,0.0031674797906991,0.003169258867813482,0.0007471602331589161,0.0008704352590851503,0.0009177925353673585
212,212.0,0.9829624994596121,1.00808069198705,0.006387754183489073,0.0006575760079981958,0.0031448758462501547,0.0021602298320066464,0.0011437370999645708,0.005727673849748895,0.9924642477266626,0.9880303771485608,0.9916248966983788,0.9914926625834766,0.9910481037773591,0.9896322020228577,0.9868077531054135,0.9881239574136909,0.9911310295535138,0.9844361926191093,0.9918625800611742,0.9853527409753747,0.9851975607927752,0.989459308937477,0.989549481893579,0.990854502578842,0.9889281123577535,0.9910398721531454,0.9880337258841773,0.9917335878756677,0.9879742942491726,0.9880960682041248,0.9922352967570769,0.9910005938008825,0.9915472500853781,0.9870639570134441,0.9872586223203672,0.991812769866546,0.9873573616874953,0.990876437149835,0.0006575760079981958,0.0011437370999645708,0.004587709249287492,0.005485145234331899,0.005394428782371566,0.0007427389642839063,0.0018023885987147356,0.0007465286051175957,0.005974463168452768,0.003186255935040809,0.006387754183489073,0.0030839022772685964,0.002380129403848689,0.005596579370849093,0.0017378193863998273,0.0008975149669037969,0.005727673849748895,0.0015367755634239754,0.005762195110112023,0.001025367440209089,0.005787495780018331,0.005750360804201645,0.0018990731087610725,0.0011809336112242601,0.0012361244960785705,0.005814091633598777,0.005817514641386377,0.0007329592071363999,0.0013849844019862586,0.0008860545052963496
213,213.0,0.9828912518515893,1.0074170321676568,0.007164203563807701,0.0009980059153571487,0.0036851501751666853,0.00236484978075705,0.0014534341879785628,0.006548278322711757,0.9953901419016823,0.9913915332855866,0.9961168107405338,0.9963396665676061,0.9958441634152001,0.9926923073044166,0.9906958761040378,0.9911920232399599,0.995984732273857,0.989015153307286,0.9966445358208932,0.9898690071850239,0.9894159524103056,0.9945041778934192,0.9936267637823795,0.9942034514755411,0.9940242353078866,0.9947714893980254,0.993157417807033,0.9951918652381412,0.9931349931800518,0.9932737903113571,0.996063175688899,0.9945806687224888,0.995152390965138,0.9922601891896526,0.992448438148572,0.9948547470828378,0.990970037245646,0.9942158287976992,0.0009980059153571487,0.0013423800315757203,0.005223626801550514,0.006223410844237015,0.0061261544221862755,0.001116798986129861,0.0021010476451196933,0.0011218694613001144,0.006744741070188196,0.0036786564447103087,0.007164203563807701,0.003561711289484345,0.002762145548265495,0.006398928790280921,0.0021548843739946782,0.0013391531411023549,0.006548278322711757,0.0018015096812778297,0.006591476660861223,0.0014534341879785628,0.006627190332594646,0.0065943395110385225,0.0022178338057566313,0.001612329735285302,0.0016675751373913031,0.0066655401754531374,0.006667082174105594,0.0011034821955938768,0.0016213313190207848,0.0013253836866410848
214,214.0,0.9830521129005622,1.0067696948861202,0.009332632090229257,0.0017910633853608488,0.005298811524394131,0.003044824019768317,0.002421922511678234,0.008914890932974437,0.9978724245487127,0.9942445938139051,0.999796498861238,1.0002749111182756,0.9997449649240788,0.9952796694829749,0.9939950772433124,0.9937916431749618,0.9999217278582452,0.9929096448528125,1.0005036838463985,0.9937012286855584,0.9929937068967365,0.9985821911097631,0.9970108072070468,0.9970237409628299,0.9981343215091918,0.997916310954231,0.9972773589586276,0.9981242562328181,0.9972773012806948,0.9974332604413779,0.9992798449383763,0.9976307825061413,0.9982225094538681,0.9964210159433855,0.9965999582476855,0.9974187484264702,0.9940339192891176,0.9970303343919276,0.0017910633853608488,0.0022134216609776716,0.007195688987382593,0.008491179377302748,0.008332587888635177,0.0019704844957755207,0.0032773808851876995,0.0019753766092098705,0.008903956783390399,0.005296587955415654,0.009147222765434759,0.005138695608447636,0.004140138590998336,0.008914890932974437,0.003678715473697374,0.002327063242061314,0.009119865389267717,0.002869861219879812,0.009187966497293644,0.002421922511678234,0.009258193938823307,0.009249837610026014,0.0032795649054508636,0.0025875438347137468,0.002645068691359423,0.009332632090229257,0.009325212393714796,0.001953962583990293,0.002625218262981694,0.0023130411601631033
215,215.0,0.9833719191115984,1.0062233427132712,0.012596385522095665,0.0021111538212986243,0.00694327057557193,0.004214571963785299,0.0029270958775025214,0.011794157085713162,1.0007625086782668,0.997310399427496,1.0036344135871818,1.0043941826817966,1.00383079563215,0.9983106783808958,0.9975055044437363,0.9968342875706606,1.0040576787807907,0.9969999391093441,1.004580129150425,0.9977406614947024,0.9967789334749304,1.002860297394957,1.0006839847338511,1.0002997865644365,1.0024538060785986,1.0013011982094828,1.0016170395317114,1.0015016758139719,1.0016439629902212,1.001817965366991,1.0027484758377396,1.0011182170578274,1.0017287520703737,1.000803437361781,1.0009794533451941,1.000427075764099,0.9973111113825714,1.0002968424788692,0.0021111538212986243,0.0029270958775025214,0.009701021218942832,0.011373096061453961,0.011143083988212087,0.0023056009337404444,0.004302189063855692,0.002309249292477842,0.011720104500534612,0.0068562065465884725,0.011794157085713162,0.006647574247085353,0.005398515868910712,0.012029288226411958,0.004863607496706063,0.0027109922091146242,0.012304385782430772,0.00375540100868831,0.012395861529248866,0.0028020880581153007,0.012495799422347065,0.01251263506952025,0.0041880730860271885,0.0029807030911363015,0.00304453552397948,0.012596385522095665,0.01257922721308425,0.0022904994958093117,0.0034612936319155436,0.0026982923942105276
216,216.0,0.9837775069897652,1.0058626382199423,0.01430889281823104,0.004533168796027496,0.009277597482752916,0.003602669882684401,0.006156205724365596,0.01326826151423439,1.0030584163334881,0.9981716552749674,1.0048832397503362,1.0058121930426196,1.0051842378928095,1.0007613614236939,0.9983255170355707,0.9992960786418141,1.005372788900331,0.9976453908388004,1.0058626382199425,0.998390624311896,0.9975285611544994,1.0044059805453027,1.0024437947748412,1.002975954813708,1.004024347621493,1.0022844939749098,1.0031915551708332,1.0042805159127968,1.0032310919997707,1.0034046764937417,1.0038020025230205,1.0040103533595248,1.0046461170038485,1.0024114959699972,1.0025811421219004,1.0028541875257229,0.9981901803729719,1.0029622033727736,0.004584446398049621,0.004533168796027496,0.010879257415310675,0.01278415550398512,0.012528326138348485,0.005216392237517095,0.006156205724365596,0.005226575224188095,0.01316764482175595,0.008850078227849062,0.01326826151423439,0.008643327974316346,0.007332309023439401,0.013619083994169157,0.007056473425327349,0.006539432285021521,0.013925809121509258,0.0058252806184566535,0.01404612296329145,0.007212612392380457,0.014173804842739581,0.014193810080315474,0.00642267503997035,0.008165796562318672,0.008495619868755447,0.01430889281823104,0.014290451426516694,0.005192330671785267,0.005256809238976991,0.006432770133434791
217,217.0,0.9841957130401303,1.0057469876777299,0.02559490865337121,0.009086561089399712,0.018529564524129582,0.005168617208990155,0.014472005049928172,0.023036834731262768,1.0019189103000445,0.9954324683040972,0.999811225923122,1.0003986634406274,0.9997303197226205,0.9996258636387666,0.9949200535777769,0.9981628409626075,0.9996746872792059,0.9932428514264271,1.0000576517264357,0.9940345682968502,0.9936594774697258,0.9988588695147214,0.9992310357303754,1.0018969494053256,0.9983888230490884,0.9991767410882516,0.997479645548804,1.003261256998898,0.9974454169581222,0.9976003023445921,1.000466988582794,1.0030598322605142,1.0037143430710016,0.9965546944738983,0.9967230905812194,1.0017230316419528,0.9951773976899413,1.0018750143237962,0.012767060704459342,0.009086561089399712,0.01841512414865076,0.022015951960098343,0.021491483247541892,0.014561341798859675,0.011723495506278967,0.014582821066314915,0.02258612670348,0.015360935463865428,0.02298546065315584,0.015128955349360452,0.013375888963916565,0.023897219759224334,0.016162961570515843,0.01817000126844454,0.024517339363610634,0.011755966501835418,0.024864795516042624,0.019873771938250722,0.025206886176656892,0.025258246825280897,0.012885937753853586,0.022228802237626875,0.023036834731262768,0.02559490865337121,0.02557662460709069,0.014472005049928172,0.01043065031532437,0.017872776800186146
218,218.0,0.9845533737677603,1.0058347721612884,0.036845638172932994,0.01149385036912319,0.025770679159795196,0.007983208703057604,0.018815169062341448,0.0324636502618657,0.9986338660249257,0.9913984347518378,0.9920091050743749,0.991980852500733,0.9913021881729677,0.9962174921148742,0.9901149160275752,0.9947464990981288,0.9909123069247212,0.9874135082521083,0.9911055697161871,0.9882481466122056,0.9883627252742431,0.9901224292854129,0.993620498387881,0.9983987641151376,0.9895220150684602,0.9945167341776829,0.9885094910093636,0.9998102404236779,0.988370583008089,0.9885046705149096,0.99531577088462,0.9996528377171832,1.0003224003798328,0.9873798623109146,0.987549918481562,0.9983425348383689,0.9907815792703645,0.9983709808563254,0.018387893750518695,0.01149385036912319,0.02587632401144936,0.031209402524657894,0.030353551247472292,0.020874400420431774,0.014765731255419091,0.020897673889359442,0.031832864729543844,0.0190657374622597,0.0324636502618657,0.018815169062341448,0.016743594148021082,0.03407044145609563,0.022932802938867472,0.025756900930297158,0.03505919484806423,0.014929206711459886,0.03564154226289095,0.027800967577372437,0.036203879362642424,0.03630822433789265,0.016361775004708087,0.030664266350290306,0.031648700116403215,0.036845638172932994,0.03682529979345963,0.0207260363276383,0.013195787474780802,0.025369867995596287
219,219.0,0.9847773256777234,1.0060591164460375,0.03668840551352891,0.011263111738626836,0.025329356894724656,0.008009877862684837,0.01857858731805388,0.032129490906131264,0.9979499377599442,0.9895930907520144,0.989760535225369,0.9896168501584746,0.9889046446220991,0.9955157062919912,0.9879646412299184,0.9940383331993241,0.9884168403217157,0.9847773256777234,0.9885876767204964,0.9856335475718476,0.9859693648502177,0.9876874873870733,0.9919221254963695,0.9977193101497098,0.9870629134923279,0.9925001828771165,0.986020140636859,0.9991483229509432,0.9858479560569842,0.9859750194499418,0.9931522904541503,0.9990236326225752,0.9997087377478499,0.9848302930688335,0.9849998453975545,0.997646314479552,0.9888267001334554,0.9976855355370048,0.01781596569556761,0.011263111738626836,0.02572676058133294,0.03103772021087971,0.03015983371271908,0.0201872134778776,0.014514172759408717,0.020209588093050908,0.03157033326456954,0.018848150434877867,0.032129490906131264,0.01857858731805388,0.016506596316627247,0.03388125186656109,0.022438976213980836,0.024831471235277874,0.034882728936301455,0.014575101006234388,0.03546898084171445,0.026710984998281347,0.03603982503773241,0.03615783996292573,0.01592820752130309,0.029356584994504772,0.030262875444940475,0.03668840551352891,0.036665376301938044,0.020038657210759675,0.012937039865942688,0.024468875380089374
220,220.0,0.9848151388340808,1.0063531453073964,0.03658073107027452,0.012183105428166507,0.02543513107898955,0.007636846111789131,0.0193057805981526,0.03199753306451513,0.9997503249579367,0.9910070879323764,0.9929106840403586,0.993030244680018,0.992295541936763,0.9973748528824262,0.9896418104314523,0.995891923759464,0.9919066562745451,0.9868104810653829,0.992129471128878,0.9876335922723736,0.9878032347336524,0.9912485272902494,0.9943523576379301,0.9997421549465964,0.9906649530309654,0.9941522291610164,0.989644279339093,1.0011690847700667,0.9894999727261673,0.9896406534656522,0.9949448058765056,1.0010760082465164,1.0017751381318194,0.9885051161346834,0.9886691031618249,0.9995045128176787,0.9903620039126709,0.9997016659118987,0.017219143759406856,0.012183105428166507,0.025958221402630852,0.031124516882099988,0.03029310240204003,0.019459032134398372,0.015807665443143843,0.01949050049205282,0.031629642376169914,0.020811382083464048,0.03199753306451513,0.0204471739411053,0.018098122728502516,0.03392520157021164,0.02266245239135188,0.02390144435380045,0.03487015110698471,0.015609624836217676,0.03541459752875189,0.025736862418417814,0.03596607080887846,0.03609736914692916,0.016947739044732013,0.028275460512262218,0.029121614969972974,0.03658073107027452,0.03654626337888087,0.0193057805981526,0.0140054962711642,0.02356793022500736
221,221.0,0.9846973175368738,1.0066499835207847,0.038685105355428816,0.013870859558352985,0.027080495636208155,0.007805828292260479,0.01991563831203288,0.03377577418584743,1.001441388912131,0.9933211160094111,0.9963383916710957,0.9966679823530563,0.9959248803021978,0.9991035406438336,0.9924113634241377,0.9976156665953658,0.9956089640924489,0.9902516097222509,0.9957949787201891,0.9910075115928816,0.9908831469844577,0.9950012868587444,0.9971212118102342,1.0016345234275064,0.9944461679432982,0.996751572068717,0.9934377502636675,1.0030868103575783,0.9933178305567544,0.9934792938947813,0.997652227920283,1.0030353653828565,1.0037469625857243,0.9923364808529723,0.9924921320707142,1.0012381368834344,0.9928630771430564,1.0015882021851483,0.017693690764323797,0.013870859558352985,0.027837425581760274,0.03314026285335746,0.03231122180551681,0.01991563831203288,0.018085719838152343,0.019964084049793163,0.033625918123917124,0.024060523164973473,0.03377577418584743,0.023578775489334524,0.020811118762946775,0.03605315802931001,0.024350009965571524,0.024356541274887778,0.03699466789475815,0.01758849267350202,0.03752267172638514,0.02622542820338993,0.03808428495734297,0.03824747414301019,0.018965448518317208,0.02875052784632034,0.029556282574917585,0.038685105355428816,0.0386368056160889,0.019740032829048227,0.015945229453120394,0.024041695534536462
222,222.0,0.9844750996451385,1.0068827558616216,0.03933750256148605,0.014600619279451393,0.02785416197526441,0.007724462090957248,0.020681901204896266,0.034189108929284465,1.0031389144977403,0.9955053701042347,0.9998670889734972,1.0004299782873523,0.9996819460652948,1.0008485802038285,0.9950287025491061,0.9993563316895331,0.9994539512715974,0.9935012929151987,0.9996181681996005,0.9941992691665952,0.9937922182390508,0.9988873790136477,0.9998779300449935,1.0035205475105278,0.9983753689506062,0.9992037645646957,0.9973938818829424,1.0049866174403026,0.9973085392324904,0.9974896013022593,1.0002113839858602,1.0049728685737713,1.005697896499497,0.9963589064599957,0.9965070317065531,1.0029855716794178,0.9952221317540192,1.0034689718621088,0.018410257361739873,0.014600619279451393,0.02844953015527204,0.03377603995191313,0.03293625955607251,0.020681901204896266,0.018995732327604944,0.020748182458554632,0.03418147107118957,0.02522863529796648,0.034189108929284465,0.02470558634783693,0.021842155251650505,0.03674887018773715,0.025278410755515585,0.02517988454261862,0.03768113566764425,0.01842535492349754,0.03819104176700999,0.0270969502065205,0.038751910845556015,0.038930317914556395,0.019815374265566062,0.029634829740090032,0.030412656488750682,0.03933750256148605,0.03928151283612063,0.02047897900338894,0.016758934242088627,0.02487571411635256
223,223.0,0.9841997230179099,1.0069845871053262,0.03854468627677391,0.013990080520282163,0.027076119483858633,0.007709992207593431,0.019948915357848738,0.033697533472388234,1.0042967635926712,0.9973347140863418,1.0029056959306322,1.0036876327075515,1.002928997390631,1.002028130676235,0.9972570923004843,1.0005281380439845,1.0027716923259637,0.9963132910502172,1.0029086513526373,0.9969640132119421,0.9962898749858605,1.0022586785390994,1.0021338524286274,1.0048147775726013,1.0017809430484295,1.0012628773907233,1.0008178328472626,1.0062526923180395,1.0007547923164293,1.0009452803296743,1.0023680191362103,1.0062491161467395,1.0069845871053262,0.9998265750215795,0.9999708361933406,1.0041703927016523,0.9972075137318601,1.0047573051929006,0.017756427819085867,0.013990080520282163,0.027920155970511708,0.033072156253862985,0.03231672723139536,0.019948915357848738,0.01827140934196438,0.020019880360171056,0.03362406258124756,0.024454944441442972,0.033697533472388234,0.023948809585672137,0.02108347726267103,0.0359280872368892,0.024248124064415327,0.02425494990340115,0.036852645453613476,0.017662428161427005,0.03737614227724369,0.02610616284447794,0.037949139430180814,0.0381278799403453,0.019044442561517737,0.028537077660399205,0.029269965108584095,0.03854468627677391,0.03849194119655472,0.019743155310464496,0.01607347633906253,0.02396870055186408
224,224.0,0.9839224255142243,1.0069064901191231,0.04642384614394818,0.014848412525016008,0.030140855369462878,0.010874789965994074,0.019809752106638736,0.04178351507370049,1.003554180842852,0.9963305833185259,1.0019760060168523,1.002748555256233,1.0019237060303365,1.0012399665655982,0.996078247428611,0.9997305012650534,1.0016649815355567,0.9948732159402297,1.0017288902976016,0.9955295594430945,0.9949877217718904,1.0012920756497736,1.0011923710481752,1.0039939350795353,1.000795986972031,1.000194314234851,0.9997947826767373,1.0054447065764978,0.9997004743443562,0.9998796127151203,1.0013558408840837,1.00545052421547,1.0061975130051408,0.9987390092992058,0.9988804536861882,1.0033888570586125,0.9961326295891763,1.003945085214916,0.016967839410525844,0.014848412525016008,0.03374651157204025,0.03969938004839146,0.039119596815205646,0.01900776021021224,0.019809752106638736,0.01907521032373777,0.04120540638458905,0.027344171048819067,0.04178351507370049,0.026796705235854236,0.02321111715556187,0.042910371375248925,0.025652313102530987,0.022929071808075234,0.04407181060775734,0.018884573123690632,0.04482494718560751,0.024563035240191752,0.04561948554042738,0.04584067256543691,0.020744901595978887,0.026725235381415954,0.02737750760449711,0.04642384614394818,0.04637883617226307,0.01880695999511291,0.017181417258629643,0.022675298472781616
225,225.0,0.9836944449931168,1.0066710301374595,0.05490609490090957,0.016257483258004038,0.03374562886569353,0.014323981456408924,0.021778367271613735,0.05027273353588987,1.0005309467856196,0.9918373980981454,0.9968370933542392,0.997329865153348,0.9963836361846464,0.9980427263328755,0.9908069940025901,0.9965252771318655,0.9958319944815106,0.9885397231170878,0.995755751810469,0.9892501445291674,0.9892120841866401,0.9956312542492569,0.9964588765631369,1.0004786873899496,0.9950886281671825,0.9951886955358131,0.9939988982964574,1.0019252762714788,0.9938205598136406,0.9939771573108882,0.9962258266653848,1.001853760859968,1.0025847270149795,0.9927723834915898,0.9929138251161345,1.000198040097283,0.9912976425601993,1.000458861768831,0.016519880784640183,0.016257483258004038,0.040003848122358236,0.04683223483081633,0.04640487708431712,0.018435852037987456,0.02201981893466325,0.018502460743485192,0.0492385334002253,0.03099158580539772,0.05027273353588987,0.030396336169993196,0.026074201456370766,0.05049499928603696,0.02778538598647524,0.021999200080539415,0.05189087022008693,0.020797923436926383,0.05287015681142337,0.023415990645571795,0.05389161941363032,0.05415490125784847,0.023239235739802074,0.025306944855023362,0.02587656557186697,0.05490609490090957,0.054865272331150246,0.018235373258220066,0.01891011873953249,0.021778367271613735
226,226.0,0.9835670193136233,1.006318660486586,0.05307686795562585,0.015336287557811853,0.032368686243062765,0.01408520409384957,0.02015299376564593,0.04876054961867169,0.9981938209423474,0.9882182319179171,0.9929062796481174,0.9932009678543084,0.9921835354754466,0.9955714466398917,0.9865962874179777,0.9940449665230471,0.991487768685715,0.9835670193136233,0.991405387827928,0.9843144653748325,0.9846306888779369,0.9913136257539366,0.9927692018192463,0.997769270556886,0.9907362293828391,0.991183245846859,0.9895719430901897,0.9992012726112163,0.9893194305512191,0.9894542794079122,0.9921434994600038,0.9990602961460705,0.9997753604983328,0.9881946829583442,0.9883355689062917,0.99772790014769,0.9874089863519312,0.9977679859578517,0.015336287557811853,0.015677081397374008,0.038733838135324355,0.04527037146763029,0.04491681018453792,0.017093891703087068,0.021312576102534217,0.01715493438581875,0.04771888394394183,0.03014507694787795,0.04876054961867169,0.0295715512333693,0.025310567723207028,0.04878659619481197,0.026474480537424783,0.020352263217182354,0.05012924202023515,0.02006437068544954,0.05108787645516322,0.02162348487004036,0.05208969159178938,0.05234638192906614,0.0224991178378448,0.023329205667347627,0.02384329073390344,0.05307686795562585,0.05303878184467422,0.016908974289241645,0.018254547295250296,0.02015299376564593
227,227.0,0.9835783303229775,1.0058898344927545,0.04986898066423625,0.014370877002050395,0.03039885129848387,0.013277808183819795,0.0188717945275162,0.04579191095479756,0.9984075306707574,0.9884121319014275,0.9935254592221668,0.9939044969168557,0.9928771968570304,0.9957967807017287,0.9868565561944532,0.9942647138963632,0.9922480761567234,0.9839414120228583,0.9922369206578097,0.9846690336632593,0.9849394103332763,0.992047064154534,0.9932062086935479,0.9980541092932835,0.9914640006506898,0.9914527315960109,0.9902802427837333,0.9994910236800651,0.9900147467076974,0.9901433987698546,0.9925031085923574,0.9993656862576936,1.0000926112068265,0.9888717699742184,0.9890110521417969,0.9979531800266982,0.98762994629539,0.9980492553238184,0.014370877002050395,0.014683315893064887,0.036487240323424805,0.04261393864205104,0.04226990175851724,0.015988346833499117,0.019994208289765062,0.016039033145595415,0.04486633620717366,0.028362796751955514,0.04579191095479756,0.027798586422791177,0.023772027934448766,0.0459209320326634,0.02491167215866058,0.01905808675219996,0.04716460901421837,0.01879454411280017,0.048039814513918054,0.020223383543685962,0.048965601883675415,0.04921762368522872,0.021055046643447425,0.02180370714122434,0.022282661010865738,0.04986898066423625,0.04982537226818881,0.01582408500063634,0.017099103842215663,0.0188717945275162
228,228.0,0.983714335821205,1.005425005482217,0.04928389420630759,0.013859371387126061,0.02995233139956323,0.013272529377789615,0.018322223580920085,0.0452098235907474,0.9993316294093804,0.9903566822651374,0.9960424710438515,0.9965751575672986,0.9955556789687516,0.9967363641986671,0.9892272197403956,0.995201599777386,0.9950119523701614,0.9869641048605357,0.9949922259897609,0.9876317489044941,0.9876093748534542,0.9947925622667332,0.99521505212016,0.9991114032763501,0.9942104962479905,0.9936068405782696,0.9930259375734597,1.0005278796155226,0.99276768144078,0.9929004966093299,0.9947115688726225,1.000417195546852,1.0011528239470933,0.9916328058468756,0.9917670263847673,0.9988963394918554,0.9897441854590502,0.9990998498584456,0.013859371387126061,0.014532812716256567,0.03626339792925942,0.04225274002523175,0.041916540733918,0.015367920688385594,0.019875475879284996,0.01540809754000473,0.04442243178148349,0.028406034498038843,0.0452098235907474,0.027790038234486843,0.023706754833854007,0.04549980793665534,0.024611165046903513,0.018322223580920085,0.04669878431031105,0.0185896542054628,0.0475271682280743,0.019399295377612435,0.048422907150012094,0.048693759427692614,0.020775579237497857,0.02087980036992346,0.02133077908918806,0.04928389420630759,0.0492267232679257,0.01522341099464518,0.016927268689870833,0.01814628102981555
229,229.0,0.9839479375965292,1.0049646267812247,0.049506679042870004,0.013349291506238288,0.029891827568315633,0.013572881018465117,0.01758722107030409,0.04534763301306738,1.0001498064696996,0.9921548888389256,0.9982199855837781,0.9988696017132408,0.9978619813308961,0.9975662458435786,0.9913890030357094,0.9960295442192798,0.9973877003433865,0.98968904707878,0.9973520888153642,0.9902960861933312,0.990027970763412,0.9971501295842158,0.9969932131635014,1.0000487300008756,0.9965702959174397,0.9955918438938786,0.9953855741781605,1.0014748771429276,0.9951377125308964,0.9952777791743073,0.9967516877420219,1.0013941613505482,1.0021378569838721,0.9940118141555232,0.9941413972569388,0.9997297919883781,0.9916873333946131,1.0000322127267214,0.013349291506238288,0.014580287731585982,0.0366086482818514,0.04256254851204432,0.042235794706757125,0.014755264326806681,0.020056576976297924,0.01478532997908534,0.04469597461902101,0.028927522583842808,0.04534763301306738,0.02825491119589562,0.024021873601108048,0.045799129939760756,0.024547787325998986,0.01758722107030409,0.04697893864150646,0.018631093418197218,0.04778175875912756,0.018565028216478926,0.0486642048995714,0.04895121493939888,0.02077445785250583,0.019941823949558492,0.020365618113759778,0.049506679042870004,0.04943808473234993,0.014628666835141163,0.016990375360824313,0.017421086918513465
230,230.0,0.9842520374371738,1.0045491517160294,0.047203827064532036,0.01240264104872583,0.02837950799504723,0.013082476092580675,0.016317404174332893,0.04319062664604173,1.001222037444234,0.9942350282810551,1.0007378884558085,1.0015472461433046,1.0005490105354096,0.998682550949451,0.9938628013478432,0.9971459309915388,1.0001615607982912,0.9927308483230252,1.0001233396572733,0.9932912220889746,0.9927666272222702,0.9999143741528966,0.9991089841306492,1.001284775343196,0.9993499544642521,0.9978913881558832,0.9981775906274348,1.002715401243584,0.9979480667797407,0.9980961422878663,0.9991181340605241,1.0026618526681623,1.0034132796476423,0.9968399059028399,0.9969668429162017,1.000843579157339,0.9939370927347922,1.0012614440335834,0.01240264104872583,0.013867780937907876,0.03498264388787158,0.04064589355083862,0.040329800483533226,0.013689763163439013,0.019137202068456774,0.013713846566012829,0.04264126651031446,0.027731627939015086,0.04319062664604173,0.027069290218271105,0.02297076824459977,0.04372431287191751,0.02326679661890888,0.016317404174332893,0.04483750106796635,0.01771244067817459,0.04558558171426299,0.017194532520889892,0.04641422148682165,0.046689867026791995,0.019733015591635643,0.018450768149411285,0.018840417246315227,0.047203827064532036,0.04713443012932617,0.013577337649936327,0.01616582788273288,0.016163806712432838
231,231.0,0.9845995371313617,1.004219033612883,0.04553710222734736,0.012011391960830458,0.02774482045144387,0.012435610173333535,0.016620380966052496,0.04195342911061048,1.0018602776249923,0.9960877711413775,1.0025241834238043,1.003466022883571,1.0024634799436238,0.9993629012270675,0.996080266924534,0.9978282579422209,1.0021383394010013,0.9954719406116784,1.0020929655608444,0.9959909483080285,0.995226020222866,1.0018866351430384,1.0007232917670288,1.0020620381440872,1.001321889395342,0.9999578541108247,1.0001456011221515,1.0034931160056,0.999915023438855,1.0000639842476922,1.0012537917189896,1.0034608932270588,1.004219033612883,0.9988009264445561,0.9989269083672229,1.001522227681195,0.9959445296604899,1.0020317817192803,0.012011391960830458,0.01427231566443681,0.03374306142177537,0.03908938531545343,0.0389241722866853,0.013274694751917249,0.01967848918226399,0.013303495570604638,0.041300726666674746,0.028489773852863505,0.04195342911061048,0.027839653592361117,0.023616284980769786,0.04208656071727065,0.02289041320079159,0.015828563849642235,0.04313671521126695,0.018149189750011552,0.04390142888898825,0.016623353916035203,0.04473458299652641,0.04500661205265563,0.020054550544880805,0.01780274700463918,0.01816142516368234,0.04553710222734736,0.04547543347430672,0.013167663758393745,0.016620380966052496,0.01567101546357806
232,232.0,0.9849633384673172,1.0040045047454855,0.04755744426464901,0.012609558092989998,0.029735318640615762,0.012657773426947206,0.01739800549098157,0.04372969580860793,1.0015649425558,0.9956106603046487,1.00154992212084,1.002469067220846,1.0014483190467396,0.999077323642974,0.9955089718742184,0.9975421055195814,1.0011352872300052,0.9947728973696776,1.0011622184323326,0.9952889106993603,0.9945894336954297,1.000867157303494,1.0001573741619947,1.0018231013386276,1.000251818847901,0.9994797346843465,0.9990235296156587,1.003232496648025,0.9987429665480544,0.9988688005534817,1.0008251899640568,1.0032116701797409,1.0039756452109572,0.9975773896144594,0.9977031802975994,1.0012340981903767,0.9954278984550541,1.0017876474300655,0.012609558092989998,0.016860517957647123,0.03522020727794684,0.04053981602048596,0.04063906913915007,0.013965106778588325,0.023187417624365606,0.014005797736466288,0.043338436725947733,0.03342512711056249,0.04415852525675725,0.03272277027419854,0.02778769941705324,0.04372969580860793,0.024871068211767714,0.016667517466748626,0.044775364970428146,0.021270705150364506,0.04567170233318901,0.01739800549098157,0.046623034434697196,0.046924720733891034,0.023174490742250354,0.018570444915501628,0.018914393555915825,0.04755744426464901,0.0475046369273779,0.013860568818196015,0.019598174504824466,0.016487541476923103
233,233.0,0.9853163432332632,1.0038949131773347,0.04678244316861973,0.012430767575606003,0.029644417393449474,0.012309119697702178,0.017671337057589578,0.04288185225718605,1.0002965278106426,0.9926974869784999,0.9974001294541572,0.9981067423812281,0.9970175017555991,0.9977884871685162,0.9919585139566067,0.9962534778447528,0.9965346829313071,0.9902822554259111,0.996554968402242,0.9908460850493556,0.9905937937234118,0.9963713217943184,0.9971484232900226,1.000495066913171,0.9956924791002536,0.9962640624909092,0.9943898080698395,1.0018932182630007,0.994034996043536,0.9941309368141668,0.9975782484923805,1.0018780963307,1.0026456728880286,0.9927928780621041,0.9929196504365929,0.9999391090758336,0.9922598181710128,1.0004553756155352,0.012430767575606003,0.017671337057589578,0.03462702974093915,0.039713179228040664,0.03993343556511371,0.013780022012522245,0.024251901790321818,0.013826361719723122,0.04263648045383861,0.03482552228001255,0.043433518013130855,0.03412756585305726,0.029021945707870263,0.04288185225718605,0.02497352836266809,0.016448844799995574,0.04388537966309669,0.022194058482498877,0.044822072153041466,0.017119897157479497,0.0458059958226767,0.04611520801195829,0.024005241248249855,0.018245657460468107,0.018569030231173015,0.04678244316861973,0.04673642695776151,0.013682654323583818,0.02051912865088354,0.016266036054377764
234,234.0,0.9856314532174233,1.0038693859193764,0.04294856866134667,0.011348970448550155,0.02725453088312095,0.011328417705749626,0.016357922603301697,0.03939415205110415,0.9992631694877887,0.9899774458793672,0.9935376037562536,0.9940484444094918,0.9928778594013489,0.9967409213154927,0.9886060679414558,0.9952061402855183,0.9921882235337148,0.9859699727078185,0.992137333457934,0.9865858958793876,0.9867929806928515,0.9921992751551457,0.9943959739893286,0.9994202149703344,0.9914781683544022,0.9932538859721748,0.9901168568267807,1.000822352666458,0.9897070453098238,0.989780093037461,0.9945421206188599,1.0008153111082723,1.0015880012732097,0.9884085600552585,0.9885361548611664,0.9988930569882973,0.9892868338414685,0.9993765632369419,0.011348970448550155,0.016357922603301697,0.03183394906945071,0.03649319262723039,0.03669985509965321,0.012577924083555424,0.022468104466617272,0.012620845773339828,0.039180022747888316,0.03231473769176524,0.03989339501126523,0.031660042176493985,0.026906819285521518,0.03939415205110415,0.022949646119602613,0.01501290838944469,0.04030458438941695,0.02052346639591145,0.041157296765147254,0.015617620231867404,0.042055552406177414,0.042338783929103466,0.022167681100663694,0.016639959943668417,0.016932865640789174,0.04294856866134667,0.04290524257599357,0.012490032447595324,0.018995876867731337,0.014845907493431912
235,235.0,0.9858815702080213,1.0039070499825564,0.040124292013039256,0.010389991051852268,0.025489463710981805,0.010706179852458664,0.015222356083340792,0.036922034558842666,0.9993533744095453,0.9899528605677104,0.9934530438990284,0.9939873893776994,0.9928026603814236,0.9968517209101564,0.9885609176817572,0.9953154207947643,0.9921189713584994,0.9858815702080213,0.9920811820609077,0.9864893945195914,0.986733553570907,0.9921495619028958,0.9944423186204201,0.9995790918136825,0.9914111276060221,0.9932594379485279,0.9900298565119118,1.0009723896271714,0.9896018948739639,0.9896666916271012,0.9945931019561287,1.0009747687440318,1.0017524424227493,0.9882825696631954,0.9884088805177622,0.9990045668942311,0.9892569009776306,0.9995317964857399,0.010389991051852268,0.015414903810073806,0.029878492055593463,0.034233403109214515,0.03442166670124475,0.011503556745574581,0.021245453825963434,0.011541071147611616,0.036747051123592486,0.030752736745557143,0.03738873896953542,0.030088932638187047,0.025514364412539337,0.036922034558842666,0.02142188621460666,0.013744308671085888,0.037743261329465365,0.019328006289376753,0.038503831149442516,0.014289532022096577,0.039317158483098406,0.03957657670495345,0.020870293268744063,0.015222356083340792,0.015491024809764354,0.040124292013039256,0.04007942984258688,0.011425325169896378,0.017912885718971695,0.013591346663602382
236,236.0,0.9860472010728013,1.003987032377821,0.03840423761923405,0.009658823601244076,0.024468808382909362,0.010400182676269727,0.01413391611154454,0.035460474315869336,0.9998152307817043,0.9916120633492931,0.9953256956005225,0.9959548275352574,0.9947909922817794,0.9973183344662,0.9906118174205887,0.9957770669481655,0.9941906642252527,0.9885607523399114,0.9941466499566712,0.9891108902097694,0.9890702978753436,0.9941541775758376,0.9959127213552929,1.0001117154213301,0.99341407469343,0.9951069675724206,0.9920296931770114,1.0015042396536689,0.9916038151452788,0.9916748569570532,0.9964749015404306,1.001518947360518,1.0023000437296992,0.9902805541010661,0.9904038377823847,0.9994773831609751,0.9910625063130015,1.000061547061976,0.009658823601244076,0.01506875995002523,0.02875828042866844,0.03291305402619572,0.033095749849394424,0.010679856927617063,0.02084183653557194,0.010712802845970044,0.03532591867116932,0.03037002852619857,0.03589497742992818,0.029669889459972492,0.025103766091567482,0.035460474315869336,0.02053411335710218,0.012777160543896184,0.03621349542791214,0.01886096735083878,0.0369047469941582,0.013272522198289376,0.03765814180997837,0.03790320616612762,0.020341137838764175,0.01413391611154454,0.014382677516685196,0.03840423761923405,0.038357014622824655,0.010609722985143273,0.017521974558017565,0.012634997727372643
237,237.0,0.986139272997593,1.0040884601161164,0.03691167922647126,0.009012460777589897,0.023665538718643665,0.010143182615838974,0.013180278047236272,0.03419939573609053,1.0002775757672786,0.993017930999158,0.9969863714525242,0.9976843695796564,0.9965401545023039,0.997775985980535,0.9923437174799419,0.996232612556862,0.996000720745308,0.9908241000258614,0.9959452752283408,0.9913189867465793,0.991040479384709,0.9959139233370693,0.9971970278040132,1.000627266766896,0.9951741170361339,0.9966543749850391,0.9937880883432392,1.0020114066900567,0.9933725416293383,0.9934537534057158,0.9980466922042885,1.0020356169590094,1.0028193020386773,0.9920509181831139,0.9921705893552435,0.9999433625256302,0.9925875638520322,1.0005733689720113,0.009012460777589897,0.01497956384893112,0.02777760882323345,0.03177289359786355,0.03194583518504369,0.009959053239008924,0.02078122350795965,0.009988866241312,0.034094607191085424,0.03043441549100765,0.03459973606049232,0.029703028723399187,0.02508735663288958,0.03419939573609053,0.019843683925107075,0.011932313553895235,0.03489331716780757,0.018720149861632313,0.035525031320320546,0.012382501622031335,0.036223473134549634,0.036454297852745586,0.020163440134121555,0.013180278047236272,0.01341107830511154,0.03691167922647126,0.03686437854374036,0.009894987009754837,0.01743049754028565,0.011799009258592195
238,238.0,0.9861763182477458,1.0041904602083882,0.03429318774072921,0.008258834322368035,0.022098522154028303,0.009491730092250138,0.01208425365163287,0.031831955749053516,1.0009526481771338,0.9945887977485245,0.9990189778778423,0.9998247517931592,0.9987045301929873,0.9984665816203616,0.9942542750959342,0.9969207677866189,0.9982389296776613,0.9932561310373457,0.9981801145936919,0.9937067855096202,0.993192279156004,0.9981217348984484,0.998775779196624,1.0013902561052852,0.9973999027789446,0.9984017652740377,0.9960324531200961,1.0027821777569945,0.9956405342694024,0.9957341123734095,0.99983954198189,1.0028229498872159,1.0036114096796453,0.9943405180633753,0.9944565704538986,1.0006396211135473,0.9942871231667848,1.001333717551796,0.008258834322368035,0.014233888801794714,0.025866584100961737,0.029587016505493554,0.029743252894554626,0.00912689807945422,0.01977651569242794,0.00915418057450138,0.03174306545586232,0.029029984817249707,0.03219622465247357,0.028319535627473424,0.023898370216553323,0.031831955749053516,0.0185225357421006,0.01094685023373434,0.032462134181618404,0.017784329192195317,0.033033516402534754,0.011353993331522703,0.03366920319026725,0.033880785825620124,0.019152329120429825,0.01208425365163287,0.012295840266907181,0.03429318774072921,0.034249005311000745,0.009068483770633576,0.01656916020093807,0.010823748968762162
239,239.0,0.9861768690886099,1.004272159665583,0.03300459294474821,0.007603666576919492,0.02105011968735447,0.009292683403384542,0.01107252728891455,0.030496348191645612,1.001521898203472,0.9956902833568398,1.0004839534783927,1.0013838357223297,1.0002749846908128,0.999050665163342,0.995606865306006,0.9975028802246279,0.9998719414848851,0.9949884444349443,0.9998237571924135,0.9954090919504909,0.9947276592593608,0.9997344346305378,0.9999440544456778,1.0020375602033242,0.9990284177215271,0.999626844396021,0.99767423440293,1.003431417620712,0.9972995720365561,0.9974022968669601,1.0010882073436747,1.0034801047538457,1.004272159665583,0.9960155442804096,0.9961288579702356,1.0012281064666844,0.9954842846804732,1.001978286117845,0.007603666576919492,0.01354131010844999,0.02485917823314024,0.02836742402976066,0.028563978632512938,0.00839176397382337,0.018878930067734015,0.00841640661425319,0.030491348244520395,0.027843205086545204,0.030890021039582195,0.027169209651222107,0.022872173103192724,0.030496348191645612,0.01748331450549814,0.010042330606149775,0.031127241463163122,0.016893867734254532,0.03171582843735332,0.01041394087890604,0.032363200736346485,0.032584889308102355,0.018141881537065755,0.01107252728891455,0.011262854928169221,0.03300459294474821,0.03296412543265122,0.008340396121121292,0.015775451124356993,0.009932184020531133
240,240.0,0.9861594577855356,1.0043169237461924,0.03487927036959273,0.0071878950823185015,0.021802007149274737,0.010252058233688213,0.010340296526563557,0.03227628789184999,1.0012481175089645,0.994657666645465,0.9992891185886792,1.0001409211092045,0.9990140631055915,0.9987822297999412,0.9943442712868984,0.9972350475608233,0.9985830601919309,0.9933705875138867,0.9985709684697753,0.9938062301627691,0.9933076425291253,0.9984826406108376,0.9990874957877142,1.001793987698264,0.9977475566073393,0.9985190152137631,0.996368584491016,1.003165710242422,0.9959712220625878,0.9960668730468022,1.0000046463851704,1.0032157847450724,1.004009251073943,0.9946610488606507,0.9947741165940346,1.000959696476091,0.9943597143562601,1.0017316815693917,0.0071878950823185015,0.014019017799742326,0.02627655738719773,0.02983066843872106,0.0301638089125349,0.007907589013569255,0.01973727080191661,0.007929771684629158,0.03227628789184999,0.02951271143429418,0.03268999463177017,0.028811543200689682,0.024085428854492063,0.03200336500320267,0.017709172170109894,0.009409788057490787,0.032701657540905635,0.017429695280680692,0.033392970766886326,0.009750453810914387,0.03413487715455008,0.034400722755463596,0.01857925388569852,0.010340296526563557,0.010509216703682336,0.03487927036959273,0.03484109035047265,0.007862874148294608,0.016373716244965406,0.009313248575042461
241,241.0,0.9861426166038734,1.004325070698891,0.03498162382031356,0.006693839929723948,0.02163606532796453,0.010560680796769452,0.009551659569760347,0.03246792826246985,1.0004856313873152,0.991947365501174,0.9957714513860297,0.9964328121372127,0.9952467786838624,0.998021876058167,0.9909766304297611,0.9964789248609655,0.9946305203748438,0.9889774865793253,0.994565635152219,0.9894729904608127,0.9894664963240298,0.9947094438037288,0.996581261556497,1.0010108562956253,0.9939272061399235,0.9955294274480958,0.9924990639849132,1.0023717667763046,0.9920583360559869,0.9921367684482028,0.996979476294004,1.0024269241682586,1.0032232932135394,0.9907038547072451,0.9908165028478542,1.000191629557941,0.9913965277567026,1.0009474544356904,0.006693839929723948,0.013935561724757057,0.026387271267449063,0.029861078620621782,0.03027858080410845,0.007348421170610877,0.019753086597086102,0.007368509852642729,0.03246792826246985,0.029823149167120665,0.032910942238169406,0.02912116483137068,0.024222688674349065,0.03198901220861436,0.017316750984028812,0.008712631999754339,0.032700605191381196,0.017288464657451624,0.033430218753092794,0.009021937968990174,0.03420210237380181,0.034485066792989495,0.018338981116028566,0.009551659569760347,0.00970223034034347,0.03498162382031356,0.0349463691389319,0.007308160573010171,0.016306698381477077,0.008627222828486209
242,242.0,0.9861448778089728,1.0043011570199,0.03217288924578178,0.006078645743476063,0.019902154073009347,0.009761860451115881,0.008667329560395945,0.02988836276916456,0.9999387429508163,0.9901573288050163,0.9935237753744216,0.9940706049171502,0.9928492011031465,0.9974689763825622,0.988773498008635,0.9959246228582851,0.9921296608246258,0.9861448778089726,0.992058553880548,0.9866756738804182,0.9869704843875402,0.9923024579554264,0.9949410918983522,1.000445374705907,0.9914896683465083,0.9935694230417116,0.990027663392529,1.0017995093547059,0.9895546822063033,0.9896219508114572,0.9949922278495053,1.0018591273177857,1.0026569564090346,0.9881660597550207,0.9882794030879418,0.9996374492944018,0.9894467225004399,1.000381335508185,0.006078645743476063,0.012869664933222016,0.02429335591353974,0.0274726027621985,0.02786745178520872,0.006670478158152034,0.01827221631703504,0.006688433366553217,0.02988836276916456,0.027664237915838753,0.030290053043957925,0.027006634662963457,0.02243490459306805,0.029416574665427398,0.015885673394035627,0.00790751037677931,0.030070297160098142,0.015959259793724,0.030742834372637737,0.008187635132771707,0.03145436322829705,0.03171734454228024,0.0169128215176095,0.008667329560395945,0.008803577569827031,0.03217288924578178,0.032140601536032036,0.006634394681990372,0.015064242929355504,0.007830230518859033
243,243.0,0.9861805635841909,1.004249739205439,0.02965952243437856,0.005536770282757897,0.018437726477025563,0.009066760802575544,0.007894658992372502,0.02764522924893555,1.0000869764115237,0.9905473476283412,0.9942303450895674,0.9948199940797154,0.9936180066030994,0.9976131572830762,0.9892903115150272,0.9960664095503208,0.9929699077023179,0.986882352267078,0.9929618256292124,0.9873921662255636,0.9875868291392076,0.9930724171372316,0.9954123202760976,1.0006130935712674,0.9922540157773991,0.994030716555242,0.9907858516254607,1.001947136829526,0.9903111778105863,0.9903777469286084,0.995478216937637,1.0020036372525516,1.0028031047162103,0.9889181822367149,0.9890299705819465,0.9997842802499264,0.989876172980448,1.000547545323549,0.005536770282757897,0.012056359068645802,0.022481157315707954,0.025407435633815895,0.02577347044562244,0.00607264313253714,0.017158984992038537,0.006088199164520996,0.02764522924893555,0.02610134993285148,0.028000942648163694,0.025452710192730894,0.021111296342241643,0.027185744509677635,0.0146982367841803,0.007205668876620416,0.0277719816483151,0.01494962002900003,0.028372961667959454,0.007457767187444172,0.02901591741761029,0.029257512381094555,0.015837296628478954,0.007894658992372502,0.008018877368239896,0.02965952243437856,0.02962782243444633,0.0060413843412315425,0.014115450982497859,0.007134822226649344
244,244.0,0.9862471557849135,1.0041753737517294,0.028018321575013473,0.005100708290038918,0.017490503147150907,0.008671447472379114,0.00726569812521559,0.02621091453128156,1.0003283555799445,0.9918197694172168,0.9957274030206192,0.996376903168165,0.9951950595102809,0.9978361156143503,0.9908867510397135,0.9962851795698643,0.9946057259899695,0.9890240244075251,0.994580431270112,0.9894781624756451,0.9894274412897688,0.9946395116314825,0.9964839214024749,1.0008606593450073,0.9938254086789325,0.9954189572162773,0.9923590861331645,1.0021878212174458,0.9918938398232335,0.991968778268094,0.9968784028332479,1.002244478994529,1.0030454698814908,0.9905045020650461,0.9906129700584192,1.0000177170172746,0.9912612857725177,1.0007934545643686,0.005100708290038918,0.011590550714705897,0.02133603646987822,0.02408301927329839,0.02443712258010266,0.005587625393786813,0.01654983159559525,0.0056007643868458456,0.02621091453128156,0.025328830323752202,0.02652303431696216,0.024666985383873276,0.020416923460212195,0.025745493507980874,0.01390919903957256,0.006637318838735135,0.0262823252566815,0.014364954843940615,0.026830973089646916,0.006865096706453941,0.02742783121306891,0.02765817929632476,0.015206171466769119,0.00726569812521559,0.007379674602531541,0.028018321575013473,0.02798522563503753,0.0055617336083165925,0.013572652147301325,0.00657189874160329
245,245.0,0.9863379261845328,1.004082617154991,0.026732828345311228,0.004740717817904695,0.01671214037068309,0.008364944179714387,0.006743152346983798,0.025061277448700663,1.000597179831866,0.9929748167654522,0.9971958929455718,0.9979022406385745,0.996743783522484,0.9980862833577985,0.992334633697877,0.9965308135064453,0.9962164045608931,0.9909758748606421,0.9961859564823349,0.9913821111219648,0.991096302780411,0.9961787608314221,0.997513307266752,1.0011358076665764,0.9953698235274097,0.9966714560811408,0.9939081932010312,1.0024541062098173,0.9934533588266485,0.9935372892440654,0.9981386411500233,1.002509254675636,1.0033104599568476,0.9920720317488123,0.9921766639297404,1.0002775228149468,0.9925199570159534,1.0010678696720998,0.004740717817904695,0.011170992421449024,0.020410296521825768,0.023019514758991416,0.023364305587442746,0.005186400472932804,0.01599645300361927,0.005197252735166081,0.025061277448700663,0.024597840716115746,0.02534304277932609,0.023934405921493027,0.019780771697815194,0.024597797930921646,0.013265377751387314,0.006167122795503069,0.02510108819805962,0.013841605912303623,0.025613693481074524,0.006374535495630713,0.026178215819568376,0.026401130123041565,0.014642063009100153,0.006743152346983798,0.006848310786975954,0.026732828345311228,0.026698199464155935,0.005165457321193394,0.013083852136110682,0.006106508320388386
246,246.0,0.9864461465564416,1.0039760259114447,0.024814041343575923,0.004351540697064961,0.015517063450240797,0.007798943301315479,0.006184802271841731,0.02327523917393625,1.0010111670962492,0.9942082493393238,0.9988475060527273,0.9996412799552505,0.9985031638153593,0.9985015113341333,0.9938660604774143,0.9969406932905951,0.9980467210794008,0.9929965401104901,0.9980187378857452,0.9933624843812792,0.992847634038948,0.997955591850453,0.9987162865365274,1.0015966355890347,0.9971625157951884,0.9980274490775541,0.9957152923510777,1.0029104530954234,0.9952811024128542,0.9953779414072081,0.9995116643916423,1.0029682336844483,1.0037697598007211,0.9939205119648324,0.9940213689501403,1.0007016021553778,0.9938620699088812,1.0015271038109583,0.004351540697064961,0.01040499377647333,0.018957262103770897,0.021376171300662935,0.021698154643111343,0.004757729888440407,0.01491988671359374,0.004767069023374644,0.02327523917393625,0.022989061434318975,0.02353112294728711,0.022363665646727097,0.018469502618059234,0.02283767802488364,0.012304756735287786,0.005660722408088879,0.023303902781510392,0.01288841139437203,0.023777249555377255,0.005848700634948878,0.024300601984602183,0.024508952735936833,0.013624946946479847,0.006184802271841731,0.006280943800994058,0.024814041343575923,0.024780817306367182,0.004739903922865462,0.012188942981354874,0.0056051287119159784
247,247.0,0.9865650886740321,1.003860156517311,0.023899179076873306,0.003985815513491407,0.014930303897022934,0.0076502062656671165,0.005645904382785016,0.02248884009332275,1.0010779838117123,0.9949206569641638,0.9996633023897136,1.000501097460728,0.9993748112388752,0.9985638612716823,0.9947766971650295,0.9970006571918251,0.9989696447076558,0.9942310667451677,0.9989631642042712,0.9945691183019965,0.9939109425909138,0.9988238630656191,0.9993030668378348,1.0016836300006167,0.9980270344850329,0.9988214901707646,0.9965756694558531,1.002993801979801,0.9961443602377058,0.9962418475235358,1.000324936495954,1.0030571621304638,1.003860156517311,0.9947849552766854,0.9948843645604422,1.0007693957677195,0.9946409247941216,1.001612974621279,0.003985815513491407,0.010117542483322497,0.01829478439586077,0.020604517557474875,0.020937757470908255,0.004352574235285474,0.014582234447734075,0.004360504486009787,0.02248884009332275,0.02263860896990337,0.022745535104980116,0.022027287041276235,0.018115143424810475,0.021964399947717435,0.011702294813655098,0.005170555147787945,0.02242394719933068,0.012507683781483552,0.022890884882649457,0.005342685576004155,0.023398279263847976,0.023599344149025037,0.013183464400899552,0.005645904382785016,0.005732409278989709,0.023899179076873306,0.02386994961436485,0.004337336724740141,0.011869126648742552,0.00512052679741157
248,248.0,0.9866880243106974,1.0037391391576453,0.024346419856249867,0.0037090474794691593,0.015184474812618011,0.008036906111113138,0.005215341138028054,0.02326221707226744,1.000612791251814,0.9938087333347352,0.9983052919918506,0.9990710017113518,0.99794621534236,0.998096486904626,0.9934438288898858,0.9965328865239276,0.9975399132657311,0.9925781991343242,0.997614096295492,0.9929281881133512,0.9924391052663859,0.997367136092969,0.9982701479563915,1.0012168992201058,0.9965365945355339,0.9976351280570633,0.9950547990766171,1.0025284807216222,0.9945940596235693,0.9946801824017962,0.9991501511308207,1.002600755965958,1.0034052041397397,0.9932055579948322,0.993304556114423,1.0002995259367031,0.993432738809843,1.0011461212976722,0.0037090474794691593,0.010478093182460482,0.01869805467956832,0.02101612806977271,0.0213937961078464,0.004040633303558258,0.015223061895824203,0.004047296779943153,0.02302702090481358,0.023901509204685527,0.023299822387842718,0.02326221707226744,0.019015044296379943,0.022325394100912218,0.011682320994890444,0.0047830876264557416,0.022808199221314166,0.012911648092800454,0.023301528447280184,0.004942904047767422,0.02382477537600237,0.024030306266558294,0.013552961841933756,0.005215341138028054,0.005292699880507027,0.024346419856249867,0.02432042919085474,0.004028214189387799,0.012317927659387669,0.004738361083778192
249,249.0,0.9868082252398295,1.003615398772843,0.023346279104038407,0.0034111290106380826,0.01455322028332314,0.007808773380318584,0.004777458794386764,0.022332542045470735,0.9999753288829004,0.9913862246701802,0.9954187539111409,0.9960358164753993,0.9948839090375714,0.9974641372398131,0.9904532309521845,0.9959008373937358,0.9943943829473727,0.9887073312180408,0.9945205284578547,0.9891089648631091,0.9890562822553755,0.9942856784579768,0.9961578295093676,1.000573504688533,0.9934112716469031,0.9950057500332117,0.9918872315136347,1.0018754569851835,0.9913862773531954,0.9914555492419196,0.9965217407437134,1.001951461090052,1.0027574974506637,0.9899579764799629,0.9900576899125825,0.9996617526945404,0.9907927623864472,1.0005018117330977,0.0034111290106380826,0.01013918446251647,0.017950756408992335,0.020156547811030098,0.02053318783546561,0.003711784475110645,0.014773726182026053,0.0037178703074042634,0.022114971123801497,0.02328600395752822,0.022370577754641338,0.022667512658895866,0.01848983529829854,0.021381324820775354,0.011110469121482409,0.004385060843824101,0.021850692537792576,0.012470803539197694,0.022332542045470735,0.004531911462799115,0.022838851297085034,0.02303661523586302,0.013067666393625943,0.004777458794386764,0.0048470050476348255,0.023346279104038407,0.023322657792795878,0.0037010050030688415,0.011928341087601992,0.004344837085902475
250,250.0,0.986918963234821,1.0034909339921345,0.021418312211750327,0.003090897064152696,0.013304524797214412,0.007155644890721323,0.0043271951198810684,0.020394355990113404,0.9997752586359536,0.9902696109413538,0.9940427810226731,0.9945899805246406,0.9934273155017151,0.9972789679561874,0.9890780111379428,0.9957182643297187,0.9929028676862898,0.986918963234821,0.9930566048445493,0.9873434903527823,0.9875032805952677,0.9928211070184699,0.9952118506424283,1.0003904310058356,0.991923746557868,0.9937979983019115,0.9903799075931876,1.0016849408845923,0.989854237579385,0.9899161629124427,0.9953209549234915,1.0017624927149404,1.0025683996484072,0.988399336429004,0.9885001786290065,0.9994678514861302,0.9895745256143406,1.0003170831896049,0.003090897064152696,0.00929879489770912,0.016411917359799872,0.018421560104174013,0.0187671463541129,0.003362372342740619,0.013562522523574084,0.003367778057635134,0.02021283518522543,0.021418312211750327,0.020440493450856318,0.020841106464841858,0.016988191151110766,0.019532117257165152,0.010139979343119757,0.003972193188750369,0.019957834715268883,0.011431382413083804,0.020394355990113404,0.004105019060638012,0.020854844113670893,0.021035838549495155,0.011973577070703748,0.0043271951198810684,0.004390142018025629,0.021315074620192297,0.021292935870140046,0.0033529366467445814,0.010940637824239319,0.0039357529475169675
251,251.0,0.9870148698886279,1.0033677434447494,0.020250736169546073,0.002809543076391857,0.012395056514875628,0.006716500270759803,0.003927638054402988,0.0189629214951816,0.9997885176980029,0.9910167553299497,0.9948200244151345,0.9953996825205668,0.9942520869824524,0.9972881307455288,0.9900177111342877,0.9957274316135484,0.9937847737899154,0.988175232021892,0.9939610395615676,0.9885702391169237,0.9885871153929171,0.9936358294683701,0.9957676905160758,1.0004108805612564,0.9927351749546159,0.994627415735558,0.9911885421858592,1.0017085874872544,0.990664346581876,0.9907292785148,0.9961660303792338,1.0017930947605571,1.0025997691342803,0.9892100217371863,0.9893093060327877,0.9994760726350852,0.9903893077051105,1.000337143134828,0.002809543076391857,0.00871109596446609,0.015313931820596616,0.01716963904250386,0.0174974373288297,0.0030531164316855226,0.012744612381657874,0.003057533036967085,0.018850420353559057,0.020250736169546073,0.019055164135897387,0.01968170960658835,0.016005230542850753,0.018182610800683792,0.009404234382267953,0.0036078531533144348,0.018568491849331292,0.010698191339503935,0.0189629214951816,0.0037267124924644595,0.019384350556525935,0.019553405494656714,0.011195814422491542,0.003927638054402988,0.003984726589869021,0.01980228419739999,0.019779597165491977,0.003045641248370956,0.010252340356437064,0.003574711956335092
252,252.0,0.9870960160724588,1.0032478257599187,0.019591582888496297,0.00257495782547411,0.011790686320973546,0.006465230549592713,0.003590257134018625,0.01802161906115986,0.9998151749021097,0.9921076122853557,0.9960417269374721,0.9966557517949436,0.9955254658066167,0.9972886875904765,0.9913942163536964,0.9957270321911885,0.9951025233712337,0.9900462918587585,0.9952611095871979,0.9903939488236462,0.9901752826424302,0.9948946115116012,0.9965923813920581,1.0004290466018269,0.993991655029704,0.9957981109478077,0.9924430535879255,1.0017171157619849,0.9919224731998527,0.9919915197633227,0.9973189016761963,1.0017967706627384,1.0026022951436073,0.9904716170784044,0.9905684386328005,0.9994852738615906,0.9915821771826,1.0003552151270305,0.00257495782547411,0.008333754886080194,0.01461105562937463,0.016359512808828792,0.01667879671614972,0.0027933041000466584,0.01223857145926997,0.0027963306575689846,0.017973578306349807,0.019591582888496297,0.018157578098447362,0.01901770586162902,0.015417730087369007,0.017299711645582156,0.008893000461822495,0.003302487912276774,0.017657434844394186,0.010219356640132706,0.01802161906115986,0.0034083507197461157,0.018417213923687246,0.01858103960512434,0.010680252578726585,0.003590257134018625,0.0036420284933719287,0.01880750732095811,0.01878288499105011,0.0027884368391517447,0.009812337452164937,0.0032722106807539066
253,253.0,0.987163832477086,1.0031331795668723,0.018837180805015546,0.0023581133506338733,0.011175337642702373,0.006191691200676276,0.0032823275901090383,0.01706904104215125,0.9999970961384173,0.9931853438856393,0.9972275735571898,0.9978835607799069,0.9967712176963391,0.9974638421547646,0.9927320848774615,0.9959014036536378,0.9963898657979714,0.9918249359004992,0.9965263912686954,0.9921299845092698,0.9917038205347726,0.9961301570530736,0.9974583841608758,1.0006164141023455,0.9952317794370158,0.9969646277814452,0.9936881383464197,1.0019019506381956,0.9931773272777672,0.9932510527903835,0.9984845565178979,1.0019838751543313,1.002790965814319,0.9917372852602357,0.9918314028752,0.9996635197014112,0.992751800620039,1.0005420129219187,0.0023581133506338733,0.00793793301884943,0.013874974837770218,0.015523937147851857,0.015831477612697743,0.0025547478921731513,0.011697103965458375,0.0025566480994905867,0.01706904104215125,0.018837180805015546,0.017242481019364653,0.018269848445975175,0.014776415650117277,0.016398966441726972,0.00838652349911965,0.0030226608854035703,0.016730362692937425,0.009727288325189104,0.017066539960307492,0.0031172488968073428,0.0174379620533865,0.017595025129555672,0.010157691395581545,0.0032823275901090383,0.0033293115148349435,0.017803442688398216,0.017777880275260276,0.0025519273285963496,0.00935009049783496,0.0029949772184729422
254,254.0,0.9872197497932812,1.0030258034948405,0.017523004869865463,0.002151009291672339,0.010327585319769229,0.005743317050917128,0.0029874855411978793,0.015767589101890415,1.0002284300033653,0.994284193103467,0.9984622250318469,0.9991708486674947,0.9980771968804881,0.9976988231270612,0.9940912778820523,0.9961374451398961,0.9977418180655719,0.9936025133107375,0.9978573533137346,0.9938741926153752,0.9932500867220382,0.9974360533551792,0.9983755628271439,1.0008588097337072,0.9965434105857038,0.998166366715193,0.9950073924431097,1.0021396826338917,0.994506140509111,0.9945852471971729,0.9996956194738083,1.0022193917718931,1.0030258034948403,0.9930725219380556,0.9931658742116567,0.9998944541003504,0.9939449124952742,1.000783892083794,0.002151009291672339,0.007362642552314922,0.012823262490252464,0.014344030275700739,0.014627195821443008,0.0023289317574567616,0.010861616770557657,0.0023305925537129572,0.015767589101890415,0.017523004869865463,0.015919214806524536,0.016992461629202833,0.013732212331617616,0.015145071988267717,0.00773350401397347,0.0027532037880861815,0.015450579314881543,0.009016622146348697,0.01575982377989902,0.002838523366297397,0.016103273139271134,0.016248715887737117,0.009410065869826992,0.0029874855411978793,0.003029950900190322,0.01644091454745454,0.0164170989548208,0.0023267290079701567,0.008674116020937858,0.002728117073704296
255,255.0,0.9872651987118167,1.0029275346927458,0.017403619684534643,0.00200828820140993,0.010075507921904047,0.005671253263272476,0.0027644038470635386,0.015366085876076348,1.0001086082243211,0.9942680824020866,0.9983769578974394,0.9990785821615036,0.9979967978868971,0.9975923618117672,0.9940798133855324,0.9960322274778546,0.9976868338042807,0.9936175555577609,0.9978360987078422,0.9938821674325563,0.9932569692939343,0.9973475682820846,0.9983095962920864,1.000758284233268,0.9964496178161131,0.9981481501126851,0.9949070081439599,1.0020420988399474,0.9944031589571405,0.9944841549522211,0.9996750827600188,1.0021242476910681,1.0029277333822133,0.9929634599800522,0.9930564682503892,0.9997790925500544,0.9939205364683578,1.000682425156029,0.00200828820140993,0.00729499473218256,0.01250786798853068,0.013980207003385878,0.014248773989555428,0.002169090214978151,0.010775829908791201,0.002170773818546696,0.015319263392756948,0.017403619684534643,0.015398004684328642,0.016888975767944438,0.013620236454557635,0.014737671440041424,0.0074928546781271,0.002552744873524796,0.015050846871621603,0.008895872965552302,0.015366085876076348,0.002631286274099933,0.015710072571555815,0.01585520014655848,0.009245674791579674,0.0027644038470635386,0.0028024067211537434,0.016049215620418056,0.01602779514203186,0.0021677127505099667,0.008599222905611765,0.002530244340092203
256,256.0,0.9873016099234646,1.0028395643882815,0.018080398711920832,0.0018841930848784209,0.010194777790993663,0.005852703241973893,0.0025682046495619833,0.015441421980831314,0.9998399356747849,0.992434421100479,0.9964519357156205,0.9970616596253471,0.9959679474501746,0.9973322461319334,0.9918426309347553,0.9957731882981905,0.9956292955838353,0.9907874886488783,0.995869026102726,0.9910837218528764,0.9907547760494658,0.9952938006307069,0.9968728525422553,1.0004904113595132,0.994370467478707,0.9961452938936111,0.9928027632241656,1.0017748385992786,0.9922742199636487,0.9923457319275796,0.9976614008114606,1.001858037234699,1.0026588853578815,0.9908082919379289,0.9909017062538638,0.9995168548937788,0.9919267472377687,1.0004143933612604,0.0018841930848784209,0.007533074720282551,0.012664085026136638,0.014138616975345528,0.014403448402394175,0.002027992558138537,0.01115777197233779,0.0020293804041602716,0.01544089000542986,0.018080398711920832,0.015441421980831314,0.017558255479428648,0.014110508946953867,0.014869608142442385,0.007490179929919881,0.0023758736866648597,0.015202858948204763,0.009140077478013691,0.015535420559176328,0.002449039089221042,0.015894324751968537,0.016044049845564276,0.009449315698660716,0.0025682046495619833,0.0026022467217805233,0.016250196304726846,0.016230126195336286,0.0020282004564827496,0.008887754133298608,0.00235581887054792
257,257.0,0.9873304141189967,1.002762922328834,0.017218319798991206,0.0017239172754709847,0.00961963682233139,0.0055661355121354224,0.0023416160663332418,0.014557420090421136,0.9995912748856013,0.9903341893027121,0.9942681952314862,0.9947784750244479,0.9936650945603662,0.9971046882270849,0.9892645541819816,0.9955490429887529,0.9932833888432963,0.9874709266982983,0.9936089271589486,0.9878111797936869,0.9878518122025074,0.9929690333564548,0.9952617021064171,1.0002503220554417,0.9920177503016806,0.9938609449621542,0.9904235246418794,1.0015331548453175,0.9898708781151335,0.989932856898351,0.9953711785221189,1.001623690653806,1.002424175630912,0.9883804302831911,0.9884741871771111,0.9992811747167936,0.9896488692490161,1.0001736695207346,0.0017239172754709847,0.007154741942860345,0.011958183767778461,0.01334484597005073,0.013592569708387642,0.0018527721303879532,0.01060851344085089,0.001853825279472029,0.014557420090421136,0.017218319798991206,0.014533941755640219,0.016724175146456237,0.013420255802905104,0.014022073755895906,0.007028100119464151,0.0021672616004159784,0.014341992651367715,0.008666682758319553,0.014659780594056293,0.002234275449626934,0.015003349975511096,0.015145282672065552,0.00894335521465778,0.0023416160663332418,0.0023723495653313435,0.015345346154652413,0.01532664915129637,0.0018538510910558982,0.008444363991754151,0.002149291748464333
258,258.0,0.9873530419891855,1.0026986382617884,0.015899150871302815,0.0015613907909021924,0.008808837432155013,0.005109437006334785,0.0021198912902015187,0.013318307373763738,0.9995381071542717,0.9902070054904488,0.9941867329364851,0.9946919173310913,0.9935852207752099,0.9970473487302463,0.9891309518132236,0.9954917830383366,0.9932343676115267,0.9873530419891855,0.9936173839515635,0.9876877106207598,0.9877214310671936,0.9928717749257197,0.9951706831606234,1.000195510960728,0.9919103238001482,0.9937434251614693,0.990307105521771,1.0014803619133346,0.9897484940356359,0.9898071945332174,0.9952615705344162,1.0015804234845693,1.0023824057355144,0.9882498236959205,0.9883445769247922,0.999225185818968,0.9895177044638713,1.0001181237341117,0.0015613907909021924,0.006579645222980228,0.010943494112980243,0.012204662884316398,0.012433029512271147,0.001678084660529384,0.009769239846475727,0.0016790235567251237,0.013318307373763738,0.015899150871302815,0.013296320963804214,0.015434478704625436,0.012372309553999103,0.012817522194908757,0.006415508436676749,0.0019622456590917387,0.013105464738477918,0.007965574804504175,0.013391710331708169,0.0020229328631134937,0.0137026462154826,0.013831828959505613,0.0082139259864302,0.0021198912902015187,0.0021476834191270764,0.014012076969110736,0.013994591170120559,0.0016791148462600035,0.00776725506516805,0.001946011960087115
259,259.0,0.987370694052227,1.0026477419345305,0.015199828829652618,0.0014153241230395453,0.008252933066700763,0.004821410924994403,0.001920703600281628,0.012449706976435809,0.9996127961767834,0.9913663781769277,0.9953176548776853,0.9958598921832521,0.994763973753393,0.9970999483410641,0.9905728507195013,0.9955402263810095,0.9944367482718371,0.9892737009949465,0.9947713403618403,0.9895653487006827,0.989370559635323,0.9940451643781981,0.9960065959254311,1.0002662831276903,0.9930873744656105,0.9949998108590835,0.9914858339076847,1.0015483144189277,0.9909346219275488,0.9909984824833895,0.9965122309841565,1.0016486171429246,1.0024513145735803,0.9894426924061334,0.9895359261564658,0.9992890523658978,0.9907762189031709,1.0001882164340157,0.0014153241230395453,0.006236833528127317,0.010239212916349178,0.011401121324181756,0.011618945364204528,0.0015206096273224251,0.009286028483286657,0.0015214370620989922,0.012449706976435809,0.015199828829652618,0.012422098151718505,0.014737938133562084,0.011786735280091885,0.011957876940463614,0.0059710282891972865,0.001778138699508544,0.012217258460909044,0.00753859228810468,0.012475507958422538,0.0018329205981470265,0.012759440376777627,0.01287871642539218,0.007759694501824768,0.001920703600281628,0.0019458923450698976,0.01304212805012145,0.013024682429314566,0.0015216423132902303,0.007364517851565604,0.0017634310725608462
260,260.0,0.9873836501360143,1.0026112630944466,0.014815646393867534,0.0012902464268420405,0.007865213046261206,0.004638703196806928,0.001747692042810326,0.011815266415741188,0.9996853943377143,0.9923661560732855,0.9963086341073714,0.996876285184708,0.9957911255091125,0.9971575834927804,0.9918060659960529,0.9955956419211041,0.9954830115067204,0.9909134609025209,0.9957653308395559,0.9911620627393474,0.9907793790363052,0.9950541955562047,0.9967179091303108,1.0003257222485795,0.9940995504364754,0.9960585651363363,0.9924999107404381,1.0016050360456719,0.9919545579008522,0.9920250289180237,0.9975573476434778,1.0017034646403637,1.002505732619827,0.9904649806055198,0.9905563790951147,0.9993520575262383,0.9918607060539965,1.000247427455493,0.0012902464268420405,0.006032859057511944,0.00974147392185381,0.01082842349740885,0.011040840973226818,0.0013849979304074436,0.009005046794755707,0.001385754663632267,0.011831086588715782,0.014815646393867534,0.011789974909761367,0.014350190820390027,0.011452964696963391,0.011340975174802861,0.005654521716965529,0.0016192493253148537,0.011578195934649857,0.007280787346529892,0.011815266415741188,0.0016683072367103587,0.012078917065145332,0.012190833042135155,0.007481852445844371,0.001747692042810326,0.001770507946157428,0.012340802764118704,0.012323348668934411,0.0013859754320988437,0.007123770214781646,0.0016058819397584364
261,261.0,0.9873919598958648,1.0025902314889221,0.014035689465433283,0.0011745215390801475,0.007356193084972415,0.004363450080875934,0.0015885593621269814,0.011009417643461736,0.9997699320176185,0.9933388386755088,0.9973736883452018,0.9979779869972094,0.9969029282692207,0.9972258550682317,0.9930117565092902,0.9956612768694341,0.99661337703143,0.9925101317776458,0.9968479239945063,0.9927250995010108,0.9921558539952038,0.9961658117125293,0.9974599133366565,1.0004028382028052,0.9952254307416838,0.997105106554613,0.9936355154565722,1.0016881190364446,0.9931020289817449,0.9931779906170113,0.9985970387709779,1.0017872894686999,1.0025902314889221,0.9916252634053057,0.9917150645379063,0.9994282519047079,0.9929155749819571,1.0003246264859478,0.0011745215390801475,0.005692380483952526,0.009098684462840914,0.010104892237902357,0.01030737206062609,0.0012601409858243506,0.00850844842785914,0.0012608586209607523,0.01104810503224424,0.014035689465433283,0.011004029651007994,0.013587769638173222,0.010834261572016224,0.010576225481363067,0.005269719220590515,0.0014727666580384604,0.010792575204567117,0.0068654210098456694,0.011009417643461736,0.0015168187983149607,0.011252162906153978,0.011356151092765719,0.007049631342836592,0.0015885593621269814,0.001609189284767405,0.01149202838271193,0.011475512428293963,0.0012609422032875315,0.006720883574136916,0.0014606337779886833
262,262.0,0.9873956729870959,1.002584893461335,0.013309261074204097,0.0010691760356035995,0.006901425437612074,0.004116394124682677,0.0014432256332946737,0.010299360671598996,0.9997268076705225,0.9940592869335624,0.9980576677811366,0.9986894001337098,0.9976199034862822,0.9971724081230426,0.9938986407687594,0.9956038427542694,0.9973462570284752,0.9936725182629543,0.9975547000735834,0.9938661127326773,0.9931729597725683,0.996881701636558,0.9979436686651312,1.000360633899667,0.9959448865850739,0.9978852621587445,0.9943574141096363,1.0016432380729718,0.993828618473927,0.993906578880401,0.9993753741469629,1.0017423440273474,1.0025452319936128,0.9923558035093253,0.9924430045029315,0.9993822007989831,0.9936921453251844,1.000281982800136,0.0010691760356035995,0.005406566766938654,0.008515006691617706,0.009453155406378434,0.009639777525354712,0.0011460173576815838,0.008079528312691223,0.0011465943140187642,0.010318537131329072,0.013309261074204097,0.010250880082532512,0.01289038133252419,0.010279453985685187,0.009891030377576037,0.0049255101100624055,0.0013385745662949176,0.0100949537902018,0.006517388010116195,0.010299360671598996,0.0013783923766422796,0.010527071926260163,0.01062420834443861,0.006687393045657059,0.0014432256332946737,0.0014620547546142816,0.010752893150652752,0.010737837569262753,0.0011470075204666323,0.006383902715969277,0.0013276225486935586
263,263.0,0.987394839065025,1.0025923617390324,0.014053691487329401,0.000983650045033212,0.007038056408127018,0.0042789463990082705,0.0013205519860880189,0.010407145473150916,0.9994736305779318,0.9932258531417008,0.9971692409171022,0.9977619375117452,0.9966891363985165,0.9969265721491022,0.9928990709574551,0.9953591501506452,0.9964190469097213,0.9924305162667129,0.9966909539528624,0.9926347837042848,0.992079980342235,0.9959286964721318,0.9972416265092545,1.0001073681371748,0.9949763082650424,0.9969725424790575,0.9933741378265223,1.0013889409180405,0.9928328722667815,0.9929039164696716,0.9984527192229965,1.0014921044581295,1.0022964453146768,0.9913507951064361,0.9914354472749634,0.9991328128016278,0.992791942263662,1.0000282512736394,0.000983650045033212,0.005722421202614509,0.008614849444600406,0.009551539615527047,0.009732448215465303,0.001051175610337554,0.00855198448887363,0.0010514187945365363,0.01037419425382765,0.014053691487329401,0.010224353184804271,0.013628451154586453,0.010859407657072193,0.009984248799775816,0.004958270953593791,0.0012263458217391904,0.010195694225170674,0.006883379740759045,0.010407145473150916,0.001262405558309512,0.010637647898514875,0.01073452736246799,0.007045140409301983,0.0013205519860880189,0.0013378388589640317,0.010868467001332099,0.010854629966943035,0.001052848997994587,0.0067564561189792025,0.0012165079161176263
264,264.0,0.9873895077849693,1.0026089656453532,0.014373863038992192,0.0009021557327661216,0.0070134180311843585,0.004329065332060125,0.0012055311668548562,0.010296315576964244,0.9992072153391514,0.9911440088762774,0.9949404584642692,0.9954293100220156,0.9943445465157728,0.9966873068711765,0.9903294212101799,0.9951215467209185,0.994038604706624,0.9891077722818538,0.9944074803113871,0.9893562844878113,0.9891900104224429,0.9935653722866729,0.9956216106352466,0.9998601990763875,0.992584536341539,0.9947039564998095,0.9909569154507962,1.0011481625761287,0.9903953646937794,0.9904570785599777,0.9961761242443908,1.0012651169105369,1.0020718502003008,0.9888942205469996,0.9889786108013385,0.9988842992132527,0.9905205103576298,0.9997811622194437,0.0009021557327661216,0.0058607203213825575,0.008529172587758933,0.009446522111550624,0.0096207801689672,0.0009617204921133885,0.008758540497497446,0.0009616934895390288,0.010222328502334968,0.014373863038992192,0.010012107140534791,0.013949879622264015,0.011108960319865994,0.009869193690433126,0.004892335402778033,0.0011210276431158114,0.01008312706396859,0.007033838102187922,0.010296315576964244,0.001153682294868771,0.010524603865813411,0.010620009612062654,0.007183956604962876,0.0012055311668548562,0.0012212333037535355,0.010754679493605153,0.010741749219741789,0.0009638254931603241,0.00691678772492533,0.0011122006507670963
265,265.0,0.9873797288022461,1.0026310345036369,0.013367196435032844,0.0008186214167757861,0.0064728722778715575,0.004008839542518183,0.0010926724081851181,0.009477387425549846,0.9991219956834662,0.9900947172420709,0.9937416573752533,0.9941752767550426,0.9930769960340032,0.9966142479903718,0.9890192303346927,0.9950472828228623,0.9927367772691035,0.987379728802246,0.9931435504965509,0.9876524648648671,0.9877132490222343,0.9922964251698857,0.9948040311375909,0.9998010512592204,0.9913011194164649,0.9935661770562961,0.989659966977882,1.0011054052507826,0.9890866067590586,0.9891452573296174,0.9950365800343244,1.0012331635050578,1.0020401434163013,0.9875735192649594,0.9876585546179096,0.9988137390135711,0.9893758593035927,0.9997225427257738,0.0008186214167757861,0.005446470683846322,0.007855959273413496,0.008697156912231696,0.008856375953456766,0.0008723630890053412,0.008140786968539876,0.000872302666700748,0.009402051465548579,0.013367196435032844,0.009193288660129815,0.01297135674121625,0.010326683622976736,0.009084123876274454,0.004505401679716839,0.0010165780351538843,0.009281304480470178,0.006530831390329271,0.009477387425549846,0.0010460731073454188,0.009687382617513967,0.009775496404489804,0.006665157114691432,0.0010926724081851181,0.0011068576057493404,0.009899364027529802,0.009887289242364173,0.0008743283082825413,0.0064266894833677635,0.0010086172402586774
266,266.0,0.9873653977509731,1.002654897637223,0.012642426103720824,0.0007412162237670658,0.006026418699313319,0.003755851816084136,0.0009889486349220654,0.008768671074629425,0.9992132571273228,0.9906491133251557,0.9942698383943928,0.9947177835572512,0.993619856355386,0.9966876377288678,0.9897067699167236,0.9951181595074181,0.9932812552799984,0.9882975120072524,0.9936562579402174,0.98854738222056,0.9885100832281224,0.9928349796834657,0.9952093287816188,0.9998833525886075,0.9918404629112959,0.9941463458015626,0.9902007805402783,1.0011791368184575,0.9896319040512801,0.989695640733938,0.9956092524340503,1.0013002795707542,1.0021072467140577,0.9881206190234145,0.9882045681902679,0.9988981523433967,0.9899729520411582,0.9998049121542432,0.0007412162237670658,0.005122319141089966,0.007295035130177913,0.008065991974683199,0.00821466699482804,0.000789557257859014,0.007667279129404691,0.0007894723604626937,0.008718851679836076,0.012642426103720824,0.008514946944941487,0.012255218488645657,0.009741994922996529,0.008413661285359801,0.004173757308899827,0.0009201373298142286,0.00859194545334149,0.006132817513674445,0.008768671074629425,0.0009467804818928234,0.008960325851332291,0.00904206240140225,0.006250291592394125,0.0009889486349220654,0.0010017852482753081,0.0091526886954237,0.009141123188543458,0.000791434925187915,0.006044227767190228,0.0009129258747030776
267,267.0,0.9873457941804696,1.00267688436945,0.012264438369855026,0.0006721924753716477,0.0057305170709461084,0.0036073082727091457,0.0008959935181743988,0.008279521859844622,0.9992311852640872,0.9916220734377761,0.9952379877085202,0.9957077314381594,0.9946155218013379,0.9966816693331296,0.990912993982881,0.9951097320878224,0.9942811271155145,0.9899178344503772,0.9945892128847743,0.9901262177389708,0.9898849401766682,0.9938221311479987,0.9958891815880683,0.9998912948972228,0.9928323286799094,0.9951804662452024,0.9911960044003564,1.0011885724208234,0.990633923615829,0.9907045468185195,0.9966198221845755,1.0013118493049422,1.0021187165863417,0.989128421702637,0.9892096307568832,0.9989048082789348,0.9910298281640094,0.9998130691814943,0.0006721924753716477,0.004937117045248689,0.006920278890274398,0.0076369175504990665,0.007778445364425572,0.0007152828272365469,0.00740192418805696,0.0007151188922201411,0.008248433067198403,0.012264438369855026,0.008033759562808631,0.011874156174206365,0.00942281907828695,0.007951407416476125,0.003937577832601294,0.00083368466697063,0.008117015147067938,0.005894961657171344,0.008279521859844622,0.0008578355139593892,0.0084580600433965,0.00853579644260763,0.005994818227305874,0.0008959935181743988,0.0009076181690669914,0.008636289797209543,0.00862471268390859,0.0007172456053106377,0.005824937994918167,0.0008271520667052234
268,268.0,0.9873200436188544,1.0026933240236577,0.011859706596487342,0.0006092177732211173,0.005449218462489873,0.0034630696921993326,0.0008115870410899817,0.007828575665310405,0.9995547251138851,0.992563933329554,0.9962775602824259,0.9967733055849247,0.9956920794359148,0.996991996903881,0.9920739880115725,0.9954181389581741,0.9953702004378364,0.9914648447585528,0.9956245750376014,0.9916346675529888,0.9912009818983843,0.9948895204807103,0.9966896603489254,1.0002117946973774,0.9939043845083412,0.9961834883750857,0.9922736121759681,1.0015086284339818,0.9917218899078512,0.9917993343546943,0.997610729502831,1.0016307509683986,1.0024371609520102,0.9902273146644772,0.9903055628647447,0.9992228467861667,0.9920491112433643,1.0001334910847404,0.0006092177732211173,0.004751315132373945,0.006565189756155126,0.007234482034065666,0.007368590104740049,0.0006478561580987697,0.007132381272666838,0.0006476770407119568,0.007806572764541299,0.011859706596487342,0.007584755906875965,0.011473887145318653,0.009095140191933691,0.007522257401050141,0.003713253660940884,0.0007551180908975711,0.007677769955801509,0.00566242917792517,0.007828575665310405,0.0007770529228724951,0.007995816217604059,0.00806928001330804,0.005748530449039023,0.0008115870410899817,0.0008221157317136766,0.008162532283732888,0.008150708652882518,0.0006497679135899715,0.005603780176657659,0.0007492066430898201
269,269.0,0.987287271594247,1.0027005459231852,0.011075698702810596,0.0005567151340113241,0.005054650508132392,0.0032229865167749273,0.0007397487719277278,0.007241178006743031,0.9998161548660705,0.993518603517241,0.9972245388187935,0.997752995346019,0.9966803090971948,0.997244541856164,0.9932394651051984,0.9956682039785817,0.9963688086396899,0.9929830782839706,0.9965667910783526,0.993121709757615,0.9925147704080356,0.9958815016302971,0.9974539787230682,1.0004802938460007,0.9949043620910023,0.997211806012293,0.9932806125633517,1.0017769711618973,0.9927386030741657,0.9928213518304804,0.9986325242866916,1.0018945683368872,1.0027005459231852,0.9912532679708129,0.9913296544379505,0.9994819101875028,0.9930803957177804,1.00040177877768,0.0005567151340113241,0.004434170564647488,0.0060783171865100485,0.00669477406171312,0.006818277520061423,0.0005916652835111531,0.006656743036540581,0.0005915533002048453,0.007218833005744227,0.011075698702810596,0.007004146939170457,0.010714301724825206,0.008491130332031634,0.006958651460041618,0.0034334262524314068,0.0006887733785401856,0.0071023187452939965,0.005281818460710212,0.007241178006743031,0.0007086814482514563,0.007395377087645323,0.007463362441720205,0.005359459622829021,0.0007397487719277278,0.0007492099369307617,0.007548655389840594,0.007537602517686268,0.0005933545017062996,0.005228117619736679,0.0006834528101548591
270,270.0,0.9872466036347671,1.0026951909224158,0.011101569833680517,0.0005196685729418827,0.005006085402416175,0.003224013409006502,0.0006829597940903984,0.007154257190830219,0.9997511638893272,0.9936995820152621,0.9973006543687691,0.9978337868063119,0.9967595897161405,0.9971785215381311,0.9934684026345101,0.995600934990259,0.9964536026518434,0.9932943403225507,0.996646726830279,0.9934235302878217,0.9927887621129792,0.9959550046789925,0.9975278176377987,1.0004253872317372,0.9949748677561191,0.9974072180840177,0.9933477709593973,1.0017266252387294,0.9928041780896936,0.9928864561797696,0.9988247006293324,1.0018456384010432,1.0026523267887621,0.9913185212082175,0.9913937498071634,0.9994195029023522,0.9932809561145005,1.0003469284687851,0.0005196685729418827,0.004448288338042025,0.006005391957678026,0.006611735758480286,0.006728518321431076,0.0005496579720939639,0.006680552538174744,0.0005495028861181265,0.007103550355363398,0.011101569833680517,0.006857834608715477,0.010749045660276315,0.008503414988347597,0.00686901839176681,0.003384433690983227,0.0006381061731294362,0.007014362304911609,0.0052989344214262445,0.007154257190830219,0.0006558478657974168,0.007305053719889016,0.0073720532413256296,0.005375104091790511,0.0006829597940903984,0.000691303403828758,0.007453851404372047,0.007444883925836186,0.0005516931237896406,0.005248640885072764,0.0006333266523018444
271,271.0,0.9871971652685335,1.0026751459999075,0.011807636469240688,0.0004841028343494636,0.005224587543555798,0.0034235364534993097,0.0006276936362915469,0.00744534363952029,0.9994398329098504,0.9922191994205631,0.9957337752443353,0.9961984963919382,0.9951155421257459,0.9968692198551831,0.9916693503403805,0.9952894625679738,0.9947949806760019,0.9910068813446197,0.9950766702595379,0.991163069648323,0.9907913452238233,0.9942882798231546,0.9963397626673783,1.000118321043685,0.993289200974659,0.9958088218303446,0.9916426044746672,1.0014234262239299,0.9910810264720604,0.9911557726485497,0.9972196312995584,1.0015458657293133,1.002353553746618,0.989578506475227,0.9896536377640055,0.9991133606133182,0.9916794959775109,1.0000392545655437,0.0004841028343494636,0.004716644167379352,0.006256160493526649,0.006883263547123501,0.0070001933969437045,0.0005089661720166431,0.007098508737550271,0.0005087680469967143,0.007369361459851961,0.011807636469240688,0.0070724358870822394,0.011444010695713925,0.00901924317310892,0.007142359496658114,0.0034918894861237786,0.0005891476670646028,0.007297182561226757,0.0056156563257826935,0.00744534363952029,0.0006043686715781995,0.007599377503808104,0.007667466349952574,0.005691406625965524,0.0006276936362915469,0.0006350629085508482,0.007750554353142947,0.007743052872136927,0.0005113371309335321,0.0055716154098277145,0.0005848165872256986
272,272.0,0.9871380820236656,1.0026386096652635,0.011396330249940892,0.00044151321101692473,0.005008845256499724,0.003305067980003154,0.0005695148974723745,0.007136176974571648,0.9990070292143125,0.9902522155161593,0.9937644975205111,0.9941409912705677,0.9930531312121156,0.9964462573801823,0.9892760751379085,0.9948683498992662,0.9927241025586289,0.9879582831939543,0.9931311861846337,0.9881545241498653,0.9881191151470567,0.9921967471961095,0.9947889782079903,0.99967940767786,0.9911756602840663,0.9936762694508895,0.9895077015362121,1.0009853017276875,0.9889237638129716,0.9889895156770608,0.9950766847197099,1.0011088740653074,1.0019161871738809,0.9874028403250923,0.9874775754181904,0.9986855249547351,0.9895461109002699,0.9996008722638976,0.00044151321101692473,0.004539421507464331,0.005999472896711833,0.006599285710232871,0.00671143494065359,0.0004632819707235768,0.006841268001024243,0.0004631193408201351,0.007062005405783854,0.011396330249940892,0.006766539756788641,0.01104852836305753,0.008689234027716361,0.0068439399450618875,0.0033267280152258476,0.0005355411799589764,0.006993387165068437,0.005402477309635698,0.007136176974571648,0.000548802297866197,0.007282828055178441,0.007346853847709961,0.005473030987212233,0.0005695148974723745,0.000576156062494457,0.0074268158399130105,0.007420006041561168,0.00046547849897657465,0.005364575569584072,0.000531609625565912
273,273.0,0.9870684794282829,1.0025837804280862,0.01052892050518416,0.00039956890612813465,0.004598240051039049,0.0030431895160178187,0.0005153458875815505,0.006533302174454809,0.9988484477525785,0.9900413498006505,0.9934814241025542,0.9938424037477804,0.9927553269343212,0.9962806070701814,0.9890303419154184,0.9947018251580756,0.992428008353896,0.9876716180239182,0.9928508415752154,0.9878665487784466,0.9878570907106582,0.9918859989537359,0.9945566909727863,0.9995157126049824,0.9908553677521983,0.9934482329785901,0.9891818293086588,1.0008215910775407,0.9885941396527679,0.988659110543824,0.9948474702290697,1.0009476455143675,1.0017543180389206,0.9870684794282829,0.9871430862030168,0.9985236902690169,0.9893209370822496,0.9994368696866917,0.00039956890612813465,0.004185052528643142,0.0055017115887394195,0.006047373108204207,0.00614960663155412,0.0004191745090431836,0.006309509609405902,0.0004190238201941434,0.006467126055337073,0.01052892050518416,0.006189374066888698,0.010202337788987144,0.008019014449101323,0.006267946568982767,0.003046981774033439,0.00048461586043731095,0.006403723500686777,0.0049749008193817916,0.006533302174454809,0.0004966058311570349,0.006667020280868042,0.006726113862759702,0.00503434441811516,0.0005153458875815505,0.0005213561177711114,0.006798119396362118,0.0067914981840129455,0.0004212135718320827,0.0049452591526994915,0.00048106056262469776
274,274.0,0.9869883024910477,1.0025088567979779,0.01011073478891016,0.0003709114919468582,0.004355532070921252,0.0028995306195896313,0.00047524745084412515,0.006148446460640889,0.9988350164349616,0.9910415831144805,0.9943821313037556,0.9947678280724322,0.9936887849015867,0.9962425521596017,0.9902707280796477,0.9946610866428734,0.9933738946083238,0.9893292722531776,0.9937357447266281,0.9894872779889786,0.9892663204281398,0.992812438335728,0.9952154840957187,0.9994864970531999,0.9917836336018792,0.9945209402191292,0.9901145932786165,1.000790515188469,0.9895332771253293,0.989607375889296,0.995911150383587,1.0009138313027026,1.001718739160574,0.9880085218061004,0.9880829551069262,0.998496871711709,0.9904038397097733,0.9994086296555429,0.0003709114919468582,0.003998978616193225,0.005203362995602777,0.005706874530851647,0.005802870525625834,0.00038737765888565995,0.0060334069180949705,0.00038708422167020454,0.006093052323678778,0.01011073478891016,0.00581339450523157,0.009784646391983736,0.007677820708063864,0.005905165830663338,0.002881635867778549,0.00044748159061942387,0.006029611437889607,0.004739659533883814,0.006148446460640889,0.00045831956135617823,0.006273328594698618,0.006330292445648125,0.004784203694320396,0.00047524745084412515,0.0004806607742762097,0.0063955679104540164,0.006388130572377519,0.0003899432657990201,0.004723484685175015,0.0004442667744734876
275,275.0,0.9869007741427935,1.0024120372845413,0.009928885317692246,0.0003566512247301881,0.004218464550434116,0.0028228212957371376,0.0004506662708493608,0.0059092125076978036,0.9988426398594558,0.9918728923281274,0.9951617187597157,0.9955625618996167,0.994491194541609,0.996237917322196,0.9913065449605455,0.9946594090788133,0.994186042885144,0.9907177609259291,0.9944926608648937,0.9908376069737612,0.9904411848891627,0.9935973965289119,0.9957760593693462,0.9994852826393998,0.9925684552908967,0.9954078456136016,0.990901505459622,1.000797053397335,0.9903266248787113,0.990407855702489,0.996783764200136,1.0009258416435238,1.001730493371416,0.9888073015206957,0.9888799231756691,0.9984951728302632,0.9913127879536676,0.9994079656556952,0.0003566512247301881,0.003912910743030252,0.005026385745540437,0.005499561415788148,0.005592385916967047,0.0003693262325549963,0.005904271188202663,0.00036869221729182863,0.005861460269660731,0.009928885317692246,0.005570918067505774,0.009597083481188026,0.007518766619628399,0.005681791803925258,0.002798533782412257,0.00042590347114873737,0.005798058556643939,0.0046244616203303035,0.0059092125076978036,0.0004356826022764496,0.006028591900701695,0.006084504840735076,0.004656671189929915,0.0004506662708493608,0.00045550282445604607,0.006145504158953398,0.006137013210464221,0.00037301662292972727,0.004618539910734333,0.0004229827990541953
276,276.0,0.9868099367948969,1.002291520397379,0.009490622786768068,0.0003347042075727146,0.0039910800539822424,0.0026814331325212067,0.0004199521031900502,0.0056350713432924285,0.9989968957122877,0.992770043219137,0.9960212319380081,0.9964443712125111,0.9953793642582196,0.9963795135699343,0.9923960747309147,0.9948012453576042,0.9950774865090916,0.9921253947967199,0.9953266759755658,0.9922160742691076,0.9916608134230126,0.9944855284739489,0.9964467583346123,0.9996402184054324,0.9934626139541833,0.9963776314596106,0.9918047140063,1.000967116322685,0.9912426522668187,0.9913354102744103,0.9977529941675592,1.0011008138607143,1.0019043863851582,0.9897309313534868,0.9898027807346349,0.9986430300196377,0.9922842786932455,0.9995635866637199,0.0003347042075727146,0.003734944006567506,0.0047374759352388765,0.0051777321486934196,0.0052650650471221415,0.000345103744557787,0.0056350713432924285,0.000344299581853246,0.005513097596370216,0.009490622786768068,0.005227405257729297,0.00916774226508991,0.007179444869206361,0.005345259206769583,0.002651788174536445,0.00039780832093237815,0.0054528922246921034,0.004408180553662325,0.005555663825756109,0.000406696950441595,0.005667422699130874,0.005720362092963113,0.00443306412980837,0.0004199521031900502,0.0004242980186163798,0.005776964664872027,0.005768262298848017,0.00034917785152808095,0.004406747140299066,0.00039515257335874065
277,277.0,0.9867198328587349,1.0021455046460932,0.008997771217234427,0.00031032345270769207,0.003773732723795506,0.0025419861014081466,0.000386823997353533,0.005350908246441889,0.9992033776802031,0.9934834107076004,0.9967132117310779,0.9971604034685994,0.9961039154416333,0.9965884055488456,0.9932655791844762,0.9950110473975706,0.9958100324374585,0.9932553685901742,0.9960221146914121,0.9933244385060418,0.9926384579629473,0.9952123248646821,0.9970202504104216,0.9998634491909534,0.9941967418920741,0.9971403947087885,0.9925493160336807,1.0012002053327895,0.9920014716439268,0.9921050506380857,0.9985125805623329,1.001342401196199,1.0021455046460932,0.9905016475085541,0.9905717016351016,0.9988542708121348,0.9930474160278894,0.9997869771720199,0.00031032345270769207,0.003549794646168364,0.004473823026480104,0.004888821416517829,0.004970025877942914,0.00031967774739900215,0.005350908246441889,0.00031907690911220756,0.005198185807734741,0.008997771217234427,0.004917838371511953,0.008695109946182064,0.0068086675584571685,0.0050481501048278265,0.002507466099968072,0.00036714848270203495,0.005150314947276893,0.004187062937023628,0.005248279734073953,0.0003749911401003553,0.005354072946406714,0.005403953210190477,0.00421083373365154,0.000386823997353533,0.0003907082192721411,0.005457624374510298,0.005449759154691893,0.00032316004532131453,0.004186833452829618,0.00036477490977448806
278,278.0,0.9866345047456838,1.001977760433463,0.00961431075892337,0.00031175095868370915,0.0039975373879086755,0.002712730254789248,0.00038002443457126923,0.0056472313006521785,0.9990513726204282,0.9929887692484782,0.9961291331223603,0.9965407805134279,0.9954893800413656,0.9964419358605207,0.9926709003249627,0.9948684292631996,0.9952010745247569,0.9925143603579811,0.9954591831051318,0.9925884883237373,0.9919879572807742,0.9945773390234313,0.9965815098921187,0.9997165827737742,0.9935506353609707,0.99660195916769,0.9918966546349939,1.0010662534148187,0.9913438237639765,0.9914463289854958,0.997964509263993,1.001218942857015,1.00202264398447,0.9898422280432494,0.9899109589258914,0.9987056582909312,0.9925037474319778,0.9996399793806059,0.00031175095868370915,0.0038309961075524363,0.004710928132014026,0.005147134745579927,0.005225778814045428,0.00031934963831280124,0.005755395278893988,0.0003188782438652515,0.005440226819410781,0.00961431075892337,0.0051040947349446295,0.009305753165908882,0.007290394499804777,0.005318822214989376,0.002665221422550975,0.0003630701166523879,0.005428465978614693,0.004514486996251425,0.005534525770867989,0.00036967885315027023,0.0056472313006521785,0.005699213581074443,0.004544070786227705,0.00038002443457126923,0.0003834829249354523,0.005755667246969301,0.005749079341938103,0.0003224939012124876,0.004514672416318428,0.00036092245234379893
279,279.0,0.9865579948671204,1.0018143457349702,0.01004932832572667,0.00031535691226717097,0.004150722029355778,0.0028298745652036205,0.0003771212430572046,0.005838516746449823,0.9988080062318583,0.9910972902180719,0.9943158374103169,0.9946419168981916,0.9935902740417808,0.9962155175274231,0.9903714646335393,0.9946488845618341,0.9932968069537653,0.9895803998769189,0.9936803452550172,0.9896923260449825,0.9894246422002314,0.9926407045907074,0.9951651148268232,0.9994583227317436,0.991588980928616,0.9945407518061744,0.9899142907426615,1.000802921908142,0.9893444857341882,0.9894407727109422,0.9958874244343956,1.0009552010500002,1.001755360957798,0.9878235026902116,0.9878931162595513,0.9984677876867941,0.9904499002520291,0.9993825047108886,0.00031535691226717097,0.00403536495137541,0.004863969353804522,0.005314293644467113,0.005389023847698046,0.0003215778594099134,0.006046530901806617,0.00032110965567230235,0.005588769302188565,0.01004932832572667,0.005208479832842964,0.009737842048492354,0.007635401528234117,0.005494418953952743,0.002779578954502335,0.00036245053201926377,0.005609869246251684,0.004752754707508601,0.0057212601386333805,0.00036814907819213236,0.005838516746449823,0.005891577886818266,0.004786495246202364,0.0003771212430572046,0.0003802852746264251,0.0059499364142005726,0.00594435770301588,0.0003245283374529228,0.004752822905529098,0.0003604893482748663
280,280.0,0.9864943456344213,1.0016868904192726,0.009399640687839965,0.0002961645022657452,0.003870390051540113,0.0026407642813869705,0.0003526547020625885,0.005432370196436871,0.9986587664408842,0.9897834599697632,0.9931259517148612,0.9933987899411589,0.99234559705299,0.9960784346250486,0.9887805604192509,0.9945170063277845,0.9920515710943449,0.9875584753181641,0.9925281409916117,0.9876962029805652,0.987663005221866,0.9913621053908526,0.9942014956210831,0.9992912123872549,0.9902970633361897,0.9931025893637326,0.9886097801469986,1.0006384417916878,0.9880276451646723,0.9881196719683987,0.9944342187538991,1.000789800521416,1.001587241858479,0.9864943456344213,0.9865653144752894,0.9983233333262338,0.9890267033887785,0.9992158542065689,0.0002961645022657452,0.0037743225899029152,0.004526307937580213,0.004944246174510495,0.0050128852255265565,0.00030261557487236754,0.005654580250415231,0.0003023001325839275,0.005195161923194311,0.009399640687839965,0.0048349989716633575,0.009108019714506942,0.007138846450512195,0.005111804383985794,0.002589798703029139,0.00033953621826528614,0.005219650486195468,0.004443441522961204,0.005323411620418568,0.0003446818164249467,0.005432370196436871,0.005482006691035153,0.004473718475234824,0.0003526547020625885,0.0003556030110353704,0.005535495650398208,0.005530495888401556,0.00030482554942556824,0.004444365158459171,0.0003377513370594809
281,281.0,0.986446357161276,1.0016270243550291,0.008882629065546006,0.00026938344421138896,0.00360537555232774,0.002477519835193097,0.0003209945086800762,0.005018822154024807,0.9986540428268108,0.9901857850869827,0.9935016053069256,0.993788492403468,0.9927389627181652,0.9960796846844091,0.989278565309231,0.9945209003150672,0.9924563716626698,0.9882022742308959,0.9929216612696481,0.9883245270796857,0.9882297464716081,0.9917554729513295,0.9944933537785783,0.9993126265069329,0.9906865505011974,0.9935503936649516,0.9890005618585048,1.000669463077827,0.9884229666665099,0.9885194645470247,0.9948823637139651,1.0008295211842095,1.001627024355029,0.986892177245285,0.9869620101461,0.9983260430028937,0.9894661544899713,0.9992372925970866,0.00026938344421138896,0.00354606979132109,0.004197315788691814,0.004579017420083846,0.004643498564140476,0.0002759831966687163,0.005321420587655441,0.0002757538989938503,0.004811803454901803,0.008882629065546006,0.004471210975439688,0.008598112948119028,0.006726696362783077,0.0047278404624498385,0.0023943884436203114,0.0003091341174501354,0.004824742603436238,0.004169624288194174,0.0049188959091855475,0.000313772715681417,0.005018822154024807,0.00506602109657794,0.004192334368143779,0.0003209945086800762,0.00032371707400849487,0.005112544242502816,0.005107679683920816,0.0002776228907238271,0.004176746246967323,0.0003074902657084444
282,282.0,0.9864118603706257,1.0016517085813796,0.008640677757992212,0.0002455547578363348,0.0034472453214777305,0.0023927615221545147,0.00029277949863215207,0.004750736320444596,0.998644080627055,0.9910482676483178,0.9943105033166534,0.99461637315946,0.9935752784737033,0.996056196634063,0.9903457997498003,0.994495921622499,0.9933072799220234,0.9896300872541537,0.9937190550897496,0.9897168475111898,0.9894382551375531,0.9925786076588191,0.9950775822311133,0.99930359421228,0.9915073162126885,0.9944805919250567,0.9898215594090944,1.0006655795056636,0.9892437896626813,0.9893436244912526,0.9958026600628279,1.0008261549973099,1.0016234184639594,0.9877141823916494,0.987782748325273,0.9983112533035998,0.9904010052518812,0.9992291176275895,0.0002455547578363348,0.0034340492080329665,0.003992983353329695,0.004346909606419734,0.004408937896641795,0.00025124139351629786,0.005158434140674081,0.00025103464828422017,0.004565118645870164,0.008640677757992212,0.004229734385394841,0.008353576790976817,0.006525331270188568,0.004479959305979945,0.002274344653508658,0.0002815222813901467,0.004568490859198181,0.00403228984751813,0.00465599495475227,0.00028610135507534595,0.004750736320444596,0.004798152395245614,0.004047971042125363,0.00029277949863215207,0.0002952105630450921,0.0048381524739945355,0.004833138719998876,0.0002528495200837824,0.004046031173279504,0.0002800508249019746
283,283.0,0.986387443887724,1.0017192288193948,0.008428947347623422,0.0002293634638594387,0.0033228310852489312,0.0023224587983793903,0.00027454589042164533,0.004544671505068937,0.9986709361841617,0.991828045082781,0.995017902569089,0.9953331341521665,0.9943017324082412,0.9960706457217589,0.9912994262031668,0.994509640172874,0.99404041871698,0.9908954215161698,0.9943992993564339,0.9909494031116484,0.9905124765260126,0.9932850607175006,0.9955983217853114,0.9993236037781622,0.9922106761863966,0.9953078216225654,0.9905263332527113,1.000691217120342,0.9899519034098356,0.9900574288332447,0.9966229118317085,1.0008530394127475,1.00164965710766,0.9884238869253792,0.9884902790485169,0.9983306196168905,0.9912447382757018,0.9992494439539041,0.0002293634638594387,0.0033468481121567105,0.0038300178437195667,0.004162165592721485,0.0042225268686776505,0.00023389011100494653,0.005025640120798703,0.00023377345187369056,0.0043674861116735466,0.008428947347623422,0.004035981628816077,0.008142914021942211,0.006357265051308464,0.004285174921396219,0.002190646461773286,0.00026248373427542734,0.004368158947997296,0.003925340678475771,0.004451990559346199,0.00026780162700412973,0.004544671505068937,0.004593830291414371,0.003936949964158358,0.00027454589042164533,0.0002766609203804641,0.004628646249477135,0.00462335766696462,0.00023575358757541105,0.003940902513475155,0.0002611973120876156
284,284.0,0.9863696963378257,1.001773201960627,0.007901007200896513,0.0002133692280524589,0.0031032480898395484,0.0021729722683114278,0.0002558595389751858,0.004234169394351401,0.99879276058011,0.9926484905111101,0.99581906431416,0.9961538676544329,0.9951260176058528,0.9961860759730188,0.9922953646055844,0.9946289672778267,0.9948653013700781,0.9921752758527346,0.9951686621529424,0.9922043652925657,0.9916201395292488,0.9941058731791252,0.9962061847183987,0.9994434888753013,0.9930337925175075,0.9961874714434431,0.9913561403384146,1.000812814732412,0.9907916681081966,0.990903813779019,0.9974991358035523,1.0009773436919989,1.001773201960627,0.9892723542784525,0.989337394494874,0.998447666533042,0.9921325542199364,0.999369473428866,0.0002133692280524589,0.0031372645749342958,0.003569095026617654,0.0038768169092765186,0.0039332999730553745,0.000217242564450384,0.004709473792697524,0.00021714447521391244,0.004066131507169175,0.007901007200896513,0.0037533090053887747,0.007631326862025242,0.005956806946297298,0.003990790904949231,0.002048389490543377,0.00024390682833280188,0.004067989308084541,0.003677152755124143,0.0041465860487232935,0.00024930809806159005,0.004234169394351401,0.004281603300511466,0.003686832860458265,0.0002558595389751858,0.0002577254034586125,0.0043129808799726365,0.004307834442064184,0.00021915584678268646,0.0036921048391635727,0.00024276468955432943
285,285.0,0.9863552063461839,1.0017710982451078,0.007902728599562769,0.00019941272524883613,0.003088851990921761,0.00217633207327679,0.0002378085759223339,0.004206143353504959,0.9987443314239489,0.9931519428538176,0.9962021270688239,0.9965477179311071,0.9955193858129735,0.9961358585039514,0.9929096142760019,0.994580642740691,0.9952530626077357,0.9929636084653819,0.9955197938295067,0.9929765064694577,0.9923097640580787,0.9944958042606974,0.99650704411533,0.9994003595708719,0.993423756848098,0.9967479997412239,0.9917454353865597,1.000779710352785,0.9911849795076559,0.9913011277889132,0.9980680813683105,1.0009541292465842,1.0017507430734343,0.9896669699118519,0.9897312801685374,0.9984008051607518,0.9926775497206924,0.9993267229164414,0.00019941272524883613,0.0031552799476679393,0.0035349497593792478,0.003845020568953454,0.0038948291361977617,0.00020207461021393096,0.0047278134573814955,0.00020160028854363923,0.004015362318987377,0.007902728599562769,0.003688112861258543,0.007641146951375232,0.005966757387779796,0.003962738795118628,0.0020370004381274655,0.00022746174989860972,0.004042498159634734,0.0037040094982171714,0.004121157609595218,0.00023215534305716276,0.004206143353504959,0.004250581508088862,0.0037200916016840785,0.0002378085759223339,0.000239655225499311,0.004283811546497188,0.004279180666464349,0.00020430688556451635,0.003715479338370658,0.00022639081985755482
286,286.0,0.9863405625380531,1.0017258013067867,0.008672483674463959,0.0001910334778206558,0.0033444336104270027,0.0023877524798582195,0.0002269757719718798,0.0045177764741713144,0.9986124001388734,0.9925770682223121,0.9954661655208629,0.9957716719617595,0.9947413038837257,0.9960153219630884,0.9922012180916793,0.9944638862832634,0.9944663671420585,0.9920353425749658,0.9947713746939171,0.9920573603819466,0.9915207283728956,0.9936993300015889,0.9959946387199133,0.999276211972117,0.9926194221991014,0.9961368985692838,0.9909321256047195,1.0006693146983263,0.9903622727976293,0.9904783496686036,0.9974592221911457,1.0008520372642191,1.0016482513592841,0.9888331482436521,0.9888974379175878,0.9982746298341585,0.9920505780772322,0.9992021870300678,0.00019119077399896837,0.0034947677524310274,0.0037799846947798314,0.004117832532841913,0.0041621749066704655,0.00019209510829348988,0.005219327284575407,0.0001910334778206558,0.004272349456185733,0.008672483674463959,0.0038901680989023462,0.008398972184916252,0.006560219474431382,0.0042545541983097564,0.0022033698939790585,0.0002180096691303725,0.00434377282617401,0.0041145374685351895,0.004429026492490882,0.00022208124367346365,0.0045177764741713144,0.004561694588312074,0.004144008382120136,0.0002269757719718798,0.00022897516690351433,0.004600861760918467,0.004596116427937676,0.0001950399672808042,0.00411663691900985,0.00021697164158021178
287,287.0,0.9863223535386875,1.0016640481280903,0.008627504287493063,0.00017700630549732807,0.0033016706126566386,0.002373275830134544,0.00021108664724092156,0.004436968624926621,0.9984504015205089,0.9910003903118204,0.9939196483695668,0.9941533472235677,0.9931219502595873,0.9958722245838936,0.9902711235452744,0.9943238104742996,0.9928432393692076,0.9895478514257302,0.9932622084789019,0.9896028004303442,0.9893659472949873,0.9920562085622898,0.9948294416578923,0.9991222046569458,0.9909546622208854,0.994434034268297,0.9892504519176257,1.000521273135048,0.9886642458533672,0.9887767939975377,0.9957528022020417,1.000712059811546,1.0015072652765875,0.9871162790918321,0.9871820348614797,0.9981227952728868,0.9903366320769714,0.9990480482577194,0.00017836832060579418,0.0034916009506257405,0.003704607790102632,0.004037468538630198,0.004077648680122367,0.00017831987875479037,0.0052059719267397685,0.00017700630549732807,0.004177299319648801,0.008627504287493063,0.00378748328780451,0.00836114278889861,0.006529557386222574,0.004177821788833746,0.0021751733833801825,0.00020330794402801636,0.004266552139507982,0.0041164165511899786,0.0043505565340253545,0.00020675533043740604,0.004436968624926621,0.004478590518601256,0.004151261497505012,0.00021108664724092156,0.00021307416113359776,0.004518619372933551,0.004513869633747872,0.00018144086625603316,0.00411230988389457,0.00020233404091089417
288,288.0,0.9862971679733407,1.001612575691447,0.007961583938478334,0.00016071305100639997,0.003034088872829163,0.0021865948567240884,0.00019118870055598634,0.004065814933315335,0.9984566056474837,0.9901318773839319,0.9931627372332456,0.9933673066656018,0.992333962711028,0.9958979994430924,0.9892087858627563,0.9943503465866459,0.9920567050478294,0.9881747167435879,0.9925385323955623,0.9882469829125,0.9881858619980172,0.991257813129155,0.9942622922697467,0.99914954917668,0.9901499139442114,0.9934957365546527,0.9884417566210363,1.000557852566867,0.987851239278357,0.9879653656499695,0.9948129669432962,1.0007566146720366,1.0015510950788062,0.9862971679733405,0.9863638747791775,0.9981421103740803,0.9893975041613537,0.9990748252197638,0.00016210025343506266,0.0032157507392366566,0.003401654145506017,0.0037051688480023866,0.0037425992136862992,0.00016196591443110188,0.00479701571780326,0.00016071305100639997,0.0038346851137070937,0.007961583938478334,0.0034753930379185444,0.007712810345442241,0.006019227899476527,0.0038315675662770605,0.0019940465208300616,0.00018438398506102536,0.003911588727950704,0.0037903191625159607,0.003987646546937736,0.00018735701302790075,0.004065814933315335,0.004103872771490971,0.0038204336689304647,0.00019118870055598634,0.00019299861373128798,0.004139856527000764,0.004135407086398739,0.00016475948537754648,0.0037872615938868495,0.00018349506345654117
289,289.0,0.9862623480433275,1.001598120979284,0.007593001246092942,0.0001455959261716864,0.002859693824000078,0.0020764215210078516,0.00017304571820858517,0.0038001541635848493,0.9984779208532505,0.9906309425479076,0.993616884969252,0.9938348983295644,0.9928043031014301,0.9959222750288373,0.9898170544069539,0.9943767176365782,0.9925313219772832,0.9889597790146843,0.9929856862282711,0.9890147902352477,0.988870650955343,0.9917230575113697,0.9946060074071451,0.999176914665885,0.9906206067122935,0.9940394866450409,0.9889172132760278,1.0006000188727462,0.988332290504854,0.9884502834365153,0.9953542481458214,1.0008035357844192,1.001598120979284,0.986783736489027,0.9868493820410348,0.9981656613696782,0.9899376044437012,0.9991024172099583,0.00014680121468299944,0.003052346012608588,0.0031996754198626897,0.0034783626355335525,0.0035155682024686457,0.00014673149864354032,0.004557766588643544,0.0001455959261716864,0.0036033792354511103,0.007593001246092942,0.0032621048592859814,0.007347188240234222,0.005725527511538996,0.003589431279585793,0.0018678310482106754,0.00016691163095712,0.003660236657452762,0.003593195596236708,0.0037290071447001606,0.00016958296553634425,0.0038001541635848493,0.003836248931829869,0.003616657141106669,0.00017304571820858517,0.0001746823780449647,0.003867395561864261,0.0038627563928483504,0.0001492036441796837,0.0035943222732556226,0.00016610360118137467
290,290.0,0.9862182502542057,1.001638339982353,0.007403597065671357,0.00013292189186331485,0.002754929906524495,0.0020169994114957505,0.0001580586724914268,0.003628097356156086,0.9984322103007658,0.9914421966452657,0.9942917856551667,0.9945230914362139,0.9934983688312132,0.9958767221509993,0.9908113286997287,0.9943332982112129,0.9932276285279217,0.9902701278580343,0.9936201851567051,0.9902953796836063,0.9899824146050457,0.9924047739298953,0.9951127425734292,0.9991365761718214,0.9913035501689015,0.9949089733068569,0.9896033353971909,1.0005720568199419,0.9890249301714371,0.9891481129357251,0.9962210524205704,1.0007873695354212,1.0015845500639242,0.9874831349233736,0.9875458684036793,0.9981185720781065,0.9908155845440088,0.9990618199798957,0.00013419315168004256,0.002968398024114875,0.003077441357856397,0.003336525480249491,0.00337383201544662,0.0001338762687230628,0.004432783537223961,0.00013292189186331485,0.003456357432011665,0.007403597065671357,0.0031220302396721402,0.007156090148144353,0.005570035554025212,0.0034340138501617852,0.001790355847023182,0.00015230704470038406,0.003497361171822982,0.003486920172045238,0.003561079585332252,0.0001548408825415614,0.003628097356156086,0.0036636650959844166,0.003504588397618893,0.0001580586724914268,0.00015951334276438877,0.003691004629748273,0.0036859350875425483,0.00013619804746756517,0.0034942913829565624,0.0001515844626947953
291,291.0,0.9861659846875948,1.001714564724701,0.007154121871633759,0.00012146108040962988,0.0026377044877505113,0.0019443794043129989,0.00014449836399413915,0.003447209895048054,0.9984942460204671,0.9921994581501586,0.9949751524990089,0.9952208557329086,0.9942007629466838,0.9959419262718554,0.9917404705956708,0.9944039548767483,0.9939314832348636,0.9914878475608397,0.9942726769642252,0.9914852759626221,0.9910165432246686,0.9930990557018213,0.9956396122298314,0.9992078893898245,0.9920014128467789,0.9957187309950604,0.9903038170731969,1.0006519423426243,0.9897286542659476,0.9898557655427419,0.9970206220663658,1.0008728518293506,1.0016713965590547,0.9881903109425295,0.9882500900027666,0.9981802266001312,0.9916372243304418,0.999132257126056,0.00012277208350408082,0.002868396267914909,0.0029385831733038156,0.003180085853578023,0.003215643047993956,0.0001222571614214839,0.004281916950578955,0.00012146108040962988,0.0032907332823273196,0.007154121871633759,0.0029656824162421574,0.006910919464278642,0.0053790012984723055,0.0032667460389236235,0.0017080086807508927,0.00013908566501347823,0.00332420336255972,0.0033676562905826835,0.003383422430795846,0.00014148207348972023,0.003447209895048054,0.0034820828837099404,0.0033831469311314394,0.00014449836399413915,0.00014579276081148069,0.003506520316461872,0.0035012956957277243,0.00012443217380900097,0.003375537958459611,0.00013843915958711947
292,292.0,0.9861066614251128,1.0017990462386985,0.006657578496825551,0.0001111124399165614,0.00244963162390627,0.0018089523000878488,0.00013154034200437375,0.0031971051247981037,0.998610515680467,0.9929161398708136,0.9956714484053208,0.9959365325339531,0.9949212200801472,0.9960492499233066,0.9926197247652628,0.9945106884333208,0.9946551378452233,0.9926426990004301,0.9949455142204898,0.9926179436812137,0.9920027029159935,0.993819219281615,0.9961781853032678,0.9993256028608768,0.9927236004183263,0.9964951645320315,0.9910310840526653,1.0007767785506427,0.9904600110491277,0.9905885034955247,0.9977920375300516,1.0009995915819838,1.0017990462386985,0.9889273012258367,0.988985062490382,0.9982924931904412,0.9924102081965556,0.9992505338654578,0.00011260316806387592,0.0026691528843668334,0.0027269128130850907,0.002950727408805694,0.002983294767372502,0.0001119378083193515,0.003984461804976072,0.0001111124399165614,0.003051592601742546,0.006657578496825551,0.002748108279416748,0.006430658930558289,0.005004934496008775,0.0030304218374612303,0.001582486675828966,0.00012715918310810922,0.0030831537275099216,0.0031346059137063557,0.0031377366966214328,0.0001289887886005843,0.0031971051247981037,0.003229368593699758,0.0031494204270044778,0.00013154034200437375,0.00013271715619695348,0.0032522746147379458,0.0032474016162116165,0.00011398502555753124,0.0031409282906926183,0.00012657880399020196
293,293.0,0.9860413905483788,1.0018691043434065,0.006631887398003879,0.00010448479233800662,0.002448927396934668,0.001808870371280827,0.0001222773294827585,0.0032204899411398605,0.9984902447426737,0.9929641445632243,0.9956763619179507,0.9959408200011017,0.9949225862468574,0.9959310833917052,0.9926826863172197,0.9943944416233782,0.9946523897527341,0.9927229434730872,0.9949413320373902,0.9926931245609797,0.9920847451497565,0.9938200733063459,0.9961629245690619,0.9992186373162966,0.9927231993821805,0.9965546728814816,0.9910303562192689,1.0006827464642956,0.9904558890890365,0.9905820052540181,0.997851104185225,1.0009126970848385,1.0017122699011283,0.9889224861344397,0.9889789456220992,0.9981762387766463,0.9924664764767877,0.9991438600041406,0.00010701527202229926,0.002657317384503225,0.0027339623214258065,0.002963932230891996,0.0029939602803875304,0.0001054740433437031,0.003969253100939771,0.00010448479233800662,0.003058791321840174,0.006631887398003879,0.002747399405325409,0.006412105494971099,0.004981647573410928,0.003047879044717155,0.0015772430945491618,0.00011960778054992455,0.0031038356822964373,0.003116656885122243,0.0031602085872814755,0.00012053731106446107,0.0032204899411398605,0.003250352302360461,0.0031305069341417886,0.0001222773294827585,0.000123378321555153,0.003278418050973145,0.0032736407275163145,0.00010773727242122829,0.0031287278242523387,0.00011909419921235528
294,294.0,0.9859712821390116,1.0019223340046464,0.007020591237081439,9.73705252397831e-05,0.002577591843571823,0.0019180709793224842,0.00011314205374776741,0.003390735615725514,0.9983392229352542,0.9917316934935718,0.9944402955948689,0.9946519017667887,0.9936321077246513,0.9958025318626257,0.991183437794751,0.9942714024788498,0.9933572093419654,0.9907924649336067,0.9937330657328785,0.9907874301858937,0.9904213033373814,0.9925093709670514,0.9952367773860905,0.9990813806827761,0.9914024687342072,0.9952235487048667,0.9896986113553594,1.0005587790256103,0.9891132855900748,0.9892344892065152,0.9965192927072268,1.0007992708386968,1.0016000567654075,0.9875722507024186,0.987627475410041,0.9980375932629865,0.9911272869041072,0.9990059799949651,0.0001007718477434679,0.0028119740738381063,0.002869400632540571,0.0031151055040916815,0.003143290985800243,9.842190614008111e-05,0.0042028939096595405,9.73705252397831e-05,0.0032043165213726773,0.007020591237081439,0.002864073617270693,0.006796514196977311,0.005267077742031852,0.0032063616929510854,0.0016470267369644673,0.00011157751514635374,0.0032679722382678716,0.00329367298438362,0.003327717246245379,0.00011196869305779419,0.003390735615725514,0.0034184812468730803,0.0033074408188711957,0.00011314205374776741,0.00011417262189500746,0.0034535314276448095,0.0034484504176934307,0.00010086122992281792,0.0033117162947380553,0.00011112377323898158
295,295.0,0.9858974462786299,1.00196139897493,0.006781943942783213,8.821149456324187e-05,0.0024748528132948876,0.0018514384916481152,0.0001025345416449323,0.003243736456255787,0.9981965718351032,0.9903694214508024,0.9930091255218427,0.993160073137148,0.9921343803350142,0.9956849194565042,0.9895026122887951,0.9941597152784742,0.9918511219212757,0.9885921292252281,0.992321138832818,0.988620811932782,0.9885321921239418,0.9909897894154448,0.9941952284821589,0.9989466639116721,0.9898677595180366,0.9937526061227956,0.9881501696744199,1.0004328777920564,0.9875499138408727,0.9876659436186871,0.9950490567251542,1.000684249750433,1.0014852796703775,0.985994317714407,0.9860507715352624,0.997906474746445,0.989647749824162,0.9988708094222613,9.150719936438297e-05,0.0027160954198260103,0.0027450296743413054,0.002980357103260796,0.003006431916928037,8.916955894938996e-05,0.004060197505952514,8.821149456324187e-05,0.0030618660074724757,0.006781943942783213,0.002730814185597153,0.00656846986518496,0.005084467711425122,0.0030683713018175786,0.0015733177367048177,0.00010109085044507884,0.0031275669665886065,0.003180227842883848,0.003184161235660662,0.00010145409557351141,0.003243736456255787,0.0032686820333969547,0.0031932544303935294,0.0001025345416449323,0.00010346753936591886,0.0033038520206914324,0.003298914306282517,9.143719521009132e-05,0.003198269790023911,0.0001006844702588089
296,296.0,0.9858209930488523,1.0019889630067695,0.006284016545066395,7.995449045308269e-05,0.002280439568645005,0.0017121649160871224,9.292395786747459e-05,0.002975443452298829,0.9982051724688253,0.9903198824169006,0.9928574335733458,0.993000789782078,0.9919708187651413,0.9957003371743407,0.9894390266389527,0.9941793162939476,0.9916792759194868,0.9884955620778104,0.9921446592129497,0.9885228169461189,0.988457865435176,0.9908202294911561,0.9941233494715042,0.9989580116433947,0.9896980087244721,0.9937037673204709,0.9879797413735134,1.000457445923506,0.9873768350087057,0.9874939155472547,0.9950020002066409,1.0007146758605734,1.0015160426168477,0.9858209930488523,0.9858768046584546,0.9979169691928754,0.9895992970006297,0.9988818057007941,8.296804617052752e-05,0.0025142927208466797,0.002522632291993771,0.002736867401591453,0.002761226878060428,8.083548146857164e-05,0.0037587788403166036,7.995449045308269e-05,0.002811810360084191,0.006284016545066395,0.0025055441295192275,0.006083677369541732,0.004707377746933979,0.0028153563996056188,0.0014456157578334253,9.158778420732454e-05,0.002869080119685085,0.0029429723769855594,0.002920700516102887,9.191277560966513e-05,0.002975443452298829,0.002998787144373793,0.002954183952983033,9.292395786747459e-05,9.37659446590966e-05,0.003030671317560897,0.003025835745952734,8.290096679574255e-05,0.0029602448734103747,9.122167137199658e-05
297,297.0,0.9857433254461363,1.002007689852676,0.006066206048186136,7.274781079741151e-05,0.002173569243901015,0.0016458847889337437,8.46836720922011e-05,0.0028386937369301326,0.998284520133496,0.9910979902850493,0.9935324238446459,0.9936942407224938,0.9926675441247481,0.9957779517494251,0.9904024450538882,0.9942590732905873,0.9923752493900262,0.9897735720604162,0.9927742945013347,0.9897690094839084,0.9895389514950644,0.9915135429657158,0.9946590816001942,0.9990400665681646,0.9904032954610559,0.9945455494121537,0.9886906310474992,1.000557995674372,0.9880933803646317,0.9882180790007913,0.9958361776222198,1.0008200210607714,1.0016220423012838,0.9865428440877628,0.9865954949558942,0.9979956985862949,0.9904432954418217,0.9989637935553287,7.542790884730016e-05,0.0024215341279172774,0.0023914570783034115,0.0025894513022088343,0.0026133289471373332,7.350579536692317e-05,0.0036211649950645152,7.274781079741151e-05,0.002659936528394683,0.006066206048186136,0.002365205006224831,0.0058670750506959,0.004534127044817902,0.002658267176969802,0.001371219140358859,8.327112486542091e-05,0.002707675150327921,0.0028312336112582513,0.0027553951901547343,8.365043760245949e-05,0.002806657156066824,0.0028295201754048715,0.0028386937369301326,8.46836720922011e-05,8.547719903115528e-05,0.002858386426290268,0.002853009109499512,7.535790436200121e-05,0.002850480654586013,8.293180726755828e-05
298,298.0,0.9856670181262938,1.002020243265161,0.005968115690237185,6.744753639279065e-05,0.002114679369451501,0.0016134555202359058,7.92622135545452e-05,0.0027544573873965537,0.9983756334295583,0.9917518593917876,0.9941150495674446,0.9942843657578146,0.9932637493446402,0.9958662150310937,0.9912097564326129,0.9943494765678874,0.9929757012516838,0.9908600427969607,0.9933187306720505,0.9908279344145308,0.9904457041423238,0.9920998236095351,0.9951141375718967,0.9991264837030499,0.990995485690813,0.9952307336094468,0.9892847868259204,1.0006481770579008,0.9886919913782288,0.9888254421137792,0.9965100960775596,1.0009069240362727,1.0017086858242712,0.9871435610762511,0.9871930983823826,0.9980823460633406,0.9911502836170315,0.9990501490864395,6.990255155758446e-05,0.002375929461111407,0.0023183281403105775,0.0025046620853444337,0.0025285655770448156,6.80400713953921e-05,0.003554617148539292,6.744753639279065e-05,0.0025718685642523204,0.005968115690237185,0.002281726558067347,0.005767202727627175,0.0044497686683406075,0.0025662544900014327,0.00133210782231972,7.724195952221764e-05,0.002612180058145871,0.0027754110185270217,0.002657066487586538,7.804651413126908e-05,0.002705388791770544,0.0027276494434533526,0.00277833108637376,7.92622135545452e-05,8.005554871653052e-05,0.0027544573873965537,0.00274836331163627,6.975180689319677e-05,0.002795707341526671,7.693102176862159e-05
299,299.0,0.985594938659975,1.0020292869967373,0.0056822810450896065,6.283506594724157e-05,0.0020025454070278143,0.001533440192157274,7.385280748024804e-05,0.002595643974551157,0.9985218472966769,0.9924498984994634,0.9948444106357163,0.9950384373348605,0.9940275473680447,0.9960172869777579,0.9920719117797436,0.9945025083649603,0.9937512281207361,0.9919984600593257,0.9940499364041341,0.9919426430785886,0.9914107590767813,0.9928654807080535,0.9956719370704104,0.9992817280069696,0.9917728953614845,0.9959958363345176,0.9900712467958184,1.000816717790689,0.989488736850963,0.9896298598065625,0.9972751985768026,1.0010812049125284,1.0018831333285891,0.9879502683494511,0.9879966323963218,0.9982307643635506,0.9919070312278899,0.9992049781318716,6.521060261040118e-05,0.0022584329056509838,0.0021917864848178936,0.002365191760679671,0.002388012543448585,6.336908210113836e-05,0.0033801114929673166,6.283506594724157e-05,0.0024277454384739063,0.0056822810450896065,0.0021511615904273073,0.005488653533003948,0.004232642965583302,0.0024211495185372752,0.0012605100157791619,7.180344748442842e-05,0.0024632821108302137,0.002638356615436004,0.0025051097466855443,7.267359634562223e-05,0.0025497996516251078,0.002570473075461204,0.002639042693264569,7.385280748024804e-05,7.461001646227496e-05,0.002595643974551157,0.0025893948068242863,6.495237894427603e-05,0.0026567493013506783,7.152394297106927e-05
300,300.0,0.9855299546178306,1.0020374847999158,0.00542551899387663,5.916627359055241e-05,0.0019157398386871185,0.001465966972046945,6.825051083392442e-05,0.002487680885084827,0.998654419803118,0.9928942455554408,0.9952674106379351,0.9954795736434864,0.9944731561010027,0.9961531777005386,0.9926159739091999,0.9946377675555983,0.9942024875348345,0.9927061753441938,0.9944719970933302,0.992634500743572,0.9920203672933929,0.9933129193225676,0.9960294187055808,0.9994238399026042,0.9922275294793872,0.9964871885321471,0.9905322316826481,1.0009655190914981,0.9899565438791329,0.9901020364090823,0.9977697389884367,1.0012363612291815,1.0020385665442522,0.9884237551349166,0.988468375157711,0.9983652669450513,0.9923912901557613,0.9993460473565581,6.212901097979902e-05,0.002159166696175357,0.00209955407299708,0.002266667460107261,0.002287629542651001,5.9842343254984685e-05,0.003229657808384686,5.916627359055241e-05,0.0023245389937907846,0.00542551899387663,0.002057720401944168,0.005242973265389916,0.004040794590888898,0.002321689284295754,0.001205936342491719,6.738466032889371e-05,0.0023618502381880335,0.002522248160434549,0.0024019355235473,6.754568974282354e-05,0.002444631725279738,0.002464374046568713,0.002522981487393706,6.825051083392442e-05,6.89014320112539e-05,0.002487680885084827,0.0024823131086369526,6.147967223080145e-05,0.002540491666500345,6.714127301310984e-05
301,301.0,0.9854749335705111,1.0020475004272087,0.005807844148035805,5.757330040192165e-05,0.0020667292986259254,0.001576990778953759,6.585190121177508e-05,0.002696400917673223,0.9986196043463856,0.9923400988628311,0.9946163808524022,0.9947972469216437,0.9937924109695967,0.9961299443907067,0.991937775085811,0.9946144874006476,0.9935183311397527,0.9918315550582725,0.9938221831000141,0.9917680198981329,0.9912708052154571,0.9926176269807832,0.9955873387980668,0.9993949212002408,0.9915268213077318,0.9958955241142856,0.9898247790039417,1.0009552158023804,0.9892443805842377,0.9893849698233,0.9971791444330325,1.001240951148264,1.0020475004272087,0.9877113619449109,0.9877544484555555,0.9983371263747632,0.9917860287430079,0.999316665415989,6.228416402707651e-05,0.0023086410115476046,0.0022824325228633546,0.002467568512831329,0.0024889526709686747,5.8571078751131266e-05,0.0034550936297415183,5.757330040192165e-05,0.0025267506721759637,0.005807844148035805,0.0022327910148137176,0.0056184525834361565,0.004319722438787846,0.002533264472625691,0.0012998797958524472,6.60390706290797e-05,0.002577681832630748,0.0026954051067599213,0.0026217534494338795,6.52493287593784e-05,0.002668945808931415,0.002690242542295852,0.002696400917673223,6.515661637463772e-05,6.569618011915793e-05,0.0027150287250268285,0.0027104144112099853,6.079231534883715e-05,0.0027173987355127837,6.585190121177508e-05
302,302.0,0.9854327430886667,1.00206157122356,0.0059932112318114,5.438125097258467e-05,0.0021470701244062063,0.0016341838420076149,6.279421946151951e-05,0.002802628246049968,0.9985104035623097,0.9909266034620039,0.9931891879888545,0.9933048796341124,0.9922987342614836,0.9960405739795071,0.9902132017176132,0.9945306468495079,0.9920133520785912,0.9895995588954188,0.9924043699227274,0.9895675645512899,0.9893488608250035,0.9911033010177717,0.9945311758813281,0.999281456478126,0.990004357192688,0.9943610982439951,0.9882910890881527,1.0008536857968842,0.987702201965918,0.9878361827029275,0.9956418476374633,1.0011488901935695,1.0019575260523703,0.9861638884516336,0.9862068880571031,0.9982339974047395,0.9902512410028708,0.9992034897344491,6.007883185012618e-05,0.002374839005284714,0.0023891344171395193,0.0025851635931944594,0.002607442901385737,5.5551942398181814e-05,0.003558922663547523,5.438125097258467e-05,0.002646506447746052,0.0059932112318114,0.0023383761672854356,0.00580111512216155,0.004451830181377175,0.002658945668731147,0.0013466284921101396,6.293901450335281e-05,0.0027060391103562987,0.0027714470342480447,0.0027524691970388683,6.163449708604736e-05,0.002802628246049968,0.0028243998714365687,0.002772110040219883,6.107140732266419e-05,6.153835192509667e-05,0.0028508216786695883,0.002846527018346924,5.813921395702087e-05,0.0027954169145686185,6.279421946151951e-05
303,303.0,0.9854062507429479,1.0020802289036455,0.005585045811103636,4.9696381701916954e-05,0.001998916771731259,0.0015225252771262547,5.7394714736187905e-05,0.002610487418386498,0.9984918263334577,0.9901577916508385,0.9925057091575361,0.992583219367655,0.9915819175962601,0.996021059695545,0.989284555908315,0.994513057424325,0.9912983734664521,0.9884150824997879,0.9917434080167393,0.9883998097476833,0.988321714105132,0.9903659561919266,0.9939871310280628,0.999232292040434,0.9892613277532526,0.9935259787513698,0.9875423548981588,1.0007968156018934,0.9869494463039432,0.9870823491108088,0.99480821516389,1.001091700418264,1.001900982922008,0.985406250742948,0.9854490948110776,0.9982059121517289,0.9894167210747488,0.999154533747371,5.495033611658775e-05,0.0022092674614355616,0.0022248758135740704,0.002407120905854238,0.002428222284896071,5.074947594264195e-05,0.0033126423349989728,4.9696381701916954e-05,0.0024648096432246334,0.005585045811103636,0.0021776049878283145,0.005404838398377236,0.00414468107842006,0.0024763131800560043,0.0012519197008655522,5.7523648405661e-05,0.0025205102354324375,0.0025779381031527655,0.002563662504560491,5.653550737005873e-05,0.002610487418386498,0.0026309037429671205,0.002577603537982274,5.6109615483136836e-05,5.6544108595840944e-05,0.0026551708630694255,0.002651102655428432,5.3146700701543706e-05,0.002600132001270388,5.7394714736187905e-05
304,304.0,0.9853970117911075,1.0021035787745742,0.00529330855777068,4.6444461623815756e-05,0.0018734371807079071,0.0014361984021097026,5.327026156750046e-05,0.0024456699254681354,0.9986085330436065,0.9906149349590085,0.992891598713636,0.9929754725754631,0.9919805850589825,0.9961342901767266,0.9898479355052097,0.9946280383407834,0.9917022614455144,0.9891449445992266,0.9921208700893561,0.9891138845048343,0.9889490253202446,0.9907593565705205,0.9943224841006967,0.9993408959371496,0.9896529848044179,0.9940358685384444,0.9879348042666387,1.0009079764279034,0.9873439855084558,0.9874790306916834,0.9953272344522841,1.0012130456613209,1.0020243385959653,0.9858028867935922,0.9858435452887634,0.9983161849018103,0.9899141999024492,0.9992630508608528,5.1064102751470246e-05,0.0020865844341120725,0.002072549275612396,0.002239195169032602,0.0022591750408246427,4.727940757845881e-05,0.003131390307261585,4.6444461623815756e-05,0.002292277968578943,0.00529330855777068,0.0020198631597962047,0.005117300993187071,0.003919046911480415,0.002300471635765504,0.0011720992306579684,5.339236739529051e-05,0.002342314328587404,0.0024320190248294507,0.0023820022980233675,5.305112681463101e-05,0.002425240563324377,0.0024456699254681354,0.0024289514413223237,5.2790864040171924e-05,5.3198565685806724e-05,0.002466325733480499,0.002461864365100278,4.937909386098245e-05,0.002455594805703164,5.327026156750046e-05
305,305.0,0.9854013322393076,1.0021317261434537,0.005172910804435603,4.6186903319905416e-05,0.0018145379020284942,0.0013973805883143455,5.290100140941109e-05,0.002363155696650681,0.9987210833898783,0.9912816263705776,0.9934186284953145,0.9935164476370911,0.9925270615435912,0.9962478295595395,0.9906729105932335,0.9947413309187145,0.9922554804690201,0.9902516036762914,0.9926224648707571,0.9901918280823784,0.9898745062012312,0.9912948713998276,0.9947763721359116,0.9994522300996814,0.9901920120755792,0.994754573920574,0.9884737635848074,1.001029460017641,0.987886705466404,0.9880272526536392,0.9960473596782661,1.0013451202129646,1.0021575314656672,0.9863455753741229,0.986383924649639,0.9984300037999058,0.9906378532262431,0.9993748251143002,5.008722019715752e-05,0.002029308994184268,0.0019992862907486117,0.002155960310336669,0.002176863506740503,4.677272972294685e-05,0.0030490826054626738,4.6186903319905416e-05,0.002209326472214882,0.005172910804435603,0.0019424301849504464,0.004995390185528979,0.0038173221245859446,0.0022122258489783117,0.0011362395684599094,5.239378969081156e-05,0.0022537710788424737,0.002363155696650681,0.0022918256302977575,5.290100140941109e-05,0.0023337424033113043,0.0023556698281410123,0.0023575303410805918,5.285614165152196e-05,5.32317987974243e-05,0.0023732850776466584,0.0023678985116758126,4.8519613294773094e-05,0.0023876967613152807,5.226563718249615e-05
306,306.0,0.9854142057808115,1.0021647763173926,0.005028991705651856,4.821631377545402e-05,0.001760611728994271,0.0013551885745198891,5.604891037489356e-05,0.002293239252919694,0.9987515168241449,0.9918606557138375,0.9938823981054512,0.9939886129112996,0.9930013297023198,0.9962682390913982,0.9913900096322207,0.9947609688246908,0.9927280395315787,0.9912158327035705,0.9930436904437966,0.9911323501207856,0.9906786574216375,0.9917626945414242,0.9951452807704136,0.9994731696248333,0.9906624068588311,0.9953754325441997,0.9889470812674962,1.0010604702568566,0.9883668842582161,0.9885154410091193,0.9966643849965211,1.001381368400062,1.0021939858406406,0.9868291210663823,0.9868643523358213,0.9984551035945921,0.9912670990311677,0.9993959244415093,5.133390067150018e-05,0.001967518791033954,0.0019358215161960613,0.002085783525939606,0.0021078274631645337,4.863071123859914e-05,0.002958547846449713,4.821631377545402e-05,0.0021406872936154046,0.005028991705651856,0.0018808770421041942,0.004852916160922628,0.0037046290305446056,0.002139546982745768,0.0011068879204562095,5.408911335164174e-05,0.0021813055428701175,0.002294111631449103,0.002218808758876295,5.558010015931558e-05,0.0022603457123606114,0.002283345249520527,0.0022884488163959246,5.604891037489356e-05,5.640796942541495e-05,0.0022993861429369726,0.002293239252919694,5.0017721037440894e-05,0.0023150841962641805,5.391654737595216e-05
307,307.0,0.9854306261088843,1.0022028346034997,0.0046987074941184,4.712818497954015e-05,0.0016478432626298182,0.0012657936845329948,5.559861751912665e-05,0.0021442587750529836,0.9987902962681655,0.992417697780092,0.9943727145688736,0.9944939001808522,0.9935071370883761,0.996293881866962,0.9920795518042652,0.9947863606427645,0.9932318244068995,0.9921344567983086,0.9934967331453017,0.992030377092254,0.9914527795435919,0.9922744471117639,0.9955231122525611,0.9994991586455001,0.9911806567701469,0.9959668187953711,0.9894714895417619,1.0010759167805314,0.9889012654825203,0.9890566529906997,0.9972544095246105,1.001391290512175,1.0022028346034997,0.9873707403912186,0.9874034902596213,0.9984852800222501,0.9918695508094286,0.9994219695600084,4.969443797069062e-05,0.001837908078981856,0.0018123328230108377,0.0019530987953791637,0.00197384044365978,4.748818397926543e-05,0.0027638698821009543,4.712818497954015e-05,0.0020048941037906186,0.0046987074941184,0.0017618734755932264,0.004533696129720782,0.0034604329120478,0.0020037023116444516,0.0010375706754716502,5.265917557764646e-05,0.0020432069783565257,0.0021442587750529836,0.0020787146370459765,5.465217293459492e-05,0.0021178659909452642,0.002139972137669768,0.002139290347055565,5.559861751912665e-05,5.5998447924869615e-05,0.0021542743139368885,0.0021484514207174735,4.8619320866268786e-05,0.0021630419130698013,5.245569777277714e-05
308,308.0,0.9854455869167902,1.002245494949993,0.004750887032514463,4.3205319167512254e-05,0.0016790375046003383,0.0012863729067896712,5.120834662899272e-05,0.0021946754955274677,0.998775859820756,0.9924475071478595,0.9943896229249077,0.9945076555622038,0.9935234044884187,0.9962763135647403,0.9921302804943642,0.9947681827730205,0.9932435621283895,0.9922334525530527,0.9934934876126823,0.9921206598677175,0.9915254410500234,0.9922935786630039,0.9955308504281809,0.9994785382846192,0.991206413705633,0.9959804037816266,0.9894991684245903,1.0010507747824655,0.9889352162623637,0.9890957418975527,0.9972544692661196,1.0013625423612305,1.0021744816740368,0.987407187095298,0.9874394206724437,0.9984680905446383,0.9918963413027968,0.9994020475405653,4.587105251520287e-05,0.0018640296547987175,0.0018597726248945126,0.002008305629228697,0.002026715189207198,4.359841162065335e-05,0.0028000558262466124,4.3205319167512254e-05,0.0020579688021950433,0.004750887032514463,0.0018117922781861117,0.004589177693917651,0.003501239201616704,0.002061835798637211,0.0010528668195283308,4.862792977404414e-05,0.0021000996264019787,0.0021752279779675256,0.002135997815408768,5.032898931180417e-05,0.002174027101127414,0.0021962929970968307,0.0021712934651128453,5.120834662899272e-05,5.1593761022068793e-05,0.002207993587756841,0.002203195767283448,4.48028736880925e-05,0.0021946754955274677,4.843806962741101e-05
309,309.0,0.9854540818977932,1.002290305869533,0.005111914355796526,3.9640145109219915e-05,0.0018132496721298254,0.0013904315522343896,4.7221030906271365e-05,0.0023760673265187625,0.9987212827005926,0.9915879590134432,0.9935688596464484,0.9936510358582055,0.992667433047797,0.9962296654432377,0.9910905717470311,0.9947191666175826,0.99238138247917,0.9909100309952263,0.992680466202544,0.990810337332584,0.9903882943896309,0.9914221028229614,0.9949065279757497,0.9994161324481385,0.990332090641906,0.995044532238525,0.9886182014265246,1.0009894753986008,0.9880487648023939,0.9882058277238341,0.9963146596174998,1.0013025581638175,1.002114451765153,0.9865150766338859,0.9865474177460474,0.9984171749679593,0.9909607745329839,0.9993395516918725,4.2562996647631825e-05,0.002017372843083113,0.0020116990951677006,0.002178752087857204,0.0021943181154886675,4.009114996946084e-05,0.003023430874663985,3.9640145109219915e-05,0.0022261591046006898,0.005111914355796526,0.001960747380174066,0.004944079489763878,0.0037729544634715418,0.002239431917958022,0.001133924027076515,4.542438414595605e-05,0.0022783462124981962,0.002356577959233837,0.0023165095437737556,4.668126458025474e-05,0.002354991279991183,0.002378024656191353,0.0023534979123211526,4.7221030906271365e-05,4.75070116105159e-05,0.0023883756887176162,0.0023844170858269755,4.152109991559796e-05,0.0023760673265187625,4.5249660835079116e-05
310,310.0,0.9854511047451571,1.0023343045158892,0.004957242151594681,3.6875868566323385e-05,0.0017564236813192326,0.0013490336784044111,4.401615272150913e-05,0.002299037743122452,0.9985967624364627,0.9905919024549101,0.9925994771966002,0.9926363026087182,0.9916542430037236,0.9961147424412251,0.9898769686331585,0.9946057883017388,0.9913650357827452,0.9893330967968672,0.9917335450248629,0.9892568776562315,0.9890509343793085,0.9903947125270979,0.9941611658580394,0.9992867303402562,0.989298931197507,0.9939649661982904,0.9875752064104654,1.0008558666207579,0.9869978781503553,0.987152362437112,0.9952377189704678,1.0011694545293661,1.0019808246215018,0.9854513097496866,0.9854851841829574,0.9982950652383572,0.9898775120726439,0.9992101512528226,3.9573239616896714e-05,0.0019625212212697495,0.0019428264869601108,0.0021070665177033683,0.002120067443216899,3.726029863561478e-05,0.0029374421619854305,3.6875868566323385e-05,0.0021492761868543587,0.004957242151594681,0.0018915764197318821,0.004796291678285904,0.003661953278709695,0.0021672209311712153,0.0010980737702510407,4.223199607305339e-05,0.002204333502101274,0.0022938081057803325,0.002241051538446382,4.341605721175642e-05,0.002277419272331224,0.002299037743122452,0.0022909411868260884,4.401615272150913e-05,4.4293394627273694e-05,0.002309036899004714,0.002305579824129734,3.855316935208021e-05,0.0023116531832920026,4.207076000391461e-05
311,311.0,0.9854316491521465,1.0023745280428318,0.004593633432653177,3.60658185150365e-05,0.0016174678584271601,0.0012458793718361986,4.2858389725757466e-05,0.00211289424602666,0.998653330137006,0.9905451464231118,0.9925809392778494,0.992618498429455,0.9916376630007191,0.9961805878065056,0.9898329777721916,0.9946730710880423,0.9913502889050697,0.9892862783557252,0.9917183403118138,0.9892107744630974,0.9890122594940479,0.9903771344502894,0.9941607076484492,0.9993460269787838,0.9892808899302857,0.9939212135308764,0.9875552862157039,1.0009099390066403,0.9869793825193319,0.98713646386521,0.9951959079037062,1.0012235193115369,1.002034503593472,0.9854316491521464,0.9854649530506745,0.9983568789512606,0.9898280226957265,0.9992698829324229,3.84395693894714e-05,0.0018145779100795078,0.0017808735000225712,0.0019303413070216153,0.0019428103261478267,3.6343937575270514e-05,0.0027177967861831175,3.60658185150365e-05,0.001969982691955517,0.004593633432653177,0.0017323138292171046,0.004442092188033726,0.0033889703010564717,0.001984113355834596,0.0010117198892222662,4.038704053268428e-05,0.002017897613365382,0.002121318938150035,0.0020510569252854037,4.1752956610059276e-05,0.002084290890785461,0.0021043669432383046,0.0021193782087930058,4.2858389725757466e-05,4.320758628319749e-05,0.00211289424602666,0.0021095088751573025,3.7337578806359536e-05,0.002137453600006616,4.025111714131235e-05
312,312.0,0.9853924762875071,1.002408013604131,0.00441645027247628,3.4861754679013886e-05,0.0015309426925735373,0.0011901154641085012,4.174498329311901e-05,0.0019720933263814057,0.9986909739200487,0.9911733828529603,0.9930316969264051,0.9930826364781619,0.9921025608713794,0.9962120987542539,0.9906080717054837,0.9947033108796716,0.9918134235865462,0.990321317065893,0.9921279409054915,0.990223240806625,0.9898792781389748,0.9908397722143172,0.994551787015066,0.9993784829822755,0.9897461360339347,0.9946039921358961,0.9880205849564797,1.000950278788681,0.9874484480281543,0.987606675110673,0.9958743665396601,1.0012684120912494,1.002080611593111,0.9859046016087059,0.985936519491934,0.9983927434880446,0.9905059424273025,0.9993030415551913,3.71044411831018e-05,0.0017354796627914771,0.001668754537102857,0.001806048219585028,0.0018186040846848855,3.510065623140247e-05,0.0026031038130588597,3.4861754679013886e-05,0.0018440650853816017,0.00441645027247628,0.0016173413897747773,0.00426587073723206,0.0032477063855027273,0.0018532496396965665,0.0009567065522002398,3.8541979771304137e-05,0.0018843445686993075,0.0020285279136151003,0.0019145535185318802,4.021377003878361e-05,0.0019458435443465453,0.0019656451797600166,0.002026999576971894,4.174498329311901e-05,4.212995259279077e-05,0.0019720933263814057,0.0019682931109513612,3.5992123089021205e-05,0.002044477337976399,3.8432659606338964e-05
313,313.0,0.9853374172219096,1.0024317983535567,0.00430591599348122,3.213810790205471e-05,0.0014691150837598005,0.0011543078905005214,3.860450403639405e-05,0.001870187142832292,0.9987806997614807,0.9916898597456563,0.9934218799652348,0.9934801918572751,0.99249880624681,0.9962978749432404,0.991254481114498,0.9947905086190614,0.9922095021509182,0.9911991213731811,0.9924767505492188,0.9910776805958426,0.9906038165389233,0.9912289500539723,0.9948941697517996,0.9994575433874325,0.9901370531598788,0.9951643989673974,0.9884122149642213,1.0010308113002047,0.9878410838584815,0.9880047364302175,0.9964355607965744,1.0013506308496831,1.0021633119704156,0.9862958134125589,0.9863263134492345,0.9984791882223444,0.9910677154166941,0.9993820090124255,3.4458002303678564e-05,0.0016827093242004667,0.0015860808056377723,0.001713810767563626,0.0017259644576096134,3.236380124724792e-05,0.0025278543622834805,3.213810790205471e-05,0.001748911702722071,0.00430591599348122,0.001528066133215976,0.004154751293226533,0.003155788671378628,0.0017562688042557458,0.0009145928700419926,3.544985278967173e-05,0.0017856903894994166,0.0019643754214582875,0.001814187162280882,3.7087872519660125e-05,0.0018449921724172159,0.0018653245788620362,0.0019623353541432954,3.860450403639405e-05,3.8960980397863756e-05,0.001870187142832292,0.001865790156163961,3.326900482979501e-05,0.0019821671208795177,3.535570261362708e-05
314,314.0,0.9852720705015071,1.0024429194448792,0.004079698289003299,2.9275043182023082e-05,0.0013799288059470716,0.001090792738831555,3.508462860258203e-05,0.0017482934246010621,0.9989270195571924,0.9922540272151925,0.9939161334528684,0.9939930678026885,0.993010915362005,0.9964428216590013,0.991943852965447,0.9949349057387853,0.9927216042472065,0.9921049120587223,0.9929422237191007,0.9919628793878621,0.9913694919023214,0.9917437817347622,0.9953167147478718,0.9996043845725278,0.9906592002588072,0.9957733298698443,0.9889399753854269,1.0011801512612832,0.988377665528095,0.9885455005036118,0.9970478866986661,1.0015038593812673,1.0023176182151998,0.9868416376903185,0.9868693282906316,0.9986256573554911,0.9916783402895015,0.9995283036062327,3.153968805162622e-05,0.0015879895856966897,0.0014821929298557313,0.0016001565632020713,0.0016115530677467968,2.9482506819549328e-05,0.002388505734186725,2.9275043182023082e-05,0.0016318903412556862,0.004079698289003299,0.0014219904365273162,0.003933846878589093,0.0029841601894966116,0.0016393753040282084,0.000856423410357309,3.227323443887895e-05,0.001667342129741958,0.0018508292842540645,0.0016941991738216834,3.371791097022693e-05,0.0017241693202318432,0.00174428526919196,0.0018479431227258363,3.508462860258203e-05,3.5401528938473054e-05,0.0017482934246010621,0.0017437298740870329,3.0352556403834668e-05,0.0018699739343325038,3.218881807148924e-05
315,315.0,0.9852020346724518,1.002438414031868,0.0038269224201455806,2.6696511135936656e-05,0.0012961094846828745,0.001024244366144856,3.212195554343932e-05,0.0016424745216407188,0.9990434776645986,0.9923133048076327,0.9940176847143963,0.994100223479937,0.9931247652292072,0.9965704097263218,0.9920260993061188,0.9950629399780804,0.9928425220474606,0.9922304425623625,0.9930578845360555,0.9920829894762816,0.991470443699078,0.9918587507825173,0.9954145579677472,0.9997240316309658,0.9907791776263272,0.9958294730706093,0.9890644825717603,1.0012983307553622,0.988510312649108,0.9886793367008815,0.9971044699571842,1.0016245121785516,1.0024384140318683,0.9869862443827249,0.9870113119958258,0.9987445169012136,0.9917425666556335,0.9996483540191643,2.8770651613566813e-05,0.0014932520685609241,0.001392359922954228,0.0015036697380546005,0.0015138956551076664,2.686254175177253e-05,0.0022439849352129705,2.6696511135936656e-05,0.0015331123102478952,0.0038269224201455806,0.001337015053206936,0.003691899270831395,0.0027996965379391992,0.0015411087269009988,0.0008045586166099743,2.9547066489679038e-05,0.0015667966664098104,0.0017413560852291554,0.0015919883096517373,3.087433693618711e-05,0.0016198670495565107,0.0016385679278140845,0.001739254049029885,3.212195554343932e-05,3.2408338781833606e-05,0.0016424745216407188,0.0016383237265184245,2.7678532653402686e-05,0.001758752581497083,2.9468432460629325e-05
316,316.0,0.9851329082808961,1.0024183548094316,0.0038962738105321228,2.5792742666508084e-05,0.00132850809276604,0.0010462699875752656,3.1450214415992033e-05,0.0016890979297298522,0.9989956314165539,0.9914480815304475,0.9931963813390714,0.9932469433719219,0.9922687676602108,0.9965395158004309,0.9909796414041182,0.9950346037890402,0.9919811319073271,0.9908764119154015,0.9922451978676232,0.9907473310003101,0.9903180446565983,0.9909954865094229,0.9947999052807707,0.999683247287162,0.9899129566639399,0.9948848196754775,0.9881945166670878,1.0012611864047178,0.9876398654604962,0.9878074627951419,0.9961540935408646,1.0015934575764236,1.0024085491811936,0.9861179344553429,0.9861429120269266,0.9987042941076767,0.9908095694726922,0.9996073357429748,2.796558416859935e-05,0.001531664450855668,0.0014307236796674003,0.0015478725236608216,0.0015564440977108034,2.593632487842454e-05,0.002294995117621617,2.5792742666508084e-05,0.0015761145396352423,0.0038962738105321228,0.001377035807770409,0.0037643783763776956,0.002850198047278835,0.0015870609313111544,0.0008280771076750121,2.9001516894318528e-05,0.0016115224091280845,0.0017903202609267843,0.0016375592237715566,3.0332157780179232e-05,0.0016649464796503072,0.0016825706040749964,0.0017897122266763055,3.1450214415992033e-05,3.172308721876014e-05,0.0016890979297298522,0.0016851011902837938,2.6894052442370444e-05,0.0018055510540947882,2.892723408281526e-05
317,317.0,0.985070289872993,1.002394956637028,0.003890614976031642,2.481447400943361e-05,0.001330774556959157,0.0010464868282188194,3.0484185172878135e-05,0.0016958466381252727,0.9988825358221702,0.9903215027305422,0.9922298979639337,0.992246220306157,0.9912654963314057,0.9964436904141156,0.9896276326158946,0.9949415936127927,0.9909809315122405,0.9891524033010897,0.9913178574971269,0.9890479003868934,0.9888369678676048,0.9899765119430357,0.9940109376392104,0.999560031544823,0.9888858843097019,0.9936447896531865,0.9871587576235793,1.001111695862443,0.9865963830320692,0.986756837373538,0.9949043815435991,1.0014307245180558,1.0022451954384972,0.9850696723059286,0.9850942689950157,0.9985969974461326,0.9895935395618283,0.9994841226751001,2.7014187071753483e-05,0.0015359367335150203,0.0014346350924895742,0.001553956209256413,0.0015611117706981253,2.495269512370262e-05,0.002296727499642882,2.481447400943361e-05,0.001580164117635692,0.003890614976031642,0.0013810923303826323,0.003761736119676797,0.0028435415348387256,0.001593472964583849,0.0008309688245264301,2.816912156543757e-05,0.0016170311727230127,0.0017966456947949886,0.0016435765088351592,2.9484695324276625e-05,0.0016703634248153333,0.0016868011194656482,0.0017960021412582745,3.0484185172878135e-05,3.074461610855326e-05,0.0016958466381252727,0.001691931704621802,2.598798503201851e-05,0.0018113269506861926,2.8101220763191196e-05
318,318.0,0.9850197779948948,1.002383469915253,0.003615898512294759,2.262353592311776e-05,0.0012305603702824814,0.000971210253084103,2.7758354613336695e-05,0.0015610563952258285,0.9989494773196667,0.9903125038931415,0.9921737290558994,0.9921921576996815,0.9912106436278354,0.9965266657860368,0.9896226179545097,0.9950248518476427,0.990930451609562,0.9891390963628288,0.9912736570732136,0.9890321108741771,0.9888334684736886,0.989923712654499,0.9940282874129515,0.9996533637256537,0.9888357270179302,0.9936601182910024,0.9871120927532454,1.0012271316707104,0.9865474509984997,0.9867092004461542,0.9949453366338711,1.0015681896995372,1.002383469915253,0.9850197779948947,0.9850432811928287,0.9986771046121684,0.9895878917040437,0.9995772533689193,2.4589131533385147e-05,0.0014268164150270212,0.0013213035459551867,0.0014309848107834065,0.001437390282865553,2.274677187907584e-05,0.002133218178581432,2.262353592311776e-05,0.0014545388810637805,0.003615898512294759,0.0012702756066328804,0.0034955899257158567,0.0026404860200851,0.0014669679407001144,0.0007670165065942898,2.559984669385195e-05,0.0014885588847596163,0.001669042351120661,0.0015129165883837725,2.682016957168238e-05,0.0015374381508907271,0.0015522731084801234,0.0016679816067150836,2.7758354613336695e-05,2.8001824805791664e-05,0.0015610563952258285,0.0015574465827534636,2.3675751823905584e-05,0.0016822511114371781,2.554431556446888e-05
319,319.0,0.9849852834649419,1.0023913599188266,0.0034370000869409162,2.14381882236905e-05,0.0011522233553189932,0.0009185329034332319,2.6095661184119164e-05,0.001441934834808957,0.9989438066887157,0.9908746440640208,0.9926120517721666,0.9926394041985944,0.9916614972320664,0.996516769797822,0.9903253790844422,0.9950172306611511,0.9913802687550298,0.9900848724243928,0.9916706098811947,0.9899525386925007,0.9896189885817085,0.9903772842597379,0.9943783475987374,0.9996430968780292,0.9892947961725136,0.9942580053075968,0.9875744875148237,1.0012078467569696,0.9870121605976381,0.9871777753133134,0.9955334971672433,1.0015417570543892,1.002355904275958,0.9854837760283272,0.9855056757463592,0.9986638474517235,0.990200301827984,0.9995667191544376,2.329117912131223e-05,0.0013484500536335032,0.0012241848844550915,0.0013246344003056045,0.0013304335736539516,2.153448441350432e-05,0.0020199769703235933,2.14381882236905e-05,0.0013457874385009976,0.0034370000869409162,0.0011718989917954292,0.003319822759879218,0.0025029120429747843,0.0013562147778570328,0.0007172107273984762,2.3967593779992053e-05,0.0013760429470868244,0.0015782138113954675,0.001397989647755862,2.5160744258839155e-05,0.0014205284758580336,0.001434550698494712,0.0015768754839998373,2.6095661184119164e-05,2.6337654130773503e-05,0.001441934834808957,0.0014384330307387347,2.2412024410728547e-05,0.0015894419989399462,2.392549324987859e-05
320,320.0,0.9849639661902292,1.0023949514189658,0.003361014967728285,2.291554234551785e-05,0.001109718627743688,0.0008929801275315222,2.7334173765600222e-05,0.0013684302902072347,0.998980242581636,0.9913527036325094,0.992948380694144,0.9929795842159035,0.9920004418487457,0.996545880571998,0.990916670670239,0.9950453808122979,0.9917151529672645,0.9908895012147593,0.9919583622731263,0.9907362178036462,0.9902793966747536,0.9907143709832094,0.9946749737914917,0.9996803189726748,0.9896325914862822,0.994762414744981,0.9879150932681247,1.0012452896053052,0.9873552599335825,0.9875279502248243,0.9960330183826674,1.001580452254819,1.0023949514189656,0.9858246424920102,0.9858445593515578,0.9986994498330167,0.9907118330435553,0.9996032416844551,2.474227712918694e-05,0.0013112322825334774,0.0011649349580701957,0.0012591269786199092,0.0012641815257419973,2.298745712264656e-05,0.00196761377761913,2.291554234551785e-05,0.0012779779179160075,0.003361014967728285,0.0011083378710591881,0.003242704370713096,0.002439569830795462,0.0012867613997745205,0.0006925280081763666,2.504052901366681e-05,0.0013058347519890017,0.0015350036977632383,0.0013263587955889805,2.6282100859148944e-05,0.0013480532669922784,0.0013619870855075635,0.0015342072265477986,2.7334173765600222e-05,2.760946385213712e-05,0.0013684302902072347,0.0013646893738742702,2.386421676820071e-05,0.001545243761615587,2.499093262092769e-05
321,321.0,0.9849512983500384,1.0023702971544133,0.0032072987560018518,2.6375569319816595e-05,0.0010539368806045705,0.0008488180229706384,3.0472038539697284e-05,0.0012933184348591657,0.9989865946094427,0.9918293114327126,0.9933862225914097,0.9934259785375985,0.9924489798384867,0.9965371580973608,0.9914986281204691,0.9950303795625224,0.9921651517401425,0.9916751598074176,0.9923683326541676,0.9915041025717843,0.9909287614754546,0.9911661823093254,0.9949982790121658,0.9996790674647509,0.9900879907962337,0.9952748950547696,0.988376146563299,1.001235366194987,0.9878214382847151,0.9879989826423401,0.996541922609431,1.0015649453063222,1.0023791221413403,0.9862919278716085,0.9863104838399749,0.9986980867808746,0.9912223766710168,0.9996011446379721,2.7795253822310755e-05,0.0012478432230725628,0.001099450767966036,0.0011878696308506933,0.0011926844106368356,2.643282372000414e-05,0.0018739144650181182,2.6375569319816595e-05,0.0012055431094651842,0.0032072987560018518,0.0010431332879888738,0.003092231721611908,0.002324278910372386,0.0012131575198684756,0.0006609342101509342,2.8015155279094655e-05,0.0012318019581586189,0.0014602588901776509,0.0012514135069651012,2.924009553975622e-05,0.0012728589491522676,0.0012864069111921145,0.001460096051086828,3.0472038539697284e-05,3.0782179175568545e-05,0.0012933184348591657,0.0012892777778367704,2.7036122414998446e-05,0.0014702215227448577,2.7963165148642252e-05
322,322.0,0.984942752123652,1.0023235022375157,0.003043603299293685,2.693090631527461e-05,0.0010023914637774,0.0008054191456626006,3.0466460785675715e-05,0.0012289746382801723,0.99899108434019,0.9920253965530333,0.9936386909063325,0.9936858885353587,0.9927113668714448,0.9965304945992377,0.9917531917006128,0.995019696397321,0.9924313707378782,0.9920437908725908,0.9926152401635016,0.9918645306215936,0.991224374999761,0.9914315833100669,0.9951536943965991,0.9996689105411298,0.9903566842854168,0.9954885218897984,0.98864939442071,1.0012182911713707,0.9880943589361056,0.9882748963854594,0.9967523979558897,1.0015396750081584,1.0023512498844203,0.9865614184645054,0.9865791343067631,0.9986947493145663,0.9914373303466153,0.9995916472585041,2.7801928913205545e-05,0.0011864079081107624,0.0010466599442874557,0.001130785327849532,0.0011355795128332935,2.6955308916127306e-05,0.0017796741117620679,2.693090631527461e-05,0.001148006199281978,0.003043603299293685,0.0009946489719882539,0.002935457753177791,0.0022053618060214526,0.0011550373009441646,0.0006277702378321961,2.8080057938536935e-05,0.0011724058570356992,0.0013894839688440204,0.0011907364622718369,2.919276999617981e-05,0.0012104137423336217,0.0012229176791981493,0.0013901608552882104,3.0466460785675715e-05,3.0772614002681614e-05,0.0012289746382801723,0.0012252454154140862,2.7199670649085496e-05,0.0013969733291073724,2.803987464944519e-05
323,323.0,0.9849337996903528,1.0022681848740222,0.0032476769676371225,2.5028771403888837e-05,0.001069937840967446,0.000862586275742206,2.961660820736605e-05,0.001300447506206697,0.998826909891812,0.9915373192212693,0.993226182688321,0.993256916409201,0.9922780766459249,0.9963577013361836,0.9911672664409517,0.9948452365299763,0.9919942442670473,0.9913164471302188,0.9922099551024008,0.9911440333577003,0.9905892693040547,0.9909920999566008,0.994766019967723,0.99948569239694,0.9899149800220127,0.9949468703146331,0.9882051973591858,1.0010260262506476,0.9876449116199354,0.9878206703244916,0.9962007073705444,1.001339983311379,1.0021507128583147,0.9861092010385163,0.986126298139656,0.9985256792235979,0.9909097804166522,0.9994092971128559,2.6177854695359074e-05,0.0012830584438354954,0.001113002390780939,0.0012015522487515019,0.0012065470989480432,2.508841695061413e-05,0.00191255243123128,2.5028771403888837e-05,0.0012177429399467816,0.0032476769676371225,0.001056580820216042,0.003136942242426018,0.002358292464961562,0.001228865483596224,0.0006691049970836666,2.659360505192297e-05,0.001246402141176659,0.0015104691679136595,0.0012651925953189906,2.8162848546256144e-05,0.0012840250306573378,0.0012969747889803168,0.0015147623594471344,2.961660820736605e-05,2.9904860906920995e-05,0.001300447506206697,0.0012974245859330592,2.550180815343527e-05,0.0015078860282813496,2.6557721777724387e-05
324,324.0,0.9849199132294224,1.0022179632696813,0.003360229119488449,2.3475308425023085e-05,0.001106809585328531,0.000894548383774756,2.940640901277924e-05,0.0013404887880812289,0.9988319939836149,0.9906794296370778,0.9924353352916608,0.9924370273998137,0.9914557151454633,0.9963755456561907,0.9901215586663576,0.9948622675362497,0.991171266528252,0.9899593597970135,0.9914513271384738,0.9898082638789901,0.9894391551813085,0.9901601076869866,0.9941873929019821,0.9995025050289547,0.9890759095386911,0.9940210221735836,0.9873612805071381,1.0010495398444397,0.9867963755023834,0.9869689230392213,0.995278157192517,1.0013719862091512,1.0021840102148905,0.9852577118323078,0.9852745187610263,0.9985414562702429,0.989982397550365,0.9994265715930195,2.4776708817856082e-05,0.0013404887880812289,0.0011475713670230927,0.001237684989260922,0.0012429217443500435,2.356752094366106e-05,0.001988745137099463,2.3475308425023085e-05,0.0012522160557770132,0.003360229119488449,0.0010861844605843877,0.003248876832775499,0.002443551861168973,0.0012672721422676558,0.0006914994346714299,2.5468901523724224e-05,0.0012849197861170647,0.001581808584726738,0.0013038882685501283,2.7581245933542336e-05,0.001322735983172093,0.0013361369969527442,0.001586866155216588,2.940640901277924e-05,2.9682434968560557e-05,0.0013382651380153302,0.0013358240318564996,2.411686018813325e-05,0.0015730898976131016,2.5435395274206524e-05
325,325.0,0.9848965649201439,1.0021864556302427,0.003126088308526741,2.151580257067318e-05,0.0010263417990390173,0.0008315000288362038,2.7240173263750237e-05,0.0012453697915823746,0.9988151852244517,0.9903116062119424,0.9920887534646392,0.9920817584825027,0.9910994744169404,0.9963707305222432,0.9896736245378212,0.9948568512186079,0.9908147670534971,0.9893766789309154,0.9911208159732102,0.9892341892803745,0.9889480622844025,0.9897999163407222,0.9939329037989344,0.9994948339973735,0.9887155783903634,0.9936278371459762,0.9870003643660222,1.0010486240525192,0.986434721231979,0.9866061045969704,0.9948868010155666,1.0013748726756908,1.0021864556302427,0.9848965649201439,0.9849124509707335,0.9985336077549962,0.9895861509777892,0.9994187969312345,2.2497330595175023e-05,0.0012453697915823746,0.001062925664051192,0.001145663548809681,0.0011506878761679503,2.1580451735255458e-05,0.0018482365490154697,2.151580257067318e-05,0.0011587276169160246,0.003126088308526741,0.0010039405955986527,0.0030217720205472517,0.0022708963005204376,0.001173105782056967,0.0006386766670286695,2.3298546100547398e-05,0.0011893562187735487,0.0014674935068252366,0.0012066617876757262,2.534789750053359e-05,0.0012241188678150667,0.0012365161699080093,0.0014701182060543022,2.7240173263750237e-05,2.7500750280284425e-05,0.0012382457481035123,0.0012360435295908853,2.200344902045031e-05,0.0014613590238638605,2.3265790672290175e-05
326,326.0,0.9848605389263535,1.0021831066025686,0.002962204668490596,1.9562838433455642e-05,0.0009593586482477833,0.0007851386341438085,2.4778440904505155e-05,0.0011725589485903013,0.9987544785356332,0.9906360763036022,0.9923602313627436,0.9923627028536014,0.9913808738159773,0.9963073360512651,0.9900762815186304,0.9947926920500831,0.9910980969516475,0.989920526954181,0.9913771855931053,0.9897628179726959,0.9893971790335004,0.9900784329343069,0.9941179836035409,0.9994283572491129,0.9889971195301187,0.9939797528164847,0.9872821478631421,1.0009847266701197,0.9867155792226247,0.9868868236202107,0.9952389793362637,1.0013123262623491,1.0021244153089919,0.9851756636803704,0.9851909666519849,0.9984709919854418,0.9899397871983542,0.9993520992936523,2.047823418941569e-05,0.0011725589485903013,0.0009843757705746735,0.001059868616889587,0.0010645482153700512,1.9616957539098776e-05,0.001744222032722479,1.9562838433455642e-05,0.0010715715039051597,0.002962204668490596,0.0009254682059601716,0.0028601541293232077,0.002145213793176464,0.0010847982410681631,0.0005952970477698201,2.121920929201178e-05,0.0010999635108739547,0.001379390945328254,0.0011160935852522617,2.3060798827935372e-05,0.001132138227428143,0.0011441620386328944,0.0013809612819602904,2.4778440904505155e-05,2.5014297617406554e-05,0.001144652647918491,0.0011423554931664923,2.0020162116461607e-05,0.001375825899537091,2.118370457467289e-05
327,327.0,0.9848138673501055,1.0022006665979781,0.0028802261777428383,1.7787146975577333e-05,0.000919070774135235,0.0007606657316216929,2.255113083496616e-05,0.0011320022816200435,0.998752073185581,0.9910925671860308,0.9927634237372607,0.992777716286587,0.9917974443542048,0.9962998761028259,0.9906436028007025,0.9947843215082364,0.991517161040256,0.9906985492882887,0.9917575173453438,0.9905184789092365,0.9900304088694752,0.990493121029732,0.9944138286764407,0.9994169116580787,0.9894160068297968,0.9944645694759976,0.9877028559276798,1.0009745416066456,0.9871416101135115,0.9873170347574305,0.9957169941300988,1.0013010162121934,1.002113326633029,0.9856042318090245,0.9856169985652096,0.9984636151883198,0.9904383957357111,0.9993410327290472,1.868027606665088e-05,0.0011320022816200435,0.000935039716312899,0.0010047738612090277,0.001009199128651676,1.78349674606912e-05,0.0016867139864780204,1.7787146975577333e-05,0.0010152885326502896,0.0028802261777428383,0.0008731897966043737,0.0027777545977329065,0.002076637490733509,0.0010277012146531332,0.0005679325184580015,1.934493676681614e-05,0.0010420587664254515,0.0013286775960841813,0.0010576624164663228,2.0991264249682394e-05,0.0010730127619081491,0.0010853130524272553,0.0013288004204237988,2.255113083496616e-05,2.2765043269585922e-05,0.001084157921514212,0.001081646567034375,1.823512377838396e-05,0.0013268393111974183,1.9305218326830335e-05
328,328.0,0.9847598942780084,1.0022277124689054,0.0027615928639177644,1.610725302225821e-05,0.0008762491421448685,0.0007280732868453721,2.046131795498475e-05,0.001078614721989766,0.9988125668407757,0.9915269326752246,0.9931228866805688,0.9931462039205049,0.9921700447070319,0.9963589779870323,0.9911761508832799,0.9948412289660183,0.991889971032765,0.9914161680854926,0.9920886016840842,0.991218451458236,0.9906242549028281,0.9908658473121418,0.9947147992497349,0.9994801690222737,0.9897920728695652,0.9949230287401128,0.9880826230655985,1.0010367094562764,0.9875249256125797,0.9877055309154559,0.9961657509998131,1.0013585724718133,1.0021694673902506,0.9859889055356216,0.9859992935519127,0.9985229673980754,0.9909077674118033,0.9994037239451261,1.6941663546704286e-05,0.001078614721989766,0.0008915013893588863,0.0009564582119381057,0.0009609158699122009,1.6139783062431737e-05,0.0016093989482350358,1.610725302225821e-05,0.0009667480536685718,0.0027615928639177644,0.0008294536439501691,0.002661547341215308,0.0019839481665567087,0.0009782484674541946,0.000538868515524138,1.751800857099885e-05,0.0009920651115464848,0.0012647612167403209,0.0010074475844742286,1.9014759533120776e-05,0.0010220983600291683,0.001034472327823406,0.0012638161426724661,2.046131795498475e-05,2.0667525731493398e-05,0.0010319341954635821,0.001029300707492066,1.6508239789774186e-05,0.0012634442606495636,1.747961252214506e-05
329,329.0,0.9847019637966706,1.0022528210677843,0.0025651024699966337,1.7192504169348896e-05,0.0008152763270093811,0.0006753872272633524,2.224585722283208e-05,0.0010012403221049465,0.9989026078808728,0.9918415940786998,0.9934219195085098,0.9934571604562975,0.9924842240301907,0.9964503008539035,0.9915707006302859,0.9949327951579297,0.9922082224361437,0.9919627837637308,0.9923847961184048,0.9917527769529392,0.9910673199804422,0.9911828203039732,0.9949643380750676,0.9995757649412828,0.9901150083929424,0.9952500281698681,0.9884107767776994,1.0011268757858296,0.9878538548156374,0.9880379026358138,0.9964793619897112,1.0014441287850517,1.0022528210677843,0.9863180481961058,0.9863275186261912,0.9986137684254771,0.9912475619596334,0.9994984809998231,1.7520674802936224e-05,0.0010012403221049465,0.0008293514463542763,0.0008895424480971821,0.0008939752578775158,1.7192504169348896e-05,0.0014943097427396368,1.728331119047316e-05,0.0008996775004522088,0.0025651024699966337,0.0007716269709915855,0.002472337113786812,0.0018420501195434713,0.0009101994568152419,0.000502360644489231,1.875856081179389e-05,0.0009231076204001586,0.0011747965740708242,0.0009375852211906399,2.053223886521436e-05,0.000951205487094765,0.0009629955988339697,0.0011743417694429687,2.224585722283208e-05,2.2506834832455445e-05,0.0009600263578223917,0.0009575734783388039,1.7353543709198793e-05,0.0011727973084344869,1.8693375799423625e-05
330,330.0,0.9846434199927002,1.0022671122427633,0.002534926884055439,1.82332542431812e-05,0.0008090664477059215,0.0006682192250941531,2.3921755556871676e-05,0.0009963202873745735,0.998809418755666,0.9915945660463485,0.9931530942253753,0.9931733793720674,0.9922060551949615,0.9963622406801664,0.9912754041957763,0.994844163651184,0.9919303032613487,0.9916018539451664,0.9921206934087857,0.9913943072590652,0.9907497034692252,0.9909002207559946,0.9947485865804394,0.9994840690499132,0.9898304811896715,0.994977515040728,0.9881241778756543,1.001036605996334,0.9875674581712605,0.9877512953131666,0.9962023241639456,1.0013599042524066,1.0021698900378673,0.986034575712529,0.9860423915151139,0.9985221165562767,0.9909734740339393,0.9994069753044703,1.82332542431812e-05,0.0009963202873745735,0.0008216253002465195,0.0008817219441241708,0.0008864370658595998,1.8280220605053516e-05,0.001484320255539415,1.8487582161904456e-05,0.0008919439893001281,0.002534926884055439,0.0007646861249740634,0.002445382472412958,0.001824303205775411,0.0009031048801073765,0.0004998842184179051,2.004876150970606e-05,0.0009159624624903718,0.001170094861381735,0.0009298499933701642,2.203519014729559e-05,0.0009433876710368256,0.0009548720161066016,0.0011705738573863675,2.3921755556871676e-05,2.4215272085491186e-05,0.0009522424797652833,0.0009501887803337684,1.825755267889838e-05,0.0011667313682488306,1.9953723881725887e-05
331,331.0,0.9845876069527064,1.0022718778248527,0.0025884829548495133,1.6696599194905042e-05,0.0008283395331849057,0.0006841341013759207,2.177005817640681e-05,0.0010222523949394572,0.9987863379320101,0.9907674729809606,0.992357117638365,0.9923445339966573,0.9913774403987604,0.9963505903238024,0.9902679017178747,0.9948331115756507,0.9911008817826407,0.9902987795627101,0.9913490636086502,0.9901115785754628,0.9896416329163763,0.9900555774373203,0.9941566913637164,0.9994533998906564,0.9889740393045028,0.9940695869784164,0.9872578150136715,1.000997140481697,0.9866901533291975,0.9868689377028038,0.9952897470159077,1.0013167276829602,1.0021247333057508,0.9851462881007514,0.9851553378897194,0.9985033544520348,0.9900746392354292,0.99937723912441,1.678731837343783e-05,0.0010222523949394572,0.0008433683019359785,0.0009049690020090756,0.0009100272246587445,1.670589801065882e-05,0.0015211781461332782,1.69120016080448e-05,0.0009153202219974752,0.0025884829548495133,0.0007842998832817083,0.002499044165202651,0.0018644423606181395,0.0009277310356151434,0.0005101587173943772,1.8353789816139498e-05,0.0009408040558290948,0.001199996252750506,0.0009544012684354877,2.0107669034518154e-05,0.0009679557830910413,0.000979312442725525,0.0012003319637799296,2.177005817640681e-05,2.2031480560734072e-05,0.0009767531592936734,0.0009751348162210259,1.6696599194905042e-05,0.0011965957353353349,1.826129467516771e-05
332,332.0,0.9845378687632971,1.0022709526407791,0.0024449902833037214,1.555198262144292e-05,0.0007826975425042545,0.0006464119336185299,2.0070447893445625e-05,0.0009662174862231919,0.9987607651369573,0.9901906039411642,0.9918154276053893,0.9917744128250138,0.9908113590573051,0.9963294572910573,0.9895633102853223,0.9948120064254714,0.9905388155893349,0.989382921550784,0.9908299885014741,0.989208081024503,0.9888678391013552,0.9894757531420321,0.9937394779384778,0.9994157945960483,0.98839007806776,0.9934445818163073,0.9866659432190348,1.0009559442129299,0.9860922638849423,0.9862689638691869,0.994668058918462,1.0012710764614094,1.0020765171999109,0.984537868763297,0.9845490938421452,0.9984752462037769,0.9894473108909927,0.9993397532032644,1.571557079221643e-05,0.0009662174862231919,0.0007979562990151601,0.0008558955740327685,0.0008607106644782595,1.555198262144292e-05,0.0014375617067192634,1.5756726265668464e-05,0.0008656007744749118,0.0024449902833037214,0.0007416129050947359,0.00236087716089468,0.0017606243270337704,0.0008775423592249513,0.0004810607796816782,1.711316890224958e-05,0.0008896827410824795,0.0011336143260167713,0.0009022333370678126,1.8613787242138977e-05,0.0009147992757964297,0.0009253591223425399,0.0011337270467700607,2.0070447893445625e-05,2.030244540491369e-05,0.000922844105985073,0.0009215027885409405,1.555680498963898e-05,0.0011308012826779254,1.7030994558794466e-05
333,333.0,0.9844966125340604,1.0022681715172674,0.002274415440407917,1.4559036631348888e-05,0.000724671993378042,0.0006002430237450992,1.8618359488331298e-05,0.0008950770568067904,0.9988936099469717,0.9903193515180289,0.9919478595600166,0.9919119987165436,0.9909451930231429,0.9964623313403134,0.9897259421460862,0.9949451978595446,0.9906721237372917,0.9896080606371744,0.9909427841643441,0.9894253827832024,0.9890510210554703,0.989610191943693,0.9938713205790825,0.9995414079805105,0.988524537429199,0.9935773689974187,0.9868006233553897,1.0010756897156503,0.986226612801852,0.9864062112463351,0.9947952830948861,1.0013836778234502,1.0021872808073609,0.9846678726600624,0.9846796520891724,0.9986071941136819,0.9895882435119806,0.9994655524287506,1.4712523133758298e-05,0.0008950770568067904,0.0007373692140610288,0.000790747598506172,0.0007952098486262227,1.4559036631348888e-05,0.001333206360640638,1.4765361792012155e-05,0.0007998785171475475,0.002274415440407917,0.0006846037713193132,0.0021944277935234268,0.0016338377271046503,0.0008101123582622147,0.0004431390662720869,1.605771942780386e-05,0.000821480305246101,0.0010493914991245188,0.0008329537246581592,1.7336096854930632e-05,0.000844657285876704,0.0008544931544842849,0.001048936795490282,1.8618359488331298e-05,1.8821344460485358e-05,0.000852056492535238,0.0008506190451173213,1.4566303187266523e-05,0.0010481264824843324,1.5983518670361715e-05
334,334.0,0.984462497466504,1.0022673692810442,0.0022014719857082867,1.3454233593385964e-05,0.000694444395404625,0.0005793001146086325,1.7121535535997026e-05,0.0008601348577569097,0.9989495125217067,0.9908053086257071,0.9922826272133273,0.9922567355807315,0.9912866933482603,0.9965243825760642,0.9903237546731734,0.9950115629249271,0.991007373011512,0.9903976124371322,0.9912309241730402,0.9901965250780367,0.98970876916722,0.9899506585268498,0.9941761353212556,0.9996000375336949,0.9888732698588928,0.9941035467538308,0.987152447333648,1.0011506356413775,0.9865816378141675,0.9867664461026305,0.9953204968228077,1.001462290412136,1.0022661958362673,0.9850248623847989,0.9850353261964018,0.9986674984370411,0.9901153337169932,0.9995243465587794,1.3596402861395685e-05,0.0008601348577569097,0.0007034572455252451,0.0007538203463361483,0.000758368120946972,1.3454233593385964e-05,0.0012832888854157646,1.362664608774507e-05,0.0007629267000293766,0.0022014719857082867,0.0006509929512188036,0.0021211476998117327,0.0015744424968665571,0.0007714818367916758,0.0004224827627324507,1.4860935679057008e-05,0.0007825683110124611,0.001006049831909375,0.0007934494391580815,1.5999293272568594e-05,0.0008048485943632727,0.0008146238154614253,0.001003809134703315,1.7121535535997026e-05,1.7293098669222836e-05,0.0008118606394554533,0.0008100448892028084,1.346288349874791e-05,0.0010078584110726273,1.4787877461893124e-05
335,335.0,0.9844332457851148,1.0022723807588345,0.0021413760794223237,1.3355767004981077e-05,0.0006701513823876334,0.0005617086251950319,1.6538244598670765e-05,0.0008307178340943276,0.998976590215981,0.9912009190560136,0.9926002740548541,0.9925784284631917,0.9916088821709966,0.9965536353832659,0.9908170080200296,0.9950432227608677,0.9913255064848515,0.9910605143145388,0.9915047388767337,0.990841924342576,0.9902551622669907,0.9902665582421165,0.9944306932705516,0.9996223924158725,0.989189099090509,0.9945301195005833,0.9874666206173075,1.0011657705556702,0.9868944347566835,0.9870809474583887,0.9957449178855127,1.001471605286174,1.0022742307339834,0.9853369591904567,0.9853467663534387,0.9986916066294141,0.9905498083011482,0.9995465387741258,1.3502375342779885e-05,0.0008307178340943276,0.0006760228810330173,0.0007240420031013978,0.0007289489358569782,1.3355767004981077e-05,0.0012414651403940553,1.3479059614561305e-05,0.0007335523580723723,0.0021413760794223237,0.0006243924159403699,0.0020612444644264494,0.0015249837505399233,0.000740917074302518,0.0004084164527394995,1.4742310920659933e-05,0.0007520223224911667,0.0009684631499236263,0.0007628066830376486,1.566969211174283e-05,0.000773790415544597,0.0007837020855542041,0.0009636240253985157,1.6538244598670765e-05,1.663896229218421e-05,0.0007803874401947918,0.0007782709501789197,1.3357703036211545e-05,0.0009734574767392407,1.465341772126761e-05
336,336.0,0.9844065797143796,1.0022870407773645,0.0020032314964865535,1.3294852716319706e-05,0.0006259895723446014,0.0005245934933875018,1.6043852581006034e-05,0.0007744230073097189,0.9989964704906079,0.9916327837293459,0.9929842627294609,0.992975154140358,0.9920079870410372,0.9965735417066821,0.9913479832180286,0.9950642233746549,0.9917259475568916,0.9917631744892317,0.9918687950611588,0.9915291999170396,0.9908425366003855,0.9906657991892456,0.9947239115022687,0.9996398429081996,0.9895916169779368,0.9949965592725949,0.987871441186274,1.0011824038576542,0.9873037617234022,0.9874950069490291,0.9962077709629148,1.0014855893242445,1.0022870407773645,0.9857466199848804,0.9857564106406,0.998708774885714,0.9910202945305594,0.9995636974459887,1.3469992216036976e-05,0.0007744230073097189,0.0006311001532186001,0.0006760486754426607,0.0006807329478167718,1.3294852716319706e-05,0.0011584349604786717,1.3401859650745988e-05,0.0006852351523067951,0.0020032314964865535,0.0005832236006153321,0.00192769397115418,0.001423746414789966,0.0006918338238506372,0.000382634982837659,1.4661053562675976e-05,0.0007025055287110676,0.0009014258790603377,0.0007128220637841117,1.5402057216193835e-05,0.0007229511822916121,0.0007323683820666978,0.0008956661170693457,1.6043852581006034e-05,1.6086964360627295e-05,0.0007289314895268434,0.0007268884808527029,1.3322843399521702e-05,0.000907542304779431,1.4563080185227217e-05
337,337.0,0.9843802214787862,1.0023105012771505,0.0019616242429434964,1.233065288160142e-05,0.0006207552685644651,0.0005156865808235017,1.5037115174323075e-05,0.0007626598076638782,0.9989947572393787,0.99167586522866,0.9929667404994704,0.9929512542566475,0.9919835726054609,0.9965767155317041,0.9914012199187429,0.995069991042419,0.9916956665208821,0.9918318037809691,0.9918222755746846,0.9915951947472907,0.9908989552831328,0.9906421744000207,0.99472971738598,0.9996405779177138,0.9895704271882684,0.9950321244165827,0.9878532667975075,1.001180800131228,0.9872878673574773,0.9874801239523933,0.9962365393340421,1.0014822047355147,1.0022829615039641,0.9857331336675325,0.9857426237455889,0.9987065106566305,0.9910633361222518,0.9995637704614645,1.2617257481311323e-05,0.0007626598076638782,0.0006309457536162931,0.0006770014367323347,0.0006807072632007291,1.233065288160142e-05,0.001139340447557142,1.2432784677914178e-05,0.0006847798641239939,0.0019616242429434964,0.0005842612966758617,0.0018891383437615798,0.0013976016203917359,0.0006933790614276477,0.00037951304596365947,1.371380789379875e-05,0.0007047696647391332,0.000890962891450539,0.0007156071747280709,1.446826089387337e-05,0.0007263862559391157,0.0007355740294760904,0.0008872145315608452,1.5037115174323075e-05,1.5091582144051592e-05,0.0007332801665097228,0.0007314056833928279,1.2437201852578719e-05,0.0008947576013255593,1.361921075423031e-05
338,338.0,0.9843518933028215,1.0023231826538705,0.002079654475077799,1.130811251221938e-05,0.0006689365616123619,0.0005500011286308877,1.4274973314658007e-05,0.0008142862801994948,0.9990581252663371,0.9910360102687313,0.9923880572614042,0.9923403740687975,0.9913704537169763,0.9966426783227732,0.9906188778044245,0.9951385658154606,0.9910720979309006,0.9908146294227702,0.9912310890484151,0.9905930413845263,0.9900359921603992,0.9900190683820635,0.9943012848582183,0.9996914476538431,0.9889437115497818,0.9943210981993471,0.9872233226101442,1.0012265601362922,0.9866529042262371,0.986842479650849,0.9955139361408735,1.0015233343790784,1.0023231826538705,0.9850948540897237,0.9851043929914267,0.9987682469377744,0.9903626530333259,0.9996141840586129,1.169961259686356e-05,0.0008142862801994948,0.0006865862229510911,0.0007392041988709411,0.0007414564556137683,1.130811251221938e-05,0.0012147467423068612,1.1398136938842534e-05,0.0007446051610199013,0.002079654475077799,0.000636794362790182,0.002005620519722382,0.0014857498121701412,0.0007583312333717925,0.00040902695098242497,1.2854070808534886e-05,0.0007715750171623994,0.0009552459820242623,0.0007845713887219323,1.368057689000407e-05,0.0007974122439316166,0.0008069745924282379,0.0009530468079127847,1.4274973314658007e-05,1.4379449277654883e-05,0.0008073280876770085,0.0008051994181543826,1.1510521934378377e-05,0.0009568179676927419,1.2757473315558273e-05
339,339.0,0.9843193174109721,1.0023118668445674,0.002042037290259492,1.15840305700068e-05,0.0006608852737932487,0.000540995578986047,1.397706709393727e-05,0.0008042773177258912,0.9990210460736624,0.9902371065553823,0.9916706247143392,0.9915915709860623,0.9906195293968877,0.996614995044649,0.9896444200949895,0.9951125003916301,0.9903100657754417,0.9895431833794915,0.9905125714458505,0.9893415255660617,0.9889606559843162,0.9892571468369704,0.9937403692037541,0.9996461208846977,0.9881801004689147,0.9934503845750897,0.9864529201293936,1.0011739792077996,0.9858763662003134,0.9860645795733296,0.9946362196526269,1.0014620177655593,1.002260503000552,0.9843091637752076,0.9843192990466914,0.9987351717731162,0.9894949278008844,0.9995684361115629,1.192995775977759e-05,0.0008016111891053758,0.0006797466042829733,0.0007333086733290764,0.0007346862591926204,1.15840305700068e-05,0.0011952765402121327,1.167232133714687e-05,0.0007369458279076098,0.002042037290259492,0.0006307482609566486,0.0019708620065802193,0.0014599906257745862,0.0007529615308815934,0.0004035561936952488,1.285662551672364e-05,0.0007662053726337709,0.0009414966879751088,0.000779744750845743,1.3526560895432299e-05,0.0007929139864151074,0.0008020671758797223,0.0009395737371288605,1.397706709393727e-05,1.4063996216340345e-05,0.0008042773177258912,0.0008019509221293194,1.1740869571205431e-05,0.0009424744539049221,1.2771378020876668e-05
340,340.0,0.9842802160277255,1.0023075134965829,0.001895062425398572,1.264998349600654e-05,0.0006102759573895362,0.0005008177913358782,1.4345620139919452e-05,0.0007432745840454058,0.9990583349099773,0.9902169219057244,0.9916412490722578,0.9915599173793156,0.9905863832788494,0.9966556514845792,0.9896215903795216,0.9951539755496355,0.9902759959542772,0.9895118966721246,0.9904736659534267,0.9893108713616036,0.9889366553767597,0.9892240717088681,0.9937350067521912,0.9996847397841939,0.98814990648082,0.9934311610934615,0.9864237412941115,1.001220066953538,0.985849486416475,0.9860425067697525,0.994623801610077,1.0015101381283928,1.0023075134965829,0.9842802160277255,0.9842900555812409,0.9987744939739389,0.9894710739673046,0.999606662166934,1.278189488300368e-05,0.0007432745840454058,0.0006237005867713792,0.0006727208157711854,0.0006738253820845959,1.264998349600654e-05,0.0011086754484677932,1.2816387106641197e-05,0.0006755575295071141,0.001895062425398572,0.0005773848518942775,0.0018284688091704502,0.0013539075079440413,0.000690366952263081,0.0003722230019395815,1.336979353762292e-05,0.000702785247321133,0.0008729703234251152,0.0007152276247752118,1.4068414003279384e-05,0.0007273433925958248,0.0007358727278373193,0.0008711796805247702,1.4345620139919452e-05,1.4368292289103687e-05,0.0007378325470774211,0.0007356442781866542,1.2652714694721861e-05,0.0008738989539223657,1.3302950612496385e-05
341,341.0,0.9842332370457748,1.0023420203785904,0.0018264011170044002,1.2569116662044055e-05,0.0005795634137269005,0.00048075897118937975,1.4155365864842832e-05,0.0007130607099706912,0.99901136357795,0.9906803383188089,0.991929534750502,0.991845885509247,0.990869075277662,0.9965951106959858,0.9901858961933317,0.9950936668036993,0.9905437345490087,0.9902503212110084,0.9906836658824464,0.9900347959325224,0.9895585238258738,0.9895055322914666,0.993974529996322,0.9996262631734275,0.9884305371554528,0.9939272850479934,0.9867026143869063,1.001167306237992,0.9861285672433393,0.9863212958249424,0.9951116050836828,1.0014602230370244,1.0022583841880948,0.9845620750025105,0.9845705136021489,0.9987179552720313,0.9899705591782274,0.999547948029504,1.2635900590052518e-05,0.0007130607099706912,0.0005857957768801158,0.0006309571232026725,0.0006317028514940285,1.2683911829018343e-05,0.0010655526098340613,1.2956508635054516e-05,0.0006325514864816179,0.0018264011170044002,0.0005377535997339711,0.0017603051034472844,0.0013012908907410966,0.0006460092428843138,0.0003536157237570923,1.3098355268392915e-05,0.0006577768438101199,0.0008369037850058305,0.0006690594533733512,1.3940502518659841e-05,0.0006800749439085238,0.0006883424267727762,0.0008347657840178132,1.4158439166243943e-05,1.4155365864842832e-05,0.0006894408851795034,0.0006873510788988082,1.2569116662044055e-05,0.0008389512819679291,1.304159290670477e-05
342,342.0,0.9841807310306383,1.0024068600342926,0.001806306761636453,1.1762159603065175e-05,0.0005655883644108992,0.00047421688930665687,1.3035920489981792e-05,0.0007015309105968794,0.9989887414838908,0.9910441427988439,0.9922415291822145,0.9921591493432843,0.9911838949233297,0.9965584279596827,0.9906419237448931,0.995057871639875,0.9908538836455986,0.9908816658538462,0.9909584560215654,0.9906495086525551,0.9900675460575268,0.9898110738232273,0.9941895036307048,0.9995791801960232,0.9887331981749728,0.9943101667622404,0.9870047060474331,1.0011069062406268,0.9864304087849134,0.9866197824658299,0.9954823782261029,1.0013944925051654,1.0021923928796197,0.9848681346875283,0.9848750422931991,0.9986833068906501,0.9903662031518949,0.999500942915667,1.1859617002432283e-05,0.0007015309105968794,0.0005675414364029634,0.0006101903919121734,0.0006109988208381635,1.1960860676054212e-05,0.0010505102349940062,1.2267694121026834e-05,0.0006112781133249632,0.001806306761636453,0.0005167480772628115,0.0017390060520767873,0.0012831804718646976,0.0006232210970858015,0.0003443413453661625,1.2202592123917268e-05,0.0006344066918484326,0.0008227960755100652,0.0006447237051173968,1.2930735590199407e-05,0.0006550352719050125,0.0006633233227758841,0.0008200465522062157,1.305813521775566e-05,1.3035920489981792e-05,0.0006634354307165261,0.0006614479549178973,1.1762159603065175e-05,0.0008263558020367987,1.2148697106446417e-05
343,343.0,0.9841259742160402,1.0024833987011508,0.001733175480269663,1.0761632732402653e-05,0.0005389417123885413,0.00045452912335745317,1.1860661860047781e-05,0.0006715786603050369,0.9991250876638008,0.9915008598086585,0.9926257628554301,0.992553828247526,0.9915773852422225,0.9966985819458372,0.9911977484508092,0.9952022932313626,0.9912464514339392,0.991599643655885,0.9913174243979062,0.9913523158558738,0.9906729678091518,0.9902087834975078,0.994535764620562,0.9997226758321234,0.989134236412044,0.9948079865993469,0.9874097995499851,1.0012669452411107,0.9868385094524398,0.9870297382061627,0.9959874474653638,1.0015637366091037,1.002363099828447,0.9852823483302057,0.9852874731800453,0.9988212432984225,0.9908604750045648,0.9996448295286843,1.0873673852148588e-05,0.0006715786603050369,0.0005386158721078533,0.0005784996223796946,0.000579427804493689,1.098877879563404e-05,0.001006570847025923,1.12941554312336e-05,0.0005794614295634693,0.001733175480269663,0.0004882853678151706,0.001667668745026825,0.0012295079812732997,0.000590277932900743,0.00032742753974686903,1.1159857452134399e-05,0.0006008706281893699,0.0007868945030206632,0.000610485130023456,1.1803197664766137e-05,0.0006203119464808536,0.0006284489362581995,0.0007835383125242117,1.189000941747791e-05,1.1860661860047781e-05,0.000627979097914356,0.0006261384059560932,1.0761632732402653e-05,0.0007913475288650072,1.1107632309947246e-05
344,344.0,0.9840722428357045,1.0025530026166245,0.001647840603244529,1.0102724480958285e-05,0.0005135948785746683,0.000432590180115338,1.0889935495229447e-05,0.000639097644361185,0.9993101627843607,0.9916737028224717,0.9928602504315405,0.992795581410057,0.991818332777637,0.9968878795276565,0.9914141513982136,0.9953951997210052,0.9914852369986846,0.991882207643251,0.9915415456119506,0.9916275124059568,0.9909089184122056,0.990456273642279,0.994747765064342,0.9999194385729979,0.9893877272922168,0.9949993342935718,0.9876687476676069,1.001477245378016,0.9871021024137028,0.9872964608219903,0.9961819606484779,1.001781291400547,1.0025822517105216,0.985553125268175,0.9855561331441647,0.9990085200379876,0.9910505420910125,0.999841580716981,1.0231415509949651e-05,0.000639097644361185,0.0005128611040956427,0.0005519118448969554,0.0005529629974969895,1.0400157125545053e-05,0.0009578030735111239,1.0733649262131981e-05,0.0005540359289996856,0.001647840603244529,0.00046878736630144374,0.0015861562561868107,0.001169693509900795,0.0005637373442432023,0.00031024658441884776,1.036685529503433e-05,0.0005736494618853789,0.0007506400084760115,0.0005826433659454558,1.0889935495229447e-05,0.0005920075687727527,0.0005996201074584211,0.0007487869307144697,1.0919344895955898e-05,1.0882019252396185e-05,0.0005992600409795921,0.0005975916124311079,1.0102724480958285e-05,0.0007536754684800423,1.0311433122407978e-05
345,345.0,0.9840228131233553,1.0025970380181748,0.0017644241482264215,9.509394055569855e-06,0.0005547480520405304,0.0004649453990246732,1.0195222721662136e-05,0.0006866357970876645,0.9993033918145418,0.9911856765468148,0.9924532610610342,0.992370729481457,0.9913943710365875,0.9968868076082041,0.9908243269698342,0.9953949476344514,0.9910605293346378,0.9911277326855944,0.9911531714963875,0.9908816522813094,0.9902598182153247,0.9900317495884744,0.9944323468974465,0.9999231530142683,0.9889661056562734,0.9944725509175077,0.9872445508767582,1.0014890588799552,0.9866735746493672,0.9868650140891083,0.9956499441025121,1.001795716822287,1.0025970380181748,0.9851215036441814,0.985124452553264,0.9990048817821541,0.9905243693347104,0.9998452890829828,9.657437032593448e-06,0.0006866357970876645,0.0005549883789260335,0.0005998631419082386,0.0006014720502551716,9.84473389228656e-06,0.0010279938999658545,1.0191847559730666e-05,0.0006060869637336336,0.0017644241482264215,0.0005190594844346393,0.0017006428123044052,0.0012548879892763383,0.0006144694456487114,0.00033305381050484714,9.697682895098827e-06,0.0006240639118883413,0.0008109196611541796,0.0006336070854017278,1.016709484289092e-05,0.0006436593489399982,0.0006510284139490034,0.0008129473133451161,1.0223943976240413e-05,1.0195222721662136e-05,0.0006521171759242216,0.000650522332957543,9.509394055569855e-06,0.0008108670472095576,9.643991198186743e-06
346,346.0,0.9839809613127176,1.002601805459882,0.0018298269535783854,8.721560407713919e-06,0.0005777397220656838,0.0004832592341623456,9.505261764881465e-06,0.0007136116358257525,0.9991364740678987,0.9902940463849744,0.9916083948506168,0.9914893750861508,0.9905082449466067,0.9967260195865191,0.9897407552422162,0.9952345848731508,0.9901600579290376,0.9897248490378764,0.9903007232855724,0.9894975656899899,0.989062746174849,0.9891356346393855,0.9937532383852631,0.9997488817569457,0.98806178472134,0.993495998953891,0.9863344987717302,1.0013062642144241,0.9857567016479625,0.98594681771798,0.9946635166987464,1.001608760457303,1.0024103736549645,0.9841997837280388,0.9842030067600417,0.9988404522076836,0.9895565440625738,0.9996712996347276,8.844770016407377e-06,0.0007136116358257525,0.0005786866204087497,0.00062675673139185,0.0006288062817889495,9.039677866440694e-06,0.0010674397096637612,9.36466835428208e-06,0.0006357815034878902,0.0018298269535783854,0.0005484190164353978,0.001765068218209141,0.001302554631589153,0.0006431353833996142,0.00034605967320552086,8.910009460177766e-06,0.0006520933569846289,0.0008444656544735747,0.0006620253732124694,9.407964352687359e-06,0.0006723399670702873,0.0006790778241842271,0.0008482822023539356,9.525803789732198e-06,9.505261764881465e-06,0.0006819634999222883,0.000680432959135411,8.721560407713919e-06,0.0008431833138507459,8.861435786454374e-06
347,347.0,0.9839499636375149,1.0025733427623038,0.0017074495090390557,8.166887502656357e-06,0.0005366525500916967,0.000450647571993594,8.808087398821171e-06,0.0006661356220527641,0.9991019734167871,0.9900167296092536,0.9913965153689291,0.9912603307682847,0.9902809846863476,0.9966843262451881,0.9894072185154098,0.9951934518079715,0.9899317750992124,0.9893014166732157,0.9900855243141251,0.9890779753230324,0.9886980323920422,0.988906550253284,0.9935597365690203,0.9996990218430667,0.9878268045504252,0.9931828681375735,0.9860953998419328,1.0012362557067198,0.9855112968459393,0.9856987178938501,0.9943406008322413,1.0015274120824158,1.0023272287969038,0.9839499636375149,0.9839536666154955,0.9987964757205144,0.9892541029425285,0.999621616066915,8.202022689999892e-06,0.0006661356220527641,0.0005353480294923565,0.0005795379959961837,0.0005814174508412958,8.500365715844547e-06,0.0009961091426093267,8.79994686420531e-06,0.0005876271813807662,0.0017074495090390557,0.0005067593644519898,0.0016469817484516438,0.0012153075645025232,0.0005945804717422186,0.00031996623848964517,8.33570565374475e-06,0.000602559543997717,0.0007877764646974519,0.0006115704802353858,8.755125486537379e-06,0.0006209167872183584,0.0006267977219508352,0.0007905893381731078,8.837259841435454e-06,8.808087398821171e-06,0.0006299732468129106,0.0006285553407746707,8.166887502656357e-06,0.0007869194898020947,8.292368885358894e-06
348,348.0,0.9839319852630144,1.0025226220626184,0.0016271914389271158,7.633464183464877e-06,0.0005041951054301689,0.00042819471928041096,8.624781228652806e-06,0.0006323726966887864,0.9990546473822198,0.9903225372491662,0.9916735439468971,0.9915424944819352,0.9905592342340496,0.996618815913284,0.9897888594720559,0.9951261949169085,0.9902060890459055,0.9898218179537972,0.9903228870101668,0.9895814317048562,0.9891257502771145,0.989181209550631,0.9937356162240553,0.999625340067536,0.9880990374432033,0.9935115515934947,0.9863680357042998,1.0011515318609727,0.9857792451309285,0.9859670459014307,0.9946608956120316,1.0014295490745095,1.002225634489636,0.9842105982483604,0.9842135624319436,0.9987363743751265,0.9895897269156104,0.9995486674969459,7.633464183464877e-06,0.0006323726966887864,0.0004987829225477166,0.0005384504859997674,0.0005400456750118872,8.114334008463005e-06,0.0009465862295579057,8.368619681452512e-06,0.0005445689032171446,0.0016271914389271158,0.000467268441140617,0.0015686028261793614,0.001155377079828049,0.0005512444536291957,0.0002978097621192227,8.08082160159762e-06,0.000558281618067957,0.000746014086994327,0.0005662925257502234,8.532786990493397e-06,0.0005747408705517183,0.0005799125669364095,0.0007468727290538516,8.650072374243565e-06,8.624781228652806e-06,0.0005832374360029202,0.0005817926753287566,7.76605683236104e-06,0.0007465907962186925,8.04600625270953e-06
349,349.0,0.983924747080655,1.0024606154980031,0.0016115611257990759,8.326513824843145e-06,0.0004933401184338133,0.000422544904637598,1.0082294421904985e-05,0.0006237987515076306,0.9990561989529622,0.990680441019175,0.9919583243900708,0.9918283389073814,0.9908456919462474,0.9966102309813875,0.990232556921358,0.995116986240909,0.990489922852679,0.9904248388105815,0.9905669056938459,0.9901678757053263,0.9896192862695125,0.9894618505230619,0.9939532703931526,0.999613370783428,0.9883778279134484,0.9938968331737073,0.9866472645233566,1.001140288654882,0.986060188142288,0.9862510789908394,0.9950334573381214,1.0014158554607515,1.002211188051048,0.9844895463543526,0.984491118523713,0.998729824894188,0.9899797435834071,0.9995367469757006,8.326513824843145e-06,0.0006237987515076306,0.00048483904658794307,0.0005215149673635987,0.0005228717719598482,8.848414513324985e-06,0.000934855092524221,9.16677642287692e-06,0.0005259450734275552,0.0016115611257990759,0.00044876224560241174,0.0015521057144762555,0.0011406163527449254,0.0005324435173592741,0.0002916419402248116,8.918570464204122e-06,0.000538839214570751,0.0007342627232956325,0.0005463270719385794,9.736122242021587e-06,0.000554220330543226,0.0005587967200304819,0.0007340803801206141,1.0082294421904985e-05,1.0095991691293248e-05,0.0005628685539924269,0.0005612176475004019,8.48234068678829e-06,0.0007360828378545911,8.895449322888699e-06
350,350.0,0.9839248589134189,1.0023982952056363,0.0015728132800061877,1.3201334011565362e-05,0.00048337850570439044,0.0004101957445841114,1.680776977931967e-05,0.0006086916678655587,0.9991256625465214,0.9910531364916528,0.9922630510986239,0.9921399969370613,0.9911587981520223,0.9966778919101839,0.9906829668452816,0.9951847573689673,0.9907954094165525,0.9910175587652631,0.9908366273363569,0.990747639114275,0.9901147785692676,0.9897767542394392,0.9942164797396909,0.9996881124812665,0.9886974982664164,0.9942930665024443,0.9869724034704237,1.0012157536961084,0.9863899968207903,0.986585878262796,0.9954246934937407,1.0014900027462854,1.002284467576826,0.9848233378889613,0.9848236929241495,0.9988000583778508,0.9903802514663164,0.9996104593696926,1.3201334011565362e-05,0.0006086916678655587,0.0004743320579460328,0.0005091186586749983,0.0005101649863713187,1.3764825854000441e-05,0.000912602584905785,1.4354749901131211e-05,0.0005123132597149865,0.0015728132800061877,0.00043612747253622566,0.0015138656132998502,0.0011120330229742715,0.0005193773693553514,0.00029075387677219926,1.4115175950009246e-05,0.0005258571705188326,0.0007164195382381962,0.0005334367683063857,1.5880746104212775e-05,0.0005412554185320905,0.0005457275890317651,0.0007168042182410725,1.680776977931967e-05,1.6947249201825163e-05,0.0005504964791583525,0.0005485590852363966,1.3313702361464266e-05,0.0007181131400180314,1.4106360264296287e-05
351,351.0,0.9839289305842872,1.0023466333226956,0.0014804222510954898,1.669420417221039e-05,0.0004580605741616957,0.0003846123084454316,2.2056990791557e-05,0.0005739283038215293,0.9991279988910459,0.9914073154440406,0.9925484442982212,0.992433590372741,0.9914505176057644,0.9966788915126323,0.9911109913512982,0.9951875585486514,0.9910750365425333,0.9915695972604137,0.9910753664037288,0.9912868317361316,0.9905835772768204,0.9900704172386791,0.9944402999885048,0.9996903392575515,0.9889979008343163,0.9946743590689358,0.9872769864098186,1.0012195831501054,0.9867012248914949,0.9869002375856452,0.9958051510370813,1.0014931105039924,1.002286448201563,0.9851378141245064,0.9851371981564832,0.9988017287322742,0.9907637502993679,0.9996118682971917,1.669420417221039e-05,0.0005739283038215293,0.0004492460526538975,0.00048213218631810393,0.0004829720548129336,1.7423909047255943e-05,0.0008601635578844618,1.819410860555957e-05,0.0004847586545907498,0.0014804222510954898,0.0004125099204103223,0.0014252371480657133,0.0010476707545309261,0.0004917052704304153,0.0002771322709547521,1.813036645102651e-05,0.0004978079647927215,0.0006754720006493316,0.0005051677706467334,2.068604597284471e-05,0.0005127741870656661,0.0005171607358609272,0.0006763578090563304,2.2056990791557e-05,2.2294570162854203e-05,0.0005218593225029996,0.000519933739675979,1.6879114400424025e-05,0.0006769186661637226,1.812729326343021e-05
352,352.0,0.9839335719162421,1.0023166019863583,0.0015780927043331661,1.725999330285661e-05,0.0004939717007148994,0.00041173418992337203,2.2824918676461916e-05,0.0006171016635609884,0.9991541607299654,0.9914088724104055,0.992520406477853,0.9923998627908835,0.9914183754405925,0.9967077523253163,0.991120382074619,0.9952177706787675,0.9910449780438902,0.9916006053809986,0.991040918577301,0.9913132388155949,0.9905963478830252,0.990030968440275,0.994434671256042,0.9997129765269863,0.9889587001731369,0.9946815580473248,0.9872360098944672,1.0012473423749575,0.986659192981946,0.9868592107833886,0.9958155026802431,1.0015238628654106,1.0023166019863583,0.9850943053960565,0.9850931009250041,0.9988267581327545,0.9907669084538142,0.9996338449454321,1.725999330285661e-05,0.0006171016635609884,0.0004868529069143585,0.0005239663747189345,0.0005254658349107096,1.780494447097346e-05,0.0009218721739206536,1.8505815753426116e-05,0.0005296882644458678,0.0015780927043331661,0.0004538417267004187,0.0015224714507061391,0.0011230779429784728,0.0005348575630707562,0.00030093115274711085,1.880580137308851e-05,0.0005412241136577234,0.0007275393679930978,0.0005488904584979507,2.1428553065953612e-05,0.0005571919108966212,0.0005615744015923007,0.0007307041181156116,2.2824918676461916e-05,2.304167387922204e-05,0.000566227798760528,0.0005645475256273908,1.7381089263035062e-05,0.0007271825676697172,1.879620984344774e-05
353,353.0,0.9839353927322654,1.002315304847055,0.0017175827955007176,1.794749668361657e-05,0.0005440778234281993,0.00045013674377584724,2.4104977340329806e-05,0.0006770672958808594,0.9990961280813414,0.9908641312359112,0.9919943965972015,0.9918508130201158,0.9908672115784091,0.9966574431171322,0.9904646083144918,0.995171067033602,0.9904905916424958,0.9907566096052148,0.9905206771477676,0.9904803315641927,0.9898733630390583,0.9894711452448,0.9940339001450035,0.9996557461007555,0.9883939702336828,0.9940922738204495,0.9866677763808345,1.0011944050913237,0.9860881242485041,0.9862875001481002,0.9952288290990852,1.0014750112986461,1.002266466299943,0.984520679072081,0.9845199189769728,0.9987713401653011,0.9901811339314968,0.9995763201876978,1.794749668361657e-05,0.0006770672958808594,0.0005378217444944487,0.0005809046609705264,0.0005830016347126013,1.8304175646094365e-05,0.0010084971368551922,1.8894842143168045e-05,0.0005899013202429293,0.0017175827955007176,0.0005090537579756423,0.0016602250509102094,0.001228409755969723,0.0005935397885149907,0.00033571574474017713,1.9660432516903577e-05,0.0006011601776657033,0.0008012014137799154,0.0006096732637915605,2.2527149812586398e-05,0.0006193529941605571,0.0006239761813627454,0.0008077444919910252,2.4104977340329806e-05,2.4320185433439912e-05,0.0006289475166318674,0.0006273941638601776,1.8090271897101826e-05,0.000797674342035011,1.963993932615987e-05
354,354.0,0.9839310028553387,1.0023343716082258,0.0016342490213767744,1.7288331594131477e-05,0.0005183741107493447,0.00042823915717979323,2.4995360414932837e-05,0.0006454382884870641,0.9991533924359296,0.9901888886309729,0.9914322119421849,0.991269135714579,0.9902823319106476,0.9967258834150708,0.9896534628422404,0.9952432815707666,0.989904743174762,0.9897203646405889,0.9899817735417634,0.9894573286735645,0.9889835041816486,0.9888835442501411,0.9936161509785019,0.9997225725833119,0.9878057270526999,0.9933530576685786,0.986077761208799,1.0012663366643022,0.985499069304487,0.9857016656005085,0.9944803861794721,1.0015475973436663,1.0023370480046865,0.9839310028553387,0.9839310233880141,0.9988358812932033,0.9894519793016481,0.9996434390388484,1.7288331594131477e-05,0.0006454382884870641,0.0005107126415157708,0.0005524278728991932,0.0005542399311914908,1.7955504433221888e-05,0.0009606952280122014,1.849837930234792e-05,0.0005609597717804108,0.0016342490213767744,0.0004845353991286796,0.0015802206222967944,0.0011699579285279914,0.0005641618599890172,0.0003203275089345921,1.9575255377517457e-05,0.0005717510051997861,0.0007651267267063612,0.0005800169218925311,2.2922270608998282e-05,0.0005895406047405221,0.0005940440709949184,0.0007724147240200657,2.4995360414932837e-05,2.532960657872573e-05,0.000598708350290011,0.0005972511386387521,1.775576846544549e-05,0.0007605859066950911,1.953732238700329e-05
355,355.0,0.9839180001565033,1.002361563486563,0.001520175008297621,1.616211032432882e-05,0.0004792480397532451,0.0003973032044981013,2.4635585765249254e-05,0.0005978075288710903,0.9991952078930996,0.990109972020115,0.9914334495158276,0.9912731989959601,0.9902869546741758,0.996772729225349,0.9895734865035092,0.9952925419776123,0.9899157001498541,0.9896474374551019,0.98999739450791,0.9893801150541678,0.9889018874749618,0.9888884214967031,0.9936035682314291,0.9997634655272623,0.9878122555986669,0.9932638329978208,0.9860849702934127,1.001301076232147,0.9855065862903434,0.9857112033861978,0.9943812270127866,1.0015747492469718,1.0023615634865632,0.9839369280178241,0.983936396043596,0.9988774848030977,0.9893719239449035,0.9996849349662702,1.616211032432882e-05,0.0005978075288710903,0.00047157248659737135,0.000509191814871353,0.0005107337094655346,1.7136959258572088e-05,0.0008909108577092405,1.7658533103029602e-05,0.000516476717472405,0.001520175008297621,0.0004446250215484816,0.0014684920657755379,0.001085754515879544,0.0005192280887844037,0.00029425973107811943,1.886385776209706e-05,0.000525834813803716,0.0007079958566527337,0.0005332856647372764,2.229362845467301e-05,0.00054175882130927,0.0005459722171252878,0.0007131995408947558,2.4635585765249254e-05,2.5064725612794245e-05,0.000549682634217719,0.0005482772779110615,1.686966770704775e-05,0.0007047096295617069,1.8812122045323597e-05
356,356.0,0.9838979346990406,1.0023862285243172,0.0014698843850940258,1.4991107444519903e-05,0.00045835377086242266,0.0003833534609379904,2.284956298520563e-05,0.0005752876593322734,0.9992073781030179,0.9904598739140722,0.9916767441699366,0.9915227888373905,0.9905339995055253,0.9967773057439474,0.9900096110970455,0.9952998865382194,0.9901584760510457,0.990237636878758,0.9902055408080326,0.9899557340688878,0.9893846423349955,0.9891332727320488,0.9938104165838304,0.9997633508985729,0.9880558659906603,0.9936409595449996,0.9863275242481362,1.001295759690771,0.9857469594840782,0.9859507890748145,0.994753487539198,1.001569700263584,1.0023571036001455,0.9841779152359222,0.9841760898717851,0.9988832916495234,0.9897544027780673,0.9996850902637167,1.4991107444519903e-05,0.0005752876593322734,0.00044957426215122895,0.0004840460852192108,0.0004854923061688863,1.589045898210849e-05,0.0008580842385902105,1.6367559473841164e-05,0.0004898002303856229,0.0014698843850940258,0.00041904002967791526,0.0014180431713927567,0.001046357318205098,0.0004927244128298118,0.0002803306649871371,1.7552082450716865e-05,0.0004987711340765734,0.0006797503704276765,0.0005058977636562484,2.0690099917859275e-05,0.0005138402428423646,0.000518237355795402,0.0006823169955691324,2.284956298520563e-05,2.324638275524198e-05,0.0005209149717901336,0.0005194348635569367,1.5661743312228678e-05,0.000678042104837224,1.7493561965084337e-05
357,357.0,0.9838733445942907,1.0024040620659698,0.0014438011496931769,1.3929676923161222e-05,0.0004466090569362697,0.00037642617134435344,2.0956041504482753e-05,0.0005649946561290781,0.9992442107034162,0.9907605189300323,0.9919072307167677,0.9917509908353471,0.9907640548576676,0.9968101289556524,0.9903803329607157,0.9953344757962226,0.990382061943607,0.9907377051898226,0.9903976901243503,0.9904407676947907,0.9897931246008338,0.9893628432013822,0.9940069229987513,0.9997993497277848,0.9882876288151552,0.9939655140348629,0.9865610423477265,1.001331206794171,0.9859829636117916,0.9861934850087101,0.995071669893329,1.001602375701681,1.0023886523185515,0.9844122697729834,0.9844099422514253,0.9989173440675487,0.9900742889118739,0.9997205299698495,1.3929676923161222e-05,0.0005649946561290781,0.00043616520180160345,0.0004685805597018539,0.0004698687690919932,1.465759697978137e-05,0.0008420526181311501,1.5092717752865574e-05,0.0004720374541485719,0.0014438011496931769,0.0004008243023341383,0.0013914809155034405,0.0010263746211190258,0.00047648534418846307,0.0002729610592863566,1.621468989031637e-05,0.00048279797355826225,0.0006658689080995872,0.0004900869831527621,1.904818141588789e-05,0.0004982117271887193,0.0005030231792685415,0.0006668178755342166,2.0956041504482753e-05,2.1295105534428735e-05,0.0005050902097517771,0.0005035024889704006,1.4492400232589832e-05,0.000665410734080668,1.6148567120783513e-05
358,358.0,0.9838467679535943,1.0024123462815608,0.0013717065421811722,1.2744075976918188e-05,0.0004221535765421466,0.00035761831704867467,1.9118471829204802e-05,0.0005368538088311838,0.9992823281056076,0.991033686277897,0.9921793994696989,0.9920262579010234,0.99104349996258,0.9968468452425728,0.9907230137479441,0.9953730334732627,0.9906618995607596,0.9912036055684129,0.9906486014481939,0.9908936145879054,0.9901756259635702,0.9896444522346514,0.9942094162158864,0.999832827656981,0.9885730396502873,0.994259941545255,0.9868470510882817,1.0013608288662952,0.9862727877287196,0.9864886340676475,0.9953643237992648,1.0016275407589352,1.0024123462815608,0.9846997932948521,0.984697691948263,0.9989511505816605,0.9903685851302003,0.9997543207563587,1.2744075976918188e-05,0.0005368538088311838,0.0004108069743095211,0.0004408490477958391,0.0004419280251217409,1.339757707448302e-05,0.0007998209181034257,1.380884384122952e-05,0.00044274822278329655,0.0013717065421811722,0.000374112110988035,0.0013211155951191134,0.0009745155025479626,0.0004479154644643297,0.0002575304499966028,1.4786707139061547e-05,0.00045426603754070426,0.0006321757793168834,0.0004613153535502198,1.7385766405030978e-05,0.00046931598285170295,0.00047411617077053786,0.0006326753330110724,1.9118471829204802e-05,1.941232091955278e-05,0.0004758470443836055,0.0004742695964347972,1.3236391767900715e-05,0.0006321155129474332,1.4717668261834264e-05
359,359.0,0.9838207428882924,1.0024093163055985,0.001295599959174125,1.1812193511873827e-05,0.00040142281921388886,0.00033828657051043954,1.7529735750130486e-05,0.0005083476468519579,0.9992876225477274,0.9911919369790587,0.9923394432430976,0.9921919696654741,0.9912138263723328,0.9968571164915242,0.9909255532002994,0.9953838907974818,0.9908356452653052,0.9914883984226239,0.9908044464989385,0.9911707709533489,0.9904047060645038,0.9898132428464971,0.9943245066355318,0.9998385536443744,0.9887423227963803,0.9944261330988668,0.9870170591330658,1.0013609229028526,0.9864459135216013,0.986664653044,0.9955260418693351,1.0016234075734538,1.0024072856504576,0.9848723368005068,0.9848707109431909,0.998956393301576,0.9905396216726656,0.9997601748476381,1.1812193511873827e-05,0.0005083476468519579,0.0003929541758420253,0.0004221074044350758,0.0004232561415080415,1.2352590740607144e-05,0.0007564641885942254,1.2710271419669702e-05,0.0004243108325889986,0.001295599959174125,0.00035957997813782633,0.0012483393414928791,0.0009216003907199181,0.00042950885586746647,0.00024525864249451456,1.3643302415857011e-05,0.000435658366807425,0.0005984535265018244,0.00044234843255062234,1.597956289510063e-05,0.0004498239010663713,0.00045419423178144505,0.000598680106017647,1.7529735750130486e-05,1.779882580255011e-05,0.00045596662190144465,0.00045451211764591494,1.223210206469523e-05,0.000598080295968373,1.3580833868061025e-05
360,360.0,0.9837978075097251,1.0023970191304687,0.0013583128961321934,1.1019420370986837e-05,0.0004257074277353691,0.0003567542742336658,1.6281404658270866e-05,0.0005393008419977823,0.999183603413315,0.9909467092433155,0.9921093918669043,0.9919496446105684,0.9909743657226622,0.996758042538606,0.9906387686274987,0.995288036096317,0.9905946151107927,0.9911316076325691,0.99057237201303,0.9908203006263744,0.9900916948045534,0.9895740805862211,0.9941227005206691,0.9997351025237647,0.9885025404375796,0.9941609929914053,0.9867763117026986,1.0012524200805153,0.9862067086465784,0.986426340614077,0.9952537767058562,1.0015153316048417,1.0023000445378019,0.9846365038706755,0.9846347683411053,0.9988497441924454,0.9902757071814413,0.9996564761792,1.1019420370986837e-05,0.0005393008419977823,0.0004202215506301809,0.00045204160776503104,0.00045371623676181903,1.1563628779209237e-05,0.0007986826612172732,1.1912163477112886e-05,0.00045534259582369606,0.0013583128961321934,0.0003876458203447443,0.0013112374665136175,0.0009717988607147916,0.00046114978678397,0.000257832071634226,1.2753819666426385e-05,0.0004673182037230255,0.0006354996867935479,0.0004740572571959967,1.4887822181852348e-05,0.00048100146028346363,0.0004845032443350737,0.0006366935662451842,1.6281404658270866e-05,1.6509672120788673e-05,0.0004869890956053122,0.0004855614098710977,1.1445097547300623e-05,0.0006332403455355537,1.2703137351545809e-05
361,361.0,0.9837804999292333,1.002378454713026,0.0013896648509502468,1.0379693346173828e-05,0.000436239014186509,0.0003665555494669244,1.5230187448236539e-05,0.0005581428880589319,0.9990532471111524,0.9903822037514121,0.9915755132070546,0.9913939158976163,0.9904132010646968,0.9966279560639819,0.9899530271057764,0.9951598411814655,0.9900230962260812,0.9902406433161448,0.9900293409610336,0.9899418449169586,0.9893348314780382,0.9890083696451969,0.9936836450294543,0.9995956786250354,0.9879320993547565,0.9935481926965004,0.9862036294477844,1.001115134065941,0.9856336659591209,0.9858555711238909,0.9946443760369279,1.0013815137543762,1.0021660359853255,0.9840590793951021,0.9840575884560577,0.9987166666400155,0.9896685957205159,0.9995175208203461,1.0379693346173828e-05,0.0005581428880589319,0.0004295903513878052,0.00046206954332757755,0.000464097475373349,1.1085690033756117e-05,0.0008227529532956409,1.1499481759460823e-05,0.00046564351755770466,0.0013896648509502468,0.000396599360545174,0.001343600234351372,0.00099947900283711,0.00047171874322036143,0.00026105002128296153,1.2043982525984405e-05,0.000477510509218944,0.0006588504495737431,0.00048399806816129933,1.4005158412766503e-05,0.0004902394355620208,0.0004928485712902631,0.0006620583436923836,1.5230187448236539e-05,1.538411668547832e-05,0.0004959386181647133,0.0004945541135484509,1.084980627441498e-05,0.0006542802399318676,1.2005017777085999e-05
362,362.0,0.9837713582581578,1.0023566230101244,0.0012937138996879222,9.733854112530005e-06,0.00040418161368709933,0.00034121597549176144,1.3978973791917493e-05,0.000520337865302903,0.998899324926789,0.9900849346602008,0.9913184292423335,0.9911276373221259,0.9901442400571301,0.9964755441807285,0.9895969534132234,0.9950102491496765,0.9897518503832283,0.9897806079726069,0.9897761062486492,0.9894890838041828,0.9889404374510821,0.9887371834545714,0.9934339957475641,0.9994339102007199,0.9876557888994129,0.9932301377659422,0.9859246855880227,1.0009392419473784,0.9853513011679536,0.9855712421492538,0.9943178071390668,1.0012004245546944,1.0019840978383234,0.9837730351955618,0.9837713582581576,0.9985580457614476,0.9893542355887119,0.9993557468120761,9.733854112530005e-06,0.000520337865302903,0.00039582395633887615,0.00042558752639464776,0.0004273736138341592,1.045056882715008e-05,0.0007664862445048025,1.0892263205065736e-05,0.0004284758106462003,0.0012937138996879222,0.0003644247933086118,0.001250951032684831,0.0009307794732174439,0.0004342696847841733,0.0002410464516746792,1.1212092688829343e-05,0.0004394429716888623,0.000614355024370381,0.00044529361781694255,1.2933273816363768e-05,0.0004508696069845189,0.0004531065896587151,0.0006177440405138548,1.3978973791917493e-05,1.4090300481849367e-05,0.0004561119553201665,0.0004548344843686163,1.015642278791957e-05,0.0006097873953316168,1.1184622468431802e-05
363,363.0,0.9837721361600387,1.0023345239786183,0.0012204702863369773,9.074446546925081e-06,0.00037713241682536065,0.00032101396424551935,1.2768621678593269e-05,0.00048734598415259983,0.9989082865532595,0.9902609630141372,0.9914553178946829,0.9912668085491756,0.9902851053753047,0.9964872590856765,0.9898189636798289,0.9950250830794549,0.9898975181647828,0.9900797045631621,0.9899094988440068,0.9897816051576196,0.9891868557948725,0.9888765498974419,0.9935486626799802,0.9994434971578985,0.9877942100542357,0.9934258425766775,0.9860627372906936,1.0009502497728333,0.9854906303407255,0.9857123773464738,0.9945099531376542,1.0012142251114493,1.0019979057778594,0.9839089097530557,0.9839072412443324,0.9985644972548052,0.9895440037433371,0.9993653466146666,9.074446546925081e-06,0.00048734598415259983,0.0003672498288656425,0.0003942532725414739,0.0003958358137897646,9.660725443191359e-06,0.0007196925065662525,1.0103364142416632e-05,0.00039641954996176554,0.0012204702863369773,0.00033603081549286743,0.0011786599559487475,0.0008743593810592556,0.000401928868381289,0.00022485703256160236,1.0327615865059703e-05,0.0004066756770246662,0.0005749488065567157,0.00041200421036425016,1.1848626282472184e-05,0.0004170816161125066,0.0004194472691458536,0.0005770044185347362,1.2768621678593269e-05,1.286038827466442e-05,0.00042174081455738507,0.0004205013613014621,9.395398055294703e-06,0.0005711243612585962,1.0301487957789328e-05
364,364.0,0.9837814495072159,1.0023151575753624,0.0011781368602170196,8.6429748735033e-06,0.0003606878152738906,0.0003089968121821365,1.1781261390458504e-05,0.00046647336238770125,0.9990481833313322,0.9905361439398499,0.9916992769790667,0.991513507182804,0.9905359070145607,0.9966309014029167,0.9901614992197527,0.9951715341156612,0.9901503394620096,0.9905486244643561,0.9901370595128041,0.9902381991423604,0.9895677522903047,0.9891225702198568,0.9937726590186808,0.999578830096506,0.9880409556955676,0.9937210280404805,0.986310588704404,1.001087797860277,0.9857388962627903,0.9859601397578815,0.9947970686324837,1.0013496600259435,1.0021319376701487,0.9841570869383097,0.9841540086209424,0.998700729066143,0.9898398862091341,0.9995011884945538,8.6429748735033e-06,0.00046647336238770125,0.00035055366113796846,0.0003751174606019748,0.00037687667018915244,9.103886587041628e-06,0.0006909573624344949,9.552866939332769e-06,0.0003769297582488635,0.0011781368602170196,0.00031801079207902116,0.001135964970125167,0.0008400675611630742,0.0003824282955738247,0.00021530623963353482,9.688085761418083e-06,0.00038709790449888127,0.0005498275865239991,0.0003920534064417434,1.1009010873163875e-05,0.00039702187956960444,0.0003999976830329905,0.0005506927637743084,1.1781261390458504e-05,1.1844605800952519e-05,0.00040096945878725703,0.00039979507466253694,8.847830262243468e-06,0.0005462221385902351,9.66304605525031e-06
365,365.0,0.98379712972423,1.0023015237572113,0.00112716880343641,8.11064926926901e-06,0.0003439093708203789,0.000295019929392595,1.0782499989598827e-05,0.00044270579909999695,0.9991900997905222,0.9907407433409947,0.9919677004077114,0.9917929961033779,0.9908155746993563,0.996777172810322,0.9904239761135628,0.9953199807522457,0.9904335137327374,0.9909208116973663,0.9903966430800428,0.9905994404655948,0.9898633098569786,0.9894013339663935,0.9939861556356527,0.9997186087581219,0.9883205676997204,0.993937403308566,0.9865895270262611,1.0012143048261701,0.9860198038127547,0.9862442829155807,0.9950021787928369,1.0014658511179457,1.0022442072876008,0.9844334905809382,0.9844298433642364,0.9988406837425167,0.9900644388682848,0.9996405493900801,8.11064926926901e-06,0.00044270579909999695,0.0003353298616533343,0.00035804849565605735,0.0003602250720684239,8.515816142241922e-06,0.0006577860953723112,8.954829806822759e-06,0.00036028221064302604,0.00112716880343641,0.00030292529777577843,0.0010855737375128798,0.0008007292673595408,0.00036530679509896727,0.0002053447453708927,8.99678350719637e-06,0.00036991398250934594,0.0005212197635651751,0.00037451966044383864,1.0133492229026156e-05,0.0003795346138734445,0.0003830070073636495,0.0005213304099420439,1.0782499989598827e-05,1.0826085440207405e-05,0.000382841776236197,0.0003817956200916063,8.238019313258161e-06,0.0005181576628079601,8.976271032867072e-06
366,366.0,0.9838170082356196,1.0022966224810193,0.0010448933542815191,8.168567601111501e-06,0.0003191740716362756,0.0002731061821849819,1.0700344741014782e-05,0.00040958238555327065,0.9992436465319992,0.9909142445190062,0.9921971869323752,0.9920341345146515,0.9910553577710024,0.9968302671257327,0.9906518735751126,0.9953736953592923,0.9906794078632126,0.9912502959163257,0.9906212439331321,0.9909202598589044,0.9901233539468607,0.9896400502234196,0.9941411482744463,0.9997617305824344,0.9885616589272984,0.994122043295694,0.9868301189447771,1.0012478536825735,0.986261998140245,0.9864875082579498,0.9951779328824153,1.0014907318967876,1.0022685123214092,0.9846752506544592,0.9846705456239212,0.998889724977703,0.9902556891564671,0.9996837701486602,8.168567601111501e-06,0.00040958238555327065,0.00031170966158881706,0.000332824383875036,0.0003349767266577767,8.453275219466644e-06,0.0006089368545363246,8.802036896811423e-06,0.00033518175481673764,0.0010448933542815191,0.0002818003634749277,0.0010059985658012283,0.0007415899099433111,0.00033952657148812087,0.00019098394581688964,8.963728825584521e-06,0.0003437925398353951,0.0004819100005272791,0.0003480281653125324,1.009644128949987e-05,0.0003527253365588211,0.000356083784241976,0.0004819514839959033,1.0700344741014782e-05,1.0732212060980827e-05,0.0003555728433080961,0.00035464801490688795,8.330942774863423e-06,0.0004793090770391111,8.948876118978547e-06
367,367.0,0.9838389164659255,1.0023034537036413,0.0010252176879412054,1.040930376032265e-05,0.00031766746229215805,0.0002676793510100952,1.303586105873044e-05,0.00040433570591641877,0.9992589677597576,0.9908794336181189,0.9922298458953712,0.9920705383357663,0.9910933616067934,0.9968536483120198,0.9906235754171727,0.9953953885050191,0.9907263448480647,0.9912413990932798,0.9906675590971465,0.990909517604466,0.9901020279608456,0.9896758853890155,0.9941499627520048,0.999785521081646,0.9885994013154654,0.9940860625131334,0.9868694033592774,1.0012783142492399,0.9863053329312124,0.9865351935168439,0.995145053741883,1.0015247047209626,1.0023034537036413,0.9847189403181571,0.9847133083135485,0.9989057329252473,0.990222388883457,0.9997073634228589,1.040930376032265e-05,0.00040433570591641877,0.00031198488413394635,0.0003338547920897199,0.0003360733482934952,1.0504168666845633e-05,0.0005996139474976892,1.0679755627580027e-05,0.0003373727350343267,0.0010252176879412054,0.00028625841778865985,0.000987887453138487,0.0007298060680538525,0.00034066128469386925,0.0001940191320909555,1.1384499673663156e-05,0.00034501145230767736,0.00047587380713204233,0.0003491141296499064,1.2545692869928797e-05,0.00035322142466278044,0.00035586546095801283,0.00047613065924350984,1.303586105873044e-05,1.3061579548550739e-05,0.0003560917617796881,0.00035522701018706127,1.0717205525011776e-05,0.0004727023644409817,1.1362274999826332e-05
368,368.0,0.9838606858396872,1.0023239295649475,0.0010556814412195322,1.5199538258917963e-05,0.0003329566018164685,0.00027453618466893377,1.898098969413484e-05,0.0004190557969662019,0.9991454056823912,0.9905119765714497,0.9919080835319714,0.9917363299739621,0.9907587716252249,0.9967395655880411,0.9901828829413577,0.9952797182833854,0.9903925401359012,0.990683865807796,0.9903603351372414,0.9903592878106454,0.989622928631295,0.9893365438854124,0.993867593015309,0.9996727930846719,0.988258474908561,0.9936838764552675,0.9865258983175502,1.0011680213265592,0.9859594728768483,0.9861883751205394,0.99473812440954,1.0014165207927164,1.0021968503111283,0.984370915975125,0.9843649168051072,0.9987893696537914,0.9898266760969173,0.9995949395739143,1.5317044518249648e-05,0.0004190557969662019,0.0003278240211414684,0.00035150419224779216,0.0003542158904957912,1.525827912408192e-05,0.0006196745843392335,1.5199538258917963e-05,0.0003569565029631555,0.0010556814412195322,0.00030570655785865087,0.001018297999667951,0.0007541173589600726,0.00035913782637179834,0.00020956869694545833,1.684830500617407e-05,0.0003641079249401586,0.0004929063688170001,0.00036835825956709324,1.8454037886228527e-05,0.0003722686876238915,0.00037440417450725397,0.0004938740342417061,1.898098969413484e-05,1.904206868863729e-05,0.00037562714634848483,0.00037482600491924354,1.5915352101037047e-05,0.0004887573938400704,1.6811575234585766e-05
369,369.0,0.9838801477814445,1.0023556109368756,0.0010064800450156233,1.7436322596835713e-05,0.00031962761455798627,0.0002606650064653097,2.230559222139285e-05,0.00040047717901708533,0.9990517936258659,0.9900670291361207,0.9915077037466994,0.9913219050224032,0.9903421839471148,0.9966517505106474,0.9896505810040866,0.9951920680345936,0.989969832255032,0.9900084393576574,0.9899604793183137,0.9896919146354968,0.9890415509117627,0.9889161832989108,0.9935377015758563,0.9995872123888048,0.9878366560012498,0.993193390252408,0.9861021653117985,1.0010904166816652,0.9855344293166255,0.9857618257817251,0.9942364568400631,1.0013404809626656,1.0021226722523655,0.9839457945125162,0.9839393333848334,0.9986979147473594,0.9893498008686448,0.999509416836461,1.7832152939970954e-05,0.00040047717901708533,0.00031377123893549353,0.00033657260981888933,0.00033933911894951384,1.766367939253966e-05,0.0005914622094585365,1.7436322596835713e-05,0.0003422782638358156,0.0010064800450156233,0.00029377213561378147,0.0009711205606540221,0.0007199098236315475,0.0003441007008619925,0.00020392790194084982,1.9641785682410388e-05,0.0003491514727566278,0.0004706983683869126,0.0003532853953368765,2.167623717593821e-05,0.00035708648366281634,0.0003590878628879433,0.000472334810786562,2.230559222139285e-05,2.239935874386217e-05,0.00036054852025112953,0.0003598321759068337,1.8634632198127136e-05,0.0004663986665447476,1.9603131534907483e-05
370,370.0,0.983895133715737,1.0023949708743787,0.0009304435939834699,1.7416698231388578e-05,0.0002947520716123179,0.0002402590058723211,2.163617500079596e-05,0.00036888977139682566,0.9989201956591639,0.9901263464412122,0.991497400352366,0.9913090407353341,0.9903275202999193,0.9965188152002792,0.9897139895876915,0.9950589224435573,0.9899518772816551,0.9900772657161202,0.9899371294893701,0.9897587116250423,0.9891071053716444,0.9888943817231374,0.9935063183719978,0.9994532237222131,0.9878117293880486,0.9932628318207641,0.9860736473165772,1.0009614386166237,0.9855000486561307,0.985727588427487,0.9943082297396567,1.0012131700938531,1.0019956025221342,0.9839006826681228,0.9838951337157369,0.9985634525344337,0.9894142266154515,0.9993755251158577,1.765692235227102e-05,0.00036888977139682566,0.0002887617604777387,0.00030946352064650573,0.00031213964714173594,1.7571344974996786e-05,0.0005455140538521881,1.7416698231388578e-05,0.0003149159596132,0.0009304435939834699,0.0002699897114563277,0.0008973690260404075,0.0006642090579436503,0.0003162220924406072,0.00018851931352199808,1.9215433170833013e-05,0.0003207894376500814,0.00043352916540683183,0.0003245599029432787,2.1114259040980907e-05,0.0003280178496206084,0.00032982271376810133,0.000434486952996296,2.163617500079596e-05,2.1695534222517113e-05,0.00033110053809146697,0.0003303954131114247,1.8328233785343513e-05,0.0004295979814448549,1.9190084042810208e-05
371,371.0,0.9839039482164738,1.0024384824324104,0.0008855570780219264,1.9988748368016475e-05,0.0002809930346909843,0.00022705521365233797,2.2590286508304822e-05,0.0003477865718344932,0.9988513029578161,0.9903940056107423,0.9917075741189751,0.9915199577621774,0.9905429598892466,0.9964500195386957,0.9900437393760249,0.9949913388452619,0.9901692418559922,0.9905139721478151,0.990130642198972,0.9901863048599817,0.9894705837150727,0.9891068512257183,0.9936522893349071,0.9993866689175267,0.9880235647755236,0.9935537122766266,0.9862849208678935,1.000897493588437,0.9857115073458228,0.9859427018182111,0.9945978855279903,1.0011485291008226,1.0019313158359338,0.9841075717167292,0.984101755920798,0.9984881923260691,0.9897065042744974,0.9993089883580555,1.9988748368016475e-05,0.0003477865718344932,0.0002763882272602806,0.0002958755063619704,0.0002985679076466042,2.0200691271589276e-05,0.0005160641534191096,2.0268254027930425e-05,0.00030148113855192745,0.0008855570780219264,0.00025786919795499726,0.000853201926124823,0.0006290705076837795,0.00030185678026929344,0.0001814461035505355,2.1167093860308193e-05,0.00030602039916880505,0.0004083596716063809,0.0003094272822023636,2.2532149636992288e-05,0.000312705484203773,0.00031453699469359173,0.00040794932246587703,2.2678891402817424e-05,2.2590286508304822e-05,0.0003151132503211708,0.00031435547324875984,2.03813869198188e-05,0.0004052034548990006,2.1147107244293306e-05
372,372.0,0.9839067884550396,1.0024826186659248,0.0008470326230459926,2.1987489639040608e-05,0.00027102492280403574,0.0002158299191600752,2.3020772228910053e-05,0.0003284372300293835,0.9988795287484541,0.9905796886615336,0.9918554630916415,0.9916626796484369,0.9906936558612717,0.9964768456109532,0.9902823661725476,0.9950190403035326,0.9903270989915536,0.9908574616217781,0.9902761763356955,0.9905213345226356,0.989741169540767,0.9892449003125972,0.9937681834208382,0.9994086089323958,0.9881606360223629,0.9937415145332932,0.986419816303689,1.000925306912354,0.985848321457513,0.9860816600874228,0.9947750710328221,1.001178265296663,1.0019614709077664,0.98424271039358,0.984235746625819,0.9985083331978499,0.9899068117799494,0.9993306506414606,2.1987489639040608e-05,0.0003284372300293835,0.0002704443978783961,0.00028969797868985464,0.0002921805179401022,2.239691823746029e-05,0.0004896974771463011,2.2609619044354162e-05,0.00029556241844557694,0.0008470326230459926,0.0002522763902529543,0.0008152260470548901,0.0005981330677433872,0.0002948635742789335,0.00017637568865575017,2.2716535929743808e-05,0.00029883499995610733,0.0003850751682157511,0.00030184848147827133,2.335290265506365e-05,0.0003050858502083835,0.00030707141118294757,0.0003832758778922186,2.3020772228910053e-05,2.2800835374005842e-05,0.0003068244584702785,0.00030599059975822444,2.2122441445377837e-05,0.00038311441922639523,2.2691492017019554e-05
373,373.0,0.9839043247521884,1.0025238526298754,0.0007903054551215139,2.123788339394957e-05,0.0002543509229186441,0.0002009663804804157,2.193926662908239e-05,0.00030371435902101546,0.9989302965822561,0.9908142371790993,0.9920437967602799,0.9918549310852811,0.990890573465678,0.9965259399713708,0.9905678108691005,0.9950660451257374,0.9905316738097121,0.9912469045739344,0.9904726150635453,0.9909009011155564,0.9900598939720336,0.9894383118145904,0.9939368059572314,0.9994687991413842,0.9883535984720498,0.9939866932440655,0.9866131899246756,1.0009926115889014,0.9860403810777433,0.9862740220658035,0.9950120394324755,1.0012465584220294,1.0020303043591252,0.9844338898615885,0.9844264554620872,0.9985568647880358,0.9901579762780414,0.9993907449459496,2.123788339394957e-05,0.00030371435902101546,0.0002566485059422662,0.0002752263220322241,0.0002774573047987111,2.1722115560621805e-05,0.0004543644676528787,2.193926662908239e-05,0.0002813043970790123,0.0007903054551215139,0.00023991576085223996,0.0007601896107200092,0.0005559077521392213,0.0002796878853454519,0.00016559848158004611,2.1724854456545775e-05,0.00028351437728184504,0.00035584010656547954,0.0002862362843053506,2.209677557434839e-05,0.00028943889210763423,0.00029150784440065,0.0003535365136342074,2.1618938666826205e-05,2.1396726893521076e-05,0.0002908714928492631,0.00028999294209082634,2.1241009972686826e-05,0.0003545907190562368,2.1700641835654837e-05
374,374.0,0.9838972274286736,1.0025586573792151,0.0007387263348458441,2.0232864690049877e-05,0.00023849066834957875,0.00018796739312678908,2.0933618098921368e-05,0.00028535290802757035,0.9990765744332304,0.9907923631024466,0.9921162469164261,0.9919364031267142,0.9909713074259476,0.9966763482059957,0.990551883159668,0.9952164556586031,0.990615619306626,0.9912486628081152,0.9905574741596358,0.9909008094764161,0.9900485090496163,0.9895207806156999,0.9940062678266023,0.9996218495300223,0.9884434440243303,0.9939619681501255,0.9867068917715438,1.0011569626331998,0.986138174318307,0.9863746410306221,0.9949858771607197,1.0014133896633428,1.0021968398476526,0.9845340546863915,0.9845262728535429,0.9987048433176962,0.9901405747753312,0.9995440150481603,2.0232864690049877e-05,0.00028535290802757035,0.0002403416397914153,0.0002578247318105217,0.00025987568850495337,2.0717253723431623e-05,0.000426057939555376,2.0933618098921368e-05,0.0002634563851639065,0.0007387263348458441,0.00022466872628327698,0.0007108696292288366,0.0005205437593353348,0.00026209325132969797,0.00015590737478062344,2.0678681671375746e-05,0.0002656611430453827,0.0003346124126414557,0.0002682640802635602,2.098711874138601e-05,0.00027133055112917514,0.0002733093509081743,0.00033285424651180353,2.05199282638621e-05,2.0296917131487617e-05,0.00027272980068474814,0.0002719377883139397,2.0277667207099234e-05,0.00033300715328755525,2.065110551659373e-05
375,375.0,0.983886166805249,1.002583505968898,0.0007501172562232692,1.9899970204259634e-05,0.00024350169649230027,0.000191891810832155,2.0681200530308657e-05,0.0002951366509462591,0.9991675242011867,0.9904433373205586,0.9918227296237956,0.9916288009888714,0.9906652049564271,0.9967739732815711,0.9901261094734007,0.9953152274162387,0.9903097560626205,0.9906994437972796,0.9902747570619532,0.9903592308682839,0.9895795472088472,0.989206949947928,0.993801620186642,0.999710494395513,0.9881295439287673,0.9935780203628486,0.9863912083144616,1.0012541297723452,0.9858235750357061,0.9860626943770678,0.9946075706112549,1.001514067783832,1.002297515627264,0.9842183744681836,0.9842095751651363,0.9987953689954764,0.9897625860629871,0.9996329848230462,2.041650275176183e-05,0.0002951366509462591,0.0002441632908687753,0.00026188180062023867,0.00026391940191178103,2.0681200530308657e-05,0.00043767907806858616,2.0917871702251658e-05,0.0002673389520205909,0.0007501172562232692,0.00022864084391617312,0.0007230881357226553,0.0005324105310666988,0.0002666934205817854,0.00016091267252368456,2.060142464424005e-05,0.0002701004580721577,0.00034740542978842096,0.00027279111601131783,2.0660732622113527e-05,0.00027574004076931356,0.00027760647552292915,0.00034752229816935266,2.0169319697915886e-05,1.9899970204259634e-05,0.00027719321803013476,0.00027658354974347747,2.0486938222313364e-05,0.00034372236485445814,2.056994896178398e-05
376,376.0,0.9838718132026689,1.0025948714538773,0.0007427231149667405,2.1110409682853268e-05,0.0002436466254622624,0.00018998348441647196,2.2467567302411966e-05,0.0002950725057264652,0.9991834457009534,0.9900577242102371,0.9915114802405366,0.9913057296569779,0.9903486286626837,0.9968015164315635,0.9896627016192348,0.9953457428950698,0.9900029774953478,0.9901111051433353,0.9900129316384247,0.9897804230750123,0.9890694312535453,0.9888804346863935,0.9935572405559464,0.9997248574157527,0.9878001064659988,0.9931559101510608,0.9860565185486715,1.0012685721078,0.9854865145086192,0.9857263975396637,0.9941860135621927,1.0015282185470145,1.0023122799422337,0.9838760203891285,0.9838676743306713,0.998813267919672,0.9893427193169597,0.9996480743363563,2.2352854239865197e-05,0.0002950725057264652,0.00024389992282189106,0.0002616370133916663,0.0002637435263559847,2.243118974147412e-05,0.00043606766262981744,2.266597367538076e-05,0.0002673882338120238,0.0007427231149667405,0.0002296470884926619,0.0007168366770188252,0.0005293021446812942,0.00026703583023803766,0.00016250771560154923,2.232332526736581e-05,0.0002703873445016981,0.0003482076214196677,0.00027320376167620677,2.1976504096779152e-05,0.0002762312862899827,0.00027804162173886745,0.00034972582713562947,2.142557980738859e-05,2.1110409682853268e-05,0.0002780190752885517,0.00027750828593584075,2.2467567302411966e-05,0.00034317116451431143,2.228793581663986e-05
377,377.0,0.9838548369416864,1.0025892268891072,0.0006871400965954308,2.248670327575007e-05,0.0002261881458308926,0.00017455181231618795,2.4367587796910574e-05,0.00027264056697830116,0.9992707776125728,0.9900860532183576,0.9914975421961811,0.9912883160281641,0.9903336512586501,0.9968952496191459,0.9896971079085072,0.9954412411683119,0.9899877425729816,0.9901439005219603,0.9899995453015668,0.9898136761636711,0.9891013087727768,0.9888684941041764,0.9936058403361638,0.999830724254099,0.9877863812803551,0.9931999483132218,0.9860418325910842,1.0013756114704881,0.9854718263400661,0.9857104097069369,0.994228056247271,1.001643100721466,1.0024291470875657,0.9838642180097313,0.9838548369416865,0.9989033794539045,0.9893742874205336,0.999753710976645,2.4129807232746043e-05,0.00027264056697830116,0.00022519558260155972,0.00024144194629831982,0.0002435207879648951,2.4167462287214962e-05,0.00040316901654067783,2.4367587796910574e-05,0.0002469794816630148,0.0006871400965954308,0.00021214275414522995,0.0006631421683370485,0.0004893966789645012,0.00024663629833379544,0.00015013606789203104,2.4033500437212935e-05,0.0002497443869889041,0.000321719523840505,0.0002523933463135832,2.338181368128965e-05,0.0002553072902615097,0.00025704173405732036,0.00032306120773481945,2.28147027575062e-05,2.248670327575007e-05,0.0002571312654448987,0.00025664341102585314,2.4466475816103958e-05,0.00031721679326515576,2.3995916394688018e-05
378,378.0,0.983835878218472,1.0025630453295407,0.0006513754168533288,2.1532981440986383e-05,0.0002116300963280399,0.00016484474842110543,2.339133462264793e-05,0.0002567173613994536,0.9993935334686828,0.9903234661590246,0.9916732451224867,0.991471298137649,0.9905167925520928,0.9970203301864774,0.9899909584800816,0.9955679467855524,0.990173690933095,0.9905400607664793,0.9901694854764359,0.9901987249320776,0.9894270096376829,0.989050249681293,0.9937908485490968,0.999956279352001,0.9879693785449044,0.9934462633588778,0.986224524733707,1.0015051496309069,0.985657905517932,0.9858969396417082,0.9944639999977571,1.0017748399289703,1.0025630453295407,0.9840559308271594,0.9840447927528876,0.9990282447982433,0.9896297850120113,0.9998795303946794,2.3207473344124943e-05,0.0002567173613994536,0.00020904773414358378,0.0002235015552197248,0.00022578474177518918,2.323651580121027e-05,0.00038050936704979346,2.339133462264793e-05,0.00022917532653425832,0.0006513754168533288,0.00019645075060053196,0.0006282457316149051,0.0004623484120571479,0.00022796834087054498,0.00013831414318834847,2.308223295133243e-05,0.00023068361428864724,0.00030232996190799596,0.0002329407319320511,2.2363706664678792e-05,0.0002355696385175762,0.000237330413280787,0.000302963320189929,2.184490879203837e-05,2.1532981440986383e-05,0.00023689134373279243,0.00023641366114576649,2.3705140619574942e-05,0.0002989293339198504,2.3047695382396876e-05
379,379.0,0.9838154567308612,1.0025158834667034,0.0006327890249865695,1.9855524306307574e-05,0.00020177808737880323,0.00015983563652206205,2.133192807613078e-05,0.0002467696500805993,0.9993607735613151,0.9905262134124292,0.9917753191781344,0.9915731297700558,0.9906176140773423,0.9969848682949336,0.9902413282712829,0.9955329755026373,0.9902743545998106,0.9908724545579202,0.9902512138211378,0.9905239755769747,0.9897038152741694,0.9891425661732661,0.9938784187775207,0.9999147631207427,0.9880586836210666,0.9936662453493051,0.9863125379038361,1.0014718530568691,0.9857471761342415,0.9859900397218665,0.9946894948076931,1.0017499731334412,1.0025405238017229,0.9841439619607444,0.9841329422337123,0.99899280117404,0.9898520430330074,0.9998382501613459,2.1193749164154678e-05,0.0002467696500805993,0.00019796251924124553,0.00021093151887674217,0.0002136457057688711,2.1207181735004238e-05,0.00036679047577620405,2.133192807613078e-05,0.00021742592077937537,0.0006327890249865695,0.0001864862338296058,0.0006097336797800474,0.000446627261193093,0.0002147696187013737,0.00013093326542068919,2.116013653530805e-05,0.0002171333544169153,0.0002891926755774814,0.0002190629188438273,2.0585555845945305e-05,0.00022144268112462038,0.0002232013674263574,0.0002885968727831326,2.0130406642115067e-05,1.9855524306307574e-05,0.0002224017447404453,0.00022189785775994118,2.163624666273227e-05,0.000287319453457265,2.1128091831997025e-05
380,380.0,0.983794062052106,1.0024596325384096,0.0006004753856342312,2.133727876457179e-05,0.00019108783929695794,0.00015066716170258795,2.187709265168581e-05,0.0002326309927872068,0.999292522082802,0.9907022568932782,0.9919456428822163,0.9917494922061617,0.9907942143132233,0.9969141379379607,0.9904662360756709,0.9954624916300123,0.9904513429677012,0.9911786846747852,0.9904160299710737,0.9908257295785707,0.9899550674741713,0.9893211091641498,0.9939805329222455,0.9998459658493795,0.9882384594055941,0.9938654289702114,0.9864918261999633,1.0014027596834414,0.9859241630013915,0.986165997722376,0.9948834907852306,1.0016796385842455,1.0024718266853447,0.9843206620657807,0.9843092102729016,0.9989231606676872,0.9900471173765947,0.9997691737163737,2.1567147292134116e-05,0.0002326309927872068,0.00018668828233645398,0.00019877309727822683,0.00020162202152662325,2.1658203505796594e-05,0.00034625286176234,2.174328356798352e-05,0.0002056932557711706,0.0006004753856342312,0.00017691776062561066,0.0005781764541239039,0.0004222557598145258,0.00020223944229769028,0.00012416094187014669,2.186309403906808e-05,0.0002045400369588979,0.00027179367451714834,0.00020637239974040673,2.187709265168581e-05,0.00020860313693675625,0.000210357784296788,0.00027051099018214907,2.1578962628373273e-05,2.133727876457179e-05,0.00020941949658989293,0.00020890748628572413,2.1919812434888168e-05,0.0002708619726113636,2.1837070076975968e-05
381,381.0,0.9837721837554584,1.002409267419044,0.0005663017456834258,2.3500836900034556e-05,0.00018147471526232974,0.00014098133757332442,2.4795193593477338e-05,0.00021979262343968254,0.9992862174091933,0.9906668106677345,0.9919577552019112,0.9917549853337368,0.9908046005092717,0.9969042419793963,0.9904364254545447,0.9954533235618948,0.9904650209019731,0.9911617856975624,0.99043547152485,0.990807160976903,0.9899273514081541,0.9893291334007471,0.9939656804613012,0.9998316182296059,0.9882477591831152,0.9938252643379355,0.9864994953142971,1.0013896416673727,0.9859323020240991,0.9861746463345133,0.9948354264254793,1.001666220363193,1.0024587482070046,0.9843257610967037,0.984315005694924,0.9989125148649127,0.9900094894753054,0.9997559191312406,2.3500836900034556e-05,0.00021979262343968254,0.00017592339705005102,0.0001875761890420546,0.00019011633230515124,2.3875034553837555e-05,0.00032710145364123417,2.3961399292964235e-05,0.00019388903708288395,0.0005663017456834258,0.00016686334789651127,0.0005454787996763972,0.00039879903126323986,0.00019099211472305751,0.00011613606549709374,2.405030257226238e-05,0.00019317889663394525,0.0002572152013172262,0.0001949708617501969,2.484568648923425e-05,0.00019700360979478434,0.0001985337639992576,0.0002557481763144792,2.4795193593477338e-05,2.4574691693210713e-05,0.00019781515548245008,0.00019738526837525259,2.3802083845264404e-05,0.0002559744545891239,2.404070337210899e-05
382,382.0,0.9837503114141704,1.0023797629829925,0.0005802906327633778,2.3387316188837494e-05,0.00018498128286857825,0.00014523204080694557,2.50044086635318e-05,0.0002280935176898284,0.9990781159212049,0.9902935831011748,0.991635176652662,0.9914215803629324,0.9904716956705891,0.9966935351933115,0.9899903415640229,0.9952395538945034,0.9901373685480823,0.9906092309522982,0.9901348950398048,0.9902604776743273,0.9894435424505695,0.9889957404267551,0.9936483226348011,0.9996192409676274,0.9879148181859246,0.9934160190829308,0.9861654423522446,1.001175697374716,0.9855984508031946,0.9858425747153517,0.994416467926148,1.001450895506148,1.0022450123548012,0.9839892214251895,0.9839782204588482,0.9987038872863565,0.9896071037200824,0.9995440054848956,2.3387316188837494e-05,0.0002280935176898284,0.00017707198130196685,0.00018911222328525285,0.00019082891053672537,2.4094577192632204e-05,0.0003383489666844855,2.424227613349964e-05,0.00019343142393757833,0.0005802906327633778,0.00016489515632594408,0.0005595639915791644,0.0004119168134819804,0.00019283742207367574,0.00011463079162693138,2.3890162475271745e-05,0.00019486819232518335,0.0002681101705152299,0.00019689798133884446,2.50044086635318e-05,0.0001987488513808514,0.00019982977415531827,0.00026638646442386245,2.5096129646424786e-05,2.49032645275884e-05,0.00019990046333936265,0.00019956140576117665,2.3667761554702884e-05,0.0002659275036516828,2.3899951496434935e-05
383,383.0,0.9837289346014938,1.0023860941046405,0.0005767835475424874,2.2509706789346956e-05,0.00018360096463890537,0.00014488560034573326,2.4595830076503753e-05,0.00022846441980986423,0.9992169522920151,0.9899122698297765,0.9914210572006052,0.9912036158774522,0.9902513236494283,0.996834916960159,0.9895351844072703,0.9953800664444022,0.989916898810628,0.9900379962711541,0.9899437557487406,0.989695453925962,0.988945970608337,0.9887783000951585,0.9934857705197148,0.9997592578144987,0.987699530043669,0.9930025547326562,0.9859516060477594,1.0013114119230422,0.9853897511836932,0.9856359428768813,0.9939963927881482,1.0015902403517414,1.0023860941046407,0.9837857220928602,0.9837734757064803,0.9988480852165201,0.989198139346237,0.9996839188880272,2.2509706789346956e-05,0.00022846441980986423,0.00017495781323871674,0.0001871126092688846,0.00018805064272217346,2.353706767293801e-05,0.00033809022037548054,2.3774135483751618e-05,0.0001896153015015458,0.0005767835475424874,0.00016014451958592716,0.000556441598322842,0.000411501834715018,0.0001907662138986785,0.00011138717345430343,2.3311789882137454e-05,0.00019281888858328557,0.00026886923291931874,0.00019511166998595827,2.4428182856834553e-05,0.00019691335509626387,0.00019776442093398687,0.0002671745179718533,2.471179541458917e-05,2.4595830076503753e-05,0.00019832113139570869,0.00019803793248762648,2.284669008429375e-05,0.0002666557500110022,2.3330947085841117e-05
384,384.0,0.9837085428906809,1.0024364554595122,0.0005347257611110199,2.3506954865607348e-05,0.0001707143623450896,0.0001331329869671016,2.663709553968168e-05,0.0002113929955950612,0.9992388871153255,0.9899005797594969,0.9913746662492419,0.9911492085800185,0.9901931633875035,0.9968476700083188,0.9895152365788917,0.9953923533126963,0.9898466287503009,0.9900073400378461,0.9898565922434988,0.9896648279584225,0.988922309367969,0.9887213539174664,0.9934626220868042,0.9997701288163264,0.9876392394787122,0.9929776668447196,0.9858891134409757,1.0013152762497437,0.9853265169738435,0.9855683413881622,0.9939621630072573,1.0015904179312713,1.0023858433810395,0.9837225405999738,0.9837085428906809,0.9988666380540565,0.9891827006513197,0.9996946944953814,2.3506954865607348e-05,0.0002113929955950612,0.00016143934804915234,0.0001727505296035059,0.00017351568568710327,2.4817810780805574e-05,0.00031299803977311047,2.5163731867636674e-05,0.00017493952640602471,0.0005347257611110199,0.00014761851803314277,0.0005156429035143539,0.0003811139364210075,0.00017596225448053275,0.00010338922423930751,2.4838104951084507e-05,0.00017789245201233,0.00024824924008371916,0.00018001144924650607,2.6047033647661683e-05,0.00018172762342391597,0.00018251967659486663,0.0002463893753099145,2.663709553968168e-05,2.6671192994256002e-05,0.000183112760563215,0.00018283380977511556,2.3963150669289884e-05,0.0002466960593246785,2.4864625789081326e-05
385,385.0,0.9836894285725436,1.0025119209276812,0.0005090766364800875,2.3443058556940525e-05,0.00016061188425605985,0.00012611474429389405,2.6872191512323926e-05,0.00020041118665798567,0.9993022294532558,0.9901151426842838,0.9915607909091898,0.9913441508562613,0.9903853628229011,0.9969093852663933,0.9897806883496338,0.9954537370535008,0.9900380384959451,0.9903680953707573,0.9900329060511444,0.9900152329731868,0.9892175925037681,0.9889165825299561,0.9936303776400234,0.999844333082316,0.9878358140800385,0.9932001723046089,0.9860866347400641,1.001390201612375,0.9855291217411004,0.985774219060668,0.9941732847546556,1.0016720215346426,1.0024684744297383,0.9839272358738624,0.983912647020362,0.9989345104987427,0.9894216589669461,0.9997682300197791,2.3443058556940525e-05,0.00020041118665798567,0.0001492111406707567,0.00015957197115316953,0.00016029374324921791,2.4792421315228296e-05,0.00029727452272193766,2.5182657906821955e-05,0.0001616997878584324,0.0005090766364800875,0.00013625749371463486,0.0004905235532499485,0.0003619812237145817,0.00016225039273794643,9.768522067850193e-05,2.487479695604256e-05,0.000163940192751935,0.00023499612303371994,0.00016579175626117105,2.6141465038713164e-05,0.0001674689818125299,0.0001682811280662583,0.0002330474635127034,2.6872191512323926e-05,2.701079445326374e-05,0.0001688786117122258,0.00016856355159331903,2.3938567647281173e-05,0.00023398825610992187,2.4907636554193854e-05
386,386.0,0.9836710948081351,1.0025867841903595,0.0004943743249434325,2.1565306905242805e-05,0.00015328144661925022,0.00012274842584521017,2.4706367744270403e-05,0.00019329390338833103,0.9993462409052022,0.9903095714639624,0.9916839035677307,0.9914650317785995,0.9905057700107694,0.9969474095487405,0.9900172527496334,0.9954933227050142,0.9901534167505844,0.9906787869865331,0.9901298708931682,0.9903139846387689,0.9894765936773567,0.9890363831667911,0.9937516629421924,0.9998830513539949,0.9879577817728012,0.9934035221730243,0.9862093967939192,1.0014290728460413,0.9856546490168295,0.985900147370421,0.9943689092862628,1.0017151201489285,1.0025127630304398,0.9840554219782502,0.9840401528988095,0.99897600207028,0.9896330945090888,0.99980692329067,2.1565306905242805e-05,0.00019329390338833103,0.00014081278406858326,0.00015045906570650328,0.00015110548021971627,2.2812664482122376e-05,0.0002876920040548407,2.3162827600274366e-05,0.00015243518858269834,0.0004943743249434325,0.0001281931876976512,0.0004762206929792913,0.00035054090814137253,0.000152617412100605,9.203333188089977e-05,2.2870011573037338e-05,0.0001540910157253698,0.0002269459598393952,0.00015568808897918564,2.4016709608316628e-05,0.0001572004868809022,0.00015803562511991075,0.00022505003151749737,2.4706367744270403e-05,2.4825255576873874e-05,0.00015849177414837135,0.00015817005032222657,2.202869169058622e-05,0.00022610187301515432,2.290237408484508e-05
387,387.0,0.9836528474760686,1.0026353389287594,0.0004661846399302952,1.9892540689786287e-05,0.00014371855130383015,0.00011576659268379141,2.2739351268347997e-05,0.00018106549280971068,0.9994051681919004,0.9904758973805577,0.9918616777959757,0.9916474566432129,0.9906875238574752,0.9970035613253001,0.9902191412642121,0.9955475981920151,0.9903372173674572,0.9909545071921115,0.9903017527535337,0.9905846764401581,0.9897025272105525,0.9892204668110957,0.9938902089926772,0.9999412922708972,0.9881427358251041,0.9935639514825209,0.9863955485664107,1.001478258668437,0.9858433033843977,0.9860889082048426,0.9945185767299263,1.0017596580436192,1.0025569038633462,0.9842475269113042,0.9842313067972104,0.9990380749667837,0.9898057571433513,0.9998654126784243,1.9892540689786287e-05,0.00018106549280971068,0.0001320554091150402,0.00014096245284703606,0.00014162020835102774,2.1072035290315918e-05,0.0002703589687240255,2.1376307041423445e-05,0.00014290499722425555,0.0004661846399302952,0.00012024531892891572,0.00044906032637709233,0.00032971411509871945,0.0001429079431264226,8.527748697006729e-05,2.1146288522143572e-05,0.00014427090082856086,0.000212977094371518,0.00014564804307541553,2.213916437623628e-05,0.0001469584105723147,0.00014773269667422685,0.00021095100953297241,2.2739351268347997e-05,2.2813355813831107e-05,0.0001480838224388008,0.00014777583846151672,2.035685624723709e-05,0.0002120942316185989,2.117123278904941e-05
388,388.0,0.9836339924549573,1.0026318788240929,0.0004451426703473049,2.20465716448377e-05,0.00013925864761027214,0.00010981449346841923,2.4986585156559456e-05,0.00017476283078949245,0.9994470717590804,0.9905925302132554,0.9920088058286854,0.9917994595358595,0.9908436772111083,0.9970494415377443,0.9903704952707028,0.9955923858839385,0.9905018333462574,0.9911697937459187,0.9904629912390379,0.99079493545859,0.9898743041159598,0.9893804114168122,0.994005573494325,0.9999953441389828,0.988307215907053,0.9936936193898329,0.9865627549776327,1.001542045565068,0.9860164348203364,0.9862642093594378,0.9946524108279776,1.0018326055343636,1.0026318788240929,0.9844283074618823,0.9844110511369362,0.9990855364227849,0.9899350850669613,0.9999194029442622,2.20465716448377e-05,0.00017476283078949245,0.00012741999423952286,0.0001360426162159778,0.00013659610427198436,2.328805106424305e-05,0.0002600258274067074,2.3661668511863328e-05,0.0001374827123305318,0.0004451426703473049,0.00011567727056269337,0.0004291733252762917,0.00031636870793920864,0.00013779456731688458,8.51687353313133e-05,2.3498043257334205e-05,0.00013900008580588339,0.00020584732195875506,0.00014030998232657254,2.441473919379615e-05,0.00014148521204200958,0.000142091715922533,0.00020479141968167427,2.5003067476639894e-05,2.4986585156559456e-05,0.0001426553173158264,0.00014238756599900133,2.2572148405994372e-05,0.0002045807995246057,2.348377099212256e-05
389,389.0,0.9836138356234143,1.0025630677101187,0.00047100524425468585,2.430889094374532e-05,0.00014684868990394063,0.00011695952449458636,2.7239436939119466e-05,0.00018997478820493246,0.9993114518572593,0.9904236052343586,0.9918152019341376,0.9915941619317857,0.990639126622697,0.9969112832581348,0.990172265543906,0.995451696877901,0.9902957474831944,0.9909375732439539,0.9902656181366188,0.9905632998120021,0.9896609583056496,0.9891665209810289,0.993824787475238,0.9998522783348137,0.9880872287331673,0.9934987698677954,0.9863395279760497,1.0014014809526834,0.9857918321811346,0.9860399049020673,0.9944582114396875,1.0016930164471092,1.0024935921120284,0.9842017297200264,0.9841855981673719,0.9989514250144493,0.9897524373034644,0.9997768753304,2.430889094374532e-05,0.00018997478820493246,0.00013086676654091645,0.00013972027634321667,0.00014020229535967297,2.559771956643607e-05,0.0002800556382233321,2.6018923952807334e-05,0.00014056506139947393,0.00047100524425468585,0.0001175954895366107,0.00045521825469954213,0.0003390645532700997,0.00014122489293214371,9.08853261235522e-05,2.5878610267209588e-05,0.00014213644133969383,0.00022411025947008696,0.0001433672375143407,2.669059777267712e-05,0.00014414477025503165,0.00014444814952049146,0.00022502976848560465,2.730439223971453e-05,2.7239436939119466e-05,0.00014518953917295929,0.0001450179344848816,2.4919148680495697e-05,0.00022184342266144935,2.5836866963297442e-05
390,390.0,0.9835916828600528,1.0024650500307808,0.00047908930678244307,2.2532652566523852e-05,0.00014711681532282803,0.0001204751357043041,2.505778968054484e-05,0.00019572449365571294,0.9992200582571223,0.990082271513973,0.9914903341984894,0.9912546601297529,0.9902969435453244,0.9968165534324311,0.9897616714742037,0.9953562283415057,0.9899529741543196,0.9904116760662572,0.9899458852101602,0.9900449898046142,0.9892106942439922,0.9888174801692624,0.9935523463302186,0.9997503969485584,0.9877313120086711,0.9931283698863977,0.9859777169587908,1.001286743970424,0.9854260810274688,0.9856733621540897,0.9940899636565844,1.00157409185402,1.0023747170066208,0.9838291702045131,0.9838145082381718,0.9988599337348162,0.9893844749565125,0.9996745767712353,2.2532652566523852e-05,0.00019572449365571294,0.0001285713950767687,0.0001372886894725617,0.00013793620620398175,2.365302607365515e-05,0.00028736022420169965,2.4007705547202638e-05,0.00013848436574647068,0.00047908930678244307,0.000115879379374286,0.0004637255766450463,0.00034719633543507184,0.00013867085368797385,8.919769450088957e-05,2.3864627451015096e-05,0.0001394337877755922,0.00023135948523394855,0.00014055534375066885,2.4509511042915693e-05,0.00014095476242780797,0.00014118501006507496,0.00023367069881195747,2.5088670544576656e-05,2.505778968054484e-05,0.0001416539946515556,0.00014162638192311694,2.3125323884875428e-05,0.00022827268879447628,2.382847867642572e-05
391,391.0,0.9835668400434867,1.0023863403825715,0.00044607261056917074,2.106691357214382e-05,0.00013707921130314482,0.00011206392851650461,2.3396165617922918e-05,0.00018181274616940198,0.9992101748761689,0.9899179307732201,0.991262194157496,0.9910137660608045,0.9900571162593494,0.9968094766280389,0.9895585927640661,0.9953489638334343,0.9897123283895326,0.9901405208037681,0.9897172584133812,0.9897786891879424,0.9889873713567305,0.988573544007839,0.9934098413165736,0.9997455992675931,0.9874866321540346,0.9929504606079688,0.9857315427444443,1.001289300878604,0.985179554000269,0.9854284327747485,0.9939146213004628,1.0015831108972373,1.0023863403825715,0.9835815762011414,0.9835668400434866,0.9988561242846117,0.9891999263587399,0.9996693981751222,2.106691357214382e-05,0.00018181274616940198,0.00011980809752791434,0.00012810001754041543,0.00012870670578875876,2.1963047238178426e-05,0.0002671673350051481,2.2269217990913047e-05,0.00012942889078838517,0.00044607261056917074,0.00010875558853212764,0.000431627601324837,0.0003229211699733135,0.00012940190571014123,8.319643935531657e-05,2.2294688693044017e-05,0.00013017464176770302,0.0002149219668734502,0.00013125087921045747,2.2806985993378495e-05,0.00013171641489420245,0.0001320765845825465,0.00021709163698708264,2.3405309866505864e-05,2.3396165617922918e-05,0.00013237436173311833,0.00013237755710128233,2.1642767223794343e-05,0.00021229611514464762,2.2251976319042407e-05
392,392.0,0.9835388318033061,1.0023645406491741,0.0004232339492389476,1.9991256459050443e-05,0.000129117004441463,0.00010608359196810578,2.2290482246428715e-05,0.00017166325808259312,0.9991906299715776,0.990009867363893,0.9912915222768462,0.9910385683314484,0.990086408419342,0.9967985338173145,0.9896780066272677,0.9953417886218402,0.9897471730321957,0.9902945355657105,0.9897384121002446,0.9899287538224948,0.9891223534568576,0.98859881083015,0.9934452079265972,0.9997250261440962,0.9875094376920691,0.9930432372536367,0.9857547950438393,1.0012620658254408,0.9852023852809154,0.9854495299184854,0.9940044086953755,1.0015563185093723,1.0023607087880546,0.9836064687106092,0.9835910694541363,0.9988378626608397,0.9893011935958327,0.9996484482834578,1.9991256459050443e-05,0.00017166325808259312,0.000112364707250236,0.00011997680309453604,0.0001203743715180851,2.065936672207163e-05,0.00025252691566910384,2.094215512721029e-05,0.0001207419717040533,0.0004232339492389476,0.00010109377260956463,0.0004087376791604038,0.00030535753818136327,0.00012110829894552935,7.901841309083179e-05,2.1165069950238325e-05,0.00012188584716010933,0.0002019451008448632,0.00012289271584359397,2.1592101966581082e-05,0.00012357943560181923,0.00012399128639968598,0.00020297533952657213,2.2290482246428715e-05,2.2319214181380908e-05,0.0001243434077004592,0.0001242794933230301,2.055106074948475e-05,0.00020079534181674811,2.1113779079316785e-05
393,393.0,0.983508057773014,1.002393601863046,0.00041064602393906354,1.9075412497396774e-05,0.00012452420613404515,0.00010273786175725605,2.1015166220651353e-05,0.00016566548970558937,0.999209755134805,0.9901421433034915,0.9914222552354162,0.991175899602521,0.9902227912258977,0.9968258466998036,0.9898433979656014,0.9953680195509724,0.9898833175114778,0.9905309769340405,0.9898539862530814,0.9901564693451456,0.9893106844059429,0.9887352218201162,0.9935439350283812,0.9997529196746302,0.9876496566527834,0.9931659403511535,0.9858988810757477,1.0012892038220051,0.9853496080356193,0.9855983505226831,0.9941085198719121,1.0015793965116417,1.0023840205648173,0.9837595246857472,0.9837433543649236,0.9988655247043189,0.9894444830934064,0.9996762579719483,1.9075412497396774e-05,0.00016566548970558937,0.00010869731911519303,0.0001157504413806668,0.00011600525234441564,1.9524515397401516e-05,0.0002438656412512273,1.977613949342728e-05,0.00011615132053202371,0.00041064602393906354,9.701262683504849e-05,0.00039583821098505384,0.00029510807285775133,0.00011678951841649476,7.696254064575199e-05,2.008021477089188e-05,0.00011762652030677508,0.00019329500313587745,0.00011862458552749141,2.034143612456022e-05,0.0001195460444094777,0.00011997140895433592,0.00019307540367906963,2.1015166220651353e-05,2.1062228983168523e-05,0.00012053685025168237,0.00012038917834217683,1.9606447805960016e-05,0.0001936539768707507,2.0033193241980915e-05
394,394.0,0.9834751363370908,1.0024565623438377,0.00039617287089950223,1.8238548122428695e-05,0.00012095046317322522,9.870881228478672e-05,2.019212137187637e-05,0.0001584768890544091,0.9992877258773497,0.9903212829743674,0.9915042195516417,0.9912580997452776,0.9903048022910751,0.9969044803033954,0.9900562778584163,0.9954449014766956,0.9899622754278574,0.9908098060558536,0.989913656904969,0.9904311769218185,0.9895446904303915,0.9888159718156547,0.9936621813657539,0.9998344482835608,0.9877288550774452,0.9933567551580216,0.9859788290108135,1.0013778070076604,0.9854315690114378,0.9856802223385931,0.9943007370598558,1.0016750748441363,1.0024814976695142,0.9838445218582076,0.9838270135140965,0.9989491239468063,0.9896345971047605,0.9997583562849847,1.8238548122428695e-05,0.0001584768890544091,0.00010726701485358364,0.00011407429212756273,0.00011439969342251819,1.8600169899912632e-05,0.00023374842561995908,1.87905297498675e-05,0.0001148673310360502,0.00039617287089950223,9.638266954223615e-05,0.00038159385159761513,0.0002833916685146514,0.0001153982725322895,7.554087667467354e-05,1.927208600834463e-05,0.00011643136530077238,0.00018376465670031422,0.00011753034093896087,1.9484488845112968e-05,0.00011884069635109561,0.00011934659302146577,0.00018292804391313868,2.019212137187637e-05,2.027015182401286e-05,0.00012033654172770015,0.0001200807045207508,1.88373306959989e-05,0.00018502397588027593,1.923169444967693e-05
395,395.0,0.9834406858800168,1.0025364604111997,0.0003700301517996194,1.7980054452098572e-05,0.00011457488585774351,9.171678454588487e-05,2.0027856531935415e-05,0.00014763915982909535,0.9993186794401652,0.9905466994297042,0.9916392077163623,0.9913963600660882,0.9904442765216882,0.9969335270631684,0.9903237999956441,0.9954719950381201,0.990105694212891,0.9911530511077864,0.9900451908118368,0.9907697611595706,0.989839930944208,0.988956587959642,0.9938034123165241,0.9998735630353955,0.9878693021542507,0.9935999131784485,0.9861209118966529,1.0014238323824594,0.9855771466286817,0.985826983543793,0.9945380472244144,1.0017279040127012,1.0025364604111997,0.9839961549355087,0.9839767093425201,0.9989851151965484,0.9898731300137327,0.9997977314010277,1.7980054452098572e-05,0.00014763915982909535,0.00010253085129415444,0.00010913597380014145,0.00010953454796735492,1.836822887698617e-05,0.0002179699381065507,1.8581549127390976e-05,0.00011027177966066441,0.0003700301517996194,9.303206131775503e-05,0.00035638995154963236,0.00026441587717175726,0.00011079614097403823,7.23211676383733e-05,1.913192045592575e-05,0.00011204098407393798,0.00017135730051540306,0.00011322102191843734,1.932813977945606e-05,0.00011469155311612165,0.00011522514220077052,0.00017056196237908068,2.0027856531935415e-05,2.009644633912615e-05,0.00011642386654815186,0.00011611160649091035,1.8532625736894518e-05,0.0001724139434297495,1.908477265079298e-05
396,396.0,0.9834053247862719,1.0026184912971574,0.0003628597367089383,1.874582636663018e-05,0.00011582895078234244,8.974963330320516e-05,2.1129834241813383e-05,0.0001464023508746421,0.9992875968158543,0.9905976461001029,0.991635847585042,0.9913898148599128,0.9904382413544908,0.9969050237985081,0.9903832868891264,0.9954459758657083,0.9901019486144713,0.9912185643596578,0.990043288415566,0.990834249849202,0.9899006042267263,0.9889509299930366,0.9938124925879143,0.9998490659624294,0.9878652607793621,0.9936607897850759,0.986117497504036,1.0014058539966897,0.9855761949860649,0.9858290056476968,0.994599107434637,1.0017161708258548,1.0025256772344087,0.9839955312733517,0.983975857605034,0.9989566028114714,0.9899288708191458,0.9997726659144719,1.874582636663018e-05,0.0001464023508746421,0.0001051968876459377,0.00011249937880408647,0.00011294822665059768,1.9218789669573293e-05,0.00021535616384854822,1.9511461097862668e-05,0.0001135991179508436,0.0003628597367089383,9.632601863102336e-05,0.0003499115343614986,0.00026073957601905256,0.00011488399765124079,7.494820990965349e-05,2.0123803828179722e-05,0.00011667376828485282,0.00017070690925797958,0.0001182465672925001,2.048977162304848e-05,0.00011980180602182978,0.00012028958046992911,0.00016982160465204814,2.1129834241813383e-05,2.1137259071955757e-05,0.00012179695801491127,0.0001213807799217995,1.9152652555700216e-05,0.00017089363307264704,2.0076318970948493e-05
397,397.0,0.983369671440337,1.002696477883236,0.00037310607064214334,1.860347593872053e-05,0.00012368701546157967,9.274218727561318e-05,2.126788930981025e-05,0.00015148992167701925,0.9991311408799264,0.9902598200676527,0.9913225103711408,0.9910695362581973,0.9901143612192205,0.9967551866939582,0.9899757705897682,0.9952953791913669,0.9897763007329207,0.9906917158359473,0.9897387532541748,0.9903151244330386,0.9894512917120997,0.9886243284501973,0.9935354839006597,0.9997031464262061,0.9875346583145582,0.9932973817518915,0.9857849198775213,1.0012590903389198,0.9852416513031014,0.985491672124101,0.9942361311984512,1.0015730967225602,1.0023832877473997,0.9836612366026309,0.9836416660556521,0.9988097142051297,0.9895661875240879,0.999626193691285,1.860347593872053e-05,0.00015148992167701925,0.00011676574818827076,0.00012563553077382504,0.00012614809259184389,1.9105420183089055e-05,0.00022241414149061262,1.9416762566303345e-05,0.0001268023701665171,0.00037310607064214334,0.0001083778985034902,0.00036018982349427973,0.0002688728655916861,0.00012897896242669828,8.124315005196965e-05,2.010616718263765e-05,0.0001313852407217551,0.00017721939029692764,0.00013350066027016403,2.068625955073124e-05,0.00013525789648617087,0.00013563520509469153,0.00017608383198417247,2.1299639478089145e-05,2.126788930981025e-05,0.0001377263490740195,0.00013719909701310115,1.889294688553708e-05,0.00017712672424944825,2.0072931963666213e-05
398,398.0,0.983334344226692,1.0027663999633354,0.00035542573720449204,1.7185070209724962e-05,0.00012026256881177552,8.874529185536917e-05,1.9504025072012434e-05,0.00014415922092396878,0.9991631237944335,0.9898728283539872,0.9910241199455504,0.9907603192627928,0.9898041795957212,0.996798846907875,0.9894970849240635,0.9953388038342453,0.9894632753920903,0.9900585263885482,0.9894493672218063,0.9896918483621738,0.988919314469036,0.9883155766307552,0.99330908766482,0.9997495787593458,0.9872240951159658,0.9928720773229189,0.9854751952360107,1.0013034997615786,0.9849324731041299,0.9851820939997857,0.993807389864487,1.0016204101683879,1.0024315786508022,0.9833544013471343,0.983334344226692,0.9988530257530043,0.9891428578603041,0.9996722998253346,1.7185070209724962e-05,0.00014415922092396878,0.00011663590942341475,0.00012596579252026653,0.0001263301562080574,1.7575778858454345e-05,0.0002117591187996395,1.7848611174815143e-05,0.00012689583210585741,0.00035542573720449204,0.00010910099290637654,0.0003431888566747282,0.00025592196728150803,0.00012945354631460949,7.88458753241985e-05,1.8538107766540938e-05,0.00013191815379413036,0.00016876453524392968,0.00013408429798428877,1.907010445378269e-05,0.00013579134551398544,0.00013606081732050305,0.0001675648492699806,1.9566812194924897e-05,1.9504025072012434e-05,0.00013821708087782,0.00013771706988868635,1.7372188947722136e-05,0.00016889971068716932,1.851549940767758e-05
399,399.0,0.9832999527604747,1.0028242373313556,0.00032632091429257937,1.5669147133929672e-05,0.00011025404811669388,8.14214656356339e-05,1.7783529779345653e-05,0.0001318788794866388,0.9992591329853513,0.9899259243506371,0.991098628471114,0.9908407409276521,0.9898882958104135,0.9969089975053388,0.9895520759016689,0.9954501166265721,0.9895573754478393,0.9901119286031455,0.9895541305898767,0.9897454447231331,0.9889718412523539,0.9884017760212744,0.9933977351769325,0.9998640658693198,0.9873103854167307,0.9929365263866039,0.9855615186292866,1.0014185788928824,0.9850196777317662,0.985271238814233,0.9938766605657586,1.0017393333084426,1.002552285445873,0.983443696894178,0.9834223908870979,0.9989596464281427,0.9891982257224187,0.9997866515929835,1.5669147133929672e-05,0.0001318788794866388,0.00010704650547980262,0.00011570908413673375,0.00011597442585282085,1.5995859427355693e-05,0.00019392507094251167,1.6227343316615373e-05,0.00011643262729511914,0.00032632091429257937,0.00010007054411635472,0.0003148858874658486,0.00023461958010940296,0.00011886832329489601,7.210740902778993e-05,1.6913291135764357e-05,0.00012120666662005811,0.00015389541512300344,0.00012324597713397344,1.7425999858951784e-05,0.0001248600294995115,0.00012514877193444863,0.000152459520272596,1.7853023435587323e-05,1.7783529779345653e-05,0.000127157476546675,0.00012669522332770466,1.583682274033109e-05,0.00015451251122784244,1.6895583486625105e-05
400,400.0,0.9832670715794519,1.0028659697811966,0.00031082244054454647,1.4725429925473686e-05,0.00010329306997890779,7.730238212666078e-05,1.696127747347326e-05,0.00012496579895372403,0.9992920941761375,0.9901730476072101,0.9912570578292291,0.9910010331700849,0.9900538147426035,0.996951809107939,0.9898492529409189,0.9954946357188781,0.9897269792199114,0.9904911911584943,0.989705934315535,0.9901181609393735,0.9892954264074748,0.9885686460890375,0.9935609223610148,0.9999153689257458,0.987479416559954,0.9932059643812481,0.9857334410509239,1.0014769630346558,0.9851958292674515,0.9854510207007476,0.9941487953493036,1.001807650269513,1.0026221885049247,0.9836236539061797,0.9836020709688615,0.9990003080351064,0.9894589845902975,0.9998371564330992,1.4725429925473686e-05,0.00012496579895372403,9.88628058427751e-05,0.00010677745068227795,0.00010702820513377941,1.5105932454205031e-05,0.00018387944558410964,1.5291213207595557e-05,0.00010742000275468649,0.00031082244054454647,9.178620912992191e-05,0.0002996809406995682,0.00022283352453107062,0.00010957039451628547,6.762783956737803e-05,1.5957592531594157e-05,0.0001117186066055546,0.00014492158355838616,0.00011366746886507679,1.650979584070211e-05,0.00011523972770294162,0.00011552968692662483,0.00014307472356861294,1.698689022778716e-05,1.696127747347326e-05,0.00011754369738955205,0.00011707219762096443,1.5023027467081935e-05,0.00014626018627756347,1.5948003783921605e-05
401,401.0,0.9832362664520481,1.002887577106759,0.0003101628401389307,1.4149518268154138e-05,0.00010034706067925128,7.710387970837828e-05,1.6818485483355788e-05,0.0001248654466622593,0.9993897172821925,0.9903507746444613,0.9914506498803469,0.9912022690693961,0.9902607911622079,0.9970580422084975,0.9900716870181838,0.9956007279146633,0.9899476097275356,0.9907960229529276,0.989918807995137,0.9904163909589774,0.9895458766163095,0.988775346045804,0.9937326980094197,1.0000253230208027,0.9876905560956014,0.9934028918550843,0.9859480910588666,1.0015923584191229,0.9854139552889822,0.985671066301,0.9943496254571426,1.0019300684611756,1.0027460899087088,0.9838472588892856,0.9838235962147122,0.9991051983588876,0.9896495818036433,0.9999466615922468,1.4149518268154138e-05,0.0001248654466622593,9.31349771953268e-05,0.00010042977798474311,0.00010069346042834881,1.455095486104512e-05,0.00018324234652225188,1.4670206254670517e-05,0.00010109233441673938,0.0003101628401389307,8.588235126021609e-05,0.00029910163234569,0.00022226999296728555,0.00010296955613060128,6.604251163505223e-05,1.5464446394158826e-05,0.00010488779578856643,0.00014427710757482419,0.00010675875558430358,1.6168727993837168e-05,0.00010837912608388281,0.00010868810515605747,0.00014201074926678396,1.6818485483355788e-05,1.6872889667126357e-05,0.00011081711792552155,0.00011027516487463041,1.4629131176560479e-05,0.0001456385728837563,1.5467737452857823e-05
402,402.0,0.983208103146687,1.0028850391019424,0.0003028168902099825,1.3095607563144271e-05,9.609788864145306e-05,7.556035347794073e-05,1.586352356015371e-05,0.00012250115118223612,0.9995127705931299,0.990582034445611,0.9916458668468839,0.9914044939970372,0.9904646332682734,0.9971861849178858,0.9903505706715293,0.9957312156042601,0.99015952053208,0.9911511025395416,0.9901234318997622,0.9907667168590324,0.9898498667465818,0.9889740633045863,0.9939235538246791,1.0001509023595438,0.987890537913224,0.9936543306184891,0.9861495065136696,1.0017255512819148,0.9856163333930301,0.9858752569233129,0.9946081746597514,1.0020669294129685,1.0028850391019424,0.9840513144287101,0.9840263885099587,0.9992318335253642,0.9899021149036427,1.0000719694538913,1.3095607563144271e-05,0.00012250115118223612,8.706794888571096e-05,9.37597528364666e-05,9.404318647611945e-05,1.3450158632446258e-05,0.00017927189953511209,1.3531704626009732e-05,9.452943237221757e-05,0.0003028168902099825,8.011665698217663e-05,0.00029213562669752765,0.00021739468828092866,9.612212436713826e-05,6.324838742807957e-05,1.4383267221653562e-05,9.785938750439406e-05,0.0001415778516840565,9.963494780840838e-05,1.5135415676001894e-05,0.00010127930649173323,0.00010163535332866124,0.0001390595912707327,1.586352356015371e-05,1.5960343451377415e-05,0.00010376420742218771,0.00010318174401165062,1.3604805964202284e-05,0.0001425204395560782,1.4391258217003516e-05
403,403.0,0.9831831474317938,1.0028563856570571,0.00029548252476653916,1.4038520825847485e-05,9.470983802080328e-05,7.349354307230433e-05,1.5976255517455824e-05,0.0001197600569140148,0.9994332050719699,0.9905909476642323,0.9915997485404117,0.9913550278201329,0.9904141073574626,0.9971028319551923,0.9903626448437478,0.9956472916785951,0.9901063018914689,0.9911744803368429,0.9900697827200673,0.9907887438776974,0.9898644531586898,0.988920370826788,0.993881528002869,1.000070183190904,0.9878367138904374,0.9936620946384237,0.986094771350745,1.001650366531653,0.9855609242400191,0.9858204780670714,0.9946180158399612,1.0019933880377143,1.0028127676097311,0.9839952587000846,0.9839704324704026,0.9991534344114877,0.9899118993037426,0.9999912271954945,1.4038520825847485e-05,0.0001197600569140148,8.640286710421615e-05,9.282399775986735e-05,9.325854926792962e-05,1.4157812053249461e-05,0.000175148477560321,1.4234705840736699e-05,9.376375767284293e-05,0.00029548252476653916,7.970063688996904e-05,0.0002851908421282923,0.0002123812105858611,9.527665362637163e-05,6.308194506060558e-05,1.48313890922149e-05,9.704646062611072e-05,0.0001384782921720338,9.874623403699315e-05,1.545934306067092e-05,0.00010030782185423107,0.00010075431729397647,0.00013615229526702923,1.5976255517455824e-05,1.6039076337865584e-05,0.0001025220051807945,0.00010199691637103246,1.4194658694926182e-05,0.00013923145758432413,1.4856059477774697e-05
404,404.0,0.983161965075792,1.0028078470480521,0.00033684838000876116,1.4728079903489068e-05,0.00010718870838054909,8.422007874968321e-05,1.6054386847113566e-05,0.00013509040146896588,0.9992685324523923,0.9902604735733656,0.9912418549994798,0.990978749472807,0.9900375805548244,0.9969423260840135,0.9899630119286548,0.9954865476737518,0.989726100786884,0.9906581093149253,0.9897045471657702,0.9902798505533252,0.9894242534678592,0.9885357475432425,0.99357882762346,0.9998981625780451,0.9874428267979861,0.9933043642419633,0.9856949591346009,1.001472132346215,0.9851527917051777,0.9854088725297862,0.9942577322890762,1.0018133965853369,1.0026323875045167,0.9835800725911846,0.9835557988505776,0.9989909838681406,0.9895527799064525,0.9998196801678354,1.4918822677941383e-05,0.00013509040146896588,9.88773544176277e-05,0.00010598379803298043,0.00010669050367460397,1.4795110751793045e-05,0.0001986612228728111,1.4870573475634164e-05,0.00010739649648574714,0.00033684838000876116,9.165642637130432e-05,0.0003254376815642236,0.0002416407870187949,0.0001086080327125783,7.065968871492961e-05,1.5237040276720559e-05,0.00011060197141847404,0.00015688339299891837,0.00011219649012281106,1.5748561041601346e-05,0.00011362058626185713,0.00011417968050965216,0.00015511514969198737,1.6054386847113566e-05,1.60812602730519e-05,0.0001153670650211062,0.00011494489002580939,1.4728079903489068e-05,0.0001574905094508707,1.5276907324313034e-05
405,405.0,0.9831451218471059,1.002747703647287,0.000360519453953383,1.4205324023925684e-05,0.00011251312666887358,9.049278118035308e-05,1.573290851715417e-05,0.00014294570586344352,0.9991283480134994,0.9898985251237956,0.9908617383807328,0.9905824350033435,0.9896435995379815,0.9968073961111226,0.989520460919505,0.9953500884931571,0.9893344582173704,0.9900863574054796,0.9893419729048992,0.9897162572407866,0.988936852184421,0.9881314716161376,0.9932671032800527,0.9997593488549625,0.9870331640646881,0.9929068159487646,0.985281414630344,1.0013279895880103,0.9847353578364562,0.9849882219128714,0.9938661929600265,1.0016698873778207,1.0024891264190061,0.9831613185942106,0.9831365381400758,0.9988550340730846,0.989158373854543,0.9996800234725626,1.4205324023925684e-05,0.00014294570586344352,0.00010307056550926892,0.00011039857903494709,0.00011115373426674021,1.4372674234938978e-05,0.00021141774686266675,1.4460765015066803e-05,0.00011193306153928594,0.000360519453953383,9.553276932066523e-05,0.00034845174070459667,0.00025792636295524985,0.00011282790520515443,7.212078639880294e-05,1.4880473143323784e-05,0.00011484825089294629,0.00016657972488197566,0.00011626616975634028,1.534731373415773e-05,0.00011752284981050759,0.00011808175540003466,0.00016523073688558225,1.573290851715417e-05,1.580379191240313e-05,0.00011888585294305452,0.00011855538321543265,1.4253178852372117e-05,0.00016715761407584944,1.4910621156937817e-05
406,406.0,0.98313318351416,1.002684235827121,0.0003379796888227872,1.3852198940577849e-05,0.00010525853845189006,8.446114569784276e-05,1.6431557420840198e-05,0.00013409168918878316,0.9991223558694731,0.9898888996618177,0.9908257828011654,0.9905470569240464,0.9896099549370285,0.9968048471775423,0.9895015308465825,0.9953465815286764,0.9893018658126435,0.9900571339257356,0.9893126974842954,0.989687082908372,0.9889133263999218,0.9881028524698798,0.9932551117397234,0.9997657135979326,0.9870098053183552,0.9928931107660511,0.985264133470383,1.0013448976006019,0.984725286080455,0.9849841302132032,0.9938563936477461,1.0016950565864142,1.0025169577909303,0.9831593006456565,0.98313318351416,0.9988543195365096,0.9891427643687315,0.9996859691291856,1.3852198940577849e-05,0.00013409168918878316,9.517652115365999e-05,0.00010184836609439516,0.00010265625635474302,1.4510436220808736e-05,0.00019828660058670547,1.46373890229075e-05,0.00010346846983805959,0.0003379796888227872,8.823536474680628e-05,0.0003266464792077502,0.00024180757233353505,0.00010420404555497275,6.739008892215191e-05,1.523091298117981e-05,0.00010608733592270873,0.00015633460856968238,0.0001074451907413538,1.5768830685782664e-05,0.00010869474338878324,0.00010930061952603833,0.00015520158106065756,1.6431557420840198e-05,1.6584995245246665e-05,0.00011003442399136303,0.0001097262761009081,1.4302514492824024e-05,0.00015658298609704454,1.5238410343645077e-05
407,407.0,0.9831264946278283,1.0026257239599137,0.0003280232548991045,1.4052846732919345e-05,0.00010309575109382704,8.15378093639079e-05,1.7982012973105163e-05,0.00013030784891115982,0.9992100655793045,0.9901087759441102,0.9910013813969419,0.9907261275644361,0.9897907098125135,0.9968862482311955,0.9897666408751864,0.9954255446773216,0.9894844753252774,0.9904062263720356,0.9894867375339681,0.9900280616870566,0.98920583401379,0.988283406885551,0.9934288788175718,0.9998588222188426,0.987189938157465,0.9931415235590975,0.9854471340426182,1.0014442589049664,0.9849067634545577,0.985165603066273,0.9941178402396099,1.0018018942340676,1.0026257239599137,0.9833406965850688,0.9833127154535698,0.9989434041899815,0.9893775702918717,0.999779862051247,1.4052846732919345e-05,0.00013030784891115982,9.262752559248123e-05,9.906821970258843e-05,0.00010028565617382116,1.5138600985087974e-05,0.00019257405342513822,1.5293560392343922e-05,0.00010191800704607083,0.0003280232548991045,8.734595648658298e-05,0.00031693350549221995,0.00023461410384422625,0.00010175774448610611,6.735831985170915e-05,1.6105729035178844e-05,0.00010373120442905963,0.00015238486198491979,0.00010523666396641697,1.689471521346536e-05,0.00010671566084158258,0.00010753067855432282,0.0001517588906088851,1.7982012973105163e-05,1.822523750943912e-05,0.00010838874492307039,0.00010797957013165589,1.4854716627609798e-05,0.00015170343982744976,1.6081202167089636e-05
408,408.0,0.9831245148687834,1.0025791322651523,0.00033130374493231,1.6139635175147094e-05,0.00010596807499603602,8.146164675013599e-05,2.144093168315258e-05,0.00013145415483732306,0.9990888820091888,0.9902705468028128,0.9910613091166366,0.9907768280311406,0.9898430134193834,0.9967521738138293,0.9899618869380072,0.9952912793368902,0.9895358282053113,0.9906652752279547,0.9895275839275854,0.9902795103062422,0.9894208058106748,0.9883307329635757,0.9934571530668396,0.9997240831192631,0.9872330685492241,0.9933138031776124,0.9854883045182355,1.0013087224953043,0.9849446224977595,0.9852027310800354,0.9942894573680704,1.001664057084288,1.002486504581884,0.9833751943667938,0.9833447048065844,0.9988136606352085,0.989548670580483,0.9996459163088949,1.6139635175147094e-05,0.00013145415483732306,9.509342805986305e-05,0.00010173474592534642,0.00010337547514327021,1.769562468089436e-05,0.00019441082382504212,1.7922357706568402e-05,0.00010624044218755052,0.00033130374493231,9.198460712972936e-05,0.0003200805892721133,0.00023677453630386203,0.00010448399060114779,7.118660742055748e-05,1.87322780187619e-05,0.00010663431175348343,0.00015419728260753713,0.00010834030568588357,1.9943007845586392e-05,0.00011003541742195342,0.0001110709922288925,0.00015439520069342197,2.144093168315258e-05,2.1814096838592973e-05,0.00011208012397473972,0.00011149831187150961,1.7318042978636108e-05,0.00015298398581406204,1.867719726414142e-05
409,409.0,0.9831264827001485,1.002546160350834,0.00032313338520237886,1.6893823377550825e-05,0.00010381700931916402,7.90448644893156e-05,2.2453769599758924e-05,0.00012837152219300694,0.9991522488193303,0.9904369083138762,0.9912016388756312,0.99091618354199,0.9899854676204163,0.9968125939439658,0.9901638682497315,0.9953533780477485,0.9896788900584372,0.990930105715802,0.9896615921423023,0.9905388275093373,0.9896408861699744,0.9884812986615671,0.9935945680476407,0.9997967758977601,0.9873858802350471,0.9934888769960392,0.9856423955532646,1.001373167937546,0.9851000378615429,0.985361544964143,0.9944465184978419,1.0017251724351752,1.002546160350834,0.9835309128948541,0.9834997003597339,0.9988755342604931,0.9897268311283726,0.9997178789781349,1.6893823377550825e-05,0.00012837152219300694,9.262507827628144e-05,9.909890508540142e-05,0.0001007913636563464,1.8580403345829167e-05,0.0001898030517206756,1.885861727685955e-05,0.00010406929385917237,0.00032313338520237886,9.058173995238834e-05,0.0003122371931955741,0.00023095970473095137,0.00010151685831453693,7.056642825278694e-05,1.9502952244218425e-05,0.00010361114825737207,0.00015072638191076187,0.00010529836510377427,2.0876540187356307e-05,0.00010696316190398937,0.00010805703321087689,0.00015153161654738907,2.2453769599758924e-05,2.2879908352169587e-05,0.00010901971794564165,0.00010838693571441759,1.8154880986854678e-05,0.00014952178284983493,1.9438716320764053e-05
410,410.0,0.9831316365850455,1.0025270555804322,0.0003127715058739391,1.7877019829351508e-05,0.00010333614976464054,7.608613034123228e-05,2.317269570698998e-05,0.00012448623887803109,0.99907819153143,0.9905760457080413,0.9913846062013598,0.991103689240233,0.9901725949030092,0.9967318608812856,0.9903271924662128,0.9952701203966835,0.9898669205485751,0.991137303777047,0.989843049859533,0.9907405201533869,0.9898187040415081,0.988675637884589,0.993690768328075,0.9997295092546857,0.9875846037897215,0.9936518237588748,0.9858462677509422,1.0013144188905936,0.9853095283474648,0.9855760622839068,0.9946180987359918,1.0016727077356251,1.002495449244106,0.9837440902564061,0.9837126097378762,0.9988018490006983,0.9898783986485508,0.99965016729885,1.7877019829351508e-05,0.00012448623887803109,9.392136609941387e-05,0.00010087491518762914,0.00010241698222218959,1.928975129860136e-05,0.00018392899208194904,1.9544515087544413e-05,0.00010558611603105926,0.0003127715058739391,9.252857885973217e-05,0.00030231938879354,0.0002237712951805756,0.0001036394219113245,7.101131787409533e-05,2.042841009416435e-05,0.00010611103155358493,0.0001461421031259142,0.00010802069878348398,2.174192589552565e-05,0.000110073264812372,0.00011127143787008776,0.00014702384129175675,2.317269570698998e-05,2.3543919744290218e-05,0.00011239799995142668,0.00011179694054361814,1.8903667840255694e-05,0.00014513048089576845,2.035866962100214e-05
411,411.0,0.9831392149865978,1.002521520950809,0.0003446964070422989,2.2027394547313668e-05,0.00012083793585619947,8.373882024560041e-05,2.7359763885944293e-05,0.0001411298635242027,0.9990233895359032,0.9904749198656927,0.9913008135086525,0.9910158046985804,0.990084906246386,0.9966794073542139,0.9901982032737642,0.9952181721269586,0.9897775107526542,0.9909601562827389,0.9897574850316598,0.9905650193864018,0.9896724445369846,0.9885875310768998,0.9936059107350502,0.9996739977454732,0.9874973679954504,0.9935472652962007,0.9857626001266341,1.0012682772341062,0.9852301325582088,0.9854996084043565,0.9945205896833694,1.0016324157293004,1.002455336780503,0.9836677449125605,0.9836363263891721,0.9987492639039321,0.9897674981757956,0.999594862103875,2.2027394547313668e-05,0.00013775245977807089,0.00011560607624228777,0.00012490584237411892,0.00012610932464420904,2.297310088376776e-05,0.0002035573842210138,2.325917119100663e-05,0.0001290519248755427,0.0003446964070422989,0.00011359214391732731,0.0003335243964272033,0.00024750269165945196,0.00012901078827733424,8.528494739032468e-05,2.4563567951110677e-05,0.0001325727797409501,0.0001621714505220933,0.0001352172914714543,2.6070360369999588e-05,0.00013823252657298036,0.00013990481343376248,0.0001625321233793673,2.7359763885944293e-05,2.767212516706328e-05,0.0001411298635242027,0.000140597903627226,2.2678674316947053e-05,0.00016106887975532962,2.451189849627925e-05
412,412.0,0.9831484563679278,1.0025291233671743,0.00036231416781523613,2.368324494712586e-05,0.00013032286547193413,8.84859807416138e-05,2.845657032973556e-05,0.00015645329237399722,0.9990063850603006,0.990153734483016,0.9910394129356496,0.9907447698396896,0.9898089375739024,0.9966602129056855,0.9898017171772194,0.9951996145136033,0.9894979209072643,0.9904434801995498,0.9895033483623167,0.9900576938671819,0.9892326440407561,0.9883139352234814,0.9933938579202578,0.9996569711223098,0.9872236655303731,0.9931924834591398,0.9854895069604791,1.0012511842329457,0.9849572970857521,0.9852264751878692,0.9941624020686637,1.0016175730939334,1.0024404694834537,0.9833981199759139,0.9833657646927558,0.9987345529895855,0.9894174150558449,0.9995785407065786,2.368324494712586e-05,0.00014474991436282724,0.00012869529150493124,0.00013925835989422265,0.00014006017424750234,2.4255961342201415e-05,0.0002143314670472694,2.4582977350804193e-05,0.00014255696565447441,0.00036231416781523613,0.00012526376788169453,0.000350806350417322,0.0002606127488044915,0.00014386130251749354,9.306656804331503e-05,2.587171855537136e-05,0.00014775409684256537,0.00017095202449837228,0.00015054097769573707,2.7374808409839046e-05,0.00015371694835733957,0.0001554734484652627,0.000170618393551213,2.845657032973556e-05,2.870691480354395e-05,0.00015645329237399722,0.0001560545828608429,2.401275401109838e-05,0.0001697446936128733,2.585547795932129e-05
413,413.0,0.9831585991921582,1.0025494297347368,0.00033967022373746446,2.2209801533236712e-05,0.00012202068410140043,8.292977577853397e-05,2.6627455691331594e-05,0.00014569216573688255,0.9990552146268891,0.9899776446345,0.9908505999871995,0.990544305850185,0.9896105183403399,0.9967150320823371,0.9895828528720748,0.9952568308845188,0.9893032929970337,0.9901479730223671,0.9893273587718953,0.9897663013150368,0.9889879050911896,0.9881157050985696,0.9932850325417513,0.9997155873543987,0.9870261057570439,0.9930077459931894,0.9852919828689958,1.0013137762866344,0.9847562025498797,0.9850278327227509,0.9939741831759685,1.0016813818013102,1.0025021928278313,0.9831909599273199,0.9831585991921582,0.9987876867310893,0.9892211171142559,0.9996367688497639,2.2209801533236712e-05,0.00013552952573845858,0.00012084987352541294,0.00013066621668313133,0.0001313517878560024,2.2615848738268048e-05,0.00020077123233986271,2.289985877567059e-05,0.00013360446550428475,0.00033967022373746446,0.00011740432593618625,0.00032880005599727563,0.0002441936876177447,0.0001347724822078751,8.736475181637935e-05,2.4164286313811955e-05,0.00013821722845306234,0.00016044791131902787,0.000140681414257577,2.5564050486018203e-05,0.00014339235991870546,0.00014486404097083558,0.0001604657124960821,2.6627455691331594e-05,2.6879744928054518e-05,0.00014569216573688255,0.0001453307348210729,2.2467456862391072e-05,0.00015895851792533354,2.416330485457196e-05
414,414.0,0.9831688699460147,1.0025820069587064,0.0003230985370347912,2.1283932109460234e-05,0.00011423788253484246,7.845531703596364e-05,2.5785029543125756e-05,0.00013348963627253616,0.9990674706250355,0.9900313772660717,0.99091629462288,0.9906106640254138,0.9896779921157582,0.9967285286792001,0.9896496750350657,0.9952711301196373,0.989373585204348,0.990237736563469,0.9893931402276351,0.989852510944752,0.989064459934193,0.9881812287554557,0.9933296584378771,0.9997278821358602,0.9870943505798154,0.9930647207999116,0.9853619172114715,1.001325793872257,0.9848265277429578,0.9850995285100222,0.9940338572065638,1.0016960619543054,1.0025173876735878,0.9832624217549327,0.9832304546916085,0.9988014441638398,0.9892761313371977,0.9996489014567671,2.1283932109460234e-05,0.00012892935376480216,0.00011112311109855191,0.00011988925171580829,0.00012059348630082417,2.186576960466243e-05,0.0001906765982183652,2.21167477083662e-05,0.00012267429069481484,0.0003230985370347912,0.00010777916613959098,0.00031239063226407097,0.0002318639802366347,0.00012361416500415633,8.076856544090173e-05,2.334687180759079e-05,0.0001266815673575135,0.0001528290824823963,0.00012898618188202617,2.469133015471089e-05,0.00013139835517896983,0.00013275736451632435,0.00015351424449161944,2.5785029543125756e-05,2.6066519989450584e-05,0.00013348963627253616,0.00013307506581033225,2.1686821313393552e-05,0.00015082606412025051,2.3334753789232222e-05
415,415.0,0.9831784472106363,1.0026264219442924,0.0003146476214787234,2.0178933029542142e-05,0.0001087172552347845,7.626683688871789e-05,2.4353495365324134e-05,0.0001254588022821636,0.9991041931620205,0.9902823088006847,0.9910081017380993,0.9907053478506074,0.9897736575185428,0.9967778758212607,0.9899457930399745,0.9953234128363444,0.9894700007540169,0.9906003274528187,0.989478202470929,0.9902108487308903,0.9893817848752986,0.9882775105678536,0.9934753689233613,0.9997871078411217,0.9871929813897332,0.9933554014771611,0.985460828447419,1.0014086793373598,0.9849289014399206,0.985203175880954,0.9943398629247872,1.001799954189833,1.0026264219442924,0.983370358330253,0.9833368103775065,0.9988495134694096,0.9895438827455469,0.9997081839549831,2.0178933029542142e-05,0.0001254588022821636,0.00010383829218241568,0.00011151929427448583,0.0001123059645100719,2.093165181116359e-05,0.00018533892223868012,2.1186468871750287e-05,0.0001142021957735544,0.0003146476214787234,0.00010019357947742783,0.00030382687455699766,0.00022519503646436598,0.00011515701078621744,7.567391317948238e-05,2.226350240373617e-05,0.00011790244246582737,0.0001483811033860444,0.00012001364082856868,2.3397965915164425e-05,0.00012215991834696555,0.00012348942235972243,0.00014848711531595952,2.4353495365324134e-05,2.460929635165771e-05,0.00012400089366201448,0.00012352996488250862,2.0653082426633122e-05,0.00014638941633092093,2.2231836085446727e-05
416,416.0,0.9831864975907642,1.002680383528099,0.00030633833824084583,1.8680770185803826e-05,0.00010555947417572428,7.465296571366872e-05,2.2252695088785378e-05,0.0001223823729842251,0.9990585784242649,0.9904078928058162,0.9910732407427428,0.9907666682434411,0.9898387793350624,0.9967332032307051,0.9901052108747675,0.9952806213293651,0.9895369194326784,0.9908175000178872,0.9895341672698648,0.9904237640899032,0.9895597986042517,0.9883375797860422,0.9935233354271175,0.9997356517016306,0.9872527469489206,0.9934931947742485,0.9855191865347088,1.0013624690999245,0.9849874111169982,0.985260819254854,0.9944765898321793,1.0017581422070423,1.0025862532144845,0.9834295970834527,0.9833940626073077,0.9988031012736968,0.9896788722932836,0.999657605891197,1.8680770185803826e-05,0.0001223823729842251,0.00010135812658788343,0.00010832699422317798,0.0001091899066981147,1.9435098167461006e-05,0.0001804595729706782,1.969702672401297e-05,0.00011096680212662515,0.00030633833824084583,9.74836440866403e-05,0.00029551596402653264,0.00021897114930965154,0.00011235626432233582,7.25509504945016e-05,2.051118148453103e-05,0.00011507044934873709,0.00014486650250048489,0.00011725812916134694,2.1443477633166245e-05,0.00011946477415708194,0.00012105395960284897,0.0001444058944470581,2.2252695088785378e-05,2.2468491712225477e-05,0.00012127366176483122,0.00012075181277247683,1.9101316249124397e-05,0.00014266335002223373,2.048554817830669e-05
417,417.0,0.9831921876911409,1.002734168272305,0.000286965969808812,1.773971813849294e-05,9.974000910602361e-05,7.003557396402812e-05,2.055280204850824e-05,0.00011606716441033009,0.9990807856042735,0.990533439450856,0.9912005892676589,0.9909004525424411,0.9899769798604491,0.9967569682233025,0.990266568018147,0.99530593997557,0.9896768865797,0.9910386354584644,0.9896678847199689,0.9906405406895789,0.9897400886240539,0.9884797483843776,0.9936265105454628,0.9997621071495518,0.9873999806404192,0.9936345410212498,0.9856702843730418,1.0013894101247578,0.9851402854636664,0.9854158404372374,0.9946187253642897,1.001783041361662,1.0026101108059926,0.9835837485115365,0.9835475212486149,0.9988262981225182,0.9898158405424675,0.9996838897163908,1.773971813849294e-05,0.00011484341463587603,9.659969558462025e-05,0.00010303995191411698,0.00010385840099535868,1.853933716716429e-05,0.00016913172140672797,1.8805204442635662e-05,0.00010551276409828007,0.000286965969808812,9.287026729844085e-05,0.0002767161003616917,0.00020512807601660014,0.00010711609873184325,6.764329206205721e-05,1.9279474604151206e-05,0.00010977401668513808,0.0001362928283536883,0.0001119989303024602,1.993826905415741e-05,0.00011426075456453442,0.00011599307361898765,0.0001359824795150263,2.055280204850824e-05,2.0733669832682986e-05,0.00011606716441033009,0.00011555402440435758,1.8106222009352297e-05,0.00013389498196772734,1.92615691468877e-05
418,418.0,0.9831946841165083,1.002776194670484,0.0002845637985510225,1.6693208691643252e-05,9.716213875936027e-05,6.966882781461515e-05,1.8944126630395765e-05,0.0001132256608661905,0.9991494579183982,0.9905504362436753,0.9912365793036658,0.990939405653744,0.9900195771250122,0.99683056995237,0.990283361275944,0.9953801564661297,0.9897206760565941,0.9910563242554952,0.9897150742507473,0.9906557159663003,0.9897563604941523,0.9885310781381472,0.9936779068105169,0.9998423344481239,0.9874552016249012,0.9936528735231339,0.9857281983296428,1.0014680669696343,0.9851993834818391,0.9854766390919482,0.9946405244969191,1.0018625366194944,1.0026895670909413,0.9836432543013082,0.9836071628975233,0.9988997393120044,0.9898299691288597,0.999764517151539,1.6693208691643252e-05,0.0001132256608661905,9.32393981700229e-05,9.955157147758747e-05,0.00010051393380644422,1.744419305133184e-05,0.00016745129569610299,1.768293880040416e-05,0.00010220549452749872,0.0002845637985510225,8.960283799301561e-05,0.0002744928287628402,0.00020350834081627148,0.00010330598411315643,6.554070467835728e-05,1.8053238524048794e-05,0.00010567714138958774,0.00013445642480608462,0.00010758029870524542,1.8492723449206498e-05,0.00010952851252961506,0.00011104479887352128,0.00013419452785059607,1.8944126630395765e-05,1.91013903062265e-05,0.00011096324731900973,0.0001105439084094134,1.698027665229868e-05,0.00013224944899453472,1.803190833913457e-05
419,419.0,0.983193153471608,1.0027948812162095,0.0003011277738008553,1.5357415906642583e-05,0.00010069944063394199,7.438789972363107e-05,1.746862025540368e-05,0.00011863300824756276,0.9992191567465175,0.9903436742597739,0.9910260017392519,0.9907224137376903,0.9898045923972408,0.996909222830928,0.9900195859950942,0.9954595135333998,0.9895049193539187,0.9906977467369251,0.989515758859573,0.9903022660334705,0.9894610076337018,0.9883206850092544,0.9935610543475969,0.999926777220967,0.9872443829048059,0.9934203139145669,0.9855192997212885,1.001552605189997,0.9849935280955227,0.9852725233173812,0.9944098677892154,1.0019494042619426,1.0027775625673228,0.9834412831404898,0.9834042072465343,0.9989783313813918,0.9895940651647852,0.9998491335398959,1.5357415906642583e-05,0.00011863300824756276,9.666322416794777e-05,0.00010358751607882114,0.000104658131340683,1.6087548565483278e-05,0.0001764918498913149,1.6317280761319212e-05,0.00010626234843574642,0.0003011277738008553,9.243164844866968e-05,0.00029063859039060177,0.00021516450294331157,0.000106968119498546,6.638222188264111e-05,1.665024842557912e-05,0.00010903641218764677,0.00014065212409971624,0.00011060591719082504,1.706458124941887e-05,0.00011239976316560819,0.00011356713461098858,0.000140652236725307,1.746862025540368e-05,1.759218049884136e-05,0.00011371385802605133,0.00011339713200181139,1.563023778738814e-05,0.00013915675291347802,1.662483952005174e-05
420,420.0,0.9831867623611819,1.0027786464030548,0.0002919517820861379,1.4044785673324386e-05,9.726624294608498e-05,7.236295245163522e-05,1.6128681084676584e-05,0.00011442028585430673,0.9992393118212016,0.9900597755349875,0.9908124074764929,0.9905046332736038,0.9895831777284282,0.9969310759866125,0.9896734462389892,0.9954832497807384,0.9892800862526415,0.9902409913994256,0.989310301303918,0.9898506332731485,0.9890767488906674,0.9881012793729377,0.9933928115003025,0.999946419571,0.9870233317300002,0.9931075070851643,0.9852993771335431,1.0015595958653096,0.9847715028472285,0.9850493109881697,0.9940917500187672,1.0019504875662204,1.0027786464030548,0.9832223609577554,0.9831841497610807,0.9990017031537827,0.9892863590886111,0.9998688142777071,1.4044785673324386e-05,0.00011442028585430673,9.398152921332977e-05,0.0001009983351522683,0.00010193800507994658,1.4750782677152114e-05,0.0001706233660846907,1.4984464883211034e-05,0.00010325296594282973,0.0002919517820861379,8.945694080169191e-05,0.00028190853849075924,0.00020828606465098922,0.00010397285191288484,6.293036275539303e-05,1.529649367090878e-05,0.00010578469336665615,0.00013532543013996783,0.00010715469028106805,1.5720095208225403e-05,0.00010891728835174161,0.00010982095336909076,0.0001355080942852085,1.6128681084676584e-05,1.6221823583644634e-05,0.00011033259524782134,0.00011006193903492331,1.4339063271280094e-05,0.00013460300296332187,1.5271383265098962e-05
421,421.0,0.9831746773899718,1.002726640580856,0.0002743157134929164,1.2924105783789856e-05,9.05085656815814e-05,6.805430121623824e-05,1.579346733485439e-05,0.00010842665761123513,0.9991374466643849,0.9900386532457235,0.9908162710159405,0.9904991392296532,0.9895835984956842,0.9968159087531964,0.9896511138385942,0.9953673815682083,0.9892774469737057,0.9902175870425605,0.9893114798681766,0.9898262219205194,0.9890529218039378,0.9880986036285868,0.9933427202311863,0.9998265781797685,0.9870203756710343,0.9930908798102308,0.9852949431641671,1.0014318747818796,0.9847666050644712,0.9850469151398417,0.9940823828856684,1.0018182359226815,1.002645954644573,0.9832129606781936,0.9831746773899718,0.9988883147483053,0.9892643273364328,0.9997488483955285,1.2924105783789856e-05,0.00010842665761123513,8.567320021852828e-05,9.206304653418055e-05,9.292697811704067e-05,1.3694210306238615e-05,0.00016118365550154786,1.3948899326968553e-05,9.412845842952999e-05,0.0002743157134929164,8.149011842433313e-05,0.00026497730621068545,0.00019626720261559406,9.477742918410085e-05,5.862427090734535e-05,1.4297165292875845e-05,9.645136501076429e-05,0.00012904382245267654,9.769609491203348e-05,1.5015910284953373e-05,9.934428490993762e-05,0.00010018466580961878,0.00012995751786386834,1.579346733485439e-05,1.597781924776663e-05,0.0001007150918681252,0.00010044420749517705,1.3311527204446011e-05,0.00012732947057861877,1.4273307517691091e-05
422,422.0,0.9831566138434441,1.0026809415244953,0.00026720331138271625,1.194204019435379e-05,8.615504695495436e-05,6.65376777677682e-05,1.5403142640314685e-05,0.00010640029192662782,0.9991807371319403,0.9901879192873094,0.9909918378282873,0.9906807875911167,0.9897636503721275,0.9968509913026066,0.9898375299207504,0.9954012778073751,0.9894556406761783,0.9904733664125145,0.9894815063405528,0.9900765425970202,0.9892596423465211,0.9882812738387512,0.9934702931014132,0.9998662392861799,0.987205615687775,0.9932585787378344,0.9854817814020184,1.0014717617050723,0.9849531408137014,0.9852368501859354,0.9942553922326974,1.001854367542228,1.0026809415244953,0.9833943900895389,0.9833568834546721,0.9989286058352308,0.9894305324955132,0.9997885165975885,1.194204019435379e-05,0.00010640029192662782,7.882616858755305e-05,8.457575933683212e-05,8.544385467532464e-05,1.2731469301953043e-05,0.0001578080946476244,1.298514631967454e-05,8.659910082310627e-05,0.00026720331138271625,7.481173503300529e-05,0.0002581667180960967,0.00019165241803187385,8.704217691158424e-05,5.5464470895714914e-05,1.3400055175199752e-05,8.861877498532643e-05,0.00012765703170156484,8.974269635463472e-05,1.4329298715430661e-05,9.130373421006859e-05,9.20941861203453e-05,0.00012940804280075566,1.5403142640314685e-05,1.5669807973434847e-05,9.267173125013746e-05,9.236367246365352e-05,1.2383213658990221e-05,0.00012457913607542284,1.337412835931102e-05
423,423.0,0.9831344817299605,1.0026805228377822,0.0002602880145967985,1.089674971256629e-05,8.240106935886358e-05,6.503303467353711e-05,1.3984823661831387e-05,0.00010298829972284208,0.999149721950094,0.9902905494078256,0.9911042084342588,0.9907922690250509,0.9898765120017502,0.9968092764360037,0.9899648548421858,0.9953571139077849,0.9895674577686638,0.9906548818086073,0.9895836651170127,0.9902519889355107,0.9894021373177462,0.988394320107736,0.9935283216739368,0.999822005864957,0.9873205828317257,0.9933653454425702,0.9855979719795376,1.0014199085462083,0.9850685531066635,0.9853533072597809,0.994363301611813,1.0017935179824071,1.0026172273904128,0.9835061601866998,0.9834687867592663,0.9988914184544576,0.9895406226319005,0.9997446810747717,1.089674971256629e-05,0.00010298829972284208,7.416899643742964e-05,7.94642901554023e-05,8.04805562900979e-05,1.1592854087916502e-05,0.00015327214453049982,1.181737515350909e-05,8.163984722870651e-05,0.0002602880145967985,7.045046377051244e-05,0.00025144036168382847,0.00018622392385398844,8.191549655418479e-05,5.247837096755581e-05,1.2217703860236351e-05,8.351183525031426e-05,0.00012398605514456098,8.461816030935091e-05,1.3024936513252306e-05,8.611672105975294e-05,8.689406054558982e-05,0.0001258165389268403,1.3984823661831387e-05,1.4225290575562886e-05,8.745969620768535e-05,8.709534291320498e-05,1.1284081933760675e-05,0.00012048867802358295,1.2190411094542456e-05
424,424.0,0.9831107397386083,1.0027090140151889,0.0002461785076554821,1.0318030432434696e-05,7.797529700529401e-05,6.140816382084679e-05,1.3347087249776874e-05,9.692102411421148e-05,0.9991738289603681,0.9904676364276845,0.9912253152514827,0.9909125943046101,0.9900036824015453,0.996833404835936,0.9901838072741612,0.9953818705379192,0.9897030420396097,0.990943184052446,0.9897191119895666,0.9905363864370315,0.9896423596104723,0.988516570610841,0.9936438412865235,0.999848631250302,0.9874417641185906,0.9935699099126151,0.9857184565382496,1.0014569509941043,0.9851895700034856,0.9854761127019303,0.9945828043709001,1.0018368691854813,1.0026608738557146,0.9836237719698735,0.983585816254667,0.99891550577037,0.9897287610410972,0.9997712310770722,1.0318030432434696e-05,9.692102411421148e-05,6.989305111084357e-05,7.490205449325418e-05,7.607730833630339e-05,1.1033293692858769e-05,0.00014459963271577176,1.1263453265179601e-05,7.723567037975957e-05,0.0002461785076554821,6.6797424615188e-05,0.00023772556415216505,0.00017576234946230652,7.760886506274334e-05,4.9802658597798905e-05,1.1702315284001554e-05,7.931772175515712e-05,0.00011689847926094265,8.050053817372418e-05,1.2449776439523965e-05,8.196238904815979e-05,8.277979808843215e-05,0.00011870199642461707,1.3347087249776874e-05,1.3564716298561166e-05,8.326636451344547e-05,8.28817208535056e-05,1.0742949871357336e-05,0.00011333979186321307,1.1684376948101329e-05
425,425.0,0.9830878465584734,1.0027362085238525,0.00023256902692018306,1.0529041112873878e-05,7.406070526466098e-05,5.7591797124324845e-05,1.3861656791645427e-05,9.098358299309542e-05,0.99925278376467,0.9905616012668685,0.9913509872816094,0.9910392339723259,0.9901370276207329,0.9969180140149166,0.990302438302388,0.9954677472022653,0.9898466004838047,0.9911033086808666,0.9898698810862083,0.9906961217969468,0.9897710544652467,0.9886467785951094,0.9937473370090982,0.9999263234528534,0.9875716429667802,0.9936774527087715,0.9858478070882928,1.0015341704414689,0.9853174565094016,0.9856038293367448,0.9946962321703565,1.0019124295480402,1.0027362085238525,0.9837514300671248,0.9837132463820368,0.9989937861710498,0.9898301700766158,0.9998488957734969,1.0529041112873878e-05,9.098358299309542e-05,6.667661630011767e-05,7.143180464868533e-05,7.24657499177671e-05,1.1438498723219617e-05,0.00013616509678801938,1.1687860700596578e-05,7.355129087586056e-05,0.00023256902692018306,6.362123090026666e-05,0.0002246319681781996,0.00016570198743933207,7.378450953738114e-05,4.645282655774635e-05,1.229401780421351e-05,7.539456385296077e-05,0.00010992826059760477,7.644773420937263e-05,1.2973556270831845e-05,7.77044349833125e-05,7.842244092803512e-05,0.00011151401121373342,1.3861656791645427e-05,1.408049398080278e-05,7.878902269630285e-05,7.846383809177512e-05,1.1163465030657402e-05,0.00010680223028632355,1.2290339608914784e-05
426,426.0,0.9830682608786422,1.0027381429738371,0.00024560874939451023,1.0497201156967337e-05,7.689414787850984e-05,6.096649039419695e-05,1.381438076426592e-05,9.50518272471171e-05,0.9991855378837758,0.9904210562537765,0.991210900770557,0.990898315268474,0.9899999518109008,0.9968582542051623,0.9901416844178931,0.9954088557814567,0.989719187274422,0.9909095212291065,0.9897686230812235,0.9905055612826917,0.9895959355421844,0.9885026603547266,0.9936273021376532,0.9998609807710638,0.9874255824095569,0.9935314723093717,0.9857001919609643,1.001467429891463,0.9851680762957877,0.9854529777646596,0.9945514779613767,1.0018445589985345,1.0026679907309473,0.9836009483639964,0.9835627875019586,0.998928977693201,0.9896823797917346,0.9997828709769299,1.0497201156967337e-05,9.50518272471171e-05,6.94518766107492e-05,7.4176108068521e-05,7.510254197163952e-05,1.1553823747493439e-05,0.0001428655810401335,1.1823157492185536e-05,7.625305072757789e-05,0.00024560874939451023,6.563933773311418e-05,0.00023763869719697065,0.00017439072058490806,7.584415491987127e-05,4.590529296353068e-05,1.2483558572124762e-05,7.731234542721649e-05,0.00011515971113894123,7.806904754131355e-05,1.299168926625575e-05,7.914258201249523e-05,7.973749557698025e-05,0.00011675484513095049,1.381438076426592e-05,1.4037069125389169e-05,7.979531950004757e-05,7.960121333926508e-05,1.1314395463414291e-05,0.00011232088172029768,1.2487780921048607e-05
427,427.0,0.9830544413882015,1.002715826546919,0.0002527201266027044,1.0329153681940579e-05,7.804866312713383e-05,6.288727334652557e-05,1.383133528444208e-05,9.756194383483898e-05,0.9990878756189506,0.9900551249781231,0.9909037249444191,0.9905725509995069,0.9896756615163836,0.9967609536483464,0.9897039892148471,0.9953149514671502,0.9893919935466374,0.9903556161437826,0.9894660008413181,0.98995911536968,0.9891158692721163,0.9881705876287977,0.9933426691790932,0.9997474630313561,0.9870892401997752,0.9931194895848537,0.985359251512693,1.0013352436238687,0.9848228560964065,0.9851049715393267,0.9941306157708856,1.001702132433189,1.0025253603724604,0.9832531312759039,0.983215080320857,0.9988260937105695,0.9892828588709512,0.9996694619662221,1.0329153681940579e-05,9.756194383483898e-05,6.983693133883118e-05,7.456093942617118e-05,7.542703210011992e-05,1.1510649554880137e-05,0.00014667382706844582,1.1775750259137553e-05,7.670183168633887e-05,0.0002527201266027044,6.576308872406796e-05,0.00024487201898399036,0.00017931216328758397,7.590537036686607e-05,4.5932942652829546e-05,1.2431878094455241e-05,7.729899036774028e-05,0.00011817056965765773,7.789251132350625e-05,1.3001110178285586e-05,7.89172511789884e-05,7.943265043733773e-05,0.00011974706888886905,1.383133528444208e-05,1.4041708398845245e-05,7.934736860370767e-05,7.925120791789672e-05,1.1271650564899575e-05,0.0001155024158432887,1.2438407505346875e-05
428,428.0,0.9830488467762377,1.0026765115678016,0.00023532562945534387,9.972101273584813e-06,7.311357991477073e-05,5.8337093424729725e-05,1.3713972884058436e-05,9.074557034359089e-05,0.9990610793472204,0.9899083612042928,0.9907444013122101,0.9904046344966927,0.9895086305992747,0.9967325599273511,0.9895190497940474,0.9952863611087084,0.989224534750202,0.9901138620525528,0.9893158225210802,0.9897212955572069,0.9889095347871824,0.9880047993804854,0.9932240999194285,0.9997189064699015,0.9869204720632718,0.9929500788889732,0.9851907701147898,1.0013021478100244,0.9846551474575611,0.9849366282606594,0.9939622399499626,1.001668278461005,1.0024926423826406,0.9830877068578162,0.9830488467762376,0.9987974553671249,0.989118497711535,0.9996414720348888,9.972101273584813e-06,9.074557034359089e-05,6.564801697227922e-05,7.01579910067542e-05,7.086090167262614e-05,1.1199065674628754e-05,0.00013643844331741325,1.1437471953997929e-05,7.200120861432494e-05,0.00023532562945534387,6.181585079417242e-05,0.0002280280686448377,0.00016681696842707193,7.137190543327295e-05,4.336065981012961e-05,1.211001438516242e-05,7.270403958090798e-05,0.00010987347541757602,7.328836349053534e-05,1.2840791972111473e-05,7.421342440998623e-05,7.475180826703634e-05,0.00011131248473569158,1.3713972884058436e-05,1.3911549713180799e-05,7.449658366979205e-05,7.44340512166408e-05,1.0952536730475067e-05,0.00010750724588621658,1.2117201689721894e-05
429,429.0,0.9830531302831846,1.0026274503611883,0.0002208411955672404,9.098776757254966e-06,6.911211909697847e-05,5.46847306995985e-05,1.2734651506482363e-05,8.461534453867981e-05,0.9989211201350133,0.9900241095486831,0.9907965740273446,0.9904551542331305,0.989563858925771,0.9965888896223151,0.9896619576386602,0.9951436650064865,0.9892850365772897,0.9903040998222887,0.989381651533492,0.9899069709059077,0.9890679352467276,0.9880577444628146,0.9932363429398663,0.9995754723513403,0.9869689970235757,0.9930756685439176,0.9852376788317128,1.0011552999022706,0.9847004908459505,0.9849820241919843,0.9940813005861727,1.0015158054916726,1.0023395614649042,0.9831308177737623,0.9830917891313367,0.9986531841494328,0.9892435264588579,0.9994982653339352,9.098776757254966e-06,8.461534453867981e-05,6.340990527022535e-05,6.754510314203512e-05,6.822280891803925e-05,1.027357268981878e-05,0.00012740291946987858,1.0509038634816014e-05,6.911496880426625e-05,0.0002208411955672404,5.9509809115870525e-05,0.00021376597923696846,0.00015584435118684933,6.876273165036722e-05,4.0553544382442055e-05,1.1110610988057916e-05,7.010385971437478e-05,0.0001024493396672972,7.071500684385554e-05,1.183929052510245e-05,7.151020431180239e-05,7.217775489284445e-05,0.00010399282290181569,1.2734651506482363e-05,1.2949662565965091e-05,7.145270376961162e-05,7.141978972234783e-05,1.001525262141152e-05,0.00010030826533789458,1.1114308175740061e-05
430,430.0,0.9830657233548677,1.0025758952517818,0.00021637551918986565,8.30962728499226e-06,6.730679983741167e-05,5.3680499839362914e-05,1.1891067634094387e-05,8.235720296428382e-05,0.9989624582289969,0.9901171235580251,0.9909084282162107,0.9905716717971735,0.9896788939362735,0.9966270750231343,0.9897865818826095,0.9951832574736663,0.9893987026857846,0.9904918964695485,0.9894888241296513,0.9900891799131387,0.9892117601516386,0.9881750592429364,0.9933203580793597,0.9996155641976078,0.9870901646593454,0.9931690251405274,0.9853615268889964,1.0011958770762983,0.9848263282984416,0.9851110467294434,0.9941651995397156,1.0015504669062405,1.0023731122932136,0.9832598744658889,0.9832207169250188,0.9986941085122153,0.9893455835057968,0.9995383845304889,8.30962728499226e-06,8.235720296428382e-05,6.215768752318236e-05,6.58716532909401e-05,6.6743802495207e-05,9.44489251981029e-06,0.00012420515977551623,9.677617367884185e-06,6.773426569255311e-05,0.00021637551918986565,5.8633641217304215e-05,0.00020925664697590496,0.00015192395180941212,6.711648152941676e-05,3.9116473163773966e-05,1.0216603598072237e-05,6.840025186918712e-05,9.99542359823087e-05,6.899632959209061e-05,1.0966631105146178e-05,6.969483579281964e-05,7.044671322983707e-05,0.0001021544256649053,1.1891067634094387e-05,1.2117960656757811e-05,6.932920430758393e-05,6.929469445943628e-05,9.174054518104453e-06,9.742508439899318e-05,1.0217279512966284e-05
431,431.0,0.9830842519884597,1.002529098564286,0.00021411427414110343,8.137201939357927e-06,6.654861731771043e-05,5.315131854407062e-05,1.1386977836469264e-05,8.111454069363195e-05,0.99902249748413,0.9902347540135691,0.9910247836156113,0.9906964316773887,0.9898020095861285,0.9966905629457748,0.9899324663333045,0.9952465151563945,0.9895238380013572,0.9906931226971248,0.9896044869571478,0.9902847884281142,0.9893747389387355,0.9882970935374122,0.9934238914857954,0.999680458307542,0.9872184915843898,0.9932957397489193,0.9854930239549498,1.0012689891746858,0.9849582882941025,0.9852455740264896,0.9942902936418362,1.001624987197468,1.002447093319141,0.9833913767022997,0.9833517794156782,0.9987585467535772,0.9894766299979717,0.9996034303032661,8.137201939357927e-06,8.111454069363195e-05,6.169008034647524e-05,6.504776950562976e-05,6.634996394179239e-05,9.21230517714965e-06,0.00012258396297484025,9.439752711130544e-06,6.79208069912379e-05,0.00021411427414110343,5.9776678774183777e-05,0.00020714887456413565,0.0001497576482011728,6.639528618104555e-05,3.911441637100783e-05,9.824474676547036e-06,6.753944738355656e-05,9.899587620128149e-05,6.805627153040741e-05,1.055186140349862e-05,6.865033786617791e-05,6.943112045791503e-05,0.0001020774723734152,1.1386977836469264e-05,1.1582349214209818e-05,6.810077733124156e-05,6.804380901667742e-05,8.890289061898864e-06,9.56988149303655e-05,9.825077733757509e-06
432,432.0,0.9831063421811335,1.0024943126234045,0.00020135102738186314,8.091178490317332e-06,6.324825002289228e-05,4.986953915437091e-05,1.1023934267680762e-05,7.638971748873351e-05,0.9990811324029307,0.9903686795373681,0.9912019303681816,0.9908803666946222,0.9899826645743396,0.996739069252233,0.9900989233515654,0.9952945411742964,0.9897093251881196,0.9909199085696354,0.9897865050155603,0.9905057409679654,0.9895594652152334,0.9884790804142906,0.9935508732507313,0.9997330550465878,0.9874019133174927,0.9934441027763214,0.9856765625030779,1.0013165820430119,0.9851421922140617,0.9854291920562425,0.9944380491586547,1.0016733882161177,1.0024943126234043,0.9835745527480549,0.9835341381980216,0.9988115327499868,0.989628069392243,0.9996555459129179,8.091178490317332e-06,7.638971748873351e-05,5.9204644791678205e-05,6.227225836044666e-05,6.3654817868458e-05,9.07058503894666e-06,0.0001153596986829632,9.287491587016503e-06,6.535479267696538e-05,0.00020135102738186314,5.7985052156907395e-05,0.00019488758080726806,0.00014079476329561874,6.36559811690227e-05,3.774699109091683e-05,9.578908882048016e-06,6.470764489563124e-05,9.32583916263075e-05,6.518175590938588e-05,1.0269986928442341e-05,6.570748434959992e-05,6.645441583270303e-05,9.635634525304968e-05,1.1023934267680762e-05,1.1197295923313572e-05,6.517386099225093e-05,6.511186075947557e-05,8.73773505682354e-06,8.999751706275989e-05,9.583782060174083e-06
433,433.0,0.9831296199300619,1.002476968812592,0.00021218314032978044,8.488789113861454e-06,6.804089111604232e-05,5.290179592671494e-05,1.2165898681095043e-05,8.286577587911641e-05,0.999044403274412,0.9904011533474775,0.9912282802199767,0.9909055353186041,0.9900043525358753,0.9966930190147939,0.990139702387286,0.9952467012672642,0.9897297978053274,0.9909798682543232,0.9898029882327408,0.990562488667069,0.9896059145857008,0.9884961914892351,0.9935488240272234,0.9996822000120593,0.9874177362787062,0.9934808626249508,0.9856921714776289,1.0012608511708287,0.9851584062832572,0.9854449206837563,0.9944781683087872,1.001618765212494,1.0024379389954643,0.9835886954000381,0.9835486864530265,0.9987697587155263,0.9896634367326289,0.9996039233140537,8.488789113861454e-06,8.286577587911641e-05,6.350320302090311e-05,6.737729220117736e-05,6.831590975025367e-05,9.261876778216922e-06,0.00012359874192233525,9.383645216356112e-06,6.959728068021876e-05,0.00021218314032978044,6.0822126930633655e-05,0.00020548145339102194,0.00015047465043538881,6.906669509078532e-05,4.257992833090452e-05,1.013749105689731e-05,7.035062348200946e-05,0.00010128316363475466,7.11260046504526e-05,1.1201833091982298e-05,7.195028920076617e-05,7.28480632021268e-05,0.0001045604676278819,1.2165898681095043e-05,1.2336131592653383e-05,7.169653047552063e-05,7.163725534070998e-05,9.149181930054819e-06,9.763437872680447e-05,1.0148911716606318e-05
434,434.0,0.9831517112324175,1.0024752147503124,0.0002373462684420637,9.061953230229012e-06,7.779738405088211e-05,5.969738463807935e-05,1.3685634071688603e-05,9.466961897520999e-05,0.9990913134677218,0.9902521683019049,0.9911475367854343,0.9908225036807551,0.9899192940351864,0.9967396037853015,0.9899600284385733,0.9952929977799677,0.9896425873955772,0.99075459944293,0.9897253308814947,0.9903388636485124,0.9894097647201023,0.988403967454852,0.9934746419903343,0.9997187629233988,0.9873223115356617,0.9933121527405971,0.9855950765469235,1.0012862484701912,0.9850575647716279,0.9853427328521368,0.9943053471691861,1.0016360950417273,1.0024528269001354,0.9834847974454933,0.9834448390293583,0.9988139673360363,0.9895090616372421,0.9996404270449348,9.061953230229012e-06,9.466961897520999e-05,7.30599400366939e-05,7.835463519658948e-05,7.887705997127161e-05,9.705755146780774e-06,0.00014019716679212528,9.736184588287485e-06,7.992688907657695e-05,0.0002373462684420637,6.879094792414965e-05,0.0002299772251234037,0.00017046313718834736,8.030532295484807e-05,5.068505751568823e-05,1.0942547664909894e-05,8.199637271868592e-05,0.00011642005388067748,8.309040143576726e-05,1.2479481409391684e-05,8.419691219819956e-05,8.529723084040566e-05,0.00012000014767396853,1.3685634071688603e-05,1.3834935290200924e-05,8.410964406838381e-05,8.40899657929576e-05,9.784535951370623e-06,0.00011188733286372113,1.094916350386986e-05
435,435.0,0.9831702420853731,1.0024853771137798,0.00023110745984343127,1.0742184331387456e-05,7.708056014153552e-05,5.748841926779542e-05,1.5780909423483607e-05,9.224687203672976e-05,0.9991244656569339,0.9900203406218123,0.9909300965960274,0.9905940857283642,0.9896883164677459,0.9967703780514773,0.9896733323304036,0.9953239063523873,0.9894060832768807,0.99038145568185,0.9895004341885331,0.9899696143230305,0.989092298935342,0.9881695772074597,0.9933178680679401,0.9997416168502955,0.9870830493536047,0.9930515647302843,0.9853524392223575,1.001303158508693,0.9848112768639947,0.9850940041016667,0.9940453984414411,1.0016484955397609,1.002463495014967,0.9832334666472724,0.9831942552757081,0.9988439179005526,0.9892572906956919,0.9996641164451922,1.0742184331387456e-05,9.224687203672976e-05,7.241681807947528e-05,7.795240672974758e-05,7.82835103208647e-05,1.1437110536041621e-05,0.00013675558813318036,1.1415962861650103e-05,7.919319891696904e-05,0.00023110745984343127,6.775022437501182e-05,0.00022393183736363283,0.0001663696232673187,7.970785224454277e-05,5.031869367447314e-05,1.2682914405215504e-05,8.150926232831568e-05,0.00011381251764413924,8.258748153796571e-05,1.4415951700739386e-05,8.364936278146861e-05,8.473392547372618e-05,0.00011710527145140032,1.5780909423483607e-05,1.5909699156441776e-05,8.35263994681793e-05,8.355126309502942e-05,1.1584121428767904e-05,0.00010926713593894585,1.2671245697789523e-05
436,436.0,0.9831828384861018,1.00250378258021,0.00021273938406599722,1.1931810382706562e-05,7.142346583438117e-05,5.2052031411548576e-05,1.7109434890083528e-05,8.43647452059534e-05,0.9991647810525143,0.9900238629418281,0.9909130447495497,0.9905768048736864,0.989670768816354,0.9968125226359756,0.9896622664331343,0.9953647757280347,0.9893869880092495,0.9903473556214474,0.9894835288696677,0.9899362568590021,0.9890721729772232,0.9881544368912418,0.9933294560923042,0.9997878808687178,0.9870676910765508,0.9930518091722231,0.9853367585105686,1.0013499298868678,0.9847983150667721,0.9850814525261644,0.9940450215957872,1.001697584513922,1.00251289246692,0.9832213576704215,0.9831828384861018,0.9988852165578133,0.9892589644326961,0.9997101284494249,1.1931810382706562e-05,8.43647452059534e-05,6.647506813713771e-05,7.157148422531746e-05,7.183820865610745e-05,1.2678620839054497e-05,0.00012533257997249668,1.2617407820916714e-05,7.263537552875882e-05,0.00021273938406599722,6.21892580258705e-05,0.00020601512048791217,0.0001526411492974496,7.31698589741712e-05,4.618799647843482e-05,1.3855807220600894e-05,7.487824130919745e-05,0.00010385683516008641,7.590684385385736e-05,1.5631852882093268e-05,7.690872377327233e-05,7.795066644162958e-05,0.00010662805551445475,1.7109434890083528e-05,1.723961568108993e-05,7.686238654699142e-05,7.688371393412248e-05,1.284950362764013e-05,9.992077963141957e-05,1.383344646661188e-05
437,437.0,0.9831877980291293,1.0025267578268169,0.00020206849479014908,1.1073061242470085e-05,6.740796325762593e-05,4.932746287578076e-05,1.5904120349859993e-05,7.912359352099096e-05,0.9991686187919954,0.9901118432569238,0.99102995943129,0.9907047024726076,0.989798087964088,0.9968249490128085,0.98977096991438,0.9953758310746953,0.9895168409011422,0.9904987112295998,0.9896068367117925,0.9900840559426682,0.989192840331088,0.9882891414902368,0.9934157246390652,0.9998088245026003,0.9872056392664408,0.9931469758962518,0.9854774149206409,1.0013669541467758,0.9849408497337784,0.985226349916968,0.9941357282645867,1.0017124785410947,1.0025267578268169,0.98336427991814,0.9833257963513418,0.9988949790756303,0.9893570613116748,0.9997305383059296,1.1073061242470085e-05,7.912359352099096e-05,6.286711815258333e-05,6.776060364469182e-05,6.796647425535506e-05,1.1778693908964719e-05,0.00011800287958182017,1.1722126343702636e-05,6.87524549380811e-05,0.00020206849479014908,5.901387276757827e-05,0.00019542258355741628,0.00014402672360285123,6.917569670042398e-05,4.344730374098571e-05,1.2858495224900792e-05,7.094145987261228e-05,9.698403195454354e-05,7.201489488237323e-05,1.455228491119726e-05,7.297238882558736e-05,7.407395295491076e-05,9.915547010435705e-05,1.5904120349859993e-05,1.601683219401525e-05,7.299074218336944e-05,7.298981283275286e-05,1.1944194836652157e-05,9.379861418909459e-05,1.2839921664486268e-05
438,438.0,0.9831861046983925,1.0025498002096656,0.0001974122082733821,1.0788558952112331e-05,6.635349931795041e-05,4.809960912239474e-05,1.5177106424644517e-05,7.639946363426882e-05,0.999157027402106,0.9901637452284814,0.9911121774992551,0.990791146068283,0.9898810024900033,0.9968013656550703,0.9898400459510072,0.9953483244790953,0.9895946845049294,0.9906135409690967,0.9896719742464446,0.9901927146512888,0.9892766088556589,0.9883736078531622,0.9934565581440804,0.9997903088438468,0.9872874503916509,0.9932007289933849,0.9855608746340686,1.0013426305973403,0.9850241933858354,0.9853104283127168,0.9941845407881685,1.0016866981734325,1.0025003901901917,0.9834471268092858,0.9834084106137052,0.9988789107795998,0.9894164247325941,0.9997117259307926,1.0788558952112331e-05,7.639946363426882e-05,6.313027837583509e-05,6.818554494887578e-05,6.817992784930134e-05,1.1329599338835696e-05,0.00011432141893469904,1.1278199846546336e-05,6.917036514321031e-05,0.0001974122082733821,5.982775994406405e-05,0.00019060745591370555,0.00013976513977670158,6.930041680239797e-05,4.303106443773951e-05,1.2380606543573966e-05,7.123463562105303e-05,9.336204201128383e-05,7.236933199033682e-05,1.3964973486817166e-05,7.328896155364462e-05,7.442518508184782e-05,9.509545225564267e-05,1.5177106424644517e-05,1.5251040630074868e-05,7.329336978809598e-05,7.323721430830089e-05,1.1556183192051593e-05,9.088064139353386e-05,1.2360833085935088e-05
439,439.0,0.9831794140751811,1.0025650898002154,0.00018940087108352822,1.0276733144335122e-05,6.416489960387612e-05,4.61520545316092e-05,1.4233272461334765e-05,7.302806260105291e-05,0.9991778560746309,0.9903397165687192,0.991183406697749,0.9908674529069704,0.9899553859070972,0.9968241530487124,0.990040034480442,0.9953692843185281,0.9896633338423793,0.9908543203493547,0.9897297644023486,0.9904270654038593,0.9894891571043265,0.9884488106876307,0.9935592864672022,0.9998280269717623,0.9873630863553445,0.993398609462497,0.9856386163990055,1.0013936064301678,0.9851037731033842,0.9853915974523689,0.9943967577249428,1.0017482615964874,1.0025650898002154,0.9835269842049278,0.9834882946796929,0.9989044996562265,0.9896092498148924,0.9997485471838049,1.0276733144335122e-05,7.274621059912885e-05,6.235909986653312e-05,6.735690992977564e-05,6.711927492374645e-05,1.0686273731133745e-05,0.00010908043025002142,1.0643625536725831e-05,6.824769594134023e-05,0.00018940087108352822,5.942159232254531e-05,0.0001826340846939948,0.00013348467530425673,6.810774945128423e-05,4.158598582896457e-05,1.1706756320095842e-05,7.000651621448462e-05,8.883104675386112e-05,7.109348371339108e-05,1.3138922336982802e-05,7.19662190161558e-05,7.302806260105291e-05,9.036123011082444e-05,1.4233272461334765e-05,1.4294832782371785e-05,7.190974705555658e-05,7.181991884409455e-05,1.093067146474787e-05,8.67871208355777e-05,1.1687974998438489e-05
440,440.0,0.9831693817407854,1.0025667211852056,0.0001761294244624776,9.46656331350305e-06,5.937963887608075e-05,4.297612657247326e-05,1.2964004995817357e-05,6.773703770808858e-05,0.9991947480568957,0.990426774973375,0.9912895230708242,0.9909784216640312,0.9900619168228463,0.9968342012954815,0.9901486599994576,0.9953809200710222,0.989765227715927,0.9909949502093052,0.9898239509271561,0.9905653020196058,0.9896092789906149,0.9885562179968157,0.9936296969426509,0.9998359207271527,0.9874695842360648,0.993494007663013,0.9857446894679266,1.001392217545772,0.9852067024408416,0.9854917338397224,0.9944894245154379,1.0017429690342765,1.0025595555792775,0.9836285518672725,0.9835902077951781,0.9989170356600284,0.9897088111324863,0.999756279907058,9.46656331350305e-06,6.773703770808858e-05,5.748588321569903e-05,6.205723191523213e-05,6.179113095362822e-05,9.842322777365227e-06,0.00010153132312828528,9.80562325351648e-06,6.284017832719332e-05,0.0001761294244624776,5.468865807457026e-05,0.00016985208518441327,0.00012420477018790848,6.26977535677775e-05,3.814028765271243e-05,1.0716926641995548e-05,6.444882127368135e-05,8.28076722489985e-05,6.545363966656933e-05,1.1994449280351738e-05,6.629609119467246e-05,6.727037400914112e-05,8.431239070333298e-05,1.2964004995817357e-05,1.3029106372387032e-05,6.625411719671398e-05,6.617310043651648e-05,1.0040245882778668e-05,8.065553880945553e-05,1.0702413847639709e-05
441,441.0,0.9831576632764952,1.0025597642970967,0.0001774477461597335,8.914927934571897e-06,5.9425302545230894e-05,4.375120483780881e-05,1.1751748658118226e-05,6.867797975061578e-05,0.9991186268917461,0.9903739135587998,0.9912347262892287,0.9909267412609654,0.99000380984248,0.9967531477615227,0.9900834257819056,0.9952999925274922,0.9897060827779303,0.9909065178925357,0.9897708835995547,0.9904778040343354,0.9895368270146593,0.9884966004189488,0.9935643113319629,0.9997499041196825,0.987406222990436,0.9934461747337737,0.9856775515438571,1.0013035332609543,0.9851381791157319,0.985421511282952,0.9944448447747658,1.0016547292719458,1.0024718927717395,0.983556787190718,0.9835182509818167,0.9988398164514347,0.9896563072505005,0.9996706387147224,8.914927934571897e-06,6.867797975061578e-05,5.67927354599677e-05,6.140665825285517e-05,6.135349739966286e-05,9.193835644938817e-06,0.00010295111140088473,9.153357388731162e-06,6.258276003818002e-05,0.0001774477461597335,5.455365453595993e-05,0.00017150522251385393,0.0001258134517801384,6.252217768196407e-05,3.7381685964850426e-05,9.8481670895184e-06,6.439943549515057e-05,8.433130047470285e-05,6.549936981486065e-05,1.0910316470328066e-05,6.651814588545935e-05,6.754955886372815e-05,8.579092126681757e-05,1.1751748658118226e-05,1.1801455910055838e-05,6.681695697577397e-05,6.670676160233687e-05,9.36337936273969e-06,8.138347220629863e-05,9.837284374129651e-06
442,442.0,0.9831459142636002,1.0025520329047777,0.0001788539474794675,8.524568914384261e-06,5.9653453959663385e-05,4.438023356644011e-05,1.0897666002156112e-05,6.899518874342196e-05,0.999133454112463,0.9901500042659912,0.9910510397841884,0.9907390853781726,0.9898191147509109,0.9967739282982037,0.9898151071900748,0.9953206224955715,0.989531078565339,0.9905644297943477,0.9896222772093585,0.9901376282241771,0.9892446831411046,0.9883073619108671,0.9934276150006424,0.9997675554731267,0.9872138465394212,0.9932101508929569,0.9854835335134206,1.0013197313868485,0.9849458086973786,0.9852304174349684,0.9942159407002257,1.001674565613176,1.0024910683487185,0.9833620807648754,0.9833237070335915,0.9988573306693832,0.9894139546707267,0.9996881347740736,8.524568914384261e-06,6.899518874342196e-05,5.674024885381594e-05,6.144651159491813e-05,6.158101750718421e-05,8.752133948754558e-06,0.00010382907630809844,8.70157909705807e-06,6.301828489935285e-05,0.0001788539474794675,5.5046150943328516e-05,0.00017314417865338307,0.00012703570648071942,6.28998533485684e-05,3.661481714127786e-05,9.271970983509069e-06,6.489511800277898e-05,8.506112246289905e-05,6.609209720765562e-05,1.015852145589856e-05,6.721149525438868e-05,6.828779885030073e-05,8.641825026301455e-05,1.0897666002156112e-05,1.0930666692517796e-05,6.779490809679716e-05,6.764260146565895e-05,8.887490255303083e-06,8.160472714658276e-05,9.265920736706567e-06
443,443.0,0.9831357902833906,1.0025513407771391,0.00016520404305426015,8.022912598920168e-06,5.5286803953505235e-05,4.091159817153271e-05,1.0198182422212083e-05,6.372009767451612e-05,0.9991820067098894,0.9899665422069864,0.9908859506630552,0.9905637185753509,0.9896482042816266,0.996830099828363,0.9895970402118843,0.9953789372292074,0.9893621477301321,0.9902855933240668,0.989471466745306,0.9898584647105808,0.9890036836653231,0.9881326983705288,0.9933235134396208,0.9998215590485339,0.9870343903107829,0.9930199464821867,0.985301616315382,1.001375810847123,0.9847622095479083,0.985047239476004,0.9940320389335114,1.001735895791712,1.0025513407771391,0.9831737165328215,0.9831357902833905,0.9989079040535479,0.9892136833468259,0.9997419256434348,8.022912598920168e-06,6.335752609230531e-05,5.271256504353806e-05,5.718416185112664e-05,5.731414017444238e-05,8.27394998690189e-06,9.559661323584516e-05,8.20620957487237e-06,5.869818088150648e-05,0.00016520404305426015,5.130114477605668e-05,0.00015993390111957947,0.0001171164995176776,5.862581295335364e-05,3.373630884271286e-05,8.79851911968623e-06,6.0512317082243714e-05,7.815083189450012e-05,6.166212858176822e-05,9.542086128184823e-06,6.269623481868079e-05,6.372009767451612e-05,7.934491250653151e-05,1.0198182422212083e-05,1.0215615414918098e-05,6.324543907693938e-05,6.309746741089087e-05,8.369954745653676e-06,7.497706301932049e-05,8.78929900601064e-06
444,444.0,0.983128603868986,1.0025632079296725,0.00015198437009544534,7.303321217978502e-06,5.1220594030511366e-05,3.763474310189913e-05,9.337099064816184e-06,5.992225866888048e-05,0.9991792193759832,0.9899876382726053,0.990922222186747,0.9906002738943088,0.9896859160034777,0.9968254925638793,0.9896217463708387,0.9953734675326216,0.9894023041621067,0.9903269042125677,0.9895099956913747,0.9899012358677047,0.98903425621639,0.9881728844993815,0.9933422819257113,0.9998185340901188,0.987076130243388,0.9930363995930976,0.9853456483505849,1.0013712658152512,0.9848099284566405,0.9850951097695627,0.9940465052422502,1.001731637261336,1.0025469857571956,0.9832271968313416,0.9831872857893637,0.9989033865003067,0.9892329609830279,0.9997392278202801,7.303321217978502e-06,5.805230120871783e-05,4.934560949982055e-05,5.368229000736961e-05,5.370601720708768e-05,7.5836662623329955e-06,8.759540208481121e-05,7.524837122940548e-06,5.4891908222213175e-05,0.00015198437009544534,4.788725129636276e-05,0.00014700020022364975,0.00010740385515019424,5.5096280637450875e-05,3.1296531612101453e-05,8.097828536429419e-06,5.681061322349669e-05,7.149235123751978e-05,5.793664801783979e-05,8.750760723294952e-06,5.8925893607234754e-05,5.992225866888048e-05,7.244738630771075e-05,9.337099064816184e-06,9.348706701401597e-06,5.941202424706239e-05,5.9282291238775364e-05,7.644245905771389e-06,6.876956090737146e-05,8.086310679260167e-06
445,445.0,0.9831242953608257,1.0025839793642743,0.0001463890547148792,6.6412669210210666e-06,4.888188453956185e-05,3.6339213809257034e-05,8.737872604943689e-06,5.6701974668676556e-05,0.9990650146879612,0.9900593030026984,0.9910168590279927,0.9907030616993032,0.9897872661383784,0.9967097859606885,0.9897181859105322,0.9952563008410523,0.9895051361657591,0.9904737483910713,0.9896035910956255,0.9900415756053605,0.9891483356122663,0.9882727136093515,0.9933601024016244,0.999698001650183,0.9871776939963709,0.9931113350698362,0.9854487021103003,1.0012449151853184,0.9849148636901051,0.9852013166431424,0.9941212076355025,1.0016015906267242,1.0024174202005407,0.9833335509386797,0.9832930213119149,0.9987878669181758,0.9893148401847501,0.999618766324256,6.6412669210210666e-06,5.633782210946946e-05,4.667235693208564e-05,5.088315539198751e-05,5.0765910797402504e-05,6.904713336923917e-06,8.44655919438638e-05,6.853840164390828e-06,5.16171437121103e-05,0.0001463890547148792,4.477777076542494e-05,0.00014128322758674477,0.0001033958871807048,5.214514721374861e-05,2.9972379258272438e-05,7.4385106014108565e-06,5.3656726553671375e-05,6.934484099155682e-05,5.47795668649836e-05,8.115997823324224e-06,5.572845885813151e-05,5.6701974668676556e-05,7.060175280950482e-05,8.737872604943689e-06,8.778505060138973e-06,5.616026716010172e-05,5.6040332319982695e-05,6.966211930568948e-06,6.687805802053712e-05,7.422191890293221e-06
446,446.0,0.9831224620511789,1.002607706329444,0.00014429028663443644,6.0871477548630266e-06,4.7630514197513754e-05,3.601707975982232e-05,8.192748515392023e-06,5.6351943449623116e-05,0.9991131208724945,0.9901586310969588,0.9911197891884647,0.9908150569913945,0.9898939714701265,0.99675490293559,0.9898435047232753,0.9953017009350775,0.9896085592317819,0.9906422572741149,0.9896971062822851,0.9902047984745326,0.9892876048877799,0.9883844825866384,0.9934538614442531,0.9997520045929809,0.9872905822640912,0.9932207865459669,0.9855634819818663,1.0013006030997094,0.985032575203119,0.9853169875550468,0.9942339832154626,1.0016621472123541,1.002479337078644,0.9834577517574439,0.9834153260162736,0.9988366453430128,0.9894289130846513,0.9996728326612048,6.0871477548630266e-06,5.6351943449623116e-05,4.49276927496762e-05,4.9062622184843806e-05,4.87573944636646e-05,6.2979790624342934e-06,8.383398372924996e-05,6.243814709035151e-06,4.922551350100968e-05,0.00014429028663443644,4.249586278793801e-05,0.00013903443547679824,0.00010226810263320184,5.008618773598354e-05,2.9481736547153944e-05,6.873174774289749e-06,5.142668837964826e-05,6.937094640825246e-05,5.2512684420986704e-05,7.5452167457831136e-06,5.335230204434966e-05,5.422503993049319e-05,7.101737220714465e-05,8.192748515392023e-06,8.2586833119075e-06,5.371330553166214e-05,5.3612742071958346e-05,6.383998406551323e-06,6.713545101779065e-05,6.8503687392909455e-06
447,447.0,0.9831227012323153,1.0026284400736791,0.00013531348195772457,5.948927977296456e-06,4.482250672883578e-05,3.369026986962565e-05,8.021352991632735e-06,5.2984400610844404e-05,0.9991880111567603,0.9902985993249519,0.9912284240454213,0.9909339330488544,0.9900076898169444,0.9968335406228169,0.9900069301994423,0.9953802095025391,0.9897191359824666,0.9908388629368803,0.9897910721217231,0.9903981856410072,0.989463574437378,0.9885034926969898,0.9935731543545753,0.9998354553888068,0.987414174687659,0.9933846259151227,0.9856889629123341,1.0013976333620567,0.9851607033105417,0.985446775216577,0.9944051929543029,1.0017654255450015,1.0025821516309408,0.9835862688902282,0.9835435470231882,0.9989176445943597,0.9895820019708673,0.9997569150055585,5.948927977296456e-06,5.2984400610844404e-05,4.236426116264471e-05,4.6283033844185284e-05,4.5878272013392175e-05,6.204938554550353e-06,7.876319714960733e-05,6.153617808707353e-06,4.61405979070041e-05,0.00013531348195772457,3.97631148179395e-05,0.0001303481061745057,9.601828228685909e-05,4.712148226295908e-05,2.7799134122129563e-05,6.785602282920791e-06,4.8319579212917926e-05,6.52057286155835e-05,4.9325727830063904e-05,7.440335322030614e-06,5.003281774361796e-05,5.078103969446554e-05,6.67401111028659e-05,8.021352991632735e-06,8.071247008733516e-06,5.034177079476126e-05,5.025929848342851e-05,6.23106529056526e-06,6.327415790406934e-05,6.760518937066663e-06
448,448.0,0.9831246101965034,1.0026402318454788,0.00013252332200348408,5.782935143909887e-06,4.3740242993745254e-05,3.3017309266299255e-05,7.856173724343453e-06,5.220348850751719e-05,0.9992040594095178,0.990396852999674,0.9912854681795228,0.9909977376943796,0.9900727481924396,0.99685599139579,0.9901274195746519,0.9954030248577466,0.9897837936141687,0.9909944109722962,0.9898529309008902,0.990550278187169,0.9895955246770818,0.9885736461093707,0.9936453641365294,0.9998674724164658,0.9874877067524762,0.9935021684796695,0.9857654017099309,1.0014437883298466,0.9852387485250118,0.985524034384363,0.994531962103092,1.0018211310623382,1.0026402318454788,0.9836701165119244,0.9836266525497448,0.9989409423390261,0.9896871234312171,0.9997890561219648,5.782935143909887e-06,5.220348850751719e-05,4.126792955907798e-05,4.487605319405453e-05,4.451162278990171e-05,6.1002538622547515e-06,7.740943547222514e-05,6.050226937783285e-06,4.448937794137411e-05,0.00013252332200348408,3.7956848686204796e-05,0.0001279370953199599,9.418005893184235e-05,4.579523448287843e-05,2.7024748422854965e-05,6.679457992358863e-06,4.7036739323970305e-05,6.360283380213966e-05,4.8053009566077526e-05,7.34013637921423e-06,4.866930142809262e-05,4.9339190299630325e-05,6.46739579985248e-05,7.856173724343453e-06,7.890468822383082e-06,4.908440284884464e-05,4.900542810174029e-05,6.060730480562206e-06,6.215267812160142e-05,6.654149667550767e-06
449,449.0,0.9831277862360127,1.0026391764926106,0.0001431271621537749,5.415906307530862e-06,4.694868693923318e-05,3.6090997103272163e-05,7.40458864633522e-06,5.714403058785731e-05,0.999062984637378,0.9902969791379042,0.9911912983330119,0.9909007894914922,0.9899746692396758,0.996707620331411,0.9900103754629173,0.995255099445404,0.9896821449662916,0.9908525371467491,0.9897610537520389,0.9904092873453977,0.9894690851164798,0.9884782087074827,0.9935284881184426,0.9997198014248073,0.9873924383465661,0.9933897360687061,0.9856719402886946,1.0012985025196153,0.9851475239242429,0.9854328101246408,0.9944163998677784,1.0016750151702267,1.0024941550530715,0.9835799396248461,0.9835371201515144,0.9987946004828632,0.9895824968842438,0.9996422782293118,5.415906307530862e-06,5.714403058785731e-05,4.463904243366689e-05,4.840300207289456e-05,4.7886004379665984e-05,5.774168511692512e-06,8.420844536348623e-05,5.749004265789636e-06,4.7410341459078286e-05,0.0001431271621537749,3.975325462439885e-05,0.00013886811583997723,0.00010223873335932497,4.941949582107014e-05,2.8233494748594475e-05,6.2706569316849215e-06,5.094911666322293e-05,6.822254265836033e-05,5.210672227548548e-05,6.88307517240623e-06,5.269162398771524e-05,5.325711140409528e-05,6.846275359353886e-05,7.40458864633522e-06,7.424487175619869e-06,5.344358210735415e-05,5.3346099081633415e-05,5.686358230711067e-06,6.779588405405413e-05,6.245804265975467e-06
450,450.0,0.983131826643113,1.0026295432599206,0.00014331737868265683,5.091740758830525e-06,4.7024387992454824e-05,3.635756072850386e-05,7.010288721453409e-06,5.770669467573662e-05,0.9990350197453806,0.990048847223106,0.990944250328732,0.990644931240022,0.9897178650124562,0.9966851279902406,0.9897030731073606,0.9952314713261314,0.9894210119741139,0.9904495602813882,0.9895144741895711,0.9900098822370613,0.9891266491705676,0.988226938054004,0.99335307792011,0.9997042055284384,0.987140138091542,0.9931223253539286,0.9854186250114378,1.0012844456422918,0.9848945404157328,0.9851804453331781,0.9941504375956136,1.0016615965364235,1.0024804899316193,0.9833254604694486,0.9832830670056069,0.9987704120774449,0.989311913986442,0.9996269279390839,5.091740758830525e-06,5.770669467573662e-05,4.4887086378979055e-05,4.874862403101841e-05,4.8081441748052515e-05,5.4931825193857075e-06,8.472743905787742e-05,5.490117165526442e-06,4.743572593155637e-05,0.00014331737868265683,3.9479162570398325e-05,0.0001394263456275684,0.00010280025587120045,4.9679365490905475e-05,2.7608464004836775e-05,5.9108030527979456e-06,5.132483125012584e-05,6.825080615019202e-05,5.250696395295667e-05,6.471738373507021e-06,5.307397862164152e-05,5.3559009453216584e-05,6.805020259235453e-05,7.010288721453409e-06,7.015359568844267e-06,5.398777224903563e-05,5.388832650897221e-05,5.356169952356186e-06,6.846554336175276e-05,5.8868214499083805e-06
451,451.0,0.983136328710073,1.0026176449915234,0.0001315095302453986,5.645031359859625e-06,4.3495756506339495e-05,3.297282924556908e-05,7.680770983176105e-06,5.2780093873787134e-05,0.9990727343454804,0.9899381644939078,0.9908161854799836,0.990515764675606,0.9895875523226689,0.9967234009177239,0.9895585001015537,0.9952664952240573,0.9892916425398971,0.990255372602986,0.9893992249044158,0.989816141666388,0.9889644032006035,0.9880959603338643,0.9932875641121347,0.9997478485071738,0.9870050059072032,0.9930076466405405,0.985280646185011,1.0013274806878034,0.98475211141037,0.9850364843750963,0.9940354371722688,1.0017044244112314,1.0025226185975522,0.9831773188668482,0.9831363287100731,0.9988119820919785,0.9891898373280775,0.9996706694754167,5.645031359859625e-06,5.2780093873787134e-05,4.130598554821825e-05,4.492438156840714e-05,4.4293814310788434e-05,6.031894124800767e-06,7.75925298108156e-05,6.057409300057799e-06,4.372629945970123e-05,0.0001315095302453986,3.638671329913352e-05,0.00012785038597774016,9.421960593238157e-05,4.57158308735576e-05,2.507092092424529e-05,6.500971146379687e-06,4.723124292210168e-05,6.241721572544899e-05,4.8321383393010096e-05,7.130826366946643e-06,4.885989847300349e-05,4.9318675332915605e-05,6.222393752945551e-05,7.684133023313311e-06,7.680770983176105e-06,4.970788533057327e-05,4.960827361804064e-05,5.9124697101549665e-06,6.268772408885332e-05,6.476860937919267e-06
452,452.0,0.9831408672677304,1.0026097945315335,0.00012378412062350925,6.143427808212024e-06,4.137925369487818e-05,3.0655050946858816e-05,8.299412174653989e-06,4.910407156398025e-05,0.9991527389832846,0.9900307053754532,0.9909449750473712,0.9906492164186144,0.989723696833712,0.9968047540656184,0.9896702947126849,0.9953476037012832,0.9894341576741925,0.990398189638319,0.9895462680520691,0.9899540648424969,0.9890833928719789,0.9882301798568958,0.9933963820894546,0.9998285496021441,0.9871402691038248,0.9931273660629979,0.985416118154688,1.0014137149426965,0.9848852352398597,0.9851695623845298,0.9941608245685709,1.0017920777254044,1.0026097945315338,0.9833066817471684,0.9832662513586744,0.9988908163470475,0.989295713772707,0.9997511014740764,6.143427808212024e-06,4.910407156398025e-05,3.936698497266419e-05,4.3004149108792943e-05,4.229684047035216e-05,6.509090103971986e-06,7.249770649086042e-05,6.560520440322831e-06,4.177288313835638e-05,0.00012378412062350925,3.476936985757584e-05,0.0001201065772947112,8.827471502357709e-05,4.367280955089146e-05,2.3469715773288217e-05,7.038373509642242e-06,4.510611672701015e-05,5.8041078323209635e-05,4.61819169636937e-05,7.73223164771985e-06,4.6812349206582255e-05,4.72099055507554e-05,5.794006303400775e-05,8.304275017334969e-06,8.299412174653989e-06,4.781287982431053e-05,4.7642554314110314e-05,6.415576228418539e-06,5.849403948859715e-05,7.013856615232631e-06
453,453.0,0.9831449273011964,1.0026109129531828,0.00012161768794742762,6.093726250208027e-06,4.104891077796717e-05,3.0091571226951208e-05,8.560192366540456e-06,4.826787081853596e-05,0.9991219239803093,0.990138483497976,0.9909843406485758,0.990682760376812,0.9897619959455985,0.9967741666958062,0.9898064926487685,0.9953179500635623,0.9894752814459834,0.9905823562059576,0.9895833484027065,0.9901344724518167,0.9892327775206259,0.9882595805051501,0.9934360129742821,0.9997945426971957,0.9871663059883359,0.9932545696842822,0.9854412672098569,1.0013877912601112,0.9849065805079034,0.9851901002979381,0.9942870869178674,1.001774859440634,1.0025932086840366,0.983325814873377,0.9832844541277055,0.9988558323411884,0.9894142884104513,0.9997166501540699,6.093726250208027e-06,4.826787081853596e-05,3.900636627239647e-05,4.293751267295601e-05,4.197681903780684e-05,6.454572876820904e-06,7.130952312709801e-05,6.498020509011428e-06,4.134509604916652e-05,0.00012161768794742762,3.4239125889967533e-05,0.00011778766173901968,8.681809741790115e-05,4.351830382914966e-05,2.3955551352129236e-05,7.0522913797851025e-06,4.50005863984928e-05,5.745528453012714e-05,4.611470676081035e-05,7.896140516641581e-06,4.6900060111901054e-05,4.725442782178275e-05,5.773895285492375e-05,8.560192366540456e-06,8.561128406747867e-06,4.808223416590989e-05,4.7835224904179236e-05,6.425465603970823e-06,5.772420162359784e-05,7.04049010400916e-06
454,454.0,0.9831479713341512,1.002620354246166,0.00012105972040292092,6.189043263501332e-06,4.110528972272051e-05,2.9892737254465415e-05,9.481628872059673e-06,4.848024061077635e-05,0.9991988339863973,0.9901970094113686,0.9910799625329441,0.9907809733418937,0.9898593890646261,0.9968460201977015,0.9898875510348177,0.995390996746314,0.9895742156053459,0.9907095579843362,0.9896797684094537,0.9902575096257903,0.9893279713664291,0.9883534721914146,0.9935081695893467,0.9998610267186859,0.9872605769792504,0.9933092543530931,0.9855365134478296,1.0014509618445946,0.9850013363212189,0.9852830772221151,0.9943363959587855,1.0018333710870806,1.0026507937419589,0.9834208855860022,0.9833791659365858,0.9989300109488973,0.9894765713372826,0.999783431114876,6.189043263501332e-06,4.848024061077635e-05,3.822949324778777e-05,4.238409611763375e-05,4.130117472260646e-05,6.6076698458351025e-06,7.146439474380429e-05,6.646691911880322e-06,4.0591432538170535e-05,0.00012105972040292092,3.347263230815335e-05,0.00011712487029025356,8.681497471890976e-05,4.303592329003926e-05,2.4886463887703348e-05,7.365494588700142e-06,4.463356388107919e-05,5.850895718243475e-05,4.580675526729329e-05,8.5694308436988e-06,4.670216730455847e-05,4.704752151810914e-05,5.9460196628561716e-05,9.481628872059673e-06,9.520630601431765e-06,4.801898554208759e-05,4.7736413563276545e-05,6.648335129792479e-06,5.80012607800555e-05,7.36852807849991e-06
455,455.0,0.983149461890274,1.0026360806292938,0.00011488566925967194,7.115960545283854e-06,3.9382976930449016e-05,2.7938507404167913e-05,1.0425596669483643e-05,4.616022571692284e-05,0.9991848333122132,0.9903150715633124,0.9911803992225819,0.9908961800096685,0.9899705526741104,0.9968399918537743,0.9900357200641006,0.9953861429418124,0.9896918363305846,0.9909025367783019,0.9897953215867703,0.9904473812784632,0.9894912078744584,0.98846777769472,0.9935914138609622,0.9998592401330605,0.9873754242238814,0.9934394608004509,0.985654090290287,1.0014540399940077,0.9851215867650894,0.9854068366305568,0.9944694431474668,1.001837902629325,1.002654941060805,0.9835420343542172,0.983499966212958,0.9989243907155082,0.9896069560522245,0.9997817112253619,7.115960545283854e-06,4.616022571692284e-05,3.585813666026976e-05,3.9826679185323936e-05,3.8839943622358994e-05,7.65801973101604e-06,6.800244626951202e-05,7.683691289272254e-06,3.8206501557724565e-05,0.00011488566925967194,3.1516752696302585e-05,0.00011111659571552632,8.252691362589511e-05,4.0512999697754816e-05,2.427876495410573e-05,8.353445692291771e-06,4.205211078874478e-05,5.608628499629961e-05,4.317296350898313e-05,9.487378442522561e-06,4.4024744979058623e-05,4.432878002051775e-05,5.7331813057601765e-05,1.0425596669483643e-05,1.0482356246905087e-05,4.535248719146119e-05,4.5068195631184445e-05,7.652399569252536e-06,5.5143265061572236e-05,8.338185530651008e-06
456,456.0,0.9831488614932445,1.0026560543213787,0.00011941160556947587,8.22153942196576e-06,4.143721003742385e-05,2.8860181771314754e-05,1.078732866778787e-05,4.784848862884617e-05,0.9991659409604681,0.9903128240645219,0.9911655718199047,0.9908874236409375,0.9899587279891165,0.9968277503448923,0.9900371665868676,0.9953742577187595,0.9896840024952391,0.9909128036727186,0.9897913129842134,0.9904570959250841,0.9894928133564445,0.9884520717873898,0.9935827564222337,0.9998478742900531,0.9873581053822843,0.9934380610575264,0.9856379754471127,1.0014485565726075,0.9851052043181724,0.9853923341156209,0.9944736412468616,1.0018382504701853,1.0026560543213787,0.9835274281920492,0.9834848675995272,0.9989115474953808,0.9896080577765424,0.9997700999991768,8.22153942196576e-06,4.784848862884617e-05,3.874159755956867e-05,4.271004025177398e-05,4.189920127472047e-05,8.774138758735592e-06,7.070968960016273e-05,8.796043259487267e-06,4.163856408723256e-05,0.00011941160556947587,3.4744399529722495e-05,0.00011577715720012649,8.59916731691651e-05,4.303037173398501e-05,2.586672812535641e-05,9.211269598153195e-06,4.442486736924888e-05,5.779714712717931e-05,4.54122794186991e-05,1.0016885738090432e-05,4.6093516078017175e-05,4.634363464353916e-05,5.883283683027016e-05,1.078732866778787e-05,1.0822186304095854e-05,4.7288335313387515e-05,4.700556230048468e-05,8.718306634962357e-06,5.703076196459972e-05,9.170144963875687e-06
457,457.0,0.9831456326667428,1.0026781605173736,0.00013271054700322727,7.874089462106839e-06,4.603376771792407e-05,3.2606594475287253e-05,1.0042985494265533e-05,5.367059134218926e-05,0.9991032903377745,0.99013349838442,0.991005224485329,0.9907220144818338,0.9897946147106634,0.9967639628993684,0.9898249013602728,0.9953076978890262,0.9895188486724487,0.9906481043084941,0.989635713210751,0.9901957085094854,0.9892633899131044,0.9882794744579814,0.9934393351367428,0.9997823829541148,0.9871819823153504,0.9932501559383333,0.9854622448801649,1.0013874153005475,0.9849287174613759,0.9852164118096383,0.9942901926769125,1.0017806517013383,1.00260052673028,0.9833538288195234,0.9833108761986085,0.9988489046532163,0.9894203628349386,0.9997048486709805,7.874089462106839e-06,5.252732031779826e-05,4.504530325485207e-05,4.916915829712919e-05,4.856389741513158e-05,8.334245879658497e-06,7.833470493540771e-05,8.35621417315551e-06,4.8634176797558997e-05,0.00013271054700322727,4.090885235082314e-05,0.00012910155256198427,9.561963301711477e-05,4.918778452176999e-05,2.8299211097825416e-05,8.668660539328191e-06,5.062994916471708e-05,6.284276072535411e-05,5.163178267932549e-05,9.359569137495819e-06,5.233928354987619e-05,5.259234983598225e-05,6.3686903145131e-05,1.0042985494265533e-05,1.0071310577646689e-05,5.367059134218926e-05,5.3327960619650645e-05,8.30178233997962e-06,6.255347100998603e-05,8.626980291249766e-06
458,458.0,0.9831392379344485,1.0026999763168025,0.00012966704618005883,7.749725428249853e-06,4.5324980085581115e-05,3.185585536831846e-05,9.92459277013822e-06,5.3553268277508444e-05,0.9990112097404698,0.9899909036418347,0.9908412686392565,0.9905522114498089,0.9896271265829435,0.9966761483808084,0.9896527136059265,0.9952209488486589,0.9893544153432812,0.9904178174661656,0.9894869412894443,0.9899708776864106,0.9890715559001738,0.9881093452404084,0.9933038504574151,0.9996954456406756,0.9870116602282382,0.9931098670405876,0.9852930791053478,1.0013147509336275,0.9847595213310607,0.9850477519056121,0.9941587282911534,1.0017195058342572,1.0025418037156881,0.9831887423367092,0.9831463196951546,0.9987585758155094,0.9892698069454422,0.9996179847873334,7.749725428249853e-06,5.0923939785443835e-05,4.5007720062755086e-05,4.89172419221333e-05,4.845285297889557e-05,8.199286323197913e-06,7.635352549791618e-05,8.189621886759912e-06,4.861926988295873e-05,0.00012966704618005883,4.105571352269395e-05,0.00012629323972438813,9.333001319862358e-05,4.893787517180198e-05,2.7442771749001716e-05,8.560773786276139e-06,5.040060910292442e-05,6.078111903014218e-05,5.140851270474916e-05,9.279857008383996e-06,5.216770036173498e-05,5.244480151938711e-05,6.158709489438337e-05,9.92459277013822e-06,9.935813934990346e-06,5.3553268277508444e-05,5.3189366365618e-05,8.157017635509725e-06,6.0697334736139704e-05,8.52169712466992e-06
459,459.0,0.9831291398200414,1.0027190017953314,0.00012060288479040207,7.620487704078406e-06,4.201502154273812e-05,2.9417645150590455e-05,9.780602205821869e-06,4.8774618932986295e-05,0.9989566878835293,0.9899788132252669,0.9908203328747882,0.990530435433663,0.9896028779375441,0.9966178225993418,0.9896429325597709,0.9951629512144724,0.9893297546507912,0.9904095787135101,0.9894622738079067,0.9899634548976468,0.9890626493746028,0.9880863814397866,0.9932759286804237,0.9996428118118055,0.9869904259637554,0.9931053343909801,0.9852736232800455,1.001272713163485,0.9847408054364912,0.9850292663291331,0.9941596611020836,1.0016821929453643,1.0025053692627042,0.9831711867746477,0.9831291398200416,0.9987045201181154,0.9892577938879459,0.9995656243016474,7.620487704078406e-06,4.728273523015464e-05,4.127817029579101e-05,4.480392109182195e-05,4.445803683060441e-05,8.055405606849082e-06,7.093448605514357e-05,8.025670947568048e-06,4.4725539887834284e-05,0.00012060288479040207,3.801684138118385e-05,0.00011735937518563594,8.659702215716942e-05,4.479700948077031e-05,2.5500248880593597e-05,8.414750761211992e-06,4.6088170087034284e-05,5.695494625948411e-05,4.698384133937297e-05,9.15675274159532e-06,4.759865205398775e-05,4.7838229069270095e-05,5.775947293540827e-05,9.780908196270017e-06,9.780602205821869e-06,4.8774618932986295e-05,4.845126368613333e-05,7.998632782598378e-06,5.64347561381145e-05,8.37721356725378e-06
460,460.0,0.9831150427090629,1.002732737028627,0.00011544240645866186,7.384986066294127e-06,3.9645255431693596e-05,2.803413875504143e-05,9.201175880783838e-06,4.520779985473356e-05,0.9988593404916017,0.9900189905780179,0.9908569212664011,0.990561201807046,0.9896318646102197,0.9965036355093092,0.989695548158092,0.9950439838845997,0.9893531250963424,0.9904983989397768,0.9894737949740099,0.9900482858219725,0.9891237329434476,0.9881140532316913,0.9932660573224555,0.9995342506832975,0.9870146428092703,0.9931565166670141,0.9852950312617791,1.0011599266717635,0.9847553493494174,0.9850399141952638,0.9942100269780326,1.0015657261859625,1.0023875198262504,0.9831786700002914,0.9831371934294634,0.99859792118944,0.9893052612746245,0.9994572917178867,7.384986066294127e-06,4.473237551447834e-05,3.875361646501203e-05,4.191912424882437e-05,4.16780907441442e-05,7.718757566727418e-06,6.738754512328714e-05,7.708133001656856e-06,4.203380331361867e-05,0.00011544240645866186,3.5907381684070485e-05,0.00011214917704237466,8.230116260585608e-05,4.177144443321496e-05,2.411378834210316e-05,7.97283386568883e-06,4.2896705098004144e-05,5.4173957085559566e-05,4.370944310646037e-05,8.645502731992625e-06,4.418948494913079e-05,4.436164735973096e-05,5.4840141438719904e-05,9.208923583343572e-06,9.201175880783838e-06,4.520779985473356e-05,4.490190418224055e-05,7.679209113433049e-06,5.342644550549382e-05,7.94069658516796e-06
461,461.0,0.9830976184345036,1.002738682092355,0.00011316120593696176,7.1822671470195124e-06,3.859929680475291e-05,2.7420763392413955e-05,8.710345663147231e-06,4.3953849504252374e-05,0.9989212973946147,0.9901009946696009,0.9909365540755222,0.9906409940932187,0.9897160172530605,0.996564766060075,0.9897982993660307,0.9951022555618733,0.9894422068766984,0.9906445449253501,0.9895592901909329,0.9901922475200224,0.9892400127889949,0.988201267829184,0.9933531865364271,0.9996086778648455,0.987103759458865,0.9932557735857838,0.9853863506509695,1.0012482410506638,0.9848482349432178,0.9851338694347811,0.9943097260673648,1.0016600844223198,1.0024820312652136,0.9832686705482063,0.9832274780513247,0.9986596163492527,0.9893971101780453,0.9995315116089553,7.1822671470195124e-06,4.319290277962471e-05,3.781317299894936e-05,4.1071609156652956e-05,4.077788863838344e-05,7.440563948489894e-06,6.54889820203816e-05,7.452437938509569e-06,4.13587891374426e-05,0.00011316120593696176,3.56850444804481e-05,0.00010977393133681334,8.013289463317574e-05,4.0758809729349874e-05,2.3644437902260886e-05,7.604837050082753e-06,4.176945294539191e-05,5.219475056090442e-05,4.259170162829425e-05,8.232166957143592e-06,4.303728779928015e-05,4.3229917130003366e-05,5.274422814776742e-05,8.728622991593258e-06,8.710345663147231e-06,4.3953849504252374e-05,4.3653091192051845e-05,7.415128258620534e-06,5.160102534107632e-05,7.577561188513961e-06
462,462.0,0.9830777806912153,1.0027343370621817,0.00010875417397329914,6.528474505263762e-06,3.682413228674607e-05,2.6434555927563012e-05,7.941420266754896e-06,4.19698470989091e-05,0.9989811769253168,0.9902123358813069,0.9910480817130053,0.9907594069413719,0.9898413254775247,0.9966344456515066,0.9899353613920927,0.9951724932343734,0.989578462032382,0.9908304107832765,0.9896957292866089,0.990375335743925,0.9893932808392129,0.9883257371377601,0.9934607236329555,0.9996813678334607,0.9872309776449202,0.9933774697088805,0.985515937260012,1.0013199174627567,0.9849751212390566,0.9852595932676556,0.9944232379492124,1.001731199639093,1.0025524991923436,0.9833952010423533,0.9833539626214507,0.9987245025478351,0.9895158952210227,0.9996033259415162,6.528474505263762e-06,4.119176206255058e-05,3.59259492108674e-05,3.931800764788748e-05,3.8927369355340436e-05,6.761961277625871e-06,6.271143713581235e-05,6.776907587357055e-06,3.969425431381497e-05,0.00010875417397329914,3.450522211489741e-05,0.00010543482049326191,7.676748842828118e-05,3.891196204521947e-05,2.256766292591784e-05,6.915942048675728e-06,3.982480358480823e-05,4.9753784935517005e-05,4.065717812695062e-05,7.5006964681417395e-06,4.111393898588617e-05,4.138088619900033e-05,5.0340401425879844e-05,7.95988970197325e-06,7.941420266754896e-06,4.19698470989091e-05,4.167941691440195e-05,6.7413302376171715e-06,4.927517334987983e-05,6.891806180589548e-06
463,463.0,0.9830564431740507,1.0027172020137736,0.0001037606518653324,6.313891110546332e-06,3.5306596993793935e-05,2.5262944854697778e-05,7.4248898727422215e-06,4.0288388626756696e-05,0.9991285842616233,0.9902646586404259,0.9911403804015255,0.9908631027592147,0.9899457060782848,0.9967979936905187,0.9900091331203698,0.995340168252756,0.989689553567972,0.9909314231996172,0.9898058669299274,0.9904739588919256,0.9894771343488592,0.9884320880412233,0.9935706897574752,0.9998428090959459,0.9873417065988757,0.9934331705969066,0.9856305093249382,1.0014861918789593,0.985091367671068,0.9853786224422215,0.9944737030862474,1.001898020388919,1.0027172020137736,0.9835121313666295,0.9834708750124124,0.9988820064375667,0.9895757715843442,0.9997651205615229,6.313891110546332e-06,3.97220902806876e-05,3.44895310493258e-05,3.7662740538810726e-05,3.7283430762641474e-05,6.48897086451205e-06,6.017202258285854e-05,6.529713287962899e-06,3.799418693424499e-05,0.0001037606518653324,3.3063755162433005e-05,0.00010062093575324637,7.346781685482798e-05,3.750330982512022e-05,2.2003105488026194e-05,6.64000180737412e-06,3.843181211439019e-05,4.7706315235787635e-05,3.9166375245736594e-05,7.093974855454338e-06,3.9599422574851635e-05,3.9816946031447834e-05,4.811192838359471e-05,7.461166331502047e-06,7.4248898727422215e-06,4.0288388626756696e-05,4.003819305703309e-05,6.4594966900705835e-06,4.726644382475601e-05,6.616402801744194e-06
464,464.0,0.9830345195778613,1.0026864530062554,0.00010648719375311788,7.213053751034985e-06,3.7051095740897186e-05,2.5865191022151243e-05,7.453395140140573e-06,4.269853166518468e-05,0.9990995577936137,0.990198269880902,0.991043620298509,0.9907620517057247,0.9898477423121879,0.9967744699494137,0.989924728251827,0.9953178546939953,0.9895922957222638,0.99081756702831,0.9897128586603058,0.9903616005210244,0.9893829969253414,0.9883333668367784,0.9935056702861713,0.9998190812164673,0.9872445873733806,0.9933531733065056,0.985533519495019,1.0014632796900609,0.9849967849471063,0.9852849919844704,0.9943937835990247,1.0018746135602108,1.0026939525512026,0.9834211569669391,0.9833790078220173,0.9988551156766079,0.9895008811893368,0.9997416137520377,7.213053751034985e-06,4.148485233713251e-05,3.6980021592708275e-05,4.011720706596135e-05,3.969343275488558e-05,7.258838417275803e-06,6.221713304110492e-05,7.319338141364138e-06,4.0182243055237547e-05,0.00010648719375311788,3.4798679668877475e-05,0.00010322045857738814,7.57724643797196e-05,4.036757664570283e-05,2.416297916200746e-05,7.399676217028657e-06,4.137741259490051e-05,4.88974693058198e-05,4.19526872865555e-05,7.453395140140573e-06,4.2371073630324593e-05,4.248692438623744e-05,4.872633448993578e-05,7.536326047904564e-06,7.44128883394123e-06,4.269853166518468e-05,4.2476945379558814e-05,7.261780007742917e-06,4.8803571692620076e-05,7.373983205501585e-06
465,465.0,0.9830129235974998,1.0026479700325883,0.00010540952119418379,7.547521076455979e-06,3.7480042441316365e-05,2.534136843061406e-05,8.377723514563085e-06,4.338061731069482e-05,0.9990316317550234,0.9899952658140676,0.9908502759523868,0.9905588095975348,0.9896481619901213,0.9967106258109503,0.9896807157761289,0.9952549825622559,0.9893981352638436,0.9905025638138782,0.9895349371023011,0.9900516610514761,0.9891160644594587,0.9881262065481529,0.9933371055223356,0.9997433621479783,0.9870356880970399,0.9931329945934578,0.9853220213193474,1.0013852432167718,0.9847832807598301,0.9850716046825978,0.9941763449910165,1.0017931601663916,1.002611381459897,0.9832031684974656,0.9831617255477961,0.9987848347250885,0.9892819959587061,0.9996658223190458,8.366771593023824e-06,4.133286892455835e-05,3.8052128881004285e-05,4.116872889232313e-05,4.072907585046642e-05,8.350492890698633e-06,6.165528086273005e-05,8.39420451347883e-06,4.103382933429147e-05,0.00010540952119418379,3.539766288204828e-05,0.00010207425676865049,7.506493127146793e-05,4.1569411425310814e-05,2.5260002889641768e-05,8.377723514563085e-06,4.252153134808595e-05,4.794279055842342e-05,4.294697839599324e-05,7.92211987310383e-06,4.332414133395117e-05,4.338061731069482e-05,4.733071902584182e-05,7.695892476135434e-06,7.547521076455979e-06,4.337660238241129e-05,4.315669944619983e-05,8.338096496736605e-06,4.833337112934824e-05,8.347300697668457e-06
466,466.0,0.9829925689278184,1.0026093090691914,9.663866215445748e-05,8.775255967547391e-06,3.511313093763405e-05,2.249393272110123e-05,1.0118180791837783e-05,4.001344212991882e-05,0.9989568869149137,0.9898625162651562,0.9907060206674164,0.9904082675492075,0.9894980454355565,0.9966374730304356,0.9895225876041431,0.9951825562512286,0.9892496025294676,0.990303305526213,0.9893986304568226,0.989854445056104,0.9889421870555221,0.9879671858329369,0.9932062463570182,0.9996609721360922,0.9868745195326931,0.9929867698723441,0.9851582547589435,1.0013000287418397,0.9846157333971708,0.984899515029493,0.9940317977399472,1.0017024436830697,1.0025199816111414,0.9830336905650551,0.9829925689278184,0.9987094511637391,0.9891387441400814,0.9995831920276068,9.690611434151792e-06,3.792564509988561e-05,3.515127719854103e-05,3.8014899311084917e-05,3.764587866074047e-05,1.0118180791837783e-05,5.648952959302137e-05,1.026766780874895e-05,3.791511519709881e-05,9.663866215445748e-05,3.2737582839595965e-05,9.354124799601571e-05,6.876272966236268e-05,3.8418281488323675e-05,2.363880348702242e-05,9.86941495124147e-06,3.926303247304624e-05,4.3859299639932564e-05,3.961416670284044e-05,9.209452967918715e-06,3.995986128597924e-05,4.001344212991882e-05,4.321501653919126e-05,8.912850946238836e-06,8.775255967547391e-06,3.9982047179847334e-05,3.977292897339807e-05,9.841044516988141e-06,4.432069136618314e-05,9.829309765861413e-06
467,467.0,0.9829743091619667,1.002578026092485,8.99239725369398e-05,9.760418447528966e-06,3.292000253802368e-05,2.037810055820297e-05,1.0968068624549635e-05,3.688107557318406e-05,0.9989135327532428,0.9899310502434029,0.9907042766457124,0.9904071578673284,0.9894969556638206,0.9965998793082965,0.9896010737518666,0.995145610505765,0.9892505321027765,0.990395313979927,0.9893945665833171,0.9899440184026194,0.9890255551966876,0.9879709233943494,0.9932255221982867,0.9996315624617228,0.9868793095234092,0.9930650918966831,0.9851652899069683,1.0012781361436516,0.984623734785406,0.9849080655217001,0.9941169494941812,1.00168470328245,1.0025035220069658,0.9830448212961298,0.9830021532262215,0.998670424162311,0.9892095003994357,0.9995540340394363,1.0191549446864342e-05,3.496803856817737e-05,3.2369837593538786e-05,3.492918370478592e-05,3.464536409271942e-05,1.0968068624549635e-05,5.218818579326535e-05,1.1212109179649925e-05,3.493937725865886e-05,8.99239725369398e-05,3.0181559333527145e-05,8.700843180631342e-05,6.363032333079798e-05,3.5381662186033185e-05,2.198189063128513e-05,1.061550795524104e-05,3.61621538866242e-05,4.0744497624660155e-05,3.650540083590975e-05,1.0077393442229226e-05,3.682347054963199e-05,3.688107557318406e-05,4.019432867872895e-05,9.868432094243823e-06,9.760418447528966e-06,3.6793142233461376e-05,3.6608569406500445e-05,1.0515734081658765e-05,4.095944608632191e-05,1.0570951157679691e-05
468,468.0,0.9829587574862858,1.002561677078889,8.851122220161708e-05,9.624051737549423e-06,3.219137710338894e-05,2.0058505513498215e-05,1.039850648509391e-05,3.6040450132993854e-05,0.9989392357104958,0.9900299319109864,0.9907161454823699,0.9904213078634999,0.9895096196494162,0.9966326573441684,0.989717963163967,0.9951794455987781,0.9892593074980744,0.990541911046019,0.989388415553077,0.9900873842530866,0.9891523875776481,0.9879835094190501,0.9932780385696333,0.9996675571810757,0.986893826627827,0.9931720430471781,0.9851828704044322,1.001327555180907,0.9846418499129167,0.9849306618408257,0.9942268224494955,1.001741463693024,1.002561677078889,0.9830632574803483,0.9830207403905402,0.9987033664075974,0.9893145864870738,0.9995903779174766,9.624051737549423e-06,3.394032907705274e-05,3.1479488490782426e-05,3.3914795210905744e-05,3.391116728072123e-05,1.039850648509391e-05,5.081076424919161e-05,1.0600286544437013e-05,3.4544975762249734e-05,8.851122220161708e-05,3.0086538198939025e-05,8.563090255679316e-05,6.214258921612918e-05,3.461401613983646e-05,2.183293160514263e-05,1.0243663068839364e-05,3.541271916082518e-05,3.997084191014643e-05,3.58224061548802e-05,9.895750872371385e-06,3.602280205050275e-05,3.6040450132993854e-05,3.929186537651583e-05,9.771991156925372e-06,9.66352574812826e-06,3.5872405014063836e-05,3.571619698941271e-05,9.953391483980425e-06,3.983040128069942e-05,1.019033794494161e-05
469,469.0,0.9829464669854142,1.0025658076877766,8.774908543138286e-05,1.1511598780171273e-05,3.317923534383395e-05,1.9003128446151672e-05,1.2867281476259497e-05,3.7100894293684015e-05,0.9989379376546227,0.990066936709164,0.990755019812049,0.990462481865048,0.9895467622837354,0.9966300605434811,0.9897740822748173,0.9951800699245914,0.989298375790726,0.9906317827161323,0.9894197004999581,0.9901723614809136,0.9892196111393483,0.9880206530888387,0.9933010027240998,0.9996618196611076,0.9869325320166504,0.9931962983831493,0.9852229622463692,1.001317058465888,0.984683368892036,0.984976644218564,0.994242385213381,1.001723781313469,1.0025416232313604,0.9831030865046005,0.9830616179100007,0.9987004654215548,0.98935879148258,0.9995851126030618,1.1511598780171273e-05,3.320432362644249e-05,3.173533170796721e-05,3.441815938469439e-05,3.47068002428638e-05,1.2867281476259497e-05,5.000045610516257e-05,1.3161569420598799e-05,3.5894503592728186e-05,8.774908543138286e-05,3.1756415255305435e-05,8.487663975224655e-05,6.133032742800136e-05,3.539524913058694e-05,2.3242512458753182e-05,1.2857482228915732e-05,3.63436601822154e-05,3.9267301038697485e-05,3.692525320747929e-05,1.279347304094291e-05,3.704877098511137e-05,3.7100894293684015e-05,3.831146002027836e-05,1.2735142745497745e-05,1.2549742845939127e-05,3.686092304362459e-05,3.6723709421856045e-05,1.219361277621056e-05,3.901707235322503e-05,1.2798308338176116e-05
470,470.0,0.9829379907439905,1.002587922310335,8.241147555071214e-05,1.2911372650857779e-05,3.2434216712362914e-05,1.70091950881394e-05,1.4940563219633886e-05,3.6042192322520504e-05,0.9989539163948952,0.9901062256820172,0.9908374867152258,0.9905565197989664,0.9896350303153654,0.9966490412462934,0.9898351841365295,0.9952004812844324,0.9893903314176666,0.9907261254052828,0.9895035486700919,0.9902645476625604,0.9892946357221556,0.988106149631666,0.9933482721306451,0.9996757278182102,0.9870228691192884,0.993238184147789,0.9853181399703621,1.0013389481413348,0.9847815281315444,0.9850779175754086,0.9942883078478966,1.0017464711339528,1.0025636215431388,0.9832043414337366,0.9831627166846544,0.9987212012663537,0.9894075770276832,0.9995989483792204,1.2911372650857779e-05,3.096722745858832e-05,3.055431087088307e-05,3.3310971895099574e-05,3.362564373049035e-05,1.4769266561018539e-05,4.6846427504570716e-05,1.5175584308865135e-05,3.495977998750609e-05,8.241147555071214e-05,3.1144512753845756e-05,7.96987215310362e-05,5.753494641584671e-05,3.4301562505275624e-05,2.3053555049105325e-05,1.4781389263675107e-05,3.528012726278477e-05,3.668398790662689e-05,3.5928283585866526e-05,1.4940563219633886e-05,3.6042192322520504e-05,3.614642535395532e-05,3.57000895583972e-05,1.492000643285052e-05,1.467058654277548e-05,3.585032821444252e-05,3.573219632332795e-05,1.389753417635208e-05,3.645637150443186e-05,1.4731060929545433e-05
471,471.0,0.9829338818466528,1.002623515020706,8.418274152852253e-05,1.2037993291277564e-05,3.2908861378225885e-05,1.782441472191151e-05,1.403322683480187e-05,3.707496880913622e-05,0.9989589960663837,0.9901883765292863,0.9909002157251818,0.990623654662262,0.9897045431665775,0.9966625823769735,0.9899404202846116,0.995215982030921,0.9894657898060586,0.9908658999925015,0.9895813024083285,0.9904001351939992,0.9894100773595396,0.9881712713079241,0.9934056340445953,0.9996850612100154,0.9870875569580025,0.9933359286878922,0.9853838174742479,1.001354316479966,0.9848465799722554,0.9851412948001362,0.9943911224417611,1.0017666004276002,1.0025845665741422,0.9832702440564896,0.9832279403847864,0.9987312568521423,0.9894969974487781,0.9996081104773438,1.2037993291277564e-05,3.199364819397686e-05,3.16015665416517e-05,3.445215530050528e-05,3.451583187287328e-05,1.3711022083850099e-05,4.813735397233067e-05,1.4080452626595495e-05,3.544585960382303e-05,8.418274152852253e-05,3.137903170937826e-05,8.143760326329099e-05,5.89438313803729e-05,3.541015856175478e-05,2.3411055153060006e-05,1.383606455259726e-05,3.629273358788589e-05,3.802086136665577e-05,3.6943622220334164e-05,1.4014324817597846e-05,3.707190379384968e-05,3.7128372536571335e-05,3.707496880913622e-05,1.403322683480187e-05,1.3818464850826333e-05,3.70024367846219e-05,3.6884864428729065e-05,1.296459299632469e-05,3.764705826592276e-05,1.3792040417658503e-05
472,472.0,0.9829346933780403,1.0026680798930299,9.368922183035472e-05,1.1937243077888932e-05,3.680659602157383e-05,2.055064994054737e-05,1.4010013121877604e-05,4.2924113184547785e-05,0.998998235085672,0.9902308943135669,0.9909157543823104,0.9906412785388742,0.9897245447007974,0.9967123937591931,0.9899879830676647,0.995266343663153,0.9894950306804546,0.9909188783315939,0.9896195133572587,0.9904536793836641,0.9894584059460542,0.9881887437801825,0.9934482896402157,0.9997372255793029,0.9871027869544722,0.9933921412094985,0.9853986396660729,1.0014132267603797,0.9848610352213253,0.9851566819328083,0.9944558682910198,1.0018300466366008,1.0026480974723726,0.9832843800296265,0.98324223446879,0.9987783262063712,0.9895395093247062,0.9996597423645504,1.1937243077888932e-05,3.635543554123492e-05,3.622113949278681e-05,3.951318851758487e-05,3.9304451847984364e-05,1.3310404356314407e-05,5.4205158758494835e-05,1.3609365595858581e-05,3.9756852626195236e-05,9.368922183035472e-05,3.4849137200683436e-05,9.072094461074645e-05,6.612215999826374e-05,4.083632023710243e-05,2.6728828613829456e-05,1.3753482795307302e-05,4.1750953255710186e-05,4.33338107819464e-05,4.254802766514317e-05,1.3987737326248764e-05,4.287664343319562e-05,4.30798831225008e-05,4.23156110144866e-05,1.4167348382632638e-05,1.4010013121877604e-05,4.306554718322138e-05,4.2924113184547785e-05,1.2791588571746968e-05,4.2715525496049914e-05,1.371774300727625e-05
473,473.0,0.9829409784227914,1.0027171110014483,9.292346162025482e-05,1.2027352575213406e-05,3.720567878118168e-05,2.052723695684688e-05,1.4034561340808524e-05,4.424281840784747e-05,0.9990842724829226,0.9900574032264003,0.9908430562230585,0.9905662554582902,0.9896526114939207,0.9968030233137629,0.98978262562478,0.995356425719808,0.989425622459705,0.9906622502179145,0.9895655528576471,0.9902007819043689,0.9892351171470332,0.9881206770366467,0.9933995036545616,0.9998347524243282,0.9870379578461017,0.9932115690698736,0.9853362330211837,1.001515587593983,0.9847991823936633,0.9850959704437147,0.9942707133312384,1.0019337695917512,1.0027513151019343,0.9832240313995565,0.9831818351627075,0.9988682416449802,0.9893526616083302,0.9997574304655903,1.2027352575213406e-05,3.642038690261064e-05,3.711356935634972e-05,4.047909710041972e-05,4.0201222255590705e-05,1.3116749236328587e-05,5.4082080061006654e-05,1.3354774794869531e-05,4.042557097487628e-05,9.292346162025482e-05,3.5334556047824814e-05,9.004395546050908e-05,6.589893939945982e-05,4.201512759460083e-05,2.7354149515712927e-05,1.369146116352441e-05,4.293253776035261e-05,4.347428078206717e-05,4.377081148444018e-05,1.3895757864225989e-05,4.424281840784747e-05,4.4616607894579205e-05,4.2475105098687026e-05,1.4163673798404582e-05,1.4034561340808524e-05,4.451306676635964e-05,4.438291197340573e-05,1.2762407868246322e-05,4.276193805870699e-05,1.3661430278166641e-05
474,474.0,0.9829532900655442,1.0027661024201022,8.581088092051957e-05,1.1355580818658704e-05,3.429916438311759e-05,1.889021841699722e-05,1.3085261057608925e-05,4.048357582643733e-05,0.9990950357763477,0.9899005171927365,0.9907022366822277,0.990422084922896,0.9895056559678284,0.9968220358494317,0.9895857850450444,0.9953763751681403,0.9892765906337061,0.9903865502657527,0.9894249749661911,0.9899316263661071,0.989010952175138,0.9879750199143276,0.9933031654774389,0.9998539506217136,0.9868915980445907,0.9930481400900778,0.9851915770468866,1.0015376585416964,0.9846537874856995,0.9849515065924099,0.9941141179310488,1.0019583340863876,1.0027766478873625,0.9830784497557181,0.9830358554685444,0.998884544784806,0.9891849365194951,0.9997763209547498,1.1355580818658704e-05,3.378228154279618e-05,3.404565062093028e-05,3.711998870484627e-05,3.686179865358386e-05,1.2263495275123184e-05,5.0070123904212e-05,1.2469104291072398e-05,3.7030172992884404e-05,8.581088092051957e-05,3.246704649719673e-05,8.312147734250914e-05,6.0945720274819883e-05,3.848963012548778e-05,2.5031948115565084e-05,1.2750801670490718e-05,3.931251380503926e-05,4.0324431442628804e-05,4.005178604611876e-05,1.2929006942493707e-05,4.048357582643733e-05,4.082987777368069e-05,3.9532169081605013e-05,1.3199279002015517e-05,1.3085261057608925e-05,4.070125512796978e-05,4.0600667592065895e-05,1.1977835743472409e-05,3.960877267579337e-05,1.272279762590225e-05
475,475.0,0.9829721813909381,1.0028105482231324,8.096456954595369e-05,1.0274238931977161e-05,3.16359659954066e-05,1.7860860836842088e-05,1.1978091139421606e-05,3.7100677339756325e-05,0.9990853707137348,0.989920777307713,0.9906634100903705,0.990379314584127,0.9894651518605988,0.9968179912336261,0.9896072186164085,0.9953733657010596,0.9892375530564029,0.99040054430926,0.9893910259344744,0.9899448046694725,0.9890287723258672,0.987937509706143,0.9933043056056762,0.9998598151382652,0.9868548848775993,0.993081840612163,0.9851565595827959,1.001557753421173,0.9846185450554054,0.9849194759125104,0.9941583488087136,1.0019888793861649,1.0028105482231324,0.9830439978482538,0.98300145440526,0.9988776629078375,0.9892101753787507,0.9997816997089513,1.0274238931977161e-05,3.1810456492282704e-05,3.0918417985830516e-05,3.371406563659151e-05,3.345639665413038e-05,1.1104473130952057e-05,4.7199859291777456e-05,1.1294799306368312e-05,3.362087313938836e-05,8.096456954595369e-05,2.9488381903179073e-05,7.830587304364495e-05,5.746424483597837e-05,3.4929150155530205e-05,2.2877586007704765e-05,1.15548332239198e-05,3.568283278371435e-05,3.778128772709821e-05,3.636255419636433e-05,1.1775317218683167e-05,3.676299731292897e-05,3.711542902780474e-05,3.7100677339756325e-05,1.2068231724721455e-05,1.1978091139421606e-05,3.6950108292913045e-05,3.686554905232749e-05,1.0844521096934235e-05,3.728269460267811e-05,1.1530469061642795e-05
476,476.0,0.982998205483611,1.0028471790041242,7.651673485873298e-05,9.31651727426397e-06,2.9490016966205364e-05,1.6952135305595256e-05,1.0874192747359263e-05,3.465325134462559e-05,0.9990726801434149,0.9899685447802127,0.990662763363247,0.9903737665095628,0.9894602545178598,0.9968075332299139,0.9896686102792728,0.9953649315033647,0.9892273941695767,0.9904828878400864,0.9893667775465638,0.9900244605451057,0.9890959106578002,0.9879302935484131,0.9933137463235714,0.9998455869439777,0.9868472719799688,0.9931292568761798,0.9851488935627651,1.001547052609435,0.9846132899580357,0.9849138114329906,0.9942144686608837,1.0019793751899102,1.0028016833530784,0.9830412075273414,0.9829982054836109,0.9988637742858809,0.9892625731841531,0.9997675850654963,9.31651727426397e-06,2.9527996192084296e-05,2.8824283784782417e-05,3.1582818307937094e-05,3.119680181358132e-05,1.0078339662143066e-05,4.4192247591987744e-05,1.0261483425257943e-05,3.142021216549924e-05,7.651673485873298e-05,2.7419318672402925e-05,7.387438596720322e-05,5.40432284290671e-05,3.248432581224164e-05,2.11023636253846e-05,1.0470160601960968e-05,3.3273122573398905e-05,3.481606737036459e-05,3.400487963936139e-05,1.0693939881422798e-05,3.444233397983281e-05,3.4900898800974925e-05,3.415267791652901e-05,1.0958433937616823e-05,1.0874192747359263e-05,3.465325134462559e-05,3.458597039671018e-05,9.848373152144937e-06,3.4736784642324924e-05,1.0448364418964007e-05
477,477.0,0.983031401907975,1.0028776714344378,7.383706323060007e-05,8.458879489490668e-06,2.812966325588975e-05,1.6498830542190568e-05,9.935750272548074e-06,3.309439105444406e-05,0.9990929257690692,0.9900263510192125,0.9907683093024043,0.9904829735772024,0.9895702304392078,0.9968279272773616,0.9897437316450841,0.9953852567918642,0.9893399808311835,0.9905880758331866,0.989473062363043,0.9901262812643428,0.9891807385019197,0.988045743615841,0.9933846952841643,0.9998728348264994,0.9869666334135175,0.993194548191461,0.9852715648556958,1.0015782297760767,0.9847396320333184,0.9850446155485971,0.9942803374700278,1.0020093864759823,1.0028315079501626,0.9831696550102496,0.9831256938481027,0.9988847296728959,0.9893277164589463,0.9997945835522553,8.458879489490668e-06,2.794645080284687e-05,2.7576853741620153e-05,3.0427588447031084e-05,2.995130213206459e-05,9.18359951351033e-06,4.227965978022865e-05,9.368885914615663e-06,3.03534339108152e-05,7.383706323060007e-05,2.6497478843473594e-05,7.117471731583373e-05,5.191498389097254e-05,3.098096454269322e-05,1.9891685028671178e-05,9.505033874993066e-06,3.181227316832047e-05,3.301236910261942e-05,3.262431667013527e-05,9.75885324628682e-06,3.309439105444406e-05,3.360719610815745e-05,3.2546745650110466e-05,1.001465634592375e-05,9.935750272548074e-06,3.336591969565979e-05,3.3297127408640404e-05,8.971535230145641e-06,3.301486693226024e-05,9.485316331980334e-06
478,478.0,0.9830697561475353,1.002904938704877,7.087176995351812e-05,7.816365210578053e-06,2.6711187461461554e-05,1.584750120921477e-05,9.501172215531382e-06,3.1497147100448515e-05,0.9991556654810143,0.9901104477859837,0.9908998057866175,0.9906245942985985,0.9897138452871861,0.9968944422714674,0.9898492366215415,0.9954516396995039,0.9894876949621842,0.9907273471526531,0.9896196966090999,0.9902613493048136,0.9892979102568553,0.9881947028341721,0.9934914566570865,0.999945517874048,0.9871171558144126,0.9932874964009792,0.985425180031884,1.001641634159832,0.9848942685087304,0.9852002918597809,0.9943719035020929,1.0020666702906493,1.002889075572453,0.9833264624197652,0.9832812902798198,0.9989499896054346,0.989423122772798,0.9998661442426763,7.816365210578053e-06,2.6683579215907718e-05,2.5885859015208395e-05,2.8649147771216555e-05,2.8238765415707703e-05,8.612595428371181e-06,4.055314505966303e-05,8.805065742924247e-06,2.8852262928894386e-05,7.087176995351812e-05,2.5429332703180903e-05,6.82641861433237e-05,4.977328953765796e-05,2.904270675777274e-05,1.889563464016788e-05,8.889119938639667e-06,2.9803879802703776e-05,3.1830221314931115e-05,3.059205539669866e-05,9.246566127052739e-06,3.102516507064352e-05,3.1497147100448515e-05,3.170289989729675e-05,9.568166621735075e-06,9.501172215531382e-06,3.130318957576511e-05,3.122955215233921e-05,8.376958801399736e-06,3.1530345009186196e-05,8.865479295383251e-06
479,479.0,0.9831107401655712,1.0029318940062462,6.92767689492247e-05,8.077054602649463e-06,2.5721137256268854e-05,1.5198048616358212e-05,1.0419008687480487e-05,2.886998827698728e-05,0.9992164966549291,0.9901585866275245,0.9909485820254552,0.9906782414898827,0.989770079905037,0.996959283119019,0.9899131283861903,0.9955157161308398,0.9895517335867193,0.9908198360667607,0.9896792134883728,0.9903511381397319,0.989373956086988,0.9882448634693856,0.9935439585781768,1.0000000180524093,0.9871660327397731,0.9933397402476525,0.9854731393255682,1.001690218349814,0.9849382807981617,0.9852403137125105,0.9944268665904656,1.0021094497594967,1.0029318940062462,0.9833681879898941,0.9833227483595792,0.9990113104860415,0.9894754845048355,0.9999211979091159,8.077054602649463e-06,2.6493467146655758e-05,2.388240637536029e-05,2.643042008233052e-05,2.604370724067567e-05,9.07638902213109e-06,3.999636894721405e-05,9.264167509980479e-06,2.6662364926391148e-05,6.92767689492247e-05,2.3546299182995623e-05,6.677143705176858e-05,4.892913873504204e-05,2.6711510513301635e-05,1.7548758337834665e-05,9.463684866366092e-06,2.736305720965765e-05,3.14451337113661e-05,2.805975086941089e-05,1.0052173339711438e-05,2.844625415629903e-05,2.886998827698728e-05,3.153594111425185e-05,1.0486395223088788e-05,1.0419008687480487e-05,2.8687841046945265e-05,2.862130386479572e-05,8.792749548486434e-06,3.1244383581009865e-05,9.43619356865306e-06
480,480.0,0.9831518259253604,1.0029603571599686,7.698994813758229e-05,8.324050813649868e-06,2.6992091394194925e-05,1.7010703096181046e-05,1.1191256844286677e-05,2.9419976230883367e-05,0.9991774879736668,0.9901406210976819,0.9909750717600344,0.990708413500649,0.9898005324795736,0.9969208637086308,0.989896882538434,0.9954768166273573,0.9895884635417256,0.990811364155967,0.9897221048980963,0.9903411368310326,0.9893598378434755,0.9882742175830438,0.9935337395772498,0.9999585004510781,0.9871936724768363,0.9933199779979789,0.9855004225683991,1.0016413909661754,0.984963072987382,0.985261701228455,0.9944032039662227,1.0020543055290894,1.0028766929689028,0.9833930322897848,0.9833468846833737,0.9989720303644324,0.9894587357087831,0.9998797215038223,8.324050813649868e-06,2.9419976230883367e-05,2.4046481765315083e-05,2.645629508290605e-05,2.6111249420015912e-05,9.486836190950517e-06,4.4264674109910947e-05,9.664572064007938e-06,2.6614246812917803e-05,7.698994813758229e-05,2.3288848129184635e-05,7.415621870414766e-05,5.4333711262585196e-05,2.6635226244376235e-05,1.686812952204003e-05,9.995455780790559e-06,2.7197283079027427e-05,3.416205107620914e-05,2.7736387486556347e-05,1.0749401663039536e-05,2.8097868279196516e-05,2.8431854979607226e-05,3.4042721198379917e-05,1.1254488618106441e-05,1.1191256844286677e-05,2.8295031893167506e-05,2.824676408227804e-05,9.163621885155988e-06,3.457122182369996e-05,9.966868645872326e-06
481,481.0,0.9831904853901821,1.0029877745099454,8.081967924691413e-05,7.698717501846673e-06,2.7420997024078662e-05,1.811662234406049e-05,1.0785073298426477e-05,3.041554147559639e-05,0.9991459036013414,0.9900032472687766,0.9908846650603328,0.9906200453774039,0.9897054008947836,0.9968865520439553,0.9897364155700018,0.9954425978375832,0.9894889401413567,0.9906118400074421,0.9896342285996732,0.9901436384528761,0.9891852166391395,0.9881869040762117,0.9934502840909651,0.9999387982818855,0.9871091021262831,0.9931684696013493,0.985417275127288,1.0016196461286464,0.9848843097217899,0.9851811360485094,0.9942483457363349,1.0020335113492587,1.0028571654964522,0.9833226606553842,0.9832752693954994,0.998944364580077,0.9893133725092224,0.9998594389435143,7.698717501846673e-06,3.041554147559639e-05,2.4637444368390034e-05,2.6997963227404396e-05,2.6698400367788982e-05,8.861740614436893e-06,4.589424790240136e-05,9.034712004112082e-06,2.7127916200833753e-05,8.081967924691413e-05,2.3581769521975106e-05,7.778009650520151e-05,5.667562764422735e-05,2.7055337940033935e-05,1.6292149081101182e-05,9.382234337614984e-06,2.754564289413383e-05,3.486662169217053e-05,2.792437073550436e-05,1.0212108130416521e-05,2.8273283887071425e-05,2.8482911033897406e-05,3.4462633123144016e-05,1.080214472214429e-05,1.0785073298426477e-05,2.8428807396236297e-05,2.839789442876962e-05,8.530315834245258e-06,3.561376495269214e-05,9.350760653628633e-06
482,482.0,0.9832241905233147,1.0030104990306954,7.420344303784198e-05,6.977925118237273e-06,2.5309282974402612e-05,1.6624213372915553e-05,1.001627292058655e-05,2.780227134327711e-05,0.9992484445501147,0.9898596039235955,0.9908267254664929,0.9905647233933388,0.9896495473072875,0.9969921053835082,0.9895712160392902,0.9955467714335492,0.9894350804721872,0.9904090105087395,0.9895916625485919,0.9899446769781827,0.9890075776035036,0.9881330500477143,0.9934203743152894,1.0000484087919035,0.9870567169331897,0.9930232546960832,0.9853678841746548,1.0017277418373614,0.984834092311822,0.9851309457624916,0.9941039490191645,1.002141399683204,1.0029649258262816,0.983271914231752,0.9832241905233147,0.9990502398933625,0.9891626117610781,0.9999681698702301,6.977925118237273e-06,2.780227134327711e-05,2.3092416633469304e-05,2.5349257585630157e-05,2.504152513569128e-05,8.03814463447885e-06,4.2002167968762185e-05,8.196236837344674e-06,2.5437836971095018e-05,7.420344303784198e-05,2.216525679833076e-05,7.140675975345321e-05,5.193668079927783e-05,2.531271647422883e-05,1.4837873315677706e-05,8.545337840587484e-06,2.5743780811300772e-05,3.176735583165954e-05,2.604261639701189e-05,9.384621809737188e-06,2.6350705066358515e-05,2.648137126427027e-05,3.14261206409522e-05,1.001627292058655e-05,1.0036640860344743e-05,2.646220703441155e-05,2.6438241278918303e-05,7.736369982777837e-06,3.253188564579801e-05,8.514449440567257e-06
483,483.0,0.9832509744167282,1.0030248836967397,6.857917345256266e-05,6.346875707464317e-06,2.3591993900293245e-05,1.539498383976802e-05,9.158621139221757e-06,2.563445302341611e-05,0.9993055521155546,0.9898511037297267,0.9908292891344441,0.990565983579787,0.9896516300609076,0.9970467649010789,0.9895658025117414,0.9956008353522303,0.9894424838180554,0.990409000229135,0.9895994489618665,0.9899466866985697,0.9890043963619463,0.9881351813622723,0.9934359186570821,1.0001007483976856,0.9870595955066489,0.9930195665968793,0.9853716367943931,1.001779785925792,0.9848346368134205,0.9851281998370455,0.9940961600017562,1.0021920465797622,1.0030167506648995,0.9832740654960884,0.9832259987132244,0.9991044341754403,0.9891536430752085,1.000020813354806,6.346875707464317e-06,2.563445302341611e-05,2.174190590864031e-05,2.3846247954402628e-05,2.357942740053079e-05,7.304317491731362e-06,3.880221474116336e-05,7.44792532051624e-06,2.3986552032491412e-05,6.857917345256266e-05,2.0954035196083135e-05,6.594977491382136e-05,4.7955471748994094e-05,2.3918450279959173e-05,1.3843807268696309e-05,7.788581832094491e-06,2.4377908677306543e-05,2.934681504926476e-05,2.4708909898000883e-05,8.579403453499696e-06,2.505816764113863e-05,2.5265486761236996e-05,2.9194545079558325e-05,9.158621139221757e-06,9.182205812746816e-06,2.520295949453223e-05,2.5161688255235534e-05,7.034613945368206e-06,3.004974074397195e-05,7.759536785147545e-06
484,484.0,0.9832711146771573,1.0030272814825976,6.60268369121987e-05,6.1601920629488405e-06,2.3729590658946923e-05,1.4855300700731331e-05,8.770704502501125e-06,2.7302818698088168e-05,0.9993006186908671,0.9898960924675082,0.9909191491172389,0.9906588073868753,0.9897515892503334,0.9970382993635544,0.9896301841760726,0.9955885046460144,0.9895551269181535,0.990520255715495,0.9897178060112795,0.9900553184571729,0.9890852415845586,0.9882343311979814,0.9934843507816368,1.0000935018666735,0.9871617122240064,0.9930775859039301,0.9854743579141564,1.001782258820039,0.984936560361731,0.9852272477263125,0.9941534138579925,1.002200511727551,1.0030272814825976,0.9833796721449336,0.9833304753637139,0.9990975186490173,0.9892030033121686,1.0000145900425046,6.1601920629488405e-06,2.455551180392373e-05,2.2691436851483515e-05,2.492168706215662e-05,2.477048592193908e-05,7.084949726027978e-06,3.7313316900874106e-05,7.218768169104602e-06,2.5289960387992746e-05,6.60268369121987e-05,2.2256820297750527e-05,6.339911524787217e-05,4.6115444437278695e-05,2.537849565158458e-05,1.4379347862294287e-05,7.658074607226903e-06,2.5952187110699657e-05,2.82439424963576e-05,2.645391883127352e-05,8.31537297707763e-06,2.6935294708314893e-05,2.7302818698088168e-05,2.8176853557587186e-05,8.770704502501125e-06,8.79931528371159e-06,2.7230589478208327e-05,2.7118587948072247e-05,6.8183946957819365e-06,2.8935240714292625e-05,7.614054863784362e-06
485,485.0,0.9832854500400287,1.0030151008820414,6.44381937602431e-05,6.559487482499225e-06,2.415342858050112e-05,1.4446410575986045e-05,8.692377211538962e-06,2.8512423145388944e-05,0.9992851667611996,0.9899009240313259,0.9910551168051651,0.9908044753399351,0.9898986020690156,0.99701636601273,0.9896543873697946,0.9955635659925242,0.9897122595023663,0.9905886605407477,0.9898829138473177,0.9901207021023107,0.989124565078991,0.9883877370718578,0.9935365622809194,1.0000794726962192,0.9873207010905147,0.9930990841127806,0.9856347876972731,1.0017634689592612,0.9850980242886054,0.9853886797150946,0.9941728490319062,1.002179758387016,1.0030065051795742,0.9835409573837406,0.9834920605209929,0.9990816814421455,0.989211082587932,1.0000002302752506,6.559487482499225e-06,2.3777903681947743e-05,2.3686131050020523e-05,2.6159517919411817e-05,2.6158369807085185e-05,7.529067025125428e-06,3.6306699411358284e-05,7.640731252542903e-06,2.695050247967587e-05,6.44381937602431e-05,2.395116152097844e-05,6.177844813894902e-05,4.4973796839535413e-05,2.6851620255650722e-05,1.5223737300578712e-05,8.048638651825089e-06,2.74536826150195e-05,2.745785297055389e-05,2.805379971212968e-05,8.443530836115668e-06,2.8512423145388944e-05,2.8874676295105958e-05,2.7446321374374945e-05,8.692377211538962e-06,8.72518513255662e-06,2.8861936063676285e-05,2.8693827410804888e-05,7.208761049943144e-06,2.8150172270949916e-05,7.994304749447591e-06
486,486.0,0.9832948192407687,1.0029899724658515,6.0418785247190605e-05,6.5367581296439e-06,2.2932318906192774e-05,1.3454408016164712e-05,8.321757896209457e-06,2.7103879266073082e-05,0.9993089578780665,0.9899096605092117,0.9911158978420197,0.9908683009442973,0.9899640607919563,0.9970414670996903,0.9896777837327813,0.9955887851041648,0.9897840896682646,0.9906399988562222,0.9899533910210716,0.9901695994786186,0.9891570558330987,0.988449659153223,0.9935652998192953,1.000094260555126,0.9873814139114844,0.99310557231141,0.9856938192920739,1.0017628229904543,0.98515497184458,0.9854413246974635,0.9941720115966306,1.0021723350424447,1.0029989298267865,0.9835985428612808,0.9835499267835204,0.9991038337164718,0.9892215560415026,1.0000146825961544,6.5367581296439e-06,2.211572636884835e-05,2.2645254147075026e-05,2.5106338506658434e-05,2.518642272459665e-05,7.490074714646935e-06,3.388684139242947e-05,7.58133256456365e-06,2.620769218721412e-05,6.0418785247190605e-05,2.3427821132655985e-05,5.787556822214641e-05,4.210157060994352e-05,2.571554153493269e-05,1.459253012777763e-05,7.862357740396278e-06,2.623377077746284e-05,2.556580668130049e-05,2.678430938167934e-05,8.144570488328922e-06,2.7103879266073082e-05,2.733113878774253e-05,2.559487778363003e-05,8.321757896209457e-06,8.353427014017073e-06,2.739407087049753e-05,2.7217703215696222e-05,7.144241723171951e-06,2.6214366155174235e-05,7.815031794080027e-06
487,487.0,0.9833000610148027,1.0029545823240595,5.772666432023692e-05,6.030216300212311e-06,2.1670574851278528e-05,1.2935191534962611e-05,7.709254843257186e-06,2.515269607896062e-05,0.9993270963403046,0.9899155109741985,0.9911379467289315,0.9908942427526504,0.9899877195407935,0.997059153864654,0.9896943726693801,0.9956072374693208,0.9898056957513325,0.9906785975046579,0.9899711954128243,0.9902065101490718,0.9891798870266377,0.9884707031591113,0.9935747194604252,1.0001028795567766,0.9874012095511202,0.9931041604181273,0.985714049534424,1.001761762266027,0.985171053914951,0.9854508976151375,0.9941606586527729,1.0021656443195854,1.002992752488179,0.9836178236680765,0.9835686915600502,0.9991214668634996,0.9892294800465072,1.0000233844500805,6.030216300212311e-06,2.1539193922693765e-05,2.1218498081544612e-05,2.346723163270935e-05,2.362951428258819e-05,6.900471451727814e-06,3.269560630560496e-05,6.98508114046836e-06,2.468572277394282e-05,5.772666432023692e-05,2.2079428972644878e-05,5.537298634256327e-05,4.047154318318368e-05,2.3999606304315786e-05,1.3734434878660234e-05,7.181702331913221e-06,2.442506420554105e-05,2.4992658613345624e-05,2.490676926291562e-05,7.494843056689441e-06,2.5125838394654605e-05,2.532072164502841e-05,2.5124504534804298e-05,7.709254843257186e-06,7.731178116383589e-06,2.530862812011744e-05,2.515269607896062e-05,6.5569755573688365e-06,2.540924078026089e-05,7.140970104017969e-06
488,488.0,0.9833020140975571,1.0029116165466987,6.106788802601288e-05,6.2589626130091856e-06,2.187820275604454e-05,1.3756684395157114e-05,7.861909819691166e-06,2.4011724576144165e-05,0.9993184951327806,0.9899489619920872,0.9911583162336255,0.9909140410790607,0.9900055578282251,0.9970486405070946,0.9897352033265154,0.9955970447410414,0.9898186235118503,0.9907267899500742,0.9899755980318026,0.9902542668212476,0.9892222454664797,0.9884879303526947,0.9935885203904471,1.0000855331326235,0.9874148263019131,0.9931461098577289,0.9857262408634768,1.0017427437360709,0.9851799857397804,0.9854548265258442,0.9942049456323219,1.0021448374395034,1.002971156873526,0.9836251682854552,0.9835767974428933,0.9991091173791424,0.9892712512479993,1.000006770075297,6.2589626130091856e-06,2.4011724576144165e-05,2.0173539190076446e-05,2.2105796721139555e-05,2.2361215426946042e-05,7.095063563194785e-06,3.55503513339899e-05,7.15018458857107e-06,2.331141433056017e-05,6.106788802601288e-05,2.061879230610085e-05,5.871984944366997e-05,4.351675241190344e-05,2.2557004767743825e-05,1.3177014885955852e-05,7.419758190665418e-06,2.2891275190226277e-05,2.7667200707473256e-05,2.3270897478837455e-05,7.671922649242093e-06,2.3433608023852845e-05,2.3656036292659757e-05,2.7917444753498313e-05,7.861909819691166e-06,7.87989284488584e-06,2.3497011236564554e-05,2.337929543390432e-05,6.786584117637601e-06,2.7970643177183128e-05,7.367048579995791e-06
489,489.0,0.9833015172244592,1.0028637612238014,6.183938665850398e-05,7.006594765350059e-06,2.165551724883994e-05,1.3847411044331628e-05,8.498015332433849e-06,2.515751984887251e-05,0.9991792135257218,0.9898280171384111,0.9910490879478748,0.9907865237849555,0.9898825259148788,0.9968944209529992,0.989599332555369,0.9954418112515957,0.9896864735225231,0.9905770236622132,0.9898369089589225,0.9901061521382756,0.9890808639279345,0.9883648166773851,0.9934483033264822,0.9999217160571859,0.987283801372718,0.992997492996337,0.9855909186905913,1.0015566529818962,0.9850431688200502,0.9853145625070316,0.9940444667095472,1.0019483532567588,1.0027740004563266,0.9834870349469406,0.9834389595546895,0.9989530268424133,0.9891394010471318,0.9998439174711881,7.006594765350059e-06,2.515751984887251e-05,1.886292605067516e-05,2.0557066442719544e-05,2.082338171128008e-05,7.775712451018365e-06,3.664051950434088e-05,7.787762986504518e-06,2.164062244763376e-05,6.183938665850398e-05,1.900260105275877e-05,5.947795508096805e-05,4.4510375263962956e-05,2.0937284104593858e-05,1.218176523749339e-05,8.212798425131222e-06,2.1206649150578885e-05,2.8632794829695157e-05,2.1501228662906992e-05,8.364711714965562e-06,2.1656758700439138e-05,2.188582936897513e-05,2.8931504767312422e-05,8.498015332433849e-06,8.53722975542316e-06,2.167968300163191e-05,2.1585206502723054e-05,7.537537233206834e-06,2.908788590658014e-05,8.146210506518874e-06
490,490.0,0.9832994091309343,1.0028137024453996,5.717593001902533e-05,7.0349903983289254e-06,2.0323039499423797e-05,1.2630172429046242e-05,8.383451549786172e-06,2.3229800555603997e-05,0.9990496277411345,0.9898373882195179,0.9909808181000219,0.9907214241367546,0.9898129771577845,0.996762845371698,0.9896115430873164,0.9953122799986481,0.989614454713361,0.9905882435198669,0.9897689732093484,0.990117301129171,0.9890913257419727,0.9882984614215219,0.9933907451673042,0.9997958396947202,0.9872128886809355,0.9930072381329763,0.9855165560792393,1.0014162412777914,0.9849665057317268,0.9852352473875288,0.9940496966529735,1.0018027781022758,1.0026279246777785,0.9834072470851198,0.9833599936408528,0.9988237836318669,0.9891533231202247,0.9997175646631402,7.0349903983289254e-06,2.3229800555603997e-05,1.7682231037223513e-05,1.9256778703859054e-05,1.9604258599712398e-05,7.691258853036165e-06,3.3785942402731016e-05,7.673840638511302e-06,2.056773934493535e-05,5.717593001902533e-05,1.8307287936725528e-05,5.496891181431036e-05,4.106964310399563e-05,1.969646425624331e-05,1.121305221223237e-05,8.09805251543044e-06,1.9989169845078954e-05,2.6408150303534537e-05,2.0269336760524227e-05,8.256129162656113e-06,2.0391558197462914e-05,2.0550003094911793e-05,2.671728787794881e-05,8.383451549786172e-06,8.452790523208923e-06,2.047678347626383e-05,2.037124223228745e-05,7.485953073720111e-06,2.6842331276319688e-05,8.040815217105443e-06
491,491.0,0.9832965285524087,1.002764126301526,5.307284539196892e-05,6.4191441845857515e-06,2.0060337865204795e-05,1.1752388526494586e-05,7.702091333485656e-06,2.2707717929786375e-05,0.9989242873761798,0.989818210833018,0.9909208874299784,0.9906626465835225,0.98975169784258,0.9966306699965933,0.989598562936137,0.9951806743638765,0.9895565844233678,0.9905945673429731,0.9897161502076425,0.990122156202977,0.9890843862965474,0.9882337272529572,0.9933140717011203,0.9996592554204708,0.9871486080098693,0.9929826509637101,0.9854521904259811,1.0012791850954208,0.9849019313021808,0.9851695037793089,0.994018710785841,1.0016635896749124,1.0024884115226864,0.9833435931951978,0.9832965285524087,0.998694203074696,0.9891345125476932,0.9995811169591045,6.4191441845857515e-06,2.1067598766962634e-05,1.88175976566971e-05,2.0589202223062726e-05,2.1120504774561987e-05,7.0126146404842176e-06,3.081006206382883e-05,6.997021034489899e-06,2.2707717929786375e-05,5.307284539196892e-05,2.115575051548017e-05,5.0999741638503815e-05,3.768234538696891e-05,2.1391595936815282e-05,1.0727731618429789e-05,7.369838225534699e-06,2.192455154118082e-05,2.4091291021366606e-05,2.2259287591760378e-05,7.55593470347512e-06,2.2353916851794922e-05,2.2387908070965408e-05,2.4343209302894776e-05,7.702091333485656e-06,7.77946588264402e-06,2.2547005890362887e-05,2.2424439917511243e-05,6.819306290742498e-06,2.435862460072988e-05,7.321790969068725e-06
492,492.0,0.9832935868504183,1.0027177188822127,4.9379900091773165e-05,5.850928205128494e-06,2.0017160465465668e-05,1.1293156113530144e-05,6.983992710689448e-06,2.4620267823061286e-05,0.9989483149889794,0.9898633998437242,0.9909913524098045,0.9907344766586514,0.9898229826024325,0.9966486008312203,0.9896587411621126,0.9951995996418246,0.9896342781165827,0.9906860507392832,0.9897988009823232,0.9902144477446689,0.9891531145087537,0.9882996971363912,0.9933528466335041,0.9996667318306536,0.987212831505248,0.9930372703387909,0.9855151451344335,1.0012824642970541,0.9849583457220951,0.9852205562016788,0.9940695750491432,1.0016636006434874,1.002487107749215,0.9833947942458235,0.9833491037439619,0.9987121466533152,0.9891867818024178,0.9995887537240056,5.850928205128494e-06,1.90868323360676e-05,2.0403108080679007e-05,2.2443673489057457e-05,2.309491212054464e-05,6.3983309637891315e-06,2.81001119579126e-05,6.3928196703179664e-06,2.5251908477951032e-05,4.9379900091773165e-05,2.4249393131924226e-05,4.739851627200754e-05,3.459679949964521e-05,2.350244590965721e-05,1.0321678963169187e-05,6.685168163852263e-06,2.421990890015383e-05,2.1916440851207897e-05,2.456114515633682e-05,6.843542115374e-06,2.4620267823061286e-05,2.4509644555791216e-05,2.2110511985130398e-05,6.983992710689448e-06,7.052660291409418e-06,2.486006343233741e-05,2.4749161668537918e-05,6.2075911399301995e-06,2.2082361933082225e-05,6.640994067451415e-06
493,493.0,0.9832907858909371,1.0026771662774925,4.5636152520325865e-05,5.3861701396430306e-06,1.886664217142954e-05,1.0610552856424276e-05,6.336564400321396e-06,2.3901557221810387e-05,0.9989339655226349,0.9898682411588418,0.9910725930391007,0.9908165086508868,0.9899025588964793,0.9966245121936101,0.989672007124629,0.9951756578076013,0.9897124232509006,0.9907161499843672,0.9898742432526237,0.990243554505487,0.9891723396346697,0.9883764311161679,0.993368480609785,0.9996371225878424,0.9872876043825424,0.9930378647941321,0.9855857141682399,1.0012460113111314,0.9850268231317976,0.9852849318607354,0.9940744920106039,1.0016240126374538,1.0024475230765908,0.983461950305205,0.9834164440845262,0.9986892726860419,0.9892023426552012,0.9995596234689019,5.3861701396430306e-06,1.7291317047725812e-05,1.98922907287536e-05,2.1936617605015555e-05,2.257097215671127e-05,5.873150233346582e-06,2.5600855390862304e-05,5.865038198456054e-06,2.4792915416246646e-05,4.5636152520325865e-05,2.3901557221810387e-05,4.3761883614599475e-05,3.1662820941428954e-05,2.2876114036862977e-05,9.622166465221355e-06,6.075544264680386e-06,2.3537523059602536e-05,1.9856943925210545e-05,2.3824926819274364e-05,6.193229911019796e-06,2.379036680876987e-05,2.3522404338627836e-05,2.0017842239123406e-05,6.336564400321396e-06,6.3975668061869965e-06,2.406458113085202e-05,2.396460508223799e-05,5.69691286866584e-06,2.0015413169922064e-05,6.034818601381267e-06
494,494.0,0.9832882001660498,1.0026451545773973,4.2080921348284074e-05,4.927168697171812e-06,1.7346160353700475e-05,9.794605736294326e-06,5.791286202817202e-06,2.202636821092209e-05,0.998986025078878,0.9898400916617153,0.9910931384435857,0.9908395347121276,0.9899251911339049,0.9966791382228881,0.9896392009125239,0.995230108668989,0.9897333689432594,0.9906775725836746,0.9898895857634447,0.9902069954446339,0.9891371986924565,0.9884009374176406,0.9933818977475171,0.999687521547355,0.9873144445212012,0.993005390167205,0.9856155953722343,1.0012992916544372,0.9850613491202053,0.9853216764492125,0.9940463368798835,1.0016825810683887,1.0025077163103187,0.9835002457693687,0.9834548153553073,0.998742574771296,0.9891715470458007,0.9996100810515762,4.927168697171812e-06,1.5767861661982176e-05,1.8446027325099614e-05,2.0371385195176844e-05,2.0913956676070588e-05,5.364528606827514e-06,2.3445918840120638e-05,5.358338211783134e-06,2.2916291190373787e-05,4.2080921348284074e-05,2.202636821092209e-05,4.033687684686405e-05,2.9045607830939712e-05,2.1145899563474093e-05,8.808925140342644e-06,5.525252264372838e-06,2.1711062667775353e-05,1.812715415453532e-05,2.1964053062422754e-05,5.636874123216174e-06,2.1860120892003074e-05,2.1514574141477505e-05,1.8263200613113315e-05,5.791286202817202e-06,5.84806357840089e-06,2.2141442640595056e-05,2.2049424812685787e-05,5.204954962413534e-06,1.8304484022290123e-05,5.48678712746237e-06
495,495.0,0.98328590416784,1.00262436987196,3.9842737905027374e-05,6.1016484638911925e-06,1.746119524419474e-05,8.52129824279656e-06,8.831166068842747e-06,2.1413865365436332e-05,0.999070313217891,0.9898667462271714,0.991063842395846,0.990808584822474,0.9898945113162184,0.996770642562395,0.9896616236050105,0.9953241605133363,0.9896991490044438,0.9906826721662103,0.9898556285743706,0.9902128802198207,0.9891531728948278,0.9883750663525454,0.9934145835397818,0.999784251275716,0.9872904737243705,0.9930377362798786,0.9855943198434327,1.001406773908303,0.9850429194510031,0.9853061524422246,0.9940873494767786,1.001797121695636,1.00262436987196,0.9834828582325733,0.9834377691170593,0.9988321230233399,0.98919671013033,0.9997061674171115,6.1016484638911925e-06,1.5380675122202566e-05,1.760392474035295e-05,1.9671464063652183e-05,2.0076103808664734e-05,6.888419464540224e-06,2.2628132363155617e-05,6.905615343628682e-06,2.206617040048462e-05,3.9842737905027374e-05,2.1417945019428036e-05,3.822306797916075e-05,2.781891625371752e-05,2.0286915513985276e-05,9.503390666629894e-06,7.4079507019388046e-06,2.095397309813402e-05,1.8083700839040034e-05,2.1273425318367603e-05,8.275912693442997e-06,2.122099280801915e-05,2.101013254592731e-05,1.849012465754045e-05,8.831166068842747e-06,8.915367567116228e-06,2.1505148652830264e-05,2.1413865365436332e-05,6.81172014507034e-06,1.7889855748749085e-05,7.3373940068652635e-06
496,496.0,0.983283972388391,1.0026168302982297,3.7480034691453974e-05,9.787577496562965e-06,1.887271135379762e-05,6.5131576060871244e-06,1.4175661340967103e-05,2.1817985439738624e-05,0.9990576652623774,0.9897903554747827,0.9909721232443802,0.9907088887708189,0.9897970374437867,0.9967577402396095,0.9895727698970391,0.9953142241665766,0.9895991954619584,0.990576443777144,0.9897595915629167,0.9901079118884931,0.9890570812914652,0.9882769834249889,0.9933434055070518,0.9997625630869973,0.9871918827227499,0.9929342862665371,0.9854955442939805,1.0013786944735514,0.9849457597615896,0.9852088043793944,0.9939720523695437,1.0017646850660236,1.002593334270752,0.9833872041447371,0.9833419107837358,0.9988152598352018,0.9891108037748204,0.9996849098602824,9.787577496562965e-06,1.4976684796549915e-05,1.755261715250996e-05,1.9786120138621694e-05,2.0139562602855025e-05,1.110942933056408e-05,2.1737732660871705e-05,1.1093793348912301e-05,2.2256682053343635e-05,3.7480034691453974e-05,2.186049301587753e-05,3.598770552643586e-05,2.6525026908994212e-05,2.028915679301966e-05,1.0965240635741941e-05,1.1899024346778416e-05,2.121043400067206e-05,1.7988224416019728e-05,2.1694567669448577e-05,1.4175661340967103e-05,2.1779991825721023e-05,2.1817985439738624e-05,1.8710662436335954e-05,1.540013132917899e-05,1.5535351078635462e-05,2.2142498803972203e-05,2.202852479508383e-05,1.1060456816063978e-05,1.7386679534772503e-05,1.1803289628225566e-05
497,497.0,0.9832824793197878,1.0026218821813255,3.3992623878276794e-05,1.18334473688532e-05,1.9871947596973528e-05,4.676038956773333e-06,1.6489777687610298e-05,2.1829197719006e-05,0.9990583336021941,0.9897961740447493,0.9909277862785808,0.9906616306414647,0.9897484429356433,0.9967577913185599,0.989574477687453,0.9953162565876339,0.9895492040256573,0.9905735573538463,0.9897093985406301,0.990104775916609,0.9890568135117935,0.9882287843680203,0.9933269141633315,0.9997605354537636,0.9871413886728663,0.9929214630578991,0.9854427548976826,1.0013665130346134,0.984890478848657,0.9851510416942985,0.9939536083167615,1.0017481509743527,1.002576199514654,0.9833275587427238,0.9832824793197878,0.99881461110415,0.9891130158487303,0.9996832713285589,1.4345418764813393e-05,1.36783617265681e-05,1.7467794046609593e-05,1.953244846717304e-05,1.9966680576288307e-05,1.6055916646842443e-05,1.9772940750742565e-05,1.594996543728577e-05,2.1969943955775388e-05,3.3992623878276794e-05,2.1512037724993275e-05,3.2641807014287754e-05,2.4102212311220753e-05,2.0089929671572913e-05,1.18334473688532e-05,1.6861038038491505e-05,2.109710868838675e-05,1.6489777687610298e-05,2.1662292330133018e-05,1.993770616121151e-05,2.1829197719006e-05,2.200806853547409e-05,1.726550609181996e-05,2.1550584847179738e-05,2.172264341794942e-05,2.2236083272706725e-05,2.2103333433418976e-05,1.5865068338557853e-05,1.5845497807410373e-05,1.6772993198546455e-05
498,498.0,0.983281502993784,1.0026382038933834,3.1444707806227995e-05,1.174230750237604e-05,1.9563585319498706e-05,4.153821297498807e-06,1.7590349801521627e-05,2.094214291090861e-05,0.9990818471112276,0.9898086520631302,0.9909542715367949,0.9906945216634724,0.9897799333325549,0.996783717051889,0.9895943431180592,0.9953422518091486,0.9895835291449632,0.9906134163924564,0.9897458353253842,0.9901431151432096,0.9890822173266601,0.9882627940609852,0.9933512559139541,0.9997909135996369,0.9871765396547689,0.9929255562536162,0.985479982509504,1.0013956033264018,0.9849292275089003,0.9851884343309759,0.9939495525429324,1.0017767186081974,1.0026053813096054,0.9833673496877929,0.9833226205244651,0.9988418732020106,0.989126878817127,0.9997137333830451,1.5963728187763563e-05,1.2551218239701117e-05,1.667261389599871e-05,1.8546763495421777e-05,1.898533143019863e-05,1.787153089071884e-05,1.8167293966414512e-05,1.77273190585185e-05,2.082437151917537e-05,3.1444707806227995e-05,2.0382762706167015e-05,3.0229035482964638e-05,2.216781997414075e-05,1.9100232971446662e-05,1.174230750237604e-05,1.883571389817499e-05,2.0033815402197758e-05,1.5183710338280462e-05,2.05663770072842e-05,2.1965136673128575e-05,2.071086723804059e-05,2.0901740142389084e-05,1.5904510351574334e-05,2.3663597382699216e-05,2.385840966293069e-05,2.1066924366751482e-05,2.094214291090861e-05,1.7590349801521627e-05,1.4556847212682776e-05,1.875038006916296e-05
499,499.0,0.983281135600813,1.0026644738065393,2.944442489743401e-05,1.0646710441873678e-05,1.8240358456801945e-05,3.969268079941995e-06,1.6212299785210575e-05,1.9529385685236626e-05,0.999120900865183,0.9898391588924456,0.990968525535095,0.9907065674460882,0.9897886314816866,0.9968193966334445,0.989628431646515,0.9953791261974179,0.9895857974911006,0.990656281307977,0.9897370735586083,0.9901842250975349,0.989118803463561,0.9882716457314276,0.9933719012440699,0.9998236152708406,0.9871833519854816,0.9929419901830447,0.9854858245230362,1.0014184246148041,0.9849351649969945,0.985196412372045,0.9939578971286066,1.001791956031473,1.0026187129711068,0.9833693197770601,0.983325171724905,0.9988785254874781,0.9891568471036294,0.9997459407793862,1.4621971978498651e-05,1.1488273892101635e-05,1.596963486791288e-05,1.7695542921741533e-05,1.8032240517445386e-05,1.6485089944979886e-05,1.6753707475460807e-05,1.633988380150917e-05,1.9759219055539944e-05,2.944442489743401e-05,1.9408641868867473e-05,2.8341114628310335e-05,2.052995039624763e-05,1.8024209891746492e-05,1.0646710441873678e-05,1.7532766036592453e-05,1.8815202046330914e-05,1.3909306098005934e-05,1.922036650892439e-05,2.0518904885076773e-05,1.926310481870338e-05,1.9340046336545808e-05,1.452153127766119e-05,2.2161993564486053e-05,2.2361743306910995e-05,1.9529385685236626e-05,1.9429615664927903e-05,1.6212299785210575e-05,1.3404755758696179e-05,1.7449115351079845e-05
500,500.0,0.9832814728709789,1.0026993702929288,2.6975561754819103e-05,9.68519755988712e-06,1.6996124419695478e-05,3.699314580443708e-06,1.5057827562579326e-05,1.8474212530636878e-05,0.99917429353624,0.9899187139566723,0.9910020456396398,0.990743932636364,0.9898250142880111,0.9968796765538642,0.9897207183863564,0.9954412802528769,0.9896238992122605,0.9907633991400874,0.9897708821752921,0.9902879200292217,0.9892162752847755,0.9883121989741857,0.9934351272239921,0.9998886757494969,0.9872294752299401,0.9930269823799415,0.9855350195868795,1.0014954546324473,0.9849890532801528,0.98525241619304,0.9940451833458323,1.0018772707923485,1.0027057119074474,0.983428451454898,0.9833837497141851,0.9989369152743338,0.9892412617250537,0.9998109139222194,1.3447628114291356e-05,1.0461058724732447e-05,1.543137253219129e-05,1.7039656988484456e-05,1.7283033329774515e-05,1.5193048997678326e-05,1.5281689369775377e-05,1.5057827562579326e-05,1.8846607826491378e-05,2.6975561754819103e-05,1.8474212530636878e-05,2.5963324644399086e-05,1.8751732779375302e-05,1.7203391232337696e-05,9.68519755988712e-06,1.6164679529348955e-05,1.7891473448246433e-05,1.2667342140623476e-05,1.8204225407110055e-05,1.8948391177787898e-05,1.821585385524594e-05,1.8210932471754844e-05,1.3205508325871934e-05,2.0506525152858333e-05,2.0702063187580225e-05,1.844632663592498e-05,1.8367982810539456e-05,1.4930394096818623e-05,1.2240802732626035e-05,1.6085887671073557e-05
501,501.0,0.9832826105343851,1.0027415717246881,2.4435615703173564e-05,8.921384842587708e-06,1.586828004475133e-05,3.4002183643012373e-06,1.4202731873456755e-05,1.701227862156276e-05,0.9991879964706767,0.9899565522814047,0.9909411226559536,0.9906852017503763,0.9897639781622143,0.9968988574730366,0.9897551655717532,0.9954604931635964,0.9895601976079594,0.990790332959451,0.9897021484367617,0.990315163711445,0.9892481352534224,0.9882533385327752,0.9934359216694665,0.9999092865865014,0.9871697231408776,0.9930613827227923,0.9854759132402116,1.001520138833226,0.9849300481365435,0.9851924779432084,0.9940694044074102,1.001910123732928,1.0027415717246881,0.9833730530721091,0.9833281445562614,0.9989567465392484,0.9892756077140797,0.9998320806815675,1.3148492227910689e-05,9.538839179009798e-06,1.4202731873456755e-05,1.5685562208496086e-05,1.5893290929094528e-05,1.4830343579572376e-05,1.388805231203296e-05,1.4754328470078402e-05,1.730551943775423e-05,2.4435615703173564e-05,1.692557895168492e-05,2.3514526507926706e-05,1.701227862156276e-05,1.5814844827469685e-05,8.921384842587708e-06,1.5712284523836635e-05,1.644766450040698e-05,1.1570601981235502e-05,1.674204081859103e-05,1.843539175726096e-05,1.6783496852281796e-05,1.678209822644212e-05,1.2085872921998203e-05,2.0039938068892972e-05,2.0282795880766873e-05,1.7021186982923372e-05,1.6953859290950655e-05,1.454789069353843e-05,1.1139783366834557e-05,1.563210580476846e-05
502,502.0,0.9832846443211354,1.0027896237805847,2.3070272890989866e-05,8.486912186207418e-06,1.5239454152387859e-05,3.213335149600938e-06,1.3637639780391588e-05,1.6157220371671904e-05,0.9991728800049721,0.9898910434926149,0.9909239211269782,0.9906722098677249,0.9897509465714027,0.9968880994743855,0.989674747909559,0.9954493914725211,0.9895491136888018,0.9906820470575647,0.9896958871874755,0.9902096845093318,0.9891591639938873,0.9882403791241148,0.9934043739892782,0.9998971020710028,0.9871564190090084,0.9929904350546576,0.9854652606911396,1.0015063480271351,0.9849203811709535,0.9851844336185348,0.9940054012804552,1.0018997327958081,1.0027318876619222,0.98336505219404,0.9833197628736454,0.9989458105080172,0.989205165787879,0.9998198657999107,1.2755045098284029e-05,9.076336481212853e-06,1.3637639780391588e-05,1.5119340149787586e-05,1.527017424798014e-05,1.4398597957447358e-05,1.317986604936513e-05,1.439154811638063e-05,1.6624940889914553e-05,2.3070272890989866e-05,1.6226961043756735e-05,2.2206138274094737e-05,1.61335622124358e-05,1.5173082823987537e-05,8.486912186207418e-06,1.5222200505770032e-05,1.573811602600339e-05,1.1289852367273925e-05,1.5987521381294564e-05,1.788523493737333e-05,1.5976264430006948e-05,1.5963488787764206e-05,1.1947782114061143e-05,1.9506563809627836e-05,1.9787020857376087e-05,1.6157220371671904e-05,1.6097479148496713e-05,1.4088007205045423e-05,1.06464828866308e-05,1.5139971541003609e-05
503,503.0,0.9832876699613334,1.0028415413659144,2.195979558921084e-05,8.07431217503821e-06,1.461572549164659e-05,3.0455537463801914e-06,1.2774495192847326e-05,1.6077841277665988e-05,0.9992412398622126,0.9897560395307796,0.9908890763635844,0.99063968403965,0.9897148295485182,0.9969512095419045,0.9895139127211039,0.995511227743806,0.9895149535412302,0.9904838176263011,0.9896708929539285,0.9900130356167823,0.9889867932268329,0.9882044612352943,0.9933605507102604,0.9999573476832389,0.9871239409306676,0.9928384240429083,0.9854347348082877,1.001564322292017,0.9848895412900673,0.9851564410295224,0.9938521257063845,1.001955887457998,1.002788153737261,0.9833331732812534,0.9832876699613335,0.9990142126419586,0.9890575994735633,0.9998808286315546,1.1579614974677824e-05,8.65286436363516e-06,1.3606307311610326e-05,1.5161278265454286e-05,1.5268805288343323e-05,1.3073735581018258e-05,1.2578634657825534e-05,1.3087946406172674e-05,1.659939411921039e-05,2.195979558921084e-05,1.6166939641550946e-05,2.1145198970045262e-05,1.5415165798748995e-05,1.5153223351926896e-05,8.07431217503821e-06,1.3790514048423028e-05,1.569052856774408e-05,1.1159821200686093e-05,1.593023341862186e-05,1.6198994942324126e-05,1.589390120497354e-05,1.590259179854393e-05,1.1967051670420474e-05,1.7671937506714103e-05,1.7929582023672253e-05,1.6077841277665988e-05,1.6021678560606197e-05,1.2774495192847326e-05,1.022242807330053e-05,1.3716948768385296e-05
504,504.0,0.9832917067481172,1.0028952066926033,2.00552782513429e-05,7.427334534833239e-06,1.3533252766596874e-05,2.8495729480704904e-06,1.1631300686319193e-05,1.5204274207182433e-05,0.9993739359821516,0.9897168928718536,0.9908952768995977,0.9906454903971949,0.9897182949838995,0.9970865897782586,0.9894619259025351,0.9956449366258302,0.9895151362522343,0.9904083178459531,0.9896654617568276,0.9899400558506312,0.9889296380440048,0.9882127072253016,0.9933958823668757,1.0000975230471152,0.9871352739955254,0.9927935657805517,0.9854483766164704,1.0017143596079787,0.9849048306077554,0.9851741565810138,0.9938052513141012,1.0021102110953497,1.0029437049612375,0.983350597507222,0.9833050666654011,0.9991507705135473,0.9890126956695758,1.0000212779407904,1.0538611721125785e-05,7.858494436312214e-06,1.2802622921086202e-05,1.42877732235043e-05,1.4392354110948936e-05,1.190164589979358e-05,1.1449472575033567e-05,1.192516985923362e-05,1.563573857438805e-05,2.00552782513429e-05,1.5234197891664974e-05,1.9309877281932555e-05,1.404908988273005e-05,1.428005890724418e-05,7.427334534833239e-06,1.2560685707289052e-05,1.479755762311665e-05,1.0276287492012248e-05,1.5045146815852909e-05,1.472072317126758e-05,1.5036145610452467e-05,1.5074227686830693e-05,1.1106657617663144e-05,1.6053116002359415e-05,1.628863871696384e-05,1.525742146014337e-05,1.5204274207182433e-05,1.1631300686319193e-05,9.302036014351139e-06,1.2495644114927998e-05
505,505.0,0.9832964682267639,1.00294850197258,1.8435092708903636e-05,6.784890493264904e-06,1.234847649041196e-05,2.5806874291785395e-06,1.0776305923529417e-05,1.3767291272827184e-05,0.9993660669227432,0.9898101970989163,0.9909389724577099,0.9906926516524996,0.9897653343178714,0.9970799361826419,0.9895716179609605,0.9956379711496761,0.989564953728235,0.9905435836916336,0.9897142912327821,0.9900742057970814,0.9890478021238995,0.9882544709917807,0.9934411637128576,1.000089947531889,0.9871755789866721,0.9929004802670177,0.9854865166508933,1.0017145318569314,0.9849402601528295,0.9852096827428586,0.9939173547935235,1.002115476650106,1.00294850197258,0.9833818610802703,0.9833366119487383,0.999144398791123,0.9891158452157829,1.000013452572604,9.784839182486587e-06,7.204427696619082e-06,1.1601496272248295e-05,1.2946060450676677e-05,1.3031509794161827e-05,1.1009052140265378e-05,1.049042200712037e-05,1.1048285910624311e-05,1.4151124478702047e-05,1.8435092708903636e-05,1.3792249501128302e-05,1.773524767837757e-05,1.2876343717839335e-05,1.2934345016033389e-05,6.784890493264904e-06,1.1604845266532235e-05,1.3399766897673341e-05,9.321431067918302e-06,1.362489248498902e-05,1.3461831857183573e-05,1.361896195225511e-05,1.3652618356778729e-05,1.0089116715797991e-05,1.4619575827004936e-05,1.4829029176498326e-05,1.381403473735557e-05,1.3767291272827184e-05,1.0776305923529417e-05,8.504937771874767e-06,1.1544268355688547e-05
506,506.0,0.983301591505584,1.002997606549829,1.8217588441786853e-05,6.62323854625888e-06,1.1754609961390327e-05,2.4170184710536825e-06,1.0543533457313202e-05,1.281391040504568e-05,0.9993812370328806,0.9899145057110418,0.991029284289821,0.9907888900303516,0.9898632099566786,0.9971043014179884,0.9896970157646731,0.9956671342798353,0.9896687077234384,0.9906908417118317,0.9898143772788554,0.9902183246976483,0.9891813622558444,0.9883451017822915,0.9935098464173038,1.0001014011421934,0.9872667197937177,0.9930066681427869,0.9855759328562865,1.0017158114242473,0.9850266167393785,0.9852939826256872,0.9940269899335796,1.00211380721678,1.0029463211766727,0.983465441193939,0.9834212454484449,0.9991607153403511,0.9892317615528021,1.0000242251664795,9.452226640364557e-06,7.301688720125838e-06,1.0639434478961229e-05,1.1878828556532424e-05,1.1932518893890568e-05,1.0613527357322067e-05,1.0543533457313202e-05,1.0692416588385331e-05,1.2937121516351433e-05,1.8217588441786853e-05,1.2567420276595081e-05,1.7479000382546276e-05,1.2845588876922248e-05,1.1878727413866123e-05,6.62323854625888e-06,1.1191342051327671e-05,1.2335594771121612e-05,9.122214903869235e-06,1.2563428376316886e-05,1.2913281122025837e-05,1.2603368702420489e-05,1.2661308941661624e-05,9.778697116814851e-06,1.4006577463018107e-05,1.4207486039548064e-05,1.281391040504568e-05,1.276906047853049e-05,1.0393019630175837e-05,8.545650601974769e-06,1.1130498090636341e-05
507,507.0,0.9833067136928891,1.003031888296571,1.8189039816397058e-05,6.476356770234365e-06,1.1374893390359133e-05,2.347235007170975e-06,1.003183089098147e-05,1.2011247484157056e-05,0.9994099270594518,0.9899267101619653,0.9910969572694596,0.9908630766853146,0.9899389459866847,0.9971405834074918,0.9897219000593103,0.9957045253418089,0.9897497226646422,0.9907336682533229,0.9898911350716055,0.9902597759077675,0.9892129672095272,0.9884253760246331,0.9935532532863962,1.0001371277286024,0.9873467871302174,0.9930086861425,0.985657102307289,1.0017355799474144,0.9851080252606782,0.9853753926241898,0.9940191872745946,1.0021221843236743,1.0029518982510353,0.9835460896427031,0.9835025079935125,0.9991924734569692,0.9892473291434902,1.000059297566319,9.073207631421765e-06,7.690416024892402e-06,9.946998167466734e-06,1.1066237634341613e-05,1.1123063299503499e-05,1.0249170186734085e-05,1.0878505449159882e-05,1.0357951785053272e-05,1.2053357041252249e-05,1.8189039816397058e-05,1.1742261774738188e-05,1.7422140184750998e-05,1.307414465804828e-05,1.1077919228401182e-05,6.476356770234365e-06,1.0847441905146796e-05,1.1524738557975946e-05,9.276489134694793e-06,1.1744153478527562e-05,1.2578166298699977e-05,1.1813078055806615e-05,1.189129599719988e-05,9.739479685955068e-06,1.3751480897407995e-05,1.398859518583066e-05,1.2011247484157056e-05,1.196930465163412e-05,1.003183089098147e-05,8.865511026579989e-06,1.0793218807780383e-05
508,508.0,0.9833114718969902,1.0030390122170845,1.747150254763344e-05,5.9570018098089935e-06,1.0636054981785024e-05,2.263717944900275e-06,9.28929541971992e-06,1.100461779804356e-05,0.9994659054672956,0.9898473604645245,0.9910930503127205,0.9908654158817054,0.9899365451933101,0.9971982085887333,0.9896432543452424,0.995763455031495,0.9897433046455207,0.9906583650074184,0.9898819072107211,0.9901845723027041,0.9891332208405924,0.988431789484801,0.9935484608177791,1.0001980479217858,0.9873541260847054,0.9929113853733686,0.9856667762937326,1.0017909900835087,0.985119921719105,0.9853885464838096,0.9939089860900938,1.0021734444439294,1.0030036306183585,0.9835607033667453,0.9835178660081026,0.9992513225462548,0.9891694017982644,1.0001205969674376,8.324438230290442e-06,7.504755989206432e-06,9.28929541971992e-06,1.0247596371152291e-05,1.0328119050254367e-05,9.44048503012732e-06,1.0528064023203383e-05,9.545161219750141e-06,1.1187588091324134e-05,1.747150254763344e-05,1.0965639873817658e-05,1.673033643747322e-05,1.2600236298705395e-05,1.025236749179033e-05,5.9570018098089935e-06,1.0003120858694018e-05,1.0651492079853676e-05,8.949412399305613e-06,1.08242547927799e-05,1.16273940573645e-05,1.0868481386391625e-05,1.093378099089889e-05,9.234269346994991e-06,1.2797319214902037e-05,1.3053058016607572e-05,1.100461779804356e-05,1.0970166210484005e-05,9.244885127856548e-06,8.588815764506865e-06,9.957993524609525e-06
509,509.0,0.9833155032261982,1.0030066433156486,2.077783202407808e-05,5.661217691412515e-06,1.0684084064173321e-05,3.0268484267563887e-06,9.338013575180835e-06,1.0819817668721278e-05,0.9994730967001153,0.9897856093924714,0.991001102219918,0.9907682593722686,0.9898399485558114,0.9972088894742639,0.9895719889513818,0.9957768544091155,0.989639838531508,0.9905637442885723,0.9897743865281651,0.9900925017587383,0.9890513538189062,0.9883345719419068,0.9934924128600193,1.000200863150144,0.9872540114044094,0.9928338177659131,0.9855639387159243,1.0017918644803105,0.985017966863042,0.9852852714991092,0.9938297059248665,1.0021758814466728,1.0030066433156486,0.9834601086242449,0.983417198179405,0.9992566245630371,0.9891054613157378,1.0001240680488146,7.917010097140979e-06,8.83207800428479e-06,8.67671306610819e-06,9.485643281938676e-06,9.592859331395204e-06,8.89434258359067e-06,1.2543855325459619e-05,8.97500722656196e-06,1.0348091770263272e-05,2.077783202407808e-05,1.0072168229653946e-05,1.9980839756712628e-05,1.496686855426928e-05,9.513218397253975e-06,5.661217691412515e-06,9.370807134206944e-06,9.8497030552265e-06,1.0709520038760427e-05,9.97134889530734e-06,1.0819817668721278e-05,1.0003753197224466e-05,1.0035762789275572e-05,1.0943935959117545e-05,1.1891207673555041e-05,1.2133620617454807e-05,1.0114582519941162e-05,1.0087505468209406e-05,8.776896431140864e-06,1.0238301561753797e-05,9.338013575180835e-06
510,510.0,0.9833184447888245,1.002933613529518,2.5082790879834917e-05,5.37531331084406e-06,1.1608950566446048e-05,4.237199468023262e-06,9.17706903510843e-06,1.2958232273521203e-05,0.999341929363932,0.9897532046324355,0.990912125774977,0.9906754614419772,0.9897464093913001,0.9970771603418603,0.9895345134275565,0.9956461250659407,0.989542025695652,0.9905154428939297,0.9896708293063696,0.9900446052576687,0.9890102735053545,0.9882396042744358,0.9934007694789478,1.0000629494037225,0.9871575852060487,0.9927878125946441,0.9854659821542917,1.0016486434215472,0.984920046366627,0.9851873001559673,0.9937820822674205,1.002029674436364,1.0028600358021942,0.9833616218317477,0.9833184447888246,0.9991234366624083,0.9890687828911475,0.9999861646178942,9.585923286658125e-06,1.0546770560320885e-05,8.035938362059233e-06,8.735954185286927e-06,8.868380717878019e-06,1.0481876358854918e-05,1.5151123436313074e-05,1.0485374077133168e-05,9.539850904006457e-06,2.5082790879834917e-05,9.23150597885437e-06,2.4186244595956582e-05,1.7998405598012105e-05,8.783599408422242e-06,5.37531331084406e-06,1.0982441019721174e-05,9.059618355982111e-06,1.2958232273521203e-05,9.148627419138517e-06,1.252920977923283e-05,9.17706903510843e-06,9.187506400719984e-06,1.320999228319583e-05,1.363184302254585e-05,1.3902037177907047e-05,9.278230339866582e-06,9.256071449757985e-06,1.0513700198923954e-05,1.2369788642770593e-05,1.0975097934554273e-05
511,511.0,0.9833199899720783,1.0028634225278554,2.523641496302834e-05,5.114211056417475e-06,1.1753876901748378e-05,4.543356479716701e-06,8.414797485347973e-06,1.3363317778446622e-05,0.9993580617336096,0.9897387266740466,0.9909512851030168,0.9907149496963321,0.989788563843479,0.9970899502269532,0.9895269856994368,0.9956578637114468,0.9895836030478913,0.990527555803364,0.989712346897861,0.9900550975357353,0.9890091443384512,0.9882766696223594,0.9934068757919926,1.0000680752235784,0.9871945723749427,0.9927648330662096,0.9855045578387963,1.0016544276277588,0.984960853307629,0.9852301924285818,0.9937562109193313,1.0020341467598517,1.0028634225278557,0.9834031517009835,0.9833596788475606,0.999137413902587,0.9890534010876423,0.9999914027988932,1.0874004915456388e-05,1.0554662793662208e-05,7.417586924816925e-06,8.076820635890243e-06,8.192865945073738e-06,1.1742914409737156e-05,1.5212778141295197e-05,1.1682852416291684e-05,8.82042006049577e-06,2.523641496302834e-05,8.534339458933322e-06,2.434115775076425e-05,1.8051802681726988e-05,8.08304562416873e-06,5.114211056417475e-06,1.230019289563643e-05,8.32908352370819e-06,1.3042352678356925e-05,8.402112879300615e-06,1.4050411631423753e-05,8.414797485347973e-06,8.43478426283018e-06,1.3363317778446622e-05,1.5243827818433815e-05,1.55320218293802e-05,8.487461411846272e-06,8.468582014105919e-06,1.1860032591120815e-05,1.2444107124410308e-05,1.2307343350344966e-05
512,512.0,0.9833200572787629,1.0028383524238638,2.60524879450399e-05,5.4732245955660975e-06,1.1812823354946454e-05,4.650404774311957e-06,8.54495079908788e-06,1.3698199324048032e-05,0.999335355108338,0.9897462916788425,0.9909881483718894,0.9907553586944746,0.9898310801255589,0.9970666992217725,0.9895365338614034,0.9956313384512424,0.9896216334617868,0.9905461900801512,0.9897403033839599,0.990072853722271,0.9890226753870075,0.9883237920784329,0.9934183609246658,1.0000494723785966,0.9872466959016079,0.9927721049364137,0.9855607738527025,1.0016440843150416,0.9850221880954194,0.9852982000512733,0.9937631074146174,1.0020288498388021,1.002858671667246,0.9834661158343325,0.9834224420456913,0.9991162556060879,0.9890628161296275,0.9999729818103571,1.0076302622919401e-05,1.1226640187914872e-05,7.76436792664879e-06,8.518936316902445e-06,8.636496277501506e-06,1.0933429281835162e-05,1.6099961911014667e-05,1.0902918817215015e-05,9.346366442427143e-06,2.60524879450399e-05,8.990399482470102e-06,2.514978623063409e-05,1.8992205271578788e-05,8.35735621291032e-06,5.4732245955660975e-06,1.136837735457851e-05,8.588305773997195e-06,1.3698199324048032e-05,8.61106603108289e-06,1.3019776317958121e-05,8.54495079908788e-06,8.544095554187011e-06,1.415760338495992e-05,1.4163794352982365e-05,1.4423126909304989e-05,8.526419318400109e-06,8.52882012053214e-06,1.1003048939158447e-05,1.3315123322593669e-05,1.1371113622944044e-05
513,513.0,0.9833186214905794,1.0028511473749986,2.705004374047478e-05,6.013946117368292e-06,1.221851964972857e-05,4.640550986164423e-06,9.655952913865843e-06,1.3091843755257075e-05,0.9992785676742697,0.9897502482181363,0.9910078521987612,0.9907688117685137,0.9898435569096578,0.9969991728409137,0.9895427305890305,0.9955635389416474,0.9896308862922755,0.9905558282038253,0.989740124877594,0.9900834453030287,0.9890315952710141,0.9883341113561539,0.9933970748648143,0.9999728927367665,0.9872516743636591,0.992767302876862,0.9855652575231654,1.0015536236278406,0.9850257500613558,0.9852999900603399,0.9937534435413375,1.00193524566264,1.0027649824806129,0.9834714034439673,0.9834268862313469,0.9990507725767436,0.9890642133485059,0.99989663338172,9.31803133353536e-06,1.173875417248602e-05,8.824026800142892e-06,9.798589665362843e-06,9.964420591540499e-06,1.023195892057406e-05,1.6931962532139436e-05,1.0258239860773093e-05,1.0881795110726665e-05,2.705004374047478e-05,1.0362575679014783e-05,2.609966905244849e-05,1.9942240576607856e-05,9.59058378511263e-06,6.013946117368292e-06,1.0515171300012053e-05,9.807395139523848e-06,1.4013185298578879e-05,9.799634740840506e-06,1.1873830347750376e-05,9.655952913865843e-06,9.617788458863562e-06,1.448294473446412e-05,1.2865570502617842e-05,1.3091843755257075e-05,9.53541974522699e-06,9.574686383772412e-06,1.0193783018020655e-05,1.4013712854768845e-05,1.0507832359986328e-05
514,514.0,0.9833156573892282,1.002882167049781,2.5489311872875096e-05,5.911329911322325e-06,1.1943193493859987e-05,4.184573360725376e-06,9.984988137248432e-06,1.2119580597813113e-05,0.9992737073694397,0.9897931582462955,0.9910290750871449,0.9907888354837145,0.9898631381197717,0.996987133785165,0.9895935667996978,0.9955514570930482,0.9896512471563146,0.9906197428315193,0.989758737475901,0.9901463354599409,0.98908679883673,0.9883536911483525,0.9934157900578183,0.9999603672407176,0.9872676882473267,0.9928103205889479,0.9855813038565103,1.0015319428269251,0.9850407901610536,0.9853125436930571,0.9937913325070993,1.0019110347131897,1.0027402564457257,0.9834871625907317,0.9834426594228621,0.9990405453717695,0.9891093948776882,0.9998843349385867,8.958174692064721e-06,1.118653617377233e-05,8.946666124084786e-06,1.0043759955704833e-05,1.0204880836775868e-05,9.929736937958137e-06,1.6036559315947815e-05,1.000345619986155e-05,1.117342510538159e-05,2.5489311872875096e-05,1.0565479118747844e-05,2.4593392330459495e-05,1.8875386401125087e-05,9.96348575988671e-06,5.911329911322325e-06,1.0168978581319637e-05,1.0165788616688333e-05,1.3425103960303e-05,1.0186347104300579e-05,1.1151866107402955e-05,1.0052197257264147e-05,1.0016423543758083e-05,1.4030651775708576e-05,1.1926478220653307e-05,1.2119580597813113e-05,9.921004315723852e-06,9.984988137248432e-06,9.826133400459357e-06,1.328193866252997e-05,1.015674379865822e-05
515,515.0,0.9833111397564115,1.0029117711167297,2.420358214761742e-05,5.588228146560909e-06,1.15841140092586e-05,3.966414274967642e-06,9.753730533525044e-06,1.1267360220013553e-05,0.9993208620440921,0.98982227709204,0.991093036169817,0.990860544991309,0.9899363565739316,0.9970367725516296,0.9896371052835555,0.9956030896295615,0.9897304160698057,0.9906901141440476,0.9898454643454068,0.9902144344479763,0.9891374285316191,0.9884268754105352,0.9934658432233502,1.0000081203871973,0.9873424221555686,0.9928395254583088,0.985655286231895,1.0015790278955363,0.9851141317164253,0.9853827525687942,0.9938118705801985,1.0019557808826063,1.0027842871096004,0.9835625231079514,0.9835177821978471,0.9990891207469016,0.9891430469938067,0.9999324433966299,8.583241955839176e-06,1.1011558759169091e-05,8.739390597057037e-06,9.816305585055477e-06,9.947691541559246e-06,9.55509218667633e-06,1.5426974422631767e-05,9.671040892866839e-06,1.0925634614592416e-05,2.420358214761742e-05,1.0441005669153729e-05,2.3355963694253266e-05,1.8132544381938045e-05,9.757390615937028e-06,5.588228146560909e-06,9.753730533525044e-06,9.984107944285491e-06,1.3649641719834205e-05,1.0049920402044093e-05,1.0481251040079233e-05,9.922171673249663e-06,9.912973328305413e-06,1.4562431920201743e-05,1.109608811255686e-05,1.1267360220013553e-05,9.791923801758308e-06,9.855359821647138e-06,9.415579681737655e-06,1.2878222287576425e-05,9.747012580035522e-06
516,516.0,0.9833050433738302,1.002920319244366,2.3498179426571543e-05,6.255599107167603e-06,1.209305430020225e-05,3.552371575344941e-06,1.0290577594381867e-05,1.2003724935357515e-05,0.9994339917665759,0.9898782035313167,0.9911965497814905,0.9909731817133984,0.9900526767628076,0.9971551021188411,0.9897069280037935,0.9957215516278132,0.9898587513158023,0.9907874437080038,0.9899850308251967,0.9903113735006365,0.9892154356441872,0.9885472171043079,0.993569841835455,1.0001325250404722,0.9874662286205215,0.9929022997197278,0.9857802610176459,1.0017105187807678,0.9852403120328198,0.9855085480461113,0.9938730097908717,1.0020903146168127,1.002920319244366,0.9836925504486557,0.9836481038636914,0.9992053670250437,0.9892057797722142,1.0000568678700783,9.084613680787708e-06,1.083755238975374e-05,9.619155963738549e-06,1.071450112898522e-05,1.0865592674978966e-05,9.968789770385722e-06,1.5013292900560399e-05,1.0052111250876651e-05,1.2003724935357515e-05,2.3498179426571543e-05,1.1826412983432776e-05,2.267253966028259e-05,1.770064160120643e-05,1.0670167940620741e-05,6.255599107167603e-06,1.0290577594381867e-05,1.0960607040695634e-05,1.383716675891692e-05,1.1093841194780428e-05,1.1086091595801367e-05,1.0944686021085886e-05,1.0958277202427122e-05,1.4845170378495001e-05,1.1716418066019445e-05,1.1879112625642625e-05,1.0795386348284271e-05,1.0852437967122986e-05,9.88043163483473e-06,1.258593869460329e-05,1.0282610468269703e-05
517,517.0,0.983297343023185,1.0028937421569648,2.18858578235298e-05,6.726740421386902e-06,1.211555006351379e-05,3.0154218808260373e-06,1.0816402970991781e-05,1.2388409904919077e-05,0.9994000027389734,0.9898617559460459,0.9911341672395062,0.9909029323688533,0.989983008610095,0.997117366318242,0.9896843803212735,0.9956849372958958,0.9897879833463964,0.9907483600413609,0.989915401075032,0.9902725602358843,0.9891864287108861,0.9884754426894755,0.9935281595871558,1.0000900313071612,0.9873876435437429,0.9928942701097597,0.9856960777459641,1.0016591870414016,0.9851456610895315,0.9853990022573433,0.9938657920192961,1.0020348785421138,1.002864989387945,0.9835962729960132,0.983552461561161,0.9991668322455957,0.9891871208585407,1.0000144653356653,9.51106972241992e-06,1.0208422287278274e-05,9.847524985947712e-06,1.0929578344408475e-05,1.1087160060625734e-05,1.0299658139926947e-05,1.4041592017932708e-05,1.0333390402236647e-05,1.2259552631967471e-05,2.18858578235298e-05,1.2270982468270602e-05,2.11256113825109e-05,1.6536056836382818e-05,1.0923572313531092e-05,6.726740421386902e-06,1.0830011027631495e-05,1.1235551908125397e-05,1.328599137972492e-05,1.1401569775345416e-05,1.1723217892744943e-05,1.125402577985093e-05,1.1274166705013837e-05,1.429015609314354e-05,1.2388409904919077e-05,1.25503335528435e-05,1.1116422267067028e-05,1.117175332534073e-05,1.0288981657914048e-05,1.1852737826401004e-05,1.0816402970991781e-05
518,518.0,0.9832880134861776,1.0028402548018234,1.983821540102213e-05,6.162263998355071e-06,1.1133017106976893e-05,2.699215540579515e-06,9.986527090341948e-06,1.1388685773583578e-05,0.9993418050636167,0.9897354183054191,0.9910136959172925,0.9907775311706232,0.9898546894005643,0.9970554329917193,0.9895306764438611,0.99562473752788,0.9896557244106836,0.9905476321449348,0.9897891344959743,0.9900753736099855,0.9890144939371848,0.9883431708167828,0.9934125614438787,1.0000186124606492,0.9872516221482481,0.9927428194885876,0.9855566559335103,1.0015735399853805,0.985004185571471,0.9852575531636918,0.9937081744101294,1.0019415743452886,1.0027697276896819,0.9834496947258429,0.9834065964224865,0.9991032764103409,0.9890540937181624,0.9999433108338461,8.735239801734612e-06,9.33773384678864e-06,9.025556761175496e-06,1.0025178286986797e-05,1.0188211922092413e-05,9.469710671590802e-06,1.2780139369511554e-05,9.521280911443247e-06,1.1211837546278439e-05,1.983821540102213e-05,1.1163783482974448e-05,1.9151080791924867e-05,1.5019711076912306e-05,1.0062588733689684e-05,6.162263998355071e-06,1.0001352957656755e-05,1.0383978988970115e-05,1.223954239068708e-05,1.0572734162579181e-05,1.078543281861835e-05,1.0496310499048601e-05,1.0594511740790974e-05,1.3188194160345768e-05,1.1388685773583578e-05,1.1543135152522359e-05,1.0391405538466214e-05,1.0438132428728842e-05,9.44858450322568e-06,1.083945240126062e-05,9.986527090341948e-06
519,519.0,0.9832770295445091,1.0027736431819931,1.798056228152751e-05,5.612149393754043e-06,1.0396331425920718e-05,2.365616051921374e-06,9.267827233090384e-06,1.1086654855656079e-05,0.9992503741257518,0.989668558966349,0.9909089049608153,0.9906699729829268,0.989747227889852,0.9969677674318517,0.9894446535839765,0.9955369644222117,0.9895516185737471,0.9904264375828988,0.989688080831527,0.9899572780654583,0.9889181136218046,0.9882328336049053,0.9933227097023277,0.9999289696715123,0.9871385110028957,0.9926684291042832,0.9854405358486594,1.0014783163812846,0.9848853210983565,0.985140405633344,0.9936267071532725,1.0018410724019675,1.002668698493557,0.9833254151145928,0.9832825028771458,0.9990140642417621,0.9889794612013358,0.9998535753151154,8.364138112451053e-06,8.450313874876314e-06,8.36874202213882e-06,9.267827233090384e-06,9.43557362061113e-06,9.175214494385614e-06,1.1566101555893053e-05,9.260119728607084e-06,1.0303956721649653e-05,1.798056228152751e-05,1.0167186059939587e-05,1.7357384478452524e-05,1.3600754950813619e-05,9.337951856549907e-06,5.612149393754043e-06,9.771487273971152e-06,9.652116288575696e-06,1.1086654855656079e-05,9.865704170463621e-06,1.0622953125590108e-05,9.85881285717616e-06,1.0030495643886238e-05,1.19578882247106e-05,1.118248564230316e-05,1.1322290022498661e-05,9.793588030583073e-06,9.828348249794583e-06,9.109129630069823e-06,9.807834003849528e-06,9.752178373752786e-06
520,520.0,0.9832643659798807,1.002707693300526,1.668331274068896e-05,5.125996773588619e-06,9.756650805699302e-06,2.2177603654225338e-06,8.819196962895155e-06,1.0680133868309588e-05,0.9992521106302652,0.9896601201805916,0.9909095871742178,0.9906678265533502,0.989747452317328,0.9969680685436516,0.9894315814350183,0.9955342582275423,0.9895559505695694,0.9904074418860924,0.9896863540375169,0.9899384789313125,0.9889059781213753,0.9882288617316045,0.9933197345938826,0.999928992075448,0.987129480217689,0.9926567584725559,0.9854293478085718,1.0014686102991626,0.9848703596499123,0.9851227589112671,0.9936032329746732,1.001824776964591,1.0026513246858813,0.9833069374375493,0.9832643659798807,0.9990130402961204,0.9889702392669628,0.9998533156095257,8.010818341242585e-06,7.808488427250798e-06,7.744759245930389e-06,8.517188183928679e-06,8.666712640516219e-06,8.943504470343482e-06,1.0704163653046777e-05,9.042389249261959e-06,9.42741444639663e-06,1.668331274068896e-05,9.244495810283687e-06,1.6110948397191597e-05,1.2606821396003622e-05,8.571079570802338e-06,5.125996773588619e-06,9.627135983833665e-06,8.819196962895155e-06,1.0174102849622287e-05,9.017502002306274e-06,1.0680133868309588e-05,9.01283715582087e-06,9.162538364274152e-06,1.0928801741637297e-05,1.1244909115357296e-05,1.1377117037710252e-05,8.969844684151007e-06,8.995908986153157e-06,8.830942221025064e-06,9.04771699928041e-06,9.602742852126128e-06
521,521.0,0.98325010381909,1.0026561911604743,1.6228820285624095e-05,4.8962593725472075e-06,9.32533896980022e-06,2.153189364426289e-06,8.398693583556016e-06,9.984812478368094e-06,0.9992940475615268,0.9896803689205176,0.9909682256728819,0.9907275515794566,0.9898072674239022,0.9970068147519026,0.9894533878816507,0.9955727741376229,0.9896167368951744,0.9904356995874729,0.9897405434834674,0.9899649683937072,0.9889323388647712,0.988284640559738,0.9933529801115019,0.9999611292863938,0.9871842057874788,0.9926625103063992,0.9854835262146561,1.0014851478852798,0.9849218988137343,0.9851705305069529,0.993593236989663,1.0018314923260072,1.0026561911604746,0.9833593829397469,0.983316339802251,0.9990510236569984,0.9889935689137122,0.9998849442159836,7.433350605221348e-06,7.388986403654847e-06,7.564379970869957e-06,8.337528876659525e-06,8.489524094111931e-06,8.330307827872186e-06,1.0237836625578439e-05,8.434774372128743e-06,9.25536629639401e-06,1.6228820285624095e-05,9.149670663926392e-06,1.566136745957586e-05,1.2115346269558022e-05,8.398693583556016e-06,4.8962593725472075e-06,8.953549303881537e-06,8.601387034502554e-06,9.497220360687457e-06,8.773400605700948e-06,9.984812478368094e-06,8.754744057596898e-06,8.829778433094239e-06,1.0067523636761268e-05,1.050969180450802e-05,1.0630671231864589e-05,8.756992526020683e-06,8.77454917482036e-06,8.210520103005507e-06,8.561263728375555e-06,8.931851907540296e-06
522,522.0,0.9832347490693206,1.0026292207173062,1.681507078722072e-05,5.9365097001646605e-06,1.028881194467794e-05,2.0979078542406143e-06,9.219769540042477e-06,1.0791066882023058e-05,0.9992961771295908,0.98972113932862,0.9910504278178395,0.9908128923007138,0.9898932684323111,0.9970065113027903,0.9895027981313477,0.9955720751944037,0.9897087097657818,0.9905015288147954,0.9898319887867301,0.990026404141872,0.9889886743337278,0.9883697904252882,0.9933951164976204,0.9999607902951853,0.9872692443319234,0.9927013243066386,0.9855687574244669,1.0014755525487378,0.9850024003943113,0.9852508936223853,0.9936304225983846,1.001814567454791,1.002637139814382,0.9834341317967975,0.9833907207923599,0.9990526352958553,0.9890340831697032,0.9998846439030341,8.188461262563833e-06,7.267815001602167e-06,8.71024632701364e-06,9.757479930919807e-06,1.0013223959723378e-05,9.097146648660427e-06,1.0268320095049281e-05,9.219769540042477e-06,1.1142957607954925e-05,1.681507078722072e-05,1.1496239395556411e-05,1.6234990524047584e-05,1.224932043232963e-05,1.0026613533346725e-05,5.9365097001646605e-06,9.757316388917882e-06,1.0296458938171298e-05,9.24867142384619e-06,1.046787536358909e-05,1.0791066882023058e-05,1.0462913581065974e-05,1.0435422887259396e-05,9.628877959009094e-06,1.1296531481829872e-05,1.1431422201574386e-05,1.0623471534389822e-05,1.0639430957895786e-05,8.94097545252049e-06,8.475354623722732e-06,9.74440391832744e-06
523,523.0,0.9832189139828522,1.0026220577361526,1.6610696659060594e-05,6.631083947085402e-06,1.0840187435735228e-05,2.109488444412683e-06,9.488959218907926e-06,1.1897096608555856e-05,0.9991829375418655,0.989752216034234,0.9910948052813771,0.990856939278776,0.9899409146248066,0.9968952535952164,0.9895487382491002,0.9954633181947268,0.9897657311493182,0.9905705972037105,0.9898932197979279,0.990092471143845,0.9890415728533747,0.9884136838054585,0.9933810577213228,0.9998443471953026,0.9873111171528952,0.9927301852288403,0.9856105385406855,1.0013593527167683,0.985043753709356,0.9852925844053912,0.9936569999690967,1.0016963850296476,1.002518634952592,0.9834744507821264,0.983431508384522,0.9989379526223808,0.9890678600164463,0.9997685998669721,8.754222163853669e-06,7.000600007855597e-06,9.308408716025147e-06,1.0529142669129473e-05,1.0852337710529777e-05,9.67837998027728e-06,9.984065550225746e-06,9.807250868583127e-06,1.2217524422057886e-05,1.6610696659060594e-05,1.2886512049130893e-05,1.6058893440794882e-05,1.195524277316686e-05,1.0965322063557817e-05,6.631083947085402e-06,1.0387800801405567e-05,1.1321002678663268e-05,8.896038164420203e-06,1.1528212513062046e-05,1.1451206347758536e-05,1.1613742212667627e-05,1.167980761020367e-05,9.170601233356882e-06,1.1958205679454897e-05,1.2108828195837976e-05,1.1882904517359344e-05,1.1897096608555856e-05,9.488959218907926e-06,8.20131930759713e-06,1.0380214961471783e-05
524,524.0,0.9832032108119649,1.0026262759345586,1.8398827552688515e-05,7.13754482394292e-06,1.132767969489544e-05,2.4973535085742277e-06,9.809405703387701e-06,1.2728864231014919e-05,0.9991901149764347,0.989808019306549,0.9911690225156512,0.9909377842332434,0.9900242137684996,0.9969096898761798,0.9896131091548589,0.9954772618676356,0.9898568616231944,0.990648836021292,0.9899842048326639,0.9901677444670356,0.9891123315623404,0.9884974583525272,0.99343468572164,0.9998592897640224,0.98739974191531,0.9927916189040144,0.9857027753660009,1.0013781608113046,0.9851379502984311,0.985390167488996,0.9937188874765378,1.0017180793562177,1.0025398158906107,0.9835686822043223,0.983526465109812,0.9989499022940733,0.9891268390217968,0.9997831954325906,8.187042814424354e-06,7.639484572413636e-06,9.819824921226106e-06,1.1077764024203969e-05,1.1414192161829342e-05,9.064214469268269e-06,1.0973265526468522e-05,9.160479618796968e-06,1.2701471790439535e-05,1.8398827552688515e-05,1.3114348020507273e-05,1.7782530352369402e-05,1.3274840809237507e-05,1.1617573544992074e-05,7.13754482394292e-06,9.81994005015621e-06,1.2099735863102077e-05,9.869093187843198e-06,1.2444021710145471e-05,1.1004049770308126e-05,1.2728864231014919e-05,1.3060521981811162e-05,1.027812924080464e-05,1.1602785794477738e-05,1.1767728861880253e-05,1.3110435780985323e-05,1.3092470142515714e-05,8.913520024370876e-06,8.866283501251478e-06,9.809405703387701e-06
525,525.0,0.9831882518089385,1.0026334490300712,2.2997733145907665e-05,8.691870126841644e-06,1.3479430594414484e-05,3.5038054001917877e-06,1.0389260936156088e-05,1.5519466069111973e-05,0.9992157152386338,0.9899015798877177,0.9911759379054377,0.9909509663247391,0.9900344629590916,0.9969426482356795,0.9897184256750113,0.9955122470901029,0.989865761606551,0.9907631876202412,0.9899911231473846,0.9902811663606144,0.98922112793884,0.9885032541914652,0.9934809863712512,0.9998916709221269,0.9874075004168644,0.9929014276341664,0.9857119337068792,1.001428120199739,0.9851498759161906,0.9854064502237778,0.9938433291684594,1.001774101600425,1.0025950610846817,0.9835794160193173,0.9835379634509716,0.9989832548930063,0.9892280706751942,0.9998155707284675,8.691870126841644e-06,9.204188240925269e-06,1.2082485749829886e-05,1.3482313927897855e-05,1.3855217178953365e-05,9.486984680832729e-06,1.3438991565610072e-05,9.540933205569681e-06,1.502150520590014e-05,2.2997733145907665e-05,1.5075769187203688e-05,2.2189225916073057e-05,1.6452651675581646e-05,1.4249629355071918e-05,8.993493208762402e-06,1.0389260936156088e-05,1.494741357521317e-05,1.2002127905659769e-05,1.5519466069111973e-05,1.1904826501276278e-05,1.6048489012063376e-05,1.648591385947144e-05,1.2735086262843811e-05,1.276157834206602e-05,1.2965424869348012e-05,1.67416576785797e-05,1.668461872152477e-05,9.414163049510113e-06,1.0644141059534965e-05,1.037575761911417e-05
526,526.0,0.9831746492260531,1.0026351507402373,2.4352841319234596e-05,8.990601320776836e-06,1.4227366091842662e-05,3.865063760251428e-06,1.060381616280672e-05,1.6758648456121035e-05,0.9992397541025957,0.9899572822081116,0.9911570992398008,0.9909381451847146,0.9900210200132322,0.9969753168075643,0.9897760105171161,0.995545563887565,0.9898566415671801,0.9908201981927083,0.9899814950227538,0.9903375836079608,0.989278794598744,0.9884848292225775,0.993503755907711,0.999920577838412,0.9873891027879897,0.9929640947732369,0.9856929001580423,1.0014641091894105,0.9851299096188388,0.9853857175810775,0.9939128920432408,1.0018138791225366,1.0026351507402373,0.9835589639559627,0.9835177443239436,0.9990134431686333,0.9892886426895833,0.9998445492677601,8.990601320776836e-06,9.486126148895456e-06,1.2962189971965747e-05,1.438995324453862e-05,1.4725471638812373e-05,9.671975586008228e-06,1.4024783425495134e-05,9.727008155424288e-06,1.567811099462499e-05,2.4352841319234596e-05,1.5619746946825068e-05,2.346527018766189e-05,1.7209582235562918e-05,1.5245404611243382e-05,9.71241684344596e-06,1.060381616280672e-05,1.6068875758695718e-05,1.2372646791868932e-05,1.6758648456121035e-05,1.2299184224312644e-05,1.7429466084039407e-05,1.7858256258708512e-05,1.3386689442342282e-05,1.3340992786729739e-05,1.3565777505281552e-05,1.8341650167663393e-05,1.8268296772544353e-05,9.660509860553548e-06,1.1011539530273636e-05,1.059315032282307e-05
527,527.0,0.9831630153155886,1.0026256822971171,2.259674469828242e-05,8.315257749507965e-06,1.3211140854975154e-05,3.6206200765295863e-06,9.74663329040239e-06,1.5624883533526003e-05,0.9992193211926921,0.9898818482251199,0.9910770520776782,0.990855664727873,0.9899391540172671,0.9969516841427613,0.9896849134320722,0.995520809763791,0.9897755700333983,0.9907004893674874,0.9899091780055116,0.9902188873887989,0.989178532598207,0.9884015482693717,0.9934440120113335,0.9999006009226288,0.9873044995805348,0.9928905525020917,0.9856083964827047,1.0014445045596962,0.9850441632192297,0.9852993823489598,0.9938436020757304,1.0017930511070576,1.0026136871911941,0.9834720677684268,0.983431159858309,0.9989924043629167,0.9892082925885237,0.9998245738263436,8.315257749507965e-06,8.752819742223685e-06,1.2078719433507824e-05,1.3405772168549178e-05,1.3696303820030414e-05,8.919231136236424e-06,1.297970482866277e-05,8.981374449518023e-06,1.453762695016488e-05,2.259674469828242e-05,1.4462416424523993e-05,2.1771491598854766e-05,1.5910964291714602e-05,1.4177621551458133e-05,8.992418355098166e-06,9.74663329040239e-06,1.4969837825893636e-05,1.1440676297619493e-05,1.5624883533526003e-05,1.1349103217789566e-05,1.627169440858754e-05,1.6673000538369253e-05,1.258721037727435e-05,1.2395055390290649e-05,1.2619248686644498e-05,1.7166828173958588e-05,1.7092443364592085e-05,8.915291891058448e-06,1.0167048936569035e-05,9.736802518345717e-06
528,528.0,0.9831539623298248,1.0026102549908307,2.081561788114774e-05,7.613708694969392e-06,1.2386291818679743e-05,3.4732207985037223e-06,8.854053576390803e-06,1.468379054166161e-05,0.9991959519827823,0.9897304695039447,0.9909122241100974,0.9906851788337324,0.9897705127840436,0.9969267150021566,0.9895032527190636,0.9954949156554354,0.989612197814146,0.9904728368955613,0.9897609379246791,0.9899948014436885,0.9889822046272022,0.9882268063359226,0.9933234961700584,0.9998766910502851,0.9871240664846125,0.992721453124959,0.9854248287014529,1.001416091561582,0.9848579716024952,0.9851108777618514,0.9936726585238904,1.0017619060627463,1.0025820713105482,0.9832867633220019,0.9832451336951225,0.9989692848769,0.9890418314609617,0.9998003724183313,7.613708694969392e-06,8.07515294181034e-06,1.1867708385512972e-05,1.3115353673605079e-05,1.3399738855741625e-05,8.137310747636584e-06,1.1957102175602222e-05,8.187257545878973e-06,1.430066043934241e-05,2.081561788114774e-05,1.4119411792579687e-05,2.0016993526973605e-05,1.468379054166161e-05,1.37479694941314e-05,8.359447210017022e-06,8.854053576390803e-06,1.4425589385200909e-05,1.0465873213209877e-05,1.5001697686674234e-05,1.027632689299812e-05,1.5467348859054464e-05,1.5785059620031323e-05,1.1536652738758323e-05,1.1268634087929332e-05,1.1488481947915994e-05,1.6182836777975e-05,1.610757257899645e-05,8.129571951689175e-06,9.358801555936855e-06,8.843029781020631e-06
529,529.0,0.983148102521042,1.0025968076260112,1.990707413435997e-05,7.633023991835905e-06,1.2213165549254296e-05,3.2905283740920245e-06,9.104796748091283e-06,1.463878001168983e-05,0.9991173811272503,0.9896675162196092,0.990825296262433,0.990593888602286,0.9896776909488444,0.9968403034382043,0.9894301563131239,0.9954101206261752,0.989520567303371,0.9903796662925053,0.9896770803891994,0.9899050010696347,0.9889029359030993,0.9881320604806805,0.9932417558624024,0.9997925387769385,0.987026593828234,0.9926482052584209,0.9853261926750486,1.0013249517604046,0.9847588588200565,0.9850089124152526,0.9935933176365115,1.0016701418720637,1.0024920475797003,0.9831906230937848,0.983148102521042,0.9988850563727941,0.9889737885699996,0.9997154897483571,7.910066210716262e-06,7.633023991835905e-06,1.201920957359829e-05,1.320659019233926e-05,1.353197273947591e-05,8.36291262604177e-06,1.1363879576118489e-05,8.366337388580713e-06,1.463878001168983e-05,1.990707413435997e-05,1.4468019321370172e-05,1.9063417438500592e-05,1.4013216078712155e-05,1.3737228809822806e-05,7.75973586600694e-06,9.121611882660428e-06,1.4299881902533126e-05,9.71090689798387e-06,1.4811707669128393e-05,1.0513681655032237e-05,1.5105038608306107e-05,1.5364303948822455e-05,1.0602560047625503e-05,1.1563675772193616e-05,1.1801346458038583e-05,1.5626599714950086e-05,1.5555503846564987e-05,8.413013161702936e-06,8.81887420482644e-06,9.104796748091283e-06
530,530.0,0.9831457419460041,1.0025932790072936,1.9712929671724623e-05,7.270556377324281e-06,1.2320924450101051e-05,3.31339664952019e-06,9.384981510715543e-06,1.5148094137927327e-05,0.9992022578615818,0.989710003366371,0.990847602394364,0.9906220142323321,0.9897053175243455,0.9969216608060907,0.9894824148483269,0.9954903668180533,0.9895513215208566,0.990451873226428,0.9897113137773118,0.9899761263517799,0.9889631497500997,0.988161186927272,0.9932978545962703,0.9998855681170974,0.987058360915296,0.9926958839356966,0.9853595032699629,1.0014225073585092,0.984792291008906,0.9850439100011319,0.9936383212259732,1.001770589155485,1.0025932790072936,0.9832244304793615,0.9831819327074507,0.9989718239041991,0.9890211882147727,0.9998075805022083,8.237770158079296e-06,7.505012958473286e-06,1.2211777649102218e-05,1.341446498625476e-05,1.383021738965544e-05,8.600501247571386e-06,1.1229414651641297e-05,8.56200406198501e-06,1.5233617026499345e-05,1.9712929671724623e-05,1.5148094137927327e-05,1.8799367024189938e-05,1.3882292215001181e-05,1.3933117022076005e-05,7.270556377324281e-06,9.405954165495564e-06,1.4487560388667643e-05,9.40013477787025e-06,1.501669723783712e-05,1.0757730774930683e-05,1.527391288671158e-05,1.5572803282719028e-05,1.01581537486534e-05,1.1825964720215837e-05,1.2071805470693018e-05,1.5689918354405734e-05,1.564569090297393e-05,8.714421635527855e-06,8.650867068109166e-06,9.384981510715543e-06
531,531.0,0.9831459618794137,1.0026048334316033,2.0753155556579153e-05,7.178699805467357e-06,1.2335293137608635e-05,3.549385077764536e-06,8.607104948255641e-06,1.517931321922966e-05,0.9991354788069321,0.9897885756659192,0.9909044217380292,0.9906795397576347,0.989766582928498,0.9968545024874659,0.9895789702647966,0.9954256373489041,0.9896203795626308,0.9905699633949293,0.9897831411421474,0.990091281659421,0.9890686220064614,0.9882195677915698,0.9933243738272872,0.9998173632990142,0.9871169505625329,0.992790317428801,0.9854172965130512,1.0013588395503876,0.9848496271227432,0.9851033814256744,0.9937413728042297,1.0017086136196902,1.00253130408518,0.9832788638657359,0.9832360529367128,0.9989026309169461,0.9891085736327322,0.9997398973880408,7.546756350170633e-06,8.378366962925128e-06,1.20270449723527e-05,1.3299165605126713e-05,1.3730691560595433e-05,7.877265588028403e-06,1.2289428634121874e-05,7.851083551615799e-06,1.5251825089492365e-05,2.0753155556579153e-05,1.517931321922966e-05,1.9784131647353127e-05,1.4990778257235089e-05,1.3767165682596324e-05,7.178699805467357e-06,8.607104948255641e-06,1.4369565322702224e-05,1.0518137161262965e-05,1.4937634361024072e-05,9.926763175085649e-06,1.521921790339486e-05,1.5606590133579525e-05,1.1529664166523846e-05,1.0939812132120224e-05,1.1156506385098016e-05,1.556294858578436e-05,1.5548271395196607e-05,7.99082361172942e-06,9.65218421234103e-06,8.588698151270822e-06
532,532.0,0.9831475374004575,1.002625537165037,2.1668378856623692e-05,6.922130330783626e-06,1.2016974037912017e-05,3.6170282340948037e-06,9.351819470143526e-06,1.3992751477812278e-05,0.9991239986314814,0.9898518000535448,0.9909812696361509,0.9907588488342224,0.9898508372447538,0.9968438823571548,0.989654182478801,0.9954150223743045,0.9897149556033318,0.9906687902972142,0.9898850603168601,0.9901890358907639,0.9891492973696319,0.9882994466958646,0.9933693388028019,0.9998009383647875,0.9871964341575865,0.9928677550684061,0.9854960365764365,1.0013444733198538,0.9849304423453609,0.9851832825078763,0.9938246747371843,1.001695902031725,1.0025189581179261,0.9833598233661429,0.9833159370904136,0.9988900235265384,0.9891746415886185,0.99972429147257,6.922130330783626e-06,9.503345600520755e-06,1.10206298383418e-05,1.2234386864446031e-05,1.261063113244288e-05,7.327103591632105e-06,1.3516702602511079e-05,7.322587331642656e-06,1.4012024070549555e-05,2.1668378856623692e-05,1.3931306268509827e-05,2.0704909229141877e-05,1.6156075101725378e-05,1.2608432307180675e-05,7.011733063685053e-06,7.955507955045734e-06,1.3177321344573158e-05,1.2034411254924936e-05,1.3711607376468938e-05,9.351819470143526e-06,1.3992751477812278e-05,1.4392710868143593e-05,1.3514490238030453e-05,1.0371506530203918e-05,1.0558055095624953e-05,1.4291312541874233e-05,1.4286535896878446e-05,7.408113445511517e-06,1.0973917801193598e-05,7.938783651194118e-06
533,533.0,0.9831492435883222,1.0026466819659832,2.1174511472132985e-05,6.345303885443751e-06,1.1501234631353972e-05,3.623416227097734e-06,8.676103499438857e-06,1.3388445384254037e-05,0.9992323389448845,0.989819688777989,0.9910064443930534,0.9907785856171247,0.9898737631242855,0.996942844118703,0.9896187944117262,0.9955125829790435,0.9897323265765,0.9906383944767869,0.9898965473959169,0.9901579339936161,0.9891118633877953,0.98832355563115,0.9933981772955338,0.9998990994635948,0.987219976896681,0.9928265287243494,0.9855210018108302,1.0014397736903276,0.9849584108578826,0.9852145241004268,0.9937773836109233,1.001786960318268,1.0026080695955315,0.9833890070216423,0.983344480816545,0.9989896711778284,0.9891424358813867,0.999823266230453,6.345303885443751e-06,9.521273017901094e-06,1.0540919871915053e-05,1.1630329060220172e-05,1.1967143347843162e-05,6.781567507165134e-06,1.3388445384254037e-05,6.788238582485555e-06,1.3205225725872914e-05,2.1174511472132985e-05,1.3025154007848646e-05,2.026977814815578e-05,1.5903861929160474e-05,1.2017035755802753e-05,6.681019838789463e-06,7.3194088215032726e-06,1.2544656406458413e-05,1.1988498735079156e-05,1.3025417494525096e-05,8.676103499438857e-06,1.3297286873030788e-05,1.3662225854438293e-05,1.3504744997389244e-05,9.651691374130677e-06,9.820248113526033e-06,1.3589906096503483e-05,1.3577712663359187e-05,6.833824297447193e-06,1.1000973500519288e-05,7.30453267827935e-06
534,534.0,0.9831498555221947,1.00265955959283,2.5287527209396562e-05,5.811961050328382e-06,1.3165825045554767e-05,5.089912794299105e-06,7.923453597254142e-06,1.6211080940130423e-05,0.999299849427065,0.9898244552685326,0.9910148930341653,0.9907834181490826,0.9898769244881876,0.9969966800883913,0.9896223715143112,0.9955642630232182,0.9897319028793891,0.9906512257674097,0.9898937601947722,0.9901688483522646,0.9891165555676108,0.9883268735852809,0.9934190906442999,0.9999547020959175,0.9872197604775675,0.9928230599713109,0.9855205724462347,1.0014894610218774,0.9849608105221428,0.9852196959052095,0.9937758899920242,1.0018301404881627,1.0026496106665566,0.9833910436544315,0.9833470824166709,0.9990494571737251,0.9891448196322916,0.9998794071090833,5.811961050328382e-06,1.1109837659065246e-05,1.3228923220016274e-05,1.4388276744268002e-05,1.4626118873266408e-05,6.211602317932662e-06,1.579794945282288e-05,6.2244067259230285e-06,1.5512986578681807e-05,2.5287527209396562e-05,1.4695935404556375e-05,2.430019203460116e-05,1.8780115433634073e-05,1.4968474831639829e-05,7.770813080843294e-06,6.6864129050316745e-06,1.5668960506892955e-05,1.3760543308521562e-05,1.6211080940130423e-05,7.923453597254142e-06,1.6584016800410637e-05,1.7005293457553207e-05,1.5059546983112756e-05,8.81868001631884e-06,8.975202032130274e-06,1.685637075347812e-05,1.6857961080374736e-05,6.245263139613537e-06,1.2932624220779942e-05,6.674221008064346e-06
535,535.0,0.9831481482812617,1.002655461803966,3.110569858775335e-05,5.968608773832057e-06,1.60071261872805e-05,6.916875959204924e-06,8.951933425016622e-06,2.0901624601932694e-05,0.9993300332093108,0.9898894159189169,0.9910175999981718,0.9907881613636726,0.9898814591265996,0.9970280863855107,0.9896886818733138,0.9955962151896331,0.9897356842839811,0.9907162614409548,0.9898952472085166,0.9902327258246624,0.9891799050323561,0.9883332782769623,0.9934572563752324,0.9999861559571813,0.9872225091197648,0.992891139535248,0.9855218455851932,1.0015068022275047,0.9849611122237565,0.9852210261875429,0.9938491065705887,1.001839150864298,1.002655461803966,0.9833854572259212,0.9833430457890723,0.9990792789358383,0.9892118632588609,0.999910378569038,5.968608773832057e-06,1.3568810198554772e-05,1.702296055211833e-05,1.8414288555727937e-05,1.8589424798571337e-05,6.465124942519349e-06,1.936149422095546e-05,6.462429429842954e-06,1.9107106616663938e-05,3.110569858775335e-05,1.7475108831309312e-05,2.991363169354633e-05,2.2975365877270707e-05,1.9263940927386077e-05,9.948925990931304e-06,6.8404793662675005e-06,2.0239117469425267e-05,1.675921275407084e-05,2.0901624601932694e-05,8.104113146540937e-06,2.1391208714568332e-05,2.1966651250000867e-05,1.8042277352660896e-05,8.951933425016622e-06,9.071302221926492e-06,2.1534357331858192e-05,2.1586571833704808e-05,6.436833179400127e-06,1.5901390244605242e-05,6.84379272945301e-06
536,536.0,0.9831428969447098,1.0026293519317313,3.0850876790241733e-05,6.311579952556309e-06,1.624839730559674e-05,6.8067557921086704e-06,9.359029117906331e-06,2.1383481401412953e-05,0.9993063358704932,0.9899093835408487,0.9910021358482562,0.9907763405085154,0.9898687697529572,0.9970015255627437,0.9897043892651158,0.9955689945375007,0.9897228651143112,0.9907251074690534,0.9898852113337802,0.9902465643423205,0.9891915780184474,0.988320570319042,0.9934510392943879,0.9999565477927413,0.9872109314858039,0.9929153941475363,0.9855130643414046,1.0014730057219026,0.9849526384407596,0.985212938353573,0.9938700694266266,1.0017990229619864,1.0026141018514032,0.9833771965203617,0.9833347639907211,0.9990527483421201,0.9892357957061407,0.9998809351413898,6.311579952556309e-06,1.3461777946215795e-05,1.7397562988290616e-05,1.880123198757225e-05,1.8986821867139243e-05,6.83357581477108e-06,1.9179169020324918e-05,6.80543408498594e-06,1.9353376049365237e-05,3.0850876790241733e-05,1.7509413433916792e-05,2.963562784486217e-05,2.275040076587595e-05,1.9715147305419466e-05,1.0381047799611482e-05,7.246516504942856e-06,2.0724965290828457e-05,1.6679465128723244e-05,2.1383481401412953e-05,8.540418212330929e-06,2.1870678322416475e-05,2.249662479690688e-05,1.7974074437718784e-05,9.359029117906331e-06,9.455632794628691e-06,2.1905805446819353e-05,2.1984946222980952e-05,6.817339976096176e-06,1.5789953363068463e-05,7.249944499972716e-06
537,537.0,0.9831328765917261,1.0025908796042704,2.9193473023202598e-05,6.169866753480543e-06,1.5199244191327277e-05,6.258515350445798e-06,8.97461454819383e-06,1.96045970413582e-05,0.9992711506101252,0.9898191939895226,0.9909070319617985,0.9906765782063561,0.9897698178884348,0.9969584751254723,0.9895991586366102,0.9955250645218406,0.989619487432872,0.990596567359852,0.989785551740554,0.9901206216187832,0.9890775697787481,0.9882212016844506,0.9933726203988861,0.999914718129683,0.9871141346733461,0.992825084699443,0.9854184565160925,1.001439458077309,0.984862514460264,0.9851273869961753,0.9937866014227524,1.0017682867984787,1.0025836840701476,0.9832886930845388,0.9832459064153078,0.9990147231991842,0.9891373664668804,0.9998396590633154,6.169866753480543e-06,1.271678206319851e-05,1.5997948548691507e-05,1.7267379076320344e-05,1.746872356795358e-05,6.606958339883778e-06,1.8175264933400086e-05,6.5572483753985895e-06,1.7873552487823686e-05,2.9193473023202598e-05,1.6242144408346715e-05,2.8037996699246393e-05,2.1590893484125057e-05,1.8102480487614408e-05,9.49045827245982e-06,7.073417944812787e-06,1.901651638943984e-05,1.5863179192474976e-05,1.96045970413582e-05,8.224788986521737e-06,2.0041965446614157e-05,2.062622020917358e-05,1.715258781304648e-05,8.97461454819383e-06,9.073732900883355e-06,2.004841631961055e-05,2.0117913127136123e-05,6.648471728319258e-06,1.4956780852089908e-05,7.06295271899795e-06
538,538.0,0.9831168623014972,1.0025533660236792,2.9330108830921087e-05,5.843312317185866e-06,1.4815211307724791e-05,6.314329027325545e-06,8.311681651345787e-06,1.8720857552085987e-05,0.9991669686282861,0.9897791527086528,0.9907929781838103,0.9905573478107005,0.9896496971318488,0.9968484515770366,0.9895421814047979,0.995414612787269,0.9894922085433684,0.9905102074522731,0.989657058313962,0.99003497760953,0.9890107010988813,0.9881004433422023,0.9932835625694564,0.9998088562853041,0.9869875039228239,0.9927771469415495,0.9852895349272134,1.0013266563081489,0.9847353238773764,0.9850020719048351,0.9937470821109046,1.0016579559200418,1.0024731190719187,0.9831599163798681,0.9831168623014971,0.9989078384929767,0.9890906450844065,0.9997335177476425,5.843312317185866e-06,1.2723932644699009e-05,1.5392262655964416e-05,1.6606542940091865e-05,1.6920955590620106e-05,6.259317957065658e-06,1.8252097998568574e-05,6.192520800032004e-06,1.76228559813032e-05,2.9330108830921087e-05,1.6392654442000404e-05,2.8180769386379274e-05,2.16908525777967e-05,1.7379775668698005e-05,8.927814096591571e-06,6.679100764166793e-06,1.8208174569931575e-05,1.6134389614018963e-05,1.8720857552085987e-05,7.662104139702636e-06,1.9142366358332178e-05,1.9687583985782725e-05,1.7577570446449244e-05,8.311681651345787e-06,8.396255542400483e-06,1.9117367551193745e-05,1.9157083729867305e-05,6.305440745016405e-06,1.497652273882346e-05,6.66406595470857e-06
539,539.0,0.9830959286592448,1.0025301323920537,2.820875997312635e-05,6.183406812530501e-06,1.4395715560854656e-05,5.9637360012202495e-06,8.151997762066818e-06,1.798183855436291e-05,0.999226744215832,0.9897944126656422,0.9907963416429375,0.9905635927157304,0.9896580173710677,0.9969081947031851,0.9895602698511722,0.9954743464455486,0.9895038134964018,0.9905378944364979,0.9896750316790968,0.990060911962592,0.9890296499310184,0.9881071543670957,0.9933126558197475,0.9998724227712003,0.9869948672451224,0.9927912629290958,0.9852957699019362,1.001386187780434,0.9847425835700196,0.9850091375655737,0.9937643167648533,1.0017154136515873,1.0025301323920537,0.9831698045741638,0.983126706362698,0.9989686438450822,0.9891049810740108,0.9997966776930199,6.183406812530501e-06,1.2194523265324014e-05,1.4919522375713126e-05,1.6027709063795544e-05,1.6462320995270203e-05,6.409802557455177e-06,1.7501613441006095e-05,6.328526183512278e-06,1.733305378826652e-05,2.820875997312635e-05,1.6379890309386815e-05,2.711835316111299e-05,2.078201839214644e-05,1.6782176761162405e-05,8.526057504243757e-06,6.777884032612701e-06,1.7522270856253536e-05,1.5610294503133666e-05,1.798183855436291e-05,7.624355071751326e-06,1.8429915924344347e-05,1.895430945162645e-05,1.7077543095692986e-05,8.151997762066818e-06,8.201774647357843e-06,1.840659002516523e-05,1.841195651510053e-05,6.4614846393706936e-06,1.4325485057036752e-05,6.776032105711597e-06
540,540.0,0.9830803482743317,1.0025308641887498,2.5572339251338808e-05,6.949387017353184e-06,1.3538569101739922e-05,4.996726730647679e-06,8.040369962987091e-06,1.6571140737845224e-05,0.9990344614366192,0.9898427756869403,0.9907517709201347,0.9905135606568305,0.9896098373596501,0.9967047629606626,0.9896142794660803,0.9952696410283685,0.9894539272687756,0.9906033434133424,0.9896228197418515,0.9901240754859788,0.9890882457835956,0.9880591986293078,0.9932461824182456,0.9996686859749461,0.9869457487466892,0.9928463915385486,0.985246850406264,1.001182102743019,0.9846936572791017,0.9849586049358887,0.9938226334228398,1.001508184757622,1.00232312222328,0.9831240939972484,0.9830803482743317,0.998768461802482,0.9891527056965378,0.9995938411956417,7.282963977098133e-06,1.10349258591469e-05,1.3827070553805762e-05,1.4768419862724125e-05,1.5209906225261685e-05,7.075868676857404e-06,1.5836037128817675e-05,6.949387017353184e-06,1.5973813508526925e-05,2.5572339251338808e-05,1.5076121017693777e-05,2.4575344779003136e-05,1.880526815854603e-05,1.5493450985900123e-05,8.017192454820297e-06,7.3869946705541104e-06,1.6144219587582665e-05,1.4127733154006875e-05,1.6571140737845224e-05,8.040369962987091e-06,1.7026588805979996e-05,1.7550757272468372e-05,1.5458202412603067e-05,8.372771292112325e-06,8.367014624187936e-06,1.701560094000713e-05,1.7010507610606697e-05,7.210714658616238e-06,1.2961601797879645e-05,7.414746067866415e-06
541,541.0,0.9830800273403473,1.0025507040021604,2.359298159473171e-05,7.141015281974581e-06,1.2633220773533716e-05,4.3108006863098316e-06,7.95322041187368e-06,1.5026582661988998e-05,0.999005782002178,0.9898669401507728,0.9907980423727214,0.9905613104698613,0.9896613217404545,0.9966725374255937,0.9896442071111697,0.9952372358523164,0.9895102428950887,0.9906510472862479,0.9896807362413258,0.9901720136056129,0.9891230081646774,0.9881049243557246,0.9932524474301513,0.9996273041133347,0.986997103533206,0.9928676251566597,0.9852992357136885,1.001138604657941,0.9847469978790394,0.9850103758494254,0.9938415527465851,1.0014572457950057,1.002270278618441,0.983178178724924,0.9831342171547381,0.9987344764461722,0.9891788206314933,0.9995529217274117,7.789020641654086e-06,1.0357546454397012e-05,1.2584244149967823e-05,1.3415464812103801e-05,1.381479029650105e-05,7.2939611231716145e-06,1.4715585794494545e-05,7.141015281974581e-06,1.4488660099394281e-05,2.359298159473171e-05,1.3662529672857369e-05,2.266094381590444e-05,1.737517417879116e-05,1.4075210237918432e-05,7.58247643887205e-06,7.5930643362672825e-06,1.4641787169516697e-05,1.3157535507362147e-05,1.5026582661988998e-05,7.95322041187368e-06,1.545316912763559e-05,1.5946847009586732e-05,1.4424097495127243e-05,8.087585487363438e-06,8.03588194079858e-06,1.543824754557642e-05,1.5435216386674204e-05,7.507582281313213e-06,1.211680257761673e-05,7.629398674576597e-06
542,542.0,0.9830942083636472,1.0025811586979378,2.1863740851546398e-05,6.760696391607371e-06,1.1663907188868025e-05,3.915005738726365e-06,7.391280915359355e-06,1.3824367885229712e-05,0.999088848856157,0.9899294125545577,0.9909210605673403,0.9906896293912039,0.9897969006904124,0.9967642596075434,0.9897191595896845,0.9953283483151151,0.9896556655805767,0.9907482089976849,0.9898308493460258,0.9902677338573529,0.9892052004730753,0.988241227534,0.993355000161316,0.9997273296043702,0.9871411287920469,0.9929476596493396,0.9854472216513469,1.00125632559167,0.9848998072063817,0.9851695273908951,0.9939306825746917,1.0015826165948927,1.0023951139863445,0.983332819689753,0.9832884831991168,0.9988223563733271,0.9892473221065688,0.9996528003538546,7.391280915359355e-06,9.893129127662237e-06,1.1408724659217124e-05,1.2155321581091691e-05,1.2517539754074434e-05,6.901171224338847e-06,1.3824367885229712e-05,6.760696391607371e-06,1.3124687761108168e-05,2.1863740851546398e-05,1.2370118386767276e-05,2.1022845117157987e-05,1.6173243751978216e-05,1.2756336903912735e-05,7.084771879561636e-06,7.179614100431332e-06,1.3260274316864815e-05,1.2459698736839775e-05,1.3603525574985912e-05,7.38709152826958e-06,1.3989523312880672e-05,1.443865668359071e-05,1.3657660164354045e-05,7.4796316355955895e-06,7.4257248277159845e-06,1.3973167309334596e-05,1.397052565862467e-05,7.098319298625863e-06,1.153533383689038e-05,7.21049249042351e-06
543,543.0,0.9831194679287792,1.0026137351417348,2.1043743552546843e-05,6.304254554299969e-06,1.117937235407324e-05,3.84527200006735e-06,6.894331207673197e-06,1.3348781791509842e-05,0.999146998718977,0.9899145380524007,0.9909289951449641,0.9906977296188687,0.9898119997976109,0.996826771484583,0.9897026486342053,0.9953908976084566,0.9896793337484305,0.9907351435673734,0.9898593548992495,0.9902536894710788,0.9891929033215124,0.9882528369423316,0.9933696293744102,0.9997850143486593,0.9871558145248818,0.9929244589919213,0.9854655577543087,1.0013178846619164,0.9849213100743703,0.9851929735953806,0.9938986107977391,1.001641276995149,1.0024525834350957,0.9833589393165518,0.9833147675397792,0.9988811764666391,0.9892243469241907,0.9997107655187583,6.797614058273644e-06,9.591871375229325e-06,1.1162388358169754e-05,1.1889776133236655e-05,1.2210147294014464e-05,6.421627837536634e-06,1.3355630240630232e-05,6.304254554299969e-06,1.2843647084513157e-05,2.1043743552546843e-05,1.2083038925278075e-05,2.0229244805811076e-05,1.5623314966949866e-05,1.2429087770592317e-05,6.894331207673197e-06,6.675749950708337e-06,1.2844694728062678e-05,1.1929461211532431e-05,1.3103060867990769e-05,6.850509308743577e-06,1.337788620850626e-05,1.3707993926832752e-05,1.2924846017887497e-05,6.9786584676947356e-06,6.946613971711516e-06,1.3349027365498155e-05,1.3348781791509842e-05,6.56302407606679e-06,1.1202088169808047e-05,6.699056394888647e-06
544,544.0,0.9831523826202896,1.0026399401992039,2.1547429629380387e-05,7.2290438085753855e-06,1.2142417449317125e-05,3.941303021943335e-06,7.734165048153649e-06,1.4845569508522196e-05,0.9992566568458214,0.989890727420135,0.9909042717481835,0.9906744286326051,0.9897856265394269,0.9969400225940169,0.9896644951000172,0.995505684290218,0.9896522278328488,0.9906644587364805,0.9898332471852317,0.9901835005792246,0.9891447744286531,0.9882276591562714,0.9933916094614744,0.999900470919636,0.9871285034752347,0.992900534332653,0.985438051519056,1.0014305076231695,0.9848930811893601,0.985162171003797,0.9938706144348582,1.0017518375689414,1.002563129673749,0.9833344220534795,0.9832909121181946,0.9989938492163759,0.9891980295902808,0.999825901885699,7.402722666477408e-06,9.531897075542926e-06,1.2758505894731971e-05,1.3635174973223963e-05,1.3935215749160902e-05,7.309310554865318e-06,1.3460491184617917e-05,7.2290438085753855e-06,1.4825325781569024e-05,2.1547429629380387e-05,1.4055952592474093e-05,2.0687753990320148e-05,1.589788716171045e-05,1.4155605714887789e-05,7.813165741615683e-06,7.44896349751904e-06,1.4625655997624131e-05,1.1717322172114632e-05,1.4845569508522196e-05,7.680229390600855e-06,1.4931837873994507e-05,1.5062031822889966e-05,1.2420279836850874e-05,7.750929546081806e-06,7.734165048153649e-06,1.4922961899668318e-05,1.4934370523645619e-05,7.300054615272289e-06,1.1185373081521562e-05,7.467296145901046e-06
545,545.0,0.9831895290227259,1.0026512807359977,2.0847577821347707e-05,7.866165396742935e-06,1.2512429315400409e-05,3.858911315903025e-06,8.321458555809259e-06,1.5794258314079482e-05,0.9993353375191215,0.9898043066147223,0.9908595486970025,0.9906281626146177,0.9897382319802054,0.9970174932197295,0.9895601940188505,0.9955835142137853,0.9896079814174356,0.9905296144299005,0.989798777930184,0.9900506495560498,0.9890299524523278,0.9881787395028733,0.9933707922080117,0.9999778683109091,0.987078492810579,0.9928098268544069,0.9853844852899359,1.0015022086782306,0.9848371114026299,0.9851036590105882,0.993777705085695,1.001819974765974,1.0026305410373613,0.9832784978323293,0.9832353588943227,0.9990721363662876,0.9891035402458233,0.9999031163564895,7.877953267116954e-06,8.990150032867371e-06,1.3550100596055084e-05,1.449783027226235e-05,1.477447724725176e-05,7.966170097285601e-06,1.2841813885375937e-05,7.909832607842521e-06,1.5811118189987353e-05,2.0847577821347707e-05,1.5066289281602055e-05,2.0028894813169116e-05,1.526865901264791e-05,1.500617575886225e-05,8.176395277110222e-06,8.022456004269828e-06,1.5574516032772723e-05,1.1059897171812121e-05,1.5821256411229786e-05,8.321458555809259e-06,1.5794258314079482e-05,1.5811331648323257e-05,1.1567596256943265e-05,8.332997415302002e-06,8.324865146074482e-06,1.5802926652823964e-05,1.582320999840191e-05,7.866165396742935e-06,1.0597452735492303e-05,8.0390535611508e-06
546,546.0,0.9832274837206356,1.0026392636177688,1.9191263740833484e-05,7.812678001044216e-06,1.2591882820563316e-05,2.6807006254991155e-06,1.0534475480504825e-05,1.4761262154510395e-05,0.9993442326500567,0.989786751209358,0.9908513867655357,0.9906225995258765,0.9897318278318225,0.99702792573527,0.9895406692639492,0.9955952185421275,0.9896049154913311,0.9905029590885459,0.9898014478124594,0.9900239092604526,0.9890083761747034,0.988171492520946,0.9933679348170038,0.9999887247570587,0.9870690885113348,0.9927943686228095,0.9853745338325496,1.0015096592673571,0.9848269444046478,0.985091702056304,0.9937608633211363,1.0018284311498866,1.0026392636177688,0.9832704019461574,0.9832274837206357,0.9990819095637048,0.9890865564633912,0.9999138060487592,1.0070895840362329e-05,8.318111609772022e-06,1.2738628714805848e-05,1.3645091682071048e-05,1.3855148980071493e-05,1.0534475480504825e-05,1.1843407406802167e-05,1.0528490793027033e-05,1.4807275769456516e-05,1.9191263740833484e-05,1.4092344738312461e-05,1.842664623432734e-05,1.4076839786080847e-05,1.4082671746367829e-05,7.812678001044216e-06,1.0555728492982135e-05,1.4621129768010578e-05,1.0241932386972496e-05,1.4860248307279349e-05,1.0882264674167787e-05,1.481157278193715e-05,1.4833566770636618e-05,1.0743324001755252e-05,1.1010214168901356e-05,1.1000435998966558e-05,1.4761262154510395e-05,1.478788619029659e-05,1.0315807563730389e-05,9.763112165045485e-06,1.0544028667868055e-05
547,547.0,0.9832631655232009,1.0025987652172514,1.8066497746772567e-05,7.5010043456914235e-06,1.29588708538606e-05,2.2675975310106008e-06,1.270984402736066e-05,1.3848354696709946e-05,0.9993287214904965,0.98980033229701,0.9909038852058242,0.9906808489675816,0.9897892865351804,0.9970059836801626,0.9895632790240828,0.9955715396311476,0.989667278178185,0.9905510709656451,0.9898703793556657,0.9900706531183748,0.9890391795908666,0.9882270030834511,0.9933843381030995,0.9999696087643166,0.9871283966789532,0.9928079479824983,0.9854343943862067,1.0014864768165055,0.9848883393712184,0.9851524372292857,0.9937720814728852,1.0018012492471007,1.0026113761108595,0.9833347032466051,0.9832913392812084,0.9990646705166009,0.98910226243554,0.9998942140394292,1.270984402736066e-05,7.838915546043896e-06,1.1886773979105493e-05,1.2760723312860429e-05,1.2946061248874034e-05,1.3644222047651459e-05,1.1114040801163276e-05,1.3695212737977074e-05,1.3848354696709946e-05,1.8066497746772567e-05,1.3212784925661526e-05,1.7340750937321267e-05,1.3214747821504126e-05,1.312845043390987e-05,7.5010043456914235e-06,1.3765840032582656e-05,1.3655600457604671e-05,9.618439349080414e-06,1.38802086506202e-05,1.4189887496759764e-05,1.383486860162666e-05,1.3858302183880785e-05,1.0118497801250891e-05,1.4593389113968769e-05,1.4621944310672895e-05,1.3759323904158098e-05,1.3787992013778531e-05,1.3315738485522925e-05,9.140336371548991e-06,1.3717372234154805e-05
548,548.0,0.9832948621381433,1.0025381399355098,1.7951887722988114e-05,7.606051248302581e-06,1.327712591801361e-05,2.4213051147207964e-06,1.2428840686969361e-05,1.4866199931381326e-05,0.9992681848899888,0.9897923784447984,0.9909404287635947,0.9907169881394913,0.9898280523161442,0.9969427380123751,0.9895690747413078,0.9955099496965606,0.9897142247480583,0.9905871728901495,0.9899246903601671,0.9901051903451159,0.9890529351247986,0.9882624545956655,0.9933705647749554,0.9999018815092633,0.9871615317257034,0.9927906775816218,0.9854673800921547,1.001407851560052,0.984920552972332,0.9851825706503391,0.9937500052686133,1.0017123283936513,1.0025198874768972,0.9833649256498832,0.9833223430670438,0.999000212995151,0.9890927620501176,0.9998267670378053,1.2428840686969361e-05,7.709409407239383e-06,1.2284003836150486e-05,1.319227239475947e-05,1.3592009534758113e-05,1.3453480999670115e-05,1.0933685802481856e-05,1.3502036377800353e-05,1.4721443996778086e-05,1.7951887722988114e-05,1.4296413797321242e-05,1.725448988676494e-05,1.303311525917146e-05,1.3698962840686402e-05,7.606051248302581e-06,1.3770469443329503e-05,1.4437962574191687e-05,9.557739785955097e-06,1.4758748881289546e-05,1.441314349732891e-05,1.4866199931381326e-05,1.5036780194203762e-05,1.0153884917143781e-05,1.5012247061299883e-05,1.5059464486207519e-05,1.4879637813201728e-05,1.488828811457986e-05,1.3124251802104981e-05,8.982102403420489e-06,1.3714752842928105e-05
549,549.0,0.9833212034978202,1.0024691116806899,1.751850282966781e-05,7.468826146129006e-06,1.3546161708918932e-05,2.7066580695684973e-06,1.263537435301053e-05,1.5897293508719076e-05,0.9992679517066833,0.9898072725769345,0.9909861422954066,0.9907669775418274,0.9898763601544717,0.9969471434522449,0.9895913494992943,0.995516100775698,0.9897637984930575,0.9906192838487516,0.9899707645362161,0.9901379403604547,0.9890786809514992,0.9883085029976684,0.9933905570390321,0.9999005588619778,0.987206073803979,0.9928005512461829,0.9855112087812335,1.0014003303475791,0.9849640564888947,0.9852246123729973,0.993755717774801,1.0016995320135296,1.0025067725106327,0.9834113335953061,0.9833685397812635,0.9990015121855249,0.989112899240147,0.999825651600057,1.196852068697398e-05,7.468826146129006e-06,1.2812403165176352e-05,1.3769886173838756e-05,1.4440424113229242e-05,1.3039248491350918e-05,1.0601770383249034e-05,1.3071740002651811e-05,1.5897293508719076e-05,1.751850282966781e-05,1.5741685163772405e-05,1.6847380697838884e-05,1.2671244142406324e-05,1.446594385136956e-05,7.863471589227403e-06,1.334132284705679e-05,1.5439153587539634e-05,9.382566673672524e-06,1.5901097144951984e-05,1.4263442695046708e-05,1.62015651251441e-05,1.656634944146502e-05,1.0064182954410257e-05,1.4853532799152193e-05,1.4856226966469934e-05,1.6356708220238108e-05,1.634967777365405e-05,1.263537435301053e-05,8.699226388827234e-06,1.3296083351328353e-05
550,550.0,0.9833408195345883,1.0024034043609371,1.6233767446620466e-05,6.8016695185315845e-06,1.3149245219966053e-05,2.714518838392961e-06,1.1824598667565607e-05,1.528087160556352e-05,0.9991423670522885,0.9898442505589001,0.9909967568459134,0.990781892462743,0.9898879750390318,0.9968193396613886,0.989639095284099,0.9953901137735582,0.9897763060796503,0.9906879345355669,0.989988638732116,0.9902073392650331,0.9891310656490827,0.9883193405930939,0.9933659253834342,0.9997761969001768,0.9872140117867081,0.9928328936568578,0.9855168583189017,1.0012656440731624,0.9849673688834848,0.9852260911406097,0.993778131909896,1.0015603999058227,1.0023673279578127,0.9834130327579792,0.9833707535044924,0.998876385981378,0.9891545101763668,0.9997004562933326,1.2856008762971594e-05,6.8016695185315845e-06,1.1824598667565607e-05,1.2705690568033632e-05,1.3410856746314374e-05,1.404400873366032e-05,9.70344923869595e-06,1.4104991557299512e-05,1.4872829075597892e-05,1.6233767446620466e-05,1.4820201328251866e-05,1.5619944945743974e-05,1.1644934619655225e-05,1.3393239686481936e-05,7.420926672236913e-06,1.4304656027524043e-05,1.4340061221747712e-05,8.532630666321874e-06,1.4815737296865696e-05,1.528087160556352e-05,1.5148164192935464e-05,1.5529581836648197e-05,9.169433480532517e-06,1.5735671768737006e-05,1.5702191482990298e-05,1.5361134403535296e-05,1.5354964229627884e-05,1.35577908306323e-05,7.92464817536376e-06,1.4262701812295126e-05
551,551.0,0.9833523401808053,1.0023527418843976,1.7055166094398708e-05,6.839817558900993e-06,1.322938783846345e-05,2.985977101341303e-06,1.169359479744027e-05,1.579816215689816e-05,0.9990829193950607,0.9898285723231376,0.9909850170228695,0.9907677139611052,0.9898734698733993,0.9967561399796999,0.9896289865616197,0.9953281635792165,0.989761718153692,0.9906858667045506,0.9899738668586276,0.9902041419100213,0.9891258184629758,0.9883062083365872,0.9933357099571767,0.9997135752916796,0.9871996560623303,0.9928140413693394,0.9855010016729313,1.0012005066784988,0.9849488687553943,0.985203646469218,0.9937466358622534,1.001494122911491,1.0023017300314259,0.9833944206628844,0.9833523401808053,0.998814257063589,0.9891388572181579,0.9996383647988207,1.4467122395621023e-05,6.924465123510031e-06,1.0891734291847503e-05,1.169359479744027e-05,1.2340027833775261e-05,1.5690267297955804e-05,1.0004238117116453e-05,1.579816215689816e-05,1.3626802238243312e-05,1.7055166094398708e-05,1.3506755241973524e-05,1.644796330732307e-05,1.2077880532007442e-05,1.2337360057022228e-05,6.839817558900993e-06,1.5961605932898324e-05,1.320369717002155e-05,8.56862095013201e-06,1.3660507215395322e-05,1.6737114277461357e-05,1.3980619641004939e-05,1.4355906289850154e-05,9.240976542265959e-06,1.700197730007527e-05,1.6941388811233795e-05,1.4155274924915045e-05,1.4144548761654218e-05,1.519860702155071e-05,8.116363774803603e-06,1.591306949660745e-05
552,552.0,0.9833551907007744,1.0023288481592176,1.799693809692566e-05,6.196873459028724e-06,1.2931575945593164e-05,3.0629945257090497e-06,1.081487478520993e-05,1.586226880344924e-05,0.9991022182773405,0.9897917437508091,0.990991014188532,0.9907786112016959,0.9898858548367977,0.9967829424462327,0.9895886960871899,0.9953547496056443,0.9897748268740882,0.9906401476491556,0.9899884562624301,0.99015976569103,0.9890855256597256,0.9883218586237082,0.9933399417666368,0.9997454087967949,0.9872167186421628,0.9927747891072441,0.9855186142584911,1.0012288675634988,0.9849662711941835,0.9852183356400649,0.9937030125627793,1.0015211310783299,1.0023288481592176,0.9834138352246156,0.9833708362646738,0.9988397309102786,0.9891003709770791,0.9996699897640157,1.4596331127843099e-05,7.20062402823647e-06,1.0091374173300378e-05,1.081487478520993e-05,1.141285078118558e-05,1.5732949839568145e-05,1.0465837201454003e-05,1.586226880344924e-05,1.2526642490446354e-05,1.799693809692566e-05,1.2324578534527572e-05,1.7387924957496705e-05,1.2677614723179517e-05,1.1429028272782485e-05,6.196873459028724e-06,1.5990021886093413e-05,1.2233362938976703e-05,8.758208230909744e-06,1.2681536293078676e-05,1.6531890461831327e-05,1.2995471242986743e-05,1.3378812941300505e-05,9.461180850971808e-06,1.6680861876501384e-05,1.660823287347436e-05,1.3122874514273147e-05,1.3105841285100293e-05,1.528395327232383e-05,8.45981968224414e-06,1.593849874309494e-05
553,553.0,0.9833519776865841,1.0023401454373693,1.6844928794146407e-05,5.627240850035029e-06,1.19669970693292e-05,2.8181051061449695e-06,1.0044987946599352e-05,1.459622805421563e-05,0.9990858101834159,0.9897405727500104,0.9910006521964396,0.9907903624600042,0.9898992118453539,0.9967701902491466,0.9895311889655074,0.9953412383864918,0.989790427997597,0.9905771686117792,0.990012305398211,0.9900959180882501,0.989025149557864,0.9883337285799928,0.9933197862021367,0.9997315766447921,0.9872304570547091,0.992720952223876,0.9855327775063458,1.001220068138032,0.9849788946239737,0.9852294618364443,0.9936465122315139,1.0015169376055348,1.0023249312671947,0.9834247165058416,0.983382006310928,0.9988250636772465,0.98904937038904,0.9996562051693297,1.341892545782069e-05,6.71559319346931e-06,9.346520326214293e-06,1.0044987946599352e-05,1.0580338364429944e-05,1.4464289566477786e-05,9.755024621135785e-06,1.459622805421563e-05,1.1629987495392466e-05,1.6844928794146407e-05,1.1526418005532012e-05,1.6282015604127254e-05,1.1828930073189542e-05,1.0580591905388253e-05,5.627240850035029e-06,1.4699981446454827e-05,1.1343680920844516e-05,8.120176074275043e-06,1.175670824779836e-05,1.5150321068643622e-05,1.2055819002547454e-05,1.2403359456283811e-05,8.781825718417546e-06,1.5288162402238213e-05,1.5223622320589356e-05,1.219291302083921e-05,1.2172775232584554e-05,1.4050665583582585e-05,7.876562893305354e-06,1.4651318433297808e-05
554,554.0,0.9833461030622704,1.0023818493461332,1.5441077243469498e-05,5.115939337784205e-06,1.1181210521673069e-05,2.6698139260236506e-06,9.548205520020084e-06,1.355086787261883e-05,0.9990416194900397,0.9897528368940358,0.9910438530709604,0.9908368836828811,0.9899406392547841,0.996721442551192,0.989546390990981,0.9952937560330567,0.9898270799627753,0.9905951885238197,0.9900509880781917,0.9901128607276793,0.9890405123289093,0.9883785100532742,0.9933236717215778,0.9996869444987874,0.987278004525121,0.9927377973919616,0.9855803421616901,1.0011821218365526,0.9850262711357717,0.9852753114151159,0.993656322023408,1.001486154095528,1.0022960014499176,0.9834727098675773,0.9834299786888966,0.9987817464048703,0.9890641524889607,0.9996118721896378,1.2447227086388303e-05,6.083197109764879e-06,8.84781947111294e-06,9.548205520020084e-06,1.0042920462294379e-05,1.3443984227025484e-05,8.830891854102883e-06,1.355086787261883e-05,1.115705051923996e-05,1.5441077243469498e-05,1.1291096344762933e-05,1.4913462380835147e-05,1.0733813170258279e-05,9.986196879715192e-06,5.115939337784205e-06,1.3694836783056926e-05,1.0689689593159489e-05,7.375017742824824e-06,1.106246443539683e-05,1.4269148892174553e-05,1.1340672894047714e-05,1.1620177833907074e-05,7.996953738474169e-06,1.457252732265522e-05,1.4560356880824629e-05,1.14932424737006e-05,1.1477791967583458e-05,1.3064806611375075e-05,7.134969571446129e-06,1.3649909430172503e-05
555,555.0,0.9833409687518688,1.0024458738566169,1.4313824176707137e-05,4.659968183497998e-06,1.0551292848615874e-05,2.5727295546550116e-06,9.266169777098009e-06,1.2621278026757981e-05,0.9991312673753476,0.9898074469203709,0.9910689708108222,0.9908645010016379,0.9899691220122607,0.9968197053097914,0.9896039487715339,0.9953912723291456,0.9898581284511786,0.9906614623100687,0.9900793609351574,0.9901750127906058,0.9891003478336117,0.9884055873806821,0.9933836635766223,0.9997881207908274,0.9873066708671987,0.9927881716252808,0.9856113534512048,1.0012909087776738,0.9850574527938067,0.9853081686814724,0.9937000654431034,1.0015986701498363,1.002408994542384,0.9835032843230167,0.9834613701629596,0.9988766970805117,0.9891204801146389,0.9997122675934835,1.160276625170304e-05,5.522535918739909e-06,8.563049148378397e-06,9.266169777098009e-06,9.723588392558953e-06,1.254404612832997e-05,8.044972277535251e-06,1.2621278026757981e-05,1.0892856077880848e-05,1.4313824176707137e-05,1.1141906606529349e-05,1.3822295369060217e-05,9.818920195528408e-06,9.595175721274219e-06,4.659968183497998e-06,1.2834283231134241e-05,1.0199735088237257e-05,6.701573756998331e-06,1.0528009219006245e-05,1.356828648397263e-05,1.0772131604758378e-05,1.0980534177222893e-05,7.284490364377139e-06,1.4075490349744155e-05,1.4118665826795274e-05,1.093182095609578e-05,1.0923644246839826e-05,1.2207393905431077e-05,6.487787869528359e-06,1.2791586126754892e-05
556,556.0,0.9833399766794146,1.002524132939927,1.4964476672006467e-05,4.271104117241398e-06,1.0325258824337283e-05,2.861493212694857e-06,8.890728316862762e-06,1.2891099316818613e-05,0.9992514745866671,0.9898564516167249,0.9910886607773646,0.9908870396484348,0.9899906586219213,0.9969501519096601,0.9896528865790917,0.9955212586333352,0.9898787597673888,0.9907156809989648,0.9900960668975388,0.9902280047215613,0.98915012615492,0.9884277898388073,0.9934519989883173,0.9999251617711512,0.9873325518968155,0.9928327912105409,0.985638517192972,1.0014387700438603,0.985086911123348,0.9853374464845751,0.9937409396717966,1.0017542103928518,1.0025665307149878,0.9835367447901783,0.9834942173356808,0.999005957203022,0.9891669967890675,0.999848418165252,1.2015312693409368e-05,5.150711749652516e-06,8.166178418938377e-06,8.890728316862762e-06,9.272081236244537e-06,1.2883946025400136e-05,7.594761416480443e-06,1.2891099316818613e-05,1.0399810163662011e-05,1.3734198513655012e-05,1.0661049407263959e-05,1.330002714195016e-05,9.301381858663447e-06,9.10489973119293e-06,4.271104117241398e-06,1.3144816175939104e-05,9.61326075126834e-06,6.160291797330722e-06,9.890801356635778e-06,1.418680291350389e-05,1.0096795700664633e-05,1.0252406375201953e-05,6.630862124483446e-06,1.4896937178032408e-05,1.4964476672006467e-05,1.0266111305170106e-05,1.0260883755183338e-05,1.2551282393894766e-05,6.082581640727499e-06,1.3122164482640415e-05
557,557.0,0.9833465287689434,1.0026085405671707,1.6718834630241125e-05,4.0077653325073634e-06,1.0257920124671376e-05,3.5501681743658008e-06,8.163181204296298e-06,1.3780540457388024e-05,0.9992740473983337,0.9898898845920068,0.9910224036673704,0.990814746644607,0.9899149822295058,0.9969768127678638,0.9896798914604774,0.9955489876151904,0.9897943272392349,0.9907257399328239,0.9900036319567137,0.9902381171008171,0.9891711008032247,0.9883495751303555,0.9934451021127617,0.9999538946407457,0.9872509079676567,0.992863132879324,0.985554127514448,1.0014796873013312,0.9850006371810328,0.985249454828133,0.9937711017896114,1.0018023080487424,1.002615928855249,0.9834507760155702,0.9834079368025479,0.9990313661786066,0.9892001299788091,0.9998772140335607,1.3261706023909087e-05,4.802555330068444e-06,7.472904850074243e-06,8.163181204296298e-06,8.487026225995202e-06,1.4148606525461078e-05,7.142492155656369e-06,1.4060413140292238e-05,9.521641821666268e-06,1.3083251725711247e-05,9.793073784202316e-06,1.269726477770986e-05,8.770703497104218e-06,8.324358259092933e-06,4.0077653325073634e-06,1.434140936225826e-05,8.767719033251604e-06,5.674255410117574e-06,9.009599814375722e-06,1.5743040076588768e-05,9.190931159878374e-06,9.332706854120092e-06,6.088942453305761e-06,1.6647320619628684e-05,1.6718834630241125e-05,9.341957006733199e-06,9.338550427552308e-06,1.3780540457388024e-05,5.692023482928018e-06,1.433282829802659e-05
558,558.0,0.9833640269444905,1.0026910107094558,1.629895999979484e-05,3.744420914541384e-06,9.641869799654719e-06,3.5859244955196486e-06,7.395019434530433e-06,1.342906128317694e-05,0.9993457633953745,0.9897832191655116,0.990991981206852,0.9907800715503707,0.9898812415719095,0.9970471870381629,0.9895521408795594,0.9956176256407071,0.9897590418728605,0.9905772411114638,0.9899749925425637,0.9900909608716125,0.9890353628149513,0.9883106289627188,0.993412472974983,1.0000207536034431,0.9872091624279545,0.992730718243373,0.9855100925494626,1.0015396628615088,0.9849552128254898,0.9852018674793688,0.9936214459116676,1.0018581263511646,1.002671532695541,0.9834071914902369,0.9833640269444907,0.9991034385369095,0.9890792487097836,0.9999446372708389,1.2926254265775702e-05,4.464584977878741e-06,6.763971540583463e-06,7.395019434530433e-06,7.690448267814579e-06,1.3790288363654127e-05,6.587122348271413e-06,1.36719310107274e-05,8.628110831487841e-06,1.2010658944898341e-05,8.877775646856214e-06,1.1651130865392764e-05,8.060321473272457e-06,7.55067516691453e-06,3.744420914541384e-06,1.3941478115374888e-05,7.95488369447641e-06,5.286713760237551e-06,8.17554422922678e-06,1.5349234967409423e-05,8.341534457346412e-06,8.471988825113222e-06,5.785359993773547e-06,1.624342676030318e-05,1.629895999979484e-05,8.483567934918725e-06,8.47773827333257e-06,1.342906128317694e-05,5.275131750873753e-06,1.3928755891684041e-05
559,559.0,0.983393203302898,1.002763457337889,1.4763946570842946e-05,3.43718012333843e-06,8.89785012810496e-06,3.165957063242528e-06,6.719326128418434e-06,1.2185694061766725e-05,0.9994565200637004,0.9896647859523487,0.9910669184352322,0.9908594425669859,0.9899635674782692,0.9971514802443153,0.9894225007523361,0.9957180910897772,0.9898518980823983,0.9904513335601242,0.9900852913188444,0.9899644434268624,0.9889060712561408,0.988389595468807,0.9934279835440187,1.0001236260944095,0.987290833692105,0.9925927354729103,0.985594456972915,1.0016385078493941,0.985040649304859,0.9852890708158779,0.9934820188573856,1.0019514155687992,1.002763457337889,0.9834900947502775,0.9834469371534491,0.9992119540441883,0.9889523502818907,1.0000475892817224,1.1753864944395362e-05,4.501662882560676e-06,6.13362877028141e-06,6.719326128418434e-06,6.993695945510569e-06,1.2505035921702222e-05,6.4931576641971915e-06,1.2398857192543528e-05,7.85199851191335e-06,1.1463426056894607e-05,8.118907217138894e-06,1.1138291868101388e-05,7.836349827484022e-06,6.874062722034805e-06,3.43718012333843e-06,1.2634165974475782e-05,7.2475965213684e-06,5.319943977961558e-06,7.447758857406223e-06,1.3907386669543593e-05,7.588421499322219e-06,7.690084358718755e-06,5.921103291213268e-06,1.4714716054333191e-05,1.4763946570842946e-05,7.718529462511924e-06,7.711259287601861e-06,1.2185694061766725e-05,5.242744593556104e-06,1.2622706886011406e-05
560,560.0,0.983424110632232,1.0028187314714647,1.344743367763357e-05,3.1550233721040575e-06,8.324317752890616e-06,2.8401074233557852e-06,6.324226691942467e-06,1.1258264113817217e-05,0.9993969911033875,0.9895986196873501,0.9910636161187216,0.9908521697328152,0.9899576573209433,0.9970806008752223,0.9893528376986037,0.9956441198977818,0.9898461356495774,0.9903880774079539,0.9900805238669285,0.9899025020315831,0.9888400839414111,0.9883762971643537,0.993369772806358,1.0000433521896424,0.9872770279996245,0.9925191738503333,0.9855786405781134,1.0015547771709434,0.9850204387628054,0.9852638842949711,0.9934069413246697,1.0018659886323444,1.0026797211022895,0.983466424911576,0.9834241106322319,0.9991438443147296,0.9888820344201018,0.999967203377278,1.0896751401999185e-05,4.422936780204723e-06,5.747954418964187e-06,6.324226691942467e-06,6.540560967646781e-06,1.1582121814937803e-05,6.295035678865075e-06,1.147803404202633e-05,7.2951427118804385e-06,1.0856326756122186e-05,7.611850436636354e-06,1.0570432079773633e-05,7.535997799018421e-06,6.458213538589946e-06,3.1550233721040575e-06,1.1658937089978135e-05,6.832930804698658e-06,5.204886590271317e-06,7.016363718413346e-06,1.2744008476906951e-05,7.129733574016052e-06,7.19187091904337e-06,5.835969097594274e-06,1.3414264484315366e-05,1.344743367763357e-05,7.246537132848364e-06,7.239907244595478e-06,1.1258264113817217e-05,5.091803808858754e-06,1.1646013363016036e-05
561,561.0,0.983446423042021,1.002853432320728,1.3139997746417129e-05,3.147941528436875e-06,8.01604326168406e-06,2.783370239437516e-06,6.117211630314472e-06,1.091372594395236e-05,0.999389239670331,0.9896898184188855,0.9911476947701601,0.9909426799865769,0.9900480239023395,0.9970799101566367,0.9894590311113539,0.995644361402239,0.9899399809280016,0.9905174963088855,0.9901769395109967,0.9900313583575616,0.9889500428322447,0.9884691000415147,0.993435816030848,1.000047108997357,0.9873735540691888,0.9926273260975201,0.9856748832747119,1.0015707951825696,0.9851176529182273,0.9853588519459103,0.9935169555785327,1.0018921922785902,1.0027103254062095,0.9835659879570461,0.9835232683692718,0.9991411895767354,0.9889825327758756,0.999970896041684,1.0527551836769639e-05,4.2341072097769215e-06,5.528706250635333e-06,6.117211630314472e-06,6.2710961000408e-06,1.1271328265651003e-05,5.955777282828793e-06,1.1162200188057946e-05,6.933388007618354e-06,1.0172427238070414e-05,7.25100090767649e-06,9.868027690252497e-06,7.099189956034442e-06,6.2209942963869025e-06,3.147941528436875e-06,1.1363558257883214e-05,6.611520907594052e-06,4.910774940240075e-06,6.798037171275511e-06,1.2440129443469208e-05,6.891927731877371e-06,6.933157279617928e-06,5.426207095034827e-06,1.3101281074557997e-05,1.3139997746417129e-05,6.9955078790168e-06,6.9961025069967285e-06,1.091372594395236e-05,4.8587950926452735e-06,1.1339626391392546e-05
562,562.0,0.9834589792364187,1.0028650961441103,1.5888352518271363e-05,3.7947476896506127e-06,8.486660093184561e-06,3.6407545517460322e-06,5.906271102287508e-06,1.2441420242438882e-05,0.9994755364379331,0.9897281461277813,0.9912617111433142,0.991060449797188,0.9901662409217922,0.9971672924045015,0.989505540391526,0.995730410818578,0.9900594096053886,0.9905789226833015,0.9902959955933259,0.9900903569770424,0.9890006043591597,0.988589418006959,0.9935215930759553,1.0001386213892747,0.987494689817673,0.9926696377975792,0.9857948318559008,1.0016574427926583,0.9852384636503279,0.9854794069855636,0.9935573503606718,1.0019796129211787,1.0027972782048256,0.983686524496536,0.9836440816123171,0.9992292247335752,0.989025441380846,1.0000619725784634,1.1735085547290357e-05,4.42760550812296e-06,5.236867174655275e-06,5.823523157854943e-06,5.950554747712343e-06,1.2835190083333522e-05,6.0257656175401284e-06,1.2715460590522375e-05,6.556365918676371e-06,1.003224895622226e-05,6.811782425643824e-06,9.675078534213383e-06,7.097902695164368e-06,5.906271102287508e-06,3.7947476896506127e-06,1.3199257225899443e-05,6.311021975566169e-06,4.954541692694302e-06,6.514060870021354e-06,1.474275759022535e-05,6.615114061502138e-06,6.6602049053665735e-06,5.282164329460793e-06,1.5757154497642122e-05,1.5888352518271363e-05,6.735395094235727e-06,6.7397792391222235e-06,1.2441420242438882e-05,4.997380337422383e-06,1.3136748466777798e-05
563,563.0,0.9834629090682335,1.0028512592000438,1.857264662120174e-05,4.1302395951972295e-06,8.98842153776601e-06,4.452157991293683e-06,5.826661790219154e-06,1.380653270807488e-05,0.999526968876561,0.989727453657128,0.9912808925451202,0.9910750047253186,0.9901840921777184,0.9972171337092234,0.9895068465817874,0.9957795386750867,0.9900720263766271,0.9905863306224592,0.990304836444437,0.990098263493042,0.9890037435613455,0.9886095110936359,0.9935447651255652,1.0001924567833187,0.9875161320069983,0.992660837403249,0.9858179164931435,1.001710782010202,0.985262037611853,0.9855032041102827,0.9935436978225348,1.0020328270627608,1.0028512592000438,0.9837123090612175,0.9836696234326318,0.9992792297920483,0.9890219010230198,1.0001158039968552,1.2805427705813964e-05,4.6378667390650105e-06,5.089513284965023e-06,5.690541735962463e-06,5.837481001101141e-06,1.4233944663382699e-05,6.0411015361085745e-06,1.4121652455829526e-05,6.485378392366163e-06,9.664729443172588e-06,6.815381151259665e-06,9.302113952261018e-06,6.985291791650409e-06,5.826661790219154e-06,4.1302395951972295e-06,1.484861552306886e-05,6.2447841498349575e-06,5.01208578308631e-06,6.467365852092718e-06,1.6924305764315196e-05,6.58934964674046e-06,6.651414935557007e-06,5.220125881452763e-06,1.833760264138875e-05,1.857264662120174e-05,6.71026487769785e-06,6.71638973457467e-06,1.380653270807488e-05,5.127309173584588e-06,1.4756527601954991e-05
564,564.0,0.9834593423902744,1.002811910917093,1.862848599005888e-05,3.832983565868685e-06,9.231725769704375e-06,4.328864153604497e-06,5.954065055703222e-06,1.3806343059816475e-05,0.9994744246717792,0.9897295505364986,0.9912564009458245,0.9910411553326397,0.990157426282846,0.9971594997461602,0.9895136020302026,0.9957209609111688,0.9900472865073379,0.9906068676588421,0.9902805778924693,0.9901204094854693,0.9890173988226139,0.98857988043339,0.9935156480043309,1.000130573385686,0.9874816554799833,0.992654684160365,0.9857803300816346,1.0016359912967878,0.9852175871716785,0.9854540826608043,0.993529498495901,1.0019484000995007,1.0027648850828925,0.9836611886288089,0.9836201194300099,0.9992195886286483,0.9890178786216879,1.000055039764133,1.277760506558765e-05,5.114987684221485e-06,5.064064198485143e-06,5.703782191487413e-06,5.8793124807272855e-06,1.4199548864798858e-05,6.720764622719466e-06,1.4086175871350327e-05,6.611994981045271e-06,1.0432588413965938e-05,6.999517450182203e-06,1.0075084940274286e-05,7.72476776086842e-06,5.954065055703222e-06,3.832983565868685e-06,1.4789945925855604e-05,6.3902682211881475e-06,5.881764342055429e-06,6.648736612858125e-06,1.6912528543098936e-05,6.7930129407343496e-06,6.902166653254563e-06,6.430365398221551e-06,1.8368456241845618e-05,1.862848599005888e-05,6.856398604694539e-06,6.872261069212519e-06,1.3806343059816475e-05,5.784130732040154e-06,1.4709665608910773e-05
565,565.0,0.98344940905535,1.0027568534043545,1.887411612412047e-05,3.525820298701587e-06,1.0275519350443084e-05,4.455760192019676e-06,6.733124435350503e-06,1.4987281624092406e-05,0.9994176772503472,0.9897156649535448,0.9912190072148532,0.9910000146329028,0.9901146996245574,0.997094731120288,0.989502523307795,0.9956546761865588,0.989997907457727,0.9906006357274795,0.9902256072593044,0.9901150112368081,0.989009551461459,0.9885367082712488,0.993478516162611,1.0000672712879417,0.9874319807540711,0.9926376034604851,0.9857250758524436,1.0015579160625203,0.9851560540162072,0.9853863732990752,0.9934992603791197,1.0018638593672264,1.0026787242298638,0.9835966854870889,0.9835553757730133,0.9991587506868268,0.9890040792983972,0.9999921258007614,1.4048742888759238e-05,7.135701684239393e-06,5.074828562834999e-06,5.729762784619479e-06,5.921770788196854e-06,1.5217438358210587e-05,9.482451127058083e-06,1.4993305238371593e-05,6.733124435350503e-06,1.351193379867146e-05,7.308967277740521e-06,1.3171615295245865e-05,1.0667497004966977e-05,5.992531811464209e-06,3.525820298701587e-06,1.5672952713260477e-05,6.439300028362792e-06,9.08906599216394e-06,6.723901517429318e-06,1.747411446777582e-05,6.879927528740185e-06,7.020323641055218e-06,1.0194596972769315e-05,1.8656436172289722e-05,1.887411612412047e-05,6.891889025843561e-06,6.910012486086797e-06,1.4987281624092406e-05,8.323118257723819e-06,1.5613052607147447e-05
566,566.0,0.98343423891627,1.0026983419410582,1.8512836684885012e-05,3.458253458230194e-06,1.0930183138344383e-05,4.700669192445066e-06,6.548023215686034e-06,1.540079670252812e-05,0.9992996349012995,0.9897264602342797,0.9911414942739071,0.9909123334441791,0.9900242330997283,0.9969684346832702,0.9895135072345086,0.9955276953221592,0.9898946622661533,0.9906055984394689,0.9901098606137164,0.9901196987085604,0.9890186300558655,0.9884443422820132,0.9934122056749876,0.9999418341944666,0.9873303972449933,0.9926524674695177,0.9856155361595955,1.001425797752849,0.9850396451917147,0.9852659093947308,0.9935148809863552,1.0017274616296237,1.0025412853491582,0.9834739151947349,0.98343423891627,0.999035091287398,0.9890184026873627,0.9998667911541106,1.4442478299122508e-05,9.434102570147496e-06,4.9052505638621734e-06,5.515379510690887e-06,5.724843044930866e-06,1.540079670252812e-05,1.2260657645847278e-05,1.512113929333771e-05,6.572716670710382e-06,1.5942389307565088e-05,7.380223787683619e-06,1.5617050181425794e-05,1.3359554178933412e-05,5.7164060177856876e-06,3.458253458230194e-06,1.5817482904251242e-05,6.136344727524047e-06,1.2344512851463156e-05,6.410083829908777e-06,1.7379346623261876e-05,6.554394855377182e-06,6.691947886535322e-06,1.3663825541865279e-05,1.8350554291697318e-05,1.8512836684885012e-05,6.548023215686034e-06,6.562483801204161e-06,1.5283407384555634e-05,1.1030200198173846e-05,1.5768808121141343e-05
567,567.0,0.9834164124471421,1.0026486318064338,1.6926878772564913e-05,3.5832774782420387e-06,1.0721315884835e-05,4.209441962666996e-06,6.733490443698579e-06,1.4290245338850676e-05,0.9993150386528445,0.9896981435215176,0.9911623362530813,0.9909340993429389,0.9900509754656246,0.9969875377155826,0.9894940786398798,0.9955456140071971,0.9899245402269214,0.9906025321335932,0.9901436122596884,0.9901169012517282,0.9890038848555145,0.9884736233701642,0.9934220434507788,0.9999634936818423,0.9873631494678267,0.992630466707974,0.9856495111981547,1.0014558501886324,0.9850738108353041,0.9852973919997122,0.993499713587814,1.0017632943886576,1.002578888667016,0.9835121675713149,0.9834729920184614,0.9990522264142001,0.9889927670653682,0.9998886287961359,1.309094757405596e-05,9.899058914913443e-06,5.138511028215836e-06,5.7668010916677e-06,5.972002420176391e-06,1.3995613125864663e-05,1.2772436012657512e-05,1.3764697372993842e-05,6.823215325051991e-06,1.6326436826784532e-05,7.667124959622183e-06,1.6004846383441822e-05,1.3762788267920569e-05,5.9375129729319865e-06,3.5832774782420387e-06,1.4422942931423403e-05,6.378531577682958e-06,1.2999700033582214e-05,6.612129844068038e-06,1.5862809408926834e-05,6.733490443698579e-06,6.797730995793684e-06,1.4290245338850676e-05,1.6778111302654777e-05,1.6926878772564913e-05,6.745314285050301e-06,6.7556439979190185e-06,1.387335618337561e-05,1.1578108538327238e-05,1.4379213136591302e-05
568,568.0,0.9834043126072736,1.0026199782797103,1.6150212188578932e-05,4.306117147352645e-06,1.1256794761643877e-05,3.072170560458209e-06,8.841623259454608e-06,1.3606459846721355e-05,0.9993212847274325,0.9896696654851989,0.9910825320479381,0.9908502121343864,0.989962020077734,0.9969894213268131,0.9894634343384463,0.995548819069205,0.9898254344716975,0.9905677770483514,0.9900376635268842,0.9900832460877632,0.9889698203128156,0.9883884227372379,0.9933815544727538,0.9999662183891143,0.9872810559902236,0.9925873022788478,0.9855695343896914,1.001465405227417,0.9849982140108376,0.985222702183906,0.99344998490596,1.0017785315802905,1.0025964427873502,0.9834428304176243,0.9834043126072735,0.9990561097534681,0.9889633072924605,0.9998913727803482,1.2430371141125861e-05,9.456113023982508e-06,7.078929729098745e-06,7.869198916692156e-06,8.081591887317317e-06,1.3271864339598349e-05,1.2298970605261724e-05,1.3042281165191977e-05,8.996518226698313e-06,1.6150212188578932e-05,9.879680029454002e-06,1.5819190009037305e-05,1.3314967645773615e-05,8.088785798322243e-06,4.306117147352645e-06,1.3722766690721115e-05,8.602226076658857e-06,1.245159930176391e-05,8.76343701988523e-06,1.5000758738729565e-05,8.884502080928416e-06,8.841623259454608e-06,1.3606459846721355e-05,1.589658663963275e-05,1.6060356005392502e-05,8.913362669035981e-06,8.92633564271913e-06,1.3168910050884474e-05,1.1103737489295556e-05,1.3676389484006991e-05
569,569.0,0.983404797599372,1.0026246366401181,1.5862217917392388e-05,5.045043409096152e-06,1.1660564040824567e-05,2.397318563062722e-06,1.0362120089689852e-05,1.3124381483464352e-05,0.9993158127247973,0.9897344335715124,0.9911153156991281,0.9908836254703185,0.9899953335806031,0.9969842103567405,0.9895343867335942,0.9955411642779447,0.9898609414780786,0.990647804034753,0.9900717705241073,0.990160610070397,0.9890452607322774,0.9884203360902908,0.993416436362425,0.9999654834950674,0.9873139814581958,0.9926657824922551,0.9856042585006471,1.0014822872286393,0.9850371158345786,0.9852653258756551,0.9935295401584943,1.001804939455191,1.002624636640118,0.9834866894357923,0.9834472315034755,0.9990515385199565,0.9890359799078279,0.9998907900570404,1.2347888563195906e-05,8.847320116658162e-06,8.537991245527122e-06,9.359835215434603e-06,9.60797871607857e-06,1.3124381483464352e-05,1.1567631246227811e-05,1.287908171638331e-05,1.0457409229204555e-05,1.5436983025726513e-05,1.125474455687389e-05,1.5097649595895749e-05,1.25702650281104e-05,9.696617635165373e-06,5.045043409096152e-06,1.3673226250266106e-05,1.0239257253066595e-05,1.1621774987751708e-05,1.0362120089689852e-05,1.4796525426794211e-05,1.0499340907964546e-05,1.0417548799807951e-05,1.2639216617908371e-05,1.5679921157446372e-05,1.5862217917392388e-05,1.0555625105905967e-05,1.0571172102392353e-05,1.3042307559043307e-05,1.0403721375586454e-05,1.3622124890678424e-05
570,570.0,0.9834128241145514,1.0026697137711107,1.5245952301219437e-05,4.848589442340396e-06,1.0967895277119998e-05,2.277024138127437e-06,9.721319902818639e-06,1.2473661025568364e-05,0.9992230160920279,0.9897291130071248,0.9910862534040619,0.9908494978140584,0.9899602093851351,0.9968802861380871,0.9895241027115578,0.995432709742118,0.9898238206982474,0.9906436424979623,0.9900332320005083,0.990152974014239,0.9890392741450993,0.9883840962177073,0.9933662379356393,0.9998636735170008,0.9872771410801522,0.9926595961321187,0.9855670357058752,1.0013910763772285,0.9850016790066557,0.9852295827596045,0.9935274065126696,1.0017161816389988,1.002535573419789,0.9834526860794396,0.9834128241145517,0.9989537173915254,0.9890282409342971,0.9997891438820953,1.175710721348809e-05,8.037490574857732e-06,8.106735455788263e-06,8.832033097151582e-06,9.084260453054507e-06,1.2473661025568364e-05,1.0532998784711982e-05,1.2243117627019803e-05,9.804342715102053e-06,1.4180738897234539e-05,1.049108860520408e-05,1.3880239678626925e-05,1.1482236481755374e-05,9.199886071824298e-06,4.848589442340396e-06,1.3058724474327695e-05,9.721319902818639e-06,1.0528335013895297e-05,9.852248859737911e-06,1.4152913323441557e-05,1.0003776175929876e-05,9.943881213613628e-06,1.145154152796622e-05,1.5049467258234862e-05,1.5245952301219437e-05,1.0105921540376124e-05,1.0111296788214005e-05,1.2414152476200885e-05,9.438592882318874e-06,1.3004208451577039e-05
571,571.0,0.983420661383143,1.0027417229730404,1.5022662300969584e-05,4.534324120475151e-06,1.028433095901213e-05,2.271967707789236e-06,9.042838712109877e-06,1.1850738563249151e-05,0.9992955129170398,0.9897449118262147,0.9910905783526633,0.9908523384260229,0.9899642167585911,0.9969537897116499,0.9895395931308579,0.9955054471331458,0.9898245884855992,0.9906619740034015,0.9900339354119013,0.9901697747968425,0.989054961105388,0.9883916006768939,0.9934021538472839,0.9999422455179362,0.9872879585870495,0.9926792041136102,0.9855780002352613,1.0014742853265943,0.9850154679030658,0.985243788244509,0.9935467386046798,1.0018022030829825,1.0026219093514914,0.9834692618059664,0.9834299532780287,0.9990280722338618,0.9890427341206243,0.999867634929183,1.1058859223145802e-05,7.288144705344384e-06,7.457922598695063e-06,8.17741753703612e-06,8.384924518888596e-06,1.1850738563249151e-05,9.551478721645174e-06,1.1674950659089132e-05,9.088122520600714e-06,1.2925118131359992e-05,9.762414157684253e-06,1.2663080375430582e-05,1.0433008603576264e-05,8.499675157309696e-06,4.534324120475151e-06,1.2385156808998284e-05,9.042838712109877e-06,9.552658253481698e-06,9.228498258057357e-06,1.3739775261014148e-05,9.475495168592166e-06,9.533586679682693e-06,1.047183802740322e-05,1.479182430844051e-05,1.5022662300969584e-05,9.649567795035298e-06,9.644448888466187e-06,1.1766253704716622e-05,8.554722017934803e-06,1.2320422991931465e-05
572,572.0,0.9834217303039391,1.0028220291504832,1.7057186049528275e-05,4.7805802124400915e-06,1.0773140639656484e-05,2.782165679115516e-06,8.686951808570007e-06,1.293073088261705e-05,0.9993467290724808,0.9897173613272879,0.9910941756649543,0.9908539216615714,0.9899680262971666,0.9970131317734019,0.9895132718774705,0.99556512944484,0.9898297580512015,0.9906303471874451,0.990039332500499,0.9901406764233613,0.9890258634800203,0.9883972031206466,0.9934173625723003,1.000002768704552,0.9872954466725546,0.9926634917497525,0.9855879581191686,1.0015438732090918,0.9850289676558556,0.9852599004550254,0.9935379814661145,1.001877945992787,1.0026991845386275,0.9834855533771415,0.9834455116237277,0.9990828655503554,0.9890175039968295,0.9999275182583033,1.2025076476126663e-05,6.608866613713091e-06,7.559478736492288e-06,8.46628387150868e-06,8.686951808570007e-06,1.314289181062131e-05,8.6517801223737e-06,1.3043749750769246e-05,9.660128590114132e-06,1.1699767757093545e-05,1.0633922003917716e-05,1.1464114199583574e-05,9.446257560992586e-06,8.840066113041398e-06,4.7805802124400915e-06,1.3590459125267536e-05,9.624539681208012e-06,8.676335680962778e-06,1.0067391710136024e-05,1.5436889646047283e-05,1.0602971492135118e-05,1.0910293704346316e-05,9.57501857172728e-06,1.6759422393785266e-05,1.7057186049528275e-05,1.101358719621955e-05,1.0962750013809103e-05,1.293073088261705e-05,7.763096837532513e-06,1.3513630577014508e-05
573,573.0,0.9834097396928483,1.002891997208016,1.798877753435578e-05,4.888319650346462e-06,1.0944491943896459e-05,3.2050818519653367e-06,8.567330920772026e-06,1.3632350627632161e-05,0.9994577746047394,0.989733088729275,0.9910657582151373,0.9908233909392958,0.9899344010792844,0.9971310057674833,0.9895264706028205,0.9956836595261451,0.989790502366699,0.9906302906305637,0.9899964897225251,0.9901431005726523,0.9890335093631462,0.9883663114269654,0.9934573673084595,1.000126200375568,0.9872645778258745,0.992692134598204,0.9855561803561949,1.0016807937293264,0.9849965334351085,0.985228554222734,0.9935720553355295,1.0020206413808073,1.0028417435231156,0.9834495871926259,0.9834097396928484,0.999202809964657,0.9890330578238763,1.00005102116231,1.2618635777775145e-05,6.040735589944148e-06,7.535694522101455e-06,8.567330920772026e-06,8.80161297648712e-06,1.3915017448455297e-05,7.857465123681421e-06,1.3868703629109447e-05,9.969934519175366e-06,1.058922059440911e-05,1.1163859979915374e-05,1.0376161549191046e-05,8.5651536774182e-06,8.978776951509634e-06,4.888319650346462e-06,1.427762129680653e-05,9.91647527262621e-06,7.887414612126803e-06,1.053310461208959e-05,1.6277382751107088e-05,1.1243600203033017e-05,1.1693988775912792e-05,8.68064977861415e-06,1.767246114192332e-05,1.798877753435578e-05,1.1806421055941066e-05,1.1715804982303612e-05,1.3632350627632161e-05,7.074292474436034e-06,1.4197790287694374e-05
574,574.0,0.9833806578079343,1.0029329920502148,1.6319279249252158e-05,4.6262983344964115e-06,1.0233097666405001e-05,2.8171003797053043e-06,8.119698528114184e-06,1.242512018230528e-05,0.9995383319318522,0.9897182664379536,0.9910798175158629,0.9908428324407087,0.9899509763867652,0.9972148846857527,0.9895165703126826,0.9957672414035948,0.9898163677940794,0.9906326573115325,0.9900330873621414,0.9901433558444458,0.9890265044532098,0.9883815562715744,0.9934879972123803,1.0002118848013182,0.9872806982884339,0.9926810086338297,0.9855719592114005,1.0017704636485025,0.9850136333210957,0.9852469528248782,0.9935637037697667,1.0021126937151663,1.0029329920502148,0.983465075302672,0.9834250338113816,0.9992891682775676,0.9890200105746562,1.00013646920138,1.1500845650628041e-05,5.639210412672195e-06,7.406737098826851e-06,8.420941893784751e-06,8.68146994557557e-06,1.2679275964852868e-05,7.242547151245389e-06,1.2645181830214771e-05,9.918408242969475e-06,9.684773755412972e-06,1.11288222028701e-05,9.484920011035314e-06,7.8832084495436e-06,8.773588057435621e-06,4.6262983344964115e-06,1.299022658978024e-05,9.5796564768697e-06,7.3743144600786786e-06,1.0120654400882109e-05,1.4777782340331552e-05,1.0722624030337512e-05,1.1152094237551777e-05,8.119698528114184e-06,1.603282216136098e-05,1.6319279249252158e-05,1.1142123502409792e-05,1.1045806276465284e-05,1.242512018230528e-05,6.558046621555092e-06,1.2916451933291735e-05
575,575.0,0.9833394906758822,1.002936589122515,1.4860906955979638e-05,4.39770085465265e-06,9.656245801607e-06,2.421218136444445e-06,7.915814116056216e-06,1.124966712990873e-05,0.999503642453689,0.9897293092660951,0.9910610526062248,0.9908283271550844,0.989935541716109,0.9971878337595883,0.98954187464664,0.9957422581661151,0.9898106483749769,0.9906754763684388,0.990037905053332,0.9901855713200011,0.9890567767934532,0.9883640660338389,0.9934818116472511,1.0001844307165828,0.9872627364115156,0.992710973236649,0.98555368417923,1.0017465315842942,0.9849963082787568,0.9852305318823515,0.993603497285868,1.0020949933716163,1.0029159886783872,0.9834459425565282,0.983405785939249,0.9992612716693141,0.9890346058893423,1.000108377617913,1.0410975416911425e-05,5.45122867831768e-06,7.285102283808494e-06,8.276682553309332e-06,8.5675574831223e-06,1.1483455756973797e-05,6.957064339713083e-06,1.1454919308809127e-05,9.863211089054112e-06,9.261825605097425e-06,1.1087207417031561e-05,9.048237066469706e-06,7.588200608144566e-06,8.58499065753823e-06,4.39770085465265e-06,1.1757684098755584e-05,9.272695714840628e-06,7.204656952889799e-06,9.744591935378375e-06,1.3396040864337835e-05,1.0251573538879782e-05,1.065827227983563e-05,7.915814116056216e-06,1.4583460309257615e-05,1.4860906955979638e-05,1.0563602099009102e-05,1.0462033895432416e-05,1.124966712990873e-05,6.357306514159772e-06,1.1690708524535474e-05
576,576.0,0.9832935037655328,1.0029352060337844,1.405240227167145e-05,4.172736928616237e-06,9.117457868176925e-06,2.362123581198354e-06,7.510103314433818e-06,1.1030518580627661e-05,0.999489182963659,0.9897775658361487,0.9910292157928483,0.990791926739546,0.9898970420836909,0.997174827278836,0.9895911037991149,0.9957292874764427,0.9897652087704504,0.9907131626675009,0.9899866160510961,0.9902258077757893,0.9891027166095243,0.9883302929100568,0.9934894290704149,1.0001819632003308,0.9872281666530911,0.9927766625935859,0.9855197922857081,1.0017543320669628,0.9849616728759149,0.9851932061732603,0.9936858440819925,1.0021132827794432,1.0029352060337844,0.9834101824551417,0.983370094182808,0.9992509030853167,0.9890848321233305,1.0001054570860664,1.0188792809781966e-05,5.176910003906058e-06,6.656828148179047e-06,7.580752903299378e-06,7.851317673825816e-06,1.135754323233525e-05,6.595677231045112e-06,1.1432374696054223e-05,9.037865092410788e-06,8.804523522577305e-06,1.0162887634868489e-05,8.573739306562656e-06,7.218076420984271e-06,7.873583011212006e-06,4.172736928616237e-06,1.1533393811020316e-05,8.496686048125223e-06,6.861429047049379e-06,8.923696185772382e-06,1.2763510860589672e-05,9.371187936557512e-06,9.742988362248214e-06,7.510103314433818e-06,1.3795378019468742e-05,1.405240227167145e-05,9.653857313995608e-06,9.562846769442944e-06,1.1030518580627661e-05,6.073382890988246e-06,1.1468746017658104e-05
577,577.0,0.9832499625457274,1.0029617844319605,1.3541770764420053e-05,3.975529101372219e-06,8.603049545146023e-06,2.462525960625327e-06,6.878186384828399e-06,1.097049895254218e-05,0.9994507664673056,0.9897277238227888,0.9909642713387218,0.9907242401553689,0.9898243639455375,0.997133076879406,0.9895307878854658,0.9956863826176142,0.9896781281785554,0.99063381780114,0.9898986058571383,0.9901475064726855,0.9890337152756673,0.9882634134074911,0.9934407241292696,1.0001530939449463,0.9871650121545036,0.992732151267627,0.9854585245325724,1.001740591482482,0.984900136817419,0.985130951704725,0.9936500737578515,1.0021092986695013,1.0029335515212259,0.9833496907355835,0.9833103054190676,0.9992172877253065,0.9890343751080791,1.0000764174796983,1.0124726952249817e-05,4.729698349109161e-06,6.088080355490319e-06,6.9552369113375304e-06,7.2072876819094365e-06,1.1360134747653141e-05,6.0042349053178685e-06,1.1509446203585607e-05,8.302082015280602e-06,8.046321216976258e-06,9.33913982521948e-06,7.814217873460513e-06,6.585695892960523e-06,7.230811020267417e-06,3.975529101372219e-06,1.149587103497746e-05,7.792719242574267e-06,6.276227810115019e-06,8.176812921933747e-06,1.2419335374927185e-05,8.562691172619882e-06,8.895055556447592e-06,6.878186384828399e-06,1.331191762942147e-05,1.3541770764420053e-05,8.803056167814832e-06,8.724009575410631e-06,1.097049895254218e-05,5.537305862842682e-06,1.1433384851315452e-05
578,578.0,0.9832161324853064,1.003010519957828,1.3360791522214756e-05,3.6777011519242675e-06,8.027625827342744e-06,2.5228009961627574e-06,6.277953607713809e-06,1.0464625712005631e-05,0.9994488101422392,0.9896739007396668,0.9908822221897858,0.9906394067269604,0.9897390695815586,0.9971448487234088,0.9894604751360895,0.9956974753137704,0.9895954808597552,0.9905246473372598,0.9898077441227041,0.9900396152514973,0.9889528742488722,0.9881782673325358,0.9933967769373346,1.0001555532456965,0.9870780960145435,0.9926865306807477,0.9853716180294039,1.0017530519381208,0.9848122682492607,0.9850425912727061,0.9936115831703496,1.0021330344604127,1.0029598205820913,0.9832649593735351,0.9832250480842372,0.9992216501669252,0.988977819914776,1.0000796307147182,9.657067166009964e-06,4.349698084852866e-06,5.510544032415364e-06,6.298470092152914e-06,6.52566355980892e-06,1.083906431389683e-05,5.495980863629077e-06,1.0952433571439549e-05,7.522673299720036e-06,7.37752052646285e-06,8.46287844160466e-06,7.150095131083918e-06,6.036399965798906e-06,6.545182323906232e-06,3.6777011519242675e-06,1.1047080977973297e-05,7.054990315462765e-06,5.733875576949232e-06,7.406133347065121e-06,1.2143233608843052e-05,7.766230726253698e-06,8.07510959580715e-06,6.277953607713809e-06,1.3119821080012787e-05,1.3360791522214756e-05,7.999124558309922e-06,7.926133980418448e-06,1.0464625712005631e-05,5.069933486723245e-06,1.0982364199823085e-05
579,579.0,0.9831992790531111,1.003065921750382,1.5483134032122458e-05,3.5602189188338955e-06,8.077973333937856e-06,3.366921858174816e-06,5.777821081059155e-06,1.1590109782975038e-05,0.9994675359208921,0.9896771604464882,0.9908625418730916,0.9906196142918027,0.9897206575061844,0.9971681872504115,0.9894579065773675,0.995718065761107,0.9895795513984725,0.9905139718116813,0.9897899589910246,0.99002883853185,0.9889490094590685,0.9881597258637272,0.993402360151905,1.0001798295052646,0.9870577481114726,0.9927009680991944,0.9853498020370159,1.0017808610757706,0.9847880304100673,0.9850169494827021,0.9936332614225383,1.0021670723828329,1.0029947846191851,0.9832394381924331,0.9831992790531111,0.9992454690239619,0.9889793913739695,1.0001043588398355,1.05826444256557e-05,3.979023811529511e-06,5.051262099282689e-06,5.779557013386454e-06,5.997507913193953e-06,1.1949552265475437e-05,5.010387882073455e-06,1.2057838810114664e-05,6.933863103111761e-06,6.726688400928246e-06,7.809381353257186e-06,6.5117442092168705e-06,5.503263976419023e-06,5.99697403480879e-06,3.5602189188338955e-06,1.2342448632918312e-05,6.456095409133862e-06,5.250398580188966e-06,6.777730390568189e-06,1.3978168468838916e-05,7.108985710001125e-06,7.387023227084355e-06,5.777821081059155e-06,1.5224535087928636e-05,1.5483134032122458e-05,7.34183978166571e-06,7.273931807018084e-06,1.1590109782975038e-05,4.624902738132778e-06,1.2272167071212383e-05
580,580.0,0.9832028178948599,1.0031124989486182,1.849547442917476e-05,3.5943468234951998e-06,8.441284625408065e-06,4.637476346555868e-06,5.317033514613728e-06,1.3730548868261031e-05,0.9995671035662606,0.9896967493529206,0.9908739963156882,0.9906348103789779,0.989731230940399,0.9972706656612014,0.9894750289087592,0.9958186104918579,0.9895821821234081,0.9905240397589649,0.9897779968325822,0.9900389954490553,0.9889649597989411,0.9881733095624242,0.9934511270860883,1.0002868688007653,0.9870712647321577,0.9927228778123406,0.9853644422089883,1.0018920701674328,0.9848049619629656,0.9850357937740204,0.9936586906115575,1.0022827919042263,1.0031124989486182,0.9832591027832479,0.9832178859604567,0.9993507307653823,0.9890025562995832,1.000211437470018,1.2382391618854178e-05,3.6185493733767683e-06,4.637340306545781e-06,5.317033514613728e-06,5.522075866460442e-06,1.3972010199100097e-05,4.54184303236226e-06,1.4078794138840411e-05,6.415129448034961e-06,6.091303510584232e-06,7.260679887332402e-06,5.893749293121536e-06,4.983207048585681e-06,5.501976202357757e-06,3.5943468234951998e-06,1.4581849451276112e-05,5.913596101849742e-06,4.8086135510805144e-06,6.2044739204861926e-06,1.676686013684236e-05,6.50155082473032e-06,6.746935633692441e-06,5.326063578479766e-06,1.8265497268652235e-05,1.849547442917476e-05,6.71999114825145e-06,6.658422609185998e-06,1.3730548868261031e-05,4.200046649679297e-06,1.4508184326934291e-05
581,581.0,0.9832147653637836,1.003139154469362,1.871959414353783e-05,3.290162267859002e-06,8.16914646595841e-06,4.9194259458366935e-06,4.828837843503624e-06,1.3965494208236583e-05,0.999530900765218,0.9897205665350985,0.9908717765344482,0.9906255625941129,0.9897236884977192,0.9972331737142984,0.9895009337501932,0.9957812562306774,0.9895696102712458,0.9905465048294966,0.9897553647142642,0.9900627179408626,0.9889931984401664,0.9881673125798895,0.9934460852268243,1.000251803259203,0.9870646572360334,0.9927457633239521,0.9853588161879423,1.0018597969774896,0.9848019940482526,0.9850374165293525,0.9936824748321373,1.0022535354446087,1.0030836213342191,0.9832562392485488,0.9832147653637835,0.9993113129225895,0.9890299319062744,1.0001757615577447,1.2525129889533319e-05,3.290162267859002e-06,4.222580479403124e-06,4.828837843503624e-06,5.0143884765261344e-06,1.41214292758969e-05,4.1580739975116075e-06,1.422112980573675e-05,5.818486712433614e-06,5.665777999185874e-06,6.62469291045384e-06,5.480222060525237e-06,4.5788759271763064e-06,5.001288338936458e-06,3.4419628987807354e-06,1.4766650653204057e-05,5.375122316263904e-06,4.423120400822184e-06,5.639075567539993e-06,1.700211250517775e-05,5.905917953755971e-06,6.127232536082309e-06,4.960390831582787e-06,1.8525639596543086e-05,1.871959414353783e-05,6.1078847077442075e-06,6.052528368589646e-06,1.3965494208236583e-05,3.819219926932492e-06,1.4691371379276936e-05
582,582.0,0.9832223423833284,1.003152366340758,1.710522921063095e-05,3.131194546451828e-06,7.587924278640744e-06,4.374189669020155e-06,4.555240514462503e-06,1.2661142244070368e-05,0.9995597062351326,0.9897549515428978,0.9909215959695507,0.9906837419376965,0.9897777094214548,0.9972672916491333,0.9895428562916424,0.9958150518184069,0.9896274768428056,0.990598689081403,0.9898146461941341,0.990115679051098,0.9890388443245074,0.988221003933775,0.9934891079806487,1.0002844426860027,0.9871166917240347,0.9927845223263857,0.9854115221579873,1.0018869441584408,0.9848511321555827,0.9850848410390127,0.993718595814669,1.0022783051006225,1.003108561326961,0.9833027615704245,0.9832614635385876,0.9993474114797909,0.9890664937564071,1.0002084911946283,1.1348808482870526e-05,3.197925433354738e-06,3.964776253278408e-06,4.517005784629658e-06,4.709235569842382e-06,1.2804760367984852e-05,4.0789507368841485e-06,1.290016995695787e-05,5.4429404530456035e-06,5.5090735606526644e-06,6.195087854799728e-06,5.354205634928963e-06,4.46751753743826e-06,4.674579537727767e-06,3.131194546451828e-06,1.3387537729398973e-05,5.018449606941781e-06,4.555240514462503e-06,5.254863094130253e-06,1.5454880138265083e-05,5.494005696809131e-06,5.705479083207138e-06,5.408041705247323e-06,1.6921660249746277e-05,1.710522921063095e-05,5.697354333165311e-06,5.647745871273261e-06,1.2661142244070368e-05,3.712937349356809e-06,1.3316929821669649e-05
583,583.0,0.9832249874502899,1.0031630063687806,1.555919224738502e-05,3.015149646238155e-06,7.322040050887754e-06,3.758485688905398e-06,4.780464801812389e-06,1.156221029092664e-05,0.9995790137244379,0.9897879800753541,0.9909641344548655,0.9907320975448155,0.9898206585108497,0.9972878502566898,0.9895801509487573,0.9958349755524692,0.989670649145961,0.9906408814972165,0.98985621028025,0.9901578980213104,0.9890785360526797,0.9882669585782976,0.9935230021440491,1.000307040387116,0.9871642792525215,0.9928202900901102,0.9854621908629044,1.0019184014670872,0.984905263843581,0.9851402667650734,0.9937542004671582,1.0023194012564447,1.003151999690203,0.9833631419208048,0.9833206624484443,0.9993712702385112,0.9891020308603757,1.0002308777574234,1.0433175112139646e-05,3.2022620797764933e-06,4.2145791647324485e-06,4.780464801812389e-06,5.058582354925478e-06,1.1755594364103055e-05,4.108606912677175e-06,1.1848008881197533e-05,5.990393487720465e-06,5.538481931615088e-06,6.70464222416969e-06,5.399866949553474e-06,4.517149664691112e-06,4.898332059109454e-06,3.015149646238155e-06,1.2178634462099443e-05,5.169235972753344e-06,4.634582541510666e-06,5.353206219288223e-06,1.4010512966805205e-05,5.575615628034375e-06,5.8002761599828324e-06,5.673453278411959e-06,1.538443785649608e-05,1.555919224738502e-05,5.76839969897639e-06,5.7146213737226265e-06,1.156221029092664e-05,3.69523774930945e-06,1.2116295446468648e-05
584,584.0,0.9832251934548007,1.0031819463594038,1.415487954936923e-05,3.1950378173438964e-06,7.552655626534653e-06,3.0091869931150996e-06,5.306237982398903e-06,1.0570604190158757e-05,0.9995806466409277,0.9898455808296263,0.9910281646801776,0.9908010480220566,0.9898891727883079,0.9972953504468657,0.9896516334577248,0.9958442460745428,0.9897438003645294,0.9907279966310136,0.9899338802775696,0.9902418454286902,0.9891545184938735,0.9883346260621398,0.9935700194300425,1.0003138315272528,0.987232529959947,0.9928897282991508,0.9855325412312494,1.0019375821609866,0.9849768386904463,0.985213165580256,0.9938327489696356,1.0023476534776226,1.0031819463594038,0.9834368581500883,0.9833938801237005,0.9993765921670621,0.9891690454867541,1.0002377390290722,9.614208231935812e-06,3.344929852750605e-06,5.306237982398903e-06,5.941247720662518e-06,6.323920185572259e-06,1.0802399610313938e-05,4.461124257999797e-06,1.0893535184008517e-05,7.461689683600664e-06,6.764148043643743e-06,8.309277067052594e-06,6.579342129639963e-06,5.111620343289706e-06,6.029622223256172e-06,3.1950378173438964e-06,1.1087782735570211e-05,6.2407996974379e-06,4.454578711176337e-06,6.3676559413708075e-06,1.2690075611371174e-05,6.593793338579161e-06,6.8341140588489094e-06,5.2681277481659675e-06,1.3977663903779805e-05,1.415487954936923e-05,6.701960226211757e-06,6.6498636872387055e-06,1.0570604190158757e-05,3.8168229752656715e-06,1.1032606088026193e-05
585,585.0,0.9832254532869942,1.003215727524492,1.3047136770735366e-05,3.20213551348975e-06,7.624282509611008e-06,2.5160010833343336e-06,6.047993008831481e-06,9.607110647396283e-06,0.9995743055653652,0.9898195679759632,0.9910058544030421,0.9907741443573594,0.9898643575862938,0.9972906566532682,0.9896288326670216,0.9958406822926784,0.9897231405328615,0.990710010172903,0.9899201824962357,0.9902233506804518,0.9891329789497832,0.9883068524049511,0.9935520232341943,1.000307877745563,0.9871989663127081,0.9928610868696202,0.9854965633686293,1.0019247074437447,0.9849360767462877,0.9851721753771919,0.9937953495579345,1.0023325671097032,1.0031664387409112,0.9833910324014699,0.9833481855373183,0.9993703805079277,0.9891413449015563,1.000231692286407,8.735646544493296e-06,3.4104738278978077e-06,6.047993008831481e-06,6.710598496753616e-06,7.098027871557188e-06,9.816626445721007e-06,4.714393173877179e-06,9.888821199928839e-06,8.160193169229574e-06,7.793779549875596e-06,9.15073228929839e-06,7.580903673177494e-06,5.545250845246227e-06,6.776573777594508e-06,3.20213551348975e-06,1.0076728527221505e-05,6.998752441664883e-06,4.260661668658236e-06,7.112511614096346e-06,1.1570875731416717e-05,7.366070486664476e-06,7.6204924508298065e-06,4.90620062101167e-06,1.285562548692497e-05,1.3047136770735366e-05,7.404549088876455e-06,7.366443024814847e-06,9.607110647396283e-06,3.874549133134224e-06,1.0028618207912502e-05
586,586.0,0.983228259837003,1.0032535686994677,1.3461819329482893e-05,3.0783958723521903e-06,7.422310557060123e-06,2.722247089848239e-06,5.738302481505806e-06,9.799956794367551e-06,0.9996309584167984,0.9897803342156577,0.9909609670076449,0.9907301128319052,0.9898174861839547,0.997348706094496,0.9895791567437937,0.995899338972195,0.9896764904692954,0.9906404858571202,0.9898783034676092,0.990156254893456,0.989077136683988,0.9882635180636831,0.9935449318579668,1.0003701171458816,0.9871541740341102,0.9928131321318203,0.9854506288873833,1.001980336567145,0.9848902545509888,0.9851274404595918,0.9937435926199499,1.002384995745344,1.0032179946122666,0.9833432211124238,0.9833006719256238,0.9994313939614871,0.9890938462150614,1.0002935417493677,8.834758157512538e-06,3.129525170839868e-06,5.738302481505806e-06,6.348562214330378e-06,6.6981711865497e-06,9.946979567196732e-06,4.348747903472723e-06,9.94712466160108e-06,7.658508879097481e-06,7.3032996767580785e-06,8.66569679014252e-06,7.105590075486227e-06,5.1307208641352095e-06,6.3968954757697805e-06,3.0783958723521903e-06,1.0265554364633523e-05,6.617946867722004e-06,3.89271211737738e-06,6.732443768810555e-06,1.1801148158399453e-05,6.989308755207176e-06,7.237161773173274e-06,4.512459524685779e-06,1.3213599669120303e-05,1.3461819329482893e-05,7.025109708818491e-06,6.9945803800968196e-06,9.799956794367551e-06,3.5647019777900935e-06,1.0229534545368217e-05
587,587.0,0.9832361059949603,1.003280358125645,1.3688080384064868e-05,2.914685391467667e-06,7.100959225595149e-06,2.911258906155106e-06,5.197833014313137e-06,9.936133874162792e-06,0.9996789259047393,0.9897343966267198,0.9909413030145366,0.9907180404406116,0.9898038258392603,0.9974068491884474,0.9895279548314928,0.9959596033091077,0.9896668514835869,0.9905697391098994,0.9898780298255389,0.9900866575078885,0.9890208529193677,0.9882513767464164,0.9935480077953707,1.0004314703499817,0.9871426032381455,0.9927662291751084,0.9854390769260387,1.0020420799301886,0.9848785153238085,0.9851183753315566,0.9937015925581837,1.002447381827295,1.003280358125645,0.9833296637083848,0.9832871650358823,0.9994874195714427,0.9890494590740387,1.0003546393868048,8.90953009732235e-06,2.914685391467667e-06,5.197833014313137e-06,5.7545568748809515e-06,6.075007945719753e-06,1.0022700448818544e-05,4.006014891496294e-06,9.968679958327675e-06,6.976664161066486e-06,6.646329767337515e-06,8.019698793107587e-06,6.471771125870486e-06,4.717016404234937e-06,5.794776192896217e-06,2.9575389292819647e-06,1.0396162572695259e-05,5.996622244601802e-06,3.634584002998363e-06,6.097930734252445e-06,1.193375046340718e-05,6.32629455909715e-06,6.5484324067594284e-06,4.243499980364459e-06,1.340067094491548e-05,1.3688080384064868e-05,6.357005006692545e-06,6.3300867818386465e-06,9.936133874162792e-06,3.3383762158516996e-06,1.036834260001084e-05
588,588.0,0.9832514846509985,1.0032868229083607,1.248075910750926e-05,2.864750676200287e-06,6.624874625736371e-06,2.572471228500124e-06,4.902004388485231e-06,9.09652418238091e-06,0.9996198491103447,0.9897301900141154,0.9909243803441494,0.9906977864375891,0.9897868526546628,0.9973445635517144,0.9895248170961228,0.9958967077510408,0.9896547909764992,0.9905688966420153,0.9898748175177026,0.9900858948367024,0.9890189103452625,0.9882309987046678,0.9935190932475876,1.0003671349570495,0.9871211032419211,0.9927733216859613,0.9854151502571598,1.0019753484093596,0.9848493981604757,0.9850885718053033,0.9937148758668811,1.0023808491745885,1.0032146013611738,0.9832934155129767,0.9832514846509984,0.9994254341799013,0.9890438452044243,1.0002898293462075,8.128980482246528e-06,2.8675020596347877e-06,4.902004388485231e-06,5.468912256683887e-06,5.7220638456577565e-06,9.165132379490299e-06,3.91488677856218e-06,9.113003496340437e-06,6.567364206044702e-06,6.339242428059723e-06,7.546147433465219e-06,6.198301188436487e-06,4.602075756613873e-06,5.469229616611065e-06,2.864750676200287e-06,9.502756878346666e-06,5.636529233133868e-06,3.564825553458033e-06,5.735630421180872e-06,1.0878614941930481e-05,5.918220711732651e-06,6.117492021485978e-06,4.121144689597031e-06,1.221455838508566e-05,1.248075910750926e-05,5.927360196926161e-06,5.903083558853487e-06,9.09652418238091e-06,3.3022846756282898e-06,9.47685722230924e-06
589,589.0,0.9832753565848831,1.003287045609052,1.16104381958258e-05,2.9490686781960737e-06,6.430046019010097e-06,2.238620917956765e-06,4.923631140104051e-06,8.419931738411052e-06,0.9996056398844549,0.9897769061394005,0.990941161918421,0.9907146277110626,0.9898015815290763,0.9973233628496297,0.9895796305918755,0.9958736922961537,0.9896715601417345,0.9906391987896764,0.9898938205182479,0.9901563602268046,0.9890780495819232,0.9882461260191414,0.9935368363513929,1.0003515684268163,0.987139112277413,0.9928320687059087,0.9854347863546061,1.0019705293542116,0.9848685982520797,0.9851075844391788,0.9937765374422023,1.0023789539452979,1.0032139403088591,0.9833162728480069,0.9832738482197835,0.9994089782124264,0.9890948028204158,1.0002742665948523,7.492492514084926e-06,2.9490686781960737e-06,4.923631140104051e-06,5.576358438153764e-06,5.6966116927725214e-06,8.47498265117327e-06,4.0156190456029685e-06,8.419931738411052e-06,6.4799569581441325e-06,6.3513442855597915e-06,7.305322441086267e-06,6.240716624802814e-06,4.710981610817779e-06,5.505704884240632e-06,2.9787332621353725e-06,8.790459514918626e-06,5.651167291670411e-06,3.6551691142627942e-06,5.788178463798007e-06,1.006346904732072e-05,5.962871103541719e-06,6.158230678177078e-06,4.140228011520455e-06,1.1344146949350553e-05,1.16104381958258e-05,6.0207396316641485e-06,5.983307320506873e-06,8.444290161579721e-06,3.4020488554554095e-06,8.765180265425174e-06
590,590.0,0.9833025541349071,1.0033009476531793,1.0939714023963519e-05,3.2417101020416476e-06,6.596534583741236e-06,1.8260601650718521e-06,5.3370842181395125e-06,7.731923851534149e-06,0.9996780272651455,0.989787529362009,0.9909795707907326,0.9907557266547439,0.9898417356221576,0.9973946744390061,0.9895980555294469,0.9959440890961458,0.9897128535709987,0.9906693497967736,0.9899335508630123,0.9901863328989632,0.9891020449160215,0.988289686586713,0.9935824643812136,1.0004286213412081,0.9871876526239248,0.9928500051424186,0.9854865899960121,1.0020525698039195,0.9849192130384113,0.9851555110069385,0.993800779540784,1.002463961546415,1.0033009476531793,0.9833711545375562,0.9833288196875543,0.9994843321826714,0.9891049048713113,1.000350913966398,6.859486836204705e-06,3.3173779055938667e-06,5.3370842181395125e-06,6.123791531663466e-06,6.119254088958503e-06,7.78142015971439e-06,4.563629655222408e-06,7.731923851534149e-06,6.909644800846775e-06,7.0518376153550505e-06,7.685314388643593e-06,6.901960768523516e-06,5.319033162273049e-06,5.982906204588768e-06,3.2417101020416476e-06,8.077710696096834e-06,6.1388656163901506e-06,4.1734464787996e-06,6.351232555624345e-06,9.342421563886448e-06,6.573114092186923e-06,6.793624326699033e-06,4.743669194204129e-06,1.0656332449224131e-05,1.0939714023963519e-05,6.758240875053467e-06,6.694266209804486e-06,7.772892607701162e-06,3.9006873275383115e-06,8.053444205761195e-06
591,591.0,0.9833263775289953,1.0033382860813336,1.0090991169638205e-05,3.274668036913833e-06,6.491450452673541e-06,1.5392991993433077e-06,5.591465581352736e-06,7.195218680745695e-06,0.9996628063748032,0.9897702451278162,0.9910297905471056,0.9908111113586415,0.9898967147053148,0.9973779905356851,0.9895865677838737,0.9959263556237831,0.9897739624986204,0.9906715123069118,0.9900003311429725,0.990188308704651,0.9890949995599799,0.9883472290382849,0.9935919087116671,1.0004119803453138,0.9872479176674452,0.9928345760104007,0.985547851784615,1.0020372441868965,0.9849819023339619,0.9852198981517001,0.9937858729841635,1.002447551635294,1.0032847037451207,0.9834313993038024,0.9833896910833074,0.9994691458882291,0.9890893664413934,1.000334782815029,6.217419548709772e-06,3.458708264267342e-06,5.422707003378473e-06,6.2448480369865334e-06,6.200635613265222e-06,7.068257818151992e-06,4.8131222126399e-06,7.028831884524927e-06,6.997941017989038e-06,7.389577467956466e-06,7.77721898275858e-06,7.195218680745695e-06,5.591465581352736e-06,6.078932341080792e-06,3.274668036913833e-06,7.33602820574189e-06,6.234688242460965e-06,4.413410991049004e-06,6.477946169257882e-06,8.545090168551359e-06,6.716932188856767e-06,6.944311332057515e-06,5.069132719720321e-06,9.814578788577808e-06,1.0090991169638205e-05,6.956534227504423e-06,6.884071852275614e-06,7.0577195670495605e-06,4.128482434015992e-06,7.314043032727646e-06
592,592.0,0.9833401269950737,1.0033681603946265,9.3561815220952e-06,2.966725615610373e-06,6.095611528684237e-06,1.4317720604028705e-06,5.300508014217159e-06,6.854264109043974e-06,0.9997012908818577,0.9897796909412623,0.9910191267426721,0.9908057750670632,0.9898881123496747,0.9974164615211646,0.9895924643671061,0.9959612675085481,0.9897648608982905,0.9906704247576298,0.9899917445908691,0.9901868234704697,0.9890989179063264,0.98834598535469,0.9936177814329277,1.0004668726820154,0.9872503418890626,0.9928591600777933,0.9855524816037052,1.0021079008073415,0.9849878502244589,0.985227963986784,0.9938191406495478,1.002530118350403,1.0033681603946265,0.9834382416908624,0.9833964595757463,0.9995135696262133,0.9891024905671699,1.0003896147966913,5.889305191702604e-06,3.2631999476636773e-06,5.065670479980193e-06,5.806725496537623e-06,5.785782453198607e-06,6.684931208725855e-06,4.548513330409889e-06,6.661352597570958e-06,6.49846415343583e-06,7.054897729640038e-06,7.173580774204869e-06,6.854264109043974e-06,5.300508014217159e-06,5.654899334878783e-06,2.966725615610373e-06,6.965532069718779e-06,5.821411919931718e-06,4.187007568683618e-06,6.055062314401245e-06,7.98768250891856e-06,6.2863869510368445e-06,6.481720082587268e-06,4.832095139834448e-06,9.112521243037538e-06,9.3561815220952e-06,6.537787001087012e-06,6.470466029060579e-06,6.6990893697956306e-06,3.925374762244821e-06,6.941206941273461e-06
593,593.0,0.9833371027610667,1.0033594620954853,9.227663639780753e-06,2.6873640761828503e-06,6.029353859915497e-06,1.448574748364336e-06,5.32993020681013e-06,6.871911421737172e-06,0.9996616734027594,0.9897332252960972,0.9909573898837672,0.9907433550584028,0.989823242797115,0.9973692565423218,0.9895360657769634,0.9959125589941914,0.9896934534066731,0.990600321782051,0.9899186438019815,0.9901181006024707,0.9890396214669261,0.9882865565882125,0.9935696983831388,1.0004335252248857,0.9871905753774394,0.9927995403783485,0.9854931773173026,1.002073914517477,0.9849285437654515,0.9851697900934713,0.9937598321813558,1.0024963321556906,1.0033340838920628,0.9833790269011302,0.9833371027610668,0.9994745026283571,0.9890517117874653,1.0003558518950204,5.966940324794384e-06,3.3826484118874017e-06,4.8379514558446755e-06,5.468142563644449e-06,5.478642474265789e-06,6.848292372879111e-06,4.684607568550074e-06,6.871911421737172e-06,6.086199600965693e-06,7.440364459904713e-06,6.610690347692307e-06,7.210860876299582e-06,5.488918801108331e-06,5.32993020681013e-06,2.6873640761828503e-06,7.201037199085703e-06,5.5076515214740755e-06,4.316629816431865e-06,5.733969315159836e-06,8.025913906783323e-06,5.956300566264809e-06,6.109382489385197e-06,4.918450881703741e-06,9.017243764985987e-06,9.227663639780753e-06,6.225871041011509e-06,6.16214914354179e-06,6.8675760870133885e-06,4.048211198405342e-06,7.16910026387092e-06
594,594.0,0.9833143581109884,1.0033209082310826,9.015415931672528e-06,2.5005735274698784e-06,5.840625315433319e-06,1.4734043144206054e-06,4.953319478121243e-06,6.8720451302370545e-06,0.9996576182407972,0.9896796598745499,0.9909690270543152,0.9907541024807819,0.9898325871246019,0.9973533034304388,0.9894749586596882,0.9958961023302371,0.989697772817515,0.9905327304493423,0.9899240137700739,0.9900502370902649,0.9889761886127273,0.9882946352867025,0.993544122357564,1.0004155320702217,0.987202473377744,0.9927303123117043,0.9855068673148407,1.0020515246433173,0.9849456017501858,0.9851930529251519,0.9936868718519044,1.0024690070237225,1.0033039075193577,0.9833937112139721,0.9833523304274868,0.9994644192645735,0.988995334870433,1.0003379096020133,5.88893633006193e-06,3.405520955580273e-06,4.542719628756368e-06,5.077605296555893e-06,5.086642234972418e-06,6.818603509793704e-06,4.673076714028088e-06,6.8720451302370545e-06,5.589539325337512e-06,7.531133692776778e-06,5.9981050842194015e-06,7.292322546614853e-06,5.4863010902277145e-06,4.953319478121243e-06,2.5005735274698784e-06,7.2016238372674165e-06,5.1230327792193395e-06,4.2562539660264955e-06,5.344109179502594e-06,7.94010631591216e-06,5.5807479610312805e-06,5.703257487572411e-06,4.757186264687079e-06,8.833232732621625e-06,9.015415931672528e-06,5.897373592364864e-06,5.834246937302592e-06,6.819584679294271e-06,4.025081194360896e-06,7.171062059410879e-06
595,595.0,0.9832839585532059,1.0032711722347785,8.303030854996673e-06,2.33720120134366e-06,5.453853163593056e-06,1.3583811851812348e-06,4.606965334886255e-06,6.432530178598268e-06,0.9995561581108376,0.9896474836358491,0.9909309806092729,0.9907093793923785,0.989789390859757,0.9972401560873382,0.9894411810867315,0.995782112413757,0.9896551280788196,0.9905043022448193,0.9898818674629176,0.9900208084293393,0.9889437673454559,0.9882442655070854,0.9934737583516183,1.0002952119983306,0.9871474922445856,0.9926820584351934,0.9854498458120552,1.001913519008466,0.9848820356353042,0.9851263943874329,0.9936284263815172,1.0023202134501161,1.0031533110586723,0.9833234213746364,0.9832839585532059,0.999353213843446,0.9889610847520912,1.0002169528029994,5.502762087315068e-06,3.2567195894254455e-06,4.182273188054116e-06,4.669765430716223e-06,4.6648487455654766e-06,6.375484329687615e-06,4.464588167308608e-06,6.432530178598268e-06,5.099902343989594e-06,7.200610817843076e-06,5.4546014347891986e-06,6.984924939308663e-06,5.2375312551522235e-06,4.55609875994202e-06,2.33720120134366e-06,6.697281806598738e-06,4.7189461075797436e-06,4.1151789420895e-06,4.933996268949867e-06,7.347554371703014e-06,5.177911341279203e-06,5.286475727549141e-06,4.606965334886255e-06,8.146386344588967e-06,8.303030854996673e-06,5.523767252678818e-06,5.461510959977639e-06,6.352616464402862e-06,3.849730970430321e-06,6.674399691041669e-06
596,596.0,0.9832590070198713,1.0032289275399326,8.103433135266799e-06,2.318393096918865e-06,5.260934344327985e-06,1.3428742333045966e-06,4.3736332407290694e-06,6.215807724529169e-06,0.9995699377218412,0.9897188120752652,0.9909706616496603,0.9907553380069031,0.9898386733829161,0.9972614199187166,0.9895270133184152,0.9958051818906116,0.9897148717132807,0.9906103047907184,0.9899450518467812,0.9901273069186558,0.989037439814587,0.9882901475529503,0.9935210793967713,1.0003157059925152,0.9871951029048077,0.9927581069780943,0.9854991708086337,1.0019450994938857,0.9849328209216981,0.9851795203355629,0.9937052691158663,1.0023541949262378,1.0031878460209285,0.9833773210280062,0.9833371059882332,0.9993717631691478,0.9890384351152177,1.0002372040567824,5.38008016329219e-06,3.1204867848408678e-06,3.9299055682987664e-06,4.389452881207329e-06,4.3736332407290694e-06,6.169164820914152e-06,4.318166896852757e-06,6.215807724529169e-06,4.79159361317742e-06,7.0300148386161515e-06,5.131781339013217e-06,6.83840691174936e-06,5.0935258702234215e-06,4.2988490423180635e-06,2.318393096918865e-06,6.513942528624563e-06,4.496296285927744e-06,4.080863317834818e-06,4.723438245752314e-06,7.164506898170324e-06,4.9237084976815504e-06,4.998249699024865e-06,4.63158467076826e-06,7.931099445234676e-06,8.103433135266799e-06,5.2804747053392915e-06,5.223727825258268e-06,6.183654860747075e-06,3.6849997956047083e-06,6.488787625923524e-06
597,597.0,0.9832417439139226,1.0032128475799047,7.917552366850028e-06,2.350990733696518e-06,5.207139789217768e-06,1.273112663484237e-06,4.5104716742853245e-06,5.965208281695753e-06,0.9995783354932422,0.989752766194819,0.9910594884181073,0.9908487077779767,0.9899367937338188,0.9972775431601189,0.9895692551912469,0.9958200461176259,0.9898268986312253,0.9906678390526402,0.9900608623920844,0.9901845646516954,0.9890844524199703,0.9883899768710387,0.9935726847796054,1.0003296230851393,0.9872967289186532,0.992802458296812,0.9856017885527063,1.0019651114552413,0.9850352253128617,0.9852801370680286,0.9937642185289887,1.002377461113715,1.003212847579905,0.9834816358643957,0.9834407658659123,0.9993838058427904,0.9890750292480397,1.0002515115308508,5.212617419715733e-06,2.8777339690944047e-06,4.042012139224003e-06,4.5448896067689036e-06,4.5104716742853245e-06,5.889387960062107e-06,4.004014074076424e-06,5.91585917964882e-06,4.992934924717891e-06,6.6029695530530566e-06,5.3838018904215995e-06,6.428552340199642e-06,4.752701818997887e-06,4.510604135094995e-06,2.350990733696518e-06,6.285212198834635e-06,4.795706907734005e-06,3.8027944511354047e-06,5.061521475731439e-06,6.9794280146453e-06,5.235728962850191e-06,5.290404777618992e-06,4.354787172813642e-06,7.725630696796934e-06,7.917552366850028e-06,5.588878793679642e-06,5.54589115199785e-06,5.965208281695753e-06,3.3884810674688406e-06,6.257425937623014e-06
598,598.0,0.9832316940059936,1.0032348790192622,7.817902787247406e-06,2.282576077922852e-06,5.0394532992669686e-06,1.2617737293261897e-06,4.306835047213966e-06,5.6835287809593975e-06,0.9995947507016604,0.9896653410852144,0.9911139940033233,0.9909037356818138,0.9899952014835798,0.9972861856118213,0.9894748116666879,0.9958242275154549,0.9898936641446276,0.9905888119190068,0.9901320953572599,0.9901053508754051,0.9889936504173618,0.9884489085473397,0.9935588528651746,1.0003351372653053,0.98736069166093,0.9926955096546402,0.9856676263078215,1.0019728111053607,0.985103649100881,0.985350989479672,0.99365048741467,1.0023777575520167,1.0032125541964296,0.983552692671989,0.9835104967254907,0.9993966394394037,0.9889769835544399,1.000257732250424,4.857854751026879e-06,2.614565862254435e-06,4.011627266683389e-06,4.552734401893641e-06,4.501706019159753e-06,5.462207034548194e-06,3.6255604336177835e-06,5.459558174747279e-06,5.028602926868414e-06,6.0065089573400085e-06,5.468037369756378e-06,5.847667150473683e-06,4.306835047213966e-06,4.572693288570042e-06,2.282576077922852e-06,5.963443748754671e-06,4.912354448074746e-06,3.4881307394099533e-06,5.196354802716241e-06,6.7866536274412485e-06,5.373094602467695e-06,5.447073473481514e-06,4.033326034362189e-06,7.624540270206789e-06,7.817902787247406e-06,5.6835287809593975e-06,5.653814726751371e-06,5.585366885376537e-06,3.080059154233686e-06,5.939220134448944e-06
599,599.0,0.983228382066719,1.0032800614474027,7.71918755913951e-06,2.278851799447395e-06,4.872253014773008e-06,1.2252754599321104e-06,4.1774054830119225e-06,5.432077958203106e-06,0.999654407932816,0.9896785920948606,0.9911824194678838,0.9909708145356982,0.9900663585529471,0.9973390884099197,0.9894921885099836,0.9958766242487084,0.9899642067456792,0.990614413475318,0.9902018304701249,0.990130831588385,0.9890136217831833,0.9885240410139416,0.9936113963458156,1.0003961933410688,0.987438670386724,0.9927122215420788,0.9857484812468311,1.0020325687279907,0.9851891742207671,0.9854433205819966,0.9936661409021394,1.0024385953830917,1.0032735601818537,0.9836387593311651,0.983595713649965,0.9994521168637163,0.9889905636162404,1.0003179867476624,4.5916554717431684e-06,2.5355497713092457e-06,3.92584025108648e-06,4.416053982034391e-06,4.3959922672874465e-06,5.17263523643899e-06,3.534182688593532e-06,5.161494053730843e-06,4.940722227498693e-06,5.832471231784366e-06,5.355393088596054e-06,5.674312584909693e-06,4.1774054830119225e-06,4.408780032501599e-06,2.278851799447395e-06,5.686857046916225e-06,4.726581134938547e-06,3.4296477486713343e-06,4.986149787436582e-06,6.611125940458408e-06,5.150270709809559e-06,5.215400509363724e-06,3.939510715885368e-06,7.526430469948481e-06,7.71918755913951e-06,5.432077958203106e-06,5.406745298881665e-06,5.284631817059662e-06,2.985163204314024e-06,5.666470372190268e-06


==> data/30_bounded_direct_pow_voltages744a_no_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.992050373228653,1.0064960312238158,0.001334182324216248,0.00012464683494601815,0.000652544830323072,0.00042702829287555923,0.00025029665350614086,0.0010352975232326195,1.0025753914470767,0.9946990952412351,1.0018070565243145,1.0030415651780353,1.002217898289758,1.0006821513908926,0.994072324038744,0.9992602678779179,1.0027795101505141,0.992050373228653,1.0041442116340205,0.9930070835640703,0.992603771593707,1.001113249234788,0.9998515379675931,1.0030060403264351,1.0007872371618811,0.9990594401709331,1.0000012438041792,1.0050957719907818,1.0000863455517062,1.0000990034083341,1.0017701701542427,1.0055913467209077,1.0064960312238158,0.9993674388421971,0.9995702654175241,1.0026901408224536,0.9943815078961822,1.0028879767354035,0.00018861049066138896,0.0004547868027613704,0.0009560096272528742,0.0010285354750063345,0.001033927899312381,0.00020616464558680382,0.00044656594241589977,0.0002165259222006736,0.0010352975232326195,0.0005123068798263816,0.0010187236345922802,0.0004918723107326596,0.0004900446130219021,0.0011208454964387507,0.00022281454677578868,0.00032031338138082776,0.0011730828166246802,0.0002249423662279582,0.0012235918266117725,0.00025029665350614086,0.0012749704252243321,0.0012993437967242917,0.00012464683494601815,0.000261127551392012,0.0003841099104335416,0.001334182324216248,0.001328861812030229,0.00019617668304132142,0.0004387055495495944,0.0003189611679650806
1,1.0,0.9919979826869831,1.0067586576506455,0.0012098521142293462,0.00011350747349419787,0.0005921573041416815,0.00038676132686979296,0.0002290399580617653,0.0009387425289307062,1.0026000555254284,0.9947125415514345,1.001811066424641,1.003050890106234,1.0022278233128956,1.000705638977317,0.9940970083925513,0.9992837453491431,1.0027952172421988,0.9920874130472379,1.0041676553933663,0.9930452408366728,0.9926313575257836,1.001122418183605,0.9998683964256089,1.0030306654100207,1.0007992723818235,0.9990853940772689,1.0000138112489485,1.0051266387079882,1.000099913254364,1.0001130781670786,1.0018030742952706,1.005625656198218,1.0065323509847133,0.9993801227900346,0.9995841900386816,1.0027137652416704,0.9944038081338005,1.0029122076766472,0.0001722564018215678,0.00041262905206702015,0.0008661415893722659,0.0009323721111763017,0.0009371879959588367,0.00018820421297934597,0.00040478969650089484,0.00019745149443256495,0.0009387425289307062,0.0004638327697528837,0.0009244341656545186,0.0004453020284814865,0.00044402387058798705,0.0010160838334583304,0.00020213642348545846,0.00029213684422284205,0.0010636571015487472,0.0002043461585967019,0.0011095318465306518,0.0002290399580617653,0.0011562113176209945,0.0011784860626284364,0.00011350747349419787,0.00023883563777596007,0.00035020789765768517,0.0012098521142293462,0.0012050748061187189,0.00017945159253946786,0.0003978980230347593,0.00029089411552999804
2,2.0,0.9919668318549059,1.0069127485392622,0.0010950072931245978,0.00010389967100880926,0.0005363617215517472,0.00034968609631694426,0.00020804438554500288,0.0008495192463411469,1.0027364219151629,0.9947087048863567,1.001882885061678,1.0031277842848074,1.0023113392233083,1.0008428231968238,0.9941019226253606,0.9994182229973962,1.0028917897618854,0.9921103274784635,1.0042763490829125,0.9930694233121754,0.9926402707583131,1.0012075793135264,0.9999444233968277,1.003169915312322,1.00088843941901,0.9990870875778944,1.0001062874740656,1.005264182225008,1.0001946342653143,1.0002075117011902,1.0018035891795127,1.0057613625208661,1.0066693081182136,0.9994783145565401,0.9996823677827936,1.0028491329804452,0.9944004479986376,1.0030512068920414,0.0001563756748263196,0.00037491576913207094,0.0007836773954966806,0.0008437031075068974,0.0008480286469509224,0.00017077296704671465,0.0003673958313378954,0.0001791002678679679,0.0008495192463411469,0.0004203435559632183,0.0008368206282972881,0.00040348034046914816,0.00040280779051216764,0.0009194606686750402,0.0001828890251653062,0.00026502080719870483,0.0009625724948233135,0.0001862425920281007,0.0010041249185073393,0.00020804438554500288,0.0010464209864819308,0.00106665958695084,0.00010389967100880926,0.00021684671960425818,0.00031764703035931196,0.0010950072931245978,0.0010906860896295091,0.00016302407157883097,0.00036146360902547655,0.00026390047509760965
3,3.0,0.9919532809408003,1.0069821962075434,0.0009910973337417229,9.477989139963726e-05,0.00048580450782599333,0.00031618154558885747,0.0001891267709739858,0.0007687553085335078,1.0028338256827634,0.9947100944905805,1.001938990180794,1.003197991623214,1.0023793103202197,1.0009493807124834,0.994110200893645,0.9995253562832622,1.0029652519394865,0.9921216218348198,1.004352126609936,0.993082734897287,0.9926483541047822,1.0012760502903038,1.0000036478549503,1.0032690814588214,1.0009572801455962,0.9990954738464716,1.0001753146603891,1.005355595516117,1.0002636145286696,1.0002763842937392,1.0018111937019443,1.0058496348107888,1.0067581491514543,0.9995472061625067,0.9997511688265022,1.0029525974212967,0.9944067150313843,1.0031502456301855,0.00014202046702807986,0.00034031962278254505,0.0007091916597531903,0.0007635260357429709,0.0007674124367273206,0.00015505146990196222,0.0003332189695706484,0.0001625640885928744,0.0007687553085335078,0.00038085662191616364,0.000757295130949613,0.00036551794515360457,0.00036524058521548736,0.0008320831287409225,0.00016547368852964318,0.00024044005909274507,0.0008711126500747274,0.0001694152948853022,0.0009087429687825166,0.0001891267709739858,0.0009470732537261162,0.0009654420625855679,9.477989139963726e-05,0.00019715570074693887,0.00028844815184880655,0.0009910973337417229,0.0009871843058925195,0.00014815092437055134,0.0003280064692651426,0.00023943223825498395
4,4.0,0.9919536901530461,1.0069908929733655,0.0008974462682375469,8.60971697126642e-05,0.0004401489497931866,0.00028617872660079716,0.00017180944203854323,0.0006962586254782449,1.0029549412754286,0.9947242527240211,1.0019738685734372,1.003242351277601,1.002422326301157,1.001075248766391,0.994133127063711,0.9996507967995649,1.0030136366366211,0.9921511947329187,1.0044036583803395,0.9931126846749542,0.9926744505177738,1.0013213717477634,1.000071013896313,1.0034012455537256,1.001003288085195,0.9991198432156438,1.0002219666041663,1.0054911385613021,1.000310962828644,1.000323260093612,1.0018351758063138,1.0059882635636546,1.0068989187858253,0.9995987934125024,0.9998012094419074,1.003079063623251,0.9944272448926006,1.003281826580391,0.0001288650561436522,0.0003086576434138252,0.0006424040545555959,0.0006915475801208013,0.0006950695057422406,0.00014069577195610983,0.0003020680555002613,0.00014747659939761545,0.0006962586254782449,0.00034515492632068354,0.0006857707228897957,0.00033122342389122145,0.00033108148271137445,0.000753613784429014,0.0001498906453099304,0.0002179759940316573,0.0007888614412413593,0.00015373977430802881,0.0008229417968932142,0.00017180944203854323,0.0008576157607968535,0.0008742386751299419,8.60971697126642e-05,0.0001791923395376432,0.0002618796137542605,0.0008974462682375469,0.0008939103745181121,0.00013448564827561738,0.0002974232680589933,0.00021707304940079812
5,5.0,0.9919644197000221,1.006962731154607,0.0008139481032435226,7.866412048412642e-05,0.0003993474823959197,0.0002594837686552772,0.00015599820902217743,0.0006317896884774092,1.0030076634420435,0.9947380528658689,1.0019701915422996,1.0032434440790592,1.0024233645020069,1.0011305692513737,0.9941514566442529,0.9997059734067626,1.0030149643383082,0.9921727710090154,1.0044061214104856,0.9931331186533124,0.992691777659858,1.0013253565140496,1.0000967820500128,1.003458101396762,1.0010126304990958,0.9991468034169353,1.0002322492063036,1.005552883884146,1.0003198020841189,1.0003315003335302,1.00185934182352,1.0060513041531458,1.006962731154607,0.9996062914415204,0.9998101575767655,1.0031345838946684,0.9944448424701043,1.0033386126664936,0.00011738299623942461,0.00027984264673799615,0.0005829623156131633,0.0006274885142439394,0.0006306532075505657,0.0001280586447068557,0.00027385843225494454,0.00013418336191053026,0.0006317896884774092,0.00031286459841398134,0.0006222220577082255,0.0003002236664985875,0.0003001303538424294,0.0006837320704941133,0.000136106520196781,0.0001980198649259284,0.0007155387459164152,0.00013970850065186464,0.0007464362226500522,0.00015599820902217743,0.0007778028184862389,0.0007927855118853259,7.866412048412642e-05,0.00016257443420149596,0.00023735499955746114,0.0008139481032435226,0.0008107208017406517,0.00012248122831507545,0.0002696939463337033,0.00019719788957460463
6,6.0,0.9919818297901077,1.0069216030691441,0.0007393401054840715,7.175155601338134e-05,0.00036309970119824414,0.00023535904034429126,0.00014311512619099234,0.0005741911273920636,1.0029124698874317,0.9946841295057939,1.0018546540296172,1.0031212970769867,1.0023037803145256,1.0010335820663845,0.994092735659428,0.9996080715025817,1.0028959811081934,0.9921168847711547,1.004290848678031,0.9930773265926437,0.9926314423485364,1.0012020140743063,1.0000005841917707,1.0033592706166243,1.0008915140776187,0.9990817069790068,1.0001108785161317,1.0054555022198362,1.000197251594249,1.000210340338532,1.0017907449002195,1.0059537327613375,1.0068654768967853,0.9994847044850156,0.9996885060132092,1.0030378813194587,0.9943825627204573,1.0032396147376776,0.00010854526260404148,0.0002532198420362239,0.0005299327273285214,0.0005702244005694859,0.0005731060829163939,0.0001181687096009578,0.0002478778200506037,0.00012373536651314222,0.0005741911273920636,0.0002831554936282893,0.0005654460666138925,0.00027171838215907804,0.0002716295977659648,0.0006212680655586622,0.00012405291208221359,0.00018154582643347406,0.0006500434237699456,0.00012668173929264041,0.0006780790795924785,0.00014311512619099234,0.0007064933004178395,0.0007199729060590189,7.175155601338134e-05,0.00014885396729253172,0.000216370845153031,0.0007393401054840715,0.0007363793684300671,0.00011316186059326165,0.0002441280456087591,0.00018080202879630113
7,7.0,0.992002280631683,1.0068914010348544,0.0006706168609466523,6.520578978478031e-05,0.00032967726651150184,0.00021318167169810556,0.0001310797560982385,0.0005209371168459549,1.0029038344229446,0.9946629945136151,1.0017739125719212,1.003037816855187,1.0022223266825265,1.0010287391863117,0.9940670464115124,0.9996013669385996,1.002813358979621,0.9920857700490757,1.0042080052683136,0.9930469245192358,0.9926017580041526,1.001117862690796,0.9999626577606642,1.0033515047644328,1.000809516672152,0.9990602646598964,1.000029136186707,1.0054528444671378,1.000113603019981,1.0001259656348451,1.0017629379284052,1.0059512091920078,1.0068636533730857,0.9994020071051068,0.9996052182221876,1.003030923012416,0.9943589609913586,1.0032319764496045,9.986253524111047e-05,0.00022913133516887848,0.0004809581528871984,0.0005173392691057071,0.0005199863701769557,0.00010857424384595846,0.00022436995008933021,0.00011364087177699969,0.0005209371168459549,0.0002563654791996338,0.0005129104462601751,0.00024601865173787485,0.0002458639746388381,0.0005636259039208134,0.00011284138237703749,0.00016595663035224665,0.00058968572715431,0.00011477332276152781,0.0006151021698874099,0.0001310797560982385,0.0006408402901759274,0.000653014946741228,6.520578978478031e-05,0.00013619022029243293,0.00019719123727485654,0.0006706168609466523,0.0006679169162982451,0.00010404966412843235,0.00022097681017092092,0.000165291970005382
8,8.0,0.9920221324331262,1.006896017369615,0.0006074844387322781,5.918908399664635e-05,0.0002990341802673167,0.00019274560122204288,0.00012010411888318395,0.0004720351130639586,1.0029957000065828,0.9945875398145172,1.0018095753693368,1.003076394451887,1.002264684614433,1.0011161485080462,0.9939917199909462,0.9996854983451141,1.0028591697556153,0.9920221324331263,1.0042627344923873,0.9929828612775086,0.9925303851724652,1.0011604282203708,0.9999816086657459,1.003443626530905,1.0008518469648786,0.998972126438224,1.0000700802013607,1.0055357337298811,1.0001546392838416,1.0001687319155392,1.00167299107235,1.0060274781893297,1.0069401036466836,0.9994417883906299,0.9996448282869828,1.0031214238084778,0.9942820309502423,1.003324077483764,9.180447018798274e-05,0.00020733159374119314,0.00043557231978439456,0.00046852771541613133,0.0004710005154646498,9.970018115128059e-05,0.0002030972177421789,0.0001042241057986052,0.0004720351130639586,0.00023221995609037664,0.00046498287188306847,0.00022287284721143676,0.0002225687390192942,0.0005105067206997538,0.00010254801379501404,0.00015166521505209095,0.0005341333734032064,0.00010395806388000026,0.0005571743074166201,0.00012010411888318395,0.0005804923667403181,0.0005915030409777007,5.918908399664635e-05,0.00012471087827167359,0.0001799501886467302,0.0006074844387322781,0.000605040634249327,9.556710815251838e-05,0.00020000371691799898,0.00015105649164988847
9,9.0,0.9920377454028175,1.0069593443913036,0.0005510839667593159,5.3586429788861264e-05,0.0002720844268529777,0.00017412912681151238,0.00011171312053375003,0.0004286227168324166,1.003021097312113,0.9945771243498192,1.0018211574942237,1.0030949702109482,1.0022857154786005,1.0011408564832234,0.9939868496784037,0.9997075952551122,1.00288841783102,0.992036499790561,1.0043026795213486,0.9929973961383605,0.9925308258697069,1.0011773485975257,0.9999912384641636,1.0034667530819175,1.0008689502156622,0.998960324822924,1.0000864539978935,1.0055571361329971,1.0001704970894032,1.0001849297751073,1.001665158092162,1.0060454215790078,1.0069593443913036,0.9994579002990766,0.9996608275477588,1.0031482576740804,0.9942712408770168,1.0033475281767295,8.614580753925066e-05,0.00018758623779323313,0.0003948702356641429,0.00042499557172364505,0.0004273100790409285,9.352723545195274e-05,0.00018378846745898615,9.75491081611214e-05,0.0004286227168324166,0.00021026779383397014,0.0004226184210796868,0.0002018310208758766,0.00020142250266249416,0.00046308120644299926,9.381265590078533e-05,0.0001404280871351516,0.00048455045567036243,9.408587283638584e-05,0.0005054615228975673,0.00011171312053375003,0.0005266052252480898,0.0005365648082766006,5.3586429788861264e-05,0.00011579975296117684,0.00016586101049167573,0.0005510839667593159,0.000548880821096019,8.965611949305609e-05,0.00018096482179945245,0.00013986173014037456
10,10.0,0.9920454797491356,1.0070910668759523,0.000500012571862993,4.856437235020721e-05,0.00024807710579828715,0.00015693109896191125,0.0001053971363854389,0.0003892719257285858,1.0030152258814324,0.9945951767304406,1.001805926765641,1.003077848703136,1.0022699630981442,1.0011330743991231,0.9940038956761136,0.99969849217553,1.0028670745107076,0.9920473547319739,1.0042734532919937,0.9930077483073092,0.9925463044068807,1.0011625447009065,0.9999915118172966,1.0034615245340284,1.000854714295755,0.9989833877405853,1.0000718448232762,1.0055560679553046,1.000154250056629,1.0001681753632015,1.0016949674953952,1.0060428421322778,1.0069556639438297,0.9994392460612589,0.9996431543781191,1.003141443229383,0.9942888892141871,1.0033426990575507,8.199986792606855e-05,0.0001697397156884592,0.0003580558298058046,0.0003857173801170431,0.0003877939095570692,8.913515631937068e-05,0.00016636301429456013,9.274816355246869e-05,0.0003892719257285858,0.00019040850606831072,0.0003840529123202789,0.00018279366699679132,0.00018233874425251553,0.00042020488848786073,8.623248933615951e-05,0.00013152738870888552,0.0004396781329369804,8.520854563627253e-05,0.000458632305408475,0.0001053971363854389,0.0004777874819035206,0.0004867896840438432,4.856437235020721e-05,0.00010908233094260254,0.00015448679778442252,0.000500012571862993,0.0004979987519028833,8.55214437090792e-05,0.00016378191249610412,0.00013098814742555713
11,11.0,0.9920416956804599,1.007244039432216,0.0004531001586554994,4.410221385142209e-05,0.00022592309342025441,0.0001412069940380976,9.938519543358411e-05,0.0003528467199784003,1.0031501651590726,0.9945760680862804,1.0018525529617082,1.0031217953185432,1.0023195186134586,1.0012631748393506,0.9939854694552402,0.9998255104492779,1.0029231586632505,0.9920416956804597,1.0043355750666283,0.9930017567118365,0.9925312726298495,1.0012139792634616,1.0000478191290603,1.0035977264262161,1.0009085592563414,0.9989622290239781,1.0001286386512918,1.0056951248866182,1.0002122170257808,1.0002281901498942,1.0016666143097495,1.0061828897272553,1.0070967808253226,0.9994993406952959,0.9997043880772061,1.0032745408971886,0.9942614563010677,1.0034789059427371,7.7578397767846e-05,0.0001536222574649118,0.00032428411987666604,0.00034951767010189946,0.00035137715582932844,8.436087682437947e-05,0.00015064599992974014,8.760707982235629e-05,0.0003528467199784003,0.00017249139380869728,0.00034822115941807354,0.00016560539851221987,0.00016511909364222391,0.00038075211905036775,7.906598235727737e-05,0.00012289520195210327,0.00039842001693195787,7.727564808477628e-05,0.0004155910218634442,9.938519543358411e-05,0.0004329277679973059,0.00044106116297031186,4.410221385142209e-05,0.00010282186288757988,0.00014401730392669615,0.0004531001586554994,0.00045126232075282547,8.107231823188495e-05,0.0001482840769162469,0.00012238110776760495
12,12.0,0.9920240785570207,1.007356909126905,0.00041107419209320646,4.027642359605474e-05,0.00020539043914446259,0.00012782390622061293,9.145221252667252e-05,0.0003203252869773902,1.0033808117349974,0.9945732868147384,1.0019335595644105,1.0032079314025886,1.002405136468808,1.0014916299625387,0.9939839401700652,1.000051117512237,1.003009907408412,0.9920426305495544,1.004423013861511,0.9930016331629923,0.9925303741625342,1.0013021393063715,1.000153882820313,1.0038315034833367,1.0010031975123048,0.9989672769794682,1.0002288234255532,1.005945435628848,1.0003181748308307,1.0003384668565798,1.0016743539491673,1.006441202178425,1.007356909126905,0.9996129084778732,0.9998179521823876,1.0035058362222289,0.9942632577632047,1.003712787183242,7.14845873946353e-05,0.00013921372120393886,0.0002944484526134935,0.0003173774308237517,0.00031901210809668576,7.771995557321405e-05,0.00013657056603801271,8.066100354128506e-05,0.0003203252869773902,0.00015632974955865766,0.0003160703366775503,0.00015009650148469473,0.0001496794062141427,0.00034565451569707015,7.231802726968265e-05,0.00011264974954159021,0.00036159301918937807,7.026602706528092e-05,0.00037713327598081994,9.145221252667252e-05,0.0003928410018392326,0.00040017407035445733,4.027642359605474e-05,9.459799649671464e-05,0.00013189645053142705,0.00041107419209320646,0.0004094125076181502,7.474157906116025e-05,0.00013446150822814864,0.00011218151104737578
13,13.0,0.9919956143464509,1.0073844218920445,0.00037414788089845815,3.690606237465456e-05,0.00018695281216549693,0.00011651356904167061,8.305415364729719e-05,0.0002920309417283458,1.0033414293716598,0.9945447718807651,1.001915051815202,1.0031921266328265,1.002385217668889,1.0014444220718515,0.9939485445983995,1.0000006613039742,1.002982895434686,0.9919956143464509,1.0043867107167597,0.9929560715681279,0.9924925390198232,1.0012860710925902,1.0001262606354844,1.003787758616449,1.0009850434181427,0.9989329393358537,1.0002099252422108,1.0058860905299292,1.0002964722021233,1.0003152252652028,1.00163661064985,1.0063732555775926,1.007286981941269,0.9995887488428445,0.9997943250791924,1.0034622284723211,0.9942381619486441,1.0036690931412606,6.503855671105133e-05,0.00012626379487745996,0.0002685990889589777,0.0002894858366776303,0.0002908619997914902,7.066376081856163e-05,0.00012392273668071653,7.334458381294084e-05,0.0002920309417283458,0.0001417878918651291,0.00028806882799523053,0.0001361443168279049,0.0001358302493193241,0.0003150861276648951,6.627548781745045e-05,0.00010228997189178173,0.00032935608744362834,6.394050692353352e-05,0.0003434067390905308,8.305415364729719e-05,0.00035769645049149086,0.0003643170957272842,3.690606237465456e-05,8.589485007851154e-05,0.00011962944912331006,0.00037414788089845815,0.00037265009294807494,6.797497666488903e-05,0.00012204700938680071,0.00010186883672755349
14,14.0,0.9919611105110181,1.007345719120519,0.0003397190796167541,3.452166005984228e-05,0.0001700397398622003,0.00010566678812154215,7.566873745136009e-05,0.00026542198575464724,1.0032968021677648,0.9945916453914895,1.0018634209434154,1.0031406893814039,1.0023291856688445,1.0013930028399718,0.9939938899024063,0.9999457395970908,1.0029211188853306,0.9920368294252506,1.0043192655943354,0.9929990011090669,0.9925376590618794,1.0012312719591387,1.0001153255991795,1.0037489268178414,1.0009265132029777,0.9989904383274911,1.0001503920357844,1.005851712190015,1.0002352639640422,1.000252327492812,1.0016954433810583,1.0063443564743404,1.0072602795106596,0.9995293628284274,0.9997351927646991,1.0034177345584965,0.9942903496179962,1.0036297779968075,5.948745159774508e-05,0.00011500730443019909,0.0002441867441437361,0.0002631615053271986,0.0002643496785875829,6.451627830375418e-05,0.00011294799095627773,6.689887413101014e-05,0.00026542198575464724,0.00012899085923004933,0.0002618273064517525,0.0001238823956772237,0.00012371883562471201,0.0002863381534192414,6.0306453239799846e-05,9.319465500034228e-05,0.00029917737216843515,5.884668770163288e-05,0.00031188309347390033,7.566873745136009e-05,0.0003248607320854692,0.000330858409230019,3.452166005984228e-05,7.815782790496701e-05,0.0001086821342321323,0.0003397190796167541,0.0003383742133814398,6.212523486316133e-05,0.00011126720535234676,9.281333646927339e-05
15,15.0,0.9919273598841246,1.007276041070428,0.0003073868791347304,3.2334559896025484e-05,0.00015428878480157413,9.528110178660121e-05,6.913145395986881e-05,0.00024022974231255366,1.0032046373395984,0.9945024989558395,1.0018206781867214,1.0030961946440267,1.0022820562494414,1.0012833727584738,0.9938975520481766,0.9998287260011031,1.002872256707012,0.9919471048258568,1.0042715888246465,0.9929063334201772,0.9924433739327128,1.0011787357888866,1.0000299875304408,1.0036402615733948,1.0008716294126927,0.9988980881432736,1.0000937241384555,1.0057418934971347,1.0001739204751974,1.0001897928737549,1.0016021417951682,1.0062312774856608,1.0071467500062992,0.9994632284122329,0.9996700619147071,1.0033188186481747,0.9941993891059587,1.003521291675939,5.463396545501757e-05,0.00010484008960034482,0.0002209410843730024,0.0002381260962389183,0.00023921514057198207,5.912462908326614e-05,0.00010296935877612767,6.119499008599002e-05,0.00024022974231255366,0.00011724587383637672,0.0002370839242524846,0.00011262647380879363,0.00011264504035871369,0.000259094244608834,5.457008517159079e-05,8.511852191664165e-05,0.0002707125610953113,5.428411213464586e-05,0.00028220431347978416,6.913145395986881e-05,0.00029394372979441177,0.00029937311659994646,3.2334559896025484e-05,7.126167564081099e-05,9.889527541440434e-05,0.0003073868791347304,0.00030616949111790195,5.702033528809296e-05,0.00010151059583623565,8.477618420441632e-05
16,16.0,0.9919016516419568,1.0072106279998703,0.0002781488678396123,2.943208145409862e-05,0.0001397073513892678,8.615047790242658e-05,6.274937104408942e-05,0.00021744367467121194,1.003279454164911,0.9944469857295656,1.001852549894237,1.0031285504595322,1.0023148249817966,1.0013530845745695,0.9938415960245063,0.9998957892679602,1.002912113178948,0.9919016516419566,1.0043156788783698,0.992860995099529,0.9923896060281564,1.0012087318129446,1.000038693881861,1.003703752666053,1.0009032403623526,0.9988335695529944,1.000126923213618,1.0058065840026353,1.0002092670891616,1.0002268033024528,1.0015301128631056,1.006294873982656,1.0072106279998703,0.9995006118106613,0.99970702465905,1.0033892290502806,0.9941426288465156,1.0035852838409032,4.967911374983799e-05,9.499059001765849e-05,0.00019991997204459839,0.0002154852183682942,0.00021647967811483924,5.3722201211900445e-05,9.326705867565055e-05,5.555898432584911e-05,0.00021744367467121194,0.00010609568938922689,0.00021469379738073703,0.0001019155045692432,0.00010198891666495684,0.00023445147314501486,4.938049392344108e-05,7.724162295132923e-05,0.00024496371717440873,4.929490724269706e-05,0.0002553586997316253,6.274937104408942e-05,0.00026598113998381896,0.0002708963060165453,2.943208145409862e-05,6.462758241453133e-05,8.963866382122494e-05,0.0002781488678396123,0.0002770448416511907,5.1847788020068544e-05,9.198690066945058e-05,7.693568541088278e-05
17,17.0,0.9918894204949396,1.007176137885329,0.00025193577105171136,2.669483209791711e-05,0.00012700787582806496,7.761935280629394e-05,5.854355291519478e-05,0.00019697769194577795,1.003195200054783,0.9944500614032953,1.0018558044344403,1.0031264257190704,1.0023114933793604,1.001248678308326,0.993845722688979,0.9997872960373245,1.0029113510556855,0.9919189058305772,1.0043220885296975,0.9928779592301094,0.9923960176056003,1.001197839023682,1.0000012078261664,1.0035964859865742,1.0008852814676814,0.9988367408207142,1.0001046453138662,1.0056894329185653,1.0001842441232833,1.000197733127396,1.0015332990521228,1.006171924369277,1.007087798305454,0.999473779696818,0.9996812244219451,1.0032904404302774,0.9941514197863468,1.0034784273872783,4.659174746169596e-05,8.597176480295451e-05,0.00018104608111524787,0.00019511035837271529,0.0001960535756915317,5.011474085288102e-05,8.441035041572762e-05,5.1685049734752053e-05,0.00019697769194577795,9.599629542758454e-05,0.0001945426562512576,9.221399491438217e-05,9.229310122802477e-05,0.00021232827138874838,4.495725082095181e-05,7.155843322196315e-05,0.00022186065914823707,4.4634487264602934e-05,0.00023129069057463439,5.854355291519478e-05,0.00024090961833024647,0.000245375586781448,2.669483209791711e-05,6.023216610465705e-05,8.288124647959273e-05,0.00025193577105171136,0.00025094868024914236,4.850554399107418e-05,8.328529246082494e-05,7.128678374646936e-05
18,18.0,0.991888683290456,1.007164899576821,0.00022968204027403353,2.4198024324990384e-05,0.00011806848377104913,6.87099007710398e-05,6.225205632530125e-05,0.0001793704749109241,1.0032410602704218,0.9944470057419366,1.0018978739711144,1.0031708610719727,1.0023574827517518,1.0012865079556756,0.9938449225123059,0.9998211944754798,1.0029621283794492,0.9919333336030679,1.0043806127000205,0.9928912446309586,0.9924000628953057,1.0012446803057065,1.000029574068418,1.0036395243763263,1.0009332896583807,0.9988330501368653,1.0001538327208628,1.0057360954397585,1.0002366010952388,1.000249769009179,1.001530922330398,1.0062195163708887,1.0071372245500754,0.9995314016221185,0.9997384987893392,1.0033322586856754,0.9941508929913155,1.003521525519317,5.027912361374276e-05,7.781618679258258e-05,0.00016472592608386558,0.0001775043836717011,0.0001784338173310529,5.314602241362178e-05,7.639880835901079e-05,5.428768122965272e-05,0.0001793704749109241,8.685475478563614e-05,0.00017725506546497645,8.343313778258605e-05,8.352001507562564e-05,0.00019322636595452895,4.228120276343427e-05,7.306457716778437e-05,0.00020200791562000487,4.041275684883227e-05,0.0002106891710061094,6.225205632530125e-05,0.0002195190623641764,0.00022368487818146977,2.4198024324990384e-05,6.418357464880275e-05,8.480620179165283e-05,0.00022968204027403353,0.0002288133971553392,5.1962152520041655e-05,7.541511091433752e-05,7.283062775565556e-05
19,19.0,0.9918956024101285,1.007160659642746,0.0002093188355349138,2.201403307395524e-05,0.00010947564501836312,6.103141100923682e-05,6.399078339607674e-05,0.000163212341605072,1.00324337541148,0.9944473893192324,1.0019201600891707,1.0032003137162162,1.0023835633450313,1.0012892240323088,0.993845997934514,0.9998216903520355,1.0029874194281734,0.9919419803447106,1.0044073196193863,0.9928990154316423,0.9924015566709858,1.001273918412744,1.0000443211549068,1.0036501978786634,1.0009649002744834,0.9988363184295215,1.0001867257451351,1.0057536347981553,1.0002719157673994,1.0002881485676858,1.0015386237532822,1.0062409494987599,1.0071606596427458,0.9995683017913641,0.9997763100995075,1.003338633353444,0.9941536179495857,1.0035323487660994,5.222019577298217e-05,7.049479965482554e-05,0.00014982050609420092,0.000161463689130057,0.00016232328424802878,5.454890695245355e-05,6.924758885410986e-05,5.535820980278273e-05,0.000163212341605072,7.877050989364501e-05,0.0001613351233103047,7.566666994438106e-05,7.570070447244456e-05,0.00017577457396995063,3.959809106021574e-05,7.297519660247125e-05,0.00018385559563226822,3.666604530962818e-05,0.00019184014560826807,6.399078339607674e-05,0.00019994838771290887,0.00020382452372729668,2.201403307395524e-05,6.610808194074741e-05,8.486887471425677e-05,0.0002093188355349138,0.00020854597008074742,5.37052752044742e-05,6.830029300132529e-05,7.277211424610205e-05
20,20.0,0.991906340235579,1.0071501770244944,0.00018965281060145833,2.021914450271777e-05,9.928916839298778e-05,5.5240168131380664e-05,5.806980688456743e-05,0.0001479700521475426,1.0032216779303833,0.994488821583533,1.0018859122892219,1.0031636328061242,1.0023464993714004,1.0012715625327577,0.9938839245953489,0.9998028047688149,1.0029447227033865,0.9919672461411811,1.0043552657081183,0.9929234714920084,0.9924376581680587,1.001234685307996,1.0000418619948122,1.0036337939853104,1.0009223796682676,0.9988838394677113,1.0001413277094486,1.0057359373853614,1.0002227002533373,1.000236388347887,1.0015853878414411,1.0062252475004974,1.007145659332074,0.9995166729042526,0.9997250567154653,1.003319283497844,0.9941971973757373,1.0035153685701115,4.754564375928215e-05,6.397664079497763e-05,0.00013575546699929513,0.00014628813542145297,0.00014710397401983375,4.9630637486367565e-05,6.286408310226887e-05,5.036398220371107e-05,0.0001479700521475426,7.151133325024928e-05,0.00014635798720863497,6.870411849310792e-05,6.871004418471342e-05,0.0001592634154914674,3.584698312834927e-05,6.627659181851999e-05,0.0001666067660210311,3.345462544770419e-05,0.00017384033311399993,5.806980688456743e-05,0.00018119128493756533,0.0001847141609217747,2.021914450271777e-05,5.9936674322165546e-05,7.689848509324182e-05,0.00018965281060145833,0.00018895161416848557,4.8858838288363013e-05,6.201597695338213e-05,6.609544102340124e-05
21,21.0,0.9919170591484301,1.0071322601554173,0.0001724196453019429,1.8988133566368162e-05,9.067200525863842e-05,4.987959362837971e-05,5.3732141021877274e-05,0.0001345726822081693,1.0031761399913708,0.9944883069249324,1.0018928116750785,1.0031745285268507,1.0023538181435008,1.0012152890067587,0.9938819636997802,0.9997430996519966,1.002956331277188,0.9919714459250939,1.0043690872803515,0.9929262054690243,0.9924409818642492,1.001235132986024,1.0000203729436181,1.003571314900039,1.0009178831402923,0.9988792677257992,1.0001348657121423,1.0056580553112535,1.0002115171620065,1.0002221137574878,1.001576307649869,1.0061383247022186,1.0070568575320746,0.9995007781353118,0.9997100262780427,1.0032668071673958,0.9941999572802712,1.0034528121878104,4.394543880656483e-05,5.849791069118141e-05,0.0001233046518336388,0.00013283412663417875,0.00013366766836503204,4.627694841307665e-05,5.7585552106846574e-05,4.716819068987076e-05,0.0001345726822081693,6.531428491297813e-05,0.00013322491886600364,6.28151439627946e-05,6.284478602551095e-05,0.00014469497535336826,3.308316927086321e-05,6.114718059146638e-05,0.00015141210954220947,3.094950029341599e-05,0.0001579858547262707,5.3732141021877274e-05,0.00016472375609467515,0.00016795032310904182,1.8988133566368162e-05,5.545161458942766e-05,7.079021925225405e-05,0.0001724196453019429,0.00017176452607633915,4.5266831989812524e-05,5.6763464018343604e-05,6.098440944563012e-05
22,22.0,0.991923921530304,1.0071087298418548,0.000156599696683116,1.8506134415963578e-05,8.291152191383473e-05,4.481539386914544e-05,4.982631347287766e-05,0.0001221790105434468,1.0031301781133657,0.9944379681252139,1.0018937991547372,1.0031718041674194,1.0023509884578448,1.001159866877248,0.9938286014494956,0.9996855518706782,1.002956256691666,0.991923921530304,1.0043704558813844,0.9928794047662312,0.9923904257978077,1.0012299822284796,0.9999741503436406,1.0035062560723185,1.0009127753329696,0.9988120803540596,1.0001291420578924,1.0055862601556063,1.000202483343467,1.0002125158772321,1.0015011803957852,1.0060549378025894,1.0069715575898268,0.9994845946663947,0.9996951118476958,1.0032120249331333,0.994143385701621,1.0033885681364636,4.0769448199746226e-05,5.398666965819137e-05,0.00011186385736716027,0.0001204982040091937,0.0001212980125306005,4.3199339825027206e-05,5.332231353080827e-05,4.417460299354432e-05,0.0001221790105434468,6.009757625337834e-05,0.00012099074344419923,5.787574577411414e-05,5.8016204739419505e-05,0.00013131859068313484,3.061462927622875e-05,5.65164321335659e-05,0.0001374389101794629,2.9193137235762677e-05,0.00014341218731984831,4.982631347287766e-05,0.00014957826087112357,0.0001525229629256467,1.8506134415963578e-05,5.1416295448407984e-05,6.52926114883829e-05,0.000156599696683116,0.00015599051968109254,4.204888721013987e-05,5.242760840640085e-05,5.637075111505739e-05
23,23.0,0.9919242535737355,1.0070814068901484,0.00014174048563551266,1.7630079940745544e-05,7.547541220688983e-05,4.022311192503053e-05,4.613492216560668e-05,0.0001105693890659018,1.0030730129625707,0.9944508561257331,1.0019271069502433,1.0032129944148824,1.0023900681138327,1.0011018184303833,0.9938452643654517,0.9996244118513558,1.0030012728056619,0.9919490307440266,1.0044207077503557,0.9929026422475852,0.9924100457786198,1.001265825850351,0.9999720467408902,1.0034457930508038,1.000947054864008,0.9988373117761346,1.0001614909325995,1.0055351193437396,1.0002363309387226,1.0002470155727186,1.0015375360116985,1.006009264211635,1.0069254974524617,0.9995152490261545,0.9997264967249071,1.0031548935039618,0.9941648891535426,1.0033290648809652,3.745104447192651e-05,4.9451725483739847e-05,0.00010122773794614043,0.00010903565951266459,0.00010975673362710367,3.991611884981127e-05,4.8896267114973275e-05,4.08721830201896e-05,0.0001105693890659018,5.48233403746226e-05,0.0001095189800190435,5.282157765654405e-05,5.309185927576184e-05,0.000118822471048864,2.790040435035671e-05,5.2015700064993045e-05,0.00012437449066697156,2.7162822384750625e-05,0.00012979199212928796,4.613492216560668e-05,0.0001353805824246267,0.00013806148594517817,1.7630079940745544e-05,4.768696872281128e-05,6.023861241191822e-05,0.00014174048563551266,0.00014118526922370648,3.878983272343544e-05,4.803727169984216e-05,5.1876358249665626e-05
24,24.0,0.9919200367149106,1.0070521121066376,0.0001284982027565223,1.6037188373568574e-05,6.864759875589112e-05,3.629776748769581e-05,4.274825028837655e-05,0.00010027354982091192,1.003018371191385,0.9944537392846023,1.0019088472091568,1.0031734104076564,1.0023640451542388,1.001033328355028,0.9938478096122864,0.9995552000809571,1.0029711482260086,0.9919552030225053,1.004391211537251,0.9929061548331337,0.9924129121232352,1.0012398575597188,0.9999431240784323,1.0033823275840854,1.00091783362504,0.9988356362518915,1.0001298147839761,1.0054607965996645,1.0002031975959726,1.0002134694586782,1.0015285515309835,1.0059275332461548,1.0068421474191729,0.9994780035694434,0.9996898273915752,1.0030811776921094,0.9941662035504928,1.0032649958104398,3.434795526423767e-05,4.480107779874258e-05,9.175947624653814e-05,9.882393177807414e-05,9.94839479176157e-05,3.687733514994807e-05,4.429487131034557e-05,3.783791604613809e-05,0.00010027354982091192,4.9618562003993234e-05,9.943913030296058e-05,4.7805510607985114e-05,4.8072840976531214e-05,0.0001076760836017968,2.5424994959275348e-05,4.790008425008266e-05,0.00011270500755515785,2.465068137121723e-05,0.00011761726663367153,4.274825028837655e-05,0.00012269987242603274,0.0001251287790342414,1.6037188373568574e-05,4.427150628916426e-05,5.562660536823602e-05,0.0001284982027565223,0.00012799179907324726,3.575523142480463e-05,4.349555735914814e-05,4.776474668816843e-05
25,25.0,0.991914416200927,1.0070226662976633,0.00011671174596871443,1.4523560337888978e-05,6.227687557463589e-05,3.301079835526329e-05,3.872371553002711e-05,9.111102991321034e-05,1.0030769348718118,0.9944206069946028,1.0019368916127556,1.0032096658893506,1.0023950786881943,1.001087160867571,0.9938034733828592,0.9996026534040539,1.0030069949319136,0.991914416200927,1.0044275962649003,0.9928653243211264,0.992372300740887,1.0012726044277598,0.999961228568741,1.0034453138026689,1.0009523784895977,0.9987885389872471,1.0001661394228947,1.0055243837295469,1.0002410335557772,1.000251999014035,1.0014770979794854,1.0059890868841874,1.0069040576730657,0.9995199143242838,0.9997313661434085,1.0031425592945,0.9941267738682487,1.003328114228607,3.112704631228247e-05,4.054556855681626e-05,8.330504835012649e-05,8.975196352844616e-05,9.033502632313114e-05,3.337047570163975e-05,4.008316898612527e-05,3.423434570041243e-05,9.111102991321034e-05,4.4919047990938604e-05,9.04968482982614e-05,4.327345179495823e-05,4.349520587519465e-05,9.774827726224348e-05,2.305069666540523e-05,4.336334056938331e-05,0.00010230501609350542,2.2316632955863406e-05,0.00010675799381869824,3.872371553002711e-05,0.00011139987611361172,0.00011360811261318745,1.4523560337888978e-05,4.0113359769269254e-05,5.0401875210192995e-05,0.00011671174596871443,0.00011626180862848708,3.2373150751131654e-05,3.9356989011048406e-05,4.3241888608876e-05
26,26.0,0.9919097667812947,1.0069948902695673,0.00010593517391260653,1.3336329777463208e-05,5.649849723223003e-05,2.9954785538177845e-05,3.50828533856556e-05,8.265707284937334e-05,1.0030868345620485,0.9944632432069465,1.0019249103685626,1.0031954219873176,1.0023826878900692,1.0010949830392408,0.9938466420657813,0.9996076436734693,1.0029954572075916,0.9919572222179189,1.0044147508440566,0.9929113359108684,0.9924216588739656,1.0012611817413763,0.999980367957575,1.003462465822755,1.000938527094004,0.9988405630917815,1.0001509595040723,1.0055460047516922,1.0002230007468862,1.0002343817660837,1.0015327370410545,1.0060133465423897,1.0069282308353484,0.9994972857599074,0.9997102576637872,1.003151381765054,0.9941697547472443,1.0033451276582876,2.8199430192180383e-05,3.682271705704298e-05,7.552843586148372e-05,8.141213963110708e-05,8.192294887818222e-05,3.0216124315743782e-05,3.638384085486546e-05,3.1003513020395094e-05,8.265707284937334e-05,4.072831562390788e-05,8.218132955513495e-05,3.923067241438559e-05,3.946424661440458e-05,8.865332170383177e-05,2.088819524946228e-05,3.9261787022806615e-05,9.280273999889751e-05,2.0379950209745315e-05,9.685319968992497e-05,3.50828533856556e-05,0.00010109377894685533,0.0001031235209176298,1.3336329777463208e-05,3.6348748421757265e-05,4.56671478358749e-05,0.00010593517391260653,0.00010553254190135854,2.9320690371268972e-05,3.577067775850326e-05,3.9153472995051535e-05
27,27.0,0.9919053812151649,1.0069706048286893,9.600530180466886e-05,1.2265094919881305e-05,5.132975931841668e-05,2.702606380445684e-05,3.231283978975851e-05,7.485384057083734e-05,1.0031157417768801,0.9944824116079343,1.0019144833270108,1.0031788703036537,1.0023690553568372,1.0011190205734977,0.993862925736163,0.9996295768938557,1.002979988489644,0.9919673193239679,1.0043950405532698,0.992925002236164,0.9924385978592946,1.0012491405415511,0.9999945391983324,1.0034906729372128,1.0009238188942133,0.9988677492461319,1.000133397921541,1.005569091971736,1.0002016076516624,1.0002128736341447,1.0015672887441693,1.0060345823536594,1.0069470540003798,0.999466619519169,0.9996807891938574,1.0031752613314888,0.994187311012267,1.0033731831608401,2.576871793206722e-05,3.346765289812344e-05,6.837576018628726e-05,7.370012765034546e-05,7.416651654510988e-05,2.7681750681372415e-05,3.304582526904429e-05,2.8448359073458737e-05,7.485384057083734e-05,3.6939741452577104e-05,7.446547023068928e-05,3.5574463779765855e-05,3.5837284435740724e-05,8.026645909139982e-05,1.893460456001997e-05,3.590734399617057e-05,8.404270626987258e-05,1.8638186240350954e-05,8.772635898536683e-05,3.231283978975851e-05,9.159587752971333e-05,9.345661745335753e-05,1.2265094919881305e-05,3.356884590419357e-05,4.2018600095422976e-05,9.600530180466886e-05,9.563225753736778e-05,2.6831724563706103e-05,3.255135316851699e-05,3.581309693731353e-05
28,28.0,0.9918997817641007,1.0069516307813702,8.69783197836931e-05,1.1549986678822664e-05,4.686572419468737e-05,2.418667693658342e-05,2.969507273177058e-05,6.772532068067344e-05,1.003119581092075,0.9944554425152928,1.0019170492070868,1.0031802847796536,1.00237196941692,1.0011132731531476,0.9938319784600546,0.9996209360372575,1.0029840128727805,0.9919448242438408,1.004402698019146,0.9929015425570523,0.992409861249805,1.0012538567639317,0.9999850032327483,1.0034909866845885,1.0009297928847025,0.998829095582454,1.000142464756977,1.005572877261136,1.000214390870781,1.000225595237532,1.001530887831578,1.0060387150289056,1.0069516307813702,0.9994822457383572,0.9996964365230732,1.0031732505416007,0.9941568285619667,1.003373951612544,2.3878740282233135e-05,3.0473767484661837e-05,6.186385816595618e-05,6.668236804350885e-05,6.710380249549173e-05,2.585542590836284e-05,3.0118439126302068e-05,2.664239257583396e-05,6.772532068067344e-05,3.35937570187073e-05,6.737411044125358e-05,3.235363618802496e-05,3.261895203652828e-05,7.263218601074178e-05,1.7403040899247343e-05,3.350426529398871e-05,7.606208190962033e-05,1.721466311011171e-05,7.940469600510528e-05,3.062573230362223e-05,8.293610224010925e-05,8.463958939975204e-05,1.1549986678822664e-05,3.213365568039479e-05,3.984507099630919e-05,8.69783197836931e-05,8.662913896039044e-05,2.5022603150053647e-05,2.969507273177058e-05,3.341095023934975e-05
29,29.0,0.9918914906896642,1.0069390060256385,7.879047019781658e-05,1.0911295854450531e-05,4.290857942725722e-05,2.1614609677769475e-05,2.7087136697311995e-05,6.144849168928683e-05,1.0031158664757966,0.99443267940195,1.0019431510098964,1.0032088954270537,1.0024026613444583,1.0011079148414974,0.9937996768230901,0.999612996719634,1.003016432239093,0.9919122410864688,1.004435417584401,0.992868148690175,0.992375903168169,1.0012828524470962,0.9999815365987729,1.0034817130741056,1.00096149294705,0.9987915086600606,1.0001763015732608,1.005553711340582,1.0002443805882977,1.0002550046799343,1.0014856699758645,1.006009609006289,1.006920547148514,0.9995074402338733,0.9997217557603525,1.0031656793569041,0.9941315052988284,1.0033647501925858,2.2460680561286534e-05,2.7751372271090472e-05,5.606766072447092e-05,6.0471980040829765e-05,6.083652728750746e-05,2.4469927491598795e-05,2.7460563412858703e-05,2.5290761026412874e-05,6.144849168928683e-05,3.055969404110555e-05,6.117722133660189e-05,2.9433894992550395e-05,2.9688707218957846e-05,6.581357881262554e-05,1.6015939298715395e-05,3.1635434713499624e-05,6.890764454504891e-05,1.5917570798847617e-05,7.192227725916492e-05,2.913682897971488e-05,7.512834415037424e-05,7.667508219278529e-05,1.0911295854450531e-05,3.074698092064817e-05,3.7786452060696304e-05,7.879047019781658e-05,7.847273226075617e-05,2.3670041836045233e-05,2.7087136697311995e-05,3.152209014465696e-05
30,30.0,0.9918790302534181,1.006930636826274,7.140383221682453e-05,9.886561256266794e-06,3.931414661765244e-05,1.933991735462734e-05,2.4509861819445285e-05,5.5788593331698316e-05,1.0030897133137073,0.9944101154963186,1.0019146070218359,1.0031784177265926,1.0023734515909188,1.0010769932394497,0.9937685945841335,0.9995792708503757,1.0029883385448979,0.9918755241195448,1.0044032251506445,0.9928311396079659,0.9923438964961898,1.0012564209657142,0.9999538089664856,1.0034539352570022,1.0009345009802904,0.9987581306372436,1.0001486036606744,1.0055121984238278,1.0002144539730604,1.0002267294273055,1.0014464333615392,1.0059584721477268,1.006867081395989,0.9994708592433823,0.9996866716474768,1.003134104065179,0.9941051729543026,1.003336304682465,2.139120723655149e-05,2.5109255590567648e-05,5.0827641736491014e-05,5.49101900391091e-05,5.518042233699487e-05,2.3512613579064457e-05,2.4845825883812595e-05,2.4352619899768727e-05,5.5788593331698316e-05,2.7667269546822218e-05,5.5583474264852033e-05,2.6641090482795923e-05,2.6864520320510018e-05,5.9658041830460134e-05,1.463036670753662e-05,3.0038084211703613e-05,6.245685700976303e-05,1.4403026609464021e-05,6.518337318653967e-05,2.7848010105983004e-05,6.808893344045242e-05,6.949023128356943e-05,9.886561256266794e-06,2.9423273362381426e-05,3.58466488250998e-05,7.140383221682453e-05,7.11163216745433e-05,2.284565111835091e-05,2.4509861819445285e-05,2.99205996221513e-05
31,31.0,0.991860922716925,1.006923646539744,6.47653130146553e-05,9.185815850394532e-06,3.592453705013612e-05,1.7352389623213564e-05,2.264017938843208e-05,5.0575032601019225e-05,1.0031542668095632,0.9943985528567564,1.0019472013152906,1.0032162944549134,1.002411910449015,1.0011455038510229,0.993756226102204,0.9996472024263938,1.0030283202818264,0.9918609227169249,1.0044412943692915,0.9928151600035777,0.9923322763741452,1.001298816193692,0.9999889453834845,1.003526962042355,1.0009782390018134,0.9987438366032548,1.00019306746709,1.0055805777484819,1.0002603826735634,1.000276043148596,1.0014291522668668,1.006017731967101,1.006923646539744,0.9995146379639415,0.9997305607668336,1.0031993691598662,0.9940972471226183,1.003408964159978,1.9990360140916885e-05,2.280736903319432e-05,4.6047008678994035e-05,4.980237607154361e-05,5.000003911451654e-05,2.209807392842597e-05,2.264017938843208e-05,2.2871630046467216e-05,5.0575032601019225e-05,2.5159606131044456e-05,5.039091928719404e-05,2.4233963271924208e-05,2.443741153067991e-05,5.4060431284624734e-05,1.3347053004477553e-05,2.8000412652676857e-05,5.6606304902847016e-05,1.3219941577517705e-05,5.9087843235356274e-05,2.615636957703702e-05,6.172761790589216e-05,6.299992732556085e-05,9.185815850394532e-06,2.768980710064809e-05,3.3537739661412523e-05,6.47653130146553e-05,6.450000593205764e-05,2.1598249594344937e-05,2.2301645080224472e-05,2.7897664580003754e-05
32,32.0,0.991837684757129,1.00691538332403,5.869583216743399e-05,8.671566310005436e-06,3.263414308190644e-05,1.565430477865364e-05,2.0713645440566384e-05,4.5838964565018465e-05,1.0030922053973008,0.9944240329690129,1.0019451006356217,1.0032158384926078,1.0024081153856406,1.0010764364822826,0.9937825964255963,0.9995787869120002,1.0030194833441826,0.9918821783451559,1.0044292680979494,0.9928352618271026,0.9923571917165628,1.0012922386830645,0.9999708777181336,1.0034529088074116,1.0009695058603767,0.9987728727170334,1.0001816186812784,1.005499504474673,1.0002437232142307,1.0002590568658305,1.0014621122129388,1.0059310570226019,1.0068345706510706,0.9994911656776786,0.9997083832731045,1.0031301887814075,0.9941307097701098,1.0033353168678854,1.8206770601125985e-05,2.0810072472102066e-05,4.171844104290366e-05,4.512585150794193e-05,4.5299043813092505e-05,2.005272530201218e-05,2.0713645440566384e-05,2.071978343738114e-05,4.5838964565018465e-05,2.2960376177836264e-05,4.56799831469843e-05,2.2145388162019358e-05,2.235143065685305e-05,4.897757797548668e-05,1.2117384200396867e-05,2.5485096970818325e-05,5.128448380937158e-05,1.2261010659462357e-05,5.35339518712935e-05,2.382248540164204e-05,5.593020150336379e-05,5.708342581439595e-05,8.671566310005436e-06,2.5195782164181227e-05,3.048439607781978e-05,5.869583216743399e-05,5.845272187618863e-05,1.9633941320717605e-05,2.0380022439668526e-05,2.5391935569109327e-05
33,33.0,0.9918178107124979,1.0069040945431693,5.321957078251177e-05,8.156120908466108e-06,2.9636056637457195e-05,1.4113058672247304e-05,1.8808581754968824e-05,4.149485583439935e-05,1.0029549035182865,0.9943702437837348,1.0019445104077445,1.0032115209230115,1.0024034227310812,1.000925882476439,0.9937279693908984,0.999428694224819,1.0030130781374287,0.9918277113945468,1.0044201526305772,0.9927818802534352,0.9923034960869708,1.0012882001489891,0.9998989554846411,1.0032973119767785,1.0009614041835184,0.9987109578019016,1.000172328260142,1.0053281885330059,1.0002299489382345,1.000246639484396,1.0013937757771934,1.0057513970074121,1.006652314856423,0.9994709779955382,0.9996889875852814,1.0029809672442522,0.9940742577447782,1.0031804369722,1.6616245906822528e-05,1.898893928040462e-05,3.775757028513714e-05,4.085846011501043e-05,4.100446593170029e-05,1.8233656652514254e-05,1.8867055318688484e-05,1.8808581754968824e-05,4.149485583439935e-05,2.0885911273638784e-05,4.1365161765752135e-05,2.018087201059051e-05,2.040570317967605e-05,4.4327228214170195e-05,1.1039718580092113e-05,2.3242114847240444e-05,4.642408849839975e-05,1.1335418976100408e-05,4.8469948777762376e-05,2.173276633390034e-05,5.065807656572598e-05,5.170032893219703e-05,8.156120908466108e-06,2.297344972695383e-05,2.7744393123481302e-05,5.321957078251177e-05,5.2987018721975636e-05,1.7867346516249485e-05,1.858055950366171e-05,2.3156070805523767e-05
34,34.0,0.9918117893368816,1.006888252362712,4.825412751925805e-05,7.604090615977164e-06,2.6892839456472226e-05,1.2739401391928379e-05,1.7071154254851717e-05,3.7564474115547666e-05,1.0028670285097425,0.9943509214416494,1.0019113265665127,1.0031794760675374,1.0023690274525832,1.0008289868754732,0.993708229440411,0.9993317321143548,1.0029777298383145,0.9918117893368816,1.0043884869425863,0.9927675929464327,0.9922839563698841,1.0012540892639021,0.9998492862117456,1.00319940320187,1.0009247935473267,0.9986922649590502,1.0001337424443966,1.005220255133345,1.0001881563722734,1.0002082195284332,1.0013878171413986,1.0056359359239215,1.0065330636765923,0.9994162860828716,0.9996365044398088,1.0028887732707723,0.99405045133683,1.0030830362185303,1.5162781972762496e-05,1.728011583398447e-05,3.417307721400716e-05,3.699716928494161e-05,3.711818846786991e-05,1.6569924253578172e-05,1.7168950540498894e-05,1.7071154254851717e-05,3.7564474115547666e-05,1.8952341597199834e-05,3.7460960749651355e-05,1.8330184913865926e-05,1.85644414860812e-05,4.011939190104461e-05,1.0027045218237211e-05,2.1161294948495233e-05,4.2024953063795516e-05,1.044179545635336e-05,4.388621332679786e-05,1.9777355149127118e-05,4.5884488042037837e-05,4.6827101971412045e-05,7.604090615977164e-06,2.0891388252626033e-05,2.5194069110698233e-05,4.825412751925805e-05,4.803442608345194e-05,1.6246738283714084e-05,1.6913839681148003e-05,2.1083100385152144e-05
35,35.0,0.9918274473141777,1.0068663289482098,4.37195865010852e-05,7.1459113719109385e-06,2.4416093045083158e-05,1.1514766484594833e-05,1.5450775624473315e-05,3.4073704921346613e-05,1.0030073556793924,0.9943727324711428,1.0020173969328963,1.0032903738518795,1.0024844664755495,1.000977410532403,0.9937356611546114,0.9994821554704384,1.0030965484493037,0.9918386268288052,1.0045103094847456,0.9927951199670288,0.9923113304683624,1.0013723905033138,0.9999471359429638,1.0033465445460135,1.0010475866750441,0.9987253759968416,1.0002576266624783,1.0053676631334771,1.000314677432771,1.000339515413716,1.0014361922780797,1.005782428276685,1.0066782332629294,0.9995377535092971,0.9997595775194769,1.0030315770808718,0.9940702036212967,1.003229655767819,1.3739900256414278e-05,1.5727476579386646e-05,3.097443172849173e-05,3.3537441418110995e-05,3.365975056470243e-05,1.4994535252674349e-05,1.570977268250968e-05,1.5450775624473315e-05,3.4073704921346613e-05,1.7289591526259974e-05,3.3985524090700255e-05,1.6729348941164414e-05,1.696470048273316e-05,3.6370448890374354e-05,9.074152093058315e-06,1.9161931098877952e-05,3.810871390471077e-05,9.682607630885627e-06,3.9809096413519236e-05,1.7929789382103307e-05,4.16008567248429e-05,4.245054007795927e-05,7.1459113719109385e-06,1.8969780716871645e-05,2.2870721984512953e-05,4.37195865010852e-05,4.352269414756171e-05,1.4706836971342377e-05,1.543029308945861e-05,1.9091876284451753e-05
36,36.0,0.9918619630484747,1.0068367964652123,3.968059896712715e-05,6.966460185960764e-06,2.2269821299057717e-05,1.0365282803783805e-05,1.4166460584679469e-05,3.094096767857937e-05,1.0031422469653424,0.9944209582536904,1.0021346458011442,1.0034114917237615,1.0026128035138013,1.00112016578748,0.9937977950979708,0.9996279553529356,1.0032330310480249,0.9919136663098695,1.0046533734931213,0.9928688757475459,0.9923790689630055,1.0015010918989022,1.0000576996832133,1.0034907180949466,1.001179271817261,0.9987887656262473,1.0003898634479411,1.0055206367426415,1.0004468433883447,1.0004710152954788,1.0015091616913225,1.0059399686555741,1.0068367964652123,0.9996687754151427,0.9998917018440724,1.0031673231911953,0.994123347155334,1.0033740716236055,1.2487198534378388e-05,1.4385049458980767e-05,2.8114095680613662e-05,3.044435328884275e-05,3.056156148583414e-05,1.365602639490094e-05,1.4513708294336166e-05,1.4096868949026773e-05,3.094096767857937e-05,1.597016566467221e-05,3.087903580844692e-05,1.5471572985088465e-05,1.5661396931307035e-05,3.300218176798876e-05,8.283463833991789e-06,1.7412511711134886e-05,3.458808241123914e-05,9.141584134177378e-06,3.614173105169455e-05,1.6420187207273126e-05,3.7755139884696735e-05,3.851617154588262e-05,6.966460185960764e-06,1.7509149293439974e-05,2.10787052124952e-05,3.968059896712715e-05,3.9496596615398675e-05,1.3401630142456885e-05,1.4166460584679469e-05,1.7351983267086815e-05
37,37.0,0.9919098528739089,1.0067988086368036,3.6067560054948915e-05,6.684871981545245e-06,2.0392938841144056e-05,9.311246907973204e-06,1.3130042443277625e-05,2.811877987432436e-05,1.0030813113587238,0.9944936694122504,1.0022003802468438,1.0034749084396857,1.002680770786411,1.001048474193122,0.9938784526135844,0.999556994325078,1.0033018013464394,0.9920037829076981,1.0047273100690415,0.992958429106743,0.9924637459296968,1.0015731081653547,1.0000894395333413,1.0034269414768229,1.0012495644077959,0.9988713027509859,1.0004603519007451,1.0054468075012717,1.0005152749326978,1.0005395904152377,1.0015933325707465,1.0058597440662815,1.0067543613408279,0.9997321241868975,0.999956145840077,1.003095320186721,0.9942019169904764,1.0033097908313198,1.1619143428881361e-05,1.3143867682574071e-05,2.5527308938918686e-05,2.766378518900773e-05,2.7769156666396193e-05,1.2725981213484864e-05,1.3360200239153503e-05,1.3130042443277625e-05,2.811877987432436e-05,1.4736787839936846e-05,2.8057574672015323e-05,1.4298224569905353e-05,1.4405316773080547e-05,2.999756041390415e-05,7.621218627257189e-06,1.616583972048069e-05,3.1440719976847866e-05,8.551095813671043e-06,3.285102506977275e-05,1.5274848949722807e-05,3.432310580282729e-05,3.5034183141251056e-05,6.684871981545245e-06,1.6270489055099828e-05,1.9507601244615965e-05,3.6067560054948915e-05,3.589757630616624e-05,1.2467308919967299e-05,1.2968936944191227e-05,1.6108053681095877e-05
38,38.0,0.9919656331246169,1.0067542454161926,3.27456330784585e-05,6.195860183334464e-06,1.8682089691857807e-05,8.361678047156152e-06,1.200644077474059e-05,2.5540209274021492e-05,1.0030140745184606,0.994546628347618,1.0022689630103414,1.0035480404001853,1.0027536145285154,1.0009728153161024,0.9939393855278205,0.9994805293937851,1.0033758616207955,0.992074801119374,1.0048072572233708,0.9930296742774225,0.9925283750461675,1.0016531896142713,1.0001185564915542,1.0033670885677832,1.0013278151760734,0.9989397299292252,1.0005388765167889,1.0053909954343407,1.0005915147312232,1.0006162417824493,1.001666461549166,1.0058077062276118,1.0067017836850523,0.9998068593956887,1.0000315013540695,1.0030215233992468,0.9942681499660437,1.0032496685531873,1.0937500208153754e-05,1.1961587786375827e-05,2.315669010617024e-05,2.5117155791710784e-05,2.5215494997333407e-05,1.200644077474059e-05,1.217558197749411e-05,1.2353224433111801e-05,2.5540209274021492e-05,1.3424944500980165e-05,2.5467050213681166e-05,1.3033629363633829e-05,1.3115691955767096e-05,2.7258189278415917e-05,6.95787555145751e-06,1.5202138133809151e-05,2.857181922239273e-05,7.845775848885444e-06,2.9851904780459927e-05,1.4398072270627423e-05,3.118710666285028e-05,3.1857092218415104e-05,6.195860183334464e-06,1.531051496084881e-05,1.8262061610139088e-05,3.27456330784585e-05,3.2592780452817636e-05,1.174976734073899e-05,1.1829028221779783e-05,1.5141869557128852e-05
39,39.0,0.9920238201347351,1.006705668314122,2.9688585371677852e-05,5.9615935065669875e-06,1.7891683000131612e-05,7.1337314024234955e-06,1.20137620026852e-05,2.3110971831685266e-05,1.0027680566007706,0.9945814057577879,1.0022176079550313,1.0035000714573887,1.0027047140000804,1.0007165299347303,0.9939809657556683,0.9992217384636632,1.0033340594367641,0.9921333568796589,1.0047766707522732,0.9930879646773434,0.9925759720930435,1.0016011098590971,1.000036344514002,1.003116201604323,1.0012741460042147,0.9989936743103723,1.0004832652247566,1.0051432406869552,1.0005329237187695,1.00055634448093,1.001728896123463,1.0055607686811519,1.0064529022981714,0.9997438707534766,0.9999680910420676,1.0027694035755919,0.9943088902294874,1.00299864652948,1.2005113537729678e-05,1.1043178905305773e-05,2.095512988578993e-05,2.2733246045675103e-05,2.2818524903518062e-05,1.3438537617144365e-05,1.124344573362231e-05,1.3739253228642392e-05,2.3110971831685266e-05,1.2375184854304201e-05,2.304979007655143e-05,1.20137620026852e-05,1.2086253654918385e-05,2.4665306376226057e-05,6.780737568641447e-06,1.6533187924626932e-05,2.5855934650059783e-05,7.3906394020031455e-06,2.7015579387288402e-05,1.650287351401532e-05,2.823684904368851e-05,2.8838526518495653e-05,5.9615935065669875e-06,1.7838242466642793e-05,2.0687902630076674e-05,2.9688585371677852e-05,2.954226618167305e-05,1.3192035468545781e-05,1.0954217988797927e-05,1.6453619727349963e-05
40,40.0,0.9920789302384001,1.0066556388413335,2.7243914224414807e-05,5.7716887077174724e-06,1.784825775457158e-05,6.397817275648049e-06,1.1240864407670206e-05,2.2518923955264027e-05,1.0026779209428631,0.9945315135857693,1.0021634207170107,1.0034415256458187,1.0026462180968496,1.0006175171689249,0.9939276806883951,0.999122079441422,1.0032755555277069,0.9920789302384002,1.0047187830635496,0.9930333690595327,0.9925225903102708,1.001538565182956,0.9999632042736389,1.003012110242696,1.0012066927523653,0.9989380196097313,1.0004118743146564,1.00503014692037,1.0004556493883463,1.0004772956458592,1.0016658852696771,1.00544334375987,1.0063323662685277,0.9996600935519427,0.9998842624624247,1.0026700111859013,0.9942574117132708,1.0028946275641215,1.4434691821434791e-05,1.0289769121388428e-05,1.9049882380531082e-05,2.0657120338576288e-05,2.0750673574245587e-05,1.6495921918087925e-05,1.0484546181473741e-05,1.675270356485808e-05,2.102968625301093e-05,1.1506772605217395e-05,2.0965568236944284e-05,1.1165441338961708e-05,1.1240864407670206e-05,2.2419280817098897e-05,7.085184326118588e-06,1.9551082278992833e-05,2.3525194849358808e-05,7.066130944699769e-06,2.459501724741402e-05,2.0573692545518214e-05,2.5751735224295055e-05,2.6262273907150976e-05,5.7716887077174724e-06,2.2518923955264027e-05,2.538940314893295e-05,2.7243914224414807e-05,2.7078907119452417e-05,1.6120400082583428e-05,1.023553999152492e-05,1.943572152420977e-05
41,41.0,0.9921264740690622,1.0066067185085679,2.655529856111094e-05,5.413625178207689e-06,1.7539754894185644e-05,6.377987169891019e-06,1.0298269917323019e-05,2.2433897667331384e-05,1.002623454162563,0.994545391533736,1.0021423950486161,1.0034178637025293,1.0026194197551848,1.0005461559709738,0.9939403183117571,0.9990482655664472,1.0032527945619873,0.9920970068736086,1.0047001099732926,0.9930517521622333,0.9925368498076751,1.0015119455993453,0.9999406730256961,1.002945777494687,1.0011705015683625,0.9989496550246217,1.0003708644120803,1.0049479636842622,1.0004076647803377,1.0004260790427326,1.0016682612649705,1.0053525051039685,1.0062377034982708,0.999605217865407,0.9998310459616605,1.002602719853239,0.9942741766571322,1.0028282787909697,1.543377318717111e-05,9.42352284018454e-06,1.8092886200876678e-05,1.9626861905353527e-05,1.978977575997974e-05,1.770226348336128e-05,9.616019150647843e-06,1.7966192521396927e-05,2.0102732804681406e-05,1.0523685624894594e-05,2.0099827414731872e-05,1.0208680943115687e-05,1.0298269917323019e-05,2.1350452652311674e-05,7.33338539292555e-06,2.050844604750564e-05,2.2433897667331384e-05,6.546815031894817e-06,2.3423725879340633e-05,2.1807658287202695e-05,2.45261267230079e-05,2.5075644235962154e-05,5.413625178207689e-06,2.3841535681381795e-05,2.655529856111094e-05,2.5838506333905717e-05,2.5704593606710807e-05,1.7171426514928856e-05,9.397481400458049e-06,2.037953587766478e-05
42,42.0,0.9921659394574277,1.006561468826568,2.7528561960974938e-05,5.659039809755845e-06,1.8392009768786006e-05,6.927923868570806e-06,9.796189888383682e-06,2.3716488192116308e-05,1.0025506669318054,0.9946248504679781,1.0021181797480636,1.0033894677852575,1.0025892364392783,1.0004646234197632,0.9940277288535373,0.9989684094773904,1.0032217536818424,0.9921798640770442,1.0046681692823973,0.9931360102201338,0.9926239281498305,1.0014835807336864,0.9999389092091787,1.002868806047809,1.0011387102156877,0.9990566591658717,1.0003364957853615,1.0048747717083886,1.000369348497401,1.0003845176350676,1.001780962976659,1.0052785963559427,1.006162021766849,0.9995634587896909,0.999789890333888,1.0025206039739876,0.994363293450218,1.0027515277275263,1.7055380653781674e-05,8.759844188822303e-06,1.9015649410287732e-05,2.062621982497935e-05,2.1062178295647034e-05,1.94226260900786e-05,9.103495259811873e-06,1.980686887575224e-05,2.165008281559216e-05,1.008911037430967e-05,2.195007461563794e-05,9.796189888383682e-06,9.787694195309561e-06,2.2565050537170516e-05,8.625538659758158e-06,2.1943447575062583e-05,2.3716488192116308e-05,6.377830157959304e-06,2.4633700978253944e-05,2.3251866366435025e-05,2.565397968694728e-05,2.630776694222962e-05,5.659039809755845e-06,2.5115334826783435e-05,2.7528561960974938e-05,2.652550332634953e-05,2.6501298225612732e-05,1.8637149280917846e-05,8.765180955263411e-06,2.1827141093595875e-05
43,43.0,0.9921978085335175,1.006522451306076,2.7870921412910054e-05,6.827409504149544e-06,1.9333078023709248e-05,7.110617474493018e-06,1.05380660788961e-05,2.520796660342433e-05,1.0026350372897777,0.9946705506222872,1.0020803386223265,1.0033492911597481,1.0025504991681164,1.0005548118850038,0.9940776235731015,0.9990634216695038,1.003181424145913,0.9922240485876683,1.0046265034976216,0.9931820430902711,0.9926734439253924,1.0014410958279483,0.9999681745419906,1.0029559004032558,1.0010972302590828,0.9991037072492354,1.0002929968791483,1.0049676719660514,1.0003234457641232,1.0003386344830008,1.0018259309430348,1.0053700890607993,1.0062505776481843,0.9995114784273175,0.9997383820532993,1.002603190376581,0.9944119048225126,1.0028384665548216,1.7774347139966166e-05,8.835060704227692e-06,2.021077069570836e-05,2.180001835273736e-05,2.256848984656159e-05,2.0188427907133535e-05,9.519201357587462e-06,2.0643570159593355e-05,2.343723549990506e-05,1.083133634548311e-05,2.4113286985444673e-05,1.05380660788961e-05,1.0310819208679846e-05,2.4060804495743016e-05,9.842174821158772e-06,2.2475898767051872e-05,2.520796660342433e-05,7.139269945309998e-06,2.6064210980638582e-05,2.3886052378410465e-05,2.6951471686929458e-05,2.759482859283355e-05,6.827409504149544e-06,2.567968921588587e-05,2.7870921412910054e-05,2.7473812253166175e-05,2.7541078061177334e-05,1.9244267219241947e-05,8.986183710826674e-06,2.2375670780495332e-05
44,44.0,0.9922225634273518,1.0064922274578327,2.748604904673967e-05,8.29459147638828e-06,1.9111071508585126e-05,6.5547699606877135e-06,1.1697485274924042e-05,2.4647540962965784e-05,1.002705592785062,0.9947155061955285,1.0020427420039169,1.003314171037014,1.0025124048611271,1.0006312621817122,0.9941302724617905,0.9991447077399022,1.0031453010199505,0.9922783996299306,1.004596311821459,0.9932346869892336,0.992724553517732,1.00140242750433,0.9999973633037561,1.00303193755198,1.0010596683596853,0.9991559189536438,1.0002540791399026,1.0050527295546128,1.000281597537487,1.0002965115025313,1.0018740405701574,1.0054524010161507,1.0063296422372738,0.9994657148065028,0.9996931821568321,1.00267575027906,0.9944573631186665,1.0029147051346943,1.648802057759738e-05,9.260058031719036e-06,2.0383273713960637e-05,2.1892932509959993e-05,2.2777188438174507e-05,1.8823523374021594e-05,1.028092123005947e-05,1.9233243842994597e-05,2.3691911079547435e-05,1.1980570282519621e-05,2.4647540962965784e-05,1.1697485274924042e-05,1.119702047052442e-05,2.4396834662123693e-05,9.655987917993402e-06,2.065843229894848e-05,2.5386391194222066e-05,8.321175251212231e-06,2.6178061975141676e-05,2.193080548973363e-05,2.687908429762121e-05,2.748604904673967e-05,8.29459147638828e-06,2.3548053692610686e-05,2.5550489020962275e-05,2.7142679840587676e-05,2.7261903731531537e-05,1.796578690900482e-05,9.749571665909208e-06,2.057255699785481e-05
45,45.0,0.9922406862689511,1.0064733587925807,2.9526833083567888e-05,9.103376864905255e-06,2.019868942288578e-05,6.6816984051873035e-06,1.2369370255252715e-05,2.5247810070639132e-05,1.0028214307209307,0.9947568673400219,1.0020912273385312,1.003367607060491,1.0025671773442408,1.000757107960754,0.9941842711351082,0.9992767248561583,1.00321015188559,0.9923428269683046,1.0046721072640141,0.9932982537005369,0.9927811170619197,1.0014535334592192,1.000066361819149,1.0031517188389591,1.0011164851951726,0.9991991233993901,1.0003134182926716,1.0051880154795243,1.0003458379975274,1.0003649019021645,1.00192096531415,1.0055953466825815,1.0064733587925807,0.9995334650268245,0.9997612601282279,1.002792428443554,0.9945017973335623,1.0030342499655323,2.1449354912415477e-05,9.290159013008877e-06,1.9432888312918195e-05,2.086906240547516e-05,2.171072601496965e-05,2.4352731065966217e-05,1.0525943731421442e-05,2.4848433373109388e-05,2.2577253187476333e-05,1.2631097968266952e-05,2.362394565456159e-05,1.2369370255252715e-05,1.1552286725429985e-05,2.3351162318013638e-05,9.33609534895326e-06,2.5247810070639132e-05,2.421097367580379e-05,9.103376864905255e-06,2.4939998493488462e-05,2.6218401917142537e-05,2.552637212922045e-05,2.6091457382754007e-05,9.378821730363925e-06,2.7595151674916858e-05,2.9526833083567888e-05,2.5713106358258412e-05,2.5844376983497745e-05,2.3354233677960903e-05,1.0102097933686221e-05,2.5187160423128996e-05
46,46.0,0.9922526591883363,1.0064681199097059,3.656261073629481e-05,8.806838015202389e-06,2.1563467395139143e-05,8.845950640800961e-06,1.1998870975102322e-05,3.082632422367287e-05,1.0027974616445596,0.9947596623445553,1.0020763869047764,1.0033549004686249,1.002556896858668,1.0007384457239978,0.9941885977063656,0.9992599999273409,1.003202763818841,0.9923494997569722,1.0046695635803398,0.9933039403940166,0.9927846252763615,1.0014392260258291,1.0000550302845126,1.0031307323687146,1.0011008355759925,0.999202013277323,1.0002988957149492,1.0051754762690264,1.0003322713929657,1.0003526622501593,1.0019299959579449,1.0055875934598517,1.0064654209248582,0.9995195240069774,0.9997473952938586,1.0027678573086698,0.994506101616732,1.0030133291039574,2.8271545850531815e-05,8.806838015202389e-06,1.790174347328282e-05,1.9218483799664e-05,1.998058960535683e-05,3.197689303698852e-05,1.004927378801459e-05,3.259759165278456e-05,2.072795274637609e-05,1.2239223309394796e-05,2.163324755497453e-05,1.1998870975102322e-05,1.106946389494127e-05,2.1510302279922554e-05,9.549015678355615e-06,3.2283806368729977e-05,2.2359149620937653e-05,8.957718834357313e-06,2.3080220902389225e-05,3.3258451752650945e-05,2.3720083051126757e-05,2.4265807226133423e-05,9.396911204399513e-06,3.4570157356931057e-05,3.656261073629481e-05,2.4034874349179187e-05,2.415464878165966e-05,3.082632422367287e-05,9.660001342230042e-06,3.224222044258922e-05
47,47.0,0.9922589643155273,1.006477637763173,3.911341632134837e-05,8.041189219333292e-06,2.1354941922271797e-05,9.901263831717423e-06,1.0910466588602194e-05,3.247999114968351e-05,1.0027962566790638,0.9947575933440949,1.0020618586001582,1.0033396461304496,1.0025462112827521,1.000741759609746,0.994180655800381,0.999263834715352,1.0031946301351449,0.992339233829961,1.0046648974796364,0.9932923619766796,0.992774350896465,1.0014323460803585,1.0000550128847498,1.0031384526294205,1.0010947036219855,0.9991872481836587,1.0002951396629354,1.0051826601717828,1.0003304461467601,1.00034809642753,1.0019170770220345,1.0055985132251697,1.006477637763173,0.9995239852302458,0.9997512676737305,1.002765083114184,0.9944985421525823,1.0030211455493483,2.94243149408728e-05,8.041189219333292e-06,1.6636753434375972e-05,1.7881921655581658e-05,1.8596111600797718e-05,3.36572928866927e-05,9.16337160933123e-06,3.4336719984878416e-05,1.9207643047420672e-05,1.1126516586453113e-05,1.9936370587254314e-05,1.0910466588602194e-05,1.0076334595669791e-05,2.003492298589604e-05,9.642124557822136e-06,3.387064299167996e-05,2.097476094955299e-05,8.16319459148315e-06,2.1752131001421578e-05,3.545295343433362e-05,2.254179276256754e-05,2.311831153142344e-05,8.58248859496031e-06,3.703258725132714e-05,3.911341632134837e-05,2.3083714363654855e-05,2.3169467283051505e-05,3.247999114968351e-05,8.806597843002642e-06,3.3834153317681096e-05
48,48.0,0.9922600837805452,1.0065021025969525,3.91280458052772e-05,7.830259714934256e-06,2.0647604903075506e-05,9.928811025631709e-06,1.0534255792330164e-05,3.21896692554609e-05,1.0027411579354206,0.994741150549685,1.0020639641308469,1.0033448851314872,1.0025535772973122,1.0006911080351089,0.994163719715205,0.99921487609683,1.0032028315943227,0.9923214857334802,1.0046758905161652,0.9932739911918119,0.9927566322478261,1.0014435407351265,1.0000422581041868,1.003095444181812,1.0011037771939981,0.9991616567252605,1.0003059335043298,1.005131946229259,1.000341365080596,1.0003629079941883,1.0018877298331152,1.0055444835913048,1.0064215796916693,0.9995290297104551,0.9997560796938902,1.0027100818948502,0.9944807244924436,1.0029775609390097,2.8771622162553518e-05,7.830259714934256e-06,1.531454725028022e-05,1.65035272214414e-05,1.719556487249781e-05,3.337436612445396e-05,8.953278770238642e-06,3.404287596862005e-05,1.770531454443123e-05,1.0707603618015334e-05,1.8317352805060273e-05,1.0534255792330164e-05,9.788434640220335e-06,1.8496245736703993e-05,9.003963662641121e-06,3.333510321763072e-05,1.951136465100853e-05,8.373487609821414e-06,2.0325627490172757e-05,3.525421181772285e-05,2.1225055486541195e-05,2.184956593173222e-05,8.797533353404896e-06,3.702878603008387e-05,3.91280458052772e-05,2.1923360077780225e-05,2.1963844673565477e-05,3.21896692554609e-05,8.68503787330045e-06,3.3298240934340104e-05
49,49.0,0.9922564997134102,1.0065391054604604,3.701669718743575e-05,8.08476931983308e-06,1.9693656781295835e-05,9.195567245686262e-06,1.0664276123656698e-05,3.06056488083373e-05,1.0026541675034986,0.9947300874846977,1.0019804516899726,1.0032530613776323,1.0024658546444425,1.0006028442030444,0.9941486966162734,0.9991282433044224,1.0031131029474798,0.9922988280697639,1.0045842852991846,0.9932507441912569,0.9927405447396452,1.0013545389453582,0.9999788052663332,1.003006367411911,1.0010148490797028,0.9991502942495628,1.0002181939495116,1.0050476190663562,1.0002504006583393,1.000272603248739,1.001876199832013,1.0054599322051505,1.0063360829821433,0.999431277091907,0.9996596146442301,1.0026181939262035,0.9944617797775382,1.002888328245689,2.7263229406950497e-05,8.08476931983308e-06,1.4192602439327754e-05,1.5341796332726653e-05,1.59847908649618e-05,3.175142125786347e-05,9.295688472780574e-06,3.238461127944202e-05,1.6452304507118835e-05,1.0770012663021431e-05,1.700742389138915e-05,1.0664276123656698e-05,1.0055776176109719e-05,1.718160873523315e-05,8.223060535954366e-06,3.157954798689381e-05,1.8173076204483926e-05,9.146797269505618e-06,1.898952700109895e-05,3.3406721266067256e-05,1.9927419525706205e-05,2.0560571375413508e-05,9.552183310016649e-06,3.507408813373487e-05,3.701669718743575e-05,2.073498913583648e-05,2.074718565284449e-05,3.06056488083373e-05,9.100699387796552e-06,3.154117918733453e-05
50,50.0,0.9922486942441429,1.0065855876044758,3.441215364743184e-05,7.597754145044707e-06,1.862295220485191e-05,8.376952486614135e-06,1.0640504912398702e-05,2.8458051408363885e-05,1.002641578993504,0.9946851619202116,1.0019504292762638,1.0032268188941773,1.002435931730179,1.0005916790820921,0.994099846326613,0.9991184291646464,1.0030781935170108,0.9922415533943567,1.0045468107430664,0.9931957536332137,0.9926871130655146,1.0013286385263942,0.999954955412468,1.002999525998898,1.0009867057441484,0.9990981010212341,1.0001914452643876,1.0050320333524962,1.0002229365723971,1.0002467056215258,1.0018250710008898,1.0054436259801944,1.0063190105095146,0.9994008993059534,0.9996312165127393,1.0026060736321416,0.9944159958022131,1.0028809885335341,2.5488187885204205e-05,8.166690047967673e-06,1.3307037319119081e-05,1.4373395986485385e-05,1.4976632709529389e-05,2.9645033656994585e-05,9.473394599439293e-06,3.0366730994520957e-05,1.5397653054581256e-05,1.0719081246616407e-05,1.5860103170829617e-05,1.0640504912398702e-05,1.0136842777422344e-05,1.610642269609299e-05,7.597754145044707e-06,2.9469075784173928e-05,1.7011135238042035e-05,9.399775985522457e-06,1.7811771203862892e-05,3.133976992838171e-05,1.8759912976618793e-05,1.9358481419817043e-05,9.68793359410598e-06,3.276249166334475e-05,3.441215364743184e-05,1.966716204170749e-05,1.9657208515252125e-05,2.8458051408363885e-05,9.201795654561795e-06,2.9436381882123648e-05
51,51.0,0.9922371495027638,1.0066384902797758,3.447881585629463e-05,7.547302809424253e-06,1.8190018463555422e-05,8.485531343245489e-06,1.0816697494628123e-05,2.816450487090448e-05,1.0026006598954655,0.9946863263262706,1.0019219455108124,1.003200672779428,1.002408832187856,1.0005580721543081,0.9941024160319986,0.9990886013541341,1.0030521455546608,0.9922371495027638,1.0045195764963712,0.9931914423450361,0.9926874833010543,1.0013020991173882,0.999933507355126,1.0029621076335753,1.0009596646428431,0.9990960282323295,1.0001655200325366,1.0049884434211176,1.000196223326508,1.0002215550366507,1.0018220537511293,1.005397242569597,1.0062707555817776,0.9993722889522757,0.999603564130614,1.0025653962946528,0.9944162510540148,1.0028424859347478,2.5462669335085232e-05,8.145280232717349e-06,1.2368315548155306e-05,1.3352786001626056e-05,1.392702708059568e-05,2.962234156878719e-05,9.647688301834007e-06,3.06081730045472e-05,1.4367776528092888e-05,1.0917907143981745e-05,1.48521515400395e-05,1.0816697494628123e-05,1.0254533302728112e-05,1.4941009003674474e-05,7.547302809424253e-06,2.928694872634207e-05,1.5788270768380867e-05,9.457757530367935e-06,1.654880824651879e-05,3.167123875689107e-05,1.747769145697721e-05,1.8057235879098978e-05,9.685117723122186e-06,3.3084322900979443e-05,3.447881585629463e-05,1.8384412069848975e-05,1.8369870865628373e-05,2.816450487090448e-05,9.158385793502612e-06,2.9255513565888187e-05
52,52.0,0.9922223608615863,1.0066947547371394,3.400513827902945e-05,7.408343529538012e-06,1.7378119380577444e-05,8.492533081041267e-06,1.0571162148121288e-05,2.7319662838789505e-05,1.0025928262041135,0.9947242651838116,1.0019201462017207,1.0032009366529984,1.0024102654682492,1.0005594867669907,0.9941494700407879,0.9990938634853582,1.0030549082564855,0.9922848572438311,1.0045247088801625,0.9932393079961158,0.9927347782171172,1.001306737211555,0.9999528516970595,1.0029654427659505,1.0009645478160247,0.9991390927611967,1.0001719268745015,1.004994853464763,1.0002030592122617,1.0002298075457396,1.0018682291589636,1.0054056138825038,1.0062790712590566,0.9993791652559556,0.9996109228724394,1.0025605576883665,0.9944557559950122,1.0028458389789623,2.4858031945594243e-05,7.770698968290079e-06,1.1270236817579175e-05,1.2188834533092199e-05,1.2711014980836634e-05,2.8973982670520244e-05,9.357603468525383e-06,3.0121850315285535e-05,1.3189312674703373e-05,1.0689004611734892e-05,1.3762287493358909e-05,1.0571162148121288e-05,9.933846167233854e-06,1.3605054318929174e-05,7.408343529538012e-06,2.848277346965847e-05,1.440616717540562e-05,9.027851750000261e-06,1.5104570677090192e-05,3.124768530103512e-05,1.596852049238551e-05,1.6523275226669757e-05,9.294481250591338e-06,3.277000864629994e-05,3.400513827902945e-05,1.6798332100614608e-05,1.678981187946338e-05,2.7319662838789505e-05,8.744221789655965e-06,2.8449815897291092e-05
53,53.0,0.9922048766620977,1.0067513222273443,3.1053079216716475e-05,6.726107811979469e-06,1.579370972995486e-05,7.732846321701527e-06,9.671163891364185e-06,2.4768377689744223e-05,1.0026877165551862,0.9947282236494498,1.001947783245398,1.0032337499719783,1.0024451106624874,1.0006634855976757,0.9941632955718348,0.9992012340513006,1.0030980717858293,0.9923061327838876,1.004574261718897,0.9932616364897063,0.9927536725025702,1.0013397264803354,0.9999996523403443,1.0030675853463022,1.0009980753631351,0.999140331830074,1.0002071420580207,1.0051037359983264,1.0002417233157166,1.0002700917407363,1.0018729611307242,1.0055182518050334,1.0063925516504477,0.999422736602377,0.999653893395648,1.002658481047274,0.9944610563695883,1.0029480157154391,2.2544336903042637e-05,7.083557275348058e-06,1.022072288710673e-05,1.1048459394024401e-05,1.1509343351301644e-05,2.63276739684765e-05,8.548865116723437e-06,2.740042750560613e-05,1.194130882015049e-05,9.786560867708413e-06,1.2476967171942376e-05,9.671163891364185e-06,9.06897935682935e-06,1.2316058512901788e-05,6.726107811979469e-06,2.586765275425744e-05,1.3039274739334371e-05,8.22911764927783e-06,1.3667704306818424e-05,2.8475406237021955e-05,1.4447965379242585e-05,1.495158187527892e-05,8.502032574769426e-06,2.9933814957707905e-05,3.1053079216716475e-05,1.5200423335786443e-05,1.5192382472835102e-05,2.4768377689744223e-05,7.973791509201732e-06,2.5838154366147366e-05
54,54.0,0.9921852584880781,1.0068051340011688,2.834908670728874e-05,6.098107196113099e-06,1.436554835500075e-05,7.073897115623703e-06,8.778408011850657e-06,2.2652006988323046e-05,1.0028653343737268,0.9946767085204797,1.0019713866254027,1.0032633738108376,1.0024785100341111,1.0008549745878828,0.9941067143028456,0.9993924283137096,1.0031383719268714,0.9922457806872584,1.0046165781852192,0.9932022714455062,0.9926965273547462,1.0013783977140593,1.000058184697635,1.0032602840337275,1.0010421435326926,0.9990761324619813,1.0002553823361708,1.0052998279503143,1.0002936718262494,1.0003250204483203,1.0018012800031402,1.0057147366100323,1.006588397463266,0.9994780164186116,0.9997086778273372,1.0028424842025982,0.9944046960382407,1.0031409242613403,2.0637330265233966e-05,6.429643283810872e-06,9.270173917447739e-06,1.00166350991845e-05,1.0423212825797492e-05,2.401579497480795e-05,7.757202267648196e-06,2.4973828965392477e-05,1.0809986015820083e-05,8.879527441968503e-06,1.1299705707294756e-05,8.778408011850657e-06,8.231795094247309e-06,1.1154773272635526e-05,6.098107196113099e-06,2.3546925152305538e-05,1.1805557836939403e-05,7.512996619836052e-06,1.2374984621218341e-05,2.5963530248623935e-05,1.308132024635854e-05,1.3544428666802409e-05,7.76872138984339e-06,2.7318188750681726e-05,2.834908670728874e-05,1.3758352958401465e-05,1.375027086559378e-05,2.2652006988323046e-05,7.239980889697279e-06,2.3523974368855617e-05
55,55.0,0.9921640679233069,1.0068531313093905,2.6694162191784202e-05,5.856273394387435e-06,1.3616933716361727e-05,6.726739400875015e-06,8.043554431471419e-06,2.175265786377493e-05,1.0029205734852191,0.994676302112613,1.001927805546339,1.0032174640809746,1.0024352606361004,1.0009190044509517,0.9941014120003411,0.9994577308458201,1.0030920089308886,0.9922319178448463,1.004569457391037,0.9931880553301471,0.9926876343033405,1.0013381538912949,1.0000661206593888,1.003327325558237,1.00100596709535,0.9990694475786241,1.000223301340242,1.0053763974222534,1.0002625235425826,1.0002949837004844,1.0017895809180943,1.0057952872945906,1.0066694391604987,0.9994495114052602,0.9996790650520383,1.0029021652430279,0.9943984822996511,1.0032080416884046,1.983405155741567e-05,5.856273394387435e-06,8.994095918360874e-06,9.776128438161607e-06,1.0063688334463348e-05,2.2813798141494455e-05,7.075661198568544e-06,2.362046285304352e-05,1.0433502725108997e-05,8.12655964992524e-06,1.0887351811891347e-05,8.043554431471419e-06,7.515271942189897e-06,1.072713271461021e-05,5.909015667604112e-06,2.2293247559448017e-05,1.1321332492200883e-05,6.897787168606103e-06,1.1809916415803973e-05,2.4477026197923177e-05,1.249278461034495e-05,1.289278083283971e-05,7.144162025863446e-06,2.572341264811499e-05,2.6694162191784202e-05,1.3224586362789023e-05,1.3198269803691492e-05,2.175265786377493e-05,6.627605496362331e-06,2.228173104260794e-05
56,56.0,0.9921418665515646,1.0068922554027884,2.5232540880406823e-05,5.5333513373511276e-06,1.3131574027171564e-05,6.313540135010733e-06,7.70554298149787e-06,2.089923758830288e-05,1.0030086725798926,0.9946377255523031,1.001963766354571,1.0032574523199216,1.0024796351556804,1.0010127782172091,0.9940549403101291,0.9995478277032579,1.0031383902574238,0.992183592208805,1.0046158858042333,0.9931401129602357,0.9926397926872373,1.0013861677079425,1.000101320293503,1.0034255187322751,1.001060472123749,0.9990337569490808,1.0002815250961525,1.0054778215553324,1.0003232342668218,1.0003569078758616,1.0017486574619325,1.0058998217673196,1.0067745570958282,0.999513067802355,0.9997421677577004,1.0029939314316152,0.9943560669222591,1.0033051504106407,1.906182910107871e-05,5.5333513373511276e-06,9.03038100982758e-06,9.832064877564645e-06,1.0028944980426003e-05,2.172518359222387e-05,6.69918513178187e-06,2.239664683558863e-05,1.0437334987540103e-05,7.797529203510823e-06,1.0880514132536889e-05,7.70554298149787e-06,7.153003625431556e-06,1.0586713750260816e-05,5.908552526020593e-06,2.1181827889874022e-05,1.1154895971132825e-05,6.571823003729176e-06,1.1546839417937346e-05,2.3171663814899325e-05,1.2222661455757347e-05,1.253867576343766e-05,6.790756621131672e-06,2.4318179326863858e-05,2.5232540880406823e-05,1.3065751978329988e-05,1.2998929538621302e-05,2.089923758830288e-05,6.295214310843324e-06,2.1181445181238315e-05
57,57.0,0.9921192159566312,1.00691944753214,2.3406736217615655e-05,5.2403839864709876e-06,1.2302889007456711e-05,5.750303314032836e-06,7.383634923713849e-06,1.9383439624422644e-05,1.0030792003993683,0.9946436905704199,1.0019881483311088,1.0032856056119628,1.0025114190123985,1.0010921465826244,0.9940564226953956,0.9996272512821892,1.0031693134648798,0.9921782775966507,1.004645897988858,0.9931355501371938,0.9926380810356478,1.0014247968388406,1.0001444669844846,1.0035063688365242,1.0011056614847684,0.9990362614189656,1.0003324471092465,1.0055534714268213,1.0003805241929344,1.0004190695278854,1.0017527911455395,1.005972099505652,1.0068464385289817,0.9995731734353809,0.9998013680928259,1.0030675864152863,0.9943586798752305,1.0033851967774632,1.7709555002331032e-05,5.2403839864709876e-06,8.65148012617126e-06,9.34136055989086e-06,9.550111165109825e-06,2.0034620377801558e-05,6.344957156641366e-06,2.05903367485482e-05,9.981568801611743e-06,7.491907502062741e-06,1.0428729159363511e-05,7.383634923713849e-06,6.817776490681901e-06,1.0000562779020032e-05,5.641710388716295e-06,1.9524480775353717e-05,1.0547549035625822e-05,6.281170398579376e-06,1.0868484383458042e-05,2.1466511498845877e-05,1.1506053599593818e-05,1.1754596192250838e-05,6.474462691857457e-06,2.254388285102045e-05,2.3406736217615655e-05,1.2355393336157322e-05,1.2256161771286006e-05,1.9383439624422644e-05,5.969427350740567e-06,1.9539625328758434e-05
58,58.0,0.9920966777222864,1.0069316489482232,2.1552207715291117e-05,4.852618836117657e-06,1.1340937969403348e-05,5.256789615460479e-06,6.867523875775404e-06,1.7859457576865832e-05,1.0031292402774186,0.994647047791257,1.0019532016804433,1.0032506862466195,1.0024758559732885,1.0011486189769245,0.9940550313572278,0.9996833878176707,1.0031282082009834,0.9921627418197877,1.0045986728344427,0.9931229595596083,0.9926326530316657,1.0013945315671704,1.0001581505281514,1.0035671228764642,1.0010815713189207,0.9990448710039109,1.0003130895872883,1.0056302162772102,1.0003666938550237,1.0004102071565617,1.0017708726753851,1.0060554050495507,1.0069316489482232,0.999564118974295,0.9997908963095651,1.003122539215105,0.9943605719195365,1.0034458613445343,1.6356001359008962e-05,4.852618836117657e-06,8.048405380855e-06,8.642313480770291e-06,8.841875501237197e-06,1.8347136199472886e-05,5.909694138146958e-06,1.8803405759738264e-05,9.235686272009752e-06,6.966111145118724e-06,9.653735858267077e-06,6.867523875775404e-06,6.341938694733868e-06,9.226580668592712e-06,5.223617552716991e-06,1.79007600498986e-05,9.731861830286161e-06,5.831607089526887e-06,1.0004986078424863e-05,1.9739901931686402e-05,1.059211238878059e-05,1.0797150659678911e-05,6.027253551788245e-06,2.0744874469212204e-05,2.1552207715291117e-05,1.139264513306033e-05,1.128690142207863e-05,1.7859457576865832e-05,5.523092122475694e-06,1.7926682340484436e-05
59,59.0,0.992074813432311,1.0069269657880746,2.0520848548130317e-05,4.499978166239224e-06,1.0620634962547378e-05,5.070383402390629e-06,6.449892868391372e-06,1.689206613861192e-05,1.0031149027996094,0.9946294889520304,1.0018972615983908,1.0031924212230816,1.0024152448774846,1.0011321996832765,0.9940308104533813,0.9996666957970227,1.003063166501098,0.9921319559218892,1.0045321419272362,0.9930949993881931,0.9926036354069249,1.0013374105755861,1.000126179471023,1.0035498489881216,1.0010280350534146,0.9990213539497563,1.0002613360385277,1.0056140485928577,1.0003159099235386,1.0003633203227642,1.001748886695108,1.0060368356549532,1.0069116618084584,0.9995090203918766,0.999734225478325,1.0031062529698749,0.9943383727568231,1.003428436603793,1.548459826540067e-05,4.499978166239224e-06,7.348524381224315e-06,7.903551438867319e-06,8.093569078229947e-06,1.744895161107164e-05,5.559384568591709e-06,1.793941246193137e-05,8.498047669317624e-06,6.529406209300666e-06,8.922571654642578e-06,6.449892868391372e-06,5.9670928452299595e-06,8.430789825699361e-06,4.934884339853041e-06,1.70179702210328e-05,8.890679126313121e-06,5.399489925983329e-06,9.14707996517699e-06,1.8797687960649602e-05,9.698224328998429e-06,9.89576889062456e-06,5.606272190479525e-06,1.9778122548612005e-05,2.0520848548130317e-05,1.045342623019352e-05,1.0354446967516533e-05,1.689206613861192e-05,5.115621642274325e-06,1.7040688807833575e-05
60,60.0,0.992054184670484,1.006908163733765,2.4136225835694005e-05,4.273635427465045e-06,1.1384731567497991e-05,6.70847699225019e-06,6.133252754891156e-06,1.9845715425004192e-05,1.002978268899266,0.9945688649013027,1.0018739879228604,1.0031751163088956,1.002395345556765,1.000993921437897,0.9939657681438274,0.999527271485482,1.0030444642935492,0.9920665072626512,1.0045114905003265,0.9930283056636297,0.9925387120100099,1.0013204726617975,1.0000502561378104,1.0034065845612656,1.0010141816818823,0.998947508658483,1.000251704941642,1.005467339497914,1.0003121589033308,1.0003636937088451,1.0016682320251673,1.0058883238160203,1.0067636925529435,0.9995102637933704,0.9997346080995478,1.0029678133510849,0.9942784236749015,1.0032852931291496,1.823773196588953e-05,4.273635427465045e-06,6.769115139150885e-06,7.3449255249270306e-06,7.559427554741829e-06,2.08844405615867e-05,5.284729404467167e-06,2.1471145865583526e-05,8.056204724112287e-06,6.20949030710001e-06,8.530705141612242e-06,6.133252754891156e-06,5.669641053043253e-06,7.901189465387816e-06,5.1445670395690725e-06,2.049790510051326e-05,8.367928245457153e-06,5.202757096533678e-06,8.660196748212152e-06,2.244258677215363e-05,9.229300988198706e-06,9.464650130189781e-06,5.465234747607003e-06,2.3471436752875788e-05,2.4136225835694005e-05,9.995909170354253e-06,9.897988235361662e-06,1.9845715425004192e-05,4.870453596294515e-06,2.0523456250962436e-05
61,61.0,0.992035353020586,1.0068791733536224,2.852629862955515e-05,4.071589999318698e-06,1.2319401844302144e-05,8.653089299756146e-06,5.817195721119145e-06,2.3285625901135e-05,1.0028924575267408,0.9945451252736308,1.0018663921698212,1.0031686271798772,1.002388345832066,1.0009048190580634,0.9939415275863774,0.9994378544672,1.0030358233395713,0.9920397584018782,1.0044995877231169,0.9930026700691215,0.9925155597543356,1.0013163306165287,1.0000140229662955,1.00332033037423,1.0010089978031291,0.99892111975126,1.000245267304109,1.0053722412818915,1.0003088088288714,1.0003617236920075,1.0016405081590491,1.0057901559665865,1.0066659041340638,0.9995079652595305,0.9997321950179728,1.0028789859662304,0.9942565878977045,1.0031984981757252,2.140453586653072e-05,4.071589999318698e-06,6.298841624026875e-06,6.865482168947347e-06,7.069328007327139e-06,2.4794731738315526e-05,5.008735887040438e-06,2.5421169632868203e-05,7.598219756881372e-06,5.898022468139183e-06,8.064889057768424e-06,5.817195721119145e-06,5.361511318175971e-06,7.3970795211436665e-06,5.2214227391739654e-06,2.4549999722911085e-05,7.846465552822681e-06,5.070054494516736e-06,8.143633382757522e-06,2.681352602935176e-05,8.704276773603529e-06,8.955646754844595e-06,5.4070863421736e-06,2.7933357083013493e-05,2.852629862955515e-05,9.446577882864652e-06,9.352665245049129e-06,2.3285625901135e-05,4.671036144939427e-06,2.4583049882749236e-05
62,62.0,0.9920188800663969,1.0068439252159758,3.0046025547787623e-05,3.868328771305462e-06,1.2380199749566082e-05,9.332480673076444e-06,5.624174008274074e-06,2.407391824804111e-05,1.0028420355588743,0.9945189726413131,1.0018300700153813,1.0031302945284153,1.0023529106405442,1.0008561103795965,0.9939137432381633,0.9993899791355417,1.0030027551592986,0.992013329659423,1.0044641253411717,0.9929758563714944,0.9924882289972754,1.001282825365943,0.9999749573295768,1.0032688768990046,1.0009766642042277,0.9988851730490493,1.000214701505811,1.0053203636513484,1.0002819726859264,1.0003375827159728,1.00160572239602,1.0057374829188817,1.0066145241016877,0.9994849627037565,0.9997085443575786,1.0028282222054636,0.9942209123552495,1.0031474434268506,2.20858418030085e-05,3.868328771305462e-06,5.8451504205358336e-06,6.37470326446673e-06,6.5685536560520905e-06,2.572650832186365e-05,4.811630989915715e-06,2.626204716526641e-05,7.058815241174513e-06,5.70198156130507e-06,7.479481158377916e-06,5.624174008274074e-06,5.1660689911508534e-06,6.87702525638509e-06,4.9962743601843975e-06,2.571555469146659e-05,7.325833721761537e-06,4.81530823385488e-06,7.628753368788433e-06,2.822674916426405e-05,8.162705988170618e-06,8.40647151998822e-06,5.217990912768141e-06,2.9481808281031442e-05,3.0046025547787623e-05,8.871748622441561e-06,8.778954770092023e-06,2.407391824804111e-05,4.484423052648622e-06,2.5723161394611293e-05
63,63.0,0.9920053273916971,1.0068063498891535,3.060869282039638e-05,3.669309062933926e-06,1.2410293762110142e-05,9.687925997036545e-06,5.421281194827533e-06,2.452884430646524e-05,1.0028490260520007,0.994498428184037,1.0019326216360844,1.003249093837508,1.0024671444129556,1.000867030120406,0.9939002685242986,0.9994017934667508,1.0031237413880107,0.9920053273916971,1.0045855459393436,0.992966688780078,0.9924763017462236,1.0013955999854396,1.0000064648802234,1.003269304600832,1.001091910038035,0.9988701091100047,1.0003303961059251,1.0053163725570662,1.0003967003979923,1.000452028812774,1.0015887869227142,1.0057305013539877,1.0066070551029278,0.9995962678735213,0.9998204859833122,1.0028346353599074,0.9942195176969171,1.0031480350505548,2.2494498286491765e-05,3.669309062933926e-06,5.4311410261600815e-06,5.95993932964339e-06,6.204712512819353e-06,2.6282280035568946e-05,4.6183076616728695e-06,2.6673485155494507e-05,6.6594740967274035e-06,5.499480007371199e-06,7.035869639809237e-06,5.421281194827533e-06,4.974206173747562e-06,6.58601209950641e-06,4.990964754354627e-06,2.647716474583648e-05,7.145437790943456e-06,4.537743925549e-06,7.552391800935577e-06,2.8864933809095066e-05,8.159066225554267e-06,8.473699453771502e-06,4.9659879870109844e-06,3.0083066425450298e-05,3.060869282039638e-05,8.899927231563268e-06,8.790489936466795e-06,2.452884430646524e-05,4.286974212759023e-06,2.6433431154378153e-05
64,64.0,0.9919953368708703,1.006770377941484,3.0365666871808366e-05,3.326223426335966e-06,1.2073909170695527e-05,9.726735003904167e-06,4.989021556565606e-06,2.4144418816821516e-05,1.002877640768236,0.9945600887276761,1.0019508146123766,1.0032692549045104,1.0024868665531352,1.0009018075629799,0.993966892216889,0.9994393201288672,1.0031385682703136,0.9920627511525868,1.0045920344984411,0.9930262824288328,0.992540838303836,1.0014183095566151,1.000049269365732,1.0033017271504783,1.0011149626855247,0.9989434692563778,1.0003513407783238,1.0053436730288086,1.0004144952504046,1.000467048727931,1.001670681027195,1.0057524058656968,1.006627531121713,0.9996090992486969,0.9998335606313926,1.0028660605405282,0.9942861979187311,1.003180522354951,2.2100569316847526e-05,3.326223426335966e-06,5.053233040598394e-06,5.555576803278422e-06,5.8107895369091455e-06,2.594559731561413e-05,4.205063197320303e-06,2.6267798076430555e-05,6.243624610117059e-06,5.075618010826466e-06,6.610602506949024e-06,4.989021556565606e-06,4.5482070026646055e-06,6.20151309149013e-06,4.898996449475046e-06,2.6285923358121703e-05,6.7845814687766135e-06,4.120199151131618e-06,7.2367225480875906e-06,2.866808920403546e-05,7.888056009792485e-06,8.2643714201617e-06,4.523698909651589e-06,2.9854150859384022e-05,3.0365666871808366e-05,8.630153785748566e-06,8.509648328215352e-06,2.4144418816821516e-05,3.8961881092099134e-06,2.6212972338496786e-05
65,65.0,0.9919898715407185,1.0067399399412957,2.8874993110437956e-05,3.0350963212192516e-06,1.1383182981709064e-05,9.175360480951934e-06,4.6522207832901696e-06,2.262143981833547e-05,1.0029048410440526,0.9945981780557933,1.001986197803984,1.0033042024023806,1.0025231310765865,1.0009306266145954,0.9940086589538647,0.9994689736935175,1.0031735853424788,0.9921021802894638,1.0046225387530863,0.9930667100286088,0.9925824371669038,1.0014559000784902,1.0000855549253795,1.003331293139615,1.0011539748834368,0.9989887704242886,1.0003881407689192,1.0053658410174835,1.0004489671900574,1.0004982897945078,1.0017120018222512,1.0057710936402133,1.0066462977229123,0.9996428856478323,0.9998677291420135,1.0028925053123054,0.9943252491708323,1.0032088413147948,2.0669272369906348e-05,3.0350963212192516e-06,4.967274841256908e-06,5.4340589644249784e-06,5.682462459503665e-06,2.431859137768271e-05,3.867999478362241e-06,2.4597766163043902e-05,6.172224870282906e-06,4.767059111343628e-06,6.58304867110983e-06,4.6522207832901696e-06,4.220368129297873e-06,5.944605774217869e-06,4.5627116100476676e-06,2.472148584254702e-05,6.3933223165078355e-06,3.7705540608892577e-06,6.764900596547633e-06,2.7181578778705287e-05,7.3345192696387375e-06,7.64660104320158e-06,4.134402508537377e-06,2.8375857915445613e-05,2.8874993110437956e-05,8.03969793330506e-06,7.94398864877649e-06,2.262143981833547e-05,3.5711007740385638e-06,2.464628590936793e-05
66,66.0,0.9919899747286466,1.006718966456918,2.783927726459543e-05,3.1452015146668544e-06,1.1108448040268524e-05,8.808145841997793e-06,4.830720339831502e-06,2.1992311817117224e-05,1.0029024030850282,0.9945773822945719,1.0020058833372911,1.0033223922213614,1.0025451164473524,1.0009341916441659,0.9939917001303962,0.9994742518108422,1.0032014605951587,0.9920903857573723,1.0046505058605109,0.9930550591860132,0.992568202225283,1.0014732283160779,1.0000806418805288,1.003328471963172,1.001173185284364,0.9989601316132254,1.0004079860095476,1.0053651597800795,1.0004697502904305,1.0005180157427898,1.0016798085195346,1.0057713367848433,1.0066468031836635,0.9996697992793401,0.9998934382231707,1.0028902478265636,0.9943016622222763,1.0032060957034,2.0186828470692056e-05,3.1452015146668544e-06,5.008853680999211e-06,5.412095119536969e-06,5.681190120085352e-06,2.3518493667823008e-05,4.0211004449264845e-06,2.3799342882023762e-05,6.206343593955723e-06,4.959695591062504e-06,6.648480157229249e-06,4.830720339831502e-06,4.3994914112166865e-06,5.8164976089076525e-06,4.746845181911383e-06,2.3992620724408976e-05,6.125452316165925e-06,4.010469734053041e-06,6.396257612904014e-06,2.6272436519949045e-05,6.854027375971515e-06,7.073572575342474e-06,4.399272808064483e-06,2.7397315453440193e-05,2.783927726459543e-05,7.497954121113665e-06,7.4341697599398305e-06,2.1992311817117224e-05,3.6638607379610414e-06,2.392326260216049e-05
67,67.0,0.991996689762061,1.0067113880566787,2.8631324756632052e-05,3.3973915996890257e-06,1.126337967216714e-05,9.212907885298659e-06,5.05916219497853e-06,2.2907288896874962e-05,1.002955830656844,0.9945514038192478,1.001979134845931,1.00328964852684,1.0025161412275518,1.0009925132808188,0.9939674592307417,0.9995352543091123,1.0031697511346644,0.9920639493875503,1.0046152704851925,0.9930278071435856,0.9925428232051066,1.00144080763986,1.000076453486527,1.003381676668717,1.0011424474579385,0.9989276245841796,1.000377336909095,1.0054251343024494,1.0004406372939434,1.0004909236125132,1.001649080109908,1.0058347674808377,1.0067113880566785,0.9996435076857397,0.99986599211504,1.0029443104221678,0.9942714402873982,1.0032592561698017,2.1155278180787125e-05,3.3973915996890257e-06,4.742870150881929e-06,5.05916219497853e-06,5.330524356176283e-06,2.4277658906069322e-05,4.302312795650248e-06,2.4578389536498317e-05,5.819487769252012e-06,5.243690145283179e-06,6.2619633203188514e-06,5.116214194651301e-06,4.667750121140254e-06,5.404432230725375e-06,5.221720197073861e-06,2.4784539744728724e-05,5.650687614765983e-06,4.428349988915024e-06,5.866171401304704e-06,2.7095692162437982e-05,6.241224084235343e-06,6.4180956520020984e-06,4.883875713219489e-06,2.824957942631986e-05,2.8631324756632052e-05,6.807838646705219e-06,6.755245442298342e-06,2.2907288896874962e-05,3.8692833889055085e-06,2.473334754649327e-05
68,68.0,0.992011059968367,1.0067192741650615,2.8515259299753182e-05,3.3974614365908838e-06,1.1083925535089186e-05,9.288566690690125e-06,4.932947719450238e-06,2.2996565895863235e-05,1.0029069865633866,0.9945134012105352,1.0019059523889349,1.0032090312144553,1.002434280318869,1.0009395171382591,0.9939247638234997,0.9994842839349545,1.0030778645934395,0.992011059968367,1.0045140367184344,0.9929731026259686,0.9924973224444674,1.0013628296082113,1.0000181268445125,1.0033278446807794,1.0010658070847336,0.9988791172637772,1.0003017444361741,1.0053689548886564,1.0003681534573097,1.0004197755517048,1.0015984058571765,1.0057801615841944,1.0066578000786324,0.999574984829459,0.9997953806570014,1.002892436191981,0.9942251256143496,1.0032056159729112,2.1306919557337613e-05,3.3974614365908838e-06,4.496347492392978e-06,4.7800203149846595e-06,5.01352150446941e-06,2.4206168961985684e-05,4.259155595502643e-06,2.4486109975747997e-05,5.451069913863216e-06,5.145173117312871e-06,5.897538170239026e-06,5.019867104624592e-06,4.582186344442316e-06,5.042140526606555e-06,5.3780551352864435e-06,2.467273432744131e-05,5.253754309186913e-06,4.4931623092090765e-06,5.434827012682523e-06,2.7037461181382233e-05,5.731705018699875e-06,5.868684164424215e-06,4.932947719450238e-06,2.8206061277912934e-05,2.8515259299753182e-05,6.2188774600714056e-06,6.175908580815775e-06,2.2996565895863235e-05,3.8832427854074966e-06,2.463483955898827e-05
69,69.0,0.9920331486195304,1.0067372496311704,2.677920723134805e-05,3.319261402876275e-06,1.0768554689945002e-05,8.507839072450369e-06,4.863000064158676e-06,2.162777327895261e-05,1.0028820880648837,0.9945818873617993,1.0020107631232527,1.003319248552519,1.002547189436412,1.0009117912843404,0.9940059906589948,0.999456598730412,1.003202006396532,0.992117066899481,1.0046504117703714,0.9930771581027141,0.9925855443342152,1.0014738002643488,1.0000704830067904,1.0032973442549122,1.0011755773261757,0.998954220688112,1.0004119190903307,1.0053352239782247,1.0004806961137087,1.0005320858787743,1.001671467187739,1.005746262007776,1.0066243954891392,0.9996908855042484,0.9999100904151796,1.0028636115392073,0.9943020276610927,1.0031754179699464,2.006988310991705e-05,3.319261402876275e-06,4.885409442440763e-06,5.408059858486075e-06,5.5366273094254565e-06,2.2669947729463104e-05,4.085118410589421e-06,2.2910450501750758e-05,6.049050104862296e-06,4.863000064158676e-06,6.465421397601539e-06,4.754285163333918e-06,4.364990525493948e-06,5.533490057754981e-06,5.185205803021889e-06,2.3178181834843648e-05,5.766206166109765e-06,4.402049745805276e-06,5.93713636629616e-06,2.5408182246573147e-05,6.19043013854545e-06,6.3138221334619025e-06,4.809269472052069e-06,2.652405893684591e-05,2.677920723134805e-05,6.576445835086172e-06,6.547433990739124e-06,2.162777327895261e-05,3.75716398421058e-06,2.313907845630414e-05
70,70.0,0.9920590987657557,1.0067580781602654,2.4372863383715504e-05,3.3164848153696782e-06,1.0323211495970438e-05,7.434674109928225e-06,4.8720996465564025e-06,1.966697545245486e-05,1.0027939586284835,0.9946263509004596,1.0020038384991352,1.0033133909418592,1.0025447616071337,1.0008249717667554,0.994062265443105,0.9993714719619916,1.0032048172085233,0.9921916759691473,1.0046624280446705,0.9931543642631246,0.9926468284868435,1.0014702180828903,1.0000583009009718,1.0032108468991032,1.0011727624905078,0.9990080371693856,1.0004098942432784,1.0052551253443798,1.0004787643069826,1.0005295571231299,1.001732201363155,1.0056706286639217,1.006551468591473,0.9996897059955685,0.9999080449076875,1.0027766426791573,0.9943483893446101,1.0030892878228617,1.8243867011399745e-05,3.3164848153696782e-06,5.266023560489505e-06,6.059999208114289e-06,6.095625479464279e-06,2.06119097952955e-05,4.040539217464386e-06,2.0841504260959665e-05,6.6663727892079564e-06,4.6538973554955205e-06,6.960228450310841e-06,4.5754380512477465e-06,4.271299164402395e-06,6.114126608338963e-06,4.886202743423645e-06,2.109500925575361e-05,6.38781145902302e-06,4.4041762140670406e-06,6.545205504019055e-06,2.3123181317526086e-05,6.763778909931626e-06,6.871931420193375e-06,4.8720996465564025e-06,2.4143835407082764e-05,2.4372863383715504e-05,7.0329668725101344e-06,7.0156815031825745e-06,1.966697545245486e-05,3.7384007393638073e-06,2.105890928274929e-05
71,71.0,0.9920840734018076,1.006774523457604,2.209328755544289e-05,3.4684856688762226e-06,9.730132375189594e-06,6.549891511412822e-06,4.8320155388009526e-06,1.7937137522726156e-05,1.0028893161207983,0.9946110402253012,1.0020300476064676,1.0033411344875143,1.002571771779818,1.0009206153465326,0.9940491950470105,0.9994680236932536,1.0032331382050306,0.9921821716230993,1.0046941769653954,0.9931446372753289,0.9926353862769071,1.0014979069288923,1.0000936016604125,1.0033051132132764,1.0011983518238963,0.9989863758839015,1.0004359133877438,1.0053442878950278,1.0005048321924521,1.00055360935016,1.0017096606817275,1.005756890824799,1.0066388644324449,0.9997185563290815,0.9999356312220605,1.0028726666477017,0.9943324121325049,1.0031840145348159,1.664019910894718e-05,3.4684856688762226e-06,5.177667457436004e-06,5.976527864818869e-06,6.000073347252586e-06,1.883891948537887e-05,4.246454997204278e-06,1.9074651802962136e-05,6.476418631252014e-06,4.687093883165385e-06,6.614420954404526e-06,4.646730064026378e-06,4.433969610177911e-06,6.064767292929337e-06,4.8320155388009526e-06,1.9241944316662485e-05,6.343115703003127e-06,4.683755860131757e-06,6.442101451932021e-06,2.1002380197432876e-05,6.5838819618734924e-06,6.626202101467072e-06,5.181277318755587e-06,2.1889352922829517e-05,2.209328755544289e-05,6.758333013531404e-06,6.7497999655343456e-06,1.7937137522726156e-05,3.990553032050073e-06,1.920245262468242e-05
72,72.0,0.9921032355224505,1.0067793492284465,2.0031559766024225e-05,3.39314992174385e-06,9.069259284838157e-06,5.821992434759408e-06,4.612077924770547e-06,1.6334345025926493e-05,1.002953879901087,0.9945841133888502,1.0019727827657916,1.0032848599489124,1.0025162410674393,1.0009952881039017,0.9940200757646497,0.9995434680111708,1.0031791087998778,0.9921482493870085,1.0046379200325244,0.9931125877844496,0.9926052748277273,1.0014376415393407,1.0000852201388577,1.0033728285314578,1.0011365589375103,0.9989480629156274,1.0003727412366041,1.0054079535784675,1.0004415618801001,1.00048885538339,1.001667721091973,1.0058194800837874,1.0067023403691648,0.9996564836090693,0.9998730312848418,1.0029433445347777,0.99430347045713,1.0032516143353105,1.5160271268174822e-05,3.39314992174385e-06,5.021034631478629e-06,5.756250943037115e-06,5.81036355866353e-06,1.7190567796789644e-05,4.1563730673235255e-06,1.7423152979951046e-05,6.260328290071405e-06,4.510674474868787e-06,6.307260924750663e-06,4.4903023362211154e-06,4.321101527713027e-06,5.865159616199786e-06,4.612077924770547e-06,1.7532149297169233e-05,6.150854083787097e-06,4.611144626808103e-06,6.211680469083735e-06,1.9070523447926445e-05,6.309143998386043e-06,6.2981435086443945e-06,5.052284927529588e-06,1.9848316224665255e-05,2.0031559766024225e-05,6.481537297687308e-06,6.470511926846527e-06,1.6334345025926493e-05,3.908973451521603e-06,1.7488541231381187e-05
73,73.0,0.9921117481224494,1.0067653191780512,1.8509690071038667e-05,3.131419063546752e-06,8.387177249473414e-06,5.371509404985339e-06,4.277678049092203e-06,1.5061732238409205e-05,1.0030065201484806,0.9945524355259467,1.0019536672289213,1.0032725121313335,1.0024999986563605,1.001050951923947,0.993986678021752,0.9995979482339151,1.0031613707493265,0.9921117481224493,1.004617062791699,0.9930771737217795,0.9925733444706141,1.0014246876348785,1.0000927291762443,1.0034342206270948,1.0011241675556206,0.998915830527271,1.0003607659614469,1.0054680776179197,1.000428136083103,1.0004739898863952,1.0016346504637075,1.005881285147289,1.0067653191780512,0.9996440174722488,0.9998598121191083,1.003002560229984,0.9942745725682876,1.0033133912925942,1.3992425309523806e-05,3.131419063546752e-06,4.675016612325902e-06,5.353811353275894e-06,5.412988890507849e-06,1.5919899428730294e-05,3.8067663073586685e-06,1.617560081139699e-05,5.860327628817922e-06,4.134436724058939e-06,5.898883846560102e-06,4.119274459772424e-06,3.9589434018246235e-06,5.451967961639233e-06,4.185765755680498e-06,1.6138949546034866e-05,5.718117720939311e-06,4.277678049092203e-06,5.771256356291635e-06,1.7593713388960968e-05,5.854123152738742e-06,5.825871718482022e-06,4.68003824086422e-06,1.8330253093309618e-05,1.8509690071038667e-05,6.035604863662462e-06,6.021290603449726e-06,1.5061732238409205e-05,3.621938490338258e-06,1.60975323955707e-05
74,74.0,0.9921062689427631,1.006730507403813,1.7210489662867195e-05,3.0806225193455164e-06,8.064871514209123e-06,4.840503909123047e-06,4.27782049609298e-06,1.3994596774123177e-05,1.0029083825248863,0.9945457450306817,1.001936388331269,1.0032554841870431,1.002484000781121,1.000948453525296,0.9939841013005515,0.9994941428516054,1.0031514963244508,0.9921218267255331,1.0046137560562627,0.9930850226599944,0.9925747800330189,1.0014037059146135,1.0000480327025112,1.0033270361220104,1.001101492168196,0.9989118731288573,1.0003366279178565,1.005357713327178,1.0004010796302423,1.0004438613577922,1.0016311683021943,1.00576949070596,1.0066550543422608,0.9996156527286862,0.9998312923878521,1.002903117132845,0.9942691396075617,1.003206942343113,1.3005498921753143e-05,3.0806225193455164e-06,4.762801748210968e-06,5.529183008409251e-06,5.560116497498099e-06,1.483309810893773e-05,3.704616151336563e-06,1.5086574402033309e-05,6.129400075817761e-06,4.104359827875402e-06,6.365815770499908e-06,4.114187843337126e-06,3.869025056320058e-06,5.576373521418651e-06,4.075346698173034e-06,1.497480474845138e-05,5.778176618334769e-06,4.27782049609298e-06,5.8117676631792145e-06,1.635685606657282e-05,5.833776107420139e-06,5.782219438783931e-06,4.660139798736221e-06,1.704232185697433e-05,1.7210489662867195e-05,5.917140940241801e-06,5.939711088957197e-06,1.3994596774123177e-05,3.6342582709147957e-06,1.4935045743657226e-05
75,75.0,0.9920894347091272,1.006694229571667,1.5816423308005723e-05,3.210129601231709e-06,8.04932784705648e-06,4.111046884936495e-06,4.649495991727689e-06,1.2886989794968958e-05,1.0028363490530616,0.9944991903118847,1.001939859053592,1.0032616628300424,1.002492541665168,1.0008787496124387,0.9939410313721856,0.9994241124321801,1.0031675653105188,0.9920913539163881,1.0046382564419534,0.993053247626113,0.9925356542990768,1.001413297270984,1.0000102959514383,1.0032556412638354,1.0011147870840806,0.9988685095316526,1.0003507899395032,1.0052914732608584,1.0004191221717256,1.000464370718663,1.0015922472091854,1.0057059210836947,1.0065938827667071,0.9996377835214849,0.9998521155621934,1.002834441850584,0.9942215342548223,1.0031359354304374,1.1946489530212818e-05,3.210129601231709e-06,5.3501847222840045e-06,6.207277539123331e-06,6.26816575774289e-06,1.362996846867124e-05,3.918259319357098e-06,1.3836038282180603e-05,7.060658136651456e-06,4.649495991727689e-06,7.602718705668133e-06,4.642026541631977e-06,4.1613402821446305e-06,6.2328705719870925e-06,4.06711131491516e-06,1.3803229853947277e-05,6.3779806767420936e-06,4.432765214396664e-06,6.404383106391095e-06,1.5079429182651768e-05,6.426866927913005e-06,6.362600400075765e-06,4.774857014496591e-06,1.5679187557209167e-05,1.5816423308005723e-05,6.510709571389912e-06,6.531911623311181e-06,1.2886989794968958e-05,3.845829394384271e-06,1.3763937020281076e-05
76,76.0,0.9920653768934717,1.0066811117396837,1.5121203152103783e-05,3.4669782834414534e-06,8.10173514831605e-06,3.797900725337591e-06,5.3980673295197915e-06,1.2643957970754593e-05,1.002904889066733,0.99447281698142,1.0019766839441164,1.003310005060749,1.0025350161260869,1.000951004532229,0.9939165307438097,0.9994960905927347,1.0032125314042146,0.9920715435297643,1.0046863734664409,0.9930319510038687,0.9925145722309938,1.001462407627836,1.0000433262131458,1.0033344532464834,1.0011699592268386,0.9988374290013298,1.0004098114254758,1.005372460466605,1.000483366482872,1.000528050277252,1.0015544610119615,1.005789494708748,1.0066811117396837,0.9997128760257322,0.9999249177670725,1.0029131740099253,0.9941946896270993,1.0032146541849913,1.1754544611084037e-05,3.4669782834414534e-06,5.3980673295197915e-06,6.20993403971149e-06,6.322060518047762e-06,1.3295719887421637e-05,4.408207094216401e-06,1.344076192276884e-05,7.193741403474565e-06,5.729522380763945e-06,7.905183105774727e-06,5.715651757695803e-06,4.793498731523398e-06,6.267132207032198e-06,3.771559976114943e-06,1.3495300935873008e-05,6.394296888626314e-06,4.708406938259334e-06,6.433138521525984e-06,1.4586630877093714e-05,6.51041747606956e-06,6.455215456337952e-06,5.0697619155790116e-06,1.5049957390423771e-05,1.5121203152103783e-05,6.6764092472703055e-06,6.656530059440551e-06,1.2643957970754593e-05,4.12921466993277e-06,1.34490497015999e-05
77,77.0,0.992038226967726,1.0067055948994823,1.4616632059506552e-05,3.465462629041428e-06,7.896071887510103e-06,3.764062042356843e-06,5.10551641287746e-06,1.2622073220049887e-05,1.002912989581066,0.9944262656966484,1.0018878608635742,1.003211984671494,1.0024418496529148,1.0009541337249506,0.9938674523064644,0.9994981268791991,1.0031190143279423,0.9920233059897253,1.0045942378574702,0.9929814159837649,0.9924681945801387,1.0013616773886234,0.9999892621543376,1.0033329157831496,1.0010672678875994,0.9987764540091814,1.000306249563796,1.0053602982358645,1.0003787529887267,1.0004166950693536,1.0014945093182213,1.0057706443112078,1.0066631654250113,0.9996152039181833,0.9998253346984218,1.00291799718938,0.994142585629396,1.0032125198445954,1.1804175716811596e-05,3.465462629041428e-06,5.005927905430821e-06,5.758890907202177e-06,5.881966116446686e-06,1.3199203896138092e-05,4.5140951524947e-06,1.3313140342470971e-05,6.73456625000738e-06,6.137440342385186e-06,7.513382977499102e-06,6.156733703827342e-06,4.969209567927477e-06,5.8267800252458375e-06,3.515578620172477e-06,1.3378466415990025e-05,5.933185007095762e-06,4.701475337675796e-06,5.977248776982099e-06,1.4244645315504435e-05,6.055682222651554e-06,5.991056569010405e-06,5.10551641287746e-06,1.4577098568464867e-05,1.4616632059506552e-05,6.240215741565361e-06,6.203328287396218e-06,1.2622073220049887e-05,4.104147498542554e-06,1.3334831038888839e-05
78,78.0,0.9920121164038207,1.0067413797768798,1.4093049843489933e-05,3.191344793328733e-06,7.585438891009882e-06,3.7519248626210113e-06,4.801554789732324e-06,1.2461411055350463e-05,1.0029910392507082,0.9943949111182397,1.0019507320611025,1.0032812577660148,1.0025147960970555,1.001032886646715,0.9938361860044259,0.9995707768246561,1.0032051501220969,0.9920121164038207,1.0046915120281805,0.9929699878118262,0.9924440600023329,1.0014335542917394,1.0000328766790407,1.0034182249196355,1.0011388733424114,0.9987457391078989,1.0003793324934556,1.0054423778287878,1.000454541588726,1.0004942556141714,1.0014645578173798,1.0058483995852359,1.0067413797768798,0.9996952293391388,0.9999043653504872,1.0030014297006282,0.9941123734415416,1.0032975208130768,1.1621906100288976e-05,3.191344793328733e-06,4.801554789732324e-06,5.481888501768766e-06,5.590189511501716e-06,1.304416678219762e-05,4.150374919107106e-06,1.3185539594879727e-05,6.3663684441786384e-06,5.6609504697882195e-06,7.1237326472191965e-06,5.671599746905609e-06,4.570727205326861e-06,5.577720632902595e-06,3.2847463160677973e-06,1.3071769407154539e-05,5.680919685390067e-06,4.373338025677088e-06,5.7349728918788985e-06,1.374744231865416e-05,5.808213540042279e-06,5.756941695527281e-06,4.761010965305824e-06,1.4014292010745818e-05,1.4093049843489933e-05,5.977208617650317e-06,5.9418895061426205e-06,1.2461411055350463e-05,3.7778143551360336e-06,1.3040082356957256e-05
79,79.0,0.9919906148906886,1.0067590030224254,1.4027379349955982e-05,2.979058178819331e-06,7.4282766205896976e-06,3.88100429545132e-06,4.632568086018706e-06,1.2665781495900626e-05,1.002941824830093,0.9944075772753279,1.0019351343543983,1.0032647744368408,1.002497444664882,1.0009808965985818,0.9938546908778291,0.9995190993439894,1.0031923032918482,0.9920399341344908,1.0046853885742155,0.9929952492842601,0.9924660523792258,1.001407578215521,1.0000057861219644,1.003353309287627,1.0011090963465243,0.9987666532425408,1.0003469340947913,1.0053691754004022,1.000417595512939,1.000454949122027,1.001489271543323,1.0057717618008688,1.0066662669153128,0.9996554248739417,0.9998652589036987,1.0029526179380182,0.994126720757462,1.003232980586833,1.1686783675467735e-05,3.076707846461818e-06,4.627563071363345e-06,5.191589642719915e-06,5.299724245822346e-06,1.322181378661583e-05,3.954368432355924e-06,1.3359882930171418e-05,5.984818790133901e-06,5.349167580186596e-06,6.685160764800433e-06,5.337412747943342e-06,4.322386413849923e-06,5.316154709758678e-06,2.979058178819331e-06,1.3178514365782594e-05,5.428383913290824e-06,4.2453960898793936e-06,5.486769385145233e-06,1.367006222512208e-05,5.55974761256055e-06,5.544749670748692e-06,4.632568086018706e-06,1.3907924155781675e-05,1.4027379349955982e-05,5.683302940059219e-06,5.6664017479884554e-06,1.2665781495900626e-05,3.601118236625383e-06,1.315760652636093e-05
80,80.0,0.9919750449852746,1.0067570852514058,1.3929070832495163e-05,2.84973177182519e-06,7.183649541006318e-06,3.955840289389199e-06,4.406348056977672e-06,1.2550447653696392e-05,1.0029414929833498,0.9944492491178721,1.0019460185408169,1.0032787178785334,1.0025103091529406,1.0009847989091425,0.9939064698851542,0.9995256271968875,1.003209470432662,0.992097311005948,1.0047070754792473,0.9930532452894469,0.9925202647479191,1.0014305251290057,1.0000373934385987,1.0033652233338826,1.0011351746444144,0.99882338606937,1.000374864088289,1.0053761619025512,1.0004461479949258,1.0004836650339544,1.0015470691433175,1.0057737877622346,1.0066686296143463,0.9996830120132981,0.9998926243396928,1.0029587300564058,0.9941717763053476,1.0032447386814065,1.155819137866033e-05,2.953520103338229e-06,4.358281263634986e-06,4.8176717257208296e-06,4.9337338749974225e-06,1.3065912107189588e-05,3.7477669956156114e-06,1.3199314507923909e-05,5.533106867907333e-06,5.013545332757893e-06,6.167124346043911e-06,4.991424286374037e-06,4.058904202283182e-06,4.961083761363171e-06,2.84973177182519e-06,1.3121278813068324e-05,5.072727908775449e-06,4.040646604241931e-06,5.133470152720687e-06,1.3576746212566051e-05,5.227185855727108e-06,5.250478818838667e-06,4.406348056977672e-06,1.3823868369993533e-05,1.3929070832495163e-05,5.334708606143433e-06,5.328466081514834e-06,1.2550447653696392e-05,3.4072946589625135e-06,1.3097435078832167e-05
81,81.0,0.9919661674615274,1.0067412680702923,1.3798622081954231e-05,2.9461553271461925e-06,6.9705275591838715e-06,4.061623075265088e-06,4.1908325567815045e-06,1.2478694709492247e-05,1.0029373027064203,0.9944737586775374,1.001938803677614,1.0032695415612478,1.0025032139721721,1.0009846137757186,0.9939334300444216,0.9995263437947728,1.0032003842454107,0.9921222087294811,1.004697809964389,0.9930791999962476,0.9925481501008353,1.0014278884081889,1.0000482028295312,1.0033677055387569,1.0011352279735113,0.9988568026113392,1.0003755164452566,1.0053767932811823,1.0004471300009032,1.0004831065294861,1.001580148970259,1.0057740338774008,1.006670070520279,0.9996857571164738,0.9998942892219879,1.002962020834801,0.9941911597205251,1.0032470297684701,1.1661527393575654e-05,2.9461553271461925e-06,4.016625152060359e-06,4.417088641330968e-06,4.522265002380106e-06,1.3027196342937516e-05,3.6134198195371917e-06,1.3180964572537233e-05,5.048441882910279e-06,4.625456187738116e-06,5.63069659713966e-06,4.617402444417976e-06,3.841669978045031e-06,4.5682868959894035e-06,2.9525805929186833e-06,1.3170111692097214e-05,4.679115018864249e-06,3.894683471622754e-06,4.742374974759334e-06,1.3577456799539344e-05,4.849587014059329e-06,4.897106330401788e-06,4.1908325567815045e-06,1.3779153200297535e-05,1.3798622081954231e-05,4.956381987528691e-06,4.951976564041877e-06,1.2478694709492247e-05,3.353859083033334e-06,1.3126094460378314e-05
82,82.0,0.9919647430933946,1.006717193085555,1.3422167136224255e-05,2.918633620828884e-06,6.795702483306451e-06,3.960922359937929e-06,4.187965369958307e-06,1.220046451502655e-05,1.0030032906884023,0.9944377664138407,1.0019862659422851,1.0033235383546018,1.0025548076249375,1.0010480975796416,0.9938992667713217,0.9995895602568388,1.0032518778466943,0.9920899522372157,1.0047512183421725,0.9930475778442668,0.9925176000063266,1.001479268192405,1.000070704329652,1.0034272161494857,1.0011886788961386,0.9988157609407022,1.0004290975828662,1.0054291121481616,1.0005004571401392,1.0005333597241697,1.0015293005909434,1.0058210116150903,1.006717193085555,0.9997422444418231,0.9999502305280223,1.0030313264234494,0.9941591449831617,1.003306774392665,1.1440431285064401e-05,3.0702641378536833e-06,3.7396832446832703e-06,4.187965369958307e-06,4.243789306521472e-06,1.2678318629384505e-05,3.6090500185813844e-06,1.2827140179646258e-05,4.770512669997747e-06,4.351101587369848e-06,5.3796472204667405e-06,4.365411681499309e-06,3.739459594376905e-06,4.335670046528978e-06,2.918633620828884e-06,1.2895827872748461e-05,4.499505064047813e-06,3.924544291005856e-06,4.595966981335955e-06,1.3231726990707211e-05,4.76047889081359e-06,4.802899460653455e-06,4.201845962520277e-06,1.3407314355738996e-05,1.3422167136224255e-05,5.010274758899841e-06,4.967853611245447e-06,1.220046451502655e-05,3.4471959901927625e-06,1.2845930025271347e-05
83,83.0,0.9919715326548245,1.0066903976005621,1.2428243431521918e-05,2.8633836383708638e-06,6.685328688301037e-06,3.3940810881674244e-06,4.304367485709604e-06,1.1271337516112523e-05,1.003008542180854,0.9943475436665136,1.0019221985785185,1.0032553291787984,1.0024880552175433,1.001055740455571,0.9937967443517068,0.9995979651133625,1.00317848994476,0.9919715326548245,1.0046700458064741,0.9929299943978648,0.9924127669228834,1.0014057046014209,1.0000047916358834,1.003417896484428,1.0011156122352292,0.998704187605819,1.0003576962639449,1.005406639645117,1.0004280785678887,1.0004592427003423,1.0014061955582998,1.0057904746423956,1.0066858839907595,0.9996719048085683,0.9998795931292296,1.0030396217432394,0.9940579322133802,1.0032978296529556,1.0499354031343421e-05,3.260306027094829e-06,3.990854724706415e-06,4.551947366096746e-06,4.520600151474827e-06,1.1636040316328433e-05,3.7376541648863353e-06,1.176335977966956e-05,5.020154411225352e-06,4.304367485709604e-06,5.582658635195354e-06,4.3589713561708465e-06,3.776399168647731e-06,4.728644834666011e-06,2.8633836383708638e-06,1.1866894228352971e-05,4.934153769914575e-06,4.242845335693663e-06,5.054021594269658e-06,1.2183993227803937e-05,5.254408843344201e-06,5.389882399228963e-06,4.547820095708918e-06,1.2370619425255366e-05,1.2428243431521918e-05,5.485307756418863e-06,5.4457826034587125e-06,1.1271337516112523e-05,3.668335493239054e-06,1.1821518837121408e-05
84,84.0,0.9919866963527054,1.0066660017062723,1.1768697630455953e-05,2.855573617789623e-06,6.696261922816568e-06,3.071989965960651e-06,4.34920069392625e-06,1.092633229780055e-05,1.0029746346910582,0.9943978569569397,1.0018907200589524,1.0032226699532085,1.0024535596429258,1.0010207792017896,0.9938484105016224,0.9995611171127191,1.0031453171064784,0.9920197915688995,1.004634912396564,0.9929774414971642,0.9924648534389281,1.0013696795407636,1.0000011419596655,1.0033830455723647,1.001078399858698,0.9987729628711566,1.0003216740505756,1.0053807860881097,1.000391053667939,1.0004224136737363,1.0014819775879167,1.005763990780381,1.006660733821692,0.9996381274131988,0.9998443017434282,1.0030080387143412,0.9941181471655275,1.0032635604935032,1.014337948970177e-05,3.494392791620279e-06,4.232391082910505e-06,4.838715435214715e-06,4.802690365704368e-06,1.11537469395134e-05,3.944069176815655e-06,1.1175825493148766e-05,5.358312316837711e-06,4.262825137658973e-06,5.960186291228077e-06,4.34920069392625e-06,3.863866364725461e-06,5.043683453604669e-06,2.855573617789623e-06,1.1438284016277378e-05,5.222820049747616e-06,4.60740767969645e-06,5.337063375206046e-06,1.1616526361918799e-05,5.528413640685237e-06,5.745903664087862e-06,4.88785321048475e-06,1.1699577506248122e-05,1.1768697630455953e-05,5.663783866779236e-06,5.64498090048979e-06,1.092633229780055e-05,3.932882066240805e-06,1.1388472767978134e-05
85,85.0,0.9920079921256822,1.0066490211905401,1.1374150240540659e-05,2.6742846676606712e-06,6.4225586118949005e-06,3.0102383100648648e-06,4.0392418398363214e-06,1.0606892224507595e-05,1.0029307289892606,0.9943925831859335,1.001866995722963,1.0031999980844293,1.0024348624711898,1.0009800583901662,0.9938448836222489,0.9995191636347154,1.0031340846339325,0.9920246179048037,1.0046307294598102,0.9929851532029271,0.992466053734854,1.0013523078191253,0.9999827982238673,1.0033450128712758,1.001061028816511,0.998763243975584,1.0003050596894882,1.005336793615908,1.000373706320121,1.0004068310080692,1.0014690863056195,1.0057134240112302,1.0066106824028556,0.9996196647736537,0.9998261693576899,1.0029696386626965,0.9941117552452632,1.0032259507829615,9.823513441666869e-06,3.39030062354366e-06,3.9468829309599416e-06,4.526888328243603e-06,4.529425484340948e-06,1.0741891651413958e-05,3.7987526091783757e-06,1.0680071249648745e-05,5.160308339569535e-06,3.962635645813752e-06,5.866862180754806e-06,4.0392418398363214e-06,3.661048511650323e-06,4.7362453569614504e-06,2.6742846676606712e-06,1.1137302737406672e-05,4.905990963242713e-06,4.4376350629430365e-06,5.027335017396822e-06,1.1275488250176612e-05,5.235926720646718e-06,5.438147418379855e-06,4.689190780298671e-06,1.1311165681860024e-05,1.1374150240540659e-05,5.429030495109692e-06,5.393696703462598e-06,1.0606892224507595e-05,3.7929418118563858e-06,1.1083511387776078e-05
86,86.0,0.9920325773453407,1.006644471841221,1.0509676749509976e-05,2.5024900981181133e-06,5.9393473741872995e-06,2.7111111811407544e-06,4.007308514569299e-06,9.626262713902274e-06,1.0029485240738418,0.99444715276136,1.001879298551563,1.0032131515624458,1.0024481903525668,1.0009942711540618,0.9939026029145448,0.9995317569958827,1.0031506888684731,0.9920935457115669,1.0046562751259138,0.9930563008472844,0.9925234219893763,1.0013716922618625,1.0000181737036253,1.0033709282851575,1.0010801428764455,0.9988268920159084,1.0003251954779517,1.0053658205723026,1.0003934266765382,1.0004257150011109,1.0015397456228043,1.0057444132332234,1.006644471841221,0.9996406470257907,0.9998471938050509,1.002991412372614,0.9941696869963925,1.0032519087436378,8.929591973458908e-06,3.2056078502187185e-06,3.5800154410741218e-06,4.110827872157513e-06,4.1110530101160705e-06,9.768513477952762e-06,3.6673344999596395e-06,9.719373451620873e-06,4.705778283670535e-06,3.950053879298117e-06,5.400841709463095e-06,4.007308514569299e-06,3.589335191163128e-06,4.327210094100944e-06,2.5024900981181133e-06,1.0179897974577372e-05,4.495749350471129e-06,4.294749212786046e-06,4.6155005012698885e-06,1.0381301131365828e-05,4.813593915003555e-06,5.003570737319356e-06,4.54884332035271e-06,1.0471583355402912e-05,1.0509676749509976e-05,4.985394073146315e-06,4.95253468547516e-06,9.626262713902274e-06,3.5964476685096505e-06,1.0129980489584949e-05
87,87.0,0.9920576093832657,1.0066554509990544,9.526060018606267e-06,2.3513976329034105e-06,5.508334925141926e-06,2.3666835834249954e-06,3.735810614543581e-06,8.710372344503969e-06,1.0028657206332197,0.9944558804963969,1.0018663873837088,1.003194397738544,1.0024294372067781,1.0008989219393507,0.9939141363011756,0.9994361815870879,1.0031335469900142,0.9921133388914686,1.0046451692478535,0.9930735699358004,0.9925352997246902,1.0013512663195465,0.9999796216135453,1.003271646350962,1.001057081716728,0.9988357653543891,1.0002996363296144,1.0052554845084691,1.000365936516162,1.0003980672859405,1.0015539485411633,1.0056315073469246,1.006530309784192,0.9996117090248144,0.9998190309423717,1.0029009861188878,0.9941826982902661,1.0031522810745872,8.08739977243996e-06,3.158256511683491e-06,3.2485263989534666e-06,3.735810614543581e-06,3.733012402011733e-06,8.839772262973254e-06,3.714796891316821e-06,8.794075610853496e-06,4.290635438273267e-06,4.091419740585558e-06,4.951507482638351e-06,4.146606383857436e-06,3.7050307473897054e-06,3.947319791289686e-06,2.3513976329034105e-06,9.210950345633361e-06,4.109114975353922e-06,4.39899557883504e-06,4.222953648482196e-06,9.398565322025255e-06,4.4003199456103955e-06,4.567579319245158e-06,4.656721471108247e-06,9.495029785710975e-06,9.526060018606267e-06,4.554176250660345e-06,4.521982562812584e-06,8.710372344503969e-06,3.5159664780828305e-06,9.16569202587398e-06
88,88.0,0.9920802456110428,1.0066773822163146,8.799243401233254e-06,2.230100304274842e-06,5.232402513226419e-06,2.1755232322176283e-06,3.614367227770217e-06,8.294973132273189e-06,1.0028497830356768,0.9945167644089801,1.0018561934399663,1.0031826034659417,1.002415467657603,1.0008827921734684,0.9939783660001289,0.9994219877508386,1.003115917389861,0.9921748115400796,1.0046264044869864,0.9931349639569049,0.9926010141595009,1.0013389918312043,0.999993241979492,1.0032588332661454,1.0010452914246246,0.998904496829967,1.0002885194638569,1.005246672927772,1.0003576204203004,1.0003905841231486,1.0016298682898699,1.005623677548722,1.0065228602074825,0.9996058962869234,0.9998128201215933,1.0028903324235947,0.9942444665383573,1.0031393116991418,7.665247856247142e-06,3.025211655227837e-06,3.1207419539093166e-06,3.614367227770217e-06,3.594924014488167e-06,8.333783516274947e-06,3.5592791486783164e-06,8.294973132273189e-06,4.099658905674358e-06,3.904992218586222e-06,4.721332301896937e-06,3.959629046459472e-06,3.556419851167874e-06,3.807048217098789e-06,2.230100304274842e-06,8.642790250901583e-06,3.985585408049551e-06,4.260785242821183e-06,4.09419220041412e-06,8.729459679318285e-06,4.2529070706235865e-06,4.368427098071804e-06,4.544406505818215e-06,8.76713740735933e-06,8.799243401233254e-06,4.429831826548132e-06,4.389635982046335e-06,8.301154554057504e-06,3.3154129585577084e-06,8.60339646094433e-06
89,89.0,0.9920976434002573,1.0067037705981614,8.162335618940021e-06,2.3566397813293203e-06,5.3566596093698055e-06,1.8215282923699221e-06,4.1207472885096206e-06,7.916979270131077e-06,1.002942821314356,0.9945188319162405,1.0018605064359507,1.0031859368267262,1.0024169542839254,1.0009750718468218,0.9939709453061419,0.9995119081546981,1.003114280010074,0.992153806517318,1.0046174034873758,0.9931123255567376,0.9925923011357102,1.0013441110163557,1.000026511039913,1.0033526410252427,1.001050368309123,0.9989043380125753,1.000294262675866,1.0053362593471347,1.000365655310498,1.000401037965617,1.00162688801261,1.00571323929731,1.0066140008321354,0.9996183933756527,0.9998242395612128,1.0029879772121109,0.9942400859911915,1.003233001573501,7.3390816877696335e-06,3.5965069926591633e-06,3.2044637424917365e-06,3.720522526310293e-06,3.6799207532240736e-06,7.94519079610239e-06,4.2575867100986835e-06,7.916979270131077e-06,4.196632527654363e-06,4.860348583421249e-06,4.853065949032977e-06,4.88307598078419e-06,4.257593837326288e-06,3.944626768283973e-06,2.3566397813293203e-06,8.138060243166081e-06,4.1207472885096206e-06,5.108984733141535e-06,4.206874336250303e-06,8.126058361502254e-06,4.35793143344993e-06,4.4564679415387545e-06,5.728550400339153e-06,8.126760925548802e-06,8.162335618940021e-06,4.524946913595168e-06,4.484484443626734e-06,8.01539902770116e-06,4.025087315326561e-06,8.104863391838712e-06
90,90.0,0.992106960122494,1.0067281212497536,7.485120520294165e-06,2.442664770142398e-06,5.395215858463407e-06,1.4877231595113983e-06,4.28382427012169e-06,7.298367302887856e-06,1.0030271482075872,0.994530324905634,1.0018486334395094,1.0031744520621706,1.0024050476122077,1.0010621359157914,0.9939745566135046,0.999596188623026,1.003097949367298,0.9921467838574117,1.0045967523757788,0.9931056033635033,0.9925928990648681,1.001341580642671,1.0000661086369482,1.0034535271273064,1.0010487676491435,0.9989205108832012,1.00029485321046,1.005442160366162,1.0003705695381904,1.0004060083124655,1.0016482958717856,1.0058257334868346,1.0067281212497536,0.999627398020516,0.9998332159507416,1.0030817070416105,0.9942457516506467,1.0033342054005707,6.752829702387838e-06,4.093540382368228e-06,3.2926026197428186e-06,3.792227392996984e-06,3.7614252335162103e-06,7.312601735554875e-06,4.877504499555176e-06,7.298367302887856e-06,4.2962555754784925e-06,5.704489142496542e-06,4.998786639667369e-06,5.7004958081171675e-06,4.8933453053342355e-06,4.087912968876051e-06,2.442664770142398e-06,7.455558154019237e-06,4.238952807238086e-06,5.9006247758522105e-06,4.28382427012169e-06,7.419019389035284e-06,4.442321911661678e-06,4.56652388766173e-06,6.788431582593953e-06,7.4575001884548554e-06,7.485120520294165e-06,4.526097952087337e-06,4.50966005368186e-06,7.37473438249083e-06,4.680523908706054e-06,7.4225328908809636e-06
91,91.0,0.9921053531493385,1.0067446236650177,7.157722257196211e-06,2.3089230137747526e-06,5.119224074336973e-06,1.35866154766381e-06,4.203425696608434e-06,6.875716818874721e-06,1.0030157407925429,0.994523563267652,1.001746348048858,1.0030557570811003,1.0022881015343206,1.0010442146142553,0.9939569140320532,0.9995790602329615,1.0029677957544918,0.9921053531493385,1.004451775393996,0.9930631457635871,0.9925681353044241,1.0012270724101457,1.0000183371665166,1.003437050918,1.0009327367625058,0.9989080011604642,1.0001798163053541,1.0054181621971878,1.00025564311962,1.0002915637481826,1.0016375031030798,1.0058026700897476,1.0067057107987254,0.9995118334918808,0.9997177610795313,1.0030668553295214,0.994229022142022,1.0033167419178775,6.394139004147571e-06,3.7300626747339816e-06,3.304626449901505e-06,3.7691759246256153e-06,3.7325956816497483e-06,6.875716818874721e-06,4.433110146888471e-06,6.884945341331859e-06,4.18516879599676e-06,5.169541362185562e-06,4.83517392133317e-06,5.1693902359071285e-06,4.451024904658733e-06,4.059191655909512e-06,2.3089230137747526e-06,7.026892854155646e-06,4.203425696608434e-06,5.409713381017841e-06,4.219391689088435e-06,7.016525569163289e-06,4.382231294484114e-06,4.493137774878987e-06,6.224134788040809e-06,7.147996432589399e-06,7.157722257196211e-06,4.417371768106404e-06,4.418903451397139e-06,6.884182905227454e-06,4.284496691331161e-06,6.987809744904805e-06
92,92.0,0.9920911043544024,1.00675020489295,6.798847535906871e-06,2.2061016009598012e-06,4.843501329179401e-06,1.2804151377000058e-06,3.9161157112183825e-06,6.406761742996908e-06,1.0030220245034709,0.9945702593309658,1.001764528056908,1.0030770315369515,1.002307960036784,1.0010635745701975,0.9940047827253812,0.9996014077369126,1.0029863355070476,0.9921370309782953,1.00446199867043,0.993093532679817,0.9926113865321332,1.0012468348734989,1.0000472592584135,1.0034486865864882,1.0009517599925188,0.9989645952639035,1.000200430447039,1.0054291838376757,1.0002763829202908,1.0003091099128016,1.0016945744286156,1.0058163968747698,1.0067211301799057,0.9995373382786782,0.9997441116746546,1.0030806580171145,0.9942819830116604,1.0033281132159757,6.016412445354898e-06,3.6288158180114467e-06,3.1229023823455617e-06,3.5402705615039677e-06,3.485408461892189e-06,6.426155076842985e-06,4.2983451964236055e-06,6.450720064990935e-06,3.859920220730055e-06,5.111915855048102e-06,4.446339544963922e-06,5.15439374138901e-06,4.330129617008097e-06,3.7847020381249013e-06,2.2061016009598012e-06,6.564454854318264e-06,3.9161157112183825e-06,5.23722836872488e-06,3.924467797078838e-06,6.598639362436991e-06,4.077694455358857e-06,4.168730836991141e-06,6.044512016887803e-06,6.792886418820741e-06,6.798847535906871e-06,4.109493961818604e-06,4.11227177148418e-06,6.406761742996908e-06,4.166279702651279e-06,6.524122713098838e-06
93,93.0,0.9920669936194038,1.0067424763713138,7.183966392163183e-06,2.130985029553124e-06,4.770951721756242e-06,1.477481629685283e-06,3.5988263585929416e-06,6.459076634253832e-06,1.0030268589990925,0.9945381636703037,1.0017430724744565,1.0030562478257732,1.0022843999951214,1.001072204177781,0.9939642148795159,0.9996097558773673,1.0029545508847382,0.9920777879032673,1.0044208504087488,0.9930357610047829,0.9925643516988207,1.0012277522069086,1.0000332443274047,1.0034586844074436,1.0009336661196016,0.9989360825135348,1.0001845302062715,1.0054457353145854,1.000264169002332,1.0002993729252485,1.0016707804107923,1.005836369379819,1.0067424763713135,0.999529889374409,0.999736484266489,1.0030919956042077,0.9942474975691187,1.0033379031650045,6.022121846427569e-06,3.5988263585929416e-06,2.840332554089033e-06,3.2327836146012467e-06,3.1819274874232063e-06,6.595995520772474e-06,4.257291032576841e-06,6.635184416658547e-06,3.515050449318993e-06,5.216118218778694e-06,4.052240566563195e-06,5.282492492410449e-06,4.302432079924408e-06,3.4562236829639004e-06,2.130985029553124e-06,6.72796700777622e-06,3.5836777468520504e-06,5.157780111608491e-06,3.6005717999180954e-06,6.9424690707845e-06,3.7469363661932655e-06,3.830007997567988e-06,6.0003340824899685e-06,7.168053275181638e-06,7.183966392163183e-06,3.781942046398236e-06,3.7811057566466713e-06,6.459076634253832e-06,4.148543781477047e-06,6.696114232721429e-06
94,94.0,0.9920369253280874,1.006721608217617,7.680210166222142e-06,2.003534735390907e-06,4.800143420796853e-06,1.7251685291611096e-06,3.330723206379177e-06,6.6385182079462185e-06,1.0030126990787978,0.9945384952559146,1.0017653371812434,1.0030719808593727,1.0023023909967999,1.0010574526773286,0.993968561128188,0.9995991186218848,1.0029666308475595,0.9920739251387944,1.004430064926031,0.9930320136386857,0.9925660195378462,1.001248619068221,1.000034265908585,1.003440505879624,1.0009558021099834,0.9989482260420949,1.0002080773882915,1.0054332454165373,1.0002881685839724,1.0003243275954419,1.0016860865158081,1.0058271764519782,1.0067334000364587,0.9995532809115562,0.9997600844770788,1.0030763481139096,0.9942484546500692,1.0033193764718569,6.187445211613106e-06,3.7311082836895435e-06,2.602645824897716e-06,2.982118189944044e-06,2.9412573943559626e-06,6.9455708314563574e-06,4.403368500928134e-06,6.983813027537155e-06,3.2418539009464593e-06,5.368869527390653e-06,3.7040482629288135e-06,5.410867580967851e-06,4.4704137843116976e-06,3.182436012941964e-06,2.003534735390907e-06,7.037908127852203e-06,3.3080879830987486e-06,5.2682924324043385e-06,3.330723206379177e-06,7.409153658410248e-06,3.4658345637580492e-06,3.540093283356165e-06,6.209473008825665e-06,7.663965689283541e-06,7.680210166222142e-06,3.4960514351488406e-06,3.4923586860732472e-06,6.6385182079462185e-06,4.289153475329936e-06,7.01512763051674e-06
95,95.0,0.9920048038641981,1.0066980052683425,7.607681736124865e-06,1.914770906379711e-06,4.70292424747989e-06,1.828375976806883e-06,3.043058582847949e-06,6.7436162269671205e-06,1.0029761455613369,0.9945082251086804,1.001778590645332,1.0030816611042903,1.002316095060717,1.0010169021939521,0.993931680908266,0.9995566323235379,1.002982986225274,0.9920351818825336,1.0044457094736954,0.992995760120251,0.9925301693694422,1.001262304883686,1.000010081640179,1.0033942182438547,1.0009720289481037,0.9989053896303106,1.0002243341751011,1.005381110502369,1.000304999273608,1.0003404293205471,1.0016243697931608,1.0057683868071832,1.0066740582990699,0.9995734915102306,0.9997794826435905,1.0030372068691398,0.9942085827658979,1.0032732872399812,6.280527712827903e-06,3.843592788886965e-06,2.3728418754755077e-06,2.7262520222319806e-06,2.697505183496058e-06,6.972311443487014e-06,4.480157973350266e-06,6.970743358265572e-06,2.9832768707987826e-06,5.348016556820149e-06,3.4079870171048348e-06,5.37763156571018e-06,4.560940122311034e-06,2.907615036195445e-06,1.914770906379711e-06,7.064268595173834e-06,3.022685563506664e-06,5.349312649354107e-06,3.043058582847949e-06,7.34367670962873e-06,3.1596363990732148e-06,3.2265100835643367e-06,6.339216189213151e-06,7.573743768344988e-06,7.607681736124865e-06,3.1857357021634943e-06,3.181390883679561e-06,6.7436162269671205e-06,4.360172083818675e-06,7.042851817594561e-06
96,96.0,0.99197453361148,1.0066846310397173,9.028445550070844e-06,2.0543574277258657e-06,4.833712489439999e-06,2.3929700305932595e-06,2.7532787975259787e-06,7.782879137263245e-06,1.0029506380512188,0.9944496025215313,1.0018078269446116,1.003111679926907,1.0023505476782142,1.000991447773769,0.9938680797151224,0.9995313410791888,1.0030219872895196,0.9919749328269122,1.004488042344765,0.9929367594686072,0.9924675006447843,1.0012938696745937,0.9999812918673401,1.0033548836937134,1.0010065550172753,0.9988230920333974,1.0002615705994835,1.0053307129040288,1.0003452283752614,1.0003818488987706,1.0015282963543557,1.0057103491050732,1.006615364213188,0.9996176897695206,0.9998234833515257,1.0030101985866098,0.9941434433968717,1.0032341849390165,7.2383717326167225e-06,3.565664714705397e-06,2.1591901477583964e-06,2.480186129086383e-06,2.4586411995795257e-06,7.87111180750614e-06,4.086702475550919e-06,7.782879137263245e-06,2.7380571377067253e-06,4.8429024258174135e-06,3.161527984903658e-06,4.868941223382674e-06,4.153438780427995e-06,2.631466263760044e-06,2.0543574277258657e-06,8.287229962314858e-06,2.7352559141808227e-06,4.949862242008589e-06,2.7532787975259787e-06,8.567204943643676e-06,2.862043264837912e-06,2.9252732583764858e-06,5.8722901939345975e-06,8.924932677381444e-06,9.028445550070844e-06,2.8986576005835365e-06,2.8925928220537824e-06,7.959317174500391e-06,3.9909264922990096e-06,8.270625201696968e-06
97,97.0,0.9919500189536783,1.0066944490479681,9.867998794981355e-06,2.159767961382244e-06,5.3065546408332356e-06,2.3817470877609463e-06,3.627856589645952e-06,8.080293121813631e-06,1.0030294670301185,0.9944544656652156,1.0018195268348786,1.0031217621425372,1.0023611343960355,1.001069507557078,0.9938731522812256,0.9996099400070013,1.0030306929123058,0.99197446985345,1.0044934261179215,0.9929369527043558,0.9924716639502662,1.0013050438479871,1.0000126814759842,1.0034288225716037,1.001018632144963,0.9988335877270804,1.0002745003655293,1.0054058611712953,1.000361956051253,1.0004026602039964,1.0015492317682348,1.0057881500084835,1.0066944490479681,0.9996348189068944,0.9998407484544927,1.0030898677239497,0.9941473061551228,1.0033082548801782,7.63753684822708e-06,3.2597601370659693e-06,2.9225290530377076e-06,3.5339815385155704e-06,3.4898037780020506e-06,8.224824252338822e-06,3.7228105758302804e-06,8.080293121813631e-06,4.089075568566463e-06,4.542964497532417e-06,4.915123434255746e-06,4.575208102059477e-06,3.8047457592551393e-06,3.5100654790196176e-06,2.159767961382244e-06,8.924012537939421e-06,3.627856589645952e-06,4.5323190858228445e-06,3.608583950017553e-06,9.233019641940702e-06,3.6734424999922232e-06,3.7164523894272933e-06,5.390471149636748e-06,9.717580452656044e-06,9.867998794981355e-06,3.6903365895213527e-06,3.6845427870051524e-06,8.513905896423613e-06,3.6371114229734145e-06,8.910515330111206e-06
98,98.0,0.9919351642745373,1.0067355520881507,9.024070903982815e-06,2.0635846494354987e-06,5.391250454565024e-06,1.910431433032472e-06,4.327063956011316e-06,7.412069056734557e-06,1.0030058188359456,0.9944120274192224,1.0018220843822176,1.0031229323584128,1.0023615616670931,1.0010436125853923,0.99383094153207,0.9995848284745285,1.0030324974995173,0.9919351642745374,1.004496163335678,0.9928987604662145,0.9924321367642616,1.0013025696861904,0.9999850992760146,1.0033977863731358,1.0010131922749685,0.9987821715083882,1.0002681083700464,1.0053684408391301,1.000354729280548,1.0003928702695937,1.0014931530170514,1.0057477457953918,1.006655100841167,0.9996311312480882,0.9998377175899128,1.0030661791847495,0.9941015537007825,1.0032771527066493,6.9833325037109355e-06,3.1336051714037444e-06,3.626066285887421e-06,4.507186008847622e-06,4.443070494242635e-06,7.530643647917894e-06,3.5428428341088517e-06,7.412069056734557e-06,5.3413281545158256e-06,4.2941388019502055e-06,6.5869940924047e-06,4.327063956011316e-06,3.593824755254414e-06,4.333978958530381e-06,2.0635846494354987e-06,8.165759930084369e-06,4.4685521535761775e-06,4.360011719342134e-06,4.4088890113926086e-06,8.412356073262796e-06,4.429035307515717e-06,4.4618747108881195e-06,5.1505791614012255e-06,8.87433422908745e-06,9.024070903982815e-06,4.406943414304351e-06,4.4005669203164855e-06,7.801655411377985e-06,3.5054162968263795e-06,8.147739022636046e-06
99,99.0,0.9919326461245788,1.0067965500706375,8.283252693811033e-06,1.9017181023266345e-06,5.008679256630783e-06,1.71232887824502e-06,4.005187857307667e-06,6.80340048479761e-06,1.0029589367326999,0.9944091008082553,1.001842122942927,1.0031425609191338,1.0023822844905552,1.000989894496356,0.9938283566648203,0.9995273492724797,1.003064342063932,0.9919422564822177,1.0045331491712308,0.9929069294008966,0.9924359748911835,1.0013187539119017,0.9999692631853669,1.0033369293842767,1.0010258230031588,0.998786276556419,1.000279468151092,1.0053033217996523,1.000363663976075,1.0004021581575748,1.0015054609996763,1.0056804401511157,1.006587344675102,0.9996347137408702,0.9998420402148919,1.0030166019428415,0.9940972145144467,1.0032165075221353,6.3447504816747406e-06,3.042631343241142e-06,3.3685963089046786e-06,4.173944171856141e-06,4.13442265723455e-06,6.895366053190777e-06,3.420423473157143e-06,6.80340048479761e-06,5.035149378179149e-06,4.152608077183811e-06,6.356163111800418e-06,4.169541917581088e-06,3.4638808288086085e-06,4.005187857307667e-06,1.9017181023266345e-06,7.446633702611986e-06,4.128139089111571e-06,4.211272052749754e-06,4.055680839504819e-06,7.679777313561e-06,4.05848391909328e-06,4.092967494318845e-06,4.935481862059547e-06,8.129658085552038e-06,8.283252693811033e-06,4.009809447539514e-06,4.002243270137271e-06,7.130996101339178e-06,3.4008938672833497e-06,7.427303713006175e-06
100,100.0,0.9919402297214307,1.006861182184629,7.566424054234053e-06,1.725948632718771e-06,4.6055489943137536e-06,1.5470072822817548e-06,3.671384846287703e-06,6.184523861041781e-06,1.0030321730383718,0.9944137726358605,1.0018779049609494,1.0031721014585042,1.0024145601164827,1.0010596023074991,0.9938310943474091,0.9995952836331011,1.003098391922161,0.9919402297214307,1.0045638222188917,0.9929063883113841,0.9924397364592829,1.0013552389953828,1.0000092016808584,1.0034097999721614,1.0010604446945994,0.9987973928364303,1.0003147518896869,1.0053785097518446,1.0003994417404622,1.0004409355574488,1.0015223428285556,1.0057556036567907,1.0066618016191515,0.9996685218802788,0.9998758966921708,1.0030875325056108,0.9941004850598972,1.0032896350774232,5.758617026066985e-06,2.778298275606611e-06,3.1251834373715808e-06,3.843409394500768e-06,3.824317916551919e-06,6.270732166914863e-06,3.1545172325913555e-06,6.184523861041781e-06,4.696617645871626e-06,4.039215140195213e-06,6.012067802683763e-06,4.044784478023784e-06,3.247070336652092e-06,3.691101875258599e-06,1.725948632718771e-06,6.77462405918255e-06,3.803056687400583e-06,3.825376151590351e-06,3.732081652770572e-06,6.992999629914556e-06,3.7265296870243963e-06,3.7580082376091433e-06,4.483291881178991e-06,7.417466814157364e-06,7.566424054234053e-06,3.671384846287703e-06,3.6651555150956916e-06,6.489225277465638e-06,3.107372703667487e-06,6.75706740978389e-06
101,101.0,0.9919534543554975,1.006913187619326,7.141799646306613e-06,1.6134690136878016e-06,4.298634752013748e-06,1.4552662523684134e-06,3.4067292415547244e-06,5.761546786615125e-06,1.003172337059099,0.9944214689365346,1.0019187329370054,1.0032135230228227,1.0024565145890314,1.001203028856936,0.9938397951358217,0.9997381958846043,1.0031408590365987,0.9919454186382859,1.0046051703352257,0.9929118861772508,0.9924478206250084,1.0014038195707893,1.0000814871687138,1.0035579014240412,1.0011090821248991,0.9988117017380727,1.0003638396392993,1.0055307248242595,1.000450822858379,1.0004951561693818,1.0015376945772472,1.0059097152646577,1.0068153038493164,0.9997194207165849,0.9999268414832011,1.003231831719322,0.9941070802362794,1.0034380502130902,5.356988196616938e-06,2.602647764961622e-06,2.868665945998299e-06,3.4930422662678768e-06,3.4878508493276234e-06,5.8409354482083965e-06,2.9801960776059923e-06,5.761546786615125e-06,4.270783727269357e-06,3.873304479071389e-06,5.4599273136774895e-06,3.856927415716873e-06,3.0764464535048966e-06,3.3795446613133036e-06,1.6134690136878016e-06,6.358616541271945e-06,3.494042529770333e-06,3.6024265083610635e-06,3.438894277246232e-06,6.5742465805962075e-06,3.443381347996969e-06,3.475550210733326e-06,4.34870791851209e-06,7.0041910227256045e-06,7.141799646306613e-06,3.414824305417072e-06,3.4067292415547244e-06,6.029899522489253e-06,2.9600082699708453e-06,6.3434482376172326e-06
102,102.0,0.991963866941179,1.0069363055639302,7.277962453928935e-06,1.627550040512904e-06,4.32010001869058e-06,1.4177281614110996e-06,3.318558996800502e-06,5.512269143406103e-06,1.003283226412429,0.994451612113713,1.0019541742218752,1.0032485883490097,1.0024923760995283,1.0013173829599222,0.993876747204313,0.9998536256071711,1.0031770203524168,0.9919822626884164,1.004639733135864,0.9929500398869192,0.9924852239871401,1.001444628711153,1.0001489235942909,1.00367528366467,1.0011494006747832,0.9988514723587145,1.0004035012806025,1.0056525738471953,1.0004930765323936,1.0005424848985287,1.0015813766518618,1.0060306469110674,1.0069363055639302,0.999761668836132,0.9999690730400674,1.0033461065230502,0.9941385830640365,1.0035555724213767,5.111665357483642e-06,2.8478769589986713e-06,2.7262557889454067e-06,3.270087232095178e-06,3.3129398819286562e-06,5.580470422946236e-06,3.314754980178408e-06,5.512269143406103e-06,4.051332060588138e-06,4.166859242777742e-06,5.136805174104439e-06,4.105346865570496e-06,3.399098441680006e-06,3.203683409233678e-06,1.627550040512904e-06,6.235832525757682e-06,3.3437621126116716e-06,4.167929056857181e-06,3.318558996800502e-06,6.588543035126772e-06,3.3534136270111647e-06,3.390670043846471e-06,5.333080855179414e-06,7.140746260788444e-06,7.277962453928935e-06,3.3889780432852567e-06,3.3744325799133408e-06,5.749855212499016e-06,3.352784064543779e-06,6.219456692118101e-06
103,103.0,0.9919620162988757,1.006919931089591,7.342560579119353e-06,1.6193175438571665e-06,4.347496588003281e-06,1.4367106586516392e-06,3.2350749525780834e-06,5.539024637067847e-06,1.0032545872175003,0.9944367767857655,1.0019416766734668,1.0032353550877564,1.0024765780024087,1.0012812533515019,0.9938595755629849,0.9998149255641285,1.0031565461930099,0.9919620162988757,1.0046148810786772,0.9929299170419654,0.9924680759869625,1.001426419612453,1.0001246580618812,1.0036381311863172,1.0011322267102172,0.9988442599751556,1.0003857865518686,1.0056200542848317,1.0004759553922606,1.000524992843557,1.0015811578496656,1.0059966963794715,1.0069016503973864,0.9997428459959878,0.9999500157050695,1.0033169526328205,0.9941226098119864,1.0035182973093342,5.120179089741562e-06,3.0112188808140206e-06,2.6174108847863183e-06,3.0952068498647535e-06,3.180434929468355e-06,5.539024637067847e-06,3.5281675330067227e-06,5.48325232573051e-06,3.8781324608099666e-06,4.30923755764479e-06,4.867931019701449e-06,4.2210050929867995e-06,3.5985683535261498e-06,3.065121684450676e-06,1.6193175438571665e-06,6.167090583286049e-06,3.227763888767589e-06,4.5833815001758706e-06,3.2350749525780834e-06,6.58854776274468e-06,3.3182156899129756e-06,3.387330097999911e-06,5.972919606207171e-06,7.199325418744179e-06,7.342560579119353e-06,3.4077565769654298e-06,3.3905771160930802e-06,5.71366140398741e-06,3.6045413700545696e-06,6.1519422500049815e-06
104,104.0,0.9919427760020599,1.0068760827952532,6.920480842571978e-06,1.5339772557155442e-06,4.1290219404336565e-06,1.3842851504512385e-06,2.9928606780697003e-06,5.3678488675083e-06,1.003212633287826,0.9944264746133452,1.0019315694012962,1.003225134095063,1.0024678157784754,1.0012354038160376,0.9938578441625009,0.9997707961687358,1.003152093598279,0.9919705854964755,1.0046171825602321,0.9929372071240692,0.9924711955693143,1.0014117038848847,1.0000978242681537,1.0035846054769002,1.0011141129501906,0.9988255799332959,1.0003653831610078,1.005559480910211,1.000452846505116,1.0004988668109276,1.0015578708517372,1.0059272930511423,1.0068296102744108,0.9997172490874244,0.9999247495414731,1.003271286874142,0.9941162085848687,1.0034650600090063,4.999995864105129e-06,2.9518424751828374e-06,2.423600019868396e-06,2.8450691878954843e-06,2.9317857745802873e-06,5.3678488675083e-06,3.4306583754759676e-06,5.322697232124612e-06,3.5632529822800216e-06,4.148436964354397e-06,4.449259168353558e-06,4.0503396173663104e-06,3.47694817557044e-06,2.823147145576478e-06,1.5339772557155442e-06,5.851370771141153e-06,2.9780251953517026e-06,4.475646558240688e-06,2.9928606780697003e-06,6.226988155883371e-06,3.093720711615189e-06,3.181998711669798e-06,5.754101221976638e-06,6.78701995831726e-06,6.920480842571978e-06,3.191243390747113e-06,3.17654635045514e-06,5.538173228715866e-06,3.5439760390250195e-06,5.83964729327131e-06
105,105.0,0.9919183186364997,1.0068224351618107,6.7772926852949275e-06,1.470498497631295e-06,3.927945640781493e-06,1.388572027491068e-06,2.8089504018206022e-06,5.115749682926953e-06,1.0031832193085735,0.9943847833421955,1.0018913133908038,1.0031847862430037,1.0024243799486017,1.0012042951022357,0.9938126677162611,0.9997393335569512,1.0031034157053307,0.9919183186364997,1.0045648544073615,0.992885949455531,0.9924239798906146,1.0013674562795354,1.000057093435684,1.0035536809411953,1.0010709220587817,0.9987765998554933,1.0003239022061103,1.005534504364509,1.0004141663928883,1.0004636814599503,1.0015064848499455,1.0059017784909623,1.0068046688611059,0.9996808555626353,0.9998870832131136,1.0032431893331315,0.9940767855840648,1.003434253968236,4.714627757407442e-06,2.9008564484150496e-06,2.2485854314674543e-06,2.622418829709012e-06,2.705352389840097e-06,5.115749682926953e-06,3.337550994598203e-06,5.10740043007881e-06,3.3357626550933185e-06,3.953880632538773e-06,4.170435722764149e-06,3.850444540965634e-06,3.340835541348185e-06,2.5841599241681264e-06,1.470498497631295e-06,5.666012406490957e-06,2.7111466193400337e-06,4.359604608526165e-06,2.7213518692514406e-06,6.10378189309695e-06,2.8089504018206022e-06,2.8882391127905724e-06,5.536239667458606e-06,6.662061823704184e-06,6.7772926852949275e-06,2.8959094623740166e-06,2.884611332554886e-06,5.2238285863773e-06,3.4877320265286934e-06,5.653047248882874e-06
106,106.0,0.9919020156854467,1.0067766626701569,6.814984061201152e-06,1.4632228863992818e-06,3.804845961559754e-06,1.432223758999306e-06,2.65570625067989e-06,5.109064165985991e-06,1.0030983495011208,0.9944025721158573,1.0018538259482255,1.0031442200606373,1.0023844734096197,1.0011214922107392,0.9938350875189925,0.999659446486649,1.003062924124686,0.9919389255814458,1.0045235190982094,0.9929070929164584,0.9924473684968961,1.0013219141724217,1.0000176263721572,1.0034646046558742,1.001022443919259,0.9987935544016043,1.0002732896829336,1.00544811577508,1.0003618860581125,1.000409191692485,1.0015189370795252,1.0058143877092767,1.0067182134643022,0.999628610874207,0.9998346567413292,1.0031582552177842,0.9940983767469576,1.0033453397715166,4.735316736459397e-06,2.65570625067989e-06,2.242174235254158e-06,2.531065959773579e-06,2.6307586576896285e-06,5.109064165985991e-06,3.0510730337189156e-06,5.1099850892744774e-06,3.2991617478067683e-06,3.5860658527512154e-06,4.074685583128361e-06,3.4889407598251764e-06,3.034211206476779e-06,2.5182276297008745e-06,1.4632228863992818e-06,5.706563694708719e-06,2.598820027392045e-06,3.967530397694647e-06,2.606345599779992e-06,6.181041470799817e-06,2.6800058957050093e-06,2.7723689040211222e-06,5.0316912325985025e-06,6.716848219320972e-06,6.814984061201152e-06,2.732388109665369e-06,2.725497774782764e-06,5.188014022478936e-06,3.198281505230137e-06,5.695338136488922e-06
107,107.0,0.9918947352097948,1.006756439801186,8.819284622193252e-06,1.9961239265329193e-06,4.40481267981046e-06,2.2297675258415425e-06,2.775573660929978e-06,6.963084967152531e-06,1.0031400096632779,0.9943936368133136,1.0018975098322889,1.0031942763600434,1.002435730699657,1.001167563720145,0.9938349271043164,0.9997082864210964,1.0031218849447427,0.9919561846243012,1.004593085642275,0.9929240487283152,0.9924520404166658,1.0013710000811369,1.000043508551195,1.0035053606800155,1.001074023406127,0.998778630265515,1.00032754583225,1.005490993729114,1.000419519006321,1.0004712202045443,1.001500292011265,1.0058525767244832,1.006756439801186,0.999688359772666,0.9998937419055137,1.0032037945654269,0.9940897619840869,1.0033869174278447,6.71184507374692e-06,2.4073303612536827e-06,2.44915458694018e-06,2.6505866026339885e-06,2.775573660929978e-06,7.027152530961532e-06,2.7663490435045252e-06,6.963084967152531e-06,3.4439863265013517e-06,3.24768960807889e-06,4.116983296711055e-06,3.1591255630866494e-06,2.7507128156847984e-06,2.7644207471628227e-06,1.9961239265329193e-06,7.694131603512435e-06,2.8035858615062784e-06,3.6151964793880683e-06,2.817159005258695e-06,8.241378746521296e-06,2.9060960791218176e-06,3.0534253596235963e-06,4.6033777045705795e-06,8.760733002066805e-06,8.819284622193252e-06,2.9156666508619143e-06,2.9134730063138387e-06,7.174662785470644e-06,2.8974172945949367e-06,7.698673082427853e-06
108,108.0,0.9918942194148491,1.0067729209513694,1.3097749791627283e-05,2.2718962717881586e-06,5.7543792134385464e-06,3.978409259606804e-06,3.02000562470805e-06,1.0843382362589295e-05,1.0031179261096557,0.9943303294540335,1.00190695057138,1.003206051397095,1.0024468890517213,1.0011470138481324,0.9937724756540841,0.9996896871734444,1.003136709498232,0.9918942194148491,1.0046053045742454,0.9928628462512396,0.9923902855325807,1.0013798142493717,1.0000098582838082,1.0034721957911106,1.0010845659922978,0.998710352834642,1.0003398155642012,1.0054534232297563,1.0004301369802455,1.0004842715729045,1.0014272838148157,1.0058117060765426,1.0067177611110185,0.9997030894113892,0.9999077472274759,1.003181476916625,0.9940219582955363,1.0033542361329746,1.0497664027687265e-05,2.2718962717881586e-06,2.7213128676884284e-06,2.880448706731906e-06,3.02000562470805e-06,1.0925091205609496e-05,2.6394521513645156e-06,1.0843382362589295e-05,3.657758720434341e-06,3.061814342024769e-06,4.230750440601225e-06,2.993117682299268e-06,2.6302282435050242e-06,3.1569029116125724e-06,3.155909751815729e-06,1.1787831792075597e-05,3.172671225185305e-06,3.466382538177346e-06,3.1854044043818856e-06,1.257381103326759e-05,3.324667158012304e-06,3.5730800348198427e-06,4.4137643874410396e-06,1.307544914394278e-05,1.3097749791627283e-05,3.3106409488801668e-06,3.310875768365706e-06,1.1123953513928232e-05,2.7173628982924456e-06,1.1811996454298849e-05
109,109.0,0.9918984249783955,1.006811180179493,1.4573585150166502e-05,2.1464064457338514e-06,6.156423259637504e-06,4.6495797782827324e-06,2.8974422465694066e-06,1.223846440760879e-05,1.0031502073194465,0.9943377142668147,1.0019583804024914,1.0032643709482705,1.0025057108273616,1.0011814573275262,0.9937847618650489,0.9997231642165286,1.003201219055494,0.9919173917736935,1.0046758942447676,0.9928861455118612,0.9924049800539932,1.001441318334007,1.0000471014417192,1.0035116681058938,1.00115080951333,0.9987225141688384,1.0004097663541789,1.0055061389247861,1.0005046612940551,1.000559848703628,1.0014411213102132,1.0058724452713788,1.0067798671001298,0.9997825023389396,0.9999862114641385,1.003217539442201,0.9940328749872503,1.0033941811788782,1.1831875118603643e-05,2.1464064457338514e-06,2.7105826640123033e-06,2.8454386209132872e-06,2.9824757134420315e-06,1.2303387326757965e-05,2.521232589343119e-06,1.223846440760879e-05,3.569552175642554e-06,2.8974422465694066e-06,4.072081367814233e-06,2.845232434655803e-06,2.5169597468862185e-06,3.1792344160056386e-06,3.625995846586959e-06,1.3217342932266626e-05,3.1851566889308405e-06,3.314467253182976e-06,3.1913735641091003e-06,1.4128389284385352e-05,3.3533265649506526e-06,3.651548015986318e-06,4.231406964438014e-06,1.4563032125653884e-05,1.4573585150166502e-05,3.3339195300966235e-06,3.3344759397889164e-06,1.2526830857627016e-05,2.5541649956341187e-06,1.324731680133237e-05
110,110.0,0.991906166468148,1.0068497714599198,1.3581857427804783e-05,1.9547960604841657e-06,5.6568441441713326e-06,4.3102362021323985e-06,2.6294437321586217e-06,1.1222936761746234e-05,1.003206433244395,0.9943436691862857,1.0020089502543887,1.003319000700494,1.0025623422472774,1.0012449647145698,0.993798412152997,0.9997889413265348,1.0032655825304384,0.9919408635893321,1.0047451154852447,0.99290889316335,0.9924208447203291,1.001499540999385,1.000092098346445,1.003577617115003,1.00120944050366,0.9987256250643725,1.0004685958427686,1.0055729708260324,1.0005622135271008,1.0006149872447268,1.0014412936918589,1.0059409159375001,1.0068497714599198,0.9998437711404028,1.0000462230395912,1.0032786770912692,0.9940402452591782,1.0034604315562603,1.0856121482696182e-05,1.9547960604841657e-06,2.460773383692144e-06,2.582578446092914e-06,2.7042900207456743e-06,1.1295268722979083e-05,2.283281641588488e-06,1.1222936761746234e-05,3.232157015206928e-06,2.6294437321586217e-06,3.688537159116235e-06,2.5803997302183193e-06,2.2787553103272296e-06,2.893344549131437e-06,3.3355589163069524e-06,1.2178548067529271e-05,2.907310413146922e-06,3.025866883102596e-06,2.920440434232934e-06,1.3069560389110527e-05,3.0753920095365652e-06,3.3561509972354605e-06,3.878372712369438e-06,1.3544994694578635e-05,1.3581857427804783e-05,3.0691018303915038e-06,3.068449727953295e-06,1.1509270796637331e-05,2.3183972134700225e-06,1.2203367795550057e-05
111,111.0,0.9919164729243012,1.0068717878455264,1.2814379658871501e-05,1.9558761045288407e-06,5.3738604634368265e-06,3.972597859069765e-06,2.595891965347717e-06,1.0443992803130401e-05,1.003188443719873,0.9943583458365525,1.0020283364112956,1.003340061232466,1.0025870922087436,1.0012301738128158,0.9938195137508303,0.999775491534706,1.0032990279256297,0.9919749319961509,1.004785213596144,0.992944727744017,0.9924470053736494,1.0015192402757582,1.00009558763559,1.003558530289542,1.0012277786280868,0.9987276885285941,1.0004852406292977,1.0055459591782785,1.0005746957281607,1.0006233554592563,1.0014389938505213,1.0059107063930754,1.0068211686801574,0.9998573645578653,1.000058969065408,1.0032625719402746,0.9940520510216259,1.0034416505120225,1.005486712205335e-05,1.9558761045288407e-06,2.3888813042240636e-06,2.5015410267954817e-06,2.632066361552415e-06,1.0515192816931741e-05,2.2473198209246186e-06,1.0443992803130401e-05,3.1414671049808184e-06,2.595891965347717e-06,3.569253372463043e-06,2.544977543299094e-06,2.2458318000888977e-06,2.8365568072609876e-06,3.270100257391381e-06,1.1386820119079504e-05,2.8573827243373634e-06,3.009447004980598e-06,2.8699711019642413e-06,1.2200877814220196e-05,3.0010367955145995e-06,3.2442641651990218e-06,3.8137371822791833e-06,1.2747384596166324e-05,1.2814379658871501e-05,2.9980508576778848e-06,3.005484461569456e-06,1.0664640953464225e-05,2.253104999368151e-06,1.1405415257439705e-05
112,112.0,0.9919283733870509,1.0068784787032439,1.2653264128028879e-05,1.9459671143689875e-06,5.443193583001496e-06,3.888003821745635e-06,2.6777122620758963e-06,1.0373074362806617e-05,1.0032325533127402,0.9944189943828394,1.001958707187717,1.003261861358786,1.0025100468034884,1.0012781281727459,0.9938833095299116,0.9998270018699644,1.0032143912791618,0.992028030683923,1.0046931089654731,0.9929976552787295,0.9925094556199775,1.0014385515354176,1.000105487333025,1.0036073041231988,1.0011436261132058,0.9987876105968216,1.000396602821119,1.0055972259764843,1.0004820264905534,1.0005229411346725,1.001508329288831,1.0059659066319024,1.0068784787032437,0.9997658363530937,0.9999664723845354,1.0033099977970128,0.9941088604670517,1.0034904282414583,1.005538970528137e-05,1.9459671143689875e-06,2.5454118955699103e-06,2.6777122620758963e-06,2.8199477773698026e-06,1.0484351269075222e-05,2.2181559464518513e-06,1.0373074362806617e-05,3.335014402071307e-06,2.5637011521793644e-06,3.753877859365392e-06,2.5126225306359228e-06,2.220977083122296e-06,3.092484547291708e-06,3.4237832228362804e-06,1.1411334228315974e-05,3.1427014923544874e-06,2.9728655281992266e-06,3.167484934762906e-06,1.2043651280987902e-05,3.280500371091051e-06,3.4955042763890813e-06,3.7322884194514608e-06,1.2603529673102963e-05,1.2653264128028879e-05,3.2630696760879837e-06,3.2854871972202897e-06,1.0605865153089718e-05,2.1934057832070885e-06,1.1422384217253967e-05
113,113.0,0.9919408968965923,1.0068789377504652,1.232814732272693e-05,1.7667205583158954e-06,5.3705835756895036e-06,3.8041914122833187e-06,2.709691081509242e-06,1.0168595373765434e-05,1.0031717538738365,0.9944448204528564,1.001900143098412,1.003195692018041,1.0024462674390338,1.0012136097768023,0.9939115165534156,0.9997630906105507,1.0031501428885103,0.9920575176666295,1.0046293541099571,0.993025301718363,0.9925395511536933,1.0013709621501987,1.0000710371595043,1.0035453799810516,1.0010703490715112,0.9988140862450648,1.0003195239881109,1.0055376196166785,1.000401038464699,1.0004353277555857,1.0015376524009956,1.0059114302634924,1.0068258283954405,0.9996851982940178,0.9998861603047263,1.0032468795013145,0.9941340251975895,1.0034291551272703,9.923616859166602e-06,1.7667205583158954e-06,2.5894170916047608e-06,2.763873239634796e-06,2.9012772498391903e-06,1.0306708905028432e-05,2.0114766984907875e-06,1.0168595373765434e-05,3.429753746132856e-06,2.3499111070083648e-06,3.900312144498779e-06,2.3040776979804554e-06,2.0191805682747918e-06,3.1903216992577507e-06,3.3653343514324925e-06,1.1253346588985981e-05,3.274698812279977e-06,2.709691081509242e-06,3.328469799176653e-06,1.1758270619424124e-05,3.4591172808951296e-06,3.6936848844684432e-06,3.4174198239948725e-06,1.2296870630926762e-05,1.232814732272693e-05,3.452099559683599e-06,3.473619293087263e-06,1.042880627537798e-05,1.9924909490267083e-06,1.1260197058690013e-05
114,114.0,0.991953072493121,1.0068954797923797,1.1273078575966726e-05,1.972701780002802e-06,5.0482423601688625e-06,3.3676767867102065e-06,2.628154236344735e-06,9.23942649368548e-06,1.003180596349996,0.9944968175645726,1.0018499285983138,1.0031481007834921,1.0023953816258342,1.0012307586194629,0.9939638560772,0.9997799034804277,1.0030949842927983,0.9921020540263162,1.0045694838775683,0.993066976415077,0.9925916817911145,1.001321939849429,1.0000845303624528,1.0035756835484648,1.0010228693609216,0.9988790074543495,1.0002738138934204,1.0055949001159277,1.0003542166547497,1.0003888571423822,1.0016120584159207,1.005978069859594,1.0068954797923797,0.9996394603593307,0.9998395417524667,1.0032690270884872,0.9941835282148931,1.0034602850471008,9.016141132145993e-06,1.972701780002802e-06,2.430020884145839e-06,2.628154236344735e-06,2.7575805468622643e-06,9.362437461159917e-06,2.1428467367149947e-06,9.23942649368548e-06,3.304556402545434e-06,2.4186578352275015e-06,3.810840561928604e-06,2.3700333328512075e-06,2.129317266745876e-06,2.98347958521844e-06,3.1318353347194434e-06,1.0266947162284488e-05,3.0746678530866825e-06,2.9273171426249867e-06,3.14303542202322e-06,1.0746312389539136e-05,3.276165653019632e-06,3.5286108494031752e-06,3.6700808939773785e-06,1.1259481609484212e-05,1.1273078575966726e-05,3.304120345585221e-06,3.3136736588777333e-06,9.476981128782414e-06,2.2187430872637908e-06,1.027002544284863e-05
115,115.0,0.9919639292168321,1.0069442854922448,1.0525952695276677e-05,2.1716343326365814e-06,4.938556002838425e-06,2.9431466129656065e-06,2.7863385970536486e-06,8.445601327375636e-06,1.0031426478493088,0.9945067628395743,1.0018066013891822,1.0031094186853209,1.0023504690599208,1.0011988726521464,0.9939726266161653,0.9997504878731428,1.0030477438211842,0.9921020592939673,1.0045180019224387,0.9930662006766796,0.9925966052551679,1.0012750045665537,1.0000589014404433,1.003540459072615,1.0009780714730847,0.9988906212372395,1.0002325611733711,1.0055739951478062,1.0003108751025032,1.0003465348092757,1.001626799913663,1.0059610497950164,1.0068787754178166,0.9995945675201305,0.9997947822927953,1.0032399305935873,0.9941913105689645,1.0034260084066826,8.245244372177535e-06,2.1716343326365814e-06,2.5067673930555074e-06,2.7863385970536486e-06,2.907191000891818e-06,8.56421802341054e-06,2.2671194003382515e-06,8.445601327375636e-06,3.51882511428817e-06,2.4535182834517475e-06,4.063207282848571e-06,2.4028325087548015e-06,2.226649868532199e-06,3.114629575658385e-06,2.977037549187149e-06,9.44309949240831e-06,3.2697969037387062e-06,3.117179890359877e-06,3.398102988157037e-06,9.967209056105356e-06,3.575048699667495e-06,3.851241739844505e-06,3.8757413955422226e-06,1.05110184513712e-05,1.0525952695276677e-05,3.7146844745537855e-06,3.6996531900213416e-06,8.678441299126506e-06,2.4332386654305513e-06,9.445456513888666e-06
116,116.0,0.9919724961079208,1.007003777857796,1.0365419772426273e-05,1.9829917919744257e-06,5.101487043814019e-06,2.747766982502065e-06,2.9597702240490754e-06,8.19612537169016e-06,1.0032509283778743,0.9944830374349124,1.0018159821650707,1.003117359341347,1.0023580827165561,1.0013047293679185,0.9939463596845666,0.9998561662395034,1.0030521655753957,0.9920733940443315,1.0045198653762717,0.9930381602707701,0.9925682701611354,1.001282544553509,1.0000919708289813,1.00365330716201,1.000983400544075,0.9988678589331694,1.00023853275045,1.0056934474890447,1.0003184684031312,1.0003533569983913,1.0016018740310988,1.0060877903404328,1.007003777857796,0.9996062868769542,0.9998048820747778,1.0033503450571584,0.9941657927746316,1.0035389025628971,7.872940291475421e-06,1.9829917919744257e-06,2.9597702240490754e-06,3.383282765925125e-06,3.5254567460668076e-06,8.273967371142336e-06,2.0670541405126215e-06,8.19612537169016e-06,4.316195296863106e-06,2.2745244461984894e-06,5.00048420259102e-06,2.226463891616195e-06,2.0337738671122993e-06,3.757036386813412e-06,3.0008168553601457e-06,9.099659036905566e-06,3.99374564115687e-06,2.833193680622934e-06,4.191561439751234e-06,9.71154807460638e-06,4.413117968762783e-06,4.672003701223371e-06,3.521952034587652e-06,1.0303360414497286e-05,1.0365419772426273e-05,4.720929878881384e-06,4.66255425551174e-06,8.35688263541695e-06,2.2153323238008487e-06,9.112466806878627e-06
117,117.0,0.9919778022065826,1.0070496458834386,1.0011174867233142e-05,1.8133786208848303e-06,5.116953167974289e-06,2.593915032194623e-06,3.0003821467631067e-06,7.909861153673783e-06,1.0032040526671835,0.994458967094986,1.0018457677553525,1.0031472943464876,1.0023861239492176,1.0012510145102098,0.993921929676205,0.9998037144537167,1.003083628258592,0.9920534244720702,1.0045527717919156,0.993018667330395,0.992543035680036,1.0013091751039587,1.000069360630572,1.003593414100159,1.0010092025837827,0.9988361519631765,1.0002644697943595,1.0056331092169064,1.0003436781647146,1.000379276982784,1.0015691597270264,1.0060255547180683,1.0069393578807924,0.9996290490709162,0.9998276366285117,1.0032997951565878,0.9941382607351055,1.0034798575721553,7.480397410616966e-06,1.8133786208848303e-06,3.2434963690159698e-06,3.7408448100769173e-06,3.933990060991465e-06,7.947491486950009e-06,1.9320029018603345e-06,7.909861153673783e-06,4.912706068361484e-06,2.263001994966666e-06,5.743670811077911e-06,2.228467370906539e-06,1.9378308654210685e-06,4.135319615067303e-06,3.0003821467631067e-06,8.720552417219373e-06,4.375658670112911e-06,2.563702977202874e-06,4.570142326433434e-06,9.336287028837269e-06,4.743381241215887e-06,4.923842492969571e-06,3.1890889760191242e-06,9.92439477197131e-06,1.0011174867233142e-05,5.131424641117129e-06,5.04265197233252e-06,7.994461147028944e-06,2.019305859597624e-06,8.739683963303295e-06
118,118.0,0.9919788765530129,1.0070844001657746,9.336491961382725e-06,2.024804856819225e-06,5.0688045165064625e-06,2.2737310266016615e-06,2.7782835921040698e-06,7.419967129306593e-06,1.0032639688413276,0.9944061305197951,1.0019191262884677,1.003227495594571,1.0024682389162245,1.0013138016381058,0.9938657050417535,0.9998647803453987,1.003171398642814,0.992000559106844,1.0046442908136908,0.9929645008525516,0.9924859590541493,1.0013920802969751,1.0000981005657614,1.0036539455638436,1.001096658109305,0.998777760652206,1.0003556346817337,1.0057013904269645,1.0004415878117403,1.0004833408261549,1.0015142930271177,1.006099212459983,1.0070129650080961,0.9997311116803095,0.9999294160648863,1.00336192177276,0.9940859531814941,1.0035412154364265,6.942968995348177e-06,2.024804856819225e-06,3.348454105334452e-06,3.900767326481607e-06,4.084640977714649e-06,7.419967129306593e-06,2.2391159981914084e-06,7.428153133413535e-06,5.124425662536204e-06,2.5823379127958473e-06,6.028874120898913e-06,2.5665520691527787e-06,2.2820109473339274e-06,4.284778057877716e-06,2.7782835921040698e-06,8.111805444696427e-06,4.539010749905441e-06,2.6296580396378767e-06,4.764944751223859e-06,8.669177907648823e-06,4.961752676943436e-06,5.2265074978133535e-06,3.279259399120512e-06,9.231034279563563e-06,9.336491961382725e-06,5.306259935029872e-06,5.234551879778653e-06,7.449317023497694e-06,2.157153258713288e-06,8.131075804929261e-06
119,119.0,0.9919747481874069,1.0071172567019555,8.821193864955338e-06,2.3896745877615855e-06,5.3445770253492914e-06,2.019564277396568e-06,2.94707331581855e-06,7.125591609164923e-06,1.0033468483562293,0.9943897653332039,1.00201438681452,1.003333611616928,1.0025753825438872,1.0014008428457584,0.9938515483990336,0.9999487680012573,1.0032899452949182,0.9919985890617747,1.0047725147305167,0.9929607975066086,0.9924760829757169,1.001497056314827,1.00015787673569,1.0037437816572883,1.0012028977151266,0.998763501250442,1.00046358718139,1.0057996286759305,1.0005544940481668,1.0006003039842293,1.0015004419587572,1.0062048859379982,1.0071182286264204,0.9998471590781424,1.0000452984915795,1.003450911563527,0.994073003873587,1.0036313136097808,6.632356008613294e-06,2.3896745877615855e-06,3.7919544704975295e-06,4.503450265227315e-06,4.595357134161521e-06,7.125591609164923e-06,2.696056177234779e-06,7.1554821981700185e-06,5.5969315911480254e-06,2.94707331581855e-06,6.479667619102468e-06,2.9219038761281137e-06,2.762674352317964e-06,4.911196541114355e-06,2.608358555626484e-06,7.729174901186251e-06,5.291363406863932e-06,2.8732470216619275e-06,5.6452302345732846e-06,8.218758545531322e-06,5.994119952654368e-06,6.550250544996584e-06,3.5888567566335314e-06,8.714945047502228e-06,8.821193864955338e-06,6.257836656781606e-06,6.214624887720288e-06,7.133950109135857e-06,2.4433248179405743e-06,7.742705710254831e-06
120,120.0,0.9919644461499597,1.0071574314891332,8.365702093778823e-06,2.4312794662773408e-06,5.617477014185813e-06,1.8459749100730115e-06,3.33193970891449e-06,7.161034410612371e-06,1.00337537107201,0.9943502444569938,1.0020085010456607,1.0033283167499096,1.00257193234937,1.0014310504652264,0.9938082527410632,0.9999774135347,1.00328921630708,0.9919530319851589,1.0047726356149438,0.9929147238332929,0.9924327872619925,1.0014937491020062,1.000154318359827,1.003777199999486,1.0011983066645957,0.9987173109570473,1.0004596878227494,1.0058371024629265,1.0005531298605013,1.0006011266691057,1.0014586947935062,1.0062441112058484,1.0071574314891332,0.9998483922585321,1.0000456355394074,1.003480174743302,0.9940356719484243,1.0036653261417863,6.1809058692867e-06,2.745125998564012e-06,4.420825738388801e-06,5.213078240653361e-06,5.278054569064819e-06,6.637842077023287e-06,3.081953958868904e-06,6.649031689875735e-06,6.27424712540103e-06,3.2181051848523823e-06,7.161034410612371e-06,3.1454641545052204e-06,3.167300469282805e-06,5.644185602746587e-06,2.4312794662773408e-06,7.184219896431522e-06,6.106882538938903e-06,3.33193970891449e-06,6.518371946868746e-06,7.746452472648786e-06,6.976430595947169e-06,7.705492747103792e-06,4.188830845448506e-06,8.248346193926985e-06,8.365702093778823e-06,7.1756683185405004e-06,7.1522124452805e-06,6.641044494436653e-06,2.740310868457151e-06,7.193970703448483e-06
121,121.0,0.991946999480867,1.0072094914507168,8.015015297746185e-06,2.2511207553549398e-06,5.66031042543971e-06,1.741638194085961e-06,3.687846498182367e-06,7.169588523146218e-06,1.003365407995478,0.9943452164974401,1.0019805738065997,1.0032944370398977,1.0025392644586315,1.0014157628452596,0.9938031045570187,0.9999607983745004,1.0032581990519436,0.9919469994808671,1.004740784756451,0.9929096215871007,0.9924269094115922,1.0014567056410466,1.0001333087919357,1.0037574151717261,1.0011590297764785,0.9987198416076031,1.0004196636941514,1.0058255520885253,1.0005121383596929,1.0005634590505592,1.0014729120128605,1.0062359057648236,1.007148025022594,0.9998032055691503,0.9999999683590517,1.0034654399550893,0.994033823037886,1.0036461185286727,5.7316816125386735e-06,2.963855562740627e-06,4.88607700051015e-06,5.562598718682667e-06,5.730270690690537e-06,6.089515430249279e-06,3.287039590684689e-06,6.086536133274693e-06,6.746671964609851e-06,3.2712981072782647e-06,7.700898265693201e-06,3.1641893313882025e-06,3.3513646142557273e-06,6.085783727717422e-06,2.2511207553549398e-06,6.596657158672759e-06,6.491569079057983e-06,3.687846498182367e-06,6.822779078381878e-06,7.169588523146218e-06,7.314922296260057e-06,8.015015297746185e-06,4.676420581623543e-06,7.714688030390954e-06,7.859115156629762e-06,7.488153262141633e-06,7.481970278984346e-06,6.073470170384564e-06,2.9063844553934433e-06,6.601831390526722e-06
122,122.0,0.9919219531553658,1.0072594072151468,8.4538311239812e-06,2.139571258306625e-06,5.64903934890199e-06,1.8695292834788738e-06,3.4700733048625232e-06,7.065287858643892e-06,1.0034532797198101,0.9943518719675214,1.0020229253633182,1.0033425040238366,1.0025857873737234,1.0015017355999933,0.9938099233990437,1.0000431567210646,1.0033038365941298,0.9919581765672122,1.004790020737697,0.9929213764290669,0.9924359163936843,1.0015150088788862,1.000193046847494,1.0038639856431852,1.001225555065911,0.9987419451223031,1.0004900504216578,1.005948345087305,1.0005878451328678,1.00063974777537,1.0015019066504782,1.006365994444977,1.0072797490779672,0.9998864398544229,1.0000813311545829,1.0035604943238285,0.9940402498521651,1.0037523780540838,6.084539802759463e-06,2.785450212827888e-06,4.8348305878768205e-06,5.397308932473991e-06,5.63549550175395e-06,6.3633341898040206e-06,3.0813661769113723e-06,6.358515449177653e-06,6.61784878510945e-06,3.035936011251317e-06,7.577062392465663e-06,2.93268150845014e-06,3.1303766160856164e-06,5.9838427622307226e-06,2.139571258306625e-06,6.939976901106545e-06,6.332667102187898e-06,3.4700733048625232e-06,6.585332530647694e-06,7.654663538455904e-06,7.065287858643892e-06,7.700127651118826e-06,4.4131157181428595e-06,8.348214979395194e-06,8.4538311239812e-06,7.225940499338141e-06,7.226231580868296e-06,6.427581112310662e-06,2.723439051219693e-06,6.946537327295573e-06
123,123.0,0.9918909158888611,1.007288500337121,9.033888632173974e-06,2.0058320691662418e-06,5.473861931427669e-06,1.9636058618749305e-06,3.2518154169099247e-06,6.710514155086885e-06,1.0034796900751022,0.9942783944780647,1.0020386272585369,1.0033577323762686,1.00260824022092,1.0015247789441335,0.9937342718338197,1.0000620283191204,1.0033398542984373,0.9919007936047675,1.0048376450499046,0.9928617965365774,0.9923662070684729,1.00153276065348,1.0001765640611104,1.0038797581836945,1.0012470572567762,0.9986614419146956,1.0005136358997664,1.0059607363098435,1.0006139700376353,1.0006677275510836,1.0014167286516449,1.00637485784502,1.0072885003371213,0.9999165235345945,1.0001097129258334,1.0035840336515853,0.9939600481028791,1.0037679949027194,6.287463949568163e-06,2.6022648148154667e-06,4.443919959456216e-06,4.953446442994952e-06,5.164271442478684e-06,6.568062569853646e-06,2.8828007967427688e-06,6.569423809894758e-06,6.074755021905364e-06,2.84979289292332e-06,6.959898300036193e-06,2.754283552026675e-06,2.946614295820311e-06,5.475387553934427e-06,2.0058320691662418e-06,7.229373557447759e-06,5.791052702782156e-06,3.2518154169099247e-06,6.016766696252062e-06,8.128140307471522e-06,6.447571645314777e-06,7.025604147492049e-06,4.110613277929746e-06,8.954682484205713e-06,9.033888632173974e-06,6.580009211329541e-06,6.582230345060785e-06,6.710514155086885e-06,2.5759815346730457e-06,7.239396357083022e-06
124,124.0,0.9918560123317994,1.0072827463220186,8.586331216089691e-06,1.8807545409331897e-06,5.50977482245962e-06,1.8523076900711408e-06,3.461558504176157e-06,6.8403966147128184e-06,1.003357514498972,0.9942306569505747,1.0020049237358253,1.0033230889416092,1.0025780104164193,1.0014038912863807,0.9936924407383354,0.9999416091995712,1.0033184100393648,0.9918723438041026,1.004825942683347,0.9928310236160396,0.9923278603614815,1.0015018870964791,1.0001086407464543,1.0037542763165794,1.0012176255940723,0.9986167929123644,1.0004823745995253,1.0058291158358108,1.0005814578038685,1.0006363110341008,1.0013654821799105,1.0062396142240588,1.00715256443062,0.9998794804079313,1.000072817181668,1.0034604066514385,0.9939139032348144,1.0036426897109787,5.962883646787567e-06,2.750977371799928e-06,4.641107420358156e-06,5.202304537901248e-06,5.3966598788427985e-06,6.2437889888169105e-06,3.0524479164423587e-06,6.22830176745158e-06,6.32704913567387e-06,2.9659953100214166e-06,7.189334983177854e-06,2.889540135603855e-06,3.1368565498662634e-06,5.6756178338698056e-06,1.8807545409331897e-06,6.825269080365727e-06,6.020359347917111e-06,3.461558504176157e-06,6.291391920918857e-06,7.709311104513031e-06,6.791950399099028e-06,7.43149288887219e-06,4.2072217782226775e-06,8.515695013649809e-06,8.586331216089691e-06,6.97555613752079e-06,6.9671603481576164e-06,6.3658331353336595e-06,2.7600971666925614e-06,6.8403966147128184e-06
125,125.0,0.9918193671346276,1.0072467364779403,9.769096713305918e-06,2.139089150116177e-06,6.553596074183629e-06,2.427524527963996e-06,3.6672590023751214e-06,8.483682181658835e-06,1.0032357580084872,0.9941482194588865,1.001963453722362,1.0032819757565263,1.0025367961277958,1.0012770414263539,0.9936097418088307,0.9998135087677903,1.00327995065352,0.9918004656305,1.0047920278653542,0.9927562726347463,0.9922484433951095,1.0014543487090626,1.0000158836914548,1.0036225528567766,1.001173249612524,0.9985229845205953,1.000437651066316,1.005695905944173,1.0005388470915877,1.0005946807214885,1.0012651271882707,1.00610458419779,1.0070178767495213,0.9998410084754996,1.0000330540646944,1.003337039409863,0.9938295061739613,1.0035107292396157,6.515859576094047e-06,2.93414380730053e-06,6.036230490416593e-06,6.931019045342083e-06,7.153112121052147e-06,6.85256849888673e-06,3.242502286107767e-06,6.766343024654926e-06,8.422517122136734e-06,3.051649979264867e-06,9.552802457089427e-06,3.0030634121573905e-06,3.313712456660965e-06,7.361021275500294e-06,2.139089150116177e-06,7.376306843786314e-06,7.797406835061598e-06,3.6672590023751214e-06,8.178324581022984e-06,8.483682181658835e-06,8.91817173489197e-06,9.769096713305918e-06,4.29555522853122e-06,9.472551274638047e-06,9.510758212491565e-06,9.263490763072939e-06,9.238959608570615e-06,7.014778474543555e-06,2.9337441205575378e-06,7.412161948220022e-06
126,126.0,0.9917831049477916,1.007189716063667,1.1096104350517095e-05,2.3548146253522568e-06,7.257023200987858e-06,2.891952873930414e-06,3.729755342787328e-06,9.745768710112609e-06,1.0032087292370844,0.9940951670921429,1.0019403500785447,1.0032643249836934,1.0025200785137147,1.0012551362301307,0.9935576277028315,0.9997901263861557,1.0032700673534536,0.9917536469759614,1.0047862583386893,0.992709338968178,0.9922005285304581,1.0014348325910662,0.9999809116144509,1.003591808924924,1.001152952156233,0.9984629320034757,1.0004154307705366,1.0056591686685556,1.0005131559990674,1.0005659505792983,1.0011946927720003,1.0060607258937913,1.006972838921936,0.9998141981786182,1.000006389322026,1.003312591767694,0.9937779336637363,1.003480812325526,7.089561761681133e-06,2.9994053884563056e-06,6.835639561686055e-06,7.964277528821234e-06,8.212523236581255e-06,7.504729867643295e-06,3.304008223205432e-06,7.336433874181281e-06,9.745768710112609e-06,3.042988119802594e-06,1.1096104350517095e-05,3.0186129014066426e-06,3.3347654260353695e-06,8.348614334340013e-06,2.3548146253522568e-06,8.050730739206742e-06,8.801247785114918e-06,3.729755342787328e-06,9.229424244550922e-06,9.369425002422188e-06,1.0110992804365211e-05,1.10740691983846e-05,4.24198616313755e-06,1.0525646828685831e-05,1.0541184845922209e-05,1.0569283933021387e-05,1.0530051687646348e-05,7.691186163801307e-06,2.9529246879573607e-06,8.104538692809143e-06
127,127.0,0.991749350421739,1.0071209303379811,1.0301922744617317e-05,2.1794159674757956e-06,6.862209185776091e-06,2.6559379186616818e-06,3.691119541552562e-06,9.042489008677405e-06,1.0030475989696224,0.9940844157682718,1.0018612101787514,1.003185087982189,1.0024367908880631,1.0010928447042295,0.9935505917624725,0.9996301548662692,1.0031874765141842,0.9917493504217388,1.0047057166118494,0.9927044192399996,0.9921945136975319,1.0013432463085312,0.9998836868400995,1.003416368952871,1.0010623905021947,0.9984486101422982,1.0003223804216728,1.0054796113849682,1.0004163648132975,1.0004669749436592,1.0011745942301222,1.0058728680344442,1.0067825245345876,0.9997132781936034,0.9999033560878352,1.0031495232916008,0.9937708330596832,1.0033052569700356,6.752177603252496e-06,2.9839523124307514e-06,6.310489701613953e-06,7.376574831480828e-06,7.610598404761152e-06,7.155508531608836e-06,3.295934750828152e-06,6.971759576300512e-06,9.042489008677405e-06,3.0395201562207746e-06,1.0301922744617317e-05,3.026495113224784e-06,3.313315275967576e-06,7.745913516115144e-06,2.1794159674757956e-06,7.689584680714685e-06,8.162341449726553e-06,3.691119541552562e-06,8.562658163661834e-06,8.996167206602563e-06,9.395197287733956e-06,1.0284274817062541e-05,4.084126400754632e-06,1.0121886118072497e-05,1.0128317732904364e-05,9.856893684186538e-06,9.816558361281406e-06,7.3228262218214396e-06,2.8999134693139905e-06,7.748342943317774e-06
128,128.0,0.9917198070587283,1.0070496245596638,1.0794800945435462e-05,2.244745487514838e-06,6.667033992399328e-06,2.6961539743049296e-06,3.38701048411597e-06,8.937608689194586e-06,1.00297887824037,0.9940812812905635,1.0018297437310784,1.0031524034961665,1.0024049593638609,1.0010295596846548,0.9935556527077279,0.9995692033105046,1.0031605404494826,0.9917587759191844,1.00467895499138,0.9927147157216393,0.9921999980111199,1.0013076040070579,0.9998471354641684,1.0033448715620066,1.001029423305589,0.9984541619548623,1.000288445827605,1.00540739048739,1.0003837456381024,1.0004338979608094,1.0011869606460548,1.0058011724899765,1.0067106708243883,0.999682431130903,0.9998719345327367,1.0030812479882711,0.9937715112518472,1.003233120070559,6.82720194697861e-06,2.742019265864428e-06,5.8473488887771165e-06,6.85363393230873e-06,7.052705595695885e-06,7.135310253271368e-06,3.029284074798934e-06,6.903584328835249e-06,8.340054794180728e-06,2.7986215213396274e-06,9.5055629500875e-06,2.7852222081624466e-06,3.046250606803739e-06,7.270213621584076e-06,2.244745487514838e-06,7.93932507701552e-06,7.725076722267919e-06,3.38701048411597e-06,8.126614038052228e-06,9.532478414226022e-06,8.937608689194586e-06,9.748879387878016e-06,3.7615514772681564e-06,1.0765016531933057e-05,1.0794800945435462e-05,9.446776788063367e-06,9.387742382631965e-06,7.432483442400698e-06,2.6513985029832634e-06,7.992497412310338e-06
129,129.0,0.9916944937682695,1.0069850439874966,1.1623690760547439e-05,2.2859190433692066e-06,6.7166294702687514e-06,2.726822336550333e-06,3.5638301999630604e-06,8.670349830672377e-06,1.0030290232746457,0.9941227603739435,1.0018440092697913,1.0031674849238552,1.0024212003550284,1.0010808161619542,0.9936039816014738,0.9996211410666966,1.0031825045448337,0.9918177296075676,1.0047066431013125,0.99277542139859,0.9922531242153837,1.001314418255192,0.9998734923004072,1.0033892312596566,1.001038056801254,0.9984956423586486,1.0002957070275842,1.0054614631673173,1.0003900392420972,1.0004428491290702,1.0012348521027976,1.00585680192903,1.006766961074342,0.9996847685584093,0.9998745022755684,1.0031306775797972,0.9938189232864535,1.0032771453298588,7.159311014242797e-06,2.9412490251947928e-06,5.472313130817861e-06,6.415703771657744e-06,6.627756673787489e-06,7.346108757698317e-06,3.2298599206518415e-06,7.025767013897603e-06,7.895032604135037e-06,2.8012665931048847e-06,9.099394110621376e-06,2.8084779229383283e-06,3.163530267570525e-06,6.895869354282404e-06,2.2859190433692066e-06,8.390292931037714e-06,7.415527006807657e-06,3.5638301999630604e-06,7.841507591836594e-06,1.0255901875010644e-05,8.670349830672377e-06,9.45114225350066e-06,3.956549210138391e-06,1.156608010897952e-05,1.1623690760547439e-05,9.26355137324815e-06,9.161799601608092e-06,7.793048184997301e-06,2.941613897228949e-06,8.436440078515794e-06
130,130.0,0.9916730083116845,1.006936433880261,1.1942625140906267e-05,2.45218317300418e-06,6.755750418174673e-06,2.5748843046614725e-06,4.1117611392140096e-06,8.570476439562947e-06,1.0031280680199985,0.9941526283396235,1.0018845004850625,1.0032162696156168,1.0024653215390176,1.00118473611796,0.9936329064623359,0.9997245543385408,1.0032308609446925,0.9918469018410043,1.0047563203993277,0.9928034168751463,0.9922822532066312,1.0013588091679604,0.9999298335280068,1.0034903585992037,1.0010847670495742,0.998518089016408,1.0003429389151308,1.005563583729752,1.0004390195837574,1.0004912095619551,1.0012562790615522,1.0059579311229772,1.0068697234892872,0.9997381708739282,0.999928169276833,1.0032333439191812,0.9938543125230608,1.00337819233154,7.653315479743018e-06,3.5641876700974804e-06,5.0678245881179915e-06,5.928570153112284e-06,6.133857060890188e-06,7.784470670963183e-06,3.7931326968751593e-06,7.472182641646339e-06,7.353558364755327e-06,2.9914724339553896e-06,8.570476439562947e-06,3.041372313904874e-06,3.5894061557044166e-06,6.372197465247597e-06,2.45218317300418e-06,8.809362589295357e-06,6.871676999662266e-06,4.1117611392140096e-06,7.283158691119899e-06,1.0621392394446638e-05,8.066932310569221e-06,8.790030304532857e-06,4.563895923467185e-06,1.1875984027286888e-05,1.1942625140906267e-05,8.664818928227494e-06,8.552992061255621e-06,8.248970333756417e-06,3.6532600182923274e-06,8.847444375627423e-06
131,131.0,0.9916549484502956,1.0069130394967394,1.4539412559153851e-05,3.5451591657401077e-06,7.600197310355206e-06,3.1154431243095465e-06,4.8436398857105355e-06,9.941007837352505e-06,1.00320461412727,0.99413914649517,1.0019644246379877,1.0033067469275798,1.0025562490375113,1.0012615944087608,0.9936212741409962,0.9997997975797317,1.0033343941673278,0.9918564321265932,1.0048715379586126,0.9928098716704509,0.9922763226079974,1.0014446988167103,0.9999701327313626,1.0035575958055885,1.0011741268161825,0.9984883261221498,1.0004343511090346,1.0056191673090158,1.0005323950417757,1.0005868213170752,1.0012218611035668,1.0060016804840552,1.0069130394967394,0.999830686380638,1.0000211622911672,1.0033090831358151,0.9938420180880304,1.0034451136891056,9.890603077795172e-06,4.628448357549035e-06,4.8436398857105355e-06,5.623753406938853e-06,5.7673429656085726e-06,1.0151550991241109e-05,4.748658228252604e-06,9.941007837352505e-06,6.7913484639255e-06,3.5451591657401077e-06,7.841978749911103e-06,3.6733870299352727e-06,4.412389476643366e-06,6.043678856216955e-06,3.7257758502053727e-06,1.1346565860586247e-05,6.4470884155108274e-06,5.290356902115592e-06,6.82628131365245e-06,1.317197471958614e-05,7.516655534632622e-06,8.152761134556726e-06,5.966680603112259e-06,1.447151192676127e-05,1.4539412559153851e-05,8.03895727222679e-06,7.95154684968603e-06,1.0518799352471897e-05,4.754226147479336e-06,1.1384378376098015e-05
132,132.0,0.9916399119454248,1.0069187302835205,1.6614018900116495e-05,4.346681490721928e-06,8.376414503938037e-06,3.6694161448040745e-06,5.812664304861364e-06,1.1756059023112792e-05,1.003218802333159,0.9940859730154908,1.0020108591856514,1.0033577680821335,1.0026072630996639,1.0012689827980013,0.9935686179092535,0.9998045942152735,1.0033925074497876,0.9918155704226629,1.0049351648056914,0.9927693240221314,0.9922291310643301,1.0014960779518478,0.9999717046147145,1.0035651168461657,1.0012271129591523,0.9984286918952878,1.000488799522698,1.005618309717063,1.0005881180606904,1.0006462748938838,1.0011560198589489,1.0059949525473548,1.0069061049932833,0.9998836692172198,1.0000744619026765,1.0033195875176402,0.9937877126802285,1.003452417431969,1.1542483051359457e-05,5.812664304861364e-06,4.723527971477602e-06,5.39372776278535e-06,5.496829407870835e-06,1.187271138814221e-05,5.8741614189883545e-06,1.1756059023112792e-05,6.326399705913228e-06,4.346681490721928e-06,7.197641234445391e-06,4.53949626963975e-06,5.395544678816101e-06,5.833912878815804e-06,4.9501126800816596e-06,1.3285968785949793e-05,6.156693247021446e-06,6.776676179361576e-06,6.518312920868304e-06,1.5136238785083002e-05,7.143504451410578e-06,7.724125406892383e-06,7.809100903521332e-06,1.65371929195397e-05,1.6614018900116495e-05,7.5901536871866175e-06,7.525242680602427e-06,1.2144796480177767e-05,5.9538180227308175e-06,1.331463848064711e-05
133,133.0,0.9916274965583947,1.0069358724384283,2.0202576810212147e-05,4.496357981334155e-06,9.484972380915046e-06,4.797441044527885e-06,6.067814795858554e-06,1.4072933487890265e-05,1.003270271193707,0.994048082336254,1.0020280985651495,1.0033804670516762,1.002627185878687,1.001314425864778,0.9935254574582002,0.9998461467438096,1.0034172807087973,0.9917782440265833,1.004963014173515,0.9927313287622899,0.9921890654561444,1.0015148307463513,0.9999766397010236,1.0036112869641889,1.001246965374223,0.9983775339253946,1.0005077587137823,1.0056556094406093,1.0006060286741727,1.0006656982886581,1.0010946162324406,1.0060247346563984,1.0069358724384283,0.9999012204323972,1.000092512549369,1.003369220577836,0.9937512213942041,1.0034983722187345,1.394853654235492e-05,6.06043517781065e-06,5.128665697223782e-06,5.673766941510068e-06,5.812526695939823e-06,1.4203581840075646e-05,6.067814795858554e-06,1.4072933487890265e-05,6.460548827732767e-06,4.496357981334155e-06,7.158576448613318e-06,4.694607216722154e-06,5.532769324759366e-06,6.314640102552979e-06,6.1878679153448435e-06,1.6191288345148842e-05,6.580676720319084e-06,7.151770228454718e-06,6.977940663993e-06,1.8200333436532974e-05,7.647735332062913e-06,8.24850420563718e-06,8.415257225624713e-06,2.000633438959747e-05,2.0202576810212147e-05,8.130876471681364e-06,8.11851393448354e-06,1.4511112126120357e-05,6.151310643459807e-06,1.6201311898399956e-05
134,134.0,0.9916173000505266,1.006945772999808,2.437381966665503e-05,4.142513289589341e-06,1.0691362216946505e-05,6.31173748247991e-06,6.163333389560743e-06,1.7053622384019814e-05,1.003157285668562,0.9939392620929659,1.0019624364661384,1.0033115829986303,1.0025587466641097,1.0011941119855723,0.9934046260048618,0.9997230740175922,1.0033496446556354,0.9916590041793975,1.004897021757496,0.9926105305133265,0.9920697573156553,1.0014412182261125,0.9998617873567749,1.0034813209864228,1.0011760697051943,0.9982380213074328,1.000436690738048,1.0055179631373754,1.000535255258286,1.0005969497547709,1.0009341267668526,1.0058733643084838,1.0067837684162912,0.9998282850965662,1.000020835629706,1.003250192661243,0.9936338492491881,1.0033686622999742,1.7053622384019814e-05,5.643772604703385e-06,5.690284045989753e-06,6.163333389560743e-06,6.3469957729597416e-06,1.7167159279974105e-05,5.6042615541875695e-06,1.6936605953936417e-05,6.811692388905157e-06,4.142513289589341e-06,7.361157449036206e-06,4.327438783882155e-06,5.101119653843951e-06,7.049309803001847e-06,7.355394059151782e-06,1.9833835040286773e-05,7.232188863659419e-06,6.6692475823437874e-06,7.671599104373028e-06,2.1947604822131856e-05,8.365792321801774e-06,8.984046683545707e-06,7.89824703612933e-06,2.4061868004137265e-05,2.437381966665503e-05,8.877216574924396e-06,8.925438568108586e-06,1.76046134607037e-05,5.688517708227195e-06,1.9852170658625268e-05
135,135.0,0.9916089201831435,1.0069470056168568,2.3879925807823043e-05,4.0407230603212655e-06,1.0371556309779402e-05,6.294383568650753e-06,5.914097278543681e-06,1.6879098895352176e-05,1.0030553462053982,0.9939184073413974,1.0019103237323521,1.0032502067207814,1.002497733340358,1.0010826792932228,0.993376436205671,0.9996095262347887,1.0032814546618052,0.9916280359728847,1.004826121952556,0.9925794161332177,0.9920412517817097,1.0013773600634521,0.9997917280588947,1.0033719923833637,1.0011124281885968,0.9981977730443067,1.0003699155167594,1.005399770080299,1.0004672750058161,1.0005281530884014,1.0008855580211045,1.005746687801647,1.0066561383438428,0.9997559514450712,0.9999491107562599,1.003141811266092,0.9936086946857833,1.0032584572228784,1.689055736668698e-05,5.238950257724165e-06,5.479962050556313e-06,5.914097278543681e-06,6.0826667999302156e-06,1.6879098895352176e-05,5.253814943274601e-06,1.6612707254658975e-05,6.4392206149245895e-06,4.0407230603212655e-06,6.927057439878433e-06,4.2274584424136574e-06,4.840498577199914e-06,6.8202062575301635e-06,7.158303782128193e-06,1.959529383590796e-05,6.9423360569513145e-06,6.16563783611071e-06,7.368525773128589e-06,2.157977641218077e-05,8.002279570179533e-06,8.573253403254632e-06,7.326139428378251e-06,2.357003072081187e-05,2.3879925807823043e-05,8.472539461078396e-06,8.532486286048373e-06,1.73882336207778e-05,5.3187495358814625e-06,1.9626158523746164e-05
136,136.0,0.991601954717567,1.006942460591485,2.2547532456988354e-05,4.149990393615819e-06,9.837707426392147e-06,5.974195834750947e-06,5.539386985810758e-06,1.615206442135981e-05,1.0030945852213193,0.9938909150218527,1.0019288615772146,1.003269674992668,1.0025172954924644,1.001120314852998,0.9933471133678315,0.9996457640898246,1.0033001325636663,0.9916060789502881,1.0048449227479195,0.9925581791577252,0.9920168209745522,1.001399961370204,0.9997995069146765,1.0034198867367028,1.0011407502519996,0.9981487790755523,1.0004005740668886,1.0054607709249703,1.0005050123091275,1.0005678502722384,1.0008347186289843,1.0058120318482935,1.0067231950320834,0.999800316529714,0.9999928172983137,1.0031835518652934,0.9935786639796461,1.003306364227742,1.615206442135981e-05,4.997769670219511e-06,5.085994474561767e-06,5.539386985810758e-06,5.658335655056205e-06,1.624867590984353e-05,5.098474876099721e-06,1.6011204311304203e-05,6.032777915160198e-06,4.149990393615819e-06,6.510117306460548e-06,4.33397545212832e-06,4.782958557406906e-06,6.321833722386535e-06,6.747403173408666e-06,1.858285455263932e-05,6.4474021720305425e-06,5.805649689578819e-06,6.836991113721825e-06,2.0449377451109864e-05,7.423393223816027e-06,7.934945936251951e-06,6.918185127961735e-06,2.2236208179986472e-05,2.2547532456988354e-05,7.884974209209703e-06,7.941486999095385e-06,1.6660546544956292e-05,5.18408831562947e-06,1.8606623993966243e-05
137,137.0,0.9915960014151196,1.0069350282256027,2.1857635340870227e-05,4.012431821145749e-06,9.964121440393425e-06,5.871717819061381e-06,5.453473485829166e-06,1.6509855568954056e-05,1.0031949586981566,0.9938747407106399,1.0019648583643295,1.0033161586984045,1.002558958989181,1.001224890840442,0.9933306236051954,0.9997498512811176,1.0033445965740766,0.9915960014151195,1.0048888534757865,0.9925455276839433,0.9920038838330579,1.0014401604973204,0.9998388790350518,1.0035226222966191,1.0011811214167978,0.9981159900809875,1.0004416641960843,1.005556787901736,1.0005494781982374,1.0006127749883442,1.0007960140992476,1.0059046185379015,1.0068160212777593,0.9998457303200753,1.0000375668325023,1.003290526181603,0.9935629274883093,1.0034089988273118,1.6509855568954056e-05,4.67011029028338e-06,5.453473485829166e-06,6.150163152183685e-06,6.207525334638101e-06,1.6743016176808762e-05,4.779570256492991e-06,1.649859207661247e-05,6.882940359602246e-06,4.012431821145749e-06,7.618698684283589e-06,4.1611770878276466e-06,4.5159040183930786e-06,6.674518569042834e-06,6.671809549705867e-06,1.852496770001215e-05,6.888601696859398e-06,5.384830211301127e-06,7.275262951931501e-06,2.0114100894729255e-05,7.859785391915165e-06,8.365270749338858e-06,6.414664291651982e-06,2.1543472366145795e-05,2.1857635340870227e-05,8.30479982709847e-06,8.367414575211806e-06,1.7034847344855014e-05,4.902942525358713e-06,1.853526091271964e-05
138,138.0,0.9915907280149779,1.0069275988211208,2.0327358054810075e-05,3.7747268270171753e-06,1.006428336512703e-05,5.377536718180265e-06,6.167880704318279e-06,1.618663630414062e-05,1.003282167393706,0.9939662100062008,1.0020148040935415,1.0033765666691408,1.002614605817341,1.0013157490885736,0.9934267634849856,0.9998385715551529,1.0034034787324115,0.9916985313589831,1.0049478202372255,0.9926469930856888,0.9921029931292226,1.0014942935555646,0.9999209480579673,1.0036203623246818,1.0012334040625075,0.9982099808951863,1.0004945674521688,1.00565951749037,1.0006054352720561,1.0006678373429754,1.0008946684538154,1.0060130026803524,1.0069275988211208,0.999906560882092,1.0000969856329756,1.0033841853479581,0.9936660623026278,1.003506274863672,1.618663630414062e-05,4.4633074846789695e-06,6.167880704318279e-06,7.148866428813668e-06,7.17821131751052e-06,1.6391196042010685e-05,4.550738179924737e-06,1.6116816958146057e-05,8.260858520628755e-06,3.7747268270171753e-06,9.371615024473658e-06,3.900254139943445e-06,4.257558232454737e-06,7.467830824707836e-06,6.370977709323926e-06,1.7762142511267192e-05,7.785064224700042e-06,5.264445512143249e-06,8.202125781800654e-06,1.8962080171211496e-05,8.806823727444939e-06,9.377410503708903e-06,6.299639968763075e-06,2.0041728613844006e-05,2.0327358054810075e-05,9.171967546967398e-06,9.246083361536603e-06,1.6637861000978752e-05,4.674109423852708e-06,1.7762185852688606e-05
139,139.0,0.991586082167739,1.0069222097500587,1.8533340051808205e-05,3.6990741112290158e-06,9.735331168316085e-06,4.769569305821607e-06,5.814841424742584e-06,1.5261431619584713e-05,1.0032567580517195,0.9940103699900779,1.002042149066132,1.0034132869743033,1.0026483342694426,1.001291205132868,0.9934722920857922,0.9998118559823259,1.0034403464848674,0.9917503735327663,1.0049834329369278,0.9926993001505748,0.9921520493532304,1.0015260591224617,0.9999372182317986,1.0035958788901282,1.0012645870694203,0.9982511078969725,1.0005246775003995,1.0056311541499507,1.000635748014759,1.0007004138096287,1.0009358576864413,1.0059801652854758,1.0068960687918225,0.9999356211379216,1.0001258851781947,1.0033609518276794,0.9937194019593588,1.0034817179372633,1.5261431619584713e-05,4.5375356675649516e-06,6.24342111795228e-06,7.324197306204749e-06,7.321366156512925e-06,1.5309734593532354e-05,4.651363585441883e-06,1.499016295084766e-05,8.568569402718792e-06,3.6990741112290158e-06,9.809311009414957e-06,3.8245161102574215e-06,4.269912714474364e-06,7.544480910325756e-06,5.814841424742584e-06,1.6516844084642933e-05,7.894356688953404e-06,5.579590462041029e-06,8.302075538333199e-06,1.741607801249903e-05,8.8782543509243e-06,9.491304541177601e-06,6.7772934722392355e-06,1.8275845367583705e-05,1.8533340051808205e-05,9.157540349612777e-06,9.23747156404889e-06,1.560559500650597e-05,4.713336473091781e-06,1.6511090405215918e-05
140,140.0,0.9915820815018543,1.0069174866648716,1.8539402162729503e-05,5.091460344280779e-06,1.0005523392747303e-05,4.3322662805362105e-06,6.313378940464899e-06,1.4892904710867634e-05,1.0032358569635578,0.9939488374922688,1.0020244561583953,1.003396574465414,1.0026304898282568,1.001260451120186,0.9934047522522265,0.9997783365069672,1.003422505958381,0.9916849869729248,1.0049629745215838,0.9926329357713924,0.9920897546583312,1.0015059503137929,0.9998938232527519,1.0035608901442656,1.0012436836006078,0.9981689901130144,1.0005007093785747,1.0055804444142051,1.0006108286003264,1.0006751930825557,1.0008388891771256,1.0059165926475728,1.0068314461239811,0.9999071226693181,1.0000996246761986,1.0033347188788975,0.9936542937725066,1.0034472532487428,1.4892904710867634e-05,5.739508983199775e-06,6.028454539819491e-06,7.077573466158573e-06,7.055095135604284e-06,1.5010168396103463e-05,6.198799691322926e-06,1.4748963757060077e-05,8.231118266437606e-06,5.091460344280779e-06,9.389140079249279e-06,5.255618085218959e-06,5.718782776232118e-06,7.296567201204382e-06,6.313378940464899e-06,1.6271752387076863e-05,7.5978143040989586e-06,7.772868186116502e-06,7.967343351486056e-06,1.720406720526456e-05,8.48409853771374e-06,9.036994277847807e-06,9.782365595343613e-06,1.8288962428693878e-05,1.8539402162729503e-05,8.751060767426135e-06,8.814586366106565e-06,1.528183906190809e-05,6.064529837100458e-06,1.626048294028204e-05
141,141.0,0.9915787436457748,1.0069112022881228,2.1006435219563214e-05,6.082929519446657e-06,1.1007904881862152e-05,4.716965360714361e-06,7.457441681908872e-06,1.6134729173444984e-05,1.0032794151162832,0.9939324389869169,1.0020574095604362,1.0034311759285748,1.0026643725450506,1.0012959238958543,0.9933861175687432,0.9998117427455969,1.0034552079399675,0.9916734652534199,1.0049978410216656,0.9926222905648213,0.9920737168363638,1.0015381780605936,0.9999105743703339,1.0035981507950835,1.0012754142558797,0.9981385447739053,1.000532205687239,1.0056061336311404,1.0006440694403484,1.0007099770011254,1.0007903124648379,1.005934258582777,1.0068484760196283,0.9999406757470796,1.0001329570967956,1.003374434704592,0.9936374332523237,1.003484007416868,1.5637769228434604e-05,6.904881745014422e-06,6.082929519446657e-06,7.153183963247106e-06,7.134874112241865e-06,1.6205797848659134e-05,7.76877809804388e-06,1.6134729173444984e-05,8.248460356986933e-06,6.6452369303463995e-06,9.287553047056177e-06,6.846760504622597e-06,7.244033202039776e-06,7.472214486372072e-06,7.721528808416473e-06,1.7551093794916866e-05,7.693078894301622e-06,1.0067517735582229e-05,8.074944753391808e-06,1.8960892751281132e-05,8.557462771282444e-06,9.027667850347795e-06,1.293213435720308e-05,2.072650536739526e-05,2.1006435219563214e-05,8.901786866022323e-06,8.928160167653745e-06,1.630457235155842e-05,7.457441681908872e-06,1.7558720869082753e-05
142,142.0,0.9915760862279517,1.0069011293423773,2.1584883381582113e-05,5.910970541448026e-06,1.1056422465025984e-05,4.898817231395409e-06,7.348654321342024e-06,1.6432029732788315e-05,1.0033017808547808,0.993873172426745,1.002048793162834,1.0034213099151175,1.0026514701108655,1.0013032454722675,0.9933149939180308,0.9998121772309676,1.0034384190352392,0.991605183718964,1.0049791227105154,0.9925541743662509,0.9920036240013629,1.001526093369235,0.9998865490451045,1.0036141493454316,1.0012650288093505,0.9980642951860764,1.0005230468098516,1.0056176844564146,1.0006345953328164,1.0007004116824458,1.0007092182849258,1.0059425011399894,1.0068572545749541,0.9999321282333431,1.000124150726161,1.0033931172189012,0.9935725225204853,1.0034998637481933,1.5625326255762583e-05,6.7863973244346134e-06,5.910970541448026e-06,6.998987665253234e-06,6.979714051101437e-06,1.6447575146004526e-05,7.757652415031093e-06,1.647745087822331e-05,8.07274418984601e-06,6.691543163708578e-06,9.034463826377952e-06,6.880122870128986e-06,7.227252333000957e-06,7.348654321342024e-06,8.02134173598517e-06,1.7684109946819947e-05,7.527347784587265e-06,1.0420793755317295e-05,7.91857321880047e-06,1.9296655993819103e-05,8.378168670733708e-06,8.804215729935747e-06,1.341103452172541e-05,2.1294313090451517e-05,2.1584883381582113e-05,8.777555614232861e-06,8.783785891742168e-06,1.6432029732788315e-05,7.407431937793642e-06,1.771157796280145e-05
143,143.0,0.9915741268768371,1.0068850405501992,2.031307617256287e-05,5.450436312354953e-06,1.0451335396610784e-05,4.718603817775686e-06,6.81689141993065e-06,1.575480350672251e-05,1.0033345808615561,0.9938390522425664,1.0019891490330817,1.0033539595097276,1.002586215842423,1.0013313789037332,0.9932777367388688,0.9998381066725236,1.0033697468533713,0.9915741268768371,1.0049119966583824,0.9925220614764294,0.991967676102583,1.001462554109597,0.9998679190662069,1.0036536736839827,1.0011975676297247,0.9980188390276487,1.0004526610077562,1.0056494946330956,1.0005626621407742,1.0006260158024805,1.000655252710092,1.0059715437839525,1.0068850405501992,0.9998586895266749,1.0000512682604286,1.0034254772142395,0.9935301546243547,1.0035389481652357,1.4965264919504929e-05,6.428684673283909e-06,5.450436312354953e-06,6.501931863809397e-06,6.450530103366218e-06,1.575480350672251e-05,7.37062547241975e-06,1.5764086694543905e-05,7.455974863392976e-06,6.300286571484771e-06,8.322152541920631e-06,6.478291883112876e-06,6.81689141993065e-06,6.7764231804276075e-06,7.399828567218525e-06,1.6889000180940522e-05,6.950918447393452e-06,1.0279851748207398e-05,7.313220510266079e-06,1.828907641927511e-05,7.777871912847151e-06,8.17599640499193e-06,1.318199762273188e-05,2.0037402920388116e-05,2.031307617256287e-05,8.169986447043159e-06,8.16854352792414e-06,1.5807042721397806e-05,7.039243739478467e-06,1.6910620549381838e-05
144,144.0,0.991571868162636,1.0068626081203598,2.0899216211453493e-05,5.351594280466938e-06,1.0610091997576251e-05,5.004240568908951e-06,6.796448027880031e-06,1.636274390666097e-05,1.0033322767290187,0.9938673582769297,1.0019505391198635,1.0033143748735807,1.0025418113178421,1.001323237440135,0.9932965784553157,0.99982741617802,1.0033205389575712,0.9915872659737817,1.0048580608513633,0.9925367546645649,0.9919851568888185,1.0014146430838966,0.9998518639900164,1.0036406023398885,1.0011471364054272,0.9980304696419311,1.000401146752635,1.0056331180786275,1.000510828173288,1.0005728376585084,1.0006598761142014,1.0059494984792858,1.0068621302708023,0.9998054203644463,0.999997767854358,1.0034215463830432,0.9935531240350849,1.0035262462361945,1.5587995441938793e-05,6.4561739252680625e-06,5.351594280466938e-06,6.526519955696822e-06,6.368835665446091e-06,1.6431350164818622e-05,7.376017092858619e-06,1.636274390666097e-05,7.337279309933379e-06,6.503472408966134e-06,8.114782447193482e-06,6.646154148971033e-06,6.916070558003613e-06,6.636064860532313e-06,7.489653967568584e-06,1.7642365932254992e-05,6.796448027880031e-06,1.0067025762444094e-05,7.1434668469132875e-06,1.8929256732878464e-05,7.664055275884569e-06,8.027223256573889e-06,1.2807203270484323e-05,2.0556777354224415e-05,2.0899216211453493e-05,8.112561228951697e-06,8.083230508164909e-06,1.6642404049105383e-05,7.179905560352303e-06,1.7646911775398184e-05
145,145.0,0.9915642524225688,1.0068411022064623,2.0674936747972227e-05,5.355121614383682e-06,1.0643829170910206e-05,4.818526301579414e-06,7.216011619132472e-06,1.607972437436197e-05,1.0032404739912628,0.993852567173933,1.0019506379389014,1.0033134751362172,1.0025401379739454,1.001227694418309,0.9932750632407118,0.999728432137597,1.0033193519651764,0.991564252422569,1.0048538781095935,0.9925136382043188,0.9919639890039008,1.0014078586337172,0.9998051357461405,1.003538497223551,1.001144583745735,0.998006652344014,1.0003990864627306,1.005533606462544,1.000510028053134,1.0005690204826587,1.0006300518139515,1.0058532884104185,1.006766852057768,0.9998085853450444,1.000000929556103,1.0033260080597,0.9935382237780835,1.0034236776120267,1.5343406813463923e-05,6.819717425262903e-06,5.355121614383682e-06,6.70611941273911e-06,6.434840686756794e-06,1.6203755185634117e-05,7.739636869179952e-06,1.607972437436197e-05,7.401260478581742e-06,7.216011619132472e-06,8.0897773509965e-06,7.3134178976662864e-06,7.459014418171012e-06,6.631308829956578e-06,7.681102934120793e-06,1.7467076355983965e-05,6.7553324453878685e-06,9.939983911792785e-06,7.07394231551035e-06,1.870778487726303e-05,7.61937523641275e-06,7.961273515212e-06,1.245058018746067e-05,2.0276776262809475e-05,2.0674936747972227e-05,8.10370398708198e-06,8.048932621771842e-06,1.6493305901007927e-05,7.809025642558866e-06,1.7458629208672772e-05
146,146.0,0.991548402229545,1.0068296924483169,1.9024964948224077e-05,5.038999300149682e-06,9.969278956993827e-06,4.2771597053209875e-06,7.012810994009611e-06,1.4635340269131995e-05,1.0031771407484082,0.9938935627929956,1.001927200399717,1.0032883770599355,1.0025129030946,1.0011646512597367,0.9933148533107017,0.9996631092806373,1.0032901255376079,0.9916020374894927,1.0048230259130937,0.9925500568773342,0.9920013699511054,1.001377789770318,0.9997886515231068,1.003476109546565,1.001113435094408,0.9980594182281526,1.000366836599764,1.0054891015506053,1.0004769061966146,1.0005332255126578,1.0006819172292296,1.0058196085355393,1.0067342491302271,0.999777351878163,0.999969437985316,1.0032634067030577,0.9935850753225471,1.003361559527748,1.3921997974860256e-05,6.7188763253911e-06,5.038999300149682e-06,6.391739641161925e-06,6.0938955357099515e-06,1.4738239185665032e-05,7.618978854673375e-06,1.4635340269131995e-05,7.012810994009611e-06,7.234169657513203e-06,7.62194258898577e-06,7.326730336379296e-06,7.384550174330488e-06,6.247770956583301e-06,7.201460239129724e-06,1.5904414675128774e-05,6.35184159494014e-06,9.66670654420229e-06,6.636220226724267e-06,1.7122264210730774e-05,7.1467315241068355e-06,7.475199690197877e-06,1.211294855054592e-05,1.865613095136098e-05,1.9024964948224077e-05,7.595863165757709e-06,7.536583274965903e-06,1.4988066513568031e-05,7.779086523430484e-06,1.589384428225598e-05
147,147.0,0.9915342213322126,1.0068375484857341,1.7510235414896747e-05,4.648056522819852e-06,9.196575841650955e-06,3.916664170338566e-06,6.440708816936168e-06,1.3359959147124937e-05,1.0032516988883473,0.993900075348896,1.0019767635523162,1.0033417997054408,1.0025662723080646,1.0012427377683613,0.9933165724412325,0.9997378150285611,1.0033392837328685,0.9915962888964791,1.0048662642324504,0.992543591409392,0.9920015221072919,1.001436949754202,0.9998414120701428,1.003561629532642,1.0011747028678402,0.9980720322727096,1.0004305065765706,1.005582609961177,1.000546554550074,1.0006056302405255,1.0006965867405313,1.005921783900759,1.0068375484857341,0.9998523492233278,1.000043875723894,1.0033429803029457,0.9935922010864292,1.0034469030648496,1.2741471800137853e-05,6.271519428894081e-06,4.648056522819852e-06,5.8933456876134875e-06,5.612810239761687e-06,1.3450126780776202e-05,7.1415694970510915e-06,1.3359959147124937e-05,6.440708816936168e-06,6.7144186786059934e-06,6.9979416549664655e-06,6.8026795982458945e-06,6.857656171391374e-06,5.7372951058583235e-06,6.585513249236375e-06,1.4523692691111527e-05,5.827381360857254e-06,9.26853613514864e-06,6.080597889228527e-06,1.5673335381654977e-05,6.551200429441313e-06,6.856958895091245e-06,1.1890406244855316e-05,1.7173901371607043e-05,1.7510235414896747e-05,6.95822522247978e-06,6.903769608538967e-06,1.3686471964283943e-05,7.227151243388961e-06,1.4510339017524687e-05
148,148.0,0.9915348087731548,1.0068707125521386,1.5848465818579488e-05,4.294486706422062e-06,8.574033121819098e-06,3.526735204618068e-06,6.002308201754093e-06,1.2159416394655135e-05,1.0032262377875696,0.9938207320459109,1.0020240282207604,1.003391340436401,1.0026179781653257,1.001220474155345,0.993244073865947,0.9997138301409955,1.0034002767303694,0.9915348087731548,1.0049326786826844,0.9924808540134684,0.9919340953776572,1.0014880375385367,0.9998283336181056,1.0035392176310722,1.0012225844178109,0.9980012707424536,1.000474096635873,1.005556943295697,1.0005892842255855,1.0006455216300216,1.0006346962729262,1.0059023307855637,1.0068189238437253,0.9998949921301515,1.0000874001475302,1.003320098166515,0.9935131808526951,1.0034244456555952,1.1755970560628848e-05,6.147823835915998e-06,4.294486706422062e-06,5.441517540813956e-06,5.17763898074256e-06,1.2254015765658161e-05,7.124104986630782e-06,1.2141377709717498e-05,5.925216812606035e-06,6.616974257181723e-06,6.4376795093600274e-06,6.690259466897642e-06,6.805372747587489e-06,5.275279285911345e-06,6.002308201754093e-06,1.3259718358434935e-05,5.352009528716171e-06,9.304078245420084e-06,5.574344314994722e-06,1.4209563990749648e-05,6.008486964943165e-06,6.294229080421966e-06,1.2159416394655135e-05,1.5543490474225074e-05,1.5848465818579488e-05,6.37269988237877e-06,6.32569619785713e-06,1.255092645996796e-05,7.082998493969626e-06,1.3244843081430862e-05
149,149.0,0.9915592098748357,1.0069227172554136,1.4422642265683136e-05,4.179773436627033e-06,8.226193437592432e-06,3.1238424724517557e-06,5.784830847032688e-06,1.1205109585216491e-05,1.0032992067499091,0.9938718147220833,1.0020551938875948,1.0034240420184515,1.0026505573505418,1.0012982454300812,0.9933011686161343,0.9997899957559359,1.0034352112237521,0.9915943398053709,1.0049680412994544,0.9925378236910619,0.9919923053376896,1.001529673555564,0.999900092143144,1.0036375749694693,1.0012664658619006,0.9980714468612991,1.0005183476154476,1.0056712039184175,1.0006366097900028,1.0006921189458124,1.0007150725075236,1.0060288651816374,1.0069472175745502,0.9999465387887263,1.0001388841041554,1.0034005689414591,0.9935675434279168,1.0035220491301533,1.0908332932165592e-05,6.240650580718308e-06,4.179773436627033e-06,5.299721274132587e-06,5.050711451315786e-06,1.1205109585216491e-05,7.369936597622232e-06,1.106078597763327e-05,5.784830847032688e-06,6.749902221135893e-06,6.237941116871643e-06,6.820869157469195e-06,7.021419346195318e-06,5.120522795810194e-06,5.526248831215183e-06,1.224544905861859e-05,5.228188976285884e-06,9.606938249695992e-06,5.46043776793472e-06,1.299050643941486e-05,5.870925167979042e-06,6.157976589868511e-06,1.2618402605024807e-05,1.4152395055275898e-05,1.4422642265683136e-05,6.216327666604515e-06,6.167381071280952e-06,1.1581723714332453e-05,7.263132850841557e-06,1.222661949777054e-05
150,150.0,0.9916002550792433,1.0069839677970565,1.3141167525865588e-05,4.362826636575559e-06,7.927125020831682e-06,2.6227338384381054e-06,5.92959128186989e-06,1.0234238430593629e-05,1.003327954163094,0.9938960131943291,1.0020879817528532,1.0034603068493144,1.0026866126491534,1.0013263885908532,0.9933329086507947,0.9998179273957486,1.003475829401402,0.9916405121243993,1.0050158468975343,0.9925816330381706,0.9920283883155598,1.0015649140813405,0.9999323233314769,1.0036667400124137,1.001299156681628,0.9981011604436909,1.000549859198439,1.0057022861223095,1.0006679907706928,1.0007217539711342,1.000749184088936,1.0060650169615846,1.0069846698118436,0.9999802907078189,1.000173152285284,1.003430396835348,0.9935961465498443,1.0035514972587394,1.0050387125363596e-05,5.92959128186989e-06,4.362826636575559e-06,5.494395004412743e-06,5.308049907358877e-06,1.0234238430593629e-05,7.022232117591479e-06,1.0077294836662033e-05,6.102852125345672e-06,6.379971154735698e-06,6.556202402141696e-06,6.4521969372666155e-06,6.6835784211306025e-06,5.386451741108408e-06,5.107776245304975e-06,1.1274508175363027e-05,5.566505363299786e-06,9.194374904850652e-06,5.832365001505297e-06,1.1869658001380907e-05,6.231751276285032e-06,6.547370605846383e-06,1.2143020680718167e-05,1.2900158492718597e-05,1.3141167525865588e-05,6.584194395523501e-06,6.534280184037931e-06,1.0638712629466382e-05,6.954324940012744e-06,1.1253314080614958e-05
151,151.0,0.9916467211082465,1.0070448693785643,1.2742159194412302e-05,4.2661523209748805e-06,7.640427963474586e-06,2.5483181662250074e-06,5.813768632712061e-06,1.0016739962017845e-05,1.0034212912393237,0.9939835747888084,1.0021212674512254,1.0034966675631898,1.0027222937321607,1.0014254402830696,0.993426071477416,0.999916465183543,1.0035129639164662,0.991735393158914,1.0050544596652176,0.9926741425719451,0.9921214665303562,1.001598465531515,1.000006290204327,1.0037611741968213,1.0013340379239086,0.9982073364541248,1.0005854853133664,1.0058080056085015,1.0007028323420322,1.0007572720935345,1.000871187289917,1.0061764513212699,1.0070966057554045,1.000012365239906,1.0002055717258886,1.003527273240731,0.993690751520708,1.0036462671936635,9.756516415282103e-06,5.3837363960158905e-06,4.2661523209748805e-06,5.333590990793416e-06,5.222761949068149e-06,1.0016739962017845e-05,6.396600970540366e-06,9.953364091179463e-06,6.0240631110728255e-06,5.827630716255807e-06,6.510719444691157e-06,5.890611522822686e-06,6.089998485222878e-06,5.355159229878738e-06,4.928380186085627e-06,1.1067354878346016e-05,5.547806528193363e-06,8.402584857160798e-06,5.813768632712061e-06,1.1602102080584388e-05,6.180999402153669e-06,6.51160788757886e-06,1.116333997765263e-05,1.2530231419170287e-05,1.2742159194412302e-05,6.51027143274254e-06,6.4659612084835875e-06,1.0353134810366694e-05,6.310368008129422e-06,1.1055122794649115e-05
152,152.0,0.991687384683714,1.007095827201435,1.2733665088499626e-05,3.967009739858588e-06,7.477199318040091e-06,2.8232818962176465e-06,5.398730913355849e-06,1.0575990704546423e-05,1.0034258728843601,0.9940214192246852,1.0020948434291346,1.0034695075914004,1.0026958669011898,1.0014346472011924,0.9934638990670572,0.9999237610891017,1.0034879847089555,0.9917742723651841,1.0050278244618014,0.9927110905225415,0.9921577865087041,1.0015705105916333,1.0000161622837964,1.0037729452438884,1.0013048419178543,0.9982554919722033,1.0005538605647604,1.0058233323373371,1.0006709114114734,1.0007257589925773,1.0009289969696131,1.0061976509825596,1.007118126487613,0.9999776352073856,1.0001720685907138,1.0035340793124865,0.9937334299821017,1.0036576728726738,1.0202338801820247e-05,4.9990821150130635e-06,3.967009739858588e-06,4.9528918040167365e-06,4.877894888531962e-06,1.0575990704546423e-05,5.918357132091285e-06,1.0661514426142695e-05,5.6254136137775895e-06,5.398730913355849e-06,6.1072745643703275e-06,5.448243343851991e-06,5.627974821072914e-06,5.056320129074331e-06,4.817124469627571e-06,1.166102188695864e-05,5.216693941244119e-06,7.829250401378425e-06,5.466040864447328e-06,1.1875379914808122e-05,5.797659728698081e-06,6.143356318032483e-06,1.0353292736403696e-05,1.2564659705563286e-05,1.2733665088499626e-05,6.061286849047726e-06,6.023034738075249e-06,1.0823232442160312e-05,5.876664874134409e-06,1.1654578584599675e-05
153,153.0,0.9917110225275145,1.0071272464671661,1.2447804226879034e-05,3.7975478437568236e-06,7.223951747806792e-06,2.851929726435117e-06,4.997505664952827e-06,1.0509171949537625e-05,1.003417420512352,0.9939772392728196,1.0020184290123941,1.0033874491935668,1.0026141454865598,1.0014269515429801,0.9934127215769342,0.9999150586328336,1.0033991599982874,0.9917110225275145,1.0049318390220698,0.9926475970251939,0.9921023848822669,1.0014864039012004,0.9999688877699354,1.0037639259268705,1.0012233926666718,0.9982128844047569,1.0004722130731751,1.0058241378905999,1.0005897512267572,1.0006442604575585,1.0008882758664457,1.0062050257326494,1.0071272464671661,0.9998988324907839,1.0000932124059438,1.003525731666542,0.9936860656006088,1.0036486353961829,1.0117430377411772e-05,4.669641529153492e-06,3.7975478437568236e-06,4.723435620151071e-06,4.664843043438721e-06,1.0509171949537625e-05,5.456335208580807e-06,1.0615081146682121e-05,5.32334006646128e-06,4.959553664869568e-06,5.740987949883267e-06,4.997505664952827e-06,5.1766395209931215e-06,4.8881113706840556e-06,4.604295896256832e-06,1.1574443940820965e-05,5.050253167702949e-06,7.30435702043142e-06,5.300516866581807e-06,1.1646476746983655e-05,5.6562089247938096e-06,6.011851088660114e-06,9.561946020498148e-06,1.2287914106466945e-05,1.2447804226879034e-05,5.937552267719288e-06,5.897918828977599e-06,1.0728528863499189e-05,5.503650457203149e-06,1.1565209054172282e-05
154,154.0,0.9917104533231363,1.0071321907174167,1.1828959053094176e-05,3.87817422526578e-06,6.95465569888303e-06,2.5205842755060152e-06,4.973093164367262e-06,9.695738627996063e-06,1.0033216226552395,0.9939911248710942,1.0019779056037688,1.003344416791394,1.0025713875995765,1.0013311149551904,0.9934258675537561,0.9998193580625065,1.0033562889090364,0.9917209494974347,1.0048886424030474,0.9926573657331265,0.992114081639882,1.0014416558076729,0.9999260837013643,1.0036623600980927,1.0011790033947672,0.9982327983547248,1.0004275666494267,1.0057176066383942,1.0005430607391614,1.000595720859651,1.0009170117144282,1.0060965612688768,1.007019156086449,0.999852343842067,1.000046379488012,1.0034277758115941,0.9937016381856202,1.0035465307603504,9.325653588880245e-06,4.706841987766785e-06,3.87817422526578e-06,4.7718949556468185e-06,4.73159794004918e-06,9.695738627996063e-06,5.3452062736598584e-06,9.761187177942544e-06,5.383182690459624e-06,4.794611758519347e-06,5.7613113167396505e-06,4.845158602003782e-06,5.039593714760761e-06,4.973093164367262e-06,4.30925010684617e-06,1.0716081638961618e-05,5.1086199634446866e-06,6.993393433099338e-06,5.3137341740079224e-06,1.0923457231443508e-05,5.698426968456033e-06,6.010105807948841e-06,8.95099755777366e-06,1.1661499162765032e-05,1.1828959053094176e-05,6.0377066737711225e-06,6.002245487539685e-06,9.909459012035113e-06,5.455876655004152e-06,1.0706612016242051e-05
155,155.0,0.9916946636005401,1.0071143568544976,1.2164105475530823e-05,4.041310551444628e-06,6.963858762960354e-06,2.4281133895256448e-06,5.0219238025042505e-06,9.259054571685843e-06,1.0032924436886956,0.9939667660213776,1.00199276928673,1.0033617859944035,1.002590003244996,1.0013050742880782,0.9934001234920561,0.9997917970187624,1.0033776172748115,0.9916946636005403,1.0049095967190893,0.9926307398308272,0.99208844750715,1.0014611953892176,0.9999179934312776,1.0036353521224974,1.0011974179783873,0.9982128482027447,1.0004468235733757,1.005685004584882,1.0005616889437303,1.0006134985026274,1.000905121262466,1.006065330672326,1.0069891372745876,0.999870818729067,1.000064312114644,1.0034011764866286,0.99367449045036,1.003519276166411,8.854551220972452e-06,4.770827914067649e-06,4.041310551444628e-06,4.908075095844667e-06,4.896065776295337e-06,9.259054571685843e-06,5.331143847057572e-06,9.289027006811325e-06,5.62198626363868e-06,4.775993723865091e-06,6.018232911926563e-06,4.81865577842948e-06,5.0219238025042505e-06,5.216379294421994e-06,4.3374014104413796e-06,1.0491014949497584e-05,5.326673976521669e-06,6.8583198327866175e-06,5.465063743437383e-06,1.0968808984138756e-05,5.862526325509792e-06,6.103390575974365e-06,8.667351384667223e-06,1.1962237665954505e-05,1.2164105475530823e-05,6.249130547291102e-06,6.226179283319925e-06,9.487603001958944e-06,5.45300529514988e-06,1.0469722677665219e-05
156,156.0,0.991674749661278,1.0070801001208813,1.301885905823693e-05,4.0901462485472105e-06,7.005610081471142e-06,2.56481881428314e-06,4.93624423017404e-06,9.084067210420855e-06,1.0032623354661772,0.9939969809232166,1.0020481143215387,1.0034221862460824,1.0026538228433408,1.0012776642698453,0.9934356154415299,0.9997637770441536,1.0034441315269664,0.9917350894398945,1.0049779502830014,0.9926724441840417,0.9921272388531177,1.0015289239362057,0.9999494957336245,1.0036109424846533,1.0012643975013364,0.9982602585901965,1.000513096612486,1.0056576887004107,1.000625449570406,1.0006750186549496,1.0009586911897512,1.006040511304036,1.0069637420795794,0.9999319019850378,1.000125659822389,1.0033725405400216,0.993709956784843,1.0034953302443144,8.645956506198464e-06,4.469762637211997e-06,4.0901462485472105e-06,4.93624423017404e-06,4.929403063407662e-06,9.100774037288694e-06,5.080943166025197e-06,9.084067210420855e-06,5.693354025196168e-06,4.751213644817602e-06,6.150199861836461e-06,4.7366909083150975e-06,4.85673406209723e-06,5.333867586517411e-06,4.630427325446898e-06,1.060518782336524e-05,5.4294930179468565e-06,6.594415251717323e-06,5.532275035647478e-06,1.1409886382823362e-05,5.939433002081791e-06,6.120060375198095e-06,8.432612621449463e-06,1.2760011952091606e-05,1.301885905823693e-05,6.385375831963799e-06,6.372185229516998e-06,9.366666733938936e-06,5.138698805082276e-06,1.057335680957314e-05
157,157.0,0.9916540790467873,1.0070357757590396,1.3972006373799538e-05,4.122300577854056e-06,7.406059046206795e-06,2.743019881804211e-06,5.483073402871517e-06,9.587606645310942e-06,1.0032067211108264,0.9940197783977461,1.002070577708116,1.003449223806774,1.002680066041574,1.0012162306517276,0.9934615251375571,0.9996994256535859,1.00347638320475,0.9917745663540647,1.0050196575377988,0.9927106974548832,0.9921579681424401,1.001549834197856,0.9999462478415894,1.0035492405693593,1.0012854949638155,0.9982915538445203,1.0005352769895768,1.00560051951317,1.0006464724735613,1.0006937274095067,1.000997409133092,1.005987018337435,1.0069117788159307,0.999955898025708,1.000148780173556,1.0033153911129549,0.9937358908644269,1.0034335685077205,9.086204193195085e-06,4.959863105302669e-06,4.122300577854056e-06,4.966209648697581e-06,4.953213977068893e-06,9.630074730787245e-06,5.734200509658827e-06,9.587606645310942e-06,5.737543114806547e-06,5.709730372295575e-06,6.2748636494717605e-06,5.596433662376312e-06,5.601774546082446e-06,5.328340912949261e-06,5.184617428624867e-06,1.1032669494811525e-05,5.401005047454665e-06,7.399010180950644e-06,5.483073402871517e-06,1.212543548378956e-05,5.856614196989015e-06,5.999248488469635e-06,9.553757887406631e-06,1.3682527979928802e-05,1.3972006373799538e-05,6.285384492790502e-06,6.283742507788861e-06,9.868726973350348e-06,5.7548095458103985e-06,1.101078225551012e-05
158,158.0,0.9916340871084782,1.0069877390114452,1.4666468147187579e-05,3.948746760160846e-06,7.725777356461675e-06,2.973098225199926e-06,5.5524608596299945e-06,1.0064560244359992e-05,1.0031899221506184,0.9940317261405136,1.002048618256264,1.0034262075534606,1.0026544807465931,1.0011972972787548,0.9934718412866053,0.9996798108853292,1.0034495930840572,0.9917783673477465,1.0049875515650397,0.9927152043175154,0.9921680451153699,1.0015244012719404,0.9999372892956006,1.0035328074655714,1.0012523432555436,0.9983061655061898,1.0004983201149489,1.0055731327040973,1.0006043435041718,1.0006503084810532,1.0010138343739892,1.0059579511126275,1.0068824400946987,0.9999082413471737,1.0001008979783845,1.0032979902127035,0.9937491322202673,1.0034166106305056,9.40233346788422e-06,5.733762860540107e-06,3.948746760160846e-06,4.751046861267587e-06,4.73217532816621e-06,1.0064560244359992e-05,6.62697878695303e-06,9.991141465377798e-06,5.471670988803859e-06,6.782125381579008e-06,5.998653030247072e-06,6.572981738115562e-06,6.525477602917909e-06,5.062491204060981e-06,5.559183417986665e-06,1.1312139604464564e-05,5.1358307423704845e-06,8.611766190853885e-06,5.217446679775333e-06,1.2658813341405986e-05,5.5524608596299945e-06,5.679937189507145e-06,1.1237682804336183e-05,1.4368737871177154e-05,1.4666468147187579e-05,5.936633584692061e-06,5.935805775336146e-06,1.023219571304528e-05,6.707174643746332e-06,1.1296898407901352e-05
159,159.0,0.9916162091977605,1.0069423451205708,1.3744661450890963e-05,4.118200996648359e-06,7.499780585974679e-06,2.6036454159571625e-06,5.646926679368429e-06,9.30819377056823e-06,1.0031261420728383,0.9940277620391634,1.0019834936395935,1.0033544507383316,1.0025808860876366,1.0011319952930575,0.9934651294616951,0.999616299410679,1.0033721286632977,0.9917611443647188,1.004904872271349,0.9926981724614622,0.9921596255412579,1.001445366747925,0.9998820706000223,1.00346038469632,1.001169183502758,0.9982887814231192,1.0004124780393557,1.0054906284979628,1.000515152433434,1.0005637923093886,1.0009918388106278,1.0058681614089662,1.0067916508941608,0.9998109459117734,1.0000042415680968,1.0032310496831636,0.993742536108233,1.0033435652805411,8.65480283644996e-06,5.646926679368429e-06,4.118200996648359e-06,4.9179797934732424e-06,4.8929234639423854e-06,9.30819377056823e-06,6.5153868026188276e-06,9.221990305739107e-06,5.651274299965134e-06,6.758793559600575e-06,6.244514958818084e-06,6.538178290044835e-06,6.4338918406457165e-06,5.239373045175573e-06,5.266529822950888e-06,1.0452060357316724e-05,5.273769942928676e-06,8.471841047454936e-06,5.366867148238159e-06,1.1774665042838297e-05,5.666095903002729e-06,5.783582793067756e-06,1.1096468302128645e-05,1.3456797061642363e-05,1.3744661450890963e-05,6.004333478077352e-06,5.9936319009907064e-06,9.435361330007117e-06,6.628304981374138e-06,1.0436016373272538e-05
160,160.0,0.9916018806660435,1.0069059493288885,1.3325864636481496e-05,4.644364372896448e-06,7.498133764225503e-06,2.3547336223513335e-06,5.90348961256568e-06,9.160616247670442e-06,1.0032220512370325,0.9940028291876856,1.0020007585394815,1.0033774694178859,1.0026021349870993,1.0012333252001069,0.9934407081025145,0.9997184208029332,1.0033894918025017,0.9917323902299342,1.0049221945823013,0.992668635680449,0.9921347795756428,1.001475068451123,0.9999256876077768,1.00357483415283,1.0012001592912467,0.9982628018945546,1.000445908158503,1.0056051321492812,1.0005509117553772,1.0006014275986612,1.0009646784648167,1.0059824420000223,1.0069059493288885,0.9998448456773956,1.000038474019273,1.0033343762843652,0.9937186420151567,1.0034577434268839,8.58113924634954e-06,5.149249730799189e-06,4.644364372896448e-06,5.493549491076466e-06,5.458308756652732e-06,9.160616247670442e-06,5.95639855630224e-06,9.087438006503828e-06,6.26362297511164e-06,6.235032872332323e-06,6.9511466863947084e-06,6.043968864418655e-06,5.90348961256568e-06,5.853032442913827e-06,5.108148877994348e-06,1.0291462688446125e-05,5.836233721117038e-06,7.699917142640759e-06,5.9419070384877285e-06,1.1530932571088403e-05,6.232012011107877e-06,6.3661696369591425e-06,1.010329485590811e-05,1.3072273266775149e-05,1.3325864636481496e-05,6.511904458688102e-06,6.49889779289608e-06,9.316005510473905e-06,6.0411865890614686e-06,1.0286444266651624e-05
161,161.0,0.9915925368647377,1.0068843299718266,1.3192612517998106e-05,4.587755068616077e-06,7.324728869111521e-06,2.451714137823129e-06,5.52200030510728e-06,9.253962478703417e-06,1.0031844847963802,0.9939851167140822,1.001958773629527,1.0033338708481132,1.0025596720023182,1.0011945197293706,0.9934206278541855,0.9996797160540637,1.0033476371028873,0.9917114031125966,1.0048799181300627,0.9926486693534172,0.9921153291676729,1.0014302783313795,0.999892972402067,1.0035366298055057,1.0011544819026386,0.9982382992112709,1.0003999521196025,1.0055618091403786,1.000503165047539,1.0005491054452869,1.0009337479816562,1.0059390867267657,1.00686305320073,0.999798909546423,0.9999935094042209,1.0032955233842573,0.9936991349996446,1.0034190796617048,8.822072698569723e-06,4.704060904434638e-06,4.587755068616077e-06,5.405260863597047e-06,5.366691899772604e-06,9.296793539742768e-06,5.4407376944990074e-06,9.253962478703417e-06,6.120662540199915e-06,5.704185958675145e-06,6.778167115984371e-06,5.534085082607702e-06,5.395147451261861e-06,5.76075801721381e-06,4.926478148189066e-06,1.0446047297296716e-05,5.732210026882023e-06,7.005549525164429e-06,5.8344351421115045e-06,1.164311255670545e-05,6.122485894938585e-06,6.270483002338322e-06,9.202548980306519e-06,1.2997040494527583e-05,1.3192612517998106e-05,6.3677557679046655e-06,6.359293394381681e-06,9.493874105741607e-06,5.52200030510728e-06,1.0455597599873902e-05
162,162.0,0.9915896131452518,1.0068809577566342,1.2448076069313898e-05,4.3414011385296405e-06,6.9496320341315614e-06,2.3337412488091497e-06,5.181293958578338e-06,8.85636989273837e-06,1.0032273065187958,0.993966111830871,1.0019548887851066,1.0033274793702394,1.0025536266226025,1.0012351826330572,0.9933973609468654,0.9997213384857665,1.0033388878532647,0.9916813040442466,1.0048651111648108,0.9926216998594587,0.9920903797638763,1.0014228167883887,0.9998963472887104,1.003578864657654,1.001143958248296,0.9981953230017783,1.0003891281409745,1.005590665213077,1.0004920869691483,1.000539264459876,1.000880762859831,1.005959298845853,1.0068809577566342,0.9997851427634126,0.9999809253662617,1.0033349861998986,0.9936798206845341,1.0034607779877402,8.505911877652596e-06,4.3414011385296405e-06,4.392003419959469e-06,5.181293958578338e-06,5.184634147089442e-06,8.869484064796318e-06,5.0361301714663385e-06,8.85636989273837e-06,5.901700155136447e-06,5.30666875511794e-06,6.513189906172665e-06,5.161197367547835e-06,5.013268988404106e-06,5.583367767660912e-06,4.558977483592803e-06,9.923043582106617e-06,5.547156469566786e-06,6.509638364845309e-06,5.6336584279272224e-06,1.1107039358745877e-05,5.864178459858878e-06,5.971990490973644e-06,8.560925231560776e-06,1.2287370810819519e-05,1.2448076069313898e-05,6.058893308141654e-06,6.052540636216211e-06,9.075572166676097e-06,5.109514152321148e-06,9.933764400429867e-06
163,163.0,0.9915945448589966,1.0068963463122014,1.1827810903949517e-05,4.050582372113459e-06,6.7556008065897635e-06,2.2404581987274367e-06,5.095707927167147e-06,8.708017280405697e-06,1.0031733961975136,0.9938907341613209,1.0019518955385402,1.003328215955282,1.0025549046272808,1.0011812621538458,0.9933135420971396,0.9996641023918833,1.0033401601781122,0.9915945448589967,1.0048644348649722,0.9925354505238182,0.9920046830515744,1.0014279944952196,0.9998571073451149,1.00353167474119,1.0011498204778182,0.9981024865364476,1.0003953429433867,1.0055315628506658,1.0004973704585134,1.000546355652676,1.0007770413112178,1.0058883038886075,1.0068073027901847,0.9997869634487013,0.999983353926408,1.0032815651625313,0.9936019400190063,1.003413231179247,8.353274779775528e-06,4.050582372113459e-06,4.3461201276470955e-06,5.157869952308778e-06,5.204436589855939e-06,8.708017280405697e-06,4.723917528675211e-06,8.749416457070424e-06,5.950432098888063e-06,5.095707927167147e-06,6.618710343948867e-06,4.962856199010039e-06,4.755346867360094e-06,5.576598276267531e-06,4.1704085235185345e-06,9.640489234128265e-06,5.531702414238278e-06,6.217449598660163e-06,5.611315597147734e-06,1.0713236059742424e-05,5.773106958210799e-06,5.820916511531976e-06,8.247478994095331e-06,1.1699392916246188e-05,1.1827810903949517e-05,5.937191310434946e-06,5.925791879518236e-06,8.860931116086882e-06,4.790305529404894e-06,9.64720985028483e-06
164,164.0,0.9916080847364344,1.0069214885821565,1.1312770627777973e-05,3.7796022977102633e-06,6.450303223343233e-06,2.225086989954109e-06,4.854153885099745e-06,8.547604973241133e-06,1.0031464866426363,0.9939189603337317,1.0019945556180538,1.0033741541248673,1.002598917618462,1.001152266424701,0.9933441359384014,0.9996339199080242,1.003381516831189,0.9916271376118692,1.0049065311232246,0.9925673574497141,0.9920353901206816,1.0014754900594147,0.9998772300460956,1.003510353790433,1.0012002539198133,0.9981396148639813,1.0004478392482414,1.0055208520695418,1.0005520890135327,1.0006039288752855,1.0008204515829908,1.005878011541347,1.006796147415016,0.999841439791167,1.0000384261576885,1.003256614148637,0.993633354827003,1.0033923420084327,8.14293538484968e-06,3.7844678032795104e-06,4.074448364466452e-06,4.854153885099745e-06,4.903793545995233e-06,8.547604973241133e-06,4.41890756824586e-06,8.642771895507893e-06,5.637851666979308e-06,4.856888210904215e-06,6.345031174022401e-06,4.730976306887783e-06,4.491331745105634e-06,5.211911688445394e-06,3.7796022977102633e-06,9.36673080672926e-06,5.189975487211706e-06,5.875250480122847e-06,5.280964894239234e-06,1.0379606729414717e-05,5.437170381083983e-06,5.470404749512547e-06,7.834553951778005e-06,1.121604981360625e-05,1.1312770627777973e-05,5.6257893899143085e-06,5.612101354892983e-06,8.61848491401411e-06,4.490713937016436e-06,9.375852672242133e-06
165,165.0,0.9916282550242412,1.0069449973388132,1.1450924527625928e-05,3.4663242315029073e-06,6.40832076666785e-06,2.26910971789383e-06,4.438887421912021e-06,8.445666158424929e-06,1.0031974924316303,0.9939115657812949,1.0021038534554785,1.0034921434180213,1.0027171053146313,1.0012074325081732,0.9933432755415591,0.9996906552056649,1.003506995616583,0.9916334818889658,1.0050351856289435,0.9925752002307022,0.9920369454348726,1.0015924849034388,0.9999256226934513,1.0035562881555125,1.0013211131483952,0.998125342235333,1.0005716161260256,1.005564391980371,1.0006798215029082,1.0007351017289718,1.0007979208570155,1.0059153085108739,1.0068326646812995,0.999969497196243,1.0001665938874693,1.0033072907770348,0.9936318995503335,1.0034381079548782,8.016629549566326e-06,3.4663242315029073e-06,4.084015551636278e-06,4.863582600213488e-06,4.945814161863631e-06,8.445666158424929e-06,4.039048702180282e-06,8.529387341069562e-06,5.654440396879767e-06,4.438887421912021e-06,6.380601851463805e-06,4.325862529795038e-06,4.111147143613573e-06,5.3056156638262716e-06,3.7064639061369938e-06,9.25550561237495e-06,5.403389557752681e-06,5.395416328978329e-06,5.557487085129349e-06,1.0462609278230716e-05,5.81033653199355e-06,5.82100838172015e-06,7.2020722716406194e-06,1.1348656651746365e-05,1.1450924527625928e-05,6.176305862412329e-06,6.158225955932925e-06,8.499281722596645e-06,4.115873867416153e-06,9.27904215439991e-06
166,166.0,0.9916523953481475,1.0069554853544846,1.1867547057933436e-05,3.1851283511362192e-06,6.4631483956421724e-06,2.4706722646518517e-06,4.1132080448901315e-06,8.65652268175267e-06,1.003320063551389,0.9939687518140097,1.0021732571970818,1.0035614593867697,1.002784861793319,1.0013271995653026,0.9934067819529098,0.9998124866844464,1.003572481829424,0.991696423232165,1.0050982803600805,0.992637800549133,0.9921021781431311,1.00166199692675,1.0000092880084466,1.0036738911999519,1.0013897418862108,0.9981922269760777,1.0006414859480792,1.0056870803257132,1.0007489111502432,1.0008055124084623,1.0008736487980512,1.006038539978433,1.0069554853544849,1.0000360729883369,1.000234747510505,1.0034276159763662,0.9936921310272147,1.0035560192372557,8.17660006166574e-06,3.1851283511362192e-06,4.088878113472497e-06,4.867567914045981e-06,4.977109224965501e-06,8.65652268175267e-06,3.704048120146015e-06,8.731314105320235e-06,5.670480980706593e-06,4.1132080448901315e-06,6.414034121784178e-06,4.014078966703583e-06,3.7726248585020913e-06,5.380295385973484e-06,3.68582369724379e-06,9.627017255162786e-06,5.566370798742752e-06,4.954884689711301e-06,5.7656831521972075e-06,1.086815662128979e-05,6.080978932855482e-06,6.061193834244632e-06,6.6042770247860696e-06,1.1762065017104258e-05,1.1867547057933436e-05,6.582005035980864e-06,6.5569040484345806e-06,8.737252465245322e-06,3.770184726888324e-06,9.65221658037968e-06
167,167.0,0.9916778453338819,1.0069449859683934,1.1279959385746414e-05,2.985413968947577e-06,6.123600215480431e-06,2.4014375583936705e-06,3.8945976127470155e-06,8.319787046558064e-06,1.0032775781198136,0.9940643514925316,1.0021109926185654,1.003498398441502,1.0027143956086335,1.0012841872709748,0.9935094895026761,0.9997728096263506,1.0034886135426586,0.9917875269418813,1.0050050914479092,0.9927289617414367,0.9922019769624912,1.0015975193980287,1.0000154998935489,1.0036426766502164,1.0013254327410634,0.9983117581304026,1.00057871126736,1.0056708580072569,1.0006847307745386,1.0007437224961857,1.0010066688265593,1.0060312308548973,1.0069476996853248,0.9999696546708187,1.0001694055848793,1.0033882609440004,0.9937966934683888,1.003524474287852,7.830969351767945e-06,2.985413968947577e-06,3.8642215521679485e-06,4.5694651159932095e-06,4.66806415233097e-06,8.319787046558064e-06,3.4680118252190725e-06,8.401457154360565e-06,5.30938462567191e-06,3.8945976127470155e-06,5.994058247624978e-06,3.804389116657262e-06,3.5316995214772106e-06,5.032782060174851e-06,3.4362845503195534e-06,9.339066394561522e-06,5.210013090977769e-06,4.649408607494734e-06,5.38983228539471e-06,1.0414072102693076e-05,5.687836842047477e-06,5.7025052773363276e-06,6.197661002308601e-06,1.1189410571704772e-05,1.1279959385746414e-05,6.139973972699257e-06,6.108244541821285e-06,8.414056324970044e-06,3.520177516671595e-06,9.355202645967189e-06
168,168.0,0.9917019446071741,1.0069192147873962,1.0242393898644016e-05,2.8210380765050144e-06,5.727300574183012e-06,2.1390498754772785e-06,3.748965901884363e-06,7.653688807457889e-06,1.00324869364355,0.9940689361344172,1.0020756215765823,1.0034639668351335,1.002676401816034,1.0012515461579206,0.993506937019381,0.9997382001036343,1.0034438178180347,0.9917779806164949,1.0049533764465688,0.9927196103928932,0.9921967754121267,1.0015610790768719,0.9999965149621529,1.0036149655431024,1.0012864786852045,0.9983117412269334,1.0005366425925712,1.0056304359896513,1.000635776945431,1.000693058490548,1.0009949393623903,1.005981387000084,1.0068940651601883,0.9999134422772616,1.0001132491845115,1.0033593275489705,0.9938010470903049,1.0034963935226768,7.225045298643218e-06,2.8210380765050144e-06,3.6874032880610763e-06,4.337249326183283e-06,4.423052189377992e-06,7.653688807457889e-06,3.295066955424647e-06,7.733397905638072e-06,5.022893856683965e-06,3.748965901884363e-06,5.680066539670135e-06,3.6407166877497815e-06,3.3598182310401216e-06,4.759541115847299e-06,3.16217495856758e-06,8.586394255563388e-06,4.943052019471222e-06,4.554092384425133e-06,5.106035897533559e-06,9.491113811230466e-06,5.391659076969097e-06,5.435788288748077e-06,6.127136842681004e-06,1.0166471570647134e-05,1.0242393898644016e-05,5.8124251937844735e-06,5.767317733523552e-06,7.73159837628541e-06,3.3162492507424797e-06,8.597169486506838e-06
169,169.0,0.9917220327937539,1.0068873079852583,9.689285837158276e-06,3.0042314889958184e-06,5.565029040166389e-06,1.8970703090715154e-06,4.040709737214973e-06,7.246541357307078e-06,1.0032587275056009,0.9940440574863628,1.00201733778724,1.003404702116075,1.0026206698670805,1.001269330802851,0.993481599873123,0.9997571169191978,1.003390177637367,0.9917492527369961,1.0048984454402954,0.9926921894140026,0.9921701408404752,1.001505237114364,0.9999763529173528,1.0036292887397265,1.0012267126410088,0.9982848925031459,1.000474203161901,1.0056305261370067,1.000566152626346,1.0006209225705383,1.0009606880818323,1.0059707547766137,1.0068799061751803,0.9998336275497712,1.0000349837731792,1.0033713900863779,0.9937733867922921,1.0035106662433984,6.8035573665356155e-06,3.2219934741972592e-06,3.3722244619547427e-06,3.965292342067124e-06,4.040709737214973e-06,7.183315095643118e-06,3.830743912429844e-06,7.2840023382013345e-06,4.596006415660973e-06,4.383928430366851e-06,5.225913851434228e-06,4.235929009003834e-06,3.937115376273139e-06,4.348220616213022e-06,3.0042314889958184e-06,7.996440849104402e-06,4.5284633665999105e-06,5.411935568411981e-06,4.676957723685381e-06,8.85640550047591e-06,4.93949728490784e-06,4.978641250988349e-06,7.263143770094722e-06,9.586617708112385e-06,9.689285837158276e-06,5.337014807610283e-06,5.287248036962577e-06,7.246541357307078e-06,3.714663664840575e-06,8.004830562540185e-06
170,170.0,0.9917354495193506,1.0068584017357454,9.27586877058863e-06,2.8629465302523724e-06,5.441705199701538e-06,1.745066866819345e-06,4.225234312472022e-06,6.831893998349945e-06,1.0032574223276196,0.9940345219008806,1.002000402850094,1.0033871251744788,1.0026033291412793,1.0012661320764618,0.9934691276299609,0.9997531101545507,1.0033745660572977,0.9917354495193506,1.0048824882342313,0.99267804999582,0.9921578299247296,1.0014864372543844,0.9999633717132181,1.0036196829514725,1.0012057516020505,0.998279161343345,1.000449341111164,1.0056135244391389,1.0005334006104556,1.00058319052032,1.0009512383395036,1.005947031484255,1.0068539888102348,0.9997946112851234,0.9999974271623497,1.0033677021339917,0.993760610924186,1.0035009543688078,6.439267450887104e-06,3.520492364875692e-06,3.1909675662035923e-06,3.7536927006725056e-06,3.8088854573700993e-06,6.804206888947683e-06,4.225234312472022e-06,6.933066138437591e-06,4.2917297041204965e-06,4.818418261997151e-06,4.8635626855912124e-06,4.656881700024709e-06,4.360573726289253e-06,4.1196148358544725e-06,2.8629465302523724e-06,7.424410804323675e-06,4.305558514525227e-06,5.938411348514678e-06,4.458231737719514e-06,8.301087241374551e-06,4.712623107128181e-06,4.77953972344191e-06,7.914579438707437e-06,9.13279252118952e-06,9.27586877058863e-06,5.061455309291551e-06,5.023625053867232e-06,6.831893998349945e-06,4.007261684872803e-06,7.434276413155292e-06
171,171.0,0.9917402442874447,1.0068416322126232,8.545491297881772e-06,2.8102909012775934e-06,5.729692595744457e-06,1.4378851468322644e-06,4.362693000680187e-06,6.592367534703955e-06,1.0031898493334985,0.9940612673642643,1.0019771598417988,1.0033634242892475,1.0025742360698353,1.0011976897431256,0.9934982486984801,0.9996875309501776,1.0033434642489985,0.9917564881225023,1.0048478055508063,0.9926995062607059,0.9921843241307838,1.0014563195169583,0.999938491674488,1.0035481831215405,1.0011735837316356,0.9983114609270043,1.00041675464874,1.0055438603562035,1.0004986261939597,1.0005480756742278,1.0009853755247673,1.0058773731962989,1.0067845427428594,0.9997588590608839,0.9999617992536077,1.0032979126372767,0.9937933726970596,1.0034288744774071,6.084647067165877e-06,3.1898202775424946e-06,4.290268706139305e-06,5.047409297256617e-06,5.076761361485335e-06,6.453701636721077e-06,3.823030162905775e-06,6.592367534703955e-06,5.637201596083715e-06,4.362693000680187e-06,6.220832216417288e-06,4.2182315420123124e-06,3.94559924388976e-06,5.4004387057462505e-06,2.8102909012775934e-06,6.911809465868583e-06,5.700844981729671e-06,5.389975738099112e-06,5.943070793287018e-06,7.675394269150778e-06,6.300198675105802e-06,6.508043966781577e-06,7.202162216698299e-06,8.41109742870616e-06,8.545491297881772e-06,6.594847382527623e-06,6.5799312118821155e-06,6.429588160262432e-06,3.6261050322996764e-06,6.91892400202562e-06
172,172.0,0.9917373061125229,1.006846135589657,9.241567998985845e-06,3.1441754068600428e-06,6.8872581467619245e-06,1.9101164230172825e-06,5.220698697768059e-06,8.352410677017218e-06,1.0032492338330727,0.9940721293956265,1.0019470236620922,1.0033286858394923,1.0025353941593687,1.0012566370427531,0.9935003804834254,0.9997479256221302,1.0032921211224703,0.9917358722245199,1.0047842870296573,0.9926804275499099,0.9921756073785546,1.001423010411726,0.9999501112240972,1.0036066897421283,1.001142076897955,0.9983214663053257,1.0003878360594254,1.00560444001418,1.0004680898428888,1.0005190823222374,1.0009912247385595,1.005938606489454,1.006846135589657,0.9997298398876715,0.9999323582466423,1.0033553027150555,0.9938034410778707,1.0034873987922581,7.168081351792429e-06,3.1441754068600428e-06,6.1808236712614886e-06,7.146109094324075e-06,7.132346234881157e-06,7.486374281534848e-06,3.796240549055303e-06,7.671213847621794e-06,7.780350305441001e-06,4.307563963485938e-06,8.352410677017218e-06,4.180105277031553e-06,3.9338488390503935e-06,7.468701235921411e-06,3.6144399613061305e-06,7.77228956165768e-06,7.863782591056287e-06,5.220698697768059e-06,8.21662041334522e-06,8.566458822118796e-06,8.665163760878148e-06,9.025667019193232e-06,6.9532144804180326e-06,9.146160085553819e-06,9.241567998985845e-06,8.87479521012996e-06,8.905799990272738e-06,7.43289448572864e-06,3.585581413621977e-06,7.784265175544502e-06
173,173.0,0.991728233886823,1.006873487730439,9.927492279547502e-06,4.195398368506343e-06,7.650512166647614e-06,1.7101616359452208e-06,6.676066606256594e-06,8.85574810965893e-06,1.0032349236492037,0.9940697168701331,1.0019494694350888,1.003328741408833,1.0025338111627258,1.0012375128461113,0.993492664518137,0.9997276789134706,1.0032831989289404,0.9917186704127047,1.0047684810360846,0.9926637766784716,0.9921643006649374,1.00142705477587,0.9999487757817483,1.0035936493132933,1.0011459730227399,0.9983279183749736,1.0003936790298154,1.0055955917057433,1.0004734391630998,1.0005264745665234,1.0010038429402504,1.005931724890436,1.0068388132378134,0.999732594511989,0.9999350057491595,1.003339549307341,0.9937976923646419,1.0034739966670205,8.030102588853363e-06,4.195398368506343e-06,6.676066606256594e-06,7.610260452244757e-06,7.605111534274349e-06,8.279650986245665e-06,5.06820083923159e-06,8.502794221908984e-06,8.27909562570338e-06,5.330917539548923e-06,8.85574810965893e-06,5.2191819678045384e-06,5.1760248385421805e-06,7.911705493771165e-06,4.259130387558188e-06,8.458887894433708e-06,8.281131703131825e-06,6.715506852045357e-06,8.638436590339247e-06,9.341905437095992e-06,9.063757865331634e-06,9.43422219113034e-06,8.742025884745482e-06,9.865811811644778e-06,9.927492279547502e-06,9.21628358461681e-06,9.270516836161748e-06,8.222268015833045e-06,4.862396176118872e-06,8.475332317143077e-06
174,174.0,0.9917146265025829,1.0068950232578682,1.0101543278235547e-05,3.989842020663933e-06,7.495788293335131e-06,1.3486603210461566e-06,6.2583609422717604e-06,8.60185135689757e-06,1.0032889404543868,0.9940291785021577,1.0020158060920972,1.0033988903504967,1.0026061929307517,1.0012932346012964,0.9934595274810568,0.9997854200535151,1.0033617892329327,0.9916979083134304,1.0048551431906765,0.992638122864225,0.9921355835230599,1.0014995295581612,0.9999771494181324,1.00364808992016,1.0012192285108867,0.9982881967014534,1.000467381476875,1.005653658398794,1.0005478763220887,1.0006010922281945,1.0009615665250753,1.0059882379876626,1.0068950232578682,0.9998073005137831,1.0000102690537351,1.0033925105707022,0.993759359502509,1.0035286806320416,7.332434367143877e-06,5.0461091403950295e-06,6.2583609422717604e-06,7.0946870027213825e-06,7.177786749924852e-06,7.578838330611236e-06,6.008593132661903e-06,7.78644939783148e-06,7.983099607055412e-06,5.966112559494878e-06,8.703056228268238e-06,5.868123853822352e-06,6.041750032228673e-06,7.391712176931362e-06,3.989842020663933e-06,7.712982237623377e-06,7.742860074010394e-06,7.925899973120609e-06,8.075456288002927e-06,8.60185135689757e-06,8.531099087771932e-06,8.858912457968943e-06,1.0101543278235547e-05,9.160041168112627e-06,9.238253095764438e-06,8.769277505810822e-06,8.804030519034657e-06,7.504289627779681e-06,5.8909871946428005e-06,7.729209393251138e-06
175,175.0,0.9916980828520399,1.0068819840007084,9.313150033265866e-06,3.6539132889737446e-06,7.184960197558395e-06,1.414085948189335e-06,6.2753231092356214e-06,8.452814473311589e-06,1.0032249080773399,0.994018196326894,1.002044178662667,1.0034268500729813,1.002639320988432,1.0012301944254403,0.993453216473285,0.9997246503653936,1.0033955436833009,0.9916968332597622,1.0048919683382047,0.9926378380597551,0.992130487617123,1.001532733508392,0.9999639509103178,1.0035842439879425,1.0012538626983631,0.9982768190798391,1.0005000821713808,1.005587454698014,1.0005828160069465,1.0006345798166594,1.0009404482728441,1.0059236050757148,1.0068317039857269,0.9998481991451751,1.0000502809387453,1.0033239613736065,0.9937542509583798,1.0034642020951483,6.7007073611660405e-06,4.7283611354313546e-06,6.2753231092356214e-06,7.032247206754509e-06,7.137798801165714e-06,6.948817948941272e-06,5.5762046865816934e-06,7.141121735399214e-06,7.991595250154994e-06,5.496269462774747e-06,8.816151653275292e-06,5.4043314148994566e-06,5.590804651471448e-06,7.28750199924706e-06,3.6539132889737446e-06,7.02964418884482e-06,7.68246551761538e-06,7.366683761333023e-06,8.047864393917332e-06,7.872445965291641e-06,8.662670180671418e-06,9.006413174202391e-06,9.313150033265866e-06,8.452814473311589e-06,8.571883983855633e-06,9.173207780569414e-06,9.16806297626309e-06,6.853365925806915e-06,5.5210491644514645e-06,7.0459347018797125e-06
176,176.0,0.9916802018274323,1.0068354818518823,9.624658316870199e-06,3.3822076937683616e-06,6.852003144395823e-06,1.5608226947972517e-06,6.062682766606051e-06,7.927374103971687e-06,1.0031447880012299,0.9940036850286066,1.0020325274438033,1.0034116422337886,1.0026209938763995,1.0011435467406875,0.9934416527675906,0.9996419823337037,1.0033713715303345,0.9916793825579229,1.0048638868486888,0.9926211500534249,0.9921159359440376,1.0015154321123958,0.999918670542891,1.0034859945964556,1.0012396233140697,0.998268913161538,1.0004866232280052,1.0054959392543013,1.0005703005044322,1.000620318580226,1.0009358690461012,1.0058326701375366,1.00674078110563,0.999835321115164,1.0000371525506377,1.0032361405568815,0.9937424640337524,1.003367127939943,6.062682766606051e-06,4.3022696432045605e-06,6.27165309554044e-06,6.970381490371839e-06,7.042769621193711e-06,6.291311788723758e-06,5.081615043871716e-06,6.466583288604844e-06,7.827790009087094e-06,5.039376331767649e-06,8.647465572781711e-06,4.951388620690017e-06,5.102242425621855e-06,7.1720328116518535e-06,3.3822076937683616e-06,6.368352747825404e-06,7.615931194842967e-06,6.6834715542133705e-06,8.033389401487176e-06,7.166788547053679e-06,8.83279558814381e-06,9.25015118615034e-06,8.485747633240135e-06,7.776933373520593e-06,7.927374103971687e-06,9.624658316870199e-06,9.565243495379857e-06,6.202026469438611e-06,5.032361315518693e-06,6.383099200732764e-06
177,177.0,0.991662582320998,1.0067640962203517,9.463323091746725e-06,3.179973364847989e-06,6.54522385060231e-06,1.5823644072732779e-06,5.876046196337337e-06,7.699302178464234e-06,1.0031967111070352,0.9939825693469116,1.0021004976903338,1.0034864326245383,1.0026936707162981,1.0011950868115467,0.9934199315409841,0.9996934888405266,1.0034473131104773,0.9916625823209979,1.0049404781139752,0.9926041191517143,0.9920976542829429,1.0015901443991102,0.9999516056947311,1.0035330209472728,1.0013132999492822,0.9982370995528157,1.0005619295822827,1.005530700826558,1.0006448086321427,1.000698455001644,1.0009039638111383,1.005859325216651,1.0067640962203517,0.9999058317933005,1.0001088399577207,1.0032890491558417,0.9937179137213312,1.0034145146777775,5.876046196337337e-06,3.949456757535102e-06,5.9341430715915624e-06,6.57704377009387e-06,6.672583860181515e-06,6.092023994492574e-06,4.668107893329255e-06,6.219923354171132e-06,7.386716326168775e-06,4.611469612250054e-06,8.174890984665245e-06,4.532562894518656e-06,4.677954287264241e-06,6.807398822807964e-06,3.179973364847989e-06,6.230018622031922e-06,7.26264456166377e-06,6.126440987533086e-06,7.699302178464234e-06,7.014494196281158e-06,8.581634755605018e-06,9.046352523721766e-06,7.76993665836507e-06,7.66368405301777e-06,7.835858774445726e-06,9.463323091746725e-06,9.376560935865245e-06,6.034995957289583e-06,4.6395686539178315e-06,6.25160437786513e-06
178,178.0,0.9916465637518412,1.0066791302148432,9.070939652820415e-06,2.962071188863959e-06,6.288632203055102e-06,1.5879619130931754e-06,5.637476686135697e-06,7.349890257589738e-06,1.0031398091846289,0.9939726263956262,1.0021484727097494,1.0035368005416725,1.0027471501155367,1.0011438652471691,0.9934171022753272,0.9996449331250592,1.0035114429189598,0.9916695806004082,1.0050084936494517,0.9926102700335602,0.9921009991386482,1.0016406973964949,0.9999456746784811,1.0034735634723482,1.0013617466932672,0.9982220727380008,1.0006102853086172,1.0054613872773652,1.0006914752811988,1.0007447141653791,1.0008846179123272,1.0057859545765988,1.0066896431338597,0.999951890106578,1.0001550354000825,1.0032297985621939,0.993711371583427,1.0033552086618085,5.8213613575160355e-06,3.644127854838605e-06,5.637476686135697e-06,6.260705608237614e-06,6.431797723801829e-06,6.021610598185879e-06,4.27905531729163e-06,6.12134212042635e-06,7.2216039028131936e-06,4.210834472364209e-06,8.135771572082192e-06,4.1362758982935e-06,4.269126226418827e-06,6.520536294354926e-06,2.962071188863959e-06,6.197097129805191e-06,6.952349373713087e-06,5.647752574002859e-06,7.349890257589738e-06,6.945687642780655e-06,8.229258261560131e-06,8.665420329796157e-06,7.119624051583082e-06,7.578387347397185e-06,7.748689989889496e-06,9.070939652820415e-06,8.98558070894159e-06,5.980125854036034e-06,4.29092969787937e-06,6.223536398233615e-06
179,179.0,0.9916324476465349,1.006602781743146,8.42624753637691e-06,2.6801467137533684e-06,5.839541457325487e-06,1.522119188371514e-06,5.157145563093932e-06,6.9593251449163086e-06,1.0029897681935505,0.9940056224894092,1.0020824482654265,1.0034709660978107,1.0026763479396685,1.0009950873165383,0.9934515378739004,0.999499657253225,1.0034342282860675,0.9917002018933,1.0049278576657987,0.9926408585977914,0.9921331163891167,1.0015748951329704,0.9998876816705522,1.0033272725725415,1.0012930966427531,0.9982545145247248,1.000541502757498,1.0053124913089169,1.000622468930994,1.0006758738048516,1.0009186165819957,1.0056390153214407,1.0065428244851453,0.9998845330165773,1.000087328837816,1.003080760728577,0.9937444987143348,1.0032089917189597,5.381581247766001e-06,3.326640211427261e-06,5.264846080075349e-06,5.874883354698697e-06,6.089784974821394e-06,5.562359541633074e-06,3.881606771919681e-06,5.6677969258438675e-06,6.985826354671482e-06,3.87388868483846e-06,8.051590058989755e-06,3.7979978390392894e-06,3.87482194214928e-06,6.107250742776651e-06,2.6801467137533684e-06,5.704121848781313e-06,6.49207641972521e-06,5.157145563093932e-06,6.832298284426883e-06,6.389122582977112e-06,7.659462992362747e-06,8.043854941713702e-06,6.488340361692251e-06,6.9593251449163086e-06,7.1131156957101935e-06,8.42624753637691e-06,8.350659423123072e-06,5.509156750263995e-06,3.9132224832319816e-06,5.727072246965422e-06
180,180.0,0.9916202760585185,1.0065599724128136,8.056284202468348e-06,2.4915691050179377e-06,5.568589276247766e-06,1.4973577520188934e-06,4.786318541958783e-06,6.61087525382557e-06,1.002986366852171,0.9940784091873215,1.0020805262757988,1.003472252475292,1.0026758369982358,1.0009946353207653,0.9935322848662494,0.9995006045722945,1.0034365766500586,0.9917893598123954,1.0049343695845014,0.9927297721283229,0.9922157665826031,1.0015787973567694,0.9999225748357956,1.003335260719699,1.001293284449958,0.9983383457793669,1.0005402171581852,1.005323084331899,1.0006219463441728,1.0006739629076564,1.001008051752659,1.0056553317452188,1.0065599724128138,0.9998869600897456,1.0000900366064873,1.003079900745179,0.9938232881532785,1.003217155033518,5.1101708023686435e-06,3.1417688784000622e-06,5.105023942546435e-06,5.692964975452136e-06,5.909527161762499e-06,5.2778545716141035e-06,3.614897528912463e-06,5.391193828914668e-06,6.796251570565436e-06,3.6153507065867887e-06,7.882265595617516e-06,3.5659062919479087e-06,3.6082418436048953e-06,5.934775223975469e-06,2.4915691050179377e-06,5.406659758637462e-06,6.2922179671249265e-06,4.786318541958783e-06,6.61087525382557e-06,6.0761716120688726e-06,7.364227132021644e-06,7.719602990819394e-06,6.00899654957121e-06,6.583664352111975e-06,6.718081252858207e-06,8.056284202468348e-06,7.994277693865248e-06,5.210428668814202e-06,3.663620288132275e-06,5.428489995867919e-06
181,181.0,0.9916100910412323,1.0065679273169044,8.055824185078372e-06,2.322124460614128e-06,5.4800898069585185e-06,1.567682686480595e-06,4.481898710064794e-06,6.523955966884829e-06,1.0028798024744845,0.9940846997556307,1.0019917749363016,1.0033791310552087,1.0025825036338425,1.0008898129293053,0.9935404732559087,0.9993975364664928,1.003341399823579,0.9917947564692761,1.004836848361387,0.9927351983964158,0.9922239386441893,1.001485131187597,0.9998594430359974,1.003229277737164,1.001197187641474,0.9983480984451278,1.0004415056635936,1.0052225244870434,1.0005198026323552,1.0005706793002087,1.0010217808722064,1.0055554902673995,1.0064596207058527,0.9997773631351489,0.9999815757353268,1.0029729076065663,0.9938299528154,1.003111425730231,5.045380466337894e-06,3.0224544792503342e-06,5.153601949309815e-06,5.7156996119940335e-06,5.972042693141992e-06,5.189551969409492e-06,3.3989162294318793e-06,5.288070217527656e-06,6.813804546118342e-06,3.3479522003523172e-06,7.891963624755883e-06,3.32788964143295e-06,3.3766950471097976e-06,6.03236113866348e-06,2.322124460614128e-06,5.3155772510670996e-06,6.381576500177753e-06,4.481898710064794e-06,6.670892207663241e-06,5.9756352403173205e-06,7.376870848867292e-06,7.698682439734268e-06,5.642145573319941e-06,6.415548574310966e-06,6.523955966884829e-06,8.055824185078372e-06,7.997961607638475e-06,5.162050318203509e-06,3.464630951903016e-06,5.340935558074601e-06
182,182.0,0.9916019346481153,1.0066130854904851,7.64470085351547e-06,2.2857724821555205e-06,5.427936900521091e-06,1.575890912187309e-06,4.12118278155333e-06,6.559522144265754e-06,1.0029290344168862,0.9940411814284273,1.0019513046289403,1.003338410455825,1.0025407611103438,1.0009427542304175,0.9934967590672158,0.999453606626249,1.0033007130091451,0.9917478537358053,1.0047929699569866,0.9926883946554877,0.9921794378126857,1.0014413547828511,0.9998430195811753,1.0032740615153846,1.0011519754492986,0.9982928741416166,1.0003963103617868,1.0052569804022609,1.0004694895254667,1.0005146149217985,1.0009633196763015,1.005582370635654,1.0064853091116372,0.9997257120321564,0.9999295937182432,1.0030217458033892,0.9937839228071029,1.0031560806479645,5.518711344889985e-06,2.8267149239173727e-06,4.8694738468767874e-06,5.379733419470052e-06,5.660400153932834e-06,5.744855734765979e-06,3.1281254673895982e-06,5.729281371566757e-06,6.437609351214312e-06,3.07557424519824e-06,7.460458564420071e-06,3.0569041123582564e-06,3.1102181240153076e-06,5.723790168029625e-06,2.2857724821555205e-06,6.079118934512315e-06,6.058079843094601e-06,4.12118278155333e-06,6.3056313152869185e-06,6.559522144265754e-06,6.968461464666456e-06,7.246340296447036e-06,5.219078800285745e-06,6.929833743827887e-06,7.011940912345779e-06,7.64470085351547e-06,7.583882038298509e-06,5.826500019853097e-06,3.1881397812437424e-06,6.088070776235414e-06
183,183.0,0.9915958489326077,1.0066741894541278,7.378435816073994e-06,2.2772997448451615e-06,5.421801725160025e-06,1.6611664203500317e-06,3.865410561276992e-06,6.808776804712883e-06,1.0030465189313023,0.994035607392766,1.001998772460148,1.0033919530971096,1.0025913507395574,1.0010611093689987,0.9934883221557703,0.9995708384528733,1.003353235830154,0.9917391048232779,1.0048459810426067,0.9926796671643314,0.9921720920365616,1.001493187662971,0.9998971682165138,1.0033941151099317,1.001206616236337,0.9982846234323335,1.0004543113204747,1.0053828548562624,1.0005303222986552,1.000577817518935,1.0009549332594143,1.0057104846725937,1.0066138641752571,0.999790428488648,0.9999928683316744,1.0031422977351552,0.9937774422382241,1.0032762594614888,5.799954374356432e-06,2.6698965131840615e-06,4.8171338591064146e-06,5.3466651915205666e-06,5.568639382528889e-06,6.100195593645801e-06,2.9204629292060597e-06,6.007989394495176e-06,6.292534683630518e-06,2.8676986844056614e-06,7.218706964848783e-06,2.8491977609097546e-06,2.899997084157014e-06,5.657190208537141e-06,2.2772997448451615e-06,6.598760228988239e-06,5.963818770266438e-06,3.865410561276992e-06,6.2102750607597464e-06,6.904574766160553e-06,6.808776804712883e-06,7.096769711464373e-06,4.8594572131103094e-06,7.227950404044386e-06,7.300657676607841e-06,7.378435816073994e-06,7.335395063167746e-06,6.231271458619159e-06,2.9896467089335897e-06,6.58928914123714e-06
184,184.0,0.9915918759481489,1.0067299817284034,7.722139134425059e-06,2.086087058800992e-06,5.418075054215281e-06,1.7838501075307686e-06,3.6767253839643467e-06,6.827180766702065e-06,1.0031303112369387,0.9940006253811206,1.0020535544040756,1.0034492978120757,1.0026507541822676,1.001146378619183,0.993450792428141,0.9996560122821428,1.0034146254811913,0.9917005681306688,1.0049045876335918,0.9926396897350659,0.9921369040491076,1.0015546218762452,0.9999301484094029,1.0034795541327648,1.0012725464127057,0.9982375359502836,1.000524814461931,1.0054672958114261,1.000602536145299,1.0006520598832023,1.0009032500453037,1.0057917664680531,1.0066944408839154,0.9998654205981246,1.000067936043944,1.0032265161627734,0.9937385392332304,1.0033613657743734,5.4951195909620476e-06,2.5171495535026286e-06,5.196536432703189e-06,5.798458347477975e-06,5.996840239903019e-06,5.719603144437168e-06,2.71883904301713e-06,5.617489549302294e-06,6.827180766702065e-06,2.6425424439812453e-06,7.722139134425059e-06,2.626229249024241e-06,2.678413743949826e-06,6.0807402845463465e-06,2.086087058800992e-06,6.246709178782183e-06,6.334515902948034e-06,3.6767253839643467e-06,6.585777570549509e-06,6.657368247951036e-06,7.102433934770008e-06,7.408663895514239e-06,4.598510409139501e-06,7.038373732873907e-06,7.1379153057763335e-06,7.552244157655648e-06,7.531666545256481e-06,5.905295924288882e-06,2.807053956916446e-06,6.235628897336704e-06
185,185.0,0.991590057748179,1.0067592048338827,9.511135656108721e-06,2.172541583060704e-06,6.002905738994552e-06,2.3336073427442147e-06,3.4360034041956916e-06,7.622888041238386e-06,1.0031997267702542,0.9939398049251196,1.002118953295214,1.0035208779143698,1.0027241641775169,1.0012200486764151,0.993389858508669,0.9997301732330726,1.003489980549537,0.9916409431922023,1.004981395546191,0.9925816674597348,0.9920764713339348,1.001631851482329,0.9999579838810274,1.0035535960843252,1.0013539870960082,0.9981679186814715,1.000608738531514,1.0055367864009348,1.0006860132692459,1.0007358542895255,1.0008303757339316,1.005856712682382,1.0067592048338825,0.9999501152778373,1.0001525294505202,1.0032978492347489,0.9936768499441008,1.0034354416605606,7.539881071329229e-06,2.369018253584239e-06,5.281799679989617e-06,5.868220536146042e-06,6.107594408601354e-06,7.622888041238386e-06,2.5505164349524035e-06,7.381715515753821e-06,7.037079313109296e-06,2.468725668904225e-06,7.923391115096432e-06,2.452525080022127e-06,2.503976117338464e-06,6.125126027281404e-06,2.172541583060704e-06,8.228344363850137e-06,6.354190091349368e-06,3.4360034041956916e-06,6.587349144990594e-06,8.941071813941383e-06,7.039053755915681e-06,7.3203853882610405e-06,4.292192461624156e-06,9.375464961904035e-06,9.511135656108721e-06,7.416690573403874e-06,7.405184360046995e-06,7.938386523177088e-06,2.627622022143405e-06,8.209098802516643e-06
186,186.0,0.991590436386137,1.0067485285124331,1.1276643159464653e-05,2.27122610205191e-06,6.499048827670315e-06,2.7505586465858555e-06,3.865178037069496e-06,9.427696902136339e-06,1.0031421626177992,0.9939342136175837,1.002096337786966,1.0034919253865435,1.002697936093348,1.001154046212265,0.9933797829673652,0.9996623979779253,1.0034579792331875,0.991625603942777,1.0049463746184064,0.9925682775072574,0.9920640357459022,1.0016028298880921,0.9999213816855917,1.0034808498786252,1.001324591745369,0.9981663337816626,1.000578119266576,1.0054594899994256,1.0006501905313843,1.0007011921040925,1.0008351472474057,1.0057753183051548,1.006676661147166,0.9999084859820364,1.0001121903555172,1.003231541488308,0.9936708013172363,1.0033631694129403,9.471111157394576e-06,2.7668188378098096e-06,4.952016048567446e-06,5.462235142693839e-06,5.716856835533483e-06,9.427696902136339e-06,3.0853533474745494e-06,9.057907367196986e-06,6.574141808231539e-06,3.1454971757610077e-06,7.386817016522804e-06,3.1233012621365705e-06,3.0731942754145423e-06,5.689169127779264e-06,2.27122610205191e-06,9.939319323768663e-06,5.931742472005352e-06,3.865178037069496e-06,6.1462625975136515e-06,1.0782192128896103e-05,6.559756415210449e-06,6.815076921493762e-06,4.730399499401735e-06,1.1140828441351359e-05,1.1276643159464653e-05,6.885721209527554e-06,6.8762893870893385e-06,9.807419264450097e-06,3.096914014332298e-06,9.914379551830207e-06
187,187.0,0.9915930539154633,1.006716331391105,1.1438927061020249e-05,2.3596673333931025e-06,6.915461961726887e-06,2.7483550993431132e-06,4.344847813996793e-06,1.0071263066540235e-05,1.0031293978878084,0.9939242827835817,1.0020522249700097,1.0034466320898952,1.002649314868889,1.0011315942844754,0.9933669940608704,0.9996377200884687,1.0034024401627726,0.9916125035849634,1.0048865496421615,0.9925557383707715,0.9920512520082639,1.001558625687073,0.9998982371147959,1.0034672348764846,1.0012816619454932,0.9981596380859231,1.0005353350215647,1.0054519409443023,1.000606619292284,1.0006589081959345,1.0008334404117991,1.0057707338380144,1.0066741082210702,0.999861844434483,1.0000658147070223,1.0032165986938395,0.9936596282545488,1.0033496647451388,1.0212616685168871e-05,3.1622705167338524e-06,5.251626124606256e-06,5.754815234072273e-06,6.013901722579598e-06,1.0071263066540235e-05,3.6162459172103757e-06,9.653879711152513e-06,6.804698366410755e-06,3.8054100407374654e-06,7.5533731265758466e-06,3.778860701176464e-06,3.6391028152538407e-06,5.949696310972205e-06,2.3596673333931025e-06,1.043313986162861e-05,6.247175648066623e-06,4.344847813996793e-06,6.498884809291026e-06,1.1082635807131355e-05,6.930159474080895e-06,7.1932412906216126e-06,5.260671532845848e-06,1.131465708191389e-05,1.1438927061020249e-05,7.3361662475416846e-06,7.304057711627363e-06,1.048323653426913e-05,3.5668558919795435e-06,1.0401774413208252e-05
188,188.0,0.991597952389597,1.006688919318244,1.1459595859462703e-05,2.527354630390824e-06,7.282052236298608e-06,2.8581690214769145e-06,4.2163363836623325e-06,1.0408627319138797e-05,1.0031463185471219,0.9939125871401411,1.0020614759315227,1.0034587411804965,1.0026606315014077,1.001139760261215,0.9933544762587343,0.9996413533778682,1.0034134093199285,0.9916123536847752,1.0049013246413208,0.9925590251583053,0.9920424933135404,1.0015683798649209,0.9999043417389625,1.003484240429808,1.0012908782733045,0.9981527001171934,1.0005434169800957,1.0054710993449898,1.0006128176563522,1.0006653867609343,1.000831054850013,1.0057866974215521,1.006688919318244,0.9998636169030249,1.0000682725930448,1.0032329189506246,0.9936504692294218,1.003366558872624,1.059321082842722e-05,3.0447005258917812e-06,5.937807747866998e-06,6.45945259452657e-06,6.733165641389284e-06,1.0408627319138797e-05,3.47798278955553e-06,9.984221272949057e-06,7.460332971801558e-06,3.6666599271954e-06,8.204005525701861e-06,3.641666882077008e-06,3.5058056822797128e-06,6.667415368190371e-06,2.527354630390824e-06,1.0694104581624766e-05,7.041155770051676e-06,4.2163363836623325e-06,7.336401999521241e-06,1.1170789283102099e-05,7.872282777406182e-06,8.233667442031172e-06,5.097019824286664e-06,1.1338857732008702e-05,1.1459595859462703e-05,8.409822280214298e-06,8.356551187625785e-06,1.0828872200605868e-05,3.4348642319955495e-06,1.0658835827977304e-05
189,189.0,0.9916051738619782,1.0066841463405414,1.1692441317590523e-05,2.545800050962949e-06,7.26813758223333e-06,3.022445929124331e-06,4.004316667129341e-06,1.0695817989135525e-05,1.0031185228422053,0.9939012909465065,1.002069429975129,1.0034711813444974,1.0026717319921803,1.0011093176926347,0.9933432566435606,0.9996086221413224,1.0034249513809266,0.9916051738619783,1.004914496577452,0.9925542774608584,0.9920317094144074,1.001580456551693,0.9998969387986857,1.0034576347617419,1.0013032245263884,0.9981414171563501,1.0005567015540346,1.0054427707995242,1.0006262936294517,1.0006783519708549,1.0008168753185969,1.005758343130209,1.0066602449420028,0.9998775345970885,1.0000821343395851,1.003204657679386,0.9936435733313856,1.0033397921700618,1.0805070287200982e-05,2.8659907416954894e-06,5.855986923625877e-06,6.368966827518744e-06,6.618752904679743e-06,1.0695817989135525e-05,3.257207785598249e-06,1.0325953660799691e-05,7.278154439730583e-06,3.4499738218559766e-06,7.993715362557332e-06,3.4268067889875913e-06,3.282659081607922e-06,6.5816246262323445e-06,2.545800050962949e-06,1.0926092837311875e-05,6.965073706981678e-06,4.004316667129341e-06,7.261147962516879e-06,1.1419664033679195e-05,7.837300527946056e-06,8.260541648638983e-06,4.812502339259472e-06,1.1580441245003805e-05,1.1692441317590523e-05,8.390515762571934e-06,8.33302775230188e-06,1.1079266711259168e-05,3.23268605440816e-06,1.0896627608211866e-05
190,190.0,0.9916134083792104,1.0066860592980695,1.3151763249275642e-05,2.641826889991989e-06,7.64829281318623e-06,3.661922308789654e-06,3.915889271258672e-06,1.2288583362849626e-05,1.00309723590226,0.9939103049994851,1.0020866657752616,1.0034919586060962,1.0026925583360833,1.0010863602816615,0.9933525775654756,0.9995833003781047,1.0034477656825949,0.9916187155936914,1.00493612672428,0.9925675430722838,0.9920412587229788,1.0016044864509588,0.9999045826635283,1.0034396426024366,1.0013265379300398,0.9981560878950931,1.000579562340763,1.0054216866624652,1.000646651517289,1.0006968069989661,1.0008337892776165,1.0057349474693005,1.0066360225205508,0.9998965104196664,1.000101369378534,1.0031817677528994,0.9936581610051743,1.0033219311156,1.2288823098114748e-05,2.7541025591342607e-06,5.677106883402595e-06,6.215204299745892e-06,6.4356765173705705e-06,1.2288583362849626e-05,3.1389161282051723e-06,1.1958111367676753e-05,7.073789420092924e-06,3.328886173855353e-06,7.682538870135178e-06,3.318866923010316e-06,3.1401799431958232e-06,6.432047860000723e-06,2.641826889991989e-06,1.247691168256549e-05,6.850846987491338e-06,3.915889271258672e-06,7.207853414392498e-06,1.2985713438895503e-05,7.76049766314348e-06,8.175123442405637e-06,4.695314279245688e-06,1.30647516284788e-05,1.3151763249275642e-05,8.329468788548144e-06,8.263445817534633e-06,1.2628116360244265e-05,3.121956109937381e-06,1.2446471965387732e-05
191,191.0,0.991615937960553,1.0066702532292437,1.4143213129402608e-05,2.738046849569203e-06,8.399020398925347e-06,3.9961445494694226e-06,4.44649803839941e-06,1.345162829574834e-05,1.003121098335325,0.9939255592669459,1.0020929661898572,1.0034996740667388,1.002697352053628,1.001103598274104,0.993357326944059,0.9995951846672492,1.0034504688777912,0.991615937960553,1.0049334478071168,0.9925658435501825,0.992044431405682,1.0016150104718304,0.9999200577702329,1.0034640911784514,1.0013395303037318,0.9981704537191172,1.0005927195341533,1.0054517398449168,1.0006596533990046,1.0007109081901953,1.000855544044543,1.0057679648297382,1.0066702532292437,0.9999063766573297,1.0001114661267283,1.0032038133751329,0.9936745270998972,1.003346887150189,1.345162829574834e-05,3.0975439561633217e-06,6.098520980392868e-06,6.751065226209266e-06,6.995315332351075e-06,1.3596045412250393e-05,3.4850677994108814e-06,1.3306092310998099e-05,7.651379542056285e-06,3.6575515433338174e-06,8.174285769085499e-06,3.645427877245491e-06,3.4497226359354655e-06,7.0949652067161605e-06,2.738046849569203e-06,1.3770550312995267e-05,7.640851997528853e-06,4.44649803839941e-06,8.117677090395169e-06,1.4143213129402608e-05,8.648861038060488e-06,9.073529900753664e-06,5.271853061744706e-06,1.404525465267403e-05,1.410199308687481e-05,9.263138275911531e-06,9.193106800737431e-06,1.3833819536608443e-05,3.492085357672437e-06,1.3735520950535378e-05
192,192.0,0.9916073114708214,1.0066226034624794,1.3984467834453811e-05,2.6789587731015723e-06,8.490793919050422e-06,3.859967948108207e-06,4.755831079407138e-06,1.32527259494023e-05,1.0030981981569955,0.9939457161269111,1.0020301367705258,1.0034357354761738,1.0026299517873816,1.0010768865743431,0.9933749091676228,0.9995681571724068,1.003376782513376,0.9916240459199916,1.0048533275033542,0.9925722711605779,0.9920601765591387,1.0015469238697,0.9998942901681644,1.0034388239034842,1.0012704885912074,0.9981837522510235,1.0005219784130923,1.005420590547189,1.000586481996772,1.0006391752140882,1.000869058533385,1.0057303010401089,1.0066305433581912,0.9998255097866726,1.0000315742748307,1.0031789618736955,0.9936956800638681,1.0033213218074943,1.3243474473382769e-05,3.3478839554062278e-06,6.151004106314854e-06,6.8555785279521165e-06,7.11327059693688e-06,1.3497860635264184e-05,3.7412334408615956e-06,1.32527259494023e-05,7.751073206864527e-06,3.918745878259926e-06,8.231898595574863e-06,3.878241060993121e-06,3.703392050136693e-06,7.27858405044444e-06,2.6789587731015723e-06,1.3696833451445345e-05,7.877746056950015e-06,4.755831079407138e-06,8.389361491127338e-06,1.3984467834453811e-05,8.870577445372275e-06,9.274665038729167e-06,5.553829393555703e-06,1.3836401753401063e-05,1.389048693379043e-05,9.473980306866913e-06,9.40548093991784e-06,1.3667714078346024e-05,3.7412216378336565e-06,1.3661294829419882e-05
193,193.0,0.9915925531843973,1.0065701064861843,1.2826103852532245e-05,2.543948584162471e-06,7.843773496578561e-06,3.498714214618741e-06,4.407833136328095e-06,1.2161974709425212e-05,1.0030288074933726,0.9939086993795067,1.0020282826917737,1.0034321606765815,1.0026296160067731,1.0009994146425376,0.9933393682056453,0.9994877497216634,1.0033816832620908,0.9915988073560716,1.0048644163572766,0.9925456346220309,0.9920295028041091,1.0015414870145865,0.9998505791201521,1.0033564433332132,1.0012633676975438,0.9981461808312374,1.0005125342936432,1.005333968294855,1.0005741946788902,1.0006238761117585,1.000829954290248,1.0056419248683994,1.0065421897219444,0.9998132912306686,1.0000182565651512,1.0031022682143655,0.99365893634347,1.0032395657371316,1.2051090345029162e-05,3.14108726285239e-06,5.718186826152414e-06,6.370829172916658e-06,6.623201686691021e-06,1.236062673731557e-05,3.54109672760458e-06,1.2161974709425212e-05,7.271050394184195e-06,3.742129768049711e-06,7.757649074550323e-06,3.6842513092393964e-06,3.5211443872251797e-06,6.74143633432069e-06,2.543948584162471e-06,1.2543455609754044e-05,7.272188917820091e-06,4.407833136328095e-06,7.733795422104007e-06,1.2826103852532245e-05,8.183622677697842e-06,8.536929296007089e-06,5.091755122347137e-06,1.2732301269688273e-05,1.2786235042172973e-05,8.767133593973775e-06,8.699112040534078e-06,1.2486127445031381e-05,3.5092998039629734e-06,1.2507608347683876e-05
194,194.0,0.9915793062280551,1.0065500390787643,1.1654215901665243e-05,2.3818674967804306e-06,7.207578852454148e-06,3.16018383677181e-06,4.025872797938149e-06,1.110882753009592e-05,1.0030514122756486,0.9938960944817624,1.001993324371462,1.0033911091102312,1.0025893049288455,1.001009926057396,0.9933201584547512,0.9994941669870194,1.0033381466956097,0.991579306228055,1.0048198767822947,0.9925266378343558,0.9920094251686664,1.0014975738229288,0.9998328179695212,1.0033669175609898,1.001219356411029,0.998129239747814,1.0004680036052092,1.0053412762333032,1.0005260479990639,1.0005743344791793,1.0008143226821336,1.0056486169476915,1.0065500390787643,0.9997657533219432,0.9999703683176516,1.0031174895093038,0.9936438604491454,1.003250209007078,1.0945178126475134e-05,2.9045638259891575e-06,5.325323273962628e-06,5.932404477090857e-06,6.178489356399761e-06,1.1268427346672082e-05,3.2910921264563802e-06,1.110882753009592e-05,6.841345212799903e-06,3.4520875195968437e-06,7.330708874159346e-06,3.3892420431881944e-06,3.264309753435094e-06,6.255406789249054e-06,2.3818674967804306e-06,1.1408016223890746e-05,6.722774067225826e-06,4.025872797938149e-06,7.139785887010904e-06,1.1654215901665243e-05,7.567645394623123e-06,7.873356781824932e-06,4.618899575856367e-06,1.1560745596639243e-05,1.160340479876809e-05,8.143455678647071e-06,8.074402599968308e-06,1.1353354778449572e-05,3.237713297398525e-06,1.1374448441367578e-05
195,195.0,0.9915725144786822,1.0065872647128697,1.0606710085445475e-05,2.162915370493643e-06,6.556582428186964e-06,2.874218632970307e-06,3.6761812446887862e-06,1.0161739144300751e-05,1.0030307309521491,0.9939206936053543,1.0019870950254925,1.0033827996109128,1.0025778143558268,1.0009770804595803,0.9933417343277218,0.9994577337092406,1.003320368076172,0.991598387542678,1.0048009594430634,0.9925454943477503,0.9920300801354217,1.001493623303548,0.9998373380949074,1.003349753847058,1.0012154203194952,0.9981627954773193,1.0004635522025087,1.0053222870761753,1.0005176664126891,1.0005664933315472,1.0008501435363462,1.0056300484471918,1.0065318478777927,0.9997536903817715,0.9999579891995583,1.003093106940029,0.9936714062558836,1.0032327504242278,9.96203258239087e-06,2.6822312885185035e-06,4.823504837926078e-06,5.379299741859791e-06,5.599529044616684e-06,1.0278292609549032e-05,3.0417120933948852e-06,1.0161739144300751e-05,6.201423584705409e-06,3.1389218236673385e-06,6.645956486217881e-06,3.072185480083269e-06,3.0013628739757066e-06,5.670834532763516e-06,2.162915370493643e-06,1.0375516830379573e-05,6.094170854503515e-06,3.6761812446887862e-06,6.473460745675186e-06,1.0606710085445475e-05,6.862371523188281e-06,7.137423658930554e-06,4.203935416337007e-06,1.0521037910991639e-05,1.0560964744666816e-05,7.392088206074775e-06,7.327886878724583e-06,1.0332945777446945e-05,2.9650457183521912e-06,1.0345791755740226e-05
196,196.0,0.9915663248136207,1.0066569936381264,9.718453734741198e-06,1.9653064146353165e-06,6.005121942431955e-06,2.6467217237942096e-06,3.354016496187698e-06,9.416200423561801e-06,1.0031067490052918,0.9939708273413023,1.0020224265522237,1.0034142018748315,1.002611129012552,1.0010450054454005,0.9933901713556315,0.9995226747125836,1.0033516724420906,0.9916473756982506,1.0048328453583966,0.9925928516728526,0.9920785296167104,1.001528593365485,0.9998918736210894,1.0034260425795225,1.0012520026170826,0.9982187153977731,1.0005005402014413,1.0053970858136925,1.0005531844454314,1.000602763836298,1.000905144048383,1.0057051670545685,1.0066065550918755,0.9997863381533132,0.9999917492755181,1.003163146505491,0.9937248102189742,1.0033080910389132,9.136592989242178e-06,2.453347984563083e-06,4.399272042187872e-06,4.929560456638639e-06,5.12316553309105e-06,9.476239816415421e-06,2.780728500972029e-06,9.416200423561801e-06,5.6742712710739075e-06,2.857463880975935e-06,6.078687140025826e-06,2.7935779532898413e-06,2.739954019682095e-06,5.204530067010254e-06,1.9653064146353165e-06,9.491741862511766e-06,5.585219639322959e-06,3.354016496187698e-06,5.928322289276471e-06,9.718453734741198e-06,6.267105816915024e-06,6.507890768370534e-06,3.836857201432631e-06,9.658682260591599e-06,9.70256259037787e-06,6.736338844239933e-06,6.679925480544214e-06,9.487570658422752e-06,2.704870026781135e-06,9.465202109877598e-06
197,197.0,0.9915521848603265,1.0067220227984048,8.915595560141243e-06,1.8046335832836593e-06,5.501694892834307e-06,2.425206766936221e-06,3.068275060381043e-06,8.635967854691926e-06,1.0031965142303867,0.9940236556893361,1.0019952582768556,1.0033859769749662,1.0025819703231602,1.0011373934681016,0.9934462622901746,0.9996152652293957,1.0033197792485116,0.9916967864342349,1.0047974255812993,0.9926420790291443,0.9921332236496296,1.0014977524525712,0.9999327812555577,1.0035189126577855,1.0012205832596344,0.9982905427466259,1.0004690590048726,1.0055014887914326,1.0005249578207998,1.000577113698271,1.0009875512294253,1.0058184407194017,1.0067220227984048,0.9997590946519317,0.9999654709198913,1.0032538863014444,0.9937839563340725,1.0034002744218702,8.35635604777237e-06,2.2431223401165656e-06,4.0257818882454295e-06,4.532859087126718e-06,4.698125269150822e-06,8.671164418508783e-06,2.5196990829644597e-06,8.635967854691926e-06,5.201208316577746e-06,2.594076658850509e-06,5.557324781791396e-06,2.5383235474407132e-06,2.4821256095990106e-06,4.806039482037319e-06,1.8046335832836593e-06,8.665715426450631e-06,5.155596330318023e-06,3.068275060381043e-06,5.465146732235583e-06,8.899921267275248e-06,5.756025212434331e-06,5.967782473947268e-06,3.538191860622983e-06,8.867009166000375e-06,8.915595560141243e-06,6.160978002090287e-06,6.112235176786675e-06,8.67882770594757e-06,2.4899130879935762e-06,8.642825754246905e-06
198,198.0,0.9915215422462553,1.0067594428079853,8.19881456403753e-06,1.6915217531773033e-06,5.175251568618406e-06,2.204269704569838e-06,2.8331158962590567e-06,7.876093071821182e-06,1.0031984609240234,0.9939651598412372,1.0019808173496942,1.0033710901052184,1.0025653325177244,1.001133711058027,0.9933822853354759,0.9996107059511381,1.0032986352633695,0.9916283159636766,1.0047724556591382,0.9925746772564407,0.9920691072272453,1.0014826953478078,0.9999048309000781,1.003515300324553,1.0012049854932246,0.9982204927162,1.0004542114016206,1.0054926474166415,1.0005115513769203,1.0005652200355986,1.0009102806775774,1.005806034050064,1.0067102417353344,0.9997475685860617,0.9999539315541245,1.0032538246730238,0.9937191061548176,1.0033967052010317,7.605334101896272e-06,2.1075188611119687e-06,3.946634270425103e-06,4.413634918719359e-06,4.601964737518706e-06,7.900041184771777e-06,2.3149075153761846e-06,7.876093071821182e-06,5.130498024308911e-06,2.3528985809086977e-06,5.54843878737095e-06,2.3011819411401604e-06,2.272662346022892e-06,4.701572349990626e-06,1.6915217531773033e-06,7.89543282430026e-06,5.027917905617411e-06,2.8331158962590567e-06,5.326001598190943e-06,8.137583993849425e-06,5.6158486943756594e-06,5.791470356984298e-06,3.2978554965779002e-06,8.142231838820996e-06,8.19881456403753e-06,6.0771343330621415e-06,6.020285127295811e-06,7.900926095256645e-06,2.3514435821865314e-06,7.876582307177458e-06
199,199.0,0.9914658445988633,1.00680351896279,8.334120093604644e-06,1.7796624721426256e-06,5.113410158191325e-06,2.2399187327166717e-06,2.6766761610587912e-06,7.778710722065536e-06,1.0031504418548953,0.9939239848681656,1.0019101178855159,1.0032920219286248,1.0024881451062073,1.0010788201271992,0.9933258966865617,0.9995518609947135,1.0032130420329497,0.9915587875335707,1.004677472490399,0.9925061318171269,0.9920082269567423,1.0014075808900997,0.9998460610728124,1.0034625014681842,1.0011291683337844,0.9981688145163493,1.0003801897428548,1.005439650075722,1.0004407525645496,1.000493132888207,1.000858112501236,1.0057577435348481,1.006664051043579,0.9996845490380535,0.999889338331225,1.0032017514767437,0.9936677645293164,1.003344030228539,7.391166942453822e-06,2.030959155497508e-06,3.899954198188255e-06,4.3295487029210675e-06,4.5397594086552506e-06,7.82089512402571e-06,2.1980775089993578e-06,7.866233335033116e-06,5.084357673639718e-06,2.177396468295832e-06,5.556537227199428e-06,2.1361546029040025e-06,2.134000608812709e-06,4.631141067778059e-06,1.7796624721426256e-06,7.848580877421137e-06,4.936455655928016e-06,2.6766761610587912e-06,5.238081466743109e-06,8.172816478793637e-06,5.551620635490853e-06,5.707929456883039e-06,3.1102914851149356e-06,8.264314608420327e-06,8.334120093604644e-06,6.0937350058751235e-06,6.0332263216784795e-06,7.778710722065536e-06,2.2567463135863472e-06,7.823154966529292e-06
200,200.0,0.9913765395456064,1.0069028102291495,8.423698280013451e-06,1.926391140835513e-06,5.009332325947927e-06,2.255068350676084e-06,2.5673783755928856e-06,7.644431101231881e-06,1.0027848210484773,0.9937570291818727,1.0015088964154195,1.0028484555973045,1.0020539395409156,1.0007177605732933,0.9931375616142168,0.9992053104650856,1.002772260604721,0.9913765395456064,1.0042342963073814,0.992308109762757,0.9918266687931411,1.000962611961812,0.9994873398388627,1.0030379413970312,1.0006832091851738,0.9979164356922509,0.9999397607236648,1.0049720271213882,0.999992303812547,1.0000469998549062,1.0005798689249144,1.0052700028150308,1.006161729760949,0.9992372412280099,0.9994381022623268,1.0028216478592635,0.9934742890390834,1.002922655929026,7.16986605672521e-06,1.947565137626074e-06,3.7171664201521025e-06,4.163710754831401e-06,4.336596600015309e-06,7.725344253445067e-06,2.1307255262101754e-06,7.841112671762286e-06,4.837673797259463e-06,2.074434681531456e-06,5.254012378906858e-06,2.0446946410135098e-06,2.0515559037133455e-06,4.480926986934727e-06,1.926391140835513e-06,7.803577645086725e-06,4.771221722664834e-06,2.5673783755928856e-06,5.071856459163265e-06,8.204286603373412e-06,5.423428534558209e-06,5.602660340213038e-06,2.9576232590592424e-06,8.355361124862532e-06,8.423698280013451e-06,5.935259020821015e-06,5.891278243067524e-06,7.644431101231881e-06,2.1555110326385952e-06,7.770621085128663e-06
201,201.0,0.9912418108623365,1.0071058755733966,7.734780730402226e-06,1.8285677866673112e-06,4.715478555431652e-06,2.0589020160929407e-06,2.4367135028849317e-06,6.999275224221718e-06,1.0026699441770799,0.9937287162600701,1.0013074954611298,1.00261621233702,1.0018374466158328,1.0006574136801203,0.9931047065868436,0.9991791151766409,1.002563776008291,0.9913795791950638,1.00402888204836,0.9922840341767124,0.9918149651820753,1.0007595816712767,0.9993547920208136,1.002895139515297,1.0004942123908864,0.9977710337394778,0.999776461653579,1.0047852944998448,0.99982996795382,0.9998973016839167,1.0003900340165757,1.0050720713367727,1.0059398437059572,0.9990906787558395,0.9992843513590541,1.0027138492102419,0.9934294193458333,1.0027853259019002,6.5268170037747445e-06,1.8285677866673112e-06,3.5478301460570206e-06,4.019493826620233e-06,4.177197023413508e-06,7.1450535460789065e-06,2.010522995789575e-06,7.306370709542405e-06,4.685614079436311e-06,1.9471502578726816e-06,5.067571194350363e-06,1.9202512259384672e-06,1.934985373983996e-06,4.3270706557494145e-06,1.8482052887182647e-06,7.138627567850043e-06,4.596602545224841e-06,2.4367135028849317e-06,4.885918540551028e-06,7.534891909767418e-06,5.2751234359498036e-06,5.461093871811409e-06,2.7962194427002544e-06,7.680356322178388e-06,7.734780730402226e-06,5.761290564558736e-06,5.730390632960869e-06,6.999275224221718e-06,2.032038234846088e-06,7.108333023048637e-06
202,202.0,0.9910367869184905,1.007461273961863,7.424996801194235e-06,1.9070259609605024e-06,4.5264489576860255e-06,1.9141921303994077e-06,2.6027092836365105e-06,6.711860309697349e-06,1.0035534439187646,0.9942381357431928,1.0020806058705167,1.0034305144474869,1.002663800259783,1.0016478934261082,0.9936491251151924,1.000210438429644,1.0034110531372518,0.991971869238185,1.004879297460942,0.992853929496115,0.9923862673039014,1.0016457714852307,1.0001498543475051,1.0038606235963208,1.001424082699939,0.9982266637352751,1.0007549756352152,1.0057578567373762,1.000840026193895,1.0009315134379755,1.0008112675527117,1.0060695281785066,1.0069212319150171,1.0001441146851109,1.0003311459616195,1.00364956732063,0.9939521106452948,1.0037529262660676,6.345653438708092e-06,1.9438834868339007e-06,3.3138257015345823e-06,3.73338139315355e-06,3.892110034606726e-06,6.8482446739452884e-06,2.0637445327014174e-06,6.989479705714584e-06,4.372556756011733e-06,2.0023151625295265e-06,4.725321371150766e-06,1.9625802476662893e-06,1.9918098847871697e-06,4.0194820303261115e-06,1.9070259609605024e-06,6.902228063278132e-06,4.271580968894222e-06,2.6027092836365105e-06,4.537477766369994e-06,7.245583488204736e-06,4.897955439869921e-06,5.070246562920807e-06,2.939055605368848e-06,7.380935226128421e-06,7.424996801194235e-06,5.3403925872260045e-06,5.318824373072848e-06,6.711860309697349e-06,2.174264195680151e-06,6.86394367840839e-06
203,203.0,0.9907333322319019,1.0080175643608804,8.683534598701922e-06,2.243913753540073e-06,4.829736660641126e-06,2.1305756463381266e-06,3.093714937543004e-06,7.4238482697968366e-06,1.0045200847293738,0.9947457154805128,1.0029886551837899,1.004388068888821,1.0036296522933117,1.0027094307575903,0.9941887085493906,1.0013065255270894,1.0043970518630054,0.9925437674544706,1.0058676393330885,0.9934068221999608,0.99294763676797,1.0026726546167657,1.0010235211928762,1.0049172875111338,1.0024913746986532,0.9986990113183777,1.001866792487438,1.0068326315111946,1.0019797512243316,1.0020878637319641,1.0012555732696704,1.0071775063324557,1.0080175643608804,1.0013266992185703,1.0015061114494186,1.0046672344126863,0.9944752530405236,1.0048111396695085,7.217973363251028e-06,2.4553074056974347e-06,3.093714937543004e-06,3.4589753360702205e-06,3.608711796588422e-06,7.489473250903907e-06,2.5579451561890493e-06,7.5488759397641126e-06,4.04358385611721e-06,2.4220587255221087e-06,4.3792777024145595e-06,2.3626389074778365e-06,2.4725412163793853e-06,3.7415487386409533e-06,2.243913753540073e-06,7.774206696996377e-06,3.977334030980628e-06,3.437395155108381e-06,4.21839500572294e-06,8.272728762497744e-06,4.521438625127854e-06,4.671783827954622e-06,3.917438435560995e-06,8.596372442611916e-06,8.683534598701922e-06,4.906224633008325e-06,4.8861091945051855e-06,7.4238482697968366e-06,2.8006810311916997e-06,7.708069023369055e-06
204,204.0,0.9903033113204043,1.0088020023247792,9.553141248140581e-06,2.3241629421338026e-06,4.986640124570589e-06,2.348185687087609e-06,3.189116988404081e-06,7.873444288799826e-06,1.003409507677933,0.9940761195033537,1.0019015129706028,1.0032121009516373,1.0024608679337454,1.0015768020244835,0.9934738654110151,1.0001947742221793,1.0032157570070301,0.9917849878207368,1.004686517598622,0.9926259953990776,0.9922170590169915,1.0014573071894595,0.9999600027098272,1.0036723065429132,1.0012476280215343,0.9979054280178187,1.0006098140541129,1.0055106294941745,1.0006834641888989,1.0007806164531547,1.0004333176991376,1.0058153286630758,1.0066348762993194,1.0000055169807247,1.0001805646958062,1.0035095876229447,0.9937655838574194,1.0035715555769376,7.738223724616366e-06,2.75550172743832e-06,2.8603837939270896e-06,3.205000871367293e-06,3.350087967033935e-06,7.907254686327133e-06,2.904249996818139e-06,7.92774177366132e-06,3.786569013464175e-06,2.7503931477147787e-06,4.133097344290246e-06,2.6817968807764353e-06,2.813027377481927e-06,3.4664967431341365e-06,2.3241629421338026e-06,8.270081437935587e-06,3.6822073451785037e-06,3.973791567362849e-06,3.897650637544376e-06,8.929525263540878e-06,4.156676537182771e-06,4.276349532116433e-06,4.609849546982737e-06,9.417445900479065e-06,9.553141248140581e-06,4.500502684940489e-06,4.476872558316698e-06,7.873444288799826e-06,3.189116988404081e-06,8.188560210007708e-06
205,205.0,0.9897185887018309,1.009756629759886,8.844134560099186e-06,2.4302662045793338e-06,4.998768611179897e-06,1.9762522490486967e-06,3.3593205892802093e-06,7.372809497883622e-06,1.0003641138942179,0.992218453348942,0.99897977859665,1.0000779351819886,0.9993350391039891,0.9983775702680433,0.9914871709378756,0.9969893054178159,1.00005180334197,0.9897185887018309,1.001529588935063,0.9905386383836956,0.9901952621447461,0.9981881573439961,0.9970667107816361,1.000279815351479,0.9978913571136372,0.9958198040962997,0.9971875522974134,1.0019459997009175,0.9971666299720128,0.997228638279882,0.9983091727105812,1.0021361035237302,1.0029245657631702,0.996405195847317,0.996578629080545,1.000323217756756,0.9918027921758004,1.0001880413917772,7.236247952038682e-06,2.830295725106036e-06,3.1310420554772725e-06,3.5702752159323113e-06,3.6911901857001034e-06,7.410149229227045e-06,3.1688296377354955e-06,7.455587474506647e-06,4.271224335169188e-06,3.279548049415957e-06,4.800660544246448e-06,3.193238371443025e-06,3.1477835234396705e-06,3.754864784322249e-06,2.4302662045793338e-06,7.729197367485167e-06,3.964680884158154e-06,4.078123116719825e-06,4.128326382259775e-06,8.321466827749704e-06,4.302019346174976e-06,4.408761136850124e-06,4.698291572288497e-06,8.72937895060516e-06,8.844134560099186e-06,4.5037480160006855e-06,4.498081963620507e-06,7.372809497883622e-06,3.3593205892802093e-06,7.65351483588185e-06
206,206.0,0.9889644504153702,1.0108021851605244,3.0465021251197007e-05,5.678932645281961e-06,1.8755912933605577e-05,7.173925512523645e-06,1.226220786860103e-05,2.3397708534425412e-05,1.0005341365110372,0.9923925674654811,0.9992076501419372,1.0003029120619868,0.9995632842099293,0.9985684716397458,0.9916671933101208,0.9971939449661237,1.0002748091742484,0.9898911285364798,1.0017448222272693,0.9907001000483621,0.9903764801135222,0.9984335950555642,0.9972725549591396,1.0004546820480897,0.9981407083318187,0.9959811870679665,0.9974488205026567,1.0021286138589376,0.9974228714247324,0.9974846085086471,0.9984688387442048,1.0023365251861034,1.0031154649291927,0.9966678121459156,0.9968364517360719,1.0004982706872652,0.9919874331129659,1.0003665562409447,1.869705295085835e-05,5.678932645281961e-06,1.8779541866963762e-05,2.274766226386968e-05,2.2065894664496146e-05,1.8813993541960134e-05,7.0638263721568345e-06,1.8074249527096038e-05,2.354353976183493e-05,7.330857821823882e-06,2.470089818874422e-05,7.802237081905788e-06,6.917753610592481e-06,2.287218837042338e-05,1.4696722434544315e-05,2.3397708534425412e-05,2.3177616361333207e-05,1.039654707849047e-05,2.280228866379238e-05,2.7312012292827372e-05,2.3441098308553472e-05,2.3370977543068348e-05,1.226220786860103e-05,2.919782034147033e-05,3.0465021251197007e-05,2.320577079627757e-05,2.35701955439032e-05,1.990358473188363e-05,7.296274938411592e-06,2.309291265138029e-05
207,207.0,0.9880798685856321,1.0118594070210194,6.301223055308877e-05,8.703888545870117e-06,3.761946780973842e-05,1.6411576856892802e-05,2.5850161265972013e-05,5.016021410945862e-05,1.0046342031016446,0.9951731085346537,1.003416227851375,1.004765223961004,1.0040358892406585,1.0029272303186711,0.9946554399363378,1.001598948587368,1.0048094516115766,0.9930386968048258,1.006262958297184,0.9938476141482757,0.9934454737972136,1.0031079289069118,1.0013439740824897,1.0049797353599101,1.0029371947033778,0.9989975011650937,1.0023576469285171,1.0068521550702634,1.002444262443639,1.0025581216376593,1.001511240770093,1.0072110060831179,1.0080011578802583,1.0018119513750587,1.001969682587807,1.0047874834760764,0.9949223117253347,1.0048868073361321,3.3865067171732764e-05,8.703888545870117e-06,4.243287582891252e-05,5.2323659991754845e-05,4.971000885024829e-05,3.188441628156737e-05,1.1082891447275813e-05,2.931585651132781e-05,5.155038805420684e-05,1.0767470761674882e-05,5.302233975731835e-05,1.2215752106182285e-05,1.0410270179825786e-05,5.0595549934007064e-05,3.1150992405327503e-05,4.449601258539386e-05,5.016021410945862e-05,2.0502707123330984e-05,4.7759977428856624e-05,5.455408900840484e-05,4.8941477616104006e-05,4.799558649889345e-05,2.5850161265972013e-05,5.8856224122777466e-05,6.301223055308877e-05,4.751237024504777e-05,4.864565213956924e-05,3.5939407457771776e-05,1.1658506373037818e-05,4.366798993721259e-05
208,208.0,0.9871172368585813,1.0128490338356955,0.0001313097035939971,2.8020353984277162e-05,8.960096608116913e-05,3.549669004384813e-05,3.94245753289125e-05,0.00011622462624635377,1.0087196340510178,0.99801867607616,1.0075182639183513,1.009117449267018,1.008393031307336,1.0072759448728883,0.9977098281541716,1.005997437111626,1.0092239130063352,0.9962577886190359,1.0106650972688986,0.9970669416730853,0.9965774322473454,1.0076677091457897,1.0053953543580405,1.0094922003406566,1.0076139862348494,1.0020802652652416,1.0071459139705918,1.0115477542018816,1.0073450856900883,1.0075112132571225,1.0046180692865654,1.0120482681568252,1.0128490338356955,1.006832240184628,1.0069793861760874,1.0090657548492359,0.9979226008872666,1.0093940473996361,9.016808706052735e-05,2.8020353984277162e-05,8.510672857495863e-05,9.984996305144283e-05,9.842104326438757e-05,0.00010476546732978295,3.294782455469113e-05,0.0001100407242717017,0.00010251275911524385,3.76195736407946e-05,0.00010420904577008841,3.627961273365282e-05,3.5063863949324644e-05,0.00010645473434566946,7.63853977955138e-05,0.0001112800271802784,0.00011169621872921872,3.5308210552124e-05,0.00011622462624635377,0.00012171498424734157,0.0001220397490491263,0.0001249184126415414,3.94245753289125e-05,0.00012945699373136547,0.0001313097035939971,0.00012755317983765768,0.0001275010439118735,9.939090154628174e-05,3.151676989794346e-05,0.00011084840649900112
209,209.0,0.986128948880182,1.013706759632452,0.0003826640463510371,7.043027726155263e-05,0.000250296087954568,0.00010495479225059359,0.00011067062815348838,0.000336071447680459,1.0060736509430757,0.9962617392072848,1.005051731008205,1.0064216064430218,1.0057039905605578,1.004435175881011,0.9957421748531164,1.0031518814947173,1.0064408266075062,0.9941572320034873,1.0078369498045734,0.994944311941591,0.9945548597341486,1.0048816917548273,1.0027835309072675,1.0064683698725738,1.0047584477592029,0.9999668339457843,1.0042344561569179,1.0083057902971662,1.0043614358583564,1.0044962530617125,1.0023903988406402,1.0086694463237056,1.009435263954653,1.0037762870720315,1.0039261729919822,1.0062439763415612,0.996009696268837,1.00637840968521,0.00026520257691105167,8.252251702082117e-05,0.00022134384425781813,0.00024900895542627347,0.0002527892355949448,0.00032693154446433953,9.444965133267497e-05,0.00035279441622654067,0.00026488957764119473,0.00011067062815348838,0.00026758316355019276,0.00010255351045835422,0.0001035382500323274,0.0002851730591159612,0.00021592291198887847,0.00031810054827429893,0.00030889724379313616,7.422560093096086e-05,0.000336071447680459,0.00032893756812538095,0.00035522461762983786,0.0003687128428325874,7.043027726155263e-05,0.0003479891107761174,0.0003411804292521871,0.0003826640463510371,0.0003783567002204503,0.00029570276992545104,8.799156276246576e-05,0.0003190240306462533
210,210.0,0.9851673982963992,1.0144281005734848,0.0005937883201155508,0.00012403273394522317,0.0003912208114389043,0.00016122522548575675,0.00017084288920991023,0.0005233530165948719,0.997063764683791,0.9906235140263985,0.9963114678170617,0.9969760393626461,0.996266003280783,0.9948120791795116,0.9895178871925656,0.9934781696907788,0.996740392128175,0.9875349905774702,0.998023756962383,0.9882795629705868,0.9881591460686656,0.9950524837374446,0.9940028781762859,0.9963341886433271,0.99466732939642,0.9934148977769911,0.9939158011250665,0.9975923636379906,0.9937884636132074,0.9938018422604146,0.9955739067427836,0.9975683341408823,0.9982581300651048,0.9929480879181894,0.9931135141891964,0.9967181786293787,0.9899332292036904,0.9962651841885678,0.00041031628083114906,0.00012929631835476057,0.00035072447676387535,0.00039591071273798037,0.00040067167724087743,0.0004935768026526421,0.0001474465246446968,0.0005251201110963957,0.0004177305435684788,0.00017084288920991023,0.0004207220856223019,0.0001625264587741206,0.0001601402513358283,0.0004497548435732822,0.0003403675783117298,0.0004949316999752878,0.00048503613305655205,0.0001273194736036598,0.0005233530165948719,0.0005181387169350585,0.0005535049317015013,0.0005724581899264755,0.00012403273394522317,0.0005486521025755824,0.0005419371439924576,0.0005937883201155508,0.0005882719592785452,0.00045556581500659667,0.00013889699143404053,0.0004955895603076982
211,211.0,0.984284978753198,1.0150235283545668,0.00192905429589752,0.0004748069229313119,0.0013079715421790987,0.000487455709342932,0.0006089807717161973,0.0016760977735189506,0.9925456778913108,0.9878983824326001,0.9911094427648937,0.9913848229083493,0.9906764272957941,0.9900272576448121,0.9864920410802508,0.9886688487391079,0.991021463279255,0.9842849787531979,0.9922606471943748,0.9850066911202412,0.9850349838657753,0.989226726617675,0.9893709482391225,0.9913340631026675,0.9886783327841154,0.9902519397079954,0.9877893958859676,0.9923882969456304,0.9875038819074977,0.9874377362340911,0.9922855311375283,0.9922359314958378,0.9928969871686342,0.9865155250932033,0.9866890428453069,0.9919821085120735,0.986986003203433,0.9912743525823818,0.0013225068167671621,0.0004748069229313119,0.0012048688085449513,0.0013852172594875875,0.0013808758012445195,0.0014779495965890484,0.0005426891866412371,0.001498432192100726,0.0014193310489031621,0.0005988992156472463,0.0014175388014768156,0.0006062608078937481,0.000567981891615234,0.001515444811774163,0.001175113347495879,0.0016341687346200324,0.0016033455719332652,0.0005866030528851614,0.0016760977735189506,0.0017901715114649666,0.0017724256085185717,0.0018130164877841113,0.0006089807717161973,0.0019037516909507536,0.00192905429589752,0.001864860894762645,0.0018637838766531528,0.0014509705275366571,0.000526961558885969,0.0016270373991322062
212,212.0,0.9835247564814085,1.0155035146714673,0.0032236274183605235,0.0007912122222570407,0.002159906977242491,0.0007968618617616626,0.0010457412707170453,0.0027454888603167284,0.9959132797762709,0.9901990179075475,0.9938649094268964,0.9943420386744689,0.9936349535081768,0.9936395537149157,0.9889748910194558,0.9923159475888955,0.994051719306448,0.9868855785998122,0.9953030261543128,0.9876055637344008,0.9875773053743018,0.9923152902090374,0.9925084386427058,0.995122754426705,0.9918449019477807,0.9928038634972975,0.9910294362078685,0.9964030577624254,0.9908144060198,0.9907841335757119,0.9948895876212523,0.9964131786734113,0.9970919820177816,0.9898995435583607,0.9900668968409159,0.9955405771781161,0.9894258894768847,0.995056730558205,0.002178533897118975,0.0007912122222570407,0.0019924648999927186,0.0022982663788502287,0.0022861344571650714,0.0024064270956085797,0.0009051842060139766,0.0024186245550225217,0.0023463345764543004,0.0009923460798369381,0.0023412121432168833,0.0010132002394844476,0.0009425077753525545,0.0025005889228725746,0.0019487551600302115,0.002703588306532862,0.0026390031190496916,0.001002709413094698,0.0027454888603167284,0.002980022036636371,0.0029046825884545056,0.0029666385056902685,0.0010457412707170453,0.003169138516304918,0.0032236274183605235,0.0030473838043536244,0.003050296917568575,0.002386517932136515,0.0008816056536239654,0.002688972365157418
213,213.0,0.9828924880513281,1.0158785312199583,0.0047982221654990125,0.0013157519553839284,0.0033538776471038045,0.0011772929152078751,0.0016830530293537216,0.004343973781540528,1.0025573321118553,0.994697229497439,1.0007835332805834,1.001720395846511,1.0010208652872352,1.0007050153560884,0.9938394685770108,0.9994482963933553,1.001558359313491,0.9920354352789731,1.0028007714736258,0.9927625458787358,0.9925841632823739,1.0000323582200015,0.9991716989409153,1.002484565394854,0.9997651611356465,0.9977362269063339,0.9991350252341413,1.004066269519193,0.9991220494071499,0.999188303023865,0.9998886904970891,1.0042921678195085,1.0049921624808225,0.9984116535322278,0.9985639989432068,1.0025041114783424,0.9941979479527435,1.0024077058127348,0.0032607367037173537,0.0013157519553839284,0.003170205895494664,0.0036140764925385446,0.0036109685025431802,0.0036367610492303603,0.0015115943562900797,0.0036807601107461097,0.0037080342355226264,0.0016656812059151886,0.0036911716739067148,0.0016830530293537216,0.0015835417799962043,0.003947973705330731,0.0030401261558758823,0.004015408427044155,0.004162284837682933,0.0016091580765180073,0.004343973781540528,0.004405491319590229,0.004572629342130267,0.004669094555132579,0.0016594813182799861,0.004688317815539806,0.004744752194944463,0.0047982221654990125,0.004791406172887574,0.003570524556212679,0.001465921668164824,0.003999226330101801
214,214.0,0.9823846026181199,1.0161590496958113,0.010003508164536214,0.002939502053793702,0.006965074250949787,0.002313422917899885,0.003754355358281325,0.00879184197071889,1.0085789781539491,0.9987276342381853,1.0070536232252012,1.0084037360397506,1.0077133312705278,1.0071069768131287,0.9982032576708131,1.0059121374964164,1.0083598227060369,0.9966526913885188,1.0095931120863317,0.9973870224453568,0.9970728839605046,1.0070230564378122,1.0051895267790951,1.009148597443991,1.0069417549317576,1.0021514676181758,1.0064788310874808,1.011000124938361,1.0066465949141106,1.0067984871250601,1.004363731818896,1.011418991998787,1.012138043616272,1.0061210173439725,1.006260178445501,1.0088112231502824,0.9984741518591206,1.009061985944952,0.006590480315058671,0.002939502053793702,0.006658825624273628,0.007523192639541919,0.007538292376005921,0.007420056771767668,0.0033843880651399753,0.007560323787726371,0.007740314518250223,0.0037438249306450807,0.0076938805945773485,0.003754355358281325,0.003557331378312576,0.00824622462853429,0.006360513180967775,0.008061591477402694,0.008684695872605307,0.0034965206004772672,0.009089265963695428,0.00879184197071889,0.009531786635029025,0.009732488130166434,0.0035723520726172963,0.009355196850096727,0.009421659719999228,0.010003508164536214,0.0099701065090464,0.007217840015969735,0.0032725840469502564,0.008039283276306182
215,215.0,0.9819975293369463,1.0163555417947967,0.012822605852643122,0.003852138084561365,0.008963696440483612,0.0029235372835256877,0.004936015199259566,0.01127442463254189,1.0120720911956111,1.0000107874902964,1.010055347361758,1.0116488307943676,1.0109586344818173,1.0108128279696365,0.9995616139609977,1.0096381678011481,1.0116844896053374,0.998029682453854,1.0129476348595539,0.998762941928192,0.9984418889380895,1.0104304182687154,1.0080950579930352,1.0130218283203818,1.0104581433896387,1.003588460724493,1.0100917218277556,1.0150672335989572,1.010360679346079,1.010566413248065,1.0058452949281167,1.0156216977106343,1.0163555417947967,1.0099302644865282,1.0100647576022381,1.0124778943527384,0.9998198810943929,1.0129305580291899,0.008448529144378339,0.003852138084561365,0.008542439561656462,0.009646767383411381,0.009668045804201102,0.009535152257909655,0.004444851036323195,0.009724244034683532,0.009934640316324036,0.004925300472933928,0.009882020539145966,0.004936015199259566,0.0046742498344382825,0.01057475699174891,0.008206545883696004,0.010339791469446209,0.01113354745791323,0.0045832242722398196,0.01165682368796669,0.01127442463254189,0.012218089816266646,0.012475995273856663,0.004687280995249923,0.011999630708653097,0.012079173791218987,0.012822605852643122,0.012776009325500168,0.009262929421021256,0.0042931694735160696,0.010312500491802806
216,216.0,0.9817276973629704,1.0164770342804224,0.022481538183858105,0.006366432763040401,0.015794733624480715,0.005255791934271702,0.008584087697147495,0.02009069133695415,1.0078498073925812,0.9962846450499323,1.0052878275897092,1.0065494595174609,1.0058566007007799,1.0062928764549657,0.9954359630117657,1.0050788298597662,1.006461490615811,0.9935741588944672,1.007693036472558,0.9942869840260428,0.9941711179331708,1.0051408540894904,1.0033704021784688,1.008282308112358,1.00505156635575,0.9993465931965934,1.004585416514438,1.010105971543326,1.0047464904596393,1.0048941546081147,1.0014739749152644,1.0105153138207268,1.0112242896315755,1.0042227157597032,1.0043596360691092,1.008021425943089,0.9958034787813109,1.0082022299913473,0.01502486586014706,0.006366432763040401,0.01456378840536492,0.016755915727249184,0.016756021987099648,0.0170616739928735,0.007563344774541806,0.017305482077717742,0.01748195151450074,0.008475940860206808,0.017662679545982603,0.008546749432996475,0.007970103169955462,0.018237328841930772,0.014434537356508103,0.0187579072464819,0.01920899442910579,0.008122828083754374,0.02009069133695415,0.02077228005523398,0.02107758904873464,0.02154175701314581,0.008584087697147495,0.022233718146499246,0.022481538183858105,0.022114000970610767,0.0220443452259007,0.01666167109201115,0.007252494873567705,0.018691289021300423
217,217.0,0.9815715358513556,1.0165267741871404,0.039157430234307275,0.010458566958215225,0.02752494535132121,0.009475864764189743,0.014754737435845846,0.03555872271714164,0.9978200656895948,0.990081181170501,0.995509741276662,0.9959990214606668,0.9953105413957976,0.9955811693328427,0.9886061966593953,0.9943002187478573,0.995630882679074,0.9863234351656492,0.9967455515073845,0.9870019504317676,0.9871604874916874,0.9941457679821356,0.9936239510898477,0.9970292054843731,0.9937583093104098,0.9921838343582545,0.993035460993961,0.9982339595687385,0.9929126864882077,0.9929176770169086,0.9940383629490027,0.9982247124774513,0.9988610289851985,0.9921175041237756,0.9922708751180644,0.9974317188632614,0.9891333340104554,0.9969702083655705,0.025823820841344932,0.010458566958215225,0.025651596457096137,0.029731763143856168,0.029706149903902287,0.029346691368241445,0.012614462656122467,0.029696954027812535,0.03117780545242297,0.014240691407872747,0.03169673277914763,0.014400337098827116,0.013319659025379276,0.03226657419978837,0.024966720981906634,0.03238985810263334,0.03400768787546655,0.013773419464408677,0.03555872271714164,0.03596241358381858,0.03733401290191966,0.03818759436046438,0.014754737435845846,0.03848140661712151,0.0389643754200044,0.039157430234307275,0.03904425331705125,0.028720210168790783,0.012049331593293005,0.032264380445433186
218,218.0,0.9815254739572643,1.0165065636171393,0.04412611032454501,0.011349695753175341,0.030555432222783584,0.010707635007783062,0.01610324621276389,0.0393472305105822,0.9911000958149009,0.9858226761020382,0.9892711582409514,0.9893052765283952,0.9886193718321903,0.9884149884397887,0.9839949182292792,0.9870736161765646,0.9888117247729286,0.9815254739572643,0.9898860656930981,0.9821889746060635,0.9824652549398821,0.9871403313470012,0.9872095694900453,0.9894886524984214,0.9865562367720402,0.987442237239577,0.9856620667765963,0.9903015669110542,0.9853398143716596,0.9852506009767442,0.9892087499011849,0.9900150453785461,0.9906028577319576,0.9843507243326293,0.9845159100845606,0.990353867705994,0.9846131086452226,0.9894462659853833,0.028334475205790348,0.011349695753175341,0.0288856787499676,0.033495829939348284,0.033464802452540646,0.03217281418524021,0.013725868842861212,0.0325472863338495,0.03513582331580721,0.015526392740804074,0.03573990395325643,0.015706153938494734,0.014505010821591122,0.03634173240379649,0.027575143791117838,0.03549250775068678,0.03831529343769805,0.0150068123293715,0.04006456992988482,0.0393472305105822,0.04207732244005122,0.04305360622753457,0.01610324621276389,0.04204665398921092,0.04257298499662425,0.04412611032454501,0.04400137385570238,0.03149304323569517,0.013101105826549959,0.03535449318896587
219,219.0,0.981583032610394,1.0164182046726076,0.04605999153851974,0.012223668983884875,0.03200855042460419,0.011047409362807903,0.016936338200094308,0.04112628456276397,0.9928192143600693,0.9871101931089048,0.991533812944396,0.9917485586193793,0.9910640756423765,0.9902563036014813,0.9854566555389006,0.9889238768264873,0.9913392586492584,0.9831691363657785,0.9924357101564604,0.9838399458521832,0.9840087409543271,0.9896619482685124,0.9891743811118549,0.9913860694567517,0.9891348212958764,0.9889757837590744,0.9882918626074603,0.992281711831069,0.9880136147060501,0.9879499815216033,0.9908329510142913,0.9920450483398345,0.992637822281864,0.9870706764843376,0.9872313439033622,0.9921695406240981,0.9860266191260874,0.9913431851473802,0.02974820475826888,0.012223668983884875,0.03019705931664556,0.034920697969450985,0.03490336121872033,0.033777434858702444,0.014684538712029556,0.03421256932455798,0.03656624730411675,0.016566155502183332,0.03709426433925945,0.016728877674865868,0.015517408710670467,0.03793335116656921,0.028960636286222804,0.03718399572099147,0.03998544563826661,0.015895036566451436,0.04182074943513838,0.04112628456276397,0.04391744049259545,0.04493524635725327,0.016936338200094308,0.04391317006657615,0.04441808337687796,0.04605999153851974,0.04592464412812302,0.033020781289029626,0.014040176385204876,0.03704465285409107
220,220.0,0.9817260998385798,1.0162634994557336,0.05722733371433705,0.015634149073403724,0.03969604807625729,0.01350174840022535,0.02110324837255773,0.050452470339047935,1.0001185857538013,0.9921204844849633,0.9991380918741037,0.9998579370650084,0.9991833555095373,0.9980113978472078,0.9909002505802175,0.9967463649063536,0.9996052786506808,0.9889527649806537,1.000715786860591,0.9896347836417696,0.9896121523268353,0.9981335887266656,0.9965260743278556,0.9994807064003499,0.99782814902547,0.9945012350178007,0.9971832691496919,1.0007161268204179,0.9971211575340676,0.9971631342630889,0.9964425605309636,1.0007230247908274,1.0013455186442204,0.9963913519138011,0.9965373643040808,0.9998222828814246,0.9913517439535134,0.999424268938428,0.03684110081136362,0.015634149073403724,0.03761435193518562,0.04328887881012924,0.04330248772691031,0.04180197907952137,0.018621920831245604,0.04241910580451837,0.045190732842312765,0.020945421943287534,0.045627940267726715,0.02110324837255773,0.019682963263861545,0.04711990246726279,0.03602276714198662,0.045840052007971026,0.04965815829967405,0.019845448163077505,0.05195681453152272,0.050452470339047935,0.05455455532014455,0.0558155947736788,0.020922903912321253,0.05375536819976899,0.05428464973605329,0.05722733371433705,0.05704957610183076,0.04078362510774371,0.017839298102854367,0.04567864360641935
221,221.0,0.9819336554441909,1.0160442500687057,0.0657370533126292,0.01765428938856031,0.04544473610168711,0.015703625818080467,0.023636540752579066,0.057929153880257885,1.007068995831556,0.9969178594063941,1.0062543806448934,1.0074410883089784,1.0067794506966197,1.005395895121126,0.9961036657133887,1.0041948083547494,1.007332483855714,0.9944685617752947,1.0084500784370694,0.9951602068190023,0.9949638045646362,1.0060665588367972,1.0034980262651194,1.007198746098485,1.0059696732002923,0.9997971575665238,1.0055100686104126,1.008768563710609,1.0056515089219074,1.0057926096501453,1.0018223883910746,1.0090136344875118,1.0096626835249518,1.0051212565353211,1.0052549144138474,1.0071096484915005,0.9964473243919892,1.0071292948298989,0.04253161555538577,0.01765428938856031,0.043171384876321106,0.04959796250892995,0.04963332291392022,0.04821770529355006,0.02093523883863287,0.04896204565644737,0.051713394105401156,0.023484176453941626,0.05211442286161403,0.023636540752579066,0.022115213521065328,0.05406200702362455,0.04115479204814571,0.052764245561173845,0.05699269112904923,0.022176376331381097,0.059659248693803096,0.057929153880257885,0.06265378247666804,0.06411356853074686,0.02327677508936622,0.06165116960488053,0.06220331993429315,0.0657370533126292,0.06553003207836727,0.047006911508340674,0.02007714639196685,0.05258649672957009
222,222.0,0.9821846792295971,1.0157622586137127,0.06492161794219373,0.01742077267606648,0.04494909392831783,0.015543540732313642,0.02335685243201157,0.0574301486541879,1.0120980075673474,1.0006286937943831,1.0113207730459135,1.0128463776912529,1.012193593371732,1.0107637575773138,1.0001405119603608,1.0096129608457958,1.0128485511137495,0.9987623553547721,1.0139769739306608,0.9994647845442496,0.9991191270127948,1.0117103221027,1.0086070485085616,1.012807810046674,1.0117567979756537,1.003911654621264,1.0114245108756172,1.0146474750176988,1.0117027790860014,1.0119088775935128,1.0060134143915291,1.015087432949777,1.0157622586137127,1.0113120706031977,1.011436575998825,1.012400496926296,1.0003910458415035,1.0127285475058128,0.04219324884373491,0.01742077267606648,0.042638531425528856,0.048989876598513685,0.04902699074141461,0.04782704202629076,0.020670575040033685,0.04856500258417852,0.05108806318927368,0.023206959653725785,0.051490515234329286,0.02335685243201157,0.021841077021904815,0.05340516357590325,0.04063997896355783,0.052323043202412906,0.056303561257872524,0.02189537110743218,0.058940008376095004,0.0574301486541879,0.06189385781295303,0.0633426880628646,0.022989431683327424,0.06111125516982711,0.06164817511007585,0.06492161794219373,0.06472157948511263,0.04662460069750944,0.01981868590476856,0.05214814337643407
223,223.0,0.982458150997167,1.015423804709326,0.07437824886357587,0.020628896006122135,0.05194996407728435,0.017464660849506444,0.02800981385084008,0.06619931560648651,1.0089238463621497,0.9989170168798837,1.0082622673732498,1.0095290610477075,1.0088824136001198,1.0073818202377278,0.998244306511118,1.006216422724041,1.0094272471948609,0.9967307233889898,1.0104997366008202,0.9974224663082971,0.9971652762680856,1.0082695414304201,1.0056257904437487,1.0092544882047787,1.0082273647567455,1.0019163114557663,1.0078178637378818,1.0108984328230626,1.0080089974943884,1.0081739220430823,1.0039567613450955,1.0112120362109385,1.0118640518562905,1.0075279078822101,1.0076576792000371,1.0090489668202065,0.9985387177208626,1.009180867740359,0.04832577953887147,0.020628896006122135,0.048969196523466055,0.05638215064657121,0.056408631333857956,0.05487400965599435,0.024652252428113242,0.05569612782249678,0.0589288462911538,0.027805097963945584,0.059556603624059234,0.02800981385084008,0.026072616212846955,0.061369841563999,0.04712503715096968,0.06015173260866929,0.06467114648687963,0.02629123449719732,0.06765094688191967,0.06619931560648651,0.07099582453764358,0.07265513130841195,0.0277724636779699,0.07052798140059788,0.07119640028644515,0.07437824886357587,0.07416205569700822,0.05351350514272474,0.023586427733144226,0.05994160697654875
224,224.0,0.9827330505492708,1.0150530780396514,0.09455876474986097,0.026639768066927583,0.06673666940046438,0.022256698991776454,0.03621060722235332,0.08602004366672344,0.9987711856193673,0.9926520922048581,0.9982272489620428,0.9987275080820742,0.9980814437668463,0.9965663535565112,0.9913566201811798,0.9953332856432101,0.9983446935705067,0.9893802998489423,0.9993100731349019,0.9900377539495158,0.9900771925548727,0.997025987011032,0.9957617434424729,0.9979213502953451,0.9966888110784402,0.9947598797083705,0.9960240777978154,0.9989951097319685,0.9959379846770436,0.9959666724059533,0.9965870818047287,0.9989238950306207,0.9995118878274623,0.9951808624581208,0.995327554131054,0.998354456272422,0.9918170301615761,0.997868033109409,0.06247072106107577,0.026639768066927583,0.06217465765439292,0.07171951615165405,0.07172878303721318,0.0710309980542971,0.03190784459381186,0.07207957943110381,0.07504192663500386,0.03591628859687301,0.0760112543136559,0.03619635888746863,0.03368597978190482,0.07803649119117897,0.0607412551617862,0.07805220360766355,0.08224521968302577,0.034190851377825925,0.08602004366672344,0.08612982046826298,0.09028755951232287,0.09241530035619604,0.03621060722235332,0.09190421216397802,0.09284366304565086,0.09455876474986097,0.09429197213504514,0.06929532764371481,0.030507558575251368,0.07776555518770946
225,225.0,0.9829883576882772,1.0146787458051778,0.09823148788068235,0.0278883044644286,0.06971586563157929,0.023248287552100542,0.03780524234974073,0.08930243419656668,0.9897255900238611,0.9872117691563881,0.9892609328971291,0.9890698076857026,0.988422693418769,0.9869302097008973,0.9853779535985709,0.9856382329812263,0.9884281997116872,0.9829883576882773,0.9892977069167348,0.9836162630102906,0.9839152915921152,0.986971084983328,0.9870227946572943,0.9878283232732994,0.9863696095408123,0.98860701772283,0.9854717576478296,0.9884289551242885,0.9851319474242072,0.9850350699999679,0.9902947320065102,0.9880366164625363,0.9885722620146565,0.9841239017564105,0.9842877762460628,0.9888267981062618,0.9859916186147987,0.9877932127626659,0.06575136204674392,0.0278883044644286,0.06448713203306278,0.07439811066926519,0.07439905034852601,0.07477655905535086,0.03335889055698444,0.07589065945075697,0.07781330322742297,0.03742532322735042,0.07884111852104207,0.03771591056738865,0.035158167267469065,0.08098562815797757,0.06354167797308265,0.0822572124956592,0.08537281597980043,0.03573783036370919,0.08930243419656668,0.0908341968100264,0.09376962640578093,0.09599259160054321,0.03780524234974073,0.09698174241706412,0.09799867799496935,0.09823148788068235,0.0979544969325291,0.07295447369783778,0.03190460692274154,0.08194733533287557
226,226.0,0.9832063559689819,1.0143294752063936,0.09569600066967725,0.027176831236833784,0.06768853351329769,0.02252612939945328,0.036750895550827056,0.08701537468654484,0.9893632043794592,0.9872860877974499,0.9888785104949332,0.9886323777247861,0.9879917127183627,0.9865396399102841,0.9854351692093057,0.9852505302968634,0.9879633776635391,0.9830207891972267,0.9888103157153906,0.9836438793176122,0.9839626310617783,0.9865391024232902,0.9867663673127901,0.9874247260691815,0.98593555596687,0.9887020502246505,0.9850321554335496,0.9880327808616876,0.9846853478168193,0.9845869002003348,0.9904266814815932,0.9876436626925796,0.9881769355556617,0.9836668618019342,0.9838303245519296,0.988434853337224,0.9860589258562035,0.9873900618591732,0.06357009004238892,0.027176831236833784,0.06290382838957345,0.07249735321676981,0.07251190664451493,0.07226105802191006,0.0324840836702951,0.07334911068862038,0.07579719397335148,0.03647791559940085,0.07674458678885572,0.036750895550827056,0.034257047145077824,0.07892301329954897,0.06167503944786861,0.07943640410690068,0.08318833030301193,0.03470655158887921,0.08701537468654484,0.08762278279036209,0.0913559834124942,0.09351711409832791,0.03665562137838416,0.09350085151293587,0.09445941610361983,0.09569600066967725,0.09542371518374058,0.07049122464419048,0.031067022997234975,0.07913965820679007
227,227.0,0.9833825439558844,1.014033933443788,0.10481686036395825,0.02989133527415174,0.07363341816784263,0.024350801401693815,0.04039560866369839,0.09392346560538606,0.9969546669862714,0.992149911098569,0.9964067448783727,0.9966955178197434,0.9960606369923009,0.9946258604584398,0.9907274883288534,0.9934025873800365,0.9962076467374836,0.9886366091219096,0.9970937876982904,0.9892737625278439,0.9894058101765109,0.9949590578823717,0.9941730412581814,0.9958718991485345,0.994585344773465,0.9941051973289099,0.9938834924146571,0.9968718418869503,0.9937628109516586,0.9937760272999194,0.9959214583535589,0.9967505757178582,0.9973205448884612,0.9929655520200107,0.9931134234582986,0.9964149399465337,0.9912350043212782,0.9958228013367573,0.06850226152202919,0.02989133527415174,0.06908860995751308,0.07943156240170969,0.07948743297339635,0.07777954917231916,0.03566252823061803,0.07897790626457123,0.08297131001909257,0.04012257187361974,0.08386466423004801,0.04039560866369839,0.03765946865753851,0.08650921140549893,0.06710605985249415,0.08536599959346854,0.09116170715245932,0.037881429524115384,0.09535042681347745,0.09392346560538606,0.10007955179831494,0.10243616236260511,0.039865741317747345,0.10008948521860665,0.10105144501871843,0.10481686036395825,0.10451527688003218,0.07585052980666605,0.034109484705317515,0.08505489837610725
228,228.0,0.9835157239659105,1.0138207877178498,0.11501354015097306,0.033354369674980275,0.08071134777844817,0.026354224023213333,0.04499824496860031,0.10206717656961278,1.0046154425437588,0.9968916262677653,1.0039909241593203,1.004811626541945,1.0041856686215669,1.002775766357308,0.995883872403766,1.001620614384454,1.0045040348751233,0.9941083885598195,1.0054258163393277,0.9947638319506111,0.994707866436274,1.0034368656934753,1.001572283147121,1.0043722028900082,1.003290533313279,0.9993544460078583,1.0027896809674766,1.0057309146138602,1.0028936288196528,1.0030129303586752,1.0012475431007875,1.005868993413778,1.00647180988216,1.002324396473995,1.0024569122651081,1.0044574736729266,0.9962810706574802,1.004309280101743,0.07467791041972001,0.033354369674980275,0.0759684216390123,0.08716514846829888,0.08726561777348729,0.08474314122773763,0.03971571565274667,0.08608223379119587,0.09097599647664409,0.044717568234421065,0.09182606159245561,0.04499824496860031,0.04196909011259436,0.09497925144264333,0.07368325259994707,0.09291201683044407,0.10006638409700463,0.041990112594155325,0.1046563951348404,0.10206717656961278,0.109823994224863,0.11239541193741821,0.04405013313889395,0.10869354427405511,0.10968877496277289,0.11501354015097306,0.11468150115781357,0.08261154795057025,0.037989532088672215,0.09257834416686969
229,229.0,0.9836046983159858,1.0137187052290682,0.11268843374777793,0.03306224663253376,0.07918188960282152,0.02563675232669463,0.044582125517539935,0.09989509687467209,1.0105956563275469,1.0008106825455285,1.0098092180957476,1.011042497592775,1.0104204975222266,1.009150143086053,1.0001443145374154,1.008048436564951,1.0108687820180282,0.9986199732775545,1.01181445741267,0.9992909004760808,0.9990844091205137,1.0099436236533634,1.007402416043607,1.0110384682653142,1.0099713295943251,1.0037197467805052,1.0096236792514646,1.012719365955587,1.00989962704553,1.010098841246326,1.0056975141959485,1.0130851900403761,1.0137187052290682,1.009505623825082,1.0096278804908827,1.0107481735788357,1.0004496138630374,1.010963741758239,0.07313012942590852,0.03306224663253376,0.07449790694008676,0.08542368669561799,0.0855352963475739,0.08298963238543194,0.03934131031182145,0.08431516209395755,0.08914018028760927,0.04431106309490403,0.08993536878905566,0.044582125517539935,0.04158367481924575,0.09309048059853348,0.07236251766141356,0.09095930136110875,0.09806540512178603,0.041524128491056383,0.10255711505261754,0.09989509687467209,0.10760730444083301,0.11011700598949371,0.04351409081045369,0.1063761078550022,0.10733901737168586,0.11268843374777793,0.11236264473239459,0.08088778955248882,0.03762853076522633,0.09063393431681435
230,230.0,0.9836482693230365,1.0137459246859937,0.11517267302719644,0.0331590256536708,0.08095992470137552,0.026577615160401333,0.04486940219306557,0.10281930264196736,1.009421439516696,1.000435599356305,1.007705235371479,1.0088171043061507,1.008188385119385,1.0079680692544937,0.9996934137086104,1.0068534897531123,1.0086064199171556,0.998058588898946,1.0095425344045394,0.9987231004573519,0.9985853324011171,1.0076273775971951,1.0061085776279477,1.0098533232851843,1.0075932263812282,1.0033452240960776,1.0071912981487798,1.011587113426928,1.0074073959276266,1.0075771960645785,1.005364349573084,1.011999422488278,1.0126399520352578,1.006951238740695,1.0070780706839402,1.0095765598146598,1.000031677303653,1.0097768842766321,0.07518571223943123,0.0331590256536708,0.07611235907397218,0.08741445326322135,0.08750691182791596,0.08532239772549692,0.03953052075545713,0.08663976420829,0.09133541203165138,0.044579677787063496,0.09229607202462438,0.04486940219306557,0.04179231500942124,0.09518039790526317,0.0738517505451984,0.09355029487147119,0.10026401930552706,0.041843818996110525,0.10484308004418547,0.10281930264196736,0.10998734642136311,0.11254489438460777,0.043913547429866154,0.10950628120846614,0.11052184070882583,0.11517267302719644,0.11484191708183701,0.08320374239802686,0.03779283438486202,0.09321597589320942
231,231.0,0.983645239303988,1.0138789708294278,0.137014446705093,0.03800746729810432,0.09624147428125994,0.032433038028778116,0.051770612257153764,0.1234826701802397,1.0008984269317553,0.9951891738814235,0.9983714650238363,0.9988288523099271,0.9981894324321635,0.9989447318966919,0.9939091208807855,0.9977618150569179,0.998388068953576,0.9918299019266587,0.9992593717860597,0.9924644824121387,0.9925992676924315,0.9972120730270325,0.9975598038949771,1.0004385445261974,0.9969046665717567,0.9974462873248943,0.9962639359779418,1.0017992028499867,0.9962169042052742,0.9962596411693918,0.9993387373582926,1.001961593023641,1.0025625887929799,0.9954947985217478,0.9956392468397605,1.0006608947512725,0.9944038722384819,1.0003760055514104,0.09021733653819283,0.03800746729810432,0.0904679911606501,0.10418029149528177,0.10425531931840568,0.10238078910697265,0.04546016115114743,0.10387282669136204,0.10909898988017888,0.05140153752308265,0.11052441031681824,0.051770612257153764,0.048093190889930464,0.11328592170575061,0.08749546386862006,0.11230043697056422,0.11933109337786223,0.04827740673698064,0.12476474502524067,0.1234826701802397,0.13085809005978788,0.13389305056149073,0.050731196207325295,0.131488910959516,0.13274221738233938,0.137014446705093,0.13662036226374702,0.09991531484412129,0.04341290459156832,0.11189907337027184
232,232.0,0.983594410575766,1.014083939908234,0.14616370176664306,0.0396516582958633,0.10252559159449118,0.03507583887988443,0.05420970314698645,0.13211656301564528,0.9920140035969982,0.9892232991957427,0.9894760145318487,0.9892631462895818,0.9886219871039185,0.9894655997170827,0.9873657143792546,0.9882177426991436,0.988594680232576,0.9848829547100061,0.9894029952277877,0.9854903669544304,0.9858670820287647,0.9872348621708802,0.9886860991931431,0.9904756571091728,0.9866576544726138,0.9906169180975525,0.9857825234685323,0.9912896119303465,0.9854804702547794,0.9853929995081719,0.9922631745069014,0.9910772112096666,0.9916174387475103,0.9845129212996953,0.9846740926230992,0.991289060286123,0.9880067817888272,0.9904315323436753,0.09654831647410456,0.0396516582958633,0.09646756627127631,0.11124434116828451,0.11130600231769855,0.10956914857575994,0.04750698577101572,0.11111969914901393,0.11663314658559125,0.05380429078511079,0.11830024558215704,0.05420970314698645,0.05028623672878439,0.12087987012151236,0.09301094273816642,0.12019357374301767,0.12731983206392167,0.050464002337417185,0.13311103824136641,0.13211656301564528,0.13959991625572607,0.1428343420534849,0.053011380909574475,0.14062941943494311,0.14197969611210318,0.14616370176664306,0.14574154785448562,0.10696881018800657,0.04533183424256986,0.11976393590450478
233,233.0,0.9834945854552966,1.0143269281712748,0.13953770114203193,0.037765772521647915,0.09783589257179799,0.03353880195241141,0.0516056269835014,0.12612827428349563,0.991394081225801,0.9881836735597088,0.9885956290675623,0.9883345070910465,0.9876920506340381,0.9888000766946318,0.986241038828921,0.9875498319003433,0.9876540750895794,0.9837059387711591,0.9884632421561579,0.9843118119182347,0.9847126840844636,0.9862736249747582,0.9877373976922219,0.9897405923844862,0.9856762656285007,0.9894271710012916,0.9847886578631567,0.9904713035336801,0.9844725805228675,0.9843755518145066,0.9910148082486168,0.9902011377205542,0.9907301378011029,0.9834945854552964,0.983656056392456,0.990621585764394,0.9868917222660636,0.9896984712222637,0.0922185597169135,0.037765772521647915,0.09206985214125021,0.10616872364146553,0.10622779740198902,0.10465641962158202,0.04523140085938394,0.10614260710352018,0.11131269560809397,0.051223430295441186,0.11289776327605083,0.0516056269835014,0.047879507888820595,0.11536685049975551,0.08872877846034413,0.11477733165094435,0.12151845579596889,0.04800111230499371,0.12705202715575445,0.12612827428349563,0.13325925077833792,0.13635383835957077,0.050383373185068206,0.13423007277729135,0.13551102411832666,0.13953770114203193,0.13913237499653738,0.1021666088290051,0.043161604028602064,0.11436794172825131
234,234.0,0.9833481053406671,1.014574031867414,0.14282915483671554,0.03870420642744064,0.10007773622322677,0.03432607915167826,0.05272259728161542,0.12902347888464466,0.9986151564317765,0.9922498898585813,0.9956872474323677,0.9959604438339725,0.9953164387069026,0.9964769453730931,0.9906993439547773,0.9952843604187194,0.9954530370130527,0.9884606108733525,0.9963096008154855,0.9890858790186166,0.9893035576919682,0.9942388194832318,0.9945752564486418,0.9977608659738095,0.9938680468660451,0.9940176444382315,0.9931789304230355,0.9988547441570849,0.9930834008347218,0.9930941398378644,0.9957168630767723,0.9988306064019356,0.9993963635352473,0.9923242516164479,0.9924699582427304,0.9982093294055732,0.9912308818360701,0.9977057379931127,0.09451577690466545,0.03870420642744064,0.09417036736705274,0.10848382410610105,0.10856610474093743,0.10723983126233767,0.046270063969061845,0.10880148292576715,0.11367772197568926,0.052345747507274484,0.1152032838962207,0.05272259728161542,0.048967366664906996,0.1179578135819908,0.0907769393205252,0.11751257674203366,0.12427605867408441,0.04898652024680763,0.12995999266217786,0.12902347888464466,0.13635463049548563,0.13953785385819623,0.051322639641548574,0.1372605211323751,0.1385360453427082,0.14282915483671554,0.14240622213853782,0.10465063078430639,0.0441757524009507,0.11709688092464449
235,235.0,0.9831714679546134,1.0147913472455143,0.1515872814331246,0.0411585130181122,0.10623923731138957,0.036454817204923926,0.055899511896786026,0.13713816684303956,1.0058204994790507,0.9967566430407367,1.0032298342972303,1.004037758099895,1.00340180251433,1.004138433803154,0.9956186015749681,1.003004441203289,1.0037171994528762,0.9937028515796218,1.004620762000364,0.994340122294598,0.9943719040755656,1.0026651948127139,1.0017051857339665,1.0057582330413075,1.0025252995073806,0.9990392461082911,1.0020349715124264,1.0072048950808317,1.0021589155005701,1.0022776196995797,1.000834864506999,1.0074226808600084,1.008021416198536,1.0016159346963787,1.0017467106403413,1.0057780359250446,0.996038113481472,1.005690650337445,0.10064149571533698,0.0411585130181122,0.09987558959612082,0.11495428447864227,0.11506164404997268,0.11417247230615189,0.049115905201115105,0.11587638352126627,0.12039233242868744,0.05550758159894866,0.12190864380791391,0.055899511896786026,0.05196489890691276,0.1250628335694106,0.09639900752553487,0.12500990073789464,0.13178197632678654,0.05187584743251347,0.13782980414914145,0.13713816684303956,0.14465440476934288,0.14803573182687094,0.05424337100175183,0.1458558032494134,0.14717619081055466,0.1515872814331246,0.15113333849837593,0.11137790264254982,0.0469153161810246,0.12457098581838885
236,236.0,0.9829847101010337,1.01494497055444,0.14774883906699893,0.040454847710386696,0.10381142764034995,0.03548116421068463,0.054827734783641315,0.13430023360356333,1.011568363627405,1.0004078258794769,1.0092537468001677,1.0104949259522196,1.009864769675921,1.0102541324317809,0.9996224578169441,1.009164439796071,1.010331562693293,0.9979908020939471,1.0112775261712892,0.9986424990961232,0.9985032236862238,1.0093976857474043,1.0074280776802238,1.0121495205032893,1.009439164631874,1.0031463768726683,1.0091043206769288,1.0138957034307767,1.009398783033582,1.0096020466102646,1.0050312967660393,1.014317119374997,1.01494497055444,1.0090231247819623,1.009143807672058,1.0118193568443756,0.999945628906587,1.0120715141974235,0.09854134076845598,0.040454847710386696,0.09731433609824809,0.11197575729516338,0.1120849840695419,0.11181643357944959,0.04822536090572321,0.11350102425556356,0.11724613843709758,0.05444673146901664,0.11868144721545207,0.054827734783641315,0.051003819258942804,0.12184824721888823,0.09425899400459034,0.12242240879454892,0.12840099937184263,0.05092178252121944,0.13430023360356333,0.1343272947630206,0.14096602081238033,0.14425976313599087,0.0532241909927957,0.14290731408009053,0.14419560532059225,0.14774883906699893,0.1473062120209286,0.10906287046966595,0.046080350466586754,0.12199174672011236
237,237.0,0.9828078685838256,1.0150094770366278,0.14416717484271932,0.03869925761728333,0.10044645375498414,0.034661343247809076,0.05259267916092407,0.12885631681708673,1.010365242677929,0.9990961223475213,1.0076860207846603,1.0088653128211302,1.0082223911490218,1.0089749536207393,0.9981974933866027,1.0078657128436181,1.0086779326632551,0.996467268519129,1.0096235725797822,0.9971151163560262,0.9970330130819604,1.007680865713858,1.0059195495236222,1.0107683380923773,1.007688811983647,1.0017506615341358,1.007317210324639,1.01243040058326,1.0075690237127466,1.0077558547065044,1.0036714115890457,1.0127828960760026,1.0134014752558045,1.0071411141061346,1.0072656406069274,1.0105615073468073,0.9985529924617516,1.0106943421215548,0.09473218246003169,0.03869925761728333,0.09502306285144405,0.10929054713768523,0.10940843354019246,0.10740674190941599,0.04618174026639252,0.10902589775828761,0.11442710448214291,0.05221926179160946,0.11583330434055406,0.05259267916092407,0.04887704165512269,0.11891579262559229,0.09092148986822304,0.11754952543727987,0.12530507837611676,0.04872366644144834,0.13105461490713866,0.12885631681708673,0.13754957573169163,0.14075837174118402,0.0509225512589522,0.1369895584767802,0.13821498156886333,0.14416717484271932,0.14373415202621112,0.10476830509978324,0.044104865944205277,0.1171403365151614
238,238.0,0.982660980206887,1.0149933579088137,0.15903812117272742,0.041699596046353544,0.10960555408146587,0.03821086758091513,0.05697766986003093,0.13883085285311564,1.0017841412523292,0.9931394849649334,0.9988757397719473,0.9994447617620362,0.9987956351748767,0.9998312218295493,0.9916782843445244,0.9986452913563901,0.9990563943876243,0.9895309485144866,0.9999467813988349,0.9901518151357586,0.9903276514466319,0.9978468971952387,0.9972360622865838,1.0011571459294843,0.9976010027648657,0.995075894742373,0.9970051844372944,1.0023311168088516,0.9970040121520853,0.9970697500284413,0.9968721272446232,1.0023352700933525,1.0029007913337433,0.9963225015617427,0.9964628750499188,1.0015341872096148,0.9921820230399304,1.0011033732807113,0.10220616190688477,0.041699596046353544,0.10488256145645107,0.12061517512496607,0.12075406382149595,0.11576171246785005,0.049893451203763275,0.1174957235104775,0.1262837905352538,0.05655594459842284,0.12785042525167806,0.05697766986003093,0.05287307381293783,0.13121943736861988,0.09892346427746793,0.12670447858436454,0.13827411770221815,0.05270139270434598,0.14461314342003795,0.13883085285311564,0.15176257560266362,0.15531027113058304,0.05519401985580025,0.14751488286077,0.14884294985393368,0.15903812117272742,0.15855818978935213,0.11295099528083374,0.04760906634766787,0.12626931404290803
239,239.0,0.982564081774116,1.014913583381307,0.16507211935427277,0.04360376393667079,0.11370469679311027,0.03937971334479248,0.05965725831244478,0.14357553692381544,0.9927185135047459,0.9874241365830261,0.9902292992772675,0.9901379543658645,0.9894891025862961,0.9901535094224132,0.9854222554789345,0.9888987137338925,0.9895157039469089,0.9828927251593069,0.9903322657209995,0.9834885777246323,0.9839002179714887,0.9881519324196728,0.9884926582549406,0.9910112828485605,0.9876567054937709,0.9885854717935066,0.9868371649628638,0.9916604472836914,0.9865910835011638,0.9865360928491336,0.9901937288663775,0.9912977199105467,0.991804705471258,0.9856637162529102,0.9858203287315522,0.9919720972473338,0.9860700429643752,0.9909759124988367,0.10537940761254491,0.04360376393667079,0.10888578571648734,0.1252459508502532,0.12538691924086387,0.11936107515792471,0.05222644908426577,0.12113428375240387,0.13113307946505912,0.05921051275069087,0.13276231250668752,0.05965725831244478,0.05536162281166937,0.1362451242599658,0.10271191704759228,0.13075576437277298,0.14357553692381544,0.05532345166245193,0.1501506519171317,0.14343363334097597,0.15755700769460743,0.16125063103764678,0.05809788479017354,0.1525014511441942,0.15390515567082333,0.16507211935427277,0.16457430297426548,0.11649445377769514,0.04983761167294234,0.1303057849540146
240,240.0,0.9825372100894102,1.014787123664417,0.15629078828336448,0.04122219098260212,0.10764087779622877,0.03731445505425136,0.056399164033875744,0.13591107491453186,0.9917361731986097,0.9870969329979898,0.9897546352284701,0.9896109811061834,0.9889611938888281,0.9891031610328791,0.9850728086824749,0.9878438905305323,0.9889622393437667,0.9825372100894102,0.9897738006492167,0.9831319790147351,0.9835453863999316,0.9876075716357454,0.9878196441656052,0.9899125318232943,0.9870989729702146,0.9882126913540478,0.986266978743438,0.9904950067828286,0.9860068752482881,0.9859474865388701,0.9898316411699938,0.9900879743210014,0.9905874554491683,0.9850583143740728,0.9852166152644498,0.9909317307482567,0.9857233966461637,0.9898779486719838,0.09981021985331749,0.04122219098260212,0.10304421608060342,0.11854104258603629,0.11866879824828214,0.11304700997157341,0.049377520483545635,0.11472541145413385,0.12410411126859408,0.05597679169256378,0.12564194812191057,0.056399164033875744,0.05234192795749084,0.12895886513182142,0.09719963382952763,0.1238461865384876,0.13591107491453186,0.05233401132136476,0.14214397422185024,0.13586740634874117,0.14916708426987532,0.15267200852794627,0.05498408973746002,0.14446109882740785,0.14579287750263453,0.15629078828336448,0.1558173133996149,0.11034156704605393,0.04711752444430049,0.12342047680735238
241,241.0,0.9825936412242166,1.0146309489684537,0.15673860703157563,0.040530285547165874,0.1075869581980595,0.03779347598559592,0.05545656640156191,0.13619636389015935,0.9987003080137155,0.9918128940904373,0.9970272297134035,0.9973941041254495,0.9967536332828523,0.9965174089532746,0.9902364438975817,0.9953174361412175,0.996929869286912,0.9880487227059377,0.997791913889754,0.9886612351867564,0.9888658044948943,0.9957208697352262,0.9948476653788657,0.9976733282055851,0.9954218274142198,0.9934885033592631,0.9947749612312164,0.9986332848526643,0.9947226654680822,0.9947633799148833,0.9952185267139235,0.9984896280033275,0.999029727788702,0.9939822884646102,0.9941255956210595,0.9982526902112743,0.9907608362199111,0.9976255447311958,0.10012546392680674,0.040530285547165874,0.10319711518190461,0.11873202914425234,0.11885720683502711,0.11337700434531327,0.048542857318995075,0.11506704024792784,0.12430134693484587,0.05504767142820519,0.12583626056121286,0.05545656640156191,0.051461582997892885,0.12919215297442835,0.09693728394889391,0.1241199061618288,0.13619636389015935,0.051389486361984364,0.14247443967377968,0.13605613621112306,0.1495545897410337,0.15308588800497377,0.05394268472500813,0.1445789986783562,0.14588891971015033,0.15673860703157563,0.156257105265479,0.11066134710703947,0.046305205424099154,0.12369720016075995
242,242.0,0.9827196083201807,1.0144620295037268,0.1639059341479845,0.04173737022073122,0.11201864250036202,0.039731758946109766,0.05712883293013153,0.14238919864420188,1.0057406589117186,0.9964681143770614,1.004310410055022,1.0051848499104687,1.0045561834839631,1.0040058089801642,0.9953212775239568,1.0028635447852492,1.004901748307913,0.9934687050852977,1.0058055466283162,0.9940962735520542,0.99410473539703,1.003847442006359,1.0018794241483533,1.0055083922914698,1.0037640758415989,0.9986852353148051,1.0033047505950679,1.006841631239333,1.0034599306575485,1.0036015836641454,1.0005142862487106,1.0069580298803273,1.0075331528658247,1.0029262990079562,1.0030566977464286,1.005649329991559,0.9957307772775018,1.005447780415428,0.10416253156507825,0.04173737022073122,0.10787978454050051,0.12410026868497155,0.12423933372719488,0.11792777499770858,0.04998325639309658,0.11968908311866715,0.12993232154232262,0.05671878684411121,0.13153160172950987,0.05712883293013153,0.053002812282456006,0.13504015852366286,0.10075628530914883,0.1290250607934681,0.14238919864420188,0.05283912082974251,0.14896521645842142,0.14135007740839373,0.1563832786370862,0.16008484220426517,0.055405596071764276,0.15014046025722338,0.15147824303820687,0.1639059341479845,0.1634009333887233,0.11510042054271152,0.04767090025500382,0.12858978992437384
243,243.0,0.9828945837864966,1.014297335480546,0.15933899582814243,0.040321058159079125,0.10871229159291017,0.03870351761768821,0.05522144473168412,0.13842915437231734,1.011314832866431,1.0002683830701162,1.010011857299837,1.0112847080277638,1.0106621138566447,1.0099400047908471,0.9994804890199247,1.0088450754358622,1.0111407177842175,0.997904560095234,1.012079381808667,0.9985499294827626,0.998389247833116,1.010205691326284,1.0074731396218788,1.0117243279083288,1.0102838154601255,1.002950427517615,1.0099645339063679,1.0133629322175461,1.0102761559061393,1.0104928185585036,1.0048675416162218,1.0136906417679001,1.014297335480546,1.0098980822964596,1.0100185203951064,1.0115107063081428,0.9997911570847327,1.011652414304155,0.10103065628571418,0.040321058159079125,0.1048733674162274,0.12064667376543668,0.12078332250345473,0.1143774492483616,0.04829339603931204,0.11608182891789671,0.1263325867160583,0.05482833771627651,0.12789171787089024,0.05522144473168412,0.05122052584322815,0.13127426383827667,0.09770369486282375,0.125101876694792,0.13842915437231734,0.05103517302891776,0.1448226221098938,0.13702864326145303,0.15203324972019144,0.15563454136642965,0.053501105525629845,0.14552590306379767,0.1468144607775385,0.15933899582814243,0.15885004701391303,0.11163564127793313,0.04605521761735572,0.12468179221427718
244,244.0,0.9830980400323592,1.014151554915654,0.15325844191647123,0.039337013412254915,0.10475210959237966,0.036966069189974735,0.053860549123935536,0.13315182628874964,1.0089936723917168,0.9992909728734518,1.0078775458172662,1.008994826174266,1.0083699847072243,1.007488147664837,0.998417471827208,1.0063739001926968,1.0088022112957082,0.996759390105312,1.0097383898299739,0.9974016809028111,0.9972863506914449,1.0078096513761334,1.0054682328530653,1.009156652943489,1.0078248826099458,1.0019752229916008,1.0074450625904126,1.010732801557214,1.0076901017578552,1.0078739868007307,1.003963424095948,1.011017528793977,1.0116196394320203,1.0072379227051538,1.0073627643995473,1.0090864287484178,0.9987578030569868,1.0090887922016987,0.09708671731413299,0.039337013412254915,0.10092641717946316,0.11605082662332467,0.11618604242243223,0.10993182121527019,0.047111874711245116,0.11158454800809578,0.12148819469715934,0.05347485420297958,0.12297920935250771,0.053860549123935536,0.04995795854336296,0.12628903382879456,0.09428349152015811,0.12032154442181853,0.13315182628874964,0.04974088485757968,0.13929074454636434,0.13186158885812074,0.14622465119396316,0.14968139123500593,0.05208947969311039,0.1401102068160238,0.14136312515850044,0.15325844191647123,0.15278915839043658,0.10728686338668922,0.04493386836663674,0.11991096048680228
245,245.0,0.9833094494669623,1.0140302470515268,0.16418738225668977,0.043370820740442934,0.1131158425229788,0.03922603200977591,0.05932663214520007,0.14304171311786273,0.9995379634255582,0.9935897985247095,0.9986050066331867,0.9990338465272358,0.9984087843659506,0.9974193551726515,0.9921767035534854,0.9962293037601176,0.9986173691754153,0.9901208774359945,0.9995036481245825,0.9907412225520585,0.9908603545675698,0.9974168747079047,0.996383229990551,0.9986104944818922,0.9971538721208226,0.9956204502513003,0.9965280358513717,0.9997074061401041,0.996501084465829,0.996549659280965,0.9975058257481232,0.9996638858391997,1.0002153785888583,0.995777051793296,0.9959191018550565,0.9991399953534637,0.9926661182561166,0.9985617961239014,0.10492273215479118,0.043370820740442934,0.10820756370262016,0.12440004346513264,0.1245427788628324,0.11889734706129716,0.05193925501806624,0.12070237957076098,0.13021692919730737,0.05889717465628431,0.1318324273743842,0.05932663214520007,0.05504277940704053,0.13537375734302157,0.10219111386106551,0.13031952611434816,0.1426726992974367,0.05485786520547704,0.14922766501671803,0.14304171311786273,0.15664211865410604,0.16032928384662284,0.05741827646297508,0.15219597271489327,0.15359866044349005,0.16418738225668977,0.16368567872991613,0.11602360047418434,0.04954876757985196,0.12986233121454577
246,246.0,0.9835082844995007,1.0139366889370751,0.1676479640549489,0.044886486599471226,0.11636121086889584,0.040069561111448736,0.06134392893467421,0.14841268898989696,0.9907107075541669,0.9881494671834155,0.9898755436441263,0.9896484953357961,0.9890237966146198,0.9880162028623115,0.9862178962290589,0.9867575674765937,0.9890067746683043,0.9837872036995944,0.989830104975008,0.9843808773802468,0.9847304302404797,0.9876348392714274,0.9878313511624861,0.988787183190832,0.9871132247278028,0.9894918207053522,0.9862580042309294,0.989435494370971,0.9859826779608257,0.9859111606818538,0.9912423034887576,0.9890833496583353,0.9895855226084451,0.9850118222256528,0.9851696906083511,0.9898527555424,0.9868470507879101,0.9887552666921806,0.10861399282470703,0.044886486599471226,0.1104913820737264,0.12709033618392268,0.1272270071042743,0.12315749002254876,0.0537504324454489,0.12502253116987924,0.13307172291338956,0.0608976806139177,0.13475355918307363,0.06134392893467421,0.05693529733029259,0.13827388159051043,0.10533824967989304,0.13506970509939537,0.14569632910805438,0.05685347326066904,0.15237940391001578,0.14841268898989696,0.1599379545176817,0.16369378524818629,0.05953218251357289,0.15803945772079347,0.15952545637077223,0.1676479640549489,0.16713542358842912,0.1201823986655019,0.05128411996726788,0.1345920043819593
247,247.0,0.9836740175391688,1.0138741576212082,0.1583917330704495,0.042506690351214724,0.11001275572293358,0.03783188784374564,0.05809325613358467,0.14036817825002065,0.9901930290101214,0.9880505395818426,0.9894204308679234,0.9891521259689925,0.9885279691743832,0.9874737813519184,0.986114896445276,0.9862134667084208,0.9884952279074036,0.9836740175391688,0.9893196788756691,0.9842662103654355,0.9846213687284091,0.9871160602242101,0.9874425098910949,0.9882370899130776,0.9865804278984082,0.9894233450450759,0.9857111019681797,0.9889056514096775,0.9854258092832853,0.9853504113665493,0.9912215674554681,0.9885686761327017,0.9890731570752219,0.9844400586006156,0.9845985448075545,0.9893152053673588,0.9867452605033699,0.988205649866981,0.10270480516167134,0.042506690351214724,0.1044126138852587,0.12009100641629582,0.12022533517390609,0.11646300192536506,0.05090026590888921,0.11822788953533776,0.12575439254672688,0.057672390194933386,0.1273463504461857,0.05809325613358467,0.05391778392878079,0.13064946762626747,0.09960777950575381,0.12772880452839572,0.13765437985900628,0.0538222116520549,0.14396372439207697,0.14036817825002065,0.15110340243540388,0.15464828203305767,0.056345419067996526,0.14948987775839304,0.15089987565524507,0.1583917330704495,0.1579055201712944,0.11364807657800646,0.04856221397004116,0.1272779435263939
248,248.0,0.983790293239344,1.0138459301528358,0.15851582290257604,0.042608340271003325,0.10977476570170555,0.037667238230233414,0.058254405566816915,0.13921450276328978,0.9975124525750019,0.9927080632116285,0.9967231285538638,0.9969730585895414,0.996357362984054,0.9952621786486294,0.9911982549273997,0.9940616927055261,0.9964961588661796,0.9890778638888194,0.9973661306503301,0.9896883297976464,0.9898500492025242,0.9952779177285783,0.9946003654762124,0.9963964132795756,0.9949562665164378,0.9946324989353671,0.9942793813691375,0.9974591544602848,0.994205533711708,0.9942348707422375,0.9965290417685364,0.9973957388972381,0.9979391659126922,0.9934329701084236,0.9935763966381108,0.9970097748860094,0.9917106329360968,0.9963512942381586,0.10191356703683019,0.042608340271003325,0.10457617178283167,0.12020583183859299,0.12036113901816309,0.11554299869186385,0.05101795805630951,0.11730264612425588,0.1258695029232793,0.057840536385415114,0.1274457492012318,0.058254405566816915,0.05405850202898961,0.13077175780131894,0.09937498736229579,0.1266977509607649,0.13777827879642526,0.05386408335621892,0.14408521232953228,0.13921450276328978,0.15122785305391392,0.154772906374798,0.05635711576107802,0.14825112145768118,0.14963998763250078,0.15851582290257604,0.1580288552983999,0.11274326761651507,0.04866940691435498,0.12625271174392025
249,249.0,0.9838574452301372,1.0138552835808674,0.1640685004684921,0.04432299618486165,0.1134826195560958,0.038785295220503016,0.060611008220425325,0.143279333299336,1.0048512383253123,0.9972845821676382,1.004077945554025,1.0048453590002535,1.0042387380153779,1.00306479419114,0.9961821145385719,1.001924300441011,1.0045490053709083,0.9943707964519697,1.0054602917373954,0.99499742893653,0.9949766122688728,1.0034989302011683,1.0017446118704811,1.004560522883344,1.0033992838304,0.9997273186343305,1.0029169729391736,1.0059936454817335,1.0030592158546605,1.0031937348169593,1.0017064537843936,1.006191240766545,1.0067701670348386,1.002504572924608,1.002634211773281,1.0047181507072411,0.9965855551977104,1.0045013176726691,0.10492594175646466,0.04432299618486165,0.1083553843313689,0.12447375739250852,0.12465631435902623,0.11893614928718822,0.05306154752301094,0.12075601432791049,0.1303312048458741,0.060185872051418746,0.13193772084425262,0.060611008220425325,0.056238623570094994,0.13540799693209038,0.10276888202321155,0.13040288532013836,0.14265088156379035,0.05595112597007249,0.1491624974361195,0.143279333299336,0.15654152984427674,0.16020063262725653,0.058497124302893055,0.15257734525941535,0.15399587700663342,0.1640685004684921,0.16356708274030418,0.11604981116601965,0.05061804543853327,0.12994650058988497
250,250.0,0.9838799793858419,1.0139054949542134,0.1582957300655873,0.04299545471348478,0.10953098234489615,0.03728524423204874,0.0588061716178152,0.1380510694201023,1.0107462888741627,1.0009049220941453,1.009764454238956,1.0109452403120458,1.0103472688292643,1.009349447323502,1.0001542674015558,1.0082600514182327,1.0108062624370708,0.9986167187000069,1.0117650341660067,0.9992581353154933,0.9990698864070435,1.0098623595557374,1.007397545110228,1.0111393507637112,1.0099312610612345,1.003784688050132,1.0095990800629762,1.0128840980581546,1.0099007115898244,1.0101161387509745,1.005837545298503,1.013296292831506,1.0139054949542132,1.0095052339385613,1.0096254424144133,1.0109199592218479,1.0004561966062073,1.0110673353944004,0.10109144044398055,0.04299545471348478,0.10461296824361073,0.12014419779120118,0.12032702370554979,0.11458610946487331,0.051472249084761765,0.11634373512797933,0.12579348561242248,0.05839279832132245,0.127335840028734,0.0588061716178152,0.05455821940779674,0.13069045770103202,0.09923312627411834,0.12563281351709912,0.137670016119907,0.05427641215837903,0.14393987578683629,0.1380510694201023,0.15104769548405297,0.15456978487063794,0.05674886444091573,0.14701840476587597,0.14838433604479775,0.1582957300655873,0.1578135659018201,0.1118037207401948,0.049100973623314115,0.12519292986868044
251,251.0,0.9838624015807521,1.0139964168398907,0.15382289458417733,0.04143208685976888,0.106485235343969,0.036491486935913746,0.05666074282962825,0.13481157880228534,1.0091512808562113,1.000124455714731,1.0074868900222842,1.0085309449819466,1.0079258118376266,1.0077072911756706,0.9992888426677081,1.0066021823710916,1.0083587249341777,0.9976490800854684,1.0093153490072906,0.9982835980866428,0.998156268653041,1.007337382319176,1.0057231682460366,1.0094597995080425,1.0073372495916602,1.0029810200562563,1.0069464821435148,1.0112259471047513,1.0071859408191324,1.0073736763177616,1.0050718163550756,1.0116590619417543,1.012272518770344,1.0067248109004587,1.0068488941819975,1.0092940837832292,0.999623458641403,1.0093876383885905,0.09878220596256436,0.04143208685976888,0.1015731218551529,0.11669557813764811,0.11686078424152706,0.11196304181149812,0.04960254643857482,0.11367840568729054,0.12216840882065085,0.056264241212797404,0.12364140455937721,0.05666074282962825,0.05257843981633045,0.12694940260448864,0.09640328994899763,0.12276267988570082,0.13373751562509859,0.052233790759729136,0.1398419305900161,0.13481157880228534,0.14676116935533734,0.15019570979150765,0.0545603269219585,0.14350189003643002,0.14482762808675817,0.15382289458417733,0.15335455653347665,0.10924660884944304,0.04731320050362698,0.12233187920723079
252,252.0,0.9838092176891612,1.014114203877349,0.16746117569956495,0.04437401273509571,0.1160493300516782,0.04027933630043461,0.06067236366773214,0.14812864248352978,1.0002903432348038,0.9945903241965334,0.9982078433977869,0.9985822147236441,0.9979677364894367,0.9982943744034499,0.9932104568612217,0.997115861966258,0.9981824894286815,0.9911471942776459,0.9990832343619558,0.9917529829940198,0.9918845731191309,0.9969539633715052,0.9969471515147855,0.9996430134811858,0.9966723575575316,0.9967485969501417,0.9960376530233725,1.0009902795918904,0.9960109816061454,0.9960663264056577,0.9986859739563569,1.0011412476039683,1.0017119382873318,0.9952865086553001,0.9954281239112027,1.0000010266747006,0.9937010077204813,0.999585762554875,0.10870231149532417,0.04437401273509571,0.11042237509664943,0.12698188840454092,0.12712999848741785,0.12320859471440807,0.05313393870209402,0.12508665449607376,0.13293404691317326,0.0602442914350611,0.13451281077713456,0.06067236366773214,0.05631932477330076,0.138139666015191,0.10495141864248425,0.13504918866118426,0.14553877559900097,0.055844064109269675,0.15220827049189642,0.14812864248352978,0.15975307890056023,0.1635036478066996,0.058231552144112075,0.1575400621084523,0.1589855167033625,0.16746117569956495,0.16695287319018157,0.1202202482405879,0.05067399386825794,0.1345751151880045
253,253.0,0.9837249335853632,1.0142415862241438,0.1717377538612166,0.04511372460199548,0.11907450497270343,0.04159816156549965,0.06167865009748298,0.15255730854690347,0.9914862367620558,0.9887370530251454,0.9894191568778056,0.9891436902003302,0.9885255484880484,0.9889129979541179,0.9867972571330258,0.9876678654326698,0.9885233201492435,0.9843383478021797,0.9893632819141901,0.9849174486155078,0.9852908848687252,0.9870993337001723,0.9881931485332158,0.9897876322191272,0.986551669857038,0.9900632306951203,0.9856861353926476,0.9906050839334819,0.9854077487612547,0.9853325966417312,0.9917681463325027,0.9903926090257126,0.9909079086980853,0.984442069738639,0.9846005120396705,0.9907277993943655,0.9874307342149978,0.9897479253736621,0.11208961057895829,0.04511372460199548,0.11317226561554516,0.13022507367600542,0.13035757481024052,0.12705040949058927,0.05402579415519575,0.1289775856229602,0.1363447309781173,0.06123731544214829,0.1379642056620351,0.06167865009748298,0.057260188584273966,0.1416565612604901,0.10763091710443709,0.13919529603827652,0.14924797651852273,0.05675297545582717,0.1561001721139847,0.15255730854690347,0.1638329162509327,0.1676752279269557,0.059132153518535555,0.1621594289199004,0.16364201591252023,0.1717377538612166,0.17121816179911523,0.12396856204621695,0.0515227161807613,0.13870787641095783
254,254.0,0.983614055143652,1.0143612940378324,0.16222999241254063,0.0425865799620148,0.11250106547822526,0.03933166881030411,0.058205204304682776,0.1442320362466813,0.9909825668922363,0.9880776281114825,0.9888804934499085,0.988575777718435,0.9879591921267146,0.9883850670598556,0.9860970972813518,0.9871381367959811,0.9879581625011112,0.983614055143652,0.9888003815828341,0.984194319664244,0.9845818730666879,0.9864992923568582,0.9875516139498699,0.9891973376572809,0.9859314217811129,0.9893082239494868,0.9850524681704514,0.9899480301960814,0.9847589824563663,0.9846755256000075,0.9909732802718332,0.9896878727591342,0.9901962125592333,0.9837786043004648,0.9839385848988474,0.9901943283269803,0.9867315054529185,0.9891590026394996,0.10599199557351552,0.0425865799620148,0.1069021512523226,0.12300434173552517,0.12313288374496492,0.12013110621675926,0.050989085526508486,0.1219528479341772,0.1287851943484879,0.05778907769061689,0.13031118282366522,0.058205204304682776,0.054038754706622914,0.13380719317366288,0.10168710324708488,0.13161136930666703,0.1409761844929506,0.05355332906174917,0.14745286496508603,0.1442320362466813,0.15475759097693537,0.15838853861726943,0.055779041084041366,0.15330142523494925,0.1546991094981958,0.16222999241254063,0.1617376121951556,0.1172190430440175,0.04862766609122951,0.13115145887867827
255,255.0,0.9834824696482265,1.0144560574759713,0.162295761887664,0.042663621643300564,0.11255340609557468,0.039337044125838806,0.05823738109289565,0.1443495084317132,0.9981128559685282,0.9924362591658994,0.9961704621009918,0.9963939715445791,0.9957869906490535,0.9959744081683635,0.9908718944171251,0.9947849732577467,0.9959636393509007,0.9886977163621455,0.9968488015109092,0.9893003945480989,0.9895002930678369,0.994667976774772,0.9945365365240987,0.9971406343696746,0.9943231197727258,0.9942100296211634,0.9936403445376641,0.9982553612328534,0.9935640182153338,0.9935901480213499,0.9959772599344002,0.9982446702640879,0.9987874653375061,0.9927974339915033,0.9929426188423683,0.9976866810306794,0.9913895458289627,0.9970884659326835,0.1060569216597501,0.042663621643300564,0.10694369223897798,0.12299383628536087,0.12313954057994972,0.12018497256196792,0.05104286114607377,0.12201268354256664,0.1287646123766479,0.0578263785371554,0.13027860752033146,0.05823738109289565,0.05408548475899818,0.133822107058222,0.1017547945662968,0.13169064716287635,0.14099672361318114,0.05360917184826948,0.14748159252000295,0.1443495084317132,0.15480210836021224,0.1584437983563524,0.05582195658308647,0.15345907549305163,0.15485028787678792,0.162295761887664,0.1618002850148485,0.11727415094027148,0.04868814619985269,0.13123147301057547
256,256.0,0.9833415900229087,1.014508606696117,0.1678928852727998,0.04412439258186985,0.11655432790302418,0.04077938218106642,0.06019790695020086,0.14982420080481448,1.0054244372536036,0.996899419643136,1.0037805330383356,1.0045385170738688,1.0039437957482067,1.0037277116297059,0.9957573581266668,1.0025947290795443,1.0043103410677472,0.993943981659246,1.0052652303233607,0.994559307212166,0.9945415874660309,1.0031628091249896,1.0017121613512312,1.0052470277199321,1.0030470436790178,0.9991889490403815,1.0025633464451447,1.0067157248303997,1.0027052009450206,1.0028384132387822,1.0010472945336835,1.0069471332311792,1.0075212879886222,1.002155399508141,1.0022866536824855,1.0053547500314286,0.9961545668854312,1.0051818144093807,0.11008518035594886,0.04412439258186985,0.11062434702661535,0.12718339770505352,0.12735559112003253,0.12474260171828976,0.05276696011189551,0.12664875548273577,0.13316978716779834,0.059778137146006605,0.13473971831331474,0.06019790695020086,0.055909372741728885,0.1384068826993489,0.10538374072862902,0.13668815053405273,0.14583661831087272,0.0553931694039725,0.1525540082828055,0.14982420080481448,0.16013130076681784,0.1639067087055392,0.05764245204078561,0.15928690432981016,0.16071723180088332,0.1678928852727998,0.16738155557275966,0.12171359305317425,0.050334328502399224,0.13620995785977041
257,257.0,0.9832042106014259,1.0145016718558268,0.16187883952689547,0.04264692270136616,0.11261218304437455,0.03936966685895613,0.05819011842026785,0.1451659745293561,1.0112190528857314,1.000507005959383,1.0097058149820985,1.010891794090729,1.0102956055779537,1.009887054450528,0.9997145981293901,1.0088005811509646,1.01080056172989,0.9981684998005457,1.0117926548723066,0.9988006029491358,0.9986200461091299,1.0097788217895818,1.007400733354702,1.0116932013591144,1.0098359939421453,1.0032453684877034,1.0095029978655983,1.0134588529605875,1.0098117432906244,1.0100264342729295,1.0051900777417468,1.013897025494203,1.0145016718558268,1.009429111648,1.0095500632261005,1.0114430191063948,1.0000220122513186,1.0116163526327708,0.10660627032128446,0.04264692270136616,0.10666229141436441,0.12262552511729279,0.12280112889928972,0.12082534343213558,0.05100334998962404,0.12267708524342219,0.12842411891447306,0.05778628631808064,0.12995435921848597,0.05819011842026785,0.05403937242130319,0.13345176511804666,0.10184111435878357,0.13240771678911262,0.14061720953974605,0.053542486740368975,0.14709827609072695,0.1451659745293561,0.15439970448271406,0.15804337334040766,0.05571351280648512,0.15436041795298078,0.15574500989687903,0.16187883952689547,0.16138780791762122,0.11788098260884007,0.048647597573910364,0.13194152964697117
258,258.0,0.9830831257175051,1.0144245004572825,0.15706798554425144,0.04095083892518587,0.10875279175674214,0.03820182668542104,0.05595183083669932,0.13946547710590745,1.0094328897626546,0.999398449705669,1.0077704080384942,1.008849418961274,1.0082409636905694,1.0080047248004214,0.9985188022096806,1.0068984459998553,1.0087215071518134,0.9968881007041354,1.0097167823094875,0.9975156878778764,0.9973837613730917,1.0076297405690304,1.0056343197781026,1.009711440220559,1.0076268080637012,1.0021268925568176,1.0072388655555053,1.0114061952961433,1.0074848431598862,1.0076690166266247,1.0041344118687474,1.0117977646092557,1.0123979571859205,1.0070337877258464,1.0071603207913364,1.009586967525107,0.9988576314340235,1.0096379871223375,0.10258415368815305,0.04095083892518587,0.10349158605279506,0.11896815581751344,0.11914365700738394,0.11622170488533358,0.04900144930694466,0.11800573277111978,0.12457347737754777,0.055556757425376246,0.12604362913538908,0.05595183083669932,0.051936052048131724,0.12948208692376462,0.09819864239980856,0.12729489240730202,0.13644640020245702,0.051436106760149966,0.14273634389569187,0.13946547710590745,0.1498178701571199,0.15335360753374827,0.05354466433655163,0.148220069906322,0.14953999546862567,0.15706798554425144,0.15659122778511747,0.11338421706227302,0.046723860411391725,0.12685127952420844
259,259.0,0.982991129704874,1.0142924093811714,0.17061686232159923,0.04418018474224503,0.11755073390619332,0.04135500647094023,0.06047884696062741,0.14966225369894662,1.0003925879066446,0.99358880322967,0.9985870576216657,0.9990167811967982,0.9983946879148771,0.9983826398043256,0.9921551940388981,0.9971985544618144,0.9986558356392997,0.9900963652967918,0.999586031743407,0.9906970695155515,0.9908288645687775,0.9973653489041234,0.9967107580585631,0.9996279638555129,0.9970894808399157,0.9956412595592431,0.9964597837866138,1.000830032219342,0.996439507073801,0.9964917821750777,0.9975328951293783,1.0008822822727632,1.0014319959354485,0.9957233306772048,0.9958674226877351,1.00008850649648,0.9926488806770759,0.9995724153733794,0.11017432145772539,0.04418018474224503,0.11239297720517807,0.12921327607740157,0.12940429897502564,0.12475877052779828,0.05292053356457927,0.12666778322038913,0.13527088606660023,0.060037420202867155,0.1368541136525473,0.06047884696062741,0.05610858982143714,0.14066539125149338,0.10605962103224913,0.1366171717018059,0.14825799820001895,0.055685289921510464,0.15509412438035308,0.14966225369894662,0.16277910287389283,0.16663496517167978,0.05812879229030008,0.15901314982911147,0.160428778924059,0.17061686232159923,0.17009767612053447,0.12172226699626736,0.050448536211347456,0.1361480337862092
260,260.0,0.9829410168972592,1.0141272328528068,0.1749053123884205,0.04569358656638249,0.12061205437551221,0.04215517236600373,0.06254123446278513,0.15332820901652278,0.9913862045485153,0.9878688939708694,0.9898824948373973,0.9896543915243389,0.9890287703742857,0.9887722561674314,0.9858857901595097,0.9875197460500678,0.9890560450413688,0.9834312471075183,0.9899087343541861,0.9840066769907578,0.9843845301013694,0.9875979108604703,0.9879593880296899,0.9895499434947342,0.9870641516005846,0.9891204067019008,0.986206880381592,0.9902252176008528,0.9859387816142724,0.9858681739875248,0.9908205123326995,0.9899124289452906,0.9904048571817399,0.9849730379704117,0.9851348277806357,0.9905926607225044,0.986528182700998,0.9895120098293555,0.11269436407831426,0.04569358656638249,0.11519032618441065,0.13245045399579453,0.13263919685244988,0.12760782975211313,0.05474542757534085,0.12954894442871456,0.13864131340240898,0.06208070626813179,0.14026327202478525,0.06254123446278513,0.0580311191552694,0.14421695674713056,0.10894694827262497,0.13982427341037967,0.1520190565377425,0.057788952228624714,0.1590286798924289,0.15332820901652278,0.16690238535501906,0.17087139769460388,0.06049023974692198,0.16299960017364604,0.16446807266679372,0.1749053123884205,0.1743716052195265,0.12452482479022439,0.0522024379884423,0.13934490438941305
261,261.0,0.9829455816283887,1.0139508050975015,0.1651892040955679,0.043120992339126245,0.11384757942832242,0.03980806796978152,0.059006568201489085,0.14466710768619706,0.9905980668684322,0.9874450561203052,0.9893821690308826,0.9891069980409131,0.9884794091291489,0.9879259971876889,0.9854242769884638,0.9866680719330169,0.9884801944292144,0.9829455816283887,0.9893184315392921,0.9835220864753289,0.9839146011008415,0.9870279932237498,0.9873063457927439,0.9886622771038892,0.9864863168879063,0.9886236783339154,0.9856184547279438,0.9892901276062245,0.9853390180474535,0.9852625009552662,0.9903127606117506,0.9889400469906251,0.9894278626710344,0.9843597508662674,0.9845227325442414,0.9897563131632487,0.9860742351188914,0.988625734206989,0.10630374697838679,0.043120992339126245,0.1087613135722866,0.1250565133133453,0.12523777814916046,0.12037002287536254,0.05165915554614009,0.12219951082283759,0.1309012990217105,0.058570805916809125,0.13242627903562376,0.059006568201489085,0.05475619759739521,0.136182542827017,0.10282745757369814,0.1319131065079072,0.14355842996140175,0.05455406769114881,0.15018326466478782,0.14466710768619706,0.1576269431075438,0.16138315957204252,0.057117150493850154,0.15380043696835555,0.15518423392040057,0.1651892040955679,0.16468357168150607,0.11746305435593674,0.04926293425941352,0.13146053411322664
262,262.0,0.9830121451379032,1.0137849603405682,0.16551024560652555,0.04255332661147421,0.11363152085928337,0.040106349224385995,0.058294220529863994,0.14415976977678163,0.9976566915709049,0.992101070478995,0.996755869154524,0.9970057102520272,0.9963813909498144,0.9954333948888224,0.9905100180028492,0.9942294265541874,0.9965509886930287,0.9883593227525511,0.9974261647961474,0.9889577539620934,0.9891523860026523,0.9952621316867392,0.9943911399792159,0.9965330666495684,0.9949351264123397,0.9938367467618204,0.9942574357695283,0.9975310129219291,0.9941870800929833,0.9942127248354035,0.9956280707802545,0.9974407003554184,0.9979676537761217,0.9934172873682028,0.9935639281870314,0.9971777973735325,0.9910441673599041,0.9964826023094897,0.10607378709456308,0.04255332661147421,0.1089584802660507,0.12526115632952364,0.12546160821714164,0.12007204965158391,0.05098872765104667,0.12189510228899206,0.13116051152891967,0.05786671710330721,0.1327232160982449,0.058294220529863994,0.05406445618585964,0.13640945278890743,0.10244931852270625,0.13154244664589193,0.14380646560036547,0.05377683400048779,0.15045175128838717,0.14415976977678163,0.15792158048414795,0.16169100538171396,0.05624981448818977,0.1531867546367841,0.15454056378580144,0.16551024560652555,0.16500296015067162,0.11717248599794335,0.048608365939409856,0.13109245112721485
263,263.0,0.9831261362891021,1.0136515328073203,0.17203902157905518,0.043644844926862277,0.1177004579484752,0.04187555131051224,0.05987115554548197,0.1494835195920953,1.0048231682741862,0.99670337876922,1.004222266979368,1.0049977134106218,1.004378147509841,1.003052384326238,0.9955358721420915,1.0019072870145493,1.0047159386777094,0.9937114314319354,1.0056257589340536,0.9943279012738112,0.994329583635739,1.0035977518075274,1.0015219062851748,1.0045063750968677,1.0034916104305642,0.9989673451726444,1.0030078920611516,1.005865689750432,1.003152189979964,1.0032797195535554,1.0008508319341354,1.0060321849706138,1.0065958356011644,1.0026012775270101,1.002731819529905,1.0047052922065896,0.9959609546183509,1.0044422471629868,0.10978970915074808,0.043644844926862277,0.11331070036741006,0.13023341168149297,0.13044742812202892,0.1242167326105144,0.05230911718467056,0.12609867034752156,0.13638637314029448,0.05943836208479078,0.13805428648551263,0.05987115554548197,0.055486143176660264,0.14179509170154547,0.10595043411230283,0.13605038312594459,0.1494835195920953,0.055096834486855734,0.15638666020068667,0.14900859885108378,0.16414937941627858,0.1680624525422106,0.05758064687176497,0.15827593296561235,0.15965292422248203,0.17203902157905518,0.17151377093368123,0.12123563306371159,0.049859770662028825,0.13558574930292724
264,264.0,0.9832675108511978,1.0135723567230712,0.16640690918362402,0.04205633357563359,0.113758674265782,0.04055951286477061,0.05772617247072869,0.14460807794962807,1.0105561051926137,1.00050402547844,1.0100100560359337,1.0111974808185074,1.0105794162832153,1.0091573577553132,0.9996833964536526,1.0080575036305364,1.0110448128051488,0.9981175584665872,1.0119755701296922,0.9987507600034998,0.9985975490692411,1.0100673502435749,1.0072181835253735,1.0109122020448216,1.0101259980824742,1.0032278331607114,1.0097880699733637,1.012585562306442,1.0100968507789283,1.0103026633205514,1.0051985619357209,1.0129743268469262,1.0135723567230714,1.009712836725448,1.0098327478509983,1.0107381630855694,1.0000168248904169,1.0108367306873323,0.10609774549080912,0.04205633357563359,0.10964160329647561,0.12601731674013414,0.12621473917069687,0.12002430967105068,0.05041666985054255,0.12184066840171158,0.13196241669933698,0.05730907488531274,0.13358582866121174,0.05772617247072869,0.05348533633364617,0.13717645141851784,0.10236137206858027,0.13144884007119728,0.14460807794962807,0.05309901500883424,0.15127798467435646,0.1439491730080949,0.1587803470688658,0.16255964363999253,0.05549252227800656,0.1528920084602223,0.15421889561759178,0.16640690918362402,0.1659009428662323,0.11715278484972803,0.04805776099567405,0.1309992835670241
265,265.0,0.983416224593403,1.0135628700583073,0.1607038801484889,0.040722516290457714,0.10989050658899494,0.03912743167115442,0.05590373319122891,0.13963201420565832,1.0089272628770896,1.0000066605088047,1.007908001904978,1.008960192248576,1.0083310196650865,1.0074654087587414,0.99911157482331,1.0063437753822662,1.008740908839951,0.9974326693949939,1.0096499137657458,0.9980647544525542,0.9979760843291807,1.00774366075341,1.0057210272699766,1.0092214656664051,1.007737850950021,1.0027844450343357,1.0073431521864893,1.010937581653857,1.0075882984073503,1.0077643267369243,1.0048176711476287,1.0113584400287463,1.0119634964340376,1.0071369397950491,1.0072617844533356,1.0090782543806127,0.9994866098664182,1.0091464882606316,0.10244431714768551,0.040722516290457714,0.10588262797806552,0.12166629770863678,0.12187034065760384,0.11589758105694319,0.048816132492717455,0.1176615556219212,0.12740929300132442,0.055497391311525875,0.128976536340825,0.05590373319122891,0.05178844502886881,0.13245722497541842,0.0989047450777049,0.12695616383636688,0.13963201420565832,0.051345058059335404,0.14607709069603106,0.13906480705414578,0.15332852287938534,0.15698171824377952,0.05361332179383755,0.14772720357799868,0.14901362254842151,0.1607038801484889,0.16021376172705712,0.1131111825076662,0.046527159622895414,0.12652095288785298
266,266.0,0.9835522332849308,1.0136129257642108,0.17287951694976159,0.0443334476179885,0.11876075785034805,0.042009776995735014,0.060850279601051736,0.15102284280355407,1.0000342417414343,0.9946448260851473,0.998568598146604,0.9989430297319665,0.9983024935216713,0.9980122483814227,0.9932114050704619,0.9968149421110079,0.9984743834299439,0.9910937097940422,0.9993121149949903,0.9917012993181336,0.9918796916658954,0.9973001150576103,0.9969839849662767,0.9993767668154808,0.9970146485759066,0.9967863173430466,0.9963765336413224,1.0006868052921272,0.9963541380780492,0.9963983710846367,0.9987036215517209,1.0008340164484946,1.001400275632619,0.9956337653054557,0.9957760680218974,0.9997517200010481,0.9937434046004183,0.999316718414737,0.11099147688300078,0.0443334476179885,0.11385604975849394,0.130844533383474,0.1310765221147234,0.12563763879238554,0.053148184902884206,0.12755584283281685,0.13706348455665987,0.06040335304894432,0.13878476202536744,0.060850279601051736,0.05636725847041629,0.1424765398857491,0.10706106376816361,0.13771063299500594,0.15018643068273727,0.05591815521144428,0.15712406685992444,0.15102284280355407,0.16492745666469522,0.168859643860327,0.058377576946470056,0.1605537965817165,0.16198014673015076,0.17287951694976159,0.17234639525498605,0.12260044304350132,0.05064873034845961,0.1372364629355877
267,267.0,0.9836554926949939,1.0137059805371378,0.1763734040130247,0.04570837685919843,0.1218117421287395,0.042844393104057,0.06271472694891832,0.1558270772723564,0.9909839383011166,0.9888569999651559,0.9897021285838165,0.9894077864418014,0.9887630678798051,0.9883575077663158,0.9868716033663019,0.987093004826821,0.9886995755011776,0.9843549840332899,0.9894675796790203,0.984936918430636,0.9853586797174598,0.9873525190771343,0.988143578433054,0.9892685140460787,0.9867998483399558,0.9902059047706624,0.9859283739915983,0.9900732185635791,0.9856520237614697,0.9855697752511189,0.9919168185309559,0.9898715470831665,0.9903841338220045,0.9846832714693745,0.984842163495986,0.9902144239127948,0.9875522102289166,0.9892265521920437,0.11430022148399732,0.04570837685919843,0.11611462259432857,0.1335048132338622,0.13373845811620064,0.12945753596801057,0.054803330398600344,0.13142712731149428,0.13990499636777284,0.06225364454908117,0.14171089117910107,0.06271472694891832,0.0581010125891726,0.14537621150299912,0.10998608866781164,0.14195321131359692,0.15322942729350886,0.057778739011588094,0.1603044483586116,0.1558270772723564,0.16825720273861436,0.17226553115793433,0.060373839221259766,0.1657734766225453,0.16727143000629918,0.1763734040130247,0.1758254790442141,0.12632721299645552,0.05222622691075709,0.14146350013087092
268,268.0,0.9837059585928052,1.013825491073444,0.16650551700126529,0.04323369778210453,0.1150170399295452,0.040406743705733154,0.05930118361125235,0.14707737889328118,0.9905212875619365,0.9882642924782127,0.9891217205871968,0.9887837279941815,0.988139301984739,0.9878474077579603,0.9862424766597738,0.9865787410225612,0.9880598696025585,0.9837059585928053,0.9888265447079921,0.984286594331065,0.9847174361794446,0.9866981442319397,0.9875271532379303,0.988720422925628,0.9861242109761387,0.9895506814280793,0.9852372342074933,0.9894813992967719,0.9849466509735736,0.9848568832486086,0.991250929596194,0.9892475793045846,0.9897565402369838,0.9839662865848687,0.9841253059310273,0.989710532363313,0.986927381796501,0.9886797869733431,0.10786316530530876,0.04323369778210453,0.10964134619366876,0.1260613691883949,0.1262785040146455,0.12217049513874945,0.051827422733103264,0.12402539307327713,0.13209752003769099,0.058864650466168074,0.13379329449195626,0.05930118361125235,0.05494411253610887,0.13726126993265772,0.10387481118067865,0.13397680686900668,0.14466680994691908,0.05464890380893286,0.1513420432543691,0.14707737889328118,0.15884520826195617,0.16262544294810108,0.05709708334851324,0.15647764644077433,0.15789425815766214,0.16650551700126529,0.16598514822210722,0.11922176500903192,0.04939467095034451,0.13351427908832444
269,269.0,0.9836900439567127,1.013954914069486,0.1665018801546991,0.043132162020747364,0.11460752011123398,0.040296556961249834,0.059124802474011987,0.14577425378348288,0.9978623804343206,0.9926148837271455,0.9963746044553561,0.996567622158379,0.9959263600806444,0.995641434024773,0.9910084564501751,0.9944287297171841,0.9960179663573646,0.9887857574200178,0.9968211023719052,0.9893862784599985,0.9896285419762414,0.9948221664464719,0.9945641711256182,0.9968716224295122,0.9944657643056193,0.9944418085721315,0.9937708402339509,0.9979893270528545,0.9936914131356328,0.9937054268294945,0.9962415974001867,0.9980002531805633,0.9985462398244875,0.992922792911543,0.9930664124228843,0.9974155703032621,0.9915801031587842,0.996817490419052,0.10697196950091702,0.043132162020747364,0.10969936012814184,0.12608147124351568,0.12628865197032138,0.12113295626124743,0.05167924814217816,0.12297064281729865,0.13205400904377693,0.05868859963248677,0.13368483458871827,0.059124802474011987,0.0547941997698741,0.1372629707425495,0.10345831154315623,0.1328403863413685,0.1446633327329956,0.05443481966417149,0.15133310949723552,0.14577425378348288,0.15883418182039177,0.16260225284944654,0.05683153427876867,0.15507151792876614,0.15647121663924696,0.1665018801546991,0.16597439939399558,0.1182187170217287,0.04926836994076849,0.1323814414110136
270,270.0,0.9836199906016054,1.0140777062216189,0.1722457960739707,0.04469030163219858,0.11833954694415755,0.04156116132707556,0.06119631702894392,0.14997243548336145,1.0051072595351163,0.9971484634401073,1.0038600863705256,1.004587778958546,1.0039497859776052,1.0033405654212313,0.9959546012584234,1.0021858878311432,1.0042132759127784,0.9940473083570163,1.0050514649899893,0.9946669008738406,0.9947199039221646,1.0031903615637574,1.001708793881879,1.0049260063356351,1.0030594533139756,0.9994989267169527,1.0025608144137503,1.006396367889706,1.0026981254386025,1.0028171221409634,1.0013930725181812,1.0066525070145462,1.0072327917059527,1.00214833406456,1.0022772174431755,1.005024344015233,0.9964231118390906,1.0048590300842377,0.11008021388601216,0.04469030163219858,0.11354811479771598,0.13045899687712958,0.1306607622204209,0.1246376788051588,0.05351053255133314,0.1265283053931755,0.13656439372152832,0.060745793045218814,0.13817078542148012,0.06119631702894392,0.056737894537266804,0.1420166853061839,0.10684461083234979,0.13669746226349108,0.149657064220811,0.05631741654141865,0.15654357234639166,0.14997243548336145,0.16430014429000675,0.16817995322146104,0.05875427562496768,0.1595415285573139,0.16098224740017833,0.1722457960739707,0.17169577257961366,0.12164690606154217,0.05103566687013956,0.13622478073394376
271,271.0,0.9835144975515072,1.0141773242261993,0.16614543820316047,0.04339601676491305,0.11426434918677834,0.03996785672972086,0.0593581037216154,0.14476881135808392,1.010850006281065,1.0007523262196258,1.009637294398114,1.010790312519303,1.0101480223820087,1.0094434698439279,0.9998997770953195,1.0083319434213385,1.0105400908465103,0.9982480693217757,1.0114042220688364,0.9988852094896726,0.9987826101313381,1.0096600737454582,1.007336598473178,1.011331930540385,1.009703280414624,1.0035610221452524,1.0093546993055258,1.013103757040974,1.0096577094325463,1.009856337128433,1.0055425041551167,1.0135652536088322,1.014177324226199,1.0092759166443885,1.0093942756951841,1.011063209144366,1.0002846953151368,1.01125290862826,0.10618733454487495,0.04339601676491305,0.10955529678951795,0.1258589344695715,0.1260451616012163,0.12024217045696149,0.05193554764285607,0.12206280742031422,0.1317118911627187,0.058920582797162,0.13322142845025833,0.0593581037216154,0.055057355261318615,0.13700964351796663,0.10323229015372709,0.13191666924687914,0.14436715618425713,0.054693371601630805,0.1509997390268229,0.14476881135808392,0.15847825066908416,0.1622119686568582,0.05706780863068547,0.15404907202986323,0.15544942740650372,0.16614543820316047,0.16561517079206567,0.11736333301362491,0.04955024588287554,0.1314594481459634
272,272.0,0.9833922638304422,1.0142405493876832,0.16093088058655577,0.041456937598287266,0.1102142084553324,0.03885492843171773,0.05680272184607912,0.13983089070012072,1.0091495738211267,0.9997213983335893,1.0075351119393392,1.0085797690812341,1.0079248779578367,1.0076712361368363,0.9987757126561309,1.006540505104242,1.0082898193395324,0.9970158436363291,1.0091480205935437,0.9976491603821062,0.997612200190578,1.0073438169624584,1.0055914492629467,1.009493786484703,1.0073280564629643,1.002507290856683,1.006925430979596,1.0112314734016596,1.0071647260251904,1.007334177424138,1.0045369009859642,1.0116631149042252,1.0122733955421268,1.0067194684640737,1.006841259809928,1.0093181870567298,0.9991940105439594,1.0094171834344208,0.10228072396117506,0.041456937598287266,0.10611605598216592,0.12191424865048257,0.12210530064562235,0.11579168277474049,0.04964764215018521,0.1175541476994564,0.12762442698096993,0.05638314915035336,0.12911479636659592,0.05680272184607912,0.05265392651564562,0.13269769968044845,0.09935685340821439,0.12692101339508607,0.13983089070012072,0.05222658346453285,0.14625659950357192,0.13915142906570652,0.15350067061203473,0.15711833882289045,0.05448099271446255,0.14796646901482263,0.14929295431881376,0.16093088058655577,0.1604186032905538,0.11299695228311396,0.04734841231592103,0.12648515016136347
273,273.0,0.9832719884624345,1.0142674614429286,0.1743184947833371,0.04419050472119489,0.11900608090480799,0.042329410957476346,0.060717200616441265,0.15146972862001576,1.000204607257306,0.9940284257145149,0.9982799868345044,0.9986765064209717,0.9980101860866744,0.9981639696959,0.9925348450537854,0.9969576798443474,0.998164206491838,0.9903435331013692,0.9989636449733102,0.9909496626273764,0.9911793292910176,0.9970029854796568,0.9967306092419648,0.9995485946223341,0.9967089687664237,0.9961326728461052,0.9960650528533482,1.0008293882126387,0.9960380772659198,0.99607700716789,0.9980419346520156,1.000946019139978,1.0015086916806553,0.9953262178760671,0.9954654802428677,0.9999331772160389,0.9931088720087368,0.999488714466001,0.1105395978604746,0.04419050472119489,0.11489192090125655,0.13207058624555507,0.1322872543860007,0.1251441242522689,0.05298904248178246,0.12705195950316894,0.13835784988177108,0.060267098228042285,0.14004296401960598,0.060717200616441265,0.05623081994770642,0.14372502093453796,0.10707016886545705,0.1369843527048712,0.15146972862001576,0.055711147951465846,0.1584364868807628,0.15001372061995552,0.1662815252414977,0.17020523597708315,0.058162187012857275,0.15937323005166645,0.16078004845150404,0.1743184947833371,0.17376730841930185,0.12208787738584216,0.05049605897533404,0.13651891122348198
274,274.0,0.9831723704715081,1.0142614647368937,0.17858141156630417,0.0454352321481941,0.12214381648437243,0.04334032065900883,0.06243274536872269,0.15519521562053135,0.9912625475399967,0.9882176412517146,0.9895274217630382,0.9892747362134394,0.9886072753916851,0.9886300131583751,0.9861761833708076,0.9873553201323982,0.9885508508813752,0.9836088710483378,0.9892983657076807,0.9841894386022795,0.9846479477986948,0.9871939147462939,0.9879587003332814,0.9895425283808981,0.9866362520160271,0.9895015138623875,0.9857641434047583,0.9902913714600877,0.9854889075952467,0.9854081439213944,0.9912020189696099,0.9900400655890848,0.9905447107118885,0.9845267891271526,0.984684441856639,0.9905120581531285,0.9868866808069862,0.9895014807319313,0.11359833588279768,0.0454352321481941,0.11764812614679299,0.13531067474033018,0.13552861332613061,0.12866315730774497,0.05449423822693408,0.1306156750219142,0.14180855740632548,0.06196948153212239,0.14357158097414605,0.06243274536872269,0.057824217503407785,0.14724700994069634,0.10995942415000737,0.14080389362235654,0.15519521562053135,0.0573748940214317,0.1623372543283171,0.15422423893078113,0.17036927259798304,0.17439194615115253,0.05998109790085104,0.16385710476022006,0.1653075195786679,0.17858141156630417,0.17802019625651927,0.12551215536832244,0.05192610777069928,0.14032511638076828
275,275.0,0.9831121088816873,1.0142259636145363,0.16848659953800277,0.042841569493121824,0.11528571735521484,0.04092874199942532,0.05885398509704588,0.14641803680818716,0.9906582765412604,0.9877543785812165,0.9890959971059272,0.9888183072836523,0.9881479700813176,0.9879938792327714,0.9856890464770923,0.9867184573135589,0.9880906713978662,0.9831121088816873,0.9888441972738624,0.9836910780545628,0.9841550840041633,0.9867064912116961,0.9873945647418286,0.9888566868875739,0.9861322050677058,0.988962382345802,0.9852484462561636,0.9895495338857557,0.9849635167653559,0.9848788981716569,0.9906444403212628,0.9892608693427772,0.989760417158483,0.9839908687495433,0.9841499889968153,0.9898754980544715,0.9864043035118767,0.9888171694915793,0.10734811556257061,0.042841569493121824,0.110977739338986,0.12764953019817207,0.12785132178117448,0.12157445198536923,0.05137879986743573,0.12341589615054947,0.13377193985217953,0.05841700680419888,0.13542220914560552,0.05885398509704588,0.05451698689228228,0.138915718749788,0.10378882115349981,0.13304808013344802,0.14641803680818716,0.05410392506406254,0.15315903858291566,0.1457124559047424,0.16073835547793244,0.16453476436167705,0.056559070796620814,0.1548006747732019,0.15616962573270196,0.16848659953800277,0.16795621834436722,0.1186039305058397,0.04896075085699151,0.13259590170377542
276,276.0,0.9831047223624519,1.014164362420815,0.16806176619284888,0.0423954321388151,0.11487023989656525,0.04099580758719159,0.05821763328355641,0.14601840565421417,0.9978659339358639,0.9923402777699973,0.9964914319006323,0.9967412716295039,0.9960738055253997,0.9956463084188131,0.9907053861639596,0.9944278993190121,0.9961842106527321,0.9884487984424283,0.9969772664321279,0.9890483861616597,0.9893192566419907,0.99497239583611,0.9945190097572496,0.9968746227812779,0.9946151627295241,0.9941176763299898,0.9939260580100153,0.9979411716381176,0.993855628490409,0.9938798645300223,0.9959132861526356,0.9979094948656879,0.9984468362112148,0.9930940464542148,0.9932393311867072,0.9974415987406148,0.9913094776972757,0.996821913760854,0.10720574026809233,0.0423954321388151,0.11067470990218352,0.12729065244473117,0.12748243080871238,0.1213534374268486,0.05083065999474912,0.1231872365470826,0.13334873959582377,0.05778475134310725,0.13494511764247086,0.05821763328355641,0.053935434165563574,0.1385331916143605,0.10335057418962919,0.1327974948068273,0.14601840565421417,0.05349971831493235,0.15274587115206945,0.1453476353504723,0.16031478740063002,0.16410202267704616,0.05589262384931176,0.15435085171944143,0.15570498590141083,0.16806176619284888,0.16752915107459265,0.1184067398919752,0.048450922066587535,0.1323484794788725
277,277.0,0.983143008165107,1.0140800655006874,0.17364953029678185,0.043600526345751386,0.11856204120557363,0.04244720008071674,0.05982668773486231,0.15085194261885293,1.005164625388883,0.9969383356680093,1.0040202642084903,1.0047941835012095,1.0041396023821034,1.0033984171956287,0.9957232279667011,1.0022389425651415,1.0044213024985027,0.9937943174339703,1.0052561763398977,0.9944115556648289,0.9944847112069887,1.003380333167097,1.0017179180196714,1.0049847465842854,1.0032478249630499,0.9992424373602995,1.0027579741343529,1.0064080477506079,1.002908924804187,1.0030441013688316,1.0011340382090497,1.0066305642542002,1.0072021334948351,1.002367581426924,1.0024978891194998,1.0051027088661153,0.9962093172161214,1.0049189064560993,0.11073238427899273,0.043600526345751386,0.1143329077638876,0.1314937034264784,0.13166928804952222,0.125296910503711,0.052252909109149794,0.1271841897341663,0.13767621402567126,0.0593801456039755,0.1392635961336151,0.05982668773486231,0.055440077959528315,0.1431113171824641,0.10665100307314018,0.13714595038043562,0.15085194261885293,0.054984552018957134,0.15780277276511714,0.15004926166391747,0.16562801925472315,0.16953598142729845,0.0574098059461,0.15930123671327087,0.1606913014425244,0.17364953029678185,0.17309897302671387,0.12228372246194191,0.049833970165795806,0.13668235505986334
278,278.0,0.9832145831864125,1.0139764771991124,0.1674406100294414,0.04204875033226748,0.114368750205237,0.040946289685764324,0.057679887560093894,0.14545561964766202,1.0107439773957816,1.0006634420823795,1.0098816587303823,1.0110677061904563,1.0104216900379697,1.0093339513375457,0.9998119382376119,1.0082221756840297,1.0108472605760457,0.9981735616120528,1.0117279306781646,0.9988074874640225,0.9987017073440495,1.009920970378612,1.007350477421216,1.011210814948818,1.0099564414995936,1.0034305922198854,1.0096162738120067,1.0129390726550656,1.0099321914808337,1.010147155646296,1.0054081726890445,1.0133731130209929,1.0139764771991124,1.009560412433546,1.0096793878261379,1.0109682370505866,1.0001913069948636,1.0111336486415539,0.10688599109061779,0.04204875033226748,0.11022858294841599,0.1267882573863955,0.1269401038761132,0.1209347030532948,0.0503886680880735,0.12275021714017452,0.1327092409935071,0.057247346760151904,0.1342137128627034,0.057679887560093894,0.053458375340092,0.13798788398330938,0.10289980496691183,0.1324100809956636,0.14545561964766202,0.053048580615724046,0.152156172549211,0.14487744178676992,0.15970086965255412,0.1634650714423761,0.055392290795854476,0.15381074356588845,0.155155429811188,0.1674406100294414,0.1669107141165688,0.11804641538462127,0.04807017846947878,0.1319607609119856
279,279.0,0.9833070643231292,1.013858044622416,0.16188622985411547,0.04059141646168451,0.11040796859024572,0.03955374572940508,0.05572173444752728,0.14062797897991594,1.0089128424627862,0.9997551256246313,1.0078260057571107,1.0088839385716732,1.0082338603347205,1.0074182915885574,0.9988253509192669,1.0062901454432347,1.008627690510359,0.997097048666316,1.0095082717477486,0.9977273303509774,0.9976723273431323,1.0076323477787053,1.0056044939228619,1.0092150692020485,1.0076019179615083,1.0025194548628689,1.0072029460566208,1.010908112809288,1.007455223575503,1.0076402903707458,1.0045501995826978,1.0113184170070413,1.0119187363484066,1.0070133303457136,1.0071372322460317,1.0090755877849271,0.9992298163304671,1.0091406403278165,0.10299960528490981,0.04059141646168451,0.10659957884846909,0.12255984694800588,0.12272090206469141,0.11651669230282803,0.04865063909806744,0.11827472485062501,0.1282716324190475,0.055301976325399974,0.12972761869012778,0.05572173444752728,0.05162190713881319,0.13340593993142852,0.09930158798434263,0.12756155194689225,0.14062797897991594,0.0511705681364964,0.14710526798516937,0.13955614121214585,0.15440177487849938,0.15804162528119073,0.05340005264774606,0.14815200340153292,0.14944672568813613,0.16188622985411547,0.16137516616149367,0.11371911381098995,0.04639981943766363,0.1271292354894144
280,280.0,0.9834080684720173,1.0137333859223978,0.17449270525003877,0.04413435419815726,0.11921013063660055,0.04247278833170696,0.06057658362059296,0.151590553871443,0.9998612989277584,0.9940947034939391,0.9985647416073181,0.9989591596234261,0.9983017096585527,0.9977987443178084,0.9926251007749196,0.9965981670781845,0.9984782867003417,0.9904778265466077,0.9993066216010755,0.9910821514626684,0.9912813891969943,0.9972651411031012,0.9966977211420304,0.9991410373733186,0.9969591592975269,0.9961886993622662,0.996315840282808,1.000390149563665,0.9962976355687669,0.9963497431257222,0.9980960331756665,1.0004910465986265,1.0010438762026121,0.9955850138514504,0.9957276655130047,0.999574369873951,0.9931794892717516,0.9990838603067931,0.11111428975575909,0.04413435419815726,0.1149227283405758,0.13208152950574073,0.1322669245587816,0.12570617862037323,0.05290381541530056,0.12761033857969709,0.13820948622586512,0.060117865836883506,0.13977482317033318,0.06057658362059296,0.05612099707941313,0.14379992358509633,0.10732924785668059,0.1376664946054899,0.151590553871443,0.05571325681462324,0.15856892636304035,0.15073849967717107,0.16642833426432593,0.17034309822877705,0.058177810119404046,0.16011658805530665,0.16153799135058258,0.17449270525003877,0.17394039508765666,0.12266933019499503,0.0504539547558699,0.13719689411004038
281,281.0,0.9835052125298376,1.0136121620122258,0.17804268282166022,0.04560992248106087,0.12214892630054912,0.04319292835161288,0.06251782444927653,0.1550080493150005,0.990822087307609,0.9884789095115547,0.9898034881336034,0.9895414300342955,0.9888838186515471,0.98817298411751,0.9864870435424009,0.9869074564484642,0.9888396106245958,0.9839638596402931,0.9896121933956353,0.9845418987543737,0.984970648604352,0.9874489831915104,0.9879897986261748,0.9890762286869395,0.9868738795271871,0.989828239226886,0.9859987064678155,0.989833304260329,0.9857302026445968,0.9856593532206134,0.9915614866362326,0.9895953018001236,0.9900953227482218,0.9847677800369147,0.9849274392866795,0.9900600971325932,0.9871764598724913,0.9890370056134269,0.11403183699604384,0.04560992248106087,0.11724633428220464,0.13476445701681786,0.1349499397308555,0.1290419112610946,0.05465990937705144,0.13098964756461834,0.14099667335543137,0.06204396213779331,0.14258158125620374,0.06251782444927653,0.0579547936652093,0.14673703676348937,0.11016065046685325,0.14139968842992715,0.15469409739480605,0.057724458329320084,0.1618124818145614,0.1550080493150005,0.1698210592902266,0.1738041901362662,0.060366309547952614,0.16477746617605285,0.1662666641630964,0.17804268282166022,0.17747570189987347,0.1259303943659084,0.052144934475781064,0.14091313005203554
282,282.0,0.9835861133933508,1.013504033805068,0.1680504453706256,0.043117572037318634,0.11532700685194867,0.040744544419029444,0.059074337933929515,0.14636692181963815,0.9900922278999865,0.9881183399899857,0.9892828269225805,0.9889814231903292,0.9883255243662721,0.9873988823808839,0.9861120784143852,0.9861286450017712,0.9882763044423645,0.9835861133933509,0.9890567703503484,0.9841633737523786,0.9845949328995631,0.9868631456274901,0.9874012663694068,0.9882789474452899,0.9862651126313356,0.9894452358305742,0.9853726660297939,0.989004416439247,0.9850843764208458,0.9850050942792868,0.9911877837101762,0.9887418081149223,0.9892395381212848,0.9841036714957655,0.9842654603052544,0.9892940187191904,0.9868006812047938,0.9882415346284649,0.10765846094893991,0.043117572037318634,0.11067241942887623,0.12720045495292412,0.1273735272868153,0.12181352177006474,0.05166372405623762,0.1236494916096526,0.13306755949126875,0.05862644365727185,0.1345528851569549,0.059074337933929515,0.054772823792442575,0.13850464630501064,0.10403117860276342,0.13350057208354107,0.14601241501141085,0.05458219971488699,0.1527332049621951,0.14636692181963815,0.16029339649978347,0.16405780212062834,0.057085579127364776,0.15560227271772573,0.1570095165633099,0.1680504453706256,0.16751566244672425,0.11888660318098972,0.049293116802147485,0.13304145010701846
283,283.0,0.9836411677354188,1.0134186622140924,0.16819007725770085,0.042940013459847284,0.11514342873460076,0.04080131006120184,0.05881709212571257,0.14610472094144447,0.9972591244964699,0.992656347544039,0.9966255610994019,0.9968517432412582,0.9962022506339338,0.9950159348579242,0.9910801150213439,0.9938026519819574,0.996330481140352,0.9888852833343393,0.997160358435855,0.9894822065924072,0.9897150869068224,0.9950650689502514,0.9944733921515528,0.9962564527179476,0.994677117537028,0.994539486808982,0.9939744696614186,0.9973461583250943,0.993894059696938,0.9939171605449966,0.9963922069601621,0.9973368046643666,0.9978721675000353,0.993122665540913,0.9932701375442746,0.9968221246230347,0.9916549670652509,0.996205477727742,0.10731401329080376,0.042940013459847284,0.11078446497837648,0.1272902366613252,0.1274710170759726,0.12138253123589746,0.05143768562749025,0.12321484913913745,0.13314998098168218,0.058373888798721206,0.1346247677832085,0.05881709212571257,0.0545354155034034,0.13860149806954092,0.1038052649284965,0.13301558191918356,0.14610472094144447,0.054284837134451654,0.15283811838870298,0.14575978952475724,0.1604207347902167,0.16420998863457117,0.056741142486558,0.15491843069210445,0.15630524978924323,0.16819007725770085,0.1676562699057969,0.11847596014907151,0.049078242184125015,0.1325609985804794
284,284.0,0.9836718913333111,1.013365708152467,0.17420963413921967,0.04439972877654748,0.1190006384902951,0.04220230478327762,0.06083328715962014,0.1513131840380704,1.0044703077923465,0.9972296446675052,1.0040845192517454,1.0048281231781424,1.0041846542021708,1.0026766753251057,0.9960687488828612,1.0015267861916448,1.004479014970965,0.9941833975785331,1.005346404947125,0.9947988830703655,0.9948454586854104,1.003381183343911,1.0015981519321955,1.0042632222856909,1.0032090820562316,0.9996388833444744,1.0026989281490382,1.0057012201544473,1.0028326581180764,1.0029600066650182,1.0015858482487794,1.0059407612479787,1.0065094365623901,1.0022763523327234,1.0024101106020344,1.0043887388809036,0.9965354236656783,1.004199287768131,0.11058230326519955,0.04439972877654748,0.11479744101878181,0.13184399375941386,0.13205173663932684,0.12505024121848912,0.0531793252112417,0.12694483682624916,0.13792616364084648,0.06037849832268644,0.13946088646456717,0.06083328715962014,0.056389203388216944,0.1435572924348812,0.10724920046882411,0.13704274777668676,0.1513131840380704,0.05605660132497854,0.15828858336708568,0.15012901614934127,0.1661512694211708,0.1700877647715718,0.0585524948370669,0.15955045441877624,0.16096821537082018,0.17420963413921967,0.17365705743581422,0.12206562445251289,0.05072678189775667,0.1365755867130893
285,285.0,0.9836825797403981,1.01335483253336,0.16815527664736724,0.04296027732297302,0.11481842095541002,0.04064300972856779,0.05889347766104476,0.14606064159756513,1.0101069872923403,1.0008908772906746,1.009872657717619,1.0110350307842153,1.0103918325754686,1.0086813148537073,1.0000805660811882,1.0075805299191836,1.01081746606416,0.998453903869809,1.0117174377945197,0.999087710538696,0.9989757958227703,1.009850580035688,1.0072114687340035,1.0105585485267745,1.0098463878435933,1.0037722360660315,1.0094818182838285,1.012300823430618,1.0097794439846486,1.0099873751350181,1.005815051654097,1.0127546728934462,1.0133548325333597,1.0093859469775108,1.0095091673767544,1.0103209875372787,1.0004560586059532,1.0104836127234293,0.10647126057536686,0.04296027732297302,0.11084721906463156,0.1272878270600083,0.1274971093958262,0.12040403104050221,0.05146497743609124,0.12223298002438895,0.13317747359468832,0.058453736296460355,0.13467660594013017,0.05889347766104476,0.054576287445966855,0.13858640269503478,0.1034935119667976,0.13197074804391648,0.14606064159756513,0.054245912896580595,0.1527888435608504,0.1445954501690925,0.1603748158608969,0.1641726222798771,0.056662027785786,0.15368983276395853,0.15505733534165672,0.16815527664736724,0.16762227304879113,0.11753397495883043,0.04907960743775616,0.1315200887494643
286,286.0,0.9836775285100506,1.0133918936748425,0.16257896986730572,0.04135890156273825,0.11087873593405086,0.039352632921409905,0.056718080297210566,0.14119470537646123,1.0087325419880164,1.0004068793538468,1.0077104838900515,1.0087452158864132,1.0080942029375328,1.0072756182087503,0.9995302867511061,1.006160431775392,1.0084807528159725,0.9977922651815876,1.0093728594278641,0.9984211829109931,0.9983755803329614,1.0074638284701811,1.0057860547823487,1.009154355972897,1.0073992720782494,1.0033125554427655,1.0069803799085901,1.0109461889394185,1.0072168014583123,1.0073988465763697,1.0054056713532273,1.011436532584936,1.0120439042113811,1.006756373187861,1.006883735259951,1.008934627437602,0.9999361885481856,1.0090776997703008,0.10283417837614517,0.04135890156273825,0.10713802499148109,0.123023783124872,0.12322499566805599,0.11627136803417365,0.04954989015329323,0.11803727635287618,0.12870591321925443,0.05629345507907371,0.13014128867124736,0.056718080297210566,0.05255328842098157,0.1339673773336307,0.09990183124309447,0.12744156722249986,0.14119470537646123,0.05217882288042629,0.14770465775138467,0.13956611601686206,0.15504658665241636,0.15872163838872266,0.0544777095876704,0.14830122849272834,0.14961765642915414,0.16257896986730572,0.1620620864457686,0.113494961488267,0.04724913550940424,0.12700658338432594
287,287.0,0.9836610331956397,1.0134675395146036,0.17521712490621888,0.04445752524579058,0.11968621447610892,0.04257352446926367,0.060943949696238474,0.1521456213700683,1.0001057777341185,0.9951897172027478,0.9984491191395597,0.99881968568666,0.9981635320627825,0.998120595310447,0.993791018449146,0.9969322617532588,0.9983329203262634,0.9916296848904429,0.9991734477699532,0.9922294088133119,0.9924436861480146,0.9971167930154146,0.9972358237329235,0.9996254675440878,0.9967710720029268,0.9974531719924178,0.9961090513516988,1.001035660688869,0.9960785627198072,0.9961318361134676,0.9994194284572396,1.0012697148426495,1.001838392494926,0.9953483881637538,0.9954943360392847,0.9998974831046271,0.9943414125865195,0.9995625855899988,0.11151823216214425,0.04445752524579058,0.115377279576493,0.13253730503153546,0.13273669706596417,0.12608500880515652,0.053252152330655105,0.1279828022165218,0.13865358505524558,0.06048364592376069,0.14018253168856692,0.060943949696238474,0.05647893530920104,0.14433617894011294,0.10783564295674238,0.1381661344391375,0.1521456213700683,0.05607020327267617,0.15917464042037258,0.15125712656647192,0.167092143217503,0.17105384374315205,0.05853517502086599,0.16068386650449784,0.16211488196431512,0.17521712490621888,0.17465820512734312,0.12307618740467902,0.050786453032297375,0.13769335528953938
288,288.0,0.9836373893505357,1.0135686153952352,0.17888354835211778,0.0455275058669415,0.1226118786912845,0.04357055415430374,0.06234009576729879,0.15577351686287413,0.991192822949095,0.9893471186118541,0.9896572200832309,0.989372381064791,0.9887143861172861,0.9886164656320955,0.987395245959058,0.9873591081386388,0.9886646484687661,0.9848401692832485,0.9894482172836673,0.9854129503081549,0.98586817762492,0.9872586229395987,0.9884535555118594,0.9896575545454666,0.9866466883369922,0.9908062042618578,0.9857526532160499,0.9905497967232509,0.9854664399080775,0.985392921623516,0.9925508235166335,0.9904240932609967,0.990936454010572,0.9844872112788678,0.9846511533712161,0.99050388082558,0.9880920971085522,0.9896124709433805,0.11484345199746382,0.0455275058669415,0.11772628304459443,0.13529837854361568,0.13548362366127978,0.12986525088343678,0.054511931399359934,0.13180177899637485,0.14154316264931707,0.06186667133523823,0.14309460871097318,0.06234009576729879,0.05779770574479057,0.14732622181836688,0.11052694269065105,0.14226737429148612,0.1553229454694709,0.05746073265171821,0.16250860095531347,0.15577351686287413,0.17059153447656264,0.1746342756287474,0.060015143996650686,0.16549701390138236,0.16697915276491923,0.17888354835211778,0.1783119024778059,0.12677454411496136,0.05200389944570366,0.14177856223911753
289,289.0,0.9836108925281102,1.013681966659329,0.1687774006146782,0.0429621437738584,0.115717683538592,0.041121533410392035,0.05881732298399456,0.1470663656143753,0.9904573773066143,0.988514200152947,0.9889138760126432,0.9885904548595665,0.9879291207960293,0.9878376023900334,0.9865108721325682,0.9865775079226667,0.9878714685630353,0.9839311269678256,0.9886607842968375,0.9845033008262919,0.9849654261506529,0.9864407113302924,0.9876011397185911,0.9888232920586661,0.9858122160695261,0.9898968673875236,0.984904103639538,0.9896655892289966,0.9846015144872191,0.9845182843381443,0.9916090226820417,0.9894980348675189,0.9900051767513756,0.9836108925281102,0.9837757021925876,0.9897269451809005,0.9872076192617312,0.9887803483348673,0.1084357501791245,0.0429621437738584,0.11109069064468477,0.1276751132973718,0.12784915015611753,0.1226155661738566,0.051435478815487004,0.12444277225703261,0.13356887063787037,0.05837109813712632,0.1350338042387282,0.05881732298399456,0.054535179941754566,0.13901298298947212,0.10431617435486464,0.1343220012404076,0.14655213506224032,0.05421659380213794,0.15333106452360215,0.1470663656143753,0.16095540417897625,0.1647683807210329,0.056622184305707965,0.15624326241945574,0.15764137845371878,0.1687774006146782,0.16823762370103434,0.11970069556835533,0.04907359545834123,0.13386032191235347
290,290.0,0.983585392385453,1.0137944386494775,0.1683675335294401,0.04278582339314288,0.11524482022929854,0.04098383198169666,0.05856520168080314,0.14621955553136964,0.9975150524374182,0.9926765666296732,0.9961411625301929,0.9963536830420076,0.9956948905440152,0.9953480941843936,0.9910871183070955,0.9941464936027089,0.9958155902357712,0.9888259894498953,0.9966519940530469,0.9894209714856929,0.9896821964181991,0.9945408388947614,0.9944710883052165,0.9966802283885303,0.9941327253206729,0.9946099428075255,0.9934212654810246,0.9978808518079767,0.9933358845890331,0.9933585685960593,0.9964417806157118,0.9979661284619518,0.9985128150822655,0.9925646196656077,0.9927138413269984,0.9971435123292893,0.9916620556112702,0.9966239998756656,0.10773522726322045,0.04278582339314288,0.11092430569947676,0.12744236115592344,0.12762102080910123,0.12180457872422619,0.051217965040499074,0.12363267369828229,0.13331988180624874,0.05812331732538577,0.13478483316356918,0.05856520168080314,0.05430677760260849,0.13872983245903986,0.1038694369518482,0.13343128723694087,0.14621955553136964,0.05395269528137351,0.1529712578699718,0.14604158310261572,0.1605688817106551,0.16436791327250905,0.056328917426305226,0.15513423840104504,0.1565120018567957,0.1683675335294401,0.1678317654873612,0.11890714961155817,0.04887194401507555,0.1329746457725654
291,291.0,0.9835629549945335,1.0138928767082724,0.173792179553475,0.04417227967809961,0.11881479372696982,0.04224129672631184,0.06043102216719838,0.1509631946144431,1.0046901888432187,0.997218038973089,1.003744786780596,1.0044867763219343,1.0038363214058004,1.0029756272820833,0.9960521979874364,1.0018374545044744,1.0041306193717272,0.9941126920053719,1.0050134079490594,0.9947263474567182,0.9947924577397365,1.0030222316063266,1.0016278565705605,1.0046493370914227,1.002840626639807,0.9996842508274536,1.0023254841527975,1.0061948160018024,1.0024558924125806,1.0025832929957745,1.0016161233806182,1.0065220580456136,1.0071031898385867,1.0019024646684966,1.0020367139244635,1.0046733552456386,0.9965150415470305,1.0045795524718157,0.11080166537497917,0.04417227967809961,0.11460720346396037,0.13163354986347459,0.13181416676127952,0.12527140566544165,0.052867335812874484,0.12717224557270085,0.13767105833855406,0.05997525173529061,0.13917065791252337,0.06043102216719838,0.056049664592553,0.14325965372093072,0.10709264485873457,0.13722896990527197,0.1509631946144431,0.055672938867468054,0.15791489343872614,0.15016751251193655,0.16575001032082615,0.16966613198067998,0.058107622228465744,0.15951815326939772,0.16092514159052407,0.173792179553475,0.17324316632623168,0.12228649643162108,0.05045669044006216,0.13676090481137132
292,292.0,0.9835452005310403,1.0139641261783061,0.167497034074643,0.04276693735937471,0.11461509268000152,0.040633710236659605,0.05848032562048314,0.14551768057166783,1.0103927918017273,1.0008192557228306,1.00968530263624,1.0108494753707244,1.010203556218272,1.0090330999253414,1.0000080521581312,1.0079407368250006,1.0106380753623196,0.9983449761706784,1.011557968693101,0.9989775917131641,0.9988747612165431,1.009654370538009,1.0072866287724842,1.0109897731724737,1.009643038674801,1.0037438903399167,1.009278537113994,1.012826619809052,1.00957307806683,1.0097784036976782,1.0057648441364557,1.0133522545568479,1.0139641261783063,1.0091866704376826,1.009309708274815,1.010660220882652,1.0003731438520558,1.0109096904507326,0.10679511231252338,0.04276693735937471,0.11049315845755803,0.12690840421655109,0.12707568232799074,0.1207711148914009,0.05118312958275044,0.12261196782074875,0.13271080446233072,0.05803801779795584,0.13415186688860947,0.05848032562048314,0.05425368093746616,0.13810273240234944,0.10334518264525716,0.1323332979489256,0.14551768057166783,0.05393777629104938,0.15220706202333248,0.14486073531237217,0.1597539284607063,0.16352647465875034,0.05631561175331029,0.15392619762684154,0.15528858899547207,0.167497034074643,0.16696979405839293,0.11789247809964039,0.04885731386521545,0.13188068893637606
293,293.0,0.9835337491706624,1.0139987433504907,0.1620018081990776,0.040771010825978796,0.11026132817261422,0.03939943851591847,0.05584308566738296,0.14073160813725052,1.008872795999043,0.9999623107749812,1.007743211078585,1.0088155098929257,1.0081561190101738,1.0074602880093935,0.999074082097427,1.006349643491651,1.008565487510889,0.997315699325271,1.0094834589731347,0.9979436676696006,0.9979005013200842,1.007524874078046,1.0057461459902555,1.0093848657079083,1.0074606287085959,1.0028786913304564,1.0070495857880033,1.0112195522895349,1.0072862857972096,1.007466295283305,1.004952070955895,1.0117352259302557,1.0123474985983631,1.0068392842469354,1.0069651610647803,1.0091136618512542,0.9994753052879793,1.0093061175006015,0.1024030348540602,0.040771010825978796,0.10686835668776697,0.12273465948754345,0.12289705650567748,0.11576451617170247,0.048823367019043724,0.11753479641372895,0.12834225148837888,0.05541510517474103,0.12972870315424254,0.05584308566738296,0.05177509692044069,0.1335492316931958,0.0991909187367061,0.12675069032818775,0.14073160813725052,0.05141807920817895,0.14720411974688574,0.1386341444625268,0.15450446901611453,0.15814773170207022,0.053682916799182585,0.1472167906923336,0.14850767409423843,0.1620018081990776,0.16149057268952896,0.11299311700982263,0.04659312590332924,0.1263218063891102
294,294.0,0.9835302210890883,1.014002128309018,0.1748634289842197,0.04347610916889469,0.11847097492003728,0.04259017589692025,0.059689921667162874,0.151889653624133,1.0001720724442311,0.9944560936514006,0.9985862414300091,0.9990212811998469,0.998353290954375,0.9982223580721482,0.993036475506669,0.9970388231176127,0.9985560701821871,0.9908611033769311,0.9994226652001815,0.9914603314017268,0.9916748995223135,0.9973032757165952,0.997090515814369,0.9997347634980176,0.9969730931871691,0.9967071755537495,0.9963275773255751,1.001148895983534,0.9963036488042856,0.9963574708807941,0.9986630839166173,1.001369134465381,1.0019377669762122,0.9955972812384305,0.9957386593832447,0.9999929571585381,0.9935833519154276,0.9996713789197436,0.10966695152076138,0.04347610916889469,0.11529767627479867,0.13244991839374007,0.13261817023013536,0.12395435348877736,0.0521152938734118,0.12585162059021227,0.13851229806941157,0.059222533378207425,0.1400088408846071,0.059689921667162874,0.0552968129498798,0.1441127612770532,0.10639668783769533,0.13560166836766124,0.151889653624133,0.054911906908990615,0.1588840071445171,0.14823543444778378,0.16677075149392695,0.17070101069386107,0.057413540085244893,0.1573324195622947,0.15870880077496352,0.1748634289842197,0.17430771411318438,0.12097719001663564,0.0497125786226042,0.1351491931563493
295,295.0,0.9835362364620069,1.0139833920863994,0.17890792017192858,0.04493415894794762,0.12150700357683841,0.04339906986719948,0.06166261052857647,0.15541777687530842,0.9911480469856223,0.9887405370160743,0.9897973513846294,0.9895702737436463,0.9888998156320158,0.9885972335597507,0.9867768788610546,0.9873483595744065,0.9888759948350091,0.9842129381116557,0.989680935406084,0.9847887129871535,0.9852382857524422,0.9874403486785811,0.988301418367355,0.9896304108164496,0.9868440425329404,0.9901833238457286,0.9859655357229415,0.9905121934001649,0.9856856292885231,0.9856112198678388,0.9919184457917688,0.9903666839685272,0.990877655906427,0.9847287139841158,0.9848879915825933,0.9904758387688016,0.9874659878336594,0.9895849899670514,0.11245224886006046,0.04493415894794762,0.1179303770533151,0.13551233846396954,0.13567785191247667,0.1271386999100473,0.053862645153221526,0.12907702426979925,0.1417248486812419,0.06117819940573561,0.1432558997678328,0.06166261052857647,0.057142335117203694,0.14745111931278776,0.10925598457898973,0.13911189535360158,0.15541777687530842,0.05685055259155665,0.16257536707582038,0.1521704712474112,0.17064661582019752,0.1746718985750076,0.0595550170499674,0.16157491023488327,0.1630047208358635,0.17890792017192858,0.1783373399329998,0.12409499822255407,0.05138716735350725,0.13864711400134141
296,296.0,0.9835534154651074,1.013951645715146,0.168846624781564,0.04237405487564964,0.11466141625777414,0.040973551586012305,0.05814693139617443,0.14665935113166106,0.9904053600363473,0.9881503611692304,0.9891593704169251,0.9888873379048562,0.9882121839025644,0.9878004315257469,0.9861493668881084,0.986549778110567,0.9881670436119152,0.9835534154651076,0.9889645072396558,0.9841301626476691,0.9845988820183393,0.9867231660933906,0.9875547841127844,0.9887746708955863,0.9861098310066456,0.9895095579973875,0.9852167842489687,0.9895960337199712,0.9849190004112928,0.984836387447509,0.9912124445636209,0.989404013056007,0.9899084959110145,0.983948256133472,0.9841084013058705,0.9896806303648886,0.9868507651106782,0.9887307840245156,0.10612157306802318,0.04237405487564964,0.11126872931932845,0.12786960842762057,0.12802438459171697,0.11998813500808306,0.05079455200763283,0.12181702356055894,0.13373462691727525,0.057689033890410295,0.13517935323342653,0.05814693139617443,0.05388563385873863,0.13913879845697438,0.10308995986851738,0.13129940094612358,0.14665935113166106,0.05362691360324642,0.15341940837606896,0.1436340241265454,0.1610436731039242,0.1648465631968518,0.05619653314564501,0.1525256734177052,0.15387943027730716,0.168846624781564,0.16830673214562233,0.11711606134750513,0.048459513953363786,0.1308601856999601
297,297.0,0.9835822866954532,1.0139160002277705,0.1685287464748162,0.04174896984033057,0.11406377833914588,0.041080250144381145,0.057334424507405085,0.14634086738891525,0.9975083782808829,0.9925565072730079,0.9964882526588784,0.9967463774215717,0.9960748059012059,0.9953517026914924,0.990989003032465,0.9941596790435113,0.9962017732811582,0.9887178804583917,0.9970406641120827,0.9893127880742442,0.9895884378744375,0.9949205749708306,0.9945504118560525,0.9966714466924192,0.9945340881671098,0.9944853533536836,0.9938359918088028,0.9978648223131263,0.9937506466546002,0.9937749059390725,0.9963043236532518,0.9979244244752652,0.998467485138206,0.9929936973439766,0.9931380564185927,0.9971403975914731,0.9915716806166447,0.9966144411705887,0.10547646236651242,0.04174896984033057,0.11102274875032939,0.12758549218577647,0.1277414087295875,0.1192636975145536,0.050062551196172596,0.12109478070029912,0.13344357083447947,0.056881294099110795,0.13489996001989368,0.057334424507405085,0.053111040985589844,0.13882703696155996,0.1024064730796047,0.13047979794774187,0.14634086738891525,0.05282999805300015,0.1530972460847671,0.1426841700943932,0.16071718988947928,0.16451403664054823,0.05533825001758078,0.15148854425260513,0.15282879212582634,0.1685287464748162,0.16798730257752834,0.1163903352212502,0.047745031967858856,0.1300431296668608
298,298.0,0.9836190124356078,1.0138855666567834,0.17462015387175664,0.042910160122028994,0.11784753239534193,0.042645014294543586,0.058968196950591106,0.15164812264475763,1.0046782715130245,0.9971093596734728,1.0040270209922533,1.0048098050498497,1.0041485881494931,1.002968515165334,0.9959639359902133,1.001836834802534,1.004451155080751,0.9940217922076183,1.0053308799585294,0.9946358145954205,0.9947126793543973,1.003332150336251,1.0016792823665062,1.0046237914076641,1.0031737524125228,0.9995670742899642,1.0026707107360278,1.0061640907049265,1.0028013162139904,1.0029331685654683,1.001492150802395,1.0064620483752598,1.0070388161791775,1.0022607747893963,1.002390971219502,1.0046611325891395,0.9964340531543817,1.0045539781884447,0.10873112219256151,0.042910160122028994,0.11509703284896873,0.13223157987101647,0.13239980374238403,0.12293288732607634,0.0514685322814996,0.12483224137467286,0.13830212719130633,0.05850124177611376,0.13982243870187971,0.058968196950591106,0.05460835503699011,0.14386913450055386,0.1057115516030161,0.13447696255530647,0.15164812264475763,0.05427548200862239,0.1586420003269645,0.14700554214572925,0.1665252271740137,0.170445470254598,0.05681816471185335,0.15604221266182242,0.15741676637799343,0.17462015387175664,0.1740590569039151,0.11996037402814548,0.049076976504910164,0.13402705417021
299,299.0,0.9836586633895104,1.0138694560346972,0.16873127730254847,0.04142080352110449,0.11383715276539036,0.041212028325007026,0.05695055174473329,0.1465588173227526,1.010319999253212,1.0007826924555832,1.009926782487005,1.0111324006817073,1.0104801515171014,1.0089788936262434,1.0000029221511988,1.0078960951224065,1.0109283141197973,0.998348650554541,1.0118509195313448,0.998979848014102,0.9988803123377608,1.009926645789818,1.0073316365180756,1.010911401937066,1.009944562023334,1.003717450689123,1.0095924973406238,1.012756392237838,1.0098891278325102,1.0101017169561317,1.005741945372225,1.0132619073730342,1.0138694560346972,1.0095167717074756,1.0096358296400156,1.0105928797570247,1.00037036626169,1.0108302426751636,0.10495671958518316,0.04142080352110449,0.11125463428248619,0.1278127971150919,0.12797500048990687,0.11866634879396307,0.0496956092159786,0.1204998669264097,0.13368234939280402,0.05649765963608701,0.13515822219796214,0.05695055174473329,0.052732645710037315,0.1390505148235112,0.10210675335937554,0.12982323435577572,0.1465588173227526,0.05241289365144506,0.15331069889794818,0.1419313385990226,0.16091596121923218,0.16469353453841856,0.054871426240350026,0.15065693906840366,0.1519860946121036,0.16873127730254847,0.16818961384451062,0.11580017956659257,0.047383126659431236,0.12938897028854127
300,300.0,0.9836963102610989,1.0138745619680614,0.16266457600033843,0.039830786909245866,0.109570509271449,0.0397237907559792,0.05479519869572259,0.141303386666332,1.0085942202679545,1.0000097635579468,1.0077962807264027,1.0088760757001718,1.0082192230807148,1.0071863287820129,0.9991519069882379,1.0060839259621872,1.008633814190235,0.9974008295842711,1.0095513025400145,0.9980261281197805,0.9979861067251623,1.0075718062914807,1.0056636904254546,1.009067597753135,1.007530409607538,1.0029512201678359,1.0071241802285762,1.0108989965880166,1.0073601776163212,1.0075448773741282,1.0050352677491017,1.0113990352689066,1.0120077130842384,1.006922323198401,1.0070449922230023,1.008820241421644,0.9995557367418683,1.0089861222581564,0.10087041296025095,0.039830786909245866,0.10730491596608092,0.12322774530236405,0.12339175614202645,0.11401614387581348,0.047792937892280174,0.11578188782335577,0.1288725697273418,0.054356450703144245,0.13028588580311087,0.05479519869572259,0.05072135273971336,0.13407531465084993,0.09823958444917004,0.12470688109399547,0.141303386666332,0.05036544562601832,0.1478048690760237,0.13628963511939687,0.15513516885920747,0.1587736142420182,0.05269400866063852,0.14464388833601594,0.1459149449226123,0.16266457600033843,0.16214735538820613,0.11125329703827214,0.04556401247121759,0.12429125100270817
301,301.0,0.9837270237543128,1.013898908359579,0.17472203380877596,0.04300519632045902,0.11794886304569475,0.042624636539794855,0.05916309163305278,0.15179184971645282,0.9996340608285849,0.9945705821223121,0.9984361161868012,0.9988434364104393,0.9981821906657954,0.9976710493227078,0.9931730421310271,0.996492158372359,0.9983750521749485,0.990991840329526,0.9992305609271701,0.9915890247631102,0.9918132006600702,0.9971091573300301,0.9968539744386523,0.9991299752777879,0.9967928056840599,0.9968632064969397,0.9961434505646175,1.0005439317871447,0.9961135865851527,0.9961638566124174,0.998834284358418,1.000759765766661,1.0013284734668513,0.9954137435147017,0.99555245697182,0.9994221144444154,0.9937311117567967,0.999063713751257,0.10874038646814552,0.04300519632045902,0.11525802718526254,0.13235273855469828,0.13253460855942453,0.12292026485647797,0.05160497219750606,0.12481276934760015,0.13842672647407375,0.058690074878296854,0.13994791146795307,0.05916309163305278,0.054763422514314784,0.14403465445772817,0.10583505171213758,0.1344738937491749,0.15179184971645282,0.054439463997652045,0.15877010239541048,0.1470376159863582,0.16664856415926296,0.17056325905985933,0.05699227379915962,0.15610680808857755,0.1574908517764658,0.17472203380877596,0.17417201954184625,0.11994590069589131,0.04919547774199932,0.13402588022682507
302,302.0,0.9837458745730902,1.013938301685992,0.17844532818545628,0.04439938677446652,0.12104416472255833,0.04346631635661212,0.06102432114811461,0.1550344807794485,0.9907468955629526,0.9888973849572025,0.989577505195973,0.9893148926388817,0.9886552073166276,0.9881947985134599,0.9869591525802053,0.9869521233926152,0.9886185581962972,0.9843824886520479,0.9894086096777802,0.9849552659545645,0.985418833133323,0.9871719558588061,0.9881073623741181,0.9891826052389977,0.9865946208379741,0.990411153210289,0.9857135004331851,0.9901057162216915,0.9854321512049774,0.9853519431103177,0.9921812423605347,0.9899783916222914,0.9904953167285994,0.9844898878176054,0.9846452382297868,0.9900508366360383,0.9876570732365605,0.9891346595766426,0.11195637567039725,0.04439938677446652,0.11765727147193779,0.13515946547515362,0.1353436690538163,0.12661425196836137,0.05326662667779996,0.12854265526413516,0.14139933106065916,0.060542510981751584,0.14297188524847262,0.06102432114811461,0.05650880483288325,0.1471086617907869,0.10878373788925895,0.13860646179974725,0.1550344807794485,0.05633054903265435,0.1621632155658101,0.15172522342588537,0.1702146177464525,0.1742222207044926,0.059071364515652675,0.16119735500585752,0.16264913482962837,0.17844532818545628,0.1778840787398003,0.12357327192539039,0.0507859462501881,0.13814273786229123
303,303.0,0.9837479334213701,1.0139885484240412,0.16846881540431258,0.04193801639460433,0.11430808019866699,0.04103513915859757,0.05763780747647542,0.14636241319012383,0.9901871553710252,0.988366902089534,0.9889829520476243,0.9886700359650099,0.9880155654821157,0.9875844034542163,0.9864016427604947,0.9863394355895849,0.9879709466316212,0.9838135645568405,0.9887669018644704,0.9843875487035955,0.9848525077621763,0.986492966500156,0.9874569411229599,0.9885085524615591,0.9858976351788035,0.9898283180657634,0.9850014377997713,0.9893872374236132,0.9847046435422864,0.98461650755764,0.9915882141513619,0.9892289828494111,0.9897432737239402,0.9837479334213701,0.9839041201461146,0.9894386357297008,0.9870960367880008,0.9884622363853587,0.10574251448893311,0.04193801639460433,0.11106185127550885,0.12758974574987483,0.12776345194214478,0.11959119298526505,0.05031546647041079,0.12141074631511896,0.13348282697518937,0.0571858978347373,0.13496658372390072,0.05763780747647542,0.05337772437760907,0.1388710704447505,0.10273517285005616,0.13093017866641385,0.14636241319012383,0.05322746373392368,0.1530954743027363,0.1433508144006897,0.16069795625574623,0.16448587230673492,0.05582715217007662,0.15231401241635373,0.1536886927089264,0.16846881540431258,0.16793726516575183,0.11672362003079631,0.04797053276591995,0.13049207313692418
304,304.0,0.9837297434537039,1.0140454550504685,0.1682955340268607,0.04164385902552826,0.1138861970993709,0.041027625636000827,0.057248984065202076,0.14619947921149312,0.9974900674067193,0.9928434426760999,0.9963493009288293,0.9965689925081027,0.9959219244719992,0.9953410607591722,0.9913196341855709,0.9941563095678533,0.9960580684988203,0.989065784388548,0.9969053729789987,0.9896601409743842,0.989919908442244,0.9947335364819173,0.9945655729912636,0.9966089199230704,0.9943550826376345,0.9948895212126749,0.9936526813375899,0.9978529045718072,0.9935680360210634,0.9935843576547673,0.996777383267521,0.9979561766418517,0.9985101611715955,0.9928242496906167,0.9929647951875582,0.9970988746945688,0.991889570273823,0.996549360760171,0.10516344084859186,0.04164385902552826,0.11094905449241214,0.12743433421639958,0.12761138396413763,0.11891231481634087,0.04996925529787279,0.12073122954695624,0.1333096551304711,0.05680300100786506,0.13477466574447014,0.057248984065202076,0.053018634377154816,0.138693962868637,0.10226280711339467,0.13013441817577706,0.14619947921149312,0.052804795847159094,0.1529294120147084,0.14243060640742866,0.1605240424224629,0.1643170028438883,0.055350957120721356,0.15128368733536032,0.15263833359399853,0.1682955340268607,0.16776239061912873,0.1160486778921958,0.04763982369574278,0.12970016925876754
305,305.0,0.9836937376270968,1.014104828042015,0.17428728422512826,0.04303265105149409,0.11768759956832843,0.04244448005136015,0.05919144560905261,0.15141692297672876,1.0048193568892394,0.9974339924055204,1.0038756507803008,1.0046314169017894,1.003994775731538,1.0031320950372427,0.9963356441530619,1.0020074571802553,1.0043116856444159,0.9944117987677099,1.0052057488104975,0.9950232829858645,0.9950869869514986,1.0031456150145446,1.0017692267920364,1.004738872751546,1.0029963139798732,1.0000258258903334,1.0024903941998706,1.0063432808336794,1.0026237407812306,1.0027466664191245,1.0020293858664833,1.006702838592874,1.0072916815229493,1.0020966367792907,1.00222334597375,1.0047929738232046,0.9967921271360392,1.0046670513309441,0.10836553371661614,0.04303265105149409,0.11493224307980594,0.13197448370988857,0.13217384979718375,0.12253009602555583,0.05164326415653132,0.12441652435268831,0.1380755106660322,0.058732920248259844,0.13959171986786678,0.05919144560905261,0.0548058295625742,0.1436285068121559,0.10561971488808154,0.13404856630157375,0.15141692297672876,0.05451782162960406,0.15838075576587549,0.14668757320812087,0.16623807766721196,0.17016735908338512,0.057118862111206446,0.15576867376244535,0.15715270910127047,0.17428728422512826,0.1737358365257563,0.119559950506152,0.04923223399997801,0.13360106664163002
306,306.0,0.9836438213491662,1.014162473875423,0.16830535979168232,0.041656925366438384,0.11364519140940867,0.0409144610464538,0.05732863340940555,0.14623389247762822,1.0105012114533274,1.0010222622292666,1.009621211660879,1.0107986855545916,1.010163464272995,1.0091774267083835,1.0002758995428511,1.0081004226524504,1.0106166490422335,0.99862163881639,1.0115473279702714,0.9992520366162643,0.9991482056447047,1.0095775045267124,1.0073485438721448,1.011062778391413,1.0096012712952385,1.0040746122082147,1.009246004452412,1.0129738037703186,1.0095468515361947,1.0097525537965448,1.0061767669882944,1.0135430028880392,1.014162473875423,1.0091867791639624,1.0093025478377662,1.0107649532037903,1.0006399321930803,1.0109802077315875,0.10448970267760968,0.041656925366438384,0.11100009196461462,0.1274567141828075,0.1276576756336107,0.1181699024885032,0.050005492696108975,0.1199941173255512,0.13336802702310424,0.0568853112686763,0.13484341351112725,0.05732863340940555,0.053072522387032146,0.13870832887754886,0.10199846587573819,0.1292769369135371,0.14623389247762822,0.05279965971385667,0.15295392395010024,0.14149790180744365,0.16053504928789272,0.16432644858697235,0.05533194307686897,0.15027228368374465,0.15160851158123043,0.16830535979168232,0.16777340889351344,0.11529420925319155,0.047667432115891806,0.1288434564608319
307,307.0,0.9835839000275299,1.0142149458661234,0.16287939955097433,0.03997203155441264,0.1097440070344753,0.03971120699252337,0.05507156580813144,0.14153468837491975,1.0088941559529814,1.000006054236521,1.0073636492155007,1.008423703053362,1.0077755229176297,1.0075029739972927,0.9991624629846385,1.0064081897755708,1.0081960345574055,0.9973996793050054,1.009117910537391,0.998025689528547,0.9979871238718029,1.0070931893989687,1.0055806977708834,1.0093272621017935,1.0070551699670742,1.0030035300315527,1.006646197879272,1.0112029657822896,1.0068897388450293,1.0070717913619185,1.0051453735039353,1.0117447980804726,1.0123614733125945,1.006466549867532,1.0065857002637872,1.0091148131577132,0.9995613933343099,1.0092458960729571,0.1008757290571123,0.03997203155441264,0.10745029263323314,0.12337514437958276,0.12356434727874982,0.11404851107405987,0.04800136195165213,0.11581564897305954,0.12908417472196704,0.054642172970285514,0.13051768672081532,0.05507156580813144,0.05096036555536107,0.13426116189410897,0.09839049220165796,0.1247353262390512,0.14153468837491975,0.05061886872443303,0.14803740084394792,0.1364342784047239,0.155369928946809,0.15904327415649921,0.053009307350368816,0.14482405492912256,0.14609668639453033,0.16287939955097433,0.16236882769667624,0.11127331640352192,0.0457436523288433,0.12432051391564843
308,308.0,0.9835178790698056,1.0142617846843114,0.17599752921981426,0.04294159344353055,0.11858242739004779,0.043058633485000414,0.0592236315428071,0.15298771793252183,1.0000589564516602,0.9943395267680124,0.9980324960218238,0.9984345904360091,0.9977775982519325,0.9981145634054396,0.9929363685991134,0.9969442193111938,0.997980305877184,0.9907356722984199,0.9988396950989273,0.9913333008745362,0.9915645304238137,0.9966727784465446,0.9967374881898775,0.999509391893671,0.9963640778739606,0.996615298413538,0.995715094082092,1.0009382480579063,0.9956986243919579,0.9957558882615442,0.9986112392232599,1.0011674751049753,1.00173762121036,0.9950117222171521,0.9951485538840267,0.9998456567749738,0.9934887684714027,0.9994448480137874,0.10917119353469387,0.04294159344353055,0.11611930185033714,0.13339365552824822,0.1335721809174405,0.12342275121812443,0.05158915877856857,0.12532562357751525,0.1395668155842569,0.05875843807107991,0.14114729326670614,0.0592236315428071,0.05478325806775662,0.14515056019760925,0.10629275587752243,0.13501535943044582,0.15298771793252183,0.05437796011046141,0.16001513994368677,0.14760530108743003,0.16792573236593922,0.17191301229084055,0.05693931221768922,0.15662947607118932,0.1579921767376542,0.17599752921981426,0.17545286335063562,0.12044408993417616,0.04915055262222614,0.13456838693052622
309,309.0,0.9834496638836114,1.0143032778388716,0.18004362371319999,0.04419984796253993,0.12164633832472803,0.04401631235359366,0.060913060594793365,0.15654934398550893,0.9912995083159915,0.98850128400954,0.9892929281432814,0.9890489974864619,0.9883901123227784,0.9887761956244702,0.9865369838157635,0.9875346231784699,0.9883774852259374,0.9839445760488749,0.9891768400719535,0.9845144695666177,0.9849886838462361,0.9868742004797231,0.9880155773814003,0.98968813699894,0.9863065154825539,0.9899483059705964,0.985426835907506,0.9905926477564718,0.985159109706196,0.985086555485635,0.9917155201537076,0.9904574107988894,0.9909704793095124,0.9842279413748533,0.9843819947955502,0.9906153627467237,0.9872323024607682,0.9896418499722587,0.11214767565240431,0.04419984796253993,0.11876403919591462,0.13651405426612928,0.13667113209955883,0.1268426150412062,0.05308978421736855,0.12877862429804907,0.1428388740904112,0.06043743909229029,0.14447514332539765,0.060913060594793365,0.056366778536098554,0.14854346522846265,0.10917461541807778,0.1388566556701156,0.15654934398550893,0.05603576593577518,0.16373957168782297,0.15186221546558026,0.17182199059322603,0.17591456052180882,0.05872688148192843,0.16119262012334432,0.16259956604164694,0.18004362371319999,0.17948929735861682,0.12381239545188297,0.050594524010635765,0.13839398868204633
310,310.0,0.983383159876565,1.0143397128386888,0.16996290367084307,0.04177101867736061,0.11491197903433986,0.04155241411769571,0.057557707662366335,0.14778216181978673,0.9907660473628731,0.9879850859971041,0.9888052541529404,0.9885325752396478,0.9878730419502755,0.9882114761111728,0.9859882386878345,0.9869658648905485,0.9878588804469361,0.983383159876565,0.9886619620053726,0.9839537398672391,0.9844343814116704,0.9863292316208655,0.9874312907928529,0.9890640905902739,0.9857482694158717,0.9893526524063446,0.9848538186806528,0.9899049628010953,0.9845712281345382,0.9844902934339678,0.9910898903182899,0.9897256248033771,0.9902323679647582,0.9836226617846082,0.9837790668979072,0.9900494453928892,0.9866845698813611,0.9890195741949082,0.10602105696378972,0.04177101867736061,0.11210458795232374,0.1288685269850417,0.12901601766434395,0.11991202790654251,0.050172360509950574,0.12174148789610302,0.1348422432233775,0.05710969693225736,0.13638947966471374,0.057557707662366335,0.05326611747455972,0.14022790306051183,0.10315431278847478,0.13127396186624654,0.14778216181978673,0.05297006339758995,0.1545713616466408,0.14357252138486312,0.1622010388209887,0.16606428195707076,0.05552145448887091,0.15240686651878207,0.15373907515721105,0.16996290367084307,0.169437908034574,0.11704953860364242,0.04781523376405409,0.13083645453731496
311,311.0,0.9833217958212075,1.0143713771926484,0.16970375825897982,0.04161868557244897,0.11474160561103722,0.04154110920964822,0.05735803880687004,0.14753168812628084,0.9980019270089957,0.9924958391030199,0.996261328976614,0.9965268719616998,0.9958728884443935,0.99590182317372,0.9909428635284578,0.9947146066754099,0.9960343112555207,0.9886732182161898,0.9968808027067083,0.989266884449279,0.9895421115403722,0.9946741179546561,0.9945670010190071,0.9971043812884324,0.9943156913688842,0.9944465653294413,0.9936161370007407,0.9983053956768836,0.9935488997880714,0.9935756893322389,0.9963094687011513,0.9983791309989675,0.9989242389510553,0.992812860628489,0.9929543995351598,0.9976464019897503,0.9915159577679223,0.997047179249433,0.10605182031963174,0.04161868557244897,0.11192454266558144,0.128642149654276,0.12880847948581534,0.11991407772287208,0.04999299061024593,0.12174953238173544,0.13463417166460576,0.05691483798286694,0.1361903400051472,0.05735803880687004,0.053077420591095194,0.13998326615221612,0.10296224621229623,0.1311883946634982,0.14753168812628084,0.0527618816662302,0.15431331391661307,0.14343682643450648,0.16193914489459904,0.16579362353068047,0.05530182608169651,0.1522620803508974,0.1535898529100071,0.16970375825897982,0.16917714024364536,0.117034523703192,0.047637205448623855,0.1307543082739615
312,312.0,0.9832670939497758,1.0143985584096344,0.1752857847337107,0.04302063948219358,0.11857353974676753,0.04291074538894348,0.05928705267190828,0.15235719039399795,1.0051826679660305,0.9971071010291767,1.0037384781371392,1.0045299788172963,1.0038843109057938,1.003528655974625,0.9959812315470962,1.002399448749493,1.004214077796049,0.9940421311571654,1.0050992823999212,0.9946540205667995,0.994732773537874,1.0030316096891079,1.0017101510132955,1.0050770987402384,1.002900828646027,0.9996131224885486,1.0023970466766456,1.0066383881044578,1.00254704890914,1.0026775417018676,1.0015864644261459,1.0069639789744855,1.0075449562755634,1.0020296144847551,1.0021572069033597,1.0051828080286445,0.99643732125381,1.0050078476771551,0.10973283198371128,0.04302063948219358,0.11557815730418679,0.13283610962265588,0.13301933712231892,0.12406462395654666,0.05167240993072946,0.12596956005146495,0.13903672586149127,0.0588310734950064,0.140647757274541,0.05928705267190828,0.054861219505623685,0.1445478605455009,0.10639203608017331,0.1356655227000525,0.15235719039399795,0.05451165328647111,0.1593634232964665,0.14832896430757816,0.16725094383830325,0.17123150575613438,0.05713149855487277,0.1574687941504716,0.15883705098986128,0.1752857847337107,0.17474190655424632,0.12107386306297968,0.04924144459548823,0.13521925129434004
313,313.0,0.98322009985943,1.0144215439985327,0.1688752298195599,0.041545951124122106,0.11436039142037377,0.04132553764161324,0.05726298545939702,0.14677077005074293,1.0108838615684352,1.0007987890771621,1.0095717734232588,1.01078396537308,1.010138479383206,1.0095921119389668,1.0000373800045996,1.0085115380723715,1.010604343577013,0.9983773377945737,1.0115253147635321,0.9990063489546315,0.9989142296064671,1.009551827150798,1.0073643010335787,1.0114160091790174,1.0095947012970878,1.0037832031502605,1.0092406307425486,1.0132759938174833,1.009553821118241,1.0097655949881617,1.0058649183987851,1.013808814617212,1.0144215439985327,1.0091996262235448,1.009317594314113,1.0111711825369456,1.0003935185207933,1.0113358291051766,0.10594091927640245,0.041545951124122106,0.11132529811292863,0.12796277853610838,0.12813662435448564,0.11978795431023369,0.04990641463222812,0.1216291014443452,0.13393409015503777,0.05682072253669281,0.13548784279241255,0.05726298545939702,0.0529852684618882,0.13924208591498796,0.10262848404701956,0.13098181203306686,0.14677077005074293,0.05265679013687254,0.15352201969773732,0.14324425065410673,0.16112732471915936,0.16496455887038242,0.05520021140116249,0.15209333653718587,0.1534166436413108,0.1688752298195599,0.16835122032767685,0.11689865310174184,0.04756174064493113,0.1305506598172872
314,314.0,0.9831818591473301,1.014440274745853,0.1633751934744479,0.04010865515171366,0.11041043304392699,0.03993351645902981,0.05533066813465205,0.14201759819714402,1.0093097843139123,0.9997484569313534,1.0075564901516307,1.0086667882623486,1.0080086652490274,1.007945707212106,0.998895267346756,1.0068462344719322,1.008446237444269,0.9971373225648951,1.0093595480505444,0.9977605438157813,0.9977285092340877,1.007332280469344,1.0056768380992194,1.0096874469956592,1.00732102694374,1.0027022659558622,1.0069161899764898,1.011497791813585,1.0071727236465637,1.0073591657093344,1.0048427701352494,1.011991926276847,1.0126012566733222,1.0067581786156428,1.0068792559331956,1.0095459466244203,0.9992840364714921,1.0096098673505352,0.10196619917239512,0.04010865515171366,0.10776725148701477,0.12382865087184279,0.12400498789330079,0.11527480728607227,0.04819511518722156,0.11705333699174097,0.1295970612560798,0.05490082270317279,0.13110398675544088,0.05533066813465205,0.05117851410829876,0.1347472422097829,0.09903944949475253,0.12604423899583306,0.14201759819714402,0.05083099222452674,0.148542619416128,0.13782706553028792,0.15588411510865738,0.1595784562506054,0.05326817158410307,0.14633396366555868,0.1476068131603796,0.1633751934744479,0.16286883236679534,0.11248551681025645,0.04592391238821942,0.12562875344138474
315,315.0,0.9831534174106364,1.0144533045486075,0.1761171672878284,0.043687773842315154,0.11910774560238871,0.04278381189055361,0.060284108938047164,0.15314023385752296,1.000500773658014,0.9939888320349867,0.998386615311327,0.9988520105417904,0.9981903465275288,0.9985821013928278,0.9925864083121534,0.9974079217257972,0.9984222622369483,0.9904080698285256,0.9992789567684005,0.9910037418379684,0.991230129142152,0.9970927115897811,0.9968625846309064,0.9998665840606086,0.9968112383854845,0.996243215831196,0.996168450097856,1.0012082026199154,0.9961649161524986,0.9962221128833771,0.9982626317429127,1.0013768498976037,1.0019365293949587,0.9954932255761619,0.9956300234955539,1.000292151855549,0.9931252172245324,0.999807296580732,0.10953274933321058,0.043687773842315154,0.11623499779339869,0.13352722851757917,0.13372025223875583,0.12384244780963434,0.05251590203758992,0.12576288271527403,0.13973474543279116,0.05981072276168899,0.1413727250783867,0.060284108938047164,0.05575660298900111,0.14532510595585446,0.10697806838440763,0.13552680919616256,0.15314023385752296,0.05548200001726281,0.16017041285176162,0.14832630703187955,0.16806218948618354,0.17203288530775968,0.058206762669385424,0.15757729084245792,0.15897062631926442,0.1761171672878284,0.17557106344124526,0.12084397888746917,0.05004295376473789,0.13507537328280575
316,316.0,0.9831358202465088,1.0144588405814332,0.17964039456121536,0.045256826386318214,0.1219376956436597,0.04337818745613129,0.06238053428513708,0.1562149967972893,0.9915977570917258,0.9882154009691769,0.989591111132908,0.9893972952417913,0.9887335966719664,0.9890908676400977,0.986263214444286,0.9878504900836693,0.9887403927137371,0.9836918875140753,0.9895291359543525,0.9842631195069925,0.9847301189701974,0.9872325974912358,0.9880998244078357,0.9899065352839029,0.9866887526488556,0.9896440029407279,0.9858152924178042,0.9907284246089002,0.9855645786598896,0.9854947258790602,0.9914397210258573,0.9905392460396617,0.9910426960539442,0.9846527588763354,0.9848067747305185,0.9909076188813615,0.9869463377954836,0.9898651240686748,0.11203918911054378,0.045256826386318214,0.1185420663280388,0.13619461158477,0.1363843233173859,0.1267174291926748,0.05439655416104018,0.12868364019638068,0.14251724393201012,0.06188984113468648,0.14419280810711047,0.06238053428513708,0.05772350238600948,0.14825271231762643,0.10974190445344309,0.1388230614194331,0.1562149967972893,0.057616429870415535,0.16339096349721197,0.1521291783253728,0.17143687056823034,0.17549663850101324,0.060552695491013074,0.16175266226030144,0.16321068724073448,0.17964039456121536,0.1790810544701068,0.12366410497527384,0.051852490806070385,0.1383554536329332
317,317.0,0.983130113252108,1.0144550900189677,0.16964278606315225,0.04277140528015244,0.11516962836748311,0.040949173732014066,0.05894758818703612,0.14751602803136699,0.9909466336934799,0.987693772420935,0.989058470013667,0.988829688546776,0.9881641464919425,0.9884037302336542,0.9857097458935583,0.9871613067518265,0.988164947814905,0.9831301132521079,0.9889553503658168,0.9837020402523342,0.9841710886407111,0.9866335905956379,0.9874510585670403,0.9891558233273559,0.9860709532680829,0.9890180057112482,0.9851810230534972,0.9898982388388996,0.9849145647299646,0.984832109879889,0.9907780174797884,0.989655848235654,0.9901530835570846,0.9839898688239241,0.9841446039941848,0.990216686954571,0.98639468662202,0.9891159697120256,0.10581964306585807,0.04277140528015244,0.11193278454384503,0.1286021088587772,0.1287809536760642,0.11967919629746879,0.05140958684835754,0.12153504808703143,0.13456536853447593,0.058483284935243844,0.1361399699174268,0.05894758818703612,0.054551079803416176,0.13999659940183223,0.10366423030058351,0.1311248319148039,0.14751602803136699,0.054468504046605165,0.1542939284788713,0.14370102910685767,0.16189471549008513,0.16573219557651034,0.0572545633509832,0.15279983307244754,0.15417956497899188,0.16964278606315225,0.16911313732160552,0.11679924567460997,0.04900614351653677,0.1306834966634968
318,318.0,0.9831368312908513,1.0144402600358482,0.16963505224042177,0.042552207709299454,0.11495111169902208,0.04100038081292005,0.05865284161377014,0.14748971708913208,0.9981691231273857,0.9923902036062311,0.9964273999648338,0.9967320187254343,0.996070005079512,0.9960930216631305,0.9908620304392822,0.9949089116944493,0.9962455551539204,0.9886215923918267,0.9970840482502514,0.9892127118351633,0.9894793957942792,0.9948831091690981,0.9946335179979836,0.9972174627970218,0.994541080970875,0.9943302040257795,0.9938473088877813,0.998357893968459,0.9937888965603613,0.9938105564282542,0.99624070216496,0.998398959883578,0.9989372289567027,0.9930737019320919,0.9932134314115115,0.997812334594066,0.991423556855647,0.9971640154337605,0.10558235975085362,0.042552207709299454,0.11190136993192804,0.12855203356644404,0.12873587078064389,0.11938579344215466,0.05114254370230636,0.12123407672598058,0.13450286080344662,0.0581911658014721,0.13605653754325966,0.05865284161377014,0.05427767824117091,0.1399573663169318,0.10340302797684629,0.1307439102249901,0.14748971708913208,0.05413977685478197,0.15426692283109528,0.14320081742928722,0.16187703219358368,0.16571182534030968,0.05687248179607541,0.15221718538114273,0.15358201208391525,0.16963505224042177,0.16910629057404783,0.11651084476182831,0.048743425098373996,0.13030832316516894
319,319.0,0.9831544662911901,1.0144125578067116,0.17537949091938512,0.0439931869253671,0.11874934069113306,0.042354058078020805,0.06063628250758626,0.15247631707849818,1.0052989645380264,0.9970209273211766,1.0038192554952732,1.0046414426709562,1.0039901674056053,1.003676122578042,0.9959256929933553,1.002554743329084,1.0043316894453178,0.9940107707285794,1.0052068405992425,0.9946166353440887,0.9946935852695726,1.0031504123851687,1.0017418335417023,1.0051507888038969,1.0030345873729882,0.9995085630187149,1.0025362672969746,1.0066445095814855,1.0026908009880746,1.0028170412369752,1.0015254394150037,1.0069331121330911,1.0075060387580244,1.0021869939007446,1.0023128607048775,1.0052961666956512,0.9963707541354138,1.005083976695068,0.1090067178103667,0.0439931869253671,0.11568296372344677,0.13287704981692938,0.1330660003031915,0.12323653680211127,0.052866696212935924,0.12514502124967464,0.13900271368244482,0.0601621258450127,0.1405855555799292,0.06063628250758626,0.056114969074214795,0.14467402760133005,0.10681119278343987,0.13491304702153648,0.15247631707849818,0.055925637683141474,0.1594798692452114,0.14772226496720042,0.1673503915206239,0.1713078501094158,0.05872008411154491,0.15699454689680578,0.1583961815816274,0.17537949091938512,0.17483682389066352,0.1202682277153939,0.050381788361186855,0.13446665971377667
320,320.0,0.9831809994478318,1.0143701905061961,0.16916726258839623,0.04253109830731488,0.1146149003213515,0.040814750390725615,0.05863450663271269,0.14708575655472972,1.0109515124167237,1.000789408053957,1.009569055954246,1.0108054383504637,1.0101544454409996,1.0096924529652238,1.0000557016558738,1.008618465169238,1.0106261797606833,0.9984173274434982,1.0115340386112988,0.9990419381598478,0.9989482771977587,1.0095829347542835,1.0073852074105762,1.0114623757255057,1.0096365496455806,1.0037494676421979,1.0092873627356684,1.0132625283814045,1.009604400213935,1.0098120610376526,1.0058706697139381,1.0137646613046436,1.014370190506196,1.009261062951716,1.0093768759689263,1.0112421430796505,1.0003978929133985,1.0113837412370792,0.10523790004366639,0.04253109830731488,0.11159016525510343,0.12818231145048256,0.12835681500508347,0.1189795520161269,0.0511170194020857,0.12082306503601702,0.13407917396107136,0.058176792644863584,0.1356011659401641,0.05863450663271269,0.054260206629284616,0.13955485951363414,0.10311519094348214,0.1302335366063586,0.14708575655472972,0.05407993943276132,0.15383804307868165,0.14260294007338709,0.16142558292704354,0.16524038468620006,0.05679634085770321,0.15155496578899316,0.15290981472897822,0.16916726258839623,0.16864672648947948,0.11611193564796768,0.04871126729226582,0.12980269010650758
321,321.0,0.983214411955485,1.0143127984012212,0.1631527983940502,0.041085219714583385,0.11048545144478986,0.03931479093383161,0.05663647958610565,0.14186450336007184,1.0091437807876709,0.999747246991292,1.0074600452946643,1.008575071966812,1.0079156057355416,1.0077957077001405,0.9989134278667974,1.006698242112344,1.0083561244586725,0.997177404212825,1.009259149250812,0.997798226245817,0.9977605061672051,1.0072524045464017,1.0055837061056627,1.0094852650016972,1.0072447158957174,1.002682534930155,1.0068413758461334,1.011227338669064,1.0070949141753271,1.00727413481679,1.0048577136907368,1.0116873390095387,1.0122892061282598,1.0066817764777718,1.0068020338884232,1.0093714062288088,0.9992885589653897,1.009409012065405,0.10128763376410209,0.041085219714583385,0.10766359359834565,0.12363580508455854,0.12380336581028054,0.1145022293130014,0.04937169732748224,0.11628154826198576,0.12929890675520858,0.05619292351170211,0.13076518886521457,0.05663647958610565,0.05240745144300907,0.13460688383737668,0.09941009062599744,0.12537366871330438,0.14186450336007184,0.05218580606086106,0.1483760104055663,0.13729443748685122,0.15569124285773558,0.15936957368530397,0.05475165340302811,0.14592140567403544,0.14722848297170005,0.1631527983940502,0.16265381149057945,0.11174784519556166,0.04704752494290543,0.12495576120318777
322,322.0,0.9832526850088582,1.0142457541278427,0.17527331459081738,0.04461215655057577,0.11904780529682611,0.042097236782629284,0.06143671035871567,0.15244516178316034,1.0001541827181153,0.9939626952276397,0.998231613117652,0.9986900037968447,0.998023794669557,0.9982305554700788,0.9925751412641897,0.9970554555008879,0.9982518578948746,0.9904149444142943,0.9990974910652564,0.9910108592349586,0.9912320381358486,0.9969392031978174,0.9966705575496375,0.9994625915658194,0.9966568293958177,0.996212334242058,0.9960127379157248,1.0007335034359053,0.9959949847941274,0.9960433230080675,0.9982631534734668,1.0008636907295743,1.0014142648623992,0.9953085442826621,0.9954462532717255,0.9999256758174736,0.9931037492143456,0.9994049206138168,0.10913214659656471,0.04461215655057577,0.11570343216880026,0.1328709206602557,0.13304390075614145,0.12339832479419542,0.05358905766675964,0.12530968208971985,0.13895083139106218,0.06095634136255375,0.14055264972287226,0.06143671035871567,0.05686450289543,0.14465572245906397,0.10726335023428149,0.13523732371085043,0.15244516178316034,0.05669899001588427,0.1594430531377888,0.14823420108816046,0.16728831082127227,0.1712448878257257,0.0594819900807369,0.15763403247440386,0.15906644301320313,0.17527331459081738,0.17473989667460546,0.12045399525018491,0.05107332596823032,0.1347795027627678
323,323.0,0.9832937998026591,1.0141758634143974,0.1788182138224509,0.046046094296562944,0.12199511034618846,0.04283850645307985,0.06332190837406004,0.15556256730053938,0.9912017262543859,0.9882203611334274,0.9894928620946245,0.98929853024229,0.9886276546937317,0.9886819919674861,0.9862807816009004,0.9874381527008255,0.9886340473294701,0.9837400442954125,0.9894239517623123,0.9843109300465958,0.9847628061393893,0.987137058851214,0.9879188944829765,0.9894465137040956,0.986591208971239,0.9896517573760616,0.9857161772151338,0.9901992602200335,0.9854449436532938,0.9853623042091514,0.991481837207684,0.9899698621370863,0.9904646735852515,0.9845121931865128,0.9846667665261305,0.9904926621388491,0.9869541535816619,0.9894074397982361,0.11205979902646167,0.046046094296562944,0.11803222162773973,0.13559207935193734,0.13576086815774643,0.1267521013535255,0.05529005875972386,0.12869935962122814,0.14181311947558548,0.06283103364479835,0.143472491167033,0.06332190837406004,0.0586419371538823,0.1476136004198119,0.11009307114657686,0.13901774303323935,0.15556256730053938,0.058655781927772245,0.16270767033694541,0.1525531323032243,0.17070096013889557,0.17474863266568083,0.06161957342028435,0.16233524402296656,0.1638318723347107,0.1788182138224509,0.1782736932963546,0.12375634797893816,0.05270908721523325,0.1385430470117451
324,324.0,0.9833357375315968,1.0141099319892235,0.16878968375620082,0.04359630449034446,0.11526160447104043,0.04039805924669809,0.05993391895375698,0.14683714815359472,0.9907553271998648,0.9878483023408847,0.9890355251946642,0.9888131605249709,0.9881399357360602,0.9882068249411623,0.9858830033557899,0.9869576639341625,0.9881404711177941,0.9833357375315969,0.9889360307378379,0.9839081825380647,0.9843616169511734,0.9866257823035487,0.9874408707054906,0.9889389780490017,0.9860633782757444,0.9892223627606266,0.9851769475282411,0.9896565164188571,0.9848945770542779,0.9848044134308832,0.9910379869872155,0.9894045206705362,0.9898972286779644,0.9839521818416405,0.9841074122654446,0.9900215894978924,0.9865617824000389,0.9889014950407468,0.10589524006359799,0.04359630449034446,0.11139870204175142,0.127977511400859,0.1281355048675487,0.11978772124756076,0.052345832651745826,0.12162513813116381,0.13384698709108672,0.059472069756074886,0.1354134872148297,0.05993391895375698,0.05551572177860902,0.1393313221458972,0.10405790148480878,0.1314090212101395,0.14683714815359472,0.05556331116261126,0.15358726732939434,0.1442513068548462,0.16112922888578776,0.16495218331450268,0.058395689295795174,0.15354011404191428,0.1549589972454916,0.16878968375620082,0.16827438891243496,0.11696098017990533,0.04990531329951737,0.1309601371694424
325,325.0,0.9833764098347894,1.0140547655806587,0.16843066345347152,0.04349317742606293,0.11491122290020493,0.04027924449860857,0.05978922467373119,0.146506649157757,0.99794252719075,0.9924670581977211,0.9963823493441851,0.9966935894001729,0.9960243095678926,0.9958530586448124,0.9909418848866168,0.9946606037928197,0.996196197914762,0.9887266758508941,0.9970364608952302,0.9893199903447537,0.9895734382202759,0.9948501152089122,0.9945638749906447,0.9969509078803657,0.9945090029125052,0.9944292763922757,0.993817732930639,0.998052987436828,0.9937488387664014,0.9937627919543844,0.9963691542893565,0.9980671236845912,0.998599657728588,0.9930206137814416,0.9931604140896648,0.9975766299776498,0.9915049192330498,0.9968995887690902,0.10547271121687202,0.04349317742606293,0.11113007553403412,0.12765133097681988,0.12781644131854458,0.11932149098030355,0.052223898725446576,0.12116143569446926,0.13350112713772316,0.05933669711918423,0.13504767981846535,0.05978922467373119,0.05539349508059149,0.13900580164177753,0.1037398578873816,0.1308736621539847,0.146506649157757,0.055367803992233164,0.15325112961726536,0.1436084253722567,0.16077732461450506,0.16458675090111405,0.05816989868174621,0.15283473056005062,0.15423730853498566,0.16843066345347152,0.16791430685983882,0.11647990915575557,0.049786037229819655,0.13042764148995686
326,326.0,0.9834134501289971,1.0140171699170408,0.1737395233882893,0.04502523895428882,0.1185225578568564,0.04145331089501842,0.061876285018568795,0.15111506748017373,1.005044752433988,0.9970888489084789,1.0038124592862618,1.0046474282995108,1.0039866050620336,1.00340626519527,0.9959924607686134,1.0022728631873687,1.004327975968433,0.9941082792012299,1.0052093476745025,0.9947166124136986,0.9947741448625795,1.0031534397113124,1.0016688270632492,1.0048557640624456,1.0030382506854973,0.9996056689986488,1.0025413184847878,1.0063245794082556,1.0026849801635436,1.002802007000959,1.0016573010636463,1.0065962617401474,1.0071653166750514,1.0021690766242766,1.002295202020322,1.0050367582950448,0.9964414352401245,1.004790931359465,0.10868723574032134,0.04502523895428882,0.11461072921891904,0.13162597710096838,0.1318015908470658,0.1229688400202553,0.054054924056294376,0.12487725374978693,0.13763718919138312,0.06141490832913306,0.13920399578516698,0.061876285018568795,0.057339060942633,0.14336732417296724,0.10704543523136176,0.13486948450609496,0.15111506748017373,0.05723461984747841,0.15807711638259453,0.14794476220537203,0.16584182233629732,0.16976866234044388,0.060098131285797475,0.1574253890906351,0.15886136718237137,0.1737395233882893,0.17320766973465396,0.12002064283280846,0.05152769977814458,0.13440878895542185
327,327.0,0.9834444222753904,1.0140039507267082,0.16737948474358952,0.043570924015984815,0.11428932012240929,0.03985709443213276,0.059876448440178844,0.14558964741743644,1.0106773350641567,1.0008033243366985,1.009621855778157,1.0108775898385167,1.0102203126969698,1.0094043434544921,1.0000670964331735,1.0083179186846272,1.010698880761614,0.9984634279015171,1.0116197170032917,0.9990870422772693,0.9989724409835202,1.009654001495349,1.0073034725122365,1.011139641085792,1.0097129381333716,1.0037898060568673,1.0093652866638783,1.0129178917217212,1.0096759234408443,1.0098732926280602,1.0059400091386104,1.0134022394203714,1.014003950726708,1.0093262557811147,1.0094411757573423,1.0109589286984124,1.00042209620507,1.0110638130294518,0.10478836382880449,0.043570924015984815,0.11041334752768338,0.12680770443030462,0.12697211751971568,0.1185699350221839,0.05230771386480831,0.12041212855165999,0.13258488692026302,0.059429423659107534,0.13408556889808987,0.059876448440178844,0.055485539278951466,0.13812535292364708,0.10327478075351848,0.1300598024938353,0.14558964741743644,0.05537894762666225,0.1522966591453132,0.14267622861166118,0.15977515758772082,0.16355805447691463,0.058157183848646196,0.1518256912515582,0.15321215407909375,0.16737948474358952,0.16686849090682324,0.11572612150928314,0.04985798573967788,0.1296137585991633
328,328.0,0.9834668901351395,1.0140196178031669,0.1618141434508856,0.04204202253557107,0.11040505378559069,0.03855656200086885,0.05778637851869121,0.14070944413022163,1.009107085649264,0.9999048663931276,1.0074788102773604,1.0086167824636199,1.0079539377488345,1.0077740557523418,0.999078386961898,1.006667305559862,1.0084013644355192,0.9973718086650452,1.0093140838240855,0.997991373092876,0.9979385766788419,1.0072957336269284,1.0056442045125733,1.0094584053477877,1.0072941480245738,1.0028744449722158,1.006892626068593,1.0112233141859543,1.0071412509166582,1.0073120031077814,1.0050713829554276,1.0116942317113302,1.0122956924399862,1.0067248741534076,1.006843060715457,1.009349244710684,0.9994688950590203,1.0093835748188553,0.10121159591111054,0.04204202253557107,0.10673380305936368,0.12256278562798993,0.12272518866858546,0.1145180644541096,0.05047263181852415,0.11630555630648083,0.1281378547290781,0.057355666706584416,0.12958642092053002,0.05778637851869121,0.05354149427146969,0.1334961711714087,0.0997310080591563,0.1256191626133231,0.14070944413022163,0.05336482504387581,0.1471908584852979,0.13778632481166328,0.1544361928610564,0.15809270036517656,0.0559917150023785,0.14661192881384505,0.14795225170309684,0.1618141434508856,0.16131967888547305,0.11176439124513125,0.04810481812201986,0.12518653527562126
329,329.0,0.9834784175694148,1.0140594972005992,0.17440818814203105,0.045452321822477916,0.11930160117394786,0.04160238856816172,0.062445630259105614,0.1515996364980188,1.0003472498634618,0.9942862905408321,0.9982272201471655,0.9987110881524359,0.998043183529748,0.9984657192262321,0.9929148918018513,0.9972844564144776,0.9982796719977829,0.9907882737763909,0.9991402706942418,0.9913814490200588,0.9915823773182568,0.9969645740544237,0.9968843147826135,0.999729090397,0.9966909185372548,0.9965710518361673,0.996050529070953,1.0010579781834312,0.996030830743526,0.996072130382585,0.9986315543957536,1.0012283514420555,1.0017833547695123,0.9953465321256197,0.9954820637534736,1.0001578126087203,0.9934552388101928,0.9996698681782248,0.10972222825307454,0.045452321822477916,0.1149737642717901,0.13205029741585653,0.13222841753094727,0.12418826760646827,0.05457110299846865,0.1261285151063078,0.13807633133634456,0.06198137679544307,0.13963671982789402,0.062445630259105614,0.057875447875125136,0.14382474509207188,0.10782270939085059,0.13626294023558125,0.1515996364980188,0.0577025616385134,0.15858560795201018,0.14952815855751614,0.16642404764730617,0.17038065162293656,0.06054259371345186,0.15915071591554156,0.16062049346563906,0.17440818814203105,0.17387356221762834,0.12119153284540335,0.05201087709989967,0.13578859208473262
330,330.0,0.9834765684393867,1.0141166190383557,0.17797563103271294,0.046690846385321304,0.12219237996077488,0.04244783599287426,0.06408408564944924,0.15468770732132214,0.991399537535476,0.9884869991995624,0.9894139178281203,0.9892360673541146,0.9885738573870628,0.988930783467768,0.9865606142545268,0.9876807684414342,0.9885922865162449,0.9840493474935446,0.9893952515985152,0.9846177606508256,0.9850530755564275,0.9870868330016161,0.9880931468678785,0.9897289319053159,0.9865481700455383,0.9899490273189683,0.9856757438459929,0.9905426587418732,0.9854055658143569,0.9853187758054764,0.9917805866245988,0.9903619181131516,0.9908627111081288,0.9844801454038566,0.984631430916104,0.9907318837847984,0.9872373333524971,0.9896877365604421,0.11274904304577092,0.046690846385321304,0.11726610781988589,0.13473032056580303,0.1349117886403239,0.1276661296798065,0.05605658598112429,0.12965332349906503,0.140906603888494,0.0636096440357267,0.1424945863690809,0.06408408564944924,0.05942774700639939,0.14674770700039497,0.11054923173135875,0.14012202908514787,0.15468770732132214,0.05938434516641933,0.16181925862722044,0.15386826717490093,0.16982888458710144,0.17388396744898355,0.062379437950362854,0.16383667293630416,0.16536412354400745,0.17797563103271294,0.17742918976344463,0.12458426312451636,0.05343367888094737,0.1396301908818506
331,331.0,0.9834589066062259,1.0141840134357871,0.1679581026946609,0.04408428833303745,0.11532619595831069,0.04005173958885321,0.06049377033931407,0.14597265735491705,0.9908578288969219,0.9879477604650909,0.988830421093672,0.988615756772625,0.9879541362302334,0.9883511762547746,0.9859845440418467,0.9870960405108654,0.9879658231453211,0.9834589066062259,0.9887724153512817,0.9840290820249231,0.9844696103902912,0.9864344628922036,0.9874613015867025,0.9890940240721119,0.9858736626123159,0.9893215111334184,0.9849840271797566,0.9898481574425718,0.9846945991664706,0.9845970204700776,0.9911192897428831,0.9896261447588498,0.990120608058779,0.9837515485280987,0.9839049029287738,0.9901529497141832,0.98666503154279,0.9890550863836975,0.10641584297315554,0.04408428833303745,0.1106492975478964,0.12713464161284696,0.1273051928563172,0.12049623872014349,0.05292303692589126,0.1223694108195203,0.1329595044622455,0.06004632317853136,0.13445371373708523,0.06049377033931407,0.05610418964439556,0.13847660474880308,0.10434529326237454,0.1322605213576306,0.14597265735491705,0.05607694523570614,0.15270545953173215,0.14524700016664285,0.16026635304916606,0.1640933117044385,0.058906693581602235,0.15466114476946632,0.1561030680458637,0.1679581026946609,0.16744061974428132,0.1175897391312098,0.050450896330937196,0.13179601688950526
332,332.0,0.9834242702932123,1.0142547105122444,0.16777999153554482,0.04390230558881141,0.11498579224472077,0.040009176339521536,0.06024012306710005,0.14580174478516358,0.9980252388083048,0.9924656040858896,0.9961548325737378,0.9964634776964814,0.9958109449008129,0.9959624942762747,0.9909407574101687,0.9947632040554238,0.9959997204285401,0.9887508953921335,0.9968529551912393,0.989340167483194,0.9895805740385615,0.9946243881293335,0.9945170036718275,0.9970557816447301,0.9942842327221884,0.99441992439653,0.9935855081173464,0.998178187054945,0.9935069143628982,0.9935141617799603,0.9963457532178188,0.9982089950601903,0.9987406678694544,0.9927693381226357,0.9929100239314038,0.997671790224821,0.9915007344915208,0.9970033960093336,0.10592752154243358,0.04390230558881141,0.11052110610833003,0.12697728430651345,0.12714978236944405,0.11993029448227517,0.052691342785939385,0.12179132703022949,0.1327851576709694,0.05979825371476232,0.1342733343765391,0.06024012306710005,0.05586663695254566,0.13830643640423035,0.1039852626411075,0.13161934424895036,0.14580174478516358,0.055792631728171456,0.15253117890654427,0.14450959229610974,0.16008623458888488,0.16389956576345519,0.058576713980911806,0.15385437929563658,0.15528153156838428,0.16777999153554482,0.16726109780685916,0.11703695331217347,0.05023790276203344,0.13115873572156786
333,333.0,0.9833765951720667,1.014321740387078,0.1734107094428795,0.04532083106091194,0.11863334498723273,0.0413047715900786,0.06218938107621516,0.15069453753686501,1.0053155495945614,0.9970296686427238,1.0036219047688926,1.0044566106098203,1.0038085580620424,1.0037004606196427,0.9959267490021987,1.0025599404345538,1.0041650930268893,0.9940553273127428,1.0050529372464347,0.9946619681009525,0.9947133070699389,1.0029687198795392,1.0016760103532933,1.0051407035018591,1.0028538516192018,0.9995268619586112,1.002351627075529,1.0066166330308868,1.0024882931877417,1.002602986110613,1.0015599938254778,1.0068923301273545,1.0074578039600262,1.0019623106329287,1.0020901664993522,1.005317355329232,0.9963753937063486,1.0050753028571842,0.10902564468003942,0.04532083106091194,0.11423335380096,0.1312283904574209,0.13141092919319491,0.12343454351500423,0.054381972038552016,0.12535049829794034,0.1372235261054611,0.06174042522400844,0.13875967600141714,0.06218938107621516,0.05766558816213482,0.14293806371418205,0.10724360576171028,0.13544577158137466,0.15069453753686501,0.05753731520987854,0.15764586122869895,0.148694835011094,0.16545399432431526,0.1693822982139238,0.060374826986720816,0.15829727090485696,0.15976000201581333,0.1734107094428795,0.1728741634956981,0.12044971495927549,0.051859668095804425,0.13497295152063016
334,334.0,0.9833210912766193,1.0143781331796389,0.16726351129199654,0.04380023110085081,0.11444581905516175,0.03979209570704436,0.06011240507979938,0.14535731570247254,1.011010523208224,1.0007527106474,1.0094160116629523,1.0106733360498534,1.0100240686071436,1.0097695506343707,1.0000118326128526,1.0086804390104318,1.010510232070335,0.9984057601797924,1.011428995768571,0.9990308978615207,0.9989174657905552,1.009454561403395,1.0073318610062805,1.0114945900257306,1.0095203252750027,1.0037294351238437,1.0091707500191736,1.0132905527168252,1.0094742449508392,1.0096714766914527,1.0058675660255814,1.0137802719474343,1.0143781331796387,1.0091158593934457,1.009233579535217,1.0113095192269175,1.0003628740594341,1.0114181284047665,0.10510086809328184,0.04380023110085081,0.11018051508041875,0.1265797434535007,0.12675511473996745,0.1190059892580021,0.052558655912289844,0.1208521985882431,0.1323633072713667,0.05968056258865108,0.13385054978474328,0.06011240507979938,0.05573281428269149,0.13787293179847945,0.10346561093432717,0.13058970699694666,0.14535731570247254,0.05561170929075486,0.1520577229815671,0.1433913544906792,0.15958878445217628,0.16337249749964664,0.0583584146006528,0.15266467820727672,0.15407820056260113,0.16726351129199654,0.16674561423454623,0.11612327238428377,0.05012671123425398,0.13013357975838466
335,335.0,0.9832629686407,1.0144183836025986,0.16171426103699665,0.04207969293530241,0.11032926442085929,0.03850359758437904,0.05778634267621637,0.14052527600316095,1.0095206347118189,0.9996731206999819,1.00739541425812,1.0085520923646885,1.007891974866898,1.0082211810908337,0.9988402162769789,1.0071155702814565,1.0083507243044063,0.997123952890437,1.0092607087369432,0.9977454418572715,0.9976966223586762,1.0072303348639804,1.0056692828967726,1.0098684222720633,1.0072401314135773,1.0026286741165227,1.006837680105784,1.0116254785070407,1.0070794722417902,1.007251470809129,1.0048241692736617,1.0120801447247807,1.012674583864418,1.0066561449718698,1.0067789849913447,1.0097750701907582,0.9992273165416009,1.0097948045621357,0.10110149515990065,0.04207969293530241,0.10656180166251313,0.12239121034509343,0.12255939176148829,0.11444727306278443,0.05050322585452787,0.11622860775866874,0.12796499965213284,0.05736836478478764,0.1293929897964908,0.05778634267621637,0.053564908988852036,0.13329852059937286,0.0996451204841499,0.12554675254777778,0.14052527600316095,0.053386666512757995,0.14699786195055226,0.13778728903793458,0.15428457536952764,0.15793880557020204,0.055997514034418945,0.1466489352928317,0.14800159682538908,0.16171426103699665,0.1612144274274035,0.11166991974901784,0.04815919314932218,0.1251109125962045
336,336.0,0.9832074372981395,1.014442844741915,0.17449443881599025,0.04528165055480996,0.11895563682151036,0.04157002315814544,0.062195008502806085,0.1516467269931621,1.000761370797846,0.9939381449850415,0.9982522555956248,0.9987695012389533,0.9981017839173602,0.9989101186349082,0.9925548315857698,0.9977299120912289,0.9983535105157746,0.9904100266827558,0.9992060726627225,0.9910045219523571,0.9912177659202172,0.9970187153143095,0.9968972919865379,1.000112996634377,0.9967582591787416,0.9962112789574681,0.996117346932863,1.0014194679557646,0.9960969205459826,0.996144521652387,0.9982818654691318,1.0015559221289483,1.0021014212050772,0.9954065104548091,0.9955478417719978,1.0005772684537793,0.9930969651975751,1.0000568676601285,0.10897083251522348,0.04528165055480996,0.1150241801467374,0.13212431373001587,0.13227872257755025,0.12333054742814663,0.054361352864717535,0.125249960939749,0.13811109041075095,0.061740624202385234,0.13964593134896952,0.062195008502806085,0.057655902927856946,0.1438589426452879,0.10740650168111225,0.1352556179153035,0.1516467269931621,0.057495543590052246,0.15862714243346507,0.14841253474097818,0.16649060544703997,0.17043561602183765,0.0603527617770899,0.15791493957113564,0.15937103755634874,0.17449443881599025,0.17395908687995398,0.12034613524676596,0.05184229723296681,0.13478905794710308
337,337.0,0.9831597072827681,1.0144533342768656,0.1784053084141329,0.04660316403095505,0.12195892673058442,0.0424384471683425,0.06394962969348121,0.15506880485671354,0.9918530930325132,0.9881516327297133,0.9894382372338101,0.9892925858997301,0.9886237652092653,0.9894162387749998,0.9862093662814176,0.9881697477816557,0.9886510484143046,0.9836622456791914,0.9894366986205316,0.9842340718147398,0.9846898483667867,0.9871335259358968,0.9881191933806797,0.9901495429139275,0.9866095850296663,0.9895891343420555,0.9857391475408783,0.9909296559700824,0.985469160610331,0.9853904233182242,0.9914288528110307,0.9907024061604324,0.9911898677961055,0.9845336359033242,0.9846924296602441,0.9911898372997773,0.9868947032763749,0.9901105869343387,0.11190115315324883,0.04660316403095505,0.11759347505692387,0.13512456062896283,0.13525498908885542,0.1266679123705627,0.05594428036077068,0.12863130612022064,0.14123218401268403,0.06348337134427286,0.1428007185001913,0.06394962969348121,0.05931243496254585,0.14710251343369288,0.11022802718840201,0.13895353038634653,0.15506880485671354,0.05929649313589239,0.16220938666883936,0.15255822797694366,0.1702459370315471,0.17428828212451578,0.06234433679347423,0.16236697946570217,0.16387448913209818,0.1784053084141329,0.17785999968979377,0.12362167920662,0.05337177879291034,0.13847284829623271
338,338.0,0.9831249886284164,1.0144516698867285,0.16838496394618221,0.043993215852274066,0.11512570930506676,0.04005528391213448,0.060363405375365525,0.14636204553952234,0.9913406478022113,0.9876806816927813,0.9889292178976403,0.9887389132841229,0.9880676309741057,0.9888579780329011,0.985697185068478,0.9876080473675853,0.9880769249486161,0.9831249886284162,0.9888547081985918,0.9836987808259048,0.9841671412553419,0.9865477512575673,0.9875337066045283,0.9895358759385572,0.9860071575500723,0.9890181007502981,0.9851237210622706,0.9902548756298449,0.9848390899683589,0.9847517433161846,0.9908183762709649,0.9899823987847279,0.9904634148688002,0.9838906353238053,0.9840506573842821,0.9906347963840818,0.9863862204556485,0.9894978210689909,0.10565505854653458,0.043993215852274066,0.11098815557953817,0.1275312519577848,0.1276580133526575,0.11958541110850242,0.052810484249143905,0.12143583617703069,0.13330316977299014,0.05992482159220458,0.1347829155771403,0.060363405375365525,0.055990675256726456,0.13883895710421165,0.10405310072744735,0.13118746906703516,0.14636204553952234,0.05599141512283749,0.15310205681117856,0.14403650339908708,0.16068861366740803,0.16450662480769823,0.05888110534600423,0.15329658861106185,0.1547189788192311,0.16838496394618221,0.1678713042095344,0.11671275583292101,0.05038295421750925,0.13073342752523945
339,339.0,0.9831070716483561,1.014439669250782,0.1680383840689748,0.04361865921370236,0.11475111420285287,0.04009711540895232,0.05985948643236186,0.1460651625808932,0.9984512065201911,0.9922615057025255,0.996258621496692,0.9965908988436663,0.9959229200044665,0.9964128947000411,0.9907142753357262,0.9952198817867737,0.9960919825514004,0.9884624465994838,0.9969023324511429,0.989058195765873,0.9893326093168103,0.9947392597541511,0.9945935388386017,0.9974434255699217,0.9944204881203694,0.9941782998512139,0.993728041157645,0.9985290651594361,0.9936528514888777,0.9936695276220643,0.9960988093032332,0.9985069143349689,0.9990270285615649,0.9929107292426909,0.9930566462066432,0.9981006244872862,0.9912864085976318,0.9973913037467987,0.10547017906186268,0.04361865921370236,0.11077431637385429,0.12725994641369887,0.12739801765609857,0.11932131276938648,0.05235625659845777,0.12116192886571703,0.1330304029675708,0.05942579645573243,0.13449577846258795,0.05985948643236186,0.055520104519042254,0.13855318232780126,0.10363466200185745,0.1308309353061946,0.1460651625808932,0.05545733128448208,0.1527919773163895,0.14354331483236207,0.16036410438157103,0.1641766135979524,0.05828061514865238,0.15269893943687138,0.15409724461838775,0.1680383840689748,0.167530579114288,0.11645191992287073,0.049945238761177346,0.130381035594786
340,340.0,0.9831040677736294,1.0144191500483044,0.1736539407778628,0.04493025653649146,0.1185148117457264,0.04150724149113632,0.06164781425056792,0.1509410877373769,1.005611549308634,0.9969148621780142,1.0036987475601147,1.004550556519559,1.0038898857931267,1.0040201803380993,0.9958017921399613,1.002886224748003,1.0042241241032714,0.9938767944779417,1.0050679521986117,0.9944919872228745,0.9945722152971265,1.00305120188555,1.0017350969868508,1.0054066269461093,1.002958984982031,0.9993922912905433,1.0024625500718425,1.0068617991290187,1.0026038517830815,1.00272871442178,1.0014328898355227,1.0070954258815927,1.0076506063536186,1.002074645265828,1.0022067946209345,1.0056167570299923,0.9962548378892174,1.0053407316847953,0.10905887089967614,0.04493025653649146,0.11446527873298956,0.13148487105089363,0.13162513979716103,0.12335374529163742,0.05392195315380748,0.12526079221859907,0.13742284838756857,0.0612006459889383,0.1389099711478241,0.06164781425056792,0.0571807747873963,0.14316178749930347,0.10698869214885283,0.1351962945199461,0.1509410877373769,0.057068399222984637,0.157896425676174,0.14827553248090594,0.16572282575952868,0.1696658019094662,0.059936182687937156,0.15767848819300537,0.15910688739311085,0.1736539407778628,0.17313423510282153,0.12038230748255864,0.051438783231351426,0.13473371830505465
341,341.0,0.9831126687147188,1.014391929958574,0.1675079775424384,0.04339134581276093,0.11439307245215587,0.04003430628544172,0.059537372670756705,0.14559639480859843,1.0111489803333524,1.0006885339108615,1.0094201192936507,1.010674855196343,1.0100133765175423,1.0099102173151395,0.999932137615573,1.0088238066532356,1.0104659024228808,0.9982640591281354,1.0113266724563175,0.9988997303787741,0.9988218439424995,1.0094405205758938,1.0073199328848133,1.0115875819902231,1.0095166494473753,1.0036399809888388,1.0091653054596885,1.0133546105746363,1.009467564665412,1.0096681394000642,1.005776592873342,1.0138034492074819,1.014391929958574,1.0091041267690815,1.0092258549934094,1.0114359925809469,1.0002909398254238,1.0115101581703307,0.10533655525205159,0.04339134581276093,0.11039149057749423,0.12681853566251164,0.12694576734973909,0.11916242561695212,0.05208009841241312,0.12101035443379295,0.13252862479476565,0.059102936393962004,0.13395314936793207,0.059537372670756705,0.055223318990788126,0.13807951314620648,0.10327473087667224,0.130588832245555,0.14559639480859843,0.0551252846942259,0.1523072311654739,0.14324791897421407,0.15985576964383663,0.163660339064388,0.05790288031004053,0.15233304187693006,0.15371264497309858,0.1675079775424384,0.16700891254587036,0.1162853399542654,0.04968106713551527,0.13014231927142628
342,342.0,0.9831295661821081,1.0143600732410125,0.16163734240577374,0.041844767762234995,0.11022241635410075,0.038586351544138975,0.05744452327035043,0.1404784964684059,1.0094498878546982,0.9995842308891285,1.0074280042432329,1.0085739295635359,1.0079046216485115,1.0081228682414145,0.9987350494747378,1.0070185543825376,1.0083293465860252,0.9969776836106282,1.0091900803892462,0.9976112621484633,0.9975813181294438,1.0072348702675362,1.0055624489800712,1.0097001183382313,1.0072505293124576,1.0024954505643007,1.0068450524715236,1.0113981310926523,1.007083666396397,1.0072511737867118,1.0046748661915996,1.01179827868455,1.0123822133771654,1.0066573687462268,1.0067834364477248,1.0096704341865839,0.9991232459148649,1.0096266904970865,0.10128536781396656,0.041844767762234995,0.10654771532994282,0.12235904163381146,0.12248995221761919,0.1145626040889756,0.050223985991429104,0.11634397827678905,0.12786116540778875,0.05702315362360537,0.12924147039139047,0.05744452327035043,0.053264971694166344,0.13323451877159445,0.09948809268636452,0.125562486368909,0.1404784964684059,0.05309123369269291,0.14695299283684485,0.13770563958831125,0.1542375668807598,0.1578971316763508,0.055716075099132734,0.14643436509921384,0.1477618864873164,0.16163734240577374,0.16115189660771959,0.11179768206429382,0.04790049447774636,0.1251318919095216
343,343.0,0.9831514518862804,1.0143266304756169,0.173971449825365,0.04529352071851592,0.11874752051818938,0.041412043149941284,0.062209420276032504,0.1512024137355942,1.0006850902152278,0.9938335394296824,0.9982896516057665,0.9987905624125353,0.998111823689408,0.9987993532587801,0.9924359537887298,0.9976236137492949,0.9983283075970515,0.9902533364614806,0.9991356792676488,0.9908607017598208,0.9910867790554412,0.9970239937517354,0.9967776647082144,0.9999220877425753,0.9967684833859346,0.9960612089557541,0.9961245290085906,1.0011660421431832,0.9960972115700366,0.9961351715001341,0.9981220191919734,1.0012476967923358,1.0017834339056197,0.9954074512357765,0.9955505250225755,1.000461249079277,0.992974279877771,0.9998675509229974,0.10897488167930565,0.04529352071851592,0.1146914727954345,0.13170768066268018,0.13185403463098888,0.12326357057677563,0.05436940295410267,0.12517278205590215,0.13765133672956462,0.06175377595325041,0.13917744550578048,0.062209420276032504,0.05766826560760034,0.14342247181782364,0.10726007292740183,0.1351755199571715,0.1512024137355942,0.05749624628311739,0.15816672137949547,0.14832010562699557,0.16599947641048837,0.1699242679896879,0.060350743765025056,0.15779460531475506,0.15924673880678408,0.173971449825365,0.17344043713275895,0.12031076549774407,0.05184599734811039,0.13470999158142932
344,344.0,0.9831750175377191,1.014294898822528,0.17770780279767082,0.04664750478663644,0.12168098813528411,0.04220673153235565,0.06405535976904346,0.15447544146393705,0.9919762116305502,0.9881213418794608,0.9896185910686471,0.9894653470036846,0.9887858545715231,0.989509753294695,0.9861807784559887,0.9882691727155889,0.9887814934476385,0.983613069537609,0.989530792938779,0.984194887551014,0.9846541132252071,0.9872957642740977,0.98815716486323,0.9901775912243046,0.9867795408416872,0.9895440436798928,0.985907552628247,0.9909214058981929,0.9856326723452344,0.9855471823742084,0.9913928767072457,0.9906565461034315,0.9911380717172698,0.9847007925255152,0.984859727402369,0.9912800535548496,0.9868588608239164,0.9901405206172423,0.11176464594792246,0.04664750478663644,0.11712680752250088,0.13456250845483175,0.1347084367966855,0.12646219443513781,0.056000570830578626,0.12840670396962225,0.1406717844283719,0.06359125074998435,0.1422697311347823,0.06405535976904346,0.05938960584848211,0.14653309593494576,0.11003916692445613,0.13876695953644935,0.15447544146393705,0.059362591976835966,0.16158571855653978,0.15240505667022772,0.16957712764721103,0.17358627748377878,0.062407727550582735,0.16224678682780863,0.16376452410572195,0.17770780279767082,0.1771610388686508,0.1234548893960171,0.05340973984132626,0.1382885938017842
345,345.0,0.9831969548469077,1.014268175441886,0.16770210020642054,0.044054559266733795,0.1148394469613083,0.039813190939691975,0.06048263587159224,0.14578448223334625,0.9913968300445768,0.9877377158492897,0.9891373871119828,0.9889459933869772,0.988267547875013,0.9888937935336866,0.9857710251548741,0.9876490955757092,0.9882531475776246,0.9831969548469077,0.9890072932245476,0.9837777453810138,0.9842381545957578,0.9867554770711873,0.9876160661540077,0.9895303803048672,0.9862275166839423,0.9890939630902603,0.9853415415764006,0.9902361885146348,0.9850515833924844,0.9849572545535661,0.9909180166468048,0.9899411234092385,0.9904187159218022,0.9841048393273689,0.9842650398926781,0.9906668815560589,0.9864530756897769,0.9894943136071318,0.1054568670443373,0.044054559266733795,0.11053205749119198,0.12698823044948399,0.12712560283811697,0.11932380976435017,0.05288561800401106,0.12115644263161937,0.1327446888167387,0.06004418424363052,0.13424271796063017,0.06048263587159224,0.05608332810386423,0.13828594385701826,0.10386422133485805,0.13094440847524924,0.14578448223334625,0.056079452107931964,0.15249361450162308,0.14382229126644355,0.1600336891102769,0.1638182851603635,0.05896333319061772,0.1531129639328386,0.15454742390505039,0.16770210020642054,0.16718550430303986,0.11649018864194416,0.050442163868297855,0.13049260025762788
346,346.0,0.9832144587571863,1.0142497574938318,0.1674320569100636,0.043836185575300626,0.11445594942094763,0.03977015544586066,0.06015863917429862,0.14554206860189525,0.9984374717636345,0.9923405331662081,0.9963877282178516,0.9967159097174716,0.9960379246820185,0.9963814597188884,0.9908085338932933,0.9951936882659121,0.996179397892939,0.9885529684429111,0.9969659501215902,0.9891528659437688,0.9894190640580862,0.9948642452460937,0.9946403760084149,0.997381525786754,0.9945519841231601,0.9942718914583593,0.9938587552693589,0.9984618872204443,0.9937782370497802,0.9937877932942984,0.9962129679230791,0.9984275868435356,0.9989465315787004,0.9930435070228535,0.9931891504619602,0.9980660213884736,0.9913746959552036,0.9973318265468463,0.10502961795921273,0.043836185575300626,0.11037225887736954,0.12676447682513498,0.12690438001836205,0.11880284162102632,0.05261041478353416,0.1206287931435476,0.13247251995535594,0.05971857055429209,0.1339202128752509,0.06015863917429862,0.05579294744189681,0.1380444285188682,0.10346713818324206,0.1303325680404049,0.14554206860189525,0.055731352771964796,0.1522432249443483,0.14308006865054398,0.15977655640817948,0.16356094227059184,0.05855800721860625,0.15226471454075602,0.15367745932116128,0.1674320569100636,0.1669170310951467,0.11597995459958212,0.050176941224481304,0.12988211052400986
347,347.0,0.9832267371433218,1.0142429421385064,0.17283195570273208,0.04532674942782736,0.11803475558267591,0.040973693243948235,0.062161785391213906,0.15023087967605922,1.0055869582821229,0.996981344471708,1.0037944362541606,1.004632435154235,1.0039648274406032,1.0039709818589841,0.9958787495289274,1.0028430597143736,1.0042701771254359,0.9939501464049274,1.0050906753044067,0.9945659300761843,0.9946389165312711,1.003134577500643,1.001757389350667,1.005327971589179,1.0030403867017228,0.9994561758781181,1.0025387016932727,1.0067597129087027,1.002667002463615,1.0027773855033089,1.0014993879812435,1.0069735833410314,1.0075275458768123,1.002144192697431,1.0022765449814806,1.0055631639134794,0.9963278308212131,1.005264846716778,0.10813751655626912,0.04532674942782736,0.11396019560969184,0.13083682626316182,0.1309799092123941,0.12229248252106499,0.05438016853302893,0.12417757610828307,0.13667435348973525,0.06170096356354419,0.13810409969754767,0.062161785391213906,0.05766667139702232,0.1424859232549432,0.10671219846270885,0.1341562298115745,0.15023087967605922,0.057557197320637105,0.15714454742291853,0.14726001909390887,0.1649224821061567,0.1688265488732585,0.06043788279491196,0.15669442658004168,0.15813906205102682,0.17283195570273208,0.1723019240510494,0.11938506357043246,0.05186613939974913,0.13369088953738384
348,348.0,0.9832335011129383,1.0142510265360503,0.16651774944570424,0.04383664562638846,0.11376510899320529,0.03939324332686112,0.06009913824328945,0.1447493802511357,1.0111406975071473,1.0007156576952405,1.0095419684897446,1.0107897023766435,1.010120463033951,1.0098742596283556,0.9999720947820752,1.0087924457698503,1.0105532749512525,0.998312861642616,1.0114003534008373,0.9989419825178871,0.998855796046499,1.009551433570072,1.007340382472787,1.0115160000323389,1.0096228708131003,1.0036643278992623,1.0092676385355566,1.0132499474923367,1.0095515240595279,1.0097382913567674,1.0058015318760827,1.0136677090688808,1.01425102653605,1.0091839603187889,1.0093061981917537,1.0113971013515743,1.0003281427352932,1.011442101303014,0.10414127150122938,0.04383664562638846,0.10981780492891498,0.12606866370096312,0.12619979243042534,0.11777315667153056,0.05258743178824065,0.11959177807239456,0.13166088386002656,0.05964814947872805,0.1330060955681419,0.06009913824328945,0.05576050436071083,0.1372898632298536,0.1028921506472779,0.1292092282146365,0.1447493802511357,0.05566139172660284,0.15140386720329854,0.1418536221813488,0.1588926110005214,0.16264521188925798,0.05844318943428089,0.1509551890878964,0.15234942405479002,0.16651774944570424,0.1660080777530396,0.11497247176424814,0.05015871196287961,0.12875981371840411
349,349.0,0.9832344617736593,1.0142756774164803,0.16075434870064068,0.04226134989208584,0.10969987308448222,0.03802286861654388,0.05795823730124718,0.13972171965466873,1.00938787716046,0.9996601586776271,1.0074454206783447,1.0085738503203623,1.0078967024940795,1.0080363291827992,0.9988233553791791,1.0069353710634037,1.0082996451352662,0.9970622682247239,1.0091388337080787,0.9976882462704331,0.9976623867132923,1.0072306364261854,1.0055519665958814,1.00958976599565,1.0072393536352429,1.0025876379141205,1.0068286968798912,1.0112801113180365,1.0070493481759846,1.0072080070812175,1.0047703235472072,1.0116630179200288,1.0122432429743111,1.006611861710435,1.00673850520434,1.0095814256250826,0.9992134752563412,1.0095193532427775,0.10028164688153421,0.04226134989208584,0.10602063250026951,0.12168640390174464,0.1218226683366515,0.11340690270896155,0.05069622208889616,0.11515866019553243,0.12708771848517594,0.057523234557906616,0.12838849104089511,0.05795823730124718,0.053765485416831654,0.13252479720569182,0.09919322459214361,0.12444240636295127,0.13972171965466873,0.05359609822398704,0.146146950816873,0.13659056152892463,0.15338588918216078,0.1570120586638517,0.056220896168039956,0.14534163705126119,0.14668171112123862,0.16075434870064068,0.16026242530950224,0.11070579623367331,0.04835154200612175,0.1240064764050036
350,350.0,0.983229330233109,1.0143120397893217,0.17279460274281,0.04559412240762904,0.118041233517609,0.04082303422271243,0.06251951375874244,0.1501748653298,1.0004930296294616,0.9939048503917478,0.9982014353498765,0.9986750845532182,0.9979919045718855,0.9985761577868381,0.9925083209957044,0.997399551550965,0.998176751699372,0.9903100913338584,0.9989567050100617,0.9909117999624908,0.9911519868096661,0.9969041982159785,0.9966837202449254,0.9996843444455757,0.9966412258770334,0.9961450540895637,0.995992386263875,1.0009154519371404,0.9959480299534933,0.9959791751742287,0.9982019915073974,1.000979821080806,1.0015116024007082,0.995244494193797,0.995388941315973,1.000241159481975,0.9930557373969053,0.9996309502743744,0.10787813113895178,0.04559412240762904,0.1139196290267158,0.13078869656163375,0.13094081611655514,0.12204872306532252,0.05468829689645727,0.12392190672591605,0.1366341244596107,0.062050384329662915,0.13805476958242208,0.06251951375874244,0.05800230513363714,0.1424436544988159,0.10679561182032642,0.1339905019725718,0.1501748653298,0.05783284685604784,0.15708654244686956,0.14710290901132964,0.16487756362630368,0.1687832540628691,0.060653912590514954,0.1565599524816815,0.1580115702576754,0.17279460274281,0.17226706055822646,0.11914180432521115,0.05216303248196926,0.13351590126199117
351,351.0,0.9832178175989111,1.0143536282339751,0.17615304020080394,0.04677491541271973,0.12067136988455919,0.04156550213203937,0.06409083069596362,0.15310072314147702,0.9916331086720401,0.9881901498442607,0.9894090324783297,0.9892253397404772,0.988540101545966,0.9891372727544702,0.9862383092877433,0.9878943795515743,0.9884957721606356,0.9836347472410524,0.9892067454049005,0.9842114909408602,0.984700501012368,0.9870435281045085,0.9879639666809193,0.9897859854475025,0.986519385939461,0.989624521965955,0.9856406019088454,0.9905120891845972,0.9853492253987859,0.9852563540396714,0.9914686554018084,0.9902278083534208,0.9907043495157228,0.9843982718991806,0.9845600202580466,0.9909114269805802,0.9869342889729463,0.9897490933217795,0.11045382711375508,0.04677491541271973,0.11608540598594168,0.13334512825792588,0.13349309331165304,0.12502004586997503,0.05609640863826654,0.12692477838966654,0.13934052294169796,0.06360968361460069,0.1408040886774057,0.06409083069596362,0.05948304207681207,0.1452219478161681,0.10927861658192072,0.1372921196770176,0.15310072314147702,0.05943693691043556,0.16015132193356205,0.15080425703967626,0.16809331653661644,0.17207968230079296,0.062403496940906196,0.1605573986054337,0.16205864626053756,0.17615304020080394,0.1756162134889001,0.12205056027066703,0.05351698491797365,0.13680406292750277
352,352.0,0.9831996349786898,1.014393957329842,0.16614454586372415,0.044150525498601156,0.1138356585144186,0.03919457399867079,0.06047360433444546,0.1443909390188076,0.9911264369085129,0.987797190799148,0.9888947829441357,0.988672389900512,0.9879884395248254,0.9886029045792097,0.9858175174795621,0.9873574580486688,0.9879386968935738,0.9831996349786898,0.9886519826057736,0.9837760345905548,0.9842708942953564,0.9864601991829282,0.9874279433251999,0.9892080555145468,0.9859198915088685,0.9891720670641122,0.9850267019869721,0.989898541830843,0.9847220457210667,0.9846236560907368,0.9910009578964109,0.9895893157495999,0.990062218256478,0.983757047977214,0.9839196314796684,0.9903745283657177,0.986517379700264,0.9891713411859925,0.10420940953183376,0.044150525498601156,0.10948030891750041,0.12576244210161838,0.12589702863411562,0.11795242936543372,0.052943577661232054,0.11974854174992224,0.13140021879934025,0.060020551707798304,0.1327683064340704,0.06047360433444546,0.05613297576410691,0.13696308730423776,0.10310345654642991,0.12953859702180484,0.1443909390188076,0.05610609364973853,0.15104499428538481,0.14229221975115466,0.15853683289596063,0.1622989092240044,0.05890701450888741,0.15150098046521515,0.15292058191768818,0.16614454586372415,0.1656369934453193,0.11515406638369624,0.05051210742596852,0.12907841522451668
353,353.0,0.9831748868617417,1.0144265416563234,0.16581061076246556,0.04396595367008889,0.1134502324570487,0.03912271800053335,0.06019986459452624,0.1440952181102859,0.9983069191973275,0.992431607970931,0.9962499195406357,0.9965542802215966,0.9958729086663471,0.9962360386301623,0.9909001537751817,0.9950511955299989,0.9959900737436311,0.9886146730573636,0.9967440907896046,0.9892110994873435,0.9895041824614899,0.9946856248760058,0.9945549714876577,0.9972093764189771,0.9943652299712966,0.9943943896011542,0.9936678775072499,0.9982841200146564,0.9935778429988325,0.9935845924205331,0.9963508645669392,0.9982424767058058,0.9987546917180542,0.992828789406473,0.9929767233172091,0.9979160834407648,0.9914799901851076,0.9971583316265563,0.10377687891773998,0.04396595367008889,0.10928632848565531,0.12549476750144012,0.1256345569108291,0.11742770997055281,0.052710175088458676,0.11922091908016355,0.13109083298375426,0.05975499033323166,0.13242984872301203,0.06019986459452624,0.05588068139061372,0.13668872570057158,0.10273397338558883,0.1289540191388698,0.1440952181102859,0.05579516767888019,0.15073672883745107,0.14158256583325554,0.15820681376396026,0.16195372157821808,0.058531312580634084,0.1507057973623802,0.1521107811225212,0.16581061076246556,0.1653037438123001,0.11463760518470424,0.05028900793998408,0.12849767326932407
354,354.0,0.9831452512640563,1.0144448957928207,0.1711809563951273,0.045415424179396355,0.11704070050215383,0.04034827473031554,0.062165589699307536,0.14880113625727576,1.0056100293618504,0.9970324401258226,1.0037132424004156,1.004542935615045,1.0038673715207296,1.0039916793383186,0.9959342585518656,1.0028688166382993,1.0041506736022834,0.9939814257275418,1.0049456789495725,0.9945935555896195,0.9946892235345184,1.0030303963933431,1.0017411673805514,1.005331170082275,1.0029391119013034,0.9995417306686016,1.0024409842176605,1.0067780406378257,1.0025724217809098,1.0026884062894306,1.0016017825185166,1.006993374775969,1.0075400710154967,1.0020447425098356,1.0021790283461742,1.0055803070724552,0.9963956571719179,1.0052667604631558,0.10695647931537967,0.045415424179396355,0.11290989031139016,0.12960459272520108,0.12975177405601226,0.12098225804597139,0.05443716296448175,0.12283670896397984,0.13535472329017675,0.061716104034374684,0.13670676435992332,0.062165589699307536,0.05771133520541727,0.1411694646729936,0.10599348808237427,0.1328469705510032,0.14880113625727576,0.057562119748477976,0.15565081064883945,0.14579557769875093,0.16333934922278512,0.16718999605232784,0.06033246639880943,0.1551468093893301,0.15657965575821195,0.1711809563951273,0.1706597816199971,0.11810549442610413,0.05193930983460422,0.13237882115658986
355,355.0,0.9831127995832961,1.0144425343187353,0.16496967574136598,0.043886212386159945,0.11284383162254426,0.03882759758520552,0.060071280643739317,0.14343840962430285,1.011312335028876,1.0007346341215866,1.0095522934705243,1.010803122116405,1.0101308967802467,1.0100618727404729,1.0000025283306657,1.008988749641839,1.0105528963583141,0.9983339854932352,1.0113866369844315,0.9989603007150369,0.9988820882956662,1.0095632913952832,1.0074108237346326,1.0116917820218794,1.0096456825097426,1.0037122369571458,1.0092979329174008,1.01344332099294,1.009593953166203,1.0097904055319444,1.0058624491772155,1.0138656563677308,1.014442534318735,1.0092309225430298,1.0093546200841528,1.011572786868071,1.0003638605104892,1.0116163719685425,0.10306928066338687,0.043886212386159945,0.10886551904230564,0.12495522439011965,0.12509021199357925,0.11657688381807643,0.05260692805374323,0.11836557965846892,0.13048255965159236,0.05964117408731408,0.13177373450605157,0.060071280643739317,0.0557711837690446,0.13609263109476552,0.10222014906538215,0.12800980886073668,0.14343840962430285,0.05562986367946121,0.15003450560636705,0.14049450133056396,0.15742736822772604,0.16112886118834496,0.0583032830866,0.14950121951003528,0.15087834979922812,0.16496967574136598,0.16446883566740525,0.11380596875916466,0.050196407764970266,0.12755933700632754
356,356.0,0.983079603217123,1.0144153454401756,0.15962717811663762,0.04230427331194736,0.10903724368334666,0.03760859556113285,0.05795635416651838,0.13878200541786231,1.0096880145880405,0.9996288954307733,1.0074488381202253,1.0085904905416523,1.007907201892863,1.0083604281428622,0.9988010194613576,1.0072713862980567,1.0083013496676656,0.9970302247756798,1.0091309847493908,0.9976524269478387,0.9976326048435771,1.0072451938230111,1.005650425918823,1.0099047153473806,1.0072671811145744,1.0025706724680328,1.0068645511850964,1.0116101507516637,1.0070955755002597,1.0072633207261779,1.0047669709309224,1.011999929143423,1.0125748160098096,1.0066657708788118,1.006793507746962,1.0098926296318231,0.9991961799973318,1.0098329984147187,0.09951288723019634,0.04230427331194736,0.10535329892457469,0.12090539663855307,0.12104010092321142,0.11254772228404462,0.05072331573050152,0.114281194558654,0.12626329439708445,0.05754146060639195,0.12752783969630935,0.05795635416651838,0.053784787783496456,0.13167907268960405,0.09871495190060768,0.1235730518000379,0.13878200541786231,0.05356700082252787,0.14516005889087366,0.13558804738670124,0.1523179312343888,0.1558953984132749,0.056101884025877846,0.14425692177497698,0.14558286004009352,0.15962717811663762,0.15914124292148768,0.10986212319922477,0.048386847088890614,0.1231388085258492
357,357.0,0.9830477335631999,1.014368711870084,0.1725447892053696,0.045625950157203755,0.11793655422623903,0.040728876111969216,0.06259765014866069,0.15001229303455546,1.0008684043036422,0.9938342046091942,0.9982296838922261,0.9987165919818011,0.9980276372373489,0.9989768825514085,0.9924467534596622,0.9978132106743858,0.9982086405386592,0.9902402601419709,0.9989807055780023,0.9908352942599289,0.9910816682989575,0.9969432864558565,0.9968016960634025,1.0000760131153468,0.9966930684518109,0.996085734363324,0.9960510744235378,1.0013230001194737,0.9960170851105857,0.9960611344876443,0.9981529460087275,1.001391587899224,1.0019174047394839,0.9953167173731823,0.9954629821146254,1.0006283373455773,0.9929930183039963,1.0000218741425466,0.10778695144225382,0.045625950157203755,0.11385798938455595,0.1306999196370214,0.1308459773987301,0.1219244779216181,0.05473917884944797,0.12379972529360886,0.13655603423365203,0.062148264509474374,0.13798930751019997,0.06259765014866069,0.058052640117372344,0.14234261863154715,0.106753654423962,0.13386898228992614,0.15001229303455546,0.0577968096865077,0.15690170357805788,0.1468998175390211,0.1646349614957025,0.16849727363325015,0.06054856329998032,0.15630194495237873,0.15774707915645503,0.1725447892053696,0.17201566287771727,0.11900932098472751,0.05219575047834125,0.13340133491587167
358,358.0,0.9830192620191888,1.0143103899481096,0.1764996294715537,0.046808282214682584,0.12092740203725941,0.04167758187616106,0.06424010481428283,0.15346732083143227,0.9920235731160704,0.9880353895776274,0.9894513477915782,0.9892760323165202,0.9885913620087263,0.9895482512319611,0.9860921580723809,0.9883176168259535,0.9885547390766655,0.9834927211808804,0.989266669878667,0.9840620545094807,0.9845500924291866,0.9870988822149155,0.9880581970599692,0.9901810424701839,0.9865842924354399,0.9894646398698985,0.985708540619148,0.9909084509992837,0.985424415665519,0.9853458845744512,0.991309697924638,0.9906170354546466,0.9910850411759214,0.9844710168985261,0.9846359756400614,0.9913063632840207,0.9867786308482169,0.9901446507054218,0.110760144984952,0.046808282214682584,0.11642816034160286,0.13371105856434248,0.13385392587029551,0.12531539423830373,0.05617377227909242,0.12723090193364994,0.13975126838079627,0.06377824442367212,0.14126418290267434,0.06424010481428283,0.05956872109578337,0.1456244754836353,0.10952387228655498,0.13762080193162302,0.15346732083143227,0.05940591610180628,0.16051497300952922,0.15108992936243865,0.16841434834594957,0.1723631854129597,0.06230968291350298,0.16080685133844722,0.16230726762877068,0.1764996294715537,0.17595613761692203,0.12233150509241539,0.05355907216189737,0.13714293008421488
359,359.0,0.9829962599827526,1.0142481360139022,0.16667648701935747,0.04420291126673612,0.11420364342893416,0.03935970691204283,0.060662575203430075,0.14491186663033587,0.9914233610719337,0.9875907592005446,0.9889230997728731,0.9887094740900391,0.9880289134155925,0.9889199290227894,0.9856132264348149,0.9876858638732386,0.9879854599646007,0.9829962599827525,0.988697483298872,0.9835659867297956,0.9840635985355042,0.9865065525406272,0.987466481606181,0.9895055037485424,0.9859729391910622,0.9889323613288356,0.9850821892458792,0.9901781198938397,0.9847859590008556,0.9847021238453569,0.9907442566289483,0.98984801434017,0.9903101379369069,0.983816713301284,0.9839837811325993,0.9906739351811547,0.9863019104718906,0.9894702275041631,0.10461753847159988,0.04420291126673612,0.10993090887506991,0.12625315022474648,0.1263853121883692,0.11836056968568538,0.053049259987038425,0.12017107123850751,0.13194864254232921,0.06022642439206866,0.13337444612993857,0.060662575203430075,0.056253531829398504,0.1375047333793287,0.10343937764493853,0.1299945719195379,0.14491186663033587,0.05610963676879596,0.15157173772228988,0.14272705371669994,0.15903502919598744,0.16276533707926194,0.05885905086262246,0.15191379606166858,0.153331188519997,0.16667648701935747,0.16616236749904784,0.115546357338791,0.05058113577466886,0.12954323369977774
360,360.0,0.9829802913270269,1.0141897064071113,0.16669799139429098,0.044000833648518575,0.11408691330363971,0.03944551891753096,0.06039025208611377,0.1448695545005524,0.9984847007591272,0.9922206388580534,0.9962594580386025,0.9965686387513122,0.9958948466984686,0.9964325127767614,0.9906903720905639,0.995259051242352,0.9960169767251547,0.9884021358668199,0.9967670783244059,0.988995650599673,0.9892912773386555,0.9947177343132578,0.9945458865942632,0.9973849686001361,0.9944046084803981,0.9941489876971902,0.9937085873658205,0.9984320977041147,0.9936277302016976,0.9936487114231677,0.9960785114548386,0.9983660438690966,0.9988698199568864,0.9928771435268209,0.9930292401658003,0.9980912628803237,0.9912556084348642,0.9973354591360691,0.10459134218764682,0.044000833648518575,0.10989797068025073,0.12619342033319725,0.126326948275359,0.1183037322024381,0.052807921869920865,0.12012357950590341,0.13186542830160608,0.059959433413322015,0.13328020393981715,0.06039025208611377,0.05599973537898459,0.13744986048384067,0.10327488301009126,0.1299141085072179,0.1448695545005524,0.05580383533977983,0.15154250315852966,0.1426030188627427,0.15902975390672372,0.16277305592651792,0.058509683682748725,0.1517566818768712,0.1531579179216882,0.16669799139429098,0.16618377651187655,0.1154877241931877,0.0503492036272135,0.12946304438223954
361,361.0,0.9829708898270445,1.014142857467386,0.17263539563485886,0.04537630456661607,0.11805008385456653,0.040931348321366565,0.062305699523762754,0.14998948381528152,1.0055712221344684,0.9968410781962608,1.0036511318347168,1.0044789656533128,1.0038082332055729,1.003960300945499,0.9957385418976826,1.0028470562651048,1.0040856956440278,0.9937660512926298,1.0048648337515347,0.9943769853822582,0.994485828553083,1.002978569786285,1.0016329688346284,1.0052705948206306,1.0028896667113099,0.9993254523612914,1.0023916495378458,1.0066868450314874,1.002529987206157,1.002658723908548,1.0013714860600964,1.006880358515162,1.0074205766414932,1.0019962307637984,1.002134135758692,1.005528532558471,0.9961946842963355,1.0052078298279628,0.10831928230861776,0.04537630456661607,0.11377231077179718,0.1306253227564843,0.1307665008838222,0.12250164409335795,0.05446646155780892,0.1243991246222565,0.1364842954130934,0.06186772961179898,0.13794789684760195,0.062305699523762754,0.057764124422505767,0.14229179299376749,0.10680937119545073,0.13450749668662737,0.14998948381528152,0.057496535571701514,0.15690673689968393,0.14760861313947987,0.16467664605711224,0.16856185181195912,0.06024253718452146,0.15704841228475208,0.1584803540657602,0.17263539563485886,0.17210476960591856,0.11957857107201601,0.05192557473368331,0.13404167550489876
362,362.0,0.9829670817333106,1.0141153455343765,0.16666193441386248,0.04380147565298161,0.1140040961419845,0.039527812399016454,0.060172954939227266,0.14480448623127562,1.0110797738536703,1.000614157651933,1.0094792854598458,1.0107242623460526,1.0100537455038394,1.0098287407950415,0.9998781880901088,1.0087652847069806,1.0104613503532134,0.9981785503311046,1.0112730270607924,0.9988075662598292,0.9987471312100001,1.0094929453840045,1.0072549155811508,1.0114279231369456,1.0095728527730308,1.0035794839498493,1.0092237291666173,1.0131406246507302,1.009524551899099,1.0097308354916525,1.005717469249152,1.0135429998448802,1.0141153455343765,1.0091547076069967,1.009281993059923,1.0113200454283486,1.000239663960818,1.0113535214547946,0.10465912501605822,0.04380147565298161,0.10982996712066317,0.12610671382505856,0.12624194388688925,0.1183718622589448,0.05258940427111659,0.1202112854811532,0.13176625877516812,0.05975241682821352,0.1331864152454142,0.060172954939227266,0.055775637036470406,0.13737012623793507,0.10314602943746519,0.12996815631661582,0.14480448623127562,0.05550818227749242,0.151480800584244,0.14263223780145626,0.15898032239821805,0.1627304727930596,0.05815524570770865,0.1517489374193077,0.15312880838763368,0.16666193441386248,0.1661507822484098,0.11553991848076456,0.05013248519681394,0.12951849798991238
363,363.0,0.9829678932963313,1.0141125841366816,0.16109267736917374,0.04227551479908263,0.11001820590944715,0.038176481943141286,0.058105239083095464,0.13995250953866992,1.0095322632979258,0.999655752076163,1.0075322738054893,1.0086744329365136,1.0079987045149263,1.0082177101563363,0.9988404872239895,1.007138281296239,1.0083907644411956,0.9970504256143218,1.0092063602688213,0.9976779975609336,0.9976681845661178,1.0073492169796159,1.0056471396079936,1.0097455291248367,1.0073721112214737,1.0026247351876714,1.0069706014720523,1.0114319153031495,1.0072109052251519,1.007391646782784,1.0048202176190053,1.0118137984404556,1.0123853104284721,1.0067710179499734,1.0069031796851176,1.0097248816750988,0.9992256579327754,1.0096742778539132,0.1007886334921509,0.04227551479908263,0.10617665340356261,0.12188873216364482,0.12202366126706511,0.11399308124887123,0.05075960248349687,0.11576791361666866,0.12735450603099627,0.05769547646220374,0.1287292314638686,0.058105239083095464,0.0538446227160044,0.13277273076109958,0.09950474369462559,0.12515585897028347,0.13995250953866992,0.053514759787972405,0.146402582105016,0.13732478302896106,0.1536540550241598,0.15726698695811797,0.056029217074921686,0.14609131661668404,0.14741976604103485,0.16109267736917374,0.16059642579892217,0.11125663188238656,0.04838647974398571,0.12472178465668841
364,364.0,0.9829723507666123,1.0141306155586993,0.17375588300426645,0.04579081939818849,0.11872396213310733,0.04107573418745233,0.06293871460173367,0.15093228019920474,1.000912619079563,0.993939239786287,0.9984167511071651,0.9989149830924059,0.9982374034244108,0.9990497706487912,0.9925754835853337,0.9978964211895304,0.9984279649071379,0.9903604710510945,0.999192366267617,0.9909639142192266,0.9912110154215038,0.9971668810451481,0.9969413572627143,1.0001334372634443,0.9969188951570163,0.9962441630832211,0.9962790766632688,1.0013768910945176,0.9962534997567687,0.9963035418614897,0.9983183594400636,1.0014482127478495,1.0019722069349246,0.995546017760087,0.9956955107630809,1.0006680868672326,0.9931114226690727,1.0000802901670922,0.10861446518526133,0.04579081939818849,0.11449711483105379,0.1314742239257509,0.13160749372666752,0.12288004433177356,0.05498141440075858,0.12478551308979612,0.13736992020900515,0.062487114398158516,0.1388712859396903,0.06293871460173367,0.058319252647117424,0.1431933928849623,0.10742660001586639,0.1349426483704109,0.15093228019920474,0.05800128555126451,0.15789325514293132,0.14812707678953446,0.16571294984537346,0.16959068823268705,0.06076014401403374,0.15763689952799287,0.15908955651055345,0.17375588300426645,0.17321275950758824,0.11993265379162002,0.05242174773301891,0.13447166618695663
365,365.0,0.9829794803946594,1.0141631392737764,0.1775670225044012,0.047134815825294406,0.12166597664443882,0.04189276661161543,0.06474208283099166,0.1542387037635863,0.9921336848445386,0.9881152451617783,0.989664062284789,0.9895052940346887,0.9888289155005279,0.9896867518386864,0.9861942635573437,0.9884664122754336,0.9888010256578673,0.9835864265602862,0.9895060142482749,0.9841655267383106,0.9846513948150454,0.987350258718448,0.9882216709645112,0.9903045548010398,0.9868354167052351,0.9895946660828905,0.9859612264963716,0.9910173571457231,0.9856846904311146,0.9856096568511578,0.9914389688038683,0.9907228970557643,0.9911871869313695,0.984724008783177,0.9848913316071937,0.9914109499864661,0.9868749274975944,0.9902681499552713,0.11144020276636334,0.047134815825294406,0.11695869274979126,0.13436754031201062,0.13448149662169998,0.12611328570589553,0.05659135892448063,0.12805586505985297,0.140391695534245,0.06427493667433541,0.1419417058198469,0.06474208283099166,0.06000719395276944,0.1463256941709315,0.11019577654691816,0.13854104046794835,0.1542387037635863,0.05984000913704629,0.16136051421976,0.15220085503979225,0.16934334444395918,0.17329745939721497,0.06278591520862492,0.16205966278888564,0.16357637514856951,0.1775670225044012,0.17700539181849967,0.1231097440029645,0.053975040895917696,0.13805587700056576
366,366.0,0.982988308430979,1.014203854755261,0.1676326273135807,0.04452091647126569,0.11484535850063994,0.03952832610265919,0.06114388758251523,0.14559548926978916,0.9914834523500452,0.9875777110456395,0.9890830054121186,0.9888829281201823,0.9882050469473583,0.9889950556689076,0.9856182857310603,0.9877712469506116,0.9881687506199087,0.9829883084309788,0.9888734951232258,0.9835683273206715,0.9840653969776634,0.9866956291423046,0.9875514816727632,0.9895586900580535,0.9861619644575594,0.9889669717173379,0.9852700838099364,0.9902098967261873,0.9849785299067979,0.9848952823777157,0.990774524930174,0.9898711815343181,0.9903302025843199,0.9840014389895252,0.9841694178106013,0.9907176490237349,0.9863040998008448,0.989523368045878,0.10515063992089119,0.04452091647126569,0.11039451793329791,0.12682565811119612,0.1269338764934002,0.11899420229033704,0.05345312468244079,0.1208287739464823,0.13250550666520236,0.060700221989330165,0.13396129022659414,0.06114388758251523,0.056676043678518716,0.13812283392765556,0.10402723975881457,0.1307363809857211,0.14559548926978916,0.05653935437588206,0.15232177176486267,0.14363907820720995,0.15986096265577676,0.16359486854970026,0.059328889429730004,0.15295702312977036,0.15439320397826686,0.1676326273135807,0.16710078418002422,0.1161610813338515,0.05098246785264276,0.13027803831444718
367,367.0,0.982998078030599,1.0142464614764997,0.1673467609573447,0.04427631529047821,0.11438108523599638,0.03946712274327944,0.06078451960239363,0.14530060218670918,0.9985956134157054,0.9921292620606046,0.9964016278820891,0.9967286763335806,0.9960555112227579,0.996562185117984,0.990611145996544,0.995394500107534,0.9961940090557277,0.9883118799014442,0.99694398167072,0.9889130557405997,0.9892115400842507,0.9948828344446969,0.9946125676843809,0.9974912222757858,0.9945687015909553,0.9940975864240121,0.9938709978783217,0.9985255228800844,0.9937944302283179,0.9938183973032327,0.996030233734824,0.9984524212002386,0.9989530452686878,0.9930299825706578,0.993182427564529,0.9981885126450353,0.991177329002961,0.9974417362541926,0.10453054556166867,0.04427631529047821,0.11017230797264883,0.12653791664909153,0.1266544949999211,0.11827858912221453,0.05315061402110548,0.12011204042071358,0.1321778593180835,0.060340876351261986,0.13359432088807296,0.06078451960239363,0.056354316631280085,0.13783640922462836,0.10355715886008504,0.12993898035889156,0.14530060218670918,0.05617591493465599,0.15202388927321445,0.14271627610054308,0.15957200245027386,0.16331334671509884,0.0589137676726902,0.1519547774003988,0.15337573516427092,0.1673467609573447,0.16681630106075926,0.11544731604755519,0.05069478667214689,0.1294838151716909
368,368.0,0.9830088999666419,1.0142846589108396,0.17290830400703466,0.04570481326295449,0.11792970118750162,0.0407143125288195,0.06271445783800184,0.15011349550253114,1.0056696074283316,0.9967233873245235,1.0038081143728956,1.0046558674980566,1.0039900976544218,1.0040783160633608,0.9956351939664414,1.0029679188526162,1.0042947281833758,0.993664592160487,1.0050864968640434,0.9942830291044873,0.9943886725798917,1.0031609677376507,1.0016944859809236,1.0053712744237284,1.0030723550035836,0.9992393329446188,1.0025708293282416,1.006773029643338,1.0027100089975596,1.0028381318887278,1.0012780047495242,1.006957108843186,1.0074957097326456,1.0021628670889973,1.002300710027524,1.00561358460522,0.9960858899672568,1.0053083751045095,0.10744617059156075,0.04570481326295449,0.11383958080168509,0.13071870174740066,0.13083753741323542,0.12157108299989615,0.054854510295313144,0.12346953763125287,0.1364978761235118,0.06225576061145317,0.13792219199001418,0.06271445783800184,0.058155708228812844,0.14240275221837986,0.10675008026247562,0.13355517779561996,0.15011349550253114,0.057943718933607766,0.15706308842386957,0.14665552609837446,0.1648722360717656,0.1687430522288352,0.060733862522228586,0.15614112914512632,0.1575954915001558,0.17290830400703466,0.17236223701449035,0.11864535665259011,0.05233062243305675,0.13308697527981433
369,369.0,0.9830211019167513,1.014312146531629,0.16682665968465155,0.044194655092248215,0.11375047825763172,0.039206626946126914,0.060643623783187585,0.14485235368210445,1.0112558953039896,1.000424797612826,1.009580291610632,1.0108440130202025,1.0101790771933006,1.0100282851559692,0.9996933660050971,1.0089652415570511,1.0106111436943805,0.9979899991346826,1.0114341360814456,0.998624610651779,0.9985690162992444,1.009617795682737,1.0072985604549856,1.01162066697207,1.0097029169954093,1.0034005012478653,1.0093524201884727,1.0133401096481758,1.0096577314225652,1.009864733424665,1.0055273050688969,1.0137388886601932,1.014312146531629,1.0092793380380383,1.00940615189653,1.0114893212651068,1.000050625255102,1.0115462172757315,0.10345352714611766,0.044194655092248215,0.10985805898912265,0.12614691651519547,0.12625706478387497,0.11707127364229133,0.05304686960198879,0.11890685357320681,0.13171028110410157,0.06019769110376732,0.13307830219250089,0.060643623783187585,0.05623523881352671,0.13741875383722899,0.10298819669106127,0.12862138190100378,0.14485235368210445,0.056047664844491765,0.15155306426915854,0.14124702411259943,0.15908191745841105,0.1628123228386803,0.05874748897544126,0.1503953595397692,0.15179861823257,0.16682665968465155,0.1663015000612424,0.11424240896435625,0.05060990059845895,0.1281693756965932
370,370.0,0.9830350115585719,1.0143243297370397,0.16094696924536475,0.042530876439193836,0.10953499451983034,0.03781635393872121,0.05838066209748438,0.1397279003901432,1.0093593165883747,0.9994381513970868,1.0075804976242706,1.0087281477425907,1.0080569594213358,1.0080456643894449,0.9986166438997464,1.0069636304425287,1.0084612963941337,0.9968154300499222,1.0092822075267385,0.997448953477975,0.9974498246583573,1.0074005588631747,1.0055206380768804,1.0095488664595111,1.0074269458711056,1.0024080469628904,1.0070207182502315,1.0112212090987016,1.0072590535538035,1.0074375349593356,1.0045926835352388,1.0115844802538745,1.0121551695828828,1.0068050703154292,1.0069368986185363,1.009527409169322,0.9990085287753246,1.0094781920352913,0.09942148001649324,0.042530876439193836,0.1059983663806837,0.12168947398823829,0.12179358267886663,0.11249679589421004,0.05104988884788702,0.11426456806982248,0.12703379208516263,0.057952561614969034,0.12834818526214087,0.05838066209748438,0.054126864711086395,0.13255836436689789,0.09912594895836224,0.12359746634833892,0.1397279003901432,0.05386105117074086,0.14619134361883093,0.13568673774336285,0.1534624418517914,0.157066186415677,0.05641400539752363,0.14444907229409648,0.1457936895533145,0.16094696924536475,0.16044042806963063,0.10978035512934332,0.04869950482531912,0.12316127212993212
371,371.0,0.9830509565697478,1.0143234376245462,0.17309346625728572,0.045870595554806375,0.1178306003007324,0.04060439025933846,0.06295660170565698,0.15024027985142963,1.0002986957818174,0.9936869239652328,0.9984120218375766,0.9988999529277568,0.9982295285194701,0.9984153787092385,0.9923167546171756,0.9972584272692594,0.9984267524742335,0.9900910054971725,0.9991918595347479,0.9907021695017854,0.9909589023236633,0.9971515474994914,0.9966231524235077,0.9994643053062019,0.9969048918510527,0.9959885276285243,0.9962572844886234,1.0006703837929427,0.9962291319879003,0.9962791207002879,0.9980549295846199,1.0007104805365599,1.0012331333803943,0.9955041122186579,0.9956535663131755,1.0000095624421188,0.9928630345825156,0.9994119245167616,0.10684885105883522,0.045870595554806375,0.11395750358495904,0.13084941948418127,0.13094875141044865,0.12092319227074548,0.0550560308054655,0.12281627950420039,0.13658746062738084,0.062498412453209834,0.13801127632412993,0.06295660170565698,0.0583732406554787,0.14252198784246992,0.10665672017056428,0.1328872980288217,0.15024027985142963,0.0580886256692851,0.15719940235595967,0.14594426596798662,0.16502557915432095,0.16891170347576534,0.06087123419445666,0.15540511803532386,0.15686781913585507,0.17309346625728572,0.17254650309186287,0.11802399896062254,0.05251927876226126,0.1324171126282031
372,372.0,0.9830692646279235,1.0143134052164482,0.17680252928554155,0.04722549760759711,0.1207112659465565,0.041379051193715675,0.06476519042806263,0.1534523511619748,0.9914251707517284,0.9879522926433139,0.9896399221316878,0.9894591223580559,0.9887979450437474,0.9889523245207581,0.9860384394021988,0.987727640511943,0.9887790213465718,0.9834345243439659,0.9894897108065499,0.9840221420586861,0.9845081239967961,0.9873064507832958,0.9878942321257695,0.9895426868426271,0.9867965858028839,0.9894514762768148,0.9859169972359182,0.9902501194112509,0.9856420949188631,0.9855689572173982,0.9913115585605616,0.9899453703132559,0.9904145978394565,0.984669188005016,0.9848354292606596,0.9906525299109047,0.9867219883859154,0.9895072223398688,0.10959161532566512,0.04722549760759711,0.11634003096214357,0.133642311594156,0.1337332018453235,0.12407189934983105,0.05667487278403249,0.1260008790293772,0.13951957646553398,0.06429726625066491,0.14099044093460295,0.06476519042806263,0.06007272473743663,0.1455575492167639,0.10937100076226086,0.13639767931618346,0.1534523511619748,0.05992450200208699,0.16057135403375955,0.14994455190940215,0.16856067959107132,0.17253573191020097,0.06290085568917525,0.15975705334615697,0.1612839094568296,0.17680252928554155,0.17624229359525728,0.12112258323455573,0.05407183149523982,0.13591601507580608
373,373.0,0.9830902634107439,1.0142981675350449,0.166923395904027,0.04458241053470685,0.11399437184569647,0.03908041488992036,0.06113675896902577,0.14487255147237452,0.9908432534098075,0.9876361974432121,0.9891427912485772,0.9889188028071844,0.9882620910810538,0.9883323178833728,0.9856972289683579,0.9871021823192172,0.9882358670847183,0.9830902634107437,0.9889552713184928,0.9836760117168083,0.9841639016806918,0.9867436390761675,0.9873715801871717,0.9888994413722552,0.9862170113247581,0.9890749500868246,0.9853241988224919,0.9895769044477358,0.9850349496274314,0.9849557737865153,0.9909189175641984,0.9892483374147655,0.9897156428483225,0.9840468311658942,0.9842140973272397,0.9900344698511259,0.9863819398166163,0.9888645311494821,0.1035290979818232,0.04458241053470685,0.10982889576328435,0.12616777964369402,0.12625568103610846,0.11721059294183749,0.05350284598580074,0.11902879054566434,0.13172533689376556,0.06069499781857668,0.1331169797195375,0.06113675896902577,0.05671114099674381,0.13741750028920258,0.10328586459459019,0.12886513010961884,0.14487255147237452,0.056587997695675296,0.15159676138618142,0.14168275885607573,0.159142666025183,0.16290056626210633,0.059412245103141394,0.15096659180383207,0.15241222924982578,0.166923395904027,0.16639312670251202,0.11442419115881813,0.051046198006881545,0.12841007192027976
374,374.0,0.9831138502140386,1.014281659602636,0.16664700816576627,0.04420617899533876,0.1135807411396005,0.03911911520168188,0.06063880200340486,0.14461696067940302,0.9981358378495961,0.9922488120049944,0.996492749261469,0.9968000282342706,0.996145042914813,0.9960809704926215,0.9907511671099177,0.9949093404251376,0.9962886181257135,0.9884773931809441,0.997053735495463,0.9890830284581744,0.9893693945809632,0.9949632265342042,0.9945228464603572,0.9970179833841906,0.9946593420329018,0.994259082176329,0.9939612649925936,0.9980864915985238,0.9938852126726544,0.9939115286461576,0.9962181664624181,0.9980249349490286,0.9985323041272481,0.993109739305548,0.9932620358096255,0.9976907641371145,0.9913187841559921,0.9969691071474402,0.10311510723839037,0.04420617899533876,0.10964324503639382,0.12593468713730033,0.12603361101509308,0.11672112126291026,0.05305303489485296,0.11852849319320598,0.1314983661749532,0.06019996822399365,0.13289144081931242,0.06063880200340486,0.056248677357538995,0.13716903186660015,0.10282781678026558,0.12830940629480048,0.14461696067940302,0.05606190039020765,0.15133170531205267,0.14101962213702515,0.15887578252773552,0.1626330264797837,0.058822357155663835,0.15022450357039105,0.1516572001693296,0.16664700816576627,0.16611506983397337,0.11392954730166067,0.05061179743193128,0.1278567647387369
375,375.0,0.9831382008063856,1.0142678164415209,0.1721936408288092,0.04549180914922589,0.117178375055091,0.04047523169260837,0.062406695093044674,0.14941927492908633,1.0054417902314823,0.9968487277961325,1.0038727732820238,1.0046976003342643,1.0040510202512982,1.0038399509128222,0.995776089455368,1.0027289081353634,1.0043603761834583,0.9938248149769235,1.005163765784239,0.9944474220624738,0.9945420863407969,1.003205706852636,1.001667691758775,1.005131174504243,1.0031260197334866,0.9994003998867775,1.002622711839102,1.0065751849464333,1.0027634152518285,1.0028968879498257,1.0014714930897308,1.006774430387259,1.0073179713725584,1.0022037623216946,1.0023409847201583,1.005353024215387,0.9962311870127389,1.0050688803413663,0.1062851623859069,0.04549180914922589,0.11328861987335918,0.13010139323852055,0.13021189945095402,0.1202968924783942,0.05459198226394402,0.12215961647560898,0.13584498603381914,0.06195645660062038,0.1372806512685318,0.062406695093044674,0.05789205551788541,0.14171472761237164,0.10603053056552565,0.13225024993423495,0.14941927492908633,0.05763396784063776,0.15635754416746836,0.14533465510114016,0.16415786710968636,0.16803617813540705,0.06042322212409438,0.15480083881400913,0.15627505410867643,0.1721936408288092,0.17164354043209226,0.11740789780168812,0.05208006067507201,0.13178378164291402
376,376.0,0.9831610605745472,1.0142605730739997,0.1660793017457708,0.04390411228595434,0.1130171926369134,0.039022086755050915,0.06023173685792121,0.14411852613376389,1.0111653834309609,1.0006156277589753,1.0096958994971015,1.0109384291798338,1.0103005785906127,1.0099366291078453,0.9999129310569914,1.0088763014580238,1.010753536615066,0.9982553728240052,1.0116086876520216,0.9988947687004595,0.9988056107173129,1.0097136801012012,1.0073560641400983,1.0115135386318752,1.0098041275043395,1.0036331658470117,1.009446867216031,1.013270037849164,1.0097508006818965,1.0099648387559697,1.0058006006072908,1.0136838281465785,1.0142605730739995,1.0093528765463735,1.0094800955266237,1.0113687438482408,1.0002597081297828,1.011440214106971,0.10245587154544444,0.04390411228595434,0.10926605303138769,0.12548535248478324,0.12559051892824927,0.11597450426567349,0.052689288767376684,0.11777142230463766,0.13101761281491098,0.05979653302408563,0.13240053651994513,0.06023173685792121,0.055876365901501884,0.13668444221327816,0.10226768740206789,0.12751569024990025,0.14411852613376389,0.05562603143490674,0.15080846841756784,0.1401600413901272,0.1583299343302923,0.16206573354705137,0.058313265817792226,0.1492975236067414,0.1507239522480864,0.1660793017457708,0.1655493521397614,0.11318329018979194,0.05026733004885748,0.12706529945977266
377,377.0,0.9831801749052868,1.0142630754868323,0.16045267457772938,0.042308818275537396,0.10921645393341287,0.03778289899241372,0.058057929504091714,0.1392158133951594,1.0095206001155081,0.9997045085019549,1.0076117962206625,1.0087296216281245,1.0080883683366937,1.0082223535381114,0.9989212392557578,1.0071453501432257,1.008510735698077,0.9971640964179616,1.0093644043098984,0.9978016881685491,0.9977681841071256,1.0074127437511888,1.0056869156890798,1.0097412551350335,1.007441093692828,1.0027286438862968,1.0070282315969181,1.0114703359164257,1.0072703112989874,1.0074542641221484,1.0049482712611761,1.0118717517090146,1.012449874196307,1.0068099528018355,1.0069403726571504,1.0096722913474152,0.9992965757742229,1.0096701406475403,0.09924393537102313,0.042308818275537396,0.10556494936180671,0.12122968608543788,0.12132538933711852,0.11231109523255331,0.05077344241240167,0.11405335843498997,0.12655754130342245,0.057641258084649614,0.12789519188993054,0.058057929504091714,0.053849722287792084,0.13203831444259773,0.09879622876905846,0.12346180261740017,0.1392158133951594,0.05353035133143899,0.14567952563846612,0.13564568630113003,0.1529514438915817,0.15655921993036762,0.05606860537702216,0.14444960760689618,0.14581997087465,0.16045267457772938,0.1599409835574737,0.10961598797970919,0.04843012006383922,0.12302496406710957
378,378.0,0.9831932891853674,1.0142753135246245,0.17297194322997578,0.04562814529818816,0.11812623007510695,0.04087765343253652,0.06258142853709811,0.1500792913994802,1.0006850744777755,0.9940003404309345,0.9983341160584368,0.9987914621852603,0.9981453217400436,0.9988269693903754,0.992666136904393,0.9976755459160215,0.9983559955352153,0.990481898752876,0.9991556764021915,0.9910919158253256,0.9913202809434515,0.9970463148972627,0.9968475232627626,0.9999059247644078,0.996799632440344,0.9963431047168633,0.9961437394547795,1.0011914434743903,0.996122528178481,0.9961749565869913,0.9984316939254207,1.001287678376962,1.0018215514533644,0.9954018704901715,0.9955483394234699,1.0003945928803935,0.9931943966724227,0.9998523391819922,0.10802174191743752,0.04562814529818816,0.11376852887257563,0.1307227522721432,0.13079170918189176,0.12224763464977619,0.05474852414430985,0.12413623865549418,0.13644600860596745,0.0621376633509623,0.13789611579387814,0.06258142853709811,0.05805342457641356,0.14234883699911952,0.10689723036294949,0.13434675854289307,0.1500792913994802,0.0577227676560411,0.15705023226187229,0.14755690141744543,0.16488134129335966,0.16876690188197088,0.06045019538914652,0.15709911907464993,0.15857958572456834,0.17297194322997578,0.17242164576543753,0.11934321860898535,0.052219199287701724,0.13387181750147506
379,379.0,0.983198148801552,1.014296487996443,0.17673689190870906,0.04679188710443698,0.12110806379885539,0.041825706277435155,0.0641133251873866,0.1533743508948831,0.9917974154794357,0.9882127968161261,0.9894847608516328,0.9892777170314667,0.9886304237469425,0.9893479871387564,0.9863215305808574,0.9881286433458375,0.9886180005444779,0.9837407031392483,0.9893552563904789,0.9843274430696975,0.9847981459596827,0.9871170222391686,0.9880615495543777,0.9899632934678947,0.9866018235947909,0.9897322187320967,0.9857130654316894,0.9907420324176912,0.985442394425735,0.9853707174552375,0.99160035205543,0.9904896282303394,0.9909689753333246,0.9844757245242147,0.9846399599087796,0.9910278259958081,0.9869965965239491,0.9899273665902855,0.11121838838492355,0.04679188710443698,0.11620622621587016,0.13361340090396717,0.1336507398536386,0.12590538825455375,0.056136132069672995,0.12784032263926617,0.13945378391652472,0.06366014229472244,0.14093424452598602,0.0641133251873866,0.05950149550033549,0.14547585119225814,0.10968233853358421,0.13835197708367622,0.1533743508948831,0.05930056939794828,0.160498890066652,0.15198154297737834,0.16848451814063536,0.17245127752522776,0.0621645780682797,0.16182657618093652,0.16335273110761997,0.17673689190870906,0.1761758484690435,0.12293849525184346,0.05355540767375064,0.13786459264195064
380,380.0,0.9831924991406042,1.014325799711354,0.16686237458471873,0.04415432345633868,0.11439922336773847,0.03952830534461071,0.060494761798671005,0.14480620810150582,0.9911518449025953,0.9877204391564604,0.9889184053054955,0.9886715592273072,0.9880230428491743,0.9886640726748186,0.9857951689721465,0.9874421703012517,0.9879972262474939,0.9831924991406041,0.9887384700031073,0.983782113568145,0.9842620638544262,0.9864844057537467,0.9874260225197018,0.9892425613080783,0.9859520255570206,0.989160206742755,0.9850482933125978,0.9899751813140933,0.9847609117649306,0.9846799369840917,0.9909882471164171,0.9896876660849152,0.9901634455522471,0.9837810612802061,0.9839461412388711,0.9903469607296117,0.9864748521415555,0.989207328438633,0.10518577692463504,0.04415432345633868,0.10970986168830191,0.126151669980407,0.1261839722723378,0.11906781904612868,0.05297119968692658,0.12089653836220202,0.13166301315768042,0.06006651656308817,0.13305935850314088,0.060494761798671005,0.056145206762131174,0.1373455959216237,0.10360286427599684,0.13083028259069832,0.14480620810150582,0.05596360971475048,0.15153376223803117,0.14372049490463082,0.15907339532410603,0.1628202173847414,0.05866592387630143,0.15302740123132105,0.15446854814310912,0.16686237458471873,0.16633202611893697,0.11626512446732816,0.050538733014227726,0.130370120938137
381,381.0,0.9831747337962057,1.014362449478424,0.16663249293609986,0.043958205529630236,0.11423109879455734,0.03956432501194513,0.06022405113809523,0.14459514563201656,0.9983531246083537,0.9922623642344706,0.9962132282219521,0.9964874107503711,0.9958460794044639,0.9963175817998766,0.9907785888292189,0.9951556064161118,0.9959926020707702,0.9885064572550432,0.9967852347932703,0.9891159765146739,0.9893943703217299,0.994642486270092,0.994499583969288,0.9972581637717478,0.9943297177379582,0.9942726958325703,0.9936176479077197,0.9983739932194077,0.9935416364788572,0.993565330919251,0.9962111560498144,0.9983503966385835,0.9988667453988487,0.9927700100446492,0.9929210113887477,0.9979087312407606,0.9913336594510396,0.9972100841471863,0.10522590234926017,0.043958205529630236,0.1095761715479034,0.1259606873800658,0.12601101653935304,0.11907027669379254,0.05272541253514461,0.1209001663652436,0.1314767490564571,0.05979939226452616,0.1328745265128998,0.06022405113809523,0.0558902897423744,0.13713636175179889,0.1033987812806181,0.13079593581050225,0.14459514563201656,0.055651097364428435,0.15131503695447993,0.1436555757592579,0.15885419517679447,0.1626063440722055,0.058310749049614786,0.15293007848841422,0.1543595434170789,0.16663249293609986,0.16610057719464372,0.11625451248129785,0.05030614699622625,0.1303375418164965
382,382.0,0.9831458391897175,1.0144056381067195,0.17219459400691545,0.04539974179513539,0.11811356752198755,0.04093573952337193,0.062221770030039404,0.14944161051221058,1.005392938687182,0.9968037975478755,1.003561240225878,1.0043579555028659,1.0037239335211,1.0038038490807832,0.995741810723649,1.0026987989325342,1.0040429982912467,0.9937975971800943,1.0048801102508569,0.9944231286136395,0.9945062763026519,1.0028642146724764,1.001530314548072,1.0051046967255473,1.0027772468819596,0.9993526691777203,1.0022612278996053,1.0065870800351733,1.0024010039030642,1.0025318276902846,1.001389344045442,1.0068182415134783,1.0073721852573534,1.0018426727611405,1.0019791467908026,1.0053065331364757,0.9961841804874867,1.0050434662531003,0.10898416804890909,0.04539974179513539,0.11328739265058933,0.1301854786784654,0.1302670872102654,0.12330000469819087,0.05445005706926208,0.12520355343996756,0.13592502500641415,0.06178446887562826,0.1373945400793292,0.062221770030039404,0.05772470436224293,0.14173203156573724,0.10688337348164137,0.13538624165346552,0.14944161051221058,0.057410317116085116,0.15637496609247833,0.1486746166457768,0.16416788806378216,0.16805201337506126,0.060129289097929244,0.15825030434037643,0.15971931759557584,0.17219459400691545,0.17164568485406403,0.12035935725146592,0.05194350355108509,0.13491392451153583
383,383.0,0.9831074499494187,1.0144545664053075,0.16611795749903988,0.043917148382088246,0.1140723795621196,0.03946364854991589,0.06022369543244789,0.14419787516174315,1.0112554842957022,1.0004905183024964,1.0094446842882079,1.010667281153766,1.0100327137462883,1.010032576288176,0.9997858879027489,1.0089745943924853,1.010486796999733,0.9981162378514021,1.0113657012009762,0.9987572917307967,0.9986714688709342,1.0094435314307555,1.0072629903522206,1.011628407122806,1.0095313684950333,1.003504333252143,1.00916741743893,1.0134180752096527,1.009477178351737,1.0096901776808063,1.0056319431304708,1.0138663372949843,1.0144545664053075,1.0090897897483895,1.0092145660544254,1.0114657308162216,1.0001327849551083,1.011555481447533,0.10530437201329415,0.043917148382088246,0.10932688717236301,0.1256274261230064,0.12572082303707427,0.11915109741680235,0.052681772547858524,0.1209965540074144,0.13119800027444822,0.05979935275519401,0.13264628359262365,0.06022369543244789,0.05585197298681831,0.13676454106107702,0.10324345797549729,0.13081617021580472,0.14419787516174315,0.055541483276974786,0.1508752169655688,0.14367566943639193,0.15838722893849336,0.16213350656893444,0.05817987535382163,0.15294046433328043,0.15436252536642944,0.16611795749903988,0.1655904635826667,0.1162934971168579,0.0502458666478721,0.13036020162170245
384,384.0,0.9830612007035888,1.0145076644843913,0.16071203594080277,0.04226234534187799,0.11008345137171996,0.03820299329353355,0.05798911807038441,0.13952284617319358,1.0098486873009114,0.9994272430603842,1.0074673239583358,1.008589990692848,1.0079419689713125,1.0085560917251486,0.9986189917054435,1.0074790129089761,1.0083646665217079,0.9968317796481266,1.0092286064499212,0.997471854866281,0.997454431557606,1.0072693847965886,1.0056472837079689,1.0100843044248338,1.0073018066300652,1.0024082022138385,1.0068875561205952,1.0118386334885552,1.0071395778580812,1.0073243426389547,1.0045804658710846,1.0122558627101261,1.012842058971773,1.0066906761570624,1.0068175816422409,1.0100146472382836,0.9990043757145098,1.0100142456305885,0.10139764485852366,0.04226234534187799,0.10580839671140074,0.1215639232554814,0.1216561550468961,0.11471619643011349,0.050703035797569955,0.11649650187353555,0.12694446950134394,0.0575767263933766,0.12833655603804142,0.05798911807038441,0.05376399818044931,0.13233484431846532,0.09955359844217698,0.12592690893876088,0.13952284617319358,0.053402738818794065,0.14598418562460724,0.13824231604282752,0.15324611952431436,0.15687209880376662,0.05591120192261717,0.14710866636403575,0.1484656142546397,0.16071203594080277,0.16020579228395998,0.11195999116978606,0.04835191216658018,0.1254876028632768
385,385.0,0.9830087260805077,1.0145602796587252,0.1737713988328571,0.04554437997706561,0.11886789117087761,0.04132181762998546,0.06252257598290446,0.15092130748182578,1.001244944653394,0.9936742734591001,0.9984242429228217,0.9989204421552463,0.9982608656091588,0.9994007444902938,0.9923153563787409,0.9982467610677329,0.9984794611837537,0.9901076784951434,0.9992913334582396,0.990720824602695,0.9909605707083474,0.997178365174539,0.9969719713721935,1.0005051936783822,0.9969447770128985,0.9959723891371488,0.9962961542663207,1.0018109937610868,0.9962926821895739,0.9963536009490241,0.9980155184553455,1.0019195913919945,1.0024592320459842,0.9955850788154826,0.9957288493607444,1.0009819209658082,0.9928606606783094,1.000452190377424,0.10929021824558323,0.04554437997706561,0.11442978555465531,0.13149716170619916,0.13159408779171244,0.12366700946188759,0.0546545782492523,0.1255805030041739,0.13733438005815762,0.062074557995661125,0.13884423299073193,0.06252257598290446,0.05795568537338149,0.1431462819109271,0.10746940346764745,0.1357420803221746,0.15092130748182578,0.05760481968030215,0.15791071468375323,0.14898064904338443,0.1657415043353995,0.16966149756756527,0.06034807947223403,0.1584952920351731,0.15994964218414617,0.1737713988328571,0.17322831353688845,0.1206957704074608,0.0521131938291934,0.1352676299440289
386,386.0,0.9829516607084547,1.0146069885441986,0.1778978692226405,0.04684066409650241,0.12193703763490756,0.04225620874367389,0.06427325007541608,0.15455253617905002,0.9923964767490366,0.9879035381310591,0.9896837761981552,0.9895209103074231,0.9888597328887327,0.9899555670108272,0.9859908757191516,0.9887338177082396,0.9888521390045242,0.9833926368798876,0.9896001505535542,0.9839772900742029,0.9844595647445095,0.9873741964618314,0.9882470051220533,0.9905962103884085,0.9868804009320171,0.9893806976131859,0.9860026982660196,0.9913786772269063,0.9857541526260436,0.9856899701001643,0.9912039382963412,0.9911294992520628,0.9916127194404432,0.9848042015821873,0.9849649121507306,0.9916519309320835,0.9866814784228864,0.9905607505224486,0.11219608226724681,0.04684066409650241,0.11712913250811942,0.13465249290096906,0.13474778204307525,0.12699962940748147,0.05621213004489982,0.12895232465068301,0.1406622662429082,0.06381567776487553,0.14221922975078558,0.06427325007541608,0.05959181559539035,0.14658615937408334,0.11033172373137484,0.13942043684660016,0.15455253617905002,0.059385370606110446,0.16170914898809344,0.15307652899619922,0.1697102300461351,0.17372202970252293,0.06231513492211582,0.1628877760243979,0.16438943326521063,0.1778978692226405,0.1773420430187243,0.12395632028323357,0.05360302203648897,0.1389328884558932
387,387.0,0.9828916392157098,1.0146423677567031,0.16788420037750548,0.04420935007732151,0.11512094792695686,0.03989364720947239,0.060660293022548155,0.14585587886800785,0.9917871338045957,0.9874589466261594,0.9891968385903318,0.9889949534933392,0.9883313381687245,0.9893030821820961,0.9855064725457524,0.9880752632307065,0.9883128205142696,0.9828916392157095,0.9890633744300943,0.9834779737581583,0.9839677808912649,0.9868217995883483,0.9876587834684027,0.9898992338330477,0.986311656904676,0.9888347711843275,0.9854207066320235,0.9906176286917391,0.9851610745045403,0.9850901017047686,0.9906238809931097,0.9903248098097097,0.9908020734013214,0.9841997215663535,0.9843609062297821,0.9910081131698393,0.986198165471965,0.9898652344950218,0.10599543399962659,0.04420935007732151,0.1105370541945261,0.1270708623671845,0.12716562475736207,0.1199739010515233,0.053055735764172475,0.12181805622125026,0.13275216355465008,0.06022952657513045,0.13422683865580984,0.060660293022548155,0.05624373237976038,0.1383365092849381,0.10416835644454216,0.13170693395278193,0.14585587886800785,0.05606271202958897,0.15260965519537725,0.14461620783299767,0.16016197295919404,0.16395033388176253,0.05883392599566847,0.15389134503895543,0.15531126998327577,0.16788420037750548,0.1673597550220484,0.11710211900009376,0.050590830317228504,0.13124785900387312
388,388.0,0.9828309456398787,1.0146609939121292,0.1673048657246884,0.043827066620143434,0.11453048251116328,0.03982950063562778,0.060147960006878054,0.1453306830505174,0.998893504477383,0.99207569092315,0.9965221553400044,0.9968421562265242,0.9961857150376319,0.996861474427035,0.99057087114932,0.9956906103271606,0.996342421045224,0.9882977806159846,0.997142964267152,0.9889034967705244,0.9891862003478172,0.9950130381977215,0.9947421734687909,0.9978270284974031,0.9947218945887987,0.9940308633395836,0.9940236301351544,0.998931021702903,0.9939773328471623,0.9940106683116083,0.9959421206440573,0.998908589218177,0.9994285116515895,0.9932318883724996,0.9933776369256612,0.9984785494806504,0.9911385658331507,0.9977791636597904,0.10539811772255205,0.043827066620143434,0.11013536644246685,0.12658391937477248,0.12669239648531272,0.1192784544890108,0.05259597655763083,0.12111540212221789,0.13226191711768218,0.05972135571624949,0.1337457316931525,0.060147960006878054,0.05576239916406189,0.13782831965196457,0.10356543573875536,0.13093918942069338,0.1453306830505174,0.05552458233734869,0.152064922993702,0.14374704208436614,0.1596031592071114,0.16338606053076948,0.05821117547636261,0.1529481831689173,0.15435774470753713,0.1673048657246884,0.16678136907064098,0.11642378237993228,0.05014659579164547,0.13048530048781376
389,389.0,0.982774461655876,1.0146574436263673,0.17283448894266903,0.045071429402468874,0.11816326752628774,0.04122023657792113,0.06186494320353563,0.15011131590617185,1.0059024841080122,0.9966189363760852,1.0038084301754095,1.0046396573304652,1.003991311852901,1.0043129349810085,0.9955387215198569,1.0031987967250837,1.0043116045799778,0.993594366448631,1.005152213725683,0.9942160120463942,0.9943013950886168,1.003151625974135,1.00173238996186,1.005632237605875,1.0030776496540736,0.9991072097716671,1.0025718024837882,1.007103183402985,1.0027380352142183,1.002875675573625,1.0011263339240286,1.0073357804750285,1.0078933506850378,1.002205404527151,1.0023384194197533,1.0058440374138122,0.9959919922682396,1.0055712658759917,0.1087366035442064,0.045071429402468874,0.11375454378750291,0.1307257719946875,0.13084410898541107,0.12303206761169977,0.05408362106942317,0.12492642364364219,0.1365959711264537,0.06142901784060988,0.13814330482064774,0.06186494320353563,0.0573447877284722,0.14235370008784728,0.10679136501702649,0.13505821954834787,0.15011131590617185,0.057050874411378356,0.15706841375519873,0.1482378196888736,0.16486842049951442,0.16878169768228893,0.05975544127333996,0.15771579058508858,0.1591698738702615,0.17283448894266903,0.17229213704099308,0.12009863612721262,0.0515660928873789,0.13459114370627911
390,390.0,0.9827277183479425,1.0146262935153088,0.16687777727368266,0.043481804186754076,0.11415609927985179,0.03984829230734995,0.059691964636248686,0.14493425720427694,1.0114576722850546,1.0003526825345732,1.0095672239803046,1.0108099955554366,1.0101618077525905,1.0102227064661027,0.9996369423999799,1.0091551598409292,1.0106155180176295,0.9979703893578437,1.0114915786708925,0.9986086634217799,0.9985244425676411,1.00958273856658,1.0073240049258836,1.0118291527755021,1.0096743350123274,1.0033101019142603,1.0093134765724663,1.0135955494547646,1.009640463055975,1.0098569567924613,1.005428553252517,1.0140358788317863,1.0146262935153088,1.0092667852048869,1.0093908586272857,1.0116860037862023,0.9999904178726539,1.011756301655167,0.10519866270378046,0.043481804186754076,0.1098287676657937,0.12622119420108388,0.12633012020107956,0.11901967098242178,0.052179087590434325,0.12084907027107107,0.13188342759878965,0.05927126034811922,0.13338720227613804,0.059691964636248686,0.05532506587863065,0.1374444372436475,0.10316107373404312,0.1306509952793597,0.14493425720427694,0.05504667036851498,0.151648126638539,0.14340021400612643,0.15918245561965333,0.16295995996653662,0.0576505101654583,0.15257553259350207,0.1539868243823005,0.16687777727368266,0.16635294907557513,0.1161930705801577,0.0497518926564989,0.13019893306733654
391,391.0,0.982696246800319,1.0145649567171575,0.16077406622379933,0.04194276058320255,0.10982783454797267,0.03829702362269016,0.05759792620224708,0.13964354366435489,1.0095900039635868,0.9991841054640326,1.007539464136297,1.0086649090339648,1.0080117468287566,1.0082575533477476,0.9983704361573592,1.0071707912044618,1.0084422288005974,0.9966151484647959,1.0093212748971003,0.9972533101554003,0.9972196561939454,1.0073397441595846,1.005466521628235,1.0097562967282347,1.0073749475394476,1.0020895741656113,1.0069604666025003,1.0114362116463653,1.007226308191351,1.0074153636984708,1.0042483399639834,1.0118157322769055,1.0124007137052315,1.0067869912035639,1.006914993832886,1.009746567932942,0.998746839815016,1.009687558694008,0.1009216092712984,0.04194276058320255,0.10587081470715788,0.1216189325978369,0.12173989181230745,0.11418279542849602,0.050333972219158966,0.11594950397616949,0.12707650271789594,0.05718933306198611,0.1285191403047572,0.05759792620224708,0.05337477349429779,0.13243656911204799,0.09923422809811411,0.12532087150645807,0.13964354366435489,0.05304156109543876,0.14610743919830252,0.1375293061217551,0.1533591115421078,0.1569913912683616,0.055516851108079315,0.1463130041616014,0.14766320673318295,0.16077406622379933,0.16027021945685288,0.11145011103847585,0.0479790914572306,0.12488650827620423
392,392.0,0.9826855780972462,1.014482192459375,0.17251818697791876,0.045384877706431806,0.11797945219543099,0.04090303907177977,0.06233008938013855,0.14989496949232298,1.0005181592627739,0.993283506697196,0.9983772044158529,0.9988476856754884,0.9981930044336997,0.998610782482632,0.9919147509102606,0.9974515653276921,0.998422098027657,0.989735954741867,0.9992443657986116,0.9903509431899006,0.9905776354582033,0.9970979076403843,0.9964958234612823,0.9996236925404516,0.9968588043542971,0.9954742886772602,0.9962044042672572,1.000790083034547,0.9962044611860366,0.9962597053518428,0.9974944934680015,1.0008195979245207,1.0013521245760095,0.9955023552524097,0.9956471789165683,1.000210409335676,0.9924401812224268,0.9995735379883584,0.10813510367053418,0.045384877706431806,0.1136767758860174,0.1305683938811555,0.13071713402833426,0.12240938364508346,0.05447135058408058,0.12431239701394149,0.13647152936033255,0.06187826287657984,0.13803291305077964,0.06233008938013855,0.057756726978810784,0.14217906490437546,0.10668765692563997,0.13435052210726056,0.14989496949232298,0.057441924082219604,0.1568238586286469,0.14751214088812173,0.16458045204050728,0.1684716472692708,0.0601603680676388,0.15697265115702455,0.1584300384487387,0.17251818697791876,0.17198044198422913,0.11944364489162254,0.05190807580915644,0.13388298412601723
393,393.0,0.9827012433229652,1.0143895964917355,0.17594930771784711,0.046702061993192476,0.12074849244395895,0.04162006284965271,0.06410543866987113,0.15292232918675902,0.9917071569007062,0.9875585325788376,0.9897181888940916,0.9895440308333469,0.9888874999493648,0.9892234960227481,0.9856380736001935,0.9879949587679774,0.9888940595987735,0.9830676324550031,0.9896494373372449,0.9836565371438615,0.9841251909341895,0.9873993656970704,0.9878485826053595,0.989784464794308,0.9869079191634631,0.9889490433955631,0.9860307318197882,0.9904451827486076,0.9857887007579426,0.9857221830227159,0.9907621359035383,0.9901216422711595,0.9905991534404228,0.9848477935102739,0.9850094849335181,0.9909342340531092,0.9863110148081241,0.989751377592588,0.11080281347378527,0.046702061993192476,0.11593946074101663,0.1332182505117264,0.13337107691651373,0.12550167380461064,0.05605537571007539,0.12744773789333178,0.13928509093657837,0.06363525838549901,0.1408927533711195,0.06410543866987113,0.059417898368552144,0.14505910147986556,0.10932113231834636,0.1377790710390553,0.15292232918675902,0.05926116743615037,0.1599869495690197,0.15141300273958638,0.1678774549759996,0.1718467521620666,0.062165624708904986,0.16120544953774935,0.16271867338722312,0.17594930771784711,0.17540191219263723,0.12244920769316067,0.05342441004474141,0.13729833635378327
394,394.0,0.9827487735617169,1.0142987645640131,0.1660807630254313,0.044116800169774345,0.11400354398999017,0.03927337142634676,0.06056005556545257,0.14433838725066345,0.9912255544602631,0.987283818635999,0.9892490805540838,0.9890403390389333,0.988382111139381,0.9887114697045399,0.9853373813469445,0.9874784175514768,0.9883719709239339,0.9827487735617167,0.9891211351737388,0.9833399941803785,0.9838170578644542,0.9868777722746581,0.9873901219761275,0.9892437270286736,0.9863742295899144,0.9886311806147731,0.985487403526229,0.9898760067814876,0.9852372465042064,0.9851659086900019,0.9904451340229604,0.9895344632270783,0.990010532553545,0.9842860087707315,0.9844480011325426,0.9904285345585001,0.9860149013286899,0.9892118485124333,0.10460665820589746,0.044116800169774345,0.10942895379653694,0.12573645512779508,0.1258844395620208,0.11848471495911636,0.05295608322186245,0.12032066090513899,0.1314717819712793,0.0601170210285757,0.1329919000504292,0.06056005556545257,0.05613253429901553,0.1369164731474423,0.10322479324140718,0.13009232117254674,0.14433838725066345,0.05600060595097058,0.1510070475575047,0.14299058741233708,0.1584565515075215,0.16220386536542455,0.058755609416361806,0.1522591452856527,0.15369327695823295,0.1660807630254313,0.16556265260599,0.11560647038258916,0.05047150825878594,0.1296382022979485
395,395.0,0.9828306752003426,1.0142212924259826,0.1656726813597392,0.0438273366875858,0.1134945957380242,0.03920233045468607,0.06017795439457431,0.1439429374116024,0.9984211859593515,0.9920532410844193,0.9965332310639065,0.9968459852330452,0.9961917472920668,0.9963640021155085,0.990557609946706,0.9951885907682138,0.9963525731914765,0.988311412943129,0.9971451882038557,0.9889228070186068,0.9891952543079764,0.9950218935335213,0.9945463210233711,0.9972768425662142,0.9947311232827856,0.993984936628601,0.994035408975262,0.998304258019318,0.9939957862290237,0.994027378380134,0.9959079193555109,0.9982405724600407,0.9987603034200514,0.9932591555560453,0.9934051245699277,0.9979962245857734,0.9911085278892914,0.997231025725826,0.1039975693131492,0.0438273366875858,0.10915562107995602,0.12538741060557795,0.1255439555969459,0.11776831427928866,0.052605280254042236,0.11958958757580895,0.13110506914629622,0.059741506582544485,0.13261888939747807,0.06017795439457431,0.05576919227896302,0.13654255866955134,0.1027074457445301,0.12930540134120538,0.1439429374116024,0.055557862542997966,0.15059742675517418,0.14208611246598607,0.1580445849809079,0.16178600189888662,0.058256751291484686,0.15127983280544927,0.15270315396409942,0.1656726813597392,0.16515546145861637,0.11492335195377669,0.0501335392810334,0.1288550810234736
396,396.0,0.9829373558360871,1.0141687758274187,0.17084744335456126,0.04515675939240287,0.11688288553322318,0.04039160076349788,0.0620183008947538,0.14843397837519468,1.005558481624351,0.9967576986029072,1.00382365720882,1.0046472478841852,1.0040005899591316,1.0039575361893298,0.9957033592335879,1.0028453659728127,1.0043269479055716,0.993788531211533,1.0051591805016593,0.9944160899365169,0.9944914885860782,1.0031671161857048,1.0016508449413246,1.005237519115698,1.0030954391111337,0.9992502292920264,1.0025913046703026,1.006645929170844,1.0027636223478702,1.0029003265062773,1.0012769183074501,1.0068516271403516,1.007409501430378,1.0022382248785255,1.0023704465892487,1.0054973584029196,0.9961347217079689,1.0051773118671876,0.10691171150858711,0.04515675939240287,0.1126069605296884,0.12931765489703018,0.12948156168362335,0.12104474421785436,0.054198652980371805,0.12291592537456893,0.13519863380966599,0.061572670703329266,0.1367488358042246,0.0620183008947538,0.05746572918365834,0.14081432075506317,0.10575453183918017,0.13290585998630874,0.14843397837519468,0.05717367524377205,0.1552899656298584,0.1460052985200366,0.16297553077667043,0.16683295452865815,0.05992144331493176,0.15543942900361005,0.15690068029702553,0.17084744335456126,0.17031988422196434,0.11813955212063439,0.0516514550075954,0.1324424220418713
397,397.0,0.9830561983687951,1.014152810518096,0.1646643568408314,0.04360264294594534,0.11265537192717948,0.03887490806217035,0.05990426410942416,0.14308302261810454,1.0110527324988445,1.0005235008534314,1.009458658439353,1.0106934989122422,1.0100454715974958,1.0098225323370122,0.9998328051664478,1.0087580064121688,1.0105007933810821,0.9981891487341614,1.01136479429115,0.9988331076905425,0.998742363231652,1.00946987625167,1.007203393030245,1.0114057985669638,1.0095608516322367,1.0034897558687619,1.009200673704339,1.0131317825205093,1.0095308708223272,1.0097423861762533,1.0056123093123155,1.0135606842956226,1.014152810518096,1.009167036617768,1.0092892335095578,1.0112928863260882,1.000167666407269,1.0113332401412012,0.10294892486930098,0.04360264294594534,0.10856902538254141,0.12467644953377412,0.1248296715217116,0.11655533987045028,0.052341014002831844,0.1183575431134916,0.13033975002006087,0.05947336006758068,0.1318338656237421,0.05990426410942416,0.055500321395402785,0.13574783292077092,0.10194755331994636,0.1279801921244062,0.14308302261810454,0.05520518458018253,0.1496825378229295,0.14058483790480478,0.15708555958056156,0.16080024143437194,0.057862304563319,0.14966912039159236,0.15107883449022189,0.1646643568408314,0.16416002193235457,0.1137666709748198,0.049878166020015886,0.12753254783989418
398,398.0,0.9831745856983121,1.014181074979017,0.15915897975356866,0.042207460800491654,0.1089825394255687,0.03759025686341197,0.057967501965769434,0.1382878991652054,1.0094192869174516,0.9995987263140018,1.0074134706093791,1.0085350357002678,1.0078775632202712,1.0081248609421258,0.9988183008575298,1.0070415157015975,1.0083019676301477,0.9970682813318095,1.0091592593667633,0.997710004325354,0.9976801876442402,1.0072130885172017,1.0055437420718996,1.0096433987307314,1.0072415467976423,1.002566233452349,1.0068263886479147,1.011339529947905,1.007092712580027,1.007273470973614,1.0047458481461742,1.011750284607278,1.0123427483120886,1.0066636741730974,1.0067896173319775,1.0096181518806173,0.9991868679385072,1.0095732198666856,0.09970286466293461,0.042207460800491654,0.10494003988723939,0.12049753925740712,0.12063999706828775,0.1128636255421939,0.05065324014340477,0.11460717307262877,0.12593550995943736,0.05755349481167004,0.12737288240130723,0.057967501965769434,0.053704460419829715,0.13119706402829817,0.09864149552752086,0.12397094054493506,0.1382878991652054,0.053393530784031626,0.1446675794020696,0.13622206170238385,0.15182978875362355,0.15542779740107898,0.055929320412551047,0.1450419002121288,0.14640736474577898,0.15915897975356866,0.15867204016882824,0.11017054439058792,0.04827624061557202,0.12353584516629544
399,399.0,0.9832799007244828,1.014245578616097,0.17135408256655563,0.045807563824080126,0.11788074159461417,0.04048189575365119,0.06285848357200655,0.14890846507351385,1.0006540681994267,0.9940179365063263,0.9983248992284475,0.9988039111237931,0.9981419857676352,0.9988133949516855,0.9927001301850386,0.997655294254185,0.9983654081885588,0.9905339356189314,0.9991752942485009,0.9911508605613955,0.9913719387430346,0.9970600128893903,0.9968583092529607,0.9998987523852275,0.9968131719864112,0.9963445127396875,0.9961552079263125,1.0011487468817413,0.9961547648059269,0.9962047289336714,0.9984121582848658,1.001255470443528,1.0018033090315461,0.9954613109677158,0.9956035460897205,1.0004217164945162,0.9932191236325479,0.9998458665554447,0.1083283766409819,0.045807563824080126,0.11299816508819975,0.1297810351795017,0.1299202725313325,0.1226268930275704,0.05496021545687548,0.12451393541779288,0.13562169481849495,0.06241134073105846,0.1371848586514925,0.06285848357200655,0.05824705883081657,0.14128493407555978,0.10681628981636002,0.13476030133944128,0.14890846507351385,0.057992934676672166,0.15577103913933396,0.14820251535305282,0.1634780098916935,0.16735998027744722,0.06076569030038249,0.1578757865583985,0.15937117280960977,0.17135408256655563,0.17082898298787821,0.11971298476724145,0.05239342150731811,0.13428576292776298
400,400.0,0.9833595263471526,1.0143344135664794,0.1747210956761672,0.04702012180997587,0.12067818284549424,0.04128033770286547,0.06449000994613202,0.15238065182052574,0.9918940718757224,0.9883063228592464,0.989559431055541,0.9893830674490917,0.9887246917153288,0.9894846528976728,0.9864380675795309,0.9882602901683155,0.9887334586794913,0.9838805472068038,0.9894828367031787,0.984473339993923,0.9849325124596462,0.9872366730755672,0.9881949233392335,0.9901208179490376,0.9867256465992865,0.9898196184921823,0.9858386372535347,0.9908680761317255,0.9855926920807875,0.9855193774828779,0.9916696556825214,0.9906327732401439,0.9911267097806643,0.9846584340954095,0.984817962884288,0.9911999568985561,0.987093567577984,0.9900843977295896,0.11128559304090674,0.04702012180997587,0.11524353675268391,0.13240884286030438,0.13254275627191897,0.12599494508311673,0.05641735405363385,0.12792780800863393,0.13839812107071897,0.06403109309016503,0.14002089413408597,0.06449000994613202,0.059773315030287134,0.14412170888863415,0.10945838786272413,0.1384811774580165,0.1518828104694984,0.05964016595674347,0.15887116074199317,0.15238065182052574,0.1667134266823106,0.17067078944043065,0.06255363447355813,0.1623877458214475,0.163935700146541,0.1747210956761672,0.17418493648735606,0.1230061294882732,0.05378823671224503,0.13799333608579778
401,401.0,0.9834008454661669,1.0144356719673073,0.1648677625223287,0.04445463268974237,0.11394000883296829,0.038929375604946186,0.06096611151737036,0.14393060987075587,0.9914490627774138,0.987863296966239,0.9890552862984273,0.9888478868244753,0.9881931493796906,0.9890202007671924,0.985967634139279,0.9877928976074904,0.9882055754328959,0.9834008454661668,0.9889630838821813,0.9839944491183602,0.9844582206776626,0.9866778899520735,0.9876775058954745,0.9896209641023749,0.9861524033968325,0.9893034912490883,0.9852545108505723,0.9903309583880644,0.9849986671145439,0.9849196855350202,0.9911309381565268,0.9900723827625867,0.9905638454983393,0.9840573605279197,0.9842163760411222,0.990734338039444,0.9866203845072687,0.9895849577968974,0.10510046198715996,0.04445463268974237,0.10874704446170137,0.12494540905477171,0.1250719377388819,0.11898923325322242,0.05333629194897454,0.12081366566896284,0.13060197549986258,0.06053298021959032,0.13213262592589015,0.06096611151737036,0.05651128870214704,0.13599578889104136,0.10337202961302815,0.13079512315453123,0.14331360729625975,0.056381389301325247,0.14990718721428692,0.14393060987075587,0.15730627562933214,0.16103902496703199,0.059121673129818614,0.1533924432149551,0.15485724742382054,0.1648677625223287,0.16435931560656708,0.11617340070417818,0.05084924517834154,0.13033448260316943
402,402.0,0.9833953826502778,1.0145374459557241,0.164512757609415,0.04449314542851554,0.1136903585942247,0.03876996103045544,0.06100090736126505,0.14350598187689875,0.9987209955155825,0.9924997132730938,0.9963632449419695,0.9966823626597573,0.9960324651599947,0.9967523983695028,0.9910536168137845,0.9955867226014533,0.9962206874560399,0.9888218043303597,0.997028122938849,0.9894366964448023,0.9896957769648712,0.9948478094847835,0.9948161633703427,0.9977169430310993,0.9945394034889251,0.9945218912453544,0.9938344443246249,0.9988169997047881,0.9937888265547893,0.993814781261393,0.9964734008171392,0.9988277345550033,0.999362170243895,0.9930592778614957,0.9932027928939489,0.9983736507699439,0.9915842861502481,0.997666659809044,0.104802896717857,0.04449314542851554,0.10849709544994879,0.12462873482183216,0.12476094367340823,0.1186440252808374,0.05337004476791477,0.12047060549973328,0.1302632444941718,0.06057000942354338,0.13176923269165028,0.06100090736126505,0.05655358595535942,0.13566667049246423,0.10317487382680182,0.13042788269668584,0.14296771783856704,0.05636331125769626,0.14955172135605072,0.14350598187689875,0.15694734913754999,0.1606751168205862,0.0590530168963962,0.15294481605703755,0.15440405904636811,0.164512757609415,0.1640012874464417,0.11584268345855808,0.05087861696357614,0.12996842347961068
403,403.0,0.9833512291438701,1.0146278276688732,0.1695367366919449,0.04609329012731983,0.11720409628657105,0.03982896522113595,0.06318043280470065,0.1477970050740749,1.005829450785117,0.9970797858281821,1.0036575845240723,1.004491994573214,1.003848847868091,1.0043091725801938,0.9960590159507278,1.003203226449049,1.0042001037537445,0.9941503925908931,1.0050486239537173,0.994782307374709,0.9948472337055553,1.0030028993946367,1.0018644107029535,1.0056377696492347,1.002917457721347,0.999646073581771,1.002407138452567,1.007113483866804,1.0025750004851524,1.0027062443936394,1.0017052155734842,1.0073839006214604,1.0079562686647696,1.0020596857799475,1.0021895182880556,1.00584334448452,0.9964757221670376,1.0055737420664566,0.10788329772847503,0.04609329012731983,0.11181393245475113,0.1284195826209895,0.12855600965326272,0.12215663290707424,0.05528331470057087,0.12405157189488662,0.13420816581536182,0.06273763025833942,0.13573564471435293,0.06318043280470065,0.05858295145984568,0.13979925253067552,0.10642227862498238,0.13432337585559265,0.14731940716084377,0.058334849639688394,0.15410262853117535,0.1477970050740749,0.16172752880489027,0.16556378730354174,0.06107305771370048,0.15754246973689764,0.15904459017118672,0.1695367366919449,0.1690096876544063,0.11927215873176954,0.052704372920775705,0.13384724431105557
404,404.0,0.9832806178602347,1.0146949092438977,0.16321889772850987,0.04459571587432329,0.11294135535192369,0.03825051561376103,0.0611240664879162,0.14240888774951407,1.01136268274982,1.0007254685744167,1.009313309127378,1.010555924553239,1.0099155499032821,1.0102090785398294,1.0000579246928163,1.0091509303322297,1.0103975611940794,0.9984076844609717,1.0112764792360278,0.9990572663014325,0.9989629401835408,1.0093302547043623,1.0073884679138783,1.011823701765692,1.0094090468150538,1.0037568926270757,1.0090447573030075,1.013606472028586,1.0093703415942366,1.0095786687036297,1.0059093930561254,1.0140899175418505,1.0146949092438977,1.0090149713721477,1.0091349638380334,1.0116692386126138,1.0003788318451776,1.0117485980661745,0.1038624348872777,0.04459571587432329,0.10765543441863104,0.1236537083882928,0.12377808048630069,0.11764105520657314,0.05348998088933264,0.11947068243260732,0.1292158691615365,0.0606953224034715,0.13067807661330907,0.0611240664879162,0.056679646697148145,0.13460417886438927,0.10260529205045009,0.12939312524100624,0.1418375245980416,0.05645301124247117,0.14836331713320078,0.14240888774951407,0.15569900861599478,0.1593837888256695,0.05910755249314156,0.15183333599042556,0.1532866061077153,0.16321889772850987,0.1627125453653767,0.1148640108414909,0.05099767576928329,0.12893182799430927
405,405.0,0.9831957817126635,1.0147297574732008,0.15772896382051765,0.042764852890375966,0.10884345923078256,0.037045386300290355,0.05864729316485638,0.13703584823464818,1.009651714483128,0.9994060727380621,1.0072080880181629,1.008343842669897,1.0076954571248768,1.0084169157098526,0.9986212206398151,1.0073383229154809,1.0081556871002417,0.9968697864646578,1.0090344307701336,0.9975139068341429,0.9974796438901876,1.0070093537902,1.0055063600455123,1.0099304979181047,1.0070288149752598,1.0023347777679086,1.0066122669669828,1.0116320939581736,1.0068776096476775,1.0070588318054436,1.004516757846873,1.0120540293462603,1.01265149833985,1.0064593086668503,1.0065827295581034,1.0098984341881525,0.9989759562210787,1.0098589664754944,0.10001576071014859,0.042764852890375966,0.10402396256367405,0.11945482736470728,0.11957776700067178,0.11324545576326112,0.0513000651814673,0.11501194598006274,0.12480820662755016,0.05823436291618961,0.12620489514275707,0.05864729316485638,0.05437208299800532,0.13003607215815507,0.09876874755115006,0.1245188432425567,0.13703584823464818,0.054063540777438364,0.1433517518946813,0.13697377142243786,0.15045340405249089,0.15401935238505313,0.05656450438033845,0.1459789298254352,0.1473642009517321,0.15772896382051765,0.15724163830294574,0.11056477807757667,0.048902537923524794,0.12407541361906853
406,406.0,0.9831089536144482,1.0147353377702235,0.17026319038345022,0.04573741940931918,0.11720183288190437,0.040118544819111285,0.06276401276688091,0.1479214898763325,1.0008301236372033,0.9934583718206296,0.9980291606267464,0.9985231303747383,0.9978662058579582,0.999026583802081,0.9920948910036617,0.9978704833723442,0.9981175256851399,0.9899103038982047,0.99893845800925,0.9905272356963363,0.9907580848456377,0.9967614266119835,0.9966041004806104,1.0000827811431523,0.9965139666710777,0.9956351180839313,0.9958645980937586,1.001302890069698,0.9958739680614536,0.9959331404756782,0.9976700348268042,1.0013866406678789,1.0019334231935806,0.995199872985817,0.9953392322258638,1.0006279710325865,0.9926070192650207,1.0000297884021765,0.10770235140863152,0.04573741940931918,0.1122634067612265,0.12892997883150142,0.1290507840432428,0.12189616174076634,0.05488347392434414,0.12379324012720268,0.1346848205004652,0.062319548984718226,0.13618467186116628,0.06276401276688091,0.05818244235087289,0.14034241765195374,0.10622939177620061,0.1339590313678734,0.1479214898763325,0.05783429366106038,0.1547529387193536,0.14729632399910628,0.1624231267948154,0.1662780600938499,0.060527524510563153,0.15690244834280384,0.1583795265506044,0.17026319038345022,0.16973838218102902,0.11900802963188561,0.052321324533318905,0.13348517367259236
407,407.0,0.9830323664788799,1.0147175902036671,0.1741210327779382,0.04682119857777235,0.11995328864516831,0.04102213634320432,0.06422532525860924,0.1513155309968641,0.9922583352993698,0.9877951808518198,0.9894351059529259,0.9892935205328474,0.9886343862818163,0.9898823242214796,0.985885415676077,0.9886550454111973,0.9886743976117528,0.9833217694401195,0.989443020695047,0.983913070771161,0.9843759838756132,0.9871314456185859,0.988089346734199,0.9904930145779082,0.9866245116265837,0.9891854939307029,0.9857509339720295,0.9912080047861432,0.9855137629256061,0.9854488377007383,0.9910251490593937,0.9909471858686223,0.9914399514609327,0.9845976577324197,0.9847525825511885,0.9915998732589775,0.986537816535189,0.9904578476059598,0.11029565987292163,0.04682119857777235,0.11480114748646354,0.131889390063447,0.13199321915334,0.12482362265873337,0.05618702852474341,0.12675470202830508,0.1377593439044552,0.06377066499223967,0.13929419806903304,0.06422532525860924,0.05955369061788055,0.14355207955271188,0.10874884880448697,0.13716276644216246,0.1513155309968641,0.05933026158645006,0.1583035198526215,0.1508598533652197,0.16613367154432207,0.17007449253027607,0.06218026833728729,0.16070220802946802,0.1622186470661348,0.1741210327779382,0.17358480975537505,0.1218770736238308,0.05358408259208086,0.1366803212898754
408,408.0,0.9829782532192511,1.0146824548422322,0.16440116343840702,0.04422270177932932,0.11330081610782902,0.038739314555555716,0.060656328427737986,0.14287115129294323,0.9916950371556688,0.9874924695911579,0.9889960092882837,0.9888237963525603,0.9881623324988501,0.9892884145565746,0.9855564713857727,0.9880572454198118,0.9881964587048144,0.982978253219251,0.9889695100636187,0.983569109454933,0.9840401777048707,0.9866365322475588,0.9875972084648064,0.9898614884588448,0.9861131794781451,0.9888222063637137,0.9852276098676208,0.9905319518932346,0.9849777125764687,0.9849066859263708,0.9906456912873431,0.9902392169399228,0.990726665943634,0.9840477409624041,0.9842017562804392,0.9910105289573916,0.9862097941088502,0.9898277048018893,0.10424021717668691,0.04422270177932932,0.10839682484646689,0.12453376391668798,0.12463105737119241,0.11796274949813194,0.05306950641245659,0.11978900312792756,0.1300766023285777,0.06022622775873264,0.13152734198845006,0.060656328427737986,0.05624687088208944,0.1355415567014913,0.10272338239533976,0.1296177397821867,0.14287115129294323,0.05604964009947195,0.1494698877033985,0.14256367906872233,0.15686098546798483,0.1605826875818034,0.05875062128983249,0.15186385106242514,0.15329911346600292,0.16440116343840702,0.16389356855900342,0.11518009792144464,0.050614027465627764,0.12916213442431673
409,409.0,0.9829557529818582,1.0146358717546198,0.16413434215295142,0.04399265941045814,0.1130610481294018,0.038758344887474705,0.06034805774432047,0.14259934303864671,0.9988208958257894,0.9921943477412396,0.9963298960315088,0.9966743202159808,0.9960203789243439,0.9968602174599179,0.9907077048332281,0.9956885648691736,0.9962214850425708,0.9884634016638604,0.9970412264455487,0.9890743093121785,0.9893409522386702,0.9948399304709591,0.994728020867782,0.997816324758012,0.9945339966553549,0.99411075786125,0.993840233245907,0.9988632954978093,0.9937997309824801,0.9938342090655456,0.9960381617252313,0.9988356023596597,0.9993636025714927,0.9930793601293139,0.993218647294949,0.9984947948746367,0.9912375265847763,0.9977676661976758,0.10414194133703791,0.04399265941045814,0.10818982003056558,0.12428295385798904,0.12439229202117844,0.1178421425928527,0.05279218593258892,0.11967324001174542,0.12983503124638965,0.05991937948951853,0.13129176574810716,0.06034805774432047,0.05595664615928238,0.13527652550399813,0.10246422945517422,0.12946344141761476,0.14259934303864671,0.055707844186408055,0.1491954025894991,0.1423577110234762,0.1565852015743225,0.16030676014876935,0.05836719381066385,0.15162306308829074,0.15305453958414192,0.16413434215295142,0.1636242007011242,0.11506085658368881,0.05034444379213887,0.12900822964911074
410,410.0,0.9829616298450204,1.0145837810095308,0.16929775381463508,0.04528563667025064,0.11654905214390829,0.04001452563941289,0.06211170838392595,0.14706622896360452,1.005787802658304,0.9968514657028457,1.0037291246184321,1.0045853132113955,1.0039397238095196,1.0042644772575176,0.9957989851502407,1.0031492959601551,1.0043038771450907,0.9938832974555941,1.005163512715424,0.9945094527442608,0.994581706478873,1.0031039333302274,1.0017996206079622,1.0055961904375188,1.0030208181851126,0.9993417350138707,1.0025229245564344,1.0070221208130903,1.0026973967512391,1.002838870414518,1.0013872032989608,1.007260538595908,1.0078278585518632,1.0021911931911158,1.0023168037630505,1.0058162690627719,0.9962161030762179,1.0055331959407658,0.10735627647402636,0.04528563667025064,0.11157615783131954,0.12815889833955935,0.12828164008845966,0.12149023801581711,0.05433764108758258,0.123385840390764,0.13388774588644528,0.06166945887356246,0.13538128132756433,0.06211170838392595,0.05759317495620025,0.13951120318641982,0.1056081977765507,0.13346590335175076,0.14706622896360452,0.05730476336127666,0.15387363561928305,0.14674014391303675,0.16149794993318906,0.16533560256536375,0.06001306678706042,0.15628120427561518,0.15775407893733678,0.16929775381463508,0.1687724764274379,0.11861986999711877,0.05181725209385436,0.13299653498823877
411,411.0,0.9829895541200616,1.0145321226756665,0.16305672472424365,0.04363237792813849,0.11228327556833209,0.03854191015021833,0.059846810343432665,0.1416529416083354,1.0112621204548746,1.000631904447929,1.0094549076627426,1.0107165471326383,1.0100747027750938,1.010096677927702,0.9999415002332265,1.0090288673910588,1.0105668625283717,0.998291566694749,1.0114568420651548,0.9989344410715324,0.9988439672041429,1.0094999578042954,1.007373134652345,1.0117217675981478,1.0095844966306338,1.0036077425248169,1.0092355212779476,1.0134699386067225,1.0095737474099327,1.0097953801184594,1.0057600356212224,1.0139307559829929,1.0145321226756665,1.009231450230899,1.009347179265634,1.0115778697926976,1.00026350187902,1.0116472860514303,0.10343278200189265,0.04363237792813849,0.10746580209092434,0.12344429769084103,0.12356346436355599,0.11707517788545609,0.05235783672510827,0.11890463884713916,0.12896555458171002,0.05941836731580148,0.13039908238248707,0.059846810343432665,0.055492929107809924,0.13438108629462858,0.10175288071849209,0.12861386590525442,0.1416529416083354,0.05521863670860479,0.1482077468480373,0.14141295332666126,0.15554519637878697,0.1592371606989858,0.0578276064055285,0.15061325768153114,0.15203417034165578,0.16305672472424365,0.16255228293092155,0.1143037567417996,0.04992752607459252,0.12816135239760718
412,412.0,0.9830331961183061,1.0144861667355805,0.15770529074790748,0.0423177360487197,0.10853326621551512,0.03717016899483996,0.05806694661494958,0.13703780466052393,1.0094805312250972,0.9994676880902316,1.0074492094963128,1.00860045995286,1.0079439976745277,1.0082165647118846,0.9986718809350428,1.0071294635979746,1.0084030067233307,0.9969242485181594,1.009290419460358,0.9975652253703258,0.9975275392976782,1.0072826167911018,1.0055599849615298,1.009746390176733,1.0073103688092495,1.0023859875804246,1.0069092477884523,1.0114200719294557,1.00718593220954,1.0073782522736578,1.0045764864375217,1.0118274132795488,1.0124229863521752,1.0067815921707548,1.0069005099221573,1.0097273481587483,0.999028726202479,1.0096769045170662,0.09972480876814908,0.0423177360487197,0.10400674628381472,0.11942643564247758,0.11955036720997546,0.11287622106735576,0.05078965925583272,0.11464854377966674,0.12476090458826561,0.05764899992327227,0.12614704854723402,0.05806694661494958,0.05383501366041168,0.13001447505048097,0.09837764634361383,0.12401436690101365,0.13703780466052393,0.053548537409985705,0.14336470186850075,0.1363571151252059,0.15045075401559393,0.1540069358654821,0.056052907009598044,0.1452405093357726,0.14661082731077543,0.15770529074790748,0.15722027449694093,0.11019240578589347,0.04842793526227701,0.12357606788576203
413,413.0,0.9830862261510778,1.0144485028272399,0.16994251006810157,0.04597497475643511,0.11705596764653275,0.03984783533350655,0.06308661604720411,0.14773027592491045,1.0006219685185886,0.9936269220544564,0.9983026119677801,0.9988028548123293,0.9981386340219954,0.9987836509392575,0.9922717477683043,0.997621545075442,0.9983884043750072,0.9900999847143285,0.9992190461041061,0.9907140043257193,0.9909361347761753,0.9970611465737642,0.9966988443611867,0.9998553458091026,0.9968191540451008,0.9958457859999734,0.9961794643014141,1.001045140379283,0.9961884759003407,0.9962523330936226,0.9978982032968428,1.0011145505621943,1.0016567228814401,0.9955149918219454,0.995651015177261,1.0004140834391178,0.992778203686447,0.9998042773041825,0.10723435400465325,0.04597497475643511,0.11214285121065115,0.1287426363284133,0.1288838606058743,0.12141473159969132,0.0551976504821929,0.12333373509747432,0.13450006215544277,0.06262696810277268,0.1359909933857986,0.06308661604720411,0.05849789582973223,0.14016891927530195,0.10620301691398558,0.1334288489435253,0.14773027592491045,0.05827300596987489,0.1545276780972103,0.14679534746435532,0.16214938812736138,0.1659674025226101,0.061022115833362076,0.15642326591798864,0.15790994743226627,0.16994251006810157,0.16942558619655723,0.11849834188355646,0.0526333743583984,0.1329526748602802
414,414.0,0.9831423145297014,1.0144210505024644,0.1733014360106886,0.04714641203011905,0.11960579537637568,0.04056038633162932,0.06466526984172706,0.15067357206882526,0.9917945709568858,0.9879175724059814,0.9895807406142432,0.9894245290087146,0.9887596875374913,0.9893713861796624,0.9860132868708894,0.9881409836397923,0.9887881177559207,0.9834527934621369,0.989555690097982,0.9840412403953139,0.9845037177278662,0.9872781277540557,0.9880216897258954,0.98999138741651,0.9867756201687011,0.9893357415170544,0.9859068697907765,0.9906766679391245,0.9856674387407848,0.9856075149633488,0.9911814814005145,0.9904011771821225,0.990888900142704,0.9847493280369755,0.9849028010620476,0.9911145691478235,0.9866604786669104,0.9899572133807317,0.10960406943533,0.04714641203011905,0.1143441776291055,0.1312970435281267,0.13144017016039536,0.12414209120484009,0.05661256930730592,0.1261060042358317,0.13718472828531283,0.06419124023989302,0.1386989764949311,0.06466526984172706,0.059981519191576585,0.14295658472660516,0.10859836615583053,0.13644958680687216,0.15067357206882526,0.059881386034780264,0.15759874092829382,0.15021987777418536,0.165367535988679,0.1692622654153557,0.06276978575251803,0.16013467615025342,0.16166988696411908,0.1733014360106886,0.17277857505812616,0.12114456276019164,0.053992853002280565,0.13595989810917078
415,415.0,0.983195131565501,1.0144057293130744,0.16364112993259664,0.04453053117493854,0.11294251433066577,0.03829485182561339,0.06107184551778186,0.1422746308081224,0.9912471321622224,0.9876910906768541,0.9890640390917932,0.9888702430239428,0.9882051666147612,0.9888043317828161,0.9857702386966369,0.9875733688554029,0.9882210273311812,0.9831951315655009,0.9889900932818364,0.9837860820005812,0.9842533010121509,0.986702618968957,0.9875495819970016,0.9894030758655551,0.9861864867636312,0.9890781487046434,0.9853048569626933,0.9900754729289889,0.9850565015493694,0.9849915972418629,0.9909231801768028,0.989796035779292,0.9902857458989247,0.9841304962858097,0.9842837770313686,0.9905486345284124,0.9864158819371046,0.9893695405909718,0.10349827580869932,0.04453053117493854,0.10796452504938023,0.12396384951752623,0.12410318819589408,0.11721453570750912,0.05347044449561451,0.119068498775043,0.12952315066575604,0.06062434845057745,0.13095253514772948,0.06107184551778186,0.05664971376088012,0.13498748652398426,0.10256260823640853,0.12885797976002528,0.1422746308081224,0.05656425896183953,0.14881406392773847,0.1418566762238498,0.1561491832499224,0.15982947866277022,0.0592822221270522,0.1512212335256065,0.15267199445699542,0.16364112993259664,0.16314705182078273,0.11438889873106795,0.050996442467265035,0.1283946482366166
416,416.0,0.9832393704420814,1.014404458810889,0.16378736573641292,0.04444186214940784,0.11275149011684849,0.03829739747316153,0.06093236474739463,0.14238291685944085,0.9983160877051469,0.9923789495090329,0.9963126457908319,0.9966334821196875,0.9959772840607515,0.9963291916415452,0.9909077251094757,0.9951589840352457,0.9961630780321739,0.9886621875610908,0.9969778530150951,0.9892749393337474,0.9895411186823828,0.9948065076355689,0.9946180579907461,0.9972943162779421,0.9945051457440389,0.9943596713165388,0.99381306224458,0.9983613225695874,0.9937733871972151,0.9938100286112072,0.9963262860297454,0.9983581013952848,0.9988915437283874,0.9930576038295632,0.993194810411004,0.9979810131980977,0.9914290062426053,0.9972473301388438,0.10300812909447268,0.04444186214940784,0.10805911144007439,0.12402801132378344,0.12417824161401003,0.11662516400770467,0.05335007610555387,0.11846686578692478,0.1295838509161079,0.06049145973817272,0.1310141319280021,0.06093236474739463,0.05652292649166166,0.1350893430573431,0.10236318278380861,0.12825801323955027,0.14238291685944085,0.05640474463935895,0.14893409004726887,0.14114989334030636,0.15628164518857784,0.15997442157922212,0.05907727737302409,0.15045079326644703,0.1518894500152013,0.16378736573641292,0.1632897201776449,0.11383121274310502,0.05088278236005965,0.12779565575540955
417,417.0,0.9832738158321729,1.0144191585477287,0.16948037726755125,0.04596531473321324,0.11637475588609872,0.03953097603161585,0.06299360558273814,0.14730965955394382,1.0054476187752457,0.9970048176184527,1.0036185759531755,1.0044532994619613,1.003810742099743,1.003914345687355,0.9959708687286517,1.0028060960675473,1.0041623838249856,0.9940542767575223,1.005021758606977,0.9946848646278293,0.99475269944176,1.0029811552072028,1.0017039688943166,1.005246309248267,1.0029031635303234,0.9995485958041237,1.0024060248697555,1.006689411878328,1.002578121864849,1.0027194429519781,1.0016240415353794,1.0069481631416581,1.00751823300999,1.002074494434664,1.0021975567302452,1.0054732272591806,0.9963725923429445,1.0051851780973007,0.10585189875142413,0.04596531473321324,0.11182272663222569,0.12830108796283582,0.12846619808054435,0.119829632530592,0.0551629309571653,0.12172057734425418,0.1340333314955971,0.06254382252538948,0.13549914600312174,0.06299360558273814,0.058442341336336176,0.1397638641121056,0.10563899441233413,0.13183870435537423,0.14730965955394382,0.05831134030626334,0.15409413823169135,0.1451038582290075,0.16170477567659952,0.1655325649380268,0.06106190839755339,0.15468393088746862,0.15616364742795924,0.16948037726755125,0.1689659573010453,0.11697440106203212,0.052620116344397935,0.13136182414416778
418,418.0,0.9832982752807857,1.0144517480754134,0.163487030031939,0.04443492412991847,0.11221447060518407,0.03805592322661087,0.060888602073278585,0.14209740868195775,1.011131424160386,1.0007989463373124,1.0093682400815156,1.0106146650336825,1.0099797315926493,1.0099688279127925,1.0001305979421231,1.0089097534249942,1.010464429544921,0.9984872023836765,1.0113631407910442,0.9991332058644852,0.9990340615576686,1.0094208901961899,1.0073777632532712,1.011606450312929,1.0095140186134794,1.003825670242958,1.0091654807440589,1.013367202675342,1.0094991383221679,1.0097199311783616,1.0060039098217826,1.0138477500566623,1.0144517480754134,1.00915753403981,1.0092707340201965,1.0114539092866512,1.000431844220768,1.0115338321062368,0.10187185455735198,0.04443492412991847,0.10787586661163602,0.12376563878577854,0.12392444586425466,0.11533271639105759,0.05332445423509502,0.11715339986761535,0.12928700323067727,0.06045396073072851,0.1306946900085287,0.060888602073278585,0.05649151217223818,0.1348217474675266,0.10187935439346872,0.12691318658293133,0.14209740868195775,0.056384329467001545,0.14864246680368393,0.13971882944715985,0.15598473663085563,0.1596772940986136,0.05905898720300819,0.1489681215067368,0.15039729052278955,0.163487030031939,0.1629919853703401,0.11258854503118575,0.05087019182913318,0.12645354442903103
419,419.0,0.9833125563329304,1.014502577755295,0.1580440756866234,0.042896227270803264,0.1084150671145163,0.036805630282061644,0.05879754745013087,0.13734161803313513,1.009647887062277,0.9997856902591611,1.0072969627769115,1.0084361395397543,1.007792624859312,1.0084211836731893,0.9990198555771121,1.0073443883171276,1.0082490374425257,0.9972708245664563,1.009141338288279,0.9979116511443814,0.9978763947199122,1.0071450199632435,1.0057238260882404,1.0099917983433258,1.0071774411669139,1.0027778949374195,1.0067768180456507,1.011716686586952,1.0070512211386464,1.0072462878926807,1.0050077425195687,1.012169259376416,1.0127720819242656,1.0066472945469105,1.0067635584582693,1.0099280748659918,0.9993488891284833,1.0099223682133334,0.09839872197477949,0.042896227270803264,0.10428096248412795,0.11963129357485693,0.11979177847322982,0.11140636054913827,0.05147871092808892,0.11316773043778872,0.12497052719801273,0.05837574105707393,0.12633232919264425,0.05879754745013087,0.05454250654988501,0.13031400006951127,0.0984048755421056,0.12258556624177808,0.13734161803313513,0.05437213600351383,0.1436671456505852,0.13493926582090043,0.15077598949894266,0.1543439922704308,0.0569220595557227,0.14386606709822647,0.1452482907738103,0.1580440756866234,0.1575655770228888,0.10874295865950119,0.04910757017368317,0.1221403881935696
420,420.0,0.983316466533618,1.0145657211868528,0.17053248404312865,0.046310734247796095,0.11720086552327359,0.03978301470205665,0.06348590289971534,0.148175555112309,1.0009413203936222,0.9940131406532964,0.9981466722584404,0.9986466313267065,0.9979884486955373,0.999154248060346,0.9926885227211171,0.998002959016813,0.9982301310250938,0.99050283566826,0.9990603054604601,0.9911145964651105,0.9913481866453633,0.9969226107910367,0.9969509298897945,1.0002828244101234,0.9966800943381067,0.9963085356778026,0.9960412841630583,1.0015416555256906,0.996049350287105,0.9961140458559995,0.9984053170373183,1.001671775903596,1.0022265507428663,0.9953848181978393,0.9955168815443239,1.0007819780504925,0.9931744846634338,1.0002312009791063,0.10668851378983585,0.046310734247796095,0.11247414070063542,0.12908708619635983,0.1292609119601269,0.12083630936533617,0.05558202632870089,0.12273923202263982,0.1348845851819468,0.0630258406445194,0.13637771497029483,0.06348590289971534,0.058886930822617325,0.1405997102773459,0.10639469550108345,0.13293140477028226,0.148175555112309,0.058717913544476925,0.15500035842304383,0.14634315104771486,0.16268162072004136,0.1665300538072871,0.06149795222447813,0.15602836310495144,0.1575360875208722,0.17053248404312865,0.1700135779934409,0.11792902913632275,0.05302516108017922,0.13244891826072416
421,421.0,0.9833098134278588,1.014633682779099,0.17430468435155688,0.04739533341563397,0.12009524117108739,0.04073894061706812,0.06495578014661049,0.1514731634337952,0.9920772174283697,0.9882501437768686,0.9894097774933802,0.9892505825464802,0.988594868655855,0.9896993791176812,0.9863705914436093,0.9884789005616197,0.9886151910701356,0.9837999592503763,0.9893868819500621,0.9843859703790047,0.9848531587226753,0.9871181130449908,0.9882253255147546,0.9903659320656966,0.9866094467198102,0.9897271355972524,0.9857375228590695,0.9911073700766792,0.9854946015782704,0.9854340307893242,0.9915975421625762,0.9908814392885894,0.9913798583433568,0.9845820997492698,0.9847308643685044,0.9914393052767795,0.9869995936103833,0.9903314656183824,0.10971518486483497,0.04739533341563397,0.11492632760456153,0.13197551926544904,0.13214388046891604,0.12429391892513034,0.05688680375464542,0.12623688719870915,0.13793680108773912,0.06448401535365353,0.13948382801018477,0.06495578014661049,0.06025799354777108,0.1437311736911552,0.10906004907097405,0.13670688838645878,0.1514731634337952,0.06019031111040804,0.15845013434584126,0.15052379169792326,0.16629489943963502,0.17022655295838748,0.06310713331192618,0.1604862516724483,0.16204038880835323,0.17430468435155688,0.17377257856881678,0.12130441665548922,0.05427966855266044,0.1362128754329545
422,422.0,0.9832924045606639,1.0146989669410447,0.1644809747891704,0.044725850081344776,0.11334455878198141,0.038449007227768006,0.06129435025485345,0.14293889812256855,0.9915792146098749,0.9877908314978908,0.9889049812636149,0.9887140090595737,0.9880542589256837,0.9891674493318557,0.9858778060539735,0.9879426411369125,0.98806452361085,0.9832924045606639,0.9888430770699411,0.9838793536130248,0.9843494792117393,0.9865518193819816,0.9876742290889157,0.9897981785112457,0.9860266913575132,0.9891928024210291,0.9851415582630958,0.990496839645889,0.9848838742925033,0.9848179998348213,0.9910317086425204,0.9902372448394924,0.9907303437441699,0.9839540123071735,0.9841046968197297,0.9909130758363264,0.9865149792336629,0.9897646031606856,0.10357766539320641,0.044725850081344776,0.10845226246853268,0.12454073972105596,0.12470316557168575,0.1173370367827879,0.05368277333859899,0.11917104712610317,0.13017407272800607,0.06084865516643082,0.13163462930140354,0.06129435025485345,0.056863785293593865,0.13563458626177283,0.10293121773474352,0.129050439091331,0.14293889812256855,0.056804861058742974,0.1495226940388745,0.14209367395546854,0.15692316462898384,0.1606310543123549,0.05955609817682322,0.1514983732458297,0.15296613804848277,0.1644809747891704,0.16397634822458027,0.11451581243347377,0.0512211302864618,0.12858526582217508
423,423.0,0.9832647878670897,1.0147540780817017,0.16409428818345692,0.04459984191097397,0.11300459127826724,0.038346854058784435,0.06112094265548063,0.14257572705057106,0.9986439071824915,0.9923631109976027,0.9961889758666973,0.9965161993489591,0.9958637274409899,0.9966728893054194,0.9908890230149033,0.9955044832108545,0.9960417144374832,0.9886298490106453,0.996867756847912,0.9892371316470498,0.9895070397243588,0.9947005177150804,0.9947090105742822,0.9976702116008542,0.9943954144811163,0.9943493359760349,0.9937044433490761,0.9987463674472401,0.9936569059738686,0.9936959747642266,0.9963148255168451,0.9987458905783466,0.9992778720853689,0.992934301603314,0.9930708102731459,0.9983324981656003,0.9914084982934163,0.9976229176824267,0.10320814036875385,0.04459984191097397,0.10816810070687946,0.12418657372197377,0.12436969312431169,0.11691664833679402,0.05352943817754862,0.11875493231054694,0.1298178581724325,0.06067553862452556,0.1312772275255922,0.06112094265548063,0.05670301830989387,0.1352794948380819,0.10261422122835144,0.1285877663119307,0.14257572705057106,0.05660874440510329,0.14915009776797022,0.14157140334289878,0.1565400879276735,0.16024112340242713,0.05932499063420102,0.15094399083967658,0.15240390976570392,0.16409428818345692,0.16358536060423667,0.11409872095751174,0.05106431712222123,0.12812554002029372
424,424.0,0.9832304728423782,1.0147915206100815,0.1694716347641128,0.0460859035491824,0.11671119975174528,0.03959517789064645,0.06315941364036244,0.1472406671240528,1.0057743965298886,0.9970290208927379,1.0035618596831046,1.0043989583518869,1.0037634748068336,1.004252143116784,0.9959978104505606,1.003144424896447,1.0041152931187685,0.994078272858294,1.0049925493591194,0.9947040546338402,0.9947666286940057,1.002937326748808,1.0018272379558542,1.0056138325216248,1.0028539681999116,0.9995911296930964,1.0023568542851615,1.007071467277866,1.0025235861913357,1.0026688800529304,1.001683592722707,1.007337177549304,1.0079068445582948,1.0020113186660016,1.0021335898600765,1.0058199046921588,0.9963903462387529,1.0055525875910518,0.10660954578093156,0.0460859035491824,0.11167899607397792,0.1281947681322862,0.12840889214007498,0.12076957495683154,0.05531100558810346,0.12267936058504683,0.1340238869677803,0.06270162912557216,0.1355379647013893,0.06315941364036244,0.058591498859687924,0.139693249602351,0.10599354676378513,0.1328386515252544,0.1472406671240528,0.05846075976309467,0.1540350323836106,0.1462293823441714,0.16166577641114963,0.16548748590886983,0.06124274518590496,0.15590428639176565,0.15740462514192918,0.1694716347641128,0.16894557673908847,0.1178539835326252,0.05275430926978053,0.13236183959958303
425,425.0,0.9831937093718164,1.0148037989351961,0.1634580959113871,0.0445700110655598,0.1126929164753737,0.03816649646314104,0.06108214807233118,0.14202669160156073,1.0114508669135185,1.0007778174610489,1.0093738103263707,1.010619715741294,1.0099956567373558,1.0102974712711146,1.0001163675325375,1.0092393630524408,1.0104907429247871,0.9984806701769947,1.0114178920030776,0.9991261281619571,0.9990062841344592,1.0094307597464633,1.0074922093725245,1.0119475554622441,1.00951738225215,1.0038242693841675,1.0091680086538226,1.0137191790066886,1.0094962684999387,1.0097208093801349,1.0060223113233289,1.0142006239389199,1.014803798935196,1.0091472742997136,1.0092591098814816,1.011785400736676,1.0004047305827095,1.0118745916421459,0.1030059899368555,0.0445700110655598,0.1077035217045378,0.12363449487868079,0.12384850668722727,0.1167015968346822,0.05349378479313935,0.11854994515905215,0.1292646039313306,0.06064077056580504,0.1307325513990518,0.06108214807233118,0.05666435651360696,0.13474452435888698,0.10237871137749023,0.12838301545614333,0.14202669160156073,0.05655022882844243,0.1485787096088281,0.14133888930716088,0.15593329606919473,0.1596173010336661,0.05925315821282192,0.15070306205109782,0.15215493741620645,0.1634580959113871,0.16295209192781787,0.1138835724956132,0.051016576548254644,0.12792235051477868
426,426.0,0.9831587473406922,1.0147859527342353,0.1580363339206328,0.04292837141557325,0.10869959567655127,0.03689484354417044,0.05888134102646398,0.13731227082342304,1.0097920380507426,0.9995092127397198,1.0073459950645307,1.0084913097431116,1.0078607980232412,1.0085605976376908,0.9987462762676415,1.0074848510794379,1.008340109592283,0.9970266099174985,1.0092788941404538,0.9976679640769289,0.9975924141480992,1.0071960578855514,1.0056756946404672,1.0101067915154953,1.0072253254733856,1.0024735961251026,1.0068239750529353,1.0118024828616972,1.007091761944156,1.0072897572034683,1.0046988797798282,1.012223103870902,1.0128188440018944,1.0066778879749654,1.0067936073658006,1.0100647090431316,0.9990624034772423,1.010037469827422,0.09910724270771358,0.04292837141557325,0.10415562661600637,0.11952413142581873,0.11974284854755864,0.11227618849833793,0.051530822212863335,0.11405764098489461,0.1249767633194241,0.05845080437433827,0.12640215531305596,0.05888134102646398,0.054600104693114326,0.13026814501238032,0.09867626311901039,0.12349519749538085,0.13731227082342304,0.05441794479447942,0.14364431536671907,0.1359272186713482,0.1507623207935694,0.15432521279672298,0.056986734866279205,0.14491074582045071,0.1463010974276164,0.1580363339206328,0.15755038656111842,0.10955229116343648,0.04913592919276723,0.12305142133603891
427,427.0,0.9831298366342931,1.014743162757106,0.17065983412301713,0.04624625157022694,0.11727434242880738,0.039852715915210356,0.06347698798171073,0.14827688302561387,1.0009474842132131,0.9935060266506149,0.9982052015258103,0.9987026226150333,0.9980638750065812,0.9991416756406125,0.9921672367006757,0.9979927371585846,0.9983319437001338,0.990018635838019,0.9992119548606291,0.9906325606175127,0.9908164556200717,0.9969730611621783,0.9967428091026586,1.000209436969214,0.9967301109069049,0.9957069512514777,0.9960891821658006,1.0013977744688098,0.9960920587639466,0.996160599728507,0.9977751351867485,1.0014640571998084,1.0020068453893751,0.9954137630003186,0.9955463488519415,1.000759504174809,0.9926355960858414,1.0001591424046687,0.10682150464960419,0.04624625157022694,0.11245054945549045,0.12906087880672895,0.1292906868262125,0.12103405559803383,0.055529151130252696,0.12294903219686269,0.13497354577170442,0.0630039811224692,0.13652775198801026,0.06347698798171073,0.058848795066555784,0.1406555445053938,0.10641853397767001,0.1330985329531591,0.14827688302561387,0.05866620774885594,0.15511919577366315,0.14650570827741902,0.16281375008732216,0.16666526310692398,0.06147778747921854,0.1561855991971191,0.1576843607846111,0.17065983412301713,0.17013944966828018,0.11808562162421858,0.052944118744207284,0.1326207096236649
428,428.0,0.9831112271379069,1.0146831450218927,0.17454532191809974,0.04747028564887927,0.12019731483965886,0.040745170871158115,0.06512494047093818,0.1516516373118848,0.9921324203664329,0.9878201336385571,0.989510321994618,0.9893550447382646,0.9887154696036007,0.9897404794130197,0.985929985974148,0.9885222924360481,0.9887633972565718,0.9834016330996334,0.9895860667797851,0.983990798510418,0.9844027941604261,0.9872261490455907,0.9880880894213413,0.9903543687084608,0.9867202442627182,0.9892104244367294,0.9858522518947228,0.9910313970614282,0.9856097787522697,0.9855535123975198,0.9910677643259087,0.9907471096187471,0.9912355098660394,0.9846908953036202,0.9848392819006777,0.9914710109426559,0.986539958964205,0.9903218698991143,0.10967323805144677,0.04747028564887927,0.11495022025654349,0.13199141800033293,0.1322094773789169,0.12430349996334002,0.057000971602985125,0.12626008858963997,0.13805744597528222,0.06463792907232987,0.13964880576830271,0.06512494047093818,0.06040009717425594,0.14384471336796062,0.10913484130439956,0.13669647317755115,0.1516516373118848,0.06034297631584742,0.15865708875859255,0.15053429921794842,0.16652682730895843,0.17046774860211852,0.06334012067590272,0.16052269626722002,0.16207379534444807,0.17454532191809974,0.17401305445076617,0.12127822679343706,0.054354119952595814,0.13620708646884225
429,429.0,0.9831071687368211,1.0146136155466807,0.16477511725743543,0.04478791578711995,0.11344466167513155,0.03846939217433271,0.06143487605041993,0.14315950408857084,0.991405320953092,0.9875393584434097,0.9890519270215823,0.9888592045486065,0.9882225973177843,0.9889777897457863,0.985632851318573,0.9877569551872311,0.9882643175328547,0.9831071687368211,0.9890979492194678,0.9836953360260976,0.9841036020074087,0.9867091923983404,0.9875422402410842,0.989555910672858,0.9861844294355406,0.9888725935055118,0.9853030336179294,0.9901894304604091,0.9850477960902748,0.984985720205091,0.9907045291969294,0.9898720804916457,0.9903563402776853,0.9841146135835934,0.9842638631388864,0.9907105640271813,0.9862392693608919,0.989524398793823,0.10350636061421689,0.04478791578711995,0.10850703183247101,0.1245914706381429,0.12479868090027249,0.11730096035401812,0.053777706971587284,0.11914434582095453,0.13031679493990597,0.06097604347621023,0.13181670115811392,0.06143487605041993,0.056982398004116995,0.13578660301470172,0.10299981207092769,0.12900154099911468,0.14315950408857084,0.05694692451091777,0.14977656250283508,0.1420582809247145,0.15720627485951832,0.16092794656234222,0.059787892378792694,0.1514814500120807,0.15294440179696414,0.16477511725743543,0.16427162823377414,0.1144524490817728,0.05128193623040809,0.12854023918152577
430,430.0,0.9831205392342203,1.0145422903495547,0.16456090029387305,0.0445101502128686,0.11311501789191515,0.03848239854201599,0.06107161793215339,0.14296770087383023,0.9985183026319696,0.9922186682149464,0.9964010374768371,0.9967317362163536,0.9960999297040275,0.996538574771823,0.990764136981924,0.9953776447810709,0.9963093064212345,0.9885785950470303,0.9971937533818219,0.9891875509951712,0.9893879516695315,0.99492797898899,0.9946588461982594,0.9974897230305798,0.9946242604308821,0.9941421333720769,0.9939378522310944,0.9985104373376924,0.9938947377181869,0.9939389911752606,0.996093445508317,0.9984576779633784,0.9989832327574314,0.9931752524544476,0.9933102560109842,0.9981840217710731,0.9912455650617388,0.997443983949026,0.1031689678665355,0.0445101502128686,0.10837793243370274,0.12440642343001437,0.12463165003969198,0.11687280491168713,0.05344393994118062,0.11870858422180196,0.13013756341019483,0.06061664618074754,0.13165154799269455,0.06107161793215339,0.05663039460932546,0.13560139913407768,0.10263840920494481,0.1285197707622351,0.14296770087383023,0.05656012576432798,0.14958178234722733,0.14147746391803026,0.157006672674781,0.16073130625835907,0.05936655809306901,0.15082447144860836,0.15226871217990384,0.16456090029387305,0.1640570639279568,0.11404407420416705,0.05095480664455488,0.12806109584490957
431,431.0,0.9831487281048773,1.0144768854486,0.17018361040761673,0.04592802615485053,0.11689025001820964,0.039819806062027514,0.06306108722053598,0.14786806724111912,1.0056550868925116,0.9968634840529202,1.00376657337845,1.0046168120711667,1.0039935430218985,1.0041272930591585,0.9958450223713013,1.003026026561191,1.0043706664002112,0.9939905311633024,1.0052974526619323,0.9946166829436827,0.9946186528593279,1.0031620456457653,1.001770000555399,1.0054431178169547,1.0030858637584241,0.9993544769795509,1.002595900401442,1.0068444465907878,1.0027654549883842,1.0029153691420283,1.0014200339309562,1.0070554010321264,1.007618399754696,1.0022582260187354,1.0023795353114893,1.0056821139315681,0.9962127125163118,1.0053835183387727,0.1065736404428566,0.04592802615485053,0.11212633472397444,0.1286599296105395,0.12892417092445216,0.12070219548133843,0.05515395482189521,0.12260336636648939,0.13463126467817957,0.06259008227330772,0.13623231233439353,0.06306108722053598,0.058443852285518016,0.14025313665083874,0.10602737029405375,0.13271059734806584,0.14786806724111912,0.05833828545618872,0.1547037200464705,0.14605949650395547,0.16237841459539049,0.16623097692605984,0.06122702144637669,0.15568583719000134,0.15716741924618302,0.17018361040761673,0.16966251094559515,0.11777569814404863,0.052568096222067526,0.13223702456392805
432,432.0,0.9831877527414622,1.0144251168619014,0.16425947753197187,0.044339612318612755,0.11286182904803596,0.03843509513458013,0.06091966632377203,0.1427419313985656,1.0112450290808648,1.0006476008281153,1.0095349128710058,1.0107934636425042,1.0101714125338617,1.0100698389807738,0.9999981573019824,1.0090163224480238,1.010684813708036,0.998429041969147,1.011654288204624,0.9990710088211157,0.9988957796868839,1.0096014581013057,1.0073994223871316,1.0116851795173485,1.0096931921408492,1.003625617495392,1.0093481549092904,1.0133975617198947,1.0096771672213647,1.0099039853865721,1.0057923273882834,1.0138290821467484,1.0144251168619014,1.0093293146282465,1.009439955936395,1.0115556845569424,1.0002696982824606,1.0116132434945857,0.10292558200564247,0.044339612318612755,0.10825267673569582,0.12420562416859916,0.12447323698952363,0.1165760910261001,0.05325921219836091,0.11841525912891909,0.13000042694625724,0.06046143086334432,0.13157456691419306,0.06091966632377203,0.056436021626114455,0.13539650276085805,0.10237044214022588,0.12815811980959674,0.1427419313985656,0.05633238707724292,0.1493332522794147,0.1410498521266339,0.1567322944237047,0.1604470666088065,0.059130839848365445,0.15034135928269543,0.15177183128460875,0.16425947753197187,0.16375725184713572,0.11373991413427899,0.05075258189072272,0.12770035975111652
433,433.0,0.9832336305366444,1.0143928239896023,0.1587363953272589,0.04299112133680279,0.1090470654023461,0.03705214605725208,0.059055795186663596,0.13792828796794784,1.0093896269030596,0.9995710460386209,1.0074138062202593,1.0085484096730328,1.0079131271540158,1.0081182790434673,0.9988229924283802,1.007044552498387,1.008390323694897,0.9971524987727031,1.0093523425337436,0.9977890534700611,0.9976736683639161,1.0072450492386265,1.0055479623680748,1.009638169120546,1.007274251216141,1.0025248164175617,1.0068724790327692,1.0112941337945562,1.0071372688610805,1.007333437547164,1.0047475797122873,1.0116900119058918,1.012281650233583,1.0067194792735865,1.0068346846799994,1.0096309337319787,0.9991289612390014,1.0095691732135597,0.0992729073275108,0.04299112133680279,0.10461304044186308,0.12001114446045157,0.12026663191502428,0.11244030257293865,0.05163358156595728,0.11421388607565995,0.1255887333829799,0.05861107722326029,0.12709651786082263,0.059055795186663596,0.05471817612402584,0.13083337853605653,0.09894465953390295,0.12365231210572951,0.13792828796794784,0.0546001931635498,0.14429768588904,0.13612248829040016,0.15145297460632834,0.15504192853926665,0.057288489530606126,0.1451189348238796,0.14650242077637946,0.1587363953272589,0.15825163919304708,0.10970895157646487,0.04920986665229494,0.1232084400842693
434,434.0,0.9832823788830938,1.0143783397600794,0.17104391010149705,0.046648564638303504,0.11777778028461229,0.03983582803202242,0.06402420508005134,0.14863269577061763,1.0005172777127522,0.9937700040181687,0.9982537548769587,0.9987367177159409,0.9980901355415644,0.998671673070321,0.9924613007255243,0.9975214303687956,0.9983483325854428,0.9903611059472153,0.9992482325209162,0.9909698418864766,0.9911170642391235,0.9969974981352476,0.9966861852703826,0.9997280538745421,0.9967512590418939,0.9960306411841288,0.9961080679446201,1.0009078768683008,0.9961044529167395,0.9961680634185548,0.9981242388282011,1.0009743232514894,1.0015152596892536,0.9954205857130608,0.9955529378598161,1.000302089017238,0.9929320497378945,0.9996773713914111,0.1072821948417902,0.046648564638303504,0.11270849318785311,0.12933649777549255,0.1295888002541177,0.12154581112296908,0.056022895157856495,0.12345390267904004,0.13532350394249837,0.06354225576593904,0.13692290136736618,0.06402420508005134,0.05936623375324026,0.1409866598640231,0.10697057051239735,0.13372112652678328,0.14863269577061763,0.05933475870136489,0.15549378415854487,0.14730597881685525,0.16320050440884845,0.16706980038531644,0.06229074492117661,0.15711409887225652,0.15862319621443444,0.17104391010149705,0.1705237092130358,0.11860576464215214,0.05341204699519019,0.1332377988673564
435,435.0,0.9833300151734803,1.0143781204837683,0.17460774075023644,0.0477902230178917,0.12063105653169301,0.040720176395362725,0.06553372598662931,0.15175636002684906,0.9917912234013001,0.9880651171659635,0.9895169233625796,0.9893427532473817,0.9886932044480584,0.9893583929278518,0.9862011689314248,0.9881397570166758,0.9887253484442342,0.9837083839970127,0.9895587601742023,0.9842911124456908,0.9846770303017234,0.9871965666261604,0.9880342031007174,0.989959498219482,0.9866841232844822,0.9895159998886872,0.9858098667047993,0.9906345868330632,0.9855562451952096,0.9854926116408292,0.9913977374912835,0.9903520100495345,0.9908372653957802,0.9846256883725141,0.9847755420903418,0.9911010348398956,0.986820301223852,0.9899267749510802,0.1103009759679738,0.0477902230178917,0.11503088316526242,0.13207139329330306,0.1323059689851185,0.12499668096142515,0.057394320131580794,0.12694648328723573,0.1381834486186637,0.06504086494230993,0.13979971811978956,0.06553372598662931,0.0608069731465114,0.14394186097758394,0.1096319066943589,0.13752304687307557,0.15175636002684906,0.06091963261590534,0.15875943113542793,0.15156823194092922,0.16661655644956314,0.17056906863841068,0.06403389327826148,0.16170737451213718,0.1632695665645339,0.17460774075023644,0.17407831154377928,0.12198537929764915,0.054736235496182006,0.13702543953221405
436,436.0,0.9833725568004739,1.0143886224711038,0.16488894083823183,0.04509560823394868,0.11392083789906632,0.03847759346709179,0.06183586901494157,0.1433021505009361,0.9912867993068846,0.987776549041829,0.9890413335777606,0.9888301799729402,0.9881800731658673,0.9888237986032702,0.985883143079856,0.9876010083989752,0.9881991963802821,0.9833725568004739,0.9890310953105765,0.9839553298790672,0.9843487254414888,0.9866617326481114,0.9875591009938786,0.9893987196173373,0.9861327919647059,0.9891681517986506,0.9852456967308514,0.9900408928496744,0.9849829312416456,0.9849139854491781,0.991030033185492,0.9897374783985896,0.9902205604681206,0.9840408422198519,0.9841921834934322,0.9905683777172288,0.9865106903920579,0.9893663434178097,0.10422415924253009,0.04509560823394868,0.10861837066705231,0.12471219597197593,0.12492881049547498,0.11809588293630208,0.054157760339226,0.1199370178559829,0.13047204608225788,0.0613708013950643,0.1319960485769989,0.06183586901494157,0.05737747667722744,0.13591963841654578,0.10352517091656126,0.12993371663336903,0.1433021505009361,0.057487960035657065,0.14991833821404807,0.1432011743550221,0.15733824964377094,0.1610728682156363,0.06042610317312382,0.15277566315623978,0.15425199389172572,0.16488894083823183,0.1643884577596881,0.11525886308422413,0.05164990695588419,0.12946389369234332
437,437.0,0.9834067289916552,1.014406302032521,0.16487612914614574,0.04492273289653806,0.11365414984669782,0.03847691000679585,0.06161669579446522,0.14326692399150817,0.9984309618880406,0.9924240034978705,0.9963776966755921,0.9966968369810092,0.996052357341059,0.9964324545622377,0.9909736687420431,0.995267758797933,0.9962445706249256,0.9887937218315846,0.9971250719032326,0.9893973840555702,0.9895877437755793,0.9948784856236079,0.9946860938292771,0.997387512172617,0.9945698114476622,0.9944051685338492,0.9938778231668969,0.9984127473450999,0.9938271653140874,0.9938648250591355,0.9963856658179421,0.9983772960061271,0.998901035846884,0.9930953581474719,0.9932321649878946,0.998082800861235,0.991484583033253,0.9973402567318179,0.10378445550998835,0.04492273289653806,0.10859841122725758,0.12466632871602557,0.12488556735871259,0.1175708319542989,0.05394681575438359,0.11940912950406035,0.13040940418393304,0.06115689161732292,0.13193936719564017,0.06161669579446522,0.057161028525105594,0.13587603745461255,0.10322467861804654,0.1293503464592782,0.14326692399150817,0.05720144473359111,0.14989141605920403,0.14251028183877762,0.15731491379976226,0.16105484600576497,0.06007943575514314,0.1519977953178204,0.1534585611382214,0.16487612914614574,0.16437484976427488,0.11475048179706104,0.05144513044473446,0.12888356283925634
438,438.0,0.9834320883142493,1.0144276154784548,0.1704555994606632,0.04637943548577564,0.1173456848691624,0.039756519660379894,0.06363697339711431,0.14812437337749038,1.0055711751933747,0.9969949286007985,1.0037295512214701,1.0045662778178637,1.0039283368230305,1.0040140320470479,0.9959677855349166,1.0029061428905715,1.0042824173541332,0.9941101437230409,1.005201727270725,0.9947301882964316,0.9947296622939749,1.003098754855297,1.0017652923219826,1.005337941824188,1.0030109119006954,0.9995297305623083,1.0025160188875086,1.0067301319904465,1.0026795835162918,1.0028227672915693,1.0016171624645462,1.0069553158691418,1.0075157942009334,1.0021615795723433,1.0022845352653813,1.0055789204417316,0.9963694644927238,1.0052763948897474,0.1069966400598927,0.04637943548577564,0.11230482144962084,0.12889613843870737,0.12911949260325117,0.12117735350163114,0.055692843271605084,0.12307736827869643,0.1348179007791855,0.06316768153009099,0.13640465005201385,0.06363697339711431,0.059016888247178885,0.14047698746968001,0.10654749520565945,0.13332097059396164,0.14812437337749038,0.059001807113401694,0.1549716380094226,0.14684520477370538,0.16263983599662044,0.1665014500858181,0.061930670164311634,0.15660012697517925,0.15809677841741201,0.1704555994606632,0.16993738587924317,0.1182776632886017,0.053115115690093515,0.13283925647884512
439,439.0,0.9834488991703926,1.0144490191193412,0.16438178437580825,0.044818872453579746,0.11319128634686842,0.0382871788376752,0.06151692715148881,0.1428717386430884,1.0112262711539894,1.0008010223744634,1.0094450705654863,1.0106954349154926,1.0100600490919602,1.0100388677479806,1.0001359128996044,1.0089779711120386,1.0105427712907902,0.9985462790553106,1.0114981044478395,0.9991814322495424,0.9990179267281124,1.0094957579149255,1.0074217381770698,1.0116750419629448,1.0095784243996835,1.0038279737010831,1.009234006164438,1.0133967714618966,1.0095620342320746,1.0097858046841697,1.006029776368989,1.0138518046799851,1.014449019119341,1.009207708993173,1.009320627990088,1.0115319789921768,1.0004477342629148,1.0116007382813639,0.10313719341974233,0.044818872453579746,0.10834334098181629,0.12434427459300322,0.12455204815635527,0.11679579242725638,0.053824310898279284,0.11862900579671108,0.13005003985560687,0.06106521817150786,0.1315900654061981,0.06151692715148881,0.05703776156308771,0.13550058910044513,0.10279125271831169,0.1285122658236608,0.1428717386430884,0.057026080313866856,0.1494671697629477,0.14155208426140212,0.15685296876072216,0.16056932186571693,0.059860404019975326,0.15096690870339774,0.1524102206129527,0.16438178437580825,0.1638822739772658,0.1140062184883664,0.05133615262287174,0.12804630548062104
440,440.0,0.9834574259622204,1.0144677214517608,0.15897882328687593,0.043190721300400886,0.1093291346684888,0.037074321660753265,0.05931017246045535,0.13814971010763147,1.009597067839053,0.9997248151845447,1.0073929240332595,1.0085317645366931,1.0078824055033355,1.0083285916665328,0.9989654434208514,1.0072514290630916,1.0083320680120436,0.9972742231144163,1.0092813186304495,0.9979050467796928,0.9978016651044085,1.0072236099398975,1.0056856675666657,1.0098804222651616,1.0072444428934613,1.0027174713380806,1.0068447844284634,1.0115528143761194,1.0071068002131331,1.0072993005165098,1.0049636955155423,1.011972204167166,1.0125668126164766,1.006685035980486,1.0068023087896578,1.0098449683881,0.9993126209438663,1.009809428732502,0.09956959786140362,0.043190721300400886,0.10476070688835006,0.12022039536596023,0.1204310306961148,0.11275689730354739,0.05187254283864227,0.11453230748916308,0.12574955040048238,0.05887143265562604,0.12724037453667775,0.05931017246045535,0.05497987603024189,0.13102142959550533,0.0992360525665888,0.12406903935165801,0.13814971010763147,0.05488295480313823,0.1445306775886127,0.13661794394863389,0.1516850924382098,0.15528468965988776,0.05756566328480011,0.14567431171461068,0.14706430762673167,0.15897882328687593,0.15849551904566883,0.11005592745749057,0.04945727703188692,0.12361901471966795
441,441.0,0.9834579330918692,1.014483939716883,0.1716709261375279,0.046477586132259566,0.1180369364517838,0.04012586789597423,0.06385571920446399,0.14914911995621896,1.000708334279008,0.9939703055978273,0.9982071395087175,0.9987002051472202,0.9980355592179044,0.9988695843448689,0.9926547047663585,0.9977165355919049,0.9982718678224969,0.9905374461414095,0.9991608846590166,0.991140550110699,0.9912983988560132,0.9969528298683437,0.9968355272340905,0.9999686107597809,0.9966957941338587,0.9962778107414001,0.9960520757041459,1.0011819302646525,0.9960473794311777,0.996107615482829,0.9983974173097329,1.001283673837226,1.0018307499601793,0.9953585423505117,0.9954925329575203,1.000508839249782,0.9931610276945023,0.9999162708631463,0.1075913721571124,0.046477586132259566,0.11304234030440088,0.1297757550875468,0.13000788059953602,0.12189442876617415,0.05583495012674243,0.12381274815939837,0.13579494068473227,0.06337677733440002,0.13742648316055228,0.06385571920446399,0.059189552923891324,0.14144546553074908,0.10711088965731097,0.13412216280840467,0.14914911995621896,0.05905505892210816,0.15604640900947547,0.14767206077701978,0.16378480646873342,0.16768652728736697,0.06193829897690206,0.15744221264200467,0.15895117258341807,0.1716709261375279,0.17114595863281842,0.11896271713081692,0.05320853851933486,0.13363523387209195
442,442.0,0.9834506849614751,1.0144986433420216,0.17546000329421035,0.04753619590924453,0.12081537148447755,0.04105054464306062,0.06530876413098709,0.15244711332245714,0.991970836080951,0.9882521878369764,0.9895004206209678,0.9893419362781264,0.98868036894697,0.9895536028638495,0.9863907717411846,0.9883316081312562,0.988708107475475,0.9839004040364245,0.9895451690502995,0.9844747383559335,0.984864134296341,0.9871880142367647,0.9881909582853385,0.9901958418125588,0.986663673455682,0.9897481914702305,0.9857881526154445,0.9908989057112689,0.9855357074225489,0.9854700672703587,0.9916450242679921,0.990651641391106,0.9911419559802946,0.98460197484316,0.9847527204479762,0.9913016991865633,0.9870342682323033,0.9901607237651325,0.11029057336393575,0.04753619590924453,0.11547908166902417,0.132644865797143,0.1328745448252923,0.12500722889044458,0.05711985887837852,0.12696671230795986,0.13883636763679655,0.0648166548394164,0.14052448945013715,0.06530876413098709,0.060549023102376975,0.1445643381356126,0.10965968089823039,0.13754573177823165,0.15244711332245714,0.06050440200161608,0.1595011840442511,0.1514826833394394,0.16740654157217047,0.17140194474235906,0.06352616139687499,0.16152759947289239,0.16308604971421597,0.17546000329421035,0.1749201454241826,0.12200141597993724,0.0544253476828113,0.13704644093369564
443,443.0,0.9834359459731743,1.0145128017544922,0.16567367351781304,0.04484141914897238,0.11406239616360789,0.03878296058945019,0.061601793788950324,0.14394398984141005,0.9914937333706849,0.9878215236649079,0.9889770980786737,0.9887775673026711,0.9881204599799398,0.9890504020635492,0.9859345277381917,0.9878268548351257,0.9881418089108043,0.9834359459731741,0.9889854174542504,0.9840058738991329,0.9844002901376178,0.9865993194492024,0.9876547268704301,0.9896553478878038,0.9860534833095805,0.9892480432358347,0.9851628749037067,0.9903166387988765,0.9848962629652188,0.9848240605545519,0.9911158021597553,0.9900432377879017,0.9905281064284305,0.9839466673398453,0.984098505580672,0.9907958350778522,0.9865742902935871,0.9896208218631198,0.10413829209930704,0.04484141914897238,0.10902624762238756,0.1252420028286056,0.12545723660279454,0.11803894883102731,0.053880257700436314,0.11988741108987921,0.1310877554674574,0.06113760029595017,0.13268189578234135,0.061601793788950324,0.05711354671964134,0.13650042838625262,0.1035279112269166,0.12988670051471723,0.14394398984141005,0.057081833732026244,0.15060740579704368,0.14303869795043644,0.15807060565864992,0.16184498159140082,0.05993198117146461,0.15251961536752465,0.15399029839837317,0.16567367351781304,0.1651627556121022,0.11520027267046375,0.05134122602443949,0.12941509946945107
444,444.0,0.9834142895303686,1.0145273843816092,0.16551554418008885,0.04459408477161989,0.11378030902633272,0.03881616027374115,0.06122872926396552,0.14378050401148407,0.9986168576208013,0.9924099592196212,0.9962893086619595,0.9966132230774789,0.9959632223156951,0.9966235927114103,0.9909633461968409,0.9954578098172175,0.9961576396673688,0.9887977431070087,0.9970490650352788,0.9893907887002185,0.9895807036112316,0.9947838427319304,0.9947324130341816,0.9976010498258832,0.9944583076642051,0.9944179024802232,0.9937637838980303,0.9986438566168322,0.9937126332446644,0.9937460604240622,0.99640727616497,0.9986380492566782,0.9991643549197747,0.9929795540460721,0.9931146826498446,0.9982790009247439,0.9914814441785161,0.9975525818066353,0.10387508041834025,0.04459408477161989,0.1089075243770893,0.12508819996401055,0.12530139100836893,0.11770932499661836,0.053560022877709605,0.11954734439214605,0.13089594755914585,0.06077096380752881,0.13246977154708905,0.06122872926396552,0.056771952392810104,0.13634889294691718,0.10323190191885638,0.12953204362789097,0.14378050401148407,0.056710037387358796,0.15044688813092214,0.1425763909917706,0.1579117216840482,0.16168656419651836,0.05950008354420472,0.15199591665720033,0.15345132586570165,0.16551554418008885,0.16500486681812562,0.11488311360149579,0.05105207213664122,0.1290610657143152
445,445.0,0.9833875250415268,1.0145433606506877,0.1709279367368749,0.04599470073488713,0.11744595035787746,0.04011376546879065,0.06310488655314377,0.14845803564887175,1.0056433404509502,0.9969778061021334,1.0036861502497454,1.004534554177203,1.003892752068299,1.0040992052995075,0.9959594261863952,1.0029919500481765,1.0042560840141785,0.9941171436869138,1.0051903135568618,0.9947264695845942,0.9947265029049203,1.003056598961098,1.0017879761962896,1.0054348820034291,1.0029573306628743,0.9995397987713467,1.0024605974539003,1.0068409303766592,1.002626664290218,1.0027670484816542,1.001642189992647,1.0070907293639704,1.0076546413368435,1.0021096016176725,1.002230440969796,1.0056628121857962,0.9963645947573107,1.005372491928202,0.10725554152149895,0.04599470073488713,0.11245950475868628,0.1291526992935672,0.12936757685839814,0.12150770117748895,0.05521503502934758,0.12340000709067614,0.13510281984309333,0.06263995492602359,0.13670335738743086,0.06310488655314377,0.05852224430967109,0.14078887286772174,0.10655370320220214,0.13373892895165101,0.14845803564887175,0.0584452426134264,0.1553513263415629,0.1471716933684136,0.16306723033804651,0.16696546859576544,0.06129713095567863,0.15688998869090146,0.15838804075934093,0.1709279367368749,0.1704022498280534,0.11860217980286299,0.05265382201004945,0.13325063054098718
446,446.0,0.9833577709163832,1.0145616999890423,0.16476240946417078,0.04446511693113972,0.11332246728446109,0.038635024736088264,0.06098678217906806,0.14310188159422527,1.0113119863768716,1.0007058921499854,1.0094801269722704,1.0107498542403437,1.010106783219351,1.010130123822893,1.0000528602405248,1.0090712529714925,1.0106012596112963,0.9984812089795488,1.0115722320810607,0.9991074673893608,0.9989424250829166,1.0095429897984955,1.0074472587706989,1.0117711995828815,1.0096161006047681,1.0037505693178468,1.00927052050291,1.0134915638620594,1.0096032001311752,1.009821164815145,1.0059589638511168,1.0139629482922492,1.0145616999890423,1.009256595776321,1.0093656334869836,1.0116236590693042,1.000363516302619,1.0116970710708675,0.10353483533209606,0.04446511693113972,0.10840027782063422,0.12449862153901793,0.12469939245278584,0.11729795169489635,0.05337225109711568,0.11912320292746137,0.13021381583164113,0.060540136234160935,0.1317512059963541,0.06098678217906806,0.05656389201225459,0.13571226292646385,0.10284918527995364,0.1291326049433605,0.14310188159422527,0.056515156571698866,0.1497479827227799,0.1421306966934945,0.15718540759813432,0.1609409759362266,0.05929034712431033,0.15154042092323017,0.15299373862666185,0.16476240946417078,0.164257305066817,0.1144972123707705,0.05090980094025512,0.12865914770265266
447,447.0,0.9833271455646724,1.0145827311177298,0.15934099264223867,0.04282759459552172,0.10940947600956138,0.03739922028822625,0.05877225002623775,0.13837440059988979,1.009692545399439,0.9995797514487634,1.0074222493468943,1.008586341677943,1.007928258419341,1.0084328035235548,0.9988244243406845,1.0073552800250907,1.0083907948060682,0.9971436234313231,1.0093483849898184,0.997766058773421,0.9976671361117662,1.007275447421389,1.005696082368446,1.0099863352088914,1.0072932747986378,1.0025865769107571,1.0068950686403368,1.0116622014223553,1.0071675386440522,1.0073592900050987,1.004844120915755,1.0120944415423416,1.0126883371808326,1.0067545246021987,1.006867373314336,1.0099501457076712,0.9991718698583205,1.0099168316166547,0.09988027909236204,0.04282759459552172,0.10483355803124572,0.12036837163511833,0.12057917454107031,0.11314775287013681,0.051411794031255446,0.11491326224439624,0.1259037098263995,0.058338592993958285,0.12738972157769565,0.05877225002623775,0.0544953910662057,0.1312252198745386,0.0992356167866102,0.12454165012025978,0.13837440059988979,0.054366129849628006,0.14480481891183436,0.13701864241018705,0.15200326631698935,0.1556377297763508,0.05699288940224471,0.14604706002925621,0.14743936352979148,0.15934099264223867,0.15885340887980642,0.11043122978485992,0.04902602807614381,0.12408438076460776
448,448.0,0.9832977673961288,1.0146042199327736,0.171910811315,0.046103499770951996,0.11798744783583871,0.0403893886239164,0.06326691601683473,0.14927946702769787,1.0008590021787096,0.9937728546785158,0.9982497916720143,0.9987686193272521,0.9981027893332337,0.9990358687571933,0.9924594808109379,0.9978823630533571,0.9983527211619355,0.9903562938798166,0.9992517970319813,0.9909503945388325,0.9911103284735274,0.997033450973304,0.9968565830600121,1.0001408570830397,0.9967813178520218,0.9960818397016472,0.9961458917693213,1.0013580236756319,0.9961545786806626,0.9962155009328222,0.9982139960774893,1.0014694959924593,1.0020157210474774,0.9954828181073593,0.9956118648561866,1.0006727596318055,0.9929582517466234,1.0000902012842365,0.10775310148450162,0.046103499770951996,0.11306909564155387,0.1298311183753676,0.1300601882608594,0.12207887077954091,0.05534831972225142,0.12398416340966746,0.13579943102429443,0.06278944567047909,0.13739074227161097,0.06326691601683473,0.05866219194212614,0.1415511629636771,0.10698684587548524,0.13433806582577543,0.14927946702769787,0.058532107447202275,0.15622536213264948,0.1477743291164954,0.16399205601696495,0.16791975352922708,0.06138027518132786,0.157478839510166,0.15898058616789912,0.171910811315,0.17138508548897272,0.11913400391239723,0.05277192640811212,0.1338456727860727
449,449.0,0.9832717548204872,1.0146232916239384,0.1756384412754357,0.0472638508707903,0.12073970289328419,0.04124037252289047,0.06480050932835923,0.15252810256980467,0.9919321259657563,0.9880474957864727,0.9895216393391364,0.9893842512185804,0.9887176098415111,0.9895148782657287,0.986183317878007,0.9882928955151129,0.9887434739267241,0.9836993761973941,0.9895836668628014,0.9842681107630354,0.9846594594501765,0.9872477694726856,0.9881349038376442,0.9901677496806783,0.9867322347150851,0.989535878579796,0.9858688987294572,0.9908779355707265,0.9856311435460331,0.9855660270226636,0.9914405340871174,0.9906365162513516,0.9911268222784421,0.9847172444786829,0.9848634418324078,0.9912662235881164,0.9868265791632719,0.9901353293134192,0.11039224353242333,0.0472638508707903,0.11547876414731205,0.132650096019458,0.1328618342251517,0.12509438591031072,0.056732602510957075,0.1270393794564122,0.13872623529710057,0.0643026763021979,0.14033374626419845,0.06480050932835923,0.060108215041832225,0.14461526179328626,0.10953787166441854,0.13765705629449998,0.15252810256980467,0.06011261091999397,0.15963052423385682,0.15149076198988615,0.16755757509624825,0.17157300265520306,0.0631290171645286,0.1614667695918898,0.16302034559739478,0.1756384412754357,0.17510076296341573,0.12208612628565059,0.05410805414689384,0.13715426364961553
450,450.0,0.9832512262474821,1.0146370713809896,0.16583822925183903,0.04459804648368377,0.11397224707110516,0.03894471713106405,0.061140190294389093,0.14400323599514653,0.9913472181585601,0.98766137068233,0.9889848581077697,0.9888069338732071,0.988139704140411,0.9888973266232458,0.9857598601952676,0.9876701658884673,0.9881504237046851,0.9832512262474821,0.9889886531586859,0.9838184050070138,0.9842229573806607,0.9866520889721696,0.9875785363075097,0.989524585002589,0.9861192981253214,0.9890779225309547,0.9852426747553366,0.9901930587206549,0.9849936194183344,0.9849231792652576,0.9909557253828847,0.9899217618259065,0.9904076869801015,0.9840664722864607,0.9842136814399026,0.9906512638219249,0.9864119894184995,0.9894931631713876,0.10419714957778148,0.04459804648368377,0.10901800905067056,0.12523147144345256,0.1254290791602285,0.11806414161104367,0.05352893070139413,0.11989758862532571,0.13096512514365669,0.060667472649121874,0.13247934935303984,0.061140190294389093,0.05671384860533031,0.13653014433791014,0.10339235032307427,0.12992745478143788,0.14400323599514653,0.056729587666911795,0.15071250929465316,0.14298546483263808,0.15820103391336293,0.16199262987692248,0.05958242554187015,0.1524036214134908,0.15387213293730664,0.16583822925183903,0.16532697797819723,0.11523045079931692,0.05105498257791895,0.12945377791204016
451,451.0,0.9832379259953153,1.0146426843936918,0.16571207218049167,0.0442704144776182,0.11360384327356625,0.03898525002479391,0.06070547920075892,0.14385539550917067,0.9985113409403639,0.9923519590089792,0.99631727386049,0.9966668775913831,0.996004545432193,0.9965115481505987,0.9908949567150338,0.9953392415958914,0.9961869124589238,0.988719760407821,0.9970759032951779,0.9893046533451436,0.9895095882926269,0.994856209070339,0.994719544794528,0.9975171682442662,0.9945383363023956,0.994370563070545,0.9938529103972159,0.998568706825128,0.993811667485193,0.9938453925842328,0.9963743331083396,0.9985649618408068,0.9990919596981331,0.9930897013701665,0.9932235361286693,0.998179956656281,0.9914292061631782,0.9974715197164647,0.10373973520229866,0.0442704144776182,0.10891482980359035,0.12509443338113518,0.12530047332528063,0.11752588339899807,0.05313403714013077,0.11935238743809184,0.13082944019853962,0.06024001726532313,0.13234406896622253,0.06070547920075892,0.056306563712653385,0.13639000047832653,0.1029754965612254,0.12931676790452762,0.14385539550917067,0.05626334149495012,0.15056522055630847,0.14225034329196043,0.15806288576394875,0.16185419570649898,0.05905859225511639,0.1515922316454058,0.1530454434812313,0.16571207218049167,0.16519567152696868,0.1147002878625674,0.05067304016186935,0.128846548315778
452,452.0,0.9832321020160592,1.0146372558518104,0.17142120564216481,0.04557654790863837,0.11726444506740268,0.040362460136555596,0.06250669853657657,0.14878328404871055,1.005715370367871,0.9970244246990576,1.0037821290802202,1.0046520547622808,1.0040020767804705,1.0041666519966401,0.9960085773558395,1.0030538037134835,1.0043579494662684,0.9941693020631608,1.0052977638426757,0.9947692505156961,0.9947731982003022,1.003193751012217,1.0019010433174425,1.0055356046419024,1.0030996584344194,0.9996279856161943,1.0026089687223025,1.0069628766820504,1.0027794417189375,1.002918496229379,1.0017499830056362,1.0072209046620157,1.0077848229302087,1.0022668026190065,1.0023874510043909,1.0057412009759603,0.9964272017297849,1.005475632223116,0.10691734472196117,0.04557654790863837,0.11265171891816846,0.1293796386485481,0.12958844193725577,0.12110895539367134,0.054702995684857106,0.12299532813409773,0.1352924676114824,0.06203310601793536,0.13685387873258234,0.06250669853657657,0.05797868769719595,0.14106246626266078,0.10623381511774467,0.13325679396099907,0.14878328404871055,0.057884773845703244,0.15572478890987773,0.14653754010561426,0.16349003488000777,0.16740362967439865,0.0607368380784475,0.156146609885077,0.15763943865120003,0.17142120564216481,0.17088340769006796,0.11819771758868704,0.05217229331230233,0.132772904425445
453,453.0,0.9832336281702528,1.0146179109451108,0.16543783418945954,0.043988345720404526,0.11317972843317294,0.038949842371769114,0.060340763374728594,0.1435859559626506,1.0113060430281324,1.0007905367691978,1.0095280505313515,1.0108055670788172,1.0101643670552907,1.010123312796124,1.0001452741242913,1.009059425799667,1.0106584500596343,0.998584268838491,1.011641540547515,0.999202473803542,0.9990329971649102,1.009614099127328,1.0075230978230258,1.0117863622478636,1.0096877253229586,1.0038891781463615,1.0093453005686477,1.013535293338738,1.0096755268273765,1.0098932025381262,1.0061134189889385,1.0140197162083444,1.0146179109451106,1.0093244937721866,1.009434253046032,1.0116199028340436,1.0004619949799782,1.011714070743326,0.10319167682038004,0.043988345720404526,0.10871191941981088,0.12486805065720975,0.12505837347591048,0.11688826140567693,0.0528053336943647,0.11871054523601904,0.13055724622596473,0.05988441257870004,0.13206312704365344,0.060340763374728594,0.05596945213985517,0.13613744674088066,0.10253779612905328,0.12862425742329475,0.1435859559626506,0.055883001683479594,0.15028219965973408,0.14145189513881293,0.1577764607342908,0.16154426421377513,0.05864746823996206,0.15073944696743424,0.15218369821271227,0.16543783418945954,0.1649171484613205,0.11408283030279702,0.05036525809516913,0.1281573830476819
454,454.0,0.9832423783184356,1.014583149705895,0.15982538040592137,0.042459275219973495,0.10923985449338629,0.037614627161271785,0.058263305652083396,0.1387309625653995,1.009598012256256,0.9995909750327945,1.0074500736851453,1.0086092937527957,1.00795820701322,1.0083219759331719,0.998843714924452,1.0072407289524994,1.008423034493772,0.9971902309462326,1.0094055864432678,0.9978039678084396,0.997688342389654,1.007308400499963,1.0056862327420628,1.0098802699073284,1.0073212023298246,1.002617379651636,1.0069244057490006,1.0115588527433375,1.0071915550441353,1.0073791128756184,1.0048754700655662,1.0119892213695754,1.0125815570821166,1.006774617003518,1.0068882466441138,1.0098425311900114,0.9991874198640998,1.0098122515614667,0.09949059904407252,0.042459275219973495,0.10508709669053523,0.12066831702980689,0.12085812544692019,0.11268212674659667,0.05097095838548413,0.1144447922438289,0.12616537244608733,0.057820117894275505,0.12762220021605278,0.058263305652083396,0.05403133960867403,0.13154682376441312,0.09894412667308843,0.12397748957924236,0.1387309625653995,0.05387723683293772,0.14519165516551433,0.13629516581563692,0.1524309448749629,0.15607082563435998,0.056492594481088176,0.14521712895688013,0.14660183464287652,0.15982538040592137,0.15932538254672254,0.10996745658359253,0.04861142902163748,0.12352557063292417
455,455.0,0.9832582263211472,1.0145369715366177,0.17217212361511933,0.04588716580020235,0.11793860118428462,0.04052605674125859,0.06296161559013456,0.14951139160713733,1.0006324093227923,0.9937570438676134,0.9982327760026383,0.9987454107403496,0.9980817331789731,0.998788088554404,0.9924515193979621,0.9976316279167777,0.9983370536693409,0.9903757560752796,0.9992619967240355,0.9909622276822687,0.9911051032850294,0.9970095800843372,0.9967666728549148,0.999886042746554,0.9967466740242922,0.9960667664845079,0.9961099467014971,1.0010884907813897,0.9961126644321702,0.996172517564946,0.998189176795407,1.0011866380019383,1.0017280050910462,0.9954306456053463,0.9955609877746119,1.0004280673250048,0.9929477602214895,0.9998367356252308,0.10765792923977457,0.04588716580020235,0.11329471261710224,0.1301004101407229,0.13030275698737956,0.12194879277083409,0.05509046862291544,0.12385413329725588,0.13605579255802533,0.06247957153948826,0.13763698991937603,0.06296161559013456,0.05839278255762292,0.14178777180845978,0.1068645356233305,0.13411817919930685,0.14951139160713733,0.05825702419192668,0.15645372211085076,0.14741749848097654,0.16423763323353202,0.16816150346945452,0.06110226414204775,0.1570586553949266,0.1585559375355984,0.17217212361511933,0.17163697008243187,0.11899743681466692,0.05253617792954912,0.13362608864838918
456,456.0,0.983281046038927,1.0144847506822705,0.17582701335682038,0.04709462087844186,0.12088305168688604,0.04140749311320455,0.06458705164015358,0.15273926803084295,0.991845645147805,0.9880567960683712,0.9894927213791638,0.9893547055892576,0.9886878675972669,0.9894238911017597,0.9862011268050751,0.9881988569865515,0.9887252171889236,0.9837428847341717,0.9895916138188547,0.9843050915459133,0.9846776213992408,0.9872089856037054,0.9881040286283715,0.990073923882059,0.9866800586689678,0.9895551095944655,0.985813829312561,0.9907766422136869,0.9855662128449408,0.9855009757206118,0.9914590195321316,0.990531365122957,0.9910177908463189,0.9846416736061357,0.9847882425978433,0.9911756105027005,0.9868425165286985,0.990041492647117,0.11076609766922843,0.04709462087844186,0.11572485573645867,0.13294674849444843,0.13314219934287316,0.12550312716621986,0.056544744012171216,0.1274544125492102,0.13906413532630316,0.06409204817693008,0.14068749474419565,0.06458705164015358,0.05992096669352257,0.1448526280984131,0.10960833325820199,0.13798710330576036,0.15273926803084295,0.05991823734343792,0.15981988565961378,0.15171497058242106,0.16775131821252437,0.1717596980860041,0.06293908213910651,0.16167054780994,0.16322077097251877,0.17582701335682038,0.17528073069114103,0.12246801894075203,0.05392529935235138,0.1374801423365767
457,457.0,0.9833107113323145,1.0144318613878447,0.16599197291480494,0.044498658882054606,0.1141684621491504,0.03908584441649225,0.06101931981438243,0.14421171237482253,0.9912573887472778,0.9876689158883696,0.9889657016353324,0.9887892023639558,0.9881235842318764,0.9888002528828751,0.9857831857498744,0.9875688050018349,0.9881484726512677,0.9833107113323144,0.9890141523035614,0.9838734827994614,0.9842542584016932,0.9866133984268011,0.9875411028085074,0.9894198972619122,0.9860646619082934,0.9891000483168974,0.9851862789535559,0.9900882529311095,0.9849256870220194,0.9848546628208533,0.990978300621643,0.9898190948175478,0.9903036769372885,0.983991976299566,0.9841388629410837,0.9905567838235181,0.9864328969230314,0.9893882788600797,0.10464512772893735,0.044498658882054606,0.10926830379414255,0.12553414301290397,0.12571719810342835,0.11855578054831976,0.05342506154011434,0.12039444399752071,0.13131083532366872,0.060554140114745025,0.13284783254571772,0.06101931981438243,0.05661473467297423,0.1367709863332566,0.10353585642248853,0.13035371334880305,0.14421171237482253,0.056630572743291425,0.15089401680809977,0.14332384464399758,0.15837568007765848,0.16215836161257294,0.0594916306625817,0.15273107471975772,0.15419624992767497,0.16599197291480494,0.1654770564314705,0.11569799902519672,0.05095221666686299,0.12987533968226203
458,458.0,0.9833465475553131,1.0143836778983326,0.16593129700305642,0.04439155237749339,0.1139993701111158,0.0390805747582195,0.06085985234809727,0.1441808867175346,0.9983308300451758,0.9923765775749159,0.9962918318771153,0.9966412780054886,0.9959836202890929,0.9963307153506982,0.9909478868359342,0.9951587616376779,0.9961829645823017,0.9888139250902906,0.9970986995930675,0.9893985342072504,0.9895739131819696,0.9948114322917565,0.9946563265942845,0.9973272867445663,0.9944821311458395,0.9944207966558682,0.993799362790716,0.9983978071012551,0.9937514120142851,0.9937868435936497,0.9964339826748146,0.9984105945029544,0.9989395222511243,0.9930329109861963,0.9931655868289242,0.9979955651688909,0.9914736245190942,0.9972813547511443,0.10439533712473,0.04439155237749339,0.10927077362795753,0.12550610717284066,0.12569958926708036,0.11823430146066571,0.05328463644423188,0.12006265148270436,0.1312816542710058,0.06040631323634175,0.1328306086695231,0.06085985234809727,0.05646659711138798,0.13675096188998942,0.10336785358190877,0.13000428728612134,0.1441808867175346,0.056464763290991246,0.15085740097882133,0.142897971680385,0.15832987403632398,0.16210948091921576,0.05928472876388705,0.15224855419379216,0.15369915208925364,0.16593129700305642,0.16541981587872187,0.1153908168120492,0.0508246970628542,0.12952858655450833
459,459.0,0.9833856860357868,1.0143455744587258,0.17156960371713234,0.045909370956477534,0.11780675405823501,0.040373571948047755,0.06295588699477765,0.14911568799201386,1.005439914733248,0.9970133181739299,1.0036685511840742,1.0045368706420816,1.003886316215324,1.0038879492926742,0.9960213000803464,1.0027762219001268,1.0042534274211539,0.9942147106801899,1.0052117935049205,0.9948177891746207,0.9947980106902509,1.003058718151909,1.0017634325470317,1.0052565051664728,1.0029549220102543,0.9996303758947952,1.002469398381998,1.006710931897355,1.002637197699555,1.002778678131579,1.001762722364404,1.0069908108231471,1.0075581352762424,1.0021335989855689,1.002252867560549,1.0054655210326449,0.996427949233433,1.0051968011598384,0.1077444427367926,0.045909370956477534,0.11305338912437388,0.1298087070991065,0.13002874194268668,0.1220059376565575,0.05510760927061947,0.12389592142085594,0.13580010540361848,0.062494526139201076,0.13742194026558469,0.06295588699477765,0.05839975444190498,0.14144205237974591,0.10682000963055313,0.13414789474940148,0.14911568799201386,0.05838617262373427,0.15601242685570696,0.1474484348921448,0.1637238963667674,0.16762380387364656,0.06127381630475191,0.1570973827731483,0.15858678422786468,0.17156960371713234,0.17104370708269406,0.11906369461854376,0.05256420070996253,0.13365671949668098
460,460.0,0.983424709595063,1.0143229253140165,0.16542040788303994,0.04436629353123114,0.11364466932972771,0.03888063344916256,0.06086472515009723,0.14379217882861117,1.0109883051363597,1.0007176508574063,1.009413021289833,1.0106897949203473,1.0100412205034124,1.0097875763319117,1.0000807304496353,1.0087192376993406,1.010537956435541,0.9985414825533699,1.0115310825578736,0.9991619287361886,0.9989763958269982,1.00947969213399,1.0073487361729334,1.011461150462465,1.0095439358705944,1.0038224855830298,1.0092049745744687,1.0132275778603868,1.0095298332740654,1.0097473355942244,1.0060560813345008,1.0137231656198715,1.0143229253140162,1.009183052673967,1.0092928678506428,1.011298844535475,1.0003978002198586,1.0113897426178877,0.10389068658975335,0.04436629353123114,0.10903520226782616,0.125186413812552,0.1254061260578628,0.11765002217508073,0.05326611453505722,0.11947624947093795,0.1309787304950152,0.06041856303922205,0.13255696628920993,0.06086472515009723,0.05644903053215561,0.13639997011388844,0.10306780635494532,0.12935999636849635,0.14379217882861117,0.05644540251477406,0.15043757908444333,0.14221596159083422,0.15786252494836522,0.16161650370830896,0.059239395702544446,0.15154567032222346,0.1529847172295613,0.16542040788303994,0.16491390015550417,0.11480455091927454,0.050803052583032526,0.1288853376379838
461,461.0,0.9834602010544692,1.014319692160765,0.1599743294861764,0.04283529173321385,0.10980987185070941,0.037612589107363294,0.05877107799699252,0.13904918044461187,1.0094764589670722,0.999676102813638,1.0073873882104294,1.0085551409457516,1.0079005802922139,1.0082047078860674,0.9989473154128746,1.0071147739687158,1.0083743140036014,0.9973140114699734,1.0093664182326363,0.9979318496454037,0.997800691436606,1.0072517446798739,1.005695753510276,1.0098186321343405,1.0072590163037183,1.002765047456493,1.006869144485746,1.0115615598086387,1.0071341184109717,1.0073255155286258,1.0050484633219916,1.0120330785791554,1.0126309026415148,1.0067190493289804,1.0068334655686657,1.0097379985563517,0.9992982434651262,1.0097498429335126,0.10033910965212962,0.04283529173321385,0.10545694116460576,0.12104744220876651,0.12126861369022457,0.11361212797595382,0.05142458375870891,0.11537879769010079,0.12663735989348296,0.05833804459945613,0.1281526455449023,0.05877107799699252,0.05450143435334801,0.1319000621477518,0.09956354483928523,0.12492070027122161,0.13904918044461187,0.05444822660173844,0.14547292057087838,0.13731192132620298,0.15265666337032335,0.1562816404911502,0.0571042964852928,0.1463053614526312,0.14769295293033757,0.1599743294861764,0.15948571435404615,0.11085899349382107,0.04904460172231756,0.12446157527160993
462,462.0,0.9834887432353331,1.01433418650181,0.17262107635025703,0.046252788266071994,0.1185853811317645,0.04060391869931283,0.06343680304155196,0.15004427578837468,1.0007649547122115,0.9939584692127234,0.9982487672240573,0.9987727953712144,0.9981156201505711,0.9989420771846147,0.9926796288480162,0.9977758705091695,0.9983871537924929,0.990630866763458,0.9993250515869225,0.9912220639278913,0.9913454332792883,0.9970455026585645,0.9969522987537122,1.0001190111266334,0.9967811380075446,0.9963621178621045,0.9961527959383283,1.0014061668389076,0.9961487802105088,0.9962087292818563,0.9985097984904805,1.0015609334836504,1.0021103481175648,0.9954678158230122,0.9955994135335692,1.0005899298371337,0.9931802782394605,1.0000668989766681,0.10849210067608173,0.046252788266071994,0.113770299679942,0.13059916696770155,0.1308395021823649,0.12284666685573037,0.055526384226991354,0.1247536278604683,0.13662693116573768,0.06296697135821952,0.1382463132853057,0.06343680304155196,0.05884456533679933,0.1423202213561461,0.10753468999358332,0.135064768593587,0.15004427578837468,0.05883070452236104,0.15697201564221083,0.14847787536536322,0.16472830688587878,0.16863486063469044,0.06172440140003991,0.15820451963078305,0.15971208989498042,0.17262107635025703,0.17209609961520644,0.11986739915036897,0.05295627910791538,0.13456972911822163
463,463.0,0.9835069189589826,1.0143633072915592,0.1763849667286551,0.047410223217944705,0.12142867256795604,0.04149348453956105,0.06498283262402522,0.1533390863023337,0.992116040288112,0.9882332608796288,0.9895754569381409,0.9894534963653954,0.9887964860376345,0.989723397313607,0.9864108016488624,0.9884917489498358,0.9888531077668232,0.9839808205720285,0.989732148427502,0.984546524798245,0.9849049462374597,0.9873235404071953,0.9883526468722991,0.9904451964285087,0.9867978868504927,0.9898170709285854,0.9859414157871634,0.9912248554564785,0.9856872585930133,0.985621304390846,0.9917272614314412,0.9910272921865106,0.9915187450387337,0.9847624859100366,0.9849110044592563,0.9914781223274447,0.9870483649785191,0.9904106155341075,0.11133253943143245,0.047410223217944705,0.11621467307259525,0.1334526390849124,0.13368818926519987,0.12608508212708272,0.056917022695172806,0.12803634825694346,0.13962148895074225,0.06450257919816657,0.14127268384783415,0.06498283262402522,0.06030547660467807,0.14543340931831236,0.11016848870832206,0.13861105282201575,0.1533390863023337,0.06041737765851558,0.16041564711261772,0.152426380168906,0.1683395052427177,0.17233007494465896,0.06347430258929115,0.1624341745584189,0.16399071424431072,0.1763849667286551,0.17585018165122598,0.12303284321363359,0.054284535471316286,0.13810565792670038
464,464.0,0.9835113110467455,1.0144039534844196,0.16652742695161613,0.04479443307665638,0.11464088240572323,0.03915109551737209,0.061398698428256175,0.14476107994051932,0.9915025412088248,0.9878119424077219,0.9890092894477853,0.9888469665892332,0.9881924065627999,0.9890778045074832,0.9859572368180068,0.9878429875719156,0.9882385458312419,0.9835113110467454,0.9891169361854524,0.9840773440759565,0.9844450786253803,0.9866927701704299,0.9877559506116159,0.9897638444374647,0.9861507297372992,0.9893101208356183,0.9852801525864526,0.990497702091047,0.9850140554402509,0.9849408312550361,0.9911828899845211,0.9902674533923026,0.9907547957774352,0.9840801905621406,0.9842287043294772,0.9908334190169811,0.9865967377488655,0.9897302801894456,0.10506016156616207,0.04479443307665638,0.10970533921172049,0.12598219817600015,0.12620441376403765,0.11898482699460429,0.05377942604135784,0.12082800664832333,0.13180879978210444,0.06094458485338964,0.13336922483897892,0.061398698428256175,0.05698090898608248,0.13729589106412302,0.1040174518245804,0.13081703914160525,0.14476107994051932,0.05710000728787343,0.15144490824425902,0.14387899762214548,0.15892740787625095,0.16269693414260242,0.059999741331651056,0.15334317816038204,0.15481615326417925,0.16652742695161613,0.1660223233040253,0.116105965729485,0.0512904403618834,0.13034050355684096
465,465.0,0.9834997120346927,1.0144530240347989,0.1662886822786389,0.04464057289896203,0.1142783250123116,0.039073343867858976,0.061202566180054534,0.14450380006396796,0.9985265011634687,0.9923933541582827,0.9962618215134319,0.9966192885792606,0.9959738479125426,0.9965525926391066,0.9909850843355111,0.9953764512041644,0.9961959433194599,0.9888705726622425,0.997123542968483,0.9894576562328269,0.9896260595459463,0.9948053996090019,0.9947701662022622,0.9975973204112594,0.9944805028140616,0.99448125461256,0.9938008402299513,0.9987107531380487,0.9937447714687457,0.9937772626756327,0.9964832387381473,0.998742977024889,0.9992708278148281,0.9930167293787677,0.9931512978995821,0.9982137589462348,0.9915017190421251,0.9975495458414033,0.1045053406809083,0.04464057289896203,0.10951667400357389,0.1257481080956423,0.12597333667162944,0.11834713585027698,0.05359593776276189,0.12018538460659133,0.13155915480835684,0.060749434389165136,0.13311393274284886,0.061202566180054534,0.056795386106385626,0.1370480244909504,0.10365255328565814,0.13014402532950295,0.14450380006396796,0.05686865039355803,0.15119034946316354,0.1431586043331331,0.15867405737329188,0.16244558583196392,0.05973506186442891,0.1525925589850712,0.15405924415341132,0.1662886822786389,0.1657836957043429,0.11548958315397345,0.05111139310745915,0.12967091575967507
466,466.0,0.9834747533178697,1.0145074178971047,0.17169157877513108,0.046035674335615055,0.1178295225114611,0.04031739827971797,0.06311889107369155,0.1491915061044251,1.005563049890313,0.9969802608883847,1.0035832623650516,1.004455626165009,1.003820040054581,1.0040365964562292,0.9960033494362501,1.0029203316277402,1.004211303972628,0.9942154615912273,1.0051854128751316,0.9948196011108017,0.994792660420192,1.0029851113697243,1.0018015926405548,1.0054350833387835,1.002881830637524,0.9996248734428481,1.0023948420741442,1.006914492182958,1.0025500141042156,1.0026838874128365,1.0017426337509858,1.0071993823101617,1.0077638214563458,1.0020335473392623,1.0021545988859448,1.0056055568322877,0.9964024047044705,1.0053732045906698,0.1075361566662072,0.046035674335615055,0.11308530381606657,0.1298214164064016,0.13004974316804968,0.12175701458301175,0.05526516627880919,0.12364926261617677,0.1357958573342942,0.06265161477216374,0.13738850083352255,0.06311889107369155,0.058568840775083036,0.1414931781510251,0.10685702019421577,0.13394073850643384,0.1491915061044251,0.058620198290413095,0.15609916894250422,0.14735402295859615,0.1638239700421419,0.16771312241815964,0.06155208046588022,0.1570754647490246,0.15858155145710767,0.17169157877513108,0.1711729546046055,0.11883390576897478,0.052707258579403955,0.13345451267669783
467,467.0,0.9834402760060649,1.014564034025745,0.16548531207023698,0.04442904707877668,0.11359809962658068,0.038834187004522285,0.060921025075278856,0.14382311390482697,1.0111158363545338,1.0007328896742165,1.0092987936118614,1.0105843654139866,1.0099526661110891,1.0099584937016859,1.0001193827052524,1.0088906804509574,1.01048060070203,0.9985994266972695,1.0114919608364754,0.9992205737811792,0.9990313657463319,1.0093876373639814,1.0074053367187572,1.0116606389179883,1.0094559187365857,1.0038646350535645,1.0091193829316516,1.0134596064103285,1.0094385930389294,1.0096528280002464,1.0060922904975405,1.0139647482252172,1.014564034025745,1.009087853695204,1.0091972847513797,1.0114530153272014,1.0004179095705268,1.0115873062760514,0.1036172163984082,0.04442904707877668,0.10902312726554288,0.12515639069812454,0.1253705499986604,0.1173158877709132,0.053336971563803404,0.11913423236880588,0.13090339683240676,0.06046858751798826,0.13243553558353177,0.060921025075278856,0.05652443065748333,0.13640669698504485,0.10303838854508722,0.12909202635181324,0.14382311390482697,0.05659922077741854,0.15047751175009885,0.14205164688135985,0.15791239742836788,0.16165297136740733,0.05943744859870306,0.15144046246589907,0.15289386865021068,0.16548531207023698,0.16498795165295602,0.11450985136373742,0.050874817530599546,0.12862290366392803
468,468.0,0.9834001212090668,1.0146199632712694,0.15982960421344392,0.042759417017849834,0.10948097711726243,0.03750923187677133,0.05864898622273279,0.13888246723191597,1.0095658944239256,0.9995638686035453,1.0072393453918138,1.0084224546809901,1.0077786882138287,1.0083374995565273,0.9988441523531685,1.0072518515951603,1.0082761862713447,0.99721418647512,1.0092766037683583,0.9978318306053244,0.9977101153629685,1.0071234861162646,1.0056636238260908,1.0099527024882282,1.0071374443330483,1.0026342744257717,1.006752952842057,1.011702525466102,1.0070135010218964,1.0072068057992405,1.0049039008620722,1.0121650116232934,1.0127603642791592,1.0065987172055075,1.0067127098078315,1.009852960768768,0.9991764534148074,1.0098835373778592,0.09968493423953584,0.042759417017849834,0.10531322407432837,0.12087051303852203,0.1210699880358526,0.11284751328814585,0.05133429475600572,0.11460624514094687,0.1263865299283088,0.058212050758402294,0.12785526021313603,0.05864898622273279,0.05440680573127679,0.13172496037895154,0.09923825919140555,0.12414277628832489,0.13888246723191597,0.05439976589280022,0.14530600369703975,0.1365580799931391,0.15250063428364133,0.15611656129887164,0.057092354738698295,0.14555292514730403,0.14694535332895645,0.15982960421344392,0.15934823169773332,0.11014257070913909,0.04895975422082436,0.12369324876063885
469,469.0,0.9833581300366643,1.0146730640687998,0.171972982291671,0.04599707992304015,0.11767421209332828,0.04031300113182948,0.06307163107885162,0.1494051326825577,1.00082650938387,0.9936727457675645,0.9981227534298187,0.9986668689137237,0.9980091641253318,0.9990298880040567,0.9923887795357436,0.9978703841583185,0.9982971472472736,0.9903287905571111,0.9992361319513638,0.990918135982483,0.9910639436885699,0.9969373219084886,0.9968343146143949,1.0001876315652938,0.9966830678018789,0.996004188983275,0.996063188432851,1.001454902899181,0.9960629471645422,0.9961327925498126,0.9981277286386102,1.0015756716203494,1.0021176775740357,0.9953840131603635,0.995516498354836,1.00066366161247,0.9928770662900414,1.000137325214383,0.10698701368990816,0.04599707992304015,0.11330826532948172,0.130059639225369,0.1302490572683013,0.12111686008700823,0.055215929537875214,0.12300859772967677,0.13595424383647534,0.0625995468600681,0.13752497719185677,0.06307163107885162,0.058510351997625734,0.1417099711167338,0.10663983515471419,0.13319660969931155,0.1494051326825577,0.058514934845045746,0.15631185442665502,0.1465075335653026,0.16407430101438883,0.1679754915312936,0.06145645879314821,0.15615381574635817,0.1576569206632772,0.171972982291671,0.1714514034297524,0.11821272066141626,0.052666521538019796,0.13271668188466335
470,470.0,0.983318143598646,1.0147213867496,0.17549147759759248,0.04715397408608529,0.12029598475371135,0.0410809289537463,0.06460554421455236,0.1524720204879502,0.9920766057339845,0.9879299787906942,0.98943635978776,0.9893401727082465,0.988674598498134,0.9897028229835255,0.98609714819039,0.9884750913199151,0.9887461630839471,0.9836498355513239,0.9896217653567981,0.9842150691723558,0.9846011185412312,0.987196330680708,0.9881831996541846,0.9904008219418533,0.9866825574681453,0.9894456543873672,0.9858366660876737,0.9911641985200931,0.9855894399502205,0.9855352841757188,0.9913507317607181,0.9909339145629664,0.991419325240241,0.9846691917232476,0.984818617107185,0.991450707203272,0.9867289465765384,0.9903676014696347,0.1094584855109601,0.04715397408608529,0.11560879831887164,0.13274853362895034,0.1329207443648346,0.12393593124812885,0.05659448378348171,0.12586141030271805,0.1387585709428751,0.06412198787036794,0.14036333406327933,0.06460554421455236,0.0599500643068817,0.14461929383668723,0.10907842088728421,0.13629802717010156,0.1524720204879502,0.06010091936260537,0.15951886773252338,0.1499891658606457,0.16744271144005102,0.1714307508010085,0.06323631386451409,0.15991235516191143,0.16146825356173553,0.17549147759759248,0.17495785739980452,0.1209761048714856,0.05399746691257978,0.13580767302087285
471,471.0,0.9832840030048007,1.0147629816449348,0.16558797949809873,0.044490989475927355,0.11351588836541016,0.03876442498156417,0.060959358636387996,0.14387292220594777,0.9915176110136493,0.9875937228679778,0.9889585113355467,0.9888311406182758,0.9881658648827272,0.9891220737583071,0.9857395917153122,0.9878920631048188,0.988233501799111,0.9832840030048005,0.9891179800145543,0.9838478066702235,0.984238700607711,0.986657123045496,0.9876702726089941,0.9897785727533869,0.9861247865827389,0.9890490250882087,0.9852654036764031,0.9905032276674347,0.9850037595639107,0.9849404126287449,0.9909309159492213,0.9902477476024085,0.9907300066471163,0.9840708982162247,0.9842207919228866,0.9908694861159698,0.9863689146933925,0.9897459681763978,0.10329377630445025,0.044490989475927355,0.1090875510817626,0.12526392763104421,0.1254283552145222,0.11695488195904234,0.05340131959020771,0.11877139064991553,0.13094432453218255,0.060503085859330716,0.13246119686110122,0.060959358636387996,0.05656860601483186,0.13646351875881085,0.10292995483584137,0.12861707419542953,0.14387292220594777,0.0567221930688252,0.15052263463261692,0.14154151504626897,0.15799891848733508,0.1617648991250122,0.059693166686147395,0.15090735901418728,0.15237611631950335,0.16558797949809873,0.165084459525051,0.11416065461398239,0.050950145107413886,0.12815437603112473
472,472.0,0.9832587003753259,1.0147958990860682,0.16508717750056032,0.04418918729215605,0.11300520342310541,0.03868620629052342,0.06056810889102396,0.14342483112980015,0.9986070842771697,0.9923226697372496,0.9963043191268621,0.9967008690623339,0.9960437954077337,0.9966692142824011,0.9909248035639691,0.9954977242562224,0.9962900289423741,0.9888106507825949,0.9972294715721123,0.9893953351375151,0.9895785085276434,0.9948698551019166,0.9948044479907708,0.9976983685403735,0.9945520449959676,0.9943889643855663,0.9938836352908006,0.9988132881634298,0.9938317829923027,0.9938735284512393,0.996406945713084,0.9988304581446237,0.9993547888931791,0.9931076021145342,0.9932432443044651,0.9983251449697335,0.9914255893063317,0.997651098844697,0.10275255441489246,0.04418918729215605,0.10875650756180788,0.12486631559207886,0.12504736599300806,0.11633968794379698,0.05304348445183218,0.1181526506769525,0.13055532769715802,0.06011661054854995,0.1320747815619033,0.06056810889102396,0.056201457157649924,0.13603429860390662,0.10241363491744072,0.12791248194471116,0.14342483112980015,0.05627945310401595,0.1500566540392509,0.14071540269346297,0.15751446343575776,0.16126741486805238,0.05918828070010256,0.14998429817446005,0.15143356444015377,0.16508717750056032,0.16458445086285786,0.11354573015639868,0.050597916489073066,0.12745200985034538
473,473.0,0.9832418318720593,1.0148181894042643,0.1703130022443003,0.045549955725172085,0.11647873276325507,0.039897870643711406,0.062443050999356896,0.1479528112325142,1.005767625777976,0.9969121437778647,1.0036858726322617,1.004598075884164,1.003954035089535,1.0042788825147284,0.9959481901466954,1.0031659063012535,1.0043691008370252,0.9941635243103806,1.0053555057378978,0.9947654662319745,0.9947520595983296,1.0031248987365997,1.0019167896889334,1.0056793020136734,1.0030324482767898,0.9995482059413356,1.0025599615264245,1.0071706040574426,1.0027221985246524,1.0028698954094626,1.0016770150834968,1.0074496293509099,1.0080112129545813,1.0022119980402626,1.0023339022609163,1.0058444840475407,0.9963306316860554,1.0056182805716454,0.1057914338199077,0.045549955725172085,0.11218753733185981,0.12879305860681642,0.12899206563081086,0.11979535125759051,0.054676913419021464,0.12167101161625393,0.1346798105875115,0.06198064544407216,0.13625164993965125,0.062443050999356896,0.05794028890470146,0.14032384625799213,0.10554735916594338,0.13171219284820196,0.1479528112325142,0.057961891054523006,0.15479649486662847,0.1448747338911451,0.16249038641152172,0.1663543211419394,0.06092803927139546,0.15439349680756084,0.15587836921534115,0.1703130022443003,0.16979282833126838,0.11690554057931576,0.052146343182513315,0.1312375531128219
474,474.0,0.9832321446672468,1.0148279029307876,0.16416764024894764,0.04398948141970536,0.11232710425498568,0.0384262170011985,0.06030961451936835,0.14261073469191085,1.0113467634243924,1.0006834445069988,1.0094313427609658,1.0107556819906234,1.0101133835750948,1.0102253241605745,1.0000833005894822,1.009160804072514,1.0106601805831048,0.9985598564040635,1.0116802213944744,0.9991807262899327,0.999005938822865,1.0095500183350896,1.0075401799253225,1.0119235340984036,1.009626862438066,1.003811341756342,1.009303788168182,1.0137322523329981,1.0096279845551277,1.0098560348412828,1.0060508488211775,1.0142316172625174,1.0148279029307876,1.0092799835775197,1.009391351820201,1.0117166537880347,1.0003715555703052,1.0118505003711589,0.10199493240287467,0.04398948141970536,0.10811952292503371,0.12413344939785427,0.12432515702121145,0.11552220483555291,0.052808321487700365,0.117334500713364,0.12981506726389483,0.0598628675068596,0.13133241139914448,0.06030961451936835,0.055962210418524186,0.1352552544895127,0.10180942466526313,0.12703264783363882,0.14261073469191085,0.055983263168871415,0.14920895893435043,0.1397533170709575,0.15662365643757803,0.16034638586965672,0.05885573484682022,0.14894612022284454,0.1503816862475074,0.16416764024894764,0.16366483541366245,0.11272977803992613,0.05035920704956749,0.12657474110746664
475,475.0,0.983228385933135,1.0148241498527366,0.15858562397181628,0.04254642280414186,0.10842824979062658,0.03705849020352126,0.058352976148764606,0.13776458628578575,1.009569541458467,0.9994703500965207,1.0073298777957975,1.0085338017416303,1.0078839402747344,1.008358350759218,0.9987631184315544,1.0072760897342996,1.0083991281883868,0.9971382523000434,1.0094162464515546,0.9977534543425826,0.9976400289008441,1.007228984209409,1.0056758434421178,1.0099589844403856,1.0072480707820521,1.0025211588245324,1.006872619657561,1.0116928203499524,1.007134884357022,1.0073380613188745,1.0047928405141486,1.0121374595086519,1.0127292640373862,1.0067217527941137,1.0068372737118394,1.009869645386392,0.9990857190256837,1.0098897410496022,0.09826754386602138,0.04254642280414186,0.10448088381395877,0.11991854190044046,0.12011768392206093,0.11130203657450646,0.051075255592543264,0.11305095166496071,0.12540877854564708,0.05791814114188321,0.12687916273877423,0.058352976148764606,0.0541282041606515,0.1306697770262702,0.09827469095633096,0.12240064777906001,0.13776458628578575,0.05411135416532564,0.14412999711220176,0.13465559991309686,0.15128977520632877,0.1548720351582162,0.056849342996306604,0.14352572792476478,0.1449117682416249,0.15858562397181628,0.1580973173240431,0.10860402271865852,0.04870143195904209,0.12195721210557152
476,476.0,0.98322930284197,1.0148102797805492,0.17080612797022937,0.04611945172375245,0.11697957022723851,0.039804989746501505,0.06325282127696501,0.14841558201020102,1.0006439816377006,0.9935045419233894,0.9980687295219182,0.998611339356266,0.9979528484119983,0.998854361189002,0.9922178306449483,0.997697516147935,0.9982446095398382,0.9901478738113708,0.999191013681949,0.9907369803473496,0.990897205564249,0.9968738946482103,0.9966874086781136,0.9999803773487678,0.9966198636099896,0.9958019647738146,0.9960041434303503,1.0012163633162197,0.9960034283678179,0.9960754150448357,0.9979288833368182,1.0013141498029605,1.0018531184788046,0.995328206692071,0.9954605150452451,1.0004818391806487,0.9927013981679285,0.9999300409933631,0.10598909085071517,0.04611945172375245,0.11257113733314668,0.12918683646827642,0.1294228678489399,0.12006988974096991,0.055361611267265104,0.12195196413884761,0.13513005817854581,0.06277967144781776,0.13673642562270466,0.06325282127696501,0.05865524221943538,0.1407914015079845,0.10611020665409605,0.1320688250489789,0.14841558201020102,0.05870914247104755,0.15525455600234456,0.1453335392934455,0.16295441170716718,0.16679415733252814,0.061692421086433046,0.15495973782113454,0.15647058756819168,0.17080612797022937,0.17027550500296404,0.117148105767578,0.05278736397032538,0.1315883674851238
477,477.0,0.9832336425659985,1.014790702180497,0.1743624965943934,0.047351579249946395,0.11976651015539934,0.04059885136518777,0.06490121298216384,0.15153824396603546,0.9919038185075518,0.9878398549529841,0.9894199878514212,0.9893123730372764,0.9886534990434932,0.9895345644579175,0.9860063241927222,0.9883087442044571,0.9887249270231824,0.9835487906915472,0.9896074339678401,0.9841136591523184,0.9845118970115084,0.9871790810357635,0.9880926835237868,0.9902189768053631,0.9866663321777455,0.9893420879635747,0.9858241058966777,0.9909572023277137,0.9855778142697224,0.9855281492551798,0.9912549951031429,0.9907079713929478,0.9911913666437572,0.9846600640080828,0.9848085321705374,0.9912748042634623,0.9866346106461865,0.9901854436096612,0.10876753971799102,0.047351579249946395,0.1149017595679788,0.13188929070142527,0.13213480037026387,0.12323531525866274,0.05683369407697879,0.12515642999919335,0.1379792095628544,0.06441635406260689,0.13962764626206858,0.06490121298216384,0.06019233355723442,0.1437571028871668,0.10873489604842976,0.13557737137655382,0.15153824396603546,0.06039255746870304,0.15851316198695473,0.149256787904995,0.16636482673772926,0.17028409699219765,0.06353543054878126,0.15919057858084512,0.16075569739433498,0.1743624965943934,0.1738193527194231,0.12023918414774094,0.054201143288037094,0.135085210650288
478,478.0,0.983240152277467,1.0147698265188514,0.1646455613384962,0.044746126464127615,0.11311646270093705,0.0383246046174118,0.06132874044540361,0.14309817658726054,0.991432968640191,0.9875628027455549,0.9890271485798615,0.9888929339929466,0.9882347157184607,0.9890402745863357,0.9857086499680765,0.9878112524504937,0.9882985032814726,0.9832401522774669,0.9891860471057934,0.9838043671387614,0.9842101710559085,0.9867425486828463,0.9876707159512866,0.9897006012382102,0.9862149926290255,0.989010039200147,0.985362457817678,0.990396196951165,0.9851044391240353,0.9850493542022927,0.9909008406401794,0.9901177939244237,0.9905981639231947,0.9841755377986874,0.984323928518401,0.990781354754472,0.9863407632621419,0.9896665744265207,0.10272370263877685,0.044746126464127615,0.10850492103464551,0.12454668191324275,0.12477941309602555,0.11638371669880158,0.05370629325950667,0.11819643842446624,0.1303034513452242,0.06087049924516953,0.1318636134933048,0.06132874044540361,0.05687994963273829,0.13575418250727636,0.10271070291009571,0.12805063768141906,0.14309817658726054,0.057080201496092914,0.14968360721506435,0.14097815177707584,0.15709629030799704,0.160800266768597,0.06005784833006708,0.15036598981569177,0.15184497633590271,0.1646455613384962,0.16413260952433473,0.11355815606157144,0.05121719084563425,0.127585783834103
479,479.0,0.9832476203254964,1.0147520622618849,0.16464276070719325,0.04458067230288958,0.11296797952619664,0.03836957669663755,0.06112297865481877,0.14308476974321666,0.998614899624976,0.9922657532367466,0.9963494885064347,0.9967411433669242,0.9960914153504762,0.9966823534197526,0.9908610597115722,0.995511894245718,0.9963341038331677,0.9887232872211869,0.9972707374017324,0.9893076296376855,0.9895165640381873,0.99493036345371,0.9948125922429735,0.9977070566482105,0.9946181199468306,0.9943139851166372,0.9939561808874561,0.9987907136261136,0.9939044680510432,0.9939496472846298,0.9963370293792437,0.9987812080933682,0.9993042001562583,0.9931825156010287,0.9933161615670864,0.9983287244596315,0.9913707543981749,0.9976593150821721,0.10252777670454111,0.04458067230288958,0.10850762867697976,0.12452970916082265,0.1247734719767898,0.11614894158380461,0.05351118157305762,0.11795882030839343,0.13030231320222063,0.060669404177554793,0.13187727397539292,0.06112297865481877,0.05668482916596562,0.1357424705918679,0.1025385208446573,0.12778814727202006,0.14308476974321666,0.05682796357687999,0.149673872546479,0.14065123661286172,0.15708811974809378,0.16079710633572372,0.05975678839738256,0.14999117252076474,0.15145636972385815,0.16464276070719325,0.16413023904543667,0.11333077052702961,0.05101932436416979,0.1273247517650337
480,480.0,0.9832549997667079,1.0147418188758688,0.17026867990901828,0.04599783843976042,0.11673750700915037,0.039715041233545946,0.06307002781049223,0.14796780633056741,1.005712028557345,0.996898443947212,1.0037247796508975,1.0046358139017746,1.0039963684315618,1.0042326172124816,0.9959293215907298,1.0031221522128329,1.004413380255612,0.9941217105374819,1.0053998888445106,0.9947223688845299,0.9947348447399311,1.0031750075244252,1.0019117292437452,1.0056212319026585,1.0030831599382324,0.9995148267936046,1.002614702350499,1.0070774742735968,1.002774303836861,1.0029211816788415,1.001650753145359,1.0073276471316548,1.0078887178447924,1.0022650389967702,1.002384143079549,1.0057860252230166,0.9963232087975878,1.0055595658775338,0.10592144067800259,0.04599783843976042,0.11221556195813646,0.12876556888608964,0.12902304203771292,0.11998458953224495,0.0552126100745674,0.12185740682471105,0.13473017215514618,0.06260317863111542,0.1363551052428125,0.06307002781049223,0.05849287385561867,0.14037144206837499,0.10594260219398537,0.13201639466341303,0.14796780633056741,0.05860135109099338,0.15478685124066296,0.14528347040789538,0.1624526445382369,0.16629183157506272,0.06158900611706788,0.1549129647415036,0.15641741854987393,0.17026867990901828,0.169740435467277,0.11707499787821915,0.052640054634865596,0.131537842741081
481,481.0,0.9832612848345971,1.014743505827076,0.16422336140029584,0.04442758929694005,0.11263391191755359,0.03828127290650101,0.06091624832436539,0.1427214237134781,1.011307178496313,1.0006479114793845,1.0094644955742067,1.0107920205173453,1.0101505978239043,1.010191590110652,1.0000439629687878,1.009129725354778,1.0106987578420037,0.9985077766464163,1.0117285712230129,0.9991249876846003,0.9989708177923378,1.0096012908810779,1.0075375385217649,1.0118956967622115,1.0096824113832317,1.0037474968015523,1.0093635551462097,1.01367281345821,1.0096905417543331,1.00991538889538,1.0059857509066874,1.0141467374648727,1.0147435058270757,1.0093524331778376,1.009460031670152,1.011678083465102,1.000340457291675,1.0118216414527545,0.10218134180901783,0.04442758929694005,0.10823671064404726,0.12420404656470624,0.12444715733948576,0.11576121482797948,0.05333176373869625,0.11757091065016356,0.12994861717969444,0.06046339017247796,0.13151145394869124,0.06091624832436539,0.05649865225769775,0.13539586222949285,0.1022388145772087,0.1273787224698405,0.1427214237134781,0.05660990168258504,0.14929896807136847,0.1401948010426112,0.15668788502578848,0.16039130006567262,0.059501641655372584,0.1494946511352002,0.1509484557030909,0.16422336140029584,0.1637149251248874,0.11295175057881526,0.050849607510467465,0.12691618878647015
482,482.0,0.9832654697626594,1.01475980230006,0.15898875147316086,0.04302110224090517,0.10899103890093735,0.0370357932276794,0.059024479482936036,0.13818093099102563,1.0096453176257865,0.9994278611120594,1.007415201010586,1.0086287071126316,1.0079778136158664,1.0084399463291025,0.9987189069507187,1.007358336801264,1.0084944078590639,0.9970844298352369,1.0095205778522327,0.9976982265700394,0.997601990362704,1.0073362329300783,1.0057292738746613,1.0100460329357557,1.007359984391139,1.0024653360575828,1.006989908761143,1.0117474310648789,1.007254338731848,1.0074510760008846,1.0047367459554448,1.0121665474231358,1.0127570856284704,1.0068504667040898,1.006961653031416,1.0099489433769906,0.9990483797050588,1.0099752701162927,0.0987577337615055,0.04302110224090517,0.10481220517992673,0.12026587818725824,0.12050190779765801,0.11188021365041459,0.05165070578163847,0.11363094829160572,0.12583316789434693,0.05858576710784528,0.12735926940687764,0.059024479482936036,0.054726043307790156,0.13109539273342294,0.09892456951906015,0.12312437551908183,0.13818093099102563,0.05478365684880083,0.14454510955234567,0.13551776095855525,0.15169519860013075,0.15527947602867026,0.057540925535937835,0.1445115904780997,0.14591549054326694,0.15898875147316086,0.15849797568407578,0.10916569701677235,0.04923882535161128,0.1226760181033935
483,483.0,0.9832665487843908,1.014786466352509,0.17157782452515682,0.04656703809075664,0.11784483959747225,0.039963119130099534,0.06392243317732575,0.14915040233166277,1.0007967421462536,0.9935435043807099,0.998231505191299,0.9987877995101047,0.9981292452787927,0.9990099278177513,0.9922681270049996,0.997851274280325,0.9984325366512866,0.9902072061632384,0.9993949372243516,0.9907965396758333,0.9909606626180976,0.9970666513506855,0.9968293104156635,1.0001478389038279,0.9968185330947004,0.9958597754592622,0.9962094474408882,1.0013607849037622,0.9962054337085604,0.9962677681646168,0.9979833152381493,1.0014398348832552,1.00197962263955,0.9955402342593149,0.9956680447251287,1.0006378582337758,0.9927520352769639,1.0000960964429428,0.10694107386422319,0.04656703809075664,0.1131245610296261,0.129858950636421,0.13009755674162038,0.12117579295193429,0.0559224752486038,0.12306733889996489,0.13589172322190587,0.06344809352290078,0.1375684902295331,0.06392243317732575,0.059252472010403893,0.14151224235783427,0.10699342260478607,0.1333433788186232,0.14915040233166277,0.05933538903712258,0.15601353913597604,0.14680719087027705,0.16371948183262391,0.16758330206865454,0.06233166532412535,0.15658044819139613,0.1581076617321186,0.17157782452515682,0.1710508164636248,0.11823973283186781,0.05330247241715694,0.1328582177559418
484,484.0,0.9832635161332868,1.0148175257603922,0.1750086718400176,0.04765614664605034,0.12053736898428191,0.04079005691160247,0.06540252350723218,0.15215288581755526,0.9920370940819674,0.9878697242753398,0.9895820424264242,0.9894841795992291,0.9888327396649844,0.9896625852226111,0.9860506556489482,0.988431417999864,0.9889235585770064,0.9836219060093803,0.9898317559108658,0.9841871699162298,0.9845764372891089,0.9873699986128759,0.9882207696706647,0.9903586937120533,0.9868628964822033,0.9893966610852364,0.9860257162894458,0.9910838539612404,0.985772094966313,0.9857052532409621,0.9913053608687622,0.9908248801648583,0.9913114934196197,0.9848678379843074,0.985011303428868,0.9914053992176076,0.9866731073497872,0.9903249928991864,0.10972842364608416,0.04765614664605034,0.11536883493519495,0.13250370904548922,0.13272822039688748,0.12436211738513663,0.05723567005173625,0.12629585047964834,0.13867548997298085,0.06491814283828945,0.14039776645224122,0.06540252350723218,0.060631901981624284,0.14436039235916345,0.1094853359202843,0.13682069438616595,0.15215288581755526,0.06081814017818448,0.15915257365312566,0.15069251051417862,0.16700549890639643,0.1709442219557096,0.06396134290173151,0.1607632287315676,0.16234052059355972,0.1750086718400176,0.1744730549497956,0.12135536596457897,0.05455601098414289,0.13632582253370326
485,485.0,0.9832553660428436,1.0148470082996799,0.16514080419320004,0.04498477761558069,0.11378961713303923,0.03850052264832156,0.06172680743715101,0.1435801882623879,0.9914782167732926,0.9875186832081098,0.9892023603123228,0.9890741970434263,0.988423843595133,0.9890651852854553,0.9856801555429007,0.987828186988428,0.988511162092627,0.9832553660428435,0.9894313761521487,0.9838210593768105,0.9842066549814623,0.9869455150254673,0.9877455310369024,0.9897428923580012,0.9864281137983335,0.9889999354683646,0.985579710573765,0.9904325319251465,0.9853147279632375,0.9852415738743713,0.9908860210730639,0.9901493914151518,0.9906327525040025,0.9843977216486767,0.984542374003712,0.990817356785084,0.9862980336365039,0.989709493238055,0.10365550644155617,0.04498477761558069,0.10887199080316144,0.1250459163019484,0.12525839855800205,0.11747421885342144,0.05402497333962896,0.11929954606702083,0.1308774777735758,0.06127004837696059,0.13249981528039656,0.06172680743715101,0.0572312262331571,0.13622851727479074,0.10336138519143549,0.12923110080590788,0.1435801882623879,0.05741278060887163,0.15018481855613566,0.14233474031022328,0.15759124494915555,0.161304222792697,0.06038545152566029,0.15184557363971923,0.1533362123042486,0.16514080419320004,0.16463467488104083,0.11463454261741061,0.05149628980468787,0.12876526319204382
486,486.0,0.9832417540776627,1.0148689417463423,0.1650597398373494,0.0448388101909979,0.11360422762821791,0.03851259204800266,0.06151203094460082,0.1435098318808245,0.9986531195589985,0.9921724073657991,0.9965418235111714,0.9969397584962878,0.9962969599208102,0.9967004539580102,0.9907828295073178,0.9955230130120588,0.9965640775889615,0.9886906446135111,0.9975371157093618,0.9892764658011705,0.9894604614400738,0.9951519665455753,0.9948737527418906,0.9977427690357458,0.9948503605571704,0.9942477159876503,0.9941925355611906,0.9988123345317746,0.9941364254078743,0.9941638937550861,0.9962552596660368,0.9987973733474484,0.9993232559688258,0.9934296210892462,0.9935599427025152,0.9983579763786729,0.991275645588048,0.9976947622253449,0.10344096015490609,0.0448388101909979,0.10883508135185033,0.12498489160586315,0.12520810415591876,0.11721841523725425,0.05384018377914065,0.11904217835049995,0.13082927850610251,0.06106130704532585,0.1324530471287125,0.06151203094460082,0.057043398325121196,0.1361664273872878,0.10316185500934469,0.128928461070283,0.1435098318808245,0.057167311592385216,0.1501122192013155,0.14194125381183298,0.15751045970733993,0.1612123550705028,0.06009140045198493,0.15138169633918958,0.1528605213976466,0.1650597398373494,0.16455032754620524,0.11437750870677758,0.0513231358508381,0.12846463720913634
487,487.0,0.9832249811267733,1.0148773538763487,0.17063096600102007,0.046266811323002886,0.11730952099018173,0.039820487361691,0.063466042303147,0.14833167096130212,1.0058352389812262,0.9967582023188557,1.0038721026690665,1.0047902567225138,1.0041551024557434,1.004338302317786,0.9957998114331075,1.0032221927899507,1.0045905336745489,0.9940299724387649,1.0056090821684889,0.9946335810377142,0.994623687122839,1.0033479284085793,1.0019644253064215,1.0057386626411373,1.0032672921259147,0.9993906868117671,1.0028043262562876,1.0071796183573596,1.0029585046774288,1.0030853376992686,1.0015044596286142,1.0074253049955733,1.0079899451366274,1.0024676046879566,1.0025834848090838,1.0059028687952656,0.9961762736717005,1.005676731841023,0.10671949460457211,0.046266811323002886,0.11249254952361938,0.12917304018558345,0.12940090389379225,0.1209261985044625,0.055549561461939345,0.1228145255350664,0.13520134751579085,0.06300598693721089,0.13688735547103348,0.063466042303147,0.05885989775550608,0.14073876733894167,0.1065084411362429,0.1330322360463185,0.14833167096130212,0.05893308665232181,0.15515694481960438,0.14642816043660328,0.16280831172181043,0.16662257194604393,0.061909169449063176,0.15614466902388177,0.15766571864836273,0.17063096600102007,0.17010100616720558,0.11799991439357507,0.05295755253440926,0.13255272741401997
488,488.0,0.9832080094103104,1.0148662724656698,0.16458615277897415,0.04466257426190362,0.1131702253620805,0.03839369599686511,0.06127459655651302,0.14306196164134027,1.0114725591793385,1.0005317168614813,1.0096170723721754,1.010946519678159,1.0103141583524087,1.010344256800777,0.9999360906942311,1.009277208688093,1.0108824003265686,0.9984276173168314,1.0119363545033497,0.9990496211650125,0.9988776548516346,1.0097699901804549,1.0076060302907413,1.0120380538031393,1.009855824902344,1.0036575771721497,1.0095400247030026,1.0138008113635308,1.0098542445392966,1.0100562530786878,1.0058788010533832,1.0142678783480352,1.0148662724656698,1.0095246035827974,1.0096307775889017,1.011832409336031,1.0002212502117072,1.0119650312593964,0.10293714293002397,0.04466257426190362,0.10848350971673344,0.12457948925057605,0.12478799752487212,0.11664622269352132,0.05362896828615135,0.11847068300829108,0.13037577278546228,0.06083079706241011,0.13201061991784788,0.06127459655651302,0.05682585097134669,0.13573526887427778,0.10276388917676332,0.12835804004981172,0.14306196164134027,0.05689136196912199,0.14964456561005965,0.1412970764724888,0.15702841028608244,0.160700964371387,0.05976296668360577,0.15068198706046276,0.15215334103926378,0.16458615277897415,0.16407346741124607,0.11383160689526253,0.05112769345119092,0.12789378212542335
489,489.0,0.983193801148409,1.0148319076025116,0.15913590750464943,0.04315710037083936,0.10932320431573647,0.0371069428389024,0.05921854805457282,0.13831590372061242,1.0093976796210853,0.9992011512543509,1.0074073549190035,1.0085879708209207,1.0079531381058195,1.0081504632935787,0.9984817140518428,1.0070642434636476,1.0084732625420547,0.9968594405526015,1.0095115141126045,0.9974786571639938,0.9973731066028614,1.0073151198143906,1.0055338577856856,1.0097241695703647,1.0073347740857854,1.002222150519891,1.0069610059131322,1.0113795530052831,1.0072124470172057,1.007382620249825,1.0044583499397925,1.0117757808700003,1.012366307889664,1.006816613969704,1.0069267242705926,1.009658350147856,0.9988036516832096,1.009656289679083,0.09929697296497762,0.04315710037083936,0.10490073102375952,0.12045183535692346,0.12065602153105516,0.11253231009771644,0.05182127115598525,0.1142994539202742,0.12604529685426197,0.05879066313555757,0.12762300354412462,0.05921854805457282,0.054912539655908185,0.13123629142012633,0.0992532892121416,0.12384242398947484,0.13831590372061242,0.05491518731205899,0.14467814093829456,0.13632347099014516,0.15182876783723998,0.1553909368110952,0.05765574538573317,0.1453762040788552,0.1467919007477695,0.15913590750464943,0.1586422890533078,0.10980945555922586,0.04940162577727969,0.12339284146812855
490,490.0,0.9831853185612047,1.014779198624027,0.1714451433277009,0.04659278958304286,0.1179226165292941,0.03998183220545701,0.06388950773540308,0.14901448954896004,1.00021406765203,0.9933361281540439,0.9981522526210866,0.9986705264539525,0.9980247767640062,0.9983743150274175,0.9920548743042671,0.9972138008641243,0.9983185329753824,0.9900116225155101,0.9992923323838901,0.9906033735605173,0.9907555490756587,0.9969698260884281,0.9965020928177956,0.9994813820712821,0.9967130042597012,0.9956276398640164,0.996096327686887,1.0006244400179571,0.9960805703170073,0.9961164327207517,0.9977110585241463,1.0006715717359982,1.0012086798341202,0.9954194265790751,0.99554707044335,1.0000038766586985,0.9925324314381052,0.9994316979237723,0.10722372066484406,0.04659278958304286,0.11300224387816458,0.1298026731484687,0.12999681883598477,0.1215713633119539,0.055944593129085736,0.12349051725888895,0.13579684275602755,0.06342934848049828,0.1374787686887427,0.06388950773540308,0.05926248972909222,0.14139167595239097,0.10709180889650467,0.13377071841061727,0.14901448954896004,0.059280226995688474,0.15586968550612956,0.1472571024601713,0.1635927406500501,0.16746420962278283,0.06226470377148359,0.15703540470159624,0.15856179575507395,0.1714451433277009,0.1709185077703314,0.11861636469726787,0.0533398595329998,0.13328238107887524
491,491.0,0.9831855238688324,1.0147152671796054,0.17479345574579444,0.04769046768499405,0.12057240458443871,0.04078824165407681,0.06531636421517181,0.15193210606385033,0.9913971642984484,0.9876919199627043,0.9894671509277339,0.9893389059639186,0.9886900497010102,0.9889715966735313,0.9858722568568192,0.9877431210060831,0.988764724344485,0.9834562343948524,0.9896796063378972,0.9840228806955983,0.9844026859265239,0.9872379137885904,0.9878725786861908,0.9896354351563124,0.986724429303203,0.9892044834042621,0.9858820293167793,0.9902879592459539,0.9856195614553169,0.9855300171522425,0.9910859401289915,0.9899941840558533,0.990477303509751,0.9847173658048658,0.9848617521277566,0.990717218906822,0.9864895368938035,0.9896027338762419,0.11000681862759848,0.04769046768499405,0.11518104431869157,0.13237671697269845,0.13254301240589345,0.12477757454857581,0.05725478839252709,0.1267496445476074,0.1384628028644393,0.06484707140723531,0.14015345933314546,0.06531636421517181,0.06062167518369858,0.14416035969717808,0.10956489095604109,0.13725680840403753,0.15193210606385033,0.06074649346007762,0.15892591276449378,0.1511116154818781,0.166806987698556,0.1707769436332216,0.06388222706998622,0.16115256090483424,0.16272126433318296,0.17479345574579444,0.1742590184699579,0.12173811436283094,0.05460657612900648,0.136755361855957
492,492.0,0.9831973792914276,1.0146472349186355,0.16496501040782532,0.04500313800262663,0.11382973762746218,0.03851410474622769,0.06162550808168365,0.14339005415881814,0.9909643322642224,0.9874475565928411,0.9891222207736252,0.9889651308007941,0.9883148649126794,0.9885073126011941,0.9856137811136704,0.9872770693039481,0.9883854989333534,0.9831973792914276,0.9893086740732282,0.9837668780199805,0.9841404441497339,0.9868415209444247,0.9874822767091581,0.989140232957254,0.9863152680149284,0.9889310781952619,0.9854622025472266,0.989765979581793,0.9851836734999119,0.985084968824841,0.9908046996611711,0.9894526963517826,0.9899329478614068,0.9842646967047268,0.9844111992958767,0.990256122468534,0.9862321839926922,0.989108036440658,0.1039347083384188,0.04500313800262663,0.10871015644622309,0.1249416358074236,0.1250992642553684,0.11788758557190555,0.054026753755536026,0.11975079085285546,0.13069131509658244,0.061182920263116676,0.13228456640857544,0.06162550808168365,0.05720136639888119,0.13605838384978403,0.10343857433730973,0.12966208854169733,0.14339005415881814,0.05732441856947618,0.14999013285618415,0.1427376097455956,0.1574260817458981,0.16116976279077855,0.06028270024795242,0.15221714081323914,0.15369960419918133,0.16496501040782532,0.16445992327300826,0.11501367787176593,0.05152852219400111,0.1291887339421533
493,493.0,0.9832226974177217,1.0145822234905069,0.16487624899584633,0.04473965501777297,0.11361098129060218,0.03857903646686891,0.06128473954499922,0.1433002492928571,0.998190198262554,0.9921472722594931,0.9965308057459614,0.9969031004231731,0.9962559675596928,0.9961896594719648,0.990763043935617,0.9950194250457258,0.9965013858535848,0.9886788436233047,0.9974750011577862,0.9892690412492318,0.9894412739484323,0.9951174292585457,0.9946669940145064,0.9971960996909601,0.9948065155403564,0.9942241879732042,0.9941422730115833,0.9982111226264067,0.9940734917243874,0.9940763031071026,0.9962286249853052,0.9981714959911097,0.9986947493418373,0.9933636770571294,0.9934956891275757,0.997847213683928,0.9912677667345892,0.9971496909940022,0.10377312179827303,0.04473965501777297,0.1086556445881221,0.12485467756973508,0.1250238148919665,0.11767208763938383,0.05371099369177429,0.11953234188994002,0.13061519316919143,0.06084509126471134,0.13221731364227138,0.06128473954499922,0.05687722613842737,0.13597148034330692,0.1031760713727414,0.12939580070434498,0.1433002492928571,0.056943061369367685,0.14989941167435186,0.14237719345123478,0.1573252715654118,0.16104829055124156,0.05983111494825825,0.15179726059880438,0.1532705633129137,0.16487624899584633,0.16436943929888562,0.11480436687324526,0.05121748376652446,0.12892422975216003
494,494.0,0.9832586923108338,1.014527354544608,0.170323089250959,0.046107238445141294,0.11731110279707327,0.03990459373632689,0.0631557914580336,0.14803137244263806,1.0054498436934138,0.9967617284224001,1.0039059791797413,1.0048012612255244,1.0041632274967922,1.0039116466890725,0.9958065095853198,1.0028020300138236,1.0045790633884764,0.9940400230722978,1.0055926606558336,0.9946499309453025,0.9946300885107691,1.0033663075003718,1.0018169639438181,1.0052823372631212,1.003279096673903,0.9994015596791549,1.0028118407977245,1.0066798447788072,1.0029618752892715,1.0030727520081688,1.0015243690205708,1.006912876063808,1.0074762496258436,1.0024683968345476,1.0025866885879382,1.0054747520291814,0.9961972001645784,1.0052217894590887,0.10723019345940431,0.046107238445141294,0.11226179602961428,0.12897461205614424,0.12915528173913565,0.12156920291840345,0.055347698765538064,0.12349574481607624,0.13491876298388272,0.06270154068190373,0.13656726622686904,0.0631557914580336,0.058612398549487445,0.1404625761107258,0.10650795477438385,0.1336514870001303,0.14803137244263806,0.05864574148157023,0.1548499209609737,0.14702379534076543,0.16250940120245788,0.1663295024301007,0.06157749870059418,0.15672824268750996,0.15824359508295013,0.170323089250959,0.16979992744469902,0.11860356367340195,0.05278152322794358,0.13316636397076084
495,495.0,0.9833014284024787,1.014489749730329,0.16419260745045575,0.04450684711648514,0.11313743657604881,0.03844994230843936,0.06096127570242671,0.14271590227178596,1.0111836148591078,1.00059439908041,1.0096545131165449,1.0109635808742397,1.0103300490710656,1.0100224254223316,1.0000083093964416,1.0089638097764977,1.0108810522035352,0.9985112473299919,1.0119330540876765,0.9991382303134405,0.9989524272747345,1.009800016399478,1.007520579843166,1.0116986113341533,1.0098831998204347,1.0037283419173788,1.0095660125986852,1.0134273932458566,1.0098810960977256,1.010074390340016,1.0059627058976146,1.0138897564715983,1.014489749730329,1.009550722971141,1.0096591407243738,1.0115094975840508,1.000297642469279,1.0116254842137697,0.10342992806571444,0.04450684711648514,0.10824166129273011,0.12435026545433273,0.12452373365827464,0.1172623641998721,0.05342735245708659,0.11912344117616201,0.13007435660905542,0.06052004690571936,0.13165837936408414,0.06096127570242671,0.05657619255565357,0.13542488607805372,0.102736333221576,0.12891063398041938,0.14271590227178596,0.05661856597956203,0.14928592404976854,0.14182068024987188,0.15666133227810425,0.16033059468513178,0.059447614175631366,0.15118676925088662,0.15264902960708157,0.16419260745045575,0.1636899635832943,0.11439682594939476,0.05095584980553072,0.12844374010731854
496,496.0,0.9833469701243714,1.014474850540692,0.15904030876190356,0.043021196865465614,0.10961855049405825,0.0373196618877256,0.05894262641638776,0.13822814774008368,1.0093292976684558,0.9995595285383366,1.007467379812676,1.0086405143259176,1.0080019061560912,1.008081593326268,0.9988794641835258,1.0070074746255204,1.0085131936863543,0.9972800901157892,1.0095582535860348,0.9979027357583587,0.9977764093008209,1.0073771514671217,1.0056684508307547,1.009667537019874,1.0073977779790946,1.0026582699541322,1.0070243603772588,1.0113532408497208,1.0072774010224497,1.0074412995706639,1.0049366134385047,1.0117859045876767,1.0123861727546324,1.0068818587650785,1.006994045861813,1.009586310938328,0.9991983974882422,1.009597769159449,0.10035987872164119,0.043021196865465614,0.1048496325267098,0.12044591567212633,0.12062086793175197,0.11377211453579486,0.05164398904300741,0.1155734592756066,0.12600894907428192,0.058514095175891824,0.12754904411696924,0.05894262641638776,0.05469421302727393,0.13116282222573336,0.09950738397934958,0.12506702587865154,0.13822814774008368,0.054690381384097354,0.14459420825448788,0.13760947360609949,0.1517422008213838,0.15530650035536603,0.05740059169395969,0.14669305797651666,0.14810977058888686,0.15904030876190356,0.15855326258816338,0.11099256142386522,0.04924861114556605,0.1246142240147242
497,497.0,0.9833913819082275,1.0144813778432547,0.1718593576914893,0.046456222825072085,0.11878114758684419,0.0404943014877166,0.06363419997911496,0.14987711764181472,1.0003431633077184,0.993860373518015,0.9981895643126455,0.9986942506045293,0.9980474145400696,0.9985201877256126,0.9926253930189685,0.9973714376462189,0.9983347726854802,0.9905959102210828,0.9993134332736336,0.9911910748352031,0.9913291252189027,0.9970018960581987,0.9967691080475412,0.9996570146727741,0.996744522823574,0.9962684589342661,0.9961268109978156,1.0008790841349924,0.9961098966080056,0.9961388512578331,0.9984192815581198,1.0009958378509414,1.001548494562713,0.9954456484859108,0.9955750667141819,1.0001434752302267,0.9930994991306196,0.9996052578921737,0.10928920066920954,0.046456222825072085,0.11329924381743985,0.13018940898294612,0.13038018187222447,0.12391073396669948,0.055765052930538773,0.12585378445824696,0.13624696071066017,0.06316785362482381,0.13792162033577407,0.06363419997911496,0.05905480015078705,0.14174532283608934,0.1078249328224538,0.13617866076303703,0.14938159723484576,0.059080081087890535,0.1562611664940756,0.14987711764181472,0.16398559873796548,0.1678597963013833,0.06203475945004762,0.15977509298921289,0.16132052896554466,0.1718593576914893,0.1713319691137359,0.12088507506581712,0.053176586906687584,0.1356875191796989
498,498.0,0.9834307281857617,1.0145063723492083,0.17537928483559392,0.047481966945728045,0.121538277402645,0.04142039583246559,0.06498933551574357,0.15398438311571744,0.9916204255615231,0.9881381410740552,0.9894677164582838,0.9893222607269598,0.9886732182337643,0.9892150874922296,0.9863527150713519,0.9879976328805861,0.9887406672340688,0.9839422048627968,0.9896598237498865,0.9845122548505136,0.9848819414965206,0.9872257190703534,0.988126937636569,0.9899108997818236,0.9867037812001138,0.9897277928690822,0.9858570112894445,0.9906295117233264,0.9855894701964142,0.9854883720936508,0.9916480073628049,0.9903990631512295,0.9908977745285157,0.9846827200894046,0.9848293044403345,0.9909535666189706,0.986968923068828,0.9898762361338436,0.11225451643304325,0.047481966945728045,0.11559625986000832,0.13287837652132167,0.13306824086039976,0.12730409188312058,0.05698951581499492,0.12928435685396003,0.1390840420928577,0.06451293998588167,0.1407884806530111,0.06498933551574357,0.06033778878585042,0.1446614225143336,0.1103722603024031,0.13988585763004577,0.15245326285992467,0.06045512635806258,0.15947230964126158,0.15398438311571744,0.16735538515577908,0.17132389816381974,0.06353677006580961,0.16416671369912117,0.16576022064143442,0.17537928483559392,0.17483893621774194,0.12419708049231105,0.05435192437648411,0.13938357380358682
499,499.0,0.98346107338869,1.0145468747697435,0.16558301478665505,0.04481320182923618,0.1147465014805722,0.03911696857831217,0.06132907068687152,0.14538573793750842,0.9911455724998959,0.9877235159135858,0.9889269418716274,0.9887418457559974,0.988088323860377,0.9887052003874586,0.9859002421498992,0.9874859574322031,0.9881389099816014,0.9834610733886899,0.9890518450063258,0.9840313818085321,0.984416814626097,0.9866153864319205,0.9875834074269244,0.989369249437935,0.9860733011450923,0.98922606587123,0.9852118170313517,0.9900418358866113,0.984930301066951,0.9848237722988591,0.9911095652888144,0.9897782301136071,0.9902720574619382,0.9840070975691768,0.9841551394931554,0.9904481381133098,0.9865231473910171,0.9893346962032096,0.1059946653618498,0.04481320182923618,0.10915215734607295,0.1254692163466678,0.12564590764500974,0.1201948523703193,0.053784074011168345,0.12206345001119051,0.13132292040058396,0.060880106041051506,0.13292897417715907,0.06132907068687152,0.056944148528661385,0.13658969464172346,0.10420250082129458,0.13207938592596488,0.1439422001770996,0.05705313870145041,0.15056454939888203,0.14538573793750842,0.15800700556849104,0.16175225418511513,0.05996289605732995,0.15500003576548582,0.15650591453623672,0.16558301478665505,0.16507156434702808,0.1172655590215265,0.05130114879619331,0.13160569899333666
500,500.0,0.9834790491358749,1.0145999258160514,0.16568567451699445,0.044677253484394205,0.11465552724873339,0.039179087296200905,0.061141019065985715,0.14509872410573127,0.9984019604850393,0.992357839231597,0.9962330614367831,0.9965812887392551,0.9959318424864944,0.9964295565462897,0.9909797226499729,0.995271562351991,0.9961610505555822,0.9888646680205782,0.997124274526087,0.9894536455331742,0.9896442378595004,0.9948002161551043,0.9947299041574276,0.9974694443737743,0.9944822902359964,0.9944498213606426,0.9938175363454064,0.9985408611992719,0.9937532550524772,0.993755102510122,0.9964595926540344,0.9985545602567152,0.9990918447968591,0.9930458955574019,0.9931787175626394,0.9980784642122873,0.9914806938905002,0.9974206060039993,0.10585993756355057,0.044677253484394205,0.10923726947891504,0.12553784762049572,0.1257163398704877,0.12000437542267824,0.05361203892493156,0.12187412325895772,0.13138146058508493,0.060691597768613055,0.13297936047395895,0.061141019065985715,0.056766039568341385,0.13666530786949835,0.10406804040106662,0.1318570479897612,0.14402120902262847,0.056832674931495075,0.1506467316374169,0.14509872410573127,0.15809960546218796,0.16184420354982793,0.059710534597633855,0.15468445889971852,0.15618393588676094,0.16568567451699445,0.16517471795695407,0.11708348134599289,0.05114592038607513,0.13138488581586422
501,501.0,0.9834835557947739,1.0146625661993236,0.17132774916364857,0.046182954041251646,0.11853215515205079,0.04052104662122325,0.06318860586567862,0.15001186014186002,1.0056195349014774,0.9969731347307383,1.0035414369857796,1.0044150354105337,1.003772520137465,1.004109149913609,0.9960195689868544,1.0030116957078241,1.0041722783670695,0.9942175222073599,1.0051768807339136,0.994824649893504,0.9948276952493519,1.0029841373883164,1.0018442928738782,1.00551331513086,1.0028892758487706,0.9996179749192984,1.0024208638357768,1.0069612286912146,1.002572600060136,1.0026803778989983,1.0017290527591993,1.0072437494178277,1.0078213990866312,1.0020826946284225,1.0022014171248537,1.0056656411207863,0.9964052052022757,1.0054512337489436,0.10946606812326705,0.046182954041251646,0.11293682341898381,0.1297652226575943,0.1299557461942343,0.12407552710774748,0.0554079454456366,0.12601712989302494,0.1357933653925645,0.06272285842803192,0.13742803980893092,0.06318860586567862,0.05866696173743119,0.14128704521578733,0.10757593752473106,0.13633077173254424,0.14889787146480113,0.05870646722060121,0.15575423102910813,0.15001186014186002,0.16347383535763035,0.16735201492513496,0.06166338982545623,0.15993205395810348,0.16148276291466668,0.17132774916364857,0.17080223036306597,0.121055358361031,0.05286220659708965,0.13584162065188726
502,502.0,0.9834740609199916,1.0147318366307512,0.16521168913150708,0.04469138897259809,0.11441577056254851,0.039025760258627674,0.061145179052437125,0.14489705419658425,1.0112905136460182,1.000691197106027,1.0093540389574807,1.0106529503482826,1.0100142324759651,1.0101541291507472,1.00010080531752,1.0091049244488695,1.0105557142108745,0.9985707840706679,1.011600692430234,0.9991960141904983,0.999031535230524,1.0094905932971505,1.0075058159780557,1.011854013290206,1.0095670724669459,1.0038136447820079,1.0092509108842085,1.013616175111692,1.0095683704122012,1.009758863106259,1.0060324029491927,1.0141197919040106,1.014731836630751,1.0092439845912682,1.0093520392839181,1.0116360894495764,1.000387422246416,1.0117802006528156,0.10568725814007278,0.04469138897259809,0.10889622777280737,0.12512079644496887,0.1253052948532305,0.1198032284777468,0.0536199305706358,0.12168401968639922,0.13092942585899994,0.06069370946602073,0.13250373983903038,0.061145179052437125,0.0567700618852609,0.13623943830270654,0.10387444725851717,0.1316514918417389,0.1435791438607312,0.05682314439224182,0.1501916744058753,0.14489705419658425,0.15763821891737967,0.1613807122886227,0.059699064733652316,0.15450433609809197,0.15600921729632092,0.16521168913150708,0.16470693098420724,0.11688431976129096,0.05115450466423336,0.13117746772254604
503,503.0,0.9834500320661329,1.0148046611318988,0.16000894949907796,0.04297213313575811,0.11054702202632284,0.03787473276322991,0.058846237714008647,0.13975297909889775,1.0098238674637747,0.9994486662528742,1.0074004307979754,1.0086029837312203,1.007949952290342,1.008604413290736,0.998749604890302,1.0075353293334695,1.008469366436522,0.9971221017450747,1.0095115876922562,0.9977413802263982,0.9976371474143008,1.00733200674171,1.0057880428261987,1.010207188864432,1.0073550532045012,1.0024934963731404,1.0069891019509332,1.0119029384971798,1.0072461857406594,1.0074141017226006,1.004745878078708,1.0123523347372052,1.0129584227892887,1.006856053852732,1.006967821777427,1.0101120070555016,0.9990672604420416,1.0101380472657873,0.10202063306724873,0.04297213313575811,0.10546455284930324,0.1211716842767681,0.12135308472651109,0.11562653866535005,0.05156793490623668,0.11744129698568291,0.12680039927210746,0.05840896644890973,0.12833137727039814,0.058846237714008647,0.05461261836248772,0.13193217001162066,0.10026038671092796,0.1270393489884924,0.13904283226609807,0.054584265579560184,0.1454493231229038,0.13975297909889775,0.15266609321030258,0.15629561524479416,0.057302894913637374,0.148960349331125,0.15039904745072696,0.16000894949907796,0.15952054836419904,0.11280930176062545,0.049186927889677955,0.12658216966624772
504,504.0,0.983410936787803,1.014877496965831,0.17293812366416808,0.04613920240073384,0.11925928973412646,0.04101473644624139,0.0632369881213342,0.15057418580671797,1.0012347984381436,0.9935548140341756,0.9983258244706658,0.9988883130479923,0.9982227729748052,0.9994499185770644,0.9922818102980041,0.9983019904693106,0.9985288411933162,0.9902124953934274,0.9995018638571207,0.9908065735333939,0.9909758153059469,0.9971877598011233,0.9970237357290633,1.0005976248230697,0.9969426345739132,0.9958717845517872,0.9963409145068833,1.0018225460709358,0.9963354181282619,0.9963769284526298,0.9979819593124427,1.0019386258239984,1.0024940689200386,0.995684541551562,0.9958132566102111,1.001077241845382,0.9927592769330756,1.0005473085316223,0.10999315667480268,0.04613920240073384,0.11395520743785297,0.13096389959560478,0.13115399960689725,0.1246644680322412,0.05538801417092392,0.1266117026269527,0.13706554901230428,0.0627630020667239,0.1387313560880081,0.0632369881213342,0.058671241847313996,0.14257678184075434,0.10807442292068947,0.1369208263018992,0.1502751911552898,0.05864068194255617,0.15720376947075823,0.15057418580671797,0.1650082337583647,0.1689514494928433,0.061583161371826026,0.1604354557323036,0.1619712290068937,0.17293812366416808,0.1724090912938323,0.1216263902581534,0.05282231524008485,0.13642959508496286
505,505.0,0.9833562426396069,1.0149466847059851,0.17674364834386846,0.04725831313044953,0.12198470585189834,0.04187643725491052,0.06476101871689852,0.1540839770153584,0.9924285828263851,0.9878895964094129,0.9896464032243195,0.9895573852899464,0.9888909711326057,0.9900561055110874,0.9860705836909698,0.9888380013684285,0.9889767431598948,0.9836215854356489,0.989888633852748,0.984191605969973,0.9845924838866298,0.987449622660379,0.9883835183484675,0.9907522494801828,0.9869408554075472,0.9894094332585002,0.9861080710005657,0.991475654712298,0.9858508404746209,0.9857662713133709,0.9913076775739029,0.9912453578370973,0.9917444525365313,0.9849526247645229,0.9850983897381211,0.991798182162146,0.9866928249570501,0.9907188935966246,0.11250109699002028,0.04725831313044953,0.1164247909813687,0.13384981380627892,0.13403799115883033,0.1275415486122345,0.056739692490111814,0.12952322652124992,0.1401084449892275,0.06427552988827849,0.14181887355847037,0.06476101871689852,0.06009696184921785,0.14571330314449155,0.1105797151366018,0.14006288456978003,0.1535958111590367,0.06019190649559414,0.16067945666023128,0.1540839770153584,0.1686537957156836,0.17269739774305204,0.06331119584462379,0.1642015407204528,0.16577722083794555,0.17674364834386846,0.17620091990503337,0.12443277976228177,0.05411610075308443,0.1395622190571931
506,506.0,0.9832854171761498,1.0150085649257992,0.1668658581071741,0.0446145735534108,0.11517430377550013,0.03954094216236044,0.06113419496838678,0.1455329794810812,0.9918416594430609,0.9875852832062929,0.9892027254965403,0.9890796180456459,0.9884141116885145,0.9894413029749677,0.9857465580740026,0.9882236790619011,0.9884935498759272,0.9832854171761497,0.9894057038896054,0.9838550455485036,0.9842635623071997,0.9869405897757831,0.9878735962926778,0.9900909030385472,0.9864155771676147,0.9890341278814951,0.9855676538676332,0.9907631986881578,0.9852942592502865,0.9852011832791576,0.9909114250503683,0.9905011663682168,0.9909960057768618,0.984379733301502,0.9845275027417657,0.99117995535335,0.9863701068702595,0.9900577865843814,0.10623904312346402,0.0446145735534108,0.10988353312865771,0.12633841193250006,0.1265158216765493,0.12044388260544424,0.05356653372944612,0.122315420664445,0.1322520125565989,0.06067772708084414,0.13386963333079505,0.06113419496838678,0.05673541357642414,0.13754375349077616,0.10440729211082365,0.13227648679355278,0.14499328020064822,0.05683772747098686,0.15168626388703071,0.1455329794810812,0.15922075958233173,0.1630417231572767,0.059791310022146334,0.15510002606270948,0.15659116499598416,0.1668658581071741,0.16635152958888041,0.1175094831840618,0.05108894591622861,0.13180432728634434
507,507.0,0.983199398924964,1.0150594781987115,0.1664470389840478,0.04438245403644509,0.11483615492048661,0.03951741073936247,0.06077882807074054,0.1452440987410216,0.9989625367923758,0.9922058528147428,0.9965228623781072,0.9969287076386538,0.9962701808876308,0.9970243574545059,0.9908154530216194,0.9958661100660506,0.996528367643092,0.9886847443201532,0.9974892253210764,0.9892753737455613,0.9894837297807619,0.9951356248544099,0.9949693597678766,0.9980434706904477,0.9948267759269571,0.9942321642225453,0.9941714190575084,0.9990880219792546,0.9941085992403531,0.9941202656248587,0.9962247561484788,0.9990843481171969,0.9996186590236257,0.9934019525051662,0.9935358855323015,0.9986681410114278,0.9913147902011525,0.9979956390621276,0.10607197584243426,0.04438245403644509,0.10953078791765482,0.12593353208281408,0.12610892478502092,0.12023822138161727,0.05327066259340578,0.12211248938305147,0.1318186007761274,0.060328369846625186,0.13341858444598567,0.06077882807074054,0.05641875367347249,0.13712746310267296,0.10407640473472807,0.13205002316215717,0.1445688545287815,0.05647000633680757,0.15125887138121022,0.1452440987410216,0.15879379351442632,0.16261217546655132,0.0593468075642668,0.15478063965954242,0.1562674959704365,0.1664470389840478,0.165931654059994,0.11731184993995199,0.05080490374616439,0.13158038188644164
508,508.0,0.9831050103052937,1.0150957650981594,0.17186745862171227,0.04575331355738668,0.11851193186553675,0.04084035333659342,0.06263355032787395,0.14991223969147655,1.00613317604605,0.9967104164546028,1.0038291996655506,1.0047578404202617,1.0041039743719722,1.0046488566762573,0.9957492052374193,1.0035515769423118,1.004528262207215,0.9939402416513665,1.0055323240262564,0.9945490395228869,0.9945623240011701,1.0033163055535999,1.0020267631227375,1.0060348340018226,1.003229745123003,0.9992780775694762,1.0027700764439005,1.0074491578431817,1.0029230841607109,1.0030413147954251,1.001370526241259,1.0077030821934483,1.0082757482339577,1.0024309440109676,1.0025519185731726,1.0062021336803884,0.9961351415979961,1.0059734850011934,0.10950430530360214,0.04575331355738668,0.11304062768021417,0.1299737407346417,0.1301554225099291,0.1241266426900196,0.054901697639173526,0.12606736605731972,0.1360408580005768,0.06217042929072852,0.13767930276446286,0.06263355032787395,0.05814580451101563,0.14154651357482195,0.10739384865948648,0.13632355503042,0.1492348539537975,0.0581496905257227,0.15615318041672632,0.14991223969147655,0.16394373569606696,0.16788835025411392,0.0610621577048114,0.15975622865393876,0.1612909199182033,0.17186745862171227,0.17133494791323003,0.12110834359304402,0.05235858550220611,0.1358402851893792
509,509.0,0.9830105447093108,1.0151137661975813,0.1658311775647443,0.04414616492499147,0.11436947859691203,0.0394137831251627,0.06044693946489453,0.1447135238103393,1.011742704610979,1.0004285787178564,1.0095030606038227,1.0108399091438334,1.0101908987167865,1.0106277726047876,0.9998280273810423,1.0095811816420126,1.0107458213885685,0.9982797427849539,1.0117840706757575,0.9989075845025248,0.9987568644143177,1.0096644656277687,1.0076076692596716,1.012302176775573,1.0097445585878038,1.0034629761914218,1.0094299835533085,1.0140320615783391,1.009746502803369,1.0099432120768592,1.0056553341004901,1.0145064064908709,1.0151137661975813,1.0094176772085868,1.0095282831512433,1.0121022705581386,1.0001185754069302,1.0122298672086365,0.10569160671009943,0.04414616492499147,0.10906060279376148,0.12541352384676674,0.12558580966074373,0.11981649474281297,0.05297810183785437,0.12169056818805545,0.13127049446311587,0.059998625044377876,0.13285328940549582,0.06044693946489453,0.05611116707431783,0.13657648387322685,0.10363809517258851,0.13159187458275062,0.14399321600968448,0.056106595533954,0.1506703795981548,0.1447135238103393,0.15818533701971288,0.16199167530893874,0.058918491629409146,0.1542253624158722,0.15570975667653078,0.1658311775647443,0.1653179315484272,0.11690461315738297,0.05052088871490464,0.1311255671334524
510,510.0,0.9829242955291864,1.0151107294521415,0.15995396946679594,0.0427070498128098,0.11014630767191468,0.03786028811354283,0.05851872433161511,0.13888951778644273,1.0096962110974592,0.9990778166053506,1.007361815593577,1.0085710585146086,1.0079141277754537,1.0084724399967615,0.9983555380949969,1.007407970146178,1.0084301814578487,0.9967021131264564,1.0094551818466184,0.9973262339080855,0.9972381547913229,1.0072930644845481,1.0055589723463738,1.0100169831163768,1.007316411222111,1.0019847371329647,1.0069475049923158,1.0116268895099647,1.007203492104295,1.0073715257014895,1.0041804158807388,1.012017365206462,1.0126135861079764,1.006809442760565,1.0069235230318765,1.0099668826834975,0.9986784534057507,1.0099491038576767,0.1013678424227525,0.0427070498128098,0.10522334090098026,0.12095897043748728,0.12113875381956944,0.11492571787131221,0.05126038282365682,0.11673605334522755,0.12660672343797078,0.0580853067041712,0.1281453273859804,0.05851872433161511,0.05429802783595603,0.131742858818778,0.09982037648294653,0.1262496966845413,0.13888951778644273,0.05423520344844041,0.14532451948158395,0.13884017420753084,0.152575142097815,0.15623720264890165,0.056915318951563085,0.14797742899071892,0.14940203137977365,0.15995396946679594,0.15945951549993442,0.1121199523769206,0.048874924732838554,0.12579917597242657
511,511.0,0.9828545561570923,1.0150875323439108,0.1718466749600674,0.046205779732426004,0.11832676276797184,0.040454064269586205,0.06334454373541692,0.14921505613446742,1.000671924410232,0.9930365644207687,0.9982155622121225,0.998764233595646,0.9981031194321203,0.9988512281237183,0.9917365880189225,0.9977086364395513,0.9983990666224447,0.9896653004745547,0.9993619498166918,0.9902626633165553,0.9904313821147556,0.997056886641956,0.9965326558858605,0.9999028866691074,0.9968103985777316,0.9951694660275032,0.99620396351625,1.0009883515955627,0.9961976306873148,0.9962358262151354,0.9971954621628593,1.0010144605052338,1.0015531655949126,0.9955419341583723,0.9956725526968359,1.0004657560057622,0.992212863785533,0.9998539684629439,0.10849371899459385,0.046205779732426004,0.11304029279272744,0.1299284972581249,0.1301308749503959,0.12305021830791184,0.05547690743169776,0.12500174039281095,0.13600285459372796,0.0628768803566492,0.13767625683069004,0.06334454373541692,0.058759874681828354,0.14154151485595723,0.10731321178972204,0.13522317668050138,0.14921505613446742,0.05871954004849696,0.15612524088883112,0.14875576445311903,0.16391831582722177,0.16784088061296956,0.061636880938896584,0.15858716630349842,0.16012501379688499,0.1718466749600674,0.1713151533068916,0.12002709679132947,0.0528868180039178,0.13473693758738015
512,512.0,0.9828096199852002,1.0150459597366857,0.17524510789080647,0.047316241166699476,0.1209156109653732,0.04122638020136003,0.06484374991822527,0.15236623042134137,0.9919265441801967,0.9874072491163387,0.9896531439484881,0.9895607665900008,0.9889010929872475,0.989524454378696,0.9855624251159096,0.9883093367198716,0.9889703117349739,0.9831031752908084,0.9898612078933359,0.9836767331756703,0.9840840761322341,0.9874701451846,0.9879871234476058,0.9901377025292957,0.9869755300017495,0.9887778831968702,0.9861488002464069,0.9907366601278245,0.9859020313167245,0.9858235833779087,0.9906177351734696,0.9904247442666456,0.9909089316914438,0.9850049815232967,0.9851520867509783,0.9912544821608751,0.9861870117709163,0.990105984194585,0.11103092520926346,0.047316241166699476,0.11522080446552359,0.1324738119089073,0.13267136164161772,0.12595813782929136,0.05681413237013944,0.1279490915632978,0.13867424264084313,0.06436639335838076,0.14038821585563774,0.06484374991822527,0.06016231617132988,0.14432991175526164,0.10973608347442283,0.13844414446946837,0.1521610236018221,0.06024567253450676,0.15921314619768534,0.15236623042134137,0.16716290132174558,0.17116393410146782,0.06331170276663935,0.16247480075188134,0.16406277522854168,0.17524510789080647,0.17470114695958378,0.12286856847312193,0.0541645059055992,0.13794724900814306
513,513.0,0.9827977804056819,1.0149877964942642,0.16541150443243896,0.0446309510609132,0.11412424204923936,0.038929094555343866,0.06116517468098432,0.1438319615142398,0.9913786279285717,0.9871440593810517,0.9892873985495425,0.989160846300951,0.9884993778900393,0.9889387988631556,0.9852778088099882,0.9877203817073907,0.9885544149532752,0.9827977804056818,0.9894379499618314,0.9833737964213594,0.9837929981395179,0.9870539896458124,0.9875443778195795,0.9895191721444164,0.9865464537628749,0.9884778763635664,0.9857109174910561,0.9900782710620738,0.985454257501775,0.9853707965140244,0.9903160236878908,0.9897439064521381,0.9902253038322045,0.9845462957997243,0.9846933743109803,0.9906738367527449,0.9859044854888213,0.989488241629981,0.10481193317531058,0.0446309510609132,0.10874942564359973,0.12503627995187647,0.12522299615304314,0.11889917382362575,0.05359150023328001,0.12077566654870422,0.13089131437581406,0.06071446943870638,0.13250736007644634,0.06116517468098432,0.056750641438369,0.13623417284932487,0.10357304997364765,0.13069677911480226,0.143623749264415,0.05683082782965587,0.1502816327336503,0.1438319615142398,0.15778485401304043,0.16156214536037364,0.05971962169703733,0.15336521311084664,0.15486244350606634,0.16541150443243896,0.16489768880147043,0.11598615994288941,0.051090880945704645,0.13022768978690472
514,514.0,0.9828246123638189,1.014914827480442,0.1651806342186077,0.04430690264513314,0.11376641736982228,0.03895992247151753,0.06074182011565824,0.14341653678935917,0.9985610916005493,0.991903996288916,0.9966106989843997,0.9970082588711914,0.99635169075505,0.99657658502755,0.990491416010683,0.9954177187472887,0.9965822018690887,0.988346499923124,0.997515398956379,0.9889424593895704,0.9891591510682645,0.9952406745077356,0.9947098695441645,0.9975345073652534,0.9949442708166343,0.9938350869120136,0.9943001246335732,0.99848383496488,0.9942526537803302,0.9942713834177073,0.9957940204077598,0.9984255199475794,0.9989496734454995,0.9935545176948479,0.9936871155376493,0.9982216895538529,0.9909943401446836,0.9974895035472159,0.10446669068653269,0.04430690264513314,0.10859473184037693,0.12484587127502496,0.1250333501756506,0.1184873283527827,0.05320848281764446,0.12036155069041136,0.1306831121336892,0.06029423158061141,0.1322859847139292,0.06074182011565824,0.056353321611613244,0.13603883369042707,0.1031867225558058,0.13023380675068366,0.14341653678935917,0.056343311643061555,0.15006826286472508,0.14323834251898576,0.1575633647311314,0.16133723170246317,0.059152765330402,0.15267437213059723,0.15415290749759422,0.1651806342186077,0.16467071105560016,0.11558252617373349,0.05072222892503861,0.12976658387739357
515,515.0,0.9828848170173337,1.0148288375590173,0.17040934917242076,0.04554958659460704,0.11727723598239251,0.0402628693242687,0.06245909546079945,0.14794556526159588,1.0057839388792704,0.9965714191406724,1.0039771685439078,1.0048993985436925,1.0042535131093735,1.0042604518181317,0.995603543032172,1.0031642315142404,1.0046606909409348,0.9938012157832982,1.0056480658947036,0.994413003084181,0.9944236195782632,1.0034792320412447,1.0018639231022133,1.0055854125735313,1.003403281188834,0.9990673141353142,1.002950812138744,1.0069181633593753,1.003115310610957,1.0032358641617243,1.001131249469081,1.0071271294861517,1.007689376445179,1.0026305208823267,1.00274923072039,1.0058115766348037,0.9959836525184067,1.0055267806186734,0.10775601861156563,0.04554958659460704,0.11202452076183014,0.12877429589338601,0.12896680175761188,0.12220010295488606,0.05470534630285067,0.12414171559854033,0.13476822900253552,0.06199684875096403,0.13640208898156284,0.06245909546079945,0.05793983428149782,0.14033557102065924,0.10633501172990817,0.13430570796967709,0.14794556526159588,0.057851823207976175,0.15480613355991132,0.1476687021311464,0.16254357609670222,0.16643520892896754,0.06068669373690136,0.15736361703957918,0.15888060381325583,0.17040934917242076,0.16988701080156482,0.11920065051009186,0.052151715337833915,0.13382565420094486
516,516.0,0.9829703770770584,1.014731611593787,0.1641391818071929,0.04391680465009112,0.11300135303495182,0.038771353148603416,0.06022724474232921,0.1425064306246556,1.0115415287931573,1.0004086934026963,1.0097763405196039,1.011118505707861,1.0104803651311167,1.0103957135300152,0.9998172892325933,1.0093483362307356,1.0110371939127187,0.9983079367373289,1.012077801877197,0.9989372068383323,0.9987655659557988,1.0099694621246889,1.0075992300746741,1.012028531317704,1.0100633482071402,1.0033956308841083,1.0097579397473555,1.0136948988256083,1.010084403045595,1.0102835009868336,1.0055606580544152,1.0141328245451997,1.0147316115937868,1.0097642383769687,1.0098731190393386,1.0118702671725381,1.0000941369998775,1.0119580571201041,0.10385247113361232,0.04391680465009112,0.10790791888900164,0.12404139305100972,0.12422611680224531,0.11777940132538035,0.05274944875653228,0.1196566916479368,0.12980432272580994,0.05977835046367241,0.13136962999531013,0.06022724474232921,0.05586560354633698,0.13517941814415335,0.10246838751488876,0.1294401181682252,0.1425064306246556,0.05576201402225465,0.14910891987074604,0.1423219410737416,0.15656171282957668,0.16030620775952126,0.05848644407925371,0.15166828223432535,0.15313172570754438,0.1641391818071929,0.16363727794604116,0.11488070220978212,0.05028821274441362,0.12897821658297123
517,517.0,0.9830732752538256,1.0146258887430062,0.15871624897385433,0.04267074991404931,0.10939544511004891,0.037422651883111245,0.05850480229149283,0.1378581545153087,1.0094779831171785,0.9993848066973006,1.0076422996691823,1.008841635996307,1.0081990114301786,1.0082229721052876,0.998703097537287,1.0071581315966784,1.0087149241721856,0.9970953111080013,1.0097475789643955,0.9977214425663351,0.9976063370579972,1.0075931555879922,1.0056875008640478,1.0097507956363772,1.0076192211172557,1.0023685716586481,1.00725222250464,1.0113482081721041,1.0075037638042794,1.007657797275471,1.0045885822204859,1.0117402182667805,1.0123352046713971,1.007114327371762,1.0072277187127991,1.0097195836152022,0.9990103587485327,1.0096844941193401,0.10049831270446692,0.04267074991404931,0.10436746558306437,0.11996242159404374,0.12013846903003182,0.11398340963851647,0.051248191750095894,0.11580282721999444,0.12553303815021086,0.058069139895348794,0.12705021360125637,0.05850480229149283,0.05427128896592975,0.13073271912706144,0.09925758476881061,0.12532475477171695,0.13780948659796505,0.05417846796927717,0.14418880309123616,0.1378581545153087,0.15139010608953649,0.15500870820887197,0.05682189456279419,0.14695095458214016,0.14837670446276874,0.15871624897385433,0.15823235901086363,0.1111796188438603,0.04886059876005028,0.12487585862685094
518,518.0,0.9831854942584679,1.014518225342767,0.17075461169187697,0.046390049758287734,0.11823655614032672,0.040192017943359734,0.06357732164907659,0.1496093177322264,1.0002694442727154,0.9936094499350959,0.9983895109609735,0.9989146054286374,0.9982641304813026,0.9984177427774218,0.9923692919050393,0.9972775550286209,0.9985512100085395,0.9903315960431452,0.9995171796383902,0.9909332099426301,0.9910779733699618,0.9972345403924227,0.9966743863287846,0.9994728752380135,0.9969821233579964,0.9959027301578177,0.9963699150024339,1.0005811323939309,0.9963511759584931,0.9963718443739524,0.997993864354729,1.0006384447460506,1.0011817393700309,0.9956915537444946,0.9958224418796121,1.000033735664947,0.9928378670696195,0.9994254410753893,0.1089175046992535,0.046390049758287734,0.11235629290468337,0.1291767195405783,0.12934691649833185,0.12356531544139415,0.0557146855730327,0.12553771782570572,0.13520085242163238,0.06310599577993369,0.13687239158940934,0.06357732164907659,0.05898681033591723,0.1407269728825622,0.10742508444977475,0.13591010159120467,0.1483132916757273,0.058963616266660406,0.15516042054106718,0.1496093177322264,0.16288420202883416,0.16676091504415,0.061877815444221065,0.15954467776516335,0.16111077242627667,0.17075461169187697,0.1702350230725622,0.1205294364242204,0.05312026542333844,0.13542158573269816
519,519.0,0.9832990168018173,1.0144161320236182,0.17379738421072763,0.04750164366126871,0.12081996852704567,0.040933814101505546,0.06508536363042727,0.15353754315803966,0.9914183344864517,0.9879833301134057,0.989635097244813,0.9894995179061985,0.9888498694009206,0.9889788078629554,0.9861968376663021,0.9877695011654143,0.9889119159692124,0.9837688821728294,0.9898069096919604,0.984346351890857,0.9847311163210775,0.9874186396020116,0.9880160773487128,0.9895989102962249,0.9869013859389401,0.9894897384217404,0.9860572108068728,0.9902119474550455,0.9857860100625474,0.9856830434095204,0.9913712577472015,0.9899253800826889,0.9904149201216784,0.9848765874594013,0.9850242364093276,0.9907098247490804,0.9868090528335677,0.9895682123566515,0.11172166702630937,0.04750164366126871,0.11439776174053393,0.13157561683187022,0.13173231904543323,0.12677728749764705,0.05705310986825601,0.128797198928363,0.13774627879792328,0.06460618980825199,0.1394872532625444,0.06508536363042727,0.06039249640175101,0.14329272539001006,0.10986097518658937,0.13943281650378983,0.15099783890367982,0.06044723704024267,0.15795535792748308,0.15353754315803966,0.1657977746161606,0.16972926636271876,0.06347738483434147,0.16375986091441086,0.16537708447538155,0.17379738421072763,0.17326862621418354,0.12366495739091367,0.05439598769233649,0.13893204848978116
520,520.0,0.9834058255947068,1.0143271194161099,0.16400822828753164,0.04487878353306656,0.11406182164767255,0.0386171315564798,0.061487107812245985,0.1449839509524357,0.990910572857655,0.9876778020446432,0.9891473858442494,0.9889686927534147,0.9883217654985811,0.9884347470036847,0.9858600750840205,0.9872199996949664,0.9883724167930654,0.9834058255947067,0.9892598794927701,0.9839838835622167,0.9843860251329227,0.9868660447868347,0.9875314660465776,0.9890382175875833,0.986328582089292,0.9891300743904909,0.9854702927162801,0.989618848802136,0.9851833571125391,0.9850730183962512,0.9909884218685824,0.9893092391727311,0.9897961937873402,0.9842571368877061,0.9844059083535138,0.9901693360741073,0.9864808861424784,0.989007589773217,0.1055011043902584,0.04487878353306656,0.10796900855605633,0.12417999506975687,0.12432784505157786,0.11970728268888861,0.05389995758503993,0.12161269241896337,0.13000642406338572,0.06103599803176577,0.13165232196500554,0.061487107812245985,0.057055305380220654,0.13523259029344742,0.1037306160860344,0.13166413323712564,0.14249702142268503,0.05710511743503308,0.14906187984500643,0.1449839509524357,0.15645959106699867,0.16016694847627594,0.05995961447877593,0.15463955104638522,0.15616699214683163,0.16400822828753164,0.16350861494756103,0.11677401501882306,0.051390172511516286,0.13119178563147849
521,521.0,0.9834988988351487,1.0142586981507917,0.16407503465309714,0.0448369835920131,0.11395146055403016,0.038602986431803786,0.061437938529562273,0.14454907967839897,0.9982125937370238,0.9923321642416643,0.9964627095811568,0.9968142781503488,0.9961715069798791,0.9962031081193645,0.9909507181309402,0.9950483757333415,0.996400409589765,0.988813976770323,0.9973353170559421,0.9894123166656708,0.989624275939692,0.9950457262013319,0.9946918221233251,0.9971752542146668,0.9947227073182975,0.9943526669935568,0.9940558339946557,0.9981360467603361,0.9939771644439921,0.993968265277873,0.9963154037347369,0.998092087136974,0.998619603544066,0.993261677756434,0.9933954598069344,0.9978433628115763,0.9914581983839601,0.9971297039851829,0.10525557220060189,0.0448369835920131,0.10803919919648813,0.1242275532308177,0.12438637317426571,0.11938887508741913,0.05384442505128182,0.1212913679016247,0.13005535485066239,0.06099138851945839,0.1317008304563392,0.061437938529562273,0.05700569195617458,0.1352905022917454,0.10360693090357752,0.1313080339410167,0.14255177943733136,0.05699571219622004,0.1491189975904096,0.14454907967839897,0.15651870571931098,0.16022098059024256,0.059802889734512366,0.15415792846845588,0.15567132372696482,0.16407503465309714,0.1635732885883254,0.11647006138954583,0.05133228614851955,0.13083872781652356
522,522.0,0.9835751966698798,1.0142183788582135,0.16983313317154852,0.046423804140242775,0.11790709470584664,0.03992815136975813,0.06366021072836775,0.14942646733194737,1.0054597575916038,0.9969353849102164,1.003827410458826,1.004703982562331,1.004069875885448,1.0039120852677939,0.9959830231060475,1.0028182810097084,1.004477969122286,0.994169199136528,1.0054611824490025,0.9947822457562496,0.9948044443970152,1.0032807162632262,1.0018284021269095,1.0052497186278455,1.0031780032836766,0.9995052016974711,1.0027048168238264,1.0065812030917438,1.002835331298441,1.0029318891871997,1.0015745850643902,1.00679660543976,1.0073599701479024,1.0023267293414864,1.0024464844334362,1.0054596856489342,0.9963711919197719,1.0051902556640415,0.10883324251122782,0.046423804140242775,0.11185944394299266,0.12859594564285776,0.1287792014994874,0.12342331938338388,0.055754612915025106,0.1253936216996833,0.1346567246733064,0.06320226595318049,0.13638659586177912,0.06366021072836775,0.05904313944310599,0.14005602812058635,0.10719554558522316,0.13574660179484438,0.14757046980089608,0.058962134644507426,0.15435906793568718,0.14942646733194737,0.16200948467980764,0.1658287836560065,0.061821690766270664,0.1593516398718716,0.16090891191790474,0.16983313317154852,0.16931500036798425,0.1204076479268185,0.0531453210617043,0.13526278414715207
523,523.0,0.983632674732816,1.0142136721689252,0.16392789181353545,0.04493956828824484,0.1138877063971561,0.03848468557219016,0.06166085936434824,0.14432842575411914,1.0110630294206513,1.000656176244146,1.009551036594288,1.0108438076680677,1.010216159269818,1.009894682039271,1.0000707020120758,1.0088527613497884,1.010773566013844,0.9985341275336573,1.011805273062898,0.9991624436010949,0.9990143545951076,1.0096841298890524,1.0074334561052856,1.0115263645949313,1.009747655628637,1.0036946758581546,1.0094218065672131,1.0131803367866672,1.009714286403372,1.0098908819608667,1.0058589931763913,1.013616430400496,1.0142136721689252,1.009367184094349,1.009477220865228,1.0113628808818946,1.0003538748260012,1.0114553794421641,0.10508644008336404,0.04493956828824484,0.10798995786387858,0.12414547934911795,0.12433025796359301,0.11917777100007244,0.05398171677586921,0.12108112541917533,0.1300200653480396,0.061217071435539124,0.13171340218915173,0.06166085936434824,0.05717191831766161,0.13521058896705526,0.10356606899386073,0.13108912482304466,0.14246097388887102,0.057092345629341755,0.1490052746580708,0.14432842575411914,0.15637937536224855,0.16005617751381085,0.0598651257732458,0.15392983692524081,0.15543751040471468,0.16392789181353545,0.16342965808892934,0.11626407259361615,0.05145133830111921,0.1306217690258047
524,524.0,0.9836692886578741,1.0142490894781278,0.15880824903409108,0.043263703973123596,0.11023457467987495,0.03742177127488827,0.0593878250835585,0.13984393538786108,1.009434622196197,0.9997084733579582,1.0074614256934826,1.0086396254808556,1.0080044183764014,1.0082056818422998,0.9990329453669603,1.0071451435008238,1.0085370198736006,0.99739401123692,1.0095647482031764,0.9980157394528651,0.9979322057639174,1.0073774580094066,1.0057470977355625,1.0097677762236645,1.0073832053326917,1.00273683256774,1.007004540553543,1.0114077145080445,1.0072355865512717,1.0073867213853636,1.0049556747686312,1.0118330679212144,1.012430245960707,1.0068226810119076,1.0069374429782414,1.0096917993009102,0.9993484472669374,1.0096990167091617,0.10187605191422218,0.043263703973123596,0.10458183851893224,0.12023355576051285,0.12041375188796273,0.11552551253708689,0.05197104235262302,0.11736626945311822,0.12592583703889065,0.0589605735172106,0.1275626430072639,0.0593878250835585,0.05505474756375671,0.13094759335749942,0.10016270570498767,0.12706110803323908,0.1379793291572451,0.0548980003481378,0.14432744941118436,0.13984393538786108,0.1514845065502854,0.15505904610737778,0.0575257467153286,0.14910163915400412,0.15055404661771302,0.15880824903409108,0.15832498994316427,0.11270484161562287,0.04952350943291933,0.1266071912173254
525,525.0,0.9836829940789705,1.014317145239628,0.1719159101252947,0.04637446551865106,0.11931458856954842,0.04079879339072231,0.06368862004607118,0.15189189445799056,1.000654801720582,0.9941018399644329,0.9982266506295802,0.998752974936824,0.9981054102586773,0.9988740506874045,0.9928786535425519,0.9977385614096225,0.9984187597935968,0.9908067493852462,0.9993822718286017,0.9914012458200971,0.9915847622504461,0.9970522901324659,0.9969801885139328,0.9999988781519074,0.9967841199210673,0.9964709530106449,0.9961650126428366,1.0012181543510283,0.9961318017116209,0.9961556708926058,0.9985816182328165,1.0013478882357505,1.0018988862640326,0.995454391533791,0.9955867954432562,1.000479232808239,0.9933506248401921,0.999947398653758,0.1107429641786245,0.04637446551865106,0.11311829650492598,0.13011406212390322,0.130294157349093,0.12558826647144816,0.055717054973774854,0.12757118118850097,0.1362837422116812,0.06323039260126001,0.13806709600598838,0.06368862004607118,0.05903387982302417,0.14168360397763166,0.10829224573975398,0.13805752784435185,0.1493173352605717,0.0588294742334773,0.15620817598838851,0.15189189445799056,0.16397711834927073,0.1678668421098803,0.0616541095943817,0.16189177546404335,0.16345979300780322,0.1719159101252947,0.1713910695835606,0.12252998368294735,0.053081509451594594,0.13756510921856555
526,526.0,0.983671746630022,1.0144073546718846,0.17588875230795037,0.04731419990420457,0.12218352118519099,0.0418648453324107,0.06498340867749791,0.1559267969092861,0.9919439475567453,0.9884110166175881,0.9895010110122429,0.9893792265623373,0.9887292951652422,0.9895860267265528,0.9866347046381775,0.9883816689748799,0.9888246315229816,0.9841733289870652,0.9897228887973166,0.9847423376584734,0.9851649163912989,0.9872671456840479,0.9883472143614495,0.9902581781427577,0.9867340066985292,0.9899658872612509,0.9858840308763034,0.9909743023696543,0.9855982655737534,0.9854935181869455,0.9918522830718606,0.9907553919767329,0.9912512383797477,0.9846782104527212,0.9848273317164081,0.9913029676899096,0.9872536233518348,0.9902238713673135,0.11370728458680553,0.04731419990420457,0.11566553560273118,0.133112740142585,0.1332779553153649,0.12897689607138124,0.05685578838854964,0.13100046706750532,0.1394303889457246,0.0645164385265319,0.141275632868324,0.06498340867749791,0.06023544845374332,0.14492520303353143,0.11086419903766731,0.14171480874266343,0.15275255732540305,0.06010898300344925,0.15981251603855473,0.1559267969092861,0.16776675990991494,0.17175066353335303,0.06307047486462229,0.16619489741467827,0.16780542777646837,0.17588875230795037,0.1753506757127871,0.12584187729261853,0.054166962602323475,0.14121189549950874
527,527.0,0.9836335019449451,1.0145092329933556,0.16602904226523285,0.04464096894817267,0.11535146452228089,0.03954282235678514,0.061294009210958116,0.14726427586986746,0.9914084264522683,0.9879202261450878,0.9889563954451709,0.988799852592829,0.9881489661599019,0.9890115014311439,0.9861114015034047,0.9878023469148071,0.9882352123824415,0.9836335019449451,0.9891367475605916,0.9842013649483191,0.9846332930000583,0.9866606331629071,0.9877625022968024,0.9896545987454338,0.9861094710598656,0.9894003045273981,0.985247420707239,0.9903265870690277,0.984947770614356,0.984835902891268,0.9912540224915675,0.9900744716228739,0.9905657336623193,0.9840160470792783,0.984166003037394,0.9907358171696353,0.986734054424187,0.9896210737361937,0.10742025089865054,0.04464096894817267,0.10918574729617639,0.12566010551731535,0.12581305367988446,0.1218394779096223,0.0536365315270315,0.12375011035522045,0.1316210706060916,0.060853558337362036,0.1333597276460552,0.061294009210958116,0.056823083624287465,0.13680206114542232,0.10466183440065445,0.13385820494048337,0.14419005548716196,0.05670510248967601,0.1508548700762588,0.14726427586986746,0.15836086227135912,0.1621189248022926,0.059490759479325465,0.15695160618799864,0.1584701800790929,0.16602904226523285,0.16551952263775696,0.11888017848575394,0.05110557319953899,0.133383186293722
528,528.0,0.9835679841731735,1.0146122954224996,0.16570657227967528,0.044455990450599725,0.11506040721913577,0.03951688522586411,0.06098184361106455,0.1468359446607619,0.9985771941375287,0.9924126119940677,0.9961948946880856,0.99656876550589,0.9959248387375491,0.9966346514547013,0.9910427020294542,0.9954831924900299,0.9961942794523678,0.9888959880183336,0.9971521909362089,0.9894839605144865,0.9897144337842462,0.9947683573232506,0.9947971913461754,0.9976468677120088,0.9944317743948795,0.994464485332853,0.9937620882977674,0.9986961653374126,0.9936744459578232,0.9936677015695541,0.9964373472804755,0.9987057850294335,0.9992380270115527,0.9929558734551875,0.9930902136718801,0.9982702696830077,0.9915417373297799,0.9975989899344846,0.10720104321114685,0.044455990450599725,0.10902579510015806,0.12544543539803313,0.12560635505471127,0.12155880831131965,0.05338669848536759,0.12346543752094194,0.13140013023514838,0.060547460445327154,0.1331149816260095,0.06098184361106455,0.05655826412506479,0.13656490888828832,0.10438026140775858,0.13353968516160422,0.14393144597822338,0.05639494961472114,0.15058326819356807,0.1468359446607619,0.1580632397933114,0.16181142379964988,0.059110331594595035,0.15644850201370983,0.15794746765459658,0.16570657227967528,0.16519582696039906,0.11860797590944022,0.05087704792236029,0.13306512116651692
529,529.0,0.9834819915262101,1.0147060571777748,0.17102892323435254,0.04583480285442637,0.11867994855976427,0.04079430375048011,0.06285279607249879,0.1513064883612325,1.0056830815847708,0.9969492207322153,1.0035400728695525,1.0044358524156403,1.0037995754665865,1.0041857613359912,0.9960068500655969,1.0030956531732824,1.0042443252402777,0.9941813017591296,1.005252476769721,0.9947886317384731,0.994824607543569,1.0029823857291928,1.0018492536924768,1.0055599409811955,1.0028681056044235,0.9995436714755338,1.0023941549092392,1.0069703504224552,1.0025234391072362,1.0026214516660121,1.0016194842908401,1.0072358062002285,1.0078068620321554,1.0020227462994744,1.002142238941973,1.0057315320117817,0.9963882089410032,1.0054975871588978,0.11049317556047628,0.04583480285442637,0.11258418823464743,0.12951286404856663,0.1296916935727619,0.12529174665318402,0.05503046231040263,0.12726622381680053,0.13568563685165044,0.06241152727915281,0.13745391549567543,0.06285279607249879,0.058302923114739,0.14099145003873692,0.10764894105179906,0.1376382573210483,0.1485877166153837,0.05808064199159854,0.1554502761176419,0.1513064883612325,0.16315679833261462,0.1670244217010998,0.06083346321960382,0.1611864609050408,0.16271772185130992,0.17102892323435254,0.1705028730093839,0.12224327428250703,0.05243986444434245,0.13714892845025003
530,530.0,0.983384090731075,1.0147800334776398,0.16482373482738474,0.04426540401983713,0.11442523050489063,0.03927632486099198,0.060709946775037715,0.14586961434163528,1.0114197823107305,1.000622595651843,1.0092938243104022,1.0106135530815372,1.0099803894851227,1.0102874908809871,1.0000407349595488,1.0092443282303725,1.0105686546819452,0.9984907043123384,1.0116249696335746,0.9991154098737819,0.9989820897889773,1.0094281091327344,1.0074952806871058,1.0119660439286793,1.009487597069146,1.0036887973914437,1.0091643906157008,1.0136921905131904,1.0094582574648763,1.009638594611916,1.0058601242372445,1.0141747235532914,1.0147800334776398,1.0091218262824364,1.0092311751000633,1.0117643131746934,1.0003242258743497,1.0118911414981133,0.10646140924506665,0.04426540401983713,0.10852145501012114,0.12484044116154838,0.12501740709845083,0.12075020606991245,0.05315256134928182,0.1226601012922266,0.13081361079720386,0.06028576611466677,0.1325295320908103,0.060709946775037715,0.05631369274857536,0.13589988338595832,0.10380466449769456,0.1326596998997072,0.1432150827753761,0.056098950967844535,0.1498250770359488,0.14586961434163528,0.15724546312818985,0.16097189417242386,0.05876102224201006,0.15541448561166518,0.15689267579402605,0.16482373482738474,0.16431876755509886,0.11780242955732989,0.050644597682214264,0.13218733789947293
531,531.0,0.9832828485147879,1.0148261628669153,0.1594857046643224,0.04249615761813447,0.11031667295318039,0.03802920453454796,0.05834002094787168,0.14008302137436937,1.0098098726438316,0.9993924028846545,1.007318428934551,1.0085381961226676,1.00789622820515,1.0085984791116471,0.9987103723704464,1.0075387067117898,1.0084658146487926,0.9970662659654822,1.0095222523528296,0.997685402490491,0.9976109187019824,1.0072513042495834,1.0057316858847767,1.0101776932154098,1.007257163928497,1.0023902626259888,1.006883625511006,1.0118384236889384,1.007118297118445,1.007276398723916,1.004600863534928,1.0122649383346665,1.0128634881610403,1.0067157462015681,1.0068289091346956,1.0100937726657389,0.9990222536334643,1.010107611286238,0.1023729251502761,0.04249615761813447,0.10502945592483062,0.12078003952358568,0.12096180752833828,0.11607143595440715,0.05103810577111151,0.1179105094991961,0.1265463620303807,0.057927579635118,0.12819834935600277,0.05834002094787168,0.05408853862220574,0.13149951940197624,0.09997038864268833,0.1274968265051597,0.13857638963226718,0.05379552702549269,0.14496967024933788,0.14008302137436937,0.15214937365139744,0.15574704345289916,0.056299524575279696,0.149181643102766,0.15059231635261738,0.1594857046643224,0.15899619840354987,0.11323246858491207,0.048619963818183176,0.12704332159673473
532,532.0,0.9831868316043693,1.014846077195873,0.17222494251064757,0.04552527136864775,0.11865529507975081,0.04106448806569087,0.06257250341336149,0.14996526436849292,1.001065848708868,0.993504295644223,0.9982636318470959,0.9988448076230615,0.9981956903549327,0.9992861696350738,0.9922576432307713,0.9981486399829528,0.9985622729660941,0.990197193482202,0.999563693683613,0.9907898472325278,0.9909687377828316,0.9971284897749603,0.9969186780175682,1.0003967624899497,0.9968646128566249,0.9957799266513473,0.9962535000554094,1.0015737857663003,0.9962260659608415,0.9962550741998201,0.9978525467035273,1.0016598047120062,1.002206293844506,0.9955613484931259,0.9956904952931226,1.0008982022208732,0.9927208718799171,1.0003463220261735,0.1097301979230849,0.04552527136864775,0.11341502385211427,0.13039225223472076,0.13059385839225177,0.12436580079164906,0.05469950508484609,0.12633272507436924,0.13659328228162015,0.062119871261041334,0.13836889529405613,0.06257250341336149,0.05798171677282876,0.1420027025530881,0.10742925308760443,0.13658535885515888,0.149653976112233,0.05766149093736273,0.1565585682354064,0.14996526436849292,0.16431532472370847,0.16820064287977754,0.06036407065041439,0.15964221398005168,0.16114911336982307,0.17222494251064757,0.1716944320335941,0.12132325304693364,0.05209643937087678,0.1361009019327588
533,533.0,0.9831046067268387,1.014843831641146,0.17602936808986974,0.04664417369224415,0.12131440819010035,0.041898262338977074,0.06409802952090614,0.1532537476839135,0.9923528880072593,0.9877266088910729,0.9895851211047347,0.9895073272216283,0.9888588144298713,0.9899747665983305,0.98591976806521,0.9887653641044113,0.98899487737957,0.9834679440524952,0.9899257046693223,0.9840363545621653,0.9844512776150011,0.9873928102943973,0.9882651388784961,0.9906320272854864,0.9868662156917754,0.9891862855270601,0.9860270606500444,0.9912937742302869,0.9857526380979823,0.9856588777271152,0.9910401775196299,0.9910224649200676,0.9915112294519713,0.9848449735408404,0.9849901672882859,0.9917028546995014,0.9865344658951642,0.9905995659587056,0.11208569581854122,0.04664417369224415,0.11589483836939421,0.13326038499660828,0.1334602432280498,0.12704784879085979,0.056049379802925,0.12904941879930965,0.13958803859285804,0.06363017271404021,0.141399839964776,0.06409802952090614,0.05940292234137948,0.14514385342383743,0.1098784454565188,0.13953732388626658,0.15297724435779084,0.05920605823246317,0.16003631065616827,0.1532537476839135,0.1679664991617764,0.17194677416854076,0.06208105794021658,0.16317714580107,0.16472742600199916,0.17602936808986974,0.17548655853925144,0.12394327838172224,0.053386922306436844,0.13904324498327747
534,534.0,0.9830447406092169,1.0148234813793688,0.16608896863965128,0.0439888396926235,0.11446713364939032,0.039545504049641994,0.06044893313257158,0.14464281799681142,0.9918062885659632,0.9873516229450902,0.989121478263271,0.9890040038184373,0.9883519059803794,0.9893761885407144,0.9855101290782224,0.9881599685978366,0.9884718619994632,0.9830447406092168,0.989401063471113,0.9836123374952768,0.9840331670694067,0.9868633170303994,0.9877351502837549,0.9899999343258855,0.9863179417325135,0.9887340041056485,0.9854660129599391,0.9906110266273759,0.9851821500171621,0.9850855598679166,0.99056939877154,0.9903022058127668,0.9907855686792756,0.9842607539093091,0.9844073798023842,0.9911160382451248,0.9861306185191913,0.9899688569056628,0.10578887050128173,0.0439888396926235,0.10933660347729131,0.12572590987143956,0.12591552099814465,0.11990352427050682,0.0528590492967098,0.12179002158065967,0.13170218152627153,0.06000715614740964,0.13341379445624146,0.06044893313257158,0.056021951358957094,0.13693907266554914,0.1036741395153049,0.13169509800920715,0.14432970506785192,0.05584948959981508,0.15099171148133625,0.14464281799681142,0.15847723140668665,0.16223564940809101,0.05857240856703739,0.15401049153966473,0.15547496224476906,0.16608896863965128,0.1655746757836568,0.11697871265562182,0.050347769507865306,0.1312287490826803
535,535.0,0.9830136207395195,1.014789081587175,0.1656310739166396,0.04359051461639408,0.11396005160929977,0.03953330494005127,0.059915610854199136,0.14394190172913288,0.9989109420010959,0.9920757459897541,0.9964516361592703,0.9968609626971374,0.9962147317371298,0.9969336392926834,0.9906801692404228,0.9957759809021753,0.9965089789924845,0.9885414190145663,0.9974868566254659,0.9891283898115333,0.989349615570701,0.9950619299808112,0.9948612527203133,0.9979249222178512,0.9947291647322076,0.9940482998414403,0.9940675047576008,0.9989055442075548,0.9939935182090867,0.9940025519109411,0.9960116077641301,0.9988555649522848,0.9993778725492262,0.9932754400461883,0.9934091643854879,0.9985820036006556,0.9911813458224911,0.9978792778162562,0.1053491578787511,0.04359051461639408,0.10899338901530742,0.12532756876121567,0.1255214174122212,0.11936557929383074,0.052381805250437743,0.12124430440260127,0.1312967557327307,0.059476970397262935,0.13301148515124797,0.059915610854199136,0.05552316015311055,0.13650907736417917,0.10314637171247983,0.13110713355072678,0.14387881861519647,0.05529912420819211,0.15053137086004578,0.14394190172913288,0.15801172968894017,0.16176381596607772,0.05795883279334706,0.15323195822545332,0.15468470962935857,0.1656310739166396,0.16511331053652153,0.116465880968248,0.049887128194416964,0.13064159140072604
536,536.0,0.9830089176497507,1.014744687441198,0.17101225123153696,0.04482352858845583,0.1175243373057387,0.04087893342754504,0.06162502197863024,0.148514285069513,1.005984592346509,0.9967260855436308,1.0038030830347224,1.004734582124015,1.0040974478627818,1.0044542342226972,0.995762680844297,1.003355313374731,1.004562913711172,0.9939493574981187,1.0055876505766692,0.9945581807155421,0.9945783674246331,1.0032821510662997,1.001945525262972,1.0058037527390469,1.0031719276586737,0.999261865494534,1.0027067848199953,1.0071521060553164,1.0028473184671234,1.002961982544216,1.0013326690956401,1.007355800678831,1.0079146151619642,1.0023417905458434,1.0024618475288865,1.006011330829773,0.9961532746736719,1.0057443745513126,0.10865530815964532,0.04482352858845583,0.11249616140363478,0.12935297428311104,0.12955466123285847,0.12306992139044773,0.05386329979962616,0.12500889188097933,0.1355175710506637,0.06117196968414759,0.13729929943322358,0.06162502197863024,0.05710055740511124,0.14089769975691968,0.10632592307238692,0.13519465982878417,0.148514285069513,0.05682406062752234,0.1553895184530918,0.1483966285805716,0.1631239789691567,0.1670007956723554,0.05952143728294636,0.15795603375478254,0.15945192307890607,0.17101225123153696,0.1704762954908601,0.12009732646488303,0.051296590375089456,0.13471154517231987
537,537.0,0.9830261226329099,1.0146943541180726,0.1649334977997371,0.04321871397599621,0.11339524888712554,0.03945101787250186,0.05944053454290201,0.14330938135328677,1.0115320692895946,1.0004540275847849,1.0094963475317098,1.0108371427194667,1.010205419007598,1.0103587329676325,0.9998526487986442,1.0093067133190812,1.0108046171771832,0.9983117519911479,1.0118695743731283,0.9989386374049503,0.9987893921807933,1.0096503343323138,1.0075173531275243,1.0120044976967149,1.009711408351471,1.0034720558226706,1.0093957431115872,1.0136767711508328,1.0097030411512087,1.0099015027590776,1.0056497543237433,1.014101151828359,1.0146943541180724,1.00936093225723,1.009470486938137,1.0118475921729062,1.000143017331244,1.0119339852950142,0.10491780894167885,0.04321871397599621,0.1084802323202861,0.12475249975265212,0.12494389651904385,0.11882841450099264,0.051942692765012344,0.1206990170900513,0.1307042020963528,0.059001906610787,0.13243674016711665,0.05944053454290201,0.0550693934357435,0.13588313325773954,0.10258761659440122,0.130549243436195,0.1432341840895943,0.054799362270977925,0.1498659326937841,0.14330938135328677,0.15732495501858285,0.16106638717117924,0.057401042005943016,0.152543315948492,0.15399028805217346,0.1649334977997371,0.164417737323482,0.11596804338489262,0.049466280404269786,0.13008101309042075
538,538.0,0.9830607269819971,1.0146417051075882,0.1591260224058122,0.04186606683421638,0.10934321625564232,0.0379378708030599,0.057564700660316874,0.13818286511753652,1.0095229122949554,0.9992843149021331,1.0073501086701604,1.0085630209140468,1.0079213753311085,1.0082419056898766,0.9985744023402824,1.0071703619970134,1.0084769417919084,0.9969300589063061,1.0095281736806083,0.9975521909258,0.9974650986612768,1.0072737273234549,1.0055628758030701,1.0097801433351488,1.007271387434233,1.0022374278999602,1.0068984762606596,1.0113586516633,1.0071440051290368,1.0073144074009437,1.0044566276691131,1.011724206916575,1.0123103311371566,1.006733140055823,1.0068462494755004,1.0097561364481087,0.9988991403673575,1.0097136482858373,0.10091483829408171,0.04186606683421638,0.1046818811051914,0.12034226338977852,0.12052903333228525,0.11429900551585917,0.05030988776412666,0.11610638903344234,0.1260462870865988,0.05713884412608925,0.1276946527577663,0.057564700660316874,0.053336201266979896,0.13109366432534864,0.09895682194924887,0.12560875849425224,0.13818286511753652,0.053042798238635565,0.14457991066660322,0.13790772221019165,0.15177842256412544,0.15538635608786835,0.0555274391553342,0.14681821197478015,0.14821333972039688,0.1591260224058122,0.1586309995875053,0.11154178873605318,0.047916680920836,0.1251546343480092
539,539.0,0.9831082219900121,1.014588637152164,0.17104909065905177,0.045589879688194175,0.11773733400857271,0.04049824522951556,0.06262801963934571,0.14855015161717763,1.000558025001865,0.9934245451527141,0.9981557760873618,0.9987100099230577,0.9980613263227481,0.998690695636923,0.9921528784608689,0.9975418218844532,0.9983977890018982,0.9900946559963861,0.9993882631674186,0.99068898938634,0.9908545479920801,0.9969936185833992,0.9966279030883668,0.9997596136040745,0.9967196928977363,0.9956608190419767,0.996104000509589,1.0008357720734626,0.9960825466860781,0.9961194580257404,0.997741106917303,1.0008556323111875,1.0013890658462632,0.9954086932982836,0.9955385603071554,1.0003253521810422,0.9926296978779101,0.9997114279627607,0.10831159040763214,0.045589879688194175,0.11253464876138418,0.1293694081360071,0.1295585388488756,0.12275528569063837,0.05477778693184175,0.12470569610848717,0.13546886549500578,0.06216447112156653,0.13722336391926132,0.06262801963934571,0.05805790288325687,0.14092772391004954,0.1067015062031192,0.13496390517241924,0.14855015161717763,0.05782105466508059,0.15542398814603564,0.14831137173400716,0.16315618576373528,0.1670283785691469,0.06056953616473292,0.15799874711952194,0.15951987980661073,0.17104909065905177,0.17052193229148743,0.11977971694789247,0.05218152787031237,0.13446986598530367
540,540.0,0.9831640989499545,1.014536615307374,0.17448765590918153,0.04695669329751073,0.12044525109085696,0.04116650547051305,0.06445851507434877,0.15196389837084978,0.9916076055300936,0.9877997287891048,0.9894119197599245,0.9893092546218197,0.9886600010795786,0.9891470936833929,0.9859837394788465,0.9879276250178707,0.9887697951960177,0.9835412139815771,0.9896927022741497,0.9841097222461725,0.9845126290484711,0.9871963909214115,0.9879377947099433,0.9897721500749767,0.9866618563307575,0.9892591052402575,0.9858182815898174,0.9903514674593553,0.9855478100332212,0.9854580681019032,0.9911438298071876,0.9900259046068084,0.9905057036833284,0.9846317553705117,0.9847775657720056,0.9908991488974324,0.9866018373481196,0.9897417680612485,0.11077829692200059,0.04695669329751073,0.11477108709963281,0.1319984035015492,0.1321783279484783,0.1256446929604007,0.05642246648180124,0.12764255290516455,0.13823947482077276,0.06398272315953299,0.14003836577111634,0.06445851507434877,0.05978624977219238,0.1437780300684893,0.1092770078637147,0.1381651632468565,0.15156405849143445,0.05968812949878019,0.15857543655532155,0.15196389837084978,0.16645082707882125,0.1703944510573831,0.0626164361778854,0.16198455070480164,0.1635639678901119,0.17448765590918153,0.17395176390249062,0.12258731315563305,0.05375375344206965,0.13765723959738346
541,541.0,0.9832238491548247,1.014487104628793,0.1647197888605049,0.04440078188228078,0.11372175773485277,0.0388253662208239,0.0609287440697413,0.14342075813830787,0.9910488367450208,0.9875138466233196,0.9889886890605273,0.9888542969580633,0.988206895177184,0.9885557466760252,0.9856746055816203,0.9873329904505797,0.9883091233376522,0.9832238491548246,0.9892348223047124,0.98379387143257,0.9841975846303734,0.9867182851432766,0.9874579940552463,0.9891458936060633,0.9861763185229561,0.9889222980947717,0.9853223181202972,0.9896941825273823,0.9850414774580272,0.9849455329226364,0.9907972024802111,0.9893410117966299,0.9898167107190367,0.9841120962758753,0.9842586365335696,0.9903098603535981,0.9862962670981804,0.9891164249669453,0.10454693128059767,0.04440078188228078,0.1083600751803721,0.124626154481326,0.12479712196947221,0.11857996099395932,0.05334523637636702,0.12046510277380927,0.13051897380475722,0.06048005599237067,0.13221337055232726,0.0609287440697413,0.05651979279829138,0.1357472265425344,0.10320015473041966,0.13039962303759858,0.1430934057321694,0.056446987394709866,0.1497104908705585,0.14342075813830787,0.15714166760555695,0.1608649164616272,0.059223236262695156,0.1528789975658595,0.15436864168351785,0.1647197888605049,0.16421492498439194,0.11569308641069567,0.05082648011889655,0.12992004348986674
542,542.0,0.9832833645808837,1.014441570171996,0.1646096317656026,0.04430676941107673,0.11343061467023713,0.03875671389292373,0.060766663984938386,0.142996405487609,0.9982967212386753,0.992250491412799,0.996404181557782,0.9968009066157795,0.996166645437773,0.9962730358286106,0.9908638460534231,0.9951090874618496,0.9964544625407554,0.9887536595988154,0.997438087267056,0.9893434304630875,0.9895399471188681,0.9950125165397748,0.9946780165989972,0.9972453732723857,0.9946936203689073,0.9942630273537753,0.9940350171399006,0.9982038003235054,0.9939696817234615,0.9939846044721172,0.996268500419153,0.9981321760617737,0.9986495899866857,0.9932515721481906,0.993383451975724,0.9979313374582967,0.9913622048470008,0.9972014159104711,0.10407927496233073,0.04430676941107673,0.10831906495756462,0.12454792699861997,0.12472514851272402,0.11800112770559296,0.05320779881009029,0.11987269826259002,0.13041981371523562,0.06031782414934015,0.13209848143866945,0.060766663984938386,0.056367401649079184,0.13566335298517915,0.1029188068582211,0.12974617134614091,0.142996405487609,0.05626273918856051,0.14961189593294563,0.1426260069020999,0.1570446766606711,0.16077424686285316,0.05899848879111996,0.151974399712794,0.15343954548572963,0.1646096317656026,0.1641074735512864,0.11513409992786393,0.050709938000994395,0.1292705660895902
543,543.0,0.9833401399374387,1.0144014769925573,0.1700394017429347,0.0457782874640466,0.11699718778647926,0.039961609968642994,0.06277124713070081,0.14769658451696832,1.0055131045681656,0.9968660856866256,1.0037492575002527,1.0046651149713266,1.0040477347979126,1.0039497246498719,0.9959100593509282,1.002846284024766,1.0045159842116242,0.9941282098587512,1.0055503302045705,0.9947342727158998,0.9947377666087457,1.0032273459519065,1.0017971989552208,1.0052822269768658,1.0031318727676415,0.9994274978896482,1.002670175651493,1.0066218762850163,1.0028218386768795,1.0029436838616277,1.0015332234993766,1.006812985813975,1.0073670332669378,1.0023208623872784,1.002439459866869,1.0055114972461485,0.9962855846926385,1.0052246091836277,0.10712062622784536,0.0457782874640466,0.11189982666263984,0.12863513531498522,0.1288275870915196,0.12140989829117865,0.05495691656730649,0.12333319064811431,0.13468295581640086,0.0623031797681382,0.1364036584504913,0.06277124713070081,0.058216655311968436,0.14011861751212107,0.10614625955680781,0.13349188367980705,0.14769658451696832,0.05808861304580928,0.15453603340602637,0.14673015230212205,0.1622249399192911,0.16608813063886482,0.06088889317621472,0.1563222519803551,0.15781931698126844,0.1700394017429347,0.16952233105721695,0.11846930901783619,0.05238911611920039,0.13300463419619757
544,544.0,0.9833920706170587,1.0143682901460522,0.16388392359687623,0.044208413527194096,0.1127575999131821,0.038455739956577535,0.060626655306989,0.1423446835846712,1.0112671867250813,1.0006785122489734,1.009512124731168,1.0108448610759453,1.0102288701679103,1.0100772339854245,1.0000856854726006,1.0090239591048078,1.0108350737580365,0.9985678473048428,1.0119071290494708,0.9991896701562192,0.9990330608942496,1.0096703137645384,1.0075001881951609,1.0117114311391646,1.0097406635165436,1.003722082444004,1.0094258863886978,1.013368903436928,1.0097392118543893,1.0099376342016384,1.005921860785548,1.0137801562150195,1.0143682901460522,1.0094041724205272,1.0095134288665035,1.0115641319371436,1.00036563317584,1.0116416011794667,0.1031413377062136,0.044208413527194096,0.10784779183364136,0.12397250635320951,0.12415987458412002,0.11689285211630335,0.05307319242915898,0.11874402319893351,0.12979396773564042,0.06017202705184077,0.13145020893332623,0.060626655306989,0.056220452949672976,0.13503873843565292,0.10231429324521335,0.1285359657101139,0.1423446835846712,0.056108439227653725,0.1489371800031638,0.14131364932893575,0.15635328165139287,0.16008307537473265,0.0588251622205833,0.15056369217067306,0.15200716072781742,0.16388392359687623,0.16338610975263554,0.1140680452010731,0.050593794582515325,0.12806749885551602
545,545.0,0.9834370520123124,1.0143433770968215,0.15859325352179868,0.042713931052851775,0.10907710500472308,0.03724917406963787,0.058581482433823,0.13774197352810136,1.0096728367007757,0.9997094868973669,1.0074163974830659,1.008627695950628,1.0080002204485865,1.008406018731959,0.9990269980812696,1.0073345536879126,1.008574168735868,0.9974104775116973,1.0096416064832074,0.9980272753120079,0.9979293511263898,1.0073471026553151,1.0058040684359941,1.0099662077392808,1.0073545784158768,1.0027426662620833,1.0069801130927982,1.0115935016479665,1.007227432424076,1.0073940595964745,1.0049945032721357,1.0119826721680687,1.012570031309264,1.006825419303699,1.0069389224878667,1.0099157089322774,0.9993377965822496,1.0098991942319602,0.09976517214864325,0.042713931052851775,0.10438313756488317,0.11997217632983788,0.12015583482673528,0.11307072219177858,0.05127940478348748,0.11486557575152877,0.12560241595975158,0.05814020586780624,0.12719931974463125,0.058581482433823,0.054323629881645755,0.13067714500181568,0.09895079252130946,0.12434218688554324,0.13774197352810136,0.054167748919922536,0.14412394811192672,0.13672290742155943,0.15130282836353628,0.15491496732279209,0.05675642679532042,0.14567726233361028,0.14707333591038008,0.15859325352179868,0.15811250920427566,0.11033127394664691,0.048882665216183945,0.1238889165995654
546,546.0,0.9834729795157682,1.0143277149442704,0.1713809820498642,0.04607513491439565,0.11814712908961457,0.04042575363896258,0.06318820065937478,0.1488693435904548,1.0008538928558242,0.9940254274684487,0.9981918658277197,0.9987465073549634,0.998107917196458,0.9990238475079416,0.992793069238552,0.9978765196914149,0.9984640669628919,0.9907500660268851,0.9994683249632652,0.9913390057667338,0.9915044876602698,0.9970342306736255,0.9969973568832659,1.0001441987506514,0.9967638667737858,0.9963890329363945,0.9961466213555928,1.0013249957802788,0.996125974217575,0.996158411571462,0.9985165218140788,1.0014095636159095,1.001951354016443,0.9954605174878424,0.9955908980043877,1.00065262960042,0.993259750590178,1.0000947007127954,0.10853095644668327,0.04607513491439565,0.11282680814781271,0.1297046605735717,0.12989384069888726,0.1230388918282607,0.055322936387723176,0.12498789897848124,0.13580757561887027,0.06270828668318947,0.13754060171120783,0.06318820065937478,0.058602420790139345,0.14124206549335028,0.1071684126630574,0.13527097346622635,0.1488693435904548,0.0584498852736359,0.15576492206417344,0.14878904214095376,0.16351713583043126,0.16742785876708774,0.06124540684123468,0.15855396188079396,0.16007607401526033,0.1713809820498642,0.17086388243710565,0.12004591092268213,0.052741147881033505,0.13477865393249355
547,547.0,0.9834977485199953,1.014322183196571,0.17512431005341683,0.04710187635312337,0.12110752089587785,0.04145535451761219,0.06457593096184625,0.15328905292856468,0.9920672424387522,0.9882645764330877,0.9894641595371244,0.9893646387291005,0.9887234169665158,0.9896418839738027,0.9864781431913429,0.988423390164269,0.9888589331106422,0.9840601069835454,0.9898051733576615,0.9846239024954646,0.9850180951725345,0.9872429146451275,0.9883081481774775,0.9903180448673409,0.9867097588355035,0.989801259306386,0.985861232650195,0.9909860212159916,0.9855893262396107,0.9854919129431324,0.9916923629944,0.9907148209079092,0.991200005344158,0.9846821175552427,0.9848284787177559,0.9913908863121571,0.9870870856738686,0.9902851641908832,0.11179405994285181,0.04710187635312337,0.11529955096616487,0.13259890388442827,0.13277743755720622,0.12676772152735655,0.056562132226938885,0.12876563791769105,0.1388533201372637,0.06408490900905087,0.14063325482787536,0.06457593096184625,0.05990374728757402,0.1443641025993512,0.10988284247770003,0.13933264045015925,0.15215220762818502,0.05983994694521638,0.15919428343010894,0.15328905292856468,0.16710655499346633,0.17110797299996378,0.06275411628460545,0.16337403291335614,0.16494730844909558,0.17512431005341683,0.1745972788780046,0.12368367612385413,0.05393018277369981,0.13882663434821765
548,548.0,0.9835092544175625,1.0143276613618943,0.165441872945768,0.044500363797211326,0.11443740777510672,0.03917438651661387,0.0610058286588,0.14490873960694023,0.9914475658282734,0.9877482073106587,0.9888979377777849,0.9887575953752478,0.9881175803691169,0.9889826937824004,0.985931218503935,0.9877625944821999,0.9882486718982318,0.9835092544175624,0.9892049974492915,0.9840730295225069,0.9844646140654096,0.9866069311189181,0.9876708623310978,0.9896228919701716,0.9860526884248091,0.9891868207675053,0.9851898448907318,0.990237716383016,0.9849027562199121,0.9847951196753252,0.9910336512558153,0.9899257803536184,0.9904039572766612,0.9839807826851128,0.9841286859584323,0.9907355791989165,0.9865350742604246,0.9895910651734898,0.10566142253530032,0.044500363797211326,0.10892537667951016,0.12526524647185522,0.1254407572549202,0.11981307458327821,0.053436480570010075,0.12169839385864936,0.13118760560929485,0.06054368627766056,0.13287404317327728,0.0610058286588,0.05659352405972306,0.13638243728165939,0.10383242504242032,0.13169877475015496,0.14374004138579013,0.05654472030303385,0.15039282206853175,0.14490873960694023,0.157868282007273,0.16165449212362157,0.059303217152772335,0.15445393371909305,0.15594136416353124,0.165441872945768,0.1649429580376593,0.11689893742081493,0.050950508119965,0.13122090359468222
549,549.0,0.9835061624103679,1.0143450289484126,0.1655141501578867,0.04442198898685549,0.11433177476737665,0.039195454338194054,0.06089470876543894,0.14459680055111235,0.9986071146896012,0.9922846616837284,0.9961910985972173,0.9965829403002827,0.9959474986507706,0.9966056163414749,0.9909078239306491,0.9954466010854688,0.9962571548574605,0.9888073549239835,0.9972650398329412,0.9893934847358831,0.9895873400699848,0.9947701289825834,0.9947369835799563,0.9976085761155219,0.9944328653647,0.9942976862724068,0.9937632096225972,0.998603390962216,0.9936889161986283,0.993686062125468,0.9962623753998053,0.9985545271371753,0.9990738322114796,0.9929809268078461,0.99311410887529,0.9982631376689372,0.9913944124275211,0.9975628622768584,0.1054519297092001,0.04442198898685549,0.10894914866464003,0.1252579625386615,0.12546736857680435,0.1195614104080379,0.05332922584525406,0.1214419311515312,0.13122704548042427,0.0604388762544408,0.13292452305965471,0.06089470876543894,0.05648919310748413,0.13639510968002433,0.10369115688366148,0.13141563024329803,0.14376933922973437,0.05639318874630999,0.15043229493936955,0.14459680055111235,0.15792389085471098,0.16172208563756343,0.05911474134794923,0.15410814625554553,0.15558108818206756,0.1655141501578867,0.16501402322481537,0.1166446461649868,0.05084105860309996,0.1309405797707352
550,550.0,0.9834902169376296,1.014375165464297,0.17109478338247536,0.045945735466524654,0.11817548047516584,0.04050773464196535,0.06295904974714332,0.14944542496316868,1.005655006696898,0.9968654754334585,1.0035560396702763,1.0044741208173802,1.0038458374335795,1.0041064831335478,0.995919478793725,1.0030097361433568,1.0043303493378646,0.9941479561085814,1.0053933916812399,0.9947534945475779,0.9947447823857736,1.0030080252000253,1.001796647798947,1.005473949665208,1.0028923466251332,0.9994235107795526,1.002416949281407,1.0068303495380682,1.002557430879725,1.0026599456730707,1.0014881766741461,1.0070371680683068,1.0075932458577044,1.002062801441231,1.0021827709739315,1.0056733395509239,0.99628918049051,1.0054135941467783,0.10902058190803825,0.045945735466524654,0.11261903107696351,0.1294472177652213,0.12968651452537353,0.12359217858305184,0.05514093615480786,0.12553974354671701,0.13564312690331579,0.062495066545742856,0.13739510598144494,0.06295904974714332,0.058413729451189944,0.14096866867770888,0.10717398870284475,0.13583483902631607,0.14859295468430025,0.05826998466282823,0.15548091048969656,0.14944542496316868,0.1632291287574791,0.167149934821412,0.061037707832333,0.15925770698860753,0.16076912273303362,0.17109478338247536,0.17058064066469236,0.1205707229025628,0.052564978339289636,0.13534489897069257
551,551.0,0.9834639322478949,1.0144189504177197,0.16499864351112428,0.044469728688898806,0.1141079473453366,0.03902594611212146,0.06091896227441564,0.1444316734863,1.0112579129467154,1.000546275141826,1.009322703677716,1.0106566530014152,1.01003305712165,1.0100751374953862,0.9999618994526822,1.0090283063555308,1.0106584799063,0.9984605791711652,1.0117654886701155,0.9990829951003412,0.9989099336290979,1.0094609052426664,1.0074006715216213,1.0117380168940568,1.009516179121087,1.003572720562089,1.0091896844965778,1.0134061418285762,1.009493290815143,1.0096731698715624,1.0057236634173654,1.0138287350877406,1.0144189504177195,1.0091634792745376,1.0092734005355692,1.0115679983787302,1.0002307140170121,1.0116665065244121,0.10534196265757728,0.044469728688898806,0.10862406041728932,0.12485513759703086,0.12508394805021433,0.11942604072751632,0.05336527501359268,0.1213101580983235,0.13082978752367097,0.06047242905073608,0.13251683371464737,0.06091896227441564,0.05652921429748384,0.13596103671399257,0.10352453595140881,0.1312623772243162,0.14330666501346243,0.05640735806604888,0.14994276769802645,0.1444316734863,0.15740854665994922,0.16117952218514894,0.059086174801169955,0.15392416014210308,0.15538643804541227,0.16499864351112428,0.16450540165205635,0.11650616308241298,0.05087513344683013,0.13078828456893807
552,552.0,0.9834298225897113,1.0144761107929794,0.15964335683913133,0.04274896415911728,0.11007494278070126,0.03779003970514386,0.05860486167013181,0.13890007981535213,1.0097627203714232,0.999410657456582,1.0073689038174782,1.0086058525298014,1.0079719954686752,1.008513738120963,0.9987270775415114,1.0074479212944911,1.0085703370414265,0.9971249542020995,1.0096719012780306,0.9977439318613753,0.9976314472423551,1.007316468476929,1.0057364530422326,1.0100968646523836,1.0073194491936663,1.0023973758308322,1.0069436445933027,1.0117153242378358,1.0071879754040882,1.0073400858964405,1.0045931433002449,1.0120964739107452,1.0126829372127453,1.0067958519732179,1.0069085857207771,1.010026090590881,0.9990285542660166,1.0100290365820195,0.10139579372994978,0.04274896415911728,0.10510340212818378,0.12078361396183182,0.12101192552900954,0.11493376899012482,0.05130729025196892,0.11675141059861856,0.1265524250563701,0.05817153801806708,0.12817780566284917,0.05860486167013181,0.0543605400973252,0.1315341557582341,0.09976720079816856,0.1263005518949257,0.138646602247645,0.05415989494061796,0.14507005916624288,0.13890007981535213,0.15229892219360977,0.15595269340755594,0.05669722498074381,0.1479729248155562,0.1493689268692758,0.15964335683913133,0.15916599873272705,0.11211771128720495,0.04890376842892149,0.12584487139157624
553,553.0,0.9833904022116264,1.014541763478886,0.17237552534242986,0.04593954317329523,0.11859207887019511,0.04081594072315047,0.06300223491391846,0.14970957328149642,1.0010472429712245,0.9935985658475157,0.9983189748948189,0.9989172645008273,0.9982734493933201,0.9992366272440458,0.9923571768024436,0.9980923821796398,0.9986596277206446,0.9903357079580256,0.9997012625310924,0.9909258979107153,0.991071863170924,0.9972023252420295,0.9969748451307542,1.0003689899579358,0.9969384458700411,0.9958916170534494,0.996326424344794,1.00152822405849,0.9963053533102758,0.9963270939678159,0.9979588529109887,1.0015875607089026,1.0021247722836188,0.9956483282253179,0.9957778534377069,1.000866593108528,0.9928166563084938,1.000319623467942,0.10902119941462601,0.04593954317329523,0.11345693652715784,0.13039824812571027,0.1306430341742673,0.12359923602366336,0.05515110491287867,0.12555581397425564,0.13661350339853723,0.06253044968186984,0.13834953876518907,0.06300223491391846,0.05843280592512514,0.14201806249321824,0.10742081287612008,0.13576734231175566,0.14970957328149642,0.058231072383443,0.15665370107147986,0.14926853496779005,0.16446465904931082,0.16842837748679998,0.06101335651600533,0.15898167672984623,0.16047971463951832,0.17237552534242986,0.1718600774167466,0.12055240653330267,0.052563018208751075,0.13528080578734528
554,554.0,0.9833481853621876,1.014609872840377,0.17620904977134688,0.047167793907383244,0.12142638421504683,0.04166503547505947,0.0646255477244772,0.15306023379023034,0.9921662886210578,0.9878967378204584,0.9896996293346025,0.9896463824052057,0.9889962593858276,0.9897545230752658,0.9861091573106004,0.9885412882243952,0.9891514267853981,0.9837081937644717,0.990126573131018,0.984272665901624,0.984650943737909,0.9875301608871848,0.988315111515304,0.9904417684227785,0.9870080429660698,0.9893886075342915,0.9861680178828356,0.9910929166936951,0.985898745221023,0.9857934774860146,0.9912365955574038,0.9908043311562801,0.9912873421941673,0.984998820754426,0.9851446438301541,0.991507453888195,0.9867112026378486,0.9904097953224381,0.11168382730570471,0.047167793907383244,0.1159437262338453,0.13330270064818295,0.13354070504234544,0.1266663802296722,0.056622581453105204,0.12866459951397377,0.13964741075671075,0.0641410659647969,0.14140019024451284,0.0646255477244772,0.05997105925027849,0.1451879330784414,0.11005680590031997,0.13911185899829057,0.15306023379023034,0.059929429146908124,0.1601628190114455,0.15301351631506424,0.1681450846220721,0.1722114512191507,0.06292007687962377,0.16301976483967115,0.16457000454922574,0.17620904977134688,0.1756819543465447,0.12353567382162625,0.05398209463186034,0.1386161872545938
555,555.0,0.9833056862899425,1.014674403242389,0.16634555678831384,0.04450650111009617,0.11463262119042175,0.03934675160256664,0.060965604390730684,0.14449178587479336,0.9916101722121203,0.9875422060641385,0.9892358580507447,0.9891454864127152,0.988495660947506,0.9891624931018846,0.9857221615984962,0.9879442063592385,0.9886395340459907,0.9833056862899424,0.9896125741485471,0.9838672462687166,0.9842557602000677,0.9870054675791984,0.9877949349275283,0.9898187176236708,0.9864697745139452,0.9889565664800783,0.985620065942697,0.9904295537850192,0.9853395874147948,0.9852307111292157,0.9907765635535638,0.9901115915262301,0.990590872423369,0.9844260730034564,0.9845734709545056,0.990919261067553,0.986329997840336,0.9897867715889744,0.10546382908639763,0.04450650111009617,0.10944324567505748,0.12583710572746712,0.12605783070111914,0.1196126935911925,0.05342602729856167,0.12149896921662301,0.13182035580284462,0.06050750632556582,0.13346943703835767,0.060965604390730684,0.0565819988132312,0.13705422366770934,0.10389778625504567,0.13136240555819867,0.14448621747368182,0.056565748182046204,0.15119187248812366,0.14449178587479336,0.15872828471491843,0.16256764310576724,0.0594010297543925,0.15394455290211784,0.15541113178139374,0.16634555678831384,0.16584621130087512,0.11665703715074295,0.0509410742062053,0.13089496973108228
556,556.0,0.9832653935675307,1.014729319049859,0.16597945722548407,0.04412477034034278,0.11412917140785317,0.03933582822605343,0.06047384000304863,0.14414305907633757,0.9987959152315855,0.9921830573851169,0.9965440542593842,0.9969802778998939,0.996336410539885,0.9968106676384663,0.990800663348767,0.9956503896775112,0.9966557585533359,0.988708692863526,0.9976788262822309,0.9892902709858243,0.9894809768168628,0.9951795728381984,0.9949098659615886,0.9978381861355856,0.9948636474137573,0.9941729703075324,0.994207174068599,0.9988398703918563,0.9941402524521364,0.9941361551988274,0.9961094092583392,0.9987951248198081,0.9993180904207536,0.9934406026297312,0.993573045046222,0.9984751182315864,0.9912886866954237,0.9977912648527951,0.10489909101724963,0.04412477034034278,0.1091926357104995,0.12554375241205112,0.1257622760978782,0.11895871182076265,0.052972234586791754,0.12084412493624822,0.13151188583921597,0.060017166902832604,0.13317642502528565,0.06047384000304863,0.0561067063011075,0.1367315905052399,0.10336955356731911,0.13064693919929343,0.14414305907633757,0.05601658386928733,0.15083497301141674,0.14363523735941422,0.1583609440350114,0.16218548862620985,0.05876854853882143,0.15299249968850145,0.15444117486112366,0.16597945722548407,0.16548007412897822,0.11602100392435855,0.05050313880064975,0.13018125482483323
557,557.0,0.9832296930639627,1.014768584627725,0.17140876099620034,0.045381487237408716,0.11762312716227319,0.040643335979054666,0.06222947812742402,0.1488530703994741,1.0059062979189137,0.9967813865274862,1.0038061730095604,1.0047542158149148,1.0041176602323871,1.004375380973054,0.9958226548480184,1.003276009490588,1.0046006270295404,0.9940386155925396,1.005662238050702,0.9946375841091083,0.9946441022912922,1.0032946505430498,1.0019528178857067,1.0057633243368997,1.0031963893101412,0.9993203563360568,1.0027310594056191,1.0071450688680765,1.002876627771903,1.0029764547623568,1.0013649518436147,1.0073657045735682,1.0079272803701664,1.0023900708555589,1.00250868356845,1.0059460709811026,0.9962003762271728,1.0057026024760354,0.10790453730033854,0.045381487237408716,0.11276967192866032,0.12964426373634197,0.1298685366465125,0.12235834463358561,0.05448582953643252,0.12431022121537756,0.13580241170207663,0.06175887898601547,0.13754230643733395,0.06222947812742402,0.057716976716348824,0.14120141788198146,0.10648617829952185,0.13440322018849835,0.1488530703994741,0.057553499755648635,0.1557592606958133,0.1477184931540395,0.16352961661304907,0.16746397547097783,0.06031806489077893,0.15732138731488698,0.15880580548994758,0.17140876099620034,0.17089452140617017,0.1193411569743331,0.0519394838449842,0.13392295728803175
558,558.0,0.9832009449723401,1.0147861643409237,0.16532308004817456,0.043758965815228486,0.11343486889057938,0.03919928388985325,0.06002761455813083,0.14357831495191742,1.0115594366224911,1.0004508393779914,1.0095413597914134,1.0108985097129093,1.0102683260935679,1.0103930090991868,0.9998451230070831,1.0093402144680577,1.0108889739750693,0.9983337285670478,1.011995197898373,0.9989497023869659,0.9987871086748585,1.009699787285092,1.0075468561317622,1.012070404626842,1.0097672468038814,1.0034416573725058,1.0094470498497765,1.0137582036466564,1.0097537966922898,1.009931050292285,1.00556685965195,1.0141910749474905,1.0147861643409235,1.0094312669845915,1.0095394486348794,1.011890953831592,1.0001233138108476,1.0119985597117196,0.10402047132770074,0.043758965815228486,0.10876986584212257,0.12505074487983223,0.12526433025379086,0.11796254665425666,0.05254779316858189,0.11984857678646464,0.13099232483203369,0.05957286548602188,0.13268143061758297,0.06002761455813083,0.05566841863583963,0.1361993140220616,0.10269306676943181,0.12958960431319652,0.14357831495191742,0.055501330778465884,0.15023484337979842,0.14243770677259676,0.1577231300289603,0.16150641931083395,0.05815452062575005,0.1517039631679079,0.15313854669655044,0.16532308004817456,0.1648281523958456,0.1150548546512619,0.05008673861027466,0.1291265313367689
559,559.0,0.9831815094857659,1.0147780106686533,0.15944931851848576,0.04226166842249676,0.10930167730591682,0.03773203451527639,0.05798606472002146,0.13846029765205617,1.0097089924192575,0.9991717361350291,1.0075475332978923,1.0087803408827822,1.0081451058585786,1.0084296305363059,0.9984591952382156,1.0073545045969237,1.0087367091663824,0.9968738002358509,1.0098471543200997,0.9974832303437506,0.9973639032097189,1.0074799214791768,1.0056491777794232,1.0099913609685014,1.0074914301267994,1.0020769302200097,1.0071185752377099,1.0115836500928705,1.007363376101845,1.0075125323374654,1.0042322409379798,1.0119457197547084,1.0125315115922562,1.00697165296022,1.0070836535746666,1.0099540022592408,0.9987654047708273,1.009923877999344,0.10004794455930217,0.04226166842249676,0.10492702708516331,0.12059414572818826,0.12080572333632592,0.11344385466741369,0.05074811222646514,0.115265807627418,0.12631162878659916,0.057543972515044936,0.12793096269948417,0.05798606472002146,0.05376661086626966,0.1313515184603179,0.09895494849671815,0.12463265691769779,0.13846029765205617,0.053539656040929876,0.14487655591241452,0.13696238900416174,0.15210673886993062,0.155757248753346,0.05605961645814654,0.14586162472921899,0.14723914968172502,0.15944931851848576,0.15897201499321395,0.11064370134105972,0.04836390219658961,0.12418545791130153
560,560.0,0.9831737467973417,1.014748028547156,0.17112506607691985,0.045697570117298546,0.11757831478970454,0.04039101049977403,0.06267939939251042,0.14858776823954178,1.0005770890761658,0.9932267463311933,0.9983276953938285,0.9988903556153578,0.9982482403876883,0.9986951254838178,0.9919440427886639,0.9975403284458878,0.9986150816068392,0.9899397589245884,0.9996581257014758,0.9905237937031808,0.990661799105903,0.9971560584151673,0.9965977904767452,0.9997713815234293,0.9968943692794391,0.9954037134082904,0.9962781912591219,1.000857368630244,0.9962511950660824,0.9962619669810028,0.9974160374258122,1.0008694322539144,1.0014032697442619,0.9955911517040757,0.9957205552723392,1.000341674205208,0.9924060619971327,0.9997225301221208,0.10775491076621324,0.045697570117298546,0.11260911872786122,0.12942318157197794,0.12965639060295245,0.12220546719041701,0.054869140293229944,0.1241669643354037,0.13558263552017086,0.0621976204573808,0.13731770135614682,0.06267939939251042,0.05812569321603313,0.14097012309748275,0.10654581665953654,0.134243641268667,0.14858776823954178,0.057908634772500855,0.15547043336937108,0.14754067142080962,0.16323781146653615,0.16716559107811108,0.060665288490549196,0.15714053529070274,0.15862817667686505,0.17112506607691985,0.17061219849863019,0.11917279124289072,0.052289017014727456,0.13376008547969812
561,561.0,0.9831800171001703,1.0147021110269347,0.17434545114586364,0.04688042122358465,0.12025907474728618,0.0411355365446319,0.06426161451660234,0.15155445482921862,0.9917894146131367,0.9876753921973018,0.9897646304031466,0.9896791765284128,0.9890368355842823,0.9893221027557457,0.9858600527481581,0.9880997846187526,0.9891789572124237,0.9834847723370181,0.9901576156307196,0.9840450252947756,0.98440461239739,0.9875560491895954,0.9880614724938096,0.9899638056504182,0.9870417496626783,0.9890954211029869,0.9861991227236588,0.9905637257192582,0.9859260021094505,0.985810093784177,0.9909197890620499,0.9902405526027587,0.990723748030502,0.9850239501589805,0.9851693188194702,0.9910831013585674,0.9864635293391864,0.9899318605339819,0.11061608123084131,0.04688042122358465,0.11469750743607528,0.13187594516751172,0.13211143701695888,0.12549629891003738,0.0562873485492838,0.1274994779785409,0.1381905398154068,0.0637656534160297,0.13996696846951379,0.06426161451660234,0.059613271194951335,0.14363799448407988,0.1090840342253369,0.13783784178955805,0.15139666225167556,0.059524995735582745,0.1584074279001303,0.15155445482921862,0.1663174561545755,0.17032428232605692,0.06245414912949793,0.16145210454476633,0.1629880956093848,0.17434545114586364,0.17382149663269197,0.12237257543804456,0.053648119313802714,0.1373425359829822
562,562.0,0.9832026805873542,1.014646151158493,0.1645730927024112,0.04426305270748029,0.11355463918982285,0.038841417462019356,0.06066114797656432,0.14319011180181776,0.9913423490655192,0.9874204946255138,0.9894648943683271,0.9893476547251397,0.9887061982923253,0.9888390750319158,0.9855866181572964,0.9876134013084537,0.9888345070233825,0.983202680587354,0.9898124192459246,0.9837619561156739,0.9841252457817125,0.9872138967063392,0.9876861691004309,0.9894637996204145,0.9866907456589968,0.9888028018417659,0.9858378817631609,0.9900286117870665,0.9855566981710574,0.985437220214391,0.9906231514587251,0.9896839285260437,0.9901636140593336,0.9846417544159494,0.9847881106877506,0.990606051823985,0.9861930171250187,0.9894319507887789,0.10450364614369878,0.04426305270748029,0.10826316514512474,0.1244804103140546,0.12470119464268688,0.11855829086115816,0.053139699518979934,0.12044734354732756,0.13043831267281603,0.06019316509105902,0.13211359520023938,0.06066114797656432,0.05627711099130752,0.13558050878014746,0.10300790942292669,0.13022181696325405,0.14290578819426025,0.056208546186119666,0.14952342402892352,0.14319011180181776,0.1569907471673008,0.16077108510161867,0.05897790838906722,0.15255075518377567,0.15400560164139052,0.1645730927024112,0.1640764047035493,0.11561168473905375,0.05064984065099035,0.12975381522558102
563,563.0,0.9832429064882648,1.0145860419923334,0.16427310823353228,0.04406915936865508,0.1132265791465782,0.03881001332605452,0.060348830112426984,0.14270835642396015,0.9986164477353656,0.9920898868666004,0.9967950983876296,0.9972016643123784,0.9965700272524827,0.996579018842172,0.9906990791127164,0.9954132584981112,0.996872109464708,0.988642311405336,0.9979007249361239,0.9892231503879114,0.9893863093521306,0.9954132550279643,0.994853488957367,0.9975800123350579,0.9951071505738102,0.9940483655570248,0.9944484149891715,0.9985377853122228,0.9943795195617697,0.99436571278919,0.9959819552783417,0.9984670710696625,0.9989898031282141,0.9936774453471943,0.9938091704689208,0.9982514866481694,0.9911829185834629,0.9975338693050864,0.10418566022030672,0.04406915936865508,0.10806862792045321,0.12422677806895081,0.12444670216114752,0.11817179638494431,0.05288307636363822,0.12005241285689199,0.13014179156383618,0.059888621477690585,0.13178998446704837,0.060348830112426984,0.05600058042270598,0.13530257649016927,0.1026739902510861,0.12979885150749954,0.1426188731984937,0.05589219729266477,0.14922739665340376,0.14270835642396015,0.15668885498644983,0.16046103246775292,0.058603541200913385,0.15203245419619893,0.15348192803511798,0.16427310823353228,0.16377468944680296,0.11524030248034955,0.05041357607388245,0.12933162407037294
564,564.0,0.9832971001773533,1.0145276765789597,0.16948797917619707,0.045411151934573846,0.11677481825403593,0.04007554982081207,0.06215370752181712,0.14717802879444955,1.005779648496336,0.9966852979351153,1.0040908810761424,1.005009075737178,1.0043948710775246,1.0042004820291681,0.9957247039293728,1.0030955324470923,1.0048737307943412,0.9939959840538193,1.0059522818402022,0.9945965906499599,0.9945625790332112,1.0035713844099936,1.001931532205326,1.0055606200348965,1.0034809343798567,0.999188209544194,1.0030132911601608,1.0068844131841477,1.0031522945730162,1.003239976855464,1.0012201745990803,1.0070696544828,1.0076282961426484,1.0026568344250322,1.0027765759606788,1.0057752023161135,0.9960853525722629,1.0055016649678252,0.1074851817782339,0.045411151934573846,0.11154094035521148,0.12818078704586172,0.1284096665622623,0.12188781578097073,0.0544722591741568,0.12382621729494586,0.13425283360568618,0.061684382695136604,0.1359343440603314,0.06215370752181712,0.05768082549636649,0.13959939589598347,0.10587060708789546,0.1338773078353639,0.1471434444750436,0.05752336138012204,0.1539543618153329,0.14717802879444955,0.16165069087460027,0.16553214172679703,0.060261554721899965,0.15678877238693328,0.1582818519533759,0.16948797917619707,0.16897272741071953,0.1188709676465417,0.051935060664567274,0.1333961804696995
565,565.0,0.9833604760653402,1.014476947968875,0.16338590650175527,0.04378155962774045,0.11260193808422152,0.03864310614255928,0.05993634007985836,0.14195802119113662,1.0114053656311224,1.0004126354378153,1.0097588335357361,1.0110869426553242,1.0104762590514775,1.0101951347195308,0.9998123988732857,1.0091384346846972,1.011089933936358,0.9983511950231637,1.0122076423512587,0.9989705638430546,0.9987716727429697,1.0099112557276964,1.0075270334524609,1.0118538614113766,1.0099821252242103,1.0033854953910095,1.0096565111532734,1.0134848432633592,1.0099517941289315,1.0101131765699383,1.0055002385214429,1.0138857480712846,1.0144769479688749,1.0096157048833583,1.0097249386234513,1.011696678034385,1.0000751909040084,1.0117834757915936,0.10368434531985415,0.04378155962774045,0.107561541690772,0.12359803095673835,0.12381972431719414,0.117570270580038,0.05251738265475272,0.11943708961116416,0.12944916677538088,0.059484310886887486,0.13107654174334032,0.05993634007985836,0.05561372235516501,0.13459541798991026,0.10208557854750092,0.12913075556022782,0.14186182390076554,0.055445070318171086,0.14841939098182308,0.14195802119113662,0.15583130279230165,0.15956425775179414,0.05806688574223271,0.15122613619806308,0.15266767411251972,0.16338590650175527,0.16288940179958086,0.11466482585381389,0.05006840456870805,0.1286672621174561
566,566.0,0.9834282485629458,1.0144389099430522,0.1581753701874392,0.04243835665182297,0.10905626808285283,0.03740643437102768,0.05809312583230988,0.13758725711095904,1.009238197270261,0.9993753506194921,1.0075433501086934,1.0087196139171528,1.0081004831617864,1.0079136196823686,0.9986768893187001,1.0068387320916279,1.0086556865304868,0.9971034640891808,1.0097521889971617,0.9977189280124402,0.9975869485962029,1.007442204659785,1.005545254518405,1.0094772440073243,1.007443708443259,1.0023312358825764,1.0070548315969865,1.0110494144486546,1.0072794443678437,1.007406568124252,1.0044986125853148,1.0114086804369935,1.0119953848741452,1.006869992331818,1.0069845337354102,1.0094410299726237,0.998978243393282,1.009410952038443,0.10043648037235131,0.04243835665182297,0.10410700255171682,0.11963321618924366,0.11984562903243007,0.11390194576190649,0.05090691612143214,0.11571726680101847,0.1252917863375189,0.05765572959455125,0.1268667584937037,0.05809312583230988,0.05390479113437808,0.13028772062754104,0.09889525117827126,0.12513954837569194,0.13731771215340252,0.05370881697533449,0.14366816277684824,0.13758725711095904,0.15085316342570246,0.1544785072880041,0.05622104537534384,0.14658022375028032,0.14797556579844848,0.1581753701874392,0.15769447111039384,0.11108441468389663,0.04853213780894608,0.12468966898469683
567,567.0,0.9834956320808904,1.014415259204348,0.17049837225215303,0.04591395397804612,0.11793275472020018,0.04038706665704279,0.06281528455021826,0.14948306070481554,1.000098817198374,0.9936137547947318,0.9983308715754137,0.9988308853026887,0.9982108971001855,0.9981859333275692,0.9923660370906646,0.9970338746222296,0.9985384444738116,0.9903765649604366,0.9995710506158602,0.9909663159054964,0.9910874140550232,0.9971371821921076,0.9965903113553748,0.999293925636289,0.9968675795366806,0.9958983426221962,0.9962379333315345,1.00040780556435,0.9961944644298515,0.9961848342111308,0.9979486505800754,1.0004507616577551,1.0009902520582794,0.9955239657737802,0.9956556702422729,0.9998323593231035,0.9928192256542967,0.9992462683434123,0.10902866508132507,0.04591395397804612,0.11216375491775608,0.1289603689253776,0.12917045864086746,0.12369549131920017,0.05508021514364523,0.12566328741099705,0.13507059693611032,0.06234407981995063,0.13677492148407613,0.06281528455021826,0.05831371253222571,0.14043420522592737,0.10702330437099214,0.13591882912327571,0.14799933689087663,0.0581387231188763,0.15485104606340916,0.14948306070481554,0.16260408170613766,0.16653570058851513,0.060872525474411104,0.1592776677457519,0.16079124407880374,0.17049837225215303,0.16997993830259142,0.12063585027407783,0.052513290132064495,0.13543067481353094
568,568.0,0.9835578410298949,1.014406853186089,0.1736345533173129,0.04689910042560308,0.12049754725927762,0.0412155023378682,0.0641281272517072,0.15343249275869683,0.9914048122941296,0.9880063520928074,0.9895762933954266,0.9894177235335537,0.9887921173206149,0.9889050379038489,0.9862158114320484,0.9876862095527187,0.988884465591802,0.9838314142897329,0.9898438492639589,0.9843981805573239,0.9847573107176579,0.9873240622452282,0.9879924707492451,0.9895814835935856,0.9867956068508591,0.9895136763666009,0.9859392027441168,0.9902210055935677,0.9856505043528583,0.9855159938804449,0.9913710143867218,0.9899374571558677,0.9904276588083801,0.984741657662965,0.9848904922950764,0.9906686129700948,0.9868147908761237,0.9895505981522944,0.11187028254834601,0.04689910042560308,0.11419246064304167,0.131368083304104,0.13156392240497944,0.12696024670434092,0.05626430098679766,0.12896738597337867,0.13761490832764786,0.06364826509372609,0.13936057510106337,0.0641281272517072,0.05956023309562193,0.14302903015164545,0.10940997145067202,0.13947615076930103,0.1507257297777317,0.059466694953833436,0.1577092734676536,0.15343249275869683,0.16560143301178998,0.16961639173777676,0.06231283540886726,0.16350288464791948,0.1650571254867471,0.1736345533173129,0.17310642429631184,0.12382349215674834,0.053646782838045304,0.1389772596869186
569,569.0,0.9836100898206797,1.0144145493216008,0.16386735517937734,0.044263419048789346,0.11376068456509594,0.03891732678377407,0.060519239633543845,0.14495342869245778,0.9909403720487677,0.9878148942752141,0.989170522215996,0.9889791558737844,0.9883530755440624,0.9884126459411422,0.9860079740122574,0.9871896106563073,0.9884359437304056,0.9836100898206797,0.9893944350987682,0.9841751289269711,0.9845435092160263,0.986864654084216,0.9876013193818047,0.9890770940879888,0.9863234892009237,0.9893052922544526,0.9854581398237229,0.989717043566807,0.9851631476127878,0.9850283985019647,0.9911663749807054,0.9894308706288568,0.9899224737368966,0.9842470121413766,0.9843956794228031,0.990180926308051,0.9866141296422315,0.9890466722653014,0.10569048028801056,0.044263419048789346,0.10776652395232508,0.1239740971629842,0.12416188811715001,0.1199420040387013,0.053099657488631,0.12183624835265162,0.1298712361509137,0.06006565564012114,0.13151848421065132,0.060519239633543845,0.05621004985857438,0.13498067234797237,0.10329564040804667,0.13176596251037298,0.1422429948656837,0.05612157737195762,0.14883624394747505,0.14495342869245778,0.15628319470508703,0.16007163719472228,0.058801617426126176,0.15446910217054932,0.15593955629910286,0.16386735517937734,0.16336767292341015,0.11698061605259305,0.05062893986258227,0.13129534105231508
570,570.0,0.9836482485975417,1.0144392050442101,0.16384930025875755,0.044135492193856964,0.11361759956802554,0.03893861528927478,0.060353176411231856,0.14460673467799617,0.9981375488771713,0.9924230808334126,0.996463706024231,0.996802096950742,0.9961804375392296,0.9960697100287825,0.9910480094231365,0.994902737901303,0.9964429220563559,0.9889771199420871,0.9974547630724796,0.9895596131065434,0.9897336963951135,0.9950258050591032,0.9947029404568273,0.997106205188805,0.9947017004966537,0.9944847748296036,0.9940299333447569,0.9981419261707912,0.9939499614142732,0.9939212949458393,0.9964619115546177,0.9981262311651914,0.9986587361336682,0.9932472326859779,0.993381052247582,0.9977486175895084,0.9915388069436447,0.9970615682014912,0.10551237448847126,0.044135492193856964,0.10778760695607872,0.12394500958840805,0.12416033989590824,0.11970399041745446,0.05293765480026747,0.12159537178669745,0.12985331776288153,0.0598999978734771,0.13149911015532023,0.060353176411231856,0.056046935066338587,0.13498005531504167,0.10313616512320874,0.1315025897513079,0.14224021460242284,0.05590043458948932,0.14883265871359755,0.14460673467799617,0.1562721600368751,0.16005086767723886,0.058529918729555375,0.15406936441418392,0.15552877261470915,0.16384930025875755,0.1633516259551489,0.11674585448201573,0.05046565978998958,0.13103523291283709
571,571.0,0.9836708104390864,1.0144816777872436,0.169100771730975,0.04555395349736074,0.11723063563924005,0.04017350349643372,0.062313343994512424,0.14907534115523258,1.0054741444315445,0.9969821405316345,1.0038082145225153,1.0046714007933326,1.0040602923211301,1.0038724837493083,0.9960294658984843,1.0027662026435418,1.0044966852560329,0.994277845551813,1.0055579515913093,0.9948767266177672,0.9948591005655899,1.0032468838033022,1.0018515521645346,1.005274196025797,1.0031481176857424,0.9995893560626817,1.0026715600248295,1.00668467196516,1.002810279815041,1.0028887657843328,1.0016671933943242,1.0069314803581244,1.0075012546962034,1.0023248264961833,1.0024457109339386,1.0054560841829103,0.9964058247214342,1.0052156030664712,0.10883007300992249,0.04555395349736074,0.11130826364105795,0.1279481485358459,0.12819438680830667,0.12344543877382305,0.05463454945406032,0.12539919256225526,0.1340598452993256,0.06184295808556517,0.13575735233018194,0.062313343994512424,0.05785527543895586,0.13936367425027205,0.10642843025582824,0.13561721178922467,0.14684555875697966,0.057644578691300366,0.15363791653293452,0.14907534115523258,0.16129508127248127,0.16517043860849612,0.060302490667112435,0.15880294226807337,0.16029720024002686,0.169100771730975,0.16859084402314473,0.12039167291166594,0.052074286883156316,0.13513784770912343
572,572.0,0.9836769241574952,1.0145428249840278,0.162868481199541,0.0440050252678097,0.11298695073307193,0.03863961351981661,0.06020577481587692,0.143655236709774,1.0112539581398898,1.0006344567282632,1.009544896575386,1.0108268169579004,1.010221923896745,1.0100381251824957,1.0000419382393566,1.0089815436129754,1.0108029523727098,0.9985565674146609,1.0119078492439826,0.9991752343429462,0.998989367357205,1.0096711260361064,1.0075042653522366,1.0117358617318326,1.009743479494457,1.0037177761659437,1.0094177554918349,1.0134688216216907,1.009723747145869,1.009885025044952,1.005893348048443,1.0139381962027032,1.0145428249840276,1.0094049115926143,1.0095150823566128,1.0115400505377676,1.000320836942247,1.0116647681757085,0.10485868067312824,0.0440050252678097,0.10724713993553049,0.12327242998066991,0.12351115187886676,0.11894308479662724,0.052780717035080235,0.12082748674295064,0.12915552535048688,0.059748629658472864,0.1307897307377258,0.06020577481587692,0.055894449797090566,0.13427187479663147,0.10261381688426642,0.13068675915666367,0.14146800088575492,0.0556958392221306,0.14799896627414547,0.143655236709774,0.1553592087050667,0.15907572747367738,0.05825501948508234,0.15303445661298568,0.15447426604506795,0.162868481199541,0.1623782976681486,0.11600140002218705,0.05030634868384788,0.13022499549687144
573,573.0,0.9836657385649498,1.0146223880390914,0.1577822166880367,0.04241508333259005,0.1093679570557107,0.03753445992002449,0.05805159298813729,0.13907737683734048,1.009689166248145,0.9995836558442057,1.0073894057106625,1.0085510956276043,1.0079327889287122,1.008405724995787,0.9988943140053964,1.0073317451499797,1.0084764742738472,0.9973001554266168,1.0095706710576524,0.9979162824688328,0.997791733659843,1.0072875044498477,1.0057705102348187,1.01002511019021,1.0072972374077536,1.0026406001601451,1.0069144834557875,1.011727765901627,1.0071570086175572,1.0072903624410678,1.0048641111522176,1.012170205503912,1.0127720217244298,1.0067693586093496,1.0068837717912535,1.0099296073668529,0.9992061470661715,1.0099570015668733,0.10162083012812641,0.04241508333259005,0.103898143814528,0.11943984543560868,0.11965929595943449,0.11524986203285846,0.0508742851788745,0.11707634968175241,0.12513719437519907,0.0576110775456323,0.12672325522134428,0.05805159298813729,0.0538837495143798,0.13007023785302566,0.09925661795452025,0.12659933317092303,0.13704142593535243,0.05361364995291385,0.14337032898368057,0.13907737683734048,0.1505090766925645,0.1541211908637876,0.05603566661331761,0.14809586982556558,0.14947865072605038,0.1577822166880367,0.15730657248105157,0.1124036434576661,0.04848529701892877,0.12615099140812974
574,574.0,0.9836364024736319,1.0147156442417782,0.1708471638220855,0.04559185136618064,0.11835096293423639,0.04081214424212044,0.06244830074364527,0.1505851057149104,1.0009412938947013,0.9938354283286549,0.9982094466783094,0.9987211938391994,0.9980900866715077,0.9990958614695064,0.9925947035574133,0.997944891958039,0.9984249286446536,0.9905879477773609,0.9994639621350739,0.9911745359974166,0.9913034152711978,0.9970203139384783,0.9969744673022412,1.0002683176221168,0.9967548067789747,0.9961985524892435,0.9961297794503594,1.0015138379896027,0.9961069802612208,0.996109115601422,0.9982909768166154,1.001639598941849,1.0021920789682048,0.9954546764596724,0.9955857878647227,1.0007405698106928,0.9930581822762603,1.0002175979036703,0.11015796423437474,0.04559185136618064,0.11250809268463323,0.12941597291101858,0.12963243111964448,0.12494624139606764,0.0546975541516601,0.12691340855232622,0.13562903433285453,0.061978069023559554,0.13737980163027752,0.06244830074364527,0.05794869562378851,0.14087525458492234,0.1073189613396792,0.1371748968056496,0.14842552892934052,0.05761989520713889,0.15527728232818205,0.1505851057149104,0.16300317765442696,0.16692962650095056,0.06021949055530298,0.16026106687226957,0.16174224912260457,0.1708471638220855,0.17032871818534293,0.12186273450558727,0.05212160119071625,0.13668871693795148
575,575.0,0.9835880646957232,1.014816754852633,0.17469731545509248,0.046530019863704294,0.12106985160330612,0.041793078473408525,0.06375336102391066,0.1541251047323045,0.9922269923121599,0.988116616740694,0.9895287590898852,0.9893958863043295,0.9887617609138881,0.9898059973939825,0.9863348697557639,0.9885878231467043,0.9888850296085283,0.9839594849177835,0.9898694253098382,0.9845207178821694,0.9848730271623699,0.9872870465745429,0.9883532047581003,0.990528345360873,0.9867571805443588,0.9896705639402974,0.9859023350807694,0.991263497632614,0.9856305367320393,0.9855054316417154,0.9915386660462014,0.9910396610490486,0.9915362099037247,0.9847348323628943,0.9848824426023158,0.9915638762950041,0.9869314428087282,0.9904941656561825,0.11278003504952631,0.046530019863704294,0.11505604276131708,0.13241146065095052,0.1326231748518975,0.12795833633799336,0.055834827381879115,0.12995952743003752,0.13880928198374226,0.06327593361789695,0.14062767967354423,0.06375336102391066,0.059157768379351876,0.14410681645941373,0.10977114290610494,0.1404299692437086,0.15182953135111166,0.05888751593678215,0.15883036601092385,0.1541251047323045,0.16671180705559735,0.17072415990278944,0.061595244583494024,0.163999352822643,0.16550894362111962,0.17469731545509248,0.17416558982759717,0.12479909750852375,0.0532028644057291,0.1399332772704962
576,576.0,0.9835198740434057,1.014919881132201,0.16487596690857045,0.043872241313308614,0.11424276953063475,0.03946325737881564,0.060105499993688236,0.14545153080819032,0.9917302868783576,0.9877348029611671,0.9890251541295586,0.9888571295197797,0.988219086559319,0.9892791669963228,0.9859208388915613,0.9880575485365027,0.9883266981395814,0.9835198740434057,0.989305764600813,0.984083806912767,0.9844477719613559,0.9867243100232612,0.9878386036099576,0.9899781021693027,0.986177173415203,0.98921837940948,0.9853108285053672,0.9906767401802413,0.9850263365786097,0.9848918550224195,0.9910640697037897,0.9904293333256347,0.9909221290230448,0.9841189086458976,0.9842674672205362,0.9910435964566124,0.9865215842491583,0.9899443592897906,0.10643770355803037,0.043872241313308614,0.10857909654799358,0.12496114250650407,0.12515852759593074,0.12075414532555413,0.052640248015865136,0.1226383471849886,0.13099799035751652,0.05965731001809548,0.13271583893765704,0.060105499993688236,0.0557749096619239,0.13599768800894624,0.10356969819766847,0.13252431861365604,0.14328742907781195,0.05552305377714624,0.14989622140899742,0.14545153080819032,0.15733671332150165,0.16112199290433155,0.058075317182136925,0.15476841522487975,0.15619224289075725,0.16487596690857045,0.16437306043982414,0.1177791151021348,0.05016150596591701,0.1320558150695149
577,577.0,0.9834324091242738,1.0150191843410283,0.1647656350884782,0.04371089350303274,0.11407415589963091,0.0394956012238696,0.05985104998707492,0.1453041270174591,0.9988698896065978,0.9922803015494729,0.9963012805629882,0.9966635298384031,0.996026456057913,0.9968741585987142,0.990904375044329,0.9957102685961033,0.9962986230638655,0.9888259911398078,0.9973265159582466,0.98941043172568,0.9895754874864241,0.994873253754862,0.9949000841031426,0.9979524112734189,0.9945486080622865,0.9943493325386402,0.993878089441708,0.9990474329655653,0.9938063556674288,0.9937776739073936,0.9963211388646327,0.9990735803915025,0.9996100542002959,0.9931111397568455,0.9932460037070643,0.9985544678649221,0.9913895153515455,0.9979045014425584,0.10634336010475261,0.04371089350303274,0.10845271606551299,0.12479150218159209,0.12499365449008215,0.12061203305404196,0.05242501758190308,0.1224892473466073,0.13080735822005748,0.05941181985409919,0.13251810593336882,0.05985104998707492,0.055546613698551836,0.1358346029838095,0.10338067865956622,0.13237916352767815,0.14313170297653593,0.05528397816376223,0.14974421498367538,0.1453041270174591,0.1572033775058304,0.16099291644692662,0.0578056397503357,0.15461643061212643,0.1560371335413492,0.1647656350884782,0.16426235983536036,0.11765102720532225,0.0499665762449152,0.13191174042512022
578,578.0,0.9833319677275746,1.0151088257396605,0.1703182790224739,0.04503513246493455,0.11791028890624027,0.04092794706268041,0.0616603530914547,0.15044493500669823,1.0060379302458968,0.9968141522540812,1.0036090300287543,1.004493385919546,1.0038657696285005,1.0045105894578665,0.9958591327959941,1.003405815691242,1.004315252391478,0.9940829327029788,1.0053786672265685,0.9946848040755781,0.9946720352245635,1.0030516230390252,1.0019666384220518,1.005939071117116,1.0029485766307689,0.9994426569760742,1.002473372840169,1.0074122074316334,1.0026164519914649,1.0026942697083132,1.0015275164919486,1.0077053755722603,1.0082814451776247,1.0021380975282426,1.0022589199220309,1.0060905422683615,0.9962357068027918,1.0058781458009771,0.11011350195436695,0.04503513246493455,0.11204680452350363,0.12890675363421047,0.12912570657352399,0.12487474489524049,0.05400680814835973,0.12681967433929736,0.13511821614203323,0.061209481680585695,0.1368830292087668,0.0616603530914547,0.05722042545069255,0.14034330459201314,0.1068249755640741,0.13705621898258635,0.14790220838053014,0.05694514380978435,0.15474364899361623,0.15044493500669823,0.1624749249352058,0.16639619574786196,0.0595254522831897,0.16009288220070328,0.1615631333112328,0.1703182790224739,0.16979952016960398,0.12180627101984215,0.05147951938953421,0.13657142167128908
579,579.0,0.9832262774379673,1.0151829665886434,0.16425689217291264,0.043442511680840984,0.11382338207790342,0.03951250194788826,0.05949611561075731,0.14548988058951265,1.0117019638898954,1.0005136527486032,1.0093462635115809,1.0106493045023073,1.0100274774913978,1.0105485366425084,0.9999142728947262,1.0094889828050382,1.0106204383553639,0.9984044219413704,1.0117241002821964,0.9990233101753127,0.9988478195486831,1.0094753416027173,1.007592222774603,1.0122711094486538,1.0095410767154689,1.0036229313416005,1.0092130983163066,1.014059294840316,1.0095175735162585,1.0096745338494646,1.005810770587738,1.0145724786305763,1.0151829665886432,1.0092013174622025,1.0093119774038448,1.0120542510864214,1.0001954495825098,1.0121990792412359,0.1064413071988178,0.043442511680840984,0.10803670003739586,0.12429696037046128,0.12450982350450783,0.12072945425041405,0.052106515794027405,0.12261130846520782,0.1302917403149538,0.0590575783004494,0.1319970403579314,0.05949611561075731,0.055204165639790165,0.1353315484183311,0.10312536634116651,0.13250912422897895,0.1426254064424993,0.054963507986556914,0.14922446254780197,0.14548988058951265,0.1566858462024035,0.1604686970857517,0.05746787375998581,0.15484213150505657,0.1562696262349625,0.16425689217291264,0.16375706471468476,0.11775579009714326,0.049668233152410715,0.13203878933138805
580,580.0,0.9831230658401119,1.015237001860163,0.15890636176802195,0.0419011257833296,0.1097858061653005,0.0381541921142723,0.05740596457584383,0.13975236543864866,1.0101615063235758,0.9991220141425796,1.007336574828129,1.0085385093138148,1.0079004278577846,1.008919438131059,0.9983910082696619,1.00783897698541,1.0084567821896668,0.9967655126593942,1.0095416218004016,0.9973807124110488,0.9972749880281243,1.0072578966581078,1.0057635385895614,1.0105299020066212,1.0072691297166998,1.0020936015685749,1.006890938257787,1.0122104370890357,1.007137898367412,1.0072696712627056,1.0042802238531054,1.0126434109817903,1.0132442368427172,1.0067606160470808,1.0068744213053296,1.0104484437081083,0.9987144881445607,1.0104623578688143,0.10227789346902652,0.0419011257833296,0.10453117193688506,0.12022275875576345,0.12043994792116586,0.1159884597514305,0.050260919784753735,0.1178045175252733,0.1259984741791911,0.05697840073533736,0.1276283263645856,0.05740596457584383,0.053256405100930014,0.13091595524637709,0.09940568866941513,0.12731074308808502,0.1379749479193815,0.05296899669255511,0.14436117626790324,0.13975236543864866,0.15157782445065293,0.15523349248757692,0.05535556030830884,0.14871707517029265,0.15008812049456,0.15890636176802195,0.1584236648019927,0.11312346417406013,0.04790552771666461,0.12685885438100264
581,581.0,0.9830300605186679,1.0152712613729724,0.17148667849735638,0.045269813640691374,0.11815815380296951,0.04098952549812916,0.061995500374112056,0.1496573478485218,1.001334737744291,0.9930978823334184,0.9982320793409803,0.9987849020693391,0.9981372389012461,0.9995106528073574,0.9917831816714839,0.9983529201041342,0.9984731218136564,0.9897221340446901,0.9994833879147149,0.9903122270826817,0.9904760814962977,0.9970765648596838,0.9968382064035675,1.0006443121737365,0.9968184801969925,0.995282432069117,0.9962038160616762,1.0018026159915112,0.9961894612545009,0.9961948611829013,0.9972940805861544,1.0018706455168667,1.0024142337822421,0.9955508235941356,0.9956814563950218,1.0011564572829026,0.9922672652589088,1.0005950923591145,0.10949623237701465,0.045269813640691374,0.11280227407041762,0.1297062605952916,0.12994664576699813,0.12415566311202783,0.05429985709594703,0.12610144148111563,0.13589156331664312,0.06152757807051682,0.13760740762381873,0.061995500374112056,0.0575309909981111,0.1412765222554333,0.10697714569875064,0.1362981158051896,0.14891022611606408,0.057282060004242616,0.15580839148810674,0.1496573478485218,0.16358695555848343,0.1675303316139134,0.059923646470995635,0.15927913365075483,0.16076190352622471,0.17148667849735638,0.17096633723861296,0.12108228638261288,0.051770202213907136,0.13581610119720966
582,582.0,0.9829549890582948,1.0152873086574645,0.17513778059227497,0.04648770617639378,0.12078159472492302,0.041736653601351856,0.06360553757381107,0.1529307108367416,0.9926160272714211,0.9874903284528461,0.989701240167698,0.9896190275168408,0.9889654880859408,0.9902126069755689,0.9856381608718766,0.9889843967275389,0.9890814819835875,0.9832010837464602,0.9900271793108048,0.9837682277363872,0.984160511456762,0.9875125797901496,0.9883146067769761,0.9908966314759488,0.9869972799692371,0.9889048864912386,0.9861575085198645,0.9915443994567438,0.9858933349976471,0.9857724249472558,0.9907216047220965,0.9912608742262139,0.9917488128949551,0.9850092731784966,0.9851570305167683,0.9919750683691443,0.9862625169488626,0.990864745769608,0.111798118036436,0.04648770617639378,0.11518470058436407,0.13246434020158027,0.13270497879927848,0.1267752524746058,0.05575420756854891,0.12875359703892542,0.13876480116609982,0.0631258842799447,0.14049713833226035,0.06360553757381107,0.059055406074681745,0.14429223737194394,0.10942079692543287,0.13919010127338824,0.15210407165318432,0.058957807663572115,0.15915188079096237,0.1529307108367416,0.1670867644978475,0.17111913786740854,0.06178820394016537,0.1628195209152805,0.16435259357713614,0.17513778059227497,0.17460608765334,0.12363901870341094,0.05317946530490303,0.13869999387376836
583,583.0,0.9829055790436532,1.0152867072440332,0.16531041857132497,0.04385560099123014,0.11398177044114256,0.039398220733882335,0.060004858098586,0.1443225837923638,0.9920776087159736,0.9872240713471264,0.9893441966203412,0.989239200041028,0.9885789338084215,0.9896428229872819,0.9853528734082865,0.9884095252086554,0.9886836099539557,0.982905579043653,0.9896277629845383,0.9834736477166094,0.9838709393309253,0.9871127746220462,0.987881595681506,0.9902985580724498,0.9865889108575417,0.9886014231943434,0.9857421715343666,0.9909203426808445,0.985471579805896,0.9853478928091718,0.9904156802423584,0.9906214948612732,0.991108745095855,0.9845806773411245,0.9847284275760818,0.9914134281517506,0.9859805732463534,0.9902673776695052,0.10548146972919285,0.04385560099123014,0.10870577387613001,0.12501774450624564,0.12523948117081526,0.11960407449961874,0.052599615971663516,0.12146844006059049,0.130946523669171,0.05955339139987137,0.13258007373109384,0.060004858098586,0.05571197479529265,0.13618317185988255,0.10325607246834795,0.1313341928261054,0.14356322213955972,0.055642267426851015,0.15021932829052298,0.1443225837923638,0.15770956503916791,0.1615174296786942,0.058326783018767446,0.15366844108691036,0.15512031802354428,0.16531041857132497,0.1648084971512282,0.1166559195395148,0.05017392261839935,0.13087195720358893
584,584.0,0.9828874142647879,1.015271020663072,0.1649888755252418,0.04354056051645868,0.11360650342179902,0.03940888624100937,0.05955834489521233,0.14385020142663008,0.9991636574956627,0.9919562383905459,0.9966779689430382,0.9971006332346313,0.9964463772401371,0.9971905267445539,0.9905458651841331,0.9960171964195904,0.9967309442139289,0.9884431038833091,0.9977312187120215,0.9890285069528,0.98921841611784,0.9953104537015274,0.9950091410717438,0.9982171857920723,0.9950005390604166,0.9939381065284264,0.9943455680118055,0.9992439919487509,0.994284978282557,0.9942665743042088,0.9958846621985673,0.9992269994766465,0.9997589552128383,0.9936039657255518,0.993737165536612,0.9988681876727107,0.9910493429570101,0.9981719943882807,0.10514574451925407,0.04354056051645868,0.10845039581066651,0.12471722709270389,0.12493166847690251,0.1192176836721679,0.05221780989917202,0.121074632933247,0.1306060990523193,0.059111116669326,0.13220983506238526,0.05955834489521233,0.055304729392733676,0.13586831855975928,0.10286257470715658,0.1309090444056083,0.14324244169177086,0.05522409503073,0.14989670623788395,0.14385020142663008,0.1573816963406355,0.16118247607511754,0.0578726875135685,0.1531721594300998,0.15462102913267198,0.1649888755252418,0.16448726192099408,0.11628553138860649,0.04981465298408098,0.13044950229086558
585,585.0,0.9828975033332922,1.0152418124449742,0.17032717039750406,0.04483351767685953,0.11720859458491727,0.04073155589186622,0.061305739616943626,0.14841500610524683,1.0062457132365359,0.9965596955354192,1.0039421357068192,1.0048753621815392,1.0042333581690208,1.0047272371475506,0.9955900016805782,1.003614633278209,1.0046932993985167,0.9938229928376805,1.0057454993080046,0.9944248038605119,0.9944137677373711,1.0034281225885262,1.002052877223509,1.0061172538970857,1.0033300827603895,0.9991019161003993,1.0028637050297,1.0075166261885071,1.0030096797596522,1.0030955014238192,1.0011505938267309,1.0077617457106052,1.008331817959271,1.0025335748882849,1.0026535807351358,1.0063113249852176,0.9959703379717686,1.006058006790601,0.1084804285650763,0.04483351767685953,0.11194249503839457,0.12872595669698514,0.1289492396495942,0.12301226696660092,0.05376115086509788,0.12492499991653755,0.13480866933772273,0.06084734184750462,0.13643599479263008,0.061305739616943626,0.05693837001470288,0.14024712890881635,0.10610157615725944,0.13506069770178245,0.14786198592692548,0.05685908184435007,0.15473277582312192,0.14841500610524683,0.16245965465838955,0.16637793359401346,0.059576356600198985,0.15805020498131636,0.1595476995302676,0.17032717039750406,0.16980960801627892,0.1199820516026788,0.05129412893531045,0.13458860577940512
586,586.0,0.9829307110661438,1.015200646120134,0.1642285391945243,0.04324592186654189,0.11306536616224656,0.03928333866216013,0.059139409261910955,0.14325071363220399,1.0118763003904634,1.0003408291298261,1.0096200969963065,1.010964864695181,1.0103251458533633,1.0107263099104997,0.999739416905953,1.0096620639139708,1.0109233899216192,0.9982495897601747,1.0120173598828703,0.9988692141445714,0.9986872372046776,1.0097805387028316,1.0076730735269224,1.0124181272324737,1.009846668177287,1.0033607871342862,1.0095242084231637,1.0141329134287858,1.009830308645274,1.009995746194277,1.005505992613409,1.0145966208547035,1.015200646120134,1.0095121822924182,1.0096225714808504,1.0122396746619515,1.0000149563468161,1.0123468251185443,0.10469229730595099,0.04324592186654189,0.10793877097194003,0.12413257834443316,0.12434636166616933,0.1187305701921243,0.05185908888832729,0.12057198894198702,0.1300056894988237,0.05869676194576468,0.13157082646218662,0.059139409261910955,0.05492532143874896,0.13524025199643677,0.10235752899489771,0.13035447179158094,0.14258038715983448,0.05485980919276619,0.14920075029491517,0.14325071363220399,0.15664457998640308,0.1604170199447696,0.057486595979536974,0.1525596821427706,0.1540083544912584,0.1642285391945243,0.16373029095246433,0.115806257556214,0.0494805563568372,0.1298996084150758
587,587.0,0.9829819022803218,1.0151496939998956,0.1586087898750535,0.04205845440381123,0.10921996193056335,0.03775680174633675,0.05754723415292985,0.13809538485463518,1.0098734046196536,0.999069778994294,1.0075659941266,1.008786386867893,1.0081394252912337,1.0086139538628724,0.9983632882263931,1.0075327853724276,1.0087007993625772,0.9967877849970687,1.0097914108321486,0.997403997807771,0.9972723241617563,1.0075030414321415,1.00570807837457,1.0101860792921324,1.007511532690329,1.0019850118989537,1.0071340881817394,1.011782665272334,1.0073773050321533,1.0075144660451831,1.0041378680089228,1.0121648824222673,1.0127579395344204,1.0069913827611021,1.0071059469679235,1.0101485659451817,0.998667841636574,1.0101189234197565,0.10081499008493552,0.04205845440381123,0.10427967236387875,0.1198924808311401,0.12010591624400814,0.114343221077564,0.050446788033311124,0.11612587532999259,0.12556893981303938,0.057118872737257916,0.12710706690850193,0.05754723415292985,0.05342918674234548,0.13062713828513287,0.09893094068999261,0.12558955178415546,0.13770961202549983,0.053371330642413894,0.14409748560554506,0.13809538485463518,0.15128363057678335,0.15491759085565754,0.055932845226979555,0.1471306668670078,0.14853860655094203,0.1586087898750535,0.1581281070887528,0.11152588892619443,0.04812337764231069,0.12514921169712837
588,588.0,0.983045941792804,1.0150935635194116,0.17034795223078736,0.04580634704009352,0.11764058833482106,0.040282198508299887,0.06269638394930474,0.14878610213013507,1.000679577208685,0.9931412268274489,0.998405588255333,0.9989556196611675,0.9983060917084735,0.9988137098639812,0.9918666209236462,0.9976549508075311,0.9986460141578659,0.9898813778218044,0.9996769863786601,0.9904720606468848,0.9905906627787318,0.9972478261335426,0.9966620679384207,0.9999000293738437,0.9969837814173819,0.9953118485598781,0.996363719179918,1.0009645469794999,0.9963358193077574,0.9963381673229217,0.9973017748666714,1.0009823391951185,1.0015192106328743,0.9956798864773299,0.9958120709328994,1.000469065207443,0.992321201302558,0.9998512121009762,0.10836753403649158,0.04580634704009352,0.11201839227989507,0.12877453693782326,0.12901197613117849,0.12294447266301958,0.05496271941918569,0.12487353173973645,0.13490145607432846,0.062235336809236444,0.13660662359278752,0.06269638394930474,0.05820000814540259,0.14030933056106104,0.10670860327576266,0.1351272879611803,0.14790886944802437,0.058233479885771294,0.15476083647431302,0.14878610213013507,0.16248054736328635,0.16637821126542604,0.06109627083812694,0.15866255059966708,0.1602075821962167,0.17034795223078736,0.16982978205556862,0.11990979257471869,0.05242156820567393,0.13464956416042914
589,589.0,0.9831176944205697,1.0150374708947854,0.17330670929653855,0.04694303627284145,0.12009008126751436,0.0409401089799377,0.06422945267145871,0.152411721557822,0.9919283366842613,0.9876123047682228,0.9898228068113104,0.989720785950162,0.9890694838986464,0.9894649972233376,0.9858041816034762,0.9882355679203167,0.9891817768131473,0.983444854768357,0.9901463749427171,0.9840117344889027,0.984357409697265,0.9876225268377963,0.9881375346549134,0.9901238052314588,0.9871057725819931,0.9890352493710516,0.986261426041269,0.9907083811115374,0.9859861027332126,0.9858633662404797,0.990842263114029,0.990389293600288,0.9908726195236083,0.9850902163075642,0.9852388125836063,0.9912416300704175,0.9864009427657299,0.9900919703721908,0.11088338107859348,0.04694303627284145,0.11395013162794476,0.13101985249460057,0.13126444073779714,0.12582466591152883,0.05633187705214515,0.12779955494955536,0.13728634168688864,0.06376116249731478,0.13904508140394617,0.06422945267145871,0.05963542408556599,0.142753696069845,0.10902820847117495,0.13832014888815766,0.15048447293198053,0.059772539955519406,0.15745153861421984,0.152411721557822,0.16530694013301658,0.16927551487390793,0.0627742170818183,0.1625966680186764,0.16419333902813651,0.17330670929653855,0.17277754899075728,0.12271456553205531,0.05373009743882784,0.1378301086727966
590,590.0,0.9831920249805973,1.0149866323421197,0.16356343166111809,0.04435432158267529,0.1133573189288235,0.03861190298867514,0.06069655902681387,0.14383340583170662,0.9914913023050191,0.9873842427367503,0.9894449482776632,0.9893102188408848,0.9886584959113465,0.98899262893842,0.9855619701846378,0.9877599539890278,0.9887557463608254,0.9831920249805973,0.9897175846741024,0.9837596847373973,0.9841115140915873,0.9872018978259935,0.987753830473537,0.9896420688537164,0.9866801355444184,0.9887872989652855,0.9858292426350054,0.9902120933003337,0.9855426407517998,0.9854131428299295,0.990603951712366,0.9898809259303384,0.9903641139106726,0.984637685996184,0.9847874228174718,0.9907785773714644,0.9861566935113286,0.9896103426498157,0.10462468051411529,0.04435432158267529,0.1075634854430926,0.1236739865669671,0.12390585917199758,0.11872189879624748,0.05323054790694824,0.12058658500776653,0.12959421515448993,0.060256991771770275,0.13126050001417608,0.06069655902681387,0.05635364461968627,0.13474182685298158,0.10292572550251686,0.1305191826603018,0.14203197693420794,0.05647981879867186,0.14860568703999136,0.14383340583170662,0.15601588976651737,0.15976080016123254,0.059318083065071026,0.1534561029558003,0.15496562155264468,0.16356343166111809,0.16306324582823797,0.11578762201087153,0.050770971223846224,0.13005690044224014
591,591.0,0.9832641852721594,1.0149462640775189,0.16344386787337836,0.0442727020202681,0.11310153397219079,0.03853306245254996,0.06062706886614781,0.14312343858776916,0.9986977310540195,0.9920914282800167,0.9967490957160614,0.9971458155308769,0.9964991806469282,0.9966687985997024,0.9907228250106866,0.9954955451487905,0.9967806377422902,0.9886922612562958,0.9978008689881638,0.9892800963439724,0.9894253610290996,0.9953753899229733,0.9949103588424673,0.9976958309031415,0.9950689912140387,0.9940940667407462,0.9944089715635352,0.9986737547295055,0.9943329247957381,0.9943096372059727,0.9960359725152887,0.998623945952085,0.9991510915507573,0.9936336423279168,0.9937697669713466,0.9983618618304169,0.9911939298436544,0.9976502589799825,0.10413470958571344,0.0442727020202681,0.10754234821948373,0.12362123936310276,0.12385582384742132,0.11815298293731381,0.05314498501359089,0.12001273952763258,0.12953848296513115,0.06019398560471184,0.13121221966515303,0.06062706886614781,0.05627609425478018,0.13467347484137773,0.10267252101078057,0.12989574658794897,0.14194378827779153,0.05633050906873093,0.14851007524973062,0.14312343858776916,0.15590790628413245,0.1596517563802872,0.059128944223897105,0.152692513874605,0.15419246666039996,0.16344386787337836,0.16294331789696256,0.11523516473868109,0.05067962465197115,0.12943552108683073
592,592.0,0.9833309750237081,1.014921582317086,0.16862818583119368,0.04576185894066881,0.1166746252328558,0.03969083456538064,0.06271540392949798,0.14743275858642318,1.0059494876986599,0.996765182947378,1.0040152027596416,1.0049363683966843,1.0042956810309152,1.004387128355963,0.9958299657199448,1.0032718820717463,1.00475055928968,0.994120140640348,1.0058174555767605,0.9947243960943972,0.9946789309007172,1.0035123427818788,1.0020560325762935,1.0057990915146287,1.0034267666817263,0.9993497711791802,1.0029601806799706,1.0071836956571494,1.0030972217680836,1.0031809843041584,1.0014128556856323,1.0074187661368996,1.0079860505197535,1.0026093640678322,1.0027319672787631,1.005990715039218,0.9961908362670973,1.0057394274215912,0.1072956228122265,0.04576185894066881,0.11103061401876778,0.12760271099012793,0.127847536557237,0.1217265716544949,0.05494520077585662,0.12364863324543962,0.13371027924657372,0.06227062094105212,0.13544491731750846,0.06271540392949798,0.05819627155808367,0.1390050130041256,0.10594140077133433,0.1338395061288375,0.1464872282645461,0.05817169867291996,0.15325044357709505,0.14743275858642318,0.16086971730983252,0.16473026454073608,0.06101488147473028,0.1572733678463676,0.1588123999475036,0.16862818583119368,0.16811423950182053,0.11872744990237015,0.052380222673635235,0.133363736964665
593,593.0,0.9833895809459887,1.0149178032769246,0.16247938006324625,0.04422590017621432,0.1124984328186746,0.038188149547758975,0.060640332443538204,0.14212928798376698,1.011597071174949,1.0005373320602984,1.0096434061584456,1.0109774404140992,1.0103384729436427,1.0104069596383356,0.9999639225078873,1.0093398397489972,1.010927285136299,0.9985226105021611,1.01203266130507,0.9991443685263951,0.9989347243779564,1.0098174281875083,1.007667867358925,1.012134449163131,1.0098970914565915,1.00359562912798,1.0095765289542484,1.0138510965793708,1.0098741564734088,1.0100381865161403,1.0057604076807218,1.0143154007674589,1.0149178032769246,1.0095469457609747,1.009659314391396,1.0119418586665008,1.0002279292865053,1.0120625007327315,0.10342627287663331,0.04422590017621432,0.10701525065256792,0.12298878226971173,0.12322007103201114,0.11733946494106184,0.05311102556182399,0.1191949883934927,0.12887228114941668,0.060208945111780245,0.13054944426606732,0.060640332443538204,0.05625947226656213,0.13397253001527043,0.10218699052909326,0.12902956788819175,0.14117348929428736,0.056210886538351414,0.1476816098634356,0.14212928798376698,0.15501525529369065,0.15873248883875157,0.05894783071309584,0.15161333948780825,0.15309665889751212,0.16247938006324625,0.16198623986387076,0.11445356244851178,0.050622134083021894,0.128569501617451
594,594.0,0.9834371897497475,1.014937825663672,0.15726226499199947,0.042813408441852496,0.10898072218173654,0.037010747970001014,0.05868462932085693,0.13797606818874947,1.0095785850211982,0.9993338949615845,1.0075069261849265,1.0087023868721072,1.0080550836933373,1.0082706876106091,0.9986507551920653,1.0071856152647838,1.0085949215701362,0.9971099197291198,1.0096895052003843,0.9977260090902665,0.9975762940792882,1.0074360868841885,1.0056867050263267,1.0098865225746259,1.007458363979053,1.0023102719763468,1.0070835105419418,1.0115206175419251,1.007320980168217,1.0074612948785675,1.0045015591692101,1.011925049724966,1.0125180140650167,1.0069247201729932,1.0070416548295067,1.0098329122986642,0.9989496020627544,1.009818728477258,0.10035185620604586,0.042813408441852496,0.10354999870229417,0.11901447433648091,0.11922976152410844,0.11385571557173528,0.05141015503669917,0.11565671397684199,0.12469153649643522,0.058266730097296326,0.126300566169827,0.05868462932085693,0.054451839881874464,0.12963654447239586,0.09899807372547045,0.12521974214237533,0.1366050365008274,0.05439164235825534,0.14290869827584998,0.13797606818874947,0.15002025612484635,0.15362339651064474,0.05703421174033018,0.14720207153477208,0.14864485724810586,0.15726226499199947,0.15678384492480663,0.1110577016535678,0.04900654268065395,0.12477332661609823
595,595.0,0.9834709881457299,1.0149752781461026,0.16961531619862202,0.04617880510508364,0.11790111673449226,0.040091939348478545,0.06324773777906886,0.15013334616111604,1.0003614651992658,0.993444044180809,0.9982290113320187,0.9987455519592483,0.9980925068375908,0.998449531709334,0.9921904975435781,0.9972878467844,0.9984029890195629,0.9902232247350913,0.9994293501383216,0.9908112905833578,0.9909243352492292,0.9970448419520261,0.9966066964930148,0.9995860020744249,0.9967886583006584,0.9956813700907278,0.9961707417170648,1.000708426626662,0.9961352485231739,0.9961394462615107,0.9977174031325907,1.000761856783656,1.0013003340450677,0.9954689767314988,0.9956048123380565,1.0001327883830764,0.992646418186482,0.9995361621532021,0.1091330281229072,0.04617880510508364,0.11162522355679183,0.1283715895695092,0.12857990261981436,0.12387711981763028,0.055447092098779634,0.12583097859102776,0.13449673108068047,0.06279605644350825,0.13622295914690324,0.06324773777906886,0.05871067687884879,0.1397927775301621,0.1071222443768248,0.1362108932536545,0.14730194211319436,0.05868897710769102,0.15410589239176925,0.15013334616111604,0.16179403866452727,0.16569112336236275,0.06157245898933466,0.1601979095227568,0.16177563139342468,0.16961531619862202,0.16909694373775458,0.12082473867715561,0.05286494363084444,0.1357264241130194
596,596.0,0.9834881628446821,1.0150214718835233,0.17292020984693146,0.047078934358743475,0.1204885117523367,0.041007605724577456,0.06444668239489436,0.15402186213715655,0.9917362394605591,0.9878932156645113,0.9896086528542046,0.9894816605638496,0.988830313219286,0.9892546768717541,0.9861060768847364,0.9880268452248784,0.9889260552164019,0.9837631873987572,0.9898905273328913,0.9843278392596428,0.9846699588720137,0.9873835844865138,0.9881069477126134,0.9899549064155825,0.9868694779278684,0.9893522225615534,0.9860262644247896,0.9905986233409751,0.9857451735210552,0.9856269150666522,0.991188169080569,0.9903160775360567,0.990800989313249,0.98483969662535,0.9849915537983134,0.9910482869530143,0.9866998074811407,0.9899216272263273,0.1119632533416708,0.047078934358743475,0.11377898887786408,0.13092467232783583,0.13112098469950983,0.12715308994777183,0.05652717256416228,0.12915202393621386,0.13719629014933168,0.06398617078851658,0.13896440184257583,0.06444668239489436,0.05984218323792996,0.14253660882370414,0.10948963297558124,0.1397466453793753,0.1501823465031473,0.05988286453402093,0.15711628921766257,0.15402186213715655,0.16495790941007527,0.16893784769257328,0.06286073700022253,0.16434810437908046,0.16596959394745686,0.17292020984693146,0.17239025815715361,0.12400621035774981,0.05390212373418962,0.13925126000699956
597,597.0,0.9834859005573502,1.0150677180352419,0.16320581588407657,0.04444088708170876,0.11373977267604005,0.03870891569932649,0.0608398099061679,0.14541555392273334,0.9913320551070653,0.9876443506667403,0.9892630897643189,0.9891101525587143,0.9884624017835608,0.9888350445613038,0.985838427799384,0.9876040938565448,0.9885610988209924,0.9834859005573501,0.9895306209813538,0.9840513608928896,0.9843964579433571,0.9869997314614991,0.9877402138322638,0.9895152032337147,0.9864748111998267,0.9890667776201219,0.985622705817784,0.9901443404526509,0.9853321813442283,0.9852086333881622,0.9909079690524232,0.9898497252217848,0.9903345050351995,0.9844173542511879,0.9845693656375316,0.9906271342329758,0.9864325806882671,0.9894826825437897,0.10570450496176716,0.04444088708170876,0.10739658287315193,0.12358678755301586,0.12377046284405721,0.12004756171519783,0.05335989327371029,0.12193354320811704,0.12951453133178012,0.0604051635035199,0.13119158418570145,0.0608398099061679,0.056490519354741336,0.13454060246042238,0.10335948273649569,0.13193526997900054,0.14175333876701726,0.05652612686361823,0.14829598540566732,0.14541555392273334,0.15569667854554692,0.1594550861140477,0.05933115275621141,0.15516569855701837,0.15669681677856492,0.16320581588407657,0.16270559820309932,0.11707722600438132,0.05088246703485039,0.13146844847581293
598,598.0,0.983463045053418,1.0151053277605662,0.16312317923619202,0.04442332864929453,0.1136444146105616,0.03867691569567312,0.060809406419407415,0.1452572980219232,0.9986365114898136,0.9922297493990961,0.9966152842667382,0.996995161994938,0.9963561094358124,0.9966056293325088,0.9908589834526415,0.9954306802353291,0.9966442368533237,0.9888413943357504,0.9976731118733165,0.9894277716442793,0.9895667099527825,0.9952281350146385,0.9948960085529851,0.9976604592538435,0.9949243999009766,0.9942259982236141,0.99426682241067,0.9986956837977493,0.9941908545350784,0.9941759170885879,0.9961840963137091,0.9986739348301742,0.9992016570334793,0.9934892806356281,0.9936253789330269,0.9983072076742753,0.9913318516355616,0.9976142252859312,0.1055653853823835,0.04442332864929453,0.10732551740247218,0.12349093556035572,0.12367457239931556,0.11986036708647323,0.053328812113708865,0.12173904276354805,0.12940655491843084,0.06037752544954331,0.13108463947233773,0.060809406419407415,0.05646228216783212,0.1344540518163321,0.10327837085985792,0.1317718101374272,0.14167449629088102,0.05648377510690243,0.14821943596046344,0.1452572980219232,0.15561840380292208,0.15937869839480853,0.05927518754588609,0.15501114702880667,0.15653756199208577,0.16312317923619202,0.16262437907094535,0.11691215931361489,0.050857880381724695,0.13130623357097146
599,599.0,0.9834250683383232,1.0151256122188037,0.16834147847742423,0.04598340208189028,0.11736932112514858,0.0398816242859681,0.06292537508230665,0.150140508669538,1.0059536790000903,0.9968360934680374,1.004002436893125,1.0049047444320072,1.0042791089590255,1.0043831175619233,0.9958963181762032,1.0032691409027108,1.0047436796107427,0.994200865146982,1.0058216110398994,0.9948052884606065,0.9947502595002948,1.003491757657391,1.0020739633561548,1.0058130050140917,1.0034112807140962,0.9993961909497088,1.0029503527529031,1.0072333623195369,1.0030934495786985,1.0031916420576739,1.001464404223194,1.0074826549666025,1.00804944777121,1.0026052013666324,1.0027266735948388,1.0059917936413674,0.9962528136327918,1.005751994522603,0.10904670107911843,0.04598340208189028,0.1107338670493091,0.1274078420068066,0.12759319033626432,0.1237916044364624,0.055185434384441935,0.12572866748784006,0.13348866004139953,0.06248049536689382,0.13521110662306599,0.06292537508230665,0.058430780123765375,0.13874052942215637,0.10670864495362155,0.13616560826925206,0.1462011407390912,0.05843658406745852,0.1529586616539668,0.150140508669538,0.1605942099941456,0.16447721763301193,0.06131040806985721,0.16025053239569584,0.16182448963013923,0.16834147847742423,0.16782824045591163,0.12077143079612976,0.0526394716516724,0.13568335077582197


==> data/30_bounded_direct_pow_voltages744a_no_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,0.0002502966535094994,0.0010352975231905173,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826877497,1.0067586576502974,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,0.00022903995805458616,0.0009387425289003743,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318559508,1.0069127485388631,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,0.00020804438553943244,0.0008495192463158879,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.9919532809419267,1.0069821962071603,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,0.00018912677097261446,0.0007687553085095858,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901540982,1.0069908929730471,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,0.00017180944203703489,0.0006962586254580561,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644197008863,1.0069627311543805,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,0.00015599820901794924,0.0006317896884596437,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297907117,1.0069216030690196,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,0.00014311512619089972,0.0005741911273810769,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806319961,1.0068914010348213,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,0.00013107975610191877,0.0005209371168402239,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.0068960173696442,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,0.00012010411888685074,0.00047203511305670304,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454026245,1.006959344391346,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,0.00011171312053556252,0.0004286227168260531,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797488104,1.007091066875953,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,0.00010539713637590927,0.0003892719257227008,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801388,1.0072440394321664,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,9.938519541679775e-05,0.00035284671996989835,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785568479,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,9.145221251335642e-05,0.000320325286958337,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464437,1.0073844218920855,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,8.305415363450282e-05,0.00029203094171457436,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611105110693,1.0073457191206912,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,7.566873744279637e-05,0.0002654219857546267,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.9919273598841498,1.007276041070704,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,6.91314539550756e-05,0.0002402297423128404,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419299,1.007210628000155,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,6.274937103818315e-05,0.00021744367467052347,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894204948829,1.007176137885483,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,5.8543552912408375e-05,0.00019697769194452507,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886832903967,1.0071648995767628,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,6.225205630790396e-05,0.0001793704749132221,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956024100885,1.007160659642477,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,6.399078336199267e-05,0.00016321234160960403,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063402355744,1.0071501770240827,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,5.8069806852968575e-05,0.00014797005215087773,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.9919170591484712,1.0071322601549342,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,5.37321409914458e-05,0.00013457268221449414,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087298413586,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,4.9826313444575274e-05,0.0001221790105515356,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242535738766,1.007081406889685,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,4.613492214604411e-05,0.00011056938907214712,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200367150924,1.0070521121062403,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,4.274825027502387e-05,0.00010027354982870853,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.9919144162011331,1.0070226662973527,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,3.8723715517014936e-05,9.111102992236742e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097667815021,1.0069948902693509,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,3.5082853372503115e-05,8.265707285801966e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.9919053812153541,1.0069706048285618,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,3.231283977993484e-05,7.485384057875373e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997817642558,1.0069516307813144,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,2.96950727263207e-05,6.772532068785568e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.9918914906897741,1.006939006025627,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,2.7087136691208215e-05,6.144849169491895e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790302534768,1.0069306368262831,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,2.4509861813759657e-05,5.578859333615082e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169305,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,2.2640179381845976e-05,5.057503260408563e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.9918376847570844,1.0069153833240383,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,2.0713645432091328e-05,4.583896456661897e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.991817810712414,1.0069040945431655,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.8808581748003902e-05,4.1494855834848004e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367773,1.0068882523626943,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.7071154248058993e-05,3.756447411492071e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.991827447314077,1.006866328948179,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.545077561801262e-05,3.40737049201964e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918619630483966,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.4166460577547738e-05,3.094096767735177e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919098528738641,1.006798808636763,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.3130042440422309e-05,2.811877987276001e-05,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919656331246078,1.0067542454161567,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.2006440773879694e-05,2.5540209271741378e-05,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.9920238201347563,1.006705668314095,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.2013761996029409e-05,2.3110971829598922e-05,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384382,1.006655638841317,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.1240864403447091e-05,2.2518923958570898e-05,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.9921264740690975,1.0066067185085625,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.029826991622033e-05,2.2433897657260657e-05,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921659394574426,1.0065614688265714,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,9.79618988530485e-06,2.371648818205901e-05,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921978085334981,1.006522451306084,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.053806607092488e-05,2.5207966594688673e-05,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.9922225634272882,1.0064922274578392,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.1697485268730564e-05,2.4647540952432544e-05,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922406862688377,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.2369370247905727e-05,2.5247810075551666e-05,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922526591881708,1.0064681199096857,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.1998870962093926e-05,3.082632421845464e-05,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922589643153121,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.091046657619947e-05,3.2479991141022417e-05,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922600837802859,1.0065021025969083,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.0534255782786886e-05,3.218966924855946e-05,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922564997131169,1.0065391054604191,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.06642761148869e-05,3.0605648800243215e-05,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.9922486942438293,1.0065855876044447,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0640504905030269e-05,2.8458051400565435e-05,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024476,1.0066384902797605,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.0816697491987757e-05,2.8164504860305624e-05,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922223608612879,1.0066947547371425,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0571162145328615e-05,2.7319662826347618e-05,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.9922048766618341,1.0067513222273674,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,9.671163886844101e-06,2.4768377678237548e-05,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.992185258487862,1.00680513400121,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,8.778408008619516e-06,2.2652006978757947e-05,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.9921640679231468,1.0068531313094466,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,8.043554429525638e-06,2.1752657852836473e-05,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921418665514643,1.0068922554028537,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,7.705542979727685e-06,2.0899237575285583e-05,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921192159565899,1.0069194475322065,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,7.38363492288363e-06,1.938343960802335e-05,1.0030792003994753,0.9946436905703504,1.0019881483311266,1.0032856056119863,1.0025114190124214,1.0010921465827305,0.9940564226953211,0.9996272512822943,1.0031693134649051,0.9921782775965714,1.0046458979888844,0.9931355501371146,0.9926380810355707,1.0014247968388659,1.0001444669845043,1.0035063688366317,1.0011056614847968,0.9990362614188899,1.0003324471092772,1.005553471426928,1.0003805241929675,1.00041906952792,1.0017527911454627,1.0059720995057584,1.006846438529088,0.9995731734354174,0.9998013680928622,1.0030675864153935,0.9943586798751568,1.0033851967775709,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.9920966777222991,1.006931648948281,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,6.867523878801169e-06,1.7859457559084547e-05,1.0031292402774745,0.9946470477913633,1.0019532016803039,1.0032506862464847,1.0024758559731535,1.0011486189769814,0.9940550313573268,0.999683387817727,1.0031282082008501,0.9921627418198792,1.0045986728343115,0.9931229595597002,0.992632653031761,1.0013945315670378,1.0001581505281603,1.003567122876522,1.0010815713187906,0.9990448710040079,1.00031308958716,1.0056302162772683,1.0003666938548972,1.0004102071564365,1.0017708726754797,1.006055405049609,1.0069316489482811,0.9995641189741704,0.9997908963094405,1.0031225392151624,0.9943605719196371,1.003445861344592,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.992074813432368,1.0069269657881124,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,6.449892873793003e-06,1.689206612356015e-05,1.0031149028000166,0.9946294889521369,1.001897261597872,1.0031924212225658,1.0024152448769688,1.0011321996836842,0.9940308104534833,0.99966669579743,1.0030631665005838,0.9921319559219856,1.0045321419267232,0.9930949993882894,0.9926036354070238,1.0013374105750712,1.000126179471021,1.0035498489885288,1.0010280350529017,0.999021353949855,1.0002613360380168,1.0056140485932643,1.000315909923029,1.0003633203222555,1.0017488866952045,1.0060368356553595,1.0069116618088647,0.9995090203913686,0.9997342254778168,1.003106252970283,0.994338372756925,1.0034284366042001,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920541846705716,1.0069081637337727,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,6.133252757996679e-06,1.9845715396984342e-05,1.0029782688990792,0.9945688649013312,1.0018739879230447,1.0031751163090858,1.002395345556955,1.0009939214377115,0.9939657681438456,0.9995272714852963,1.0030444642937415,0.9920665072626605,1.0045114905005215,0.9930283056636398,0.9925387120100239,1.0013204726619904,1.0000502561378195,1.00340658456108,1.0010141816820786,0.9989475086585005,1.0002517049418413,1.0054673394977287,1.000312158903533,1.0003636937090488,1.0016682320251817,1.0058883238158347,1.006763692552758,0.9995102637935761,0.9997346080997535,1.0029678133508995,0.9942784236749229,1.0032852931289644,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.992035353020685,1.006879173353593,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,5.8171957208265065e-06,2.328562586549018e-05,1.0028924575267653,0.9945451252737586,1.001866392169757,1.0031686271798237,1.002388345832012,1.0009048190580863,0.9939415275864951,0.999437854467221,1.0030358233395213,0.9920397584019872,1.00449958772307,0.9930026700692312,0.9925155597544493,1.00131633061648,1.0000140229663266,1.0033203303742528,1.001008997803086,0.9989211197513763,1.0002452673040705,1.0053722412819113,1.0003088088288385,1.0003617236919773,1.0016405081591633,1.005790155966604,1.0066659041340815,0.9995079652595024,0.9997321950179443,1.0028789859662548,0.9942565878978251,1.003198498175748,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920188800664851,1.006843925215904,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,5.624174009094016e-06,2.4073918218575147e-05,1.0028420355589758,0.9945189726412231,1.001830070015473,1.0031302945285192,1.0023529106406477,1.0008561103796978,0.9939137432380623,0.9993899791356412,1.003002755159406,0.9920133296593131,1.0044641253412814,0.9929758563713852,0.9924882289971699,1.0012828253660528,0.9999749573296138,1.0032688768991043,1.000976664204344,0.9988851730489464,1.0002147015059324,1.0053203636514458,1.0002819726860537,1.0003375827161032,1.0016057223959147,1.0057374829189771,1.0066145241017832,0.9994849627038901,0.999708544357712,1.0028282222055651,0.9942209123551515,1.0031474434269507,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9920053273917464,1.0068063498890367,3.060869279508978e-05,3.669309066635831e-06,1.2410293763907409e-05,9.687925981324918e-06,5.421281199189576e-06,2.452884428389257e-05,1.00284902605213,0.9944984281841049,1.0019326216359643,1.0032490938373988,1.0024671444128457,1.0008670301205338,0.9939002685243563,0.9994017934668772,1.0031237413879048,0.9920053273917465,1.0045855459392403,0.9929666887801278,0.9924763017462772,1.0013955999853352,1.0000064648802507,1.003269304600959,1.0010919100379365,0.9988701091100607,1.0003303961058319,1.0053163725571899,1.0003967003979042,1.0004520288126886,1.001588786922768,1.0057305013541091,1.0066070551030493,0.9995962678734386,0.9998204859832289,1.0028346353600373,0.9942195176969778,1.0031480350506818,2.2494498264624708e-05,3.669309066635831e-06,5.4311410420158005e-06,5.959939347363607e-06,6.204712531059472e-06,2.628228001224825e-05,4.618307666502839e-06,2.6673485131866408e-05,6.65947411691593e-06,5.4994800117473194e-06,7.035869661487446e-06,5.421281199189576e-06,4.97420617858148e-06,6.5860121177972045e-06,4.990964756721993e-06,2.6477164722472076e-05,7.145437809921846e-06,4.537743928317321e-06,7.552391820249381e-06,2.886493378452832e-05,8.159066245904955e-06,8.47369947461241e-06,4.965987989393624e-06,3.0083066400280832e-05,3.060869279508978e-05,8.899927252850609e-06,8.790489957595234e-06,2.452884428389257e-05,4.2869742164434525e-06,2.643343113091197e-05
64,64.0,0.9919953368708534,1.0067703779413224,3.036566685481478e-05,3.3262234300467165e-06,1.207390917410869e-05,9.726734992113083e-06,4.989021561220097e-06,2.4144418801587463e-05,1.002877640768178,0.9945600887276341,1.0019508146125153,1.0032692549046582,1.0024868665532827,1.0009018075629197,0.9939668922168353,0.999439320128806,1.0031385682704639,0.9920627511525252,1.004592034498594,0.9930262824287718,0.992540838303778,1.0014183095567672,1.0000492693657452,1.0033017271504165,1.0011149626856808,0.9989434692563233,1.0003513407784836,1.0053436730287455,1.0004144952505685,1.0004670487280973,1.0016706810271385,1.0057524058656313,1.0066275311216477,0.9996090992488652,0.9998335606315607,1.0028660605404696,0.994286197918681,1.0031805223548902,2.2100569301924442e-05,3.3262234300467165e-06,5.0532330554758296e-06,5.5555768197677546e-06,5.810789553803593e-06,2.5945597300040964e-05,4.205063202261798e-06,2.626779806057438e-05,6.24362462893799e-06,5.075618015486015e-06,6.6106025273004284e-06,4.989021561220097e-06,4.5482070077077515e-06,6.201513108150701e-06,4.898996451422245e-06,2.6285923342762946e-05,6.78458148574583e-06,4.120199154221001e-06,7.236722565105623e-06,2.866808918766547e-05,7.888056027474313e-06,8.264371438062173e-06,4.5236989125695296e-06,2.9854150842516896e-05,3.036566685481478e-05,8.630153804082524e-06,8.50964834646041e-06,2.4144418801587463e-05,3.89618811308461e-06,2.6212972322986407e-05
65,65.0,0.9919898715406237,1.0067399399410917,2.887499309713716e-05,3.0350963244898834e-06,1.1383182987045505e-05,9.175360470169057e-06,4.652220786998881e-06,2.262143980593735e-05,1.0029048410440835,0.9945981780551472,1.0019861978046007,1.0033042024030046,1.0025231310772098,1.000930626614625,0.9940086589532064,0.9994689736935463,1.0031735853431036,0.9921021802887973,1.0046225387537122,0.9930667100279433,0.9925824371662417,1.0014559000791161,1.0000855549253795,1.0033312931396443,1.001153974884067,0.9989887704236303,1.0003881407695527,1.0053658410175117,1.0004489671906938,1.0004982897951467,1.0017120018215908,1.005771093640241,1.00664629772294,0.9996428856484716,0.9998677291426531,1.0028925053123359,0.994325249170178,1.0032088413148246,2.0669272357709355e-05,3.0350963244898834e-06,4.967274860098789e-06,5.434058984836187e-06,5.682462480386496e-06,2.4318591365084492e-05,3.867999482575539e-06,2.459776615017083e-05,6.172224893540734e-06,4.7670591149855484e-06,6.5830486962003995e-06,4.652220786998881e-06,4.220368133487386e-06,5.944605794217205e-06,4.562711611782841e-06,2.472148583023772e-05,6.3933223360335476e-06,3.770554063634221e-06,6.76490061559741e-06,2.7181578765973508e-05,7.334519288792837e-06,7.646601061901266e-06,4.1344025112900165e-06,2.8375857902304842e-05,2.887499309713716e-05,8.039697953042247e-06,7.94398866865025e-06,2.262143980593735e-05,3.5711007773741033e-06,2.464628589689404e-05
66,66.0,0.9919899747284828,1.0067189664566762,2.783927726514578e-05,3.1452015182882633e-06,1.110844804945914e-05,8.808145837140171e-06,4.830720343983295e-06,2.1992311817518826e-05,1.0029024030851712,0.994577382294415,1.0020058833372458,1.003322392221319,1.0025451164473094,1.0009341916443049,0.9939917001302324,0.9994742518109793,1.003201460595117,0.9920903857572049,1.0046505058604693,0.9930550591858464,0.9925682022251177,1.0014732283160357,1.0000806418805057,1.0033284719633084,1.001173185284323,0.9989601316130603,1.0004079860095076,1.0053651597802122,1.000469750290391,1.0005180157427518,1.0016798085193683,1.0057713367849739,1.006646803183794,0.9996697992793017,0.999893438223132,1.002890247826704,0.9943016622221151,1.0032060957035367,2.0186828471133225e-05,3.1452015182882633e-06,5.008853698538223e-06,5.412095139143396e-06,5.681190139951919e-06,2.351849366805969e-05,4.021100449495184e-06,2.379934288208217e-05,6.206343616352382e-06,4.959695595139601e-06,6.6484801812468686e-06,4.830720343983295e-06,4.399491415767686e-06,5.8164976280014234e-06,4.746845183455049e-06,2.39926207253386e-05,6.125452334841136e-06,4.010469737388514e-06,6.39625763136723e-06,2.6272436520956787e-05,6.8540273949371505e-06,7.073572594032332e-06,4.399272811509294e-06,2.739731545421265e-05,2.783927726514578e-05,7.497954141183712e-06,7.434169780145023e-06,2.1992311817518826e-05,3.6638607416519333e-06,2.3923262602907038e-05
67,67.0,0.9919966897618577,1.0067113880564063,2.8631324767236278e-05,3.397391603125257e-06,1.126337968234369e-05,9.212907885708755e-06,5.059162209185858e-06,2.290728890675401e-05,1.0029558306565856,0.9945514038191005,1.001979134846185,1.0032896485270901,1.002516141227802,1.0009925132805548,0.9939674592305909,0.9995352543088472,1.003169751134915,0.992063949387401,1.0046152704854423,0.993027807143436,0.9925428232049562,1.0014408076401062,1.0000764534864695,1.0033816766684487,1.001142447458182,0.9989276245840304,1.0003773369093365,1.005425134302179,1.000440637294183,1.000490923612751,1.001649080109759,1.0058347674805652,1.0067113880564063,0.9996435076859764,0.9998659921152766,1.0029443104219053,0.9942714402872496,1.0032592561695337,2.1155278190582305e-05,3.397391603125257e-06,4.742870162773821e-06,5.059162209185858e-06,5.330524370328458e-06,2.427765891577269e-05,4.3023128000689054e-06,2.4578389546166924e-05,5.819487785615063e-06,5.243690149310105e-06,6.261963337875573e-06,5.116214198748215e-06,4.667750125589813e-06,5.40443224459438e-06,5.221720198129685e-06,2.4784539755443383e-05,5.650687628742052e-06,4.4283499922215776e-06,5.866171415609629e-06,2.7095692173309677e-05,6.241224099616854e-06,6.418095667696336e-06,4.8838757166566195e-06,2.824957943715382e-05,2.8631324767236278e-05,6.807838663466234e-06,6.755245459034486e-06,2.290728890675401e-05,3.869283392473665e-06,2.473334755702902e-05
68,68.0,0.9920110599681741,1.006719274164768,2.851525930665578e-05,3.397461440451086e-06,1.1083925543431949e-05,9.28856668977534e-06,4.932947723596238e-06,2.299656590210608e-05,1.0029069865632885,0.9945134012103307,1.0019059523890355,1.0032090312145463,1.0024342803189605,1.0009395171381534,0.9939247638232995,0.9994842839348477,1.0030778645935283,0.992011059968174,1.0045140367185208,0.9929731026257747,0.9924973224442704,1.0013628296082964,1.0000181268444368,1.0033278446806697,1.0010658070848129,0.9988791172635775,1.0003017444362483,1.0053689548885432,1.0003681534573783,1.0004197755517705,1.0015984058569787,1.0057801615840796,1.0066578000785178,0.9995749848295212,0.9997953806570644,1.0028924361918774,0.994225125614149,1.003205615972802,2.1306919563529332e-05,3.397461440451086e-06,4.496347502387819e-06,4.78002032697629e-06,5.013521516483541e-06,2.420616896811837e-05,4.259155600322447e-06,2.448610998189163e-05,5.451069927924645e-06,5.145173121737615e-06,5.897538185331244e-06,5.019867109125624e-06,4.5821863492809704e-06,5.042140538379146e-06,5.378055135840168e-06,2.4672734334482914e-05,5.253754321065196e-06,4.4931623132858275e-06,5.434827024888928e-06,2.7037461188510062e-05,5.731705031957351e-06,5.868684178025823e-06,4.932947723596238e-06,2.8206061284996362e-05,2.851525930665578e-05,6.218877474659725e-06,6.1759085953649615e-06,2.299656590210608e-05,3.88324278971642e-06,2.4634839565866916e-05
69,69.0,0.9920331486194092,1.0067372496308662,2.6779207235632614e-05,3.319261407170997e-06,1.0768554695725842e-05,8.507839071553318e-06,4.863000069246413e-06,2.1627773282822888e-05,1.00288208806505,0.994581887361685,1.0020107631229984,1.0033192485522522,1.0025471894361455,1.0009117912844996,0.9940059906588906,0.9994565987305701,1.0032020063962614,0.992117066899388,1.0046504117700976,0.9930771581026204,0.9925855443341164,1.0014738002640733,1.0000704830067149,1.003297344255068,1.0011755773258932,0.9989542206880088,1.000411919090042,1.0053352239783773,1.0004806961134127,1.0005320858784745,1.0016714671876386,1.0057462620079272,1.0066243954892902,0.9996908855039445,0.9999100904148763,1.0028636115393685,0.9943020276609857,1.003175417970102,2.0069883113771906e-05,3.319261407170997e-06,4.885409447997962e-06,5.408059865347723e-06,5.536627316466107e-06,2.2669947733309887e-05,4.085118415945686e-06,2.2910450505633272e-05,6.0490501135875326e-06,4.863000069246413e-06,6.465421407201991e-06,4.754285168472708e-06,4.364990530878804e-06,5.5334900646495015e-06,5.1852058033702405e-06,2.3178181839387363e-05,5.766206173037521e-06,4.402049750735164e-06,5.937136373540636e-06,2.540818225109384e-05,6.190430146839729e-06,6.313822142126715e-06,4.809269477009986e-06,2.6524058941267674e-05,2.6779207235632614e-05,6.5764458447392185e-06,6.547434000319794e-06,2.1627773282822888e-05,3.7571639894693485e-06,2.3139078460702206e-05
70,70.0,0.992059098765746,1.0067580781599614,2.4372863387003127e-05,3.316484818041036e-06,1.0323211500147309e-05,7.434674109315196e-06,4.872099649549716e-06,1.9666975455043855e-05,1.0027939586283867,0.9946263509003342,1.0020038384992,1.0033133909419116,1.0025447616071863,1.0008249717666533,0.9940622654429913,0.9993714719618891,1.0032048172085717,0.992191675969046,1.0046624280447156,0.9931543642630226,0.9926468284867357,1.0014702180829347,1.000058300900913,1.0032108468989993,1.0011727624905449,0.999008037169274,1.0004098942433093,1.0052551253442747,1.000478764307006,1.0005295571231492,1.0017322013630474,1.0056706286638164,1.0065514685913675,0.9996897059955856,0.999908044907705,1.0027766426790563,0.9943483893444935,1.0030892878227575,1.8243867014060465e-05,3.316484818041036e-06,5.266023564668887e-06,6.059999213254201e-06,6.095625484812017e-06,2.0611909797775643e-05,4.040539221085385e-06,2.084150426339685e-05,6.666372795783684e-06,4.653897359064278e-06,6.9602284574129684e-06,4.575438054821227e-06,4.271299168096211e-06,6.114126613649452e-06,4.886202743605141e-06,2.1095009258924177e-05,6.387811464306181e-06,4.4041762171665315e-06,6.545205509496298e-06,2.3123181320831944e-05,6.7637789162232505e-06,6.871931426706058e-06,4.872099649549716e-06,2.414383541045324e-05,2.4372863387003127e-05,7.032966879887167e-06,7.015681510492872e-06,1.9666975455043855e-05,3.7384007430164154e-06,2.105890928579094e-05
71,71.0,0.9920840734019184,1.0067745234573127,2.2093287558353306e-05,3.468485664773068e-06,9.730132379526945e-06,6.549891510893855e-06,4.832015538678561e-06,1.7937137524602323e-05,1.0028893161205326,0.9946110402253133,1.0020300476066537,1.003341134487691,1.0025717717799953,1.0009206153462629,0.9940491950470342,0.9994680236929833,1.0032331382052049,0.9921821716231365,1.0046941769655666,0.9931446372753652,0.9926353862769368,1.001497906929064,1.0000936016603863,1.0033051132130035,1.0011983518240617,0.9989863758839298,1.0004359133879044,1.0053442878947552,1.0005048321926073,1.000553609350312,1.0017096606817602,1.005756890824526,1.0066388644321718,0.999718556329231,0.9999356312222107,1.0028726666474315,0.9943324121325269,1.0031840145345434,1.6640199110961893e-05,3.468485664773068e-06,5.177667467586167e-06,5.976527876231223e-06,6.000073358863781e-06,1.8838919487038177e-05,4.246454993202062e-06,1.9074651804510285e-05,6.476418643676983e-06,4.6870938797307784e-06,6.6144209663246954e-06,4.6467300604078e-06,4.433969606337405e-06,6.064767304784457e-06,4.832015538678561e-06,1.9241944319118328e-05,6.343115715027832e-06,4.6837558550503625e-06,6.442101463797169e-06,2.100238020016183e-05,6.583881974056478e-06,6.6262021133975e-06,5.181277313618272e-06,2.1889352925777063e-05,2.2093287558353306e-05,6.758333026254323e-06,6.749799978261577e-06,1.7937137524602323e-05,3.990553028212249e-06,1.920245262701228e-05
72,72.0,0.9921032355226598,1.00677934922818,2.0031559768936754e-05,3.3931499120607157e-06,9.069259287759694e-06,5.821992435586591e-06,4.612077924435761e-06,1.63343450280005e-05,1.0029538799011215,0.9945841133887589,1.0019727827658444,1.003284859948957,1.002516241067485,1.000995288103933,0.9940200757645726,0.9995434680112021,1.00317910879992,0.9921482493869457,1.0046379200325626,0.9931125877843857,0.992605274827657,1.0014376415393815,1.0000852201388553,1.0033728285314891,1.0011365589375463,0.9989480629155536,1.000372741236636,1.0054079535784983,1.0004415618801272,1.0004888553834146,1.001667721091904,1.0058194800838183,1.0067023403691961,0.9996564836090915,0.9998730312848646,1.00294334453481,0.9943034704570491,1.0032516143353418,1.516027127037346e-05,3.3931499120607157e-06,5.021034642407013e-06,5.75625095530436e-06,5.8103635708453246e-06,1.7190567798840195e-05,4.1563730573597685e-06,1.7423152981959144e-05,6.260328302351437e-06,4.510674466105524e-06,6.307260936071899e-06,4.490302327159243e-06,4.32110151809412e-06,5.865159629094989e-06,4.612077924435761e-06,1.753214929979766e-05,6.150854096776108e-06,4.611144614843171e-06,6.211680481671374e-06,1.9070523450723185e-05,6.309144010942371e-06,6.298143520799783e-06,5.052284915462514e-06,1.984831622761198e-05,2.0031559768936754e-05,6.481537310022356e-06,6.470511939321561e-06,1.63343450280005e-05,3.908973441537584e-06,1.748854123388089e-05
73,73.0,0.9921117481227051,1.0067653191778236,1.8509690069681134e-05,3.1314190542005347e-06,8.387177249456396e-06,5.3715094049927675e-06,4.277678037302041e-06,1.5061732236966511e-05,1.0030065201482532,0.994552435526175,1.0019536672289315,1.003272512131336,1.002499998656364,1.0010509519237183,0.9939866780219946,0.9995979482336868,1.0031613707493277,0.9921117481227051,1.0046170627916977,0.9930771737220342,0.9925733444708633,1.0014246876348771,1.0000927291762478,1.0034342206268652,1.0011241675556148,0.9989158305275171,1.000360765961437,1.0054680776176914,1.0004281360830893,1.0004739898863793,1.001634650463957,1.0058812851470615,1.0067653191778236,0.9996440174722306,0.9998598121190899,1.0030025602297548,0.9942745725685266,1.0033133912923649,1.3992425308257251e-05,3.1314190542005347e-06,4.675016618883142e-06,5.353811360963553e-06,5.4129888978962764e-06,1.5919899427002255e-05,3.80676629808189e-06,1.6175600809467847e-05,5.860327635843413e-06,4.134436715999709e-06,5.898883852813046e-06,4.119274451468307e-06,3.95894339296585e-06,5.451967969891764e-06,4.185765755316838e-06,1.6138949545119606e-05,5.718117729119015e-06,4.277678037302041e-06,5.771256364126315e-06,1.759371338778345e-05,5.854123160577985e-06,5.825871726187999e-06,4.680038228786601e-06,1.833025309205215e-05,1.8509690069681134e-05,6.035604870937456e-06,6.0212906109089145e-06,1.5061732236966511e-05,3.6219384805514987e-06,1.6097532394539474e-05
74,74.0,0.9921062689429918,1.0067305074036372,1.7210489657308132e-05,3.080622510605647e-06,8.064871513467338e-06,4.84050390729869e-06,4.277820484917768e-06,1.3994596769101287e-05,1.0029083825247709,0.9945457450308496,1.0019363883312202,1.0032554841869856,1.0024840007810645,1.0009484535251802,0.9939841013007333,0.999494142851491,1.003151496324391,0.9921218267257268,1.0046137560562,0.9930850226601876,0.9925747800332066,1.0014037059145517,1.0000480327025123,1.0033270361218962,1.0011014921681294,0.998911873129042,1.0003366279177863,1.0053577133270666,1.0004010796301674,1.0004438613577142,1.0016311683023817,1.00576949070585,1.0066550543421509,0.999615652728607,0.9998312923877731,1.0029031171327292,0.99426913960774,1.0032069423429986,1.3005498916961276e-05,3.080622510605647e-06,4.762801755215492e-06,5.529183016616075e-06,5.560116505528525e-06,1.4833098103257309e-05,3.704616142636798e-06,1.508657439598296e-05,6.129400083758112e-06,4.104359820174614e-06,6.365815777907596e-06,4.11418783541899e-06,3.869025047956094e-06,5.5763735301627514e-06,4.075346698169874e-06,1.4974804743921035e-05,5.778176627104567e-06,4.277820484917768e-06,5.811767671686635e-06,1.635685606142132e-05,5.833776115954205e-06,5.782219447220921e-06,4.6601397872803434e-06,1.7042321851569085e-05,1.7210489657308132e-05,5.917140948301242e-06,5.939711097204949e-06,1.3994596769101287e-05,3.6342582616474434e-06,1.4935045739029108e-05
75,75.0,0.9920894347092746,1.0066942295715506,1.5816423300725366e-05,3.210129594244694e-06,8.049327844403211e-06,4.1110468831729176e-06,4.64949598624257e-06,1.2886989788345914e-05,1.002836349053083,0.9944991903119689,1.0019398590534856,1.0032616628299273,1.0024925416650536,1.0008787496124631,0.9939410313722818,0.9994241124322061,1.0031675653104013,0.992091353916494,1.0046382564418335,0.9930532476262179,0.9925356542991778,1.001413297270865,1.000010295951439,1.0032556412638611,1.001114787083957,0.998868509531751,1.0003507899393753,1.0052914732608882,1.0004191221715937,1.0004643707185288,1.0015922472092866,1.0057059210837265,1.0065938827667387,0.9996377835213484,0.9998521155620574,1.0028344418506068,0.9942215342549153,1.0031359354304628,1.19464895240305e-05,3.210129594244694e-06,5.3501847248246206e-06,6.207277542820362e-06,6.2681657610751684e-06,1.3629968461531918e-05,3.918259312599587e-06,1.3836038274777334e-05,7.0606581395990495e-06,4.64949598624257e-06,7.6027187077797254e-06,4.6420265359169996e-06,4.161340275799316e-06,6.232870576003726e-06,4.0671113151777304e-06,1.3803229847646885e-05,6.377980680799373e-06,4.4327652052826736e-06,6.4043831101620086e-06,1.507942917563909e-05,6.426866931397548e-06,6.362600403414595e-06,4.774857005083046e-06,1.5679187550011007e-05,1.5816423300725366e-05,6.5107095739720254e-06,6.531911626259133e-06,1.2886989788345914e-05,3.845829387022864e-06,1.3763937013911503e-05
76,76.0,0.9920653768935118,1.0066811117396284,1.5121203145886655e-05,3.4669782780314336e-06,8.101735144495958e-06,3.7979007244984253e-06,5.398067327226809e-06,1.2643957965773675e-05,1.0029048890666576,0.9944728169811656,1.001976683944455,1.0033100050610808,1.0025350161264186,1.0009510045321597,0.9939165307435629,0.9994960905926679,1.0032125314045437,0.9920715435295219,1.0046863734667686,0.993031951003626,0.9925145722307496,1.0014624076281644,1.0000433262131512,1.0033344532464181,1.001169959227164,0.9988374290010843,1.000409811425798,1.005372460466546,1.0004833664831907,1.0005280502775686,1.0015544610117177,1.0057894947086932,1.0066811117396284,0.9997128760260472,0.9999249177673877,1.0029131740098534,0.994194689626851,1.0032146541849256,1.1754544606728251e-05,3.4669782780314336e-06,5.398067327226809e-06,6.2099340382877935e-06,6.322060516243502e-06,1.3295719882011104e-05,4.408207089375361e-06,1.3440761917098845e-05,7.193741401004462e-06,5.729522377653342e-06,7.905183102313811e-06,5.715651754337331e-06,4.793498727240149e-06,6.267132205817182e-06,3.7715599762898976e-06,1.3495300931033594e-05,6.394296887456268e-06,4.7084069311428e-06,6.433138520038308e-06,1.458663087127172e-05,6.5104174740636546e-06,6.455215454132245e-06,5.069761908208337e-06,1.5049957384314255e-05,1.5121203145886655e-05,6.676409244115902e-06,6.656530056714353e-06,1.2643957965773675e-05,4.12921466435833e-06,1.3449049696709458e-05
77,77.0,0.9920382269676616,1.0067055948994825,1.461663205411974e-05,3.465462624450404e-06,7.89607188516794e-06,3.7640620412418333e-06,5.105516406613379e-06,1.2622073216029966e-05,1.0029129895808977,0.9944262656967912,1.0018878608636113,1.0032119846715253,1.0024418496529468,1.0009541337247874,0.9938674523066133,0.999498126879038,1.0031190143279722,0.9920233059898766,1.0045942378575,0.992981415983916,0.9924681945802887,1.001361677388653,0.9999892621543435,1.0033329157829907,1.0010672678876256,0.9987764540093307,1.0003062495638197,1.00536029823571,1.0003787529887478,1.000416695069373,1.0014945093183711,1.0057706443110572,1.0066631654248608,0.9996152039182022,0.999825334698441,1.0029179971892153,0.9941425856295429,1.0032125198444355,1.18041757133765e-05,3.465462624450404e-06,5.005927904993462e-06,5.758890907684531e-06,5.8819661167480505e-06,1.3199203891722897e-05,4.514095148703264e-06,1.3313140337689023e-05,6.73456625007776e-06,6.137440340616619e-06,7.513382977286864e-06,6.156733701847306e-06,4.969209564790424e-06,5.826780026048425e-06,3.515578620546675e-06,1.3378466412144668e-05,5.933185007895638e-06,4.7014753315693774e-06,5.977248777554634e-06,1.4244645310734107e-05,6.0556822228152374e-06,5.99105656890725e-06,5.105516406613379e-06,1.4577098563338436e-05,1.461663205411974e-05,6.240215740892917e-06,6.203328287004887e-06,1.2622073216029966e-05,4.1041474938641655e-06,1.3334831034971691e-05
78,78.0,0.9920121164036831,1.0067413797769231,1.4093049839657263e-05,3.1913447895427436e-06,7.585438890060281e-06,3.7519248616799183e-06,4.801554790919149e-06,1.2461411052841045e-05,1.0029910392507309,0.9943949111180928,1.001950732061201,1.0032812577661052,1.0025147960971463,1.0010328866467437,0.9938361860042858,0.9995707768246875,1.003205150122185,0.992012116403683,1.0046915120282673,0.992969987811688,0.9924440600021938,1.0014335542918267,1.0000328766790338,1.0034182249196684,1.0011388733424944,0.9987457391077589,1.0003793324935353,1.0054423778288268,1.0004545415888026,1.0004942556142458,1.0014645578172408,1.0058483995852796,1.0067413797769231,0.9996952293392112,0.99990436535056,1.0030014297006542,0.9941123734413991,1.0032975208131094,1.162190609805393e-05,3.1913447895427436e-06,4.801554790919149e-06,5.4818885038337975e-06,5.590189513412385e-06,1.3044166779496193e-05,4.150374916211872e-06,1.3185539591845765e-05,6.366368445978022e-06,5.660950469027842e-06,7.1237326490033765e-06,5.671599745945379e-06,4.570727203116026e-06,5.577720635327133e-06,3.2847463166448097e-06,1.307176940478014e-05,5.6809196877665725e-06,4.373338020548871e-06,5.7349728940825555e-06,1.3747442315388938e-05,5.808213541891807e-06,5.756941697084164e-06,4.761010960087495e-06,1.4014292007158449e-05,1.4093049839657263e-05,5.977208618832184e-06,5.94188950753387e-06,1.2461411052841045e-05,3.7778143512971355e-06,1.3040082354499614e-05
79,79.0,0.9919906148905305,1.0067590030224909,1.402737934692655e-05,2.9790581793874773e-06,7.428276619764375e-06,3.881004295085069e-06,4.632568079278535e-06,1.266578149433125e-05,1.0029418248298216,0.9944075772753049,1.0019351343546292,1.0032647744370622,1.002497444665104,1.0009808965983162,0.9938546908778111,0.9995190993437266,1.0031923032920673,0.9920399341344746,1.0046853885744336,0.9929952492842441,0.9924660523792087,1.0014075782157381,1.0000057861219438,1.0033533092873654,1.0011090963467364,0.9987666532425244,1.0003469340949993,1.005369175400147,1.0004175955131427,1.000454949122228,1.0014892715433075,1.0057717618006183,1.0066662669150623,0.9996554248741412,0.9998652589038991,1.0029526179377506,0.9941267207574427,1.003232980586571,1.1686783674128801e-05,3.076707841232424e-06,4.627563073390871e-06,5.191589645418799e-06,5.299724248404197e-06,1.3221813785099104e-05,3.954368427825657e-06,1.3359882928444202e-05,5.984818792584047e-06,5.349167577420641e-06,6.685160767265443e-06,5.337412745070577e-06,4.3223864100115865e-06,5.316154712825057e-06,2.9790581793874773e-06,1.3178514364216494e-05,5.428383916322161e-06,4.2453960832867295e-06,5.486769388019403e-06,1.3670062222669345e-05,5.559747615114071e-06,5.54474967307285e-06,4.632568079278535e-06,1.3907924152962206e-05,1.402737934692655e-05,5.68330294195121e-06,5.6664017500980105e-06,1.266578149433125e-05,3.601118231465173e-06,1.3157606524708283e-05
80,80.0,0.9919750449851429,1.0067570852514682,1.3929070826187954e-05,2.849731772340194e-06,7.1836495389256444e-06,3.955840287777726e-06,4.40634804837664e-06,1.2550447648851601e-05,1.0029414929835292,0.9944492491176263,1.0019460185407902,1.0032787178784945,1.0025103091529024,1.0009847989093286,0.9939064698849167,0.9995256271970765,1.003209470432619,0.9920973110057142,1.004707075479202,0.9930532452892126,0.9925202647476835,1.0014305251289617,1.0000373934385667,1.0033652233340713,1.0011351746443644,0.9988233860691316,1.0003748640882342,1.0053761619027475,1.0004461479948656,1.000483665033892,1.00154706914308,1.0057737877624362,1.0066686296145475,0.9996830120132328,0.9998926243396277,1.0029587300565885,0.9941717763051076,1.0032447386815946,1.1558191374287253e-05,2.9535200964297987e-06,4.35828126625541e-06,4.817671728826162e-06,4.933733878038304e-06,1.3065912102444143e-05,3.747766989273516e-06,1.319931450299206e-05,5.533106870748404e-06,5.01354532792324e-06,6.167124348846741e-06,4.991424281522066e-06,4.058904196678674e-06,4.961083764881972e-06,2.849731772340194e-06,1.3121278808115032e-05,5.072727912284424e-06,4.04064659586203e-06,5.133470156101763e-06,1.357674620686571e-05,5.227185858875612e-06,5.2504788218571255e-06,4.40634804837664e-06,1.3823868363916463e-05,1.3929070826187954e-05,5.3347086086792194e-06,5.328466084268635e-06,1.2550447648851601e-05,3.4072946522364667e-06,1.3097435073802806e-05
81,81.0,0.9919661674614555,1.0067412680703218,1.3798622073088834e-05,2.946155321394661e-06,6.970527556608393e-06,4.061623072091795e-06,4.1908325494390205e-06,1.2478694702079594e-05,1.0029373027063493,0.9944737586777793,1.0019388036773356,1.003269541560957,1.002503213971882,1.0009846137756533,0.9939334300446726,0.9995263437947098,1.0032003842451165,0.9921222087297369,1.004697809964093,0.993079199996503,0.9925481501010883,1.001427888407892,1.000048202829494,1.0033677055386936,1.0011352279732078,0.9988568026115904,1.0003755164449482,1.0053767932811246,1.000447130000589,1.0004831065291688,1.0015801489705105,1.0057740338773473,1.006670070520225,0.9996857571161535,0.9998942892216681,1.0029620208347327,0.9941911597207734,1.0032470297684062,1.1661527386535966e-05,2.946155321394661e-06,4.016625154915297e-06,4.417088644538272e-06,4.522265005498862e-06,1.3027196335497333e-05,3.613419814281852e-06,1.3180964564867783e-05,5.048441885629923e-06,4.625456183740197e-06,5.63069659960057e-06,4.617402440417605e-06,3.841669973432253e-06,4.568286899607896e-06,2.9525805933528664e-06,1.3170111684318395e-05,4.679115022454121e-06,3.894683464530729e-06,4.742374978244565e-06,1.3577456791089434e-05,4.849587017343677e-06,4.897106333609606e-06,4.1908325494390205e-06,1.3779153191533927e-05,1.3798622073088834e-05,4.956381990211793e-06,4.951976566949319e-06,1.2478694702079594e-05,3.3538590774796073e-06,1.3126094452567752e-05
82,82.0,0.9919647430934025,1.0067171930855179,1.3422167125489535e-05,2.9186336212283425e-06,6.795702482550653e-06,3.960922354279411e-06,4.1879653762621365e-06,1.220046450554629e-05,1.0030032906883466,0.9944377664139087,1.0019862659421905,1.0033235383544956,1.0025548076248316,1.0010480975795906,0.9938992667713994,0.9995895602567901,1.0032518778465842,0.9920899522372986,1.0047512183420606,0.9930475778443492,0.9925176000064065,1.001479268192294,1.0000707043296246,1.0034272161494389,1.0011886788960214,0.9988157609407805,1.0004290975827437,1.0054291121481203,1.0005004571400122,1.0005333597240398,1.0015293005910226,1.0058210116150534,1.0067171930855179,0.9997422444416906,0.9999502305278899,1.0030313264233968,0.9941591449832364,1.0033067743926176,1.144043127592773e-05,3.0702641359882804e-06,3.7396832498084913e-06,4.1879653762621365e-06,4.243789312345386e-06,1.267831861986015e-05,3.6090500169500002e-06,1.2827140169892435e-05,4.770512675727197e-06,4.351101586089952e-06,5.379647226292667e-06,4.365411680371253e-06,3.7394595929603934e-06,4.3356700532827095e-06,2.9186336212283425e-06,1.2895827862814225e-05,4.499505071250426e-06,3.924544288174101e-06,4.595966988731245e-06,1.323172698023722e-05,4.7604788984337096e-06,4.802899468181082e-06,4.201845959747838e-06,1.3407314345038242e-05,1.3422167125489535e-05,5.010274766801084e-06,4.96785361916878e-06,1.220046450554629e-05,3.4471959885881382e-06,1.2845930015330541e-05
83,83.0,0.9919715326549198,1.0066903976004253,1.2428243421457823e-05,2.8633836387273075e-06,6.685328689810416e-06,3.394081081921409e-06,4.304367483816623e-06,1.1271337506807827e-05,1.0030085421808173,0.9943475436665964,1.0019221985784665,1.0032553291787385,1.0024880552174842,1.0010557404555405,0.9937967443517982,0.999597965113334,1.003178489944698,0.9919715326549198,1.004670045806411,0.9929299943979601,0.9924127669229765,1.0014057046013587,1.0000047916358832,1.003417896484401,1.0011156122351632,0.9987041876059107,1.0003576962638758,1.0054066396450947,1.000428078567817,1.0004592427002688,1.0014061955583922,1.0057904746423767,1.0066858839907407,0.9996719048084934,0.9998795931291554,1.0030396217432065,0.9940579322134692,1.0032978296529278,1.0499354022422814e-05,3.2603060252435047e-06,3.9908547339241614e-06,4.551947377405305e-06,4.520600161891024e-06,1.1636040307120072e-05,3.737654163040974e-06,1.1763359770288541e-05,5.0201544219075e-06,4.304367483816623e-06,5.582658646326379e-06,4.358971354405942e-06,3.776399166915971e-06,4.728644846522147e-06,2.8633836387273075e-06,1.1866894218811102e-05,4.934153782680813e-06,4.2428453325612796e-06,5.054021607477136e-06,1.2183993217949714e-05,5.254408857158672e-06,5.389882413127678e-06,4.54782009295561e-06,1.2370619415295553e-05,1.2428243421457823e-05,5.485307771053735e-06,5.445782617986427e-06,1.1271337506807827e-05,3.6683354914501703e-06,1.182151882758066e-05
84,84.0,0.9919866963528826,1.0066660017060205,1.1768697623435412e-05,2.8555736180382715e-06,6.696261925272746e-06,3.0719899613231925e-06,4.34920069060402e-06,1.0926332291376357e-05,1.0029746346912647,0.99439785695674,1.0018907200590084,1.003222669953261,1.0024535596429787,1.0010207792020036,0.9938484105014288,0.9995611171129357,1.0031453171065294,0.9920197915687078,1.0046349123966138,0.9929774414969724,0.9924648534387357,1.001369679540816,1.0000011419596906,1.0033830455725823,1.0010783998587491,0.9987729628709632,1.0003216740506262,1.005380786088333,1.000391053667989,1.0004224136737856,1.001481977587724,1.0057639907806084,1.0066607338219193,0.9996381274132472,0.9998443017434769,1.0030080387145517,0.9941181471653315,1.0032635604937206,1.0143379483483106e-05,3.4943927888100825e-06,4.232391093422546e-06,4.838715447724046e-06,4.80269037731851e-06,1.115374693310347e-05,3.94406917399465e-06,1.1175825486442588e-05,5.358312328648506e-06,4.262825134316542e-06,5.9601863033321336e-06,4.34920069060402e-06,3.863866361953924e-06,5.043683466641187e-06,2.8555736180382715e-06,1.1438284009774001e-05,5.222820063586227e-06,4.607407675217018e-06,5.337063389414499e-06,1.1616526355155308e-05,5.528413655401994e-06,5.74590367905275e-06,4.887853206318298e-06,1.1699577499336355e-05,1.1768697623435412e-05,5.663783881914303e-06,5.6449809156045245e-06,1.0926332291376357e-05,3.932882063282493e-06,1.1388472761479255e-05
85,85.0,0.9920079921259296,1.0066490211901806,1.1374150238293082e-05,2.6742846678840084e-06,6.422558615565516e-06,3.010238307136949e-06,4.039241838045836e-06,1.0606892221832923e-05,1.0029307289892286,0.994392583186216,1.0018669957228075,1.0031999980842734,1.0024348624710346,1.00098005839014,0.9938448836225358,0.9995191636346904,1.0031340846337768,0.9920246179050916,1.0046307294596544,0.9929851532032148,0.9924660537351409,1.001352307818971,0.9999827982239037,1.0033450128712529,1.0010610288163568,0.9987632439758719,1.0003050596893344,1.0053367936158886,1.000373706319968,1.0004068310079164,1.0014690863059075,1.0057134240112127,1.0066106824028385,0.9996196647735014,0.9998261693575375,1.0029696386626683,0.9941117552455491,1.0032259507829382,9.823513439124166e-06,3.390300622688148e-06,3.946882940443229e-06,4.526888339543248e-06,4.529425494850167e-06,1.0741891648820646e-05,3.7987526083839033e-06,1.06800712466994e-05,5.160308350468851e-06,3.962635643987768e-06,5.866862192165755e-06,4.039241838045836e-06,3.661048510678493e-06,4.736245368537403e-06,2.6742846678840084e-06,1.1137302735337018e-05,4.90599097545584e-06,4.437635060805584e-06,5.027335029898003e-06,1.1275488248145569e-05,5.23592673353619e-06,5.438147431437497e-06,4.689190778465909e-06,1.1311165679763322e-05,1.1374150238293082e-05,5.42903050836436e-06,5.393696716699378e-06,1.0606892221832923e-05,3.7929418109130854e-06,1.1083511385696759e-05
86,86.0,0.9920325773456402,1.0066444718407839,1.0509676748595104e-05,2.5024900982994694e-06,5.939347376971116e-06,2.7111111793576725e-06,4.007308510960541e-06,9.626262712240177e-06,1.0029485240733944,0.9944471527618278,1.0018792985516347,1.0032131515625196,1.002448190352641,1.0009942711536184,0.993902602915014,0.9995317569954405,1.0031506888685489,0.9920935457120351,1.0046562751259904,0.9930563008477524,0.9925234219898447,1.0013716922619387,1.0000181737036606,1.003370928284717,1.0010801428765224,0.9988268920163788,1.0003251954780301,1.005365820571864,1.0003934266766181,1.0004257150011913,1.0015397456232744,1.0057444132327864,1.0066444718407839,0.9996406470258726,0.9998471938051324,1.0029914123721695,0.9941696869968616,1.0032519087431968,8.929591971559632e-06,3.205607848016814e-06,3.5800154492275165e-06,4.110827881845158e-06,4.111053019135374e-06,9.768513476330928e-06,3.6673344974786652e-06,9.719373449878163e-06,4.705778292972538e-06,3.95005387567654e-06,5.4008417191653386e-06,4.007308510960541e-06,3.5893351884351562e-06,4.327210103616246e-06,2.5024900982994694e-06,1.0179897974154828e-05,4.4957493604077205e-06,4.294749208898537e-06,4.615500511376461e-06,1.0381301130872626e-05,4.8135939254045275e-06,5.003570747844808e-06,4.548843316697455e-06,1.047158335464415e-05,1.0509676748595104e-05,4.985394083909207e-06,4.952534696226765e-06,9.626262712240177e-06,3.596447666123007e-06,1.0129980489139948e-05
87,87.0,0.9920576093835931,1.0066554509985886,9.526060016973787e-06,2.351397632956383e-06,5.508334927573223e-06,2.366683581307885e-06,3.7358106230933223e-06,8.710372342922626e-06,1.0028657206333897,0.9944558804961738,1.0018663873838327,1.0031943977386686,1.002429437206903,1.0008989219395268,0.9939141363009528,0.9994361815872654,1.003133546990138,0.9921133388912431,1.0046451692479776,0.9930735699355752,0.9925352997244661,1.001351266319673,0.9999796216135728,1.0032716463511415,1.0010570817168563,0.9988357653541657,1.0002996363297432,1.0052554845086523,1.0003659365162927,1.0003980672860715,1.001553948540939,1.0056315073471103,1.0065303097843779,0.999611709024947,0.9998190309425041,1.0029009861190619,0.9941826982900431,1.0031522810747664,8.087399770406204e-06,3.158256511002426e-06,3.248526406192658e-06,3.7358106230933223e-06,3.7330124098889985e-06,8.839772261284363e-06,3.7147968904645014e-06,8.79407560914709e-06,4.290635446107442e-06,4.091419738469788e-06,4.951507490389779e-06,4.146606381826252e-06,3.705030746344958e-06,3.947319798987951e-06,2.351397632956383e-06,9.210950345211895e-06,4.1091149831773585e-06,4.3989955770985846e-06,4.222953656357147e-06,9.39856532111445e-06,4.400319953758266e-06,4.567579327628537e-06,4.656721469529043e-06,9.495029784190622e-06,9.526060016973787e-06,4.554176259089876e-06,4.521982571301851e-06,8.710372342922626e-06,3.515966476848884e-06,9.1656920254316e-06
88,88.0,0.9920802456113684,1.0066773822158743,8.799243399617664e-06,2.2301003043173514e-06,5.232402516455992e-06,2.1755232295163344e-06,3.614367236450248e-06,8.294973130424394e-06,1.002849783035702,0.994516764408968,1.00185619343999,1.003182603465966,1.0024154676576271,1.0008827921735004,0.9939783660001139,0.9994219877508728,1.003115917389885,0.9921748115400579,1.004626404487012,0.9931349639568838,0.9926010141594822,1.0013389918312303,0.999993241979508,1.0032588332661816,1.0010452914246513,0.9989044968299502,1.0002885194638849,1.0052466729278124,1.00035762042033,1.0003905841231786,1.001629868289851,1.0056236775487644,1.006522860207525,0.9996058962869547,0.9998128201216245,1.0028903324236247,0.9942444665383423,1.0031393116991778,7.665247854257538e-06,3.0252116574399376e-06,3.1207419612706767e-06,3.614367236450248e-06,3.594924022433839e-06,8.333783514477746e-06,3.5592791511799566e-06,8.294973130424394e-06,4.099658913555124e-06,3.904992220057858e-06,4.721332309600227e-06,3.959629048068912e-06,3.5564198536474646e-06,3.807048224547264e-06,2.2301003043173514e-06,8.642790250193113e-06,3.985585415470188e-06,4.2607852451336166e-06,4.094192207826921e-06,8.729459678303818e-06,4.252907078281239e-06,4.368427105990748e-06,4.544406508352216e-06,8.767137405880542e-06,8.799243399617664e-06,4.429831834428716e-06,4.389635990029412e-06,8.301154552234469e-06,3.315412959985605e-06,8.603396460222979e-06
89,89.0,0.9920976434005448,1.0067037705978013,8.1623356172435e-06,2.3566397811206046e-06,5.356659612227761e-06,1.8215282896348837e-06,4.1207472952444075e-06,7.916979268207177e-06,1.0029428213144036,0.994518831916372,1.0018605064357604,1.0031859368265348,1.0024169542837338,1.0009750718468746,0.9939709453062705,0.9995119081547527,1.0031142800098825,0.9921538065174398,1.0046174034871853,0.9931123255568598,0.9925923011358359,1.001344111016164,1.000026511039911,1.0033526410252993,1.0010503683089313,0.9989043380127016,1.0002942626756746,1.0053362593471953,1.000365655310307,1.0004010379654265,1.001626888012734,1.0057132392973736,1.0066140008321987,0.999618393375463,0.9998242395610227,1.0029879772121622,0.99424008599132,1.0032330015735573,7.3390816857225285e-06,3.596506994736299e-06,3.2044637491870694e-06,3.7205225342278133e-06,3.679920760456005e-06,7.945190794227147e-06,4.257586712419294e-06,7.916979268207177e-06,4.196632534733335e-06,4.860348584806428e-06,4.853065955894686e-06,4.883075982277966e-06,4.257593839607148e-06,3.944626775004717e-06,2.3566397811206046e-06,8.13806024227404e-06,4.1207472952444075e-06,5.108984735307524e-06,4.2068743429842e-06,8.126058360339127e-06,4.357931440379202e-06,4.456467948604376e-06,5.728550402753683e-06,8.126760923979216e-06,8.1623356172435e-06,4.524946920798633e-06,4.484484450894679e-06,8.015399025787595e-06,4.025087316677601e-06,8.104863390936791e-06
90,90.0,0.9921069601227019,1.0067281212495292,7.4851205174480266e-06,2.4426647695425813e-06,5.395215859654669e-06,1.4877231571469918e-06,4.2838242741838774e-06,7.298367300062503e-06,1.00302714820735,0.99453032490589,1.0018486334394578,1.0031744520621182,1.0024050476121553,1.0010621359155587,0.993974556613756,0.999596188622795,1.0030979493672458,0.9921467838576563,1.0045967523757284,0.9931056033637479,0.9925928990651162,1.001341580642619,1.000066108636938,1.0034535271270768,1.0010487676490905,0.9989205108834518,1.0002948532104077,1.0054421603659354,1.0003705695381382,1.0004060083124133,1.0016482958720334,1.0058257334866096,1.0067281212495292,0.9996273980204644,0.9998332159506899,1.0030817070413767,0.9942457516508986,1.0033342054003402,6.752829699534605e-06,4.093540383348238e-06,3.2926026241845433e-06,3.7922273984000434e-06,3.7614252382715287e-06,7.31260173284268e-06,4.877504500866658e-06,7.298367300062503e-06,4.296255579968514e-06,5.704489143377225e-06,4.9987866437688936e-06,5.700495809105904e-06,4.893345306606849e-06,4.087912972957113e-06,2.4426647695425813e-06,7.455558151918197e-06,4.238952811282318e-06,5.90062477636335e-06,4.2838242741838774e-06,7.419019386810285e-06,4.442321915808752e-06,4.56652389184718e-06,6.788431583226764e-06,7.457500185677178e-06,7.4851205174480266e-06,4.526097956594776e-06,4.509660058193017e-06,7.374734379939445e-06,4.680523908709109e-06,7.422532888799922e-06
91,91.0,0.9921053531494187,1.0067446236649735,7.157722254979814e-06,2.3089230129985977e-06,5.119224075153953e-06,1.3586615457963132e-06,4.2034256998855005e-06,6.875716816663635e-06,1.0030157407926499,0.9945235632677427,1.0017463480486435,1.0030557570808853,1.0022881015341052,1.0010442146143674,0.9939569140321404,0.9995790602330747,1.0029677957542769,0.9921053531494187,1.0044517753937825,0.9930631457636679,0.9925681353045075,1.001227072409931,1.0000183371665117,1.003437050918114,1.000932736762292,0.9989080011605485,1.000179816305141,1.0054181621973044,1.0002556431194076,1.0002915637479712,1.0016375031031621,1.005802670089866,1.0067057107988437,0.9995118334916696,0.99971776107932,1.003066855329632,0.994229022142109,1.0033167419179914,6.394139001902896e-06,3.730062674820089e-06,3.3046264539914625e-06,3.769175929451028e-06,3.732595685759527e-06,6.875716816663635e-06,4.433110147440882e-06,6.884945339007114e-06,4.185168799626228e-06,5.169541363111176e-06,4.835173924354354e-06,5.169390237129396e-06,4.4510249054777345e-06,4.059191659276312e-06,2.3089230129985977e-06,7.026892852234365e-06,4.2034256998855005e-06,5.409713380082179e-06,4.2193916923482954e-06,7.016525567427012e-06,4.382231297778592e-06,4.493137778127419e-06,6.224134786952531e-06,7.147996430416414e-06,7.157722254979814e-06,4.417371771789083e-06,4.418903455049466e-06,6.884182903243209e-06,4.284496690281217e-06,6.987809743013055e-06
92,92.0,0.9920911043543076,1.0067502048930719,6.798847534445619e-06,2.206101600186755e-06,4.843501331587063e-06,1.2804151359429467e-06,3.916115715355924e-06,6.406761741876973e-06,1.0030220245037338,0.9945702593311707,1.001764528056466,1.0030770315365116,1.0023079600363434,1.0010635745704652,0.994004782725582,0.9996014077371815,1.0029863355066082,0.9921370309784883,1.0044619986699923,0.9930935326800104,0.9926113865323296,1.0012468348730605,1.0000472592584249,1.0034486865867591,1.0009517599920827,0.9989645952641005,1.0002004304466048,1.0054291838379488,1.0002763829198582,1.0003091099123702,1.00169457442881,1.0058163968750446,1.0067211301801806,0.9995373382782474,0.9997441116742242,1.003080658017381,0.9942819830118607,1.0033281132162462,6.016412444677514e-06,3.6288158210485545e-06,3.122902387145905e-06,3.5402705669531907e-06,3.485408466637143e-06,6.426155076327796e-06,4.298345200093145e-06,6.450720064606532e-06,3.859920225005138e-06,5.111915860071763e-06,4.446339548860976e-06,5.154393747023319e-06,4.330129621281794e-06,3.784702042362348e-06,2.206101600186755e-06,6.564454853096054e-06,3.916115715355924e-06,5.237228371228622e-06,3.9244678012015835e-06,6.598639361403296e-06,4.07769445950656e-06,4.168730841040752e-06,6.0445120194102875e-06,6.7928864176778466e-06,6.798847534445619e-06,4.109493966336843e-06,4.112271775981407e-06,6.406761741876973e-06,4.1662797049029535e-06,6.524122711865271e-06
93,93.0,0.992066993619114,1.0067424763715167,7.183966381110604e-06,2.130985028911447e-06,4.770951721398592e-06,1.4774816247766262e-06,3.5988263615828594e-06,6.459076625806743e-06,1.0030268589992806,0.9945381636701883,1.0017430724744705,1.0030562478257938,1.0022843999951414,1.0010722041779763,0.993964214879392,0.9996097558775644,1.0029545508847597,0.9920777879031326,1.0044208504087728,0.9930357610046484,0.9925643516986916,1.001227752206933,1.0000332443274382,1.003458684407642,1.0009336661196306,0.9989360825134079,1.0001845302063042,1.0054457353147868,1.0002641690023684,1.000299372925287,1.0016707804106622,1.0058363693800223,1.0067424763715167,0.9995298893744499,0.9997364842665298,1.003091995604401,0.9942474975689958,1.003337903165203,6.02212183932257e-06,3.5988263615828594e-06,2.8403325581615346e-06,3.2327836191876425e-06,3.1819274914208185e-06,6.595995512949523e-06,4.2572910358799305e-06,6.6351844090530235e-06,3.515050453131721e-06,5.216118222688489e-06,4.052240570538966e-06,5.282492497187408e-06,4.302432083746018e-06,3.4562236866910973e-06,2.130985028911447e-06,6.727966998361901e-06,3.5836777504237554e-06,5.157780114223123e-06,3.6005718034878293e-06,6.9424690605684896e-06,3.7469363697176857e-06,3.830008000989073e-06,6.000334084696927e-06,7.168053264689361e-06,7.183966381110604e-06,3.7819420502826223e-06,3.781105760523812e-06,6.459076625806743e-06,4.148543783370698e-06,6.696114223252092e-06
94,94.0,0.9920369253276159,1.0067216082177675,7.68021014750625e-06,2.0035347348298614e-06,4.800143417192946e-06,1.7251685215419906e-06,3.3307232093869055e-06,6.63851819332837e-06,1.0030126990791617,0.994538495255728,1.0017653371812194,1.00307198085936,1.002302390996786,1.0010574526776976,0.993968561127992,0.9995991186222545,1.0029666308475491,0.9920739251385874,1.004430064926024,0.9930320136384791,0.9925660195376446,1.0012486190682153,1.0000342659086419,1.0034405058799956,1.000955802109985,0.9989482260418954,1.000208077388299,1.0054332454169093,1.0002881685839868,1.0003243275954603,1.0016860865156052,1.0058271764523505,1.0067334000368313,0.999553280911577,0.9997600844770996,1.0030763481142775,0.9942484546498748,1.003319376472228,6.187445198656798e-06,3.731108283902342e-06,2.602645828495468e-06,2.9821181939417376e-06,2.941257397853715e-06,6.945570816764658e-06,4.403368500981347e-06,6.983813012961771e-06,3.2418539043720363e-06,5.368869526658534e-06,3.70404826665047e-06,5.410867581175862e-06,4.470413784722458e-06,3.1824360161802457e-06,2.0035347348298614e-06,7.037908111718608e-06,3.308087986146534e-06,5.268292431897631e-06,3.3307232093869055e-06,7.4091536406996955e-06,3.465834566657621e-06,3.5400932861484694e-06,6.209473007201028e-06,7.66396567109566e-06,7.68021014750625e-06,3.496051438328923e-06,3.492358689262074e-06,6.63851819332837e-06,4.289153473954612e-06,7.015127614308703e-06
95,95.0,0.9920048038635915,1.0066980052683483,7.607681719425441e-06,1.914770905732367e-06,4.7029242445311665e-06,1.8283759699743815e-06,3.0430585857911573e-06,6.743616214025323e-06,1.0029761455611197,0.9945082251089546,1.001778590645446,1.00308166110442,1.0023160950608458,1.0010169021937365,0.9939316809085268,0.9995566323233215,1.0029829862254078,0.9920351818827832,1.004445709473833,0.9929957601205018,0.9925301693696977,1.0012623048838243,1.000010081640241,1.003394218243639,1.0009720289482504,0.9989053896305695,1.0002243341752552,1.0053811105021506,1.00030499927377,1.0003404293207132,1.0016243697934166,1.0057683868069627,1.0066740582988496,0.9995734915104009,0.9997794826437605,1.0030372068689242,0.9942085827661625,1.0032732872397658,6.280527701377681e-06,3.843592789903553e-06,2.372841878910162e-06,2.7262520261510153e-06,2.697505187087875e-06,6.972311430424607e-06,4.48015797398133e-06,6.97074334529375e-06,2.983276874509691e-06,5.348016556352963e-06,3.4079870213249753e-06,5.3776315660536675e-06,4.560940123216618e-06,2.9076150393623784e-06,1.914770905732367e-06,7.064268580814462e-06,3.022685566515526e-06,5.349312649675245e-06,3.0430585857911573e-06,7.343676693821451e-06,3.1596364017745824e-06,3.2265100860508536e-06,6.339216188523095e-06,7.5737437521180335e-06,7.607681719425441e-06,3.1857357048815883e-06,3.1813908864529686e-06,6.743616214025323e-06,4.360172083216283e-06,7.042851803166341e-06
96,96.0,0.9919745336108187,1.0066846310395494,9.028445528674641e-06,2.054357426873094e-06,4.833712485310323e-06,2.392970021615877e-06,2.7532788002128066e-06,7.782879120702873e-06,1.002950638051272,0.9944496025216576,1.001807826944556,1.0031116799268653,1.002350547678172,1.0009914477738202,0.9938680797152379,0.9995313410792381,1.003021987289482,0.9919749328270199,1.00448804234473,0.9929367594687153,0.9924675006448959,1.0012938696745601,0.9999812918673846,1.003354883693763,1.0010065550172496,0.9988230920335116,1.0002615705994644,1.005330712904073,1.000345228375249,1.0003818488987621,1.0015282963544685,1.0057103491051136,1.0066153642132285,0.9996176897695159,0.9998234833515202,1.003010198586662,0.99414344339699,1.0032341849390662,7.238371717426928e-06,3.5656647168522904e-06,2.15919015076478e-06,2.4801861326139944e-06,2.4586412028992943e-06,7.871111790717391e-06,4.086702476831243e-06,7.782879120702873e-06,2.7380571412330712e-06,4.842902425339541e-06,3.1615279890886877e-06,4.868941223584786e-06,4.1534387818434355e-06,2.631466266635484e-06,2.054357426873094e-06,8.2872299436561e-06,2.735255916930135e-06,4.9498622436747255e-06,2.7532788002128066e-06,8.56720492346218e-06,2.8620432672362818e-06,2.925273260480165e-06,5.8722901948460846e-06,8.924932656499078e-06,9.028445528674641e-06,2.898657602839687e-06,2.8925928244023096e-06,7.959317157431936e-06,3.9909264926074016e-06,8.270625182949369e-06
97,97.0,0.9919500189530763,1.0066944490476608,9.867998770035273e-06,2.159767960474343e-06,5.306554636939056e-06,2.3817470765251732e-06,3.627856594903951e-06,8.080293102524103e-06,1.0030294670298219,0.9944544656651046,1.0018195268353414,1.0031217621430115,1.0023611343965095,1.0010695075567788,0.9938731522810997,0.9996099400067009,1.0030306929127841,0.9919744698533143,1.0044934261184026,0.992936952704221,0.9924716639501356,1.0013050438484676,1.0000126814760038,1.0034288225713033,1.0010186321454493,0.9988335877269543,1.0002745003660212,1.0054058611709908,1.0003619560517505,1.000402660204497,1.0015492317681065,1.0057881500081767,1.006694449047661,0.999634818907398,0.9998407484549959,1.0030898677236522,0.994147306155002,1.0033082548798784,7.637536830401616e-06,3.2597601395983433e-06,2.9225290582059532e-06,3.5339815445457335e-06,3.4898037838069402e-06,8.22482423270147e-06,3.722810577525378e-06,8.080293102524103e-06,4.089075574856991e-06,4.542964497723804e-06,4.915123441488941e-06,4.575208102874999e-06,3.804745761128147e-06,3.510065484380123e-06,2.159767960474343e-06,8.924012516169544e-06,3.627856594903951e-06,4.532319088136579e-06,3.6085839551989697e-06,9.233019618325915e-06,3.6734425049110863e-06,3.716452394055158e-06,5.390471151357267e-06,9.717580428207463e-06,9.867998770035273e-06,3.6903365943309447e-06,3.6845427918943206e-06,8.513905876368899e-06,3.6371114238410037e-06,8.910515308198398e-06
98,98.0,0.9919351642741421,1.0067355520877883,9.024070883384869e-06,2.0635846486649236e-06,5.391250453342804e-06,1.910431423857404e-06,4.327063957755319e-06,7.41206904126846e-06,1.003005818836125,0.9944120274188469,1.0018220843823868,1.0031229323585882,1.0023615616672683,1.0010436125855704,0.993830941531683,0.9995848284747056,1.0030324974996947,0.9919351642741421,1.0044961633358567,0.9928987604658197,0.9924321367638702,1.001302569686368,0.9999850992760043,1.0033977863733123,1.0010131922751504,0.9987821715079993,1.0002681083702314,1.0053684408393044,1.000354729280736,1.000392870269784,1.0014931530166593,1.0057477457955644,1.0066551008413398,0.9996311312482796,0.999837717590104,1.0030661791849285,0.9941015537003984,1.003277152706826,6.983332489268047e-06,3.1336051743169693e-06,3.626066293938867e-06,4.5071860181748485e-06,4.44307050338814e-06,7.530643632037656e-06,3.542842836473715e-06,7.41206904126846e-06,5.341328164749175e-06,4.294138803133767e-06,6.586994104549015e-06,4.327063957755319e-06,3.5938247578286427e-06,4.333978967027686e-06,2.0635846486649236e-06,8.165759912314492e-06,4.468552162029945e-06,4.360011722228756e-06,4.408889019629808e-06,8.412356053441271e-06,4.4290353154242896e-06,4.461874718631067e-06,5.150579163701556e-06,8.874334208795079e-06,9.024070883384869e-06,4.406943421841106e-06,4.400566927886233e-06,7.80165539524205e-06,3.5054162984812367e-06,8.14773900467708e-06
99,99.0,0.991932646124525,1.0067965500702967,8.283252676167719e-06,1.9017181016443804e-06,5.0086792560200655e-06,1.71232887012549e-06,4.005187864258687e-06,6.803400471995366e-06,1.0029589367326204,0.9944091008079793,1.00184212294316,1.0031425609193672,1.002382284490788,1.0009898944962756,0.9938283566645345,0.9995273492723987,1.0030643420641656,0.9919422564819245,1.004533149171466,0.9929069294006037,0.9924359748908942,1.0013187539121333,0.999969263185322,1.0033369293841945,1.0010258230033908,0.9987862765561315,1.000279468151324,1.0053033217995688,1.000363663976307,1.0004021581578073,1.0015054609993868,1.0056804401510315,1.0065873446750175,0.9996347137411021,0.9998420402151237,1.0030166019427609,0.9940972145141638,1.003216507522053,6.3447504692153924e-06,3.042631347320754e-06,3.368596315315017e-06,4.173944179490913e-06,4.134422664557546e-06,6.89536603989507e-06,3.4204234771918134e-06,6.803400471995366e-06,5.0351493861243975e-06,4.152608081214417e-06,6.356163121229547e-06,4.16954192205219e-06,3.463880833387674e-06,4.005187864258687e-06,1.9017181016443804e-06,7.446633687381805e-06,4.128139096095413e-06,4.211272056588287e-06,4.055680846367348e-06,7.679777296371928e-06,4.058483925865887e-06,4.092967501166113e-06,4.935481865117015e-06,8.129658068096332e-06,8.283252676167719e-06,4.009809454151385e-06,4.002243276747231e-06,7.130996087671419e-06,3.400893870338641e-06,7.427303697582292e-06
100,100.0,0.9919402297216562,1.0068611821843656,7.5664240383303795e-06,1.7259486320563977e-06,4.605548993542561e-06,1.5470072748387556e-06,3.6713848518908405e-06,6.184523849344873e-06,1.003032173038006,0.9944137726360934,1.0018779049608892,1.0031721014584387,1.0024145601164172,1.0010596023071303,0.9938310943476371,0.9995952836327314,1.0030983919220948,0.9919402297216564,1.004563822218827,0.99290638831161,0.9924397364595096,1.0013552389953126,1.000009201680787,1.0034097999717895,1.0010604446945257,0.9987973928366577,1.0003147518896107,1.0053785097514703,1.000399441740383,1.0004409355573676,1.0015223428287818,1.005755603656415,1.0066618016187758,0.9996685218801964,0.9998758966920884,1.0030875325052422,0.9941004850601266,1.0032896350770513,5.758617014474766e-06,2.7782982802701246e-06,3.125183441679577e-06,3.843409399797914e-06,3.824317921391494e-06,6.270732154638169e-06,3.1545172376957586e-06,6.184523849344873e-06,4.696617650479781e-06,4.039215147212588e-06,6.012067807628984e-06,4.044784485381524e-06,3.2470703428719946e-06,3.691101880148651e-06,1.7259486320563977e-06,6.774624045050545e-06,3.8030566923778136e-06,3.825376155318937e-06,3.732081657864075e-06,6.992999614246541e-06,3.726529692323144e-06,3.7580082431026255e-06,4.483291883790963e-06,7.417466798397963e-06,7.5664240383303795e-06,3.6713848518908405e-06,3.665155520708179e-06,6.489225264840729e-06,3.1073727074978096e-06,6.7570673954636706e-06
101,101.0,0.9919534543557574,1.0069131876191746,7.141799637296946e-06,1.6134690130121941e-06,4.29863475216614e-06,1.455266247600047e-06,3.4067292478087795e-06,5.761546779828267e-06,1.003172337058935,0.9944214689365153,1.0019187329369752,1.0032135230227825,1.0024565145889914,1.001203028856769,0.9938397951358028,0.9997381958844375,1.003140859036557,0.991945418638269,1.0046051703351826,0.9929118861772342,0.9924478206249902,1.0014038195707418,1.0000814871686348,1.003557901423871,1.0011090821248463,0.9988117017380538,1.0003638396392425,1.0055307248240901,1.0004508228583169,1.0004951561693167,1.0015376945772285,1.005909715264488,1.0068153038491465,0.9997194207165168,0.9999268414831336,1.0032318317191555,0.9941070802362606,1.00343805021292,5.356988189352092e-06,2.602647767138624e-06,2.8686659505777875e-06,3.4930422715081143e-06,3.4878508543013323e-06,5.840935440709887e-06,2.9801960797580552e-06,5.761546779828267e-06,4.27078373188433e-06,3.8733044829505715e-06,5.4599273183845794e-06,3.856927420062854e-06,3.076446456772869e-06,3.37954466646471e-06,1.6134690130121941e-06,6.358616532629598e-06,3.494042535130939e-06,3.6024265087688167e-06,3.438894282793767e-06,6.5742465711237805e-06,3.4433813538169556e-06,3.475550216758496e-06,4.348707916592753e-06,7.004191013798495e-06,7.141799637296946e-06,3.4148243116829666e-06,3.4067292478087795e-06,6.029899514540086e-06,2.960008270752848e-06,6.34344822878274e-06
102,102.0,0.9919638669412885,1.0069363055639042,7.277962450046853e-06,1.6275500399108698e-06,4.320100019080987e-06,1.4177281587071724e-06,3.318559001629221e-06,5.512269140592283e-06,1.0032832264123952,0.9944516121133046,1.0019541742221456,1.0032485883492699,1.0024923760997884,1.0013173829598905,0.9938767472039064,0.9998536256071406,1.0031770203526735,0.9919822626880118,1.0046397331361185,0.9929500398865143,0.9924852239867343,1.001444628711406,1.0001489235942287,1.0036752836646377,1.0011494006750303,0.9988514723583082,1.0004035012808445,1.0056525738471669,1.0004930765326299,1.000542484898762,1.0015813766514556,1.006030646911041,1.0069363055639042,0.9997616688363623,0.9999690730402981,1.003346106523017,0.9941385830636288,1.0035555724213447,5.1116653538264735e-06,2.847876958930811e-06,2.72625579290507e-06,3.270087236527338e-06,3.312939886138197e-06,5.5804704194195165e-06,3.314754979687286e-06,5.512269140592283e-06,4.051332064384368e-06,4.1668592432959105e-06,5.136805177838081e-06,4.105346866686461e-06,3.399098442121854e-06,3.2036834137038685e-06,1.6275500399108698e-06,6.235832521610824e-06,3.343762117293959e-06,4.1679290546936455e-06,3.318559001629221e-06,6.588543030424022e-06,3.3534136320620992e-06,3.390670049059317e-06,5.3330808497405526e-06,7.140746256964837e-06,7.277962450046853e-06,3.3889780487755595e-06,3.3744325853708816e-06,5.749855208414553e-06,3.3527840625837958e-06,6.219456687791053e-06
103,103.0,0.9919620162987699,1.0069199310896835,7.342560571646191e-06,1.6193175432956017e-06,4.347496587977693e-06,1.4367106541228503e-06,3.2350749583185222e-06,5.539024629751294e-06,1.0032545872173302,0.9944367767856526,1.0019416766736433,1.0032353550879234,1.0024765780025757,1.0012812533513349,0.9938595755628761,0.9998149255639638,1.003156546193174,0.9919620162987699,1.0046148810788398,0.9929299170418595,0.9924680759868548,1.0014264196126137,1.0001246580618433,1.0036381311861526,1.0011322267103726,0.9988442599750471,1.0003857865520194,1.005620054284671,1.0004759553924059,1.0005249928436992,1.001581157849558,1.0059966963793139,1.0069016503972286,0.999742845996128,0.9999500157052099,1.0033169526326522,0.9941226098118767,1.0035182973091692,5.120179082253566e-06,3.011218881651919e-06,2.6174108895929287e-06,3.0952068549518246e-06,3.180434934444903e-06,5.539024629751294e-06,3.5281675335654794e-06,5.483252319042713e-06,3.878132465295883e-06,4.309237559297464e-06,4.867931023871059e-06,4.221005095125659e-06,3.5985683549409523e-06,3.065121689684158e-06,1.6193175432956017e-06,6.1670905756939775e-06,3.227763894288466e-06,4.58338149927909e-06,3.2350749583185222e-06,6.588547754666691e-06,3.318215696172859e-06,3.387330104739289e-06,5.9729196021877616e-06,7.199325411390485e-06,7.342560571646191e-06,3.4077565836899066e-06,3.3905771227914363e-06,5.713661396085119e-06,3.6045413693705744e-06,6.151942242245008e-06
104,104.0,0.9919427760017824,1.00687608279544,6.9204808315699554e-06,1.5339772552559166e-06,4.12902194109707e-06,1.3842851440749274e-06,2.992860685414685e-06,5.367848857111995e-06,1.0032126332877844,0.994426474613398,1.001931569401206,1.0032251340949616,1.0024678157783744,1.0012354038159998,0.9938578441625625,0.9997707961687003,1.0031520935981741,0.9919705854965437,1.0046171825601258,0.9929372071241366,0.9924711955693788,1.0014117038847767,1.000097824268126,1.003584605476865,1.0011141129500765,0.9988255799333584,1.0003653831608883,1.0055594809101807,1.0004528465049907,1.000498866810799,1.0015578708518003,1.0059272930511152,1.006829610274384,0.9997172490872932,0.999924749541342,1.0032712868741027,0.9941162085849276,1.0034650600089707,4.999995853680486e-06,2.9518424795216167e-06,2.423600025886122e-06,2.845069194034654e-06,2.931785780819534e-06,5.367848857111995e-06,3.430658379673648e-06,5.322697222328835e-06,3.563252988007656e-06,4.148436969689071e-06,4.449259173582948e-06,4.050339622994009e-06,3.4769481804288273e-06,2.82314715208843e-06,1.5339772552559166e-06,5.851370760486025e-06,2.9780252023476976e-06,4.475646561723173e-06,2.992860685414685e-06,6.2269881444775055e-06,3.0937207197954347e-06,3.1819987206632554e-06,5.754101222678493e-06,6.787019947394728e-06,6.9204808315699554e-06,3.1912433993978e-06,3.176546359066397e-06,5.538173217899457e-06,3.543976042435345e-06,5.8396472824583864e-06
105,105.0,0.9919183186361513,1.0068224351620498,6.777292675655354e-06,1.4704984975431752e-06,3.927945642357121e-06,1.3885720219159649e-06,2.8089504091159267e-06,5.115749674510147e-06,1.00318321930831,0.9943847833418312,1.0018913133913598,1.0031847862435468,1.002424379949145,1.0012042951019797,0.9938126677159053,0.9997393335566983,1.00310341570587,0.9919183186361513,1.004564854407898,0.9928859494551818,0.9924239798902624,1.0013674562800712,1.0000570934356596,1.0035536809409427,1.0010709220593108,0.9987765998551406,1.0003239022066335,1.0055345043642634,1.0004141663934045,1.0004636814604633,1.0015064848495951,1.0059017784907225,1.0068046688608658,0.9996808555631449,0.9998870832136241,1.0032431893328708,0.9940767855837075,1.0034342539679828,4.714627748958146e-06,2.900856455225723e-06,2.2485854367544375e-06,2.6224188351106686e-06,2.7053523953311113e-06,5.115749674510147e-06,3.337551001282916e-06,5.107400422339258e-06,3.335762660098281e-06,3.953880640152521e-06,4.1704357273199045e-06,3.850444548752974e-06,3.340835548469242e-06,2.5841599299457017e-06,1.4704984975431752e-06,5.6660123975493835e-06,2.711146625593852e-06,4.359604615122673e-06,2.7213518758192337e-06,6.103781883146096e-06,2.8089504091159267e-06,2.8882391208450574e-06,5.536239671728543e-06,6.66206181404562e-06,6.777292675655354e-06,2.8959094699805487e-06,2.8846113401072864e-06,5.223828577640445e-06,3.487732032769011e-06,5.653047239800425e-06
106,106.0,0.9919020156851579,1.0067766626703907,6.8149840513549e-06,1.463222886274011e-06,3.8048459617265605e-06,1.4322237537250739e-06,2.6557062567477277e-06,5.109064156733751e-06,1.0030983495011905,0.9944025721158981,1.0018538259480436,1.0031442200604408,1.0023844734094236,1.0011214922108136,0.9938350875190478,0.9996594464867259,1.003062924124485,0.9919389255815108,1.004523519098005,0.9929070929165226,0.9924473684969553,1.001321914172218,1.0000176263721323,1.0034646046559514,1.0010224439190474,0.9987935544016603,1.0002732896827158,1.0054481157751631,1.0003618860578876,1.0004091916922564,1.0015189370795834,1.0058143877093642,1.0067182134643893,0.9996286108739748,0.9998346567410971,1.0031582552178564,0.9940983767470083,1.0033453397715932,4.735316726681733e-06,2.6557062567477277e-06,2.2421742379971767e-06,2.531065962855476e-06,2.6307586607012453e-06,5.109064156733751e-06,3.0510730395012983e-06,5.109985080872196e-06,3.2991617500906283e-06,3.5860658592232933e-06,4.074685585092479e-06,3.488940766627728e-06,3.034211212932352e-06,2.5182276327899503e-06,1.463222886274011e-06,5.706563685207313e-06,2.5988200310279956e-06,3.967530404214598e-06,2.6063456036555966e-06,6.181041460510871e-06,2.6800059002149875e-06,2.7723689090323458e-06,5.031691237701488e-06,6.716848209412954e-06,6.8149840513549e-06,2.732388114603283e-06,2.7254977796513625e-06,5.188014012669865e-06,3.198281510575373e-06,5.695338126842828e-06
107,107.0,0.9918947352096605,1.006756439801339,8.819284613179361e-06,1.9961239258811647e-06,4.404812678649339e-06,2.2297675209798186e-06,2.7755736609739103e-06,6.963084959284489e-06,1.0031400096634104,0.9943936368133295,1.001897509832043,1.0031942763597805,1.002435730699395,1.0011675637202833,0.9938349271043497,0.9997082864212381,1.003121884944475,0.9919561846243464,1.0045930856420036,0.9929240487283592,0.9924520404167043,1.001371000080865,1.000043508551161,1.0035053606801567,1.0010740234058464,0.9987786302655483,1.0003275458319616,1.0054909937292624,1.000419519006024,1.0004712202042427,1.001500292011301,1.0058525767246362,1.006756439801339,0.9996883597723601,0.999893741905209,1.003203794565562,0.9940897619841145,1.0033869174279855,6.711845064137271e-06,2.407330366497296e-06,2.449154586690203e-06,2.650586602908872e-06,2.7755736609739103e-06,7.027152522158499e-06,2.7663490483304633e-06,6.963084959284489e-06,3.443986325541887e-06,3.2476896134579693e-06,4.1169832955378445e-06,3.159125568929085e-06,2.7507128214130412e-06,2.7644207469804904e-06,1.9961239258811647e-06,7.694131594530731e-06,2.8035858619254034e-06,3.6151964855939107e-06,2.8171590058222214e-06,8.241378736969744e-06,2.9060960801695597e-06,3.0534253608636915e-06,4.603377710157183e-06,8.760732992974988e-06,8.819284613179361e-06,2.91566665242012e-06,2.9134730077956974e-06,7.174662776035517e-06,2.8974172990094916e-06,7.698673073310093e-06
108,108.0,0.9918942194149137,1.0067729209513745,1.3097749791447144e-05,2.2718962741331786e-06,5.75437921461319e-06,3.978409258384399e-06,3.0200056266028416e-06,1.0843382362701007e-05,1.0031179261093799,0.9943303294540734,1.0019069505715408,1.003206051397241,1.0024468890518676,1.0011470138478629,0.9937724756541381,0.999689687173178,1.0031367094983732,0.9918942194149136,1.0046053045743832,0.9928628462513027,0.9923902855326393,1.0013798142495098,1.0000098582837829,1.0034721957908443,1.0010845659924272,0.998710352834699,1.0003398155643233,1.0054534232294972,1.0004301369803603,1.0004842715730153,1.001427283814875,1.0058117060762886,1.0067177611107645,0.999703089411497,0.9999077472275842,1.0031814769163525,0.9940219582955859,1.003354236132708,1.049766402591403e-05,2.2718962741331786e-06,2.7213128693914623e-06,2.8804487087925103e-06,3.0200056266028416e-06,1.09250912048127e-05,2.639452152871454e-06,1.0843382362701007e-05,3.657758721404589e-06,3.061814344201323e-06,4.230750441256692e-06,2.993117684764978e-06,2.6302282457882875e-06,3.1569029134993696e-06,3.155909751073159e-06,1.1787831791367505e-05,3.1726712275339328e-06,3.4663825404224447e-06,3.185404406781045e-06,1.2573811032488082e-05,3.324667160912378e-06,3.5730800380966447e-06,4.413764388727477e-06,1.307544914369893e-05,1.3097749791447144e-05,3.3106409521787947e-06,3.3108757716023643e-06,1.1123953512554433e-05,2.717362899879447e-06,1.1811996453497519e-05
109,109.0,0.991898424978659,1.006811180179389,1.457358515496833e-05,2.1464064454523227e-06,6.156423262433278e-06,4.649579779114966e-06,2.897442245683544e-06,1.2238464412240081e-05,1.0031502073194911,0.9943377142669033,1.0019583804023457,1.003264370948114,1.0025057108272053,1.0011814573275755,0.9937847618651526,0.9997231642165805,1.0032012190553337,0.9919173917738074,1.0046758942446044,0.9928861455119744,0.9924049800541018,1.0014413183338453,1.0000471014417165,1.0035116681059464,1.001150809513162,0.9987225141689431,1.000409766354006,1.0055061389248448,1.0005046612938762,1.0005598487034464,1.001441121310321,1.0058724452714412,1.006779867100192,0.9997825023387551,0.9999862114639545,1.003217539442248,0.9940328749873497,1.0033941811789306,1.1831875121097245e-05,2.1464064454523227e-06,2.7105826680962362e-06,2.8454386252534028e-06,2.9824757176914242e-06,1.2303387330470878e-05,2.5212325878362373e-06,1.2238464412240081e-05,3.5695521790871143e-06,2.897442245683544e-06,4.072081370858943e-06,2.8452324339315348e-06,2.516959746050683e-06,3.1792344205851455e-06,3.6259958461040792e-06,1.3217342936265474e-05,3.1851566938698613e-06,3.31446725226773e-06,3.191373569050472e-06,1.4128389288531502e-05,3.3533265704794416e-06,3.6515480221373905e-06,4.231406962538044e-06,1.456303213037847e-05,1.457358515496833e-05,3.3339195359466963e-06,3.3344759455849198e-06,1.2526830860679184e-05,2.5541649946005873e-06,1.3247316805261316e-05
110,110.0,0.9919061664685973,1.006849771459877,1.3581857430692166e-05,1.954796059694602e-06,5.656844146571463e-06,4.310236202246782e-06,2.6294437313830636e-06,1.1222936765035126e-05,1.0032064332443333,0.9943436691864305,1.0020089502543348,1.003319000700431,1.002562342247215,1.0012449647145143,0.993798412153154,0.9997889413264817,1.0032655825303727,0.9919408635894967,1.0047451154851768,0.9929088931635144,0.9924208447204896,1.001499540999319,1.0000920983464574,1.0035776171149509,1.0012094405035894,0.998725625064531,1.0004685958426942,1.005572970825986,1.000562213527023,1.0006149872446466,1.0014412936920196,1.0059409159374573,1.006849771459877,0.9998437711403205,1.0000462230395095,1.003278677091211,0.9940402452593321,1.0034604315562077,1.0856121484018675e-05,1.954796059694602e-06,2.4607733877607376e-06,2.582578450416846e-06,2.704290024953199e-06,1.1295268725388338e-05,2.2832816399998942e-06,1.1222936765035126e-05,3.2321570185574988e-06,2.6294437313830636e-06,3.6885371618756135e-06,2.580399729565972e-06,2.278755309539255e-06,2.893344553908637e-06,3.3355589158248064e-06,1.2178548070063216e-05,2.907310418395096e-06,3.025866881877461e-06,2.9204404396009778e-06,1.3069560391599752e-05,3.0753920155347147e-06,3.3561510039098108e-06,3.878372710427162e-06,1.3544994697443676e-05,1.3581857430692166e-05,3.0691018368268984e-06,3.068449734329018e-06,1.1509270798396708e-05,2.3183972121012596e-06,1.2203367798023642e-05
111,111.0,0.991916472924918,1.0068717878457538,1.2814379661722895e-05,1.955876106042656e-06,5.373860464985072e-06,3.9725978598287614e-06,2.5958919677771703e-06,1.04439928068086e-05,1.0031884437198613,0.9943583458366687,1.0020283364112479,1.0033400612324126,1.0025870922086906,1.0012301738128109,0.993819513750957,0.9997754915347035,1.003299027925574,0.9919749319962832,1.0047852135960866,0.9929447277441492,0.9924470053737794,1.0015192402757034,1.000095587635613,1.0035585302895413,1.0012277786280288,0.9987276885287206,1.000485240629237,1.0055459591782836,1.000574695728098,1.000623355459192,1.0014389938506494,1.0059107063930846,1.0068211686801667,0.9998573645577999,1.000058969065343,1.0032625719402672,0.9940520510217488,1.0034416505120212,1.0054867123972942e-05,1.955876106042656e-06,2.3888813042217766e-06,2.5015410270405483e-06,2.632066361391166e-06,1.051519281980759e-05,2.2473198220529313e-06,1.04439928068086e-05,3.141467103516689e-06,2.5958919677771703e-06,3.5692533700607703e-06,2.544977545762681e-06,2.2458318021405297e-06,2.836556807630961e-06,3.270100256794493e-06,1.1386820121989313e-05,2.857382725286066e-06,3.0094470063936255e-06,2.8699711032279755e-06,1.2200877816837707e-05,3.001036797652395e-06,3.2442641683140587e-06,3.813737183132671e-06,1.2747384599038211e-05,1.2814379661722895e-05,2.998050860480743e-06,3.005484464191603e-06,1.0664640955700428e-05,2.253105000267484e-06,1.140541526029543e-05
112,112.0,0.9919283733878115,1.0068784787036194,1.2653264127379582e-05,1.9459671185235786e-06,5.443193584816e-06,3.888003820046656e-06,2.67771226339616e-06,1.0373074363199052e-05,1.0032325533130955,0.9944189943827656,1.0019587071875082,1.0032618613585735,1.002510046803276,1.001278128173108,0.9938833095298469,0.9998270018703294,1.003214391278947,0.9920280306838618,1.004693108965257,0.9929976552786678,0.9925094556199145,1.0014385515352042,1.0001054873330542,1.003607304123566,1.001143626112991,0.9987876105967562,1.0003966028209021,1.0055972259768564,1.000482026490336,1.0005229411344545,1.0015083292887663,1.0059659066322784,1.0068784787036194,0.9997658363528755,0.9999664723843171,1.0033099977973734,0.9941088604669837,1.0034904282418249,1.005538970380492e-05,1.9459671185235786e-06,2.545411896354865e-06,2.67771226339616e-06,2.819947778081267e-06,1.0484351268611732e-05,2.218155950507454e-06,1.0373074363199052e-05,3.335014401405489e-06,2.563701157471132e-06,3.7538778578278585e-06,2.5126225359608293e-06,2.2209770880678803e-06,3.092484548848003e-06,3.4237832221887745e-06,1.1411334227624146e-05,3.1427014947340368e-06,2.972865532551567e-06,3.1674849376960066e-06,1.2043651280073613e-05,3.2805003751186053e-06,3.4955042816824405e-06,3.732288423176495e-06,1.2603529672415348e-05,1.2653264127379582e-05,3.263069680807862e-06,3.285487201722824e-06,1.0605865151887895e-05,2.1934057868361516e-06,1.1422384216524414e-05
113,113.0,0.9919408968974667,1.006878937750609,1.2328147317632324e-05,1.7667205621044836e-06,5.37058357780297e-06,3.804191407780933e-06,2.709691085193191e-06,1.0168595370265534e-05,1.003171753873956,0.9944448204532443,1.0019001430979912,1.0031956920176195,1.0024462674386128,1.0012136097769266,0.9939115165538095,0.9997630906106763,1.0031501428880891,0.9920575176670249,1.004629354109536,0.9930253017187578,0.9925395511540878,1.0013709621497795,1.000071037159538,1.0035453799811789,1.0010703490710915,0.9988140862454583,1.0003195239876916,1.0055376196168087,1.00040103846428,1.0004353277551665,1.0015376524013886,1.0059114302636243,1.006825828395572,0.9996851982935999,0.9998861603043085,1.0032468795014369,0.994134025197981,1.0034291551273973,9.923616853555296e-06,1.7667205621044836e-06,2.589417096051058e-06,2.7638732446432235e-06,2.9012772542776057e-06,1.030670890051905e-05,2.01147670254133e-06,1.0168595370265534e-05,3.429753749217556e-06,2.3499111122436247e-06,3.900312146508989e-06,2.3040777032818293e-06,2.019180573242075e-06,3.1903217052537487e-06,3.365334350809985e-06,1.1253346583749732e-05,3.274698819241497e-06,2.709691085193191e-06,3.3284698067204853e-06,1.1758270614274916e-05,3.4591172893863885e-06,3.6936848940552426e-06,3.4174198267625137e-06,1.22968706257467e-05,1.2328147317632324e-05,3.452099568656417e-06,3.4736193019687424e-06,1.042880627011739e-05,1.9924909526091054e-06,1.126019705345906e-05
114,114.0,0.9919530724940742,1.0068954797923106,1.127307857371158e-05,1.972701782797117e-06,5.0482423624098745e-06,3.3676767836236006e-06,2.6281542407563764e-06,9.239426491745875e-06,1.003180596349917,0.9944968175646747,1.001849928598406,1.0031481007835883,1.0023953816259303,1.0012307586193885,0.9939638560773021,0.9997799034803543,1.0030949842928956,0.9921020540264162,1.0045694838776664,0.9930669764151768,0.9925916817912157,1.001321939849529,1.0000845303624963,1.0035756835483927,1.0010228693610241,0.9988790074544514,1.0002738138935254,1.0055949001158577,1.0003542166548574,1.0003888571424917,1.0016120584160226,1.005978069859525,1.0068954797923109,0.9996394603594417,0.9998395417525772,1.0032690270884115,0.9941835282149948,1.0034602850470282,9.016141128456084e-06,1.972701782797117e-06,2.4300208880603058e-06,2.6281542407563764e-06,2.757580550699308e-06,9.362437458400783e-06,2.1428467399242615e-06,9.239426491745875e-06,3.30455640518238e-06,2.4186578397810307e-06,3.8108405632000458e-06,2.370033337470692e-06,2.129317270872258e-06,2.9834795904322957e-06,3.1318353341147466e-06,1.0266947159582132e-05,3.0746678592242235e-06,2.927317145153576e-06,3.1430354287218487e-06,1.0746312387201507e-05,3.2761656604011976e-06,3.528610857804614e-06,3.6700808955515007e-06,1.1259481607281114e-05,1.127307857371158e-05,3.3041203535649857e-06,3.3136736667609754e-06,9.476981125444418e-06,2.218743089871885e-06,1.0270025440127137e-05
115,115.0,0.9919639292178232,1.0069442854923747,1.052595269714151e-05,2.171634334469284e-06,4.938556005095932e-06,2.9431466119032662e-06,2.786338600113892e-06,8.44560132738162e-06,1.0031426478496788,0.9945067628392612,1.0018066013892732,1.0031094186854201,1.0023504690600191,1.0011988726525192,0.9939726266158496,0.9997504878735166,1.0030477438212844,0.9921020592936476,1.00451800192254,0.9930662006763601,0.9925966052548504,1.0012750045666587,1.0000589014404984,1.0035404590729904,1.000978071473195,0.9988906212369231,1.0002325611734855,1.0055739951481821,1.0003108751026228,1.000346534809398,1.001626799913346,1.0059610497953921,1.0068787754181925,0.9995945675202556,0.9997947822929201,1.0032399305939597,0.9941913105686494,1.0034260084070576,8.245244370879184e-06,2.171634334469284e-06,2.5067673956652197e-06,2.786338600113892e-06,2.9071910034002095e-06,8.564218022867444e-06,2.2671194026665033e-06,8.44560132738162e-06,3.518825115804221e-06,2.4535182871869366e-06,4.063207282970445e-06,2.402832512562566e-06,2.2266498717445904e-06,3.114629579195494e-06,2.9770375487205645e-06,9.443099492830152e-06,3.2697969080854002e-06,3.1171798919058047e-06,3.398102993028132e-06,9.967209057455544e-06,3.575048705007175e-06,3.851241746263554e-06,3.875741396165882e-06,1.0511018453351441e-05,1.052595269714151e-05,3.7146844805331914e-06,3.699653195894977e-06,8.67844129821789e-06,2.433238667097399e-06,9.445456514271791e-06
116,116.0,0.9919724961089034,1.0070037778582424,1.036541977520416e-05,1.982991793486734e-06,5.101487045308458e-06,2.747766982250441e-06,2.9597702247795448e-06,8.196125372188457e-06,1.0032509283783155,0.9944830374343525,1.0018159821653174,1.0031173593416016,1.0023580827168108,1.0013047293683635,0.9939463596840012,0.9998561662399486,1.0030521655756515,0.9920733940437606,1.0045198653765286,0.9930381602701995,0.992568270160567,1.0012825445537699,1.0000919708290288,1.0036533071624556,1.000983400544342,0.9988678589326035,1.0002385327507217,1.005693447489491,1.0003184684034085,1.0003533569986716,1.001601874030532,1.0060877903408796,1.0070037778582424,0.9996062868772362,0.9998048820750597,1.0033503450576018,0.9941657927740675,1.003538902563343,7.87294029075249e-06,1.982991793486734e-06,2.9597702247795448e-06,3.383282766905801e-06,3.525456746545857e-06,8.27396737116329e-06,2.067054142665952e-06,8.196125372188457e-06,4.316195296272918e-06,2.2745244499342283e-06,5.000484200587422e-06,2.2264638954174917e-06,2.0337738701394676e-06,3.757036388261421e-06,3.000816855262782e-06,9.099659037784268e-06,3.9937456432339734e-06,2.833193681875639e-06,4.1915614422264826e-06,9.711548076690971e-06,4.413117971588855e-06,4.672003704976347e-06,3.5219520349598024e-06,1.0303360417322277e-05,1.036541977520416e-05,4.720929882177851e-06,4.662554258738951e-06,8.356882635153234e-06,2.215332325214033e-06,9.112466807742977e-06
117,117.0,0.991977802207505,1.0070496458839513,1.0011174869175206e-05,1.813378622260709e-06,5.116953169489673e-06,2.5939150316704108e-06,3.0003821469548813e-06,7.909861153706632e-06,1.0032040526671107,0.9944589670948293,1.0018457677556372,1.0031472943467796,1.0023861239495093,1.0012510145101357,0.9939219296760425,0.9998037144536412,1.0030836282588862,0.9920534244719045,1.0045527717922105,0.9930186673302296,0.9925430356798722,1.0013091751042555,1.000069360630592,1.003593414100083,1.0010092025840838,0.9988361519630146,1.0002644697946645,1.0056331092168274,1.0003436781650237,1.0003792769830955,1.001569159726864,1.0060255547179868,1.0069393578807104,0.9996290490712296,0.9998276366288248,1.0032997951565144,0.9941382607349455,1.0034798575720798,7.480397409554408e-06,1.813378622260709e-06,3.2434963700849533e-06,3.740844811488281e-06,3.93399006197727e-06,7.947491486557775e-06,1.932002903924656e-06,7.909861153706632e-06,4.912706068496683e-06,2.2630019985930468e-06,5.743670810025194e-06,2.2284673745885557e-06,1.9378308683057984e-06,4.135319616985992e-06,3.0003821469548813e-06,8.720552417566683e-06,4.375658672661686e-06,2.5637029783216575e-06,4.570142329390883e-06,9.336287030195034e-06,4.7433812445338115e-06,4.923842497110337e-06,3.189088976308854e-06,9.924394773952853e-06,1.0011174869175206e-05,5.131424644959124e-06,5.0426519760907124e-06,7.994461146377223e-06,2.0193058609061266e-06,8.739683963635153e-06
118,118.0,0.9919788765538172,1.0070844001661288,9.336491966827609e-06,2.0248048559346517e-06,5.0688045190784146e-06,2.2737310281053517e-06,2.7782835923796198e-06,7.419967132302049e-06,1.003263968841267,0.9944061305197976,1.0019191262884766,1.0032274955945824,1.0024682389162356,1.001313801638036,0.9938657050417558,0.9998647803453266,1.0031713986428255,0.9920005591068499,1.0046442908137019,0.992964500852557,0.9924859590541537,1.0013920802969878,1.0000981005657419,1.003653945563769,1.0010966581093195,0.9987777606522095,1.0003556346817493,1.0057013904268826,1.000441587811757,1.0004833408261726,1.0015142930271235,1.0060992124598969,1.0070129650080097,0.999731111680328,0.9999294160649046,1.003361921772694,0.9940859531814975,1.0035412154363526,6.942968997320166e-06,2.0248048559346517e-06,3.3484541078723964e-06,3.900767329528861e-06,4.084640980327339e-06,7.419967132302049e-06,2.2391159976821446e-06,7.4281531370843755e-06,5.124425664512821e-06,2.5823379137841226e-06,6.028874121951946e-06,2.566552070176064e-06,2.282010947511835e-06,4.284778061454171e-06,2.7782835923796198e-06,8.111805448327801e-06,4.539010754134693e-06,2.6296580386581997e-06,4.764944755938726e-06,8.66917791217072e-06,4.961752682086861e-06,5.226507503891812e-06,3.279259397134919e-06,9.2310342848469e-06,9.336491966827609e-06,5.3062599405896445e-06,5.234551885295272e-06,7.449317026176852e-06,2.1571532578903485e-06,8.131075808559516e-06
119,119.0,0.9919747481880304,1.0071172567020494,8.821193874236454e-06,2.3896745880544743e-06,5.34457703157003e-06,2.019564280309599e-06,2.947073317916494e-06,7.12559161605781e-06,1.0033468483558952,0.994389765333324,1.0020143868145985,1.0033336116170033,1.0025753825439634,1.0014008428454135,0.993851548399156,0.9999487680009096,1.0032899452949937,0.991998589061905,1.0047725147305906,0.9929607975067386,0.9924760829758432,1.0014970563149013,1.0001578767356383,1.0037437816569368,1.0012028977151988,0.9987635012505671,1.0004635871814616,1.0057996286755708,1.0005544940482367,1.0006003039842986,1.0015004419588853,1.0062048859376336,1.0071182286260556,0.9998471590782115,1.0000452984916486,1.0034509115631849,0.9940730038737104,1.0036313136094295,6.632356014154266e-06,2.3896745880544743e-06,3.7919544777025924e-06,4.503450273433421e-06,4.595357141763971e-06,7.12559161605781e-06,2.6960561779042908e-06,7.1554822059242485e-06,5.596931598298409e-06,2.947073317916494e-06,6.47966762554786e-06,2.9219038781260773e-06,2.762674353688738e-06,4.9111965498938635e-06,2.6083585558684294e-06,7.729174908609904e-06,5.291363416569966e-06,2.8732470218979384e-06,5.6452302450097215e-06,8.218758553747993e-06,5.994119963797886e-06,6.5502505575884066e-06,3.5888567560422135e-06,8.714945056508697e-06,8.821193874236454e-06,6.2578366681174395e-06,6.214624899064262e-06,7.133950115655849e-06,2.443324818248415e-06,7.742705717670801e-06
120,120.0,0.9919644461503337,1.0071574314889884,8.365702100472804e-06,2.431279466462208e-06,5.61747701941753e-06,1.8459749122550457e-06,3.3319397100564713e-06,7.16103441366889e-06,1.0033753710718962,0.9943502444571926,1.0020085010454105,1.003328316749653,1.0025719323491145,1.001431050465101,0.9938082527412673,0.9999774135345719,1.0032892163068223,0.991953031985373,1.0047726356146842,0.9929147238335059,0.9924327872622015,1.001493749101746,1.0001543183597639,1.0037771999993546,1.0011983066643328,0.9987173109572537,1.000459687822484,1.005837102462787,1.0005531298602328,1.0006011266688357,1.0014586947937167,1.0062441112057041,1.0071574314889884,0.9998483922582614,1.000045635539137,1.00348017474318,0.9940356719486282,1.0036653261416555,6.1809058754002135e-06,2.745126000283885e-06,4.4208257428922845e-06,5.2130782463172886e-06,5.278054573878619e-06,6.6378420841007994e-06,3.081953961065827e-06,6.649031697691562e-06,6.274247129464495e-06,3.2181051884593586e-06,7.16103441366889e-06,3.145464158006402e-06,3.1673004722023546e-06,5.644185608778901e-06,2.431279466462208e-06,7.184219903394899e-06,6.10688254597237e-06,3.3319397100564713e-06,6.5183719547047e-06,7.746452479173204e-06,6.976430604373531e-06,7.705492756984225e-06,4.188830845881748e-06,8.248346200582744e-06,8.365702100472804e-06,7.175668327110061e-06,7.152212453801579e-06,6.641044500946737e-06,2.7403108700523336e-06,7.193970710345418e-06
121,121.0,0.9919469994809171,1.0072094914504508,8.015015298299259e-06,2.2511207554656216e-06,5.660310425214341e-06,1.7416381951400083e-06,3.6878464939623638e-06,7.169588526903051e-06,1.0033654079953538,0.9943452164974775,1.0019805738065553,1.0032944370398469,1.002539264458581,1.001415762845129,0.9938031045570613,0.9999607983743687,1.0032581990518916,0.9919469994809171,1.0047407847563972,0.9929096215871501,0.9924269094116381,1.0014567056409927,1.0001333087918864,1.0037574151715916,1.0011590297764212,0.9987198416076464,1.0004196636940914,1.005825552088387,1.0005121383596294,1.0005634590504937,1.0014729120129064,1.0062359057646828,1.0071480250224536,0.9998032055690836,0.9999999683589852,1.0034654399549603,0.9940338230379282,1.0036461185285384,5.731681615808959e-06,2.963855559964179e-06,4.886076997492195e-06,5.56259871662096e-06,5.730270687542319e-06,6.089515434637448e-06,3.287039588223819e-06,6.086536138479474e-06,6.746671960287095e-06,3.2712981071567103e-06,7.700898259911967e-06,3.1641893314271927e-06,3.351364612696703e-06,6.08578372553426e-06,2.2511207554656216e-06,6.596657162478537e-06,6.4915690776749194e-06,3.6878464939623638e-06,6.822779077745017e-06,7.169588526903051e-06,7.314922295766099e-06,8.015015298299259e-06,4.676420575900731e-06,7.714688034269445e-06,7.859115160486785e-06,7.4881532617759875e-06,7.481970278507127e-06,6.073470174327164e-06,2.906384452773962e-06,6.601831394310913e-06
122,122.0,0.9919219531550306,1.0072594072148664,8.453831131737437e-06,2.139571258332119e-06,5.6490393480189325e-06,1.8695292853299933e-06,3.4700732986601486e-06,7.065287855707196e-06,1.003453279719822,0.9943518719675236,1.0020229253632524,1.003342504023767,1.0025857873736537,1.0015017356000024,0.99380992339905,1.0000431567210732,1.0033038365940585,0.9919581765672234,1.0047900207376246,0.9929213764290776,0.9924359163936929,1.0015150088788147,1.0001930468474745,1.0038639856431932,1.0012255550658375,0.9987419451223102,1.0004900504215821,1.0059483450873126,1.0005878451327899,1.000639747775291,1.0015019066504878,1.0063659944449839,1.0072797490779741,0.9998864398543429,1.0000813311545032,1.003560494323838,0.9940402498521705,1.0037523780540918,6.084539806334289e-06,2.7854502086205377e-06,4.834830583050907e-06,5.39730892854689e-06,5.635495496589656e-06,6.363334194961327e-06,3.0813661732041403e-06,6.358515455244815e-06,6.61784877861252e-06,3.0359360109948063e-06,7.577062384334139e-06,2.932681508495397e-06,3.1303766137122517e-06,5.983842757813053e-06,2.139571258332119e-06,6.939976906030067e-06,6.332667098432654e-06,3.4700732986601486e-06,6.585332527690142e-06,7.654663545271809e-06,7.065287855707196e-06,7.700127649082047e-06,4.413115710016759e-06,8.348214987120929e-06,8.453831131737437e-06,7.22594049658529e-06,7.226231577947794e-06,6.427581117532836e-06,2.723439047597881e-06,6.946537332308121e-06
123,123.0,0.9918909158881631,1.007288500336895,9.033888645049832e-06,2.0058320692480855e-06,5.473861932004597e-06,1.9636058658638933e-06,3.2518154103921556e-06,6.71051416442994e-06,1.0034796900748733,0.9942783944782121,1.0020386272586475,1.0033577323763792,1.0026082402210301,1.0015247789439057,0.9937342718339693,1.0000620283188923,1.0033398542985477,0.9919007936049186,1.0048376450500147,0.9928617965367279,0.9923662070686231,1.0015327606535902,1.0001765640611213,1.0038797581834666,1.0012470572568857,0.9986614419148466,1.0005136358998763,1.0059607363096172,1.0006139700377445,1.0006677275511922,1.0014167286517968,1.0063748578447944,1.007288500336895,0.9999165235347037,1.0001097129259429,1.0035840336513573,0.993960048103029,1.0037679949024918,6.287463957092101e-06,2.602264810593042e-06,4.443919955078827e-06,4.953446439430148e-06,5.164271437651644e-06,6.568062579354809e-06,2.8828007931216347e-06,6.5694238201195195e-06,6.074755015756607e-06,2.849792892962862e-06,6.959898292247715e-06,2.7542835523604774e-06,2.946614293546236e-06,5.475387549722072e-06,2.0058320692480855e-06,7.229373567246178e-06,5.791052699078916e-06,3.2518154103921556e-06,6.016766693342784e-06,8.128140319119755e-06,6.447571642428531e-06,7.02560414539824e-06,4.110613269618059e-06,8.954682496901157e-06,9.033888645049832e-06,6.580009208722227e-06,6.582230342231086e-06,6.71051416442994e-06,2.5759815309840262e-06,7.239396366909284e-06
124,124.0,0.9918560123308642,1.0072827463218819,8.586331227721048e-06,1.8807545408769649e-06,5.509774820378948e-06,1.852307693783544e-06,3.4615584936643878e-06,6.840396624150756e-06,1.0033575144992084,0.9942306569505146,1.0020049237357154,1.0033230889414995,1.0025780104163096,1.0014038912866197,0.9936924407382789,0.9999416091998109,1.003318410039255,0.9918723438040472,1.004825942683237,0.9928310236159836,0.9923278603614251,1.0015018870963703,1.0001086407464792,1.0037542763168206,1.0012176255939642,0.9986167929123074,1.0004823745994174,1.005829115836053,1.000581457803761,1.000636311033993,1.0013654821798539,1.0062396142243026,1.0071525644308637,0.9998794804078235,1.0000728171815603,1.0034604066516768,0.9939139032347565,1.0036426897112194,5.96288365347688e-06,2.7509773640616806e-06,4.6411074135171475e-06,5.202304531443562e-06,5.396659871152115e-06,6.243788997718639e-06,3.0524479089852894e-06,6.228301776914366e-06,6.327049126539504e-06,2.965995306078999e-06,7.189334972380478e-06,2.8895401319060762e-06,3.1368565434271795e-06,5.675617826634615e-06,1.8807545408769649e-06,6.8252690898847646e-06,6.020359340895689e-06,3.4615584936643878e-06,6.2913919144104515e-06,7.709311115088185e-06,6.79195039225739e-06,7.431492882452685e-06,4.207221766147195e-06,8.515695024887922e-06,8.586331227721048e-06,6.975556130699818e-06,6.967160341146973e-06,6.365833143694876e-06,2.7600971591528065e-06,6.840396624150756e-06
125,125.0,0.9918193671336831,1.0072467364779125,9.769096701707764e-06,2.1390891493099017e-06,6.553596067005949e-06,2.427524528586919e-06,3.667258988524967e-06,8.483682182975705e-06,1.0032357580084268,0.9941482194587778,1.0019634537225988,1.0032819757567635,1.0025367961280331,1.001277041426298,0.9936097418087221,0.9998135087677357,1.003279950653757,0.9918004656303897,1.0047920278655913,0.9927562726346362,0.9922484433950005,1.0014543487093008,1.0000158836914803,1.0036225528567224,1.0011732496127626,0.9985229845204875,1.0004376510665545,1.0056959059441235,1.0005388470918273,1.0005946807217276,1.0012651271881623,1.0061045841977427,1.007017876749474,0.9998410084757391,1.0000330540649336,1.0033370394098053,0.9938295061738522,1.0035107292395615,6.5158595753995075e-06,2.934143796412318e-06,6.036230480677513e-06,6.931019035401812e-06,7.153112109976588e-06,6.8525684997694985e-06,3.242502275265996e-06,6.766343026232295e-06,8.422517109387555e-06,3.0516499721489657e-06,9.552802442583265e-06,3.0030634051446353e-06,3.3137124467464408e-06,7.361021264664342e-06,2.1390891493099017e-06,7.37630684513109e-06,7.797406824080627e-06,3.667258988524967e-06,8.17832457020928e-06,8.483682182975705e-06,8.918171723306673e-06,9.769096701707764e-06,4.295555213412419e-06,9.472551275810601e-06,9.510758214087512e-06,9.263490751181243e-06,9.238959596534451e-06,7.0147784748234556e-06,2.9337441098489402e-06,7.41216194942316e-06
126,126.0,0.991783104947169,1.0071897160637584,1.109610433374076e-05,2.3548146239775066e-06,7.257023191030486e-06,2.891952873549854e-06,3.7297553274472623e-06,9.745768695268102e-06,1.003208729237163,0.9940951670921356,1.0019403500785156,1.0032643249836646,1.0025200785136856,1.0012551362302125,0.9935576277028259,0.9997901263862384,1.0032700673534243,0.9917536469759555,1.00478625833866,0.9927093389681718,0.992200528530452,1.0014348325910378,0.9999809116144678,1.0035918089250084,1.001152952156205,0.9984629320034697,1.0004154307705089,1.0056591686686422,1.00051315599904,1.000565950579271,1.0011946927719941,1.0060607258938794,1.0069728389220243,0.9998141981785907,1.0000063893219988,1.0033125917677752,0.9937779336637302,1.00348081232561,7.089561756784135e-06,2.9994053760660623e-06,6.835639550690059e-06,7.964277517132027e-06,8.212523223759234e-06,7.50472986388374e-06,3.3040082107364155e-06,7.33643387117007e-06,9.745768695268102e-06,3.0429881111677457e-06,1.109610433374076e-05,3.0186128927658783e-06,3.334765414533013e-06,8.348614321631836e-06,2.3548146239775066e-06,8.05073073578462e-06,8.801247772163624e-06,3.7297553274472623e-06,9.22942423155311e-06,9.369424998423338e-06,1.0110992790229202e-05,1.1074069183879079e-05,4.241986146801496e-06,1.0525646824081894e-05,1.0541184841734903e-05,1.0569283918230287e-05,1.0530051672792882e-05,7.69118615938272e-06,2.9529246758673414e-06,8.104538689236243e-06
127,127.0,0.9917493504218717,1.0071209303381898,1.0301922726115081e-05,2.1794159661319507e-06,6.862209175713362e-06,2.655937918090608e-06,3.6911195265067154e-06,9.042488992178943e-06,1.0030475989697627,0.9940844157684015,1.0018612101784825,1.0031850879819186,1.0024367908877931,1.0010928447043712,0.9935505917626047,0.9996301548664109,1.003187476513913,0.9917493504218717,1.004705716611578,0.9927044192401324,0.9921945136976644,1.0013432463082603,0.9998836868401004,1.003416368953013,1.0010623905019236,0.99844861014243,1.0003223804214008,1.0054796113851112,1.0004163648130253,1.0004669749433863,1.0011745942302541,1.0058728680345876,1.006782524534731,0.9997132781933306,0.9999033560875626,1.0031495232917418,0.9937708330598144,1.0033052569701775,6.752177600073895e-06,2.9839523003689056e-06,6.310489689436334e-06,7.376574818295704e-06,7.610598390456585e-06,7.1555085294753086e-06,3.295934738587313e-06,6.9717595747806035e-06,9.042488992178943e-06,3.039520147473453e-06,1.0301922726115081e-05,3.0264951044379137e-06,3.3133152646238453e-06,7.745913501844658e-06,2.1794159661319507e-06,7.68958467893616e-06,8.16234143521303e-06,3.6911195265067154e-06,8.562658148989616e-06,8.996167204513117e-06,9.39519727173682e-06,1.0284274800540245e-05,4.084126384663375e-06,1.0121886115558593e-05,1.0128317730753478e-05,9.85689366729922e-06,9.816558344388667e-06,7.322826219099908e-06,2.8999134574947324e-06,7.748342941426682e-06
128,128.0,0.9917198070600984,1.007049624559978,1.0794800947362304e-05,2.2447454865781113e-06,6.667033984170984e-06,2.6961539749356786e-06,3.387010470623906e-06,8.937608674517788e-06,1.0029788782403977,0.9940812812905508,1.001829743731045,1.0031524034961312,1.0024049593638258,1.001029559684683,0.9935556527077163,0.9995692033105331,1.003160540449447,0.991758775919173,1.0046789549913442,0.9927147157216277,0.9921999980111085,1.001307604007022,0.9998471354641622,1.003344871562035,1.001029423305552,0.9984541619548511,1.0002884458275672,1.0054073904874188,1.000383745638064,1.0004338979607703,1.0011869606460435,1.005801172490006,1.0067106708244178,0.9996824311308637,0.9998719345326973,1.0030812479882987,0.9937715112518356,1.0032331200705873,6.827201946399881e-06,2.7420192553875445e-06,5.84734887756216e-06,6.853633920139827e-06,7.052705582540909e-06,7.135310253619841e-06,3.0292840641823494e-06,6.903584329633564e-06,8.340054779105453e-06,2.798621513835365e-06,9.505562933222146e-06,2.7852222006023227e-06,3.0462505969823794e-06,7.2702136084240295e-06,2.2447454865781113e-06,7.939325078229355e-06,7.725076708882168e-06,3.387010470623906e-06,8.12661402453483e-06,9.532478415847856e-06,8.937608674517788e-06,9.748879372815155e-06,3.7615514624314286e-06,1.0765016533508825e-05,1.0794800947362304e-05,9.446776772568848e-06,9.387742367117644e-06,7.432483442425734e-06,2.65139849262778e-06,7.992497413420153e-06
129,129.0,0.991694493771191,1.0069850439878936,1.1623690764379424e-05,2.2859190428247037e-06,6.716629463408139e-06,2.726822338983622e-06,3.563830186035548e-06,8.670349819146122e-06,1.0030290232746495,0.9941227603741287,1.0018440092696148,1.0031674849236802,1.0024212003548534,1.0010808161619569,0.9936039816016587,0.999621141066699,1.0031825045446594,0.9918177296077529,1.0047066431011382,0.9927754213987751,0.9922531242155687,1.0013144182550184,0.9998734923004116,1.0033892312596584,1.0010380568010808,0.9984956423588333,1.0002957070274119,1.0054614631673184,1.0003900392419256,1.0004428491288995,1.0012348521029828,1.00585680192903,1.006766961074342,0.9996847685582393,0.9998745022753984,1.0031306775798003,0.9938189232866386,1.0032771453298603,7.1593110141130795e-06,2.9412490142153493e-06,5.4723131215883395e-06,6.4157037616369965e-06,6.627756663081046e-06,7.3461087585990146e-06,3.2298599095301392e-06,7.025767015293726e-06,7.895032592133224e-06,2.8012665851824094e-06,9.09939409742832e-06,2.808477914918268e-06,3.1635302573008414e-06,6.895869343579654e-06,2.2859190428247037e-06,8.390292933326236e-06,7.415526996133229e-06,3.563830186035548e-06,7.84150758117946e-06,1.0255901878217785e-05,8.670349819146122e-06,9.451142241727792e-06,3.956549194854167e-06,1.1566080112480427e-05,1.1623690764379424e-05,9.263551361225045e-06,9.161799589484345e-06,7.793048185688478e-06,2.9416138862315446e-06,8.436440080709533e-06
130,130.0,0.9916730083162494,1.006936433880707,1.1942625134540336e-05,2.4521831722093242e-06,6.755750410050179e-06,2.5748843048321285e-06,4.111761127081582e-06,8.570476429356564e-06,1.003128068020058,0.9941526283394213,1.001884500485254,1.0032162696158116,1.0024653215392123,1.0011847361180195,0.993632906462131,0.9997245543386,1.0032308609448883,0.991846901840798,1.0047563203995236,0.9928034168749398,0.9922822532064256,1.0013588091681578,0.9999298335280246,1.0034903585992636,1.0010847670497738,0.9985180890162039,1.0003429389153322,1.0055635837298116,1.000439019583961,1.00049120956216,1.001256279061348,1.0059579311230369,1.0068697234893471,0.9997381708741336,0.9999281692770386,1.0032333439192411,0.9938543125228568,1.0033781923316,7.653315470760313e-06,3.5641876607006816e-06,5.067824581282435e-06,5.928570145621959e-06,6.133857052810364e-06,7.784470663038112e-06,3.7931326871774295e-06,7.472182634234602e-06,7.353558355586233e-06,2.991472427042625e-06,8.570476429356564e-06,3.0413723069510896e-06,3.589406146787683e-06,6.3721974571682395e-06,2.4521831722093242e-06,8.80936258228337e-06,6.8716769917174385e-06,4.111761127081582e-06,7.283158683334119e-06,1.0621392387834455e-05,8.066932302143383e-06,8.790030295919896e-06,4.563895910322399e-06,1.1875984020682253e-05,1.1942625134540336e-05,8.664818919635932e-06,8.552992052510502e-06,8.248970325426238e-06,3.653260008789972e-06,8.847444368555719e-06
131,131.0,0.9916549484563731,1.00691303949719,1.4539412549763204e-05,3.5451591624776574e-06,7.600197302310947e-06,3.1154431225946893e-06,4.843639877727494e-06,9.94100782783893e-06,1.003204614127722,0.9941391464947812,1.001964424637988,1.0033067469275845,1.0025562490375153,1.0012615944092127,0.9936212741406062,0.9997997975801837,1.0033343941673323,0.9918564321262012,1.0048715379586168,0.9928098716700591,0.9922763226076061,1.0014446988167176,0.9999701327313856,1.0035575958060408,1.0011741268161922,0.9984883261217585,1.000434351109046,1.0056191673094672,1.00053239504179,1.0005868213170908,1.0012218611031756,1.006001680484506,1.0069130394971901,0.9998306863806538,1.0000211622911828,1.0033090831362674,0.9938420180876405,1.0034451136895584,9.890603066968085e-06,4.628448352976695e-06,4.843639877727494e-06,5.623753398373533e-06,5.767342956432498e-06,1.0151550981360558e-05,4.748658223286745e-06,9.94100782783893e-06,6.791348453763797e-06,3.5451591624776574e-06,7.841978738893749e-06,3.6733870267827842e-06,4.412389472157073e-06,6.043678846726737e-06,3.725775848979087e-06,1.1346565851305358e-05,6.447088406258678e-06,5.290356895240678e-06,6.8262813045317835e-06,1.3171974710279357e-05,7.5166555250214866e-06,8.1527611248063e-06,5.9666805957195215e-06,1.4471511917212328e-05,1.4539412549763204e-05,8.038957262691845e-06,7.951546839957475e-06,1.0518799342091002e-05,4.75422614292238e-06,1.1384378366781641e-05
132,132.0,0.9916399119526622,1.006918730283923,1.6614018894691686e-05,4.346681488549079e-06,8.376414497343967e-06,3.6694161450821207e-06,5.812664301606937e-06,1.1756059017787616e-05,1.0032188023331594,0.9940859730151306,1.0020108591860526,1.0033577680825394,1.0026072631000693,1.0012689827980013,0.9935686179088904,0.9998045942152729,1.003392507450194,0.9918155704222981,1.0049351648060978,0.9927693240217671,0.9922291310639664,1.0014960779522553,0.9999717046147293,1.0035651168461652,1.0012271129595625,0.9984286918949257,1.0004887995231102,1.0056183097170608,1.0005881180611043,1.0006462748942988,1.001156019858587,1.0059949525473515,1.00690610499328,0.9998836692176355,1.0000744619030923,1.0033195875176397,0.9937877126798661,1.0034524174319686,1.1542483044742918e-05,5.812664301606937e-06,4.7235279629219074e-06,5.393727753546612e-06,5.496829398138657e-06,1.1872711382493893e-05,5.87416141542033e-06,1.1756059017787616e-05,6.326399695384596e-06,4.346681488549079e-06,7.197641223395954e-06,4.539496267615612e-06,5.395544675675111e-06,5.833912868605053e-06,4.950112678846409e-06,1.3285968780831507e-05,6.156693237220231e-06,6.776676174149968e-06,6.518312911215632e-06,1.5136238779833717e-05,7.143504441494412e-06,7.724125396998386e-06,7.809100897880634e-06,1.6537192914005606e-05,1.6614018894691686e-05,7.590153677500756e-06,7.525242670675944e-06,1.2144796474000208e-05,5.953818019578006e-06,1.331463847551169e-05
133,133.0,0.9916274965662172,1.0069358724387303,2.0202576800671317e-05,4.496357977691945e-06,9.48497237563133e-06,4.797441042066015e-06,6.0678147906620005e-06,1.4072933479219543e-05,1.003270271194028,0.9940480823361058,1.0020280985649623,1.0033804670514894,1.0026271858785012,1.0013144258650923,0.9935254574580555,0.999846146744122,1.003417280708611,0.9917782440264443,1.0049630141733272,0.9927313287621502,0.9921890654560026,1.0015148307461657,0.9999766397010168,1.0036112869644997,1.001246965374038,0.9983775339252506,1.0005077587135975,1.0056556094409148,1.000606028673989,1.0006656982884743,1.001094616232298,1.0060247346567006,1.0069358724387303,0.9999012204322137,1.000092512549185,1.0033692205781524,0.993751221394059,1.0034983722190456,1.394853653238032e-05,6.060435172781126e-06,5.1286656952367e-06,5.673766938688117e-06,5.8125266927941346e-06,1.4203581831089138e-05,6.0678147906620005e-06,1.4072933479219543e-05,6.460548823426674e-06,4.496357977691945e-06,7.158576443409613e-06,4.694607213170865e-06,5.5327693200983036e-06,6.314640099647041e-06,6.187867914660205e-06,1.6191288336290534e-05,6.580676717709967e-06,7.1517702213484365e-06,6.977940661757529e-06,1.820033342743234e-05,7.647735329918293e-06,8.248504203745315e-06,8.415257217703013e-06,2.0006334380014953e-05,2.0202576800671317e-05,8.130876469966573e-06,8.118513932668265e-06,1.451111211660004e-05,6.151310638624182e-06,1.620131188953336e-05
134,134.0,0.9916173000581373,1.006945772999967,2.437381965700126e-05,4.14251328549187e-06,1.0691362213102566e-05,6.311737479350268e-06,6.163333390125807e-06,1.7053622373975162e-05,1.003157285668307,0.9939392620930929,1.001962436466195,1.0033115829986856,1.0025587466641654,1.0011941119853072,0.9934046260049936,0.9997230740173241,1.003349644655691,0.9916590041795386,1.0048970217575497,0.9926105305134669,0.992069757315792,1.001441218226167,0.999861787356746,1.0034813209861517,1.001176069705247,0.9982380213075674,1.0004366907380993,1.0055179631370963,1.0005352552583364,1.0005969497548208,1.0009341267669907,1.0058733643081996,1.006783768416007,0.9998282850966157,1.0000208356297553,1.0032501926609805,0.9936338492493197,1.0033686622997036,1.7053622373975162e-05,5.643772599318191e-06,5.690284047374017e-06,6.163333390125807e-06,6.346995773392739e-06,1.7167159270839122e-05,5.604261548613664e-06,1.6936605945100226e-05,6.811692388249889e-06,4.14251328549187e-06,7.3611574473863345e-06,4.327438779828627e-06,5.101119648810177e-06,7.049309804023021e-06,7.355394059068738e-06,1.9833835031302433e-05,7.23218886497924e-06,6.6692475747883e-06,7.671599106166571e-06,2.194760481295724e-05,8.36579232392765e-06,8.984046686036353e-06,7.898247027505113e-06,2.4061867994464287e-05,2.437381965700126e-05,8.877216577676706e-06,8.925438570855525e-06,1.760461345114102e-05,5.6885177030419665e-06,1.9852170649635555e-05
135,135.0,0.9916089201895228,1.0069470056168701,2.3879925801157256e-05,4.040723058278279e-06,1.0371556306729413e-05,6.294383566629743e-06,5.914097277701353e-06,1.6879098888794016e-05,1.0030553462053096,0.9939184073416364,1.0019103237321154,1.0032502067205422,1.0024977333401188,1.0010826792931211,0.9933764362059181,0.9996095262346834,1.0032814546615647,0.9916280359731448,1.0048261219523134,0.9925794161334766,0.9920412517819631,1.001377360063211,0.9997917280588601,1.0033719923832547,1.0011124281883534,0.9981977730445567,1.0003699155165142,1.0053997700801813,1.0004672750055688,1.0005281530881531,1.000885558021359,1.0057466878015233,1.0066561383437196,0.999755951444822,0.9999491107560108,1.003141811265994,0.9936086946860293,1.00325845722277,1.6890557359378132e-05,5.238950254125508e-06,5.47996205047216e-06,5.914097277701353e-06,6.0826667989449155e-06,1.6879098888794016e-05,5.253814939634927e-06,1.6612707248315556e-05,6.439220612968797e-06,4.040723058278279e-06,6.927057436962718e-06,4.227458440456591e-06,4.8404985741740074e-06,6.820206257102344e-06,7.158303782223878e-06,1.9595293829804127e-05,6.94233605682939e-06,6.16563783049911e-06,7.368525773418146e-06,2.1579776405891233e-05,8.002279570784717e-06,8.573253404123164e-06,7.326139421965616e-06,2.3570030714114567e-05,2.3879925801157256e-05,8.472539462313465e-06,8.532486287256618e-06,1.7388233613943437e-05,5.318749532594619e-06,1.9626158517653683e-05
136,136.0,0.9916019547214734,1.0069424605913988,2.254753245160671e-05,4.1499903906493305e-06,9.837707424616398e-06,5.97419583284373e-06,5.539386987824253e-06,1.6152064415351783e-05,1.0030945852210655,0.9938909150218158,1.001928861577452,1.0032696749929035,1.0025172954927,1.0011203148527352,0.9933471133677994,0.9996457640895596,1.0033001325639015,0.991606078950266,1.0048449227481524,0.9925581791577025,0.9920168209745251,1.0013999613704387,0.9997995069146541,1.0034198867364346,1.0011407502522327,0.9981487790755242,1.0004005740671205,1.005460770924695,1.0005050123093575,1.000567850272467,1.0008347186289601,1.005812031848014,1.0067231950318039,0.999800316529943,0.9999928172985424,1.0031835518650327,0.9935786639796147,1.003306364227474,1.6152064415351783e-05,4.997769665638941e-06,5.085994476769434e-06,5.539386987824253e-06,5.6583356566761765e-06,1.6248675904531838e-05,5.0984748715972425e-06,1.6011204306166718e-05,6.032777916176241e-06,4.1499903906493305e-06,6.5101173067057085e-06,4.333975449323968e-06,4.7829585534899676e-06,6.3218337244975685e-06,6.747403173644368e-06,1.858285454781482e-05,6.4474021745747076e-06,5.805649683586686e-06,6.8369911166664535e-06,2.0449377446055778e-05,7.423393227154552e-06,7.93494593980541e-06,6.9181851213750414e-06,2.2236208174563517e-05,2.254753245160671e-05,7.884974213358521e-06,7.9414870032362e-06,1.6660546539419065e-05,5.184088311068486e-06,1.8606623989162557e-05
137,137.0,0.9915960014150893,1.006935028225512,2.1857635342089334e-05,4.012431814386285e-06,9.964121440808183e-06,5.8717178211148325e-06,5.453473488757408e-06,1.65098555717484e-05,1.0031949586983275,0.9938747407105946,1.0019648583641938,1.003316158698268,1.0025589589890445,1.001224890840606,0.9933306236051568,0.9997498512812799,1.0033445965739392,0.9915960014150893,1.0048888534756468,0.9925455276839122,0.9920038838330234,1.0014401604971834,0.9998388790350466,1.0035226222967808,1.0011811214166604,0.9981159900809506,1.0004416641959453,1.0055567879018916,1.0005494781980977,1.000612774988204,1.0007960140992123,1.0059046185380542,1.006816021277912,0.9998457303199343,1.000037566832362,1.0032905261817695,0.9935629274882692,1.0034089988274735,1.65098555717484e-05,4.67011028376747e-06,5.453473488757408e-06,6.150163155298294e-06,6.207525337149763e-06,1.6743016180432705e-05,4.779570249756507e-06,1.6498592080287095e-05,6.882940361761228e-06,4.012431814386285e-06,7.61869868576693e-06,4.1611770814110975e-06,4.515904011749241e-06,6.674518571907234e-06,6.671809550171577e-06,1.852496770324132e-05,6.888601700276865e-06,5.384830204807061e-06,7.275262955694475e-06,2.011410089705315e-05,7.859785396118996e-06,8.36527075372741e-06,6.4146642847428295e-06,2.154347236730398e-05,2.1857635342089334e-05,8.304799832225935e-06,8.367414580331536e-06,1.7034847348134357e-05,4.90294251819522e-06,1.8535260915951826e-05
138,138.0,0.9915907280096345,1.0069275988211686,2.032735806024144e-05,3.774726819994984e-06,1.00642833688017e-05,5.37753672176491e-06,6.167880710626075e-06,1.6186636311508395e-05,1.003282167393759,0.9939662100058496,1.002014804093847,1.0033765666694456,1.0026146058176464,1.0013157490886233,0.9934267634846381,0.9998385715552025,1.0034034787327157,0.9916985313586415,1.004947820237528,0.9926469930853467,0.9921029931288783,1.001494293555869,0.9999209480579694,1.003620362324731,1.0012334040628115,0.9982099808948406,1.0004945674524726,1.005659517490418,1.0006054352723592,1.0006678373432778,1.0008946684534712,1.0060130026804002,1.0069275988211686,0.9999065608823946,1.000096985633278,1.0033841853480092,0.99366606230228,1.0035062748637216,1.6186636311508395e-05,4.46330747939276e-06,6.167880710626075e-06,7.1488664357342655e-06,7.178211323864704e-06,1.639119605060485e-05,4.550738174302177e-06,1.6116816966846837e-05,8.260858527231434e-06,3.774726819994984e-06,9.371615030915916e-06,3.90025413340398e-06,4.257558226500215e-06,7.467830831364138e-06,6.3709777098321565e-06,1.776214251889618e-05,7.785064232020389e-06,5.26444550796087e-06,8.202125789557155e-06,1.896208017793303e-05,8.806823735713538e-06,9.377410512404902e-06,6.299639964502937e-06,2.0041728619203986e-05,2.032735806024144e-05,9.171967555904595e-06,9.246083370489619e-06,1.663786100899106e-05,4.674109417792714e-06,1.7762185860315606e-05
139,139.0,0.9915860821570323,1.0069222097504,1.85333400569023e-05,3.6990741036264254e-06,9.735331171933285e-06,4.769569309379638e-06,5.814841425138172e-06,1.526143162601409e-05,1.0032567580519156,0.9940103699898465,1.0020421490661706,1.0034132869743402,1.0026483342694794,1.0012912051330618,0.9934722920855668,0.9998118559825189,1.0034403464849024,0.9917503735325472,1.0049834329369614,0.9926993001503555,0.9921520493530084,1.0015260591224975,0.9999372182317994,1.003595878890321,1.0012645870694548,0.9982511078967483,1.0005246775004326,1.0056311541501421,1.0006357480147912,1.0007004138096602,1.0009358576862195,1.0059801652856668,1.0068960687920137,0.9999356211379525,1.0001258851782253,1.0033609518278737,0.9937194019591323,1.003481717937456,1.526143162601409e-05,4.537535661641116e-06,6.2434211251872795e-06,7.324197313881901e-06,7.321366163895659e-06,1.5309734601036077e-05,4.651363578995976e-06,1.4990162958421958e-05,8.568569410386206e-06,3.6990741036264254e-06,9.809311017044945e-06,3.824516103075473e-06,4.269912707784724e-06,7.544480917980939e-06,5.814841425138172e-06,1.651684409141888e-05,7.89435669722892e-06,5.579590456630659e-06,8.30207554714704e-06,1.741607801860772e-05,8.87825436034717e-06,9.491304551017474e-06,6.777293466406321e-06,1.827584537260853e-05,1.85333400569023e-05,9.157540359562763e-06,9.237471573991719e-06,1.560559501354522e-05,4.713336466476643e-06,1.6511090411996315e-05
140,140.0,0.991582081487369,1.0069174866655297,1.8539402180884214e-05,5.091460327803692e-06,1.0005523394857884e-05,4.332266291138933e-06,6.313378941334983e-06,1.4892904726876543e-05,1.0032358569635942,0.9939488374921158,1.002024456158485,1.0033965744654993,1.002630489828343,1.0012604511202174,0.9934047522520804,0.9997783365069979,1.0034225059584652,0.9916849869727883,1.0049629745216655,0.9926329357712553,0.9920897546581899,1.0015059503138761,0.9998938232527408,1.0035608901442963,1.001243683600689,0.9981689901128713,1.0005007093786535,1.0055804444142333,1.0006108286004034,1.0006751930826312,1.0008388891769855,1.0059165926475995,1.0068314461240078,0.9999071226693926,1.0000996246762734,1.00333471887893,0.99365429377236,1.0034472532487735,1.4892904726876543e-05,5.739508968777216e-06,6.028454542213265e-06,7.077573468274003e-06,7.05509513768533e-06,1.5010168413677478e-05,6.198799675358375e-06,1.4748963774915703e-05,8.231118268118773e-06,5.091460327803692e-06,9.389140080440756e-06,5.255618068998032e-06,5.718782760321085e-06,7.2965672035911785e-06,6.313378941334983e-06,1.6271752404854425e-05,7.5978143069358345e-06,7.772868169281512e-06,7.967343354830503e-06,1.720406722308252e-05,8.484098541653989e-06,9.036994281957843e-06,9.782365576140595e-06,1.828896244672645e-05,1.8539402180884214e-05,8.75106077191377e-06,8.814586370548238e-06,1.5281839078984935e-05,6.064529821519363e-06,1.626048295803575e-05
141,141.0,0.9915787436307316,1.0069112022889528,2.10064352486805e-05,6.0829295239255075e-06,1.100790488493412e-05,4.7169653745438086e-06,7.457441657273189e-06,1.6134729198850687e-05,1.0032794151159894,0.9939324389871073,1.0020574095604813,1.0034311759286152,1.0026643725450914,1.0012959238955532,0.9933861175689428,0.9998117427452944,1.0034552079400065,0.9916734652536305,1.0049978410217026,0.9926222905650314,0.9920737168365693,1.0015381780606314,0.9999105743703108,1.0035981507947787,1.0012754142559137,0.9981385447741085,1.00053220568727,1.0056061336308326,1.0006440694403762,1.0007099770011512,1.0007903124650444,1.005934258582467,1.006848476019319,0.9999406757471039,1.0001329570968203,1.0033744347042934,0.9936374332525217,1.0034840074165634,1.5637769250657168e-05,6.904881722267949e-06,6.0829295239255075e-06,7.153183967942836e-06,7.134874116896279e-06,1.620579787336901e-05,7.768778072539006e-06,1.6134729198850687e-05,8.248460361619907e-06,6.645236904460535e-06,9.28755305138191e-06,6.846760478843675e-06,7.2440331767054654e-06,7.472214491475721e-06,7.721528810047535e-06,1.7551093820789918e-05,7.693078899845979e-06,1.0067517707126358e-05,8.07494475957655e-06,1.896089277838493e-05,8.557462778112628e-06,9.02766785737763e-06,1.293213432437355e-05,2.0726505396350734e-05,2.10064352486805e-05,8.901786873593868e-06,8.92816017514578e-06,1.630457237549841e-05,7.457441657273189e-06,1.7558720894910346e-05
142,142.0,0.9915760862172067,1.0069011293430654,2.1584883408046753e-05,5.910970548292618e-06,1.1056422469128595e-05,4.898817242920226e-06,7.348654329392383e-06,1.643202975471141e-05,1.0033017808549913,0.9938731724266978,1.0020487931625963,1.0034213099148732,1.0026514701106215,1.0013032454724704,0.9933149939179958,0.9998121772311692,1.0034384190349923,0.9916051837189424,1.004979122710265,0.9925541743662286,0.9920036240013343,1.001526093368986,0.9998865490450756,1.0036141493456305,1.0012650288090978,0.9980642951860441,1.0005230468095954,1.0056176844566103,1.000634595332556,1.000700411682183,1.0007092182848976,1.005942501140183,1.006857254575148,0.9999321282330786,1.0001241507258969,1.0033931172191062,0.9935725225204476,1.003499863748393,1.5625326276042087e-05,6.78639730309963e-06,5.910970548292618e-06,6.998987672597875e-06,6.979714058416487e-06,1.644757516881562e-05,7.757652390907881e-06,1.6477450901767084e-05,8.072744197239877e-06,6.691543138898798e-06,9.0344638335442e-06,6.880122845373805e-06,7.22725230885794e-06,7.348654329392383e-06,8.021341737711993e-06,1.7684109970474342e-05,7.527347793398521e-06,1.0420793728629315e-05,7.918573228437519e-06,1.929665601841909e-05,8.378168681475971e-06,8.80421574099078e-06,1.3411034490647403e-05,2.1294313116817623e-05,2.1584883408046753e-05,8.777555626230649e-06,8.783785903592078e-06,1.643202975471141e-05,7.407431914612586e-06,1.77115779864156e-05
143,143.0,0.9915741268768818,1.0068850405502638,2.031307620240948e-05,5.450436316824709e-06,1.0451335402218964e-05,4.7186038307883595e-06,6.8168914001551595e-06,1.5754803534024822e-05,1.0033345808616327,0.9938390522425876,1.0019891490329285,1.0033539595095684,1.0025862158422645,1.0013313789038034,0.9932777367389012,0.9998381066725928,1.00336974685321,0.9915741268768818,1.0049119966582174,0.9925220614764734,0.9919676761026217,1.001462554109434,0.9998679190661853,1.003653673684051,1.001197567629558,0.9980188390276834,1.0004526610075863,1.0056494946331613,1.0005626621406007,1.0006260158023057,1.0006552527101307,1.0059715437840167,1.0068850405502638,0.9998586895264979,1.000051268260252,1.0034254772143114,0.9935301546243847,1.0035389481653039,1.4965264944166962e-05,6.428684656047862e-06,5.450436316824709e-06,6.5019318681908005e-06,6.450530107927471e-06,1.5754803534024822e-05,7.370625452896988e-06,1.5764086722507976e-05,7.4559748677597604e-06,6.3002865510037546e-06,8.322152546084613e-06,6.478291862694494e-06,6.8168914001551595e-06,6.776423185793152e-06,7.399828568847078e-06,1.688900020888379e-05,6.95091845376808e-06,1.027985172757831e-05,7.313220517422642e-06,1.8289076447615935e-05,7.777871921220571e-06,8.175996413737026e-06,1.3181997598517913e-05,2.003740295013966e-05,2.031307620240948e-05,8.169986456767035e-06,8.168543537532511e-06,1.580704274801345e-05,7.039243720758851e-06,1.6910620577278163e-05
144,144.0,0.9915718681756378,1.0068626081193197,2.0899216245119614e-05,5.351594286827185e-06,1.0610092004521406e-05,5.004240583650122e-06,6.796448036005446e-06,1.6362743938503096e-05,1.0033322767289936,0.9938673582771985,1.0019505391196244,1.0033143748733389,1.0025418113176008,1.0013232374401049,0.9932965784555939,0.9998274161779883,1.0033205389573288,0.9915872659740703,1.004858060851119,0.9925367546648532,0.9919851568891017,1.0014146430836535,0.9998518639900166,1.0036406023398547,1.0011471364051825,0.9980304696422126,1.0004011467523888,1.0056331180785911,1.0005108281730404,1.00057283765826,1.000659876114486,1.0059494984792472,1.0068621302707639,0.9998054203641971,0.9999977678541089,1.0034215463830136,0.9935531240353613,1.003526246236161,1.5587995470539423e-05,6.456173905565423e-06,5.351594286827185e-06,6.526519962422103e-06,6.36883567214787e-06,1.6431350196096574e-05,7.3760170708515015e-06,1.6362743938503096e-05,7.337279316612248e-06,6.503472385413616e-06,8.11478245371252e-06,6.646154125618128e-06,6.9160705354211694e-06,6.636064867891524e-06,7.489653969355942e-06,1.7642365964345835e-05,6.796448036005446e-06,1.0067025740353924e-05,7.143466855773478e-06,1.8929256765238182e-05,7.664055285930353e-06,8.027223266883447e-06,1.2807203245169673e-05,2.0556777387751066e-05,2.0899216245119614e-05,8.112561240475989e-06,8.083230519512191e-06,1.6642404080011257e-05,7.179905538663397e-06,1.7646911807430026e-05
145,145.0,0.9915642524225317,1.006841102204511,2.067493677936414e-05,5.3551216226906474e-06,1.0643829177333106e-05,4.818526314727059e-06,7.216011592613264e-06,1.6079724403761016e-05,1.0032404739911713,0.993852567173883,1.0019506379391194,1.0033134751364368,1.0025401379741654,1.0012276944182137,0.9932750632406675,0.9997284321375006,1.0033193519653967,0.9915642524225315,1.0048538781098124,0.992513638204281,0.99196398900386,1.0014078586339386,0.9998051357461674,1.0035384972234551,1.0011445837459567,0.9980066523439728,1.0003990864629526,1.0055336064624452,1.0005100280533565,1.0005690204828814,1.0006300518139128,1.0058532884103184,1.0067668520576674,0.9998085853452676,1.000000929556326,1.003326008059606,0.9935382237780391,1.0034236776119307,1.5343406839806454e-05,6.8197174030289e-06,5.3551216226906474e-06,6.706119421861322e-06,6.434840695600392e-06,1.6203755214562657e-05,7.739636844625967e-06,1.6079724403761016e-05,7.401260487516888e-06,7.216011592613264e-06,8.089777359820562e-06,7.313417871442536e-06,7.4590143928170825e-06,6.6313088393419674e-06,7.681102935977999e-06,1.746707638579427e-05,6.755332455420403e-06,9.939983887727097e-06,7.073942326295711e-06,1.8707784907381545e-05,7.619375248529004e-06,7.9612735274843e-06,1.2450580160369069e-05,2.0276776294000775e-05,2.067493677936414e-05,8.103704000877503e-06,8.048932635312188e-06,1.6493305929646277e-05,7.809025617898815e-06,1.7458629238424167e-05
146,146.0,0.9915484021762119,1.006829692446491,1.902496497818791e-05,5.038999306474784e-06,9.969278962433628e-06,4.2771597174782515e-06,7.012811000552616e-06,1.463534029663207e-05,1.0031771407484311,0.9938935627930734,1.0019272003997368,1.0032883770599603,1.0025129030946252,1.0011646512597567,0.9933148533107828,0.9996631092806558,1.003290125537634,0.9916020374895789,1.0048230259131194,0.99255005687742,0.9920013699511891,1.0013777897703466,0.9997886515231501,1.0034761095465838,1.0011134350944388,0.9980594182282356,1.0003668365997973,1.0054891015506222,1.00047690619665,1.000533225512694,1.0006819172293142,1.0058196085355542,1.006734249130242,0.9997773518782007,0.9999694379853532,1.0032634067030786,0.9935850753226279,1.0033615595277672,1.3921997999354892e-05,6.718876304865896e-06,5.038999306474784e-06,6.391739647867785e-06,6.093895542289348e-06,1.4738239212742834e-05,7.618978831989323e-06,1.463534029663207e-05,7.012811000552616e-06,7.234169633116742e-06,7.621942595465103e-06,7.326730312240009e-06,7.384550151018578e-06,6.2477709637155425e-06,7.2014602408865896e-06,1.5904414703131785e-05,6.3518416026758745e-06,9.666706521681715e-06,6.636220235156808e-06,1.7122264239272844e-05,7.146731533697026e-06,7.4751996998771855e-06,1.2112948525074964e-05,1.8656130981074398e-05,1.902496497818791e-05,7.595863176851425e-06,7.536583285841053e-06,1.4988066540341972e-05,7.77908650074123e-06,1.589384431019072e-05
147,147.0,0.991534221250518,1.0068375484859136,1.7510235443323824e-05,4.648056528301141e-06,9.196575845497281e-06,3.916664181007847e-06,6.440708822598671e-06,1.335995917106605e-05,1.0032516988885327,0.9939000753490561,1.0019767635520693,1.0033417997051985,1.002566272307822,1.0012427377685444,0.9933165724413966,0.9997378150287429,1.003339283732627,0.9915962888966462,1.0048662642322086,0.9925435914095587,0.9920015221074574,1.0014369497539626,0.9998414120701783,1.003561629532824,1.001174702867603,0.9980720322728739,1.0004305065763355,1.005582609961358,1.0005465545498409,1.0006056302402933,1.0006965867406967,1.0059217839009384,1.0068375484859133,0.999852349223097,1.0000438757236636,1.0033429803031297,0.9935922010865919,1.0034469030650321,1.2741471820225104e-05,6.271519407980744e-06,4.648056528301141e-06,5.893345693405698e-06,5.6128102454517155e-06,1.3450126804056431e-05,7.141569473840303e-06,1.335995917106605e-05,6.440708822598671e-06,6.714418654452847e-06,6.997941660564046e-06,6.802679574345282e-06,6.857656148005358e-06,5.737295112065433e-06,6.585513250856819e-06,1.4523692715238113e-05,5.827381367607223e-06,9.268536110710921e-06,6.080597896618557e-06,1.5673335407670015e-05,6.551200437856703e-06,6.856958903569341e-06,1.1890406216062467e-05,1.7173901399756475e-05,1.7510235443323824e-05,6.958225232260922e-06,6.903769618116338e-06,1.3686471986812936e-05,7.227151220493736e-06,1.4510339041605016e-05
148,148.0,0.9915348087730882,1.0068707125565883,1.584846584497503e-05,4.294486711031109e-06,8.574033124979208e-06,3.5267352131259595e-06,6.002308203240781e-06,1.2159416365897846e-05,1.00322623778739,0.9938207320458461,1.0020240282210646,1.0033913404367087,1.0026179781656337,1.0012204741551645,0.9932440738658811,0.9997138301408145,1.0034002767306782,0.9915348087730882,1.0049326786829933,0.9924808540134019,0.9919340953775909,1.0014880375388469,0.9998283336181276,1.003539217630892,1.001222584418123,0.9980012707423894,1.0004740966361867,1.0055569432955151,1.0005892842259012,1.0006455216303376,1.000634696272863,1.0059023307853814,1.006818923843543,0.9998949921304695,1.0000874001478477,1.0033200981663344,0.9935131808526306,1.0034244456554149,1.175597057869571e-05,6.147823816505342e-06,4.294486711031109e-06,5.441517545673622e-06,5.177638985703739e-06,1.2254015786075517e-05,7.1241049650781145e-06,1.2141377730423696e-05,5.925216817758032e-06,6.616974235179052e-06,6.437679514526257e-06,6.690259445152908e-06,6.805372726116151e-06,5.275279291361188e-06,6.002308203240781e-06,1.325971838013222e-05,5.352009534581056e-06,9.304078221814818e-06,5.5743443214051065e-06,1.4209564014581281e-05,6.008486972245922e-06,6.294229087738638e-06,1.2159416365897846e-05,1.5543490500305605e-05,1.584846584497503e-05,6.372699890882872e-06,6.325696206179639e-06,1.2550926480196315e-05,7.08299847282343e-06,1.3244843103095265e-05
149,149.0,0.9915592101111607,1.0069227172649506,1.442264229005384e-05,4.179773440834617e-06,8.226193441201517e-06,3.1238424791277153e-06,5.784830852157553e-06,1.120510960470971e-05,1.0032992067496909,0.993871814721642,1.0020551938882838,1.0034240420191443,1.0026505573512339,1.0012982454298631,0.993301168615688,0.9997899957557183,1.003435211224445,0.9915943398049221,1.0049680413001476,0.9925378236906137,0.9919923053372425,1.0015296735562582,0.9999000921431547,1.0036375749692517,1.001266465862597,0.9980714468608547,1.0005183476161454,1.0056712039182008,1.0006366097907027,1.000692118946513,1.0007150725070784,1.006028865181421,1.0069472175743337,0.9999465387894282,1.0001388841048566,1.0034005689412409,0.9935675434274731,1.0035220491299357,1.0908332950731386e-05,6.240650564194064e-06,4.179773440834617e-06,5.2997212785906324e-06,5.050711456041814e-06,1.120510960470971e-05,7.369936579317484e-06,1.1060785996878854e-05,5.784830852157553e-06,6.7499022023170805e-06,6.237941122093305e-06,6.820869138875723e-06,7.0214193279093235e-06,5.120522800981485e-06,5.526248832584302e-06,1.2245449079836891e-05,5.2281889817718655e-06,9.606938229658306e-06,5.460437773879434e-06,1.2990506461922806e-05,5.8709251747208784e-06,6.1579765965933605e-06,1.26184025805104e-05,1.4152395079341449e-05,1.442264229005384e-05,6.216327674400959e-06,6.167381078916863e-06,1.1581723734506644e-05,7.26313283277362e-06,1.2226619518940821e-05
150,150.0,0.9916002555903796,1.0069839678105914,1.314116754812446e-05,4.3628266414252245e-06,7.927125024397504e-06,2.622733844181402e-06,5.929591267030388e-06,1.0234238448143777e-05,1.0033279541631002,0.9938960131944846,1.0020879817526416,1.0034603068491013,1.0026866126489407,1.0013263885908568,0.9933329086509504,0.9998179273957513,1.0034758294011892,0.9916405121245552,1.0050158468973214,0.9925816330383264,0.9920283883157156,1.001564914081127,0.9999323233314583,1.003666740012416,1.0012991566814136,0.9981011604438471,1.000549859198224,1.0057022861223102,1.0006679907704779,1.000721753970919,1.000749184089093,1.0060650169615846,1.0069846698118436,0.9999802907076032,1.0001731522850679,1.0034303968353524,0.9935961465500002,1.0035514972587418,1.0050387141890935e-05,5.929591267030388e-06,4.3628266414252245e-06,5.494395009530062e-06,5.3080499127806896e-06,1.0234238448143777e-05,7.022232100577257e-06,1.0077294854066857e-05,6.102852131219049e-06,6.37997113717031e-06,6.556202408148724e-06,6.452196919954759e-06,6.6835784041157545e-06,5.386451746944946e-06,5.1077762464312855e-06,1.1274508194474701e-05,5.566505369458719e-06,9.194374885740788e-06,5.832365008092017e-06,1.1869658021794242e-05,6.231751283576674e-06,6.547370613133011e-06,1.2143020656993101e-05,1.290015851467764e-05,1.314116754812446e-05,6.5841944037709174e-06,6.534280192142997e-06,1.0638712647497262e-05,6.954324923342276e-06,1.1253314099676231e-05
151,151.0,0.9916467217759904,1.0070448693931016,1.2742159216408606e-05,4.266152324862263e-06,7.640427967005006e-06,2.5483181733228093e-06,5.81376863768403e-06,1.00167399794308e-05,1.0034212912394378,0.9939835747883384,1.0021212674514157,1.0034966675633703,1.0027222937323408,1.001425440283184,0.9934260714769487,0.9999164651836583,1.0035129639166427,0.9917353931584493,1.0050544596653923,0.9926741425714801,0.9921214665298901,1.0015984655316894,1.000006290204267,1.0037611741969354,1.0013340379240785,0.9982073364536583,1.0005854853135316,1.0058080056086185,1.0007028323421936,1.0007572720936933,1.0008711872894511,1.0061764513213884,1.0070966057555233,1.0000123652400628,1.0002055717260456,1.0035272732408445,0.9936907515202407,1.0036462671937776,9.75651643151382e-06,5.3837363834555286e-06,4.266152324862263e-06,5.3335909947661136e-06,5.222761953217795e-06,1.00167399794308e-05,6.396600955929612e-06,9.953364108610734e-06,6.024063115577008e-06,5.827630701136337e-06,6.510719449026536e-06,5.890611507972902e-06,6.089998470586934e-06,5.355159233951112e-06,4.928380186689378e-06,1.1067354897241148e-05,5.547806532793641e-06,8.402584840416417e-06,5.81376863768403e-06,1.160210210077933e-05,6.180999407808203e-06,6.5116078929588336e-06,1.1163339956637192e-05,1.2530231440869118e-05,1.2742159216408606e-05,6.510271439500881e-06,6.465961215118417e-06,1.0353134828045344e-05,6.3103679936569046e-06,1.1055122813505303e-05
152,152.0,0.9916873852332387,1.0070958272120725,1.2733665109106941e-05,3.967009742262623e-06,7.477199321024931e-06,2.823281903925903e-06,5.398730900909503e-06,1.0575990720572506e-05,1.0034258728840326,0.9940214192247971,1.002094843429152,1.003469507591405,1.0026958669011956,1.0014346472008624,0.993463899067174,0.9999237610887728,1.0034879847089575,0.9917742723653054,1.0050278244618023,0.9927110905226629,0.9921577865088228,1.0015705105916315,1.000016162283724,1.003772945243558,1.001304841917846,0.9982554919723211,1.0005538605647466,1.0058233323370085,1.0006709114114538,1.000725758992554,1.0009289969697321,1.0061976509822317,1.007118126487285,0.9999776352073603,1.0001720685906887,1.0035340793121574,0.9937334299822177,1.0036576728723434,1.0202338816740817e-05,4.9990821044253025e-06,3.967009742262623e-06,4.952891806314414e-06,4.8778948908492405e-06,1.0575990720572506e-05,5.918357120026038e-06,1.0661514442212992e-05,5.6254136162992235e-06,5.398730900909503e-06,6.107274566424306e-06,5.448243331628221e-06,5.627974808960371e-06,5.056320130873713e-06,4.817124469690374e-06,1.1661021904364965e-05,5.216693943713347e-06,7.829250387698926e-06,5.466040867217905e-06,1.1875379933630512e-05,5.797659732134277e-06,6.143356320953927e-06,1.0353292719219236e-05,1.256465972588235e-05,1.2733665109106941e-05,6.061286853685868e-06,6.023034742606364e-06,1.082323245840542e-05,5.876664861958095e-06,1.165457860198019e-05
153,153.0,0.9917110225273701,1.0071272464670953,1.2447804247243126e-05,3.797547844301774e-06,7.223951750043168e-06,2.851929734611847e-06,4.997505654147261e-06,1.0509171964224567e-05,1.0034174205122786,0.9939772392726597,1.0020184290124508,1.0033874491936101,1.0026141454866035,1.0014269515429057,0.9934127215767824,0.9999150586327598,1.0033991599983267,0.99171102252737,1.004931839022107,0.9926475970250489,0.9921023848821185,1.0014864039012366,0.9999688877698715,1.0037639259267959,1.0012233926667011,0.9982128844046065,1.000472213073198,1.005824137890527,1.000589751226774,1.0006442604575714,1.000888275866298,1.0062050257325785,1.0071272464670953,0.9998988324907943,1.000093212405954,1.0035257316664667,0.993686065600455,1.003648635396108,1.011743039104916e-05,4.669641520205606e-06,3.797547844301774e-06,4.723435620454957e-06,4.6648430438303356e-06,1.0509171964224567e-05,5.456335198126623e-06,1.0615081161208497e-05,5.323340067296979e-06,4.959553653889621e-06,5.740987950651426e-06,4.997505654147261e-06,5.176639510427726e-06,4.888111370431438e-06,4.604295896160026e-06,1.1574443956953022e-05,5.050253167946001e-06,7.304357008827345e-06,5.300516866993434e-06,1.1646476765102051e-05,5.656208925521926e-06,6.011851088877465e-06,9.56194600568933e-06,1.2287914126506964e-05,1.2447804247243126e-05,5.937552269205755e-06,5.897918830410198e-06,1.072852887846732e-05,5.503650446866478e-06,1.1565209070278629e-05
154,154.0,0.9917104525628403,1.0071321906991657,1.1828959073736523e-05,3.8781742285139056e-06,6.954655703244777e-06,2.520584282802635e-06,4.97309316704899e-06,9.695738643129638e-06,1.0033216226549018,0.9939911248714667,1.0019779056036078,1.003344416791221,1.0025713875994038,1.0013311149548518,0.9934258675541388,0.9998193580621686,1.0033562889088605,0.9917209494978261,1.0048886424028693,0.9926573657335173,0.9921140816402684,1.001441655807494,0.9999260837013183,1.003662360097754,1.0011790033945809,0.9982327983551101,1.0004275666492346,1.0057176066380578,1.0005430607389636,1.0005957208594503,1.0009170117148152,1.006096561268542,1.007019156086114,0.9998523438418636,1.0000463794878087,1.0034277758112555,0.9937016381860004,1.003546530760011,9.325653603177441e-06,4.7068419823613904e-06,3.8781742285139056e-06,4.771894958785821e-06,4.731597943456686e-06,9.695738643129638e-06,5.345206266691453e-06,9.761187192945278e-06,5.383182695101777e-06,4.794611750706428e-06,5.761311321903597e-06,4.845158594381468e-06,5.039593707531694e-06,4.97309316704899e-06,4.3092501067677494e-06,1.0716081655516411e-05,5.108619966289385e-06,6.993393425094526e-06,5.31373417663172e-06,1.092345725018908e-05,5.698426971179982e-06,6.010105809959963e-06,8.95099754657833e-06,1.1661499183133559e-05,1.1828959073736523e-05,6.03770667704669e-06,6.002245490850746e-06,9.90945902748372e-06,5.4558766483727535e-06,1.0706612032776614e-05
155,155.0,0.9916946636009427,1.0071143568148997,1.2164105490818523e-05,4.041310563716238e-06,6.963858770340399e-06,2.428113392776414e-06,5.021923795335924e-06,9.25905458396138e-06,1.003292443688407,0.9939667660217617,1.0019927692865735,1.0033617859942368,1.0025900032448298,1.0013050742877911,0.9934001234924504,0.9997917970184764,1.0033776172746425,0.9916946636009426,1.0049095967189183,0.9926307398312291,0.9920884475075484,1.001461195389046,0.9999179934312563,1.0036353521222126,1.0011974179782095,0.9982128482031406,1.0004468235731931,1.0056850045846006,1.0005616889435427,1.0006134985024369,1.000905121262863,1.0060653306720473,1.006989137274309,0.9998708187288741,1.0000643121144515,1.0034011764863406,0.9936744904507517,1.0035192761661254,8.8545512328297e-06,4.7708279095574125e-06,4.041310563716238e-06,4.908075108504402e-06,4.896065789380656e-06,9.25905458396138e-06,5.3311438404428655e-06,9.289027019211196e-06,5.6219862788682606e-06,4.775993715845877e-06,6.0182329280118875e-06,4.8186557708747305e-06,5.021923795335924e-06,5.216379307741426e-06,4.337401410178053e-06,1.0491014962463133e-05,5.326673989926257e-06,6.8583198238544645e-06,5.4650637562837575e-06,1.096880899868237e-05,5.862526338843723e-06,6.103390588342878e-06,8.667351371532683e-06,1.1962237681115266e-05,1.2164105490818523e-05,6.249130561725047e-06,6.2261792978411016e-06,9.487603014449817e-06,5.453005289239421e-06,1.04697226906335e-05
156,156.0,0.9916747534390518,1.0070801000623182,1.3018859071472162e-05,4.090146258217935e-06,7.005610087698877e-06,2.56481881752584e-06,4.936244239854292e-06,9.084067221503096e-06,1.0032623354659904,0.993996980923388,1.0020481143215696,1.0034221862461048,1.0026538228433641,1.0012776642696655,0.9934356154417088,0.9997637770439766,1.003444131526987,0.9917350894400767,1.0049779502830212,0.9926724441842233,0.9921272388532982,1.001528923936226,0.9999494957336325,1.0036109424844786,1.0012643975013522,0.9982602585903767,1.0005130966124984,1.0056576887002433,1.000625449570415,1.0006750186549567,1.000958691189932,1.006040511303873,1.0069637420794162,0.9999319019850439,1.0001256598223955,1.0033725405398395,0.99370995678502,1.0034953302441387,8.645956516854962e-06,4.469762633660576e-06,4.090146258217935e-06,4.936244239854292e-06,4.929403073523988e-06,9.100774048222277e-06,5.080943160762131e-06,9.084067221503096e-06,5.693354036924886e-06,4.751213639126143e-06,6.150199873528156e-06,4.736690903017831e-06,4.8567340565358325e-06,5.333867597374971e-06,4.630427324690023e-06,1.0605187834663587e-05,5.4294930292408355e-06,6.59441524343282e-06,5.5322750465221415e-06,1.1409886395414884e-05,5.939433013565687e-06,6.120060385947915e-06,8.432612609027786e-06,1.2760011965203874e-05,1.3018859071472162e-05,6.385375844358554e-06,6.3721852419309585e-06,9.366666745083101e-06,5.138698800412142e-06,1.057335682089275e-05
157,157.0,0.9916540886620246,1.007035775689442,1.3972006392283478e-05,4.122300581870754e-06,7.406059049700708e-06,2.74301988825403e-06,5.4830734073487e-06,9.587606660236532e-06,1.0032067211111704,0.9940197783976653,1.0020705777079302,1.0034492238065833,1.0026800660413837,1.0012162306520827,0.9934615251374825,0.9996994256539447,1.0034763832045577,0.9917745663539893,1.0050196575376062,0.9927106974548076,0.992157968142365,1.001549834197664,0.9999462478416211,1.0035492405697222,1.0012854949636214,0.9982915538444445,1.0005352769893807,1.005600519513542,1.0006464724733635,1.0006937274093082,1.0009974091330145,1.0059870183378137,1.006911778816309,0.9999558980255084,1.0001487801733566,1.0033153911133066,0.9937358908643494,1.0034335685080829,9.086204207533117e-06,4.9598630966745945e-06,4.122300581870754e-06,4.966209652173332e-06,4.95321398092964e-06,9.630074745616295e-06,5.73420049961786e-06,9.587606660236532e-06,5.737543119410074e-06,5.709730362611505e-06,6.274863653174481e-06,5.596433653054793e-06,5.6017745360659045e-06,5.328340917082746e-06,5.18461742678229e-06,1.103266951015299e-05,5.401005052186629e-06,7.399010167276961e-06,5.4830734073487e-06,1.2125435500979863e-05,5.856614201823492e-06,5.99924849288767e-06,9.55375786917799e-06,1.3682527998198264e-05,1.3972006392283478e-05,6.285384497848515e-06,6.283742512811889e-06,9.868726988389387e-06,5.754809535941413e-06,1.10107822708801e-05
158,158.0,0.9916341030515895,1.0069877389442918,1.4666468163598435e-05,3.948746765356063e-06,7.725777359345573e-06,2.973098229324712e-06,5.552460865508156e-06,1.0064560257965247e-05,1.0031899221507636,0.9940317261405149,1.0020486182562238,1.0034262075534184,1.0026544807465507,1.0011972972789132,0.9934718412866084,0.9996798108854915,1.0034495930840146,0.9917783673477435,1.0049875515649975,0.9927152043175129,0.9921680451153699,1.001524401271899,0.9999372892956432,1.0035328074657381,1.0012523432555014,0.9983061655061908,1.0004983201149067,1.005573132704275,1.0006043435041296,1.0006503084810112,1.001013834373988,1.005957951112812,1.006882440094883,0.9999082413471315,1.0001008979783423,1.0032979902128576,0.993749132220268,1.003416610630672,9.402333481281071e-06,5.7337628498647184e-06,3.948746765356063e-06,4.7510468659988145e-06,4.7321753332098765e-06,1.0064560257965247e-05,6.626978774599832e-06,9.991141479223287e-06,5.471670994518939e-06,6.782125369321201e-06,5.998653035236305e-06,6.572981726237438e-06,6.525477590422948e-06,5.062491209312515e-06,5.559183415281911e-06,1.1312139618363436e-05,5.1358307481672875e-06,8.611766175175834e-06,5.217446685361613e-06,1.2658813356925497e-05,5.552460865508156e-06,5.679937194978544e-06,1.1237682784203279e-05,1.4368737887400694e-05,1.4666468163598435e-05,5.936633590783204e-06,5.935805781378639e-06,1.023219572697049e-05,6.707174631873084e-06,1.1296898421848782e-05
159,159.0,0.9916162303894736,1.0069423450748876,1.3744661461967726e-05,4.118201001552046e-06,7.499780589451517e-06,2.6036454180055165e-06,5.646926675234347e-06,9.308193779894564e-06,1.0031261420732132,0.9940277620392247,1.0019834936392702,1.003354450738009,1.0025808860873133,1.0011319952934432,0.9934651294617579,0.9996162994110676,1.0033721286629738,0.9917611443647764,1.0049048722710257,0.9926981724615198,0.9921596255413179,1.0014453667476042,0.9998820706000675,1.0034603846967127,1.001169183502438,0.998288781423179,1.000412478039037,1.005490628498363,1.0005151524331155,1.0005637923090707,1.0009918388106855,1.0058681614093714,1.006791650894566,0.9998109459114559,1.0000042415677797,1.003231049683546,0.9937425361082938,1.0033435652809335,8.654802845976263e-06,5.646926675234347e-06,4.118201001552046e-06,4.917979797990848e-06,4.892923468732883e-06,9.308193779894564e-06,6.515386797335585e-06,9.221990315394786e-06,5.651274305330991e-06,6.758793554897984e-06,6.244514963557213e-06,6.538178285494769e-06,6.4338918352653725e-06,5.239373050222708e-06,5.266529820305215e-06,1.0452060366767645e-05,5.273769948519817e-06,8.47184103995902e-06,5.366867153723101e-06,1.1774665053491745e-05,5.666095908789892e-06,5.783582798496088e-06,1.1096468291608455e-05,1.3456797072555366e-05,1.3744661461967726e-05,6.004333484163863e-06,5.993631907002308e-06,9.435361339783507e-06,6.628304976750378e-06,1.0436016382780935e-05
160,160.0,0.9916019044574049,1.0069059493292511,1.3325864650849192e-05,4.644364379812029e-06,7.498133769961905e-06,2.35473362588696e-06,5.903489608463334e-06,9.160616259786903e-06,1.0032220512373746,0.9940028291875644,1.002000758539376,1.0033774694177837,1.0026021349869971,1.0012333252004568,0.993440708102392,0.9997184208032843,1.0033894918023998,0.9917323902298061,1.0049221945822007,0.9926686356803209,0.992134779575517,1.001475068451024,0.9999256876078215,1.0035748341531847,1.00120015929115,0.9982628018944305,1.0004459081584083,1.0056051321496404,1.000550911755285,1.0006014275985704,1.0009646784646902,1.0059824420003847,1.0069059493292511,0.9998448456773057,1.0000384740191828,1.0033343762847131,0.9937186420150337,1.0034577434272385,8.581139258623003e-06,5.149249728095374e-06,4.644364379812029e-06,5.49354949783619e-06,5.458308763649407e-06,9.160616259786903e-06,5.956398552447584e-06,9.087438018897e-06,6.263622982719304e-06,6.235032868639808e-06,6.951146693564217e-06,6.043968860845473e-06,5.903489608463334e-06,5.8530324502622265e-06,5.108148875449964e-06,1.0291462700883845e-05,5.836233728949818e-06,7.699917137437833e-06,5.941907046271087e-06,1.1530932584900825e-05,6.232012019258488e-06,6.366169644858613e-06,1.0103294848749967e-05,1.3072273280986891e-05,1.3325864650849192e-05,6.511904467103189e-06,6.498897801250855e-06,9.316005523054472e-06,6.0411865860447616e-06,1.0286444279165484e-05
161,161.0,0.9915925590371114,1.0068843300248254,1.3192612534841734e-05,4.587755077432652e-06,7.324728876545479e-06,2.451714142598697e-06,5.522000302364473e-06,9.253962493651785e-06,1.003184484796113,0.9939851167140548,1.0019587736299511,1.0033338708485453,1.0025596720027505,1.0011945197291072,0.9934206278541509,0.9996797160538011,1.0033476371033228,0.9917114031125555,1.0048799181305004,0.9926486693533765,0.9921153291676357,1.0014302783318176,0.9998929724021156,1.0035366298052453,1.0011544819030818,0.9982382992112365,1.00039995212005,1.0055618091401193,1.000503165047991,1.0005491054457414,1.0009337479816198,1.005939086726507,1.0068630532004712,0.9997989095468803,0.9999935094046779,1.0032955233839929,0.9936991349996126,1.0034190796614444,8.822072713471689e-06,4.704060901918017e-06,4.587755077432652e-06,5.405260872411794e-06,5.366691908773054e-06,9.29679355442267e-06,5.440737690643923e-06,9.253962493651785e-06,6.120662549799756e-06,5.704185954308184e-06,6.778167125307371e-06,5.534085078283936e-06,5.395147446906543e-06,5.760758026631789e-06,4.926478145592661e-06,1.044604731247631e-05,5.732210036716348e-06,7.0055495213205465e-06,5.834435151913462e-06,1.1643112573151738e-05,6.122485905159926e-06,6.270483012407981e-06,9.202548975979643e-06,1.2997040511271175e-05,1.3192612534841734e-05,6.367755778335822e-06,6.359293404768797e-06,9.493874120946892e-06,5.522000302364473e-06,1.04555976151538e-05
162,162.0,0.9915896279103209,1.0068809577567421,1.2448076083880148e-05,4.341401135002882e-06,6.949632041014183e-06,2.3337412528905958e-06,5.181293968273954e-06,8.856369905664228e-06,1.0032273065189143,0.9939661118311907,1.0019548887847733,1.003327479369915,1.0025536266222785,1.0012351826331731,0.9933973609471815,0.9997213384858805,1.0033388878529437,0.9916813040445591,1.004865111164492,0.9926216998597711,0.9920903797641905,1.0014228167880705,0.9998963472887481,1.0035788646577692,1.001143958247983,0.9981953230020931,1.0003891281406658,1.005590665213188,1.000492086968845,1.0005392644595754,1.0008807628601448,1.005959298845961,1.0068809577567421,0.9997851427631144,0.999980925365963,1.0033349862000165,0.993679820684851,1.0034607779878557,8.50591189059575e-06,4.341401135002882e-06,4.39200342949644e-06,5.181293968273954e-06,5.184634157050591e-06,8.86948407751176e-06,5.036130166527117e-06,8.856369905664228e-06,5.901700165717088e-06,5.306668749499947e-06,6.51318991657004e-06,5.161197361922261e-06,5.013268982891853e-06,5.583367778140863e-06,4.5589774812614e-06,9.923043595266524e-06,5.547156480424533e-06,6.509638359797893e-06,5.6336584387520485e-06,1.1107039372936496e-05,5.864178471010147e-06,5.971990501931272e-06,8.560925226150692e-06,1.2287370825301112e-05,1.2448076083880148e-05,6.05889331942706e-06,6.052540647469561e-06,9.075572179863787e-06,5.109514148394635e-06,9.93376441369334e-06
163,163.0,0.9915945448587614,1.006896346080422,1.1827810909675446e-05,4.050582366759491e-06,6.755600809841218e-06,2.240458199769515e-06,5.095707918593512e-06,8.708017283727747e-06,1.0031733961975489,0.9938907341610955,1.0019518955387654,1.0033282159555132,1.0025549046275122,1.0011812621538807,0.9933135420969084,0.9996641023919173,1.003340160178345,0.9915945448587614,1.0048644348652054,0.9925354505235833,0.9920046830513414,1.0014279944954543,0.9998571073451276,1.0035316747412233,1.0011498204780567,0.9981024865362165,1.0003953429436285,1.0055315628506967,1.0004973704587585,1.0005463556529228,1.0007770413109853,1.0058883038886364,1.0068073027902136,0.9997869634489495,0.9999833539266559,1.003281565162566,0.9936019400187776,1.0034132311792803,8.3532747838044e-06,4.050582366759491e-06,4.346120136651291e-06,5.1578699614907726e-06,5.204436599375643e-06,8.708017283727747e-06,4.723917521664977e-06,8.749416460210165e-06,5.950432108884757e-06,5.095707918593512e-06,6.618710353580294e-06,4.962856190446523e-06,4.755346859419154e-06,5.576598286523528e-06,4.170408521588736e-06,9.640489237846921e-06,5.531702424854574e-06,6.217449590587398e-06,5.611315607729002e-06,1.0713236064515822e-05,5.773106969091496e-06,5.82091652225747e-06,8.247478984831523e-06,1.1699392921746664e-05,1.1827810909675446e-05,5.937191321345776e-06,5.925791890421336e-06,8.860931120197927e-06,4.790305523308745e-06,9.647209854105358e-06
164,164.0,0.9916080623296115,1.006921488114745,1.1312770626375739e-05,3.7796022959619895e-06,6.450303222921534e-06,2.225086988598989e-06,4.854153892046245e-06,8.54760496890389e-06,1.0031464866426456,0.9939189603336743,1.0019945556180945,1.0033741541249126,1.0025989176185073,1.0011522664247083,0.9933441359383371,0.9996339199080303,1.0033815168312359,0.9916271376118002,1.0049065311232723,0.9925673574496455,0.9920353901206153,1.0014754900594631,0.9998772300460926,1.0035103537904377,1.0012002539198643,0.9981396148639167,1.000447839248295,1.0055208520695442,1.0005520890135888,1.0006039288753434,1.000820451582925,1.0058780115413477,1.0067961474150164,0.9998414397912265,1.0000384261577475,1.003256614148645,0.9936333548269408,1.0033923420084374,8.142935381688993e-06,3.7844677967999294e-06,4.074448371381483e-06,4.854153892046245e-06,4.903793553193539e-06,8.54760496890389e-06,4.418907559999208e-06,8.642771890663045e-06,5.637851674441949e-06,4.856888200405561e-06,6.345031180867162e-06,4.730976296446798e-06,4.4913317356743925e-06,5.211911696410343e-06,3.7796022959619895e-06,9.366730802721921e-06,5.189975495389798e-06,5.875250470313774e-06,5.280964902306132e-06,1.0379606726588324e-05,5.43717038937644e-06,5.470404757706346e-06,7.83455394027292e-06,1.1216049811851364e-05,1.1312770626375739e-05,5.625789398097267e-06,5.612101363080154e-06,8.618484910775094e-06,4.490713929579388e-06,9.375852668326771e-06
165,165.0,0.9916282074318561,1.0069449968694573,1.145092452233551e-05,3.4663242255999562e-06,6.4083207665744665e-06,2.269109715516532e-06,4.43888741221632e-06,8.445666151503565e-06,1.0031974924316078,0.9939115657812402,1.0021038534555142,1.0034921434180608,1.0027171053146702,1.0012074325081475,0.9933432755414985,0.9996906552056383,1.0035069956166232,0.9916334818889011,1.0050351856289848,0.992575200230638,0.9920369454348101,1.001592484903479,0.9999256226934353,1.0035562881554847,1.0013211131484376,0.9981253422352715,1.00057161612607,1.0055643919803405,1.0006798215029544,1.0007351017290187,1.0007979208569533,1.0059153085108414,1.0068326646812673,0.999969497196291,1.0001665938875173,1.00330729077701,0.9936318995502745,1.0034381079548507,8.016629543826289e-06,3.4663242255999562e-06,4.084015560666277e-06,4.863582609499671e-06,4.945814171460009e-06,8.445666151503565e-06,4.039048694634303e-06,8.529387333741325e-06,5.6544404068747045e-06,4.43888741221632e-06,6.380601861104542e-06,4.325862520155441e-06,4.111147134964466e-06,5.305615674300065e-06,3.7064639044252676e-06,9.255505605507005e-06,5.403389568525584e-06,5.395416319909058e-06,5.55748709585593e-06,1.0462609271950346e-05,5.810336543008634e-06,5.821008392507538e-06,7.202072260982358e-06,1.1348656646175096e-05,1.145092452233551e-05,6.1763058735933475e-06,6.158225967083465e-06,8.499281716642772e-06,4.1158738606009744e-06,9.279042147584209e-06
166,166.0,0.9916523259399312,1.0069554853543043,1.1867547049522204e-05,3.185128346489347e-06,6.463148396331737e-06,2.4706722611986284e-06,4.113208036951424e-06,8.656522672933361e-06,1.0033200635512192,0.9939687518140269,1.0021732571971675,1.0035614593868567,1.0027848617934059,1.0013271995651292,0.9934067819529222,0.9998124866842723,1.0035724818295113,0.9916964232321749,1.0050982803601685,0.9926378005491431,0.9921021781431423,1.0016619969268368,1.0000092880084213,1.003673891199776,1.0013897418862987,0.9981922269760907,1.0006414859481676,1.005687080325534,1.0007489111503323,1.000805512408552,1.0008736487980643,1.0060385399782523,1.0069554853543043,1.0000360729884274,1.0002347475105948,1.003427615976194,0.993692131027229,1.00355601923708,8.17660005401861e-06,3.185128346489347e-06,4.0888781244274245e-06,4.86756792553101e-06,4.9771092367892376e-06,8.656522672933361e-06,3.7040481140132085e-06,8.731314096172453e-06,5.670480992914938e-06,4.113208036951424e-06,6.4140341338630215e-06,4.01407895883883e-06,3.772624851387496e-06,5.380295398952991e-06,3.685823695606915e-06,9.627017246198599e-06,5.566370812214438e-06,4.954884682248429e-06,5.765683165779796e-06,1.0868156612316233e-05,6.080978946913798e-06,6.061193848071456e-06,6.604277015924816e-06,1.1762065008474859e-05,1.1867547049522204e-05,6.582005050427853e-06,6.556904062840433e-06,8.73725245729919e-06,3.7701847213943733e-06,9.652216571435393e-06
167,167.0,0.991677763628272,1.0069449870255485,1.1279959380284129e-05,2.9854139652376016e-06,6.123600215007187e-06,2.401437556388452e-06,3.894597606321681e-06,8.319787040490361e-06,1.0032775781198846,0.9940643514924432,1.0021109926185068,1.0034983984414418,1.0027143956085738,1.0012841872710427,0.9935094895025862,0.9997728096264173,1.0034886135425982,0.9917875269417907,1.005005091447849,0.9927289617413462,0.992201976962401,1.0015975193979674,1.0000154998935207,1.0036426766502824,1.0013254327410017,0.9983117581303118,1.0005787112672984,1.00567085800732,1.0006847307744768,1.0007437224961238,1.0010066688264676,1.0060312308549588,1.0069476996853863,0.9999696546707562,1.0001694055848172,1.0033882609440696,0.9937966934682995,1.0035244742879181,7.8309693467856e-06,2.9854139652376016e-06,3.864221557701244e-06,4.569465122004651e-06,4.668064158608859e-06,8.319787040490361e-06,3.4680118202078845e-06,8.401457147930572e-06,5.309384632048277e-06,3.894597606321681e-06,5.994058253718592e-06,3.804389110321055e-06,3.531699515603407e-06,5.03278206761187e-06,3.4362845488305652e-06,9.339066387966701e-06,5.210013098690692e-06,4.649408601353224e-06,5.389832293227207e-06,1.041407209669958e-05,5.687836850141852e-06,5.7025052848960085e-06,6.1976609949212785e-06,1.1189410566079223e-05,1.1279959380284129e-05,6.139973981001064e-06,6.108244550215099e-06,8.414056319665162e-06,3.5201775121936312e-06,9.355202639458483e-06
168,168.0,0.9917018662713146,1.0069192171255195,1.0242393895780523e-05,2.821038071300173e-06,5.727300572880254e-06,2.1390498754478186e-06,3.748965893400255e-06,7.65368880447691e-06,1.0032486936435605,0.9940689361343736,1.002075621576549,1.0034639668350989,1.0026764018159993,1.0012515461579297,0.9935069370193367,0.999738200103643,1.003443817817999,0.9917779806164508,1.0049533764465326,0.9927196103928492,0.9921967754120824,1.0015610790768357,0.9999965149621284,1.0036149655431097,1.0012864786851672,0.998311741226889,1.000536642592533,1.0056304359896566,1.0006357769453917,1.0006930584905083,1.000994939362346,1.0059813870000884,1.006894065160193,0.9999134422772218,1.0001132491844715,1.0033593275489803,0.9938010470902604,1.0034963935226844,7.225045296774082e-06,2.821038071300173e-06,3.6874032905822313e-06,4.337249329296343e-06,4.423052192711973e-06,7.65368880447691e-06,3.2950669487417446e-06,7.733397902296336e-06,5.0228938602654135e-06,3.748965893400255e-06,5.6800665434878625e-06,3.640716679560279e-06,3.3598182234758404e-06,4.759541120326721e-06,3.162174957207637e-06,8.58639425173647e-06,4.943052024376631e-06,4.554092375357475e-06,5.106035902558737e-06,9.491113808145113e-06,5.391659082115049e-06,5.435788293019754e-06,6.127136831675816e-06,1.0166471567732563e-05,1.0242393895780523e-05,5.812425199345552e-06,5.76731773913908e-06,7.731598373926913e-06,3.316249244791809e-06,8.597169482802285e-06
169,169.0,0.9917219796434948,1.0068873113430639,9.689285835197952e-06,3.004231487967808e-06,5.565029041395629e-06,1.89707030746356e-06,4.040709741852852e-06,7.246541356414085e-06,1.0032587275055054,0.9940440574865752,1.0020173377870845,1.0034047021159183,1.0026206698669236,1.0012693308027536,0.9934815998733362,0.9997571169190999,1.0033901776372103,0.9917492527372106,1.0048984454401382,0.9926921894142166,0.9921701408406884,1.0015052371142064,0.9999763529173379,1.0036292887396274,1.00122671264085,0.998284892503359,1.0004742031617417,1.0056305261369063,1.0005661526261858,1.000620922570378,1.000960688082045,1.0059707547765122,1.006879906175079,0.9998336275496105,1.0000349837730182,1.0033713900862808,0.9937733867925054,1.0035106662432993,6.803557366197869e-06,3.221993473893616e-06,3.3722244654337213e-06,3.965292346504596e-06,4.040709741852852e-06,7.183315094190031e-06,3.8307439112310276e-06,7.284002336447634e-06,4.596006420748617e-06,4.383928427428203e-06,5.2259138570938275e-06,4.235929006420026e-06,3.937115374343407e-06,4.348220622236343e-06,3.004231487967808e-06,7.996440846933385e-06,4.5284633733033885e-06,5.411935564890387e-06,4.676957730534842e-06,8.856405498560773e-06,4.9394972918611576e-06,4.978641257259295e-06,7.263143765132941e-06,9.586617706152194e-06,9.689285835197952e-06,5.337014814919694e-06,5.287248044244287e-06,7.246541356414085e-06,3.714663664012212e-06,8.004830560462687e-06
170,170.0,0.9917354495192485,1.0068584053670278,9.275868769318834e-06,2.862946529489534e-06,5.441705202516475e-06,1.7450668649503567e-06,4.225234318228358e-06,6.831893997924392e-06,1.0032574223274555,0.9940345219007798,1.002000402850358,1.0033871251747428,1.0026033291415435,1.001266132076297,0.9934691276298592,0.999753110154386,1.0033745660575621,0.9917354495192486,1.0048824882344953,0.9926780499957182,0.9921578299246276,1.0014864372546488,0.999963371713218,1.0036196829513084,1.0012057516023145,0.9982791613432441,1.0004493411114281,1.005613524438975,1.0005334006107192,1.0005831905205842,1.0009512383394026,1.0059470314840913,1.0068539888100707,0.9997946112853866,0.9999974271626131,1.0033677021338279,0.9937606109240844,1.003500954368644,6.439267450953392e-06,3.520492370686123e-06,3.190967568367349e-06,3.753692703825484e-06,3.8088854607634823e-06,6.804206888036281e-06,4.225234318228358e-06,6.933066137280177e-06,4.291729707889239e-06,4.818418266578616e-06,4.863562689632766e-06,4.6568817048030516e-06,4.360573731548413e-06,4.119614840657523e-06,2.862946529489534e-06,7.424410802698922e-06,4.305558519872358e-06,5.9384113533271815e-06,4.458231743181827e-06,8.301087240023882e-06,4.712623112580647e-06,4.779539728346e-06,7.914579443302468e-06,9.132792519892562e-06,9.275868769318834e-06,5.061455314819071e-06,5.0236250594257815e-06,6.831893997924392e-06,4.007261690423403e-06,7.4342764116171755e-06
171,171.0,0.9917403266774386,1.006841634886258,8.545491296755594e-06,2.8102909003771427e-06,5.729692597774024e-06,1.4378851455681158e-06,4.362693004834453e-06,6.5923675336105715e-06,1.0031898493335683,0.994061267364246,1.0019771598417737,1.003363424289223,1.002574236069811,1.0011976897431958,0.9934982486984629,0.9996875309502474,1.0033434642489745,0.991756488122485,1.0048478055507826,0.992699506260689,0.9921843241307663,1.0014563195169344,0.9999384916744974,1.0035481831216106,1.0011735837316118,0.9983114609269869,1.0004167546487168,1.005543860356274,1.0004986261939368,1.000548075674205,1.0009853755247504,1.005877373196369,1.0067845427429296,0.999758859060861,0.9999617992535851,1.0032979126373467,0.993793372697042,1.003428874477477,6.084647067181454e-06,3.1898202827854334e-06,4.290268707161279e-06,5.047409299037112e-06,5.076761363484498e-06,6.4537016358398355e-06,3.823030168107435e-06,6.5923675336105715e-06,5.6372015984171935e-06,4.362693004834453e-06,6.220832218994103e-06,4.218231546347465e-06,3.945599248643212e-06,5.400438708915527e-06,2.8102909003771427e-06,6.911809464336461e-06,5.700844985302736e-06,5.38997574242667e-06,5.94307079689273e-06,7.675394267839288e-06,6.3001986786158835e-06,6.508043969698075e-06,7.2021622208175045e-06,8.411097427529246e-06,8.545491296755594e-06,6.594847386086712e-06,6.579931215461218e-06,6.429588159819334e-06,3.6261050373299416e-06,6.918924000572625e-06
172,172.0,0.9917374819146381,1.0068461355896012,9.24156799415011e-06,3.144175412291275e-06,6.887258147616347e-06,1.910116421058458e-06,5.220698702479719e-06,8.352410679382959e-06,1.0032492338330172,0.9940721293960316,1.0019470236617594,1.00332868583916,1.0025353941590363,1.0012566370426976,0.9935003804838326,0.9997479256220746,1.0032921211221386,0.991735872224927,1.004784287029326,0.9926804275503168,0.9921756073789616,1.001423010411394,0.9999501112241033,1.0036066897420728,1.001142076897623,0.9983214663057313,1.0003878360590932,1.005604440014125,1.0004680898425562,1.0005190823219046,1.0009912247389652,1.0059386064893985,1.0068461355896012,0.9997298398873392,0.99993235824631,1.0033553027150002,0.9938034410782769,1.0034873987922024,7.168081347838478e-06,3.144175412291275e-06,6.1808236724363055e-06,7.146109096073393e-06,7.132346236805829e-06,7.486374276758306e-06,3.796240554582136e-06,7.671213842588136e-06,7.780350307612208e-06,4.30756396812273e-06,8.352410679382959e-06,4.180105281834521e-06,3.933848844216118e-06,7.468701238829656e-06,3.6144399600289945e-06,7.772289556439789e-06,7.863782594260952e-06,5.220698702479719e-06,8.216620416519936e-06,8.56645881695205e-06,8.665163763884377e-06,9.025667021614316e-06,6.953214485017841e-06,9.146160080632083e-06,9.24156799415011e-06,8.874795213113877e-06,8.905799993279236e-06,7.43289448139601e-06,3.5855814189550764e-06,7.784265170393981e-06
173,173.0,0.991728491031848,1.0068734844101155,9.927492272687488e-06,4.195398372573866e-06,7.65051216680043e-06,1.7101616340557423e-06,6.676066608658351e-06,8.85574811379351e-06,1.0032349236490516,0.994069716870579,1.0019494694348121,1.0033287414085565,1.002533811162449,1.0012375128459592,0.9934926645185834,0.9997276789133186,1.0032831989286644,0.9917186704131508,1.0047684810358097,0.9926637766789176,0.9921643006653843,1.0014270547755935,0.9999487757817542,1.0035936493131414,1.001145973022463,0.9983279183754191,1.0003936790295385,1.0055955917055919,1.0004734391628234,1.0005264745662468,1.0010038429406956,1.0059317248902846,1.0068388132376622,0.999732594511712,0.9999350057488825,1.0033395493071888,0.9937976923650877,1.0034739966668687,8.030102581659119e-06,4.195398372573866e-06,6.676066608658351e-06,7.610260455142492e-06,7.6051115375005245e-06,8.279650978299342e-06,5.068200843448231e-06,8.502794213799826e-06,8.279095629448751e-06,5.330917543192302e-06,8.85574811379351e-06,5.219181971592416e-06,5.176024842522449e-06,7.911705497720935e-06,4.2591303860666525e-06,8.458887886522647e-06,8.281131707326324e-06,6.715506855286345e-06,8.638436594434573e-06,9.341905429607364e-06,9.063757869280407e-06,9.434222194481565e-06,8.742025887756096e-06,9.86581180470521e-06,9.927492272687488e-06,9.216283588600993e-06,9.270516840122665e-06,8.222268008420763e-06,4.862396180082379e-06,8.475332309279318e-06
174,174.0,0.9917149298300685,1.0068950232577063,1.0101543279036787e-05,3.989842019257337e-06,7.495788293573748e-06,1.3486603206524654e-06,6.258360945143646e-06,8.601851351001841e-06,1.0032889404542176,0.994029178502422,1.0020158060920654,1.0033988903504685,1.002606192930724,1.00129323460113,0.993459527481317,0.9997854200533494,1.003361789232907,0.991697908313685,1.0048551431906523,0.9926381228644802,0.992135583523317,1.0014995295581355,0.9999771494181564,1.0036480899199964,1.001219228510863,0.9982881967017126,1.0004673814768532,1.0056536583986315,1.0005478763220688,1.0006010922281754,1.0009615665253329,1.005988237987501,1.0068950232577065,0.9998073005137653,1.0000102690537174,1.0033925105705361,0.9937593595027701,1.0035286806318777,7.33243436070684e-06,5.046109142656978e-06,6.258360945143646e-06,7.0946870060565485e-06,7.177786753756218e-06,7.5788383234482595e-06,6.008593135001648e-06,7.786449390647346e-06,7.983099611719031e-06,5.966112561477234e-06,8.703056233558652e-06,5.86812385593043e-06,6.041750034397795e-06,7.391712181271162e-06,3.989842019257337e-06,7.712982230827232e-06,7.742860078590223e-06,7.925899974369718e-06,8.075456292461344e-06,8.601851351001841e-06,8.531099092172607e-06,8.858912461761406e-06,1.0101543279036787e-05,9.160041162966053e-06,9.238253090659206e-06,8.76927751037084e-06,8.80403052352918e-06,7.504289621216458e-06,5.890987196730354e-06,7.72920938648996e-06
175,175.0,0.9916983741102998,1.0068819976833985,9.31315003320436e-06,3.6539132876630645e-06,7.184960198431975e-06,1.4140859493225172e-06,6.275323113551455e-06,8.452814469028187e-06,1.003224908077282,0.9940181963270944,1.0020441786626466,1.0034268500729695,1.0026393209884195,1.0012301944253887,0.9934532164734763,0.9997246503653429,1.0033955436832918,0.9916968332599422,1.004891968338199,0.9926378380599359,0.9921304876173084,1.0015327335083843,0.9999639509103636,1.003584243987894,1.0012538626983605,0.9982768190800281,1.000500082171382,1.0055874546979688,1.0005828160069525,1.000634579816668,1.00094044827303,1.0059236050756712,1.0068317039856836,0.9998481991451856,1.0000502809387555,1.0033239613735532,0.9937542509585727,1.0034642020950995,6.700707355321615e-06,4.7283611371334605e-06,6.275323113551455e-06,7.03224721151227e-06,7.137798806366095e-06,6.948817942315062e-06,5.5762046882737764e-06,7.141121728733535e-06,7.991595256178638e-06,5.4962694637993485e-06,8.81615166001656e-06,5.4043314161019545e-06,5.590804652893255e-06,7.287502004868165e-06,3.6539132876630645e-06,7.029644182566385e-06,7.682465523580725e-06,7.3666837621210015e-06,8.047864399866544e-06,7.872445960112258e-06,8.662670186827752e-06,9.006413179871668e-06,9.31315003320436e-06,8.452814469028187e-06,8.571883979690374e-06,9.173207787196197e-06,9.16806298279432e-06,6.853365919801745e-06,5.521049165933622e-06,7.04593469563592e-06
176,176.0,0.9916803996735428,1.0068355028258442,9.624658320388033e-06,3.3822076924830387e-06,6.8520031446267e-06,1.5608226959722704e-06,6.0626827613248795e-06,7.927374101279242e-06,1.0031447880015594,0.9940036850284171,1.0020325274437976,1.0034116422337924,1.0026209938764024,1.001143546741027,0.99344165276739,0.999641982334045,1.00337137153034,0.9916793825577069,1.0048638868486977,0.9926211500532099,0.9921159359438292,1.001515432112405,0.9999186705429425,1.0034859945968,1.0012396233140843,0.9982689131613324,1.0004866232280243,1.0054959392546503,1.0005703005044562,1.000620318580253,1.0009358690458905,1.0058326701378888,1.006740781105982,0.999835321115193,1.0000371525506666,1.003236140557218,0.993742464033553,1.003367127940287,6.0626827613248795e-06,4.302269644771084e-06,6.271653098397364e-06,6.9703814935837225e-06,7.042769624821631e-06,6.291311782617166e-06,5.081615045484523e-06,6.466583282454674e-06,7.827790013556275e-06,5.039376332603926e-06,8.647465577883755e-06,4.951388621744993e-06,5.102242426906673e-06,7.172032815550837e-06,3.3822076924830387e-06,6.3683527421575445e-06,7.615931198917658e-06,6.683471554784786e-06,8.033389405291242e-06,7.16678854288698e-06,8.832795591634327e-06,9.250151188867394e-06,8.485747632879248e-06,7.776933370569078e-06,7.927374101279242e-06,9.624658320388033e-06,9.56524349890417e-06,6.202026463998856e-06,5.0323613169556736e-06,6.383099195102312e-06
177,177.0,0.9916625823207985,1.006764096220603,9.463323091845428e-06,3.179973363539312e-06,6.545223849493352e-06,1.5823644072426807e-06,5.8760461892864664e-06,7.69930217995422e-06,1.0031967111072637,0.9939825693467434,1.0021004976903827,1.003486432624596,1.0026936707163554,1.0011950868117847,0.9934199315408014,0.9996934888407665,1.0034473131105377,0.9916625823207983,1.0049404781140392,0.9926041191515161,0.9920976542827518,1.0015901443991733,0.9999516056947728,1.0035330209475155,1.0013132999493513,0.9982370995526288,1.0005619295823565,1.0055307008268064,1.0006448086322217,1.0006984550017262,1.0009039638109463,1.0058593252169024,1.0067640962206028,0.9999058317933853,1.000108839957805,1.0032890491560769,0.9937179137211514,1.0034145146780202,5.8760461892864664e-06,3.949456759481225e-06,5.934143072570282e-06,6.577043771344367e-06,6.672583861993102e-06,6.0920239866459e-06,4.6681078954621105e-06,6.2199233463870315e-06,7.386716328857866e-06,4.61146961380921e-06,8.174890987915927e-06,4.532562896271178e-06,4.677954289120748e-06,6.80739882482311e-06,3.179973363539312e-06,6.230018614513734e-06,7.262644563677637e-06,6.126440988453384e-06,7.69930217995422e-06,7.014494190238649e-06,8.58163475624431e-06,9.046352523339412e-06,7.769936658708582e-06,7.66368404812863e-06,7.835858769818156e-06,9.463323091845428e-06,9.376560936074516e-06,6.034995950023501e-06,4.639568655905698e-06,6.251604370366818e-06
178,178.0,0.9916462493320345,1.006679075815768,9.070939657537135e-06,2.9620711875967624e-06,6.288632203136647e-06,1.5879619140347294e-06,5.637476690650025e-06,7.349890263078676e-06,1.0031398091849084,0.993972626395597,1.0021484727095606,1.0035368005414917,1.0027471501153553,1.0011438652474551,0.993417102275286,0.9996449331253459,1.0035114429187812,0.9916695806003526,1.0050084936492762,0.9926102700335052,0.9921009991385996,1.001640697396318,0.9999456746785045,1.0034735634726355,1.0013617466930949,0.9982220727379552,1.0006102853084498,1.0054613872776554,1.0006914752810359,1.0007447141652186,1.000884617912277,1.0057859545768904,1.006689643134151,0.9999518901064193,1.0001550353999236,1.003229798562478,0.9937113715833876,1.0033552086620958,5.8213613484792096e-06,3.644127857947794e-06,5.637476690650025e-06,6.260705613307934e-06,6.431797729879173e-06,6.021610588391736e-06,4.279055319979913e-06,6.121342110760079e-06,7.221603910522645e-06,4.210834472648726e-06,8.135771581236483e-06,4.1362758988783614e-06,4.269126227998571e-06,6.520536300339637e-06,2.9620711875967624e-06,6.197097120149886e-06,6.952349379736605e-06,5.647752576297215e-06,7.349890263078676e-06,6.945687634355849e-06,8.229258266652646e-06,8.665420333985824e-06,7.119624053047073e-06,7.578387339897314e-06,7.748689982586036e-06,9.070939657537135e-06,8.985580713745299e-06,5.9801258447350525e-06,4.290929701096978e-06,6.223536388580774e-06
179,179.0,0.9916317339030927,1.0066027012095686,8.426247543804604e-06,2.6801467126071274e-06,5.839541458751302e-06,1.5221191905156607e-06,5.157145566992123e-06,6.9593251376984e-06,1.0029897681939386,0.9940056224889529,1.002082448265513,1.003470966097904,1.0026763479397613,1.0009950873169284,0.9934515378734329,0.9994996572536153,1.0034342282861626,0.9917002018928218,1.0049278576658955,0.9926408585973139,0.9921331163886437,1.0015748951330665,0.9998876816705593,1.0033272725729332,1.001293096642854,0.9982545145242545,1.0005415027576026,1.0053124913093083,1.0006224689311018,1.0006758738049621,1.000918616581521,1.005639015321832,1.0065428244855368,0.9998845330166891,1.0000873288379275,1.0030807607289676,0.9937444987138693,1.003208991719351,5.381581239264517e-06,3.3266402156753295e-06,5.2648460868924446e-06,5.874883362359494e-06,6.0897849837919936e-06,5.562359532553098e-06,3.881606774940147e-06,5.667796916863681e-06,6.985826366041149e-06,3.873888683258099e-06,8.051590072612327e-06,3.7979978378886074e-06,3.874821943080443e-06,6.1072507512706776e-06,2.6801467126071274e-06,5.704121839743673e-06,6.492076428210615e-06,5.157145566992123e-06,6.832298292288003e-06,6.389122574952903e-06,7.659463000105045e-06,8.043854948569345e-06,6.488340364671925e-06,6.9593251376984e-06,7.113115688677935e-06,8.426247543804604e-06,8.350659430642039e-06,5.509156741601185e-06,3.913222487542622e-06,5.727072237939508e-06
180,180.0,0.991619120708782,1.0065599724127687,8.05628421216005e-06,2.4915691040673617e-06,5.568589278729864e-06,1.4973577549402412e-06,4.786318546639596e-06,6.610875263829736e-06,1.0029863668521373,0.994078409187071,1.0020805262760843,1.0034722524755852,1.002675836998529,1.0009946353207293,0.9935322848659873,0.9995006045722572,1.0034365766503541,0.9917893598121263,1.0049343695847988,0.9927297721280542,0.9922157665823375,1.0015787973570665,0.999922574835795,1.0033352607196606,1.001293284450259,0.9983383457791045,1.00054021715849,1.0053230843318568,1.000621946344481,1.0006739629079668,1.0010080517523938,1.005655331745174,1.006559972412769,0.9998869600900578,1.0000900366067993,1.003079900745144,0.9938232881530199,1.0032171550334796,5.110170794213318e-06,3.141768883160643e-06,5.105023951203705e-06,5.692964985046666e-06,5.909527172628542e-06,5.277854563060594e-06,3.614897532246342e-06,5.3911938204457276e-06,6.796251583834918e-06,3.615350705093217e-06,7.882265611218846e-06,3.565906290974229e-06,3.608241844793428e-06,5.934775234447843e-06,2.4915691040673617e-06,5.406659750035399e-06,6.292217977647787e-06,4.786318546639596e-06,6.610875263829736e-06,6.07617160425566e-06,7.364227141961455e-06,7.719602999982605e-06,6.008996553595137e-06,6.583664345012522e-06,6.718081245938402e-06,8.05628421216005e-06,7.994277703661478e-06,5.210428660604743e-06,3.6636202928535194e-06,5.428489987282425e-06
181,181.0,0.9916084944239122,1.006568154947232,8.055824197837183e-06,2.3221244598224335e-06,5.480089810587737e-06,1.5676826902329818e-06,4.481898715492657e-06,6.5239559593857224e-06,1.0028798024742651,0.9940846997554826,1.0019917749366425,1.0033791310555558,1.0025825036341898,1.0008898129290789,0.9935404732557517,0.9993975364662637,1.0033413998239284,0.9917947564691167,1.0048368483617383,0.9927351983962568,0.992223938644031,1.0014851311879465,0.999859443035985,1.003229277736932,1.001197187641827,0.9983480984449721,1.0004415056639486,1.005222524486805,1.0005198026327131,1.0005706793005682,1.0010217808720505,1.0055554902671568,1.0064596207056102,0.9997773631355092,0.9999815757356872,1.002972907606342,0.9938299528152463,1.0031114257299996,5.0453804577296805e-06,3.022454484785093e-06,5.153601960218362e-06,5.7156996239382476e-06,5.972042706360223e-06,5.189551960448016e-06,3.398916233519012e-06,5.288070208675557e-06,6.813804561654839e-06,3.347952199838124e-06,7.891963642667589e-06,3.3278896414993547e-06,3.3766950492093822e-06,6.0323611516909445e-06,2.3221244598224335e-06,5.315577242061418e-06,6.381576513372208e-06,4.481898715492657e-06,6.670892220463135e-06,5.975635231956239e-06,7.376870861707902e-06,7.698682451923587e-06,5.642145578385675e-06,6.4155485666278505e-06,6.5239559593857224e-06,8.055824197837183e-06,7.997961620495217e-06,5.162050309487568e-06,3.4646309573068536e-06,5.340935549072031e-06
182,182.0,0.9915999397232924,1.0066135763792183,7.64470086630722e-06,2.2857724813029255e-06,5.4279369021596144e-06,1.5758909120466953e-06,4.121182788047393e-06,6.559522128155016e-06,1.0029290344167614,0.9940411814284258,1.001951304628977,1.0033384104558627,1.0025407611103823,1.0009427542302822,0.9934967590672122,0.9994536066261106,1.0033007130091844,0.991747853735806,1.0047929699570255,0.992688394655488,0.9921794378126843,1.0014413547828889,0.9998430195811396,1.0032740615152427,1.001151975449336,0.9982928741416149,1.000396310361824,1.005256980402111,1.0004694895255037,1.000514614921836,1.000963319676301,1.0055823706354985,1.006485309111482,0.9997257120321934,0.9999295937182802,1.0030217458032566,0.9937839228071009,1.003156080647823,5.518711329609003e-06,2.8267149309702285e-06,4.8694738574955465e-06,5.379733431059507e-06,5.660400166742257e-06,5.7448557186205545e-06,3.1281254726934792e-06,5.729281355901378e-06,6.4376093661183876e-06,3.075574246487276e-06,7.460458581545093e-06,3.0569041141462286e-06,3.1102181276798444e-06,5.723790180724561e-06,2.2857724813029255e-06,6.079118917415971e-06,6.058079856034744e-06,4.121182788047393e-06,6.305631327873946e-06,6.559522128155016e-06,6.968461477379873e-06,7.2463403085536585e-06,5.21907880666342e-06,6.929833728382227e-06,7.0119408971171745e-06,7.64470086630722e-06,7.583882051157794e-06,5.826500003646317e-06,3.188139787750216e-06,6.088070759207257e-06
183,183.0,0.9915935412817318,1.0066748297860884,7.378435828644251e-06,2.277299743941597e-06,5.421801725290931e-06,1.6611664166899454e-06,3.8654105690806375e-06,6.808776817223093e-06,1.003046518931196,0.9940356073925752,1.00199877246029,1.0033919530972473,1.0025913507396949,1.0010611093688835,0.9934883221555815,0.9995708384527558,1.0033532358302903,0.9917391048230961,1.004845981042741,0.9926796671641493,0.9921720920363759,1.0014931876631041,0.9998971682164547,1.00339411510981,1.0012066162364672,0.9982846234321471,1.0004543113206028,1.0053828548561354,1.0005303222987798,1.0005778175190583,1.00095493325923,1.005710484672463,1.0066138641751265,0.9997904284887694,0.999992868331796,1.003142297735042,0.9937774422380357,1.003276259461368,5.799954353894263e-06,2.669896521768459e-06,4.817133869561606e-06,5.346665202900088e-06,5.5686393949756285e-06,6.100195571863415e-06,2.9204629358594193e-06,6.0079893734957246e-06,6.292534697953521e-06,2.867698687634629e-06,7.218706981165472e-06,2.849197764549191e-06,2.899997089461664e-06,5.657190220925339e-06,2.277299743941597e-06,6.598760205397443e-06,5.9638187829234185e-06,3.8654105690806375e-06,6.210275073130221e-06,6.904574743826434e-06,6.808776817223093e-06,7.0967697234504936e-06,4.859457220826173e-06,7.227950382294312e-06,7.300657655063606e-06,7.378435828644251e-06,7.3353950758037065e-06,6.231271436581977e-06,2.989646716743874e-06,6.5892891177882175e-06
184,184.0,0.9915893837740399,1.0067305082452027,7.722139146683576e-06,2.086087057969822e-06,5.418075053517264e-06,1.78385010547954e-06,3.676725391348805e-06,6.827180777297599e-06,1.0031303112365184,0.9940006253812774,1.0020535544041664,1.0034492978121587,1.002650754182351,1.0011463786187544,0.9934507924283023,0.9996560122817129,1.0034146254812728,0.9917005681308381,1.0049045876336715,0.992639689735235,0.992136904049273,1.0015546218763227,0.9999301484093376,1.0034795541323316,1.0012725464127779,0.9982375359504473,1.000524814461999,1.0054672958109891,1.0006025361453617,1.0006520598832622,1.00090325004547,1.0057917664676135,1.0066944408834757,0.999865420598183,1.0000679360440023,1.003226516162347,0.9937385392333914,1.0033613657739404,5.4951195720362305e-06,2.51714956152586e-06,5.19653644039045e-06,5.798458355906279e-06,5.996840249186043e-06,5.71960312437795e-06,2.718839049417309e-06,5.617489530004637e-06,6.827180777297599e-06,2.6425424474054023e-06,7.722139146683576e-06,2.6262292528040674e-06,2.678413749199859e-06,6.080740293871772e-06,2.086087057969822e-06,6.246709156946421e-06,6.334515912595389e-06,3.676725391348805e-06,6.5857775799547965e-06,6.6573682270804165e-06,7.102433944368342e-06,7.408663904654618e-06,4.598510416377812e-06,7.038373712431382e-06,7.137915285479001e-06,7.552244167333122e-06,7.5316665549862215e-06,5.905295903908938e-06,2.8070539643386053e-06,6.235628875637166e-06
185,185.0,0.9915875518750267,1.0067592048339207,9.511135633562439e-06,2.1725415825346987e-06,6.0029057348769624e-06,2.3336073354616757e-06,3.436003408870182e-06,7.622888019164174e-06,1.0031997267703026,0.9939398049250806,1.002118953295046,1.003520877914191,1.0027241641773386,1.0012200486764582,0.9933898585086386,0.9997301732331156,1.003489980549355,0.9916409431921814,1.0049813955460065,0.9925816674597132,0.9920764713339085,1.0016318514821438,0.9999579838809681,1.0035535960843653,1.0013539870958168,0.9981679186814424,1.0006087385313172,1.0055367864009737,1.0006860132690425,1.000735854289319,1.000830375733905,1.0058567126824205,1.0067592048339207,0.9999501152776282,1.0001525294503115,1.0032978492347933,0.9936768499440685,1.0034354416606015,7.539881049995596e-06,2.3690182587485675e-06,5.281799682899716e-06,5.8682205396277286e-06,6.107594412626447e-06,7.622888019164174e-06,2.550516438514887e-06,7.3817154945272455e-06,7.037079317827297e-06,2.4687256699906855e-06,7.923391121113309e-06,2.452525081435909e-06,2.5039761199874722e-06,6.1251260315638115e-06,2.1725415825346987e-06,8.228344340081927e-06,6.354190095868395e-06,3.436003408870182e-06,6.587349149286512e-06,8.941071790909551e-06,7.039053760426463e-06,7.320385392342047e-06,4.292192466085165e-06,9.375464939268969e-06,9.511135633562439e-06,7.416690578078833e-06,7.4051843647472434e-06,7.938386500589755e-06,2.6276220267440025e-06,8.209098778889738e-06
186,186.0,0.9915881302595004,1.0067476454135733,1.1276643138325673e-05,2.271226101761268e-06,6.499048822865227e-06,2.7505586377293993e-06,3.865178040954213e-06,9.427696882295558e-06,1.0031421626177717,0.9939342136176122,1.002096337786853,1.0034919253864198,1.0026979360932247,1.0011540462122361,0.9933797829674034,0.9996623979778969,1.0034579792330607,0.9916256039428236,1.004946374618277,0.992568277507303,0.992064035745944,1.001602829887962,0.9999213816855507,1.0034808498785956,1.0013245917452325,0.9981663337817018,1.0005781192664343,1.005459489999398,1.0006501905312373,1.0007011921039428,1.000835147247447,1.0057753183051286,1.00667666114714,0.9999084859818833,1.000112190355364,1.0032315414882789,0.9936708013172721,1.0033631694129108,9.471111138207003e-06,2.766818841742858e-06,4.952016049016485e-06,5.462235143895023e-06,5.716856836935006e-06,9.427696882295558e-06,3.0853533498169796e-06,9.057907348066727e-06,6.574141810261944e-06,3.145497176085169e-06,7.3868170198244055e-06,3.12330126276564e-06,3.073194277005165e-06,5.6891691298361094e-06,2.271226101761268e-06,9.939319301903473e-06,5.931742473939207e-06,3.865178040954213e-06,6.146262599187917e-06,1.0782192107683911e-05,6.5597564170849846e-06,6.815076922934833e-06,4.730399503189746e-06,1.1140828420197995e-05,1.1276643138325673e-05,6.885721211740713e-06,6.876289389329107e-06,9.807419244087698e-06,3.0969140177920104e-06,9.914379530089951e-06
187,187.0,0.9915912036022712,1.0067150869813695,1.1438927050976347e-05,2.359667333256465e-06,6.915461959654117e-06,2.7483550946339027e-06,4.344847819615776e-06,1.0071263058823045e-05,1.0031293978880504,0.9939242827837023,1.0020522249696122,1.0034466320894895,1.0026493148684834,1.0011315942847179,0.9933669940610025,0.9996377200887115,1.0034024401623638,0.9916125035851037,1.0048865496417505,0.9925557383709108,0.9920512520083998,1.0015586256866618,0.9998982371147832,1.0034672348767275,1.001281661945078,0.9981596380860547,1.0005353350211452,1.005451940944548,1.0006066192918597,1.0006589081955082,1.0008334404119321,1.0057707338382618,1.0066741082213173,0.9998618444340542,1.000065814706594,1.0032165986940818,0.9936596282546765,1.003349664745382,1.0212616678254633e-05,3.162270522042616e-06,5.251626121990383e-06,5.754815232251253e-06,6.013901720754196e-06,1.0071263058823045e-05,3.616245921320757e-06,9.653879703793975e-06,6.804698365218098e-06,3.8054100432550934e-06,7.553373126664237e-06,3.7788607039556723e-06,3.639102818784629e-06,5.949696310071983e-06,2.359667333256465e-06,1.0433139851601596e-05,6.2471756467477396e-06,4.344847819615776e-06,6.498884807633021e-06,1.1082635797498354e-05,6.930159472561193e-06,7.1932412886318695e-06,5.260671538636541e-06,1.131465707188591e-05,1.1438927050976347e-05,7.336166246359308e-06,7.304057710499785e-06,1.04832365262627e-05,3.5668558970345794e-06,1.040177440324178e-05
188,188.0,0.9915968565781479,1.0066889193184885,1.1459595856782363e-05,2.5273546306085022e-06,7.282052236798473e-06,2.8581690197832983e-06,4.216336388246503e-06,1.0408627318773648e-05,1.0031463185473553,0.9939125871399334,1.0020614759315563,1.0034587411805262,1.0026606315014375,1.0011397602614516,0.9933544762585348,0.9996413533781059,1.003413409319956,0.991612353684581,1.0049013246413465,0.992559025158111,0.9920424933133434,1.001568379864949,0.9999043417389846,1.003484240430047,1.0012908782733303,0.9981527001169949,1.0005434169801202,1.005471099345232,1.0006128176563747,1.0006653867609556,1.0008310548498158,1.0057866974217968,1.0066889193184885,0.9998636169030448,1.000068272593065,1.00323291895086,0.9936504692292193,1.0033665588728624,1.0593210828824556e-05,3.0447005303812917e-06,5.937807746317188e-06,6.459452593766908e-06,6.733165640642037e-06,1.0408627318773648e-05,3.4779827930922255e-06,9.98422127278477e-06,7.460332971590176e-06,3.6666599291758167e-06,8.204005526812626e-06,3.6416668842983677e-06,3.5058056852831556e-06,6.667415368458343e-06,2.5273546306085022e-06,1.0694104579198658e-05,7.041155770030689e-06,4.216336388246503e-06,7.336401999240493e-06,1.1170789280842393e-05,7.87228277751766e-06,8.233667442008868e-06,5.097019829122083e-06,1.133885772932493e-05,1.1459595856782363e-05,8.409822280720174e-06,8.356551188198828e-06,1.0828872200100328e-05,3.434864236238706e-06,1.0658835825571947e-05
189,189.0,0.9916051738619402,1.006687183853208,1.1692441315572481e-05,2.545800051098243e-06,7.26813758403341e-06,3.0224459280200766e-06,4.004316670319828e-06,1.0695817989085495e-05,1.0031185228421478,0.9939012909464602,1.002069429975377,1.0034711813447488,1.0026717319924312,1.001109317692579,0.9933432566435192,0.9996086221412674,1.003424951381178,0.9916051738619402,1.0049144965777026,0.9925542774608206,0.992031709414368,1.0015804565519466,0.9998969387987385,1.0034576347616884,1.0013032245266424,0.9981414171563104,1.0005567015542896,1.0054427707994729,1.0006262936297083,1.0006783519711115,1.0008168753185578,1.0057583431301593,1.0066602449419533,0.9998775345973465,1.0000821343398432,1.0032046576793296,0.9936435733313436,1.003339792170008,1.0805070287859921e-05,2.865990745071987e-06,5.855986925417843e-06,6.368966830133941e-06,6.618752907352124e-06,1.0695817989085495e-05,3.2572077881489743e-06,1.032595366093019e-05,7.278154442869007e-06,3.449973822850785e-06,7.993715367069558e-06,3.426806790207243e-06,3.2826590836072843e-06,6.58162462991433e-06,2.545800051098243e-06,1.0926092835399131e-05,6.965073710562149e-06,4.004316670319828e-06,7.261147965934776e-06,1.1419664031986922e-05,7.837300532028122e-06,8.260541652900816e-06,4.812502342621364e-06,1.1580441242977322e-05,1.1692441315572481e-05,8.390515767192655e-06,8.333027756982435e-06,1.1079266711090205e-05,3.232686057489519e-06,1.0896627606327638e-05
190,190.0,0.9916144648669493,1.0066905286022039,1.315176324153935e-05,2.6418268897407713e-06,7.648292812114696e-06,3.6619223057965777e-06,3.915889271726812e-06,1.2288583356535458e-05,1.0030972359021018,0.9939103049996671,1.0020866657753937,1.003491958606234,1.0026925583362214,1.001086360281502,0.9933525775656608,0.9995833003779452,1.0034477656827345,0.9916187155938812,1.0049361267244197,0.992567543072473,0.9920412587231665,1.0016044864511002,0.9999045826635845,1.0034396426022785,1.0013265379301834,0.9981560878952811,1.000579562340909,1.0054216866623054,1.000646651517437,1.0006968069991151,1.0008337892778059,1.0057349474691397,1.0066360225203899,0.9998965104198165,1.0001013693786844,1.003181767752741,0.9936581610053598,1.0033219311154424,1.2288823092550268e-05,2.7541025604469357e-06,5.6771068846318224e-06,6.215204301602501e-06,6.435676519265831e-06,1.2288583356535458e-05,3.1389161285940168e-06,1.1958111361560164e-05,7.07378942235923e-06,3.328886172745374e-06,7.68253887365279e-06,3.3188669220274297e-06,3.1401799431852573e-06,6.432047862730784e-06,2.6418268897407713e-06,1.2476911674589654e-05,6.850846990019226e-06,3.915889271726812e-06,7.207853416663571e-06,1.2985713431206681e-05,7.760497665925729e-06,8.175123445285414e-06,4.6953142796110025e-06,1.3064751620702816e-05,1.315176324153935e-05,8.329468791716593e-06,8.263445820763165e-06,1.2628116353864628e-05,3.1219561107460177e-06,1.244647195745163e-05
191,191.0,0.9916159379604438,1.0066702532292497,1.4143213123014869e-05,2.7380468492064536e-06,8.399020395503698e-06,3.996144547631277e-06,4.446498037285002e-06,1.345162829109599e-05,1.0031210983353334,0.993925559266829,1.0020929661900475,1.0034996740669317,1.002697352053821,1.0011035982741114,0.9933573269439457,0.9995951846672564,1.0034504688779844,0.9916159379604438,1.0049334478073089,0.9925658435500732,0.992044431405571,1.0016150104720254,0.9999200577702624,1.003464091178459,1.0013395303039274,0.9981704537190056,1.0005927195343496,1.0054517398449236,1.0006596533992016,1.0007109081903927,1.0008555440444329,1.0057679648297444,1.0066702532292497,0.9999063766575275,1.0001114661269261,1.0032038133751409,0.9936745270997835,1.0033468871501967,1.345162829109599e-05,3.0975439564416288e-06,6.098520977038791e-06,6.751065222886047e-06,6.995315328961798e-06,1.3596045407182812e-05,3.4850677985924286e-06,1.3306092306196003e-05,7.65137953878589e-06,3.6575515410171285e-06,8.17428576693185e-06,3.6454278749566767e-06,3.449722634853441e-06,7.094965203773092e-06,2.7380468492064536e-06,1.3770550306529421e-05,7.640851993991572e-06,4.446498037285002e-06,8.117677086276374e-06,1.4143213123014869e-05,8.648861034287195e-06,9.073529896944565e-06,5.2718530603454775e-06,1.404525464609444e-05,1.4101993080330901e-05,9.26313827224972e-06,9.193106797150708e-06,1.3833819531349048e-05,3.4920853572303567e-06,1.3735520944111113e-05
192,192.0,0.9916031568185135,1.0066113365115439,1.3984467835341602e-05,2.6789587727067927e-06,8.490793916238987e-06,3.859967949027293e-06,4.75583107952383e-06,1.3252725952091117e-05,1.0030981981568283,0.9939457161271941,1.002030136770398,1.0034357354760448,1.002629951787253,1.0010768865741744,0.9933749091679096,0.9995681571722372,1.003376782513247,0.9916240459202817,1.004853327503225,0.9925722711608682,0.9920601765594274,1.0015469238695704,0.9998942901681599,1.0034388239033138,1.0012704885910768,0.9981837522513112,1.0005219784129609,1.0054205905470173,1.0005864819966392,1.0006391752139552,1.0008690585336735,1.0057303010399365,1.0066305433580185,0.9998255097865395,1.0000315742746975,1.003178961873527,0.9936956800641541,1.0033213218073236,1.3243474475866129e-05,3.3478839566545515e-06,6.151004099247446e-06,6.8555785204995005e-06,7.113270589304266e-06,1.3497860637666846e-05,3.74123344101552e-06,1.3252725952091117e-05,7.751073199196725e-06,3.918745876984427e-06,8.231898588900725e-06,3.878241059750116e-06,3.7033920500138415e-06,7.278584042973102e-06,2.6789587727067927e-06,1.3696833452574353e-05,7.877746048610865e-06,4.75583107952383e-06,8.389361482007776e-06,1.3984467835341602e-05,8.870577436548555e-06,9.274665029791703e-06,5.553829393517802e-06,1.3836401753729232e-05,1.3890486934102983e-05,9.473980298015603e-06,9.405480931143673e-06,1.3667714080393445e-05,3.7412216384019593e-06,1.3661294830595274e-05
193,193.0,0.9915862073985668,1.0065534736799793,1.2826103851901988e-05,2.543948583558551e-06,7.843773494319367e-06,3.498714214933462e-06,4.407833135930005e-06,1.2161974709923055e-05,1.0030288074932334,0.9939086993793713,1.0020282826919655,1.0034321606767684,1.0026296160069599,1.0009994146423982,0.9933393682055113,0.9994877497215241,1.0033816832622764,0.9915988073559392,1.0048644163574616,0.9925456346218985,0.9920295028039761,1.0015414870147705,0.9998505791201223,1.0033564433330737,1.001263367697725,0.9981461808311043,1.0005125342938226,1.0053339682947162,1.0005741946790674,1.0006238761119346,1.0008299542901156,1.0056419248682618,1.0065421897218072,0.9998132912308434,1.0000182565653264,1.0031022682142259,0.9936589363433365,1.003239565736992,1.2051090346166877e-05,3.141087263442548e-06,5.718186821832378e-06,6.3708291683786525e-06,6.623201682080468e-06,1.2360626737709758e-05,3.5410967270653765e-06,1.2161974709923055e-05,7.271050389996024e-06,3.742129766152353e-06,7.757649071538794e-06,3.684251307414105e-06,3.52114438641315e-06,6.741436329656081e-06,2.543948583558551e-06,1.2543455609235957e-05,7.272188912254236e-06,4.407833135930005e-06,7.733795415814007e-06,1.2826103851901988e-05,8.183622671829011e-06,8.536929289932636e-06,5.0917551219597004e-06,1.2732301268515712e-05,1.2786235041050936e-05,8.767133588336481e-06,8.699112034922076e-06,1.2486127445452782e-05,3.509299803889509e-06,1.2507608347227886e-05
194,194.0,0.991579306228341,1.0065500390788726,1.1654215900252522e-05,2.3818674960238773e-06,7.207578850900788e-06,3.1601838364359523e-06,4.025872797904719e-06,1.1108827528746836e-05,1.0030514122757581,0.9938960944820429,1.001993324370971,1.003391109109734,1.0025893049283485,1.0010099260575047,0.9933201584550353,0.9994941669871279,1.0033381466951115,0.991579306228341,1.004819876781796,0.9925266378346418,0.9920094251689519,1.0014975738224279,0.9998328179694843,1.0033669175610973,1.0012193564105254,0.9981292397480966,1.000468003604703,1.0053412762334117,1.0005260479985547,1.0005743344786684,1.000814322682416,1.0056486169478,1.0065500390788726,0.9997657533214314,0.9999703683171401,1.0031174895094126,0.9936438604494279,1.0032502090071855,1.0945178126707851e-05,2.9045638270833445e-06,5.32532327189779e-06,5.932404475049303e-06,6.178489354318128e-06,1.1268427345449962e-05,3.291092126561152e-06,1.1108827528746836e-05,6.841345211340643e-06,3.4520875178566657e-06,7.330708874140823e-06,3.3892420413404196e-06,3.2643097531075198e-06,6.255406786894466e-06,2.3818674960238773e-06,1.1408016222330357e-05,6.722774063953142e-06,4.025872797904719e-06,7.139785883002187e-06,1.1654215900252522e-05,7.567645390950598e-06,7.873356777924159e-06,4.618899575614553e-06,1.156074559473573e-05,1.1603404796980899e-05,8.143455675045275e-06,8.074402596407181e-06,1.1353354777761081e-05,3.2377132977678114e-06,1.137444843987475e-05
195,195.0,0.9915910848900783,1.0066292950042905,1.0606710085438694e-05,2.1629153697088385e-06,6.556582427372755e-06,2.874218632995893e-06,3.676181245129025e-06,1.016173914452889e-05,1.0030307309525204,0.9939206936049679,1.0019870950254297,1.003382799610844,1.0025778143557582,1.000977080459954,0.9933417343273377,0.9994577337096151,1.0033203680761005,0.9915983875422943,1.0048009594429907,0.9925454943473668,0.9920300801350377,1.0014936233034755,0.9998373380948801,1.003349753847434,1.0012154203194206,0.9981627954769341,1.000463552202431,1.0053222870765541,1.0005176664126092,1.0005664933314655,1.000850143535961,1.0056300484475726,1.0065318478781733,0.9997536903816883,0.9999579891994752,1.0030931069404019,0.993671406255498,1.0032327504246035,9.962032583833083e-06,2.6822312902345906e-06,4.823504836140002e-06,5.379299740509114e-06,5.59952904303784e-06,1.0278292609793521e-05,3.0417120943444685e-06,1.016173914452889e-05,6.201423583475891e-06,3.138921822450423e-06,6.645956486543643e-06,3.0721854786068814e-06,3.0013628743788575e-06,5.670834530982171e-06,2.1629153697088385e-06,1.037551683015404e-05,6.094170851916979e-06,3.676181245129025e-06,6.473460742398338e-06,1.0606710085438694e-05,6.862371520018698e-06,7.13742365559464e-06,4.20393541624813e-06,1.0521037910542604e-05,1.056096474433451e-05,7.392088202522492e-06,7.327886875277569e-06,1.0332945778080422e-05,2.9650457193763866e-06,1.0345791755581955e-05
196,196.0,0.9916078351840375,1.0067190555592995,9.718453736780117e-06,1.965306413871765e-06,6.005121942638905e-06,2.646721724621744e-06,3.354016496826278e-06,9.416200426543728e-06,1.0031067490049914,0.9939708273412659,1.0020224265525688,1.0034142018751766,1.0026111290128967,1.001045005445103,0.9933901713555927,0.9995226747122873,1.0033516724424356,0.9916473756982093,1.004832845358742,0.9925928516728115,0.9920785296166712,1.00152859336583,0.9998918736210936,1.0034260425792272,1.0012520026174279,0.9982187153977355,1.0005005402017868,1.0053970858133991,1.000553184445776,1.0006027638366428,1.0009051440483447,1.0057051670542771,1.0066065550915837,0.9997863381536581,0.9999917492758628,1.0031631465051924,0.9937248102189363,1.0033080910386178,9.136592992563904e-06,2.4533479860637236e-06,4.399272040897703e-06,4.929560456059847e-06,5.123165532202853e-06,9.476239819102511e-06,2.7807285017857207e-06,9.416200426543728e-06,5.674271270479978e-06,2.857463880201474e-06,6.0786871409781726e-06,2.793577952354847e-06,2.739954020052385e-06,5.204530066010758e-06,1.965306413871765e-06,9.491741864198258e-06,5.5852196376319225e-06,3.354016496826278e-06,5.928322287012915e-06,9.718453736780117e-06,6.267105814719748e-06,6.5078907660167515e-06,3.836857201674463e-06,9.658682262377827e-06,9.702562592326742e-06,6.7363388416185636e-06,6.67992547803349e-06,9.487570661135734e-06,2.704870028017861e-06,9.465202111627075e-06
197,197.0,0.9916102639649829,1.0067220227987153,8.915595563406553e-06,1.8046335825488982e-06,5.5016948934368735e-06,2.4252067682030652e-06,3.068275060713647e-06,8.635967858587632e-06,1.0031965142306933,0.994023655689042,1.0019952582769034,1.0033859769750157,1.0025819703232095,1.0011373934684098,0.9934462622898819,0.9996152652297045,1.0033197792485604,0.9916967864339427,1.0047974255813472,0.9926420790288515,0.9921332236493364,1.0014977524526223,0.9999327812555802,1.0035189126580952,1.0012205832596865,0.9982905427463331,1.0004690590049257,1.0055014887917424,1.0005249578208537,1.0005771136983257,1.0009875512291333,1.0058184407197122,1.0067220227987153,0.9997590946519863,0.9999654709199461,1.0032538863017524,0.9937839563337795,1.0034002744221802,8.356356051962142e-06,2.2431223410133795e-06,4.02578188717375e-06,4.5328590867407204e-06,4.698125268458391e-06,8.671164422126454e-06,2.519699083623574e-06,8.635967858587632e-06,5.201208316145312e-06,2.5940766585514287e-06,5.557324782711765e-06,2.538323546984329e-06,2.482125609937349e-06,4.806039481316978e-06,1.8046335825488982e-06,8.66571542908965e-06,5.1555963290040835e-06,3.068275060713647e-06,5.465146730412791e-06,8.899921270437049e-06,5.756025210665602e-06,5.9677824720413765e-06,3.538191860387428e-06,8.867009169068526e-06,8.915595563406553e-06,6.1609779999072505e-06,6.112235174707563e-06,8.678827709610926e-06,2.489913088824888e-06,8.64282575694674e-06
198,198.0,0.9915790780876784,1.006571077737609,8.198814568174195e-06,1.691521752592647e-06,5.175251571016568e-06,2.204269705774718e-06,2.833115896975506e-06,7.876093075993433e-06,1.0031984609240587,0.993965159841445,1.0019808173494906,1.003371090105015,1.0025653325175217,1.0011337110580611,0.9933822853356878,0.9996107059511717,1.0032986352631668,0.9916283159638916,1.004772455658935,0.9925746772566556,0.9920691072274588,1.0014826953476057,0.9999048309000926,1.0035153003245865,1.0012049854930232,0.9982204927164123,1.0004542114014203,1.005492647416673,1.0005115513767202,1.0005652200353985,1.000910280677791,1.005806034050095,1.0067102417353653,0.999747568585862,0.999953931553925,1.0032538246730585,0.9937191061550285,1.0033967052010655,7.605334106369379e-06,2.1075188627484093e-06,3.946634272545262e-06,4.413634921532926e-06,4.60196474025315e-06,7.900041188744527e-06,2.3149075168428522e-06,7.876093075993433e-06,5.130498027622559e-06,2.352898581076076e-06,5.548438792275473e-06,2.301181941047203e-06,2.272662347119861e-06,4.701572352710505e-06,1.691521752592647e-06,7.895432827447692e-06,5.027917907849704e-06,2.833115896975506e-06,5.3260016000674715e-06,8.137583997656408e-06,5.6158486964605396e-06,5.791470358872331e-06,3.297855496643434e-06,8.142231842720284e-06,8.198814568174195e-06,6.077134335227653e-06,6.020285129503303e-06,7.90092609927857e-06,2.351443583751429e-06,7.876582310394291e-06
199,199.0,0.9914949844068879,1.006319817232066,8.334120098348311e-06,1.779662472084075e-06,5.113410162277964e-06,2.2399187333229123e-06,2.67667616441323e-06,7.7787107264718e-06,1.0031504418551023,0.9939239848681023,1.0019101178853753,1.003292021928483,1.0024881451060659,1.0010788201274032,0.9933258966865045,0.9995518609949171,1.0032130420328067,0.9915587875335188,1.0046774724902547,0.9925061318170741,0.9920082269566882,1.0014075808899574,0.9998460610728129,1.0034625014683871,1.0011291683336414,0.9981688145162925,1.000380189742711,1.0054396500759235,1.0004407525644055,1.000493132888062,1.0008581125011806,1.0057577435350484,1.0066640510437794,0.9996845490379086,0.9998893383310801,1.0032017514769482,0.9936677645292576,1.0033440302287422,7.391166947178465e-06,2.03095915988979e-06,3.899954202280688e-06,4.329548707642597e-06,4.539759413597192e-06,7.820895128473698e-06,2.1980775129416134e-06,7.866233339726055e-06,5.084357679575496e-06,2.177396470100171e-06,5.556537235116778e-06,2.1361546045021123e-06,2.1340006120805146e-06,4.6311410725024815e-06,1.779662472084075e-06,7.848580881014222e-06,4.93645566019096e-06,2.67667616441323e-06,5.238081470697302e-06,8.172816483081866e-06,5.551620639682073e-06,5.707929460739879e-06,3.110291488069849e-06,8.264314612916976e-06,8.334120098348311e-06,6.093735010543546e-06,6.033226326301704e-06,7.7787107264718e-06,2.256746317986774e-06,7.823154970188682e-06
200,200.0,0.9913386897773753,1.006052017098428,8.42369828349351e-06,1.926391141231256e-06,5.009332331349051e-06,2.2550683509523373e-06,2.5673783788310235e-06,7.644431104960737e-06,1.0020485343428525,0.9935777560783146,1.0015057223881303,1.0027931491272246,1.0020379128078027,0.999892260597933,0.9930083496943183,0.9983614430173304,1.0027606539169056,0.9913386897773752,1.004205599250469,0.992276763561103,0.9917374730061043,1.0009145215223092,0.9991299294457683,1.0021626513667075,1.000622150492078,0.9977553360083703,0.9998686004518024,1.003979994725754,0.9999238621073941,0.9999834704679313,1.0003273419135479,1.0041570950657777,1.0050174356041752,0.999160652733516,0.9993654632513851,1.0020259152728912,0.9933091859363675,1.0020542611706564,7.169866061138165e-06,1.947565141919979e-06,3.7171664274027515e-06,4.163710763319748e-06,4.3365966086291054e-06,7.72534425698984e-06,2.130725529770803e-06,7.841112675311186e-06,4.837673807119433e-06,2.0744346829220104e-06,5.254012390668306e-06,2.0446946423084995e-06,2.051555906478174e-06,4.480926995749765e-06,1.926391141231256e-06,7.80357764781127e-06,4.771221731087314e-06,2.5673783788310235e-06,5.0718564673792686e-06,8.204286606504317e-06,5.4234285433866234e-06,5.602660348902614e-06,2.9576232620307267e-06,8.355361128089864e-06,8.42369828349351e-06,5.935259030044371e-06,5.891278252283547e-06,7.644431104960737e-06,2.155511036781711e-06,7.770621087925653e-06
201,201.0,0.9910929570497817,1.0058514531530354,7.734780730936553e-06,1.8285677877406305e-06,4.715478560593192e-06,2.05890201664583e-06,2.436713502037296e-06,6.999275225405452e-06,1.0008758417391128,0.9935430003566904,1.0013746205056355,1.0025552990762165,1.0018772524864696,0.9986341905498332,0.9930911417983279,0.9971004783007512,1.0026108312264441,0.9916503388653958,1.004021941502298,0.9925712428242638,0.991927780473815,1.0007283497973265,0.9986264108062679,1.0007957368363785,1.0004206786458658,0.9976756878461952,0.9996667565078098,1.0023964141952608,0.9997204278553826,0.9997961037508187,1.0000484215574899,1.0023894056687517,1.0031874198949722,0.9989511392881123,0.9991567360582926,1.0007791329743085,0.9933013407944914,1.0007009766118449,6.5268170064139755e-06,1.8285677877406305e-06,3.5478301561890263e-06,4.019493838424878e-06,4.177197035088123e-06,7.145053546271169e-06,2.0105229963343913e-06,7.306370709197599e-06,4.685614092217643e-06,1.9471502567314012e-06,5.06757120879887e-06,1.9202512247306597e-06,1.9349853739048983e-06,4.32707066838152e-06,1.8482052891902476e-06,7.138627568137846e-06,4.5966025575682405e-06,2.436713502037296e-06,4.885918552839854e-06,7.53489190999535e-06,5.2751234491026286e-06,5.4610938850760185e-06,2.796219441422707e-06,7.68035632240022e-06,7.734780730936553e-06,5.761290577979467e-06,5.730390646418047e-06,6.999275225405452e-06,2.0320382354536383e-06,7.10833302340736e-06
202,202.0,0.9907487730582597,1.0058019012122288,7.424996793905445e-06,1.9070259616702756e-06,4.5264489604790735e-06,1.9141921275815776e-06,2.6027092822683444e-06,6.711860303397198e-06,1.0014676637824294,0.9946917429231632,1.0023595050408054,1.0035690865525246,1.0029242246714232,0.9992663030410824,0.9944276759180499,0.9977364475278618,1.003666011715496,0.9932209801648201,1.0050412594834743,0.994125269303309,0.9933783760380205,1.0018562708573222,0.9996981314240244,1.0015211175816747,1.0015519594010638,0.9989159397465359,1.000805088936926,1.0030462447021744,1.0008675804801745,1.0009557266660816,1.0011662959424754,1.0030084994596575,1.003794492898506,1.0001041889713205,1.0003114809808789,1.0014121560124007,0.9945337883627094,1.0014244302825368,6.34565343334919e-06,1.9438834877003853e-06,3.313825712266678e-06,3.7333814048223182e-06,3.892110046134338e-06,6.848244666669825e-06,2.0637445334525366e-06,6.989479698087262e-06,4.372556767932333e-06,2.002315161897553e-06,4.725321384564995e-06,1.962580246954901e-06,1.991809885028937e-06,4.019482043260395e-06,1.9070259616702756e-06,6.902228055713927e-06,4.271580981697762e-06,2.6027092822683444e-06,4.537477779110311e-06,7.24558348061972e-06,4.897955452907398e-06,5.070246576119974e-06,2.9390556033503497e-06,7.380935218500719e-06,7.424996793905445e-06,5.3403926000304474e-06,5.318824385969152e-06,6.711860303397198e-06,2.1742641959916904e-06,6.863943670997788e-06
203,203.0,0.9902991806328385,1.0059871370923492,8.683534595629808e-06,2.2439137547557697e-06,4.829736664658709e-06,2.1305756431553664e-06,3.093714949996797e-06,7.423848266303211e-06,1.0027617622039766,0.9958423756511805,1.003241478159208,1.0045002018176992,1.0038727232160458,1.0006576756004102,0.995670760681527,0.9991344123289658,1.0046176675957106,0.9945059370056514,1.005987137092349,0.9954082514233022,0.9946503353297477,1.0029157380302944,1.0010359400047228,1.0030991984372088,1.0026110675785411,1.0001701729263364,1.0018696078691565,1.0046151274642858,1.0019385152726903,1.0020303039167584,1.0023242939651185,1.0046204735820892,1.005417426975878,1.001184467896182,1.0013917242968073,1.002800725733114,0.9957480002112871,1.0029931253438684,7.217973359943299e-06,2.4553074055556592e-06,3.093714949996797e-06,3.458975349008362e-06,3.608711809493767e-06,7.4894732470265825e-06,2.5579451557563662e-06,7.548875935918314e-06,4.043583869120066e-06,2.4220587240565935e-06,4.379277716873312e-06,2.3626389059134044e-06,2.472541215518398e-06,3.7415487531355463e-06,2.2439137547557697e-06,7.774206691947748e-06,3.977334045492444e-06,3.4373951524163333e-06,4.218395020193152e-06,8.272728758394154e-06,4.521438639539926e-06,4.671783842517373e-06,3.917438431931585e-06,8.59637243906049e-06,8.683534595629808e-06,4.906224646875826e-06,4.886109208505786e-06,7.423848266303211e-06,2.8006810303898534e-06,7.708069018491312e-06
204,204.0,0.9897372226035475,1.0064596593079693,9.553141254259796e-06,2.324162943518477e-06,4.9866401296333545e-06,2.348185687456132e-06,3.1891169821306253e-06,7.873444292715713e-06,1.0028940084786675,0.9954141318151858,1.0012267812254085,1.0022712721565903,1.0016900772246202,1.0008626940309435,0.9949981269937787,0.9993565355375302,1.0023314169569388,0.9933678109366472,1.0036367546157456,0.9943007468172289,0.9937728705904777,1.000708466423229,1.0002503944610208,1.0033978723725732,1.0003680297832431,0.9996227632556787,0.9996233771112959,1.0049307847125912,0.9996889271654039,0.9997894002471682,1.001568340411219,1.004983530273524,1.0057915086031546,0.998933326694512,0.9991404268369127,1.0029952588539262,0.9952449220592988,1.0032835980382335,7.738223728786397e-06,2.7555017222995835e-06,2.860383806623343e-06,3.205000884625907e-06,3.350087980371655e-06,7.907254689946327e-06,2.904249990993782e-06,7.927741777226366e-06,3.786569027277023e-06,2.750393140684257e-06,4.133097359750583e-06,2.681796873732118e-06,2.8130273712571345e-06,3.466496757839428e-06,2.324162943518477e-06,8.27008144078874e-06,3.682207359922415e-06,3.973791558850114e-06,3.8976506522054285e-06,8.929525267986903e-06,4.1566765516295485e-06,4.276349546515918e-06,4.609849537001458e-06,9.417445906036812e-06,9.553141254259796e-06,4.500502698810122e-06,4.476872572258008e-06,7.873444292715713e-06,3.1891169821306253e-06,8.18856021295668e-06
205,205.0,0.9890559418004161,1.007146857166595,8.844134564101722e-06,2.430266205969096e-06,4.998768615528649e-06,1.976252248872452e-06,3.359320582107943e-06,7.37280949975032e-06,1.0018855760303078,0.9935670268676354,0.996945116163687,0.9975795250222281,0.9970322139215643,0.9998522537547887,0.9926399006985106,0.9983546609230177,0.9974189486721031,0.9902085953875138,0.9985298828606369,0.9911976597731905,0.9910518441140248,0.9959305516434402,0.997607280297628,1.0023782288808347,0.9955443834206279,0.9974141609882455,0.9947912972981503,1.003952663439649,0.9948533880399197,0.9949715704846535,0.9990132370317705,1.004041646643511,1.0048584219917098,0.9940917841528438,0.9942981397132657,1.0019929137896124,0.9931942079128163,1.0022620094191526,7.236247954180387e-06,2.8302957190367808e-06,3.1310420684561686e-06,3.570275229565973e-06,3.6911901994947054e-06,7.410149230819427e-06,3.1688296309944113e-06,7.455587475982857e-06,4.271224349775433e-06,3.2795480413352554e-06,4.80066056067949e-06,3.193238363392514e-06,3.1477835163472476e-06,3.7548647992897824e-06,2.430266205969096e-06,7.729197368396574e-06,3.964680899212559e-06,4.078123107477685e-06,4.128326397209302e-06,8.321466830111662e-06,4.3020193607997655e-06,4.408761151327063e-06,4.698291561466453e-06,8.72937895407957e-06,8.844134564101722e-06,4.503748029967578e-06,4.498081977644016e-06,7.37280949975032e-06,3.359320582107943e-06,7.653514836887724e-06
206,206.0,0.9882483810534741,1.0079448426739637,0.00024088625563749262,8.801466872610131e-06,6.519215939092702e-05,6.85592090560464e-05,2.0065578633314473e-05,0.00012650336415618413,1.0022803655458707,0.9924410715508747,0.9957245371271517,0.9962880226733142,0.9957103088709637,1.0002823111619048,0.9911924923598595,0.9987911655437515,0.99596223688956,0.988248381053474,0.9969871439708285,0.9892736283631843,0.9893614468864168,0.9946564411730674,0.9969159853253164,1.0028319984382361,0.9942839126432889,0.9960782589372169,0.993539262239066,1.00444831877237,0.9936120475830836,0.9937463648037514,0.9974444561614944,1.0045704616866495,1.005395851348166,0.9928632096998855,0.9930685104197843,1.0024176694457174,0.9919495150788387,1.0027201626131064,0.00011161779889667733,1.4000856466995574e-05,1.9009889823433504e-05,2.7429583648941864e-05,2.3342817200702325e-05,0.00012900857874787174,1.3104571505971625e-05,0.00013016939997288946,2.4483671623986517e-05,8.801466872610131e-06,2.709638486255449e-05,9.084396287523028e-06,1.0706883036158477e-05,2.6915035664148188e-05,4.8461219646423895e-05,0.00015320688235168065,2.839101042398498e-05,2.0065578633314473e-05,2.886421594781166e-05,0.00019151422761094918,2.9333394530469965e-05,2.8790727571195593e-05,3.050356225035404e-05,0.000228302926030689,0.00024088625563749262,2.9801323569400096e-05,2.9855544337684866e-05,0.00012650336415618413,1.561024460459161e-05,0.00015090296981512015
207,207.0,0.9873239435730942,1.008749727835813,0.0009313649216644436,1.7510075167142218e-05,0.00021774080516993692,0.00027388235006927183,3.924760426003866e-05,0.00046271983417389635,1.0046197311340697,0.9939986843158604,0.9994918853543455,1.0003883223298067,0.99976836872563,1.0027160271685318,0.9930177751133302,1.0012239311014663,1.0000913467021355,0.9904122197270049,1.00111560336699,0.9914176262579598,0.991342850193782,0.9989513827532128,0.9998177399846263,1.0054021702846163,0.9986564960596798,0.997838705969151,0.9979553525048975,1.0070273497404938,0.9980748769874259,0.9982291707327362,0.9992294469247849,1.0071711969725583,1.0080042726757468,0.9973777667029582,0.9975794021271069,1.0048390864701862,0.9936315399594601,1.0052918021334887,0.0004077353610892189,2.593297664258231e-05,3.924760426003866e-05,6.287682446668657e-05,4.9189238034525914e-05,0.00047170891653694865,2.176488802313719e-05,0.00047515771390717527,5.0199689173911236e-05,1.7620487182205274e-05,5.684442878628728e-05,1.7510075167142218e-05,1.7792971387429504e-05,5.824570201677097e-05,0.0001372885546650451,0.0005604275775859746,6.210995410474773e-05,3.844910693185755e-05,6.299926823597805e-05,0.0007215345276867113,6.397803826972299e-05,6.16714120821339e-05,7.164297059388806e-05,0.0008767799401325903,0.0009313649216644436,6.52823663571037e-05,6.53317909510784e-05,0.00046271983417389635,2.7877312393176707e-05,0.0005509397025956978
208,208.0,0.9863574740910218,1.0094576246578808,0.0013262681537961865,0.00010945562336019804,0.00037004362459888484,0.00034890622709534926,0.00014967121645143806,0.0006478329354051214,1.0066111511816842,0.9969081723845926,1.0047725224580162,1.006052719806005,1.0053965232947157,1.0047380528780796,0.9965207589314146,1.0032414741576001,1.0057947844417905,0.9947251848984979,1.0067383282854814,0.9956781164556019,0.9952309618435337,1.004837257699186,1.0036013532088237,1.0075015929751725,1.0046219267650576,1.001122953229624,1.0039763548925815,1.009052056704887,1.0041540265034368,1.0043289502816695,1.00265518714604,1.0091366181953314,1.0099533502155065,1.0035160363396927,1.0037132537463302,1.0068633589673928,0.9967940151262894,1.007402356579127,0.000571187863012377,0.0001273505695184398,0.00010945562336019804,0.00013632423956981446,0.0001280242957270512,0.0006601617685434959,0.0001686823038263964,0.0006646265439171076,0.00013025236153967615,0.0002499934646227149,0.00013080094044392443,0.00024269117192594493,0.00020254290592276446,0.00014967121645143806,0.0002289198654445658,0.0007840921790060381,0.00015385623800441336,0.00015402945577411834,0.00015587688071206715,0.0010173877755391865,0.00015830037404749835,0.00015828376293568466,0.00016156846114404207,0.0012450995183220697,0.0013262681537961865,0.0001605602524468183,0.0001608933047281844,0.0006478329354051214,0.0001461550048693918,0.0007704193074098152
209,209.0,0.9854401777193469,1.0099646451459052,0.0014090848269760928,0.00028442650026643554,0.0005980623477297893,0.0002954872896814614,0.00039389490199562684,0.0007567319863635043,1.0057483550141606,0.9965050615272022,1.0077435159116122,1.0092643888129536,1.008573999744336,1.0037038738536992,0.9963564590167271,1.0022023594393283,1.009041112160201,0.9950427030981017,1.0099646451459054,0.9959629029199234,0.9952797453862909,1.0081288302427955,1.0041125391339583,1.0061258927462007,1.0079793810215223,1.0006815937505302,1.0073616953632185,1.0073495854057408,1.0075637318702273,1.0077534712955232,1.0022719970072371,1.0070729624729644,1.007773998146898,1.0069476742474384,1.0071425568572427,1.0058237927792244,0.9964377675861743,1.0060724676579242,0.000664760694523754,0.0004116639782754032,0.00028442650026643554,0.00031492378211631376,0.0003254804511499,0.0007679943465744438,0.0005419351721734607,0.0007738363453355206,0.0003307655086610411,0.0007405263372503656,0.00031870344640506774,0.0007244434707817059,0.0006329136457207288,0.0003862917122608865,0.00048425575586194417,0.000932705666863215,0.00038916529764958956,0.00048276742468485477,0.00039389490199562684,0.001125331594398974,0.00039958641415842983,0.00040517176765891984,0.00040998332250886076,0.0013350036925199626,0.0014090848269760928,0.0004047308297009795,0.0004055068766271923,0.0007567319863635043,0.00047109637809284187,0.0009181883043376714
210,210.0,0.984663259570158,1.0101993031122378,0.0015487479823001902,0.0005620072189447752,0.0008550465448422833,0.00023858388693528146,0.0006923654953860352,0.0009132292436507303,0.9996617012981232,0.9917370486005723,1.0037059961083135,1.0047049995347253,1.004139839550973,0.9971220925092019,0.991115752295444,0.9956179918153041,1.0044722747629535,0.9894295850455479,1.0052923381696097,0.9903707443065587,0.9898528697633664,1.0033684260431963,0.9981868075152375,0.99867382063404,1.003178908785476,0.99515706206564,1.0025292443789195,0.9993760358843536,1.0026995813842419,1.002892556463548,0.9964795037826982,0.9985102610736339,0.9990160661650365,1.0020402829406199,1.0022366022215674,0.9992047944609345,0.9913538202115941,0.9986860811689372,0.0007766338307085108,0.0005675773727609144,0.0005977337734506739,0.0006923654953860352,0.0006921201645304829,0.0009038962846173421,0.0007317714363897453,0.0009132292436507303,0.0007294699765492519,0.0009782192036825361,0.0007368142317247226,0.0009582710260614873,0.0008436314241924738,0.0007712847766219116,0.0006632872763496794,0.0011253820678125614,0.0007843433906629216,0.0006652276355282163,0.0007906165624460699,0.0012817272521057294,0.0007980206449638744,0.0008018408616239761,0.0005620072189447752,0.0014805795239550108,0.0015487479823001902,0.0008046029131122723,0.0008054362671947339,0.0008922913154467505,0.000645785420882238,0.0011084817716126769
211,211.0,0.9841179247555446,1.010219719595687,0.00378431093414681,0.0007869894478960911,0.0020698028036332783,0.001124202028938959,0.001105577239783246,0.0034609983023606884,0.9924921756663041,0.9876759044560881,0.9959385786672365,0.9958929559553985,0.9956434833563369,0.9894764872286153,0.9864558528094866,0.9879729367948881,0.99580561359125,0.9841179247555445,0.9965525240312735,0.9851011980056685,0.9848867904500452,0.9942456899058841,0.9907112444765714,0.9902816530759548,0.9939211642454723,0.9904256874758615,0.9932052280607115,0.9908372403884369,0.9933121233341048,0.9934821551730616,0.9915271020358662,0.9897567870229462,0.9901881753245215,0.9925823712966924,0.9927829965249292,0.9914983961309741,0.9869692921019909,0.9903294415909186,0.0007869894478960911,0.0007948681650403942,0.002731888975429546,0.003284158943752727,0.003218101634666396,0.0009087919894752812,0.0011487890552785425,0.0009175277568309622,0.0035461246999580476,0.0018500132769555284,0.00378431093414681,0.0017931041036394321,0.0014422945533932052,0.0033856393686280094,0.0012343618181891833,0.0011240941982935905,0.0034609983023606884,0.0010147994903398315,0.003474819600941036,0.001260034608434434,0.003484907784084705,0.0034648672839458555,0.001105577239783246,0.001441164163275615,0.0015030833833867042,0.003495205287743035,0.003496617813741471,0.0008964709886831422,0.0009365128151283602,0.0011079664255764737
212,212.0,0.9838673421952223,1.0101164174416741,0.00723811115241517,0.0007699068918120198,0.003509924781919685,0.002407052144442372,0.00125427943905634,0.006385778425630424,0.9917698025236508,0.9892255488606041,0.9947863327979496,0.9944822274414349,0.9943531166962915,0.9887438909853128,0.9881777412047609,0.9872488944221299,0.9945423905275436,0.9860381151142366,0.9952944681503154,0.9870052196498217,0.9867077374488161,0.9927643809495529,0.9905203594680513,0.989552931331899,0.9923772661818026,0.9921557094740584,0.9916329413473401,0.990312889044022,0.9917096148221699,0.991857223221178,0.9933732984100271,0.9894068101691748,0.9898854598438117,0.9909467218471845,0.9911508733589214,0.9907297392683383,0.9886160808319172,0.9895942854416749,0.0007699068918120198,0.00125427943905634,0.005117249788442229,0.006139853277149506,0.006038717514372524,0.0008767546191372055,0.0019520249400834999,0.000883012443756621,0.00672320071458283,0.003414106422133601,0.00723811115241517,0.0032962873751449,0.0025622142208290523,0.006286929965763513,0.0019625277653521544,0.0010670443073178275,0.0064107718782744185,0.0016945530340178427,0.006428342750182202,0.0011873515747986866,0.006435838488791482,0.006385778425630424,0.0020995484188798576,0.0013476763051527266,0.0014030517910703457,0.006444419676944223,0.006447037676403156,0.0008649023317165481,0.0015130064578868306,0.0010532438104928397
213,213.0,0.9838625360394126,1.009979919495622,0.00831156637464612,0.0011774157884506123,0.004209958054472292,0.0027324421133987664,0.0016819983026883098,0.007546386662558682,0.9961560987570524,0.9941368711084284,0.9998435866791947,0.9999978073646882,0.9997805553852116,0.9934256412860616,0.9937434989073919,0.9919518955487181,1.0000461053955185,0.9923658583472444,1.0007339893967597,0.99328358326289,0.9926484670748212,0.9984800303024862,0.9959816190011036,0.9946695261051751,0.9981421887821532,0.9976221591359641,0.997438119928708,0.9956208856131389,0.9975587803126789,0.9977175135556281,0.9989883440906289,0.9949172686575694,0.9954375529825279,0.9968418444269981,0.9970430501488965,0.9953947389571256,0.9938686504784712,0.994689922600776,0.0011774157884506123,0.0014703856229730872,0.005982380476495381,0.007150264305350793,0.007041228673735138,0.001320490409561677,0.002291230145528174,0.0013277034487216468,0.007782042663666301,0.003997774917657097,0.00831156637464612,0.0038612275367862613,0.003006880322802828,0.0073889230848333065,0.002467200304387206,0.0015587066221906928,0.007546386662558682,0.001993519064605812,0.00758531056301237,0.0016819983026883098,0.007616082089874755,0.007575029811347005,0.002487007053094889,0.0018470926886115988,0.0019033545153109414,0.007650758659151256,0.007651367729312294,0.0013039567628527636,0.0017741156023997277,0.0015473414315620086
214,214.0,0.9840264942459639,1.0099007486029523,0.01247783600579963,0.002201361760169381,0.0066355606870128515,0.004245096225101544,0.00275126697049785,0.011714623479704573,1.001163489429079,0.9988543836711532,1.005450883132319,1.0060847271706959,1.0058005963064869,0.9987525048331604,0.999066378192382,0.9973076073284878,1.0061529450524733,0.9983779274931603,1.006785433664211,0.9992519203322932,0.9983082058986179,1.0048322769886093,1.0017826558700378,1.0004139717535236,1.0045879948674838,1.0028513582934564,1.0039518871167492,1.0015671768573668,1.0041453749778344,1.0043296941598296,1.0043531069503961,1.001067188245688,1.001624490676692,1.0035046558804233,1.0037011591483156,1.000691912105575,0.9989026042852506,1.0004152518820568,0.002201361760169381,0.0022982016567025493,0.009365620177181804,0.011063385379094036,0.010882340348565946,0.002408140947658443,0.0034337235327782634,0.0024141788211595365,0.011632423994039251,0.005591465926125507,0.011973071733514307,0.005426220256308396,0.004357577477960314,0.011714623479704573,0.004477541420412575,0.00275126697049785,0.012024335838623541,0.0030227094637681417,0.012170647337525091,0.002842326833553422,0.012318436239490638,0.012334205903964586,0.0035190989996453197,0.0029865524389235854,0.0030369371977471945,0.01247783600579963,0.012468807822166136,0.0023863808968345784,0.0027393705004228786,0.002748031250048065
215,215.0,0.9842822047727231,1.0099694276090876,0.01872117554609419,0.0026485831447418963,0.00938668571355968,0.006635328246730383,0.003335517119054629,0.01703365537081302,1.0051749431642156,1.001077115447086,1.0083860525437192,1.009350145312632,1.0089822565947681,1.0030400553096688,1.0013925954302185,1.0016157185301857,1.0093461223199383,1.0006698117764115,1.0099694276090876,1.001548435075576,1.0006297199329788,1.008297366094119,1.0053402742466495,1.0050446336276957,1.0081101705623188,1.0053557375306426,1.0075075664952704,1.006345662963137,1.0077348368363575,1.0079317408550996,1.0069764748517318,1.0060038415676165,1.0065910102036066,1.0071217771382321,1.0073192633064627,1.004953283283062,1.0012342299229722,1.0050283665269937,0.0026485831447418963,0.003004527770605818,0.013905904870117015,0.016307453279433556,0.016038122026445497,0.002867964529564671,0.004476032061515372,0.0028718161271307874,0.016885515931146886,0.0072231682386741285,0.01703365537081302,0.007016252913692718,0.005658621483280405,0.01739179362072151,0.006172308995000295,0.0032529891430730052,0.01789350836264143,0.003907490418435913,0.01816111093684927,0.003335517119054629,0.018434224889555376,0.018509603562302065,0.004437037982321258,0.0035019420260192246,0.0035652288856103304,0.01872117554609419,0.018701623084603387,0.0028472689178606347,0.003577068751642966,0.0032530614178430824
216,216.0,0.9845526555775391,1.0102473405676184,0.02058959117794605,0.004504082797525693,0.011976136781266963,0.005966983690159634,0.006319229759251546,0.018601903624939038,1.004325238349684,0.9994500581003086,1.003989195013981,1.0045059507496052,1.0042156777744187,1.0022002901355875,0.9992321121908666,1.0007887781744875,1.0043894787974041,0.9976585026261205,1.0049287555131141,0.9985919102330028,0.9980816858513956,1.0033732521980583,1.0027857083431757,1.0042201513081557,1.0031109469507928,1.003441621155349,1.0024686738264532,1.0056588363831014,1.0026510327307074,1.002815609365783,1.004776221442678,1.0054591568617501,1.0060815301442119,1.0020294972325388,1.0022251553467811,1.0040720813347295,0.9993995806559991,1.0041881005120763,0.005510535356444395,0.004504082797525693,0.015206090590157918,0.01789965668419139,0.017559559265546976,0.006293792199463692,0.006161296853078181,0.006302542026435884,0.01845928947315624,0.008939471612061977,0.018601903624939038,0.008732912903085402,0.007366011585495221,0.01911281899935277,0.008266097918551412,0.007819124732675743,0.01966666297120485,0.005934406156613273,0.019966101091107614,0.008779462100620269,0.020269103075728028,0.020356085528302485,0.006642308946409416,0.010026286307361406,0.01046756806611335,0.02058959117794605,0.020567660229112314,0.006319229759251546,0.005253293145176467,0.007711158260899917
217,217.0,0.9847608346182595,1.0106793163648125,0.02859653615692195,0.0084537392761287,0.020606880459604997,0.006596503916511408,0.014309453912424948,0.02734945308594916,0.9989521611678258,0.9959606660554435,0.9947749337939732,0.9942081387989308,0.9941710848097413,0.996542400748324,0.9950432300095035,0.9951318811401425,0.9940465598403945,0.992567316974589,0.9944009193520562,0.9935488498928435,0.9934773176075471,0.99272843415273,0.9958042751914228,0.9982088896513944,0.9922959468640187,0.9992695268641845,0.991556527741481,0.999788287052005,0.9916231221569589,0.9917283098735691,0.9999724408275612,0.9996904786840941,1.0003444567917994,0.99093693435106,0.9911361000450081,0.9983688490233864,0.9955606324744694,0.9981716408092345,0.01525104850055795,0.0084537392761287,0.02042020187390836,0.02484292809558836,0.023917191814938867,0.017604323770868947,0.010920153200066443,0.01761906799227309,0.025107090478024854,0.014309453912424948,0.025478779501988385,0.014067807680302783,0.012429469761878262,0.026609384942237475,0.017013423441783086,0.02203053995922336,0.02734945308594916,0.011280310143061975,0.02775134672683423,0.024427157896860643,0.028152869916528215,0.028259449406372,0.012473532926684546,0.02747503632226558,0.028540098379920376,0.02859653615692195,0.028569065684360084,0.01779507207712279,0.009750087376550596,0.021711793486523953
218,218.0,0.9848297298527322,1.0111810450951064,0.03931629775427295,0.010288251320352125,0.027303019667599283,0.009112950013031107,0.017077416850051316,0.035666808689513704,0.9969808639570961,0.9929075785051714,0.9895574181782605,0.9885345093426561,0.9885136308568526,0.9944707289243756,0.9913706984440241,0.9930536569945838,0.9881337573913305,0.9880750771886889,0.9883247622608534,0.9891024350641257,0.9894247061171482,0.9868411167196877,0.9918823704637073,0.9959940190322123,0.9863551688277615,0.9956481613277238,0.9855585119993935,0.9976904120401221,0.985546567979602,0.9856123623446484,0.9957882772050304,0.9976687213139792,0.9983485028408499,0.9848297298527321,0.9850311237581054,0.9962887459808573,0.9922046756555872,0.9959520868336791,0.02216355597936905,0.010288251320352125,0.026024521830250495,0.032319819536732866,0.030731061468556642,0.025504323025801776,0.013232714992989343,0.02551372993011119,0.03216722888433074,0.017077416850051316,0.032713484386754976,0.01680768182431533,0.014959141750887828,0.03467160834020894,0.023499687180668114,0.03164034304634919,0.035666808689513704,0.013784332784751177,0.036198044394326556,0.034421668442653555,0.03672635864196982,0.036881071286780406,0.015199751696669647,0.03804454157771025,0.03931629775427295,0.03731926497894996,0.037282493026517954,0.025842138261989903,0.01186808420866219,0.031225163935480447
219,219.0,0.9847039706397088,1.011668216852936,0.038555543362703525,0.011273784258995416,0.027593371352983193,0.00859157050482303,0.01871163248851083,0.035778558222364726,1.0000831150506844,0.9923458759000106,0.9913331734806445,0.9906632492678842,0.9904978651037023,0.9977727600413222,0.9905738686475937,0.996358026981599,0.9900939250155494,0.9868729979937988,0.9902994838988081,0.987928159363606,0.988412844765981,0.9890912474743621,0.9936336920870191,0.99953616611047,0.9886937722964624,0.9950289574508265,0.9879416155250438,1.0012887492136617,0.9879671990280273,0.9880476007631558,0.9950416150542211,1.0013385277263636,1.0020411845950958,0.9873088833757444,0.9875070370567305,0.9995953816079582,0.9915652127392688,0.9994801864477779,0.02209257101105933,0.011273784258995416,0.026075938217653718,0.0324052602724642,0.030779408258720095,0.025386599770033165,0.014491039722943551,0.025403154889096297,0.03215192575181589,0.01871163248851083,0.03262029593304954,0.01841555341230503,0.016407541254111136,0.03477917219361256,0.02378314282830615,0.031376709200930275,0.035778558222364726,0.014885438672743506,0.036319113228617514,0.033971346154098615,0.03686078583833639,0.037026562510418574,0.016305673430692173,0.03737413125731237,0.038555543362703525,0.037467039712679305,0.03742855656292381,0.025712997525241903,0.012981298179174445,0.03098036646858195
220,220.0,0.9844147519415564,1.0120565217327382,0.04117145678103821,0.015539077354187143,0.03114324708327989,0.007785096540560723,0.025296039690884453,0.0389775302543497,1.0047122201465484,0.9948859198383972,0.9975763628924805,0.9974842081454167,0.9972555286055219,1.0026292410866506,0.993493682331523,1.001216920797711,0.9970342272769105,0.9902352470689203,0.9973331680906081,0.9912667797017809,0.99152152185102,0.996228086146759,0.998754782888687,1.0047300167788475,0.9959750617132724,0.9979855484906023,0.9953413532808313,1.0065133744052457,0.9954985062967763,0.995639083605714,0.998254495837883,1.006628261710023,1.007350571675266,0.9949579264603069,0.9951491792020258,1.0044588665904508,0.9943023618036073,1.0046613083791256,0.023912257724542304,0.015539077354187143,0.02873608052773752,0.03529597467929792,0.033731756875650526,0.027427435083634537,0.019929649277355438,0.02749634118512583,0.03515053338912889,0.02569832061791451,0.03542284721907169,0.025296039690884453,0.022591995190225114,0.03793533407622109,0.027597018963628206,0.03362909098924371,0.0389775302543497,0.020017927582863942,0.039583116177767275,0.03644755513529394,0.04020128356054122,0.04038763884549573,0.021668252947779024,0.040009993997599747,0.04117145678103821,0.04088348450666536,0.04084074865130783,0.02765625686123534,0.01783070253949407,0.03323171181311635
221,221.0,0.9840149101215447,1.0122616498289494,0.04684015154445995,0.019027701888052202,0.03571618831946362,0.008087345203405386,0.030416428836522118,0.04361769428961425,1.0089215607651807,0.998635800726534,1.0045814988737476,1.0050593404377128,1.0047824230729778,1.007011309955064,0.9979176114504348,1.0055940535823742,1.0047329787248618,0.9955301980058334,1.0050299235763753,0.996508569734493,0.9963678477476592,1.0041107996787626,1.0043965223180569,1.0094370046590704,1.0039993990197054,1.002259647230621,1.0034818456194272,1.011242620646374,1.0037684273659122,1.003969181900819,1.002770434928613,1.0114111059550224,1.0121513761987622,1.003343003417525,1.0035284729391596,1.0088622084805314,0.9983572958620845,1.0093564228746272,0.027808157732737374,0.019027701888052202,0.032274466829800674,0.0393650499399891,0.03775962266994552,0.03183283664304016,0.024217585196327548,0.03197135057868043,0.03922337695601762,0.030875705216281434,0.0393344369883578,0.030416428836522118,0.027321393623516422,0.042453502071231414,0.03245347286435777,0.038624321341521835,0.04361769428961425,0.024245681890541368,0.04432732893830273,0.04179188154171746,0.045060415374980595,0.045286864451752284,0.026114708343547788,0.04566584730418573,0.04684015154445995,0.04585235564429332,0.045805910995678704,0.03195054877520741,0.021761091734987498,0.038205759378259964
222,222.0,0.9835572815429444,1.0121992912360058,0.04745967408114731,0.018805244719297034,0.03569402928128938,0.008194549731049487,0.029752607754797808,0.043382611091398085,1.0096269639425424,0.999341518075132,1.0088280160290646,1.0097053466425867,1.009374441253341,1.0076689866320214,0.9989643591628767,1.0062382884234555,1.0094592288520934,0.9971225326339584,1.0097930040493612,0.9980675015336253,0.9976456311478996,1.0089151050946303,1.0065176770196536,1.0100103415995458,1.0088869482385376,1.0032018202958912,1.0084222718138847,1.0115779211836413,1.0087637298487624,1.0089913827091896,1.0039537822622153,1.0115240078920493,1.012199291236006,1.0083836681928504,1.008565814655114,1.0095439392246492,0.9991881903565756,1.009953683852549,0.028349433056273448,0.018805244719297034,0.0321035035979474,0.03912829011979237,0.037552119747931656,0.032450488463500585,0.023814977463052858,0.03261698356235025,0.03900968525685845,0.03019233172956034,0.03912630485846403,0.029752607754797808,0.02678718000430466,0.042214419143343236,0.03241387172659963,0.039226184835370555,0.043382611091398085,0.02392639808262384,0.04409595331429502,0.04243783111745579,0.04483585361927654,0.04507616378585519,0.02578455007159857,0.046321336097470585,0.04745967408114731,0.04560666906909245,0.045564919763179015,0.032501484804124695,0.021472633150685577,0.03881117435103433
223,223.0,0.9830947025690262,1.0118213266821854,0.05439374387843298,0.018084424152796697,0.03855972612904985,0.011223312773038186,0.02960119217266064,0.04760079245527665,1.0040727631764037,0.9946270726756973,1.0053663105389912,1.0059198006695547,1.0056138173863087,1.0016736452276291,0.9938169783404996,1.0002259737175132,1.005603125052654,0.9916513267570748,1.005881759076272,0.9926156991019526,0.992322457860792,1.0048842576108439,1.0011342968487655,1.0032408156084391,1.0048073430545907,0.9978609710394857,1.004311532791033,1.0042579523925415,1.004619090978406,1.0048474401279008,0.9984572519747688,1.003634274022417,1.004134157088114,1.0041932431049077,1.0043766133409398,1.0035908947917358,0.9941890892399897,1.0032442475301426,0.0278683531036943,0.018084424152796697,0.03827987478050089,0.04689241510905659,0.04494163496986145,0.03181342587290972,0.023205277340993757,0.03196148712618815,0.04702328617550995,0.030070484570432612,0.04760079245527665,0.02960119217266064,0.026353786014593338,0.050332903100972305,0.03370424459327192,0.03825258718686547,0.05177950606517249,0.023200696806571525,0.052643404226485425,0.04102215423989512,0.05357642714975226,0.053945193304213816,0.025451386410517262,0.04444917628068227,0.04545406145488722,0.05439374387843298,0.05435125357331239,0.031904305132371566,0.020750865027496346,0.03788344159612001
224,224.0,0.9826800095630597,1.0112243994311327,0.07028584292795427,0.018948900093567592,0.04516561390733811,0.017037590996366155,0.032323407144724266,0.06278104009649726,0.9949601229354093,0.9878851831795864,0.9964672026466,0.9960387446367515,0.9959115458232052,0.9919244670970686,0.9862441443009455,0.9904647716988331,0.9956214038888684,0.9832458207944362,0.9957289957215106,0.9842600468978319,0.9843704886437438,0.9945562354008523,0.9914545180357214,0.9924540137389889,0.994338872982951,0.9900162399001455,0.993765161507534,0.9929224625854329,0.9939989925825671,0.9942168043658242,0.9901733512170968,0.9917067987031704,0.9920177499512756,0.9934844325523087,0.9936710445847206,0.9938515001493327,0.9869644122816852,0.9925171049826294,0.02843691601787121,0.018948900093567592,0.04950833741261893,0.060720408967078365,0.05828423960760753,0.032323407144724266,0.02485586051073785,0.032451801458666094,0.06144537446555849,0.033208011890221927,0.06278104009649726,0.032651164022046895,0.028629987937316137,0.06502325184805427,0.03821726197032108,0.03857348566382339,0.06689078671991755,0.02469155060941164,0.06803508295464017,0.040758044249506825,0.06933385792102255,0.06991216033963246,0.02801762144581476,0.043615663646003736,0.04445658927899336,0.07028584292795427,0.070236197833563,0.032481439059956846,0.021935922321849675,0.03825820880516503
225,225.0,0.982366038888316,1.0105413433803334,0.07235977705204762,0.018993602989192865,0.04557177477651461,0.018111286978502117,0.030824812715984057,0.06531202115662252,0.9913020030184514,0.9869908289751852,0.9932790142524388,0.9924342621099588,0.9924075768174216,0.9880332717147723,0.9853189015255243,0.9865680744599042,0.992033768541945,0.9823660388883159,0.9920575845194048,0.9833759207984287,0.9834778326535825,0.9907730012566303,0.9884364065639965,0.9882762735740203,0.9904469895516209,0.9889354212294473,0.9898197985706824,0.9885706679614963,0.9900031117359168,0.9902032691570929,0.9890555860189023,0.9871828525892696,0.9874388365141208,0.9894265472758902,0.9896165349322649,0.9899539039792801,0.986027794111947,0.9883548432330962,0.027149034963623614,0.018993602989192865,0.051131243826243004,0.06255612177479457,0.060204663544159105,0.030824812715984057,0.02525317985962922,0.03094368520716685,0.06369763816954355,0.03437779824001735,0.06531202115662252,0.033774048519297335,0.02936114011899142,0.06697831797691396,0.03796033542063243,0.03669675062359335,0.06885119121309043,0.024943332309341728,0.07003856162080557,0.03859250420286087,0.07141749337418651,0.0720478781326688,0.028855146634538614,0.04113782749733479,0.041887568416218476,0.07235977705204762,0.07230975796845597,0.030985188671869033,0.022101169626058563,0.036411451469555656
226,226.0,0.9821898952033539,1.0099049924272732,0.07010911802714404,0.017814406804440054,0.04415761980675223,0.017506638259466,0.030830541965959447,0.06291732659847263,0.9948976671529209,0.9917931127097859,0.9975095245248267,0.9970551952935452,0.9969687967019606,0.9918885655307754,0.9908217821463509,0.9904297031753176,0.9967283829807774,0.9887129621024252,0.9967646194338496,0.9896690871025237,0.9893899669387884,0.9955351454845942,0.9932958294187774,0.9925962247499092,0.9952204397588797,0.9943723315930256,0.9946143337400469,0.9931092973822966,0.9948206547291124,0.9950245918893976,0.994742273745853,0.991959993790471,0.9922816738344844,0.9942614362095372,0.9944497918012161,0.993816698891865,0.9911892942901066,0.9926497531397238,0.02720791833128875,0.017814406804440054,0.04928961383729904,0.06024317952677092,0.058026831045671294,0.030830541965959447,0.023748320685325477,0.030941106213996844,0.061362624303088316,0.032465441937195694,0.06291732659847263,0.031888570040558964,0.027668473213039346,0.06460200019134922,0.036475023832140366,0.03657946188768851,0.066476007167603,0.023421876828084033,0.06769446452690424,0.03841100308438763,0.06910079985368112,0.06974347089881658,0.02717529669694731,0.04086704624430707,0.0415937152428476,0.07010911802714404,0.07005470801913523,0.030978749341422727,0.02074493101321106,0.03629656684379084
227,227.0,0.9821257563478888,1.0094481804694382,0.0779422280652488,0.018039693045582596,0.04793445629178726,0.0200633502991203,0.0323196459948614,0.06888417943407496,1.0001060947598133,0.9967181872407624,1.0035568768536265,1.0036525894884596,1.0034911098549506,0.9974411961524717,0.996406043273686,0.9960042947623523,1.0034029697968703,0.9950650924988658,1.0034600687382746,0.995971980003672,0.9953467740343465,1.0024041711375407,0.9994515002030955,0.9986245840803188,1.0021917848783797,0.999887569902251,1.001651849632858,0.9993992699686193,1.0019349175993364,1.0021688629095309,1.0004749465270941,0.9985003560823873,0.9988801521001385,1.0014435371164465,1.0016284967736333,0.9993503343069624,0.9964610359262294,0.9986551477174213,0.02996808460160501,0.018039693045582596,0.054328378548840844,0.0660877384668922,0.0638400331588889,0.03376861018201599,0.02407203504662469,0.033867043022997576,0.06736077855627642,0.03290071756966216,0.06888417943407496,0.0323196459948614,0.02803715700237086,0.07108872304707559,0.039643847922858404,0.039846395231735124,0.07331097391324158,0.023716837070006366,0.07483719398605207,0.04162644491919795,0.07657813509271573,0.07737530221439376,0.02740751248745361,0.04405616840102233,0.0447797823239264,0.0779422280652488,0.07786824379809187,0.03393193457544272,0.020998233600275213,0.039551637474186864
228,228.0,0.9821320684569255,1.0093037414043144,0.08679461460207766,0.01834038304800452,0.051462604453925045,0.023446287197998607,0.03335160184503367,0.07610915330505057,1.004712668674299,1.0010178209430247,1.0087224476137928,1.0093037414043144,1.009070077137247,1.002354164010897,1.001298609979969,1.0009381492051799,1.00911147619661,1.0006578563945776,1.0091844205495537,1.0015260124430425,1.000575489795307,1.0082868032083194,1.0048198414641405,1.0039630217601567,1.008152285727588,1.0047114109357826,1.0076610916594788,1.0049541887064344,1.0079995326671813,1.0082502259203967,1.0054916306479713,1.0042770040579816,1.0047088840981278,1.0075634098082005,1.0077453625898423,1.0042460854512494,1.0010652402328868,1.0039724274587274,0.03073752316494709,0.01834038304800452,0.06039041943552083,0.07308995074499326,0.07081466675508306,0.03446710860466659,0.024638930568452705,0.03454512686353189,0.07463387932049587,0.03396531971880651,0.07610915330505057,0.03335160184503367,0.028813213293253263,0.07871547115423136,0.042149961356858036,0.040495008890163144,0.08127253400975093,0.02415460008055003,0.08308032957720185,0.04205599494748488,0.08512759358457637,0.08607079591474294,0.02789869911067847,0.04427441621419389,0.0449400672319831,0.08679461460207766,0.08670347745665158,0.034653961112830436,0.021376837369166627,0.040216494336770714
229,229.0,0.982167277665468,1.0095620038671433,0.08501041224393914,0.01834006447532625,0.0506644553781126,0.022786824116019597,0.03278680394957669,0.07448801731087731,1.0058522526519063,1.0022171753800722,1.0075715082974939,1.0080874374909923,1.0078286441143878,1.0036492905610976,1.0024783443752634,1.0022438149579063,1.0077820091836118,1.0016484280607962,1.0077853711299862,1.0025297984682133,1.0016758593526982,1.007065318307116,1.0054032713470422,1.005517497287976,1.0068844564686652,1.0060959573898156,1.0063825070683308,1.0066862519717223,1.0067152072426597,1.0069594076814563,1.0069826792373253,1.006197652628198,1.006678208482168,1.0062691584606576,1.0064528485531423,1.0055530875372882,1.0023051222674595,1.0055080316547633,0.030259692208671543,0.01834006447532625,0.05916368062082058,0.07151375425915163,0.06934770996804153,0.03400528778905466,0.024448493108781784,0.034087947878386544,0.07308488823127088,0.033375065168279205,0.07448801731087731,0.03278680394957669,0.028449373070438135,0.07703741394212155,0.04115825578673074,0.040185612790670275,0.07955832049396162,0.024123025364895436,0.0813425915706302,0.042146807355610084,0.08335601377006956,0.08428297205413256,0.027701739715150584,0.044800532421225434,0.045616741208138176,0.08501041224393914,0.0849192031222916,0.034143834674228754,0.021322166885145526,0.03987723990576049
230,230.0,0.9821898301085205,1.0101432754441937,0.08757246754332769,0.023460146564129394,0.05735604104421559,0.020570255182739385,0.039298718425608004,0.07696271048043651,1.0020987051254897,0.9994746783760697,0.9994056355514779,0.9991023492936977,0.9989795272839864,0.9997708396057629,0.9990725541363573,0.998366414904498,0.9986680046416668,0.9972664578939258,0.9985450506505299,0.998203916413127,0.9978197987671007,0.9977758739260094,0.999888673709363,1.0015030925104005,0.9974300247745606,1.002929749234963,0.9968388548174487,1.0028252797034427,0.9970732442885742,0.9972707888631698,1.003525281600114,1.0024761479672033,1.0030010386437258,0.9965483602065499,0.9967374662272941,1.0016641856066477,0.9992837291723937,1.0014810450377867,0.03884212954239358,0.023460146564129394,0.06086438448130502,0.07373799916660924,0.07147182097024132,0.04404190669192465,0.03046550446224538,0.04417305897135182,0.07535792635634779,0.039916390025635747,0.07696271048043651,0.039298718425608004,0.034736344033282726,0.07964866604341324,0.04868603540363906,0.05296506733640575,0.08218648867497556,0.03089481603543774,0.08394181602409682,0.057070003452362406,0.08589794121360358,0.08674077301009726,0.0349006257921766,0.06208802421444828,0.063681608127797,0.08757246754332769,0.08748451679796147,0.044068939005698596,0.027078760298732366,0.05244564218078314
231,231.0,0.9821581719210878,1.010925358459489,0.09486045386867444,0.02783114612478727,0.06609995106683915,0.021082365836597738,0.045754424237632256,0.08345328016891757,0.9967912793779697,0.995596516732161,0.9903621847113689,0.9890994951022234,0.989168509559279,0.9942031035441756,0.9944844753181978,0.9927961706998845,0.9886113097961855,0.9917938112031293,0.9883746769561605,0.9927739460778101,0.9928178981088637,0.987360126443963,0.992847760444809,0.995531841547635,0.9868668747555056,0.9983803828405545,0.9861723614971598,0.9970365588092351,0.9862846488464972,0.9864238660766573,0.9984279245285949,0.9967985519735718,0.9973637130968244,0.985677106710343,0.9858716296332364,0.9960820980144822,0.9950492313208903,0.9955089455700534,0.04917605229925326,0.02783114612478727,0.06563915778622353,0.07981708785681123,0.07727186396871234,0.05596118774275786,0.03569543026847232,0.05613291617847963,0.08149917314253417,0.045754424237632256,0.08345328016891757,0.04510287831711995,0.04024139653484775,0.08646672353892954,0.05800366396479298,0.06764849685508839,0.08921596024711981,0.03681756031657174,0.09104717199342184,0.07366603762933469,0.09304889596877094,0.09384451603938876,0.041313074660680994,0.08077097646669136,0.08305281990948349,0.09486045386867444,0.09476952769397355,0.05592903595477986,0.03202533453549381,0.06694228773542946
232,232.0,0.9820307492381741,1.011786055237053,0.09136682130367353,0.027370287941156046,0.0645507342738771,0.020103316180414794,0.0449430344015993,0.08291192772015858,0.9965324275810244,0.9932953456574982,0.9871145534101659,0.9856266064190164,0.9856646828462393,0.9939527224150805,0.9916418471215308,0.9925446476582727,0.9849218609541671,0.9881606779823146,0.9845947438369231,0.9891870276191748,0.9896006738428103,0.9837881846685709,0.9906845632025433,0.9952687546737063,0.9832716393008681,0.9956908675083729,0.9825559652879723,0.9968819267520026,0.9826400364605697,0.9827707495198786,0.9953155357871628,0.9967412285533149,0.9973415001574285,0.982030749238174,0.982225258559445,0.9958452535458694,0.9925099814235208,0.9952405592192562,0.04901727453171151,0.027370287941156046,0.06310491615935386,0.07683468892315458,0.07434136116552549,0.05579857957327501,0.035087150279900274,0.05597006023874947,0.07840654608544935,0.0449430344015993,0.08033546999740925,0.044303304026522126,0.03954614454208831,0.08328061392523595,0.05683801112160643,0.06740385204887966,0.08594830953152961,0.03618044260457659,0.08770431054736368,0.07349174142299048,0.0896113175541507,0.09035505460152093,0.04051528884069915,0.08062090369319648,0.08291192772015858,0.09136682130367353,0.0912787431786266,0.055767760695730945,0.03148670773357854,0.06670140382690129
233,233.0,0.9817816924881763,1.0126031681009104,0.0884152409729372,0.029043606633310293,0.06337625872323678,0.018243430056636305,0.04746387825529569,0.07960661151399995,1.0012848270884411,0.993662004661248,0.9911157715545713,0.9901478471344289,0.990051788362867,0.9989791820835484,0.9918834315830314,0.9975761505544107,0.9893632370196689,0.9880888917800686,0.989101095807332,0.9891390761618349,0.9896699371212232,0.9885972312575899,0.9942969535617925,1.000665107822563,0.9882072572310261,0.9961667702526924,0.9875847462542877,1.0023319154925114,0.9877692811467111,0.9879514323652875,0.9957759798839206,1.0022843117644766,1.0029128283498647,0.9872599477895895,0.987447877764016,1.000862402887831,0.992871382103602,1.0006216639017902,0.0471291696967168,0.029043606633310293,0.06135205515499632,0.0745387237646993,0.07218469639196029,0.0536534598971084,0.03736436952069787,0.05383220161792503,0.07611195685733234,0.04817291202315274,0.07785417532131192,0.04746387825529569,0.0422876232778405,0.08073707962694507,0.05620097979081865,0.06479082493444994,0.0832505698294908,0.03810187730453766,0.08492194483505229,0.07064358049778106,0.08674750322324724,0.08745830952472705,0.042486435711640444,0.07745036774723288,0.07960661151399995,0.0884152409729372,0.08833084650439783,0.0536110397847234,0.03342252711062232,0.06412319437215251
234,234.0,0.9814478692730628,1.013254499375085,0.0918195833133593,0.03286111765376119,0.06681773147101032,0.01775283769038151,0.053974210320852346,0.08208744918953922,1.0064899223359807,0.9963377729996232,0.9982251019369593,0.9979180490863666,0.9977563886989269,1.004444987150726,0.9949837886980147,1.0030461676476754,0.9973094766407624,0.9917045759942502,0.9971772749548085,0.9927259432370396,0.9929956581136475,0.9967179701402452,1.0000072118577084,1.0064961308539828,0.9965080781404697,0.9992916398788411,0.9960261199389445,1.008236669499858,0.9963695669620268,0.9966216178581513,0.999195908962403,1.0082788765046449,1.0089348516568846,0.9960059331259805,0.9961839524612712,1.0063263637556028,0.9957556475265479,1.006438793084015,0.04885009041595868,0.03286111765376119,0.06403818941170443,0.07758088152924104,0.07522181895151717,0.055610920281437624,0.042347242407352326,0.05582907807259506,0.07925402106818616,0.05478902716621959,0.08086761705186778,0.053974210320852346,0.0480464922608585,0.08399975616510805,0.06007314458482027,0.06701514740253567,0.08654374319580976,0.04273983553988619,0.08824245710840152,0.07304058804545073,0.09011325453667221,0.09083423672419785,0.04738988299176206,0.0799567219710243,0.08208744918953922,0.0918195833133593,0.09173242021238498,0.05552976376992047,0.03779959381009342,0.06634365897779165
235,235.0,0.9810818314881949,1.0136178513836005,0.08980002177263324,0.03406597369359372,0.06644682650782195,0.01658552569611488,0.0553514484976307,0.08186242779409299,1.0105721351116093,0.9997369666334102,1.0053718133657674,1.0056807773516945,1.0054626444858714,1.0087065020655075,0.9990403507639908,1.0073009898329848,1.0052336146968146,0.9966407236721447,1.005154012049435,0.9976055507182343,0.9974744974952264,1.0047792926085863,1.0055325866912925,1.011070814276891,1.0047199416719994,1.003191744519153,1.004349668476879,1.0128366746447899,1.0048172411268141,1.0051247644551342,1.0033611593900058,1.012936856853812,1.0136178513836005,1.0045645015935885,1.0047350278636988,1.010603489259989,0.9994454003589381,1.011001236239725,0.04866780956924688,0.03406597369359372,0.0627470744329046,0.07593793372033909,0.07365575905601239,0.05544863355902779,0.04381638647793237,0.05569160731837225,0.07755635591516473,0.0565358215606386,0.07902769759104991,0.05570964186603262,0.04966212955677549,0.08222712671197378,0.06023044930574866,0.06681025300434341,0.08468036134086053,0.04414380835141442,0.08632257924887675,0.07286768656330511,0.0881391522748766,0.08883108578066701,0.04883417948299938,0.0797747984763181,0.08186242779409299,0.08980002177263324,0.08971508808432242,0.0553514484976307,0.039146683587887136,0.06614482063961777
236,236.0,0.9807361310289332,1.0136089451155001,0.08860356150093328,0.03197814453058387,0.06390037173615597,0.017100985007385456,0.05178989873142143,0.07819996334144164,1.0106356509890255,0.9983669984798236,1.008443296432179,1.0091185016832958,1.008827480391141,1.0086722619580553,0.9977067867916078,1.0072471393128364,1.0087257233387081,0.9955261739882877,1.0087706190582189,0.9964791737280225,0.9962104350104154,1.0083262327740738,1.006172352641207,1.0108501979054396,1.008362013514563,1.0017310877660248,1.008035009307745,1.0122929727131882,1.0085496862028003,1.008878888620224,1.0020520302559852,1.012077503433797,1.0126664135905816,1.0083308963751252,1.0084998298389414,1.0105887666877205,0.9980454791977762,1.0108089358475432,0.04554993507998443,0.03197814453058387,0.06197126592129499,0.07499461394061412,0.07274892612559239,0.05187109255007581,0.04114589716897555,0.052099658751643546,0.07666577464497745,0.05316977463014833,0.07819996334144164,0.05238956591238165,0.04666152717693879,0.08110592244671866,0.057022881014358456,0.062442175521478134,0.08357500887774409,0.04144354354236259,0.08519333127931054,0.06801677239936306,0.08698260280676272,0.08768017836040178,0.045895824932562536,0.07439702621425523,0.0763188089883412,0.08860356150093328,0.088518217614072,0.05178989873142143,0.036748870848481587,0.06183038723145911
237,237.0,0.9804633197906394,1.0132951762199038,0.10372587730590915,0.030816750728721535,0.0687465117877795,0.02338568506691396,0.05102210762561425,0.09183109749917347,1.0044413045202985,0.9919328887899415,1.0038653714918493,1.0041784937985188,1.0038931856761348,1.0019800521128421,0.9905767179773945,1.0005328536663114,1.0036786229385972,0.9877781827926941,1.0037466657257963,0.9887704241168239,0.988761488267855,1.0030966690188725,0.9994659032036056,1.0032931014145825,1.0030936373030226,0.9944117895243447,1.0027239470254923,1.004108090441831,1.0031996640008696,1.0035244891052892,0.9945492867786438,1.003241521978914,1.0036311087813452,1.0029208711360693,1.0030929644677054,1.0039401493132332,0.9911962584343299,1.0033150540685618,0.0450542094079798,0.030816750728721535,0.07254906832377858,0.08789592912376806,0.08520065493580305,0.051072468574418564,0.04004115500640122,0.05127569236431175,0.08986642275692847,0.05253313237770089,0.09183109749917347,0.0517324003633383,0.0457295921205615,0.09493352368095231,0.05943609615446628,0.06107671121947248,0.09788291541315378,0.040085012699252486,0.09977954942783827,0.06571240399768156,0.10189338313859457,0.10276819533423626,0.04476976919142646,0.07118345521719359,0.07282912201914032,0.10372587730590915,0.10362294334132126,0.05102210762561425,0.035532891715763244,0.060542822568483035
238,238.0,0.9803159496686737,1.0127818590109496,0.11609393345178949,0.030745795364325944,0.07309887098843927,0.028607662695789376,0.05020171629027688,0.10323617949458262,0.9952214884035199,0.9856939457155108,0.9959503287213082,0.9953593998856685,0.995294758173195,0.992108268708138,0.9836678591199011,0.9906401188840835,0.9949551475684617,0.9803159496686736,0.9950268357778489,0.981341299985651,0.9815763354378129,0.9938589489584392,0.9903267529725567,0.9923964901146104,0.9937170214066667,0.9872861971809366,0.9932612186138305,0.9926644926849074,0.9936491438376411,0.9939445744971954,0.9872653124488818,0.9912122752201026,0.9914208136050984,0.993263080359569,0.9934401445395955,0.994080366445336,0.9845455457416497,0.9924764600725884,0.044466093919652235,0.030745795364325944,0.08135948659179128,0.09855167361042931,0.09555609956156115,0.05023142305852786,0.04043308497355641,0.0504156740170829,0.1009017742267824,0.053979004776823096,0.10323617949458262,0.053123073827520725,0.046569101025259976,0.10638905687485178,0.06205472167525658,0.05979191034481882,0.10964512894226847,0.04019845454070646,0.11175412094850697,0.06360271921275167,0.11413157076378096,0.11514209848568298,0.045522005010322227,0.06828157213990027,0.06968177228338915,0.11609393345178949,0.11598030283112407,0.05020171629027688,0.035604646718050185,0.05932193469180449
239,239.0,0.9803302070738734,1.0121743078027758,0.11136996188361721,0.029091952382850356,0.06978466690799184,0.027679769114218485,0.04741314167623948,0.0992947815878249,0.9922830157159612,0.9853784272633593,0.9946978639300729,0.9938900962900716,0.9939281434375817,0.9889631270796905,0.9834711040824264,0.9874830964299866,0.9936524271666437,0.9804073837854022,0.9937978071316228,0.9814152574822345,0.9815053883986735,0.9923041098965782,0.9885455891205085,0.9890110454507518,0.992093272280843,0.9869533626843828,0.9915853066672248,0.9891252949957301,0.9919184162079541,0.9921839953495538,0.98708985336872,0.987513283488272,0.9876735339524584,0.9914654710662648,0.9916455914199637,0.9909240970367384,0.9842580996503275,0.9891045741373833,0.04202772788674936,0.029091952382850356,0.07812741308064243,0.09456900842725766,0.09176078968644348,0.04744797739834462,0.03852989551141251,0.047618479046536044,0.09697974729372336,0.05203242300478448,0.0992947815878249,0.05117765942411967,0.04463499941809136,0.10208455857842177,0.05858612095346126,0.05639756064741521,0.10519053926987931,0.03810708205513374,0.10721579596827666,0.059856767581723015,0.10950613289066366,0.11048309998139026,0.04347130042755832,0.06414587485234302,0.06543060349993343,0.11136996188361721,0.11126136642111746,0.04741314167623948,0.03376519859003061,0.05596204781377165
240,240.0,0.9804768164789774,1.0115778369095212,0.10902794938894662,0.026867543090212078,0.06813769121321216,0.02723462763847333,0.04735749566100581,0.09647755980231441,0.9962600604349702,0.990437887178612,0.9998704330623199,0.9995740932490234,0.9995096291147981,0.9932230890333353,0.989262073372718,0.9917496566380082,0.9993648451074045,0.9870515133720831,0.9995206792447224,0.9880074166498628,0.9877146921218645,0.9981842560345923,0.994023009028659,0.9937770547671791,0.998003588603818,0.9926800446415023,0.9975091218313626,0.9941219976563958,0.9978546454191707,0.9981209169175433,0.9930709699751306,0.9927676125719889,0.9930009565979193,0.9974068142930446,0.9975874643820984,0.9951907804424022,0.9897018852710108,0.9938432585146052,0.04297584942297944,0.026867543090212078,0.07586775925933989,0.0918765754874285,0.08914904691925843,0.04844074745935848,0.03560544456876879,0.04860507046438554,0.09418051711910583,0.04815301229156942,0.09647755980231441,0.04735749566100581,0.04126755163930612,0.09935365510168756,0.05674864040228004,0.05734541664935096,0.10252048654240621,0.03522215509818353,0.10463434118983965,0.06071039621142295,0.1070250926603879,0.10805861570749067,0.040225930142152574,0.06488552286564332,0.06614198131828528,0.10902794938894662,0.10890812458356415,0.0483996669958025,0.031185667206491408,0.05691292114739567
241,241.0,0.980710136872201,1.0110977606453238,0.11807784883380207,0.026275284400694165,0.07203367154805732,0.03059835864634684,0.0464800294507213,0.10365577840859652,1.0011292359724322,0.9956340969736258,1.0055899264900667,1.0058150608759566,1.0056757991724605,0.9984341116402145,0.9951500639272158,0.9969841868388538,1.005676418304841,0.9937249850976301,1.0058509828184177,0.9946333779122891,0.9939853874637004,1.0046704755133355,1.0000424985859,0.999474935125749,1.0045655852857516,0.998508992590889,1.0041136726849418,1.0001012866229289,1.0045086478383363,1.0047892424728666,0.9991263359003092,0.9990270870407459,0.9993278278596981,1.0041062256132938,1.0042843253789437,1.000380142171589,0.995270883209724,0.999517462766931,0.045810649176894876,0.026275284400694165,0.08155994862021661,0.09857748849304544,0.09579766446340893,0.0514628964659275,0.03488776727843644,0.05161299646737794,0.10120096781511352,0.047267346818279,0.10365577840859652,0.0464800294507213,0.0404602114071073,0.10675025511071802,0.05971383206427441,0.060629099736294496,0.11035299189190141,0.03450354515196405,0.11283834784996717,0.06389127009336433,0.11565098908147929,0.11688308373023398,0.039425328056772825,0.06797153890436308,0.06921205188436358,0.11807784883380207,0.11792753247379217,0.051436799601296136,0.030505894255888257,0.06019070845542456
242,242.0,0.9809845272417583,1.0108393933243223,0.12351224408508904,0.025260595547747428,0.07320063225243248,0.033342445009703583,0.04515570853751237,0.108218847182579,1.0051174362042854,1.0001204964878647,1.0100921608796924,1.0107579052680449,1.0105425695049133,1.0027136093715459,1.0002498216199587,1.0012802509233707,1.010657128737961,0.9995359317774183,1.0108393933243223,1.000400460296276,0.9994320880935615,1.009806076912255,1.0050224782571517,1.0041880660928457,1.0097519778654938,1.0035660710140006,1.0093185175209467,1.005068043408357,1.0097324888046644,1.0100155666765698,1.004388095254325,1.004243560258521,1.0046033007000696,1.0093440637280746,1.0095223816513248,1.0046460197698326,1.0000815035859512,1.0042094248801179,0.04515570853751237,0.025260595547747428,0.08511746450828626,0.10274532356459185,0.09994620688288107,0.05058819783236533,0.033644322533821915,0.05071103291300288,0.10562828389302405,0.04579331731151465,0.108218847182579,0.04501554722913196,0.03910293160499921,0.11124492922662622,0.05983470213231614,0.059411672454361346,0.11512971303946241,0.033195099942479024,0.11782146823999996,0.06233786961800874,0.12086561143770169,0.12220793227518759,0.03794726844404589,0.06607568388440214,0.06722611600269239,0.12351224408508904,0.12334647403335978,0.05058929591872919,0.029344526972967314,0.05900058032408722
243,243.0,0.9812543465758647,1.0108760969914636,0.1174327087356696,0.02634952993451713,0.0708601472233104,0.030697971039062074,0.04546382079531501,0.10292584748716598,1.0046538981030184,1.0014164842366555,1.008000963138139,1.0083742006235532,1.0082434488520877,1.0022925644438805,1.0015496573464215,1.00086842085464,1.008255891962617,1.00066547935504,1.0083613446162987,1.0015455623213312,1.0006648429138314,1.0074421383753829,1.0046574363962935,1.0039343065698472,1.0072975404919644,1.0051031161242765,1.0068199950944503,1.0049784856066,1.0071913311904004,1.0074475822408078,1.0061074692791063,1.0043497843748148,1.0047636667717397,1.0067502029449644,1.0069318140693702,1.004195022293462,1.001437358549611,1.0039358924225465,0.04378658780326322,0.02634952993451713,0.08089448293129035,0.09764248463775832,0.09500182259001327,0.049184423319953194,0.03462639741810168,0.04931743655416621,0.10042541505063964,0.046208064554246135,0.10292584748716598,0.04546382079531501,0.03987748938902453,0.10573296737044277,0.05769304196562509,0.05810665434015972,0.10944817221746307,0.03450915329385943,0.11201252271856622,0.06154326491836702,0.11490697415432266,0.11617944103263428,0.03893945227818015,0.06584786003598601,0.06719099795106387,0.1174327087356696,0.11727504262201807,0.04914223913046707,0.03047887075161792,0.05766125071741343
244,244.0,0.9814739538627355,1.0111534246149312,0.11646138345911256,0.03328047465093519,0.07689643813071557,0.026425196846991968,0.054120382152060574,0.10148632908043614,0.9996609875769509,0.9988237337552742,0.9990209373854815,0.9983675958669948,0.9984694245681379,0.9970775018675305,0.9983054042451206,0.9956539682693981,0.9981851420703834,0.9964447385153407,0.9981384111629028,0.9973805437530051,0.9969744218355571,0.997157148242159,0.9983889989784284,0.998515108534842,0.9968188376059468,1.0021442614393474,0.996230549227731,0.9997174706331994,0.996482081749088,0.9966765491238696,1.002929601374005,0.9992484197536963,0.9997128366980675,0.99593502484002,0.9961231095901403,0.9989349446914298,0.9985790019413899,0.9985002740918886,0.052485268160618825,0.03328047465093519,0.08017702926022038,0.09687704030191356,0.0941580732616977,0.05943796560104842,0.042750775691402065,0.05964954338781135,0.09930475386877152,0.05490133912583406,0.10148632908043614,0.054120382152060574,0.04836952617323261,0.10511019549339713,0.06517638182185449,0.07125111143184303,0.10869407438550582,0.043414955008198614,0.11117556136009854,0.07706553954726465,0.11395246569301631,0.11514308031444444,0.047851920312549534,0.08399399801659499,0.08617938381688191,0.11646138345911256,0.11630834015944523,0.05928910136235371,0.038241825775956986,0.07058532524696577
245,245.0,0.9815977080905847,1.0115849768937157,0.11730341829605417,0.03687499126182956,0.08230103386886017,0.024999336255385817,0.05893354214773918,0.10367920538302382,0.994672091343722,0.9952891025347452,0.9898544304238944,0.9882243938593961,0.9885186304995233,0.9918488083638222,0.9940811018160504,0.9904228829633431,0.9879751412373027,0.9913501568736195,0.9878038593983441,0.9923323525829872,0.9923454908716375,0.9866041363221655,0.9915682516756603,0.9929774114327388,0.9861084117607353,0.9979714409853532,0.9854042860678898,0.9943639755706388,0.9855197833049462,0.9856460271119536,0.9981852686304171,0.9940298168115863,0.9945394171330098,0.9848808013379634,0.985074473276014,0.9936884320222775,0.9947019465249078,0.9929484595503861,0.06152580475685048,0.03687499126182956,0.08047790400691053,0.09747357218329024,0.09453575833506651,0.06995930873432354,0.046834423778684124,0.07023902261797425,0.09940105722523213,0.05893354214773918,0.10126500047686043,0.05815711538229118,0.05248587500209996,0.10594394034348759,0.07176931398859926,0.08429365842503866,0.10951330838739536,0.04804537782855491,0.11198596919637385,0.09193358565467354,0.11472932585354953,0.1158856747845353,0.052315070232486514,0.10085711888836019,0.10367920538302382,0.11730341829605417,0.11715082220367044,0.06976765124906739,0.0422378204872145,0.08345637895456763
246,246.0,0.9815799682476269,1.0120843545268092,0.11000727750674452,0.035551584093605024,0.07838014197869353,0.02309369518869739,0.05682694388946746,0.09944191714047453,0.9949309222057132,0.9934307685813407,0.9868514252223748,0.9850230683110218,0.9852867625109628,0.9921708327295822,0.9917126925076304,0.9907476576104695,0.9845603474740233,0.988205748788847,0.9842945337079405,0.9892348421644538,0.9896172351899014,0.9833295308529485,0.9898876644600132,0.9933770028188551,0.982824848666126,0.9957957929008222,0.9821101519595636,0.9949044272733791,0.9822142702206381,0.982347662357186,0.9956528429257528,0.9947005369466888,0.9952488888107395,0.9815799682476269,0.9817724380293986,0.9940134658364411,0.992629809744292,0.9933329097379875,0.05964192495514459,0.035551584093605024,0.07549468994472905,0.09149560741879574,0.08867133060423855,0.06786713889151302,0.04515301683974733,0.06814657695536863,0.09315549568093597,0.05682694388946746,0.09480627925365459,0.05607645617603511,0.05061204293017128,0.09944191714047453,0.06858644474758109,0.08178795952222309,0.10276189040016022,0.0462722825690826,0.10505998964238027,0.08929867899254687,0.10760497414724592,0.10867665966393457,0.05030742587107667,0.09803992177028807,0.10080174861708482,0.11000727750674452,0.10986634084386268,0.06769740980714281,0.0407223836072085,0.08097186687836136
247,247.0,0.9813930064742289,1.012565158213203,0.10653471981089965,0.037153739214300714,0.07673868450818518,0.021113516197491834,0.05937727131394133,0.09599312077410158,1.0001838764669426,0.9943891399416442,0.9913886417810595,0.9901395326661581,0.9902462194382686,0.9977422691306306,0.992639602525006,0.9963307870966361,0.9895762420432592,0.9889394146679253,0.9893587542374708,0.9899857689473173,0.9904343390375469,0.9887317795080883,0.9941109286676503,0.9993535715368651,0.9883675569091402,0.9969497321254182,0.9877546251982271,1.000994539395141,0.9879780067788675,0.9881764887973599,0.9968600739129921,1.0009219117700927,1.0015043780783701,0.9874513824533775,0.9876367198879384,0.9995796589106302,0.9936223260052943,0.9992959494195228,0.056750085043729505,0.037153739214300714,0.07364223819247644,0.08912383549950749,0.08642246029943276,0.06459647016139267,0.04742429860017513,0.06487209311204807,0.09082202695732057,0.060199876462621225,0.09238414627730925,0.05937727131394133,0.05339585574310489,0.09676531454996326,0.06762445096765685,0.07789005457153618,0.09986205713306841,0.048191519647415706,0.10198275305003943,0.08506737757633982,0.10433429295721185,0.10530939877494003,0.05247856291054791,0.09339045968207131,0.09599312077410158,0.10653471981089965,0.10640621244818904,0.06442558632915833,0.042624272762581045,0.07711598442247516
248,248.0,0.98108074751936,1.0129409886518885,0.10725378319933804,0.04099427026749744,0.07866271842314793,0.01980122198073709,0.06442112289026362,0.09610923119909412,1.0057576183450125,0.9975230409704933,0.9988161189613659,0.9982568057947617,0.9982871275678455,1.0036084118021449,0.9962690514203488,1.002206962653197,0.9978593394264076,0.9931833505288645,0.9977547437524918,0.9941936958394552,0.9943387005150118,0.9971965838435246,1.0002473626349506,1.00561132356313,0.9970109574813006,1.0005834204727926,0.9965408716465091,1.0073726024295826,0.9969218082887384,0.9971921501624063,1.0007672822848968,1.0074234882711948,1.0080375668812112,0.9965438004430436,0.9967188582956018,1.005442161653117,0.9969919680820734,1.0055417577542547,0.05672401026672138,0.04099427026749744,0.07470225876252441,0.09028020281388056,0.08758781529415348,0.06461626567965931,0.05248081196687622,0.06491437031415682,0.09203928690474189,0.06696634751477844,0.09351711079016864,0.0660325345655018,0.05925900139882043,0.09793627604587986,0.07024761661601318,0.07794038286746292,0.10093586668305393,0.05294141803792253,0.10294730162164871,0.08520743619190947,0.10518006700600875,0.10608427703380714,0.057633713076477334,0.09355308400553618,0.09610923119909412,0.10725378319933804,0.10713447682744617,0.06442112289026362,0.04706725502359104,0.07717395782950383
249,249.0,0.9807050292841423,1.0131254465418578,0.10236776391215663,0.04189882999302065,0.07631701621128134,0.017878885834098978,0.061768634954762376,0.09253453997783377,1.010141500059305,1.0008245908901512,1.0058090694974764,1.005875840817633,1.005834343646806,1.0081950549065428,1.0001853288089222,1.0067906740291128,1.0056192038358136,0.9979304923553012,1.0055634355198722,0.9988888917930066,0.9986278308328824,1.0051108803824775,1.0058086884216937,1.0105358195900531,1.0050760337965428,1.0043840528313093,1.0047191180815425,1.012352456557423,1.0052261159690465,1.0055526932874528,1.0048129822055647,1.0124820338518132,1.0131254465418578,1.0049665283847025,1.0051345315505076,1.010045432892975,1.0005639464265184,1.010454386929129,0.05436091266175022,0.04189882999302065,0.07153881024357625,0.08642046769245841,0.08385233046468928,0.06197655512575523,0.053592772964050676,0.06227683328624882,0.08810330684142474,0.06829316388077955,0.08946270519818159,0.06734824692819355,0.06048784405102698,0.09372130760235084,0.06855752512081742,0.07484342021628791,0.09653247926614357,0.05405019404578444,0.09839291448317021,0.08194844267333025,0.10045751852283331,0.10128319036047566,0.058902962673441,0.09007557082392996,0.09253453997783377,0.10236776391215663,0.10225932021890431,0.061768634954762376,0.048097579644612046,0.07410434251045113
250,250.0,0.9803276896696959,1.0130586171148404,0.10248982670530071,0.03912682164234962,0.07380329303235186,0.019131597855929376,0.057994127323644486,0.08976369342785832,1.0103427356648265,0.9992829191612881,1.0078528034613512,1.008230207432898,1.0080675694850307,1.0083344253406776,0.9985685267475867,1.006918540525298,1.0078471622513494,0.9962801664622051,1.007762631187678,0.9972425878601017,0.9969740133430787,1.0075390791781857,1.0060819952539826,1.0105232416351844,1.0075912589916114,1.002740955240194,1.0072723225172469,1.0121106267315556,1.007814753458754,1.0081712795538522,1.003219192438057,1.011996416186704,1.0125713343037486,1.0075795447583977,1.0077465347822976,1.0102043197400752,0.9989561211562048,1.0104700535019935,0.05108310792795953,0.03912682164234962,0.0714616993507234,0.08660584294005898,0.08386834031467486,0.05814693211614931,0.050057151937747436,0.05841845302269268,0.08823356747566732,0.06385670680461285,0.08976369342785832,0.06297156977709509,0.05651675441901334,0.09362446387525424,0.06502651504011235,0.0699684517659411,0.09654226839454651,0.05050377586767173,0.09844127921440655,0.07630359919365373,0.10054273479084097,0.10141651436755397,0.05513213667542548,0.08359315364512371,0.0857998865568762,0.10248982670530071,0.10237798100050544,0.057994127323644486,0.04492063768662314,0.06931079771047369
251,251.0,0.9800105665771424,1.0127865237335227,0.12077820975210543,0.03693112281233432,0.07962040559448887,0.027009759511774034,0.058295173816455756,0.10601122445520693,1.004182125913341,0.9927752427535962,1.0023741607850116,1.0023515523849649,1.002137108706207,1.0017076351740812,0.9912829816246612,1.0002730611857855,1.001698551071789,0.9881760247475265,1.0014996024900609,0.9891897026415982,0.9893146032728698,1.0013004094440245,0.9990373397667599,1.0030569262207327,1.0012845148547842,0.9953109709786684,1.0008985211065442,1.0041092437827495,1.0013625133766397,1.0016941108818462,0.9953699878209575,1.0034134083608013,1.0038116574349327,1.0010635208995706,1.0012325775128048,1.0036228848883282,0.9920068468626442,1.0030695322101195,0.0514992096458649,0.03693112281233432,0.08386411280192135,0.10212471015336654,0.09861132955675479,0.058345461823827494,0.04763412523863967,0.0585863898808873,0.10390254348377469,0.06158279997753291,0.10601122445520693,0.06069049842700997,0.054101907752016086,0.11002173037579357,0.06783244376678389,0.06949832352506181,0.113584318057679,0.047792280747506,0.11589699572637571,0.07471525796001377,0.11847088099127323,0.11961440759042828,0.05253529962367817,0.08086103832044308,0.08272289641255745,0.12077820975210543,0.12064317605273168,0.058295173816455756,0.04251206232461447,0.06895223678202797
252,252.0,0.9798154979076028,1.0123816742933298,0.1331256868029557,0.03563761616290098,0.08328050544272773,0.032799196528170406,0.057002233841685845,0.11742865448487119,0.9953083388344152,0.986195856935538,0.9941166278579012,0.9932217467380767,0.9931440804888115,0.9921970929547754,0.9839445401612975,0.9907436577926207,0.9924950516516383,0.9801400408689644,0.9922094032564546,0.9811965470915901,0.9816478751958378,0.9916764620546048,0.9897562462601699,0.9925296212536268,0.9915049530473947,0.9876989654721613,0.9910182560231992,0.9930054444073492,0.9913721109925787,0.9916527504742337,0.9873574799681545,0.9917031114710201,0.991916609211819,0.9909745285706915,0.9911486968087956,0.9941575059503172,0.984977417860632,0.9926009376815143,0.05046681532080873,0.03563761616290098,0.09255907601150956,0.11275716694305198,0.10887742750571298,0.057002233841685845,0.046465151930125285,0.057219646110289596,0.11488667162483701,0.06107854394683718,0.11742865448487119,0.06014636114249736,0.05317945220565732,0.12135182511326421,0.06951623770845262,0.06749876803940988,0.12523648991759312,0.04630668864008968,0.12779229985812396,0.07182898037654357,0.13065732270023014,0.13195010645923047,0.051500853194787484,0.07707815559611915,0.07866731633724962,0.1331256868029557,0.132981357450198,0.05700228465238642,0.041175959162422865,0.0670400140419888
253,253.0,0.9798043215621983,1.0119165766896867,0.12695529675670345,0.033108329534728566,0.07901364635404765,0.03164163974791216,0.05394136190594224,0.11225806796931755,0.9927977033548698,0.9856568709527824,0.9930112268500655,0.9919530571929983,0.9919247003285112,0.9895045969559066,0.9834543828752408,0.9880390975573343,0.9912709328098533,0.9798043215621984,0.9909801491354057,0.9808518636438994,0.9812372951359071,0.9903242294567404,0.9881112134139136,0.9895996550013884,0.9901075940609351,0.987094775508564,0.9895819939563606,0.9898941660323266,0.9898980081668188,0.9901569566751559,0.9868734024417788,0.9884199411370672,0.9885850424975264,0.9894510329967614,0.989628160978387,0.9914802516523271,0.9844355799486412,0.9896848407735475,0.04777296533639271,0.033108329534728566,0.08835592177797223,0.10757664501496268,0.10392949643731707,0.053945207330223316,0.043405025963175074,0.05415154423449683,0.10974858702619597,0.05760060878215219,0.11225806796931755,0.056691323725899495,0.049897084192182764,0.11575856052235112,0.06528259807150401,0.06379484621531496,0.11944185669285382,0.043085067860470366,0.12187956424290873,0.06781465512738712,0.12461803029310144,0.12584983255808166,0.04817064595773304,0.0726964975873124,0.07417172533583319,0.12695529675670345,0.1268191128529103,0.05394136190594224,0.038320477483282225,0.06336845383272344
254,254.0,0.9800163423526075,1.0114637388180174,0.12440498494972098,0.03076883584321554,0.07750864026131252,0.03104598549969675,0.05265056803842629,0.1091840609130569,0.9972162075835432,0.99064779667982,0.9990851787745576,0.998606024633152,0.9984976248518768,0.9942219083177262,0.989206264398983,0.9927613200003292,0.9980389056745275,0.9864652685629668,0.9978076898788324,0.9874585249954413,0.9874366303488064,0.9972231379598925,0.9940599853829339,0.9948125309474177,0.9970679601042912,0.992774652624734,0.9965746827202847,0.9953144172995326,0.9969245745780323,0.9971918553841038,0.9928406997124495,0.9940792351259383,0.9943161632226335,0.9965025985262037,0.9966795730331909,0.9961942369140647,0.9898170877656632,0.9948720343187403,0.04931196939653571,0.03076883584321554,0.08597832759257998,0.10469197471180844,0.10115087946553132,0.055632892488049195,0.04031887224071249,0.05584818353577107,0.10674231529197567,0.05349479008359623,0.1091840609130569,0.05265056803842629,0.046327794056388136,0.11283487138505091,0.0638729044378735,0.06557370585043518,0.11656782945825027,0.040080933950198426,0.11909169281773867,0.06963783867340868,0.12193423954323063,0.12323266588563715,0.04482989794242917,0.07451148012322481,0.07597082160112077,0.12440498494972098,0.12425681338259997,0.05561430733170993,0.03559960163276613,0.06514315521633227
255,255.0,0.9804007327327403,1.0110956685737478,0.1330543241485465,0.030241599376246615,0.08154961032166132,0.034106919216760366,0.052761676919820436,0.11593165336838954,1.002101371378376,0.995704420174223,1.005323826313262,1.0054026436190138,1.0052348215642983,0.9994423150391174,0.9949625920658894,0.9979982227029573,1.0049650281250613,0.9930362218495626,1.0047862306520217,0.9939812300994394,0.9935921599273125,1.0042923071264358,1.0002351528476299,1.0005213015014658,1.0042293386414995,0.9984717349798433,1.0037964410623292,1.0012764102670484,1.004215111286938,1.0045099260809331,0.9987901207967123,1.0002977397780295,1.0005965108684267,1.0038525559816696,1.0040272430398438,1.0013934574207954,0.9952441327389128,1.0005571054448286,0.052761676919820436,0.030241599376246615,0.09140683042709409,0.11105739127865402,0.10746880552363303,0.0593609932812995,0.03969839042782984,0.05957605498915445,0.11339199752565719,0.05279824505605805,0.11593165336838954,0.051958775852765475,0.04563090582878522,0.11986756279632406,0.06727313556791463,0.06967976550764919,0.12401272779517897,0.03947969115204415,0.12690092221961613,0.07376076953856864,0.1301584324418126,0.13165827311240183,0.044201331486817756,0.07862486693515909,0.08007784137518639,0.1330543241485465,0.13287642544765074,0.05935342868980606,0.034984443862842815,0.06924104771693125
256,256.0,0.9808841320670633,1.010884873852302,0.135804420708863,0.028952648529820203,0.08161068987453321,0.035789863715473685,0.05088200796568217,0.11776427536704175,1.0061239099647235,1.0000170201911744,1.0103281901026038,1.010884873852302,1.010652051771194,1.003733333694357,0.9999158685473267,1.002299421200082,1.0105500749919623,0.9987877619757894,1.0104436517105708,0.9996814153083811,0.9989199771127452,1.009977854587338,1.0053455535217346,1.005247532195869,1.0099744541092182,1.003349332736688,1.0095710099433413,1.0062244215141753,1.010021140712754,1.0103244633230517,1.0038962956365998,1.0054678000799746,1.0058224159945135,1.0096829577388597,1.0098572969699038,1.0056819091209646,0.9998821783518893,1.0052621410689964,0.05210887134722035,0.028952648529820203,0.09304711276811334,0.11294507607538784,0.109341282314527,0.05849231338056601,0.03810371824789659,0.058684457889148466,0.11530878798318396,0.05088200796568217,0.11776427536704175,0.05006085664344009,0.04386130150106681,0.12193383156716832,0.06687482570088385,0.0684732477157348,0.12627391244499547,0.03783731084814132,0.12931444627441369,0.07223861130765803,0.13273801433267132,0.13433063910761275,0.04239286723409178,0.07675250279610803,0.07810948755041272,0.135804420708863,0.13561579092484646,0.05851324249605171,0.033502402338516195,0.06806243287473378
257,257.0,0.9813931797200441,1.0108823755034153,0.12808944342160483,0.02981689256626661,0.0783446449697833,0.032617329053174604,0.05063499247600846,0.11100023014961959,1.0055156257177962,1.0010808490068512,1.0086665022081522,1.0089874336101325,1.0088579140787803,1.0031576560882924,1.001045762402376,1.0017269635810515,1.0087687523233024,0.9999059479547657,1.008712273317153,1.0008015397516938,1.0000434292264029,1.0080795272533016,1.0050005378076448,1.0048237702779257,1.0079886670859168,1.004657453253379,1.0075453953403968,1.005947021021198,1.0079580828675663,1.0082381764180084,1.0054163311342836,1.0053733885543037,1.005781583348038,1.0075718743365771,1.0077495492614128,1.0050837992774977,1.0010239569768327,1.0048186116622138,0.05007218179532497,0.02981689256626661,0.0877168987097821,0.10642346127140478,0.10307713269966046,0.05629236334093124,0.03893720303099072,0.05648353539506502,0.10869603299113864,0.05144086744831909,0.11100023014961959,0.05063499247600846,0.044574170045613266,0.11497547911283398,0.06434643295802779,0.06620673456558299,0.11908143975845051,0.038897151296945626,0.12195903033455104,0.07023707541976834,0.1251965221309638,0.12670598801888813,0.043494237967808685,0.07507379515408262,0.07654484312083101,0.12808944342160483,0.12791315798896538,0.05626946461905174,0.03441968836618877,0.06576290293882894
258,258.0,0.9818545150561494,1.0110532461940627,0.12874143969708807,0.03709341271096283,0.08466295867599125,0.029001782285964315,0.06072505111933756,0.111758579777829,1.0000318586026478,0.9982496298502194,0.999994026263863,0.9993250462112848,0.9994522057540263,0.9974172376489399,0.9976318343826981,0.9959823930804689,0.9991791450830092,0.995687563420226,0.9991007233455759,0.9966315561686725,0.9962472618278259,0.9981242635575445,0.9985760715032753,0.9988118653968837,0.9978332001726286,1.0014902008332438,0.9972762379188586,1.0001028316549683,0.9975682610362339,0.9977877243725544,1.0020801707146432,0.9996800545551237,1.0001396188973732,0.9970698638590275,0.9972556550766765,0.9993040464757822,0.9979460418657429,0.9988031697455141,0.05733064928140239,0.03709341271096283,0.08816868325141425,0.10680341315871097,0.10366697654187591,0.06485379216575225,0.04775231884905924,0.06509970298952157,0.10936567889935522,0.061621182758606556,0.111758579777829,0.06072505111933756,0.05402290285601224,0.11580989353856376,0.07216393763207965,0.07734953144886107,0.1198365701154961,0.04846784587417708,0.12267979321653749,0.0834221285037169,0.12588304516891854,0.12735485815445916,0.0540158232182078,0.09056339452201279,0.09276753038714576,0.12874143969708807,0.12857129595843098,0.06465919386880795,0.042652437961858206,0.07668769665353517
259,259.0,0.9821947774398465,1.0113410715455289,0.1301808959810886,0.04106883952375004,0.08986139806944947,0.027448275819904076,0.06580432639156386,0.1128187974329358,0.9944226798390434,0.994587517655944,0.9907058893923795,0.9890213555925321,0.989365861284084,0.9915231737178418,0.9932864573210829,0.9900814233406028,0.9888342578167736,0.9904878847853676,0.9886379985979965,0.9914769356882341,0.9915071400904756,0.9874354501505652,0.9914419621512925,0.9925658808207508,0.9869783564606005,0.9972084780349089,0.986297643563818,0.9940481132039657,0.9864504334697214,0.9866016198914014,0.9972651723849932,0.9937502702798463,0.994256331156499,0.9858511999917354,0.9860437604056117,0.9933755131794458,0.9939447906727034,0.9925537189594814,0.06459228049094097,0.04106883952375004,0.08895129249017243,0.10775715896038848,0.10467396674971229,0.07334290067325201,0.05245200146840117,0.07363938633850749,0.11039042101479449,0.06672702623141225,0.1128187974329358,0.06580432639156386,0.058913612704181564,0.11720929708756077,0.07859374357044312,0.08807297003943107,0.1212387749433248,0.05379539664428754,0.12409224240600734,0.09584244175236208,0.127302170944757,0.12877128485920447,0.05976764662283936,0.10483362821808222,0.10761981260770762,0.1301808959810886,0.1300123774991539,0.07300534741578601,0.047126712484506,0.08724518853693006
260,260.0,0.9823406062356028,1.0116894371790996,0.12256633808514975,0.039417279144529464,0.08548104668240046,0.025515331756317865,0.06320553498434657,0.10634126420822941,0.9942281882460623,0.9929700216984605,0.9875970348082811,0.985671238562855,0.9860047926223107,0.9913614303610288,0.9911792126581169,0.9899219375024775,0.9852809031951837,0.9876048027724239,0.9849838413543297,0.9886410451809524,0.9890445744254022,0.9840210373250402,0.9896379394609148,0.9924657893081215,0.9835392431193553,0.9953335078138249,0.9828335409997077,0.9940623929038198,0.9829567711219382,0.9830972481618491,0.9951499705574318,0.9938818409886866,0.9944270268033729,0.9823406062356028,0.9825350031805082,0.9931955300071631,0.9921392157689577,0.9924367796995527,0.062038508464400025,0.039417279144529464,0.08385471692037606,0.10157882071241779,0.09867826925518804,0.07049136990578321,0.050360092471509854,0.07078172678634845,0.10406755242511001,0.06409313155846945,0.10634126420822941,0.06320553498434657,0.056588813661596855,0.11049551428824829,0.07504368220584486,0.08471730839288362,0.11425132626898851,0.05161138647103011,0.11690594413197829,0.09232704620773273,0.11988736806149952,0.12124757419127902,0.057256364567244485,0.10109856047141143,0.10381458736857363,0.12256633808514975,0.12241084791631693,0.07014994026413433,0.04523816158415855,0.0839123694972346
261,261.0,0.9822432677718159,1.01204192871606,0.12025415896386463,0.04030872044314026,0.08407579092564531,0.024413589636852265,0.06539425902752402,0.10496274991485187,0.9992167145044698,0.9947114340812098,0.9924200787769847,0.9910843770146747,0.9912518816484739,0.9966505542431301,0.9930365933853955,0.9952206773104099,0.9905708070645413,0.9894708140478716,0.990275313385198,0.9905112134669116,0.9908936151562512,0.9897115926202967,0.9941478778387297,0.9981623571234931,0.9893634504149699,0.997374453754276,0.9887500001544751,0.9998573985641431,0.988975686199986,0.9891657588501478,0.9973411386355977,0.9997981333344564,1.000377508534834,0.9884538562566993,0.9886430778165639,0.9984882790170091,0.9939802819574033,0.9981183164814019,0.05935224717402635,0.04030872044314026,0.08283485083700237,0.10017874289410275,0.0973998482031265,0.06744681774548453,0.05174063928307768,0.06772492271692845,0.10276817168320296,0.06633510368904154,0.10496274991485187,0.06539425902752402,0.058404922967814715,0.10885272444376329,0.07418458222203288,0.08106548360965828,0.11242883826020689,0.05263113312650354,0.11493161507023651,0.0882939847863772,0.11774428705865296,0.11901050860905399,0.058367442716986205,0.09661783510822272,0.09917662694969549,0.12025415896386463,0.12011194517279382,0.06712294206964096,0.046327107182393946,0.08030051583995126
262,262.0,0.9819525362326078,1.0123421317776942,0.12247106092306022,0.04336246327563763,0.08630373591647914,0.024064653149035914,0.06719664837474118,0.10761310362429038,1.004635918779128,0.9984743059355784,1.0000833739817683,0.9994603752998903,0.9995386553108345,1.0023589686687127,0.9974244658232949,1.0009371615781253,0.9990958052688972,0.9946750443770486,0.9988743528681446,0.9956677662270828,0.9956557772530139,0.99841392021812,1.0005374905105962,1.0042696484081532,0.9982346668668295,1.0016743361772578,0.9977530322431158,1.0060602808467995,0.9981248990142493,0.9983793831582101,1.0019021262977352,1.0061147692931491,1.0067243725613,0.9977397202129386,0.9979188204567261,1.004200651604874,0.9980305358143281,1.0042114440807213,0.059399340434100834,0.04336246327563763,0.08497194848170518,0.10258304981953802,0.09983206320545372,0.06751767351396307,0.05587360085718135,0.06780211072806426,0.10539226596436949,0.0721013865989446,0.10761310362429038,0.0710530737425162,0.06331120642197037,0.11135048839241407,0.07688084214278078,0.08116811069302132,0.11487587099555886,0.056409131427974435,0.11730967535570778,0.08839850527263485,0.12004531876965814,0.12125639657380106,0.06245432349466886,0.09667122166633826,0.09917617132686221,0.12247106092306022,0.12233816489167319,0.06719664837474118,0.04988758306646586,0.08040927745927717
263,263.0,0.9815428127660306,1.0125336319852882,0.11752053715150874,0.04359669350446028,0.08366332197833957,0.02239433728075252,0.06435445489967385,0.10368022413695922,1.0089888603852688,1.0013521067745792,1.006521791720163,1.0065181223857251,1.0065124593384192,1.006938123501491,1.0008132991738696,1.0055182129558304,1.0062777969447607,0.9987365445981038,1.006134756361276,0.9996893501195248,0.999340478810969,1.0057443910940318,1.0057476153169398,1.0091856087181161,1.0057039236424676,1.0049978375714652,1.0053260691032238,1.0110278959852899,1.0058136552431298,1.0061166555939314,1.005466683515593,1.0111643266584842,1.0118029958002912,1.0055391608548725,1.005709730615011,1.008790407666702,1.0011477119306773,1.009114443023758,0.056864030389204706,0.04359669350446028,0.0818342501277665,0.09872541906006847,0.09612086774829116,0.06466065480347932,0.05624318638857731,0.06493671637381379,0.10151934500967288,0.07273527044565975,0.10368022413695922,0.07166660063580887,0.06380219379424384,0.10711994879847112,0.07489532736350865,0.07782076687547913,0.11043775766915827,0.056676667506256585,0.11271073038018284,0.08482424050532249,0.1152651660647419,0.1163839781358929,0.0627921340245324,0.09281954801653816,0.0952219878972259,0.11752053715150874,0.11739930009840627,0.06435445489967385,0.05018262011487149,0.07708904143040966
264,264.0,0.9810884985201365,1.0125600149601266,0.11523179759680671,0.040577466583271125,0.08017422605166044,0.02294912445314631,0.060775625594114396,0.10113594039950867,1.0098704998135746,0.9999894490785695,1.0077894426341827,1.0080765948628079,1.0079364703964009,1.007848596023317,0.9992836930903539,1.0064172998729874,1.0076817540786183,0.9969960798700226,1.0075294279254814,0.9979626925565289,0.9976935040800565,1.0073585530443627,1.0061271189272347,1.0101010605308858,1.0073906976875073,1.0035450113115572,1.007036539865042,1.0118735149733098,1.0075539707151133,1.0078808225550082,1.003978366573086,1.0119351629211006,1.0125600149601266,1.0073055265105881,1.0074743760913696,1.009722948815165,0.9997010326172862,1.0100409246344373,0.053747011195458175,0.040577466583271125,0.08005242254738155,0.09682227862086797,0.09403779104465729,0.06101666128470736,0.0523926850543371,0.06126981055890401,0.09917410044280907,0.06784884362868666,0.10113594039950867,0.06684701238413314,0.059472928536388116,0.10484940655422931,0.0709140012829906,0.07316372751116379,0.10820328482323674,0.05276921427284592,0.11045988367086088,0.07936214293795316,0.11298395499046704,0.11410764453551489,0.05853704957065091,0.08649826208265057,0.08864136380840522,0.11523179759680671,0.11510675990475328,0.060775625594114396,0.046723194550933496,0.07250451558112539
265,265.0,0.9806639946429783,1.012386421799427,0.13120927365614754,0.03850488719468129,0.08545564327080259,0.02982682680966965,0.062349867032119616,0.11425130318272059,1.0042666731697136,0.9939715782709636,1.0018247131635294,1.0016506223392811,1.0014920334626192,1.001839664702398,0.9925013234666576,1.0003883449563193,1.0010059715525437,0.9893827095771903,1.0007416904157704,0.990398143921022,0.9905324462109973,1.0006035052134425,0.9993536486187825,1.0034139927070067,1.0005623906845778,0.9966442401036206,1.000135071832647,1.0048062564614224,1.0005668616445906,1.0008676502945622,0.996573865757852,1.0044345442174294,1.0049309186575832,1.0002506292472304,1.0004229630343657,1.0037543736865386,0.9932599007075836,1.0034036099568937,0.05526276343195272,0.03850488719468129,0.09073377702863226,0.11029916153383827,0.10664170566151446,0.0624600626569855,0.05000817980835176,0.06269983043893401,0.1122194522454516,0.06531547780734624,0.11425130318272059,0.06432814215625322,0.05699795641327306,0.11906811821954555,0.07380785768443483,0.07411984803468485,0.12303097150553167,0.0501089922097,0.12567164819195661,0.07913634994831148,0.1286135722867496,0.1299667056799289,0.055834596366924956,0.085114414969282,0.08689702850466789,0.13120927365614754,0.131056081099845,0.062349867032119616,0.04441468221316977,0.0735465909611429
266,266.0,0.9803437022826084,1.0120642155041337,0.14277481649977924,0.03714594535717388,0.08901613098710934,0.035165599829989444,0.06205225039359734,0.12454243060397424,0.995256033222118,0.9870529134126106,0.9931237580573279,0.992027265463069,0.9920251129055745,0.9921781860699868,0.9847832968946811,0.9907081578485741,0.9913094321403643,0.9809326564351483,0.9909379659355336,0.9819888194418767,0.9824762403093402,0.990498855846677,0.9897216038721259,0.9927149459327068,0.9903024443376227,0.9886050354797284,0.9897756604392979,0.9935080304260233,0.9900999801818962,0.9903610193977348,0.9880495839215859,0.9925027510702343,0.992807576180171,0.9896815801596224,0.989858770004177,0.9941342287516785,0.9858543409977165,0.9927654650000377,0.055075540824361405,0.03714594535717388,0.09876146037456236,0.12024256357045587,0.1161123897340802,0.06207040317666579,0.048658080193341426,0.062296947448653446,0.12224777700230484,0.06437728605430983,0.12454243060397424,0.06336755926356237,0.055795645816622164,0.12956422917633997,0.07564582396733209,0.07318727271181373,0.13386010902084675,0.04843516255966025,0.1367552158816129,0.07726464732703316,0.13998565722047157,0.1414900778716137,0.05437071821992868,0.08232616536776176,0.08382140661024254,0.14277481649977924,0.14260468144333316,0.06205225039359734,0.04296299016423922,0.07268867575760572
267,267.0,0.9802020225870791,1.011666314551124,0.13606232667897003,0.03443266150189796,0.0842419873358495,0.03398115022438606,0.05840229643253859,0.11888790078453092,0.9927176215892278,0.986158380855001,0.9920471918604968,0.9908144664526574,0.990834347722525,0.9894423360314788,0.9839101249753127,0.9879587852688546,0.9900975995787623,0.9802020225870791,0.9896990126873161,0.9812489905589827,0.9816800874900871,0.9891862539084624,0.98793732305991,0.9897322672341369,0.9889526120004254,0.9875678451423264,0.9883942386440859,0.9903085438751194,0.9886886988162753,0.988941280346894,0.9870343924091282,0.9890997971895918,0.9893462647805331,0.9882254668817917,0.9884046034031845,0.9914320103726088,0.9849345785962,0.9897989853699323,0.05184563443621288,0.03443266150189796,0.09417255786237991,0.11464152503743134,0.11071994303907426,0.058408530289557795,0.045277270887440574,0.05862068968007465,0.11664022315841203,0.06031462122237402,0.11888790078453092,0.05934666222646774,0.05207931538305768,0.12347312242308783,0.0711181905384603,0.06879741591861775,0.12755418205254362,0.04493277263797198,0.13031905254702617,0.072530407997499,0.13340741760692448,0.13484613832056605,0.05057240095760549,0.07718775107560191,0.07856353046376861,0.13606232667897003,0.13589919670627665,0.05840229643253859,0.039867715453500915,0.0683381667556128
268,268.0,0.9802892275650936,1.0112656374172753,0.13317806863478285,0.03255719700453476,0.08242563579923376,0.03333232331949207,0.05602301058139535,0.1156923392848457,0.9973658002055465,0.991017096075211,0.9984870694950174,0.9978648309432321,0.9977928972471918,0.9943676455951941,0.9895284458594502,0.9928845919962447,0.9972489722752006,0.9867503337844256,0.9969065716479233,0.987739437802969,0.9877489516559992,0.9964891685342724,0.9940423925269926,0.9951468573470237,0.9963291418145066,0.9931067884944681,0.9958151286264119,0.995890541002583,0.996158926521505,0.9964251816410888,0.992885030613254,0.9948887704583268,0.9951993527740393,0.9957399034337457,0.9959164722289715,0.9963688784747683,0.9901773664454804,0.9951895145679733,0.0522445775918007,0.03255719700453476,0.09179440395669518,0.11172808273933006,0.10790721650251107,0.05882759019322146,0.04277391771360767,0.0590403181158321,0.11358417921689715,0.05693234878883069,0.1156923392848457,0.05602301058139535,0.04916433330091151,0.12045335724417296,0.06964277310506113,0.06918703363392022,0.12453203478438525,0.04250055510151128,0.1273283211258297,0.07290094747500597,0.13045448746683355,0.13190890657852428,0.04781539550481766,0.07750589781057178,0.0788651421891611,0.13317806863478285,0.13300869033669763,0.05881751990653706,0.03767402978389061,0.06872639830489546
269,269.0,0.9805590726679592,1.010935102579464,0.14037633188994614,0.03231796895441117,0.0858156019927691,0.035848747661550384,0.05582706438323068,0.12142034689007777,1.0025381146773942,0.9959921576510629,1.0050945804360472,1.0050642352565888,1.004922804961556,0.999857802671223,0.9952095997375215,0.9983878003268494,1.0045698357977566,0.9932665359926388,1.0042756095898717,0.9942041079141228,0.9938366723365072,1.00396465640353,1.000413293959755,1.0011151606593862,1.0039051548233164,0.9987262330715677,1.0034618007712897,1.002070480681549,1.003883991435661,1.0041788510770995,0.9987832228762573,1.0012904542740875,1.0016582143645736,1.0035368766733337,1.003709595310111,1.0018506958280886,0.9955248907300241,1.0011359244583946,0.05487864085034476,0.03231796895441117,0.09640296968416284,0.11716728612892481,0.11328014821571142,0.06168968874082624,0.04252624202217461,0.061902496961981905,0.11924657786137476,0.056736278986030654,0.12142034689007777,0.05582706438323068,0.048906506794672185,0.12640526797891408,0.07256426203305533,0.07235217811267045,0.13080283249194039,0.04223012760393167,0.13387737389861465,0.07604170145753424,0.1373200238102597,0.13890826435399503,0.047529390822147244,0.08062481940460096,0.08198030843515217,0.14037633188994614,0.14017982556217123,0.06169514432731463,0.03739574817755554,0.07188224294934455
270,270.0,0.9809411842076335,1.0107476285145671,0.14032725185512726,0.030742955860755334,0.08476160415247651,0.03652189411837385,0.05416496104531672,0.12103833299545055,1.006497200819361,1.0003112286137854,1.0102773262615514,1.0107476285145671,1.010529059540718,1.0040843829149595,1.0001660987879128,1.002623743550481,1.010332032529124,0.998988744834987,1.0100775185916442,0.9998807741022732,0.9991619864735135,1.0098586021084803,1.0055760354771588,1.0057669031166099,1.0098647091555004,1.0036242191768463,1.0094581972216483,1.0069112659323858,1.009921409678843,1.0102274367476465,1.0039399013164474,1.00632865839661,1.006748731527259,1.009610446688758,1.009781329419675,1.006075213114258,1.000177785512359,1.0057679117845097,0.05416496104531672,0.030742955860755334,0.09609392893500111,0.1168200980462158,0.11293729423233799,0.06081156502197706,0.040523867899513226,0.06100557759585937,0.11888022180195577,0.0542043787603437,0.12103833299545055,0.05332975640904522,0.04664366605966128,0.1260498677878189,0.07135287358875397,0.07118422060527543,0.13052540035551916,0.04020458355667703,0.13365969727549093,0.07463200266583593,0.13717591015604003,0.13879726710220916,0.04528125252351476,0.07894442317269577,0.08023093827640289,0.14032725185512726,0.14012060103914378,0.060843672151139075,0.0355854067522822,0.07073615104693745
271,271.0,0.9813651884960742,1.0107550732740695,0.13184502339428225,0.030866841695739024,0.08070162187445254,0.033408332914476105,0.053014913996087945,0.11377406808732438,1.0058304104377596,1.0012627897222266,1.0084740191966481,1.0087350485210556,1.0085768599102167,1.0034394793075032,1.001146374235048,1.0019764723621305,1.0083481037938038,0.9998943855916528,1.0080999869189082,1.0007928554797416,1.0001094890258353,1.0078203654290174,1.005117548308718,1.0052693414070981,1.0077460956622946,1.0048179423994363,1.0073042658201428,1.0065364045711853,1.007734450098633,1.0080175762852503,1.0053734755108419,1.0061108015126228,1.0065800680297698,1.0073804581806522,1.007554180889003,1.0054404499911167,1.0011950920081965,1.0052513902613869,0.05158493453060363,0.030866841695739024,0.09027235320048535,0.10969715335562363,0.10610155635978467,0.057963609956112196,0.040517927764531496,0.05815335768898262,0.11171207229546877,0.053866931919754404,0.11377406808732438,0.053014913996087945,0.04649340886256229,0.11843121372779962,0.06812945598246357,0.0679969862719088,0.12262746227884161,0.040345268650534075,0.12557250375091336,0.07147738019640734,0.1288828871252134,0.13040338528156264,0.045515601902772485,0.07582517915401259,0.07712972208188905,0.13184502339428225,0.13165125507256353,0.05796615512725024,0.03568384517524253,0.06754620134685856
272,272.0,0.9817607118452397,1.0109250532078846,0.13441307956000098,0.037714536215794604,0.08714083883411441,0.030800643136449344,0.06280153956109656,0.11644352493977878,1.0001627312361856,0.9982039815865879,0.9996207230290481,0.9989151245974341,0.998976058868003,0.9975090317941472,0.997463485077845,0.996040569644665,0.9985285372097912,0.995338598876307,0.998225372411597,0.996289777240187,0.9960179158263888,0.9976794408032936,0.9984701137698945,0.9990254131759543,0.9974111963662265,1.001391670536256,0.9968588911743853,1.0004514626411125,0.9971683412578912,0.9973915096116045,1.0017929614918986,1.0001482863258366,1.0006627124768002,0.996706907302346,0.9968864910509618,0.9994932802643248,0.9978687541222112,0.9990116302821632,0.057840491883621434,0.037714536215794604,0.09221567354059027,0.11183130513862682,0.10839489729619915,0.06532133970311735,0.0489207959621992,0.06556308985547504,0.11421252386844616,0.0637377513656361,0.11644352493977878,0.06280153956109656,0.05556416709940007,0.12106394935984398,0.07580491786912905,0.07746123660662652,0.12521251423860774,0.049488308291121406,0.12815326761629497,0.08258761720138828,0.13145700123852808,0.13293037639660604,0.05590272304806028,0.08879127010289124,0.09067365447001208,0.13441307956000098,0.13422521151437494,0.06517292842086903,0.04348513111938307,0.07684034153971328
273,273.0,0.9820573805670874,1.011204124240533,0.13705021061922987,0.04212491461994501,0.0928659002877115,0.029335724325066623,0.06851642229750328,0.11878494091241473,0.9943111304093474,0.9943891635452727,0.9904048632857294,0.9887026830609787,0.9889775398530283,0.9913554618221341,0.9929708517545427,0.9898805273229031,0.988291998648989,0.9900100184993157,0.9878947108939734,0.991005110123626,0.9911378696917233,0.9870700516966829,0.9912072829515081,0.9924622552666422,0.9866322288618717,0.9969502453998351,0.9859576398002576,0.9940836941033007,0.9861271337683631,0.9862822035082902,0.9968411336352864,0.9938894794541558,0.9944448643451482,0.9855617356346021,0.9857479632915706,0.9933112389688561,0.9937168790128381,0.9924558800288925,0.06482744362885548,0.04212491461994501,0.0939476631721519,0.11390548676022925,0.1104952445300655,0.07350127111440834,0.0541609868372418,0.0737953025260484,0.1164276555678168,0.0694754131427165,0.11878494091241473,0.06851642229750328,0.061025771909636366,0.12361842339442398,0.08259776004235901,0.08776286563894864,0.1277837208667017,0.05549043006413601,0.13074286557913375,0.09457308376829042,0.1340576087877787,0.13550086097548897,0.06260522519610735,0.10261091979200475,0.10506473340846947,0.13705021061922987,0.13686552914375877,0.0731989736153998,0.048480359442711785,0.08698492127736833
274,274.0,0.9821848209735756,1.0115388422965361,0.12932698697058612,0.040458090001412435,0.08846411322893236,0.027329810181913678,0.06575563639218089,0.11223133820364577,0.9940078049305613,0.992722440333421,0.987409405383548,0.9854838796992089,0.9857473213751664,0.9910700202469752,0.9908307185006895,0.9895960807121619,0.9848943342273628,0.9871311782978319,0.9844305661478245,0.9881727940238237,0.9886517612164966,0.9837903598428046,0.9893941535361717,0.9922246525209625,0.9833255864840486,0.995048891640823,0.9826280706861604,0.993947147078453,0.9827692743260823,0.9829159539256486,0.9947499025688281,0.9938545334897336,0.994443649466601,0.9821848209735755,0.9823736567553824,0.9930189588231058,0.991863322867396,0.9922060537718541,0.062338491122055605,0.040458090001412435,0.08876992715651602,0.1076012885438006,0.1043976853256974,0.07072611894055764,0.05200034324616728,0.07101354703329704,0.1100057926227714,0.06667726785361902,0.11223133820364577,0.06575563639218089,0.058585468568066866,0.11678385063522717,0.07893461736207279,0.08452660092584643,0.12067530926391311,0.05328898265877802,0.12343627101946275,0.09127157887807291,0.12652577142511284,0.12785856299396517,0.060050249268612424,0.09918819931134955,0.10160655281447716,0.12932698697058612,0.12915511121541207,0.07040834198420969,0.046558817100210204,0.08376659803087617
275,275.0,0.9820955756503998,1.011875763300415,0.12766298135227044,0.040900934714663516,0.08725021242818445,0.026722585273002985,0.06724844463980434,0.1112927114078299,0.9990425915902243,0.9948420614177513,0.9926256115867449,0.9913115664313773,0.991413928250609,0.9964082141630252,0.9931483606444805,0.9949482900949618,0.9906264738747721,0.989560065002957,0.9901738226448881,0.9905978880988024,0.9910086477200604,0.9899013413236699,0.9942104437813611,0.9979770290069924,0.989562995763686,0.9975262013480093,0.9889577819619257,0.9997775711376313,0.9892029497646598,0.9893994951398102,0.9974277616523067,0.9997978576398336,1.0004168044870423,0.9887130466112438,0.9888971192788456,0.9983539993520164,0.9941263395007273,0.9979423662081315,0.06008574987402641,0.040900934714663516,0.08815856541547575,0.10667820259946767,0.10357545812938396,0.06811140644692211,0.052808244073496956,0.06837988020356785,0.1091587996396033,0.06822566480756843,0.1112927114078299,0.06724844463980434,0.05976827977909388,0.11563988829523446,0.07805178695840423,0.08137251730026651,0.11938381622162521,0.053710565128086175,0.12202643665756976,0.08774181830088054,0.1249864892307119,0.12624805223315813,0.060439776875448985,0.09522782317418725,0.09750575495423414,0.12766298135227044,0.12749917368089045,0.06783908862491171,0.04712802583451899,0.08065003629223044
276,276.0,0.9818338522782094,1.01216144317669,0.13076838436560637,0.04366244296784296,0.08977721134092007,0.026849313514059496,0.06828305412068332,0.11453148539271926,1.0045898469113184,0.9988883723648957,1.000478602281944,0.9998809346803669,0.9998965029373986,1.002243192741943,0.9978757169053136,1.0007954552896603,0.9993516163320444,0.9951722964609028,0.9989681039228432,0.996156008306114,0.9961453014504453,0.9988019590806869,1.000817013824766,1.0042192182723058,0.9986284868366645,1.002144556804266,0.9981560530490519,1.0061147672749384,0.9985486817692721,0.9988141090120466,1.0023233418441024,1.0062438811409433,1.0068890123604772,0.9981928265281749,0.9983696020206919,1.0041882970621416,0.9984891311755372,1.0041700613878575,0.06048421709958347,0.04366244296784296,0.09086377360897391,0.10975742626368934,0.10665158094509386,0.06852965867911075,0.0565666632912637,0.06879817910141343,0.11242098793225556,0.07349460319384955,0.11453148539271926,0.0724157646656147,0.06425633297987567,0.11885360106719917,0.0808339210519753,0.08186505844564247,0.12258274210061444,0.057119765512295397,0.125195403540685,0.08820153481261732,0.1281232066679438,0.1293479990928381,0.0641209387324281,0.0956169244165557,0.09785193373524331,0.13076838436560637,0.13060800057591204,0.06828305412068332,0.05036232054956541,0.0811484353185109
277,277.0,0.9814667748113911,1.0123424378498826,0.12570287708095712,0.04374466257106218,0.08698900126891991,0.02521317062591617,0.06539256984455691,0.11036678831474747,1.0090583301156804,1.0016955584744154,1.0067782895124202,1.0067888439239787,1.0067300535134045,1.0069485919215033,1.001165668718692,1.0055050163263062,1.0063994052469774,0.9990952878282472,1.006113904378878,1.000041414523061,0.9997068259816414,1.0059884009485016,1.0059983085028235,1.0092691263802502,1.0059492955057407,1.005387988131737,1.0055804477695387,1.0112110318905243,1.0060892853722219,1.0064090328795208,1.0058166222497806,1.0114204776246054,1.0120897549361558,1.0058391127311306,1.006009005487738,1.0088977990203165,1.001516692054312,1.0092065381775193,0.05789530786085455,0.04374466257106218,0.08760026016339215,0.10575303747893088,0.10278876963773048,0.06561500442180872,0.0567044657251417,0.06587239454959253,0.108364308120028,0.07372820846030959,0.11036678831474747,0.07264361005719006,0.06446042105614687,0.11447454121214595,0.07861073467857164,0.07847275081630666,0.11800052674697047,0.05719120476277371,0.12045919926819328,0.08458868726080025,0.12321573375266084,0.12435499582690913,0.06423584340042267,0.09173533974345274,0.09388039598873166,0.12570287708095712,0.12555288338092768,0.06539256984455691,0.05048204963846013,0.07778246624782179
278,278.0,0.981061467204332,1.0123653032445137,0.1229224683994132,0.04072965200305137,0.0833844979992088,0.02566932230166727,0.06186785227190445,0.1076547069061203,1.0095787277691957,1.000060106838543,1.0077400703982702,1.0080169443804319,1.0078310708146971,1.007478709602692,0.999345124959853,1.00602870479215,1.0074953694788984,0.9970536272783207,1.007233859247596,0.998015807429398,0.997756566609354,1.0072448078889615,1.0060165793960785,1.0097781141489155,1.0072676706519008,1.0036253618462188,1.0069141444977296,1.0116181221379796,1.0074363841790859,1.0077699377588825,1.003978323756168,1.01172214368415,1.0123653032445137,1.0072057725227985,1.0073736901364938,1.0094456242730168,0.9997813745052435,1.009725025364322,0.054842148499128704,0.04072965200305137,0.08553888299859784,0.10342921399990906,0.10038880609668907,0.06205422934229383,0.052841610092115854,0.06229202054594371,0.10576394218876824,0.06881114096996524,0.1076547069061203,0.06779315780419147,0.06011345784720468,0.11181425593707642,0.07449238537997566,0.07396975612031916,0.11534872303880654,0.05326145351987008,0.11776789188581976,0.07935793757880198,0.12047465290779882,0.12161679338196216,0.05988199721604404,0.08573071918864887,0.0876395061990164,0.1229224683994132,0.12277569157972613,0.06186785227190445,0.04701833956368161,0.07334154651341973
279,279.0,0.980685053411419,1.0121972865422897,0.13840355501898804,0.03890932980523144,0.08880138734353486,0.03232317170810117,0.0639090738936035,0.12057886161797038,1.0036116175251653,0.9938338621529831,1.001566694810202,1.001342806329491,1.001160683165068,1.001083233971997,0.9923528265907342,0.9996206946997879,1.000605406369732,0.9892415638055446,1.0002508604359377,0.9902511830413071,0.9903885271759536,1.0002257411374749,0.9989208337078562,1.0026523768275253,1.0001618940528632,0.9964725072905273,0.9997234677652558,1.0040605653601704,1.0001465220240875,1.0004429876539782,0.9962817688247515,1.0036952875743803,1.0041971103881444,0.9998387061881288,1.0000105234506858,1.003070915460635,0.99311718001526,1.0026477889327665,0.05681262739333761,0.03890932980523144,0.0959540000945958,0.11643399109961018,0.1126715140334787,0.06402066332603908,0.0507707498724242,0.06425113189505283,0.11854378116076722,0.06669104812232328,0.12057886161797038,0.06567904240481039,0.05799521776521182,0.1256446176282962,0.077614716539701,0.07564491698305524,0.1297614108295808,0.05088298256483809,0.13253350706887473,0.07992394618998581,0.13563786935081318,0.13700566720600915,0.05736555186371434,0.08526241309864097,0.08684191865271584,0.13840355501898804,0.13823769362339738,0.0639090738936035,0.044986312511588925,0.07507350869138929
280,280.0,0.9804046573870393,1.0118883999536588,0.14903898733760795,0.03775996791964798,0.09222386569569634,0.03717911934536655,0.0639806961078389,0.12992985891094214,0.9945538309819616,0.986950030618825,0.9929251647200328,0.991773538228921,0.9917605305719931,0.9913816156048167,0.9846803891272604,0.989905780179961,0.9909865093529897,0.9808414945694267,0.9905411096795452,0.9818922357606225,0.9823783531252605,0.9901768391444971,0.9892959481793197,0.9918981012729067,0.989958482807926,0.9884822222155478,0.9894192022438705,0.9927201711671327,0.9897321322308875,0.9899869781359714,0.98781987149574,0.9917275546766892,0.9920344572980195,0.9893188073180459,0.9894970139878042,0.9933961345857776,0.9857538153659446,0.9919541006728945,0.05696357331727636,0.03775996791964798,0.10332747924368121,0.1255131829833102,0.1213494256562838,0.0640281794407402,0.04965070662412849,0.06424844006889337,0.12770085449229865,0.0659792746871412,0.12992985891094214,0.06494287260168338,0.05703138703017728,0.13528733238471496,0.07948175958258587,0.0752611228861348,0.13972326783581315,0.049426526653690635,0.14272209529636454,0.07865468033167745,0.14609415522539798,0.14760558930530907,0.05600665053159434,0.08316624266264071,0.08448386139842659,0.14903898733760795,0.14885945540886591,0.0639806961078389,0.04375692746083152,0.07474141748519114
281,281.0,0.9802874030855799,1.0115093469462537,0.1418100552512041,0.03510739924249291,0.08723288975984739,0.035780293229579055,0.060229402223976276,0.1237378966738137,0.9921500964071145,0.9862068861004657,0.9919454770647195,0.9906789131736792,0.990686311933094,0.9888085863919313,0.9839800498511377,0.9873246552862147,0.9899091700192519,0.9802874030855799,0.9894561571985404,0.9813291974672879,0.9817561952937742,0.9889885834028439,0.9876790990068841,0.9890960225523326,0.9887281241772806,0.9876363957527603,0.9881588407681404,0.9897141152165633,0.988445916974638,0.9886954479442573,0.9870272204934637,0.9885272121869351,0.9887749869347012,0.9879877104210129,0.9881682660918356,0.9908507337579229,0.9849979301548586,0.9891678120134089,0.05363474039345076,0.03510739924249291,0.09835891153406685,0.11945825939948584,0.11550901714340177,0.06027016297196266,0.046309586382152414,0.0604802306869594,0.12159528817053197,0.06187985508814152,0.1237378966738137,0.060888423427830726,0.053330392588233445,0.1287183413348842,0.07479837246560829,0.07077983150299529,0.13292980889712597,0.04597025575352944,0.13578803710998819,0.07386979200008191,0.1390073668302645,0.14045146383243212,0.052175866080676175,0.07801585593065928,0.07922441514740242,0.1418100552512041,0.1416380255591696,0.060229402223976276,0.04072027619188942,0.07029936298101107
282,282.0,0.9803786931567527,1.0111308309877085,0.13927799536187702,0.03349971802877258,0.08564774687190596,0.035183306390757646,0.058003378975662184,0.12092917700029703,0.9966515520336905,0.9911426944152836,0.998376661670809,0.9977288037656491,0.9976472554671002,0.9935998879671597,0.9896831642928017,0.9921190732874445,0.9970815739554382,0.9869187342334373,0.9967045899119487,0.9879041813553409,0.9879132707085622,0.9962957664944088,0.9937795469303001,0.9943925740450978,0.9961064416965764,0.9932773039744888,0.995581578498002,0.9951872195032474,0.9959146348451935,0.9961776346005048,0.9929931153936117,0.9942129021077014,0.9945242591931139,0.9954972149579148,0.9956770017668735,0.9956506594990737,0.9903239985143195,0.9944406787564428,0.05398560182099217,0.03349971802877258,0.09626498937673322,0.1168821500114258,0.11302429656635583,0.06063389322828191,0.044156867556827864,0.06085448602322448,0.11890100613246152,0.05894547311416513,0.12092917700029703,0.058003378975662184,0.050812248209321585,0.1260477025879099,0.07351141150673468,0.07111482916564041,0.13024783508085563,0.0438793142785404,0.1331457857588929,0.07421615117933728,0.13641084051790858,0.1378869139603895,0.04977846728772534,0.07833100695513087,0.07952412293517826,0.13927799536187702,0.13910545253957762,0.060585728658383305,0.03883881960981267,0.07063674272876141
283,283.0,0.9806370450315701,1.0108235555456566,0.14644665203621235,0.033495772365068496,0.08919706112768143,0.03757866630681351,0.05821396971090537,0.12677325461094385,1.0017777792953952,0.9961733871992727,1.0050289853840344,1.004977857012423,1.00483011091982,0.9990542219990599,0.9954222133531455,0.9975898246663154,1.0044692307695964,0.9934942729167554,1.0041617021760558,0.9944290991363575,0.994059367555159,1.0038157675437036,1.0001754077892004,1.00032706051691,1.0037223878554522,0.99896232464544,1.0032695975737578,1.0013387083494991,1.0036822989940684,1.0039754151931142,0.9989762410854769,1.0005948163872238,1.0009627074242333,1.0033373216735715,1.0035141355894093,1.0010913133778903,0.9957326988300036,1.0003530733595227,0.05676928476082914,0.033495772365068496,0.10089308929717779,0.12233037166389682,0.11842590660229657,0.0636644693391017,0.0442205266745694,0.06389639323960958,0.12462860243789545,0.059166877589150596,0.12677325461094385,0.05821396971090537,0.05091104242544556,0.13201260174930574,0.07655635415177772,0.07448278047614566,0.1365075440199154,0.043903810843835135,0.1396850755119388,0.07760123254227567,0.14326808549565423,0.1449027946425075,0.049811235270169285,0.08172686731636755,0.0829158140441838,0.14644665203621235,0.1462571971688842,0.06361977291449064,0.03882844574604181,0.07399600918384655
284,284.0,0.9809992548363689,1.010658224087731,0.1453777454582454,0.03185607496166346,0.087697915839782,0.03790070891150035,0.05589821009864642,0.12567783636301832,1.0058083952625583,1.0005106598692277,1.010217849257969,1.010658224087731,1.0104364860731303,1.0033587723832982,1.0003918561888856,1.0019109368729875,1.0102321140807737,0.9992122727841519,1.009973913362113,1.000101906079325,0.999389961948841,1.0097032757775948,1.0053644356406235,1.0050477036940686,1.0096694105723705,1.0038783129226327,1.0092534755833449,1.0062428092439004,1.0097090229859393,1.010015412448542,1.0041591473979117,1.005699721388167,1.006117840710571,1.0093992281995254,1.0095750503255427,1.0053855821432043,1.000398614972874,1.0050536745535181,0.05589821009864642,0.03185607496166346,0.09988939872531179,0.12115688843287352,0.11729567943565433,0.06262644529372083,0.04210911651392017,0.06284645910875165,0.12348056681470881,0.056457022421622954,0.12567783636301832,0.055541812411540006,0.048506983938689546,0.13076938652917186,0.07490450160171373,0.07314558119977234,0.13530057964882516,0.041776067000221954,0.13851585063665733,0.07605318927909735,0.14214078279258271,0.14380795759284123,0.04742328067398619,0.07993447808184119,0.08105473869192485,0.1453777454582454,0.1451835348772584,0.06259868644720865,0.036928507196386746,0.07268011296560341
285,285.0,0.9814021186974861,1.0106847986335823,0.1364576820176153,0.032182162977314424,0.08359354579980637,0.03451281737276176,0.05539358080460349,0.11801090783013385,1.0052304753230044,1.0016214918730961,1.008478063752271,1.0087169561128084,1.0085429328308197,1.0028248999416094,1.0015281189250613,1.0013819138000117,1.008280082299049,1.0002299014265306,1.0079999490872373,1.0011303195994823,1.0004779210606056,1.0077417123052752,1.005032826582429,1.0046627303694986,1.0076229146354678,1.0052530661105465,1.0071709143001897,1.0059765200245294,1.0075957126959225,1.0078828465587013,1.0057906505841465,1.0055980347166174,1.006063982245948,1.0072401812783427,1.0074186985709424,1.0048572131885685,1.0015783059232828,1.0046507638137658,0.053379184026884574,0.032182162977314424,0.09373040037529828,0.1136486461366599,0.11007302340122815,0.0598705031684677,0.042303803894755125,0.06008050126615992,0.1159079635373334,0.05628358424228235,0.11801090783013385,0.05539358080460349,0.0485519368083451,0.12273632700728643,0.07162756111561043,0.0701282187626655,0.1269816103433663,0.042179068347551495,0.13000495844721424,0.07321099055892248,0.1334161838144732,0.1349819484236668,0.04795691276442377,0.07725630196304407,0.07843908136112794,0.1364576820176153,0.13627540143001052,0.05982987545853605,0.037250434096812654,0.06965761961239683
286,286.0,0.9817824327412586,1.0108702754109264,0.13921112949244166,0.03930417754886351,0.09041547474707681,0.031741558652065384,0.06542143258165276,0.12053648748709321,0.9999444901549348,0.9988640769994243,0.9996962689171264,0.9989767104277297,0.9990068730319767,0.9973060303998847,0.998147024997956,0.9958612120656432,0.9984936718648044,0.9959313597646802,0.9981224553533997,0.9968864138421403,0.9966708697733165,0.9976873588873455,0.998677989704011,0.998882211212078,0.9973746071034568,1.0021627425448827,0.9968134078106248,1.0003370311459625,0.9971175290068756,0.9973459108760246,1.0025516549390088,1.0000877100406487,1.0005976903908433,0.9966520351837478,0.9968369133036374,0.9993206028499554,0.9985656679248146,0.9988648555867182,0.060208453989347925,0.03930417754886351,0.095670517245057,0.1158372741684339,0.11235925944652544,0.06787680926828844,0.050979144231791694,0.06811408743657499,0.11834495678242425,0.06639417393961072,0.12053648748709321,0.06542143258165276,0.0578952569817934,0.1254474674072831,0.07968319294765706,0.08045194534637583,0.12967097764379687,0.05167782579561916,0.1327137656433882,0.08537334283263617,0.1361510864696843,0.1376930733713463,0.05875029969726949,0.0914606905443536,0.09330200573454953,0.13921112949244166,0.13902918961561306,0.0677455945090477,0.045351662707387295,0.07980896154639824
287,287.0,0.9820769930940239,1.0111609091994977,0.14151663074126725,0.04357412962914167,0.0959621638741813,0.030175303182998516,0.07085755741325102,0.1223606110021417,0.9943765290053178,0.995224072743438,0.9906005670116744,0.9888875269291395,0.9891360475429894,0.9914562546119761,0.9938424406614008,0.9900060260087721,0.9883938253911105,0.9908029631458671,0.987941621211531,0.9917994401322106,0.9919809047884764,0.9872085610012497,0.9916348436753409,0.9926731099005175,0.9867257566865776,0.9979190902525742,0.9860411542691153,0.994297984091233,0.986201753762392,0.98636150730165,0.9977967337653448,0.9941596175408457,0.9947096555712134,0.9856297420119833,0.9858221355128096,0.9934386230429706,0.9945918215769672,0.9926510961187753,0.06726639923083828,0.04357412962914167,0.09709013824329711,0.11757710186324753,0.11408419571506795,0.07610631183725064,0.05600759060321643,0.07637101634605992,0.1201167381564151,0.07185029506031027,0.1223606110021417,0.07085755741325102,0.0631209923931688,0.12764261844042868,0.08626296779760968,0.09086269789427086,0.13189246196159501,0.05746300696198506,0.13495757931486346,0.09751472373297407,0.1384115444732944,0.13992959730695068,0.06515873212312723,0.10548591366813315,0.10793827691819509,0.14151663074126725,0.141332712919148,0.07587505501774604,0.050172183880631015,0.0900651355798142
288,288.0,0.9822225958821186,1.0115029547790286,0.13330722326502215,0.04175937754486594,0.09119102319218023,0.02807822044799627,0.06787607684153693,0.11542303029478922,0.9942181798749121,0.9934145399564048,0.9875676569144568,0.9856346043174263,0.985871239685848,0.9913338890436907,0.9915485743478165,0.9898844963921883,0.9849639280474423,0.9877630937763144,0.9844462173601151,0.988803790275302,0.9893387795847813,0.9838887059703557,0.9898134144898133,0.9926140966954885,0.9833820185795523,0.9958399977231421,0.9826764774410747,0.9943456213206512,0.9828109357575966,0.9829687023407951,0.9954546527776207,0.9943156791317314,0.9949000829682869,0.9822225958821186,0.982417028732818,0.9933025487909237,0.9925901061658858,0.9925760264896106,0.06442268201171783,0.04175937754486594,0.09156723192765838,0.11087244682998221,0.1075945700980824,0.07293283622917868,0.053662225578316784,0.07318688056728585,0.11329742478761398,0.06882804103517506,0.11542303029478922,0.06787607684153693,0.06048237646688936,0.1203723751413378,0.08216174825772615,0.0871673688648145,0.12434042047728909,0.055058538103396504,0.12719661103533608,0.09375453688658589,0.1304072522187524,0.13180658885947744,0.062341328818651794,0.10159724196199164,0.10401575211231409,0.13330722326502215,0.1331372289931935,0.07269063536578671,0.04807924976065982,0.08639139542997898
289,289.0,0.9821761519337212,1.0118426669292533,0.1313736107695423,0.042253202833927736,0.08980498498365239,0.0273997293076274,0.06943379855529351,0.11445341911118756,0.9991720784683743,0.994882861874233,0.9923287654627939,0.9909885663188286,0.9910673636669928,0.9965963926165801,0.9930936388580852,0.995158969562691,0.9902303283548258,0.9892737973279719,0.9897574997399671,0.990320476696848,0.9908429517002805,0.9895205904343696,0.9941992296119908,0.9982755943551347,0.9891443195774464,0.9975853335581238,0.9885327534094102,1.0000957521108331,0.988772121149377,0.9889856158941372,0.9973292538067603,1.0001749521266334,1.000788868788719,0.9882776554791846,0.9884666705878227,0.9985568318837681,0.9941433412152348,0.9982235980017914,0.061828347256389735,0.042253202833927736,0.09077658287942734,0.1097586858753464,0.10659906851474124,0.06998544242245874,0.054535772065753954,0.07023167275271491,0.11233196525898789,0.070437524608891,0.11445341911118756,0.06943379855529351,0.0617331943775957,0.11901251712534809,0.08104611193856451,0.08364618273546622,0.12281279277632517,0.05556299180899078,0.12554449666616757,0.08988804660376198,0.1286125659827699,0.12993732112855774,0.06282979639328674,0.09732235767822363,0.09959726814629645,0.1313736107695423,0.1312161232328361,0.06976927914072935,0.04870986004334434,0.08290955082664432
290,290.0,0.9819750308843747,1.0121263004299041,0.1342192838411154,0.04504105463101841,0.0921899991127312,0.027466574835436946,0.06999285437811664,0.11765264007035148,1.0045245838906658,0.9984454268767562,0.9999281981146309,0.9992997814974653,0.999296898946335,1.0022473074981901,0.9972522194341925,1.0008227819897657,0.998718174629018,0.9941993292252899,0.9983519097641627,0.9952019885991228,0.9953438359845705,0.998160397806979,1.0004808113425507,1.0043139317728984,0.9979502578768092,1.0016865389021998,0.9974717735949392,1.0062263039172756,0.9978598899115657,0.9981377238120623,1.001731185176429,1.0064166762523328,1.0070597958199479,0.9975063467920366,0.9976864053949956,1.004196356929804,0.9979878040244832,1.0042486469939977,0.062014844290160014,0.04504105463101841,0.09333508956360997,0.11266154926554015,0.10951731294499811,0.07020878533068678,0.058313758709280475,0.07047244200825831,0.115473142368718,0.07568665008365233,0.11765264007035148,0.07458544649522898,0.06622476589847515,0.12201458613930939,0.08364262970792456,0.08390646416352678,0.1257736066972472,0.05900710231170739,0.12847055452486436,0.09013606765403674,0.13150030159969422,0.13278923753789704,0.0665622685078888,0.09752787869782997,0.09975555562537043,0.1342192838411154,0.13406935395234004,0.06999285437811664,0.051968251594995345,0.08317649478809229
291,291.0,0.981676717071463,1.0123001100607152,0.1288450458971518,0.04514058985775995,0.08926231806898001,0.025731424924870697,0.06701856916877896,0.11326921571590144,1.0088203770132016,1.0015411364182045,1.0065503879951747,1.006543607724446,1.006465479948621,1.0067716532523878,1.000916384241878,1.005354198375327,1.0061086328401652,0.9986162901171626,1.0058305140032031,0.9995736340368662,0.9993331049562539,1.0056792867299145,1.0058164108092058,1.00917020185926,1.005604876970914,1.0052632881014019,1.0052269615891765,1.0111274566409902,1.0057257241136146,1.0060507920155843,1.005577053531891,1.0113910042146077,1.0120596605209315,1.0054757135307282,1.0056489613139519,1.0087203988840874,1.0013447122733423,1.0090922093886645,0.0593471645508662,0.04514058985775995,0.08987790005092779,0.10841762818314558,0.10542373587555984,0.06722704418644672,0.058446349714165756,0.0674926956363079,0.11117739868177148,0.07583397195043143,0.11326921571590144,0.07473262697312368,0.06639029011807474,0.1173674039485701,0.0812547279913913,0.08041814915978282,0.12090623129339138,0.05909474129111046,0.12344166786215204,0.0864393625863187,0.12629383718223017,0.12749580591715476,0.06669514889077668,0.09358527111785676,0.09572185625263313,0.1288450458971518,0.128706741769367,0.06701856916877896,0.052093531270207896,0.07971483897604467
292,292.0,0.9813386948323707,1.0123103506014197,0.12558477764481069,0.04197393238594056,0.08525124312639303,0.02613893292436443,0.06297167242532249,0.11027786871227356,1.0093928276831106,1.000206446707161,1.0080290618296994,1.008316571123054,1.0081115556342797,1.0073411146887619,0.9994681395288785,1.0059135665034606,1.0077522136594748,0.9970477041184678,1.007477962760914,0.9980163409611419,0.99780352299184,1.0075024996068291,1.0061527569598603,1.0097100917832458,1.0074972526622388,1.0038566304139622,1.00714205690349,1.0115401604470504,1.007663254496635,1.0080082359069185,1.0041629578866278,1.0116733955087553,1.0123103506014197,1.0074312907299003,1.0076026615531226,1.0093093355362983,0.9999448719743783,1.0096445426050542,0.05582628092421367,0.04197393238594056,0.08747270870299134,0.10568306940724333,0.10264742207014703,0.06314531026643386,0.05437592605773183,0.0633871055902405,0.10824042005338376,0.07063503891740051,0.11027786871227356,0.06960520253055223,0.06179917008514595,0.1142576804493769,0.07660525182503196,0.07530980412693057,0.11780192857457344,0.05497108841073204,0.12028627044886635,0.08065096923620281,0.1230757919879338,0.12426925180317158,0.06211660862769646,0.08704130624290576,0.08895049332398373,0.12558477764481069,0.12544771838271654,0.06297167242532249,0.04845013770795387,0.07467708686988302
293,293.0,0.9810184485044816,1.0121254624701386,0.14022839356969544,0.03970521611981544,0.08982339566893766,0.032789841246373325,0.06391597848663239,0.12260216337650695,1.0033621630698302,0.994122982936995,1.002195312117885,1.0020212417523655,1.0018096865444561,1.000884781498177,0.9926420130721163,0.9994416506215048,1.0012369181399638,0.9894213685072198,1.0008750490406206,0.9904386942493895,0.9906150049311223,1.0008853731680012,0.999241387101789,1.0025408261619166,1.0008080135549806,0.9968974218962644,1.0003809921843414,1.0039388191321623,1.000812448075454,1.0011262012912427,0.9967297396754681,1.0035966467572814,1.0040902024551361,1.0005095349840933,1.000682751970353,1.0028824807331567,0.9934482946214195,1.0025255887688898,0.05682171155088737,0.03970521611981544,0.09725760637668524,0.11794737325449647,0.11423393755237093,0.06401006418158259,0.051745022308560644,0.06423290820014402,0.12036491206284518,0.06786291395115647,0.12260216337650695,0.06684522103195481,0.059073698847012725,0.12727416837637137,0.07868374759380947,0.07567194908207223,0.1313960107140811,0.052009716871582436,0.13422033623192733,0.08000970064696412,0.1373981485270964,0.1388030401609886,0.05892848096813431,0.08538093480298159,0.08697543464240544,0.14022839356969544,0.1400680087598786,0.06391597848663239,0.04591019444832032,0.07512487737116923
294,294.0,0.98077346242518,1.0118026286385429,0.15026595267089685,0.03828717479503836,0.0926705663175329,0.03762802213745111,0.06324864249261403,0.13139090399330092,0.9942048657074861,0.9873301684458822,0.9935423340374093,0.9924243002260343,0.9924019458396337,0.991083831982861,0.9850790054771715,0.9896268990949643,0.9916189571204618,0.981154377619567,0.991174081907995,0.9822113498880746,0.9827260356816261,0.9908394466587842,0.9896319696822724,0.9917063646294908,0.9906111080400055,0.9890180357522086,0.9900850215395082,0.9925362539133968,0.9904070945430938,0.9906781933109461,0.9883772617112546,0.9915816207066702,0.991884996120757,0.9900038058708062,0.9901804171770138,0.9930969169753274,0.9861812664234098,0.9917519729824119,0.05631370271661486,0.03828717479503836,0.10418270879367915,0.12650132050887092,0.12239521970978869,0.06327358305228849,0.050296130316576745,0.06348146863842817,0.1289799623227284,0.06677325044020231,0.13139090399330092,0.06573774866964047,0.057757698017217286,0.1363468103864886,0.0798535246533482,0.0743897309102057,0.14077963496155124,0.05020551041231583,0.14382037186045674,0.0779153803385316,0.14725979111277554,0.1487921974067277,0.057201822282375955,0.08247060255702007,0.08381237395319056,0.15026595267089685,0.15008930590830383,0.06324864249261403,0.04437814120033673,0.07391632444447256
295,295.0,0.9806612209318505,1.0114212177166928,0.14260865647485507,0.03552588545927408,0.08746816319072814,0.036093162081122884,0.05943731765889216,0.12482692230562531,0.9916758503317665,0.9866439535029915,0.9923418713661647,0.9910657278033227,0.9910846537363097,0.988372085888153,0.9844367901091133,0.9869078409719245,0.9902923609669146,0.9806612209318505,0.9898360826315694,0.9817107646724846,0.9821647505237574,0.9893907618479788,0.9878862443436397,0.9887418070375094,0.9891185140478573,0.9882224599988139,0.9885559859010469,0.98937809184444,0.9888411999904277,0.9891019964612623,0.9876230651937409,0.988233920864567,0.9884794525586482,0.9883841587651738,0.9885644055026942,0.9903931472655684,0.9854825058363121,0.9888036259427433,0.05292650089103534,0.03552588545927408,0.09891474934047043,0.12008792488725557,0.11620428767863984,0.05946071148851855,0.04684534762459717,0.05965784330461345,0.12250375605951684,0.06260525538467769,0.12482692230562531,0.06161312984511591,0.05396401851655748,0.1293957789903911,0.07485019818401628,0.06984116890170546,0.13359582919371948,0.046602922804714036,0.13648526638137268,0.07307227181278696,0.13975858740142497,0.14121401099002504,0.05322017749872455,0.07726412613428121,0.07849786009260108,0.14260865647485507,0.14243937593689684,0.05943731765889216,0.04121971078972729,0.06940530368981251
296,296.0,0.9807203166268952,1.0110605983146468,0.1389962124993451,0.0333120340168234,0.08519220336236376,0.035271335459729915,0.05772158349346984,0.12114887219461733,0.9961883919038108,0.9916190585772748,0.9985528215427624,0.9978875321921186,0.9978073742469465,0.9931799730595681,0.9901813416416249,0.9917236773706029,0.9972081106560002,0.9873186212354159,0.9968120131550425,0.9883121564590189,0.988358965411417,0.9964539610628455,0.9939136719777126,0.9940358408386575,0.9962532928612421,0.9939073104724596,0.9957324204101511,0.9948660345216653,0.9960600893473621,0.996333426742121,0.9936430859535599,0.9939419821904593,0.9942521988881899,0.9956401862163032,0.9958188043203042,0.9952017542420677,0.9908572468930764,0.9940738470667798,0.05313556601779745,0.0333120340168234,0.0959769746108427,0.11654925680751925,0.11278113178835353,0.05971069093507318,0.04390444881843078,0.05991803830488769,0.11886634849299252,0.05864868837337462,0.12114887219461733,0.05772158349346984,0.050541417644263495,0.12570255030948155,0.07278215354863544,0.07003215924401573,0.12987857849833925,0.043732032516375925,0.13279153260915064,0.07326476630301915,0.13609114124402846,0.1375700933758532,0.04993879360841397,0.07741862476372043,0.0786371373112505,0.1389962124993451,0.13882322633544295,0.05965639460828549,0.03864008143337566,0.06959557116373395
297,297.0,0.9809137751727912,1.0108001390424646,0.14582661410366557,0.032880967883232,0.08831085725860303,0.03775636595487084,0.05722731097309705,0.1268037701389384,1.0013460990939145,0.9966316890493887,1.0051041564894125,1.0050387425723695,1.0048859308276779,0.9986769415409283,0.9959116626369231,0.9972408592240893,1.0044870878011363,0.9938902871133625,1.0041539448339118,0.9948303166887393,0.9944997976149229,1.0038749078835016,1.0002797348105377,1.0000052499934504,1.0037811090002176,0.9995841506069384,1.0033324557647847,1.001072829525841,1.0037385448913492,1.004042509631304,0.9996179781412379,1.0003860969600422,1.000754441410026,1.00339151430599,1.0035659065145173,1.0006806031674067,0.996248255736816,1.000021800627927,0.05551510399917245,0.032880967883232,0.10034073460288837,0.12170939240273215,0.11790268620368745,0.06233263278204887,0.04341981314976479,0.062555307960862,0.12433924977784709,0.058152768008001086,0.1268037701389384,0.05722731097309705,0.049996669778211635,0.13134932850480296,0.07532334820011131,0.07291871170740372,0.13582423733801208,0.04322937769264779,0.13900633290336298,0.07614558106008394,0.14260762386403555,0.14422381813232782,0.049388782922352804,0.08028953389535796,0.08150537643103119,0.14582661410366557,0.14563261305629552,0.06225599598191505,0.038148469191877754,0.07247356511232361
298,298.0,0.9811857304970335,1.0107192085102052,0.14577585907235793,0.03133583229821353,0.08718271793084381,0.0384956172348277,0.0548219552892781,0.12659319080680168,1.0054591024820845,1.0009775856193628,1.0102831105881782,1.0107192085102055,1.0104937356722155,1.0030746164467397,1.0008993094994727,1.0016543755944518,1.0102628149528337,0.9996532405142511,1.0099843986593726,1.0005475979457135,0.9998599007246336,1.0097656162964996,1.0055006037114944,1.004814505818815,1.0097399071738864,1.004506684326412,1.0093278506835934,1.006075517747232,1.009775460510525,1.0100933917710306,1.0048139205711777,1.0055876312984209,1.0060072024566566,1.009463518155246,1.0096365067458684,1.005063782297495,1.000923134848436,1.0048114724956054,0.05448512604475355,0.03133583229821353,0.10011142364436375,0.12144547189995963,0.11765400360223317,0.06111765382872138,0.04146993076453747,0.06133108408583298,0.12409996717849021,0.05571781301821182,0.12659319080680168,0.0548219552892781,0.04779462449233831,0.13105995254426303,0.07394023864061822,0.07137246046381518,0.13560502332964594,0.041235148049617684,0.13883798721544197,0.07436017436470198,0.14249049611911044,0.14413667519160714,0.04713681874220859,0.07823157724123145,0.07937548194190379,0.14577585907235793,0.14557548531664222,0.06104983831845783,0.036371754465386034,0.07094848995457
299,299.0,0.9814803165271176,1.0108712463108531,0.13681914916792687,0.03144853930854247,0.08303496473079604,0.03516132681300193,0.0542930777306873,0.1188294940600371,1.0049241056409965,1.0020415386003492,1.0084924417641512,1.0087161486077252,1.0085516229736537,1.0025894286067316,1.0019961170390599,1.0011760096980213,1.0082719852333697,1.00065240005245,1.0079749460865854,1.0015559796463946,1.0009174358554036,1.007748846690537,1.0051366209909256,1.004463662444424,1.0076461031837782,1.0058219093565575,1.0072018043210849,1.0058592347347703,1.0076194802227556,1.0079165736623867,1.006385720603612,1.0055372662298117,1.0060046216428868,1.0072673792955014,1.0074423874363254,1.004571053145977,1.0020512419973664,1.0044425284658247,0.05215048414112556,0.03144853930854247,0.09394483397501778,0.11393938215441832,0.11041292539932529,0.05855440401073624,0.04137685056977608,0.05876102036786801,0.11647457557417105,0.05516240933140547,0.1188294940600371,0.0542930777306873,0.04750390614792679,0.12301146281658724,0.07060450311306704,0.06855993771844991,0.12727176690645967,0.04131207572331468,0.13030525115773134,0.07171780081551235,0.13373808368774517,0.13528427720668554,0.04718085464294191,0.07576613210183115,0.07697490618449367,0.13681914916792687,0.1366326404747743,0.05846878736044619,0.036424403790754074,0.06812500628412235
300,300.0,0.9817416671905383,1.0112059759690937,0.1384510090442854,0.038118198033021494,0.08939419372403158,0.03205904770397717,0.06349927943564017,0.12037885652231921,0.9996692238843956,0.9992025283819445,0.9996130039080469,0.9988702392299744,0.9989178909731296,0.9971050729199961,0.9985285864737138,0.9956883076805736,0.9983910447982028,0.9962709470229414,0.9980018818026329,0.9972272383444232,0.9970276836654114,0.9975921966013116,0.9987263136511931,0.9987230457355266,0.9972956284685154,1.0026307226865934,0.99674206668078,1.0002564244975465,0.9970405916456444,0.9972757144390025,1.0030479587131964,1.0000684962822568,1.0005810069523058,0.9965822082253982,0.996763006548697,0.9990622877500335,0.9989534486568773,0.9986934507424582,0.05938514490856368,0.038118198033021494,0.09516714444647856,0.11530657796315387,0.11184910224652173,0.06699795417636083,0.04943681405935977,0.06723998939018395,0.11798440070001157,0.06444401611770333,0.12037885652231921,0.06349927943564017,0.056130442427950386,0.12475314580525584,0.07823667244524782,0.07931662088480473,0.12894702245792158,0.050132173370199117,0.1319613361082613,0.08429850897342622,0.13538525182410066,0.13689640048015828,0.05706205047425741,0.09040020871257111,0.09226608814653166,0.1384510090442854,0.13827513472981787,0.06683429207125056,0.04397357501508352,0.07869840075050474
301,301.0,0.9819139164147915,1.011647191992538,0.14053823120732198,0.04216742253579393,0.09494235670667696,0.030466125191649363,0.068554080404949,0.12198462858627256,0.9942154486315147,0.9955714938188859,0.9904206974014313,0.9886894017100463,0.9889531336350111,0.9913861411165299,0.9942297119837129,0.989963661618381,0.9881991294915264,0.9911411492837421,0.9877264486747762,0.99213812170284,0.9923415011254682,0.9870195051103051,0.9917029534041433,0.9926583809795172,0.9865571530395605,0.9983993953238721,0.9858809951222245,0.9943730059384545,0.9860389406022144,0.9861992391668025,0.9983136923603126,0.9943091733232053,0.9948673652218031,0.9854847021991426,0.9856704171421068,0.9933097158303795,0.9949874372346298,0.9926216405835846,0.06691862189009137,0.04216742253579393,0.09647411205955381,0.11695634924740934,0.11343048869341242,0.07575250074777358,0.05417373362322747,0.07602570404757664,0.11957311467568026,0.0695163481105777,0.12198462858627256,0.068554080404949,0.06102189879671312,0.1267719901866669,0.08481882621260357,0.09029254551200949,0.13097253144574855,0.0555970538631871,0.1339996871474101,0.09697201094353862,0.13743804650663968,0.13892867453122926,0.06308302669629548,0.10494661384990446,0.10741626609513442,0.14053823120732198,0.14036746275024872,0.07553202481119715,0.0485356870573425,0.08951101896479814
302,302.0,0.981941198127372,1.012118688888796,0.13231764882415234,0.04046403112674485,0.09027547938170623,0.028296026902524203,0.06575562602122355,0.11493273028574567,0.99416565720719,0.9936993276410547,0.9872434417602618,0.9852870688724892,0.9855388511977065,0.9913810207273706,0.9918689969701269,0.9899652071723986,0.9846174998060981,0.9880300678236926,0.9840781348873018,0.9890720313110438,0.9896306553662334,0.9835463964851562,0.9898334824488427,0.9927014702295449,0.9830648451921997,0.9962253073891093,0.9823677322364661,0.9945369680696137,0.9825026847547298,0.9826584151986525,0.9958162223338022,0.9945884736824061,0.9951844319441914,0.9819411981273722,0.982127482332332,0.9932855731176987,0.9929107751914348,0.9926503079482493,0.06426035326853084,0.04046403112674485,0.09091020909044728,0.11021971018742276,0.10688936759880102,0.07279153826941233,0.051979448683491886,0.07305567700482403,0.11267075199698204,0.06668051754056527,0.11493273028574567,0.06575562602122355,0.0585564496754597,0.11947090764745609,0.08086749539309258,0.08685592550360859,0.12339514591817594,0.05334299238265572,0.1262182884824921,0.0934735581048352,0.12941882776991556,0.13079587096276848,0.06044524918697078,0.10132698296022227,0.10376266973656749,0.13231764882415234,0.13215852147086093,0.07257591710746064,0.04657971433805641,0.08609225491224416
303,303.0,0.9817870474657897,1.0125442611654796,0.12985474795822202,0.04113849888176172,0.08875868253918978,0.02729162104512619,0.06760719999419694,0.11334838169266787,0.9993372947961634,0.9947945883129576,0.9917733003014061,0.9903966564490138,0.9904951803247671,0.9968583304499383,0.9929750043050589,0.9954546860149249,0.9896510930665658,0.9890198276344327,0.9891785108194748,0.990074806306482,0.9906531126142781,0.9889273555180498,0.9940562171676954,0.9985547329649982,0.988574753474588,0.9975349787325268,0.9879707297495893,1.0004687358333382,0.9882110403758321,0.9884256449194597,0.9972021559949767,1.0006281581210668,1.0012546711322912,0.9877430010647406,0.9879236036173149,0.9987500457057268,0.9940562705759698,0.9984902767039587,0.06167964889054292,0.04113849888176172,0.08968903088986652,0.10860302120253307,0.10539078224725044,0.06986851949085386,0.05309944700844058,0.07013200104833058,0.11114298898057336,0.06859049518197653,0.11334838169266787,0.06760719999419694,0.060088206735494726,0.11759647789899164,0.07971661542143182,0.08334539180766547,0.12136985371874456,0.05409605613050257,0.12406230693065366,0.0896598996828558,0.12710565300982476,0.1284061327420931,0.06121612325208684,0.09712328160736272,0.09941798249295251,0.12985474795822202,0.12970389913488725,0.06965905052340796,0.04742795655468947,0.08262082506483114
304,304.0,0.9814926044076122,1.0128477033301988,0.13243711434271277,0.04405301441468305,0.09114226242360735,0.027139904062311395,0.07001697053613827,0.11621305689250655,1.0049509327028079,0.9981785830963151,0.9993055064839094,0.9986383541786651,0.9986574247898501,1.0027687543936183,0.9969122313084989,1.0013781648196811,0.9980786879595828,0.9936530548086034,0.997735497111224,0.9946675133551491,0.9948948753238639,0.9975029995709654,1.0003363856303158,1.0048410361400535,0.9973156402614749,1.0014623760983439,0.9968446792355125,1.006844905467398,0.9972324980289033,0.9975112297315135,1.0014501185805118,1.007115523819556,1.0077708165355037,0.9969025960084134,0.9970736567029446,1.0046482598309552,0.9977086268859414,1.004764282964241,0.06198742730408077,0.04405301441468305,0.09198363673778999,0.11122076978800362,0.10802136510407515,0.07024555665770864,0.05706830677026563,0.07053234999378832,0.11397790269400943,0.07412000219394331,0.11621305689250655,0.07303074787406116,0.0648156246996132,0.12031907645607881,0.08236875717122576,0.08375973806846475,0.12408553999112922,0.057720393687801935,0.1267408743790362,0.09011752726478886,0.12973541063086422,0.13100153189929736,0.0651588106135925,0.09755761661637445,0.09981022066322945,0.13243711434271277,0.13228937785151165,0.07001697053613827,0.05083734110211796,0.08304181030932775
305,305.0,0.9811184101404221,1.0129528098905642,0.12713688009328344,0.04423527444141289,0.08832315880887354,0.025359177865733582,0.06716299303151614,0.11187147344011482,1.0094259524361633,1.0014977150372932,1.0061848361891488,1.0061617214170502,1.006107260117455,1.0074707291960825,1.0008514603575878,1.0060811126443114,1.005762616895478,0.9984309034200839,1.0054969799644367,0.9993933963391524,0.9992019234598799,1.0053080569500659,1.005905716489185,1.009868844372845,1.0052637669690843,1.0052965621467846,1.0048978828298816,1.0119231516082983,1.0054044083777023,1.0057343382855735,1.005578993796701,1.012271963511332,1.0129528098905642,1.0051827068853216,1.0053475841298536,1.0093559606613827,1.0013082230473884,1.0097814002933285,0.05943053028057275,0.04423527444141289,0.088544485977602,0.10700484128067152,0.10396255167979675,0.06739568881375121,0.05733109105690591,0.06768470167944711,0.1097273898025316,0.0744906769069575,0.11187147344011482,0.07339627472871744,0.06515364803651051,0.11572297009412878,0.08010490088016484,0.08041831240796288,0.11928892624019634,0.05791171311378908,0.1217858437573153,0.08659436853643379,0.12460173500430081,0.1257836687195559,0.06541520362142954,0.09379586752451667,0.09595997059278644,0.12713688009328344,0.12699896542751604,0.06716299303151614,0.05105782315114436,0.07972599394517375
306,306.0,0.9807250058518013,1.0128093450082516,0.12423280389869171,0.041159212951505826,0.08447671162661763,0.025872374005131017,0.06307867462572418,0.10918919690155798,1.0095358820572575,0.9999887524527955,1.0078792607612275,1.0081652587151972,1.007981522608023,1.007530143712539,0.9992595533304537,1.0061292698695432,1.0076349032760497,0.996786562767206,1.007360116521355,0.9977557416501178,0.9975584011777973,1.0073617580453822,1.0060535810849214,1.0098084304788988,1.007395973934672,1.0037088995577887,1.0070583578253087,1.0116549712873386,1.0075992097550814,1.0079593401824154,1.004026220909523,1.0117896379889955,1.012409369319719,1.0074000841319868,1.0075628894843764,1.009436996035837,0.9997423576091097,1.009741756915165,0.05587493276215972,0.041159212951505826,0.08643268673143817,0.10460636848170882,0.10150454265213776,0.06326889390134209,0.053384538647431694,0.0635333048663607,0.10710253162128026,0.06946204694924882,0.10918919690155798,0.06843781048342279,0.06070812929471723,0.11296826102127754,0.07561599142341448,0.07527871003286167,0.11653716685166281,0.05390353490455239,0.118987816789685,0.08076939955594035,0.12174448466078264,0.12292744776609964,0.060958806472997305,0.08721273822788474,0.08914794925657211,0.12423280389869171,0.12409737092780418,0.06307867462572418,0.04751786519962162,0.0746581309386452
307,307.0,0.9803729327293325,1.0124709514611945,0.1394865839583257,0.03901246719819076,0.08926399482074188,0.0327836077697561,0.06378540146171988,0.12210341606802869,1.0033423150274674,0.9935157453133464,1.0021022375017057,1.0019678247695318,1.0017448556444024,1.0008757363546366,0.9920215212802015,0.9994569961051117,1.0011837383323587,0.988742877635065,1.0008139848608182,0.9897617442839446,0.9899560097045232,1.0008087762214495,0.9989227717288846,1.0023491712727366,1.0007733095307507,0.9963137274922717,1.0003653225018687,1.003661182991576,1.000827279325253,1.0011640546836784,0.9961867484462874,1.0032290651639977,1.0036775976004277,1.0005608610227787,1.000725510030294,1.0028286088629548,0.9928325879561105,1.0023404420463187,0.0566615586019973,0.03901246719819076,0.09677348356500104,0.11749431382424412,0.1136861759000272,0.06387898828114572,0.05090737424027451,0.06412349505427957,0.1198122144956163,0.06687511908183517,0.12210341606802869,0.0658644928396979,0.05815004748286759,0.12663750611773508,0.07785367366089575,0.0753718064863589,0.13077130749928745,0.05110443483998348,0.13356630571100694,0.07983425380695464,0.13670991667770302,0.1381331955280424,0.057934898879603756,0.08523851445378618,0.08685099326090798,0.1394865839583257,0.1393360628209342,0.06378540146171988,0.04511931156814207,0.07484253125766174
308,308.0,0.9801227319605973,1.0120172416813902,0.15011926090608188,0.03771542479471904,0.09232926732194484,0.03789703307835599,0.0628755197212799,0.13150951083070558,0.9945114312885744,0.9867830490819128,0.9935426065903705,0.9925225873370084,0.9924426269741637,0.9914203102931962,0.9845100903269967,0.9899831611374961,0.9916648710676317,0.9805142726433612,0.9912011633629976,0.9815741270250032,0.9821152645311201,0.9908790966542386,0.9894927804185177,0.9918694495189553,0.9906932648917572,0.9884875196842101,0.9901849174778959,0.9926097601847377,0.9905426899358595,0.9908372634901226,0.9879045807359008,0.9915691931937314,0.9918314917366067,0.9901762767879609,0.9903462612894703,0.99341613585811,0.98562397381019,0.9919219850278066,0.05594537074095989,0.03771542479471904,0.10425263798945322,0.12665393063661692,0.12244799181589829,0.06289199322153605,0.04961235906474538,0.06311767452306927,0.1290355661824376,0.06598012048567198,0.13150951083070558,0.06495131017631867,0.05700557818157903,0.13635820224941708,0.07914508722017176,0.07382962667522688,0.1407883380780325,0.049475119830676255,0.1438051609400408,0.07745643254870832,0.14720603026320192,0.14878341496626793,0.056434514676725035,0.08202918335213921,0.08338167072453417,0.15011926090608188,0.1499617939370325,0.0628755197212799,0.043733245595745304,0.07337594932935333
309,309.0,0.9800349447331789,1.011527828100838,0.14255462696614443,0.035033745153409,0.08726130531973761,0.03634678824119407,0.05923080339078731,0.12508462140406387,0.9921556604279442,0.9861133137533266,0.9923636756940208,0.9911936806311098,0.9911513090187576,0.9888878576630822,0.9838792955581444,0.9874367034705327,0.9903637918064587,0.9800349447331789,0.9898869577529981,0.9810834047205611,0.9815701134217939,0.9894571715967726,0.9878233228394132,0.9890945206595971,0.9892306885045611,0.9877118079680979,0.988684566905396,0.9896550147097531,0.9890077323926753,0.9892868402999778,0.9871963198022,0.9884349478939419,0.988643910605217,0.9885905038255961,0.9887637816533741,0.9909017587374949,0.9849375341232385,0.9891628345520448,0.05272210700692356,0.035033745153409,0.09909306268134016,0.12034342432997232,0.11637467314965436,0.05925055572323469,0.04627894438438328,0.0594636035359024,0.12269031972308767,0.062000384305369194,0.12508462140406387,0.061009869161636934,0.05336399211645242,0.12952231451252336,0.07416698171225015,0.06946660104591201,0.13370952825644383,0.04598603565330417,0.13657516534243275,0.07278962760242999,0.13980724584280732,0.14130987238975823,0.05262031729769347,0.07700722167829875,0.07825504135776608,0.14255462696614443,0.14240564993518004,0.05923080339078731,0.0406751270209507,0.06904769691201551
310,310.0,0.9801492381135819,1.0110823231515351,0.13848089847360048,0.03266705618712084,0.08495299829950213,0.03528783040842218,0.05684999418966752,0.12105719573803145,0.9966489383486573,0.9911867117658938,0.9985521634058051,0.997974149747655,0.9978479643896485,0.9936748308507038,0.9897301703054618,0.9922283418603265,0.99726129051071,0.9868203900404257,0.9968538416797745,0.9878122009931994,0.9878794670086284,0.996490234891364,0.9938731276888264,0.9943784898300164,0.996333346735858,0.9935001399624815,0.9958225400022365,0.9951395523819393,0.9961856374628203,0.9964742856013676,0.9933225135360141,0.9941510411956676,0.994428635138465,0.9957956705138739,0.9959693243846797,0.9956875221970385,0.9904071829080311,0.9944226104781214,0.05355288792156095,0.03266705618712084,0.09579145011583366,0.11637423975345954,0.11254723933108737,0.06015943592592426,0.04313529829765544,0.060385440820529455,0.11865801378927109,0.057771868648808934,0.12105719573803145,0.05684999418966752,0.04970868337696097,0.1253895153396095,0.07200768186807556,0.07032954348315891,0.12954237185399392,0.04292186393554352,0.13242476605439463,0.07365097866197279,0.1356778587362145,0.13719600937751497,0.04912586437994018,0.07784781354356109,0.07908687016310915,0.13848089847360048,0.13832460327712792,0.060097190685603645,0.037918623405784654,0.06990869164994797
311,311.0,0.9804217826840055,1.0107603392654803,0.1455550194582404,0.032200192649270584,0.08837356327800189,0.0377809889584115,0.05663724731900568,0.126950745434861,1.0018378607800236,0.996309619914244,1.0050910996086395,1.0051032247912017,1.0049123908544249,0.9992061966153157,0.9955828334923547,0.9977783198796359,1.004529085824107,0.9935266307738017,1.00418787852512,0.9944696118780602,0.9941474952441626,1.0038948074620202,1.0002912797344083,1.0003884831005596,1.003832683747969,0.9992991513584606,1.003386649092899,1.0013841655817628,1.0038240985815854,1.0041398105309969,0.9994242241381825,1.00064240523999,1.0009814375836121,1.0034997657585896,1.0036707130342013,1.001197000173258,0.995915857941165,1.0004109901904183,0.05663724731900568,0.032200192649270584,0.10026545851706661,0.121675656043583,0.11782598888149792,0.06352104185039796,0.042596889196634714,0.06375621553730458,0.1243324431609628,0.05719798148077862,0.126950745434861,0.0562775318883407,0.04909750600592641,0.13121281236812826,0.07483165460022334,0.07398125455194796,0.13568130821407443,0.04239298208255316,0.13884537910777486,0.07730149623576424,0.14242069509307392,0.14408157787499173,0.04856213205905381,0.08150817601507818,0.08274810359910019,0.1455550194582404,0.14537497517148815,0.06343799546624157,0.03738329249360298,0.07355314598308958
312,312.0,0.9807878749055712,1.010641488874671,0.14637246195749654,0.030807993998988842,0.08762286184117611,0.03879995596093423,0.05506392250975784,0.12743007861378045,1.005906055283076,1.0007480341973176,1.0101398301520312,1.010641488874671,1.0103815070837938,1.0035567186909895,1.000670033629094,1.0021412827994725,1.0101594959020144,0.9993924000203466,1.0098719269547543,1.0002885052112287,0.9996115729087615,1.0096440347331013,1.0054892152893624,1.005162290596567,1.0096430446306217,1.0043396637197615,1.0092279256669052,1.006373390015117,1.009702790008903,1.0100247016603858,1.0047379966841146,1.0058513444388044,1.0062469248323809,1.0094114016151048,1.0095817352848644,1.005536481906735,1.000687041523374,1.0051653981526065,0.05567725842103103,0.030807993998988842,0.10059732802317156,0.12208399028793737,0.11824471552231546,0.062358019357129105,0.04085278001123959,0.06257542568856582,0.12480371610823439,0.05506392250975784,0.12743007861378045,0.05416529567493383,0.047143815323156216,0.13164669575678867,0.07372199172160031,0.07245681321740828,0.13622596916450544,0.04060056978161845,0.1394682334105919,0.0755157048888127,0.14313855430496722,0.1448507672864652,0.04654256463125405,0.07943538814611273,0.08059485461814153,0.14637246195749654,0.14618449274018105,0.06229054167448656,0.035782048848092406,0.07205386354651935
313,313.0,0.9811828112394003,1.010778685591915,0.13754239467336363,0.031430722437755174,0.08373509411543828,0.03532003907155142,0.054242882544500895,0.11972793856066874,1.0054129336390736,1.0018596519875034,1.0082664327744786,1.0085433194921312,1.0083437165169016,1.0031065559891297,1.00181739755702,1.0016967526432197,1.0080705950715358,1.0004431458967196,1.007764984133654,1.0013480070095702,1.00072003397431,1.0075248175443245,1.005121872396142,1.004846294412723,1.0074392082566257,1.005705639421383,1.006985553763664,1.0061930023391454,1.0074238970693037,1.0077224155965048,1.0063649841947282,1.0058434518898334,1.0062905887620737,1.0070845255339647,1.0072587056949478,1.0050784593887476,1.001868152713557,1.0048310820736255,0.053323695386286646,0.031430722437755174,0.09450478911286972,0.11464335650665623,0.11108664817707961,0.05981283420330791,0.041338075457562844,0.060026456238397405,0.11725516256913668,0.055117026647908345,0.11972793856066874,0.054242882544500895,0.04744728962186491,0.12369759821524895,0.07061592899248469,0.06980188298815392,0.1280017788561327,0.041311544003544524,0.1310502870043718,0.07319287267833129,0.13450380238500032,0.13611425327721507,0.04719079018349585,0.07746971557174806,0.07875292981083296,0.13754239467336363,0.13736673568254693,0.0597084297294955,0.03640160003733485,0.06937340190985172
314,314.0,0.9815418881466149,1.0111180477532564,0.13855838465460868,0.03868961532665103,0.0900588489181717,0.031818691031468595,0.06418212889070483,0.12079905386690136,1.0001504055225239,0.9990372030581246,0.9994188982439666,0.9987236225118911,0.9987396758018183,0.9976077004486662,0.9983694300597256,0.9961942776650727,0.9982220136311294,0.996091976027763,0.9978273626190868,0.9970494439135422,0.9968538489377705,0.9973938488548046,0.9987151539327516,0.9990723913253221,0.9971129371569788,1.0025256366227466,0.9965468208361041,1.0005733469518192,0.9968669069282521,0.9971009777874933,1.003038942694714,1.000364898412741,1.0008610608002826,0.9964248499117119,0.996604415588644,0.9995530291984984,0.9987855656293986,0.9990531116752738,0.06027795400060594,0.03868961532665103,0.09532224968926371,0.11538641185701871,0.11203487682040064,0.06800263179613678,0.05008494527815098,0.06826556183822338,0.11826531026553375,0.06513584863843444,0.12079905386690136,0.06418212889070483,0.05678125330777489,0.12490420505378984,0.07833046447861097,0.08050026206761789,0.1291219948905092,0.05089451436459545,0.13214215566224427,0.08596637074491088,0.13554539637099158,0.13709432705110064,0.0577591961954624,0.0925468035708721,0.0945651127096128,0.13855838465460868,0.1383885490037706,0.06773915341875611,0.04461461591697932,0.07986611981491872
315,315.0,0.9818004020883363,1.0115789948755483,0.14016095381926938,0.04281849181972556,0.09520016687927822,0.03013011080070681,0.06937155561644545,0.12203763464583657,0.9947437891644104,0.9953536379547915,0.9903081266623405,0.9886362095312418,0.9888679446510963,0.9919415719600458,0.99402181121674,0.9905234593854776,0.9881317650252258,0.9909282923301154,0.9876583430310747,0.9919269283381387,0.9921259960726421,0.9869127496600244,0.991711230536361,0.9930343238477417,0.9864669315984228,0.9982169282899983,0.9857790933377948,0.9947156759747807,0.9859625777316036,0.9861232039240055,0.9982206787548783,0.994627750327403,0.9951680772897257,0.9854289885943469,0.9856132179676625,0.9938501979328648,0.9947662848572886,0.9930126476612213,0.06704937569011744,0.04281849181972556,0.09631760552103556,0.1165350837542724,0.11323605733369708,0.07592434847549552,0.054934333040023466,0.07623536890487716,0.11946968763842605,0.07034222465417163,0.12203763464583657,0.06937155561644545,0.06178867355118579,0.12649711111494005,0.08462050426642626,0.0906162517765072,0.1307041162994953,0.05648283489805625,0.1337333464241334,0.09779826291623162,0.13712166682959973,0.13863920563366006,0.06383413363369575,0.10625432647109875,0.10886996894736173,0.14016095381926938,0.13999163499906372,0.07552825261252231,0.04927670797837347,0.08981528711260317
316,316.0,0.9818936495256869,1.0120809464756437,0.13186754731543596,0.041121264619589586,0.09041786104126176,0.027949986732763176,0.06661895319694101,0.1149330339829278,0.9946701717075923,0.9934606014904217,0.9871306389573766,0.9852448367685968,0.9854576972318011,0.991916698005793,0.9916423639001557,0.9905024241558777,0.9845575556951408,0.9878027125494934,0.9840162167386645,0.9888460263946527,0.98940095808023,0.9834465634392577,0.9898357613116208,0.9930686685791767,0.9829798482886639,0.9960180514947918,0.9822713647968118,0.9948667942136892,0.9824334651240328,0.9825917363603297,0.9956999914903033,0.994896982282487,0.9954763655040719,0.9818936495256868,0.9820791452134047,0.9938126690833842,0.9926741810173808,0.9930314446354193,0.0641502995231717,0.041121264619589586,0.0907159280630228,0.10974540624219266,0.10664744796415536,0.07269466189496579,0.05275691287896994,0.0729989067684544,0.11251814046512458,0.06755172354877767,0.1149330339829278,0.06661895319694101,0.05935245737774892,0.11914504946158085,0.08062832496282445,0.08687580712303002,0.12306943290513384,0.05422775094251347,0.1258884281630116,0.093935116612618,0.1290366028054576,0.13043720268166836,0.061197942378508126,0.10221376438761333,0.10477604273684295,0.13186754731543596,0.13171143038840977,0.07230060076822699,0.04732448051613001,0.08609517056280432
317,317.0,0.9817787649201984,1.012543322070396,0.12934433685700575,0.04194623013730172,0.08898210342484111,0.02686307202926137,0.06874901434803381,0.11335680293165687,0.9997216229400424,0.9946735004099532,0.9917222840340248,0.990427293405667,0.9904847817576106,0.997284783762821,0.9929064319828248,0.9958827934174905,0.9896624664504658,0.9890100540747121,0.9891738096923091,0.9900616836541194,0.9906125264387163,0.9889065659060331,0.9940989391707767,0.9988255707904818,0.9885688526273263,0.9974449359016002,0.9879528012126525,1.0006890953240388,0.9882185105132585,0.988430751854205,0.9971995201462962,1.0008194507659864,1.001430405614739,0.9877736101560763,0.9879532436315641,0.9991650699162621,0.9939540930389706,0.9987739293536518,0.06166070955915255,0.04194623013730172,0.08949708496344756,0.108130863569318,0.10515158510359675,0.06987052512284192,0.054070341789317314,0.0701637624399831,0.11099823377337746,0.06973849841567932,0.11335680293165687,0.06874901434803381,0.06111757523648352,0.1172732053079308,0.07963569727845511,0.0834781386391365,0.12102648397257774,0.055157152268337874,0.12369329215857917,0.09019789879200957,0.1266813092370852,0.12799106403148078,0.062197053827236524,0.09807208577860912,0.10049100788184688,0.12934433685700575,0.12920172147908926,0.06949965280247046,0.048334212463504306,0.08273756257968806
318,318.0,0.9815002347350474,1.0128855411766586,0.13161271271479613,0.04508988956858006,0.09136415881332552,0.026514772762187673,0.06990277963227075,0.1159965116143588,1.0053118100354967,0.9982455187067765,0.9992953332086679,0.9987150057451967,0.9986915863278159,1.0031849816397216,0.9970719856895096,1.0017941588645414,0.9981313353178474,0.9939257766157821,0.9977600829700912,0.9949320523648569,0.995113377958298,0.9975356042173044,1.0004741637256858,1.005129737068208,0.9973700092654749,1.001585615084134,0.996892219729554,1.0071102344420815,0.9973030292331299,0.9975805340889293,1.001674467435617,1.0073696132075378,1.0080104127680118,0.9969946807733838,0.997165173153179,1.0050539588093597,0.9978108945698165,1.0050646646066743,0.06199566922296857,0.04508988956858006,0.09161554519561997,0.1105388777131484,0.10757893025331872,0.07027663639831774,0.05832999088725655,0.07058136888854255,0.11361511093299424,0.07564362220200918,0.1159965116143588,0.0745507933034467,0.06618008611385326,0.11977882217035955,0.0823909692777206,0.08394106787048163,0.12348805711851564,0.05908070215082915,0.12608923320537285,0.09069401108506121,0.12901592807814166,0.13026710229485372,0.06648505376273832,0.09855852599799039,0.10094009520061897,0.13161271271479613,0.1314784652230508,0.06990277963227075,0.051999834060003976,0.08320837226254577
319,319.0,0.9811243834338208,1.0130270233112848,0.12608902592194166,0.04537930150471846,0.08849419397786036,0.024621710925312675,0.06703890066632691,0.11143449584024596,1.0096458242997444,1.0014904943463587,1.0060286784788424,1.0060732039751041,1.0059795634420923,1.0077400623450292,1.0009241861701756,1.006353045293652,1.0056419667143843,0.9985876949802799,1.0053429257053668,0.9995411172405786,0.9993223477948024,1.0051863652539093,1.0059193731888842,1.010018454264401,1.0051640075962107,1.005326191785478,1.0047930308655457,1.0120355854268126,1.0053190188306176,1.0056468826522655,1.0056930112944196,1.012361087016988,1.0130270233112848,1.0051154932852657,1.0052795593362758,1.0096091743416171,1.0013303526057233,1.0099410726212308,0.059418280474091256,0.04537930150471846,0.08801703717318135,0.10615022234075404,0.10333680879668164,0.06739978422322017,0.05872575873903777,0.06769909040162904,0.1091590554990415,0.07617399101231268,0.11143449584024596,0.07507415550038907,0.0666697373066404,0.11499007321254831,0.0801250166311318,0.08057655294643126,0.11848446775094075,0.05942331878224659,0.12091632362603286,0.08714108038901505,0.12365957705698749,0.12481254326285669,0.06692270612144748,0.09476806073570714,0.09706176332135938,0.12608902592194166,0.1259659931859369,0.06703890066632691,0.05234181498484284,0.07987088192811609
320,320.0,0.9807175354801049,1.0129137308757994,0.12332598578012693,0.04223207011794587,0.08465774003848177,0.02518948027910405,0.06298053784709055,0.10879417906721331,1.00974216144721,0.9997977244736688,1.0076129650941108,1.0079563901889075,1.0077352504705313,1.0077807933372258,0.9991237010993576,1.0063827557638805,1.0073947180506018,0.996720420410408,1.0070891503784145,0.9976813648129752,0.9974647736234523,1.0071206273203273,1.005945789447605,1.0099304211525195,1.007173800943646,1.0034929268163109,1.0068301693917363,1.0117167896239756,1.0073833058630743,1.0077374821543723,1.0038471680241439,1.0118073584676173,1.012406579129492,1.00719842178916,1.007361194127433,1.0096708808428225,0.9995547782127242,1.0098757257765427,0.055869627344516684,0.04223207011794587,0.08595420814139153,0.10384936027099988,0.10094691901588203,0.06328494605443512,0.054687825085505855,0.06355891980888836,0.10659401569427557,0.07102061761807779,0.10879417906721331,0.06999159551152918,0.06212002800616004,0.11232367894169587,0.07563056956266125,0.07545226878584753,0.11583721944506142,0.05532494037647152,0.11823956686423218,0.08128214329009198,0.1209337621684995,0.12209833767463162,0.0623866409018734,0.08810903556368863,0.09016042382931942,0.12332598578012693,0.12320355961356846,0.06298053784709055,0.048723489149449385,0.07481572962332186
321,321.0,0.980346015337487,1.0125977978104148,0.1385141078575052,0.03999519352375551,0.0893546300043731,0.03207041590572217,0.06364444868497135,0.12153597961468668,1.0035854305350957,0.9931799247633274,1.0018639056357417,1.0017940621422126,1.0015303684629675,1.0011606250037106,0.9917172535420568,0.9997394497741328,1.0009826506047281,0.9885099059107709,1.0005917027204885,0.9895208236552473,0.9896914272058547,1.000593819298838,0.99877550904879,1.002499082955522,1.0005736958094236,0.9959123419879878,1.000159414859688,1.0037392838832677,1.0006266801931913,1.0009525662992536,0.9957769711948689,1.0032472353007456,1.0036705635334033,1.00037096659982,1.000536689430376,1.0030987098686188,0.9924804421954367,1.0025038689856482,0.05659680912257667,0.03999519352375551,0.09619725920400446,0.11665131133102338,0.11301840282488462,0.06383541683055571,0.05209285543619234,0.0640887353145101,0.11916249785868117,0.06826393452057952,0.12153597961468668,0.06724909758016416,0.05942268879266355,0.12590088943919114,0.07783381770865941,0.07552401483733139,0.12999313645563146,0.05242652996579221,0.1327565454929127,0.0802704558570059,0.1358371280588118,0.13725069828465972,0.05927261543596605,0.08601241059823118,0.08772529349006952,0.1385141078575052,0.13837507365549284,0.06364444868497135,0.04622309318726872,0.07496845916741447
322,322.0,0.9800761474695541,1.0121579009400155,0.1489669475918656,0.038649223420949556,0.09231053784804348,0.03712038915594715,0.06268818278225416,0.13070882650290233,0.9949347930421699,0.9865240670093964,0.9934704573861214,0.9925500353060972,0.9924099030889746,0.991894987589807,0.9842892898158042,0.9904530431008653,0.9916550932999768,0.9803705873355902,0.9911789367225625,0.9814258676881126,0.9819368268959948,0.990844903523459,0.9895007513957758,0.9922145683332171,0.9906701154430759,0.9882007260665706,0.9901577740782029,0.9928859527556493,0.9905127520213474,0.9907925087948503,0.9876449070941656,0.9917884351897779,0.9920249163583947,0.9901502583297783,0.9903211078851019,0.9938846662808931,0.9853600929889244,0.9922791558727149,0.05583262573986836,0.038649223420949556,0.10354119823842893,0.12564457453020636,0.12160850834035293,0.06279065589456315,0.05073155921289099,0.06302457094009421,0.1281772808019615,0.06726552994139583,0.13070882650290233,0.0662323274041627,0.05819483527273687,0.1354495142498863,0.07909591116971408,0.07394364972876397,0.13984296539307112,0.05075198258304394,0.14283162348559933,0.07782198335483478,0.14616057746389793,0.14772467382020088,0.05774026544652568,0.08269932248892944,0.08414186396125983,0.1489669475918656,0.14881938516859677,0.06268818278225416,0.0447779380302517,0.07345763248209446
323,323.0,0.979974256339893,1.0116727170894853,0.1415052308019231,0.0358980544328962,0.08721781802294697,0.03564910490460899,0.05897405817540634,0.1243338594545089,0.9925212051059162,0.9859290411360646,0.9924026351056094,0.9913498756226665,0.9912341146582333,0.9893001531039561,0.983736870177937,0.9878456541566157,0.9904699385101443,0.979974256339893,0.9899877972647745,0.981020964201693,0.9814686151270505,0.9895445433623103,0.9878807564480284,0.9893850136080466,0.9893279899855785,0.9875088213796736,0.9887802757701436,0.9898716806947011,0.9890982183073977,0.9893588653640167,0.9870380092293891,0.9885931458339452,0.9887776956334714,0.9886857835747861,0.9888593984592235,0.9913188324847161,0.9847579099106498,0.9894651052143809,0.05253362512929414,0.0358980544328962,0.09844384452612573,0.11941452490536555,0.11560507622720426,0.05907419173575798,0.04730730040727782,0.05929493274878914,0.12189445380330213,0.06315718873473983,0.1243338594545089,0.0621642754566415,0.0544441440606611,0.1286946214226338,0.07413998244088851,0.06948925236596819,0.13285199770852069,0.04717228103091348,0.13569257372066226,0.07302639698218363,0.13885604076995656,0.1403418690233727,0.05383520198730135,0.07750922097263375,0.0788383079591191,0.1415052308019231,0.14136425494585195,0.05897405817540634,0.04163743924258826,0.06904033951592148
324,324.0,0.9800845062985937,1.0112209230837086,0.13773681030673302,0.03358240355251312,0.08500420893737744,0.03469280374684792,0.05813965391032026,0.12049074109668029,0.9971219070247682,0.991020883447186,0.9986356631844405,0.9981777515983212,0.9979810337596503,0.9941989186304389,0.989605903637925,0.9927464472043436,0.9974186959524637,0.9867782301851475,0.9970096115578552,0.9877693810682575,0.9877954624207848,0.9966324944321291,0.9940041659470055,0.994801516402543,0.9964844379348895,0.9933259108881479,0.9959774340564735,0.9955053608070363,0.9963385713365688,0.9966087638562438,0.9931958286170132,0.9944730913388375,0.9947305699488621,0.9959632664975299,0.9961354696436544,0.9962181498252825,0.9902534454974358,0.9948568127492706,0.053216016223152016,0.03358240355251312,0.09531995879277853,0.1156859529699714,0.11199351883304584,0.05985488193472695,0.04424937338152508,0.060084170996565725,0.11808089254322386,0.05906893371091981,0.12049074109668029,0.05813965391032026,0.05090260985760058,0.12481716085073646,0.07213386943566716,0.07024891699313189,0.12895801865502388,0.04416698515011467,0.13182916100624126,0.07378028059730439,0.1350191201941024,0.13652141598645312,0.050416997050865255,0.07822999184230764,0.07954528291450857,0.13773681030673302,0.13758824540087272,0.059720300167006024,0.0389458758232846,0.06979872794394557
325,325.0,0.9803624212417613,1.0108811957475696,0.1447874493948574,0.03316098964724166,0.08836181971425348,0.0371606038375355,0.057708996797543426,0.126227700655895,1.0022039882548648,0.9961486241817841,1.0050789036606333,1.0052017031672518,1.0049446743174464,0.9996189154127855,0.9954558976755506,0.9981819457762064,1.0045817469769107,0.9934733056365224,1.0042400882536613,0.9944137508551509,0.9940582601328583,1.0039346559433384,1.0003567014715111,1.000713276889828,1.003883353730072,0.99913273780613,1.0034439207757853,1.0016675939071358,1.0038785858334174,1.0041737549163072,0.999306701228754,1.0008899240026259,1.0012109480502516,1.003570951131556,1.0037397871738583,1.0016175299711725,0.9957692182805663,1.0007454421492925,0.056070041799396765,0.03316098964724166,0.09972726127819372,0.1209193222444818,0.11719224816126093,0.06299073122003339,0.04379768735025131,0.06322837858144703,0.12364747689645528,0.05864618991951844,0.126227700655895,0.057708996797543426,0.05041512986231329,0.13059630457091684,0.07496059854440713,0.07370336119620735,0.13506776082375346,0.0436800211158714,0.13823551478909438,0.07723349599713342,0.14173978082537317,0.1433836879090862,0.0498999621757834,0.08167856785015971,0.08298891016482193,0.1447874493948574,0.144614953504846,0.06283663676242383,0.03847080124900964,0.07324463013982746
326,326.0,0.9807413649520037,1.0107322119059527,0.14524442483506436,0.031681242014704576,0.08737292813077452,0.03808530641896758,0.05544735563378362,0.12632539622375596,1.006122485004761,1.0005689944477787,1.0101275008120754,1.0107322119059527,1.010411551571817,1.0038154356248405,1.0005244447349568,1.002390346235898,1.0102113650137978,0.9993174163641294,1.0099254491499314,1.0002080604048322,0.9995000767748382,1.0096793343209918,1.0054952390028846,1.0053368027662424,1.0096896589064452,1.0041536575499719,1.0092813974094212,1.006504429013136,1.0097485350516375,1.0100501496661596,1.0046047418271176,1.0059466026909245,1.0063253648586605,1.0094666701327677,1.0096351207897758,1.0058000051553513,1.0005264042956061,1.005347749845327,0.05495138122418933,0.031681242014704576,0.09978473437714516,0.12099707325065058,0.11728248890397482,0.06165273842769069,0.041942523115975655,0.06187520840803412,0.12375822380986373,0.0563638010693923,0.12632539622375596,0.05544735563378362,0.04833912422248621,0.13070166481684337,0.07365142282500156,0.07198848466442195,0.13527746804369628,0.041755150113224254,0.1385241712581075,0.07521952037551846,0.14210691052599392,0.14379448915499934,0.04772345561072583,0.079337356397151,0.08055871374905574,0.14524442483506436,0.14506420201221393,0.06151330494924583,0.03676991664737635,0.07155589726295054
327,327.0,0.9811547012119289,1.0108268600478139,0.13637978958732333,0.032454176589456214,0.0835321706895024,0.03453185441758093,0.05571611279896198,0.11857891487453863,1.005438935795687,1.0016499639059278,1.008271855325682,1.0086389908059858,1.0083967286144948,1.0031653249260566,1.0016371786949931,1.0017428274972977,1.008154423564503,1.0003432181719807,1.0078639926593826,1.0012402170879728,1.0005743105607083,1.0075818329766204,1.0050554260792737,1.0048251067697707,1.0075102301018677,1.0054784546322677,1.0070645161667584,1.0061309620797971,1.007498462833601,1.0077764374568299,1.006182582156757,1.005746240111759,1.006177948586007,1.0071706432652976,1.0073414566830086,1.0051347301822002,1.0016780116687722,1.0048173813472505,0.05262694509519891,0.032454176589456214,0.09366151455865994,0.11352139262048232,0.11008667849030826,0.059135049747086214,0.042616013868336786,0.059358616843587175,0.11616868110757304,0.056608013022931516,0.11857891487453863,0.05571611279896198,0.04883604694522317,0.12271049607064727,0.07057740258932423,0.06934359658951958,0.1270089353749163,0.04269638058872675,0.13005983197320561,0.07290728449032449,0.13343121305549638,0.13501873325298983,0.04869510999256869,0.07739149623186338,0.07874008092138862,0.13637978958732333,0.13621093297313652,0.05896323820790457,0.037575961035936266,0.06888648118745606
328,328.0,0.981535793804145,1.0111148753183972,0.13724653116213942,0.03983300124503022,0.08971256687934874,0.030945333416437865,0.06581732337642598,0.11939560334711302,1.0000148301536973,0.9987516477037809,0.9993689783999259,0.9987455186243538,0.9987374195613836,0.9974970934752306,0.9981068146136703,0.9960688203218455,0.9982579510518517,0.9959129164910263,0.9978873696378399,0.9968638580981184,0.9966265037737523,0.9973915998607187,0.9985458356138744,0.998878552159245,0.9971232410530081,1.0022128282619678,0.9965656159473645,1.000341642794694,0.996877199809509,0.9970928868417869,1.0027600960010725,1.0000931039724954,1.000572853680551,0.9964394962401463,0.9966160786280278,0.9994320171571908,0.998515080916073,0.9988678026437234,0.05930448749905172,0.03983300124503022,0.09431028298531224,0.11403113921010799,0.11083223156267102,0.0670099848072642,0.05152746402185404,0.06729359022131746,0.11695145663408373,0.06679548086828936,0.11939560334711302,0.06581732337642598,0.05834005042513933,0.12370206091434652,0.07814783502696986,0.07966451119995331,0.12792479973048473,0.052444239651455685,0.13093992675990085,0.08529402376474032,0.13429629248755767,0.1358405356693653,0.059490468441177856,0.09208026980675904,0.0941668648946103,0.13724653116213942,0.13708138513743334,0.06666942728755897,0.04593896183913828,0.07900677640320983
329,329.0,0.9818180065112599,1.011520204527019,0.13851656417903369,0.04379355890711041,0.09454143674771984,0.02918144625087545,0.07076665780873735,0.12023924433081924,0.9945496034607217,0.9950620884168712,0.9902433672368244,0.9886343680934903,0.9888454158161444,0.9917641120565046,0.9937504618694042,0.9903313917420382,0.9881432763508939,0.9907395715184193,0.9876963559592655,0.9917334656475578,0.9918867748210399,0.9868943315088389,0.991518017853099,0.992783522116841,0.9864625955960855,0.9978967783807369,0.9857852561205849,0.9944281157475143,0.9859532652861719,0.9860986504408124,0.9979213194755486,0.9942974079590754,0.9948202939894472,0.9854122680390395,0.9855953126128468,0.9936643394891314,0.9944881129644204,0.9927698112365748,0.06583471357823587,0.04379355890711041,0.09501466650033243,0.11479408845330014,0.11169155762530453,0.0746545197587856,0.05617953523473648,0.07499092102908683,0.11778895157668746,0.07176824640392002,0.12023924433081924,0.07076665780873735,0.06313625544802426,0.12492240648178658,0.08412838197162581,0.0894293046909978,0.12914031683028823,0.05777652816809229,0.13215234086762864,0.09674906860937736,0.1355207571173651,0.13704916899791716,0.06524464646100098,0.10538020050507874,0.10805584713669435,0.13851656417903369,0.1383516921864753,0.07415882207559842,0.05040197938137286,0.08861216011618098
330,330.0,0.9819347031158823,1.011966794482996,0.13033930125590504,0.041985434913168876,0.08981510973047174,0.02707495692059671,0.06786480591684961,0.11325438786655198,0.9943969386152293,0.9932606984905555,0.987122811880633,0.9852890961107869,0.985495788264854,0.9916558421915895,0.9914648425553816,0.9902251374047126,0.9846324874982155,0.9877174276901247,0.9841247182534711,0.9887564774494284,0.9892584799323814,0.9834908662921763,0.9896733466571123,0.9927430590624908,0.9830366357336069,0.9958121351493165,0.9823381843211518,0.9945028486420853,0.982483492697117,0.9826256984250253,0.9955444317638894,0.994494945077542,0.9950581034181606,0.9819347031158822,0.9821175638219044,0.9935416388550131,0.9924822646658868,0.992713041855268,0.06309498551775462,0.041985434913168876,0.08949424442164915,0.10810902219050755,0.1052027506537457,0.07159566240669474,0.05386548215566763,0.07192146231257548,0.11094898430549831,0.06882635729619353,0.11325438786655198,0.06786480591684961,0.0605559620838175,0.11766769258952717,0.0801739568942226,0.08585870383810487,0.12160058402971852,0.055377879531717175,0.12440509175531278,0.09305863561363321,0.12754000273887664,0.12895293862955623,0.06244700533489472,0.10150908913338201,0.10412809841824498,0.13033930125590504,0.13018601337780802,0.07109992996278566,0.0483253111399224,0.08506351562986537
331,331.0,0.9818413568701649,1.0123785919956438,0.12799454324399093,0.04277848950183036,0.088460615211746,0.026087246168217518,0.06839260245728815,0.11184607693786261,0.9995501480319926,0.9947554526720983,0.9918456912515663,0.9906012945798397,0.9906563253852418,0.9971209059159805,0.9930425375739339,0.9957003659095461,0.9898654862981572,0.989275810733532,0.9894018148000278,0.9903218481826281,0.9908055886758345,0.9890867425272586,0.9941228548398019,0.998610479527181,0.9887582208841754,0.9975661823710387,0.9881513061831223,1.000453587816971,0.9883978777982532,0.9885954631751014,0.9974036881296628,1.000558265860927,1.0011525996901116,0.9879382067181247,0.9881166171333075,0.9989959735317974,0.9940594768028475,0.9985661951897737,0.06068173305816508,0.04277848950183036,0.08838579347258495,0.10664743794904473,0.10384262584614135,0.06884832400285543,0.05512320791484708,0.06915527680676613,0.10957426612487407,0.07094180469458922,0.11184607693786261,0.06992647863124254,0.06225608566625752,0.11594069287358182,0.07925886001409842,0.08256508608134869,0.11970131352288561,0.05627628393069773,0.12236819416435193,0.08944409123565018,0.1253441541482757,0.1266587400057629,0.06342511568401488,0.09749753759167269,0.09997527768503053,0.12799454324399093,0.12785067023608293,0.06839260245728815,0.049308842409744334,0.08180885046084145
332,332.0,0.9815818789044457,1.012679543874279,0.13025436858752668,0.04585136491395928,0.09075836789033115,0.025818291354043996,0.06863003976344023,0.11450139443335255,1.0050956894165022,0.9984027795793059,0.9994708565837869,0.9989299850470986,0.9989103541586952,1.0029573221422086,0.9972976863118422,1.001546717548759,0.9983807141620151,0.9943182150818688,0.9980236701589639,0.9953160359032094,0.99541659205278,0.9977527175657258,1.0005011471370235,1.0048352046474178,0.9975940488999251,1.001765256970576,0.9971180841393966,1.006770998783084,0.9975106475430167,0.9977733502102792,1.0019106196587015,1.0069802855259198,1.0076020940971526,0.9971817109558122,0.997353538234972,1.0048214471102552,0.9979917602245765,1.0047770712010387,0.060862503521420745,0.04585136491395928,0.0904969774006256,0.10905210344074723,0.10626524729354349,0.06907826287970688,0.05927929204220028,0.06938832118467614,0.11218932272751472,0.07670927031571674,0.11450139443335255,0.07558692746760622,0.06719649721330966,0.11843519756361572,0.08191739183311163,0.08285303318667155,0.1221528710657118,0.06011419877991896,0.12476381279011739,0.0897703970124846,0.12767014708400962,0.12892003494506224,0.06763178161088809,0.09780821104386618,0.10024831588029004,0.13025436858752668,0.1301166065020936,0.06863003976344023,0.052904868097141775,0.08210227612960352
333,333.0,0.9812222898186066,1.0127935969282178,0.12481072516652861,0.046036258673274405,0.08783206516634376,0.024048044722598232,0.06635243880479423,0.11005749794851895,1.0095933116622549,1.001469309356067,1.006084756310424,1.0061666986966968,1.006070769482368,1.0076785447222454,1.0009212824137048,1.0062698913958397,1.0057620148870352,0.998679228441418,1.005484843568657,0.9996312400207529,0.9993640379857289,1.0052731331500073,1.0058920101623918,1.009889181712039,1.0052528733119788,1.0053114379828478,1.004881312391324,1.0118677440061055,1.0053882244734154,1.0057026815983536,1.0057321849530494,1.0121463877955426,1.012793596928218,1.005160982019677,1.0053277636542752,1.0095463328672711,1.0013146878447838,1.009818563759047,0.05815808394506704,0.046036258673274405,0.08697877233571522,0.10476087306730153,0.1021164068888032,0.06605231577819677,0.05954171648728855,0.06635243880479423,0.10783812971517359,0.07708741383250291,0.11005749794851895,0.07595409160558621,0.06753704694736179,0.11373757850213201,0.07956938545946518,0.07931046594704637,0.11724084679776611,0.060316334250717654,0.11968435579062439,0.08601252910362557,0.122401355322371,0.12355196281094147,0.06791734717438812,0.09378239615724164,0.09612764810111055,0.12481072516652861,0.12468402497975534,0.06562133857148685,0.053135367740122195,0.07858724708540586
334,334.0,0.98082861021253,1.0126700161222344,0.12228676902640255,0.042833379656073804,0.08414323516961932,0.02468453444374409,0.06249147573381304,0.10759644735902187,1.0098471543264804,0.9998081062545093,1.0074752564666665,1.0078513376800873,1.0076270728913868,1.0079110641869071,0.9991277087909178,1.0064969647264381,1.0073138168389553,0.9967469639366552,1.00704047806701,0.9977100380464444,0.9974806922237668,1.0070029855568,1.00593486835326,1.0100158457243067,1.0070623689681522,1.0035456437923171,1.006715223480383,1.0118251224294461,1.0072457660096674,1.0075828916510692,1.003948960526192,1.011916225329226,1.0125115956132853,1.0070397615453754,1.0072055178722157,1.0097906506466883,0.9995758617372962,1.0099648276960327,0.05487183567818293,0.042833379656073804,0.08509181598825302,0.10271459007746446,0.09992448303298579,0.062215234596054735,0.05543853701961468,0.06249147573381304,0.10546696305787755,0.0718727008004352,0.10759644735902187,0.07081033214211266,0.06292126802253657,0.11128420376377937,0.07522315645086793,0.07445132471608516,0.11480880818038665,0.05613706790047939,0.11722103373299284,0.08038314393895771,0.11989902072605822,0.1210584909356119,0.0632879722091449,0.0873220916449227,0.08941471204649436,0.12228676902640255,0.12216101318857762,0.06185674525810365,0.04945272364907004,0.07379971455621805
335,335.0,0.9804668606860988,1.0123593390429355,0.13781898183557556,0.04059075903735508,0.08910965361472464,0.03159934179559745,0.06305073449009947,0.12056473207265896,1.0038355062362927,0.9933496835395692,1.0016494071369793,1.0016064453031936,1.0013438734841842,1.0014674159334545,0.9919036792203023,1.0000378737458675,1.000823369911955,0.9887140178734067,1.0004617108462732,0.9897260504126918,0.9898888399134204,1.0003880777690426,0.9988615462804894,1.0027801345905087,1.000370904860461,0.9961649693512673,0.9999459775486363,1.0040850135929278,1.0003836879129888,1.000688836729142,0.9960774948260919,1.0036333966167836,1.0040656911669386,1.0001064955477506,1.0002761332863834,1.003383803316344,0.9926836468720823,1.0027856970664266,0.05606304731084655,0.04059075903735508,0.09555787708603726,0.11585766909748797,0.11225467348974358,0.06327683088906211,0.05284400039402544,0.06353639019544073,0.1182925139911213,0.06912310432996593,0.12056473207265896,0.06807497939534397,0.06023165674103252,0.12513278504936443,0.07769994203051443,0.0750333498329755,0.12923589954367448,0.05322873068972512,0.13200259542104806,0.07984857474283959,0.13509668511468836,0.13649408016078787,0.06017998208031355,0.08568592556022313,0.08743276313082904,0.13781898183557556,0.1376727295284725,0.06305073449009947,0.04694285228175526,0.07446476291873194
336,336.0,0.9802030618391951,1.0119374214323857,0.14841152705069152,0.03916919533508087,0.09216654885760284,0.03667382063921893,0.06240343637712794,0.12981733929191566,0.9951910745891985,0.9866696122484725,0.993241245212323,0.9923546169869468,0.9922138572624312,0.9922200179945374,0.9844537012690092,0.9907737554686614,0.9914891547418694,0.9805563695316766,0.9910434747495855,0.9816097080042884,0.9821116761742772,0.9906253034002722,0.9895764990839327,0.9925111144353568,0.9904548078660491,0.9884124053782511,0.9899307641723067,0.9932440827212676,0.9902635903134263,0.9905282849575696,0.987878284513009,0.9921860136052206,0.992431183555489,0.9898839360508251,0.9900598012248297,0.9941860402720987,0.9855386757726999,0.9925756565042871,0.05556961873599352,0.03916919533508087,0.10297194250885885,0.1249973055725308,0.12093598835943814,0.06253290374795445,0.05139141249474349,0.06277457845710213,0.12740640646289308,0.06800583888444242,0.12981733929191566,0.06694026083330294,0.05890489412132808,0.13476537061571006,0.0790723528881239,0.07374195809379208,0.13916745435896385,0.051447430041708396,0.1421531807343072,0.07766908718589419,0.1455201008903418,0.14705996115988357,0.05852529731927434,0.08262808173875037,0.08409946801754684,0.14841152705069152,0.1482543048297123,0.06240343637712794,0.04541422716325448,0.07324554245741789
337,337.0,0.9801032342717022,1.01148011903265,0.14101938188259244,0.03633795858258014,0.08710955019329081,0.03524292739051302,0.05881900365012872,0.12350455799968453,0.9929077927836498,0.9860335347617313,0.992138230926632,0.9911214139584632,0.9910020078050479,0.9897733260299653,0.983858933832897,0.9883184496168779,0.9902659090527052,0.9801032342717022,0.9898011784089915,0.9811495933888441,0.981596313228543,0.9892900952487834,0.9879799146075143,0.9898302310363776,0.9890798948201831,0.9876634473308473,0.9885237237342633,0.9903742769607856,0.9888261266927082,0.9890795024503319,0.9871911808416466,0.9891339688403196,0.9893257108387573,0.9883997379708963,0.9885788439669853,0.9917610978032964,0.9848877293370092,0.9899088882106696,0.052391545480910955,0.03633795858258014,0.09792932304229839,0.11885211356961711,0.11499739109851755,0.05893887485158269,0.04785379270980133,0.05916542423400824,0.1211899478589278,0.0637271699591487,0.12350455799968453,0.06270693378785742,0.055014863777772954,0.12807982548902547,0.07420003779128624,0.06941909691192874,0.13224631380924817,0.04775670387913105,0.13508445010242143,0.07301338991563143,0.1382871789154427,0.1397520653454237,0.0544726551970824,0.0775794946834564,0.07893389343269133,0.14101938188259244,0.140871414207197,0.05881900365012872,0.04218052022389587,0.06896118340943344
338,338.0,0.9802112673824627,1.0110632875857926,0.13748908180091265,0.03410567378894882,0.0850291260752729,0.03436892050757869,0.05881622493490056,0.11993142469331369,0.9975184054486421,0.9910709850441131,0.9984021242705259,0.9979677286001876,0.9977682529201007,0.9946689341757338,0.9896662151792861,0.9932193379297078,0.9972207776313285,0.9868332907496151,0.9968104242850712,0.9878240535726716,0.987857126804638,0.9963969689246623,0.994072604714156,0.9952237096465038,0.9962586903233723,0.9933975987986969,0.9957447657258659,0.9959626534529639,0.996090956737518,0.9963551377521961,0.993252398917476,0.9949476675156321,0.9952084107440432,0.9957017869356237,0.995879786620219,0.9966541308266675,0.9903155946659531,0.9952767682670333,0.0531015919835543,0.03410567378894882,0.09505382616716966,0.11537589635139955,0.11165665050042475,0.059714908792266805,0.044893792379183985,0.05994452361772842,0.11765469963924458,0.05977249883470349,0.11993142469331369,0.05881622493490056,0.05158707676564624,0.12447763177971696,0.07235755248497101,0.0701685520480132,0.12862455826210145,0.044845010642679616,0.13148426646400505,0.07374195728879608,0.13471133918352904,0.136198248402391,0.05113935635160004,0.07825158929234186,0.07958645678048944,0.13748908180091265,0.13733969220971776,0.05956784976334223,0.03957241704439635,0.069709434010699
339,339.0,0.9804825257661635,1.010762782833878,0.1444508778537913,0.03365748123331987,0.08839596163983394,0.0368123666862637,0.058309821913537924,0.12568260784597862,1.0026069688458665,0.9961520834354087,1.0049085178753565,1.0050492074090402,1.0047898453652344,1.0000837103773392,0.9954669968330546,0.9986506268740208,1.0044310252769533,0.9934722273142629,1.0040734119266006,0.9944130849855782,0.9940681665027129,1.0037581685668067,1.0004178672415822,1.0011174128997726,1.0037210483088448,0.9991453234515962,1.0032741244626493,1.0020852714436659,1.0036946207954571,1.0039865342730812,0.9992997665893973,1.001304527242872,1.0016265128515063,1.0033690653802079,1.0035447611521366,1.0020485496837246,0.9957784968363462,1.0011471066760573,0.056114770814680325,0.03365748123331987,0.09949200262031736,0.12061307922010411,0.1168713624478493,0.06298727263869826,0.04438604603931169,0.06321946674838005,0.12323673800404249,0.059267225488101316,0.12568260784597862,0.058309821913537924,0.051036574665855046,0.13024748814712725,0.07520156107674653,0.07374414245495683,0.1347069418699221,0.04430711958660859,0.13784164913744307,0.07728799953977694,0.14137607155968548,0.14300918397567333,0.050551223819785294,0.08175594116157336,0.0830801479274492,0.1444508778537913,0.14428738882898912,0.06282907649033838,0.03905158130207895,0.07327600478289677
340,340.0,0.9808502428164518,1.010654460518972,0.1444692453041151,0.03204228073484411,0.08728907719369564,0.0375770208595724,0.05577170053241294,0.12546608358355005,1.0066344713701616,1.0005872119262562,1.010032186534242,1.010654460518972,1.010331213346199,1.004386315064606,1.0005556151277712,1.0029658000112376,1.0101313658289621,0.9993354628397467,1.0098197251477838,1.0002308011369176,0.9995333147302655,1.009584514851836,1.005627182586382,1.0058488143670385,1.009612662755287,1.0041822986144064,1.0092013557206214,1.0070277087550437,1.0096621948110769,1.0099682667879524,1.0046218416389794,1.0064606728874015,1.006837570061057,1.009365803018753,1.009540860350551,1.0063374058954742,1.0005487838276534,1.0058571930696651,0.05525525845885463,0.03204228073484411,0.09925977473525789,0.12035471847080771,0.1166285042749335,0.06193342856570261,0.04233517753181844,0.06214981815570503,0.12300742822861759,0.05669763325709673,0.12546608358355005,0.05577170053241294,0.04872718936135224,0.1299827995927825,0.07382901801766983,0.07232818258486685,0.13452909825444317,0.04220635932319178,0.1377262097592558,0.07559113268000628,0.1413240881183914,0.14299819405802247,0.04818201613542361,0.07973629805838316,0.08097299239290742,0.1444692453041151,0.14430313363364927,0.061792402940963366,0.03718669919676951,0.07188544986907419
341,341.0,0.9812476519269753,1.0107888065580386,0.1355953717587912,0.03260580024388018,0.08329732938659089,0.03412579408464707,0.05582622631167384,0.11773196542048205,1.0059120822313399,1.0016227931142672,1.008061465536798,1.008440694712098,1.0081826313807705,1.0036887692030054,1.0016125031334753,1.002271580583408,1.0079234077831527,1.0002803946957042,1.007584757693853,1.001187308438399,1.0005468835637028,1.007349386387363,1.005106983470413,1.005288003465664,1.0072925135747028,1.005454652128094,1.0068412603413754,1.006603547789621,1.007265665559397,1.0075456908999911,1.0061445323377263,1.0062079618048738,1.0066371719900113,1.0069243053750074,1.0071024356811875,1.0056357015808368,1.0016455438203984,1.0052771666250941,0.05279586042278707,0.03260580024388018,0.09312018415752508,0.11285686984025155,0.10941627812656753,0.05924352783298493,0.04276450789657019,0.05945346160862643,0.11540998431551203,0.05672643079557588,0.11773196542048205,0.05582622631167384,0.048988971601694936,0.12197633820106568,0.07063622453714366,0.0694538829147223,0.12624695821859036,0.04284020857828529,0.1292539418667497,0.07296130575636645,0.13264063703619067,0.13421516846763626,0.048834891413312306,0.07737007903190458,0.0786989240577128,0.1355953717587912,0.13543934942244634,0.059082820804962265,0.0377395243813345,0.06899418657638068
342,342.0,0.981607986491381,1.0111148275676436,0.136822466395633,0.03975278911834178,0.08935741267181531,0.03083534265801661,0.06569488383849512,0.11886238098981934,1.0003513491107316,0.9985863671772959,0.9991769066308712,0.9985734041387425,0.998540025882922,0.9978651907543122,0.9979439495525553,0.9964444293939034,0.998044657454684,0.995723547412213,0.9976348542934539,0.996684776594524,0.9964617536675849,0.9971640619021512,0.9984811949088522,0.9991408667027254,0.9969083604263574,1.0020390711652538,0.9963437837048515,1.0006095745056915,0.9966459522615215,0.9968583721376809,1.0025735420014057,1.0003443216721655,1.0008215652680883,0.9961992767388141,0.9963841918780446,0.9997863762005382,0.9983405880617344,0.9991333817206731,0.05912827390755869,0.03975278911834178,0.09403690546695354,0.11366041295606938,0.11045597836459718,0.06666366497357805,0.051398172724433,0.06691107434869195,0.11649852623753912,0.06667533555004208,0.11886238098981934,0.06569488383849512,0.058230703784818115,0.1233066595362494,0.07805307263465017,0.0792215960642985,0.1275079972393064,0.05226151323287205,0.13050096221401025,0.08464410309113692,0.1338722205946807,0.1354014381076946,0.05934035332664871,0.09119492240566764,0.0932078192315479,0.136822466395633,0.13666465553773888,0.06636189886012267,0.04581675930915843,0.0785748401121062
343,343.0,0.9818644799033164,1.0115561603392527,0.1382997392442068,0.04369809956313777,0.09414543376886914,0.02916743935288999,0.07064662089850879,0.11992171786468023,0.994830872009195,0.9948475862154377,0.9901040197808698,0.988527507211816,0.9887010958628563,0.9920721725681024,0.9935416815312359,0.9906502427366233,0.9879850326956225,0.990501647101264,0.987500745652615,0.9915041547800648,0.9916737113335014,0.9867192826991474,0.9914245258725584,0.9929398518042419,0.9862992657724227,0.9976871394203561,0.9856148996694453,0.9946308671232547,0.985778112827558,0.9859217954512822,0.9977219217067104,0.994493330350268,0.9950164044018011,0.985233516497445,0.9854244760114487,0.9939643994512091,0.9942671387214694,0.9929405941756312,0.06538427670513065,0.04369809956313777,0.0949173141188953,0.1146124472607275,0.11150702916694663,0.07395169884746558,0.05602671973842451,0.07423409373974532,0.11753487212379111,0.0716455074570076,0.11992171786468023,0.07064662089850879,0.0630130831360962,0.12474861933847928,0.08397078257704488,0.08858041761340213,0.1289471078227979,0.057595687075010255,0.13194713644303957,0.0956432362675605,0.13531467803888242,0.1368137740602756,0.06516493413484911,0.10398199661140282,0.1065663610334762,0.1382997392442068,0.1381374246876833,0.07351594453393044,0.05025875576672038,0.08778293719675505
344,344.0,0.9819503655564292,1.0120364416643313,0.13019101526759222,0.04187564259150551,0.08940503924931589,0.02709528111990113,0.06770699128013166,0.11299242941362053,0.9948970377095352,0.9930735106727876,0.9871572366708268,0.98537613449595,0.9855312335332616,0.9921858864398246,0.9912963335990277,0.990770680467715,0.9846549429958145,0.9875221680874975,0.9841145773182374,0.988568802810049,0.9890833301332663,0.9835005156032569,0.9897280272317843,0.9931126489457409,0.9830619586077174,0.9956444078713319,0.9823603771610857,0.9949348657060719,0.9825023563552439,0.9826450417361569,0.9954068242481994,0.994919066788674,0.9954818946577723,0.9819503655564291,0.9821411770109675,0.9940692167454879,0.992302153919846,0.993100251701103,0.0625615458789195,0.04187564259150551,0.08945778308345345,0.10798855018953626,0.1050815892556715,0.07079423020364024,0.05369207280303852,0.07106640386611938,0.11075450711467774,0.0686656926088349,0.11299242941362053,0.06770699128013166,0.060403343508180524,0.11756019387466396,0.07998820042845707,0.08489448676337165,0.12147832304798394,0.05517402364048292,0.12427296014850975,0.09183474970328513,0.1274034844383323,0.12878580095106254,0.062334571223192976,0.09998985357114386,0.10251925021689089,0.13019101526759222,0.1300396896130938,0.07036123327189979,0.048162583390790936,0.08411997613139255
345,345.0,0.9818213255430601,1.0124793083343455,0.12797174290364438,0.042562588886952905,0.08807840446023693,0.02620841013716777,0.06776206013337692,0.11160766565687513,1.0000075828179247,0.9948039318487341,0.9920855505696348,0.9908935039057559,0.9909017580024135,0.9976028896533512,0.993156590770641,0.9961989957673286,0.9900953309309037,0.9894245606992799,0.9895912013800302,0.9904718688661591,0.9909386171977596,0.9893181195674872,0.9943329164174163,0.998960728389678,0.9890150742360071,0.9976714168137034,0.9884078528355796,1.0008761667688473,0.9886531627846978,0.9888498703441122,0.9975500279829747,1.0009772646523167,1.0015727766440896,0.9881943740811829,0.9883798044659827,0.9994758389737252,0.9941387170639191,0.9989314348141675,0.06025454501724838,0.042562588886952905,0.08845423035197685,0.10662506715807134,0.10381921528126195,0.06816588730167497,0.05481970205059122,0.06842990196963314,0.10945147255852604,0.07059024036213901,0.11160766565687513,0.0695806584712802,0.06194743653516382,0.11593408141842566,0.07905736006518323,0.08170703343848908,0.11969535780650885,0.055905377015499406,0.12235637958682061,0.08830453696667935,0.12533533120832627,0.12663319450101843,0.06309015431822215,0.0960448342352458,0.09843409019034219,0.12797174290364438,0.1278322468193111,0.06776206013337692,0.049011934581785675,0.08096780701683415
346,346.0,0.9815228367503264,1.0128083971407613,0.13052315667030184,0.04557317658041056,0.09051161489041544,0.02606273299192126,0.06819138950742215,0.11441729968651196,1.005440709107937,0.9985728686133238,0.9997330612052738,0.9992439570919353,0.9991720945491838,1.0033253117886385,0.9975578082420022,1.0019320446380096,0.9986053849025488,0.9946426840582414,0.9981824604687572,0.9956387682037773,0.9957060008574428,0.9980092970833228,1.000732504491949,1.0050861103311555,0.9978734580626663,1.001991888271321,0.9974007075060728,1.007086019174067,0.9977919522214114,0.9980540848239746,1.0021652440002389,1.0072906763394889,1.0079159694903794,0.9974709401321421,0.9976477608573764,1.0051891872708558,0.9982020447707033,1.0050416224925323,0.0606226756495311,0.04557317658041056,0.09077896664105803,0.10925318443521126,0.10646350220615723,0.06859535927074868,0.05890809163789101,0.06887169825641984,0.11226777411284719,0.07625350874340957,0.11441729968651196,0.07514534727789551,0.06680935756767444,0.11867169326590213,0.08180346340362464,0.08219630549903433,0.12241029256326184,0.05964730479537598,0.12502487025953285,0.08881437722856214,0.12795199327710843,0.12920811501593302,0.06717897595850604,0.09651888863638916,0.09886950043311553,0.13052315667030184,0.13039160296311209,0.06819138950742215,0.052527421381711736,0.08145915378780236
347,347.0,0.9811228247640379,1.0129473448750441,0.1252302466951449,0.045749269052687495,0.08768783151160105,0.02433106730060761,0.06600424450721606,0.11006214903365466,1.0097988524692016,1.0015499121279532,1.006208698236084,1.0063207919847308,1.0061812505216716,1.0078988565246658,1.001063775220194,1.0065085947986212,1.0058309570205937,0.9988447721807808,1.0054939145038506,0.9997972855133745,0.9995151343054041,1.0053776559668945,1.005993441039488,1.01000110293064,1.0053742228748164,1.0054301082122064,1.0050015564224717,1.0120272695720873,1.0055008556223068,1.0058090891285694,1.005872463889414,1.0122970617842957,1.0129473448750441,1.0052809119498292,1.005452218224165,1.0097627366403272,1.0014223422165627,1.0099427374904293,0.0580604249740213,0.045749269052687495,0.08735272287032901,0.1050678165464559,0.10241691377285399,0.06573225453182448,0.059165469655971796,0.06600424450721606,0.10801802355340176,0.07660576963360446,0.11006214903365466,0.0754966680236528,0.06714417415340256,0.11408932206709524,0.07953239337281934,0.07883775718232552,0.11762240104157164,0.059838793152816074,0.12007731580534554,0.08525729385214037,0.12282753422561235,0.12399856480780228,0.06745177961170067,0.0927076168444932,0.09496660670072478,0.1252302466951449,0.12510944593237594,0.065343294061289,0.0527429077509189,0.07812577193478097
348,348.0,0.9806892151700053,1.0128448083665247,0.1227057845427529,0.04259653089956974,0.08408277273439453,0.02494077193818057,0.06231341649284328,0.10761996351606992,1.009738841622779,0.999465476899669,1.0073496426507904,1.0077304781679635,1.007464405765434,1.0077749268833112,0.9987913013810052,1.0063737911628323,1.0071080950501443,0.9963924908910388,1.0067789803906855,0.9973537785368235,0.9971357824766179,1.0068135938793517,1.005643679927086,1.0097338664029911,1.0068737178952993,1.0031573725154401,1.006516522673393,1.0115291358232337,1.0070230148129555,1.007344468015032,1.0035274289392202,1.0115598743818763,1.0121419210519893,1.0068099845684242,1.0069804278893304,1.0096545561022885,0.9992292054504961,1.0096976253532153,0.054900587368805376,0.04259653089956974,0.08543417355134039,0.10298783994008938,0.10021165824790437,0.06206462478410881,0.055127222436949994,0.06231341649284328,0.10565191051208488,0.07146549518355322,0.10761996351606992,0.070426968166843,0.06260087159800343,0.11163873664762292,0.07530353309993416,0.07420873937558528,0.11519638387386184,0.05572788402058852,0.11762283504710767,0.07987957474281145,0.12033182487509246,0.12151963356661899,0.06288522579451357,0.08652469420419145,0.08853591378021744,0.1227057845427529,0.12258311814980175,0.061736682085841744,0.04911955102220145,0.0735618045049276
349,349.0,0.980289933554039,1.0125495245959937,0.13812201379266686,0.04049964583712326,0.08917486294755785,0.03173162849008194,0.0632055317955902,0.12051351965998622,1.0034904641396953,0.9927911403332392,1.0013770139501406,1.0013103781960544,1.0010189449814357,1.0010612407151414,0.9913305186544352,0.9996417623587359,1.0004563478427912,0.9881270265384674,1.0000410406597375,0.9891370245087648,0.9893095528338258,1.0000242731430873,0.9983248954471184,1.0022026906189594,1.0000038168784362,0.9955051494170516,0.9995675904740388,1.0034689038925748,0.999978798431463,1.0002666522620172,0.9953345699001542,1.0029275562071442,1.0033353845848012,0.9996898474487905,0.9998637182261133,1.0029786788991901,0.9921008077316594,1.0022248889836844,0.056328534873475826,0.04049964583712326,0.09578036442553747,0.11596647437169151,0.1124382764167835,0.06342592062634768,0.05271254238532405,0.06365312462144729,0.11839109040274182,0.0689445967599623,0.12051351965998622,0.06791520271005719,0.06011298581735666,0.12540413921462948,0.07802018327826414,0.07523827228814298,0.12954499087852595,0.05299658824538269,0.13232870997277263,0.0797556704776186,0.13543912796083615,0.13687124844359036,0.05994024501320505,0.08531230898104615,0.08697867764561977,0.13812201379266686,0.1379763223307888,0.0632055317955902,0.04677886371868485,0.07465071548153428
350,350.0,0.9799929055019497,1.012135250582107,0.14826398468385868,0.0391641336696169,0.09212063174442324,0.03658316161350835,0.0625927998724822,0.129388254023118,0.9950077338868687,0.9862696589447855,0.9930468887983119,0.9921389003071404,0.9919697203476896,0.9919811899091664,0.9840413886993014,0.9905441242587031,0.9911943303046501,0.9801181654486483,0.9906923952648665,0.9811724301497299,0.9816897284424089,0.9903551436393625,0.9891979981107225,0.9921278246224007,0.9901843810687918,0.987945076398077,0.9896548256843598,0.9928264815651704,0.9899636724740534,0.9902109163318092,0.987383640871024,0.9916866905414776,0.9919091065834797,0.9895753695912309,0.989754958207799,0.99395327447581,0.9851199908285212,0.9922064815821097,0.05585586401093823,0.0391641336696169,0.10284592750893605,0.12467159814150482,0.12074669226400002,0.06273348678705193,0.05135366138025727,0.0629381844166364,0.12712777472006553,0.06794246362447665,0.129388254023118,0.06689488468003656,0.05889145119534945,0.1346453303524424,0.07937520468896779,0.07409450218616509,0.13907615939632936,0.05130883964971373,0.1420702556122603,0.07768744123043153,0.1454324279432544,0.14699920112479986,0.05834550060511631,0.08238417600163159,0.08378001772669315,0.14826398468385868,0.14810737460106668,0.0625927998724822,0.045342010129353176,0.07355935010614292
351,351.0,0.9798660565995477,1.0116757433435206,0.14076983270149743,0.036357910960934145,0.08700747767580366,0.035110967775988884,0.058920568687962235,0.12296809902043546,0.9928967852758368,0.9858309522376493,0.9921377386243617,0.9911242875521628,0.9909657372655399,0.9897192543246696,0.9836539573831337,0.9882745315743638,0.9901717559608153,0.9798660565995477,0.9896464445214301,0.9809120929143307,0.9813812042984292,0.9892369359562856,0.9878158046934443,0.989649770359305,0.9890303557843976,0.987439549293188,0.9884709042371358,0.9901693479550572,0.9887545362062966,0.9889912594120727,0.9869945447095904,0.9888570045986248,0.9890270303297616,0.9883196052762911,0.98850228274893,0.9917197299930122,0.9846827413921816,0.989740901474971,0.05258805483931438,0.036357910960934145,0.09770178687024374,0.1184113521520621,0.11470212427450163,0.059052675991547315,0.04783331410705651,0.05924580416227647,0.12080221421613381,0.06366381385001156,0.12296809902043546,0.0626624800899814,0.055009900856715976,0.12785483031686845,0.0744720728532861,0.06969744771655627,0.1320500562305753,0.047654411969659936,0.13489396470257856,0.0730013849205175,0.138090894257344,0.13957788932400214,0.0543127030850684,0.07734143707148099,0.07863133456352626,0.14076983270149743,0.14062172574925189,0.058920568687962235,0.04213368957100337,0.06920055516171658
352,352.0,0.979954873727,1.0112447598988898,0.13768217359734564,0.03427610153837634,0.08510542044159772,0.034371933346821426,0.05902653782912377,0.11966329926630824,0.9975383390181443,0.9909706654874316,0.9984542541566807,0.9980274489015023,0.9977947000758515,0.994662455142605,0.9895739655389635,0.9932245179302602,0.9971992495829366,0.9867148455333145,0.9967363639796115,0.9877035691234367,0.987754377964788,0.99640838416663,0.993993891012134,0.9951059951634939,0.9962757013728455,0.9933043234611539,0.9957586080080713,0.9958381257067401,0.9960890340404718,0.9963406716327783,0.9931957322037144,0.994768139433815,0.9950089095017955,0.995691539120811,0.9958727509456246,0.9966533021747844,0.9902259885826664,0.9951700594953474,0.05316892402840947,0.03427610153837634,0.09512142186247395,0.11529039937343463,0.11168467623770952,0.05969264796154208,0.045075959701672996,0.059896445574718044,0.11756631505312996,0.0599708725961687,0.11966329926630824,0.05902653782912377,0.05180205819166415,0.12462298733839591,0.07280972014327683,0.07033022352881456,0.1288123324797886,0.04494446774485452,0.1316944840862243,0.07365444764165813,0.1349272061515137,0.1364379055650962,0.05119203883896055,0.0779636589329728,0.07924538544699884,0.13768217359734564,0.13752761452087525,0.05954099731921557,0.03970717630848664,0.06983413438872173
353,353.0,0.9802150889419001,1.010916057266871,0.1446282189143904,0.033926119599808006,0.08838625900309399,0.03681057344451049,0.05868560564036725,0.12530112551005135,1.002680248635683,0.9961356115213205,1.0050009351012972,1.0051497390401198,1.0048590372944246,1.0001382348763317,0.9954695431549441,0.9987202504468112,1.0044588060563961,0.9934561724676825,1.0040560705744777,0.9943936546903703,0.9940605410674772,1.0038176178682987,1.0004169445294886,1.001079073306728,1.0037836749473592,0.9991476568928463,1.0033380450334897,1.0020562698511952,1.0037475902571082,1.0040288674036524,0.9993452400874614,1.0012404066862466,1.0015438630065199,1.003421410484134,1.0036001214715742,1.0021045947702165,0.9957834542904878,1.001118742356449,0.055851830239015465,0.033926119599808006,0.09955354915494674,0.12050361620704031,0.11686659180954292,0.06261050095607827,0.04470095220464499,0.06282298719723689,0.12306878841535093,0.059637684022841454,0.12530112551005135,0.05868560564036725,0.05139219182661662,0.13037625045143053,0.0755858988680483,0.07355610912596144,0.13486560276731227,0.04452793009489699,0.1380240329787489,0.07684555290005378,0.14155417028854048,0.14319835067790876,0.05072497356329562,0.08112124463273744,0.08240002080040851,0.1446282189143904,0.14445352460115066,0.06244903111331919,0.03930409745724178,0.07305121807383379
354,354.0,0.980579995596198,1.0107633924661197,0.14402841932213492,0.03230017184463939,0.08693526615438643,0.03739305735192482,0.05606876657123269,0.12462543517551596,1.0068146982915538,1.0005382968926455,1.0101318717036323,1.0107633924661197,1.0104092364715522,1.004552254381064,1.0005239054082218,1.003149455454887,1.0101678662767635,0.9992873469897414,1.0098176310931042,1.0001760231194814,0.9994886428641749,1.0096572963518362,1.0056603048663892,1.0059350611621265,1.0096893514356775,1.0041410349146338,1.009280870600219,1.007124575234892,1.00973385183299,1.0100307042574912,1.0046065620144715,1.0065252087340346,1.0068840253648648,1.0094413324172937,1.009620129188523,1.0065032902868858,1.0005224385805707,1.0059530147887166,0.05467031082576341,0.03230017184463939,0.09894500220962824,0.11977884249369568,0.1161730312506225,0.0612006314728274,0.04261729640797232,0.061399346493518275,0.12236789929196486,0.056987831720067605,0.12462543517551596,0.05606876657123269,0.04902798952956979,0.12960912087287477,0.07386754648602484,0.07175366175749917,0.1341443233997595,0.04240660183247066,0.13734166309891813,0.07474896714371802,0.1408996520158194,0.14255818624171634,0.04832557579485255,0.07870721621108928,0.07990101976471477,0.14402841932213492,0.14384995722559915,0.061053925967779546,0.037423988557549526,0.0712756036520543
355,355.0,0.9809828870418439,1.0108366427906983,0.13511223685197238,0.03327930939084469,0.0832113353287359,0.0337267617674848,0.05668579331622962,0.11693264437976916,1.006181202383312,1.0015423871861622,1.008289348211033,1.0086854841980049,1.0084100634102786,1.0039537304730508,1.001562097323395,1.0025558356091149,1.0081344883460073,1.0002490103193706,1.007786478903893,1.001142639141764,1.0004904368933032,1.0075725703433962,1.0052153706048528,1.0054751453660842,1.0075225476330758,1.0053804869891825,1.0070772361377027,1.0067913599243274,1.0074949312951125,1.0077708787894084,1.0060896542408861,1.0063559293950368,1.0067647450424873,1.0071512971541974,1.0073336501824528,1.0058887939956591,1.0015934887115985,1.0054736975753675,0.05244575129431778,0.03327930939084469,0.09280616995939621,0.11229261522480459,0.10896559878659334,0.058809687473695846,0.043554648612211144,0.05900778797498576,0.11479184768784942,0.057580701606466035,0.11693264437976916,0.05668579331622962,0.049824406021505015,0.12159045242909707,0.07091374970229056,0.06924144328749542,0.12583722733041589,0.04362766396726974,0.12883790078892043,0.07259401523346024,0.1321782850396988,0.133731168994117,0.049698865974093086,0.07694282036309705,0.0782707225275434,0.13511223685197238,0.13494539329976765,0.05863936784969028,0.038459710689988345,0.06874207380449053
356,356.0,0.9813570566307876,1.0110901666362984,0.13665968851286311,0.040712718251365736,0.0896526546274874,0.03040012794775537,0.06628764662376685,0.11839741764834394,1.000603355610014,0.9985047076386567,0.9993209310970836,0.9987264051309351,0.998679495776698,0.9981143457833327,0.9978911717916148,0.9967141559023773,0.9981695939446051,0.9956847201666512,0.997751788582098,0.9966314304376517,0.9963999656543706,0.9973026772113879,0.99856038104052,0.9993190825300223,0.997052683645852,1.001971449189366,0.9964913394587335,1.0007990502930995,0.9967821928489695,0.9969938958746574,1.002526405158791,1.0005018440529132,1.000960380272944,0.9963245183801178,0.9965139662879995,1.000018996154924,0.9982894390839705,0.9993212647600068,0.05906564622390069,0.040712718251365736,0.0939378965889684,0.11339587640436058,0.11027718393677266,0.06661322253485957,0.05257325978400663,0.06686001646047596,0.11619365356328698,0.06800167434630101,0.11839741764834394,0.0670194437912554,0.059484203335505095,0.12320051342074091,0.07866739750908351,0.07942884206098733,0.12739100891543095,0.053472288678429875,0.1303764744389148,0.08483078638834952,0.1337175038980579,0.13523671051425099,0.06068808315899852,0.09145366540921814,0.09351278022725985,0.13665968851286311,0.13649382066870294,0.06628764662376685,0.04688734227958485,0.0787428732505783
357,357.0,0.981635797714979,1.0114544426740173,0.137940600826552,0.04438461791929,0.09418594611598001,0.028781717481474383,0.07168315800292784,0.11937986452871327,0.9948897243555646,0.9946908500116144,0.9901407655989427,0.9885457154729602,0.988719855605159,0.99210907855899,0.993400017917766,0.990704375371006,0.987977807152456,0.9903588812993951,0.9874756683651079,0.9913475340083733,0.991519918732465,0.9867354520873034,0.9913642611243413,0.9929007349501338,0.9863188322291095,0.9975393267736268,0.9856345325650122,0.9945918650496085,0.9857838652448057,0.9859305100898855,0.9975823022609299,0.9944119527796331,0.9949144514465108,0.9852177052378531,0.9854151214239412,0.9939805038525572,0.9941301997378879,0.9929120803410537,0.06507706703135908,0.04438461791929,0.09469146210235334,0.11422604042278389,0.11119739777526333,0.0736482183071941,0.05690587798691544,0.07393370807991946,0.11713257822187309,0.07268770532342639,0.11937986452871327,0.07168315800292784,0.06396899617064665,0.1244709991417523,0.08427121575122877,0.08842505378610521,0.12865370067724263,0.058438581324514884,0.13163274643590522,0.09546509756914506,0.13496637239885778,0.13645914958937813,0.06601714256867636,0.10385630585453362,0.10648549611867399,0.137940600826552,0.13777294193565806,0.0731735293829387,0.05103260203539321,0.08760015621017819
358,358.0,0.9817524036463687,1.0118599495749527,0.12979662400334363,0.0424873720128132,0.08936832917363555,0.026732976979985085,0.06867799541042328,0.11247936431247334,0.9947074960132979,0.9928803664146999,0.9870543157086656,0.9852285994363984,0.9853987667741623,0.9919630689843623,0.9911081629995279,0.9905634427629713,0.9844919177654032,0.9873187386206901,0.9839250174143879,0.9883520082342538,0.9888810539172576,0.9833625105275405,0.989511805368188,0.992800065959952,0.9829229133568156,0.995460856057174,0.9822142060413598,0.9946085091629719,0.9823385826713029,0.9824839227109614,0.9952421461128622,0.9945405838172043,0.9950804843523547,0.9817524036463687,0.9819525242701481,0.9938157442420972,0.9921210106704713,0.9927993030794742,0.06214885328814388,0.0424873720128132,0.08920951035381389,0.10758312273652645,0.10475565189916716,0.07037517745823879,0.05449324709857194,0.07065023615207056,0.11035881634653866,0.0696445158507392,0.11247936431247334,0.06867799541042328,0.0612853689037963,0.11725152443003278,0.08017891832762672,0.0845797789451683,0.12115272354528442,0.05592407995685665,0.12392428996797505,0.09148810193985328,0.12702188248081211,0.12840133327231673,0.06307862472344852,0.09967774524722295,0.10224437422266969,0.12979662400334363,0.12964057306767277,0.06989793849732745,0.04885921466767932,0.08378291609045967
359,359.0,0.98166228074565,1.0122371660102032,0.12793265785621163,0.043384553620216926,0.0883291985729602,0.025897960226557073,0.06749702281953629,0.11143764214274553,0.9998008206602361,0.9947237752051802,0.9920050340231811,0.9907724847680506,0.9907952744069114,0.9973723753721099,0.9931027374603679,0.9959851890103805,0.9899565247964968,0.9893785832934305,0.9894104063213507,0.9904117112194464,0.9908872179689083,0.9892013081240253,0.9941588008019826,0.998631834108334,0.9888902286231754,0.9976069226818844,0.9882747424054872,1.0005196024228582,0.988505839329291,0.988708537022084,0.9975147134781255,1.0005650321773043,1.0011370722397441,0.9880117452963992,0.9882070957259146,0.9992102787119262,0.9940747699644609,0.9986131874801275,0.06001046972205654,0.043384553620216926,0.08843523013909714,0.10649890178262209,0.10376936613532622,0.06794908006583131,0.055884249556773,0.06822110606318318,0.10936495772022015,0.07188643089706064,0.11143764214274553,0.07086173801724496,0.06311226687381914,0.11592732642742841,0.07952279647594222,0.081643003991079,0.11967697409348863,0.05695442049149605,0.12232781194457411,0.08825705357754168,0.125293539101974,0.12659864850738758,0.06420318471067611,0.09608216619333373,0.09851142136321082,0.12793265785621163,0.12778781894069177,0.06749702281953629,0.04996473008583932,0.08087938787219756
360,360.0,0.9814092872084919,1.0125165706508656,0.1307617250928207,0.04648702817513793,0.09099925850705583,0.025807033851486257,0.0684274560097844,0.11449958405270522,1.005288087544397,0.9986405713024291,0.9997874253830912,0.9992649049684281,0.999212142923258,1.003157221324212,0.9976861791398153,1.0017848209873255,0.9986227321422805,0.9948204711315115,0.9981569372319684,0.9958049205159017,0.9958599313687353,0.998045198760455,1.000687736566559,1.0048290936383493,0.9979054638605921,1.002095799396832,0.9974261152411249,1.0068043573138898,0.9978092179860917,0.9980784428812244,1.0022948074093794,1.0069608608931553,1.0075637403814555,0.9974597991986474,0.9976459546291306,1.0049803795640897,0.9982997460763706,1.0047937200808041,0.060627240030401416,0.04648702817513793,0.09091587546278755,0.10931710467008804,0.10660109876788296,0.06866485755413372,0.06008959781964845,0.06895789812866444,0.11239481648918677,0.07769727384977426,0.11449958405270522,0.07656474223249923,0.06809406025842163,0.11887866050551042,0.08250198722122376,0.08248629129464119,0.12260764486515785,0.06081890800102998,0.12522732695562833,0.08917210616633918,0.12816275624163406,0.12943538824673617,0.0684274560097844,0.09701793446496859,0.09941332505647545,0.1307617250928207,0.13062564511512842,0.06820668090747187,0.05360040494999816,0.08172233662579431
361,361.0,0.9810593941993065,1.0126286421680384,0.1255602288662424,0.04657792539732133,0.08824553544537168,0.02412488392032036,0.06628454012289402,0.11024098456830496,1.009626114814896,1.0015960091188159,1.0062044040172469,1.0062922124822726,1.0061630295129718,1.007718672204538,1.0011626397524973,1.0063507014561646,1.0057817048170872,0.9989707236244688,1.0053981592402603,0.9999138643418901,0.9996318659906607,1.0053581223817076,1.0059203088166706,1.0097376928928723,1.0053560987233086,1.0055226406072466,1.004982843077928,1.011761174194025,1.0054844861763559,1.0058070152625964,1.006001551350923,1.0119987202375316,1.0126286421680384,1.0052409148049144,1.0054206149519396,1.0095432656275831,1.001502850465827,1.009687791070511,0.0582345025434108,0.04657792539732133,0.08753804229521936,0.1051960018266613,0.10261603989361447,0.06599158978039057,0.060249588042367117,0.06628454012289402,0.10821765248834041,0.0779614902679813,0.11024098456830496,0.07681911549898578,0.06832295298671832,0.11436630062768195,0.0803041360405447,0.07934986435532455,0.11789091281640542,0.06089616410555021,0.12035579068286431,0.08585379267049058,0.12312215781313138,0.12431252192321843,0.06855503449205572,0.09346153076736928,0.09576609236196855,0.1255602288662424,0.1254364309502643,0.06554560953045187,0.05372844237926529,0.07861062726611032
362,362.0,0.9806785728825065,1.0125267919522845,0.12310417022545962,0.04333519168713512,0.08462030490938773,0.024781260028665465,0.0625738443029513,0.10783007796492344,1.0097407828841096,0.9997707097584408,1.0073700207206144,1.0077342526203175,1.0074786927737216,1.0078054003670198,0.999166476039707,1.006430554419548,1.0070923649803114,0.9967875378213137,1.0067221942019808,0.997744952607544,0.9975230385020678,1.0068358515753233,1.0057747725940769,1.009730776114147,1.006896521573334,1.0035607755117635,1.0065384296857758,1.0115635290372613,1.0070507419280084,1.0073844194262709,1.003969743744913,1.011615123040967,1.0121951789103703,1.006822039031715,1.0070004706061304,1.0096387986697257,0.9995880440542327,1.0096974089677995,0.05506489564941702,0.04333519168713512,0.08567355406268463,0.10319117814322154,0.10046670650847521,0.0623070887134264,0.056103201544716166,0.0625738443029513,0.10589588139096186,0.07270758959478536,0.10783007796492344,0.07163587274385781,0.06366681898732654,0.11196164262318258,0.0760337407192024,0.07468100599100895,0.11551194898796259,0.056667461378238866,0.11795033215479983,0.08042613428610558,0.12068102441770372,0.1218774980886848,0.06385796999489612,0.08721525109808262,0.08926866026270251,0.12310417022545962,0.1229779397928866,0.06193180424603222,0.050002337229226076,0.07400832449157378
363,363.0,0.9803327944225041,1.0122561622720272,0.1389460988378896,0.04123020298076839,0.0899145962365501,0.031685781115506476,0.06363239542785945,0.12105408076806935,1.0037035593607706,0.9933119649879611,1.0013783127426075,1.0012970637753265,1.001016036008273,1.0013333253303094,0.9919345357970027,0.999943006715155,1.0004268056697871,0.9887471648608978,0.9999763978847729,0.9897536430073802,0.9899225087022112,1.0000343664972395,0.998633148684143,1.002485785600079,1.000012488047038,0.9961655899820242,0.9995726582634987,1.003830220228431,0.9999868147868943,1.0002837878925301,0.9960409300609195,1.0033573649482155,1.0037784231565376,0.9996808711214521,0.9998631687989543,1.0032014462798609,0.9926835873306267,1.0025064543050677,0.056681459522726865,0.04123020298076839,0.09629570527133995,0.11655643138521624,0.1130149320357341,0.06387672537736629,0.05367970281465776,0.06412163150768285,0.11896649173912045,0.0701798190158525,0.12105408076806935,0.06912217856388166,0.06117367433342081,0.12605563887781915,0.07888890569301239,0.07590529742761831,0.1302020707871359,0.05391812044992789,0.13301185590371092,0.08048525439577346,0.13616251800250032,0.13758214534265203,0.06091218673966672,0.0861719754121917,0.08787573197234255,0.1389460988378896,0.13879072962259498,0.06363239542785945,0.04765119249718545,0.07529273439078504
364,364.0,0.9800880299837118,1.0118848281151553,0.14971969029157434,0.03991861874977242,0.09320825426558035,0.03671359940893265,0.0634007188085706,0.13049605629715794,0.995297917961968,0.9865967114861846,0.9929549363583581,0.9920255756995453,0.9918694106392459,0.9923343864916933,0.9844381822978081,0.9909281180291284,0.9910746864596331,0.9805289498849848,0.9905412059740394,0.9815779578520278,0.9820921597233505,0.990260182557651,0.9894170467196656,0.9924761473148284,0.9900859814436036,0.9883724698498335,0.9895502639227862,0.9932464715009544,0.98986037601193,0.9901155775144623,0.9877981219928962,0.9921679143033169,0.9924011841142012,0.9894535026291587,0.9896408210682258,0.9942511277482454,0.9854936629026904,0.9925545755546848,0.05653434642583312,0.03991861874977242,0.10376951995630578,0.1258218633018756,0.1218110632188327,0.06354518383736772,0.05236246999090682,0.06377017852837547,0.12823399214371078,0.06925459175936181,0.13049605629715794,0.06817984597004881,0.06000524572088014,0.13580975353208877,0.08053821216539944,0.07513302322036393,0.1402669827408289,0.052252967435261914,0.14331108420232005,0.07877767370077014,0.14673307803782962,0.1482763637244443,0.05935492683876664,0.08358942702304646,0.08501565257582826,0.14971969029157434,0.14954376717672044,0.0634007188085706,0.04624766444458276,0.0745736661485852
365,365.0,0.9800102507305425,1.0114808644695579,0.1423756433917619,0.037086045741523015,0.08812584649599235,0.035321970237429154,0.05970490439734121,0.12422739072727412,0.993311243721846,0.9859027184186486,0.9920248436924047,0.9909960900535179,0.9908520300850269,0.9901990709845874,0.9837801584286473,0.9887842773997063,0.9900542684480226,0.9800102507305424,0.9895101013092215,0.981051902536357,0.9815115029876074,0.9891269956494112,0.9879760812264337,0.9901147081563642,0.9889142614575069,0.9875674476508549,0.9883467073154696,0.990679400293409,0.9886308823064645,0.9888802218693165,0.9870516929833714,0.9894102774813721,0.9895865316976489,0.9881736297112822,0.9883642273228804,0.992139915988921,0.9847842765844745,0.9902057773221242,0.05324590542316365,0.037086045741523015,0.09873451986505317,0.11970939381500731,0.11589726480680704,0.05983955456923529,0.048809223728013634,0.06005181855439656,0.12205163442611168,0.06493948408173425,0.12422739072727412,0.06391272557697304,0.05608790746684183,0.12914942190222034,0.07567583280626909,0.07068305826608799,0.1333733445183092,0.04856247706152517,0.13627368454704633,0.07400751276863521,0.13953489854363296,0.1410015304811972,0.05528129166603146,0.07843403492101049,0.07974585364901313,0.1423756433917619,0.1422060428120206,0.05970490439734121,0.04300873074824776,0.07016426361728671
366,366.0,0.9801431060264321,1.011112346323123,0.13936631530284338,0.035068973909848214,0.08623224508549643,0.034613977440139984,0.06017309468644597,0.12099174932259872,0.997888574818962,0.9908563602904854,0.9983501735227961,0.9979187880831561,0.9976956179084028,0.9950711885158409,0.9894996325786848,0.9936619023174258,0.9971000115306415,0.9866448628503969,0.996619452050425,0.9876312666655148,0.987679607085907,0.9963173290827024,0.9940645920641554,0.9954873008208525,0.9961801696149739,0.993222578224192,0.9956555719242054,0.9962360369184216,0.9959892336287897,0.9962532351888458,0.9930353903166892,0.9951874658538562,0.9954324483297682,0.9955711611849164,0.9957595769125107,0.9970023897166905,0.9901296691260528,0.9955520723304506,0.0536933565910132,0.035068973909848214,0.09621714719925115,0.11664421590888736,0.1129571951747391,0.060343636893720416,0.046143067060272734,0.06057002595895518,0.11890473775622111,0.061374609058230487,0.12099174932259872,0.06040786629629836,0.05299539975589004,0.12599931675400597,0.07403894178185454,0.07115082497851125,0.13021580600764776,0.0459392823218107,0.13315048445401467,0.07446927086690319,0.13645741221112512,0.13795774224967866,0.052253102843054004,0.07885287545037241,0.0801526880953496,0.13936631530284338,0.13919317956835797,0.06017309468644597,0.04065246871409765,0.07063256539289445
367,367.0,0.9804409580309154,1.0108473486637397,0.14646134853382134,0.03479445506705766,0.08957767426869705,0.037068810136341626,0.06021923957646478,0.1266769284605777,1.003011859745018,0.9958914054652144,1.0049534213740985,1.0051062564167312,1.0048271162909803,1.0005296513136657,0.9952533730566024,0.9991351882001634,1.0044379139884736,0.9932375865555199,1.0040239334332612,0.9941746705285633,0.9938437606662996,1.0037954348834708,1.0004567163126152,1.0014401998817293,1.003761498935681,0.9989241787773084,1.0033110518511597,1.0024250828353303,1.0037292107127715,1.0040269763925087,0.9990458540608785,1.0016214350360235,1.001929505219195,1.0033845718055971,1.0035689081279355,1.0024325562117722,0.9955472845964798,1.0014806992292922,0.056325237324943205,0.03479445506705766,0.1006946012538957,0.12191818558697802,0.11820450492060364,0.06322346164340385,0.04587686312044932,0.06346507195474284,0.12447451185305487,0.06118872993825377,0.1266769284605777,0.06021923957646478,0.052722770148986874,0.13183369396637637,0.07686671472614322,0.07434026520400644,0.13636454708167386,0.04563447364757796,0.13958612346493568,0.0776473092440783,0.14322322795505346,0.14487963764968995,0.0519152293342119,0.08202130084314138,0.08332069743195922,0.14646134853382134,0.14626778783142858,0.06303273204162692,0.04033919071448118,0.07381138754129324
368,368.0,0.9808358471025502,1.0107539464792967,0.14578114519936597,0.03308995243178605,0.08806829841157424,0.03762509638560827,0.05748010229353153,0.12584993221035082,1.0069454502635484,1.0002416337430546,1.0101163237522577,1.0107539464792967,1.010413393798744,1.004730293787411,1.0002466632913654,1.0033455934873812,1.0101863041803312,0.998997744055838,1.0098276921388607,0.9998884152844106,0.9992098295669242,1.0096700124290616,1.005621343902783,1.0060791158405697,1.0097032050812234,1.0038628726835648,1.0092909414729838,1.007262506834818,1.0097517846453419,1.0100618816538878,1.0042597424001765,1.006668770520167,1.00703401348708,1.0094424282253398,1.0096250895659518,1.0066191809559495,1.0002305841465773,1.0060979245182198,0.05514558904904931,0.03308995243178605,0.09996272755980279,0.12107065369317681,0.11738205017942005,0.06183209551631508,0.04369613533306531,0.06206225251969226,0.12362753361068826,0.05841294900396201,0.12584993221035082,0.05748010229353153,0.05025298923580835,0.13094331458062827,0.0751242259954282,0.07257189147544911,0.13552796565128783,0.04342955219196294,0.13879570107881936,0.07561926670408897,0.14248184096537106,0.14416768065541086,0.04944031909091586,0.07970119718020184,0.08092047240575553,0.14578114519936597,0.14558310017361809,0.06165471595990489,0.03837291322504349,0.07206868717732516
369,369.0,0.9812598135998949,1.0108770579601876,0.13675255454556978,0.033620968782352705,0.08402436296317048,0.03413176429697817,0.05749960639579764,0.11806329107663174,1.0062175511639968,1.0011459102289595,1.0083219937059014,1.0087362805759044,1.0084769560415585,1.0040335578467843,1.0011848841919528,1.0026503343939197,1.0082335443190964,0.9998726795291429,1.0079004026908789,1.0007685231652454,1.0001200699413586,1.0076425831457818,1.0051268257623094,1.005525230233793,1.0075980803986146,1.0049935717171303,1.0071531351804177,1.0068401111070917,1.0075846720508521,1.0078734934587106,1.0056369283372926,1.0064119715411113,1.0068302567446852,1.007234034869129,1.0074190591057401,1.0059132817078016,1.0011996639627616,1.0055240793681244,0.05269557956182496,0.033620968782352705,0.0937503772174124,0.1134916458493307,0.11008804186821922,0.05915598607808434,0.04409514427880111,0.059378802016269765,0.11595740476650553,0.05840870210062496,0.11806329107663174,0.05749960639579764,0.05048550062386244,0.12282963232484344,0.07186354553121749,0.06966945678477254,0.1271243181419831,0.04405124361581928,0.13019255256023216,0.07297396703215854,0.13365652188602725,0.13523759066453686,0.0501631747928887,0.0773133615462487,0.07862351769703126,0.13675255454556978,0.13656712348274092,0.058962902122251845,0.038902026655347574,0.06915634889572796
370,370.0,0.9816448978815078,1.0111689741068266,0.13837438538847144,0.0408101970994477,0.09014879386316602,0.031011925257092694,0.06595382105012317,0.11957966368940735,1.0004879352665934,0.9981039237530395,0.9994953945635822,0.9989307845791269,0.9989049700516129,0.9980415127991764,0.9975168826685671,0.9966518843283518,0.9984516504516415,0.9953357912697381,0.998072877817501,0.9962833165643391,0.996045767161158,0.9975221439597485,0.9984670456289494,0.99920803609348,0.9972806432960847,1.0015873191536964,0.9967215255545367,1.0006945150021411,0.9970280654319048,0.9972556218144898,1.0020834088273007,1.0003999357954272,1.0008663612792417,0.9965591733969549,0.9967516207405117,0.9998953423461712,0.9978941048420915,0.9992123832366187,0.05875874051827415,0.0408101970994477,0.09496554758434193,0.11467421944365926,0.11148103031520727,0.06627586751218165,0.05281401661641323,0.06653298429189705,0.11742308249254464,0.06849446365241833,0.11957966368940735,0.06749900662219446,0.05983696619889567,0.12452393876696853,0.07927079818959118,0.07900590446621288,0.12876712603038787,0.053570785450363506,0.13182416111713527,0.08420844262857997,0.1352832895344558,0.1368358444835007,0.06089209494925755,0.09062730165176493,0.09260543728517555,0.13837438538847144,0.13819267752824999,0.06595382105012317,0.04705942448087113,0.07832259685698845
371,371.0,0.9819231403059469,1.0115588291221325,0.13977644807429668,0.044780872930501425,0.09466677776957111,0.029318325211242186,0.0723659356418207,0.1206218414165217,0.9945897251596989,0.9942872313072438,0.9903210456799801,0.9887471582573949,0.988948678127007,0.9918472026047799,0.9930209645165942,0.990452130434945,0.9882623750476557,0.9899968615621875,0.9877906801870858,0.9909901173604099,0.9911592004693812,0.9869589237901057,0.9912062954573256,0.992588551193467,0.9865486820768694,0.9971519838286123,0.9858652842448863,0.9942878840896964,0.9860300346632879,0.9861892288396475,0.997141357126365,0.9941081451343295,0.994618927525511,0.9854541350012971,0.9856531641105449,0.993660065996512,0.9937407297688502,0.9926048906198792,0.06434474678640426,0.044780872930501425,0.09582287122551092,0.11560876431335601,0.11250465533738123,0.07281251258545794,0.057485170568806344,0.07310008251630166,0.11843822967809606,0.07352740398329144,0.1206218414165217,0.07251051100552332,0.06467162314181357,0.12591298224482173,0.08488425735732716,0.08745135768603507,0.13015510064851055,0.05895128789844091,0.13321068868556218,0.0942724146866806,0.13665894589028377,0.13818388022598332,0.06679914112052694,0.10242034276145048,0.10495620711947332,0.13977644807429668,0.1395955791689224,0.0723659356418207,0.05154512830127193,0.08663435008675884
372,372.0,0.9820265812317711,1.0119757572090238,0.13151741103325015,0.04283180858299106,0.0897493749732423,0.027252293117944096,0.06898350829439774,0.11362796745052667,0.9943717011227287,0.9925814954198565,0.987276861412664,0.985463096838233,0.9856671128068771,0.9916589743142857,0.9908415197275494,0.9902676755063711,0.9848151464391541,0.9870727620674515,0.9842800677363761,0.9881151737067797,0.9886325484551709,0.9836209400784617,0.9893883661649565,0.9924432525599458,0.9831852389355998,0.995197700403685,0.9824768960596092,0.9942631170884196,0.9826175225657431,0.9827689205156278,0.9949747509447123,0.9941973473179144,0.9947464673034314,0.982026581231771,0.982226197897043,0.9934473479259234,0.9918458299221543,0.9924468953338154,0.0613180129672787,0.04283180858299106,0.09026385692824931,0.10887549521933057,0.1059738581335591,0.06942815682057135,0.054981408420419646,0.06970380509791875,0.11157080571064532,0.0703206110998121,0.11362796745052667,0.0693467613445544,0.06186442932697547,0.11860000089245885,0.08070523664933082,0.08348786560661524,0.12255924947778642,0.05637964966703887,0.12540292539613654,0.09019060679444776,0.12860819308870364,0.13001452762059468,0.06379555767063831,0.09814861736994551,0.10062921556747244,0.13151741103325015,0.13134868155325047,0.06898350829439774,0.04930314019225184,0.08269988522011708
373,373.0,0.9819103331992327,1.0123488925704203,0.12963349189243156,0.043269644161983076,0.08854895202970267,0.02662571562303347,0.06663748520243157,0.11263052178960925,0.9994890009094641,0.9947110765720815,0.9923904879443336,0.9911739331491528,0.9912273421820396,0.9970814385976533,0.9931620039077091,0.995699830851741,0.9904417152497217,0.9895095653229297,0.9899258189365642,0.9905485013201333,0.9909944429350668,0.9896263027598388,0.9942056940737137,0.9983039943695339,0.9893179118652777,0.9976689429280585,0.9887020322457822,1.000209319472464,0.9889444626756791,0.9891471566155334,0.9976211426714978,1.0002585398316066,1.000840330049957,0.9884451480400013,0.9886390763512997,0.9988606443020985,0.9941067951576745,0.9982891400826603,0.059236124302920676,0.043269644161983076,0.08945615908088231,0.10777142798316153,0.10497104368499643,0.06706613211061294,0.05579243726928525,0.06733195661285715,0.11059519857921463,0.07184689540132987,0.11263052178960925,0.07082711173051204,0.06305077767598541,0.11725897446335014,0.0798268814467239,0.08060856781455587,0.121070383049319,0.05682140171982141,0.12379117428040214,0.08698923262084084,0.12686758767988812,0.12820580274738666,0.0642359828750444,0.09456372588699066,0.09691146522867014,0.12963349189243156,0.12947347281401847,0.06663748520243157,0.049873481988176524,0.07985401879767914
374,374.0,0.9816217974753643,1.0126073694092401,0.13254371359368528,0.04600108321960408,0.09104770448502739,0.02675543359532787,0.06760341404561257,0.11582669122049184,1.0051419241943218,0.9987279431256751,1.0002506433744915,0.9997538877118199,0.9997254454502598,1.0030302101354949,0.9978683593168354,1.001660770357916,0.9991883464165232,0.9951141988951038,0.9987511082946441,0.9960989322541186,0.9961146797257423,0.9985444628445506,1.0008478491882453,1.0046692473062637,0.998409129218805,1.0022572458048356,0.9979280798258167,1.00667393705414,0.998319007860074,0.9985884227002445,1.0024974412223497,1.0068347625524212,1.0074453984884342,0.9979569988630532,0.9981419977788889,1.0047991773914102,0.9984440182212263,1.0046377896702199,0.05969328389049257,0.04600108321960408,0.09198057048068475,0.1106505919152827,0.10787290400008549,0.06760341404561257,0.059525832136672945,0.06787606571526708,0.11373205806126065,0.07707120097372698,0.11582669122049184,0.07595642161566037,0.06751669985592146,0.12028106211021186,0.0825527708280845,0.08124484218665615,0.12407983113259122,0.06022128517508552,0.12677146751782517,0.08765525863094405,0.12982093788733504,0.13112882546912422,0.06794820831993462,0.09521992318976769,0.09753857864740044,0.13254371359368528,0.1323871494243503,0.067162121074555,0.05307729894170691,0.08049104329079873
375,375.0,0.9812314475088921,1.012680321928403,0.12729113578818746,0.04592315848992251,0.08815582849379416,0.025149931449495525,0.06501096054545552,0.11157076691823427,1.009639924422676,1.0015850980519458,1.006548301966632,1.0066544389047412,1.0065537523212424,1.0077618808675133,1.0012208709496417,1.0063971647651029,1.006230297568379,0.9991103201257203,1.0058879156193061,1.0000563433664227,0.9997464624096993,1.0057249295114397,1.006051852557492,1.009745224821351,1.005726347146772,1.0055664177281236,1.005346389415344,1.0118021178965926,1.0058518878826022,1.0061732529582676,1.0060815836855936,1.012043277609757,1.012680321928403,1.0055933010984786,1.005770951936293,1.0095257830991156,1.0015351070795946,1.0096987860255904,0.05713968452749476,0.04592315848992251,0.08857673176023498,0.10649531993091747,0.10386309961587673,0.06474688172073693,0.059473339327575994,0.06501096054545552,0.10954234642486181,0.0770791981319064,0.11157076691823427,0.07596075636880661,0.0675197922977674,0.11573527501603323,0.08018565984072627,0.0779012910764872,0.1193283764561842,0.060087993533678476,0.1218624445193371,0.08411165282296003,0.12473559810710827,0.12595506303464055,0.06784331896329326,0.09142711895844251,0.09366002738229,0.12729113578818746,0.12714483383681663,0.06431906329335756,0.05301063834497528,0.07717332777951519
376,376.0,0.9808097567485429,1.0125215033594523,0.12435423316515663,0.04268510888835185,0.08443993686133765,0.02559387949255499,0.06157403014946534,0.1086478968993478,1.0099211776609018,0.9996993210753562,1.0075218604343865,1.00789292986626,1.0076718513974154,1.008029936367176,0.9991462353069869,1.0066591163535998,1.007349372584602,0.9968348671650925,1.0070385397199897,0.9977964405923425,0.99754847568978,1.006987293461629,1.0058671592741535,1.0099247347053832,1.007050710215305,1.0035204233138515,1.0066790581282208,1.0118153759797304,1.0071912997057342,1.0075223789571706,1.003955201276954,1.0118863563106286,1.0124782078239516,1.006944661563281,1.0071214391598242,1.009798399162207,0.99954173183022,1.0098927854735478,0.054219204812298014,0.04268510888835185,0.08638349160545966,0.10408510139829433,0.1013124195316657,0.06132956638877139,0.055333772108162274,0.06157403014946534,0.10675882447855797,0.07183083859567446,0.1086478968993478,0.07078242565665444,0.06286916159041185,0.11291936446577136,0.07592913017916242,0.07352403709213533,0.116517429805436,0.055858925297234074,0.11900931978498054,0.07898087031941732,0.1218264852989025,0.12304213598856117,0.06312673366814398,0.08549359145858686,0.0874789306150534,0.12435423316515663,0.12420824439380493,0.06096799173132575,0.04928799265105083,0.07286084782229031
377,377.0,0.980427198643043,1.012183143048432,0.13958840263375044,0.04067475140723447,0.08974352156193217,0.03214337483311248,0.06330387597628931,0.12121148144595643,1.0038294222355122,0.9932707902597167,1.0013375127490973,1.001213861936814,1.0009939576636415,1.0014961711140549,0.991938732734096,1.0001087450544461,1.0004560429563871,0.988802818254114,1.0000561528840892,0.9898145964631939,0.9899645203713446,0.9999676927623834,0.9986528383184345,1.0026411036388923,0.9999467568570714,0.9961574555586955,0.9994903426189856,1.0040540568092293,0.999900992551371,1.0001892117162077,0.9960424505142925,1.003616263151734,1.0040541874403175,0.9995851402379867,0.9997638692164216,1.0032871917411588,0.9926687910282358,1.0026604242356885,0.05642171946082252,0.04067475140723447,0.09657628121913321,0.1169433270297018,0.11334068491488236,0.06353127871354382,0.05302135711160306,0.06376580427592202,0.11922575331945046,0.06941808380966609,0.12121148144595643,0.06837797506257756,0.06048314763813563,0.12648292512405232,0.07894474457908182,0.07545430174183074,0.13065691545602695,0.05322171416140441,0.133504208496121,0.07973881844657925,0.13671763129624642,0.13815279745190812,0.06027671905610725,0.08516928126962205,0.08680548187248541,0.13958840263375044,0.13941980561122433,0.06330387597628931,0.04703269038477055,0.07484368789183612
378,378.0,0.9801542466411194,1.0117420893700106,0.150059677931659,0.03937730143561846,0.09307514851423514,0.036977267373356826,0.06352507495211979,0.13037291917128946,0.9951840272130826,0.9865351734526049,0.9927783507734571,0.9917542882706777,0.9916931134825105,0.9922357837503323,0.9844165177944478,0.9908315756647248,0.9909439477426761,0.9805506704410767,0.9904570265528799,0.9816031586542591,0.9821045794760066,0.9900434841233845,0.9892940065080579,0.9923740948715641,0.989871279312278,0.9883319260875911,0.989317570618818,0.9932135786894688,0.9896293522508666,0.9898780624362975,0.9877622452252522,0.9921719408544467,0.9924243324369122,0.9892206186910927,0.9894028083681775,0.9940632250938661,0.9854572847984253,0.9924513295163468,0.05667810308400752,0.03937730143561846,0.10382555238813337,0.12597424523382666,0.12188159639845504,0.06364023754351987,0.05171320852894223,0.06386105484830351,0.12821344037950347,0.06849137258344298,0.13037291917128946,0.0674249150592784,0.05931510708974101,0.1359747795164495,0.08069866474103154,0.07518097065893203,0.14045836575013645,0.05156542040511429,0.14353522286223164,0.078532084779552,0.14700706725811913,0.14857933266405318,0.05867175818554024,0.0831048466553737,0.08446461489501143,0.150059677931659,0.14987932162730558,0.06352507495211979,0.04563009720165917,0.07461810159870363
379,379.0,0.9800613741914989,1.0112751906988569,0.14270822341365885,0.036591014914973914,0.08802285970877897,0.03557065277863177,0.059862781911811,0.12411584204712073,0.9930374345464409,0.9858814757650538,0.991768450129029,0.9906292538426906,0.990585037197527,0.9899307298436306,0.983797055413172,0.9885170850643724,0.9898280908573932,0.9800613741914987,0.9893273192821344,0.9811083128911295,0.9815601826737584,0.9888165916341658,0.9877766321248438,0.98984119143635,0.9886061912769353,0.9875737521728495,0.9880236776125044,0.9904957376475975,0.9883140627163524,0.988560453884242,0.9870772388044238,0.9892797673970088,0.9894800298359874,0.9878630007065896,0.9880481632513032,0.9917848231877303,0.9847907194102037,0.9899321181877386,0.053419771462276514,0.036591014914973914,0.09879350696312925,0.11987370091018736,0.11597276232479421,0.059964008374750695,0.048200138242097415,0.06017078807292697,0.12203769180485552,0.06419166931388627,0.12411584204712073,0.0631700614534691,0.05542634967019934,0.12932576685332373,0.0759041830520227,0.07078014920421746,0.13357793141799904,0.04793148876963679,0.13650952369752414,0.07383804069201748,0.13981307367644558,0.1413120394431391,0.05462247700821581,0.07804551823574565,0.07929614761033044,0.14270822341365885,0.14253715210928156,0.059862781911811,0.04243615894536979,0.07025782966796251
380,380.0,0.9801949437381065,1.0108592954096391,0.1399982908748549,0.03481891914138572,0.08641271160766936,0.03488844420416923,0.06005725682316789,0.12121034789697105,0.9976538143399468,0.9908993578991168,0.9981732544042686,0.997644151839459,0.9975149775420022,0.9948492253327532,0.9895834993015317,0.9934421577624652,0.9969570645232512,0.986759753792922,0.9965262664477351,0.9877540751369928,0.9877930641289007,0.9961018164179223,0.9939428367173005,0.9952749814061295,0.9959702296166442,0.9933058173600086,0.9954352553584876,0.9961241203553469,0.9957765413207889,0.9960388299509416,0.9931386126161207,0.9951355637962745,0.9954055321316978,0.9953691751794491,0.9955522411702482,0.9967006979785771,0.9902042348279458,0.995339410741316,0.054028373576602895,0.03481891914138572,0.09655861241930876,0.11712859867166309,0.11334446581094909,0.06062566707465532,0.045844729000839274,0.06084008528441194,0.11921391742905339,0.06102606995925329,0.12121034789697105,0.06005725682316789,0.052689577127416565,0.12649069118349698,0.07455710522355073,0.07144279443909454,0.13074089511211687,0.04561694737274298,0.13370616708331037,0.0745498066534334,0.13704615118035968,0.13856899091995295,0.051946013888065856,0.07874322451401694,0.07998743625215295,0.1399982908748549,0.13982182387979208,0.0604941518391885,0.04036386987225018,0.0709203677260222
381,381.0,0.9805048737056659,1.0105712518770265,0.14705838460856005,0.03469570242844742,0.08997510347195405,0.03722611071909779,0.06013078450739477,0.12700266699249071,1.0028754615110191,0.9959528879613152,1.0048025068168984,1.0048585551681815,1.0046699917023378,1.0004032402348095,0.9953547844013899,0.9990150530032215,1.0043138058161218,0.9933674728751414,1.0039550799583405,0.9943116060183392,0.9939688442567006,1.0036044607567607,1.000378034658582,1.0013202067582379,1.0035768848173774,0.9990191049198552,1.0031146352716975,1.0024018299750228,1.0035390369912691,1.0038334430417342,0.9991463703822119,1.0016545726592148,1.0019858629934038,1.0032027338579041,1.003383097887104,1.0022342880779567,0.9956355878022005,1.0013618042817103,0.05706109169461205,0.03469570242844742,0.10109411579532734,0.12246483839450752,0.11865518063413431,0.0639369422336447,0.045772866963606,0.06416266815207022,0.12486385961262604,0.06110907053582114,0.12700266699249071,0.06013078450739477,0.05265023672406379,0.1323518688416029,0.07759349362726685,0.0751081434398536,0.13691549523372998,0.0454885577769868,0.14015298491346667,0.07826273778904465,0.14380172489931836,0.1454699964060685,0.0518090168532411,0.08247621022651296,0.08372439526823733,0.14705838460856005,0.14685926755706333,0.06378194366703521,0.040225487580482854,0.07457337080140342
382,382.0,0.9809169715140984,1.0104879084756875,0.14588992384645177,0.032983896999047475,0.0883960438303677,0.03755241066399218,0.057351054512554143,0.12588839214942496,1.006785777475591,1.0002673587203137,1.0099390761728313,1.0104879084756873,1.0102325555287486,1.004585215685331,1.0003035279661066,1.003206725151667,1.0100427323207182,0.9990809139927086,1.0097413309199725,0.9999776635309444,0.9992850356982733,1.0094574473205904,1.005512613328961,1.0059370764637379,1.0094976638105988,1.0039144901046837,1.0090741408455213,1.0072136738237778,1.0095434680776818,1.009853753223171,1.0043094569142295,1.0066723824139272,1.0070597976639717,1.0092407014190894,1.0094193037303043,1.0064076373129691,1.000277826201237,1.0059572814654387,0.0561533538682455,0.032983896999047475,0.10005745763464936,0.12124947744824108,0.11749042555940657,0.06285389447191957,0.043570885149395326,0.06306896585112139,0.12368826122183026,0.05829075603431937,0.12588839214942496,0.057351054512554143,0.05014939358625754,0.13105372666080606,0.07580698416541322,0.07366861859855284,0.1356576964696776,0.04326590871703981,0.13891710225820703,0.07659836637009763,0.14259244468763665,0.1442799125695242,0.04931065531500603,0.08053975714017335,0.08171270938041586,0.14588992384645177,0.14568537686007527,0.06270058920266441,0.03824732125969531,0.07315800692318136
383,383.0,0.9813570445833257,1.0106595081327565,0.13690320178122137,0.03352237373145159,0.08437528526745329,0.034076164750680954,0.057423885591622634,0.11821371104803483,1.0064667347503287,1.0012222864901812,1.0082821888316784,1.0086461755018288,1.0084395317066979,1.0043105793823346,1.001286172597183,1.0029334334686388,1.0082204040958807,0.9999854872827537,1.007934431864948,1.000888516802238,1.0002296638032766,1.007587193376019,1.0052324708096771,1.0058074607189524,1.0075491514627994,1.0051050289758194,1.0070940763938947,1.0072002048654505,1.0075396255502151,1.007832214153809,1.0057496054737551,1.006825519500382,1.0072650522735902,1.0071996493435402,1.007379713629676,1.0061431895464412,1.001296151129478,1.0058076672800653,0.05368381917418206,0.03352237373145159,0.093894603142794,0.11373872118506625,0.11026165631231076,0.06016801429404616,0.043995381741095727,0.060378121006317044,0.1161079138883402,0.05834164450539973,0.11821371104803483,0.057423885591622634,0.05042173368245127,0.12299483127109455,0.07255820462070083,0.07072553596467632,0.12730474023082924,0.043909744548980986,0.13036385583288115,0.07390123770342291,0.1338191066824042,0.13540595514376397,0.05007858636742392,0.07808035217311356,0.079337631558155,0.13690320178122137,0.13671383761191513,0.06000791856964141,0.038792941475061966,0.07020929718520057
384,384.0,0.98175090033327,1.011029871985234,0.13928816210414177,0.04074077990602528,0.09093583143303195,0.03122927661777538,0.06739264035502623,0.12048993751404956,1.0010435116456358,0.9981350644946069,0.9994328482418786,0.9988407915002283,0.9988362136167795,0.9986290420485177,0.9975528075457272,0.9972453694437896,0.9983801017585392,0.995346685570458,0.9980169748802435,0.9963046642412688,0.9960751258263386,0.9974525938012295,0.9986553900351879,0.9998066159209129,0.99721459350093,1.0016294915325297,0.9966456721460818,1.0013538687798826,0.996971897282127,0.9971989717356285,1.0021140218385216,1.001105679944015,1.001592056705042,0.9965249663215661,0.9967095897689006,1.000453787512105,0.9979341983589699,0.9998120508507281,0.06003368225947383,0.04074077990602528,0.09568840227576636,0.11571558866474561,0.11234852534542053,0.06764218653790607,0.05277903558808619,0.06789179675580873,0.11831572014970218,0.06855325570319448,0.12048993751404956,0.0675494216961049,0.05986630032803965,0.12543235984562975,0.0803173371744707,0.08041061898930417,0.12969952234074067,0.05350064652089584,0.13276863634038263,0.08548387696010414,0.13622744046908408,0.1377952402093658,0.06092469036862021,0.09173555870593746,0.0936536568657713,0.13928816210414177,0.13910889892426895,0.06739264035502623,0.046993371431683084,0.07972765266120821
385,385.0,0.982024346183853,1.0115162157225854,0.14123780449770765,0.044724251751300285,0.09588429572747066,0.029723488039027374,0.07262702521130789,0.12210306838992424,0.9952718952825902,0.9942512571995732,0.9903161116391465,0.988738503754465,0.9889450116350033,0.9925561627905883,0.992987031672145,0.9911647708537038,0.9882551954547782,0.9899481197595281,0.987804603820425,0.9909486163433322,0.9911215265362384,0.9869599658202354,0.9914338606251668,0.9933033224541683,0.9865555339255729,0.9971090970218025,0.9858642194359152,0.9950663437777381,0.9860553080261728,0.9862143353271547,0.9970757277448783,0.9949379418539106,0.9954688826418164,0.9855096553859418,0.9857003275971788,0.9943558407449838,0.9937143454145473,0.993323502622705,0.06612149770912285,0.044724251751300285,0.09697151547073507,0.11725599238915056,0.1138911113071164,0.0747754219992276,0.05748117378144325,0.07506131689516812,0.11988506156348232,0.07365050756387756,0.12210306838992424,0.07262702521130789,0.06474453385491509,0.1273773824669403,0.08627918308575923,0.08950233354921368,0.13164987837591066,0.05891912216262243,0.13472855229266695,0.0962128648473668,0.13817196553654404,0.13971028295271345,0.06687584709487485,0.1042134612096563,0.10669039960076356,0.14123780449770765,0.1410642721137279,0.07442475917475788,0.05149610963573037,0.08868217534039223
386,386.0,0.9821031895549968,1.0120357550342767,0.13303645274294792,0.04280772143751926,0.09101423688073873,0.027667054593396675,0.06950439923465111,0.11514679975631577,0.9950238284617763,0.9925217143173124,0.9872775587475979,0.985473975127512,0.9856665825041154,0.9923283949113769,0.9907797479832171,0.9909405645646969,0.9848006292995745,0.9869850307425295,0.9842777101865333,0.9880293840049015,0.988563355282952,0.9836341922100532,0.9895983846604773,0.9931077095836881,0.9832069948842442,0.9951337040090983,0.982493104137905,0.994988183976052,0.9826606447628486,0.9828106763117437,0.9948886190907605,0.9949723252266329,0.9955418098453414,0.9821031895549968,0.9822948437695582,0.9941193723047451,0.9917980333269294,0.9931187175277071,0.06312727534806947,0.04280772143751926,0.09143950588264207,0.11054686576623464,0.10739235733765977,0.07143873669016297,0.05501580301661352,0.07171518360228567,0.1130485265297796,0.07048298545176249,0.11514679975631577,0.06950439923465111,0.06197369922927565,0.12011002009408818,0.08211104294575075,0.08560986272601628,0.12410265078681168,0.05638942530479783,0.12697272226034412,0.09221422972709035,0.13017386830138655,0.13159211365363077,0.06390260983591524,0.10003955364584158,0.1024652993595575,0.13303645274294792,0.132874921414108,0.07108500697567186,0.0492907939689443,0.0848166733962875
387,387.0,0.981938778414008,1.0125057056097737,0.13112559901764267,0.04334277338660512,0.08979039638846682,0.02697591703782439,0.06862405827414472,0.11408285425105694,1.0001017669538275,0.9945843773522334,0.9923926670715456,0.9911857353280278,0.9912240982283533,0.9977061540063874,0.9930267339032264,0.9963274562697791,0.9904213163135639,0.9893363642612262,0.9899129537596841,0.9903804584811057,0.9908488267905743,0.9896397343344596,0.9943714753286121,0.9989149044925286,0.9893405653817134,0.9975209660203447,0.9887191972861599,1.000859557221459,0.9889909640919781,0.9891926076422635,0.9974463393113449,1.0009488018254618,1.0015494004995313,0.9885268258190066,0.9887125343517424,0.9994949701759014,0.993983301701567,0.9989072552030135,0.06094209621376269,0.04334277338660512,0.09059256347484715,0.10936390903036154,0.10632963741577832,0.06895701982398904,0.05593399852590256,0.06922881731061424,0.11199410082634063,0.07210896350948584,0.11408285425105694,0.07108685726223246,0.06325694636731165,0.11871667143889901,0.08119560487074218,0.08261752517383075,0.12256558460909114,0.05694474205275674,0.12531640370249617,0.08892567458320988,0.12839261536582755,0.1297428401794893,0.06444116385673429,0.09639253355736205,0.09869253953458858,0.13112559901764267,0.13097393541549368,0.06862405827414472,0.049964195534341685,0.08185966708906797
388,388.0,0.9815846229177351,1.0128432831385423,0.13394671080506998,0.046090796063421625,0.09222510320864657,0.027049259614689704,0.06907970924433615,0.11718362098937306,1.0056104074466252,0.9986119895936133,1.0002509759442566,0.999755975053601,0.9997190753328912,1.003508111942428,0.99775015190558,1.0021399912275946,0.9991729283154525,0.9949682156289171,0.9987500114550087,0.9959573292792943,0.9959899111074266,0.9985547283197429,1.0009717634299264,1.0051383672597816,0.9984255892840014,1.0021246305724183,0.997937664729138,1.0071762508235595,0.9983584132508386,0.9986265768676397,1.0023422653527636,1.0073796954806489,1.008010766705693,0.9980342229351536,0.9982106736637754,1.0052904979898654,0.9983300311560956,1.005113416647504,0.06132963946518392,0.046090796063421625,0.09303866676811988,0.11213728660742346,0.109133407037156,0.06941465287523892,0.059669038175223225,0.06969913314794944,0.11502277939524139,0.0773127948580757,0.11718362098937306,0.07619480170871541,0.06769967041722544,0.12164334194562751,0.08384754090707511,0.083171289407219,0.1254816838157118,0.06034633543513742,0.12820243344692536,0.0895195932128998,0.13125513552010923,0.13257783614942648,0.06811614269466584,0.0969873133498707,0.09926120141233197,0.13394671080506998,0.13380034750224215,0.06907970924433615,0.05317347745678591,0.0824167164456146
389,389.0,0.9811197737704107,1.0129657033100488,0.1285767233729127,0.046003934378697625,0.08926649847874647,0.02538897919662982,0.06678948132047703,0.1128108107379783,1.0098507073034184,1.001510767400602,1.006551364040793,1.0066579184275528,1.0065493923228324,1.007971629545281,1.0011658604099911,1.0066039896556755,1.0062175680645182,0.999072881044131,1.0058870043370027,1.0000193645178972,0.9997016880975185,1.005734016019962,1.0061044146022222,1.0099496557771346,1.0057358800774951,1.0054726675545875,1.005347757416943,1.0120289602408477,1.0058797300676086,1.0061980419643046,1.005958755558459,1.0123074297040071,1.0129657033100488,1.0056563261959082,1.005827793018934,1.0097596104599393,1.0014674674928716,1.0099095182241542,0.058726863966452214,0.046003934378697625,0.08953497628662435,0.10785917582734256,0.10500831713176206,0.06651265389981598,0.059585089541281624,0.06678948132047703,0.11071668460443014,0.07726014607409541,0.1128108107379783,0.07613833305087611,0.06764756080076356,0.11698071027283025,0.0814198290323964,0.07979501884265013,0.12061032480809118,0.06019506356913196,0.1231716035954483,0.08595571797353861,0.12605194562362357,0.12729038441557144,0.0679744666926624,0.09319725726224999,0.09539290274730959,0.1285767233729127,0.12844009101243992,0.06619605531298425,0.053087700020584036,0.07906513218737338
390,390.0,0.9806232816762679,1.0128184687908497,0.1254477723486446,0.042791482514036264,0.08536939445064227,0.025829075908645575,0.06289561774749941,0.10987305352167233,1.0097263135664718,0.9993366924004087,1.0075377055405847,1.0079051820590534,1.0076686491641031,1.0077846796144954,0.9987947200479298,1.0064067988987075,1.0073301393821015,0.9965212990977729,1.0070108466338623,0.9974804901308858,0.9972210871619601,1.0069943910187404,1.005632613369012,1.009614874215837,1.007059946823611,1.003082687879083,1.0066822863132814,1.0114516415809711,1.0072234168150564,1.007554599325703,1.0034863072817775,1.0114883578853233,1.0120782063930502,1.007009348351023,1.0071809185441416,1.009589700549063,0.9991729894472335,1.0095942234653632,0.055374839448800554,0.042791482514036264,0.08723986414090043,0.10525373190781326,0.10234815187110023,0.06263937393889826,0.05547815625377319,0.06289561774749941,0.10786959245274613,0.07206035426492209,0.10987305352167233,0.07100659741084424,0.06303404636197407,0.11401183738894398,0.07697200161128974,0.07495415619330253,0.11764555694285901,0.056006195524917944,0.12016001727289888,0.08041397153372364,0.12297053090150172,0.12420803808246562,0.06330372608893332,0.08690034601936204,0.088863724175862,0.1254477723486446,0.1253159636222981,0.06235982364393289,0.04939638048695708,0.07428692984639385
391,391.0,0.9801741973395399,1.0124602301558683,0.14021543121962493,0.04084092961403999,0.09027890210734972,0.03233906497371711,0.06373508385499362,0.12228089177024806,1.0032962014432492,0.9925563418059394,1.0013057092061375,1.0011757729733208,1.0009391076023604,1.0008773904256132,0.9912054896935276,0.9994810491996078,1.0003880570665398,0.9881053008358655,0.9999813116552215,0.9891142585006332,0.9892574337421361,0.9999110572894608,0.9981030964909466,1.0018891735783464,0.9998993213720823,0.9952948126525183,0.9994394677493287,1.0031976703318932,0.999883051489018,1.0001785773494958,0.9951513795715624,1.0026624500230623,1.0030778961467584,0.9995959248804022,0.9997701845482795,1.0027098733438113,0.9919178532765631,1.001925091235034,0.0567355253049139,0.04084092961403999,0.09718860812871481,0.11768053999866557,0.11409973300730186,0.06394716744364763,0.053255420831384105,0.06419472033219271,0.12012359227363963,0.06978052146922764,0.12228089177024806,0.0687341157621467,0.060759632523242575,0.1272160547847988,0.07959556611443387,0.07593924103186883,0.13141958915422614,0.05346572131423558,0.13427782478534034,0.0802844021920411,0.1374459715310881,0.1389050840867332,0.060577030357833454,0.08571831641879081,0.08734510700020043,0.14021543121962493,0.14006921955665372,0.06373508385499362,0.047214508817090224,0.07532151254117468
392,392.0,0.9798515714644598,1.011977924957117,0.15028151192624759,0.03961408357357855,0.09337271171050184,0.03706933024232081,0.0634802068187686,0.13121823796372473,0.9946064362098896,0.9860112245593512,0.9928567783800379,0.9918312100030157,0.9917540601278605,0.9915844708201046,0.9838912710734254,0.990174170153456,0.9909984943616699,0.9800521895674645,0.9905003765185166,0.9811046225581528,0.9816068363663217,0.9901036077752483,0.9888504327834425,0.9915917150281829,0.9899371655793542,0.9877139223922554,0.9893807714149041,0.9923273269098374,0.9897210537774906,0.9899707331467565,0.9871886384578804,0.9911977710547111,0.9914297275893966,0.989337255133934,0.9895159452553675,0.993443720878588,0.9849143008662403,0.9916832952370542,0.05658367260739479,0.03961408357357855,0.10421564520789522,0.12634509557933943,0.12237973560140976,0.06362796242544012,0.05204361024117312,0.0638637260029736,0.12887634168151985,0.06897990006664148,0.13121823796372473,0.06791334399680109,0.05970373292424237,0.13639083938301932,0.08113665782958458,0.07521764101231866,0.14088974288761283,0.05191167672924913,0.14396422647634474,0.07864684103530202,0.14736428650561378,0.14895979498478806,0.05909989993735743,0.08322908589410105,0.08458428381070611,0.15028151192624759,0.1501256475670242,0.0634802068187686,0.045891136400866006,0.07464278424401675
393,393.0,0.9797344547552608,1.0114584907466102,0.14284407552068515,0.036817932747083636,0.08826323297446344,0.03563482336071519,0.059776174481420405,0.12487372027350332,0.9926240793394298,0.9855244731354073,0.9919980535946785,0.9908731217999581,0.9908111277993396,0.9894659198789707,0.9834446815856824,0.9880463521819028,0.9900505201690388,0.9797344547552608,0.9895389125223134,0.9807790409756999,0.9812332222021418,0.9890539969946271,0.9875245692953699,0.9892656261276511,0.9888553065882864,0.9871433651239108,0.9882747469997183,0.9898233875945133,0.9885942818769841,0.9888353682302158,0.9867252553526865,0.9885214881584146,0.9887024752122607,0.9881742949418763,0.9883552987636757,0.9913495313952821,0.984423205704054,0.9893692136311596,0.0532924303771829,0.036817932747083636,0.09911895900250647,0.12014982869151335,0.11639240752035715,0.05990744266921598,0.04852268617014521,0.060127508725618346,0.12262009661536695,0.0646810141354842,0.12487372027350332,0.06366340763413468,0.05581175794879626,0.12965635180284454,0.07626863485168796,0.0707603869843501,0.1339186622767345,0.0482587811288119,0.13684412563220297,0.07387222703954237,0.1400794302338872,0.14160108199492696,0.055028565409883594,0.0780789588692738,0.07932377448787625,0.14284407552068515,0.14269517514714536,0.059776174481420405,0.04268522721232793,0.07022616364939457
394,394.0,0.9798751230353795,1.0109888650763612,0.14014269931859363,0.034997203273263264,0.08655047240834889,0.03499085814657155,0.06022315331624117,0.12190498684406832,0.9974754180775711,0.9906788432778395,0.9983239926192589,0.9978035366523784,0.9976579453615994,0.9946337611539914,0.9893648796049852,0.9932203841172895,0.9970943856577892,0.9865629767113516,0.9966461961555595,0.9875546162975442,0.9875977116949232,0.9962535875045426,0.9937977989941148,0.9949643430025676,0.9961295493688939,0.993010154682714,0.99559713560298,0.9957395752319389,0.9959703224040692,0.9962279767560664,0.9929176081965181,0.9946890413909496,0.9949433596488497,0.9955959555091498,0.9957745441939395,0.9965165586950682,0.9899737073343046,0.9950411140585547,0.05372194666492537,0.034997203273263264,0.0968605019017085,0.11738261977143871,0.1137255281297385,0.06035921782715236,0.04610986034500445,0.060582204686684356,0.11974720145610263,0.061447163819441944,0.12190498684406832,0.0604814548627431,0.053014246329383674,0.12679971150464275,0.07479361552539447,0.07118383306901342,0.13105615288158323,0.04587649346941413,0.1340148672312012,0.07429680813828261,0.13729850600568877,0.13884145274889823,0.052275781327721704,0.07847303230094824,0.07971019394484335,0.14014269931859363,0.13998530147710211,0.06022315331624117,0.04055630065182018,0.07065213342742259
395,395.0,0.9802187526050689,1.0106559854983839,0.14717087716905936,0.034870754726952884,0.0899190085247781,0.03739037017662009,0.06060752521196946,0.12765042748619282,1.002774976838784,0.9958965335898625,1.0048900252975927,1.0049573789808186,1.0047497339206322,1.0002776630571384,0.9953039470042073,0.9988817778301785,1.0043888712263949,0.9933440464327155,1.0040083372979063,0.9942865276904371,0.993946473526708,1.0036946524684183,1.0003099975373153,1.0011237759111522,1.0036703642035913,0.9988989704079412,1.0032117493634445,1.0021479721581483,1.0036677660318152,1.0039572819392888,0.9990913725833863,1.0013594523205025,1.0016798733953947,1.003370421396512,1.0035443393192707,1.0021452199735301,0.9955741196846217,1.0011758328684561,0.056257045992522285,0.034870754726952884,0.1013748739766098,0.1226893349469442,0.11900099440354708,0.06311923343439486,0.04605122624353247,0.06334374537460137,0.12536083487401203,0.061588373643137705,0.12765042748619282,0.06060752521196946,0.053004024137306434,0.13263239416475744,0.07761828104553053,0.07425980226784223,0.13718553615570434,0.04573507408705658,0.14041206704106177,0.07737216762318534,0.14400734278179858,0.14568964287937328,0.05211686993050394,0.08154928855731879,0.08279042711880207,0.14717087716905936,0.14699246095312896,0.06298787129287646,0.04041397575479083,0.07371778246882943
396,396.0,0.9806837448837852,1.0105467895646916,0.14596472494871532,0.03319604443293405,0.08816019124177614,0.03776808038962404,0.05790189178004454,0.12645961996032823,1.0068640831634437,1.0003794537228334,1.0099949375839974,1.0105467895646916,1.0102730813301384,1.0046539945875759,1.0004367962170426,1.003274497166718,1.0100740619152933,0.9992415197798835,1.0097488489068112,1.0001373548183392,0.9994461228106407,1.0095046437781743,1.005562107279934,1.0059484650959472,1.009544900367663,1.0039834337586733,1.0091228835991095,1.0071864005441986,1.0096213374073078,1.0099264252762894,1.0044412702211718,1.006623270972551,1.0070018784976376,1.0093559751231942,1.0095288197006105,1.006508179977467,1.000395350714345,1.0059771370036938,0.05487813534445114,0.03319604443293405,0.10032614075299877,0.12145988421720454,0.11780738109622046,0.06150446849896354,0.04389807565106107,0.061710428764792845,0.12414119961737333,0.058848501988157456,0.12645961996032823,0.05790189178004454,0.05056248439101836,0.13130441584648414,0.07559134836095963,0.07223795925144902,0.13588649780913137,0.043547734967016485,0.13913412183721455,0.07509117398763457,0.14275688511467632,0.14445550848744218,0.04964270094249807,0.07897763569836268,0.08014091111554875,0.14596472494871532,0.14578461947211907,0.06139501697927705,0.03847751088516922,0.07172271505403831
397,397.0,0.9811885012909847,1.0107189157852359,0.1370213682752403,0.0342528111222201,0.08451926985806855,0.0340420973277202,0.05859568822427732,0.11876204699163825,1.0062414892651093,1.0014274060768578,1.008187925834571,1.0085401534384264,1.0083230954948412,1.004081354799279,1.0015191169439348,1.0027038191694093,1.008095472126639,1.0002442105638543,1.0077826213447738,1.0011473506329354,1.0004906959873177,1.007470865000496,1.005170657070041,1.005536709440323,1.0074245626003606,1.0052779153861795,1.006965671010873,1.0069030937665904,1.0074303200950858,1.0077120543620623,1.0059820522477096,1.0065154386978998,1.0069473581459267,1.007119822835277,1.0072957570312657,1.0059400466621036,1.001511786657639,1.0055440207925403,0.05280335270159591,0.0342528111222201,0.0941826017454173,0.11397745666360251,0.11059485642985106,0.05928213106094687,0.04492467206201688,0.05948785091343397,0.11655992685619472,0.05952042978003255,0.11876204699163825,0.05859568822427732,0.05144404456821346,0.12327946295669691,0.07271440403857737,0.06990869156313387,0.12756309792016388,0.04490010730628494,0.13061057277861576,0.07315883520858046,0.13401588812745108,0.13560750549529144,0.05115881184148681,0.07747054497423227,0.07877937882421895,0.1370213682752403,0.1368543248827824,0.05915450611489664,0.03961744660515131,0.06937527970981172
398,398.0,0.9816514232461238,1.0111128065017214,0.13926682015722913,0.04184860663469893,0.09155120734326812,0.030828424115985555,0.06759785234160924,0.12084603124204638,1.0008696175663647,0.9984278590825362,0.9994229927742887,0.9988207450683724,0.9988174689573901,0.9984698519456912,0.9978842368066919,0.997085749452708,0.9983667675377051,0.9957178955749408,0.9979937538949216,0.9966740505564478,0.9964376951533648,0.9974355888342664,0.9986952240384785,0.999629840457021,0.9971904689039739,1.001906879753383,0.9966205797832717,1.0011589348079089,0.9969662710372614,0.9971863086763266,1.0024497082777115,1.0009112499380273,1.0013935536151706,0.9965502771546798,0.9967321157964782,1.0003101407533639,0.9982419795598665,0.9996395609127077,0.06008886417988858,0.04184860663469893,0.09581999902131458,0.1157861792684348,0.11251146791588815,0.06782113667636112,0.05414381910622318,0.06807024636803462,0.11856945156736336,0.0701950443528061,0.12084603124204638,0.06918013924934573,0.06132192032092657,0.12556100853036026,0.0809971085307102,0.08092866175183307,0.12979800376869643,0.05498587556829771,0.13284877004642268,0.08631485756404964,0.1362626928644959,0.13783402003612844,0.062395982818023096,0.0929595944805939,0.0950168586760443,0.13926682015722913,0.1391036369216796,0.06759785234160924,0.04824874747021353,0.08021282286832424
399,399.0,0.9819909121686591,1.011639605013789,0.14083544430563488,0.04555390936245799,0.09634683468113116,0.029263166958080764,0.07389059620681246,0.12206874852212612,0.9952206099559543,0.9946668429775819,0.9903553512235809,0.9887732060857694,0.9889849008436148,0.992541461936468,0.9934498680236424,0.9911510739954491,0.9883126670869654,0.990456227846016,0.9878609718886793,0.9914562280898004,0.9916158418213774,0.9869976210562618,0.9915893081482366,0.9932871071983963,0.9865837187807427,0.9975323693480639,0.9858895329613502,0.9950290185603218,0.9860942188428201,0.9862450039269879,0.9975632079590486,0.9949042470463997,0.9954337598629064,0.9855779230135073,0.9857650021900519,0.9943490492683292,0.9941432955765018,0.9933074182428935,0.06646350594482996,0.04555390936245799,0.09679263130699951,0.11697214419681563,0.11369770452306624,0.07524095598794121,0.05850836054762424,0.0755232050815046,0.11974877130267787,0.07492614600846617,0.12206874852212612,0.07389059620681246,0.0658404967326698,0.127127125951012,0.0868003228100334,0.09035435238613211,0.1313639140164654,0.060002624593889484,0.13441348652124468,0.09742909966772119,0.13781813627475603,0.1393722015446827,0.06775955585266244,0.10586559596807277,0.10849721416820696,0.14083544430563488,0.14067394437919947,0.07492926146688228,0.05243176845615996,0.08950381634718646
400,400.0,0.9821253694780473,1.0122104546210815,0.13246087900324807,0.0435800349758252,0.09137429405893861,0.027165582531345142,0.07069519214408287,0.11492789180148522,0.9950302085993125,0.9929048842515888,0.9872598121222783,0.9854573364516154,0.9856581303904873,0.9923954296304851,0.9912072366740636,0.9910089349237876,0.9848207987305108,0.9874609172298897,0.9843011101932693,0.9885086405683692,0.9890229050244407,0.9836218718423798,0.9897595181491305,0.9931950898469112,0.9831849679476208,0.9955111721819094,0.982470411974311,0.995062592968893,0.982652613832258,0.9828006438961152,0.99529111749542,0.9950617051786552,0.9956318361829558,0.9821253694780472,0.9823138950060745,0.9941903990941122,0.9921821173506308,0.9932029528807941,0.06347873775002429,0.0435800349758252,0.09112918769718459,0.1101129492507824,0.10704478677035949,0.07189406370099115,0.055974093851609175,0.0721661531619099,0.11274456317964741,0.07168557334396519,0.11492789180148522,0.07069519214408287,0.0630040899840325,0.11969041031152687,0.08254848879289335,0.08641617373492881,0.12364038850479657,0.057378047918815726,0.12647930148813458,0.09335869627833375,0.129645755841103,0.1310823242423518,0.06468770694434482,0.1015935869917488,0.10416180137996472,0.13246087900324807,0.13231019420415918,0.07158142771988404,0.050159387148842306,0.08559693365118318
401,401.0,0.982000235769305,1.0127364986232403,0.13049284756765545,0.04442219570932197,0.09033020887227199,0.02629203000936087,0.06943593311681134,0.11374466723104508,1.0001600651220086,0.9946928009716821,0.9921657198674924,0.990956906518166,0.9910097474771138,0.997841816761395,0.9931344394168802,0.9964662886389245,0.9902479669719783,0.9894331907266728,0.9897597802197704,0.9904840910224656,0.9909514650058878,0.9894176705757242,0.9943904989934532,0.9990739525750079,0.9891124980381745,0.9976115016896202,0.988493340389944,1.0010254571021295,0.9887810794781625,0.9889851121037528,0.9975355722680762,1.001146005322868,1.0017506608012028,0.9883495465341571,0.988531392355139,0.9996267944586491,0.9940754625448501,0.9990625452398686,0.061565169603046206,0.04442219570932197,0.09020043373550732,0.10885395397254674,0.10589589915671843,0.0697254857839187,0.05724504939410515,0.06999226247407016,0.11159739811706855,0.07371488447638462,0.11374466723104508,0.07267816492624667,0.0646727165783701,0.11821635269025946,0.0818966241394993,0.0837863555986774,0.12201498743344985,0.05829321439542937,0.12474177960123049,0.09045656618482903,0.12778891794667963,0.12915212130123627,0.06563858169177444,0.09836111116467011,0.10080462944303076,0.13049284756765545,0.13034723222229957,0.06943593311681134,0.05117071228381936,0.08300001822845708
402,402.0,0.9816691083396931,1.0131288803199074,0.13315715957655586,0.04758940221808411,0.09299382458534165,0.02609652667970834,0.0703050884856663,0.11665466677399175,1.0057450572209794,0.9985772739301123,0.9998660868109935,0.9993654771846321,0.9993400568641398,1.0037247243721594,0.9976723324032382,1.0023630903748433,0.9988340615876852,0.9948119555978594,0.99844111404153,0.9958140711835651,0.9958681433337807,0.9981599906654158,1.0009036116272092,1.0053672727106087,0.9980213838392279,1.0020618723318377,0.9975345205170323,1.0074127440325176,0.9979662302767596,0.9982361599871733,1.0022842664466856,1.0076451245153297,1.0082816884973158,0.9976686551051719,0.9978414122047876,1.0054999033459302,0.9982665843470475,1.0053384278017081,0.06230973301773153,0.04758940221808411,0.09251450934307959,0.11148432080885622,0.10854752800730559,0.07059920903277413,0.06147945670127711,0.0708857808865666,0.11445984631691188,0.07949234826526712,0.11665466677399175,0.07835790627364798,0.06965783995375467,0.12098619546722902,0.08487561413196548,0.08483134023293123,0.12476096971677317,0.06220620273828264,0.12745888009597164,0.09159456714395163,0.130480669716164,0.13181201731685172,0.06986296858045254,0.09956068045388985,0.10198541371605759,0.13315715957655586,0.1330128873920422,0.0703050884856663,0.054848999534982554,0.08404253566123279
403,403.0,0.981212623662033,1.0132987430107256,0.1277127217263942,0.04772549556991191,0.09011796365382133,0.02432314988942713,0.06809006041593511,0.11219351098459926,1.010030956215558,1.0014774134565025,1.0061690403759522,1.006272839804012,1.0061741503826191,1.0082339500835484,1.0010850274080103,1.0068743352602778,1.0058811679699058,0.9988990347404275,1.0055828671216276,0.9998606262947347,0.9995723004992271,1.0053484222399032,1.006059095410275,1.010231721321554,1.0053460022756693,1.005423459834666,1.004960816646766,1.01232341156477,1.0055039595229713,1.0058242443713543,1.005917123082772,1.0126337915132044,1.0132987430107254,1.0053079799493654,1.0054749302122077,1.0100162260622207,1.0014055652790081,1.0101872003018035,0.059795248756341665,0.04772549556991191,0.08896247286711444,0.10714828269498514,0.1043596060332573,0.06780316342929534,0.06166752993521005,0.06809006041593511,0.11007807149274668,0.07973765277416921,0.11219351098459926,0.07859967951602552,0.06989409846232478,0.11625505808378284,0.0825427662304225,0.08156754187370348,0.11981828655512819,0.062339279847989156,0.12235526117045951,0.08815240391566138,0.12520153452169075,0.12644598959155987,0.07003895505162049,0.09589902977506931,0.09824021558010738,0.1277127217263942,0.12757820833529177,0.06751751606386788,0.055017155483594794,0.0808021128763798
404,404.0,0.9807114182091458,1.0131863718114995,0.12457521371273403,0.04439426347967354,0.08608532627229945,0.024789496193890887,0.06401025500021812,0.10917290679377521,1.009855856703634,0.999104643164613,1.0071381506662542,1.007501496874883,1.0072778809750107,1.0079969959228539,0.9984858178826332,1.0066270487311146,1.0069754826692716,0.9960915050453054,1.0066838800649578,0.9970677853727453,0.9968524035408842,1.0065978419588657,1.0054847878121513,1.0098279604673916,1.0066585958913004,1.0027800738064345,1.006286899807756,1.0116588875338246,1.0068382173397596,1.0071696631843772,1.0031583639842205,1.011705843218812,1.0122942518190827,1.0066551870971696,1.0068212705302653,1.0097921634030924,0.9988916491849442,1.0098067686278103,0.05630183347918884,0.04439426347967354,0.08665573910895974,0.10454233190731488,0.10167207018384494,0.06374513008288339,0.05740585706325961,0.06401025500021812,0.10717764967692285,0.0743249131901319,0.10917290679377521,0.07325915278905798,0.06510346915177566,0.11326108647592496,0.0778852761127163,0.07646295363661856,0.1168368709672166,0.05800565286097534,0.11932655653039642,0.08229610795093122,0.12210945155429218,0.12334824752469029,0.0652404457106547,0.08922563282679292,0.09131715845798033,0.12457521371273403,0.12444227119613979,0.06350251906323046,0.051191849112622284,0.0757669225680616
405,405.0,0.9802461284538527,1.0128486191026909,0.13923919523432512,0.042111966618024466,0.09069620574855947,0.031345220503449144,0.06460762236975824,0.12130800105721251,1.00354652209214,0.9922371490278831,1.0011119422038333,1.0010385703716373,1.0007792211815236,1.0012209951841573,0.990804322074495,0.9998301772999988,1.0002678100061277,0.9876005047027008,0.9998874325453928,0.9886250271099223,0.9888020521038007,0.999749375494043,0.9980361756681337,1.0022197267323123,0.9997316562493304,0.9948564289984143,0.9992807176603644,1.003485179719914,0.9997362918041692,1.000029189711684,0.9946649591063131,1.002931381280555,1.0033359071558596,0.9994859608611613,0.9996540155460926,1.0030593153440437,0.9915447787241319,1.002257306927666,0.057451442144290266,0.042111966618024466,0.0965011532596713,0.11685775417358611,0.11327137439158765,0.06476056794773932,0.054764147580809025,0.06501297898760859,0.11921654158169405,0.07151940679299465,0.12130800105721251,0.07046545527010874,0.06236747911355383,0.12631887489538193,0.08012113315503645,0.07704023217076637,0.13047682925873966,0.0550348995910156,0.13331247020157072,0.08171699131675322,0.13647538630680953,0.13793260993099898,0.06206667525449554,0.08753083780142447,0.0892678084461052,0.13923919523432512,0.13908920400714786,0.06460762236975824,0.04863985076548007,0.07640728283209394
406,406.0,0.9798973908689754,1.0123714790809242,0.1493066296867506,0.040620379977986766,0.09355933787892713,0.036190966443738586,0.064039406304014,0.1301058899098995,0.9952561960512437,0.9858592920330774,0.993039482405096,0.9921800012071443,0.9920187875025337,0.9923515086283069,0.9836761885219332,0.9909405848619205,0.9913180272987423,0.9797791062138801,0.9908758383156762,0.9808451414889997,0.981348670933239,0.9903791063073508,0.9891439837993169,0.9923795601452785,0.9902127901032794,0.9874843609455766,0.989672952083546,0.9930894107446205,0.9900343036574721,0.9902879353216385,0.9869593684271807,0.9919541693801514,0.9921792518785092,0.9896952956168311,0.9898667573212689,0.9942520501710163,0.9847183422221616,0.992472334125142,0.05704568821259369,0.040620379977986766,0.10352015390913978,0.12549973516718296,0.12150534696202511,0.06411569598316227,0.05322367048292137,0.06435301209451887,0.12786859029693934,0.0703123366237419,0.1301058899098995,0.06923683096927392,0.06095292136830617,0.13546012502609722,0.0813480588776529,0.07589928248341314,0.1399245244356733,0.05314051501443581,0.14297870665344684,0.07963605437570927,0.14639106855537581,0.14797719302265883,0.060258688597680465,0.08455439904224717,0.08600675361148837,0.1493066296867506,0.14914727013091925,0.064039406304014,0.047030598373411066,0.07532061021914836
407,407.0,0.9797458419273354,1.0118409459428244,0.14187489246415683,0.03767668716455762,0.08839242308573131,0.03480990271039928,0.060301876198522904,0.12377981836337554,0.9934749919757377,0.9855732664293676,0.9924380952578671,0.9915154670442258,0.9913569222478928,0.990429893979803,0.9834650243140941,0.9890067636111394,0.9906716116295006,0.9797458419273353,0.9902509011114372,0.98080222643689,0.9812277457162687,0.9896112642964194,0.988068553979346,0.9902728437848598,0.9894066910855506,0.9871851914730186,0.9888422632098249,0.9908127138424853,0.989178267668391,0.9894200202352745,0.9868374416969194,0.9895218501631743,0.9897003326867584,0.9887974912396232,0.9889701768483862,0.9923683219419532,0.9844445902028164,0.9903779086761072,0.05372705008308825,0.03767668716455762,0.09843445247279828,0.11931020118127741,0.11552722521478963,0.06037345045836715,0.04953288719006228,0.06059634690807787,0.12162272215326801,0.06582980396270408,0.12377981836337554,0.06479985167872668,0.05688574178220488,0.1287304225826231,0.0763510961165573,0.07140271533668201,0.13296202707252222,0.049309471237113406,0.13586667725148174,0.0748173347231502,0.13911297339154613,0.1406202465731133,0.05603285969936775,0.07935039802831406,0.08068929105433596,0.14187489246415683,0.14172206472464793,0.060301876198522904,0.043667151703301876,0.07086495580120734
408,408.0,0.9798457798402967,1.0113430138850166,0.13867618565388098,0.035569588921771075,0.08644909213396615,0.03404642326826771,0.06091398288520255,0.1204762700168261,0.997972044491954,0.9907475709325428,0.9986671808349065,0.998318263382948,0.9980888795966784,0.9952192615968379,0.989413152212553,0.9938019401077757,0.9975968766182627,0.9866060272329936,0.9972410287766432,0.9876063171007938,0.9876244050539018,0.9966896073585964,0.9941823788049353,0.9955906142228619,0.9965555441202815,0.9930805935148996,0.9960339898796017,0.996342650807353,0.9964151413681962,0.9966716871740859,0.9930572374621461,0.9952960270629326,0.9955468177526258,0.996070096168791,0.9962395732787233,0.9971550761553312,0.990019042337812,0.9956684643671513,0.0542978267407976,0.035569588921771075,0.09580103552048218,0.11612919373463598,0.11246202544006825,0.06101298215797822,0.046745202110894786,0.061245687948536624,0.11837202157895743,0.0620983251321313,0.1204762700168261,0.06113060236226486,0.05364940390304713,0.12542871728442084,0.07463821743740222,0.07201758653789585,0.12964331094571438,0.046576718998726514,0.13257612281128694,0.07544104597430365,0.13585188646224372,0.13738344093240767,0.05290761899452996,0.07994557146833046,0.08127862083155722,0.13867618565388098,0.13851547078685766,0.06091398288520255,0.041209425237956204,0.07147867520787618
409,409.0,0.9801461497733986,1.0109636771041253,0.1452509364453505,0.035166724721796924,0.08959476342602855,0.036348845302369155,0.0607065658453457,0.12588755463437287,1.0030636397941586,0.9959024860654078,1.005087110062938,1.0052978179982042,1.005016926779692,1.0006391226443874,0.9952905029797889,0.9992404707564948,1.0047169238706892,0.9933163076855778,1.0044248127325457,0.9942666380676454,0.9939059578729167,1.0039683280070102,1.000548387459348,1.0015265165944829,1.0039315041935328,0.9989063849998202,1.0034776285880127,1.0025132718953467,1.0039330520534342,1.0042208468698466,0.9991577512099604,1.0017180704507935,1.0020332819497848,1.0036526562873567,1.0038192746156447,1.0025541867906729,0.995559891820768,1.0015782984762729,0.05699040613466929,0.035166724721796924,0.09995984224603406,0.1210511518532722,0.1173564862357101,0.06395763311834307,0.046302185115758995,0.06419974980298435,0.12361060574510745,0.06167293305852527,0.12588755463437287,0.0607065658453457,0.05316568127252616,0.13085038989596665,0.07728650842418838,0.07527739937688947,0.13535876930576504,0.04610788711316952,0.13855698752889828,0.07869578445407187,0.14212513123097095,0.14379684117717761,0.05240532589587975,0.0831880607653683,0.08452472932201399,0.1452509364453505,0.1450684696568988,0.06385016241090051,0.040746166566810196,0.07472583342608945
410,410.0,0.9805695586307226,1.0107889297967758,0.14407299111848137,0.03344007860265412,0.08781859172335187,0.036752634082889056,0.05788800329949866,0.12471248292244315,1.0068682428621774,1.0003379146610225,1.0101128276292124,1.0107889297967756,1.0104482896753382,1.0047086628019952,1.000369843706885,1.0033194700969879,1.0103013921930917,0.9991558656335543,1.0100586117387547,1.0000580891450999,0.9993532952390879,1.0096863918688133,1.0056568757068078,1.006049769268602,1.0097112053932775,1.0039534898299864,1.0092920906571552,1.0072507626197968,1.009786185086148,1.0100886469060344,1.00448005215826,1.0066808187483651,1.0070566877960436,1.0095340063569664,1.009700037480347,1.0066167083600241,1.0003336086917072,1.006077967749364,0.05562292005143151,0.03344007860265412,0.09890078075217089,0.11981947819235542,0.11616279958170772,0.062355260443330514,0.044075868115662074,0.06258096515063924,0.12239528098369327,0.058815583533810875,0.12471248292244315,0.05788800329949866,0.05063410535493979,0.12953462760336693,0.07522753702305675,0.07325892790696142,0.13408170131146233,0.043867380575501616,0.137308075504282,0.0763965157010775,0.14090029701032442,0.1425883269379755,0.04988565462849604,0.08057239729137994,0.08182440033608099,0.14407299111848137,0.14388669749800012,0.06226490081405671,0.03874881982761225,0.07273489362810398
411,411.0,0.9810386133163506,1.0108770787876817,0.13506264665490217,0.03469990781936817,0.08416094094139968,0.032952882795691814,0.0588762968308753,0.11694744944646035,1.005966949284275,1.0013455440342982,1.008169360251479,1.0085867463155958,1.0083398799696879,1.003827627727626,1.0014098788135923,1.0024405233339753,1.0081632797721296,1.0001176960936002,1.0079283887675183,1.0010264114860026,1.0003597678980773,1.0074795688757054,1.0050764763736257,1.0053081879804977,1.007420517857514,1.005207201546756,1.0069652782600758,1.006651823413734,1.0074266651605455,1.0077094843576342,1.0059865147205709,1.0062620381553213,1.0066923986912697,1.007126906698165,1.0072963478811794,1.0057179504831386,1.001405803214421,1.0053155144908517,0.053360283681454464,0.03469990781936817,0.09270891444177487,0.11224361646404397,0.10888745168991211,0.05991517810521026,0.045361101628669145,0.06014084251516251,0.11474918451723655,0.05978488857769691,0.11694744944646035,0.0588762968308753,0.05179779461844139,0.12144657449623772,0.07229630709340133,0.07069531140656686,0.12569803320530096,0.045543572358179435,0.12872286105585845,0.07424264198469196,0.13209486774369306,0.13367768432180266,0.051807056451325696,0.0788550275715167,0.08025899354980769,0.13506264665490217,0.13489007298266337,0.0597893512982174,0.040122032238678516,0.07015228349284038
412,412.0,0.9814759207343643,1.011175681413916,0.13617243163096882,0.042278315263080714,0.09039449523462746,0.029485758571347262,0.06708283386044642,0.11799189084455289,1.00029728070571,0.998310371961054,0.9993010334391559,0.9987186086922076,0.9987114253142325,0.9978838024558996,0.9977426715767088,0.9964906465027937,0.9983092571372191,0.9955748432198032,0.9980133873032829,0.9965374609011358,0.9962812726371398,0.9973131778218437,0.998424417709824,0.9990544425158201,0.9970603524732485,1.0017944306568909,0.9964942514969285,1.0005744617351453,0.9968361891677656,0.9970575428221914,1.0024111427940392,1.0003286665256137,1.000809956167992,0.9964318721976345,0.9966067744179207,0.9997425325952792,0.9981005765659919,0.9990661225169504,0.05971556635880198,0.042278315263080714,0.09359662629109515,0.11295988666329447,0.1098783436123104,0.06738910514460014,0.054567897338095986,0.06766901710126358,0.11578241330429782,0.07037608601349987,0.11799189084455289,0.06938037339421359,0.06165431197186081,0.12271343912536153,0.0798467361866663,0.08048490784877708,0.1268953047032961,0.055652926670025,0.12989177429507842,0.08611223493464996,0.13324141754155427,0.1347914997456835,0.06305843642113639,0.0930015780585817,0.09514012094875096,0.13617243163096882,0.13600858796894896,0.06708283386044642,0.04873832929574804,0.07976246450218422
413,413.0,0.9818040877888458,1.0116046076406398,0.1365578598495248,0.045638849066700474,0.09418267263974923,0.027752413410383946,0.07315253495400846,0.11808124444087065,0.9946908325133853,0.9945975714149309,0.9901664156660505,0.9885863711475513,0.9887957570219065,0.9919918605987561,0.993355202438276,0.9905941944437027,0.9881577324057265,0.9903467236002899,0.9877635269087877,0.9913525881932354,0.9915056836096767,0.9867985322983899,0.9913243770682136,0.9927615596881872,0.9863818722685547,0.9974722391966058,0.9856951735544369,0.994501519204719,0.9858947390891541,0.9860489416629902,0.9975675442392955,0.9943818158894114,0.9949077783579672,0.9853855285899638,0.9855665897904554,0.9938181979129436,0.994045929373441,0.9927815053381827,0.06504341160177904,0.045638849066700474,0.09377149494916517,0.11301276055820868,0.11008598549991876,0.0736329692683012,0.058511460107041266,0.07395805957467616,0.11592088240827261,0.07455341087119315,0.11808124444087065,0.0735429329243735,0.06571559019263977,0.12320469725506428,0.08472200078988763,0.08850860367940819,0.12736253428429722,0.06017210688318848,0.13032846363303363,0.09569207045589936,0.1336412126783548,0.13515969159940477,0.06778919959396129,0.10423018888999754,0.10689982333595585,0.1365578598495248,0.13640054120924724,0.07315253495400846,0.052530646465783606,0.08765895217231924
414,414.0,0.9819457213838771,1.0120837274330146,0.12821253528055504,0.04359070103371602,0.08908355704070962,0.025726452212177547,0.06947706236888354,0.11098034404835888,0.9945759948833149,0.9929058644505312,0.9870955092739311,0.9852874519308482,0.9854854185940085,0.9919185255755136,0.9911830013315062,0.9905253464189155,0.9846724445943468,0.9874149620372686,0.9841982091599223,0.9884672584222111,0.9889853108993352,0.9834393058741434,0.9895490039095196,0.9927498876205505,0.983001135328265,0.9955246136528346,0.9822937658287417,0.994611210448039,0.9824678960373421,0.9826182058212392,0.9953685985852071,0.9946150125083176,0.9951816322630631,0.9819457213838771,0.9821283827140863,0.9937322679784655,0.9921590692601197,0.9927550132890848,0.06176317889327452,0.04359070103371602,0.08815271582244708,0.10620043735273237,0.10347769812418003,0.06996217110923211,0.05590351753353928,0.07027589040340548,0.10896186845037312,0.07126674659705379,0.11098034404835888,0.07029627851313815,0.06281982181167854,0.11580923949901051,0.080325091741633,0.08418882531364168,0.11967921025634148,0.05743091961287544,0.12243151190165832,0.09118708890213859,0.1255025743981237,0.12690394664887455,0.06458697819987959,0.09945899061610622,0.10204604524003485,0.12821253528055504,0.12806592997159763,0.06947706236888354,0.050176618516697434,0.0833727730601084
415,415.0,0.9818486344956815,1.0125329107562022,0.12633810357178862,0.04446730700111425,0.0880218611515574,0.024928548444019472,0.06705132214255531,0.10997794036809304,0.9997342305156274,0.9949175109063354,0.9919975415878298,0.9907795243332057,0.9908259348248674,0.9974032723020636,0.9933554896188147,0.9960256890278704,0.9900729114161473,0.9896435050437784,0.9896152084006913,0.9906989470108469,0.9911656292625781,0.9892288446857305,0.9942769797783951,0.9986770388155807,0.988922257491047,0.9978830219277004,0.9883092254874594,1.0006488590441203,0.9885912199418309,0.9887984815961823,0.997882328210712,1.0007944402650724,1.0014001791236136,0.9881666178265445,0.9883427440318437,0.9992069491410774,0.9942894660598838,0.9986635390577215,0.05959622407472267,0.04446730700111425,0.08735514009598726,0.10509991694393823,0.10247255199503133,0.06749661436176647,0.057250301885042244,0.06779954244902,0.1079640627220524,0.07344128437162832,0.10997794036809304,0.0724147704574734,0.06458912829541513,0.11449466571816933,0.07964657542049858,0.08125147247194026,0.11820612819870864,0.05842233356823795,0.12083625792081107,0.08793491794857941,0.12376754610651779,0.12509352984577693,0.06565459189872506,0.09583718136141478,0.09829048219320351,0.12633810357178862,0.12619728493693427,0.06705132214255531,0.0512403028361884,0.08046835338538758
416,416.0,0.9815614643890487,1.0128720275753647,0.12882728274487146,0.04753293805778691,0.0904132621173222,0.024812085640919378,0.06810216509710718,0.11276305171139514,1.005236305278098,0.9988286841440239,0.9996828869897375,0.9991671214741743,0.9991391950678071,1.0032047496433816,0.9979284002864318,1.001841928430594,0.9986369504018878,0.9950677478975762,0.9982659743927697,0.9960732095183935,0.9961250036740169,0.9979588116528632,1.0007700383026956,1.0048881135331815,0.9978198762180988,1.002365903276897,0.9973390628384246,1.0069580019995494,0.9977670388542234,0.9980390570939213,1.002655214593791,1.0072212668187521,1.0078592517043001,0.9974777837808819,0.9976439107890125,1.004998024890546,0.9985045062340498,1.0048584230970357,0.05984204661388434,0.04753293805778691,0.08959334471820075,0.10762339537906129,0.10502024061162875,0.06779199231412415,0.061378758561938085,0.06810216509710718,0.11069906881808558,0.07911579296038868,0.11276305171139514,0.0779853431432912,0.06946756292872498,0.11716737428031408,0.0823676645350556,0.08168015512621905,0.12084448336133723,0.06224453023929453,0.12343254775484377,0.08839625545865566,0.1263150142273337,0.12760666862220363,0.06980536462779212,0.09630260089695511,0.09872660307811076,0.12882728274487146,0.12869124177017752,0.06736095412219968,0.054817823627243814,0.08089559813144215
417,417.0,0.9811580544009099,1.0130209478556633,0.1235077489426636,0.04757731231670659,0.08745744167384292,0.023193160323011042,0.06501015033215572,0.1084043207177116,1.009651929253885,1.0016004291479517,1.0059126527847218,1.0059996728806455,1.0059048467904834,1.007857918425444,1.0011869115900398,1.0065010970724784,1.0056192485665951,0.9989515588302261,1.0053551775539709,0.9999205245291027,0.9996508442298838,1.0050845221200342,1.005909081825494,1.009895802748302,1.005085544801843,1.0055951263532221,1.004710067249775,1.0120136233895267,1.0052511533563677,1.0055750507076084,1.0061526140316466,1.0123561149654738,1.0130209478556633,1.005064488408757,1.0052241038089784,1.0096503094261187,1.00150344656054,1.009850393160292,0.0570911899642724,0.04757731231670659,0.08613502950485494,0.10340512045924855,0.1009380572443303,0.06471172299821104,0.061460254720723535,0.06501015033215572,0.10641969989996143,0.07925902394366909,0.1084043207177116,0.07812141125001698,0.06960218363014156,0.11255552233009321,0.0799221418935467,0.07809308303696787,0.11602345601383693,0.062283095909667074,0.11845334429598543,0.0845947241204141,0.12116026603726703,0.12236688426538074,0.06990864895677057,0.09223949696245104,0.09457121850564482,0.1235077489426636,0.1233821881678658,0.0643049799679018,0.05488536646393095,0.07733560736289671
418,418.0,0.9807122478681961,1.0129250932463476,0.12109699443822151,0.044245760128893606,0.08388933414421422,0.02385230591775056,0.06154880466351801,0.10603448039647578,1.0098048395483321,0.9994937245400329,1.0068795361391734,1.0072278650108728,1.0070117098989386,1.0079766191902313,0.998857644139975,1.0066118910415773,1.0067169045803623,0.9963791832712651,1.006470628083845,0.9973633477832582,0.997182432455751,1.006351427297733,1.0055916700793477,1.0099081851606622,1.0064154949537734,1.0032924242030323,1.0060525682630144,1.0118056698891926,1.0065978491494154,1.0069279683798384,1.003742669418407,1.0119321108082875,1.0125353704819826,1.006427306262897,1.0065859626169442,1.009781616307028,0.9992713563611624,1.009880525363835,0.054144751141641335,0.044245760128893606,0.08431215888256649,0.1014986682158312,0.09885125913142671,0.061273924052620256,0.05720234959926849,0.06154880466351801,0.10415349770852274,0.07387106784380049,0.10603448039647578,0.07280429064026464,0.06482393203795611,0.11022353884618034,0.07568192928605477,0.07364561351503589,0.11371331877022833,0.057941111217086665,0.11611070370068431,0.07935223494509284,0.11877353387988887,0.11997890391594447,0.06511165476627512,0.08614532426003725,0.08821551293793249,0.12109699443822151,0.12097231944567702,0.060938196785007816,0.05105605555847637,0.07295813361581802
419,419.0,0.9802978881278389,1.0126320921330203,0.136791808318415,0.04197372534525637,0.08916170999579459,0.030695183727385524,0.06291014244912792,0.11920522998570013,1.0039368308068648,0.9929801961872925,1.0009992469934028,1.000942748847767,1.0006708335390027,1.0016745836671734,0.9915564061829526,1.0002915434430757,1.0001574296216533,0.988263029471184,0.9998069156978348,0.9892949149588184,0.9895141492253637,0.999681320884515,0.9985241498210264,1.0028368344819776,0.9996609424583863,0.9957962068054794,0.9992175055070416,1.0042074876610214,0.9996629363573863,0.9999508539710524,0.9956742095269504,1.0037754181168097,1.0042094703783528,0.9994279379080793,0.999588136631258,1.0035234098853791,0.9922951521095167,1.002864052654268,0.05600053960702825,0.04197372534525637,0.09486234100443097,0.11484062776495828,0.11134389621508263,0.06311771151709625,0.054576271612217786,0.06337732415329451,0.11716123409170814,0.07110672136451933,0.11920522998570013,0.0700520575332961,0.062105559079477964,0.12424845860261415,0.07851137310074387,0.07511926110216062,0.12831652022869242,0.05497057047647735,0.13106772752921736,0.0796212208148589,0.13413609809630495,0.13555887895390345,0.061949302092796525,0.0852779061631796,0.08698983402879516,0.136791808318415,0.1366472345227689,0.06291014244912792,0.04851680658891755,0.07449491753079632
420,420.0,0.9799888185167691,1.0122151245853719,0.1474859405703119,0.04042997416668994,0.09234667744158269,0.03578846069642877,0.06266036237279268,0.1287089431480429,0.9959720637122188,0.9864192888214143,0.9930237491070169,0.9922306553684775,0.9920129330145189,0.9931426601813045,0.9842256725432195,0.9917418486267953,0.9912808295071542,0.9802070941103809,0.9908275521466129,0.9812799652960159,0.9818516915400448,0.9904293460974111,0.9897152245366451,0.9933463917404323,0.9902605913545681,0.9881774803810058,0.9897285404590471,0.994141788075429,0.9900759646622923,0.9903255514267307,0.9876327067935285,0.9931087049180436,0.9933593190160265,0.9897519020701047,0.9899152150734709,0.9950538188000222,0.985270990742634,0.9934304387288239,0.055840959157528715,0.04042997416668994,0.10230168577766945,0.12408637413935263,0.12012640475006682,0.06277605807855224,0.052974247703215065,0.06301728709303779,0.1264384149740314,0.06985578985464226,0.1287089431480429,0.0687823817743141,0.06062272244705723,0.13396703604138582,0.07999387996040948,0.07430387032855244,0.13833533996525976,0.05300227012609229,0.1413072011942448,0.07786064916680414,0.14464755664269852,0.14619897212419874,0.06007410766306771,0.08262770935610282,0.08405968201586628,0.1474859405703119,0.14732860247007637,0.06266036237279268,0.04684948836728284,0.07373641181813351
421,421.0,0.9798588823719185,1.0117473706730928,0.1402669606108405,0.03749665099019149,0.08731791506195292,0.034460784711845355,0.05907786122498613,0.12257642589446385,0.9940310724136859,0.9858719377455638,0.9923090469307022,0.9914498964403796,0.9912244653234072,0.9910489048416323,0.9837268711342271,0.9896360003045364,0.9904810805538942,0.9798588823719185,0.9900142170677264,0.9809235750339618,0.9814362284070436,0.9895371780395428,0.9884299126656145,0.9910538556150126,0.9893347851646458,0.9875502123031309,0.9887757801722779,0.9916602851997306,0.9891013791737948,0.9893485305382071,0.9871023037684493,0.9904497105846818,0.9906493623152728,0.9887318550871323,0.9888973909645182,0.9929947312360103,0.9847173137718747,0.9911504690625277,0.05264936739843611,0.03749665099019149,0.09734695896328725,0.11807000965349414,0.1143113359612897,0.0591850257062118,0.04928737020922885,0.05941496156279699,0.12037256533894382,0.06537555833769798,0.12257642589446385,0.06435070013755381,0.05655089655176007,0.1274133461700594,0.07515877616755252,0.06999223976944907,0.13155376912123296,0.049180723301092855,0.1343824135793538,0.07327046262948492,0.13756928091426246,0.1390461076159395,0.05586050202566553,0.07768921939920936,0.07901547934523259,0.1402669606108405,0.14011551256419247,0.05907786122498613,0.043491563855592545,0.06946540685908419
422,422.0,0.9799579760514231,1.0113020104658732,0.1371899940029013,0.03552012246869444,0.0854938824140463,0.03365994116182888,0.05976146381405911,0.11927343927398142,0.9985280204419185,0.9909093808478932,0.9986156580982171,0.9983315370025587,0.9980406992872454,0.9958264639001109,0.9895382117960605,0.9944162543554768,0.9974942440101832,0.9865962324282098,0.9971010918656952,0.9876053512963109,0.9876991473763229,0.9967010226224954,0.9945156114705301,0.9963474078352484,0.9965761020104978,0.9933078927502339,0.9960634462266401,0.9971539062854413,0.9964380082695377,0.9967050270932697,0.9932010375587157,0.9961740291277547,0.9964442744608885,0.9961015865943501,0.9962667543497613,0.9977739405860518,0.9901571299298687,0.9964171041762396,0.053272170789009296,0.03552012246869444,0.09478704924453091,0.11495357369463786,0.11131335878083004,0.05989430653263402,0.04665896903328246,0.060140363134296104,0.11716260734747538,0.06183685626995141,0.11927343927398142,0.060872678118563776,0.05349106073940139,0.12419834355375846,0.0736341666663625,0.07071126454802718,0.12833261269420837,0.046612961536119685,0.13119505158550998,0.07405235777958766,0.13442118451809335,0.1359238664748602,0.052908631302985044,0.07849154067103382,0.07982044608811348,0.1371899940029013,0.13702929294468885,0.05976146381405911,0.04117324104084255,0.0701834977729478
423,423.0,0.9802402079982403,1.010952224033404,0.14377654939328438,0.03513426791671455,0.0886942298434647,0.03591051180825524,0.06045091715422801,0.1245931931493144,1.0034179358112907,0.9959505928790997,1.0050561766884167,1.0053257517243934,1.004989800322895,1.0010244112925315,0.9952972099179274,0.9996270459430399,1.0046395412913398,0.9931934869547555,1.0043151391719864,0.9941517571488284,0.9938654167883288,1.0039914854640135,1.0007569072083695,1.0020338809389944,1.0039663119930342,0.9990152493691721,1.0035236141689172,1.003065169397269,1.003973314927367,1.0042705990669272,0.9992147764243342,1.002319601480565,1.0026511855514357,1.0036990465535256,1.003861947376765,1.0029573854217224,0.9955804235698414,1.002079416196346,0.056101869370961524,0.03513426791671455,0.09889407543633921,0.11980160525693152,0.1161509013561013,0.0630098548435086,0.04623247113974818,0.06327299251070989,0.12232551748955539,0.06141142851355445,0.1245931931493144,0.06045091715422801,0.05302040023698679,0.12958622464560043,0.07638290455835152,0.0741703657530035,0.13402905106367632,0.04617028717958222,0.13716738314373847,0.07754018517884971,0.14069716014071615,0.14234258496267532,0.05242816319922162,0.08199996460185932,0.083334856691983,0.14377654939328438,0.14359094032352673,0.06286097723503346,0.04071921224738041,0.07363059061080356
424,424.0,0.980635739676532,1.0107711914453756,0.14262917984169957,0.033311980571996525,0.08701486942379415,0.036291121982697516,0.057483165350443274,0.12341267318867813,1.0072330135292895,1.0003365068222851,1.0100465172061686,1.0107711914453756,1.0103897724545217,1.005100829828968,1.000340700600475,1.0037146397477252,1.010205782305989,0.999019567668096,1.009945817010708,0.9999319207070307,0.9992834582758715,1.0096661115984944,1.0058265720835171,1.0065412648884307,1.009700122080747,1.0040122402624851,1.0092891177174201,1.0077778887053337,1.0097756034875816,1.0100855825638544,1.0045042308322534,1.0072482974577495,1.0076377558591831,1.0095246723605442,1.009686485296139,1.007022147317693,1.0002998116928437,1.0065643117445808,0.05507594142012363,0.033311980571996525,0.09779487284064502,0.1185248232654998,0.11492721579916058,0.06179683399026239,0.043886716099837415,0.062048708989897776,0.12108308941222103,0.05840085656801064,0.12341267318867813,0.057483165350443274,0.05035400065069077,0.12826531662438226,0.07448556173841257,0.07259489856311317,0.13275929490949226,0.043805202960806755,0.13593642606362547,0.075697573735772,0.13949407134023065,0.14115596875219005,0.04977754045364022,0.07985401558712847,0.08110379726118025,0.14262917984169957,0.1424379506455216,0.0616587335608412,0.03860939846049649,0.0720802740678249
425,425.0,0.9810747325504608,1.01080958356623,0.13359922234664653,0.03404073998968347,0.0830032782295271,0.032739325947696366,0.05785902530186587,0.11565002997900481,1.0063059334771232,1.0012177876652633,1.008144811848883,1.0086033256469138,1.0083310455954664,1.0041865557112248,1.001267396686374,1.002802502542495,1.00814511697381,0.9999144458466938,1.007927938568759,1.0008338529770389,1.0001876175213031,1.0074901452109282,1.005185794258372,1.0057380010135026,1.0074426750004974,1.0051253552863544,1.006992814896052,1.0071024478129276,1.0074425554183792,1.00773034234042,1.0058775717733794,1.006739449187261,1.007181912966219,1.0071419881429833,1.0073067052606501,1.0060838314950658,1.001241750520747,1.0057406191804823,0.05249204589737533,0.03404073998968347,0.09158228385443515,0.11091194833739187,0.10762680260432501,0.05897057883828828,0.044555943400836455,0.05921506165484788,0.11342258670187008,0.05875554650975629,0.11565002997900481,0.05785902530186587,0.050894468666293255,0.12013889665418426,0.07119859274728915,0.06950880312421545,0.12434703031845391,0.044724673978991464,0.12732683644940165,0.07288772166089218,0.13066731875097204,0.13222650238787076,0.05089572757694072,0.0773236044683082,0.07867224874801818,0.13359922234664653,0.1334223576273394,0.058806376618277936,0.039388860620644846,0.06898651107139345
426,426.0,0.9814873480841891,1.0110280344394176,0.1343604703037452,0.04122966070878253,0.08844619036951827,0.029456331836094623,0.06464217473707273,0.11656623829979906,1.000251363504909,0.9979251123119275,0.9992019740773783,0.9986531131201996,0.9986365927621049,0.9978404928594461,0.9973509427103564,0.9964505620833543,0.9982498697373138,0.9951632761126046,0.9979974181702662,0.9961336274175769,0.9958724853157057,0.9972296208607572,0.9982436405326837,0.9990071886374867,0.9969871368273443,1.0014366986574268,0.996423261138721,1.000532434090367,0.9967503763548597,0.9969749686597148,1.0020423755629697,1.0002804486528598,1.000763920503442,0.9963392774797962,0.9965101146278205,0.9996956747620764,0.9976740206492734,0.9990213882072815,0.057559423846650144,0.04122966070878253,0.09224005994484291,0.11125987286774862,0.10834394961645188,0.06497082910383181,0.053320777213254074,0.06525278867873874,0.11424365216219037,0.06897684461011128,0.11656623829979906,0.06799553627685635,0.06031792849406311,0.12104430974847065,0.07789140462959408,0.07748254341869829,0.12518900390026397,0.054313431858568045,0.12814110816372953,0.08275031438367533,0.13147172861540996,0.13300446503387667,0.06175371586517902,0.08924262166196732,0.09124825368804194,0.1343604703037452,0.13419431234060825,0.06464217473707273,0.04757798462109447,0.07680030629223035
427,427.0,0.9818037477418788,1.0113646689031397,0.13463789332311069,0.04490341285764497,0.09207397001231496,0.027558503417250288,0.06997645029642616,0.11677292912753098,0.994277010176564,0.9939695517562885,0.9900601118482824,0.9885049283507967,0.988707412887684,0.9915511563730789,0.9927072986818486,0.9901579729075909,0.9880778184848023,0.9896799031810062,0.9877205925421759,0.9906943127452925,0.9908388460596173,0.9866929135059604,0.9908847760337324,0.9922368960572578,0.9862816931797403,0.9968254125243208,0.9855933662969665,0.9939540520821756,0.9857774748233585,0.9859299275815357,0.9969150512491026,0.9937909900346558,0.9943122736179316,0.9852635695794794,0.9854403135751975,0.9933712437330019,0.9933657252000357,0.9922711809832256,0.06222182268716589,0.04490341285764497,0.09235639271505003,0.11115236974167722,0.10848354994767619,0.07046692553036714,0.05765314626424678,0.07078364916870845,0.11439441007119391,0.07367154995875556,0.11677292912753098,0.07267275299612488,0.06480484803639038,0.12141329435350015,0.08261468393211653,0.08462161500199956,0.1255335712750801,0.059308961259058296,0.12845889161286664,0.09142996469438357,0.13176080472737864,0.1332565859304921,0.0672023393696807,0.09955703970850084,0.10208151755658898,0.13463789332311069,0.13447880679919466,0.06997645029642616,0.05173269534407704,0.08381622608246148
428,428.0,0.9819540929876932,1.011757611795598,0.12660150463420153,0.0429265290078659,0.08722627206678508,0.025587852938819117,0.06659625378385627,0.10995557490292182,0.9941762115822009,0.9924569211388615,0.9870980476635223,0.9853149255073437,0.9855092973267419,0.9914873059380428,0.9907253019390908,0.9900981329001427,0.9847030615726551,0.9869494767409663,0.9842666385827101,0.9880117907246503,0.9885088344390064,0.9834569697832625,0.9892210093880104,0.9922296520506918,0.9830217743273536,0.9950823369073525,0.982314952471715,0.9940747005723731,0.9824775141502918,0.9826227437839626,0.9949722764922172,0.9940358148168222,0.9945991622710856,0.981954092987693,0.982130916270419,0.9932958330892587,0.9916702474779946,0.9922521362515163,0.059202198501852495,0.0429265290078659,0.08696217537230537,0.10460950331670044,0.10213523576739472,0.06708581080828414,0.05512546489887083,0.06738936106308,0.10770967534029717,0.0704670566569851,0.10995557490292182,0.06950873528657937,0.061986248111599744,0.11429891747970615,0.07847144937910794,0.08065238532507688,0.11814117469755891,0.05668292877650906,0.12086213862276163,0.08732195733999323,0.12392729725511592,0.12530900388441973,0.06413471312676071,0.09523622556494496,0.09769500105797692,0.12660150463420153,0.1264555973185997,0.06659625378385627,0.0494615589021727,0.07987648582005244
429,429.0,0.9818911104799534,1.0121449879549949,0.12501784511569633,0.0435055914926547,0.08617359098521932,0.02506616576198219,0.06465012070054968,0.10915908083854121,0.9992531975235976,0.9947874722220066,0.9922741010156017,0.9910824942774243,0.9911335195970129,0.9968781438367309,0.9932707311707947,0.9955039088017638,0.9903923099605828,0.9896170971483383,0.9899736434609371,0.9906766820237332,0.9911071876919645,0.9895333483288912,0.994128198149972,0.9980637815489733,0.9892250536720308,0.9977834501845187,0.9886126933009027,0.9999955541823463,0.9888805684019536,0.989080380250806,0.9978535624676677,1.000077251130252,1.0006744939193222,0.9884481932391337,0.9886195810871085,0.9986775606203394,0.9941469114195504,0.998066340800077,0.057080063873893395,0.0435055914926547,0.08637849481797201,0.10377117793503421,0.10137195375264962,0.06465012070054968,0.056111026496264794,0.06493479487344075,0.10694202551285623,0.07221822368413616,0.10915908083854121,0.07120709356746764,0.06336778076529213,0.11323996264207126,0.07771902045420254,0.07774011936021114,0.1169437261129162,0.0572988378315648,0.11955388735750692,0.08408507807865051,0.12248869147997156,0.12380791118573896,0.06478738080888491,0.09160824651380618,0.09393475850930308,0.12501784511569633,0.12488327202797023,0.06421055064164034,0.050193776528195906,0.0769972365974967
430,430.0,0.9816577876536213,1.0124649222195308,0.12763239271738783,0.046331105984931606,0.0885200801054734,0.025138629018025573,0.06519116535615599,0.11210740816634127,1.004927843797897,0.9989424637748743,1.000166724999695,0.9996881184274244,0.999663526198703,1.0028545223727245,0.9981292964307258,1.0014962264508345,0.9991719633004159,0.9953812303277092,0.9988413972457185,0.996386896496167,0.9963896586338771,0.9984894435956309,1.0008467265753056,1.0044679178439178,0.9983537459414551,1.0025186592493935,0.9978785277791656,1.0064970400505955,0.9982959018655867,0.9985657356178012,1.0028684362169638,1.0066926519973045,1.007319911405642,0.998001945992973,0.9981653058796991,1.0046470101088374,0.9986256874522468,1.0044521122755632,0.05730956702820108,0.046331105984931606,0.08873416232637524,0.10642602926662234,0.10405957111711146,0.06490596293779952,0.05997147323414632,0.06519116535615599,0.10983202765258943,0.07761872049133454,0.11210740816634127,0.07650740925391282,0.0679724457025866,0.11603526072850356,0.08031254072542814,0.07808647859157236,0.11971274905187143,0.06082861194447954,0.12228490165339885,0.08444370407227712,0.12517277123793139,0.12645904633318258,0.06866593574543968,0.0919363522133206,0.09422975846511003,0.12763239271738783,0.12750468501892007,0.06448614037472516,0.05349944283968614,0.07734458293286038
431,431.0,0.9813196771378179,1.0126555394274086,0.12236300152492131,0.04627795151895767,0.08562794242329792,0.02356730038007591,0.06229345433788358,0.1078441790829687,1.009455451525962,1.0017969431546416,1.0063959041157937,1.006521732838329,1.006427133018305,1.0076300930845907,1.001467350263593,1.0062775906127766,1.0061541511313121,0.9993437902677168,1.0059307522650487,1.0003118922825744,0.9999918146015582,1.005610707780504,1.006054488303095,1.0096049784182486,1.0056164408419896,1.005831919454138,1.0052461216401163,1.0116944936037162,1.0057759545272018,1.0060980965377895,1.006447811879121,1.0119788178676314,1.012633889523826,1.0055829300665104,1.0057404401640855,1.0094213379310226,1.001714160085847,1.0095725652368464,0.05473709392243209,0.04627795151895767,0.085332283308222,0.10227606660815627,0.10004889219362952,0.062018435536490765,0.059970408043708366,0.06229345433788358,0.10563882757844856,0.0777307407211868,0.1078441790829687,0.07661531754055098,0.06803810150398436,0.11148563475285628,0.07791805138409932,0.07470040442008498,0.11495241106377532,0.06074164550246724,0.11736409603404871,0.08084561791104035,0.12007330806401527,0.12127242635712873,0.0686421077775263,0.08807627236218307,0.09027984260304603,0.12236300152492131,0.12224501258334018,0.06161858103030555,0.053453211927746054,0.07398489550373427
432,432.0,0.9809423315616644,1.0126549644168295,0.12024845879328852,0.04309539171914188,0.08244003658138857,0.024192569308526524,0.0594902759911101,0.10550568583893798,1.0098761745678206,0.9999920945894487,1.0072179256829132,1.0075936405482444,1.0073718984595394,1.008039041986682,0.9994560622062806,1.0066790317865977,1.0070908075242702,0.9970971283908331,1.0068870564231234,0.9980801679217715,0.9978393152558308,1.0067004870643756,1.0059056970534723,1.0099681127141613,1.00675968391907,1.0038715363809763,1.0063923447824035,1.011901634789528,1.0069169322008507,1.0072360843787516,1.004364692372414,1.0120401974515134,1.0126549644168292,1.0067350956559458,1.0068911412563004,1.009845877172145,0.9998076437880653,1.0099446391591556,0.05238112432356938,0.04309539171914188,0.08368242021020766,0.10060177492282536,0.09813400053599736,0.059236542453164585,0.055900147442742076,0.0594902759911101,0.10348261128352693,0.07256506008924156,0.10550568583893798,0.07151894244647083,0.06346819461987864,0.10940565559928944,0.07417206582269228,0.07106815279602,0.1128984895077686,0.05656720090123679,0.11528820142709835,0.07644308150735812,0.11796274064414224,0.11916692085759031,0.06397822760862179,0.08286662438193709,0.08482097524318505,0.12024845879328852,0.1201295870717005,0.058921786853638,0.04978880901919068,0.07041194753008449
433,433.0,0.980591303554282,1.0124264597237087,0.13636843403770713,0.04131166368947266,0.08849641179641579,0.030812603857398212,0.06225520920318872,0.11873271550682009,1.0038767120961452,0.9936672213266478,1.0009959269590538,1.0008924075317214,1.0006483144551959,1.0016019274328871,0.9923487165355882,1.0002226082979155,1.000144521746284,0.9891659805253743,0.9998350590139068,0.9901956196341682,0.9903577182995681,0.9996233215000624,0.9987358513832726,1.0027909495080392,0.9995909444498503,0.9965979407102455,0.9991335113531101,1.0042544170055576,0.9995471287000124,0.9998145373353488,0.9965088379550445,1.0038979575268836,1.0043615718000758,0.9992905936400615,0.999450006591641,1.0034472509934023,0.9930374212857901,1.0028142688630517,0.05542637232003306,0.04131166368947266,0.09444298235935937,0.11424365129109043,0.11084485332646937,0.062413973205381515,0.0538554990156327,0.06265327306260837,0.11663855804360494,0.07042938230860375,0.11873271550682009,0.06938962278900751,0.06137220228663663,0.12377620841267063,0.07805253371978593,0.0742379982438538,0.12786521476178525,0.05421592472966269,0.13063300991306234,0.07845799571275593,0.13372939051900573,0.13517254357607525,0.06142854783069897,0.08384520515138956,0.0854613573806308,0.13636843403770713,0.13622823525600977,0.06225520920318872,0.047797449307408486,0.07361234693206328
434,434.0,0.9803321457447919,1.0120338386748176,0.14710922316762268,0.04006413388931909,0.09211109308361311,0.035658919266231374,0.06289114168404757,0.12818308612335735,0.995485228685538,0.9868656862883803,0.9926338389257303,0.991698209748615,0.9915637714963321,0.9926096105238994,0.9847532572895636,0.991211296519874,0.990841065225813,0.9808398723475651,0.99042914937084,0.981910128542003,0.9824257546582766,0.9899164329665178,0.9895127559271328,0.9927942482172945,0.9897325525041235,0.988679966674954,0.9891824065789794,0.9936693992683387,0.9894961225752703,0.9897290516014112,0.9880933401809978,0.9927017096726989,0.9929764262616212,0.9891428471580879,0.9893068705151276,0.9945076819157068,0.9857613211628105,0.9928745974913249,0.05603775488620941,0.04006413388931909,0.10186156390483353,0.12351418909751255,0.11961127186877267,0.0629472824688106,0.05259974999708773,0.06316877470039435,0.12588786647091102,0.06953476654824017,0.12818308612335735,0.06847132028057276,0.06025617760631392,0.13351753162841865,0.08016124973568264,0.07454294926333789,0.13792275603929732,0.052632388238105704,0.1409220735963716,0.07785692030102592,0.14428918001934915,0.1458812439904368,0.05989683451697061,0.08242785486516838,0.08377757885267073,0.14710922316762268,0.14695819444010744,0.06289114168404757,0.04645902852240254,0.07394870580504381
435,435.0,0.9802304107623155,1.0115660522946404,0.13996357761221634,0.03719737076626949,0.08711052203874574,0.034362005023127015,0.059252382557687035,0.1221176861875322,0.9935790287482837,0.9861005962780665,0.9917449645372513,0.9907292437001367,0.9905894311903289,0.9905487122671897,0.9840104514174948,0.9891392263624977,0.9898556184566719,0.9802304107623154,0.9894258686405194,0.9812914960549081,0.9817574786387309,0.9888335101573187,0.9880847949703039,0.9905142890744393,0.9886136237518337,0.987772937491012,0.9880386831663086,0.9911849095080378,0.9883324786848355,0.9885645158552758,0.9872103660870516,0.9900291707907058,0.990248512427483,0.9879370950648396,0.9881040214143937,0.9924833492459191,0.9849723836193874,0.9906084229440267,0.05280131867924997,0.03719737076626949,0.096970674496997,0.11758730000357971,0.11387230194484761,0.05930335820170643,0.04897325293629114,0.059514455723544024,0.11989770583032595,0.06507160781666725,0.1221176861875322,0.06405661373750064,0.05623423989438483,0.12704410224260168,0.07541419077695008,0.07017415771947279,0.13122346313037267,0.048885578102468207,0.13407900350095273,0.07320033716573013,0.1372875211878205,0.13880766456997815,0.05570925012944709,0.07741159698637777,0.07865432820591624,0.13996357761221634,0.13982016907123038,0.059252382557687035,0.04316912696825504,0.0696213250159996
436,436.0,0.9803301255242999,1.0111120516076615,0.13772754696640918,0.03558127222465207,0.08574377955578721,0.03378808365627701,0.05996542291185843,0.1195532467392259,0.9981984619228067,0.9911372005655407,0.9981698665374051,0.9977490551847531,0.997538280959053,0.995460289580035,0.9898118144847526,0.9940537410569399,0.997006206369174,0.9869474960048543,0.9966484920086471,0.987952564001985,0.9880055929671261,0.9961386392158879,0.994262971757211,0.9959426128007306,0.995999230479115,0.9935218757478251,0.9954749397689968,0.9968006506704512,0.9958280494884527,0.9960809931488696,0.9933044651007155,0.9958712577298184,0.996159474176835,0.9954776995230882,0.9956434773732541,0.9973919515469557,0.9904047029573676,0.9960098330719926,0.05346712048214638,0.03558127222465207,0.09504232713734834,0.11519252786908896,0.11158830273364347,0.06004230175370898,0.04680536036120283,0.06027202126834297,0.11742005273962779,0.06211608843875021,0.1195532467392259,0.06115251109781926,0.0537064656200677,0.124605451396056,0.07433014339221636,0.07092599414662566,0.12879309201274997,0.04674889559217846,0.1317014985111401,0.07400320369750767,0.13496591914395764,0.13651934322851103,0.05320944865210124,0.07821091219367853,0.07945184071214405,0.13772754696640918,0.13757750007955946,0.05996542291185843,0.04126409101848339,0.07037348455281521
437,437.0,0.9805892141014994,1.010760787638366,0.1450920019138791,0.0356026597349544,0.08951089015609988,0.03615586843415256,0.0614244655929017,0.1255718907043132,1.003280199900556,0.9961547726142683,1.0048085648580274,1.0049736113661165,1.004710234195291,1.0008754726171096,0.99554480609029,0.9994837940285897,1.004382881063,0.9935177535320857,1.004098752104158,0.9944729262995797,0.9941430992876641,1.0036672962873128,1.0006561182631046,1.0018581621382816,1.003634978780694,0.9992084701010797,1.0031885704690615,1.0029344880090625,1.0036272623497995,1.0039161619866463,0.9993009858059138,1.002238659279401,1.002587193939463,1.0033496964389406,1.0035124389985448,1.0027850672089182,0.9958051172820555,1.0019005194436013,0.05660888960262603,0.0356026597349544,0.09973911705210489,0.1207169349793164,0.11709019394425496,0.06349933048992186,0.04690864666686619,0.06374981260409769,0.12327197835641665,0.06239889025063092,0.1255718907043132,0.0614244655929017,0.05386001590684813,0.13070459291018943,0.07759576619999528,0.07478075985092851,0.13522029846983427,0.04678885750156102,0.1384231320804643,0.07791838615296391,0.14200680450834102,0.14371458408595555,0.053230768114621026,0.08216660197640341,0.08341778650111807,0.1450920019138791,0.14492173228274635,0.06340620103406408,0.0412825613725116,0.0742130438421656
438,438.0,0.9809440748529936,1.0106012114112382,0.14387929301395802,0.03384910746140689,0.0879595285542824,0.03644032290758688,0.05857062423253936,0.12439485110910202,1.0072137166533197,1.0004176458911718,1.0099555243047598,1.0106012114112382,1.0102772922545538,1.005065012031846,1.000441374464607,1.0036808116636502,1.0101074504219536,0.9991761739955184,1.0098785799950656,1.000083507897581,0.9994071978245782,1.0095253633496313,1.0057800124257508,1.006483123516774,1.0095579591288013,1.0040596369798722,1.0091527983119764,1.007740886609451,1.009635974939931,1.0099402731590577,1.004435551822024,1.0072465982610923,1.0076495190714865,1.0093923424768403,1.0095540186875245,1.0069699797203036,1.00039763547875,1.0065029565274624,0.05585122164666331,0.03384910746140689,0.0986442664396198,0.11944435955415625,0.11586092428377931,0.06259421440060478,0.044649770898251874,0.062835125282871,0.12203166073791141,0.059506040873718136,0.12439485110910202,0.05857062423253936,0.051291200778308864,0.12935417166492083,0.07588539600360998,0.0735681102471686,0.1339120978231871,0.0445066402779673,0.13714370973894238,0.07649550339641362,0.14074470952522863,0.1424597286458521,0.050659554509144604,0.08049164025228574,0.0816718734714767,0.14387929301395802,0.14370446128499348,0.06250960837522912,0.03925441994643748,0.07302157075272354
439,439.0,0.9813311061378626,1.0106943117052944,0.1350580273025595,0.03414565944391438,0.0838942777437521,0.03312033557838233,0.05837255775677605,0.11683532925931112,1.0064988433653157,1.0013931294698653,1.008017550310668,1.0084376256495895,1.0081723525738948,1.00437753606387,1.0014319275606214,1.0029928456154218,1.0079456926299835,1.0000590424239482,1.007696457731369,1.0009732260766249,1.0003525066442338,1.007331467169402,1.005255494856593,1.0059373910779819,1.007286462231427,1.0052750594470052,1.0068493638200382,1.0073269610856759,1.007304126201682,1.0075897745289053,1.0059308744819746,1.007004346985824,1.0074612487824999,1.0070160313868224,1.007180816823971,1.006286257016969,1.0014376814298314,1.005936111424461,0.053353167334697034,0.03414565944391438,0.09258081517188968,0.11203861030870892,0.10874493511329787,0.059865862392206655,0.0448080090757018,0.06010128183604747,0.11457040535003112,0.05928053318164167,0.11683532925931112,0.05837255775677605,0.051290780690853036,0.12142167556987213,0.0725836627822088,0.0705485662763732,0.12569013695529632,0.04486606384175848,0.12872693062671295,0.07369462915763106,0.13211766683362716,0.13373171327430894,0.051188178160931866,0.07788581683556178,0.07913928665524105,0.1350580273025595,0.13489430400525096,0.059756003252977974,0.0395323999418258,0.07000532392534778
440,440.0,0.9816867063151867,1.0109892283176798,0.1374285282023647,0.041182096749655416,0.09012698716370139,0.030415011615500524,0.06637515846670607,0.11908762508806854,1.0006734922833227,0.9981096398125308,0.9991327134626695,0.9985744341842959,0.9985180837557701,0.9982590417256358,0.9974960872548223,0.9968694134555829,0.9980394990495927,0.9952162467603815,0.9976920513534203,0.9961847602174733,0.9959962286573901,0.9971366549816886,0.9984166164941811,0.9994369846377754,0.9968971561372739,1.0015883985194995,0.9963477852912114,1.0009598013457939,0.9966795675415252,0.9969008663361557,1.0021026041637358,1.0007301885519106,1.0012233744853458,0.9962814500877079,0.9964527471317479,1.0001496272427761,0.9978766372373792,0.9994480926721202,0.059087192463416434,0.041182096749655416,0.09429364352806774,0.11380553555720811,0.1107387830686404,0.06663703586063237,0.053407243173522904,0.06691634570586837,0.11671188134612218,0.06930973908335043,0.11908762508806854,0.06832277237950977,0.06054687932157279,0.12376939571168816,0.07997249742372235,0.07938314819688454,0.12801077207188238,0.0542936913054219,0.13105906930532238,0.0843825515724598,0.13448198863244795,0.13608494961795103,0.062024176260058614,0.09055651628678583,0.09245085611915954,0.1374285282023647,0.13726783692463332,0.06637515846670607,0.047527072350891986,0.07869463313702617
441,441.0,0.9819472737440458,1.011407138800071,0.1390277717825938,0.04522715602214166,0.0946721280601591,0.028800908744219793,0.07251279682218514,0.12040704910743151,0.9946462780736662,0.9941299758507274,0.9900793083687917,0.988544978854376,0.9886898059865075,0.9919080415332046,0.9928327650732844,0.9905112535362937,0.987976371235566,0.9897243630545407,0.9875310308005297,0.9907355113448677,0.9909479921875076,0.9867022352402822,0.9910662699109517,0.9925934961533254,0.9862934932487072,0.9969769347121764,0.9856189101206417,0.9943133860110155,0.9858095889268247,0.9859589350518697,0.9969946606757987,0.9941683494127861,0.9946958186093284,0.985307542940639,0.9854845152797992,0.9937780696547502,0.9935556611392314,0.9926280600889977,0.06442856302483158,0.04522715602214166,0.09529748765082438,0.11489449353285829,0.11194704216502138,0.07292858798100002,0.05819151511219712,0.07324761995322625,0.11796091710929066,0.07449455581394793,0.12040704910743151,0.07349106059081022,0.06550763692954503,0.12534927716513455,0.08553895063392877,0.08749420760827652,0.12959617667648676,0.059844366810589626,0.1326411832724953,0.0941197791942614,0.13605768451331032,0.13762277083202448,0.06825016418299264,0.10199856522489847,0.10444283379624077,0.1390277717825938,0.13886755372941584,0.07251279682218514,0.0520932069685154,0.08668286759829946
442,442.0,0.9820492067835203,1.0118692207041446,0.1309504276108479,0.04332316820333506,0.08980729432462689,0.026797453335261293,0.06905263314685421,0.11354610551758745,0.9945473695740513,0.9925269119606235,0.9871708308675218,0.9854291702499838,0.9855589500668342,0.9918483376202215,0.9907688423113158,0.9904540290173167,0.9846842876782845,0.9869289862903622,0.9841706703959596,0.9879833996769517,0.9885439471808247,0.9835246520836495,0.9893880164163967,0.9925741739869134,0.9830914388733505,0.9951525666949248,0.9823957680307889,0.9944226818026547,0.9825656386363764,0.9827099327227983,0.9949778659014591,0.9943994382292891,0.994966037364029,0.9820492067835201,0.9822271798295698,0.9937108182962574,0.9917729759417409,0.9925988899245809,0.061337023804434926,0.04332316820333506,0.0898626476303167,0.1082985244135676,0.10555561404780253,0.06947654160515249,0.05572677511139633,0.06978232860329234,0.11123482726050304,0.07131797374047412,0.11354610551758745,0.07035608812122954,0.0627326365404493,0.11818513062525725,0.0813590564190903,0.08345903126743565,0.1221531597159936,0.05731859098978788,0.12499120934882806,0.08997886588127546,0.1281746701481382,0.12962062757417886,0.06528741910283682,0.09768362079652704,0.10007647689427727,0.1309504276108479,0.13080174388197086,0.06905263314685421,0.04989938399114759,0.0826765277448189
443,443.0,0.981950068848373,1.0122966515815777,0.1294593860094229,0.04375018820785196,0.08872980626850256,0.026336855791377387,0.06673187720380447,0.11278944281462529,0.9997516598665425,0.9947455729031964,0.9923422758375774,0.9911880040453882,0.9911784213305851,0.997367770055708,0.9931961393241805,0.9959877216453431,0.9903721106817632,0.989477551740294,0.9898781071536323,0.9905251005659529,0.9910163265829711,0.9895920800841741,0.9942957478055924,0.9985363512261094,0.9892848991432213,0.9977406763323498,0.9886824505968326,1.000468941175839,0.9889574254903019,0.9891578090512969,0.9977588647879073,1.0005710309620062,1.0011701498087835,0.9885283127417542,0.9887012373071516,0.9992153773488468,0.9941312980802994,0.9985402943830289,0.05927364877617608,0.04375018820785196,0.08928253350414199,0.10746447410270665,0.10481173142000297,0.0671247921109462,0.05649593356150878,0.06741445080199501,0.11050658786538023,0.07277680747344788,0.11278944281462529,0.07176450557594445,0.06385587323047633,0.11714621056348934,0.08052957763699926,0.08062623973193318,0.12098269950535873,0.057709750001525645,0.1237212726377146,0.08682294651763664,0.1267997067137005,0.1281904621356841,0.06562519806982892,0.09416159488674651,0.09642740078021719,0.1294593860094229,0.12932044028417494,0.06673187720380447,0.05045334923052174,0.07987510670111443
444,444.0,0.9816920835761003,1.0126106089840465,0.13260537251301874,0.04634245831637471,0.0912299043845844,0.026624253196112085,0.06790622400759769,0.11610517964315573,1.005312790483045,0.998868127574108,1.0002223363745986,0.999774875100914,0.999696151111585,1.00322467456768,0.9980140921063161,1.001856921007602,0.9991491793159685,0.9952040402319204,0.998747846467123,0.9961991270134107,0.9962548354073059,0.9985316342271872,1.000957751001992,1.0048218066579047,0.9983933060446938,1.0024410379120794,0.9979261652300155,1.0068440420904339,0.9983509557769898,0.9986189722090293,1.002749299987048,1.0070611078072491,1.007690320566167,0.9980600853982954,0.9982227990999788,1.0050613790071135,0.9985726733724104,1.0048073199277503,0.05970544047274919,0.04634245831637471,0.0919334356562929,0.1104926964182102,0.10785606719681518,0.06761638498573536,0.06003371496799248,0.06790622400759769,0.11376895043725677,0.07775125117690507,0.11610517964315573,0.07664040759290124,0.06808723122509502,0.12034595551158639,0.08319129901066692,0.08123409504517413,0.1241781540912451,0.06092034541283077,0.1269072365489385,0.08742868798856311,0.12997397533778096,0.13134553966947077,0.0691054133046215,0.0947513416626781,0.0969870359419293,0.13260537251301874,0.13247163856637736,0.06723211006257508,0.05349825668434676,0.08048123208864892
445,445.0,0.9813386396598809,1.0127322704632284,0.12735968163504363,0.04615963530057187,0.0882804237295281,0.025067714071080667,0.06501653671604636,0.11178901353250863,1.0096137365752986,1.0017473321762451,1.0065196463978154,1.0066777465433119,1.0065324871484258,1.0077622674803703,1.001396131130004,1.0063980148498362,1.006208900725685,0.9992459371174259,1.005916136893007,1.0001994824896543,0.9999175793862763,1.0057232987917033,1.0061167339080315,1.0097159835379947,1.0057215622591698,1.005780630878893,1.0053572598062372,1.0117788879157872,1.0058953708234994,1.0062148506027964,1.0063612108817745,1.0120751429458779,1.0127322704632284,1.005705760614442,1.0058622801143946,1.009595771859557,1.001691001356196,1.009684464968652,0.05714764125386612,0.04615963530057187,0.08852603501331581,0.1063398850353767,0.10383414349996871,0.06474054744644367,0.05982168351630695,0.06501653671604636,0.10954611560670709,0.0775275721756228,0.11178901353250863,0.07641209994824888,0.06789394158513376,0.11579113110213712,0.08070969067323419,0.0778733750351842,0.11941538432904057,0.06064748663392127,0.12199251165573208,0.08385760729412745,0.12488731763352316,0.12617272091086204,0.06885023561686003,0.09093843650324868,0.093090839780296,0.12735968163504363,0.12723577876440995,0.0643821114599863,0.05330897233615952,0.0771445798919592
446,446.0,0.9809531257928938,1.0126091530957122,0.12459438252222955,0.0430033596125322,0.08472772332449714,0.02555412372848268,0.061697234112536185,0.10923189417170115,1.0097746505785472,0.9998199654417417,1.0073942605412167,1.0078080941782326,1.007536403532336,1.0078920789632382,0.9992726066161896,1.0065203019778373,1.0072019148264217,0.9969109434215345,1.006922891602474,0.9978780649770892,0.9976662886532052,1.0068727068210312,1.0058343266742424,1.0097590408873052,1.006928589298822,1.0036868893394244,1.0065712603659036,1.01164015841688,1.007109378249173,1.007427333188789,1.004168752602086,1.0117550797005792,1.0123613924008696,1.0069372398809553,1.0070912765711288,1.009738697217972,0.9996609434773333,1.0097420543295126,0.05431224004472786,0.0430033596125322,0.08647243154418856,0.10409663645763478,0.10148048758726669,0.061443081873685954,0.05577809274457834,0.061697234112536185,0.10704475376538318,0.07240375801301367,0.10923189417170115,0.07135452706224071,0.06335211592627145,0.11315987299360908,0.0765865058079722,0.07367914949664868,0.11678757304521073,0.05650315961103181,0.11931678511658633,0.07896065184931346,0.12215182544692389,0.12343233259806212,0.06419744027453318,0.08529043688308859,0.0872105006105053,0.12459438252222955,0.12446957703517551,0.06113611191790523,0.04967628119010481,0.07300850042025131
447,447.0,0.9805989306683186,1.0122941320577379,0.1397762217742387,0.041231455568338744,0.09028924468679642,0.031946822296919725,0.06380229100411977,0.1220880277889048,1.0035775191637089,0.993373406426418,1.0011636253535785,1.001083716224044,1.0008050084843165,1.0012428209470285,0.992037079091048,0.9998533300865666,1.0002490475414987,0.9888453370985356,0.9998619789717307,0.9898610408527296,0.9900557105528028,0.9997902877901489,0.9985352182242667,1.002335524442414,0.9997621457005103,0.9962904609416836,0.99931598276944,1.0037381911123235,0.9997444990010227,1.0000143870793015,0.9962105076156318,1.0033283016724797,1.003772733564784,0.9994964682606322,0.9996532350518667,1.003115466019813,0.9927665836164719,1.0023712473227266,0.056798801762997425,0.041231455568338744,0.09663583804941847,0.1168575741773419,0.11352962778366646,0.06402570575740273,0.053776829964636834,0.06427098654040708,0.1196593124020723,0.0704073008567466,0.1220880277889048,0.0693618849835292,0.06132345216707905,0.12671394493548768,0.07997957730727895,0.07619221764807942,0.13091077659000766,0.054145313498735616,0.13378722101790133,0.08037790642950515,0.13700817883946648,0.13851514470286053,0.061586227614259866,0.08572324185981277,0.0873237286041184,0.1397762217742387,0.1396304198267564,0.06380229100411977,0.047690263486823536,0.07554786766189876
448,448.0,0.980339442979334,1.0118664220504567,0.14972251542197715,0.04005493457944143,0.09355657066356238,0.03647637745358121,0.06417368395782246,0.13087218269954426,0.9949958588284047,0.9867340078591436,0.992684693768808,0.9917253836600249,0.9915942176924528,0.9920585479757367,0.9846179468931425,0.9906516095186965,0.990822634526254,0.9807025818377778,0.9903398374871771,0.9817590488799158,0.9823017310862733,0.9899630382711003,0.9892786346595975,0.992167647788773,0.9897878599747095,0.9885768160591004,0.9892492697761396,0.9930168842619683,0.989578085131234,0.9898099933246208,0.9880407399056238,0.9920203739738437,0.99228212627923,0.9892373260149652,0.9893979610599812,0.9939704984104044,0.9856544778463073,0.9922593119017682,0.05719815870032911,0.04005493457944143,0.10351137311023749,0.12536035075959698,0.12164438404506633,0.06433093098949495,0.0526118488844897,0.06456474089936619,0.12823489027453827,0.0696365784766198,0.13087218269954426,0.068571044844351,0.060305915716751236,0.13573157120787493,0.08180495733284435,0.07625102215106383,0.14022672787593937,0.05261161029597768,0.14331986868887808,0.07954286244738394,0.14678396671728336,0.14842686692172843,0.06005386771181887,0.08409410344749553,0.08543909879399328,0.14972251542197715,0.14956564926896326,0.06417368395782246,0.046418277124929255,0.07563313656107148
449,449.0,0.9802380514191191,1.0114052377750218,0.1422058436795547,0.03720983449463657,0.08840633559305924,0.03502102848027864,0.06049900428271416,0.1244105830935159,0.9928753319118334,0.9860899342551287,0.9917407335449014,0.9906798342144417,0.9905610266777681,0.9897810650743077,0.9840101539240629,0.9883651900944678,0.9897818499008605,0.9802380514191191,0.9892941167491618,0.9812863333788535,0.9817714777949702,0.9888222736830538,0.9878108878838571,0.9896842943641624,0.9886138916899088,0.9878137311059384,0.9880520391131334,0.990349882640466,0.9883624497696446,0.9885926404526734,0.9873227236673985,0.9891781301845445,0.9893875795251759,0.9879812981697268,0.9881446993194579,0.9917241606488197,0.9849968066463201,0.9897886918957529,0.05393806196023562,0.03720983449463657,0.09836908229300492,0.11911300336448946,0.1155925452951071,0.060649221171300595,0.04901369162979797,0.060871920419214576,0.12188690612253272,0.06520854057722705,0.1244105830935159,0.06419338444242818,0.05631397212948348,0.12892671972765013,0.0768982470046398,0.07182579418002137,0.13318592613155253,0.04888100030677921,0.13612716000919084,0.07483330441929535,0.13942012287584818,0.14098406877130365,0.05586344253137731,0.07903562680947808,0.08027452574685195,0.1422058436795547,0.1420564045411428,0.06049900428271416,0.04315243553371876,0.07124969424768461
450,450.0,0.9803369002856376,1.0109897939325845,0.13973761467836388,0.03550069159810191,0.08688718210960397,0.03442724465416106,0.06109608655728762,0.1216750032582402,0.9975673614738325,0.9911292727190816,0.9980948041604475,0.9976341930962429,0.9974395501863856,0.9947808035275798,0.9898106911322143,0.993369881714844,0.9968630774104602,0.986945141691145,0.9964534985576262,0.9879356900924479,0.9880136115533583,0.9960619404972836,0.9940063907199028,0.9952176414414354,0.9959323457602778,0.9935699835207618,0.9954205212018814,0.9960820408926918,0.9957875599839803,0.9960390909848909,0.9934253666000223,0.9951450839834447,0.9954241941030525,0.9954484366671444,0.9956103144573877,0.9967188319071254,0.9904294389635477,0.9952946468072564,0.054509689033634644,0.03550069159810191,0.09631402824184815,0.11657887114161891,0.11315772345604452,0.06126983592649588,0.04673222907234096,0.06150362456773111,0.11925599381294101,0.06212804496352054,0.1216750032582402,0.06116320368509551,0.053660073704657175,0.1263096059939856,0.07560064503888562,0.07242462069561736,0.1305618971104878,0.046639013854563025,0.13354214512989357,0.07547205722630575,0.13688387110439298,0.1384753691931084,0.05325719534648713,0.07967831979896173,0.08091237149646453,0.13973761467836388,0.1395789937657881,0.06109608655728762,0.04114555782111702,0.0718510860141382
451,451.0,0.9805931562959911,1.0106993052242972,0.14699350823198043,0.03546632399665248,0.09043095970190614,0.036872107134830315,0.06139273532859309,0.12766611551450593,1.0028400274528981,0.9962501343242425,1.0047274211884007,1.0048575958548343,1.0046063616105176,1.0003896098434601,0.9956468716463514,0.9989932673161099,1.0042373666208386,0.9936193961984667,1.0039098429579074,0.9945568665790604,0.9942552788109501,1.0035805435707714,1.0005020181875521,1.001336788440452,1.0035516104555344,0.9993717786679338,1.0031139200252963,1.002431350545125,1.0035618896370762,1.003846849065322,0.9995388038564044,1.00173968820633,1.0020807213598353,1.0032905815488993,1.0034505437096832,1.0023105462493096,0.9959334320865272,1.0013886940884558,0.05718462023959099,0.03546632399665248,0.10098788648915555,0.12207287150491135,0.11862874494663016,0.06419916775572604,0.046774756214297726,0.06444286336416101,0.12509043331176856,0.062372713013005676,0.12766611551450593,0.06139273532859309,0.05375426961689589,0.1323531068045245,0.0785830035403251,0.07568558016130807,0.13691102292219712,0.046617167141939295,0.1401704045638347,0.07874817312858427,0.1438279788056906,0.14556522719867127,0.0532233285586561,0.08297651261624946,0.08421705110961442,0.14699350823198043,0.14680995340724365,0.06400911112547587,0.04110438810461008,0.07509977234038537
452,452.0,0.9809427417720653,1.010612986351312,0.145794951982116,0.03373267412820252,0.08870894080625649,0.037246093280210196,0.05859244836828473,0.12649735909675852,1.0070013319142737,1.0006622760329358,1.0099919655003944,1.010612986351312,1.0103042423441428,1.0048322249331718,1.0007088967446138,1.0034486372092792,1.0101086469695868,0.9994547811891697,1.0098543049939759,1.0003431730133714,0.9996850202782906,1.0095659519935487,1.0058117888943776,1.0062201757247515,1.0096044528822403,1.0044028316842954,1.0092064218915404,1.007516650293836,1.0096962348003293,1.0099965169565364,1.004859197684115,1.0070381082967155,1.0074347641727543,1.009454810719085,1.0096142809042088,1.0067368939549208,1.0006864209029367,1.0062488063875872,0.055938827189631585,0.03373267412820252,0.09992793350572328,0.12084619418220285,0.11743540647636021,0.06274582254736401,0.04454737259481524,0.06297532406690441,0.12387978741177126,0.05953734947829736,0.12649735909675852,0.05859244836828473,0.05122792878321012,0.13103068858698821,0.07662704322171415,0.07384673663231808,0.13562131870319402,0.04435833717572742,0.1389036786063168,0.0766665575048274,0.1425805429587379,0.14432161942588428,0.05066866961895644,0.08061817385954745,0.0817843726276675,0.145794951982116,0.14560490300759502,0.06256730905700564,0.0391021396447783,0.07328675374479389
453,453.0,0.9813215790357469,1.0107829158533648,0.13683784681370964,0.03422845182448972,0.08471800480697049,0.03377756743723206,0.05861010329227406,0.1187805628048686,1.0064412404851752,1.0016798709394859,1.0081091754871025,1.0085125704818605,1.0082579420088145,1.0043142708941775,1.0017479826966615,1.0029342430090746,1.0080082381141664,1.000381089488624,1.007731482883749,1.0012806304666204,1.0006765997494562,1.007434669850618,1.0053841134887822,1.0058450272588029,1.0073910422383632,1.0056679298619342,1.0069599380131038,1.0072728830945878,1.007416579760904,1.0076964487965916,1.0063875693261948,1.0069703225155537,1.0074193754653458,1.0071291675664609,1.0072907696843045,1.0062177819440556,1.0017664565871318,1.0058522738528635,0.053562092004042626,0.03422845182448972,0.09377829901547845,0.11336462098565708,0.11021222497794689,0.06015922567745513,0.04492458930075251,0.06038398944581672,0.11628483876996742,0.05952917154272751,0.1187805628048686,0.05861010329227406,0.05144513659027647,0.1229821631942715,0.07338956868372727,0.07102271354498962,0.12727565481123052,0.04495066560146072,0.13035911265250597,0.07412250605144118,0.13382024362739828,0.13545489239514505,0.05138908397249178,0.07835688199272832,0.0796266844723061,0.13683784681370964,0.13666021901003203,0.05997299987940995,0.03959755198589191,0.07045804928862154
454,454.0,0.9816655904089212,1.011152627624527,0.13920647911586856,0.04127423069339241,0.09125226624008533,0.030965371834711593,0.06749708056999257,0.12104310001599336,1.0009932288457954,0.9985832634501939,0.9992504828191002,0.9986887305515596,0.9986358895407331,0.9986030041951837,0.998005135682041,0.997218029710382,0.9981325422746132,0.9957253482366434,0.997754127406818,0.9966799847467389,0.9965110764865229,0.9972815536459207,0.9987796239800174,0.9997998703058532,0.9970444260310456,1.0021793501503644,0.9965040055349622,1.0013926191718123,0.9968410210066523,0.9970574420344488,1.0027537211264863,1.0012159416876871,1.0017114411111037,0.996446628358739,0.9966141933356463,1.000491586036578,0.9983922903295891,0.9998142133047955,0.06006346071852171,0.04127423069339241,0.09555325321457483,0.1153057935012359,0.11226947015125516,0.06778679696190835,0.05351059253951675,0.06805411279600261,0.11846299537850907,0.06950986426830116,0.12104310001599336,0.06851047933169918,0.06067236587559045,0.1253826458784741,0.08108044536640475,0.08084330133371977,0.12962746154723528,0.05432230845836496,0.13271542308073167,0.08583269516567602,0.13619809266809704,0.13782081071414956,0.06202172657204105,0.09214847711879441,0.09409569576855653,0.13920647911586856,0.13903647361966262,0.06749708056999257,0.04760530780725554,0.080117046971035
455,455.0,0.9819106982134747,1.0116385193974542,0.14091456031195645,0.04505053175643927,0.09599044188731062,0.029452924812823057,0.07328558265380684,0.12245245384629316,0.995153092458787,0.994716624689671,0.9901654713124025,0.9886298723575679,0.988783612320484,0.9924673777299401,0.9934634871725758,0.9910759176333817,0.9880535669525013,0.9903566101184029,0.9875851663091677,0.9913537600970904,0.9915841917292512,0.9868264352440389,0.9915505254610396,0.993215695547194,0.9864236030625595,0.9976843702763791,0.9857633308305466,0.9950359577893928,0.9859614713078153,0.9861101071506648,0.9977600053364779,0.9949739645823756,0.99551265821569,0.9854660879616165,0.9856393419976074,0.9943283658768439,0.9941858221423138,0.993247698497448,0.06610869216914254,0.04505053175643927,0.0966935701530847,0.11665942223072856,0.11363050752253889,0.07484617245916568,0.05796178242274766,0.0751501467307564,0.11984037270739721,0.07430049437333504,0.12245245384629316,0.07328558265380684,0.06527723286230516,0.12711159400353914,0.08678556399628194,0.08976387962186903,0.13134734265391498,0.05947145925484873,0.13442753953242054,0.09634305188967042,0.13789704281731055,0.139486935722573,0.06770223904831144,0.10436196266435234,0.10686255575014805,0.14091456031195645,0.1407484942663299,0.07444378167073755,0.05187800520348829,0.08891028632382528
456,456.0,0.9819928247712935,1.0121569889048017,0.13263348253236795,0.04310140624811746,0.09106916041043904,0.027379609265800048,0.07008217534264931,0.11537621789196488,0.9949152379401123,0.9928693160822176,0.9870616902203733,0.9853124724456991,0.9854474156501176,0.9922658231101028,0.991131587409916,0.9908766972223645,0.9845505423960851,0.9872809681555478,0.9840124463274537,0.9883246861675623,0.9889028670006212,0.9834360279217128,0.9896598154500911,0.9930533390782472,0.9830083343502656,0.9955558274356747,0.9823278367375866,0.9950025441045782,0.9825008887912162,0.982648877952373,0.9953604720022938,0.9950594780628774,0.9956376126572539,0.9819928247712933,0.9821666189664667,0.9941184660668427,0.9921429727779518,0.9930755007123506,0.063128905382676,0.04310140624811746,0.09110703636352212,0.10989883597418248,0.10706252171107129,0.07151594025336362,0.05544405674376768,0.07180776063455324,0.11291642046445892,0.0710565510913244,0.11537621789196488,0.07008217534264931,0.06244511149311212,0.11976773719900471,0.08254527121146936,0.08584576511109543,0.12372187587875547,0.056894041034403674,0.12659060855117535,0.09232321009027811,0.1298186651161351,0.13128836288707205,0.06468395393877117,0.10016343373842858,0.10260990342970176,0.13263348253236795,0.13247936597288798,0.07110939389927791,0.049633485618078045,0.08502331650950568
457,457.0,0.9818695918997717,1.0126244338792247,0.1307784457780962,0.043715703873551524,0.08993780206428062,0.026670843205712703,0.06879057116483411,0.11432282052982924,0.9999225097930602,0.9946450689858137,0.9919286742973202,0.9907648845542875,0.9907547392227157,0.9975768385850161,0.9930522655628364,0.99619595130974,0.989924934376007,0.9892666003583701,0.9894126743783386,0.9903104610267469,0.99083052895403,0.9891794080763574,0.9942226347886947,0.9988015447347904,0.9888776122033359,0.9976327082145613,0.9882919228024194,1.0008288804030874,0.9885700902495473,0.9887783053692707,0.9975578191396058,1.0010025672440934,1.0016152783072585,0.9881556507426933,0.9883237058155545,0.9994220585765232,0.9940322093012645,0.9988037798841467,0.06106681221913499,0.043715703873551524,0.09026693951837537,0.10875477221280119,0.10602133065354366,0.06916800645382136,0.05643461437047183,0.06944777328498732,0.11187756587501206,0.07276069864355261,0.11432282052982924,0.07172889027928944,0.06380207849947452,0.11841807682365421,0.08173267436730214,0.08303525118992304,0.12223002159442332,0.05754758762628713,0.124989074686836,0.08923799476198849,0.12809566558668053,0.1295029654861164,0.06533321203083864,0.09673896660276081,0.09906037760110716,0.1307784457780962,0.13063563273691978,0.06879057116483411,0.05039352820816763,0.08224600926863698
458,458.0,0.9815854193983398,1.012957252053379,0.13385267858992791,0.04664917920059395,0.09268421965372695,0.026735661380155828,0.06963893346623064,0.11769289861581968,1.0053423776224393,0.99856626247343,0.9996747741249702,0.9992182001107264,0.9991387847270029,1.003291192538831,0.9976423423802033,1.0019227525222731,0.9985730470790914,0.9947255504718523,0.9981678893037313,0.9957183615180756,0.9958084582233894,0.9979804164304821,1.0007205617418695,1.0049389436761103,0.9978466769086769,1.0021417106944064,0.9973961341992167,1.0070619351992618,0.9978219699013846,0.9980983922155733,1.002379571539893,1.0073537698711374,1.0079981538748526,0.9975451637647367,0.9977054152489666,1.0051254822355504,0.9982667810069586,1.0049228723850092,0.06181182449076209,0.04664917920059395,0.09290872060199794,0.11177260372904961,0.10906213600655841,0.07001885105666814,0.06038761006775676,0.07030781827574553,0.11515560903513389,0.07822420695289287,0.11769289861581968,0.07708302620725967,0.06847814158570593,0.12160259744316079,0.08470627230412207,0.08405543031830344,0.12540402034996118,0.06122401705529239,0.1281417267128266,0.09033618214037478,0.1312187836049922,0.1325997648665567,0.06933608385497661,0.0978769108751136,0.10017620628895153,0.13385267858992791,0.13371840328801152,0.06963893346623064,0.0538223529592726,0.08326359966778701
459,459.0,0.9812064265619351,1.0130718411599196,0.1286582520736875,0.04670062134177894,0.0899196118024163,0.02507356918806484,0.06761743892306256,0.11347925146583888,1.0096721255401746,1.0015827438815332,1.006137162948291,1.0062898023445837,1.0061425549818928,1.0078452733297394,1.0012016680210085,1.0064802157416204,1.0058033779014872,0.9990010070215755,1.0055026488745558,0.9999511874656578,0.999676279652343,1.005342663011852,1.0059977134190128,1.0098572269345998,1.005347232386529,1.0056460363480564,1.0050016478136836,1.012027516269395,1.0055422056892493,1.0058702570482594,1.0061706240032562,1.0123999208977565,1.0130718411599198,1.0053683006275929,1.0055230060004545,1.0096842521798632,1.0015340242830761,1.0098246739185202,0.059409391396470904,0.04670062134177894,0.08956049392506105,0.10768098896522897,0.10511021790009788,0.06733351921405102,0.06046962005088803,0.06761743892306256,0.11101793932056334,0.07834383816459753,0.11347925146583888,0.07719668239080056,0.06859601356274891,0.1171161017894338,0.0824338680802983,0.08091113017599977,0.12071378259991918,0.06128137955198034,0.12329517120722294,0.0870355422238746,0.12619282854610034,0.12748537741399202,0.06944387135689752,0.09437098731533942,0.09659206498354785,0.1286582520736875,0.12853517908666504,0.06696413474864137,0.05390019655992176,0.0801424697377791
460,460.0,0.9807987326854962,1.0129132699545504,0.1256385129452673,0.043468491624366536,0.08602870404280533,0.025565948390396935,0.06366721997037318,0.1106713450651285,1.0096382134116098,0.99955204726386,1.0072792360374947,1.0076934034397915,1.0074232704382813,1.0077474969075333,0.9989844481697499,1.0063683841860056,1.0070746197317821,0.996618336393743,1.0067804387358972,0.9975799386374301,0.9973524493033883,1.0067805490570383,1.0056907856696282,1.009649594885016,1.0068450769384512,1.003422355305793,1.0065108572149342,1.011569701148451,1.0070538956688164,1.007387520609455,1.0038489333633742,1.0117007404384186,1.0123028288889706,1.0068892470956892,1.007043476556288,1.0096061077059857,0.9993950579490145,1.0096342800344889,0.056014031207895616,0.043468491624366536,0.08733779084588644,0.1052043919285393,0.102545356972662,0.06340605133456788,0.056328237936833836,0.06366721997037318,0.10828394916206803,0.07308227348940786,0.1106713450651285,0.0720070659310794,0.06393935401181561,0.1142473706484138,0.07791213258040032,0.0759951353095147,0.11784782224277253,0.057058981680053335,0.1203751010460249,0.0814061828011415,0.12320795016337174,0.12449323705664724,0.06471897416386552,0.08797152873655419,0.08995585797188138,0.1256385129452673,0.12551586532546583,0.06308490866397513,0.05018415067425438,0.07529184979393103
461,461.0,0.9804284570639612,1.0125412912851683,0.14053006606532814,0.04142497711694101,0.09098112221758146,0.03212346826029979,0.06459588756155266,0.12325421016167556,1.0035748170536103,0.992929886346538,1.001328392931863,1.0012995603152435,1.001000107935515,1.0012278376906247,0.9915679788534707,0.9998271439039446,1.000439251829753,0.9883892191255718,1.000051269264301,0.9894016841611968,0.9895665005413448,1.0000249897422138,0.9984799535313834,1.0023490352594722,1.000009549648021,0.9958138892828645,0.9995962300216722,1.0037336774661392,1.0000402439804663,1.0003330415348637,0.995678710547362,1.0032928545987057,1.0037185487133378,0.9998024907413152,0.9999599081190051,1.0031270115264046,0.9923164769268713,1.0023878627360752,0.05749308272863942,0.04142497711694101,0.09736292342382898,0.11775218101542294,0.11439544091188834,0.06482648461068767,0.053984145515474494,0.065073785806834,0.12065940565300012,0.07066595331685827,0.12325421016167556,0.0695992218783362,0.061535232869415535,0.12756194065606422,0.08053955311791969,0.07712134199359452,0.1317240946404033,0.05437486555225716,0.13457858992380306,0.08137585149375497,0.1377868654819487,0.1392862960854177,0.06177618836048849,0.08687765441506175,0.08852359333163888,0.14053006606532814,0.140388309128829,0.06459588756155266,0.047900343739943674,0.07646517997043586
462,462.0,0.9801617189922679,1.0120443290227177,0.1506440702981428,0.040183929044053476,0.09408869843770885,0.03685463653559334,0.06438807371602104,0.132175972049318,0.9952280958845408,0.986409701596596,0.9930330568871462,0.9921777828261431,0.9919937250521854,0.9922978912363882,0.9842790440297561,0.9908788684730937,0.991227416666058,0.9803864741635017,0.9907503527902352,0.9814424454519984,0.9819477873014886,0.9903992764203515,0.9894181724874379,0.9924339914553296,0.9902347730021807,0.9882451702254346,0.9897278802728396,0.9932536519872008,0.9900660345391595,0.9903160236717073,0.9876896143593356,0.9922204817770912,0.9924624138500474,0.9897290242400311,0.9898912111190022,0.994249305895692,0.9853330421130508,0.9925276059376824,0.05739624030215293,0.040183929044053476,0.10443143278071547,0.12644353311206966,0.12269666154190585,0.06454278939251944,0.052751800501479054,0.06477597951194954,0.12940266105269907,0.06983518841761929,0.132175972049318,0.06874645218837953,0.060459118948784925,0.13677013918281672,0.08208369030981606,0.07644633602919725,0.14122846152554108,0.052793548330551276,0.1442855912511601,0.07975648547214213,0.14773895659973846,0.14935760512391327,0.0602608744319009,0.08440052229945534,0.08577387884704135,0.1506440702981428,0.15049212036232315,0.06438807371602104,0.046567232424970455,0.07583160808288797
463,463.0,0.980064637765355,1.0115108070381438,0.14309367586486343,0.03734995667449453,0.08887882944548856,0.03540411593580597,0.0605452147280836,0.12568398987718893,0.993343884498916,0.9858869533266729,0.9921621076179962,0.9912166929549477,0.9910437399551733,0.9902807895621514,0.9838104389052388,0.9888556382807245,0.9902793816825006,0.9800646377653549,0.989799956512256,0.9811127933359608,0.9815606266099418,0.9893376839360087,0.9881104543626833,0.9902085052574179,0.9891393843468583,0.9876400852485187,0.9886065488309552,0.9908528522644134,0.9889203407941403,0.9891654191355223,0.9871752411113818,0.9896515016496317,0.989841173737533,0.9885383666680563,0.9887032688457741,0.9922561965280112,0.9848073610625192,0.9903142027330537,0.05398289401580783,0.03734995667449453,0.0992686786133555,0.12016159528038657,0.11661837623840854,0.0606861463435464,0.04919716802085457,0.06090323809758589,0.1230305454399321,0.06551470993710791,0.12568398987718893,0.06447207377587201,0.05654386194219735,0.12992847764440646,0.07705990201175747,0.07182508891222601,0.13415103300099476,0.049089353402639806,0.13705524240897554,0.07483610043274892,0.140340296625813,0.14187601218484755,0.05614607827435822,0.07910731973385204,0.08037148413026957,0.14309367586486343,0.14294906289160997,0.0605452147280836,0.04332342331429409,0.07125388354617766
464,464.0,0.9801806991978823,1.0110291492023915,0.1398175976837542,0.03527983550850625,0.08677625210515244,0.03466097931621312,0.06072155370945863,0.12224414690222786,0.9978850682394612,0.9909599771759873,0.9984099213807289,0.9980497863363712,0.9978101948335277,0.9951254536460887,0.9896540308306543,0.9937068943656513,0.9972533876951568,0.9868277042876847,0.9968556526006018,0.9878197091200132,0.9878534620640878,0.9964492760346086,0.9942174272509976,0.9955776801343309,0.996326438881353,0.9934254547797872,0.9958381384712413,0.996426368556846,0.9962035121931644,0.9964662755115482,0.9933034863301733,0.9954637881434509,0.9957255033385269,0.9958624410488245,0.9960251108492807,0.9970915366543551,0.990276552704144,0.9956558541269084,0.054159482474953544,0.03527983550850625,0.09657905861086857,0.11691637045197735,0.11347969475451136,0.06087823895423121,0.046464032413658894,0.061099215675137736,0.11968017570351994,0.06187680841195093,0.12224414690222786,0.0608936629712412,0.053375976987324554,0.12654098747381037,0.07516105990736927,0.0719583590508102,0.1307436744745644,0.04639305391156188,0.13368123211234495,0.07500457424547667,0.13699754122327001,0.1385648439952246,0.05302789889419375,0.07925817368261236,0.08051831234329855,0.1398175976837542,0.13966738551788438,0.06072155370945863,0.04091348283363515,0.07139113227519374
465,465.0,0.9804628551833985,1.0106877793864057,0.14674377949998776,0.03500674857954009,0.09001318886378007,0.037090915362465025,0.060763723922805685,0.12793740453833896,1.0029042841993245,0.9960332136038114,1.0048699599289166,1.005078160258208,1.0047910460290206,1.0004771917247746,0.9954483964505956,0.9990764511427919,1.0044451596970374,0.9934623530161143,1.0041295145355806,0.9944041102818264,0.9940561826678453,1.0037663338002099,1.000532732060645,1.0014221296093515,1.0037409250402787,0.9991726534696812,1.0033207354924256,1.0025050773504462,1.0037627794134725,1.00405700886189,0.999363793189039,1.0017883111165213,1.00211326198854,1.0034845139601547,1.003644998200874,1.0024155024946066,0.995733597660858,1.001474927304677,0.05657704181535646,0.03500674857954009,0.10097224992279356,0.12210326526061499,0.11864106675203423,0.06351697942846177,0.04621125479369793,0.06374531138814757,0.12520269137893128,0.06175296652498226,0.12793740453833896,0.060763723922805685,0.053123309222430894,0.13225140513552872,0.07783168224040454,0.07491115641729382,0.13675949659387673,0.04609857796725132,0.13998073584263396,0.07798506217719177,0.1436063699937506,0.1453256276752495,0.05270261465080471,0.0822535503223024,0.08352019096417106,0.14674377949998776,0.14657457357653086,0.0633557404551169,0.04060796510173631,0.0743331237714363
466,466.0,0.9808414241351738,1.0105751214611318,0.14601275302007977,0.03333603885858629,0.0884571391586049,0.03764670736022918,0.058100486973797,0.12713259113317485,1.0068096380020308,1.0003844874922714,1.0098938828803745,1.0105751214611318,1.0102325212506693,1.0046572189936163,1.000443201907362,1.0032693972193418,1.010055139290965,0.9992251172326397,1.0098097705853093,1.0001192890574035,0.9994183056616692,1.0094828648513827,1.0056347712393385,1.0060351533486556,1.0095185093267947,1.0041191480688403,1.009131513572759,1.0073169263665325,1.0096099540856607,1.009912945575614,1.0045954694317378,1.0068099582868195,1.0071918806008449,1.0093594409496272,1.009519341496526,1.0065789367695097,1.000417046127134,1.0060646092490744,0.05526302449320155,0.03333603885858629,0.10024240060086612,0.12125308534482612,0.11781502247995292,0.061966605104240895,0.04407649833853346,0.06217891933926595,0.12436902579734053,0.05905404964067256,0.12713259113317485,0.058100486973797,0.05070802867607735,0.13134093285572407,0.07596658699206434,0.07297432079500638,0.1359010769527875,0.04392881449477047,0.13916316357240555,0.07579809391053498,0.14282014374367996,0.14455604548519488,0.05024872597902186,0.07977602483938122,0.08096282775802248,0.14601275302007977,0.1458400222167276,0.061827471576738784,0.0386782044443433,0.07242318934112822
467,467.0,0.981246724466479,1.0107496484195846,0.13687952834698458,0.03411491089697405,0.0844759720789079,0.03401598525778376,0.05840217930198256,0.11920042414484411,1.0060899754498696,1.0014265303119165,1.00796630108762,1.0084118777279256,1.008142035324316,1.0039750326534371,1.0015107372517942,1.002590260771785,1.0079234506037174,1.0001945935817824,1.007673240341691,1.0010966827559171,1.0004444051240713,1.0073114102591578,1.005153387250454,1.0055064313124022,1.0072667192366467,1.0054088142697488,1.0068464230111513,1.006925062435239,1.007293068387352,1.0075757830359378,1.0061535984589727,1.0065943199154734,1.007030732571434,1.0069984450128204,1.0071599279508339,1.0058876126834428,1.001520587160828,1.0055150996602795,0.052812150964759885,0.03411491089697405,0.09396486448576846,0.1136046790656377,0.11043484004013969,0.05930998962765286,0.04476828136389147,0.05952271823631519,0.11659168779707495,0.0593325348363794,0.11920042414484411,0.05840217930198256,0.0512365987750868,0.12313217345526127,0.07269460746563074,0.0700861392239237,0.12739978247761294,0.044897378420515985,0.13045739744011775,0.07326487662867759,0.13388892605651098,0.13551506668468713,0.05136495624323719,0.0776035447429406,0.07891989005392644,0.13687952834698458,0.1367183695012421,0.05914558252343683,0.03948706233886691,0.06952802122715747
468,468.0,0.9816090745905844,1.0111500297430627,0.13812182269789466,0.04133399401419819,0.09048467349269956,0.030722290391733957,0.06614964432821994,0.1203402230209703,1.0005801265471579,0.9984568016305927,0.9990744841806088,0.9985382277782667,0.9984911047055054,0.9982132716710075,0.9979031337235672,0.9968235624383389,0.9980269266222452,0.9956796137763779,0.997686308634784,0.9966363789789925,0.996416650072156,0.9971296902462534,0.9985792812876229,0.9994339084588624,0.9968945914498502,1.0020731655684068,0.9963676441532575,1.0010401748904998,0.9966961030368486,0.9969216234996239,1.0026794813754667,1.0008568943994691,1.0013447583014614,0.9962952521059659,0.9964634553847633,1.0000981347839433,0.9982824446126978,0.9994468440312969,0.058881377338511405,0.04133399401419819,0.09489794842765797,0.11445561233942764,0.11149541376825868,0.06646872467182663,0.05353109415160199,0.06673530861605777,0.11770194285074444,0.06941927142404349,0.1203402230209703,0.0684009249450423,0.060618246687989145,0.12445742778536341,0.0799351269967563,0.07941142342955736,0.12866266518800784,0.054494609771839154,0.1317000427619521,0.08461372645444243,0.13513581503439645,0.13673917838052163,0.06216898641626213,0.09115089426005979,0.09318235384454969,0.13812182269789466,0.13796320540272203,0.06614964432821994,0.04768038952501859,0.07869281024709257
469,469.0,0.9818587929207605,1.0116849840349345,0.13908540592388716,0.04494815922625033,0.09462040322497303,0.02901597969833155,0.07234845703819263,0.12095074780688503,0.9949468574784317,0.9946624228708222,0.9900063429650753,0.9884968264540185,0.9886504296848424,0.9922916176084553,0.993433487053006,0.990898117739471,0.9879534186851557,0.9903746857455401,0.9875180121070284,0.9913735210200489,0.9915608602055671,0.9866877790273768,0.991452861076494,0.9930872850347373,0.9862914905692715,0.9976427848048156,0.9856461867758521,0.9949092154756096,0.9858372352707427,0.9859967172836452,0.9977389721127643,0.9948411411379116,0.9953725513027926,0.9853360342151394,0.985511716462342,0.9941512461594694,0.9941509922274727,0.9931119936286282,0.064298739570357,0.04494815922625033,0.09545253391045981,0.11502215683995912,0.11215371213387107,0.07280593293125935,0.057775695610359924,0.07311078274479091,0.11831986144714807,0.07395109050405796,0.12095074780688503,0.07291320743529749,0.0649953263185635,0.125439589569037,0.08511864580607156,0.08754497775628066,0.12962853910487135,0.05939858834637844,0.13265045380103638,0.09434626137595946,0.13607827871799905,0.13765344147536654,0.06748841408755832,0.1025780950756832,0.10516131468345961,0.13908540592388716,0.13892700473931316,0.07234845703819263,0.051761343582460706,0.0867053391863749
470,470.0,0.9819261978702781,1.0122632298985685,0.13074058865613952,0.04297891141623998,0.08960845728970558,0.026932342061640066,0.06885076165578378,0.11381439803408902,0.9948375229714891,0.9928635071604652,0.9869469645950287,0.9852342051006003,0.985360632580876,0.9922257211083296,0.991155353865227,0.9908366454814551,0.984493702016827,0.9873464053381569,0.983983227447097,0.9883923076573816,0.9889377368985711,0.9833454918132535,0.9896407593961131,0.9930673150906012,0.9829309576697942,0.9955708453286786,0.9822689535328215,0.9950194499586704,0.9824382156254865,0.9825973703546889,0.9954046983291402,0.9950694537327326,0.9956395401703398,0.981926197870278,0.9821030987113514,0.994081434996015,0.992160103742896,0.993079444140156,0.06117526804696609,0.04297891141623998,0.08981871084397407,0.10820555164000145,0.10553171222368668,0.06930585753670797,0.055246628216883614,0.06959684785406937,0.11133923218553425,0.0707281283581905,0.11381439803408902,0.0697331677886836,0.062169642309009884,0.11803336431516998,0.08082462401629101,0.08343423540311376,0.12193901531651033,0.056770968379648665,0.1247484239798363,0.09009433204947193,0.12793516932384766,0.12938929442567798,0.0644048850542957,0.09810602166952553,0.10062356780521416,0.13074058865613952,0.13059264417576916,0.06885076165578378,0.04949444141802408,0.08262732459281201
471,471.0,0.9817659012007284,1.0127934859373338,0.1285821342955582,0.04363442682587918,0.08835730243609007,0.02613501705827793,0.06641709651071107,0.11257958552390938,0.9998919706544199,0.9947160288247469,0.9918545128994969,0.9907277397167223,0.990711133010481,0.9975961624762563,0.9931632916031087,0.9962209068995483,0.9899165047479948,0.9894217770520054,0.9894402714847229,0.9904661225117635,0.990954390013321,0.9891347018191529,0.9942670755581012,0.9988667220028218,0.9888478201734338,0.9977388779407822,0.9882797871728056,1.0009049895277204,0.9885532649155463,0.9887687940794787,0.9977038066719919,1.0010764027023495,1.0016805334467163,0.9881324290628882,0.9883035835681606,0.9994371655151612,0.994125793938265,0.99885955839758,0.05900252263833536,0.04363442682587918,0.08880108775001493,0.10685696098849734,0.1042932573035561,0.06685325458496184,0.05631798967403407,0.06713704285668508,0.11011608552990787,0.07256377790327083,0.11257958552390938,0.07151922613932618,0.06363753419462109,0.11644048472814406,0.07992270512095646,0.08047698826084373,0.12019332441891113,0.05747162124056732,0.12287665901196293,0.08684122855449541,0.1259241299020159,0.12730515180936938,0.06514006265562798,0.09448722771753229,0.09687258209322787,0.1285821342955582,0.12844369682910553,0.06641709651071107,0.05030850798314682,0.07970272003752661
472,472.0,0.9814296880669875,1.0131844707545985,0.13088090700325333,0.04647798150621268,0.0906299756118356,0.02602759604022516,0.06753936514634147,0.11532084693635282,1.0054085443218812,0.9986506915534753,0.9996176214809646,0.9991975629982371,0.9991127468073053,1.0034142498321497,0.9977651302358714,1.0020513656929535,0.9985876634760367,0.9948914797594399,0.9982223370058393,0.9958840311582403,0.9959450518533666,0.9979506600226318,1.0008110098086251,1.0051037250087358,0.9978281446498685,1.0022593917334772,0.9973919507405595,1.007234563898421,0.9978114861902893,0.9980946130283895,1.0025353084545843,1.0075195849652272,1.008153773831036,0.9975232032662649,0.9976863165958643,1.0052421414033248,0.998367672482901,1.0050785893059004,0.05931384360848907,0.04647798150621268,0.09091730731488648,0.1092568616548305,0.1067307107817864,0.06724257200943239,0.06018084617056179,0.06753936514634147,0.11277681744913942,0.07793621096805209,0.11532084693635282,0.07679326743835853,0.06823111356276784,0.11894500901074231,0.08246658332979184,0.08094956667962269,0.12266361806015363,0.06100806108410309,0.12529899984710827,0.08735155415468186,0.1282920559252474,0.12962833678180682,0.06901182650293605,0.09498962081397888,0.0973432390304189,0.13088090700325333,0.13074962518750807,0.0667936657923586,0.0536347288876374,0.08017412571650778
473,473.0,0.9809936369722525,1.0133449029537318,0.12536881823376342,0.04647185608132175,0.08765106431811907,0.024318836698963325,0.0646523342650821,0.11082174384688585,1.009855844623479,1.0015258441693706,1.0060420710107056,1.0062277808915816,1.006081660467816,1.0080923260617294,1.0011573113217471,1.006731927407793,1.0057854531112635,0.9989655414756314,1.005533741632366,0.9999166908414219,0.9996307228240862,1.0052792620501796,1.006069100363091,1.0101434907073563,1.005296177647285,1.0056097086337579,1.0049650298136776,1.0123199567817407,1.0054990313978827,1.0058344611240495,1.0061610391216356,1.0126838530553064,1.0133449029537318,1.0053142918192088,1.0054714378402616,1.0099192908372518,1.001482381687234,1.0101026126666057,0.056730805804149464,0.04647185608132175,0.08733668864606896,0.10490447926544384,0.10251450982333017,0.06436123606799893,0.06019637300133108,0.0646523342650821,0.1083617797134697,0.07798845195518808,0.11082174384688585,0.07684289126334605,0.06828629522327781,0.11417073834558922,0.07999835464009866,0.07756921669276907,0.11767663139729885,0.06096545813094717,0.1201474829344413,0.08377519288565846,0.12295311300070376,0.1241916479195032,0.06902349213637733,0.09116312264112816,0.09342836462196483,0.12536881823376342,0.1252480323618376,0.06392415332625749,0.053639770350723516,0.07681889496761711
474,474.0,0.9805338264197204,1.0132137266976022,0.12277312089762317,0.043220055557634654,0.08400755512708934,0.024939240471996783,0.0610374173236746,0.10833282170862928,1.0098803745636775,0.9993321765257741,1.007105668360984,1.0075542589598947,1.007285521177911,1.008066832240755,0.9987526820939145,1.0066977825685548,1.0069825719726495,0.9963563517543207,1.0067417317059129,0.9973225994251602,0.9971061981738335,1.0066376119458251,1.0056857034236664,1.0099836671611142,1.006716335523421,1.0031751693693585,1.0063999629074636,1.011906514328269,1.006940958616304,1.007284603205062,1.0036049081817238,1.012019348340103,1.0126075619693018,1.006773557907917,1.0069291199969226,1.0099035611590192,0.9991642186943681,1.009962681313883,0.053656698828352306,0.043220055557634654,0.08542759299358876,0.10284540236695683,0.10030337998761912,0.06077016588398757,0.05602618702005831,0.0610374173236746,0.10597148135868517,0.07269041930885443,0.10833282170862928,0.0716170103323977,0.06359756032953644,0.11169502609916465,0.07567352391288411,0.07299140113718271,0.11521155249199878,0.056713844470166655,0.11763746213415878,0.07844091130457398,0.1203868872489815,0.1216145688111676,0.06427887342991244,0.08501920835692081,0.08703515765907387,0.12277312089762317,0.12265137328731869,0.06040068730032377,0.04989794112409907,0.07230892114715469
475,475.0,0.9801263349125884,1.01285078838708,0.13807606200547365,0.04107059971922261,0.08912105981410866,0.03168342565196902,0.06209446395029662,0.12125843205656789,1.0037730069646824,0.9926428476517133,1.00113484493379,1.0011479813136452,1.0008406007119974,1.0015048088236036,0.9912635081374913,1.0001175833162521,1.0003216215025985,0.9880527961931997,0.9999865160556334,0.9890665969188978,0.98924651486437,0.9998573057835705,0.998416074475868,1.0026233497908084,0.9998544654006527,0.9954631433004687,0.9994585652572976,1.0040006177964385,0.9998979439327305,1.0002014952872702,0.9953112937486127,1.0035314269589641,1.0039415671552825,0.9996628170781985,0.9998211335312215,1.003381599601672,0.9920113158853787,1.0026591117160604,0.05529522371572952,0.04107059971922261,0.09577523190814874,0.11583346446477256,0.11252609590083354,0.062351101348879924,0.05354676235252525,0.06260023508423736,0.1187153858295621,0.07010596216880595,0.12125843205656789,0.06904480697900361,0.06104006096178997,0.12541826384958393,0.07838162157160553,0.07423624557777193,0.12949010867363137,0.053906539233794765,0.13224701622166743,0.07851431844037632,0.13537533743302724,0.13680527591408306,0.06121718819808786,0.08400253694458723,0.0856705768858761,0.13807606200547365,0.13792923906908702,0.06209446395029662,0.04749228703437111,0.07361135092985839
476,476.0,0.9798472409540534,1.0123461599825347,0.14834460062837337,0.03972746130453583,0.0922330648821983,0.0365560115313198,0.06181949021495197,0.13036289287499914,0.9955167459224713,0.9861471779105992,0.992892401798265,0.9921009425511294,0.9918839578228851,0.9926685371568917,0.9839939998515237,0.9912638886764649,0.9911437136366423,0.9800448751877855,0.9907050078946159,0.981102834008501,0.9816393415695577,0.9902874496984241,0.989412997517961,0.9928037369901805,0.9901332878245531,0.9879296255428989,0.9896442685548809,0.9936238274503082,0.9899854479535203,0.9902471693095607,0.9874022685057111,0.9925681152763997,0.9927971295451864,0.9896562207647905,0.9898188875804079,0.9946033552126743,0.9850564714408918,0.9928954797176165,0.05513156658083724,0.03972746130453583,0.10296698879870439,0.12468513116835878,0.12098454472675546,0.06199702048880324,0.05218548616465741,0.062226828188117936,0.12763170369237525,0.06913071719321472,0.13036289287499914,0.06804983167962086,0.059817907707504045,0.13480333450379245,0.07988951328917467,0.07345857940648207,0.13915534941452345,0.05220750276629772,0.14211317286964767,0.07681343931542665,0.14548377193650872,0.14702852751716336,0.05958007539355916,0.08144714560815644,0.08284200451378448,0.14834460062837337,0.14818141237455673,0.06181949021495197,0.04604172775175868,0.07288421839330649
477,477.0,0.9797726230473127,1.0117899134443369,0.1409633215490768,0.03690094530315995,0.0871727115246336,0.03513053426215678,0.058218484404147994,0.12403096187965522,0.9935771958691305,0.9856820528443203,0.9921136515191054,0.9912398430264651,0.9910259092209994,0.9905853608405248,0.9835800257977456,0.989170065877878,0.990283494662626,0.9797726230473127,0.9898375715423895,0.9808237124048788,0.9813055046960787,0.9893255263340788,0.9881448296684633,0.9905254850373083,0.989137383081232,0.9874055883203651,0.9886231113216168,0.9911734196610761,0.9889430311002807,0.9892008608942118,0.9870012157386265,0.989951822287076,0.9901317888140666,0.9885713236945148,0.9887358545924736,0.992552085237796,0.9845929508006586,0.9906288947900038,0.05192854949948807,0.03690094530315995,0.09791795881594652,0.11853534096328819,0.11504260144784766,0.058387176043522095,0.04863256940370257,0.058605067510502505,0.12140637199684882,0.06480848884899691,0.12403096187965522,0.06377406383858192,0.05589667173256696,0.1281221447650514,0.07503314926287756,0.06911995653614182,0.13223973448040752,0.048515211655395366,0.13504879412327622,0.07218958654583213,0.13825383198506253,0.13971889559095377,0.05547638847104932,0.07646567155183213,0.07775226665334213,0.1409633215490768,0.14080691952042002,0.058218484404147994,0.04280406079333383,0.06858616056669979
478,478.0,0.9799521797809152,1.0112721207328563,0.1379678325830945,0.03492057542580166,0.08537064665033746,0.034368186470893965,0.05887578262259858,0.12086113458004694,0.9981668971916626,0.9907654393775247,0.998439610857326,0.9981536768927853,0.9978766237111993,0.9954772123033746,0.9894406726968317,0.994067180948509,0.9973449017611136,0.9865564626453447,0.9969853924268267,0.9875500868311394,0.9876177633182663,0.9965249703101144,0.9943062864254646,0.9959465743041317,0.9964114110164013,0.993216242714816,0.9959434470539266,0.9967949168682014,0.996312690478391,0.9965879774017035,0.9931530822073824,0.9958104219060969,0.9960638610747404,0.9959797646986667,0.9961419785398152,0.9974347162604476,0.9900814451844174,0.9960212877394184,0.05252987265844102,0.03492057542580166,0.09543128574850934,0.11553006705897689,0.11213854684936632,0.05906813414774846,0.04600684444663797,0.059298024549485406,0.11830953422194915,0.06129099268622138,0.12086113458004694,0.0603140393689999,0.0528456945679477,0.12499702249538165,0.07347878171685125,0.06979393151902176,0.1291056661000136,0.045933776726197806,0.13195371303302397,0.07290612331997477,0.13519698556390938,0.13669631840807323,0.05248832540652945,0.077172909986422,0.07845278222183633,0.1379678325830945,0.1378069605226082,0.05887578262259858,0.040489090034992854,0.06925865093946312
479,479.0,0.9803300900848194,1.010882853808463,0.14506364678628023,0.034624233590031334,0.08884160201681889,0.03678904299709947,0.06009896786870982,0.12675483063370108,1.003253013312061,0.995839589782923,1.0048912610749925,1.005172864874464,1.004851135830702,1.0008968549128308,0.9952362442202421,0.9995030902431902,1.004532180023413,0.9931900290308218,1.0042525406414375,0.9941324807933599,0.9938228539870096,1.0038336863959172,1.0006439772870686,1.0018578952043433,1.0038160743919384,0.9989685581225543,1.0034156360357784,1.0029424623418195,1.003857653223436,1.0041592765595504,0.9992183473828539,1.002204561357424,1.0025235825943684,1.0035881564297082,1.003747448028275,1.0028271700946538,0.9955397274449166,1.0019080096754949,0.0554390009067824,0.034624233590031334,0.09994348805066397,0.12085493116485595,0.11744660897000632,0.06226184897356156,0.04571022031163862,0.06250126139002472,0.124001056662529,0.061081602112807984,0.12675483063370108,0.06009896786870982,0.05253705150126414,0.13087345790149882,0.07642046528020492,0.07335304943158151,0.13529391943850586,0.045609442907833087,0.13842731264283092,0.07648994519585438,0.14198307295421828,0.14363805287431194,0.05212715663598472,0.08077108594785637,0.08205375739959087,0.14506364678628023,0.14488376885158558,0.062054259811190705,0.04014701675784635,0.07280354755081679
480,480.0,0.980824152974335,1.0107121846315272,0.14438345157548832,0.032921293937981974,0.087398404476249,0.03731787103624268,0.05733674731889142,0.12599223242388524,1.0071341163435619,1.0001925104321783,1.009958248712554,1.0107121846315275,1.0103383508084058,1.0050500962530216,1.000235216799079,1.0036680121916848,1.0101921342658955,0.9989599507941544,1.0099840989731608,0.9998541019386428,0.9991917757877055,1.0096008065337745,1.005759644264568,1.0064479164768223,1.0096432939796876,1.0039221556683195,1.0092765640319072,1.0077301231196143,1.009754599278297,1.0100651661185427,1.0044510305874559,1.0072034297247792,1.0075810476576257,1.0095136973344172,1.009671477290479,1.0069639293522008,1.0002284603148277,1.0064751073852474,0.054458272900218145,0.032921293937981974,0.09920813062938785,0.12000257840511003,0.11662974616479957,0.06108616249536928,0.04351912472176672,0.0613103847221096,0.12318613406605329,0.05828179910872461,0.12599223242388524,0.05733674731889142,0.050050624169522155,0.1299820589261204,0.07467143248596574,0.07182143066603985,0.13446269366980898,0.043398449781972284,0.13764470229441358,0.0746972439187338,0.14123928605237585,0.14291883242610035,0.0496239282699978,0.07868021978867706,0.07987910182891218,0.14438345157548832,0.14419916364650484,0.06089216668322216,0.03817704967010959,0.07129769153920666
481,481.0,0.9813521674647723,1.010820735894748,0.13538593093078427,0.03392047327878283,0.0835984241393162,0.0336291062462113,0.057979564354528196,0.1181542765787924,1.0063239794658587,1.0011332260986288,1.0081614486682775,1.0086830339563047,1.0083978383897159,1.0042606447633107,1.0012248978059035,1.0028803870723708,1.008247276530183,0.999915591429252,1.0080861688988714,1.0008128798000626,1.0001619851404875,1.0075647606217797,1.005250126310855,1.0058112809803204,1.0075297683805173,1.0051030155642793,1.0071289589783416,1.0072248336925382,1.0075781546472873,1.0078656290009258,1.005889023853741,1.0068730462377633,1.007306062584152,1.0072989338134184,1.0074584565406082,1.006166661026533,1.0012377069625489,1.005816967819859,0.05213216263457235,0.03392047327878283,0.0930048449509342,0.11243688938830543,0.10933799083703347,0.05856265886109949,0.04448581023534618,0.05878293074400389,0.11550261134300584,0.05890080590188779,0.1181542765787924,0.057979564354528196,0.050883352319332026,0.12187661917233046,0.07158641312645457,0.06911210921613152,0.12607325412743858,0.04469802036877285,0.12906016400318227,0.07234912549555683,0.1324399097331583,0.13401579830589952,0.051141665336492254,0.07670761800071495,0.07803844560024731,0.13538593093078427,0.1352140008044806,0.05834860834914924,0.03924473453307036,0.0685759356479979
482,482.0,0.9818319325714415,1.011151333220141,0.1367109356167148,0.04134646649160633,0.08970838370487362,0.030303900606245934,0.06525355387535617,0.11943235846858402,1.000645985439363,0.9979483510071494,0.9994191832320192,0.9989584906629777,0.9989170024146328,0.998303782977507,0.9974205068373392,0.9969155570872436,0.9985642021495577,0.9952711480068122,0.9983633564833175,0.9962197391395454,0.9959611964563225,0.9975355760756615,0.9985718811129661,0.999502477520453,0.9973090733889982,1.001545235834798,0.9968001728877576,1.0010827427867814,0.9971274279117782,0.9973522460835743,1.0021879510727352,1.0008517676029287,1.0013283421348058,0.9967400278230489,0.9969053737889136,1.000175998115966,0.9977843409945427,0.9995175784712825,0.058121328416610045,0.04134646649160633,0.09400666309334924,0.11332252231446603,0.1104849076701926,0.06561974108535858,0.05352436938859243,0.06588281393704144,0.11673116749340086,0.0693854429337026,0.11943235846858402,0.06837620670005792,0.06058659375923091,0.12329535633334572,0.07896566449675536,0.07838043546585442,0.12744148247686507,0.05461426970771803,0.13041292901661294,0.08363205209002386,0.133788431763889,0.13534172790191695,0.062264878270550605,0.09019393192027898,0.0922361350135906,0.1367109356167148,0.13654478311503918,0.06525355387535617,0.04768059085612886,0.0776737714733752
483,483.0,0.9821812473096526,1.0116173529620505,0.13760099743133156,0.04496071041897486,0.09380808023021824,0.028566564564248796,0.07138320403265981,0.12005926801142132,0.9947734396602107,0.9940750801576567,0.9903036115606306,0.9888313006306213,0.9890143168499128,0.9921125872508206,0.9928628590174555,0.9907169539352698,0.9884213390067009,0.98987300558666,0.9881144509417048,0.9908689848778355,0.9910156507700416,0.9870286241929501,0.9912922351318993,0.9928428651685826,0.9866373639845009,0.9970461280698057,0.9860069530918796,0.9946459943901488,0.9861884206273026,0.9863373784513536,0.9971802719022937,0.9945201777712075,0.9950381329222181,0.9857017286517348,0.9858727940480235,0.9939445774353484,0.9935664454485855,0.9928782911512385,0.0634834835276528,0.04496071041897486,0.09451333236622383,0.11379558513248993,0.11110249810506717,0.07189909336267707,0.05779368368054122,0.07219912216928856,0.11733950695064276,0.07401490210750782,0.12005926801142132,0.07298410126281597,0.06501348657356994,0.12422463506231714,0.08414060043684073,0.08645977853784328,0.12836322900079802,0.059506672208298854,0.13132158580170758,0.09328238774814285,0.13467376174984746,0.13619848612863553,0.06748228296703283,0.10151941239074849,0.10410022474914334,0.13760099743133156,0.13743824611458214,0.07138320403265981,0.051761454826623414,0.08562667405111993
484,484.0,0.9823179106947161,1.0121321714748206,0.12941232996918584,0.042978993621099325,0.0888967518750845,0.02653213307525496,0.06802120890764124,0.11305615981652135,0.9945519016842236,0.9924608901030857,0.9872859392316159,0.9855742642904158,0.985759991050312,0.99191938842297,0.9907787025704273,0.9905238379033678,0.9849964935969184,0.9870494886090789,0.9846155280465146,0.9880939900323402,0.9885890390882631,0.9837282024854935,0.9895256768890858,0.992698665338378,0.9833153132232679,0.9952077337278673,0.9826623242852147,0.9946495689618166,0.9828158951913664,0.9829533678051273,0.9951265632402124,0.9946555633968833,0.9952170351647203,0.982317910694716,0.9824890289173159,0.9937331491898286,0.9917675175952068,0.992724244879925,0.060479746467048505,0.042978993621099325,0.08899087913489032,0.10711478709157657,0.1046101388085906,0.06853663545385325,0.05525988640309126,0.06882557526167285,0.11049110333123283,0.07079493830505254,0.11305615981652135,0.06980463740282308,0.06218853162058756,0.11696120947611129,0.07995105896612265,0.08250221972797919,0.12082028747935895,0.05685798870621145,0.12357273545166138,0.08917730243714128,0.1266853251333574,0.1280925744067628,0.06437049503897548,0.09719203457110755,0.0997049117863132,0.12941232996918584,0.1292610164885793,0.06802120890764124,0.04948787305435509,0.08169997193363075
485,485.0,0.9821873692426812,1.0126091651127955,0.1275459428987334,0.04366349887289109,0.0878293144067313,0.02582610569111918,0.06577383066415633,0.11205840568258525,0.9996691116632326,0.9946018835600128,0.992410377847618,0.99129637943794,0.9913327362164324,0.9973457780966691,0.9931215596671888,0.9959606963758132,0.990637303427197,0.9895130771514161,0.990278702222674,0.9905558509814493,0.9909797513651547,0.9897551514322432,0.9943662914543901,0.9985779366593674,0.9894744082710911,0.9977167482423409,0.9889141367729174,1.0006135964555682,0.9891719398281397,0.9893634491636462,0.9978074319104534,1.0007433597982547,1.0013397704030718,0.9887627162812238,0.9889290853479477,0.999156948435679,0.9940437771123818,0.9985826146681147,0.058473512039686835,0.04366349887289109,0.08818637129094185,0.10602661936459969,0.10361561330178871,0.06626145275669447,0.0563694761653201,0.06653973627085556,0.109512710333629,0.07266537346547795,0.11205840568258525,0.07162195622723165,0.06370010174208968,0.11564030753936519,0.07924700338215918,0.07975471754958033,0.11934847864620007,0.05761406399785805,0.12198334328098223,0.08613650247760507,0.12495793474171542,0.12628910958805292,0.06519275595198358,0.0937900112194931,0.09617812934843105,0.1275459428987334,0.12740256980788753,0.06577383066415633,0.05034584967092621,0.07898405392301863
486,486.0,0.9818456594725569,1.0129617102303201,0.13008069775415448,0.04652057126508483,0.09024653639063293,0.025795735195730054,0.06708036606188428,0.1149932360239172,1.0052693224015894,0.9986620817485283,1.0002096197393486,0.9998051939450951,0.9997682808312369,1.003250426453975,0.9978760964947703,1.0018795082210024,0.9993329590281597,0.9951648878773769,0.9990672374965524,0.9961526390122232,0.9961501309431814,0.9986047424764021,1.000990658458768,1.0049004831106967,0.9984883525433543,1.0023565654724598,0.9980572737182717,1.0070184554114026,0.9984586336107438,0.9987127646441817,1.00273262665596,1.007260624094685,1.0078883690970901,0.9981817084123534,0.9983403520173733,1.0050490478237761,0.9984214575552083,1.0048860843162537,0.058919000214316494,0.04652057126508483,0.09047050350062212,0.10862751979538635,0.10624740857047309,0.066793098968243,0.06025229374174702,0.06708036606188428,0.11237461169781619,0.07805589124792593,0.1149932360239172,0.07691032439039562,0.06832056057137108,0.11836486127798403,0.08195406085371534,0.08039734013299674,0.12203935818930846,0.06118112907406621,0.12463289303051008,0.08681935547351623,0.12755204202241577,0.1288332031749182,0.06910545036822907,0.0944709549395425,0.09683582879946895,0.13008069775415448,0.12994161378853103,0.06629977932164992,0.05369625909281859,0.07962587837597918
487,487.0,0.9813764654040907,1.0131031831817388,0.12475760131707837,0.046462674546094124,0.08733268552533727,0.024177136074825044,0.06420931778411826,0.1106572638574766,1.0097346749678526,1.0015218443623983,1.0064364915883113,1.0066351907826243,1.0065274253367276,1.0079577922172074,1.001234955691933,1.0065934708472517,1.006310549361919,0.9991703598487094,1.0061528521717071,1.0001189279761378,0.9997869060446088,1.0057164725155898,1.0061710590999293,1.0099617385076956,1.00573289625661,1.005671196942834,1.0054026838798473,1.0121224797082637,1.0059117692052377,1.0062101366110188,1.006308370110475,1.0124462743133926,1.0131031831817388,1.005737727389454,1.0058899302700164,1.0097543763750911,1.0015151444000603,1.009930337460325,0.05635785255845971,0.046462674546094124,0.08701976632491419,0.10442913610273392,0.10218011734061756,0.06392961166897534,0.060226574508727974,0.06420931778411826,0.10811768352369822,0.07810476400103537,0.1106572638574766,0.07695177967336504,0.06835005384950979,0.1137596779118598,0.07956601199475309,0.07704334101726139,0.11722338387115407,0.06107483884437721,0.11965735093789365,0.08326062468158545,0.12239421041214378,0.12357995185961784,0.06903977222637236,0.09065743063268349,0.09293553733789889,0.12475760131707837,0.12462785547656235,0.06345370506707212,0.05365499625404687,0.07629768017803032
488,488.0,0.980863471057031,1.0129754764573398,0.12188964537450982,0.0432437957184909,0.0836599986900412,0.024616340356614325,0.06082604231331753,0.10765631150835843,1.0097993667544143,0.9994429257485963,1.0072807172281844,1.0077274548600073,1.0074932576911204,1.007982583131492,0.9989411875037854,1.0066113880037573,1.0072604015473718,0.9966458984247901,1.0071098634130882,0.9976103283941942,0.997361833012625,1.006821200275314,1.005764000003966,1.0098628168013049,1.0068931165538588,1.0033910755945377,1.0065683880096468,1.0118087956757011,1.0070732602290628,1.0073681150687763,1.0039103917231922,1.0119154553607612,1.012509280850279,1.0069109199608086,1.0070625208806654,1.009788373211411,0.9993196666488133,1.0098480414102937,0.053475241496727416,0.0432437957184909,0.08486991080130173,0.1021107796444785,0.099666370722798,0.060566194175761805,0.056104127819032144,0.06082604231331753,0.1053252883544174,0.07286328152299915,0.10765631150835843,0.07178161512342632,0.06371618834308727,0.11100462090013252,0.07538668525208066,0.07274285730604364,0.11447547215301469,0.056844188498042736,0.11686649515168314,0.07820564798375644,0.11955469681161483,0.12074308072621287,0.0643126585734283,0.0847985302388744,0.08682741423162461,0.12188964537450982,0.12176173296952644,0.06016879764671972,0.04995181509691534,0.07206047424285943
489,489.0,0.9803903604511257,1.0126345470911888,0.1369562125051374,0.04130075208285904,0.0889608856279299,0.03103316217563666,0.06258869685480184,0.11999695737367509,1.0034126175561482,0.9927333689274286,1.0009974916174136,1.0009328381378906,1.0006950155362866,1.0011162982497048,0.9914156821973299,0.9997263338384705,1.0002289880977644,0.9882806182711413,0.9999663063300168,0.9892953623073437,0.989455132981521,0.9996698895565769,0.9982531212075402,1.0021894682086816,0.9996510369576422,0.9956558523831146,0.9992361020336417,1.0035934807105418,0.9996306858376313,0.9998729105908363,0.9955795012960679,1.0031310929790427,1.0035532518067118,0.9993961936094374,0.9995504427211188,1.002947414645101,0.992136841379394,1.0022289478608888,0.05569207083123711,0.04130075208285904,0.09494338886976957,0.11488890767067933,0.11156346869599922,0.06283886682700014,0.05385948982687839,0.0630916438734482,0.11761996228641827,0.07048701589413657,0.11999695737367509,0.0694148165302358,0.06139283619402428,0.12444592928381588,0.0785282574901357,0.07484202902229475,0.128478438413335,0.05425682782336159,0.13121159492405304,0.0791210179069101,0.13430829059140534,0.1357414977414797,0.06149863210482608,0.08464723911981507,0.08633039758688778,0.1369562125051374,0.13681084227340098,0.06258869685480184,0.04777327342653483,0.07419721481334123
490,490.0,0.9800408176061223,1.0121648682532953,0.14733165439075357,0.03998803891611567,0.09227763114564591,0.035819633300909585,0.06287628380210786,0.12907455478151458,0.9948693539126273,0.9862249223826733,0.9926195224032985,0.9916983901541532,0.991587059037878,0.9919711882674054,0.9841346000086456,0.9905648922734163,0.9908982278629187,0.9802721284823567,0.9905347738207239,0.9813293686096618,0.9818368785658398,0.9899514844415723,0.9890953681199081,0.9920651110901836,0.9897813616146202,0.9880916901863651,0.98927155999432,0.9928958244545328,0.9895645302036012,0.9897639337233509,0.9875875796084578,0.9918398006066476,0.9920788760006577,0.9892333048112499,0.9893925778432264,0.9938507977271794,0.9851685487258071,0.9921596079375979,0.055973849932245856,0.03998803891611567,0.10211903136869706,0.1238748240717414,0.12003264814649102,0.06301235515186213,0.05252133379051017,0.06325507397746902,0.12652728680486827,0.06948913820041587,0.12907455478151458,0.06839250551212209,0.06017893377014656,0.13385886934660637,0.08033212585833202,0.07470483476138436,0.13818941456028996,0.052546641672135214,0.14114387549683313,0.0780220425682289,0.1445210007972968,0.1461191459358701,0.059826818503606674,0.08269213153873611,0.08409806762006194,0.14733165439075357,0.14717746754929162,0.06287628380210786,0.04635470845709727,0.07409427708654542
491,491.0,0.9798985265417695,1.0116509131136684,0.14016574575851012,0.037117720069482565,0.08727042286875357,0.034502234259748084,0.05928332473285617,0.12290957533629657,0.9928933964676192,0.9856639429883791,0.9917422459425125,0.9907385920591764,0.990627811273401,0.9898496399224799,0.9836158876003719,0.9884347734188871,0.9899372883946065,0.9798985265417695,0.9895696827664417,0.9809479597745888,0.9813957438846016,0.9888837218816583,0.9877340588254014,0.9897389451507165,0.9886821383611036,0.9874383654002364,0.9881492485151323,0.9903922887981421,0.9884227296087339,0.9886165831581557,0.9870146978345393,0.9891682598978327,0.9893573175322052,0.9880543363194403,0.9882157840474745,0.9917648562029211,0.9845979715557506,0.9898451821006529,0.052780902323553106,0.037117720069482565,0.09719917023033472,0.11792105208567959,0.1142468051280195,0.059399858674562406,0.04889749348612882,0.059628091978914444,0.12046411540377266,0.06503928162252269,0.12290957533629657,0.06399182043639293,0.05616382208696424,0.12734987189632502,0.07555817585643984,0.07036814004482117,0.1314594234371793,0.04878368725108754,0.13427557691330175,0.07338901693687747,0.1375002189926111,0.13903184416202766,0.055628088134226025,0.07769153556529747,0.07898611480327264,0.14016574575851012,0.14002014885697328,0.05928332473285617,0.04306280221986857,0.06979926163830934
492,492.0,0.9800195995000703,1.0111771548423178,0.13759323981641988,0.0353410587261522,0.08570522492715069,0.03386476748519602,0.0599246094764624,0.12008851734917186,0.9976605646276542,0.9907306769826111,0.9981857084506276,0.9977843729723598,0.9975989373449354,0.9949211887874791,0.9894555937372839,0.9935140994660652,0.9971237825598571,0.9866636152089971,0.9968451147102981,0.9876596060956849,0.9876824760267467,0.9962037698590476,0.9939824639949723,0.9953305392211507,0.9960797189376808,0.9932301405588108,0.995596286479466,0.9961877620337525,0.9959199232765149,0.9961293337709889,0.9931416405779628,0.9952041712688479,0.9954646464900503,0.9955907303441324,0.9957516773617981,0.9968314733176241,0.990064980063385,0.9954091271030763,0.053390134181491036,0.0353410587261522,0.09505349880639985,0.1152772712232772,0.1117142531759307,0.06006283704364236,0.04653680905240246,0.06029821870105525,0.11773812076885799,0.06186355702980827,0.12008851734917186,0.06087097499462167,0.05342682198193093,0.12463564790685745,0.07425722824121941,0.07102963006191243,0.12874845538366458,0.046464271044349074,0.13160018304034077,0.07409136850621934,0.1348596680698814,0.1364048151953879,0.05293180227692207,0.07838905444077086,0.07968131183814664,0.13759323981641988,0.13744282254629417,0.0599246094764624,0.04097922164359825,0.07046134529133233
493,493.0,0.9803498616120513,1.0108280666092535,0.1445461011408552,0.03522306645448542,0.08921666000757184,0.03615938872084517,0.060960349193270834,0.1258367391841255,1.0028871798688748,0.9957970342291127,1.004847586068495,1.0050320570498235,1.0047889739002558,1.0004806076554082,0.995239005119624,0.9990920398558528,1.0045197207803724,0.9932809814728516,1.0043189137540753,0.9942269025722354,0.9938696952715403,1.0037414550986716,1.0004422815782792,1.0013934895017143,1.0037188498327707,0.9989645677208181,1.0033068284686235,1.0024820683807203,1.0037134383843422,1.0039539323171134,0.9991874279402323,1.0017484254344096,1.0020740728234976,1.0034558694108386,1.0036137835415644,1.002370935653748,0.9955219552290224,1.0014469508043946,0.0563641049718833,0.03522306645448542,0.09951959437097715,0.12053468958006652,0.11695002648797916,0.06332622056311936,0.04647595522536669,0.06357592989198844,0.12332579745754493,0.061961765828158044,0.1258367391841255,0.060960349193270834,0.053404753459726895,0.13042749424600283,0.07728180343288994,0.07464688157925826,0.13483981033184705,0.0463426987655435,0.13795804275841797,0.07772132298384558,0.14150535892832,0.14316766433957004,0.052776608149298875,0.08203807940086649,0.08333962817470175,0.1445461011408552,0.14437599447357838,0.063169868935145,0.040839834967069034,0.07406361495125356
494,494.0,0.9808075662309931,1.0106881215844845,0.14323759308282696,0.033493101786191234,0.0875363212114312,0.03644481203006589,0.05814856522260452,0.1245643244589608,1.0070174911476344,1.0001355705150738,1.0100156298024248,1.0106881215844845,1.0103850351827162,1.004895248320721,1.0002138836495522,1.003519392316733,1.0102817729646256,0.9990100858123202,1.0101393583858267,0.9999115145290279,0.9992071632433862,1.0096277513589422,1.005679831910946,1.0062496934787706,1.0096731393511036,1.003897343967837,1.0093030549456203,1.007542715078709,1.0097584970944709,1.0100167551620642,1.004405095772249,1.007031655917062,1.0074173408995526,1.0095383101840518,1.0096952470871832,1.0067712979823138,1.0001900226067382,1.0062798423760744,0.05536838151716095,0.033493101786191234,0.09838964877316803,0.1192128568797966,0.11566793723656123,0.06214385357101671,0.044248104734997906,0.06238369163891885,0.1220141395704675,0.059109945061250405,0.1245643244589608,0.05814856522260452,0.05087566477945555,0.1290107740758056,0.07540209855008058,0.07308804255974606,0.13345293727143698,0.04408283968797651,0.1365937388250643,0.07591176758971457,0.1401455802438535,0.1417948535756315,0.05022082225095372,0.07994027645974469,0.0811628349580289,0.14323759308282696,0.14306283485603774,0.0619955761384754,0.03883679315629646,0.07253005783071212
495,495.0,0.9813109667101777,1.0108138030830705,0.13454484427397012,0.034392255339650714,0.08390392570280399,0.03288228413379153,0.058741201361214766,0.11707114762894047,1.0065194746712018,1.001215309692227,1.008322088464521,1.0087850176708988,1.0085549374924692,1.0044415462634464,1.0013408542638014,1.003069913665358,1.0084348275065556,1.0000773620498946,1.0083162101222334,1.000984233469851,1.000304718472608,1.0077166996791294,1.0053778284062644,1.005952113308936,1.0076831855785253,1.0052354470445592,1.0072827401673154,1.0073793715738304,1.007710306977501,1.0079514126997602,1.0060103198771038,1.0070460354163733,1.0074875493692805,1.0074471167765808,1.0076072513482832,1.006312776475117,1.0013394088658067,1.0059605097538717,0.05321923346389302,0.034392255339650714,0.09240520457163569,0.11191538351738851,0.10864074303376134,0.059829354476620716,0.04512092318375945,0.06006546166959614,0.11463453623028931,0.059682142669866906,0.11707114762894047,0.058741201361214766,0.05162666365727121,0.12118010226187588,0.07251967747541962,0.07061609039816744,0.12534292582057963,0.045251726023033685,0.12829862366820316,0.07382727094609241,0.13164471672747916,0.13319868815363434,0.051634394926522664,0.07823155318124309,0.0795803426526159,0.13454484427397012,0.13438224079504976,0.05966971721056681,0.0398017436221224,0.07004886214365466
496,496.0,0.9817783164028864,1.01114963500027,0.1371153111520464,0.04175049760436499,0.09077740036146197,0.029989311712431722,0.0675138838123723,0.11950143088607323,1.0009418541477233,0.998129722632501,0.999549357567159,0.9990414998367643,0.9990371743511482,0.9985989501240881,0.9976285445618456,0.9972230341490697,0.9986973569423822,0.9954993987144972,0.998521040263447,0.9964580035391415,0.9961842811193845,0.9976632613022665,0.998769023917645,0.9997730322083451,0.9974346967504655,1.0017573831655213,0.9969240469687967,1.0013608318960991,0.9972326417575634,0.9974109122153146,1.002373844764124,1.0011543218425156,1.0016456354268264,0.9968643089375067,0.9970302795969894,1.0004433525144982,0.997981103800829,0.9997890313941208,0.059994553879318194,0.04175049760436499,0.09424356127881507,0.11390678796783706,0.11079742496879234,0.06779523518544267,0.05410471269530587,0.06807241461771774,0.11695474669520377,0.07015286223958996,0.11950143088607323,0.06912205818922727,0.06129297777197341,0.12369311174332173,0.08055123542659465,0.08089508887893496,0.1278396382623291,0.0551033951331668,0.13082059471548432,0.08620926356439683,0.13420824316061697,0.135778567951851,0.06282315281557194,0.09286211395078471,0.09492868826055433,0.1371153111520464,0.1369555311284984,0.0675138838123723,0.04817377158625,0.08016115532142375
497,497.0,0.9821278686624005,1.0116121513763912,0.13881222623898137,0.04538972781470874,0.09544022809469037,0.02856431852482451,0.0737490999037156,0.12087582214291467,0.9950009169883924,0.9942685431972701,0.9903840325483896,0.9888625190039535,0.989080844604775,0.9923390185414764,0.9930791276465991,0.9909565902207396,0.9884949077348733,0.9901069741884864,0.988211651928922,0.9911094658934206,0.991243911635804,0.9871023005016653,0.9914550457303815,0.9930547481037028,0.9867056508893504,0.9972474274503724,0.9860700852485863,0.994857995466373,0.9862330825375416,0.9863362218665982,0.9973521076019455,0.9947615042905461,0.9952968058750712,0.9857588879872675,0.9859310790086069,0.99414344560825,0.9937728893456278,0.9930893195988962,0.06597221486911997,0.04538972781470874,0.09531219919802625,0.11512864401451697,0.11208819962301508,0.07478303044729112,0.058402456805746655,0.07509318690973088,0.11828106614470657,0.07479786101475262,0.12087582214291467,0.0737490999037156,0.06574869485907789,0.12534922671691115,0.0861805642299912,0.08975839978440185,0.12950667949333494,0.06007443484142606,0.13249490961482588,0.09673692089150876,0.1358836759539427,0.1374448497798348,0.06826390035071739,0.10512577143011215,0.10774740403470512,0.13881222623898137,0.1386528559574636,0.07436574688585923,0.05228740528431856,0.08889966760505351
498,498.0,0.982277876842002,1.0121178862517424,0.13074359465446728,0.04339139280241928,0.0905526595532787,0.026605037953717478,0.07052137319506996,0.11401166080292711,0.994675900929321,0.9925046735994603,0.9872791169299067,0.9855205195033216,0.9857330302817197,0.992035449583413,0.9908336481668414,0.9906549101332809,0.984967678495598,0.9871126493371983,0.9846052037509159,0.9881620042303174,0.9886488656369055,0.9837088026152496,0.9895602642902636,0.9927928512412947,0.9832880185013336,0.9952192488674158,0.9826307346038541,0.9947215039056474,0.9827676579257666,0.9828627671314798,0.9950824580257416,0.9947408721344827,0.9953170004265085,0.9822778768420019,0.9824516247131305,0.9938227157721367,0.9918163322375588,0.992817889482152,0.06293836652162386,0.04339139280241928,0.08989182596887375,0.10854132326964547,0.10570415851159444,0.07137748384745687,0.055834834103355484,0.07167541050039705,0.11155570052613642,0.07152358281017163,0.11401166080292711,0.07052137319506996,0.06287272353145484,0.11819785470805931,0.08196778110811156,0.08574540110382231,0.12207973379663153,0.05741481324296672,0.12486471584752741,0.09258634451317445,0.12801416691734316,0.12945553716939143,0.0651408449799323,0.1007579963591061,0.10331193007940115,0.13074359465446728,0.13059668249798212,0.07095302335092823,0.04998980432151084,0.08491972555687743
499,499.0,0.9821733482366973,1.0125833736666325,0.12926145395109187,0.043977907202957106,0.08957425277586102,0.02603577898098611,0.06869978555946867,0.11333590640065805,0.9997518717301916,0.9945240885871639,0.9922232835947953,0.9910529852671417,0.9911080766437034,0.9974156782790711,0.9930297477433271,0.9960477726786818,0.9903953292192551,0.9893992608886514,0.9900361983077736,0.9904461034834152,0.9908731123762358,0.9895293626573213,0.9942583588922881,0.9986097591557709,0.9892326482488484,0.9975561104563282,0.9886653727506668,1.0006051843973005,0.9889058701008137,0.9890595964927317,0.9975678106712832,1.0007338188103077,1.0013418883389686,0.9884996486769461,0.9886690204761401,0.9991993389706668,0.9939594482531416,0.9986139140541002,0.060946856437137445,0.043977907202957106,0.0893660492058033,0.10775017703155024,0.10500508015059298,0.06909405959576426,0.05680679486136784,0.06938648582239926,0.11088282949788658,0.0732262518670348,0.11333590640065805,0.07217953987619115,0.06421399874239232,0.11719586960114295,0.08127059553217883,0.08297887690985985,0.12094361780480217,0.05802121155474571,0.12362250624007672,0.0895143472147723,0.12665193045394227,0.12801834859077427,0.06575199764201128,0.09732745615245676,0.09975280218975964,0.12926145395109187,0.12912478309914444,0.06869978555946867,0.050734138388392525,0.0821859256994749
500,500.0,0.981866305908397,1.0129251476613692,0.1324744360405558,0.046754359940551715,0.09228098585354529,0.026203947860102415,0.06951050585539097,0.11675118084849627,1.0053076417641922,0.9985788948158123,0.9999865207660927,0.9995308338670135,0.9995069184138227,1.003274664306938,0.9977747671712043,1.001920975916127,0.9990502652183298,0.995036365142629,0.998779386191335,0.9960263254988723,0.9960257338547885,0.9983493740717235,1.0008588967189256,1.0048973088939461,0.9982236309923963,1.0021923913682766,0.9977902872395423,1.0069913497342136,0.9981818506718504,0.9984060042517617,1.0025011600358587,1.0072397725934479,1.0078800235144763,0.9979116784061643,0.9980726167629432,1.0050505546923827,0.9983322543166141,1.0048828162788461,0.06166221147360957,0.046754359940551715,0.0920918240771951,0.11085404428043492,0.1081241406218144,0.06990629032779626,0.060566037413363985,0.07021396080687498,0.11423125050194641,0.07843893676144724,0.11675118084849627,0.07730126435538788,0.06867385250199565,0.12046412393389594,0.08418077101471301,0.0839364127689354,0.12420866093396543,0.06145918391240641,0.12687081073140896,0.09052214536191891,0.12988817517517107,0.13122523747053547,0.0695054797252303,0.0983665775736934,0.1007723532594933,0.1324744360405558,0.13234321263654877,0.06951050585539097,0.053991027291648626,0.08314110800993144
501,501.0,0.981435526860736,1.013059742276262,0.12734467653800263,0.04672015909246935,0.08948938444282643,0.024588892414083376,0.06751542840813599,0.11251853319714991,1.0097179899043058,1.0015308368987892,1.006227701499823,1.0063811819280513,1.006283939538834,1.0079259950207675,1.00123644160195,1.006576657332733,1.0060456899007786,0.9991585108987091,1.0058738750461043,1.000108154540964,0.9997743658715156,1.0054838986839154,1.0060666719245417,1.0099102081715088,1.0054918271572333,1.0056086662321115,1.0051601456061148,1.0120514016530204,1.0056649343969415,1.0059404666636365,1.006179832655362,1.012388759842488,1.0130597422762617,1.0054978090843172,1.0056527598191538,1.0097043798504697,1.001520584723867,1.0098793421283028,0.05925263353114097,0.04672015909246935,0.08874652670119774,0.10676288757298666,0.10417451513609313,0.06721242712403505,0.060542370893721546,0.06751542840813599,0.11008886629125052,0.07843735403645143,0.11251853319714991,0.07730090865776906,0.06868011940484907,0.11599577245839691,0.08189778457511046,0.08078467743299018,0.11954064885083511,0.061375883584247,0.12205495532988637,0.08719151852553386,0.12490948261467838,0.12616343163209567,0.06946925284820812,0.09482135557787152,0.09714966706896952,0.12734467653800263,0.12722339656751236,0.06682924703843134,0.053964632951050744,0.08001241964372277
502,502.0,0.9809597880973501,1.0129314215953378,0.12418442288465338,0.04349691201011286,0.08557676486955992,0.024980547208464172,0.06369004094855388,0.10941069187944585,1.0097648087772046,0.9995068864507675,1.007250221919872,1.007672512189219,1.0074490587672336,1.007935644997417,0.9990178538393799,1.0065775100195995,1.0072028897385346,0.9967405654644587,1.0070409556657889,0.9977046014786937,0.9974396208034042,1.0068009851944721,1.0057557551724676,1.0098087507467033,1.0068694537651426,1.003396057797732,1.006551554511135,1.01172038502798,1.0070635736762732,1.0073497124809334,1.003878159524332,1.0118383982293042,1.0124462194165813,1.0069113974133999,1.0070648185515447,1.009728296398292,0.9993844561469761,1.0097937952379152,0.055980826757889304,0.04349691201011286,0.08642236710859395,0.10417921226495627,0.10146652650573466,0.06341207654253826,0.05640658027654467,0.06369004094855388,0.10713917654343683,0.07317082195786687,0.10941069187944585,0.07210612041350353,0.06402672384956215,0.11299500632505312,0.07743701224153723,0.0760067070857638,0.1165416320824761,0.05715868611477812,0.11900502695519308,0.0816755257217208,0.12179102959333822,0.12303663935827273,0.06476491177319989,0.08850638175826514,0.0905855258449673,0.12418442288465338,0.12406354041686665,0.06308937023003938,0.050254064575822606,0.07529938606611061
503,503.0,0.9805178666218747,1.012595369877505,0.13908221528660913,0.04143319303842135,0.09060511130437322,0.031455000426104426,0.06495311398900165,0.1217900331415735,1.003652332054514,0.9928761918044585,1.001216600873959,1.0011843791630761,1.0009298843415368,1.0013593108034653,0.991587605493114,0.9999812905268559,1.000463156915915,0.9884888151879458,1.0002005880771463,0.9895002378454486,0.9896357937116119,0.9999399625576026,0.9984764367912825,1.002437816369273,0.9999298060150245,0.9957744790346541,0.9995310348406298,1.003814286734031,0.9999398325298561,1.0001865756527153,0.9956964458408196,1.0033653501956208,1.0038007822326032,0.9997149384756723,0.9998708045661455,1.0031955402538766,0.9922913260210651,1.002476913718444,0.05773530226521045,0.04143319303842135,0.0963989088534216,0.1167707767643817,0.11326301414988282,0.0651494829088027,0.05402610036213407,0.06541081763479333,0.11939986589563911,0.07066797664266107,0.1217900331415735,0.06961452148639666,0.06157076565662787,0.12627641106855295,0.08019788486901368,0.07747980064547973,0.1303927359231375,0.05446333012335505,0.13319950468087355,0.08197500462149516,0.1363720942742539,0.1378481602219163,0.06183800538922589,0.08770962666795136,0.08943014061061148,0.13908221528660913,0.1389404783454535,0.06495311398900165,0.047946331062631097,0.07681774255168879
504,504.0,0.9801885394379454,1.0121345014253904,0.14954339984119938,0.040132187465595937,0.09389775201705793,0.036282273939986065,0.06503701993655449,0.13103410803315302,0.9953822078376243,0.9862985175835038,0.992909653456573,0.992039738218544,0.9918956306276644,0.9924955017859964,0.984223164865055,0.9910968887798264,0.9912061583119219,0.9803785649958167,0.9908364229289377,0.9814347454079183,0.9819318711936217,0.9902930960988617,0.9894060818863842,0.9925878113453142,0.9901377228299685,0.9881392192796655,0.989647880558762,0.9934119254309992,0.9899573381389547,0.9901667986649324,0.9876409576825964,0.9923755475946595,0.9926289790920685,0.9896382899640324,0.9897987160160376,0.9943882827299565,0.9852439381999712,0.9926827817223157,0.05785556192071963,0.040132187465595937,0.10364151473296657,0.12578739395474947,0.12181414684477593,0.0651292416361614,0.052720154252816384,0.06537504839185415,0.12843726715597564,0.06974646676745704,0.13103410803315302,0.06867080322575851,0.06041197416444206,0.1357533628007217,0.08191627920794634,0.0770964650191607,0.140178733670964,0.052816870975065024,0.14321077485428008,0.08063142409148952,0.14665176688655682,0.1482804570950835,0.06025325492228409,0.08548225949450865,0.08691478453573913,0.14954339984119938,0.14938823314557947,0.06503701993655449,0.04654740323731005,0.07647420225086914
505,505.0,0.980050583549198,1.0116317305416218,0.14216885951310088,0.037290436992728056,0.08875411198388564,0.03490941546168809,0.06122869800373665,0.12472619205725055,0.9934284941084307,0.9857869870919449,0.9920219363324941,0.9910640331438924,0.9909238942237412,0.9903994312777664,0.9837547745225768,0.9889906982748925,0.9902311822213029,0.9800505835491979,0.9898548327176295,0.981100098375539,0.9815396247922908,0.9892056537495403,0.9880661852459175,0.9902852936704516,0.989013912570264,0.9875498919297145,0.9884952956971752,0.9909379848268441,0.9887793367630531,0.9889837646658899,0.9871449241037104,0.9897383737686762,0.9899411402385428,0.9884136023086446,0.9885767176881128,0.9923251231586456,0.9847280584940079,0.9903917416800609,0.05447854343918945,0.037290436992728056,0.09860015518014058,0.11966406494019623,0.11588345585130712,0.06130602728779117,0.049142756861911385,0.061537918311579225,0.12223153091786307,0.06538137289281164,0.12472619205725055,0.06435230545822711,0.05646133460787248,0.1290729834101173,0.07699616045760187,0.0725070162201913,0.13326629574330429,0.04909319022433715,0.1361499644332534,0.07570789788963468,0.139427558794021,0.14098373062964087,0.05610295777405143,0.08015551814107841,0.08146874008482528,0.14216885951310088,0.14202060746824588,0.06122869800373665,0.0432889759368914,0.07192810999367023
506,506.0,0.9801570346732067,1.0111699715288263,0.13907839235852795,0.035424237032646716,0.08683586845120993,0.03416558608356533,0.06107722687074901,0.1213719469441355,0.998097527594206,0.9908752253498467,0.9983685590872685,0.9980095328502272,0.9977971891149419,0.9953839510537348,0.9896182506232774,0.9939862840280808,0.9973167318069884,0.9868292889811531,0.9970194152870353,0.9878221633733129,0.9878493185096202,0.9964206630055439,0.9942539227585404,0.9957841942847118,0.9963050142678312,0.9933484051513723,0.9958312176751425,0.9966323210671162,0.9961647186599426,0.9963862884514302,0.9932826419006806,0.9956704997744475,0.9959447991326443,0.9958359306651459,0.9959985612584841,0.9972965931745487,0.9902181671685101,0.9958622581483676,0.05479199052450255,0.035424237032646716,0.09606609964624019,0.11657058305826709,0.1128964468665832,0.06163632841905609,0.04666371705551403,0.061878269064922754,0.11900790838861458,0.062055784353951406,0.1213719469441355,0.06107722687074901,0.053582975039557515,0.12587509325078716,0.07535109462743039,0.07279428778084224,0.1300567271745119,0.04662852819788462,0.13296895347887897,0.07600261727963624,0.13628363460200482,0.13786887782410515,0.05323439464719244,0.08041096150408965,0.08171489655322796,0.13907839235852795,0.13892574420723708,0.061539534124167475,0.04110081575024996,0.07221798691078324
507,507.0,0.9804579633833037,1.0108321386896308,0.14571858639148225,0.03530676393295036,0.09010351249981312,0.036381320652118763,0.061139763221993965,0.12670739507866816,1.003280460216895,0.9959067097314019,1.0049142138527225,1.0051392392829825,1.0048734831063244,1.0009118430746826,0.9953673096277837,0.9995331578655203,1.004603332156508,0.9934104935539761,1.004381698594553,0.9943535488976638,0.9940017242246166,1.0038475235544466,1.0006554388769142,1.0018177819822751,1.0038319082843778,0.9990353365029495,1.003431278606095,1.0028882950127063,1.003846506942201,1.004101545305192,0.9992639915946248,1.002165669547492,1.002501671117642,1.0035860736213371,1.003746313200537,1.002798780725024,0.995630101647348,1.00186992277065,0.05746140736076857,0.03530676393295036,0.10024490108394746,0.12151097347974536,0.11780303171523374,0.06456247923321884,0.046594316688858675,0.06481679502718408,0.12422860410863745,0.06213288942858275,0.12670739507866816,0.061139763221993965,0.053539142907845026,0.1313389857905438,0.07816020500278104,0.07606078746724672,0.13581900551726697,0.04648619526863156,0.13899929032817704,0.07928439511719924,0.14262152350145557,0.14435564184045604,0.05304779984311707,0.08370967043364251,0.08502244354970237,0.14571858639148225,0.14554651514311073,0.06445702446379294,0.04095648059063153,0.07547236147752098
508,508.0,0.9808776989667591,1.0107011463266635,0.14449908317415613,0.03361420680902417,0.08838502271123345,0.03671878403535925,0.05838550357246518,0.12543841342119824,1.0073636582816659,1.000153903314497,1.0099895812660047,1.0107011463266635,1.01037146322575,1.0052753878068892,1.0002508526045406,1.003910751233048,1.01026372428958,0.999050900067898,1.0101035653417307,0.999947965453446,0.999246766434087,1.0096399202901316,1.005814924149895,1.0066278775991384,1.0096893323752874,1.0038564698540953,1.0093279535736208,1.0078946177759642,1.0097878048431146,1.0100589379521834,1.0043501640645862,1.0073835897657275,1.0077778961555366,1.0095615410003809,1.009721485069554,1.007150025690582,1.0002079770588514,1.0066573150081246,0.05625464522010736,0.03361420680902417,0.09912789245389146,0.12022023198842544,0.1165478463509817,0.06314849253773244,0.044413005225651316,0.06338905181182992,0.12293991568247084,0.05934207424972731,0.12543841342119824,0.05838550357246518,0.05106257515492711,0.1299756990263463,0.07623169163716811,0.07426428349060019,0.1344913263670826,0.044267626570708145,0.13770133330486717,0.07722695931436102,0.14134949866619792,0.14309904828893058,0.050524670236675194,0.0813635957540738,0.08259830609359665,0.14449908317415613,0.14432229391557713,0.06305649324823592,0.0389922307108029,0.07370268705919157
509,509.0,0.9813405707108437,1.0108320692261137,0.13550548078900745,0.03437154773708115,0.0844375448018805,0.03315431154620159,0.05872419584134745,0.11766976557205705,1.006677973321616,1.001063632608626,1.0080562775375228,1.0085289330852438,1.0082769329985823,1.0046216535733605,1.001182122120309,1.003261687391957,1.008130930032011,0.9998876735659932,1.007972683183388,1.0007939110055974,1.0001333747137482,1.0074526435057092,1.0052758151184114,1.006107255881227,1.0074201672884473,1.0049840644910724,1.007022369751887,1.007500867183091,1.0074522774240169,1.0077023607305229,1.005731771772464,1.0071626072700057,1.0076108789370861,1.007182507590022,1.007345094486114,1.0064822915368015,1.001177523368495,1.0061163001257167,0.05376302815192226,0.03437154773708115,0.09293738647648848,0.11265316458548316,0.10927672446087774,0.060444554639266526,0.04509322314013652,0.06068132320486885,0.11529497257317038,0.059654244585679195,0.11766976557205705,0.05872419584134745,0.05159159611223828,0.12188665872887891,0.07300946164237075,0.07133612055653483,0.12610931127528427,0.045217677215180566,0.12912149706575884,0.07463585575635827,0.13255172432452322,0.13419151515884906,0.051626899136529236,0.07910488845275106,0.080456431109401,0.13550548078900745,0.13534071487961144,0.06031987641096482,0.03978788456063807,0.07076861991315567
510,510.0,0.9817709079028282,1.0111686241084215,0.13715520175362772,0.04166052484457861,0.0905762743654904,0.03007711738622306,0.06708919843439468,0.11933797212986061,1.0007064557051213,0.9977480223823252,0.9991316025921868,0.9986138640293762,0.9985894154320291,0.9983587365756945,0.9972135202078325,0.9969929005006843,0.998206775755194,0.9950249776997289,0.9979684525931678,0.9959846041712959,0.9957471031164985,0.9972219328991078,0.9983612884557939,0.9994610547558342,0.9969957213538173,1.0012501521436343,0.996486403290168,1.0009886366407355,0.9967961407483971,0.9969845182933964,1.001848874536862,1.000741457192784,1.0012245316886683,0.996418619786199,0.9965867582299429,1.0001892684500509,0.9975752116178871,0.999482765768173,0.05962245542165314,0.04166052484457861,0.0941821646057595,0.11385765963018245,0.11072627541185152,0.06738116613930724,0.05397979197498918,0.06766751635216453,0.11686199345037036,0.06999039137867756,0.11933797212986061,0.06897348060040763,0.061135005198405985,0.12362848751352491,0.08036129148764244,0.08044297449762906,0.12778699777845665,0.05491990857016335,0.1307836483666474,0.08570795610194265,0.13421335032926685,0.13581449855821456,0.06254583683623452,0.09231559882739056,0.09435721514853486,0.13715520175362772,0.13699546113031233,0.06708919843439468,0.04807901965875619,0.0797151888337656
511,511.0,0.9820930398299833,1.0116266881775893,0.13837871243720035,0.0453369851762822,0.09479775055605168,0.028513109527063527,0.07311693604534947,0.12032846425298516,0.9947699698284566,0.993688586929883,0.9900858158693534,0.9885818582433009,0.9887685102515524,0.9920982653314375,0.9924602956486347,0.9907237225238662,0.9881462658489832,0.989439588397045,0.987810295938603,0.9904432773026451,0.9906069881527723,0.986791185158989,0.9910020782523187,0.9927002090467202,0.9864002771777569,0.996530789307571,0.9857714792344466,0.9944280442198861,0.985942238630013,0.9860613955392253,0.9966190884237095,0.9942610546550628,0.9947755951305155,0.9854656021342348,0.985639231091546,0.993902137072536,0.9931609727574476,0.9927457509056661,0.0648829747141267,0.0453369851762822,0.09493105575457993,0.11464703130729399,0.1116408336569444,0.07356808192813101,0.05833330180566394,0.07389676624500278,0.11779458331230486,0.07472117457855319,0.12032846425298516,0.07368162704172745,0.0656492167524461,0.12488154437394122,0.0856031925455269,0.08841928653655902,0.1290238389172485,0.05990970418674789,0.13200873095469282,0.09523120930386193,0.13542135363199237,0.13698035544071505,0.06795969706290772,0.10348922070260282,0.10606619868033658,0.13837871243720035,0.13822058515132868,0.07311693604534947,0.05223963790365625,0.08757021628084066
512,512.0,0.98223129577958,1.01212213863762,0.13022523541042266,0.04334392225850309,0.08986119568088546,0.026517138259985442,0.06965252476079933,0.11338789771661575,0.9946432770217134,0.9921118884719283,0.9871770300940991,0.9854625377009927,0.98563338554053,0.9920096049884406,0.99040863630252,0.9906348717274971,0.9848304959696912,0.9866286065175388,0.9844091518562593,0.9876809212567541,0.9882046995345541,0.9836198667850938,0.9893286817793433,0.992662667303781,0.9832117131227786,0.9947379946199251,0.9825665405808158,0.9945377690236965,0.982718628262802,0.9828354526927888,0.9946503132682729,0.9945019367914537,0.9950592595444845,0.98223129577958,0.982405703664615,0.9938072787255959,0.9914048577279968,0.992698391759752,0.06179834121045317,0.04334392225850309,0.08944477751594748,0.10798681962671001,0.10518642783491265,0.07011234902964433,0.05577665350099481,0.07043086067442109,0.11099625327051663,0.07145601986858507,0.11338789771661575,0.07045853903643053,0.06278878640339416,0.11765191875708837,0.08135009139691883,0.08434890836008631,0.12151801324520452,0.057246574366868135,0.12429626278692736,0.09101034149064599,0.1274678219546599,0.12890602287789057,0.06484097294017185,0.09904221428424581,0.10155220470890589,0.13022523541042266,0.13007929574631963,0.06965252476079933,0.04994722591202755,0.08353259348025226
513,513.0,0.9821349088836155,1.012570852692516,0.128443489919781,0.043932376929864195,0.08878841235741453,0.025856618066558684,0.06744188173715145,0.11245494427939429,0.9997725653129793,0.9943965724274675,0.992377741768275,0.9912556446712826,0.99127581889912,0.9974438956256485,0.992902513718151,0.9960817097122491,0.9905335856112591,0.9892243685000212,0.9901199169285453,0.9902771903181151,0.9907539267414903,0.9897127691288607,0.9942400587556909,0.9985395743335442,0.989428299591677,0.997390598711152,0.9888766427258595,1.00048871601062,0.9891344282937719,0.9893035942440392,0.9975080670357428,1.000576679330599,1.001169665351326,0.988739937144727,0.9889082511090231,0.9992357235697862,0.9938320815220735,0.9985542144947954,0.059826848265923716,0.043932376929864195,0.08869246966499103,0.10695120192816425,0.10424960195559153,0.06788105391944163,0.05675458802589767,0.06819444967388125,0.11008309180935331,0.07314628162047088,0.11245494427939429,0.07210058267735908,0.06413702273706567,0.11639247339845579,0.08059216879395655,0.0816369017127662,0.12011735075078488,0.0578407387936637,0.12278211909086886,0.08799236188685074,0.1258238232894083,0.12719494871717588,0.06544262854170038,0.09566137297584247,0.09804136620437812,0.128443489919781,0.1283089805867219,0.06744188173715145,0.05068417607026071,0.08085107476527041
514,514.0,0.9818527276529965,1.0128887075462794,0.13124112445209843,0.04658026308313537,0.09129041776694594,0.025931582051423676,0.068686690927132,0.11550875785971788,1.005370049246201,0.9985644968059564,1.000240155034683,0.9998297871455595,0.9997749346128453,1.0033370868091016,0.9977767313589142,1.0019882516038334,0.9992913269786863,0.9950024670900706,0.9989701761638531,0.996000453641879,0.9960582837831128,0.9986303608481408,1.0009279426874453,1.0048670674250642,0.9985089701829098,1.0021410281994108,0.9980896713269028,1.006903946572215,0.998494284496499,0.9987300872031755,1.0025361538840751,1.0071101829359048,1.0077348915469313,0.9982329772154626,0.9983932131429978,1.0051220273275856,0.998325192453191,1.0048625315692994,0.060515176408520006,0.04658026308313537,0.09109454614548118,0.1097016806296216,0.10701840370877969,0.068686690927132,0.06036810069836009,0.0690162486513997,0.11307446700219957,0.07818508748671193,0.11550875785971788,0.07704641296347592,0.0684394595836187,0.11930021410876368,0.08333889605651144,0.08259457106489478,0.12300989617616104,0.06109487600206552,0.12565123192587943,0.0889849091000967,0.12866489020068714,0.13000937053052458,0.06896450924952338,0.09665915149957345,0.09901342769896675,0.13124112445209843,0.13111450363957297,0.06824070484026085,0.053789624211697654,0.08180533710294566
515,515.0,0.9814585044433549,1.0129915804029135,0.1259332352002579,0.046347323408738185,0.08834985856826758,0.02432787316549006,0.06629849354866084,0.11111548707972581,1.0098536791708517,1.0016538914388016,1.0066783799287686,1.006883212357796,1.0067612253962734,1.0080619173044767,1.0014195702477597,1.006719861923117,1.006506613670172,0.9993807585478041,1.0062914951166857,1.000332914450819,1.000013786143761,1.005971160886834,1.0062795519732177,1.0099591320378076,1.0059848725941045,1.0057070482313255,1.0056649780540754,1.0120464133848552,1.0061811029782342,1.0064655822406272,1.0063549443605566,1.0123382360575568,1.0129915804029135,1.0060208410371003,1.0061750979597623,1.0098459998401086,1.0016695139021188,1.009937250450377,0.058092486028199206,0.046347323408738185,0.08761749840136124,0.1054677148586481,0.10291823293928765,0.06597410090377588,0.06010535136580338,0.06629849354866084,0.10876998392560797,0.07789805071921038,0.11111548707972581,0.07676206845470221,0.06818398871661223,0.11467773275412903,0.08090098221125348,0.0794139075508653,0.11818480818507114,0.06073663822412938,0.1206739737677887,0.08561274910241365,0.1235152976251821,0.12477433504998243,0.06859843125562835,0.09304932457234578,0.09532100802840693,0.1259332352002579,0.12581740683288534,0.06554289015048113,0.05354264639630502,0.07864960979056936
516,516.0,0.9810259916103241,1.0128239231743068,0.12337610968696601,0.04316061947249742,0.08485752403639095,0.024875760079580925,0.06298931474692986,0.10861357189761997,1.010015610160893,0.9998387481567564,1.0077470400922035,1.008217979358319,1.0079748792038228,1.008190891104112,0.9994484410010346,1.0068403756252835,1.0077229557012848,0.9972742204482321,1.0075244691249394,0.9982370924114315,0.9979487232336245,1.0073309832902542,1.0061024321956076,1.0099906590683927,1.007407163276708,1.00373493608208,1.0070956598767076,1.0118831835678368,1.0076143719753365,1.0079046802505722,1.0042855293934658,1.0119754986440737,1.0125729794927294,1.0074682136892357,1.0076217705763495,1.0099863912512004,0.9997598735891066,1.0099836634591788,0.055294362177185676,0.04316061947249742,0.08572084560981345,0.1034108512945926,0.10071522961669213,0.0626908521048008,0.0560272082949808,0.06298931474692986,0.106373630545102,0.07273251786706653,0.10861357189761997,0.0716663672346999,0.06360680961168695,0.11222553303008016,0.07683886923722018,0.07521740734320623,0.11575005442226377,0.0565615542981428,0.11820204751568396,0.08069228281790855,0.1209858515848316,0.12223963943840424,0.06392703119970167,0.08734752622132455,0.0893773655581798,0.12337610968696601,0.12326030587195863,0.06233155061138943,0.04987665806520392,0.07451375371559366
517,517.0,0.980628941509537,1.0124444866038953,0.1387357137491453,0.04147332596538537,0.09049185255642925,0.03129277008733883,0.06494955203893465,0.12150498137246414,1.0035640261039844,0.9932429083717702,1.0014178575557233,1.0013584126122532,1.0011293142630815,1.0012612269579952,0.9920478169658339,0.9998928054187263,1.0006533332450394,0.9890315066893479,1.0003547609351424,0.9900428779912355,0.9901620783670888,1.0001305555849294,0.9986091788854757,1.0022686037918132,1.0001149814488839,0.9961765804764591,0.9997103026150204,1.0036415260838778,1.0001096286491267,1.0003395912261934,0.9961698471453021,1.0031823349820561,1.0036133101229177,0.9998859201967322,1.0000427610828821,1.0030708709667973,0.9927039550361461,1.0023140505555999,0.057725309413803244,0.04147332596538537,0.09604855089030086,0.11640084016002086,0.11291819157069624,0.06518433067585862,0.05412907501299171,0.06546929218465229,0.11909235142599403,0.07084623270626422,0.12150498137246414,0.06978249385553144,0.06169329914867211,0.1259724316182699,0.08034152132574553,0.07762914184425473,0.1300696327905659,0.05435600096175757,0.1328666886039007,0.08198172686318268,0.13603196369250095,0.1375040129814781,0.06153928828503836,0.08762552127070347,0.0893298728635922,0.1387357137491453,0.13860105986755403,0.06494955203893465,0.047999303961784055,0.0769538695918345
518,518.0,0.9803411064966265,1.0119405961430004,0.14872969584401335,0.04035605667957292,0.0937578097771641,0.03583520326093161,0.06515992255458981,0.1303846658908242,0.9946834630157435,0.9865071591084276,0.992747168564717,0.9917370586388338,0.9916941060159545,0.9917443607534226,0.984509471743355,0.990358409244251,0.9909935806162048,0.9807419842761967,0.9905952996511848,0.9817963153940515,0.9822737660505899,0.9900666746326682,0.9891164036049807,0.991753416625396,0.9898961799094224,0.988335133467777,0.9893910189890057,0.9925495669872005,0.9896829605264482,0.989873459596926,0.9878509904322694,0.9914915135703736,0.991737365536792,0.9893543550081907,0.9895163516301078,0.9935679976205674,0.9854913056197463,0.991854157821131,0.057972245663699865,0.04035605667957292,0.10300255546323445,0.12501738919299193,0.12111366773439937,0.06530903133293506,0.05304850615617917,0.06558141685689366,0.12776321390014123,0.07019712303755375,0.1303846658908242,0.06910681786842107,0.060779303070229204,0.13508440422818507,0.0821920691270279,0.0774850422457352,0.13946834581652154,0.05293498515109831,0.14246825468475108,0.08091552450690168,0.14587083085725763,0.1474686840831285,0.060170209117075636,0.08574128139288316,0.08718421589791288,0.14872969584401335,0.14858474651933745,0.06515992255458981,0.046805595142149485,0.07683849329927911
519,519.0,0.9802362389272256,1.0113995772429447,0.14129647739014117,0.037498496062662756,0.08857904307805527,0.034446075493938584,0.061336066163414825,0.12401630901944138,0.9925191506959139,0.9858568653645124,0.9916487774605018,0.990504699899029,0.9904948209036294,0.9894290351449032,0.9838822392399796,0.988033780562492,0.9897920496357548,0.9802362389272256,0.9893831615858307,0.9812840075220791,0.9817142585279681,0.9887503428935556,0.9875761764444112,0.9892337158141005,0.9885416235015365,0.9875669515210544,0.9880058543074416,0.9898473476910681,0.9882710105279994,0.988459770255975,0.9871158315606627,0.9886174419683202,0.9888126892155006,0.9878937760411322,0.9880581650737653,0.9912694701671925,0.9848195210248644,0.9893455990534867,0.05458657369166122,0.037498496062662756,0.0979264285700914,0.11883445106595064,0.11513159755603701,0.06147110256499719,0.04943579556246954,0.06172784856086338,0.12149649400329822,0.06576358001424513,0.12401630901944138,0.06472204152376392,0.05677952728002855,0.1283535652218124,0.07725461872489578,0.07287174919960153,0.1325013504972768,0.04919593384160366,0.1353512194038036,0.07599018996617336,0.13858552963230156,0.14010202818738207,0.055989964902867256,0.08043616036251447,0.08176562508888514,0.14129647739014117,0.1411575885947248,0.061336066163414825,0.04352325354072911,0.07226972614801908
520,520.0,0.9803631723413367,1.0109087553550495,0.13889207373924195,0.03582604670730305,0.08704159078863344,0.03389707414876906,0.06171104645977368,0.12127517986147826,0.997342539059891,0.9908759753045713,0.9979923588867566,0.997461137252825,0.997367130865521,0.9945707148404686,0.9896553769709742,0.9931804583222635,0.9968777395342543,0.9869058200508063,0.9965453077134746,0.9878988088130098,0.9879259985766242,0.9959715764172529,0.993804205690398,0.9949077862341278,0.9958349789475824,0.9932922634926548,0.9953461555303491,0.9957196158999352,0.9956626305401073,0.995868896512891,0.9931636667824407,0.9947275971377643,0.994994059140598,0.9953246290799587,0.9954875672771861,0.9964091938335068,0.9902290940875755,0.9949912837723838,0.05505190142088723,0.03582604670730305,0.09591493541362787,0.11633936167931816,0.11273286734988727,0.06195358139714308,0.047192699880694924,0.06221610448085025,0.11887818377121587,0.06269798088790841,0.12127517986147826,0.06171104645977368,0.054175948385139956,0.12578402246913972,0.07595862833455033,0.07331674558990173,0.12992604267254165,0.04699993410527355,0.13282119285200772,0.07645546510014255,0.13610624196612597,0.13764983330026612,0.0534493223165673,0.08088580972399624,0.08220890541769124,0.13889207373924195,0.13874543317241778,0.061808378897572326,0.04155515640668928,0.07271869989964952
521,521.0,0.980671065016443,1.010555455930638,0.1464367756794833,0.03598899951126648,0.0908384017738912,0.0363618285736899,0.06232033648023047,0.1275259646441097,1.0027345899783753,0.9959350083117217,1.004625912149303,1.0046956638007858,1.0045360840865938,1.0003117258512184,0.9954170662933919,0.9989411143880589,1.004256299691863,0.9934836446943855,1.0039998259055218,0.9944268884572844,0.9940844282915328,1.0034876249197122,1.0003123650970343,1.0011531273974486,1.0034533348731156,0.9990008373468302,1.0030399949938171,1.0021898638903806,1.003439656998797,1.003677460264158,0.9991591554996039,1.0014434732698276,1.0017727895423214,1.0031764491401218,1.003335739976584,1.0021313063362856,0.9956666291891468,1.0012104952894503,0.05789918030204782,0.03598899951126648,0.10083227788993825,0.12211043329576197,0.11847515795894925,0.06505374740400745,0.04751307735681173,0.06532800511141205,0.12498446343356348,0.06332787197241004,0.1275259646441097,0.06232033648023047,0.05461396809845002,0.13211552449865357,0.07920923466640659,0.07677242438270283,0.13656226198685315,0.04722463570927169,0.13973634585003758,0.07992831844815611,0.1433366241242891,0.14502221281660024,0.0536698680619854,0.08438005128748334,0.08570938761607444,0.1464367756794833,0.14626858492502642,0.06490316276811868,0.04174153128825076,0.07616162564838498
522,522.0,0.9810841564143961,1.0104270044210313,0.14577221897020332,0.034370646792160675,0.08942587595295312,0.036883616917202586,0.059791296828964634,0.12684570026525743,1.0069488787245053,1.0003005641149922,1.009854455708769,1.0104270044210313,1.010199631385612,1.0048164971160225,1.0004179692718922,1.0034600847309725,1.0100953848854342,0.9992403820606044,1.0099068135174476,1.0001348927835068,0.9994474203688982,1.0094404885056947,1.005613657581976,1.006106362865434,1.009473028980879,1.003953217600005,1.0091003232303049,1.0073395718822884,1.009541442081801,1.0097955603938538,1.0043862961188728,1.0068057767191922,1.0071909331294007,1.0093083373077583,1.009466129069355,1.0066271418129742,1.0003576442070927,1.006140367003418,0.05682288679593357,0.034370646792160675,0.10017067489022706,0.12133819415180627,0.11774192472385384,0.06377290394524783,0.045457531323014104,0.0640344373528819,0.12425963950598803,0.060769292441282076,0.12684570026525743,0.059791296828964634,0.05230224393347275,0.1312863735395532,0.07753090835443754,0.07511635864921881,0.13578387462233152,0.04511663395929011,0.13898766837594426,0.07802954434960364,0.14261573946551193,0.14431196996559928,0.051277328423557506,0.08219133751685628,0.08343991948974462,0.14577221897020332,0.1455989334364848,0.06363541436788105,0.03987243631939764,0.07453224583288807
523,523.0,0.9815266859970486,1.0105814275936011,0.13709636805412434,0.03489053675579636,0.08560584499271598,0.033492152629287314,0.05977257923174467,0.11932749892957724,1.006576982182658,1.0013681141446253,1.0081621621305448,1.0085640951007147,1.0083686798059763,1.0045108153187405,1.0015121297597982,1.0031603731615757,1.0082257361891966,1.0002302969873798,1.008031447705402,1.0011328101585424,1.000493900203247,1.007539359090321,1.005360675497445,1.00596195506062,1.0074880491028047,1.0052600708737456,1.007083780234573,1.0073187680765996,1.0074956067079757,1.0077311195815577,1.005945304513896,1.0069555999630795,1.0073937459007598,1.0072197570690449,1.0073807503710996,1.0063320787728491,1.0014879911315917,1.005975000725133,0.05460590925809371,0.03489053675579636,0.09417903851821498,0.11405404537790244,0.1107104653639593,0.061376718215213004,0.045839277854234764,0.0616314732560046,0.11686397374182378,0.06072035841214138,0.11932749892957724,0.05977257923174467,0.052507096805326225,0.12345345789417195,0.0744297513552579,0.07251393418138526,0.12767775087538089,0.0457463130170713,0.1306973796697551,0.0757734364715183,0.13412806908488473,0.1357391449555233,0.05205573305723131,0.08026539484982269,0.08162682721589473,0.13709636805412434,0.13693423676998517,0.061238610416938635,0.040394751401293054,0.07192521879120724
524,524.0,0.9819228932262531,1.0109595574799173,0.1401010599685868,0.04215853888435449,0.09278450589134588,0.030738131197641204,0.06977314842138574,0.12202736478297585,1.0013305312146612,0.9984259082079111,0.999485143204877,0.9989643510252679,0.9989545816079083,0.9990331064142113,0.9979293665160658,0.9976756195030538,0.9985707212963998,0.9957337114143006,0.9982858268283288,0.9966896596414136,0.9964872661289911,0.9976083219785192,0.9989825794266189,1.0001828766414251,0.9973659192227791,1.0019533716382634,0.9968562195761287,1.0017079446956343,0.9971507418399618,0.9973280156077875,1.0024889297079975,1.0014848320265435,1.0019725554816612,0.9967702501605851,0.9969379375380111,1.0008453106055384,0.9982778489408813,1.0002000458362612,0.06190048818327434,0.04215853888435449,0.09627358461539148,0.11650684018271762,0.11318426821999712,0.06995475349991492,0.05468896879413113,0.0702521284753825,0.11947655320244188,0.07098271775258176,0.12202736478297585,0.06995417410841703,0.062019211303692624,0.12633251942046914,0.0827264694528235,0.08344891802409407,0.13054840426048656,0.055439733394484644,0.1336078896266044,0.08880569469700081,0.137101033439972,0.1387255071133478,0.06308315091551858,0.09554766593745406,0.09762831081413723,0.1401010599685868,0.13994005398830353,0.06977314842138574,0.04865145438084612,0.08269457087958726
525,525.0,0.9821970175638617,1.0114729274275998,0.1426099220318997,0.046068400186148044,0.09813252568125196,0.029466327050841262,0.07496317267447795,0.12402400692558387,0.9955352814285406,0.9945987284056764,0.9903772337126631,0.9888721918680138,0.9890713911494092,0.9929377322023776,0.9934199134826798,0.9915732360570706,0.9884498312705294,0.9903818308137057,0.9880693185792504,0.9913817961156514,0.9915863879075518,0.9871142971275522,0.9917625159710877,0.9936364581510554,0.9867095612644308,0.9975066485376041,0.9860799736010227,0.995405500965206,0.9862355801942813,0.9863457527786934,0.99754771693146,0.9953063093923856,0.9958394336335582,0.9857543851622669,0.9859286469437515,0.9947213825691371,0.9941108142241938,0.9936705116666775,0.06860756779398257,0.046068400186148044,0.09785280668650505,0.11851023990170044,0.11509587879295836,0.07779479655753217,0.05932065132542398,0.07812884412803821,0.12142388137459877,0.07601094342156152,0.12402400692558387,0.07496317267447795,0.06683497465160496,0.1286899990587839,0.08897806048176138,0.09326738080197762,0.13293828843637093,0.06080118896529104,0.1360298708835459,0.10034838277037127,0.13955128571945521,0.14115790714992973,0.06905247109656085,0.10889126368471733,0.11154830322976828,0.1426099220318997,0.14244781122651495,0.0775674196524199,0.053074736651811866,0.09238531417626236
526,526.0,0.9822732984717271,1.0120330707842669,0.1343162164844026,0.044028213115872177,0.09314261992153888,0.02744449243500096,0.07160727499908387,0.11693163207250226,0.9952409811303873,0.9928018595282249,0.9872740729002775,0.9855508692431714,0.9857341500560428,0.9926718842624735,0.9911374474985718,0.99130862986622,0.9849421565475017,0.9873446923720192,0.9844858371256819,0.9883908779359334,0.9889523167513607,0.9837215142083585,0.9898629961720041,0.9933954154352214,0.9832933142125104,0.9954467377752697,0.9826409125235196,0.9952944458269428,0.9827695902206566,0.982874024041689,0.9952466337419222,0.9953105232513797,0.9958836211266748,0.982273298471727,0.9824487144040811,0.9944454376920272,0.9921216918171264,0.9934212162178473,0.06558865973173184,0.044028213115872177,0.09225177053167291,0.11172272539542975,0.10850901965808309,0.07440905350262221,0.0566810143881112,0.07472896140465855,0.11447977866699889,0.07260920291383094,0.11693163207250226,0.07160727499908387,0.06386278761388774,0.1213237478599342,0.0846628469378795,0.08926874362196824,0.12529096125340966,0.05810147603069091,0.12817575312192295,0.09622577516336833,0.13145538261404607,0.13293822636391528,0.06589975884482767,0.10456203755865437,0.10715556651337947,0.1343162164844026,0.1341654156905131,0.07418201288176529,0.05072424240141789,0.0884203403095845
527,527.0,0.9821017936019415,1.0125515208975386,0.13211152520377434,0.04445117797802472,0.09177250341578201,0.02665118552388452,0.0717874910955076,0.11561110200913693,1.0002153773172524,0.9945858834928444,0.9921330016780079,0.9909983882697733,0.9910310693189952,0.9979443684735916,0.9930673364423677,0.996589994959097,0.9903059297883551,0.9893303023691681,0.9898784915812232,0.990375634026671,0.990885223904847,0.9894603500806269,0.9944188199399323,0.9991073225496865,0.9891588127452124,0.9975467091980736,0.9885991673443248,1.0010771331998338,0.988831879547341,0.9889935101457562,0.997494126233594,1.001203519335953,1.0018094474292183,0.9884239151278962,0.9885944310142344,0.9997161948304696,0.9940176038949444,0.9991127704142894,0.06348238898718556,0.04445117797802472,0.09119555665059656,0.11029319715400299,0.10721106460850142,0.07200925624861407,0.05740314235001354,0.0723205527843463,0.11318917855640603,0.07393253771085698,0.11561110200913693,0.07288752531362137,0.06490081070824939,0.11966929084903877,0.08363799092912866,0.08636666180004474,0.12348022199155172,0.05846893391556887,0.12624515804309852,0.09299917340801246,0.12938693338477308,0.13079591889252185,0.06618422772630965,0.10095910054961776,0.10341861859124038,0.13211152520377434,0.13196908648253297,0.0717874910955076,0.05125718985452081,0.08555008869666202
528,528.0,0.981735833367559,1.012939811115034,0.13492924059446174,0.047156476674651095,0.09432077519734001,0.026662966438574236,0.07266477706485583,0.11874210512245835,1.005636729489635,0.9983589706451752,0.9997610648447927,0.9993337936169309,0.9992930445068631,1.0036521585705855,0.9974915179867807,1.0023073927134627,0.99883416094601,0.9946107182108482,0.9985151257657159,0.9956036615568593,0.9956926062297357,0.9981317599739474,1.000816026839744,1.005236183635923,0.9979914849347861,1.0018734227378427,0.9975609347207319,1.0072815132494044,0.9979388786271788,0.9981665654257842,1.0021141868643964,1.0075111255851141,1.0081468014052095,0.9976640148927706,0.9978257309008217,1.0054209842765993,0.9980883108429555,1.0052228182495186,0.06425861499659268,0.047156476674651095,0.09365011074126704,0.11308994541644579,0.11003417213482244,0.07290150657435902,0.061035664069356795,0.07322910279687593,0.11625030878503595,0.07894176419365626,0.11874210512245835,0.07780059780188736,0.06919945574063988,0.12260623884593753,0.08642749172530767,0.08740887577081935,0.12640106473662902,0.06177913598930569,0.12914273102628734,0.09407199517170937,0.13224800989752183,0.13362434961290526,0.06973293751933414,0.10204149967771535,0.10447196647699375,0.13492924059446174,0.13479006689699477,0.07266477706485583,0.05440490146869242,0.08658814839668212
529,529.0,0.9812545663718737,1.013109474784373,0.12959656389825805,0.04709536295559418,0.09142504281342781,0.02497448615185173,0.06992106178183377,0.11439640589076205,1.0098909934187141,1.0012991051484983,1.0061362058745817,1.0063175652852536,1.0062067746169325,1.0081235997180589,1.0009681901326344,1.0067825017699534,1.0059761649091814,0.9987978191340557,1.0057634516674419,0.9997490368595942,0.9994766012634582,1.0053972962342055,1.0060031712252788,1.010067029303381,1.0053899537586382,1.0052787009925077,1.0050601561502737,1.012140315337908,1.0055516285536237,1.0058285772358573,1.005786107513242,1.0124445999641116,1.013109474784373,1.0053803230629272,1.0055352759631948,1.0098987695714363,1.0012744462256662,1.0100360432336553,0.06179191173605068,0.04709536295559418,0.09019641860828126,0.10886365864627814,0.10595835142136364,0.07015002385268419,0.06095510294678381,0.07047436555239817,0.11198557731854994,0.07883613783256871,0.11439640589076205,0.07769144310102268,0.06912507955331437,0.11799182026450794,0.08404948744496386,0.08419611025632066,0.12157892629418761,0.061641373730987,0.12416438648986107,0.0906682052202674,0.12708629588786427,0.12837413290385585,0.06960432829112578,0.09840678092377157,0.1007528262871665,0.12959656389825805,0.12946674134954422,0.06992106178183377,0.054333946349786,0.08339845761288173
530,530.0,0.9807371412181791,1.0130009191677056,0.12598873033979294,0.043786078275420616,0.08712979189236998,0.025289561983280112,0.06556451366645845,0.11104238484185688,1.0099456464390342,0.9991562580677618,1.007272092723204,1.0077292226671883,1.0074935462544699,1.008116403534163,0.9986368675284413,1.0067637599273804,1.0072600271874725,0.9963085916576581,1.0070616813131175,0.9972715645822733,0.9970464056657267,1.0068430686481986,1.0056744356325173,1.009933155492107,1.006906119571293,1.0029114294952528,1.0065949084324586,1.0117555312468054,1.0071023839629036,1.0073977072208613,1.0033351072264942,1.0118095664868065,1.012402214043648,1.006946637439819,1.0071004469731366,1.0099124456323918,0.999014316349864,1.009921727256354,0.058006711799644506,0.043786078275420616,0.08759464069235891,0.10583305102242023,0.10291655991434027,0.06576392668230066,0.056711660670871834,0.066063889697453,0.10872735085709206,0.07344981737422089,0.11104238484185688,0.0723779279297823,0.06435102289737163,0.11459385157483848,0.079166543276386,0.07875512785229737,0.11816943103863867,0.05732025650372279,0.1206872150120929,0.08450124185324395,0.12353011879553291,0.12479772677194667,0.06478955917514333,0.09144466369184193,0.0935478349382051,0.12598873033979294,0.1258589164243427,0.06556451366645845,0.05052656293746317,0.07802644026401848
531,531.0,0.9802627065097702,1.0126700471853098,0.14014979791729593,0.04158705723205151,0.0915200393889382,0.031657459761235796,0.06636566245513997,0.1229660529364921,1.0036473561765908,0.99243387192378,1.001314020033987,1.00132322248307,1.0010600047180889,1.001347850516649,0.9911155312889884,0.9999778032866979,1.0006128977113313,0.9879709181267162,1.0003191918418641,0.9889828855521983,0.9891555727040592,1.0000724057739172,0.9983183212928489,1.002345543272901,1.0000603820837721,0.9951803133664532,0.9996714921370959,1.003613914274238,1.0000839979201033,1.0003458861046877,0.9950657152527147,1.0030766466277405,1.0034881292914606,0.9998559449386792,1.0000120903363505,1.0031822144870113,0.9918282441436208,1.0023920566840034,0.05890011070460467,0.04158705723205151,0.09713531691212697,0.11769458915877148,0.11416993863010139,0.06649980731911226,0.0541804514679505,0.06678380711440657,0.12046687213605843,0.07082562691225834,0.1229660529364921,0.06976468446718613,0.06174663494401188,0.12725568234950066,0.08123933914239359,0.07908598176878522,0.13137046893873652,0.054448779660650794,0.13419812365755662,0.0836443970658112,0.13739856924074678,0.13886133248336796,0.06167128806316841,0.08948003270122203,0.09123327703846439,0.14014979791729593,0.1399975293155087,0.06636566245513997,0.04806804678628124,0.07841192314838363
532,532.0,0.9799104108499402,1.0122016356719934,0.15011596475963931,0.04021318541667695,0.0944036917415157,0.03639491291245755,0.06580090682003265,0.13177924073899863,0.9951779388018732,0.986032473028897,0.9930860751168545,0.992256610484763,0.9921127232298502,0.9922786047682022,0.9839504765495547,0.9908886507754551,0.9914560782524446,0.9800851058236573,0.991072007782886,0.98114195311318,0.9816559196625007,0.9905043624452381,0.9892711960516589,0.9922794162502201,0.9903413116327491,0.9877764806560656,0.9898556097869817,0.9929857146291742,0.9901642575810157,0.9903777917238632,0.9873071299333087,0.9918594419288816,0.992089095000084,0.9898388076393555,0.9899985422476452,0.9941662575001969,0.9849730014479327,0.992381506159827,0.0585025549116559,0.04021318541667695,0.1040865572217934,0.12621842517473644,0.12233477682365887,0.06587201287271856,0.05279478981773281,0.06613998627769843,0.1290845313782278,0.06984494418028804,0.13177924073899863,0.06876226675537264,0.060511526216230016,0.13633272033395616,0.08253504959776223,0.07801736104242304,0.1407325489356816,0.05269648259379021,0.1437629058722728,0.08158458210705966,0.14720625128611398,0.14879018053447007,0.059963083642895154,0.08651778648743828,0.08798514702354769,0.15011596475963931,0.14995029000941604,0.06580090682003265,0.046585888792700834,0.07738880462048106
533,533.0,0.9797594028419838,1.0116804614625654,0.14259125734377429,0.03733452446662455,0.08913057620603615,0.03499520444508796,0.061803295308941346,0.12531223585739695,0.9932577091536873,0.9855415155715056,0.9921995176956301,0.9912624243016143,0.9911321841597212,0.9902006704439841,0.9834977301577629,0.9887991520079253,0.9904645694563173,0.9797594028419836,0.9900696044005846,0.9808100406506349,0.9812718236665317,0.989411698189286,0.9879464677917843,0.9899957072179681,0.9892087494941886,0.9872221758320614,0.9886932785761212,0.9905224441516898,0.9889760728248457,0.9891801145038099,0.9868887940262024,0.989226945918183,0.9894057125533633,0.9886059540692238,0.9887676153157836,0.9921189604259324,0.9844809033804739,0.9901095957433029,0.054963686744606374,0.03733452446662455,0.09893243962603508,0.11993459051136998,0.11626422928582911,0.06186404520501348,0.04918481317551304,0.06211334104492956,0.12272123575679024,0.06546910852247856,0.12531223585739695,0.06443279588593981,0.0565351922642432,0.1295100373661066,0.0774475306840205,0.07322356852224068,0.13367658727387136,0.048941542164382144,0.1365577425231607,0.07645764325360134,0.1398346239020558,0.14134218945269167,0.05579254538042523,0.08098274656066408,0.08232950423428316,0.14259125734377429,0.14243349942900202,0.061803295308941346,0.043291280766891545,0.07263945366820221
534,534.0,0.9798626177091755,1.0111913013918339,0.13909017429481474,0.03517598221894219,0.08685241027563621,0.0342536066292184,0.06070038569343262,0.12171000573367872,0.9979417718543357,0.9905754860607937,0.9984316174255202,0.998080327621134,0.9978753763077857,0.9951781054103492,0.9892912810987362,0.9937809591550689,0.9974131948543064,0.9864645156580847,0.9971017178157288,0.9874580859784328,0.9875076835861322,0.9964979082930664,0.9940770736153558,0.9955047128576129,0.9963630662487966,0.9929573844532458,0.9958903084244798,0.9962356843438289,0.996223775956856,0.9964469997838257,0.992950030182387,0.9951794010368474,0.9954298616487003,0.995890121345969,0.9960510118167049,0.9970965426819083,0.9899071080906068,0.9955908001488779,0.05500940486235874,0.03517598221894219,0.09610318069634807,0.11652548949191402,0.112964337188368,0.06188610457322964,0.046333779634900714,0.062132869035654105,0.11920158943029513,0.06167803137628243,0.12171000573367872,0.06070038569343262,0.05323358665298323,0.12594943487132162,0.07538670707244621,0.07315662114788785,0.13008757314820105,0.04613798010044191,0.13298729651760824,0.07636959685789366,0.13628603443394974,0.13781690636909372,0.052577438451765816,0.08082176124431645,0.08215137431883941,0.13909017429481474,0.13892793015879237,0.0618178243152021,0.04077569887848696,0.07257720949963752
535,535.0,0.980168137154714,1.010818932294608,0.14551705566036077,0.03472946458993857,0.08976026327605918,0.03660116512397075,0.06028289664345283,0.12703389158333844,1.0030998304271852,0.9957162095971296,1.0048941175684298,1.0051201082289973,1.0048608561393866,1.000675644427533,0.9951467597558756,0.9992972697721956,1.0046055059439039,0.9931459176607451,1.004373513991136,0.994088197742027,0.9937613513403051,1.0038260314856982,1.0004770842939996,1.0015105912522329,1.0037845969002956,0.998768757741249,1.0033795202621516,1.0024701663320648,1.0037897718551103,1.004045119603905,0.9990598146394725,1.0016612011376895,1.0019741628266616,1.0035169657806076,1.0036766039375724,1.0025705441041952,0.9954316794964312,1.001570371436089,0.05724607087755759,0.03472946458993857,0.10017194340586322,0.12134537650817494,0.11775875812075405,0.06429844609306731,0.04585563334354819,0.0645458132517184,0.1243476904242034,0.06126566103764856,0.12703389158333844,0.06028289664345283,0.05273003577643581,0.13125246826727083,0.07774900531282052,0.07584436181810246,0.13566901789799163,0.0456081607264584,0.13882460213242456,0.07900425779215986,0.1424164853143099,0.14408553436972957,0.05199089074668017,0.08341028724377463,0.08473624285397384,0.14551705566036077,0.14533369434211418,0.0642347005931999,0.04026598550802595,0.07525346604667656
536,536.0,0.9805978295017782,1.0106481310056963,0.14459652125032954,0.0330123709030246,0.0880481194475592,0.03711945756650256,0.057529325789831706,0.12607276792185307,1.0070957061474377,1.0001174911034127,1.0099397891923598,1.0106481310056963,1.0103294875705737,1.0049493129131133,1.0001872577505648,1.0035835983560077,1.0102428941088066,0.9989447396844907,1.0100795511433371,0.9998449329187962,0.9991644146280038,1.0095759614154873,1.0056457917000106,1.006227354448652,1.0095970867368347,1.0037683843543161,1.00922934276209,1.00738984679419,1.0096790278875183,1.009947503186513,1.0043235965479158,1.0067951323680446,1.0071656377521707,1.0094358900395968,1.0095945762736214,1.0068298607084851,1.0001703672921018,1.006263706005195,0.055803765690305256,0.0330123709030246,0.099284935896925,0.12032142930105506,0.11676425326802813,0.06259196320655241,0.04365501378065903,0.06282139327899883,0.12334513062266503,0.05847511193868779,0.12607276792185307,0.057529325789831706,0.05023831000211315,0.13015447729287197,0.07570681295987067,0.07371494290083992,0.1346194464727607,0.043375349390110715,0.1378102665353978,0.07657625091055201,0.14143919427519122,0.14313110975104526,0.049462929508108724,0.08065569211644617,0.08189547243619623,0.14459652125032954,0.14440751654976006,0.06254804946871302,0.03828203999870818,0.07315174000917375
537,537.0,0.9810735630735476,1.0107362452238864,0.13559748335812777,0.034014875169561434,0.08426665575695266,0.033422243875025646,0.058126284367216535,0.11824182696182929,1.006433438866807,1.0011076561513323,1.0081869747795944,1.0086738939645383,1.0084436265027301,1.0043154621692307,1.001229230062534,1.002951433443681,1.0083604477368215,0.9999560450733364,1.0082463122129923,1.0008608220704514,1.0001880433245096,1.0075926604427965,1.0052260752780644,1.0057454516764572,1.0075335621734742,1.0050104685369514,1.007132256400456,1.0070470986718156,1.007552379143131,1.0078036428680257,1.005817821413756,1.00663024357337,1.0070552092221512,1.0072643038965725,1.007425374074475,1.006190082183875,1.0012274780239356,1.0057608257069608,0.05352209819831472,0.034014875169561434,0.09308192486661844,0.11275313616207633,0.10947358408945045,0.06012710994333935,0.044607233930521135,0.0603520228072933,0.11565976571214451,0.059048291639016696,0.11824182696182929,0.058126284367216535,0.05103689098535815,0.12205039905639802,0.07261950520323704,0.07108119325128455,0.12623148417996544,0.0446673046122074,0.12922614845700148,0.07434437449437661,0.1326361301484295,0.13422268123783646,0.050903263016297384,0.07883393584495395,0.08021556306307515,0.13559748335812777,0.13542169270789378,0.06004964638426765,0.039348559949218494,0.07050526291126837
538,538.0,0.9815172061932015,1.0110309061038836,0.13685904202672972,0.04131828525539943,0.09052247277086652,0.03007747467042972,0.06759177760376406,0.11940361104843451,1.000784425475199,0.998123456973219,0.9994169218362153,0.99892898687876,0.9989344773402413,0.9983987459882808,0.9976296740984424,0.9970277839454855,0.9986448254394414,0.9955104014539973,0.9984855994752461,0.9964642703843579,0.9961900835874783,0.997540193936774,0.9986403096007201,0.9995131630490851,0.9972799656690351,1.001657412425216,0.996764771059524,1.000986249635454,0.9970640090255984,0.9972533126827313,1.0023131338994746,1.0007130305376009,1.001188528641896,0.9966664921428721,0.9968330894742515,1.0002466073609664,0.9979790923696269,0.9995340520864691,0.06005728146358498,0.04131828525539943,0.09401843268724953,0.11361868660369756,0.11055228153019721,0.06783635438449355,0.05347203962998748,0.06811074036369058,0.1167896918592133,0.06927500832630626,0.11940361104843451,0.06826456123011462,0.060532421873742116,0.12341042809377413,0.0801286176027785,0.08112095404115362,0.12752858628036243,0.05436132955898656,0.13050984973724897,0.08649621731292946,0.13390843073705747,0.13546901059011512,0.06166255163780072,0.093278431016386,0.09539744939038816,0.13685904202672972,0.13669152081849079,0.06759177760376406,0.04763979304615486,0.08037079737576448
539,539.0,0.9818506271839188,1.0114523156643724,0.1378554078090967,0.044800868944007644,0.09476269746514075,0.028496930338082493,0.07266075006990279,0.1200447034602868,0.9950454228942117,0.9943415203853813,0.9902561881059304,0.98876505247002,0.9889891316340809,0.9923551832972619,0.9931645966673451,0.9909767458422123,0.9884533556140734,0.9902052609910771,0.9881893805827633,0.9912028322448936,0.9913334152817446,0.9869900346594168,0.9914398313227942,0.993036527719886,0.9865636749926117,0.9972472882900796,0.9859236858905265,0.9947358236714429,0.9860796724652314,0.986195083668845,0.997387825378645,0.9945842094961829,0.995105977491912,0.9855829951726023,0.9857553771339187,0.9941683130555492,0.9938545840442728,0.993071867859421,0.06578918576216719,0.044800868944007644,0.09455514044545874,0.11419260453255424,0.11121821963000585,0.07457150730079193,0.05757925546977884,0.07488990284423878,0.11742808370110254,0.07369348715871125,0.1200447034602868,0.07266075006990279,0.06478489743354202,0.12441210036347214,0.0853974499933887,0.08974120801200959,0.12852504985354432,0.05904594893452155,0.13150366591477242,0.09675680163817879,0.13488756106067948,0.13643168772890354,0.06660535656340934,0.10526848336214246,0.10794282945935929,0.1378554078090967,0.13769331007952756,0.07417012394654653,0.05157140001099159,0.08886393247112928
540,540.0,0.981995694368879,1.0119206759240371,0.12960341782838994,0.042800172838463296,0.08977329426006307,0.026476464428963245,0.06944431199610665,0.11298997950178004,0.9946000039712171,0.9926557328036607,0.9870580959955929,0.9853231939125533,0.9855384244893743,0.9919268342844466,0.9909940020775025,0.9905501512093677,0.9848139837118334,0.9872689563935607,0.9844612058211871,0.988313222128542,0.9888096730853373,0.9834931271311377,0.9894990448635351,0.9926551135134865,0.9830405545381594,0.9953143112509353,0.9823769677530884,0.9944800386434749,0.9825051880018709,0.9826111439470796,0.9952207574329851,0.9944437633644692,0.9950057870425241,0.9819956943688789,0.9821685264525871,0.9937277792961436,0.9919749784283349,0.9926797345846907,0.06266692525645143,0.042800172838463296,0.08899203609176178,0.10744947817109964,0.10467085485961658,0.07107650521672057,0.055015383395651894,0.07138333500521415,0.11052204572514494,0.07043561818576569,0.11298997950178004,0.06944431199610665,0.06192184860170582,0.11708780052394076,0.08111317171374242,0.08562283894935625,0.12092092154514866,0.05637868035790533,0.12369196415127508,0.0924933553062538,0.12683813930942367,0.12826846665591218,0.06348796783290667,0.10077328174639297,0.10337536481626375,0.12960341782838994,0.12945423100347894,0.07067067489483547,0.04926986131897612,0.08478019500220732
541,541.0,0.9819001082008553,1.0123561889015624,0.1274899036966369,0.043524605591387946,0.08858052826587229,0.025610420581856422,0.06831401821427864,0.11177890879373178,0.9996335397997799,0.9946622878747322,0.992015891966635,0.9908717310228718,0.9909365919727922,0.9972670959274227,0.9931744140073506,0.9959025976888706,0.9902734989414611,0.9895415703518177,0.9899340747867755,0.9905855433588193,0.9910146861143412,0.9893309883790248,0.9941823124413247,0.9984252123546588,0.9890105056594649,0.9976470769968923,0.9884393606947065,1.0003287478885028,0.9886726979518016,0.988832766815524,0.99770545908903,1.0004039854626845,1.0009979363835801,0.9882528732846114,0.9884206050584323,0.999060012543935,0.994106110485856,0.9984301588113728,0.06058385712673252,0.043524605591387946,0.0880382282001778,0.10616062649046017,0.10348289062026785,0.06869120429924622,0.05614099658333548,0.06898738108909824,0.10932820306386307,0.07229322998623645,0.11177890879373178,0.07125021962333654,0.06341879517232472,0.11555823554187311,0.08031216002097638,0.08273930823718473,0.11922534932602628,0.05717017935577665,0.12186816786553563,0.08929411423744035,0.12487750343421179,0.1262375863450145,0.06435568818151984,0.09719451158631831,0.09965822707013165,0.1274899036966369,0.1273533597096322,0.06831401821427864,0.05015815069157943,0.08193023782183315
542,542.0,0.981614897650997,1.0126790566156327,0.12993644357548287,0.0465217255341376,0.09101204182259982,0.02543136017039065,0.06887768916397306,0.1146061080576476,1.0052327908566887,0.9986644280666278,0.9998529954680172,0.9994244589234158,0.9994190503733333,1.0031727971031206,0.9978599171598729,1.0018204924554748,0.999020317811532,0.9951195323586973,0.9987788882407124,0.9961089127683743,0.9961041775707731,0.9982305010357004,1.0008078356758452,1.0047619270283,0.9980836386427419,1.0022359564393242,0.9976479942925536,1.0067725846883668,0.9980336026036322,0.9982680632521383,1.0025904186642947,1.0069684635977807,1.0075924388428006,0.997748089642086,0.9979076823230139,1.0049547460118955,0.998424099953066,1.0047483959875163,0.061074078801522665,0.0465217255341376,0.0902514040868816,0.10867996224231984,0.10602698692664317,0.06926029338392105,0.06015984734920653,0.06956847516553154,0.1120819058867383,0.07780030484610725,0.1146061080576476,0.07666366853211508,0.06815098490397783,0.11819838012441118,0.08306369455679714,0.08342517279787057,0.12182751799526535,0.06089550460207435,0.12442954607798465,0.09001051361351985,0.12739265555890553,0.12871799847052803,0.06842170257047592,0.09790433421764831,0.10033308417193382,0.12993644357548287,0.1298090012687096,0.06887768916397306,0.053657630594884966,0.08261463960078036
543,543.0,0.9812169238200468,1.0128094810849328,0.12460193022219528,0.04657346306027671,0.08812005292285262,0.02373614978890725,0.06667660841339988,0.11025487166049153,1.0096996731630943,1.0014561412168848,1.0061011721091258,1.0062776837303467,1.0062087422456165,1.0078817600037833,1.001141172145818,1.006534269288968,1.0060399507604532,0.9990388602982028,1.0059134066491595,0.9999888733279992,0.999664019076936,1.0053715202890217,1.0059728865219617,1.0098246945663014,1.0053628650252187,1.0054743802862705,1.0050326091964528,1.0118842868563058,1.0055356895984735,1.0058241371426995,1.0060856275976584,1.0121588589957418,1.0128094810849328,1.0053561122827759,1.0055102122125659,1.009660375101444,1.0014385340082634,1.0097947263115246,0.058497269597673325,0.04657346306027671,0.08678430969317885,0.10445433184009278,0.10194299545483287,0.06637536866712238,0.0602527873483567,0.06667660841339988,0.1078055066182793,0.07796957749388869,0.11025487166049153,0.07683538054572131,0.06829449472921297,0.11357406372453348,0.08069889378617255,0.08004025029884673,0.11699662991445425,0.06093899253900549,0.11944280369513115,0.08642774865061513,0.12222643208987945,0.12346240614941335,0.0685177912638554,0.09406843737280914,0.0964060427215973,0.12460193022219528,0.1244848527412822,0.06600395902433868,0.053737311776530475,0.07925607659239163
544,544.0,0.980783047808748,1.0126939198597558,0.12180055195118068,0.043304384128231836,0.08435075932523668,0.024234700107748457,0.06300604375052168,0.10733459949127154,1.0100382605698717,0.9995623312467832,1.0070636502366854,1.0075046990772574,1.0073062818626282,1.0082005549829278,0.9990427150804558,1.0068460396006187,1.0071248397275399,0.9966993972193107,1.0070073052915804,0.9976640317202619,0.9974323754419149,1.0066258088511866,1.0058077414321425,1.0100661093829226,1.0066744654054522,1.0034239710843769,1.0063547902260483,1.0119344070473446,1.006862796180847,1.0071558880593605,1.003938846808605,1.012021965766255,1.0126216690052858,1.0067015581369732,1.0068551874189957,1.0099925666922664,0.9994384551409837,1.0100498425332103,0.05536861158857574,0.043304384128231836,0.08468539809772666,0.10214718041751202,0.09947958801369561,0.06272752069788134,0.05607165492915328,0.06300604375052168,0.1050763565113015,0.07266285592424239,0.10733459949127154,0.07160247280872835,0.0635980030327145,0.11085802858808669,0.07632171670498719,0.07537673176895053,0.11430885985252927,0.05668400980064386,0.11672043462165867,0.0810037084384278,0.11944923110098728,0.12067858835061208,0.06380429614426068,0.08781363523261107,0.08989544661205341,0.12180055195118068,0.12168412956844189,0.06241671694022785,0.049980005631857706,0.07466201905802647
545,545.0,0.9803901307178438,1.01238385261683,0.13705493168821484,0.04115132742643031,0.08944076672454469,0.030863832092858524,0.06425357180560229,0.11986234280066738,1.0041683332067388,0.9931402484509484,1.0010683255910149,1.0010716082224904,1.0008290554244479,1.0018909401665603,0.991836358064789,1.0005172370395155,1.0004244550270158,0.9886701050379444,1.0002012690834972,0.9896834017444043,0.9898523115670962,0.9998113882598988,0.9987282658563613,1.002995650839676,0.9997751792875355,0.9960531680935063,0.9993689698618102,1.0043589180607562,0.9997708418388775,1.00001742342305,0.996007944448166,1.003911383325597,1.0043498981236159,0.9995387840633353,0.999695070395386,1.0037292580322295,0.9925679018824559,1.0030308315475394,0.057110018968523066,0.04115132742643031,0.09490314836264548,0.11501469948231692,0.11151937074097407,0.06444626882284574,0.05357928068593735,0.06471405062729506,0.1175414261300246,0.07000168954348975,0.11986234280066738,0.06895700709193829,0.06101357170523637,0.124435421655949,0.07905285948568555,0.07675245825030691,0.12848110251877015,0.05387826764431911,0.13125572923015957,0.0811829464107545,0.13438187823604741,0.1358399817405036,0.06080484380150948,0.086864615340815,0.08858600569074372,0.13705493168821484,0.13691954492262726,0.06425357180560229,0.0475717814486568,0.07609285947735153
546,546.0,0.9801150336480771,1.0119570145644934,0.14786566082634853,0.03973472019221061,0.09277817061346454,0.03590316389109042,0.06420622320739816,0.12941438130331798,0.9958909880846077,0.9865092644652033,0.9928284854794516,0.9920332542712157,0.9918759247960366,0.9930229688089601,0.9844237979711771,0.9916302584239272,0.9912517438276403,0.980527212475938,0.9909255554996521,0.9815828695784065,0.9821045152218582,0.9902451161440914,0.9896625316279083,0.9931380621566713,0.9900574997076689,0.9883503168613517,0.989558342928733,0.9939214729104692,0.9898596909350812,0.9900652814568013,0.9878598413340035,0.9928736119885773,0.993127103535025,0.98953433550324,0.9896948359930874,0.9949247555527201,0.9854678849978288,0.9932292487687218,0.05712716374584175,0.03973472019221061,0.10242248354045624,0.12433490459885427,0.12037242866957529,0.06430644462644891,0.05213489656264942,0.06456119328176681,0.1268910533374418,0.0689169012374923,0.12941438130331798,0.06785322373666258,0.05970497749272031,0.13424356021281414,0.08072693946706283,0.07618485253094566,0.13861157072717104,0.05208191005873613,0.1416236313322126,0.07964626993178056,0.14502370360321,0.14663501250582062,0.059090506428962526,0.08442958174596564,0.08586210410361728,0.14786566082634853,0.14771952023382268,0.06420622320739816,0.046045683797001906,0.07557361536562912
547,547.0,0.9800346177001914,1.0114911409110825,0.14080239731185087,0.03687296212333047,0.08777212302857378,0.034656561021073,0.060461381234220686,0.12342272820857812,0.9939181282287077,0.9858357510791705,0.9919988173897746,0.9911305756428431,0.9909677243159547,0.9908945685260272,0.9837833857039822,0.9894885486528704,0.9903414060941857,0.9800346177001913,0.9900119434543939,0.9810827280565481,0.9815435709675537,0.9892259449622586,0.9882731491524459,0.9908032326535736,0.9890067217826589,0.9875667008135034,0.9884821058297536,0.9913884002673448,0.988762930192338,0.9889632619330779,0.9871414627305193,0.9901575862287698,0.9903580385075784,0.9883987787320375,0.9885609044296813,0.9928358957333694,0.9847774080745105,0.9909061485800863,0.05380815984246351,0.03687296212333047,0.09760554000979665,0.11847433508211698,0.11470867860389301,0.06055046973883819,0.04853991332859036,0.06079022191302551,0.12097981076430628,0.06454558069734956,0.12342272820857812,0.06352922249097286,0.05573904934055206,0.12784076479415896,0.07592002095513051,0.07165872972181654,0.13199087664236678,0.04834828796754047,0.13486207201279402,0.07479808668876078,0.13810667842120963,0.13964640521840976,0.05495809083595593,0.07918269003042087,0.08049496928865413,0.14080239731185087,0.14066342347866187,0.060461381234220686,0.04277035646210023,0.07109178764934812
548,548.0,0.9801997000562207,1.0110639668649353,0.13799112179787318,0.03501790436458613,0.08598948123037327,0.0340111157534546,0.06028639440716343,0.12036273180419425,0.9983891185475057,0.9907326576702158,0.9982893270052947,0.9980062507187915,0.9977778466531151,0.9956571476488058,0.9894463924345662,0.9942574405879107,0.9973675142311146,0.9866260485649495,0.9971290101999223,0.987617861401971,0.9876548038955314,0.9963789033528686,0.9942985587512517,0.9960783118046316,0.9962339038094352,0.9931533024952367,0.9957560008779126,0.9968462254019013,0.99608902601094,0.9963061651790103,0.9930563245396473,0.99583507867274,0.9961028834727391,0.9957631501824197,0.9959245340298108,0.9975925664265479,0.9900594695602452,0.9961542123313454,0.054165584506881866,0.03501790436458613,0.09525746773818793,0.11559657004083988,0.11195502656708191,0.06093797381943045,0.04607735546641328,0.06118360727950859,0.11802024516126736,0.061249850287690644,0.12036273180419425,0.06028639440716343,0.052879737785629446,0.12487420419353344,0.07439219280860397,0.07201163722346804,0.12903167342446747,0.04593448430865648,0.13193915229871725,0.07519238224661176,0.1352296991398392,0.13680261764458673,0.05217866988350977,0.07954985698163901,0.08084990589769818,0.13799112179787318,0.1378458923723588,0.060824163741442554,0.04059947067620577,0.07144686304311135
549,549.0,0.9805569222233657,1.0107532276343887,0.144977527681691,0.03477855262420164,0.0894003180229852,0.03638928381539763,0.060157806503621764,0.1260930889193302,1.0034222236303971,0.9957049288686323,1.004805528437408,1.0050973425309546,1.0048174453782261,1.00102127929769,0.9951311093180272,0.9996398764767547,1.0046144302420819,0.993139259844023,1.0044531858879404,0.994082336491806,0.9937415728507617,1.0037592997284037,1.0006024980162573,1.0019336996696084,1.0037134755866313,0.9987784232546799,1.0033068703396102,1.0029244847234127,1.0037211308950673,1.0039698316795682,0.9989788684965896,1.002149268201356,1.0024794274389992,1.0034674940343347,1.003625854849665,1.0029327708949807,0.9954116939155552,1.0019849295672054,0.05699298653868904,0.03477855262420164,0.09965826078347355,0.12078468465201259,0.1171440047188208,0.06404233319856,0.045850896315117594,0.06429700439984473,0.12357602556702374,0.06112991187324759,0.1260930889193302,0.060157806503621764,0.05265952701982036,0.13061170332272326,0.07726919205806461,0.07546625227204463,0.13509336516803835,0.04567073062681141,0.13828418476804322,0.07869240609078781,0.1418998704546324,0.1436352406561059,0.05188782446660128,0.08306471828380314,0.08436528922988927,0.144977527681691,0.14481266874834353,0.06390788525102595,0.040317329306578664,0.07488826919060818
550,550.0,0.9810268817901172,1.0106366584277804,0.14387759214607,0.03300200842723752,0.08778383318050567,0.036764449200196586,0.05727855967431658,0.12497515618858485,1.0072171223067083,0.9999953177010963,1.009867033629586,1.0106366584277804,1.0102988489561922,1.005083163267514,1.0000625914201644,1.0037154384969944,1.010264388766572,0.9988389416832038,1.010175572863875,0.9997370672808185,0.9990385419175855,1.0095229644654908,1.0056623200096821,1.0064335319439628,1.009538716924802,1.003647221219587,1.0091666693675714,1.0076065005383394,1.0096207980257879,1.0098819529926255,1.0041129199184802,1.007034468301246,1.0074204392766857,1.0093968525000667,1.0095547143870625,1.0069838310501857,1.000032283214706,1.0064612131117927,0.056033210332326305,0.03300200842723752,0.0986085441390514,0.11956369996649988,0.11597660744671837,0.0629001185425768,0.04356724442519765,0.06314122999074173,0.12240186296024126,0.058212143724121,0.12497515618858485,0.05727855967431658,0.05007258007504992,0.12933018903807836,0.07543072589090603,0.0739642960636387,0.13385751076269686,0.04336242444239428,0.13708410015693998,0.07694413527421574,0.14073522678086067,0.1424884369714853,0.049292567076327336,0.08102238849783847,0.08224100007988948,0.14387759214607,0.14370920719854952,0.06277249572091004,0.038258388443445736,0.07341134497826082
551,551.0,0.9815301763449671,1.0107660939712473,0.13488340112679317,0.03354756539394111,0.0836833526110641,0.03329751354242104,0.057407956360863634,0.11719675770618865,1.0064166685109615,1.0008892379866021,1.0081238016849134,1.0086688673664475,1.008418122319226,1.0043043204164865,1.0010061983582053,1.0029392245159428,1.0083885924038338,0.9997522394505356,1.0083460481439057,1.0006536222570803,0.9999675616085355,1.0075429298181386,1.005150682666805,1.005788864170803,1.0074783681013246,1.0047720981451747,1.0070708709983023,1.0070789241772051,1.0074910517369309,1.007727757254961,1.0054783324834857,1.0066702879470266,1.0071088307160982,1.0072217297249173,1.0073823632082581,1.0061975238682255,1.0009900320095027,1.0057963519075355,0.053388131564672765,0.03354756539394111,0.09241615678877953,0.11198537524858533,0.10869876751099558,0.06000488146084714,0.04401727237711052,0.060240081010926004,0.1147478448085284,0.05831768376770751,0.11719675770618865,0.057407956360863634,0.050380870445919504,0.12123441947832249,0.0720728466259892,0.07077328799356138,0.12547130828416947,0.04402302404132775,0.12850188105461985,0.07400196616135855,0.13193624865604645,0.13358288991508444,0.050115289868551266,0.07831844447534936,0.07962165076753527,0.13488340112679317,0.13472674995035172,0.059848826155120875,0.03881850183868757,0.07022049749398834
552,552.0,0.9819874034764071,1.011089767062126,0.13642094776532396,0.04061502113674485,0.08949715054920897,0.030310238738188958,0.06607450440509899,0.1187163112397597,1.000767419367098,0.9977558244814257,0.9994442092478751,0.9990206538250753,0.9990074148776396,0.9983872079974754,0.9972537799155544,0.9970145320918392,0.9987763248681256,0.9951607698083643,0.9986893319854846,0.9961135158726041,0.9958216017949212,0.9975895955492651,0.9985297901103518,0.9995262482907983,0.9973341764820778,1.0012550924585932,0.9968170182510421,1.0009873407285346,0.9971167537453894,0.9972878635234745,1.001805506877516,1.0007055854790157,1.0011914748551756,0.9967425031212545,0.9969078477375305,1.0002511286612976,0.9975872361246166,0.9995440364877725,0.058795682709668826,0.04061502113674485,0.09356987304011469,0.1130077593982971,0.11002230916398986,0.06640517736439178,0.05264554131446661,0.06668336880506963,0.11617875260714293,0.06838969083039058,0.1187163112397597,0.06739460973281951,0.059666899893891685,0.12283886581296394,0.0790858021852738,0.07921186563058079,0.12702990398265032,0.053424489791808034,0.13005482883792222,0.08433104344104768,0.13349370890476786,0.13512165214982172,0.06078624297746412,0.09068185636521842,0.09263558606264008,0.13642094776532396,0.13626832498508898,0.06607450440509899,0.04685539024878598,0.07850850569306368
553,553.0,0.9823191607729281,1.011530010015551,0.13745823611526303,0.04444704212677507,0.09366322557443585,0.02860993428579838,0.07194965288245841,0.1195104161442512,0.994864733364594,0.9939033313977191,0.9903853549176539,0.9889551129437549,0.9891643603749892,0.9921710022961583,0.9927149977514867,0.9907897602186204,0.9886849975178053,0.9897826928777403,0.9884894383828119,0.9907793643147065,0.9908931473870767,0.9871444642344792,0.9912687994561207,0.9928470759883635,0.9867260766260056,0.9967687159951941,0.9860873413816451,0.9945422848136519,0.9862434775816502,0.9863401633786225,0.9968052768033903,0.9943778636887152,0.9949074941538504,0.9857667171439662,0.9859379612695165,0.993995727419006,0.9933942453697971,0.9928850694367019,0.06393616964960588,0.04444704212677507,0.09419544249648507,0.11357675419910311,0.11077212148793737,0.07245631802572496,0.05717670759598123,0.07277582749369177,0.11693300859767872,0.07329835956344594,0.1195104161442512,0.07228312533225587,0.06436501465807382,0.12391290967528575,0.0843038697884811,0.08702339999901139,0.1280954457266174,0.058638344331447614,0.1311093572359718,0.09374898084749876,0.13452835933645163,0.13612589710880885,0.06652444072261317,0.101781273601669,0.10427236229894465,0.13745823611526303,0.13730793209414652,0.07194965288245841,0.05118977166374309,0.08620022643365227
554,554.0,0.9824460458230223,1.0120091551466592,0.12927352535469921,0.04247429541769621,0.08872926429360431,0.026593841617305932,0.06847416815044788,0.112555964215223,0.9945446264626001,0.9923556556072308,0.9874347869524607,0.985768931849522,0.9859664819271743,0.9918693008779801,0.9906996570101013,0.9904923582472792,0.9852945234355099,0.9870105996915991,0.9850092744389055,0.9880548378193512,0.9885265409634019,0.9839089924724185,0.9895098203897866,0.9925907972821653,0.9834694249926385,0.9950089255272881,0.9828079068372703,0.9944154519229296,0.9829374816369795,0.9830219261238182,0.9948633765275827,0.9943725489865236,0.9949428015197771,0.9824460458230222,0.9826183093317818,0.9936821885600041,0.9916700507358431,0.9926183050948825,0.06083512185402667,0.04247429541769621,0.08869739459906822,0.10690284625635543,0.10430045502565188,0.06898808712782781,0.05464238882546099,0.06929781852833797,0.1101168250055363,0.07005700952952093,0.112555964215223,0.06908419111536622,0.061523104172752564,0.11666734396769485,0.08006616557412166,0.08295093516666736,0.12056536599573027,0.05602414749634844,0.12336940305914625,0.08955433415592996,0.12654586880594607,0.12801949534674,0.06346880525066723,0.09738940147515156,0.09982080653894597,0.12927352535469921,0.1291350967193057,0.06847416815044788,0.048918036438988316,0.08215952763877414
555,555.0,0.9823152529874312,1.0124495347705862,0.12747829732091615,0.04284013451129503,0.087484148131451,0.026036786109006078,0.06601829023305436,0.1116217802917431,0.9997012368381716,0.9946015274444862,0.9925272954014859,0.9914544929321388,0.9915015608522301,0.99734317580056,0.9931436430397328,0.9959782313263946,0.9908879703372615,0.9895540156996826,0.9906092500177914,0.990593520124662,0.9910130271220324,0.9898926712358495,0.9943807105747587,0.9985063833426859,0.9895818028080526,0.997616424033001,0.989014483362728,1.000415119717741,0.9892487993469387,0.9893878593652687,0.9976748506624353,1.0004921692963733,1.0010955237640085,0.9888459340295186,0.9890142173644054,0.9991457084086166,0.9940566565194899,0.9985126954159368,0.05864511056133098,0.04284013451129503,0.08793848343939824,0.10586636355425415,0.1033480395959184,0.06649520038373673,0.055353523077409705,0.06679421271702819,0.1091860086168266,0.07145838824262217,0.1116217802917431,0.07044006419541313,0.06258770628568164,0.1153859216231731,0.07910028496536765,0.0799501138881235,0.11913520436764154,0.05635024994789624,0.12182321422682123,0.08621949642674924,0.12487370338136682,0.12627167797350927,0.0637688287098745,0.09366660077385515,0.09596716397729906,0.12747829732091615,0.12734863031634872,0.06601829023305436,0.0494002885145183,0.07919146182435659
556,556.0,0.9819803637158991,1.0127734812024674,0.13018403974828663,0.04543948364456449,0.08976356183561325,0.026171420276997235,0.06684464262538288,0.11466756747710363,1.0053343739082086,0.9986776321997696,1.0002967451467168,0.9999343861821365,0.9999054848587758,1.0032845662375067,0.9979056817208137,1.0019327125248179,0.9995442804800948,0.9952042824138729,0.9993532985066923,0.9961887742734054,0.9961900364920653,0.9987131368005171,1.001013334581448,1.004877575649571,0.9985716231736119,1.0022588803306265,0.9981366853076586,1.0068845782330833,0.9985201668825677,0.9987276219771235,1.0025948409517547,1.0070810086603756,1.007715784759852,0.9982532451179806,0.9984133947645861,1.0050774333369092,0.9984462159333823,1.004864407200388,0.058864597530010124,0.04543948364456449,0.09032300051631806,0.10858929191268533,0.10608553370121473,0.06676488513780315,0.05891631097824659,0.0670752559271418,0.11214800512714224,0.07646510882899771,0.11466756747710363,0.07535614753337982,0.06684464262538288,0.11823012702521783,0.08158787061905719,0.08030155330120227,0.12195209701282128,0.05955831913620677,0.1246038050271827,0.08655690649603669,0.12761836751600159,0.12897600178346547,0.06724394346329819,0.0939679006230264,0.0962364929194666,0.13018403974828663,0.13005971542291977,0.06629585388382755,0.05245191541705367,0.07954211473333621
557,557.0,0.9815215562304207,1.0129033267574388,0.12490227422541678,0.04530273321687102,0.08678880378951333,0.024598833956952768,0.0640690656715634,0.11038164869890371,1.0097461371324052,1.001550866576321,1.0064262042141812,1.0066570853799308,1.006555876123409,1.007938941547824,1.0012670243049966,1.0065937547629855,1.006405425168969,0.9991910509279053,1.006314010320906,1.0001363146338074,0.999821128564044,1.00571412600585,1.0061450498688929,1.0098928703236714,1.0057026787036498,1.0055819226684792,1.005364957311568,1.0119562453454833,1.00585862560512,1.0061160903957618,1.0061780168075551,1.0122404826947098,1.0129033267574388,1.005691051672651,1.0058453623111914,1.0097294240850712,1.0015512657953598,1.0098628112270545,0.056187303698451325,0.04530273321687102,0.08690730466271016,0.10442988974782601,0.10205630186767332,0.06376568478364793,0.05879637351726388,0.0640690656715634,0.10792990212328527,0.0764064434926603,0.11038164869890371,0.07529557403930723,0.06676970549759274,0.11366654624647739,0.07911151298791577,0.07679638620628107,0.11717655353831848,0.05934004269070393,0.11966628202653938,0.08282074921044373,0.12249986046739093,0.12376263370268793,0.06702390763838445,0.08996562163727596,0.09214562311741868,0.12490227422541678,0.12478785348289499,0.06332076398251896,0.05231724419923212,0.07606232730774319
558,558.0,0.9810190087529905,1.0127873916352466,0.12186102202973832,0.04214055459802608,0.08307789647191587,0.024965585178625793,0.060664352609300566,0.10727825419075332,1.0098510643941363,0.9994545993008153,1.007246131475218,1.0077225189263765,1.0074964578516454,1.0080050883907852,0.9989514941994603,1.00665058996831,1.0073301881218155,0.9966496640362901,1.0072512267063625,0.9976098080919419,0.9973746359217099,1.006789890461427,1.0057365465000079,1.009844333970329,1.006835948389701,1.0032811998827966,1.0065036330700368,1.0116971506875143,1.006997696474853,1.0072590233684457,1.0037645094741394,1.011770627125199,1.0123741899471255,1.0068426387975176,1.0069954533722263,1.0098095177046211,0.9993281556383766,1.009829971155361,0.05329831396564919,0.04214055459802608,0.0846594650470728,0.10196359336514414,0.09942280042346792,0.060383668948191,0.054747661982736194,0.060664352609300566,0.10501835049624783,0.0712565464977913,0.10727825419075332,0.07021411489178596,0.062219698196294866,0.1107726872247263,0.07491721350061215,0.07247679524578991,0.11428131459376668,0.055206274531272366,0.11672372972993993,0.07776028844823986,0.11949598936737242,0.12075772080530402,0.0624051638970722,0.08411648525729733,0.08605203810923548,0.12186102202973832,0.12174839633857,0.060009687521150046,0.04868045541113407,0.07180425693379396
559,559.0,0.9805528995056031,1.0124779475740784,0.13653297203219594,0.04027285310687737,0.08827180108682023,0.031213813330073583,0.06242891572696749,0.11933569367807395,1.0036319441653512,0.9928585780473685,1.0011462802152138,1.0011290304554474,1.0008989637904808,1.0013120871254035,0.9915618552593919,0.9999355019780541,1.0005147740961933,0.9884568671182988,1.0003389692330118,0.9894638214542744,0.9896150902809568,0.9998369920002014,0.9983974516714819,1.0023559062077076,0.9998028108313878,0.9957071716017875,0.9993866378052022,1.0036925008196669,0.999773920977555,0.9999911143257028,0.9956362700378325,1.003208912563382,1.0036428138690714,0.9995417369992797,0.9996969159012652,1.0031473943176463,0.9922733652606606,1.0023942278015265,0.05554588309589842,0.04027285310687737,0.09446728193614831,0.1143864854871765,0.11100514102366407,0.06266698730550126,0.052598607486713966,0.06293887272085438,0.11700780184004708,0.06898938899652314,0.11933569367807395,0.06795639987747641,0.060000513566552484,0.1238612282306356,0.07800215062187593,0.07458675034075533,0.12791665560152965,0.052760673835952454,0.13069649883680032,0.07869260326022283,0.13385755598425422,0.13535805620038202,0.059777517431663256,0.08398806887363547,0.08558094678030882,0.13653297203219594,0.13640284563081007,0.06242891572696749,0.046589548423632235,0.07394913467147861
560,560.0,0.9802034067102531,1.0120532541967326,0.14658715424762442,0.03899635552937185,0.09151998631314599,0.03583695349878772,0.06280186536814578,0.12823783487925977,0.9949989048296654,0.9862529576966382,0.9927558631782326,0.9918558266047586,0.9917672174821186,0.9920563776396183,0.9841739493139187,0.9906582775044985,0.9911592163947388,0.9803399345572646,0.9908769656606746,0.9813914261963229,0.9818915931752492,0.9900819921500635,0.9891428836077892,0.9920959912675891,0.9898981142208187,0.9880501317074329,0.9893854367678866,0.9928607079370138,0.9896653894673277,0.9898353705561501,0.9875668116198288,0.9917779059454185,0.9920279855873039,0.9893324659287399,0.9894925398504257,0.9939356961559354,0.9851995159637872,0.9921899010157007,0.05592329721527491,0.03899635552937185,0.10140728163958511,0.12307605515496686,0.11922034540816405,0.06293382220386175,0.05130594290507001,0.06319306889726473,0.1257056288644865,0.06805242875246649,0.12823783487925977,0.06699752746450734,0.058842871258733276,0.13298458815815273,0.07978667712981535,0.074547748241149,0.13732493978397986,0.05113021236287264,0.14031997371303295,0.07769582870758347,0.14374221074997828,0.14539848134993788,0.0581929183234504,0.08213878213184231,0.08345823831376428,0.14658715424762442,0.14644569693447848,0.06280186536814578,0.045208235016052596,0.07394357868950642
561,561.0,0.9800507085889354,1.011591571126007,0.13935301101210013,0.03620609580621799,0.08654395373675876,0.0344565894760886,0.059272474815879626,0.12206768178466851,0.9930616656123274,0.9857749279333174,0.9919517423249707,0.9909621235002269,0.9908820662996323,0.9899824527641754,0.9837417064748418,0.9885765252004266,0.9902711243745739,0.9800507085889354,0.9899820160210752,0.9810956695823662,0.9815314747143741,0.9890918052009339,0.9878577758368562,0.989820095616356,0.9888779060464804,0.9875006869508793,0.9883397564251235,0.9904146773975303,0.9885992762201876,0.9887612602981929,0.9871086207761774,0.9891703114471182,0.9893728215342364,0.9882283190082072,0.9883899891218342,0.9918896521917052,0.9847183097951072,0.9899257741693117,0.0527887959808702,0.03620609580621799,0.09644320116811064,0.11706475413103735,0.11339704406329362,0.059392384626799154,0.04777101714352079,0.05963581555320853,0.1196250280645984,0.06370271567699867,0.12206768178466851,0.06269519882920468,0.05492397811826656,0.1264247767604739,0.075069138530914,0.07028401972478399,0.13053816833696677,0.04748132590144917,0.13339100182105265,0.07314940033294932,0.13665266364748274,0.1382371044608021,0.05411588608480408,0.07723959088233255,0.0784529231164022,0.13935301101210013,0.1392183507956379,0.059272474815879626,0.04200417769790194,0.06972088723403376
562,562.0,0.9801487172024849,1.0111711579846996,0.1368204414217528,0.034586495957489076,0.08506323137326885,0.0337840179544812,0.059742473924814736,0.11920235959067502,0.9979176651864489,0.9908048398034766,0.9984103778315354,0.9980277564186857,0.9978716868998795,0.9951534956495405,0.9895350555604918,0.9937541360529197,0.9974716008584242,0.9867581365958271,0.9972661149432595,0.987745865338305,0.9877676089309307,0.9964362101645514,0.9941393075988795,0.9955238655507961,0.996301608356436,0.9932328093622997,0.9958124705497058,0.9963177283293706,0.9961295185173943,0.9963123488500295,0.993161596424061,0.9953137826838887,0.9955864875512742,0.995802645560011,0.9959628478630835,0.9970560062936812,0.9901415565230915,0.9956015062166182,0.05344069915123059,0.034586495957489076,0.09432533916332753,0.11445316725924495,0.11088564168474767,0.06011352297931434,0.04558466916919073,0.06036478919160077,0.11688627123851558,0.060700603010898774,0.11920235959067502,0.059742473924814736,0.05236775478781782,0.12373677872102787,0.07386155532301984,0.0710164757062197,0.1278567659909924,0.04535389274350874,0.13074792280982386,0.07395317060950106,0.13405143833047622,0.1356548327970754,0.05165098874947217,0.07806222465544928,0.07927818476435644,0.1368204414217528,0.13668055014236108,0.05996947804381892,0.040096417055305235,0.07045203622503646
563,563.0,0.9804462799670993,1.010870274395609,0.143586670353755,0.03460957177718339,0.08855247795888968,0.03595539313184716,0.059961235626995735,0.12468244512486766,1.003231071777029,0.9958261627195972,1.0049947184880765,1.0051949218550251,1.0049851743235774,1.0008096490356744,0.9952637691971946,0.9994289015749085,1.0047880376995841,0.9933131047361863,1.004659756488359,0.9942517719623372,0.9938957125206734,1.0039016313843663,1.000592000938985,1.0016907193761106,1.0038718340895185,0.9989019602565217,1.0034602069301095,1.0027206771067032,1.0038635209816154,1.0040823150370977,0.9991183313142106,1.0019666372520748,1.0023033464266768,1.0036124580437276,1.0037693228380231,1.002690723626283,0.9955353905808673,1.0017431831895756,0.05640210789102513,0.03460957177718339,0.09865158525579563,0.11954338115132133,0.11594453313521001,0.06337418944150378,0.045674133530200375,0.0636381802614645,0.1222483518646833,0.0609333332754824,0.12468244512486766,0.059961235626995735,0.052498531302741985,0.12934494796783233,0.07689576021761012,0.07466062328048538,0.1337628537703423,0.04539649212077892,0.13691480137331405,0.07766609449704304,0.14051661247263408,0.14225478786191884,0.051686461185423214,0.08183136556778704,0.08306157756405813,0.143586670353755,0.14342731690628646,0.06321393256785181,0.040112564777426814,0.07407989664366911
564,564.0,0.9808659781378168,1.0107671799815332,0.14208688139267187,0.0329631980599297,0.08682539046040526,0.03613932624508767,0.057237949881306226,0.12321704617932021,1.0072910842268534,1.0001308560837971,1.0100890154715205,1.0107671799815332,1.010503398822596,1.0051490847989697,1.000203226892526,1.0037813477208466,1.0104772849734511,0.9990149822172472,1.0104166139972715,0.999909368409498,0.9992019366765136,1.0097051901177037,1.005764042642938,1.0064698070198403,1.0097369213422507,1.0037791563168694,1.0093618703322185,1.0076873659524568,1.009803551815817,1.010033922534188,1.0042543894747529,1.0071383634212325,1.007529752615842,1.009580335991031,1.009737537528676,1.0070145478109338,1.0001592783126707,1.0065003965947368,0.05536475232404064,0.0329631980599297,0.0973999167249379,0.1180692513657012,0.1145107596737962,0.062150782516089714,0.04354063568886621,0.06240247673024731,0.12076099426930553,0.05817306492377197,0.12321704617932021,0.057237949881306226,0.05006662257468362,0.1277639294743713,0.07499241094511992,0.07307844888320986,0.13220429697632763,0.04324790271308168,0.13536669152676253,0.07586621686268823,0.13897685713666375,0.14071548019924504,0.049257468902963675,0.07976977988696031,0.08092668281488205,0.14208688139267187,0.14192261076800136,0.062001055468173395,0.0382051059830412,0.07252244296599729
565,565.0,0.9813303929696754,1.0109134344652224,0.13326302033904708,0.03378395501582703,0.0830443573388035,0.032583754435491996,0.05768840961029941,0.11560500361437141,1.006609631820003,1.001063529761229,1.0082684672889717,1.008714833160325,1.008530054940515,1.0044925482577243,1.0011655659897638,1.0031260929794743,1.0084776173894376,0.9999058268079377,1.0084313789221666,1.000808071168657,1.0001320690318085,1.0076421048635598,1.0052853660513141,1.0059590600582249,1.0075883484865582,1.0049363465353527,1.007175063172277,1.0072876310521015,1.0075802994142498,1.0077845467036943,1.005643775794229,1.0069014274411248,1.007343490708995,1.0073105128813038,1.0074698483267717,1.0063507814847032,1.0011513430995345,1.0059690622260384,0.05306146682476084,0.03378395501582703,0.0913348119952442,0.11067303199202322,0.1073867394203346,0.059662570149749926,0.044312826475151085,0.05991190198266935,0.1132709760962927,0.058598609666571384,0.11560500361437141,0.05768840961029941,0.05070455420403607,0.1198342086666061,0.0719542381303442,0.07039771156435219,0.12398342390511138,0.0442888085870577,0.12694935713057676,0.07352311478789196,0.13034419370783623,0.1319739361040058,0.050477710219413996,0.07777218277873645,0.07905034986492662,0.13326302033904708,0.13310992065527952,0.05949741254689718,0.03908033138861482,0.06983594274007549
566,566.0,0.9817621057177133,1.0112537979692358,0.13572962057283522,0.04116048675180146,0.08983744442268954,0.029670727060701684,0.0672648288837904,0.11790345703599656,1.0008584716278406,0.9979411998405359,0.9994172406758048,0.9988718612428894,0.9989145918309943,0.998459014586631,0.9974037986361809,0.9970853039028247,0.9986246083155462,0.9952576691291917,0.9984983008633742,0.9962125675455993,0.9959560942520128,0.9974871716779157,0.998562518855144,0.9995804473457209,0.9972312265990547,1.001424964981653,0.996700054306692,1.001070399068987,0.9969778740208624,0.9971146926790604,1.0019746115125905,1.000803869375637,1.0012901421879772,0.9965953469227133,0.9967617910750516,1.0002897875588437,0.9977566407747177,0.9996005700119058,0.05974166320998834,0.04116048675180146,0.09306821007371789,0.11258513860828297,0.10943660518828503,0.06755389797575917,0.05330985964335116,0.06785923297266855,0.11546721964205504,0.06903273654217003,0.11790345703599656,0.0680347054395764,0.060368690852318364,0.12226837843155892,0.07993045791426673,0.08061703231678562,0.1263797726635486,0.054093621953276785,0.12936073462438677,0.0857816579336454,0.13279138322620498,0.13441804648520625,0.061510623428542896,0.0922593725472691,0.09425181873353244,0.13572962057283522,0.13557961691443857,0.0672648288837904,0.04747314916148399,0.0798913129539425
567,567.0,0.9820836976369685,1.0117063307160845,0.13745088675039185,0.044908847293155287,0.09457601016301755,0.028232674315606315,0.07281573067264396,0.11928914427555604,0.9950179719602756,0.9940220949978382,0.9903587099622523,0.9888139667710913,0.9890778579528821,0.9923074707686816,0.9928009692052708,0.9909247852540847,0.9885456844535442,0.9898226977978128,0.9883152066258419,0.9908232920558145,0.990965413842529,0.9870509220876066,0.9913063239488661,0.9929663543443572,0.9866332478213241,0.9968692201820966,0.9859814750529223,0.9946884823452669,0.986117112290216,0.9861779100045475,0.996908676812711,0.9945354440746499,0.9950651784502161,0.9856386303441868,0.9858111409886456,0.9941009812630643,0.9934924339045679,0.9930071904189822,0.06577201760811208,0.044908847293155287,0.09411584937127059,0.11383700948156665,0.1107246179462355,0.0746282257548254,0.057747438702367426,0.07497787210294733,0.11679279203686274,0.07383762064009865,0.11928914427555604,0.07281573067264396,0.06497427608811307,0.12394715636342539,0.08564452783231608,0.0896234696217826,0.12805783980968677,0.059169736427453684,0.1310457443138208,0.09643606064671369,0.13448164104864158,0.1360963644443762,0.06701854562218564,0.10466524198399894,0.10721732922122237,0.13745088675039185,0.13730164068841588,0.07421595755998742,0.051715140615804,0.08877157996654868
568,568.0,0.9822177499824796,1.0121890929282802,0.12950504968031237,0.04290891315607585,0.08975283697036712,0.026321464271510955,0.06959615846788579,0.11254515056155631,0.9948033873273547,0.9923584507270927,0.9872926808282836,0.9855146947016827,0.9857625360649601,0.9921150996998681,0.9906575155876304,0.9907362862756912,0.9850375005340426,0.9869130301218795,0.9847141999067491,0.9879630973279788,0.988465565057546,0.983697744152014,0.9894991392717561,0.99281678619301,0.9832599443240478,0.9949580912870288,0.9825887653471126,0.9946711989064756,0.9827036168088273,0.9827564184627148,0.9947941306771533,0.9946396275792667,0.9952111384898917,0.9822177499824795,0.9823919017886941,0.9938961702442956,0.9916428624213919,0.992847452430209,0.0627810609953045,0.04290891315607585,0.08878559586240796,0.10735723659807603,0.10444780281844196,0.07126589937767541,0.05518148261341293,0.07160001258513436,0.11018223346102625,0.07057760708323366,0.11254515056155631,0.06959615846788579,0.06210655461137529,0.11690989427286365,0.08147006662627723,0.08566550008938674,0.1207487350358703,0.05651277912878394,0.1235334879106821,0.09234221188660638,0.12673338765214223,0.128229550519898,0.06390694737228332,0.10036212048810658,0.10284927253048222,0.12950504968031237,0.1293667675985865,0.07085332379100708,0.0494146834759033,0.08484562286021612
569,569.0,0.9821122506202348,1.0126201448283336,0.12814906169160198,0.04347691709310074,0.08888005832140002,0.02576683381194315,0.06881506418327046,0.11193670589904885,0.9999189263276039,0.9945688222530281,0.9924264361908498,0.9912502253794637,0.9913427685491397,0.9975426458827518,0.9930679640625866,0.9961734642414315,0.9906806612224462,0.9894306595145393,0.990368209641179,0.9904766831817283,0.9909206833559051,0.9897274206006776,0.9943624729797685,0.9986922108449111,0.9894191668556904,0.9975365430874807,0.9888434895086373,1.0006402481139551,0.9890690950409413,0.9891812712569596,0.9975640517457515,1.0007347640696354,1.0013413007385716,0.9886790072315443,0.9888473368671254,0.9993205122747477,0.993997041994314,0.9987023469165123,0.060981393868563195,0.04347691709310074,0.08831470350155617,0.10661943509395835,0.10381961716167235,0.06920275281824184,0.05611924055419733,0.0695269330457079,0.10957882495274258,0.07223242814996925,0.11193670589904885,0.07120254209156236,0.06340396116435996,0.11599428816032141,0.08087651994638435,0.08315628018590017,0.11971212126360689,0.057091680048382755,0.12239844812530752,0.0895556109445115,0.1254886505945173,0.12691933436032826,0.0644761757316893,0.09724262387672475,0.09960801796503614,0.12814906169160198,0.12801787881637594,0.06881506418327046,0.05011747514810364,0.08236706320525737
570,570.0,0.9818168138600273,1.012917546638756,0.13121440431731446,0.04619191327139927,0.09154245337241321,0.025872932088563692,0.06972572298944482,0.1152476691214511,1.0053750910622719,0.9985774914713497,1.0001984011137246,0.9997349703827859,0.9997480457996624,1.0032871719852405,0.997759967796986,1.0019261805490334,0.9993414899876525,0.9950204145386603,0.9991215625781831,0.9960084179406644,0.996031803786315,0.9985491596446193,1.0009062304795078,1.004865646417527,0.9984073038889345,1.002113992709219,0.9979639762905236,1.0069100834641067,0.9983399293848421,0.998522109914359,1.00242510161004,1.0071182407628563,1.0077544446847209,0.9980841349252205,0.9982444203804756,1.005065951310711,0.9983193232853733,1.004857110241765,0.06178849832739059,0.04619191327139927,0.09092561346407456,0.10957570465129149,0.10681717672278791,0.07012080018277704,0.05979602302750034,0.07045715381934184,0.11280835622103393,0.07735942673397483,0.1152476691214511,0.07623854147960385,0.06777659170048944,0.11913636152778899,0.08375649211221972,0.08423923147603372,0.12285013161995548,0.06042729227629513,0.12552099918808635,0.09069266053907692,0.12858678969217088,0.1299853179353848,0.06807073995107676,0.09840566567154457,0.10074872369190148,0.13121440431731446,0.13108872740024322,0.06972572298944482,0.05327268475993036,0.08344818730081213
571,571.0,0.9814064606225995,1.0129993585820596,0.1259727259290162,0.046068659747130286,0.08864537240278454,0.02425640391743334,0.0676406742080806,0.1109938581837578,1.0098567687595017,1.0014967421715018,1.0065018395856957,1.0066471580769811,1.0065893778051305,1.0080076417370722,1.0011931456648242,1.0066502266442778,1.0064027361833432,0.9991319780150375,1.0062884164337984,1.0000769863814634,0.9997555755808541,1.0057481233851562,1.0061496140658956,1.0099534717761003,1.005743694418832,1.0054963193073225,1.0054014027178422,1.012044405020275,1.005893443285607,1.0061289649106466,1.0060658957049748,1.0123354967259806,1.0129993585820596,1.0057402992796787,1.0058957499005627,1.0097899411567557,1.0014761770918934,1.0099276781980258,0.059286761027303785,0.046068659747130286,0.08754119843542167,0.10542370670928493,0.10282179558788843,0.06731280459421074,0.05966635013627724,0.0676406742080806,0.10862895223104178,0.07726055487104067,0.1109938581837578,0.07614224892678313,0.06768059584102429,0.11460932581017236,0.08135700777355565,0.08094720604429259,0.11811698484257166,0.060213192996099466,0.12063155496248978,0.08719454700484956,0.12351343726449487,0.12481492448637664,0.06784569487999771,0.09465981037654744,0.09691596141346014,0.1259727259290162,0.12585799851810006,0.0669276226605834,0.053132615023757296,0.08018240159792703
572,572.0,0.9809562118286947,1.0128122177997945,0.12326955385198883,0.04285176460409851,0.0849558741428093,0.02478777251732125,0.0633606305237299,0.10832135397945722,1.0099550621126536,0.9994766547323392,1.0074689341913061,1.0078753961125275,1.0076918163633808,1.008074537847115,0.9989852297203567,1.006708787891564,1.0074959431265673,0.9967302396439832,1.0073894435149182,0.9976905167843406,0.9974305267309425,1.0070004325813218,1.0058392218114047,1.0099115048395138,1.0070601133298898,1.0033085036655633,1.0067312667729946,1.0117949260670969,1.0072337195693548,1.0074824015690238,1.0037982216830565,1.01187691841505,1.0124809148106502,1.0070952051175714,1.0072490187195922,1.0098677571250063,0.9993484100469091,1.009900878944569,0.056171998261306366,0.04285176460409851,0.0854977733290011,0.10319819401491671,0.1004592906432867,0.06368261713478315,0.05555322177078521,0.06398565541669854,0.10607010975277334,0.07205713225396378,0.10832135397945722,0.07100889973303186,0.06306576242486141,0.11197922432027836,0.07705352291970895,0.07633790658603946,0.11551497533388505,0.05601665220400246,0.11799930052000444,0.08184060992063975,0.12083361246616278,0.12213738512084657,0.06316668383631517,0.08850423763231775,0.09051443240107204,0.12326955385198883,0.12315233993114656,0.0633606305237299,0.04943512101491734,0.0756362623822599
573,573.0,0.9805410883990562,1.012417069109672,0.13841873962950307,0.04094972320356588,0.09020522644696626,0.03127276900733934,0.06540887222797953,0.12099462481028278,1.0037611458039866,0.9929236570661077,1.0012881164998757,1.0012030005017474,1.0010077085178946,1.0014200914387303,0.9916349774384352,1.0000360480700305,1.0005807086735212,0.9885446460906879,1.0003636233549247,0.9895560116311675,0.9896984626091365,0.9999730930551177,0.9985136118221046,1.0024695916538704,0.9999511667369365,0.9957952284386429,0.9995374052414883,1.003843491609086,0.9999353593734753,1.0001426748667843,0.9957403330315053,1.0033728309215897,1.0038064760065155,0.9997194826749939,0.999876174404576,1.003243794271131,0.99233880227946,1.002512242517805,0.0580896265597685,0.04094972320356588,0.09562433833916278,0.11599023299127463,0.11244829177230053,0.06560477680456987,0.053385146983085434,0.06589760149363082,0.11857071653596846,0.06983326081143952,0.12099462481028278,0.0687891462172414,0.06084951995587517,0.1254640227488116,0.0800345934311682,0.07802079653969055,0.1295831041105117,0.05354107435706379,0.13242674491405615,0.0823440788237411,0.13566748382918484,0.13721998310531477,0.060519680324768226,0.08793191878957647,0.08959778172052632,0.13841873962950307,0.1382778989586332,0.06540887222797953,0.04731647624275202,0.077356537177541
574,574.0,0.9802361112544266,1.0119034342484432,0.14862512298840005,0.039724420890107325,0.09341452352688623,0.035993657431501645,0.06535602389095413,0.1301457744215218,0.9952523003251069,0.9863495918486392,0.9928932883169588,0.9919275625307026,0.9918752614440495,0.9923003321277507,0.9842848848997822,0.9908968394395182,0.9912350323085611,0.9804746122365992,0.9909238846041042,0.9815267518067556,0.9820122273578233,0.9902197172574646,0.9893234980208144,0.9923577927857448,0.9900491025375443,0.9881670201752979,0.9895393932308123,0.9931698018408869,0.9898345916103282,0.9899999885221064,0.9876890708558674,0.9921069154579699,0.9923556191335191,0.9895196814018205,0.9896806790524922,0.9941658822929114,0.9852997566240751,0.9924555696663857,0.05809311159701858,0.039724420890107325,0.10274152020377822,0.12484398286214787,0.12085742233779179,0.06545427726318546,0.05217449849848996,0.06573330615188275,0.12748723469838324,0.06903973451469882,0.1301457744215218,0.06796673223982219,0.05979926815502465,0.1347688685101608,0.08169928822406673,0.07750701418727199,0.1391787265879271,0.051996947179237245,0.1422359179188853,0.0808667987693331,0.1457297925322164,0.14743622018097907,0.05905347206422402,0.08558888467560076,0.08697804767164387,0.14862512298840005,0.14847026992928486,0.06535602389095413,0.046005068061472344,0.07687795860107598
575,575.0,0.9801163013155497,1.0113608349528582,0.1413791717313774,0.03692031219626083,0.08834061090068594,0.034668232177035005,0.061522160179354815,0.12399975696571985,0.993234667895445,0.9857921810938964,0.9919632504496363,0.9908988892444852,0.9908591104501152,0.9901418295839912,0.9837767091671433,0.9887306901555649,0.9902224955856057,0.9801163013155496,0.989912235300685,0.9811607453665072,0.9815809173705512,0.989090183025627,0.9879362346102232,0.9899922014543464,0.9888844435222162,0.9875348622060799,0.9883475729466779,0.9906262694648166,0.9886203702662483,0.9887799904623346,0.9871476675086239,0.9893991144658636,0.9895974873496421,0.9882619114603735,0.9884252017871958,0.9920354881877064,0.9847339865046386,0.990100869632546,0.054693063565778584,0.03692031219626083,0.09780936350651417,0.11884109424240918,0.115057240159727,0.06160683018055501,0.04863935635462104,0.06186650824656491,0.12142929612121985,0.06472303518972876,0.12399975696571985,0.06369487517297895,0.05589237349105802,0.12822400224142924,0.07683028499618179,0.0728978494315426,0.13240303825348324,0.04835005632282109,0.13531148434099055,0.07596776142610841,0.13863737023872472,0.14026712780838554,0.054997723416530024,0.08032053808255256,0.08160007676719103,0.1413791717313774,0.14123005040106587,0.061522160179354815,0.04279397373323218,0.0723125522564722
576,576.0,0.9802317020124972,1.010878792959668,0.13867495919875508,0.035145777351588574,0.08658657610348394,0.03406822169362988,0.06054634932888652,0.12096972597651076,0.9979563967129502,0.9908497456978699,0.9982586180865569,0.9977969721099847,0.9976747661680357,0.9951775306324752,0.9895979660019385,0.9937733107318888,0.9972407169096541,0.9868396766616537,0.9970073773698533,0.9878306294556545,0.9878418977416166,0.9962607104591784,0.9941286985235788,0.9955683530204642,0.9961304832586605,0.9933121854686146,0.995642418884829,0.9964159266090897,0.9959685010834667,0.9961454264690097,0.9932644486566311,0.9954386726602408,0.9957093248722747,0.9956509543287166,0.9958129049345675,0.9970719124952921,0.9901852813331627,0.995648708079654,0.05495590609883408,0.035145777351588574,0.09556103384843846,0.11607372292143271,0.11238811134320878,0.061868123786761306,0.046269883834427254,0.062124496379324726,0.11852792286716186,0.06152486459380167,0.12096972597651076,0.06054634932888652,0.05314284284241654,0.12536635981590644,0.07531434992837295,0.07311914828758673,0.12954169400297266,0.04603892700896237,0.13248569891699394,0.0762462370063714,0.13585885519230634,0.1375134512385231,0.0523367312259908,0.08058670270488821,0.08186152025688333,0.13867495919875508,0.13852024505260008,0.061777856814820516,0.04071813717491479,0.07253764810487605
577,577.0,0.9805324468126592,1.0105468300056233,0.14568607105349946,0.03505560051913467,0.08999165994216558,0.036441191254686436,0.06069156651161522,0.1266648653304359,1.0031573936214118,0.9958704582770682,1.0047670852697193,1.0048949310840707,1.00470722022906,1.0007186250630449,0.9953273153365584,0.9993318657174239,1.0044669724984538,0.9933942042351637,1.004310293578785,0.9943347235523452,0.9939676662876592,1.0036464985729183,1.000522648687146,1.0016305986086091,1.003621553880246,0.9990005567706869,1.0032094289394549,1.0027296208791963,1.003618797973909,1.0038298284630782,0.9992538608367961,1.0020116746179086,1.0023484974316512,1.003373979578042,1.0035338475278959,1.0026024600336516,0.9955860828457208,1.0016853717007193,0.05757761540049915,0.03505560051913467,0.1000403467281665,0.12134463108215812,0.11762517331030857,0.06471567747867377,0.04624345454455273,0.06497059094313774,0.12408983780679822,0.06168937689802718,0.1266648653304359,0.06069156651161522,0.053170090243279414,0.13117109915642894,0.07818751333463078,0.07630823095873904,0.13565289471421776,0.04595962103971457,0.13886648065449456,0.07947053270905968,0.14255733822999636,0.14435963353142517,0.05224507174678765,0.08382545601075996,0.08510471579877507,0.14568607105349946,0.1455138479836608,0.06463286254483364,0.04061524692378392,0.07571435507737483
578,578.0,0.9809436916927544,1.0104544678274752,0.1446313231798323,0.03336933134081618,0.08836612204398273,0.03683308388358415,0.057977122146718525,0.12555292882526506,1.007258039081747,1.0001829197884726,1.0098365109935403,1.0104544678274752,1.0102021613372003,1.005116906177069,1.0002698174753797,1.003742839418388,1.0101333196769666,0.9990750095656936,1.010031198238297,0.9999686626967199,0.9992686892348858,1.0094281461902426,1.005711583382854,1.0064652329734265,1.009466341356749,1.0039095110926761,1.0090926267838838,1.0077745501168596,1.0095448351784884,1.0097709113926483,1.004436700386106,1.0072826097915846,1.0076791587484895,1.0093366670214206,1.009495257690128,1.006982343275027,1.0002275599961081,1.0064975522801214,0.05643966676862795,0.03336933134081618,0.09906221064346968,0.12019527822127499,0.11651621308566518,0.06336488929435442,0.044078114880666854,0.06360202710392858,0.12295064604939404,0.05894110139833843,0.12555292882526506,0.057977122146718525,0.05071820670791907,0.129956485647416,0.07631181654900517,0.07458176172111862,0.1344853303278963,0.04376967511223765,0.13772633693105144,0.07749885437862966,0.14144944430031114,0.14326805321244976,0.04977276728628733,0.08156525914039751,0.08276508455303112,0.1446313231798323,0.14445663413825582,0.06329774242051128,0.03866575123549205,0.07401360471911946
579,579.0,0.9813905926295018,1.0106602886066962,0.13578028862273508,0.0340628441165825,0.08446815895562816,0.03334242806482808,0.05824770321320891,0.1179278322638327,1.0067879220988512,1.0011763607863935,1.0080489456051926,1.0084702542531134,1.0082718052113546,1.0046969714117224,1.0012850500526762,1.0033226298461735,1.0081728611478076,1.0000008685942403,1.0080744153048333,1.000901774441725,1.0002442146032426,1.0074134402726647,1.005351773648564,1.0061962018533763,1.0073695533718965,1.005146270172111,1.0069613246948013,1.0076332997412523,1.0073806295138168,1.007585037159917,1.0059261312364607,1.0073175454174197,1.007767792898055,1.0071279427409006,1.0072893708569912,1.0065676067173093,1.0012807484541846,1.0062078000441204,0.05401059701254403,0.0340628441165825,0.09298572291948261,0.1127713992025201,0.10937612192404225,0.06072286473012808,0.044685752474906394,0.06095504776612905,0.11544721007170505,0.059189007583443864,0.1179278322638327,0.05824770321320891,0.05118042414053028,0.12200249307025525,0.07313345693488327,0.0717061251345431,0.12624258570779728,0.044616371554710196,0.12928782336150607,0.07493532648903954,0.13279161296315628,0.13449815312343058,0.050759125155067024,0.07931989979286479,0.08063595455946182,0.13578028862273508,0.1356171424541803,0.0606330731718085,0.03938966274727304,0.07113314640707782
580,580.0,0.9817983055996202,1.0110991163036505,0.13795912912785097,0.04125023433228722,0.09093745259896045,0.030451382081757603,0.06797908139733971,0.1200183602477206,1.0012381008691549,0.9979543930448529,0.9992770097334396,0.9987476765844107,0.9987493293242478,0.998875426086741,0.9974091188665344,0.9974924460570039,0.998405582853553,0.99521926810834,0.9982141643860525,0.9961744813466753,0.9959474283768502,0.997359201289632,0.9986919429275659,1.000016068980833,0.997120825544871,1.00152408896495,0.9966032206330631,1.0015926053933752,0.9969037352782673,0.997046491941812,1.002150880163255,1.0013777382531373,1.0018660101456456,0.9965476268602788,0.9967142753472028,1.000732425684944,0.997780742121569,1.0000388143437309,0.060345771582423255,0.04125023433228722,0.09458669273052309,0.11449279702793146,0.11125486853554228,0.06819387180474766,0.05343765611030171,0.068473146197297,0.1174503320254971,0.06935006747817304,0.1200183602477206,0.06832412685536647,0.06058986881529669,0.12421682610797,0.08077594100168002,0.08139991260407904,0.12840582542969867,0.05414869111951708,0.131453896082419,0.0865972410192852,0.13496309035439547,0.1366378045256903,0.06148679438925683,0.09314233117059594,0.09516422723012513,0.13795912912785097,0.13780033248809287,0.06797908139733971,0.04755787765624125,0.08066678252146778
581,581.0,0.9820919865798287,1.0116748353234226,0.13956792247025276,0.04494365625996292,0.09549980755254034,0.029006436539546952,0.07298908685503204,0.12127317235192131,0.9952330094985211,0.9939308232124898,0.9901854266963924,0.988666117829626,0.9888734266317597,0.9925459437822449,0.9926878804181967,0.9911549355294114,0.9882809601906024,0.9896459626704944,0.987974446668727,0.9906475872543364,0.9908357071487547,0.9868787719788387,0.9913104585654824,0.9931915984709484,0.9864748032726703,0.9968430902480012,0.9858362232622618,0.9949734008037067,0.9859966964915923,0.9860706038577821,0.9969551327863755,0.9948440864578584,0.9953660469630474,0.9855410196467616,0.985713555383156,0.9943756732936305,0.9934064867439334,0.9932382215726154,0.06611960582680773,0.04494365625996292,0.09559586747393096,0.11567574994406267,0.11248058827022718,0.07496090582223597,0.05779006795363332,0.07527896881577405,0.11867935010708516,0.07402981201034459,0.12127317235192131,0.07298908685503204,0.06509827827220571,0.12581758964484874,0.086314351134919,0.09002440720632424,0.13000126913504284,0.05915297257413614,0.13304995879939344,0.09682515622050497,0.13654452361823263,0.138183996728458,0.06693346473021318,0.10507419102185533,0.10765361133497431,0.13956792247025276,0.1394109688745228,0.07462168250042744,0.051733648167805846,0.08916940245107528
582,582.0,0.9821967915468464,1.0122913300710985,0.13132327317757003,0.04298106274588629,0.09054966945765795,0.0269655145170523,0.06978843856165343,0.11421491956461305,0.9950758191549561,0.9922812373950464,0.9872113857158751,0.9854861627455015,0.9856669144902882,0.9924262337220018,0.9905646789248054,0.9910369576151766,0.9848973605466739,0.986770844885957,0.9845091205140595,0.9878217651423223,0.9883630786952065,0.983626813590908,0.9895680765399745,0.9931056843620573,0.9831974353233798,0.9949552258332715,0.9825374021664439,0.9950204372444996,0.9826686170991534,0.98273246044397,0.9948501886121365,0.9950108484200145,0.9955745910092462,0.9821967915468462,0.9823709161586457,0.9942529613975348,0.9915711823822291,0.9931445059524435,0.06305519702563253,0.04298106274588629,0.09004252500137147,0.108931268144847,0.1059404844270795,0.0715227449847104,0.05526230556499312,0.07182751826926588,0.11177662552308787,0.07078291848261815,0.11421491956461305,0.06978843856165343,0.062258347420675916,0.11850793156215829,0.08205378297373789,0.08598405056486294,0.1224118232638815,0.05655786861213764,0.12525260932016477,0.0926632084408111,0.1285016529124312,0.13001438565551066,0.06390820530203642,0.10070746351133308,0.10322436258095988,0.13132327317757003,0.13117774543452368,0.07117897791380337,0.04947614625846141,0.08516224052891964
583,583.0,0.982063130447154,1.012852484951764,0.12929525739186987,0.04354894308744276,0.08934142528510448,0.026182145146745977,0.06886329297750761,0.11297215844620295,1.0002041246861084,0.9944722085696598,0.9923216880284593,0.9911965156400881,0.9912217304222299,0.9978675224809128,0.9929562584934148,0.9964893751958295,0.9905149661738135,0.989267647623116,0.9901403201749001,0.9903173132313793,0.9908014088271634,0.9896324533780676,0.9944197890978463,0.9989998543183665,0.9893317933540716,0.997499668998367,0.9887671123410063,1.0010061439507847,0.9890068828822799,0.9891278189277639,0.9975687197249006,1.0011289154650287,1.0017302170450204,0.9886307952366387,0.9887989925155855,0.9996908165899,0.9939012456173787,0.9990169207510802,0.060985087450061266,0.04354894308744276,0.08907729321779442,0.10763510835226127,0.10474071807658362,0.06917171965052916,0.056204644183202354,0.06946822099716193,0.11055695826340074,0.07241827611551628,0.11297215844620295,0.07137890125275048,0.06354849509392206,0.1169901550753904,0.08118753629947772,0.08317615993121531,0.12075473145327903,0.05718409374605723,0.12348501007768453,0.08960235112709451,0.12660474099094865,0.12804292295728448,0.064571220750767,0.09732535060160395,0.09971959337127215,0.12929525739186987,0.12916014011111324,0.06886329297750761,0.0501884133002274,0.08238526420351226
584,584.0,0.9817424291062835,1.013262184370504,0.13188719612980387,0.046268122116035065,0.09177635443599862,0.026119776960971546,0.06960532271185207,0.11578852875303533,1.005745266831526,0.9985874731678502,1.0001764953322383,0.9997679992158768,0.9997187692609293,1.003713820496645,0.9977780457157475,1.0023499043157982,0.9992763983898793,0.9949979924639819,0.9990037595712622,0.9959901452213151,0.9960460462353721,0.9985443289488424,1.0010711405705974,1.0052788116265094,0.998409599109348,1.0022025317985779,0.9979781048953906,1.007389436966298,0.9983659482934708,0.9985575016855726,1.0025626901273141,1.0076380232229458,1.0082727574217363,0.9981231788625465,0.9982832304842152,1.0055270883748968,0.9983452603050694,1.005276350181482,0.06160760290071797,0.046268122116035065,0.09131797040500635,0.1101962871595688,0.10731299039950297,0.0699125910952093,0.05988346390919722,0.07022170630452079,0.11332418630979098,0.07749682470661715,0.11578852875303533,0.0763632711385314,0.0679010054013005,0.11968687121672701,0.08388768712590938,0.08407751302128923,0.12343825867557578,0.060594501325971266,0.12614488721478384,0.09061109751892409,0.1292315663094724,0.13063550115683895,0.06829771143679872,0.09840209611707534,0.10078181487479518,0.13188719612980387,0.13175847385070819,0.06960532271185207,0.0533715722837544,0.08328401151064535
585,585.0,0.9813113673195283,1.013424312732405,0.1264934668322911,0.04618007829462695,0.08886399802613719,0.024418545965781288,0.06749816700612532,0.1113465263771966,1.0101415391553392,1.0015807614944983,1.0065156696941902,1.0067103099906471,1.0065953868744568,1.0083476114144456,1.001310291056238,1.0069885928677456,1.006382386454442,0.9992455947752243,1.0062187217038208,1.000193303617835,0.9998836933905251,1.0057708849205182,1.0063226679156434,1.0102798508263096,1.005763724161748,1.0056639790043023,1.005429886016525,1.0124297335689922,1.005925234164734,1.0061688869362333,1.006276199998542,1.012761106592134,1.013424312732405,1.005776211972064,1.0059308941167127,1.0101603673785617,1.001585145064149,1.0102594102645732,0.059161239880241655,0.04618007829462695,0.08780064625727199,0.10590594863893377,0.1031662771290031,0.06719583803622112,0.059782526054980245,0.06749816700612532,0.10898291300692722,0.07737217335036936,0.1113465263771966,0.07623778513432927,0.06781288386057438,0.11500143985596017,0.08149753405153469,0.0808905716471798,0.11854402383512941,0.06047203676386837,0.1210925849729367,0.08726684489536704,0.1239977648159224,0.12530858367973202,0.06821393554659735,0.09485960393187957,0.09716374222126975,0.1264934668322911,0.1263742505419381,0.06689495392073544,0.053284467524143196,0.08012113272082898
586,586.0,0.9808466248821819,1.0132750722121182,0.1234855815896658,0.043014348600017724,0.08504702867078215,0.024852938014843107,0.06337844228735395,0.10852313316527776,1.0101434583362856,0.9993637469478164,1.0074672691205209,1.0079187179409488,1.0076765111304835,1.0082885531465833,0.9988896489967874,1.0069209857168255,1.0074539145517247,0.9966611708146501,1.0072952235463288,0.9976206361590554,0.997359282840654,1.0069907762279942,1.005850336466289,1.0100712780977592,1.0070464810125734,1.0031636455132404,1.0067209921837659,1.0119622834980961,1.0072206785010516,1.0074716199079563,1.0036208524328518,1.0120314738369889,1.0126174807913466,1.0070836010022974,1.00723761591676,1.0101180225533664,0.999230453609692,1.0100706711710954,0.05587418627852132,0.043014348600017724,0.08561481580745307,0.10342161764624697,0.10061803783047711,0.06337844228735395,0.05573344266310234,0.06365966664678277,0.10624740530721305,0.07224872610408371,0.10852313316527776,0.0711832381831494,0.06326668610289374,0.1121574386271601,0.07712093901475148,0.07610457025063051,0.1157059970793378,0.05633986020218511,0.11820229210827057,0.08176529662069439,0.12103793483028687,0.12233598017191445,0.06360827251757621,0.08858523109780332,0.0906517919722363,0.1234855815896658,0.123367665562126,0.06311829575627376,0.049643505559819376,0.07539646054015837
587,587.0,0.9804248815895381,1.0128799360625618,0.13835427803551434,0.04122881636815809,0.0902400828727961,0.03120659684791141,0.06499534500571452,0.12113412671597301,1.0037818571497736,0.9925164533815164,1.0012730923025177,1.0012302763858174,1.0009840190065897,1.0014491282713938,0.9912225711421542,1.00006468267926,1.0005396161840399,0.9881663370759819,1.0002799643126703,0.989174347153934,0.989314611946885,0.9999425671252662,0.998315212095538,1.0024015010714962,0.9999195536679227,0.9952521206476064,0.9995090963716826,1.0037363019635066,0.9999027487228697,1.0001102377875737,0.9951083224187165,1.0032071780320773,1.0036088538780983,0.9996923084407398,0.9998491558443607,1.0033005563810367,0.991905191884894,1.0024577725355315,0.057680486442060704,0.04122881636815809,0.09562280088037328,0.1159237464191962,0.11244982414546079,0.06517437740364365,0.053733075649446016,0.06544872864152193,0.11862124033137297,0.07028220766534211,0.12113412671597301,0.06921767452697695,0.06124667585505005,0.12546338376508898,0.08013810581809383,0.07771464639528362,0.1295772847007083,0.05400428895043767,0.13240569129465324,0.08224148204851234,0.1356140993837109,0.13712297018637482,0.061098128500626854,0.08802949733561155,0.08976673842375156,0.13835427803551434,0.13821799242720711,0.06499534500571452,0.04765654341514759,0.07703822945287078
588,588.0,0.9801228172368904,1.0123366953062185,0.14846154616054122,0.04009658481881762,0.09349228550179563,0.03581354895070154,0.0650412021355542,0.13017681288357427,0.9951269096717146,0.9860937092032609,0.9928796685402659,0.9919377737850686,0.9918500938730013,0.9921786227383752,0.9840295632660847,0.9907743211947592,0.9911877878892353,0.9802423058681351,0.9908321616614204,0.9812935600188373,0.9817828857470553,0.9901894565229724,0.9891371697174206,0.9921482714197033,0.9900156972771317,0.9878264338536822,0.9895075457641183,0.9929248268269952,0.9897922369477979,0.989954859138152,0.9873105234125664,0.9918133937377924,0.9920352257499423,0.9894766142766365,0.9896387496909427,0.9940641152102659,0.9850260522425311,0.9922579168747231,0.057804237524717854,0.04009658481881762,0.1026448622592004,0.12457086299741466,0.12073534421415343,0.06515286476972844,0.05265087432061062,0.06541590251191452,0.1274090629685889,0.06967054108371497,0.13017681288357427,0.0685754814112171,0.060338288474025135,0.13465527093587107,0.08190905714473017,0.07738797320370604,0.1390686692895139,0.05257212208720654,0.14210563234932547,0.08097554897035877,0.14556486436678004,0.1472060026555811,0.05975746844544789,0.08592411457896029,0.08739302451729097,0.14846154616054122,0.14831319043804989,0.0650412021355542,0.046450489579317196,0.07674066795795519
589,589.0,0.9800171116195332,1.0117431409655722,0.1411238879184158,0.03726751210538379,0.08836529616225287,0.03444305642898395,0.06123362619512329,0.12386821992718114,0.9931594848754344,0.9856877555969903,0.9919935892520794,0.9909434223158958,0.9908723530390922,0.9900616491701228,0.9836696517193516,0.9886462446534175,0.9902065274274956,0.9800171116195331,0.989847374574748,0.9810626761294,0.9814941021145989,0.9891041906368533,0.9878411630574836,0.9898437065469092,0.9888979632157212,0.9873749719835662,0.9883644686663984,0.9904627961974348,0.9886253975282654,0.9887800799991335,0.9869835674420584,0.9891975600656725,0.9893733228555996,0.9882708007821075,0.9884350186594071,0.9919771117031453,0.9846215216016831,0.9899635675565525,0.054433471799191765,0.03726751210538379,0.09761831963108686,0.11843910481621678,0.11481506174967787,0.06133422331684632,0.04908528828816491,0.061581080099404106,0.12120678302330323,0.06531173100576378,0.12386821992718114,0.06426344680920329,0.05639507545947853,0.12799482263536555,0.07699168088305719,0.07280004779713127,0.1321814609746326,0.0488778942706678,0.13507167345269655,0.07607775591631029,0.1383713743175648,0.1399386881986204,0.05564779489519528,0.08064386923040655,0.08199856378978052,0.1411238879184158,0.14098100208243977,0.06123362619512329,0.04320911078102958,0.07219631349824723
590,590.0,0.9801583576628732,1.0111970640631074,0.13859972681938146,0.03552710425213855,0.08675659230213341,0.033880443455800636,0.06118871609560799,0.12105325134186423,0.9980207879144976,0.9907528687477235,0.9983225042848162,0.9978804423916114,0.9977292738971587,0.9952430930653399,0.9895009568170168,0.993834407893445,0.997275578002864,0.9867562309275354,0.9970036905402168,0.9877469546679857,0.9877671933288159,0.9963157547364463,0.9941035304350815,0.9955738558208775,0.9961896035151259,0.9931635117539263,0.9957069280153039,0.9964160196519108,0.9960204644182971,0.996192992930189,0.993106847606455,0.9954076815615508,0.9956605228386534,0.9957110496819142,0.9958739779691602,0.997158477282013,0.9900808568226876,0.9956642940413494,0.05484638850815165,0.03552710425213855,0.09551718012407767,0.11586913924356752,0.1123267195729116,0.06178108949126169,0.04677217246885046,0.06203461849531651,0.11850710882008897,0.06218481971039867,0.12105325134186423,0.06118871609560799,0.053710041680251494,0.12532162312327177,0.07559998843598952,0.07320529097829312,0.12950315834320927,0.04660235660737767,0.13243403314172636,0.07652797332432122,0.13577694009874533,0.13737511214790116,0.05301114817476731,0.08108568388344707,0.08243687715999068,0.13859972681938146,0.13845007504192633,0.06166821428112245,0.04117591583605797,0.07260530186198642
591,591.0,0.9804928008127755,1.0107962556213068,0.14582376353359747,0.03555323392383446,0.09034104121498224,0.036300865114677706,0.061588776689322576,0.12708735295224524,1.0032840926154885,0.9958216932696049,1.004891519467947,1.0050443468028112,1.0048332263821658,1.0008558237407048,0.9952862851186964,0.9994654234154393,1.0045951928051344,0.993376166003132,1.0044134603683759,0.9943170886562498,0.9939533956725642,1.0037706294024409,1.0005647195311198,1.0017061694313212,1.0037475700446499,0.9989070886759396,1.0033392711655302,1.0027984600535849,1.0037373831358056,1.0039468470101442,0.99914824524061,1.0020512757665931,1.002371415770837,1.003495914494049,1.003656603577638,1.0027520804049397,0.9955328082612533,1.0017706582855712,0.05752489835169551,0.03555323392383446,0.10022676217381016,0.12141393089670216,0.11783571577896183,0.06471489839127217,0.04692416618810512,0.06497937559920439,0.12438382127240556,0.06260501516962713,0.12708735295224524,0.061588776689322576,0.05394748462605906,0.13139283204177526,0.0786438049576756,0.07647540282808724,0.1358642161880639,0.046665544615794224,0.13906493629742955,0.07981846510782015,0.1427073916753795,0.14445801169390465,0.05305848633614257,0.08439580531770366,0.08575376186635754,0.14582376353359747,0.14565451220283251,0.06459131666689763,0.041215513324971635,0.07586203978178853
592,592.0,0.9809405996452171,1.0106385066626549,0.1447714061585685,0.033916918054196075,0.08871239601089743,0.03671170983417591,0.058982879478615045,0.12609247028845602,1.0074603341409056,1.0002114142691514,1.0099894482009906,1.0106385066626549,1.0103608220570102,1.0053224027126069,1.0003126837083958,1.0039423210993286,1.0102922740445164,0.9991543905919348,1.0101794961491861,1.0000482236926922,0.9993399269942104,1.0095932588419434,1.005833829350687,1.006644741514438,1.0096380240346092,1.0039099575055903,1.0092699564201004,1.0079639123568047,1.009713102716251,1.0099408341280083,1.0044310796148106,1.0074542106288282,1.007835417301911,1.0095051014516776,1.0096648320393717,1.0072119485125497,1.000258696911435,1.006685014534417,0.05628529681139405,0.033916918054196075,0.0993350883190366,0.12036277031443886,0.11682107140480717,0.06324732813248461,0.044832672024441245,0.06349767267592317,0.12335997043758039,0.05996594054325371,0.12609247028845602,0.058982879478615045,0.051583233098756925,0.1302513997102347,0.07672766189678798,0.0745947421757835,0.13474988477379296,0.04453857463126485,0.13796933850289617,0.07765399369722627,0.14162335405507157,0.1433877610539583,0.05064832906124789,0.08191551990568717,0.08318617164965428,0.1447714061585685,0.14459893537949703,0.06313574916999536,0.03932636781461073,0.07400937910726266
593,593.0,0.9814219127361765,1.0107890295650066,0.13590112951151043,0.03498327185541915,0.08502436349164103,0.03304227382445621,0.05967312013691954,0.11840822343561971,1.0068869406242178,1.0012008085449338,1.0081380544571847,1.008572669423384,1.0083578996381537,1.0047846863344885,1.001325569146584,1.0034057989662084,1.00825119465068,1.000078879817884,1.0081426978779966,1.0009808827639517,1.0003132178425427,1.0075107316301268,1.0054154824116772,1.0062777863322003,1.007475398109042,1.0051287000258293,1.0070750878748882,1.0077298069471512,1.0074883517506588,1.0076981025696896,1.0058992723836124,1.0073991094231436,1.0078353771167343,1.0072367521751098,1.0073991966164655,1.0066791091044895,1.001309080257168,1.0062955899707837,0.054018520452699816,0.03498327185541915,0.09324597035519075,0.11293716317949785,0.109659809419438,0.06079367582765479,0.04587049679688414,0.06103732865246314,0.11581896983885498,0.060628619062126604,0.11840822343561971,0.05967312013691954,0.05247140518670748,0.12228219602797019,0.07374765348329981,0.07197254990568727,0.1264895914651126,0.04599851199814691,0.12951223993524283,0.07542599821839172,0.13295014405296424,0.13460623568126723,0.0524116506508195,0.08009993065061671,0.08151786530040296,0.13590112951151043,0.1357404671627452,0.060670941305217226,0.04048025147061882,0.07137697372974075
594,594.0,0.9818568986616317,1.011182722127706,0.138148057411984,0.042437913376852356,0.09185718078077049,0.02998587368909506,0.06870346224905927,0.12044952897080494,1.0011319694172953,0.9979119671547275,0.9993668834419407,0.9988307295969182,0.9988306313303807,0.9987341766407886,0.9973853233657247,0.9973481932565262,0.99848175757407,0.9952495741929448,0.9982930136064468,0.9962041372760383,0.9959561285472496,0.9974469271533223,0.9986433016039807,0.999856232674191,0.9972218852430793,1.0014258950791632,0.996713648355432,1.001436152428513,0.9970100265488726,0.9971640534806351,1.0020395511040014,1.001192696147744,1.0016605776206706,0.9966494628673808,0.9968184440425837,1.0006111746533337,0.9977379271944326,0.9998861792897611,0.06092386007778434,0.042437913376852356,0.09483556443567331,0.11469827109001736,0.1115262920310291,0.06892440436872567,0.05494017433681456,0.069213764636245,0.11779431090856447,0.0711021084750313,0.12044952897080494,0.07006407070254038,0.06219324661617499,0.12450903942568665,0.08176799581637853,0.08247112864270564,0.1286708084584522,0.055988313360666744,0.13170578553897744,0.0880511420649984,0.13517619495495026,0.1368184655547474,0.0636898436154154,0.09504199055701815,0.09721139497523706,0.138148057411984,0.13798911676452158,0.06870346224905927,0.04896298150736733,0.08170619249869061
595,595.0,0.9821657159975609,1.0117219035054679,0.1397521552469405,0.04587124178680467,0.0964430562432204,0.02862772929334002,0.07441212861932683,0.12165046308955685,0.9950072367457065,0.9938233064499756,0.9902451120540464,0.9887113876945671,0.9889223850835972,0.9922693635327566,0.9925962046386948,0.9908746366789912,0.9883289901997496,0.9896188282114682,0.9880344768104976,0.9906171651556288,0.990775923240745,0.9869276124277747,0.9911749603522318,0.9928836025027408,0.9865333860289098,0.996667797961858,0.9859019970096459,0.9946445371826553,0.9860500043213586,0.9861291161412498,0.9967585618899186,0.9944687674164853,0.9949666568074123,0.9855825794197667,0.985759345742973,0.9941177594771219,0.9932931112122689,0.9929383874418936,0.06704120473934015,0.04587124178680467,0.09579408550185074,0.11588201854770272,0.11270485407034618,0.07608821451393487,0.058994381373056244,0.07641958515914862,0.11897700371027049,0.07546697108173465,0.12165046308955685,0.07441212861932683,0.06639100155015598,0.1260629519957475,0.08729721150877513,0.09151386998416798,0.130222994973613,0.060620639266553984,0.1332635896363648,0.09871555148154927,0.13674203198640536,0.13836419738046193,0.06865189858474363,0.10742052265400644,0.11014310473954873,0.1397521552469405,0.13959279555137957,0.07576214194902167,0.052844947021286524,0.09062792959281613
596,596.0,0.982268523319942,1.012308892853008,0.13151413097808307,0.043767054754534865,0.09142897491955955,0.026650868115949005,0.071037555573865,0.11460108974532295,0.9948539020723641,0.9922735870296306,0.987278712690711,0.9855309082257733,0.985728077719653,0.9921575589903935,0.9905825508224816,0.9907670669326757,0.9849635353860774,0.9868583009715071,0.9845898840182552,0.9879059663555252,0.9884151285412115,0.9836883747384663,0.9894793300198973,0.9928156244254974,0.9832725317885762,0.9948974402413291,0.9826215114584526,0.9947336045974687,0.9827463286817485,0.9828197972033345,0.9947915601632625,0.9946907142429832,0.9952333521264773,0.9822685233199419,0.9824456703838419,0.9939933272431236,0.9915656875792949,0.9928613977506044,0.06397539341639784,0.043767054754534865,0.0902305987714786,0.10914005805769168,0.10616249716741993,0.07264866845795631,0.056300825849600396,0.07296828008163544,0.11207858596266554,0.07204712179815392,0.11460108974532295,0.071037555573865,0.06338284251663971,0.11874644349378415,0.08295539398356332,0.08743913078407217,0.12263195391618452,0.05781416479275445,0.1254665761416365,0.09447602070317325,0.1287024033237931,0.13020195339637183,0.06537152075007231,0.10293347918422095,0.1055797655707521,0.13151413097808307,0.13136642308641425,0.07231770771953057,0.05042284198754952,0.08658876562146704
597,597.0,0.9821128607524625,1.0128460093250409,0.12966757128851705,0.04437518283490403,0.09033291768479182,0.025904311889192014,0.07008518864012522,0.11358959795434354,1.0000391748400586,0.9945249885041492,0.99246106071377,0.9913177657558965,0.991366525148672,0.9976693511917105,0.9930414671525145,0.9962899162627935,0.9906794699965985,0.9894288334329148,0.9903264412824672,0.9904753624781647,0.9909217042803969,0.9897793507263224,0.9944110550611732,0.9987840791245216,0.9894925395756344,0.9975261994304342,0.9889353140501346,1.0007982713017887,0.9891658006385946,0.9892932338209137,0.9976252374705186,1.0008896291832,1.0014716193701751,0.98877960958586,0.9889510929128403,0.9994953050440165,0.9939602529751531,0.9988078062163043,0.06199639285397528,0.04437518283490403,0.08939307477929491,0.10799112551543778,0.10512331630233217,0.0703926872987842,0.057288333027706376,0.07070270429655522,0.11106131293227088,0.07374338085612651,0.11358959795434354,0.07268897720748331,0.06472762503322527,0.11739449008407454,0.08220514070117849,0.08472693708907672,0.12114896102370205,0.05847635790932872,0.12387616947139181,0.09149749827700816,0.1269847436532131,0.12841527071991515,0.06606740097398774,0.09961591625996853,0.10213782842086669,0.12966757128851705,0.12953034121544538,0.07008518864012522,0.05117665283500708,0.08390735108850846
598,598.0,0.9817557946096499,1.0132355720762822,0.13247663632737833,0.047199347104204134,0.0929442049928743,0.025870837867517718,0.07096102998498009,0.11668186716781216,1.0056572740163876,0.9985189432152364,1.0003097287739773,0.9998834496205815,0.999859208952041,1.0035861643638024,0.9977216136083881,1.0022153132369018,0.999442437783531,0.9950144525841926,0.9991940079883168,0.9960067312401744,0.9960226022230486,0.9986893303260735,1.0010395627897841,1.0051385371458552,0.9985728458511094,1.0020829097911894,0.998148787854984,1.007254233776014,0.9985291979808929,0.9987289221046368,1.0024576491903607,1.0074627051651808,1.0080780535924645,0.9982769490802242,0.9984392556963553,1.0054090406556067,0.998264114111832,1.0051425542299157,0.06275158503464223,0.047199347104204134,0.09178094787046186,0.11073169861074346,0.10788220994512758,0.07126830678887028,0.061096503098325816,0.07158821956742684,0.11405665410637678,0.07900108486737178,0.11668186716781216,0.07785200459470104,0.06922760052321018,0.1202953217033703,0.08509027840968489,0.08580519602393803,0.12404682613165495,0.06201231576973381,0.12675391678780806,0.09269084693851762,0.12983757514885078,0.13124613945792704,0.06992160344200707,0.10087903966442083,0.10338595349389784,0.13247663632737833,0.13234617797976822,0.07096102998498009,0.054478488531829676,0.08498077471118723
599,599.0,0.9812817727537405,1.0133799002614476,0.12713779165473676,0.047147972822061596,0.09005682512083514,0.024181758622361674,0.06882875834358122,0.11227875656707495,1.0101662345951037,1.0014870466724446,1.0066723158048143,1.0068538900613155,1.0067635680015143,1.0083312958000588,1.0012113942003642,1.006964311052647,1.0065731527849753,0.9991888724708392,1.0064343570259655,1.0001397047028133,0.9998054808450573,1.005951440984844,1.0063373434473772,1.0102660816833227,1.005970807350485,1.0055245349494102,1.005649578061021,1.0124326365571432,1.0061470649219868,1.006406344563741,1.0061594365338713,1.0127335452785373,1.0133799002614476,1.0059938838527602,1.0061496908313512,1.010157951181282,1.001474927001398,1.0102506819436106,0.06029573701356651,0.047147972822061596,0.08828485321227408,0.10647149074317762,0.10376321888807721,0.0685187511724947,0.06103773575128145,0.06882875834358122,0.10973798690929884,0.0789414732018321,0.11227875656707495,0.07779191292627703,0.06918654416022806,0.11565059300749336,0.08272805728738951,0.08261360327083177,0.11920231157522146,0.061919096632046325,0.12175501989621232,0.08934125965626137,0.12466274863459739,0.12598527897612563,0.06986439484838536,0.09732140104353956,0.09974696511527999,0.12713779165473676,0.1270173963114691,0.06822806976094936,0.054433290773868236,0.08181228346942089


==> data/30_bounded_voltage_bias_voltages744a_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920629056657886,1.0065018691935703,0.00023839021005640987,2.4007877020494418e-05,0.00012562463404419878,7.704470244642163e-05,4.7161492486379604e-05,0.00019315920248469436,1.002583576352926,0.9947093301774506,1.0018284409833795,1.0030640798941433,1.002240197795692,1.0006899938576623,0.9940850022030069,0.9992682277579692,1.0028014340402682,0.9920629056657886,1.0041658416575314,0.993020885523254,0.9926161191560284,1.001136240260862,0.9998657996982775,1.0030142235236672,1.000810496609481,0.9990732421346321,1.0000244539136371,1.0051027333165747,1.0001102343606691,1.000122973085208,1.001783735765587,1.0055971831141493,1.0065018691935703,0.9993917363068217,0.9995946775199627,1.0026980873449922,0.9943931958263045,1.0028960448481379,4.792239003778229e-05,0.00017287015562195796,0.00018194459415514196,0.0001875341710355321,0.00018814214997890205,4.722793390301229e-05,0.00010821376615733068,5.624699405793295e-05,0.00019315920248469436,0.00014998767240769774,0.00013138419378070208,0.00010212295629311034,0.00015210492766568073,0.00020274004032847103,2.4007877020494418e-05,3.732951906626198e-05,0.00021140486779789618,4.7161492486379604e-05,0.00021990286736873744,3.203596634164022e-05,0.00022839049158416582,0.00023300358630661333,4.9082789524162704e-05,3.306912654533049e-05,3.215295817211202e-05,0.00023839021005640987,0.00023757768940851128,4.005710170899175e-05,0.00014584394567382228,3.7727384356485976e-05
1,1.0,0.9920295495985187,1.0067373420330212,0.00021756032828037632,2.2091597369403163e-05,0.0001150624788850355,6.977703237610589e-05,4.3904491310046e-05,0.0001760895652127406,1.0026183123846495,0.9947241713781333,1.001840270977146,1.003081885253984,1.0022586123881427,1.0007241771378503,0.9941109555610538,0.9993025049818425,1.0028258778807309,0.9921010801829633,1.0041981312308939,0.993060074332678,0.9926449334496664,1.0011543771099958,0.9998897948739804,1.003049901489324,1.000831860747475,0.9991002534817899,1.0000466917286976,1.0051450264128476,1.0001337787588782,1.0001472009500798,1.0018176181786875,1.0056431914781365,1.006549883644772,0.99941473621441,0.9996188855347856,1.0027322434200598,0.994416771569684,1.0029313177406882,4.448562422442115e-05,0.00015808199398996056,0.00016540264775443813,0.00017085909520311187,0.00017135658251457496,4.3904491310046e-05,9.915265833776531e-05,5.196012378463645e-05,0.0001760895652127406,0.00013637938788740896,0.00012067332418638161,9.301675753405411e-05,0.00013873895982481813,0.00018474065253057344,2.2091597369403163e-05,3.547268719853135e-05,0.00019280001257518625,4.403462176935406e-05,0.00020061445122129465,3.0889943965743864e-05,0.0002084405528192047,0.00021276961894958776,4.566194048202051e-05,3.1837747557214286e-05,3.110135142304655e-05,0.00021756032828037632,0.0002168442868199991,3.764190736525351e-05,0.00013345621041151363,3.581524404840428e-05
2,2.0,0.9920079755937724,1.0068770855383409,0.00019691652394902067,2.010332595876797e-05,0.00010463939849917604,6.301699162050665e-05,3.9847251155679566e-05,0.00015931914776413515,1.0027584783936108,0.994718926211691,1.0019108794248566,1.003157614863833,1.0023409710926101,1.0008655480221904,0.9941140667591651,0.999441246115626,1.0029213799130086,0.9921218718508253,1.0043058538259415,0.9930820492272701,0.9926519071615123,1.0012384295481207,0.9999663377854064,1.0031934979651742,1.0009199857385151,0.999099906266705,1.0001382109023575,1.0052872292259876,1.0002275695129443,1.0002407470468642,1.0018159578844505,1.0057837862435866,1.0066917262674566,0.9995120536588915,0.9997161737233742,1.0028716833032092,0.994411700410258,1.0030746583100076,4.040162267575075e-05,0.00014521380146329785,0.0001497098520414141,0.0001546000135078587,0.00015505039938786748,3.9847251155679566e-05,9.145181493763693e-05,4.711422813772443e-05,0.00015931914776413515,0.00012454213524369333,0.00010923316017675716,8.518984935069999e-05,0.00012716624040660135,0.00016715576758156403,2.010332595876797e-05,3.2319325573898014e-05,0.00017444851441514693,4.185066816481252e-05,0.000181525222546907,2.823012975501924e-05,0.00018862609558240457,0.00019256312261632666,4.3144121026499754e-05,2.904958307632335e-05,2.8403932630449735e-05,0.00019691652394902067,0.0001962616520621327,3.4275968749274504e-05,0.00012283585040572721,3.2632634631889346e-05
3,3.0,0.9919962382591955,1.0069424242520866,0.00017832912370569808,1.8256777990070518e-05,9.515132669577839e-05,5.6891045409023446e-05,3.637778509992477e-05,0.000144239843749576,1.0028474072581723,0.9947144105643168,1.0019547968322406,1.003214850642658,1.0023959813245442,1.0009632996159252,0.9941157347879702,0.9995395039635591,1.0029817412959015,0.9921262364510595,1.0043685687133084,0.9930883493278717,0.9926532459912435,1.001293387553308,1.0000158413049969,1.0032835278546086,1.000974977132496,0.9991014973125948,1.0001931196190288,1.0053694417780987,1.0002820694773777,1.0002949957957599,1.001816663236205,1.0058628417678246,1.006771354074602,0.9995661257896479,0.9997701631144985,1.0029664154514528,0.9944116059989516,1.00316458292796,3.687303055452796e-05,0.00013277780398735374,0.00013561788314055397,0.0001399951558493827,0.00014041002397868394,3.637778509992477e-05,8.383720170123543e-05,4.293625018755561e-05,0.000144239843749576,0.00011346890292707982,9.888541066919174e-05,7.777231923038506e-05,0.0001161292301258836,0.0001513685436675037,1.8256777990070518e-05,2.9626323617001527e-05,0.0001579514859820741,3.9087475894557994e-05,0.00016436482282006584,2.611985017902678e-05,0.0001708117355974921,0.00017439875872080302,4.0104895444978705e-05,2.6925931013755982e-05,2.641633378172684e-05,0.00017832912370569808,0.00017773858924156262,3.140838033333092e-05,0.00011239342393491638,2.9916507747451556e-05
4,4.0,0.9919923922024347,1.006954682716815,0.00016184811316988985,1.66199621776605e-05,8.65934290371519e-05,5.1495162814139314e-05,3.3322065241949054e-05,0.00013100707545526656,1.0029501893451984,0.9947192990381092,1.0019704523652295,1.0032386344064452,1.002418436120239,1.0010698511390814,0.9941284979146053,0.9996454140786787,1.0030092620870819,0.9921454331637914,1.004399210330163,0.9931078377722586,0.9926690995207563,1.0013171767592823,1.0000659789966895,1.003395628991484,1.0009988393087867,0.9991155812294833,1.000217110465844,1.0054844913297505,1.0003061280229675,1.000318308600811,1.00183031005243,1.005980723572745,1.0068913861858324,0.9995938111294996,0.9997963257719555,1.0030738186607564,0.9944223396494598,1.0032761491380062,3.373041661331139e-05,0.00012081560619156044,0.00012326542467214842,0.0001271944653878342,0.00012757498734107636,3.3322065241949054e-05,7.637216825723806e-05,3.9237091130383795e-05,0.00013100707545526656,0.00010315287885852249,8.986139326788241e-05,7.080912462435507e-05,0.00010562249370597444,0.0001375111846701947,1.66199621776605e-05,2.723511998931739e-05,0.0001434049215592741,3.576698391231525e-05,0.00014922982415403548,2.432924251358523e-05,0.00015505591898302715,0.00015830262971227216,3.657516465007103e-05,2.5182093951522333e-05,2.4812402205023605e-05,0.00016184811316988985,0.0001613198072168965,2.885927166882121e-05,0.00010227807337541089,2.7506966457736567e-05
5,5.0,0.9919944920311361,1.006935185475084,0.00014760038857959242,1.5290596989472164e-05,7.911770404259772e-05,4.683076377136066e-05,3.072489396867598e-05,0.00011967397158029993,1.0029854237327926,0.994724788952578,1.0019507515314323,1.0032225297130284,1.0024022956471543,1.0011066503397255,0.9941377673944982,0.9996818318839896,1.0029931426999967,0.992157895281183,1.0043841771897537,0.9931190704342895,0.9926773631063401,1.0013031389670441,1.000076320265193,1.0034332296243074,1.0009896317810723,0.999133409491739,1.0002083982210144,1.0055265018931319,1.000295431195648,1.0003067765259197,1.0018453482927874,1.0060237415516522,1.006935185475084,0.9995812434358573,0.999785228610345,1.0031110973391237,0.9944312093529065,1.0033137310140612,3.111976237691897e-05,0.00010983596257061486,0.00011263774197560429,0.0001162072830796251,0.00011653306717187027,3.072489396867598e-05,6.962820744883318e-05,3.606363867149499e-05,0.00011967397158029993,9.387054652709457e-05,8.238350029909934e-05,6.457749611275221e-05,9.610615928614182e-05,0.00012558392700617247,1.5290596989472164e-05,2.5248581505948682e-05,0.00013083293432311096,3.298156977138345e-05,0.00013613553938900374,2.246425715308731e-05,0.00014138839987695473,0.00014427513728494255,3.391220309659907e-05,2.3183934390967162e-05,2.2846914207699416e-05,0.00014760038857959242,0.0001471025820720356,2.6725800346067983e-05,9.310466336627594e-05,2.5491460849592012e-05
6,6.0,0.9920005923529457,1.00690525706945,0.0001353056607842007,1.4362451293598356e-05,7.278139927921691e-05,4.248990974660449e-05,2.94417303456448e-05,0.00010989266512752138,1.0028819071257986,0.9946665774068183,1.001829812707455,1.0030945528581952,1.002276898774385,1.0010007515250205,0.994074370000615,0.9995748632492953,1.002868265958875,0.992097408368516,1.0042629846846602,0.9930585951715124,0.9926124094024499,1.0011736685607564,0.999973435652227,1.0033250866858092,1.0008622123336566,0.9990636000726191,1.0000805830963726,1.0054195161479071,1.0001662403914449,1.000178899935449,1.0017720854875847,1.0059163967491915,1.0068281633422325,0.999452829802909,0.9996567525440353,1.0030056532954392,0.9943644437745686,1.0032054552797587,2.985425017239166e-05,9.944545116023183e-05,0.00010353285608829194,0.0001067143111483534,0.00010702306765859243,2.94417303456448e-05,6.317204964615024e-05,3.429126665711734e-05,0.00010989266512752138,8.509287864244193e-05,7.608045057456784e-05,5.858668693440867e-05,8.710690652873289e-05,0.00011528348721964659,1.4362451293598356e-05,2.4534490004081428e-05,0.00012000550682722047,3.0233919004421713e-05,0.00012484197811179188,2.167917158726991e-05,0.00012959919839407007,0.0001321406825135571,3.1426733380716026e-05,2.2163770822820088e-05,2.175239621840959e-05,0.0001353056607842007,0.0001348260605913985,2.5861528117665985e-05,8.443577471519189e-05,2.475459810600072e-05
7,7.0,0.99200874777551,1.0068862220424704,0.00012343228223011336,1.3365902046590448e-05,6.664138073523692e-05,3.841861989268781e-05,2.7564017458081038e-05,0.00010031736683055327,1.0028791609524281,0.9946483216215424,1.001758254979352,1.0030208539453496,1.0022052378232156,1.0010020060191573,0.9940517816001918,0.9995742644850935,1.0027956099709465,0.9920696463714082,1.004190112931346,0.9930314673156906,0.9925859699388069,1.001099729045137,0.9999420592887128,1.003323593890166,1.0007907152224242,0.9990452857526615,1.0000096041358197,1.0054232400820655,1.0000936142266574,1.000105678164452,1.0017475212651556,1.0059203435417456,1.0068328081457871,0.9993814248557422,0.9995847345876757,1.0030047551487418,0.994343899190492,1.0032040920851752,2.8230834480200417e-05,9.002537612244011e-05,9.463725334410574e-05,9.74339526138795e-05,9.774474226241481e-05,2.7841065133600048e-05,5.7297056140234535e-05,3.225175483930868e-05,0.00010031736683055327,7.721696668920209e-05,6.965149356767335e-05,5.323272115648048e-05,7.895608674585256e-05,0.00010524495352964215,1.3365902046590448e-05,2.3425762569815216e-05,0.00010952560839158645,2.7564017458081038e-05,0.00011392679211961271,2.0761707317680494e-05,0.00011824190292251053,0.00012051881058203223,2.8793761386670353e-05,2.113690861481563e-05,2.070181977516829e-05,0.00012343228223011336,0.00012298611622358797,2.4610756450412607e-05,7.65367022656881e-05,2.3630948247154797e-05
8,8.0,0.9920170129064749,1.006899404936702,0.00011242248417133577,1.2597625950115235e-05,6.111947819143749e-05,3.443982678308594e-05,2.5072504342840883e-05,9.149238647025548e-05,1.0029890200675722,0.994582609443176,1.0018151372247028,1.0030820834851342,1.0022702550770262,1.0011083273634078,0.9939870114761892,0.9996774642772666,1.0028644548714294,0.992017012906475,1.0042678985441407,0.992978331113825,0.9925253930509261,1.0011659801305575,0.9999789849640793,1.00343532782379,1.0008573878688418,0.9989678114017969,1.0000754763897792,1.0055262362851114,1.000160198278345,1.0001742837478311,1.001668432523449,1.0060170565189734,1.0069296935784744,0.9994473863129999,0.9996504827980188,1.0031139465159031,0.9942772616128577,1.0033157772588752,2.716651868228509e-05,8.148455791594549e-05,8.600431806249031e-05,8.859594946500628e-05,8.895993962390056e-05,2.684030655433509e-05,5.195357981150282e-05,3.07674927683451e-05,9.149238647025548e-05,7.015376227441478e-05,6.39976502274602e-05,4.846589194150959e-05,7.157496272055715e-05,9.576693179447908e-05,1.2597625950115235e-05,2.2906216368534987e-05,9.970170414254208e-05,2.5072504342840883e-05,0.00010373375033538769,2.0525589597944107e-05,0.00010767491620139219,0.00010973453734135375,2.626788743997628e-05,2.0870483429122466e-05,2.0539074606331652e-05,0.00011242248417133577,0.00011202267283197695,2.3871172395091155e-05,6.933735438208945e-05,2.3082123894603243e-05
9,9.0,0.992023442353487,1.0069661302947022,0.00010305879036119476,1.2381346909184888e-05,5.680892916496762e-05,3.05844674736476e-05,2.4176042023958075e-05,8.420311072713755e-05,1.0030294926542853,0.9945816119909239,1.0018450744901477,1.003120224773917,1.0023108628393,1.0011488921133724,0.9939923855611387,0.9997155489342792,1.0029135939789469,0.9920421315917501,1.0043277343755772,0.9930035421064567,0.9925363456040832,1.001203352948335,1.0000043541060866,1.0034749209243903,1.0008954904031666,0.9989663961345704,1.0001133391329102,1.0055645433700688,1.0001980574773275,1.0002127206181475,1.0016712101191503,1.0060522025016707,1.0069661302947022,0.9994860255467529,0.9996889741220899,1.0031564507983,0.9942764588545885,1.0033556705997515,2.7745672043861346e-05,7.372567752301702e-05,7.850572954971673e-05,8.113006499964158e-05,8.154197734932488e-05,2.7694116055499157e-05,4.702653536017582e-05,3.117378584319327e-05,8.420311072713755e-05,6.360599793015962e-05,5.970480934695386e-05,4.399912694555846e-05,6.479346120748726e-05,8.772562071506334e-05,1.2381346909184888e-05,2.4032732872488546e-05,9.137876847048377e-05,2.2700078678318238e-05,9.509312433643304e-05,2.1741675476397954e-05,9.870489589711071e-05,0.00010056695111922057,2.3786540445243278e-05,2.1985728019505968e-05,2.177173304365747e-05,0.00010305879036119476,0.00010270470836983437,2.4872328593158558e-05,6.273674473604835e-05,2.4176042023958075e-05
10,10.0,0.9920260907241926,1.0070945141465992,9.412175974518797e-05,1.2160239348535907e-05,5.286309548960332e-05,2.6857515546207982e-05,2.5560368284368922e-05,7.717056793945555e-05,1.0030243750460985,0.9946032191773202,1.0018326214655369,1.0031059787360803,1.002298004707657,1.0011419214740318,0.9940133315994106,0.9997072564877876,1.00289517105628,0.9920572504085569,1.0043013819161168,0.9930180892218043,0.9925559205863626,1.0011915405942349,1.0000072292954794,1.0034705749374957,1.000884275998594,0.9989934783277556,1.0001017912098915,1.0055644548298626,1.0001848852547663,1.0001990435801857,1.0017052136516573,1.006050679689816,1.0069635069368832,0.9994704724690906,0.9996743956031658,1.0031504387025263,0.9942979441355646,1.0033517267319976,2.8497080299819977e-05,6.670664483851977e-05,7.150336291514014e-05,7.417252377263597e-05,7.453369139890244e-05,2.8842813483949577e-05,4.257016053564168e-05,3.1961047183499276e-05,7.717056793945555e-05,5.7622629577304974e-05,5.518253934593962e-05,3.989482342688337e-05,5.865625186485095e-05,8.014683737337075e-05,1.2160239348535907e-05,2.5452881120880065e-05,8.34814807674981e-05,2.0562498151056986e-05,8.686181506251251e-05,2.3225434972045885e-05,9.013822505338734e-05,9.181270749677329e-05,2.15440644190297e-05,2.3425808206669314e-05,2.3332300476199728e-05,9.412175974518797e-05,9.378820903847071e-05,2.6191151441948392e-05,5.677294714762063e-05,2.5560368284368922e-05
11,11.0,0.9920230126262375,1.0072398384728078,8.542674470843976e-05,1.158721208955991e-05,4.8788355457353873e-05,2.3553149833251708e-05,2.5906186832207646e-05,7.010561989153976e-05,1.0031508798221427,0.9945824371878558,1.0018697243617793,1.003139683385938,1.0023373357448901,1.0012632411105378,0.9939930728458045,0.999825434784843,1.0029408552347936,0.992049820036453,1.004353058979906,0.9930102742171878,0.9925390989918946,1.001232272183315,1.0000563469124775,1.0035977237604685,1.000927075875506,0.998970501815002,1.0001472561522213,1.0056943773259082,1.000231181035043,1.000247227457321,1.001675085481844,1.006181555650386,1.0070954553008633,0.9995185635083078,0.9997236400020066,1.0032748335373864,0.9942687776273903,1.0034788965178074,2.8237001174870067e-05,6.0358448686123554e-05,6.481571848183084e-05,6.732605439117998e-05,6.764148000309184e-05,2.8781013564173047e-05,3.855185092918335e-05,3.1572490609550234e-05,7.010561989153976e-05,5.222250542719624e-05,5.0271587651567605e-05,3.6184724486561615e-05,5.311614714963055e-05,7.273328090943452e-05,1.158721208955991e-05,2.582881995503002e-05,7.57605646984874e-05,1.867115312199216e-05,7.882420055573381e-05,2.38980178687465e-05,8.178806345318002e-05,8.329475162149061e-05,1.9547115106970777e-05,2.415329294058071e-05,2.4166863182639578e-05,8.542674470843976e-05,8.51119802108594e-05,2.637737506524946e-05,5.139039895351552e-05,2.5906186832207646e-05
12,12.0,0.9920122626672678,1.0073441767413138,7.864607729076152e-05,1.1292108080613601e-05,4.514607559206551e-05,2.1464471466285364e-05,2.46434510814806e-05,6.472757977389532e-05,1.0033711530382237,0.9945753006751511,1.0019377586757086,1.0032119520697056,1.0024090972689501,1.0014808904980153,0.9939867600955347,1.0000401683536624,1.003013543594844,0.992045829987543,1.0044264204834088,0.9930051880005536,0.9925333538788615,1.0013059486701983,1.0001522641401055,1.0038203194918771,1.0010068133275203,0.9989706790355852,1.0002321885201608,1.0059333585853556,1.0003214730081755,1.00034165169532,1.001677899052358,1.0064284579739007,1.0073441767413136,0.9996160591537794,0.9998211506711547,1.0034954145970303,0.9942659592596494,1.0037016152206772,2.6632900490420727e-05,5.487916768403155e-05,5.993558623157347e-05,6.229489023994851e-05,6.25284017602963e-05,2.7195484843916585e-05,3.5188621439573414e-05,2.9728319010910293e-05,6.472757977389532e-05,4.752829557461381e-05,4.668880257788758e-05,3.3017472481288387e-05,4.8381349284355145e-05,6.720491081726514e-05,1.1292108080613601e-05,2.4574128836313734e-05,6.986848715370772e-05,1.726471095948275e-05,7.264499046504556e-05,2.2863986667367672e-05,7.536701902467791e-05,7.67088230511759e-05,1.8094729751430626e-05,2.3118645397665342e-05,2.3147008769601592e-05,7.864607729076152e-05,7.83567985299441e-05,2.5018686453399013e-05,4.6840834039321804e-05,2.46434510814806e-05
13,13.0,0.9919918954549304,1.0073652176405132,7.359917565218907e-05,1.1241601318308673e-05,4.213783496426502e-05,2.021228901544062e-05,2.28789132274323e-05,6.095968451500141e-05,1.0033188947362108,0.9945405225042387,1.0019061676034566,1.0031821565775714,1.0023751971193962,1.0014201206487496,0.993944562715584,0.999976017682226,1.002972349496455,0.9919918954549304,1.0043759126073937,0.9929526714764981,0.9924886669398318,1.0012752269009584,1.0001127854897438,1.003762460929423,1.0009735811952716,0.998929450732912,1.0001978486220893,1.0058595317571541,1.000283901672595,1.0003023512250904,1.0016332230570018,1.0063458061119606,1.0072595507042958,0.9995756085258216,0.9997812521754038,1.0034384076078837,0.9942342754155894,1.0036438385802469,2.4642786926376416e-05,5.00333470485254e-05,5.659058484881868e-05,5.888726967126525e-05,5.899140052229773e-05,2.514992039866678e-05,3.22788535893401e-05,2.7468077393203112e-05,6.095968451500141e-05,4.342116076656891e-05,4.451715209353657e-05,3.0290685706806284e-05,4.426291569290365e-05,6.335670803224856e-05,1.1241601318308673e-05,2.2813726768541046e-05,6.561483901883691e-05,1.6075671153174883e-05,6.812185027510982e-05,2.1206327232297388e-05,7.067220988809206e-05,7.187145385625068e-05,1.693106254043022e-05,2.1433492584817627e-05,2.1444663756605746e-05,7.359917565218907e-05,7.334200833475596e-05,2.318142208436679e-05,4.2856084031183085e-05,2.28789132274323e-05
14,14.0,0.9919617884937214,1.007323110740446,6.774780952671598e-05,1.0516251801419632e-05,3.904656057912663e-05,1.8452913624703637e-05,2.1653781673520346e-05,5.633347411046252e-05,1.003263900017896,0.9945825514284719,1.0018459672438411,1.0031215305506502,1.0023099890618123,1.0013577103729387,0.9939846946043713,0.9999099741957661,1.0029012695279151,0.992027921463484,1.0042991330272688,0.9929903710902898,0.9925285923143006,1.0012107722136687,1.000093065830824,1.0037121564947737,1.000905100864513,0.9989816780962009,1.0001281117553518,1.0058133089834362,1.000212186346292,1.0002288125242054,1.0016867872419828,1.0063048349835928,1.007220782340938,0.9995054150026315,0.9997113253673441,1.003383077428182,0.9942814051572766,1.0035930807975968,2.321784158782144e-05,4.589894462290876e-05,5.230744452960116e-05,5.446615055656756e-05,5.452496991545693e-05,2.3621494339771516e-05,2.9880882628936225e-05,2.5665376316143522e-05,5.633347411046252e-05,3.98516767481826e-05,4.148771614058405e-05,2.7971273306342974e-05,4.072030229020403e-05,5.854032360519574e-05,1.0516251801419632e-05,2.159558154274445e-05,6.051952264202942e-05,1.5366513241166575e-05,6.277585028157975e-05,2.000340200785948e-05,6.512768412404809e-05,6.622772484675228e-05,1.6262231106737647e-05,2.011070454617088e-05,2.0125001798385816e-05,6.774780952671598e-05,6.752343279502516e-05,2.1886124166202477e-05,3.946733057526231e-05,2.1653781673520346e-05
15,15.0,0.9919291108755401,1.0072536208315606,6.155771197876908e-05,9.617728312467287e-06,3.597053571906082e-05,1.6390961537474517e-05,2.094599263558614e-05,5.1348034677299115e-05,1.0031745920487687,0.9944949273144708,1.0018060047154609,1.0030800206027568,1.0022658566939893,1.0012511334451641,0.9938900032800615,0.9997960571454092,1.0028554854364282,0.9919399492946173,1.0042545417801638,0.9928994190492224,0.9924360055494617,1.0011613706704485,1.0000103713016588,1.0036066537352557,1.0008534483148699,0.9988909174352563,1.0000747648553265,1.0057067855746515,1.0001542497196296,1.0001697293409513,1.0015950884290599,1.006195144030465,1.0071106382591344,0.9994427767183091,0.9996496823903146,1.003287157345778,0.9941920247124176,1.003487753026934,2.2326417450931478e-05,4.2104638987439806e-05,4.746942255328698e-05,4.9497931848080785e-05,4.960370603340853e-05,2.2643946372309762e-05,2.7597940738457623e-05,2.4384236534695007e-05,5.1348034677299115e-05,3.644644400080943e-05,3.8127981251270216e-05,2.5701210766800212e-05,3.7349670828083354e-05,5.321117479401123e-05,9.617728312467287e-06,2.0890193834173103e-05,5.5019956539209686e-05,1.468045485266562e-05,5.70545898178349e-05,1.929417024279618e-05,5.9181956969941226e-05,6.0196669931150286e-05,1.554226539983486e-05,1.923419992313885e-05,1.9271013994652543e-05,6.155771197876908e-05,6.135061837538814e-05,2.1144980234600544e-05,3.6320811692732414e-05,2.094599263558614e-05
16,16.0,0.9919028545891357,1.007192512704307,5.589023411184334e-05,8.796790956699802e-06,3.279119305947337e-05,1.4775553532746167e-05,1.9452044211555494e-05,4.675689439705162e-05,1.0032647175108391,0.9944470583551793,1.0018507538534211,1.003126202089173,1.0023124597269646,1.0013371562518274,0.9938422729121902,0.9998796505361113,1.0029094355546562,0.9919028545891357,1.004312773998546,0.9928624106854845,0.9923905258407827,1.0012059161812126,1.000032333185602,1.0036871356808754,1.0009000640614492,0.9988345826782979,1.0001233746329043,1.0057890822538353,1.000205451269147,1.0002228031927582,1.001531268273049,1.0062767474374328,1.0071925127043069,0.9994964648923031,0.9997029218007683,1.0033736079845015,0.9941432266949171,1.0035686975843745,2.069597304429207e-05,3.816985692809476e-05,4.306056571105095e-05,4.496020155033722e-05,4.508962089451804e-05,2.096821880851456e-05,2.5023082358910725e-05,2.2490060219692026e-05,4.675689439705162e-05,3.299743187992269e-05,3.495134641611123e-05,2.3274018130894848e-05,3.382860273123841e-05,4.8327494832069756e-05,8.796790956699802e-06,1.9396189240188182e-05,4.997495025888764e-05,1.3389922965487666e-05,5.181177601958786e-05,1.7920627564795467e-05,5.373540502159832e-05,5.46633319126579e-05,1.4182607765767267e-05,1.779483972964994e-05,1.7842317978217944e-05,5.589023411184334e-05,5.5700748082512676e-05,1.965162817517686e-05,3.293900988687563e-05,1.9452044211555494e-05
17,17.0,0.9918898967703913,1.0071663395625097,5.076438574212435e-05,8.215944687526017e-06,3.0216002636521755e-05,1.3021565146383861e-05,1.915792692658217e-05,4.248429387290286e-05,1.0031958189484182,0.9944595968043416,1.0018673003627732,1.003138301386913,1.0023233638032958,1.001249140951289,0.9938566238616956,0.9997877765859547,1.002923140929104,0.9919305794974919,1.004333672972648,0.9928898136603124,0.9924072854987841,1.0012099950353883,1.000008955580349,1.0035969907095177,1.0008975148913282,0.9988480188886029,1.0001168998768224,1.0056896929916823,1.0001966623407461,1.0002101620185908,1.0015448122272486,1.006171979210469,1.0070878540753903,0.9994863055283932,0.9996937673212495,1.003290931729401,0.9941619450657943,1.0034789205660248,2.0255225176461822e-05,3.457135686463358e-05,3.907542452307695e-05,4.07763698234664e-05,4.093583201226396e-05,2.0365546844748607e-05,2.267707553389319e-05,2.1650605924697713e-05,4.248429387290286e-05,2.987674381418621e-05,3.1843433063156204e-05,2.1078074290042512e-05,3.063728946950229e-05,4.387506397888739e-05,8.215944687526017e-06,1.9101410461244436e-05,4.538395763176666e-05,1.2163700084164633e-05,4.706481627882336e-05,1.7865168264575222e-05,4.880658427233754e-05,4.966120109226611e-05,1.292326910925316e-05,1.7737219445201702e-05,1.779838559633512e-05,5.076438574212435e-05,5.0605078573113464e-05,1.92607479156583e-05,2.9867947822760667e-05,1.915792692658217e-05
18,18.0,0.9918886551437232,1.0071648082634916,4.7218719747087235e-05,8.771165626305842e-06,3.0115788661462843e-05,1.0567620108594542e-05,2.4845377129028903e-05,3.9275072334798523e-05,1.0032483537239762,0.99446242924878,1.0019139521758222,1.0031876243393747,1.002374253012289,1.0012942051919855,0.9938621785223268,0.9998290400882831,1.0029788775882544,0.9919515320145302,1.0043971486716081,0.9929095953367421,0.9924177762825342,1.0012620365030787,1.0000437288330677,1.003647671109826,1.000950866787048,0.9988507562311572,1.0001715678639034,1.0057443998516558,1.0002546428913783,1.0002678814803267,1.0015489559226307,1.0062278829851021,1.0071455865220362,0.9995496997843331,0.9997568038652996,1.0033398316070388,0.9941676128550816,1.0035296359851773,2.5751747628647597e-05,3.131569344350873e-05,3.601657406667778e-05,3.7582729744050025e-05,3.779220361991669e-05,2.5518518058724664e-05,2.054917243192596e-05,2.6410847378031526e-05,3.9275072334798523e-05,2.7033582867689037e-05,2.9722593499513523e-05,1.907428096181431e-05,2.7739418004577478e-05,4.049608815997646e-05,8.771165626305842e-06,2.4845377129028903e-05,4.1984759207586816e-05,1.1033747053769805e-05,4.362444605969084e-05,2.4639364430784136e-05,4.529801018261953e-05,4.617352281496838e-05,1.1735149849478565e-05,2.49067901186991e-05,2.5087288695172408e-05,4.7218719747087235e-05,4.709617156068304e-05,2.4784298327599578e-05,2.708717495648522e-05,2.4909151884073594e-05
19,19.0,0.9918954325806819,1.007168414077952,4.3814291097078616e-05,9.031405759636657e-06,2.956161070330094e-05,9.289275956137053e-06,2.5299981335333093e-05,3.620307876941026e-05,1.0032494769623694,0.9944630869002132,1.0019308258197321,1.0032113366411832,1.0023945978900237,1.0012958921486845,0.9938634533856728,0.9998285645176725,1.0029983391826969,0.9919602221857589,1.0044180362818196,0.9929173992903959,0.9924193990274628,1.0012853818963912,1.0000562760136373,1.0036573965011477,1.0009764503599587,0.9988542142472049,1.0001983269306358,1.0057611958218857,1.000283694153651,1.0002999403715287,1.001556822811322,1.0062487105983278,1.007168414077952,0.999580206635162,0.9997882278356421,1.0033451194542224,0.9941705548685383,1.0035395020435751,2.933622982522682e-05,2.847557838747032e-05,3.3135139216969015e-05,3.459554620174479e-05,3.4811202502600195e-05,2.8869075388382495e-05,1.878273177944441e-05,2.9471762239023344e-05,3.620307876941026e-05,2.4721576399810242e-05,2.7618443568706158e-05,1.751226171504823e-05,2.5299981335333093e-05,3.729006996265951e-05,9.031405759636657e-06,2.860702834120105e-05,3.8742893806357584e-05,1.0142931952985802e-05,4.0325800236565155e-05,2.9201026009475898e-05,4.193573892301523e-05,4.281510807237901e-05,1.0799793240678627e-05,2.9809699648416048e-05,3.00748122127323e-05,4.3814291097078616e-05,4.371273023465708e-05,2.8414341335654527e-05,2.4624160633072192e-05,2.8673882303293734e-05
20,20.0,0.9919065319528171,1.0071613977120897,4.006951302078627e-05,8.206159225178729e-06,2.7051447849378316e-05,8.47382080473378e-06,2.3133450815713753e-05,3.324354578591575e-05,1.0032214152498196,0.9945005325173009,1.0018854683472984,1.0031628538014468,1.002345731398742,1.0012717111361382,0.9938969300731527,0.9998031576384121,1.002943673415086,0.991980670703193,1.004354040313027,0.9929370394805074,0.9924508743198577,1.0012338887095233,1.000046019824444,1.003634274702922,1.0009213666089813,0.9988971934948343,1.0001401089407385,1.005736768099836,1.0002213601345067,1.0002349335490683,1.001598930850434,1.0062262755422637,1.0071466815063392,0.9995151572273014,0.999723569833558,1.0033192653306207,0.9942098255475493,1.0035158086922764,2.680831095080748e-05,2.5963714481279064e-05,3.030469871180515e-05,3.161882299595055e-05,3.18787717628128e-05,2.6421258988795545e-05,1.722531586554975e-05,2.699740904380734e-05,3.324354578591575e-05,2.2653899348414816e-05,2.56145826065796e-05,1.6128263671334646e-05,2.3133450815713753e-05,3.4096002006293034e-05,8.206159225178729e-06,2.6099813640102042e-05,3.545703278729331e-05,9.455591344262313e-06,3.690024506751937e-05,2.658772727739174e-05,3.8386764848890495e-05,3.920570311492753e-05,1.0075132671003065e-05,2.7099235003891597e-05,2.7325447246474468e-05,4.006951302078627e-05,3.997128680253749e-05,2.596112783161752e-05,2.24907938118388e-05,2.6163814752575824e-05
21,21.0,0.9919182561316789,1.0071429816141124,3.731165647121674e-05,8.136527977017793e-06,2.5436533529194194e-05,7.763005533162189e-06,2.1584769725369203e-05,3.0978273568579804e-05,1.003170185303434,0.9944946364348616,1.0018832461617684,1.0031640915928985,1.0023433881523192,1.0012095152554177,0.9938890148790793,0.9997375016947677,1.0029455143737982,0.9919785125959988,1.004358142011667,0.9929334210407565,0.9924480459224033,1.0012242816288222,1.0000171412878227,1.0035656094793979,1.0009065885814505,0.9988865251829505,1.0001231706267049,1.0056525734141013,1.000199472306114,1.0002098622916429,1.0015836057053304,1.0061329619307262,1.0070514906607575,0.9994883288802999,0.9996976172943306,1.003260905541532,0.9942067962415687,1.0034470764963832,2.532116876289127e-05,2.4076676315139706e-05,2.8052378816162295e-05,2.924999366959512e-05,2.959719000176795e-05,2.546197859355738e-05,1.6269200388188003e-05,2.623169237935554e-05,3.0978273568579804e-05,2.1093423883585848e-05,2.4210742534694434e-05,1.5228165767595082e-05,2.1584769725369203e-05,3.1633331400443214e-05,8.136527977017793e-06,2.494371537007298e-05,3.2955878713322183e-05,9.193305484117155e-06,3.4298687706471836e-05,2.5396090841726874e-05,3.57458431341802e-05,3.653492253436103e-05,9.766947142109765e-06,2.588161238646338e-05,2.6072827808091498e-05,3.731165647121674e-05,3.719982095173634e-05,2.4701306026172613e-05,2.096430487030513e-05,2.5003572651536048e-05
22,22.0,0.991926907988818,1.007116133667728,3.444155451719369e-05,8.044066628320033e-06,2.3938806360353953e-05,6.883082837923375e-06,2.0594605787392583e-05,2.8530216163961882e-05,1.0031252515897136,0.9944409718586681,1.001882656936066,1.0031598118134304,1.0023389940678884,1.0011551948769293,0.9938319231633689,0.9996810692035318,1.0029439108852791,0.9919269079888178,1.0043580551227025,0.992882547407813,0.9923935833144185,1.0012175786735753,0.9999695357779824,1.0035016462371689,1.0008999866293682,0.9988154639577478,1.000116003289372,1.0055819085308502,1.000189047823652,1.0001989126310913,1.0015044644020874,1.0060507262645246,1.0069673413723825,0.9994708115021783,0.9996813638252962,1.0032072030567836,0.9941465814188926,1.0033839282576518,2.408052344292424e-05,2.275973537536598e-05,2.57423012976773e-05,2.684419900705046e-05,2.7203098817132828e-05,2.4517064533013488e-05,1.584807872785767e-05,2.5373332977694858e-05,2.8530216163961882e-05,2.00074395794983e-05,2.2447646653037517e-05,1.4740892403773973e-05,2.0594605787392583e-05,2.9084865404677506e-05,8.044066628320033e-06,2.3904441247107846e-05,3.0329200150090373e-05,9.409211538608291e-06,3.1574929790115756e-05,2.4340449945938e-05,3.296006125579642e-05,3.3704177748671916e-05,1.0052700882245387e-05,2.4812877057485464e-05,2.49852174311588e-05,3.444155451719369e-05,3.432321618560121e-05,2.3597466723929064e-05,1.9949509830932844e-05,2.396110970636495e-05
23,23.0,0.9919297512371197,1.007083821756645,3.121424214633826e-05,7.340389309462229e-06,2.2025282588351472e-05,6.110305712246938e-06,1.9097951705225417e-05,2.5939089410731338e-05,1.0030743819146195,0.9944545942998851,1.0019202583563258,1.0032056937833211,1.002382758540511,1.0011038219834354,0.9938492807338061,0.9996266699210218,1.0029937171591394,0.991952548618378,1.0044131538926466,0.992906316062883,0.9924138133611782,1.001258430434812,0.999971670737677,1.0034481395324322,1.0009395093992892,0.9988413464357977,1.0001538019868343,1.0055379841329657,1.0002285789623646,1.000239209054571,1.0015414206803144,1.0060124355885551,1.006928660833623,0.9995073909977467,0.9997186582316788,1.00315666113231,0.9941687554088172,1.0033313684058192,2.2263434696960712e-05,2.1066210911709207e-05,2.33935125319584e-05,2.4378783024224507e-05,2.469364003723409e-05,2.2803205996182902e-05,1.4845233254088732e-05,2.3612380577994443e-05,2.5939089410731338e-05,1.8457137797590446e-05,2.0496214272521162e-05,1.3699121743133267e-05,1.9097951705225417e-05,2.636202347307196e-05,7.340389309462229e-06,2.226497164718067e-05,2.7482526503018808e-05,9.104288660989476e-06,2.8612889405162152e-05,2.2789916861085106e-05,2.9869174688368102e-05,3.054921864778158e-05,9.806290793930894e-06,2.3294728793449195e-05,2.3449552313123566e-05,3.121424214633826e-05,3.1106690962850626e-05,2.1928157562686626e-05,1.8524742300158035e-05,2.2312757622331864e-05
24,24.0,0.9919278929548133,1.007049013764573,2.857536298055278e-05,6.756214863258822e-06,2.0235324108783288e-05,5.634581876885829e-06,1.728952122811606e-05,2.3860011704109123e-05,1.0030262415193498,0.9944606464289873,1.001906900377659,1.0031713871407657,1.0023620119245467,1.001042264715068,0.9938551995852335,0.9995644726832651,1.0029689497834304,0.9919621038569104,1.0043890348633837,0.9929132021019973,0.9924200570565127,1.0012380640508323,0.9999481821003116,1.0033919508588611,1.000916088850138,0.9988430833841884,1.0001281052465258,1.0054712476899657,1.0002016266423395,1.0002119320376222,1.0015358741137612,1.0059384947029226,1.0068530967777907,0.9994765401069658,0.9996883697942853,1.0030897770804115,0.9941733615397879,1.0032745582997025,2.0466074758138794e-05,1.907237671566019e-05,2.1472468265929982e-05,2.236027936186712e-05,2.264996159960564e-05,2.112094328815984e-05,1.3442234289369746e-05,2.19089436668408e-05,2.3860011704109123e-05,1.6747508145444865e-05,1.909874480554965e-05,1.2436956205246057e-05,1.728952122811606e-05,2.4124482429751073e-05,6.756214863258822e-06,2.0693809691714128e-05,2.512231134252696e-05,8.254181862793186e-06,2.614471915617555e-05,2.1293126597605518e-05,2.730639226719198e-05,2.7909615008044698e-05,8.89557452632579e-06,2.1833802181512045e-05,2.1979085602992936e-05,2.857536298055278e-05,2.8477514114966845e-05,2.0271551283374534e-05,1.6764808161968936e-05,2.0731147158704803e-05
25,25.0,0.9919234010614636,1.0070146775752196,2.6411452436966403e-05,6.208698334398002e-06,1.8532199152158758e-05,5.24598975214954e-06,1.5649702174878672e-05,2.2071042122422496e-05,1.0030888230026278,0.9944295163836683,1.0019370617627155,1.0032099417137856,1.002395339699313,1.0011004225405755,0.993812976251825,0.9996163179234723,1.0030071277670896,0.9919234010614637,1.0044277674842355,0.9928744488669731,0.9923815445579819,1.0012732710553849,0.9999693364398411,1.0034594839288942,1.0009531886797982,0.998798104533385,1.0001670732335164,1.0055395931019346,1.0002422019660084,1.0002532413716285,1.0014865379259026,1.006004948273237,1.0069199039836327,0.9995212986230811,0.9997327489070628,1.0031554037752537,0.9941359929181557,1.0033422097928448,1.8639473343586317e-05,1.725608624397357e-05,1.9787319897535062e-05,2.065055216016134e-05,2.0901772927711437e-05,1.9151832585075055e-05,1.2162607371955356e-05,1.9843100565165593e-05,2.2071042122422496e-05,1.5220087655399866e-05,1.7922533370380623e-05,1.1311383955807563e-05,1.5649702174878672e-05,2.2238489972830734e-05,6.208698334398002e-06,1.8804407528392503e-05,2.31480822539196e-05,7.469056581265493e-06,2.408380240813801e-05,1.9379037877762994e-05,2.5184990510520086e-05,2.5738538140631906e-05,8.053186713873802e-06,1.9882499174075498e-05,2.003614002581637e-05,2.6411452436966403e-05,2.633057942190832e-05,1.84190594955616e-05,1.5170718570038372e-05,1.883974074461007e-05
26,26.0,0.9919178875515621,1.0069837810722935,2.4314293237447973e-05,5.6564732831704244e-06,1.6948622466270173e-05,4.826668745583323e-06,1.4252378829438056e-05,2.0252208447460517e-05,1.003099327397737,0.9944717681298861,1.0019249819626816,1.0031956335661198,1.002382875082414,1.0011089015849373,0.9938556989553715,0.999621976485812,1.0029955294263047,0.9919656982661167,1.0044148779021835,0.9929199466278761,0.992430426506876,1.0012617906811425,0.9999885365099948,1.003477304375805,1.0009392982503538,0.9988496647315699,1.0001518724615035,1.0055619094555672,1.0002241621843024,1.0002356243365813,1.0015417028523816,1.006029922892441,1.0069447919313927,0.9994986848792953,0.9997116528817694,1.0031648659130523,0.9941785390978831,1.0033598908808192,1.6926289454774074e-05,1.573190725672771e-05,1.810330431905898e-05,1.89361369937824e-05,1.9150754183310683e-05,1.737256350798152e-05,1.1103035128758618e-05,1.8003369711465585e-05,2.0252208447460517e-05,1.3850039807443357e-05,1.6593378044894534e-05,1.0304670724733368e-05,1.4252378829438056e-05,2.038846921685474e-05,5.6564732831704244e-06,1.7066002105088035e-05,2.1245113479639386e-05,6.9216611577192874e-06,2.2120257628785853e-05,1.7610145004852146e-05,2.316478635620311e-05,2.3701505423513625e-05,7.4591097375379e-06,1.8075366095545825e-05,1.822486960070243e-05,2.4314293237447973e-05,2.424350591845385e-05,1.6719738945014092e-05,1.3867248499126629e-05,1.7100091888620535e-05
27,27.0,0.9919111407193043,1.006959292139503,2.2347978617602435e-05,5.194480348733337e-06,1.562374423705041e-05,4.440748313522562e-06,1.299220633176752e-05,1.8478359366004136e-05,1.0031248233258478,0.9944878675393728,1.001912864798731,1.0031772953379938,1.002367449916044,1.0011292353964274,0.9938686819906365,0.9996401364430569,1.002978260206009,0.9919724495077276,1.0043933745827804,0.9929302602804387,0.9924440428776855,1.0012478422038054,0.9999996567771156,1.0035015623109094,1.0009226426188225,0.9988735253842755,1.0001323250175493,1.005580817856294,1.0002007321310367,1.0002120611389698,1.0015729288966422,1.0060468317958535,1.0069592921395032,0.9994659338131872,0.9996801010434386,1.0031851164551895,0.9941928785626948,1.0033840141095576,1.565791561247861e-05,1.4356586467923562e-05,1.649021960195632e-05,1.7241315934411018e-05,1.745211075177864e-05,1.6163116293329968e-05,1.014508289072688e-05,1.679598832692687e-05,1.8478359366004136e-05,1.2591346025225619e-05,1.5227060336630537e-05,9.376502417456178e-06,1.299220633176752e-05,1.860728618349314e-05,5.194480348733337e-06,1.5933465131772262e-05,1.9427933677465856e-05,6.427063773575826e-06,2.025450723840138e-05,1.6632485829571928e-05,2.125740312289409e-05,2.1782751394288877e-05,6.9169761621959904e-06,1.717274666089095e-05,1.7327292339432466e-05,2.2347978617602435e-05,2.2270427834301917e-05,1.552715241646922e-05,1.2695835167512667e-05,1.5968730856294064e-05
28,28.0,0.9919024929338119,1.006943241577058,2.0460168885428964e-05,5.056349298175004e-06,1.4636300899056e-05,4.050811841615582e-06,1.198717685784822e-05,1.7457176069075012e-05,1.003124384433504,0.9944558397465422,1.0019136822875316,1.0031768855953453,1.0023685321885794,1.001118794862033,0.9938322757860918,0.9996266984877412,1.002980459317727,0.9919443769307749,1.0043992303330702,0.9929012216665021,0.992409786353326,1.0012506126772713,0.9999859743067644,1.0034968428652618,1.0009266624127489,0.9988293319150349,1.0001394230017286,1.005579228313496,1.0002115255157302,1.0002227932522958,1.0015309370768182,1.006045366416869,1.0069582768152918,0.9994795553945413,0.9996937428646998,1.0031785232696453,0.9941570709134977,1.0033797735907732,1.481650616553659e-05,1.3217174307847586e-05,1.493717246965459e-05,1.5613101984836298e-05,1.581427840325413e-05,1.5537803540075113e-05,9.444812863514182e-06,1.6210299951498266e-05,1.6733037652131837e-05,1.1602695254882947e-05,1.379083347886983e-05,8.691389352751338e-06,1.198717685784822e-05,1.6893331565422462e-05,5.056349298175004e-06,1.5550879277609373e-05,1.7667009954757286e-05,6.2280090215196335e-06,1.8434866187408204e-05,1.6581516093382144e-05,1.93949075965494e-05,1.990258487247747e-05,6.7905456076929445e-06,1.7457176069075012e-05,1.7665854567589253e-05,2.0460168885428964e-05,2.0373524180871448e-05,1.4892998865265817e-05,1.1768313033554535e-05,1.5574709612200083e-05
29,29.0,0.9918912765642071,1.006933911851167,1.8654259610807232e-05,4.880145010234191e-06,1.37579051810614e-05,3.7519427475549436e-06,1.1073012522686073e-05,1.6364788069678333e-05,1.00311821183319,0.9944290694445317,1.0019399164060208,1.0032056824533555,1.0023994018240148,1.0011106661561284,0.9937956548020163,0.9996159023836633,1.0030130940931195,0.9919073947221428,1.0044321888338743,0.9928634261316509,0.9923714672084217,1.0012797654607342,0.9999801120107058,1.0034845488334707,1.0009585694549947,0.998787347597655,1.0001735033973829,1.0055567675495913,1.000241797270841,1.0002525106020346,1.0014812686236416,1.0060127852883949,1.0069237229911172,0.9995050798427788,0.9997193875493151,1.0031682699291584,0.9941275306708339,1.0033675714567238,1.42031604736606e-05,1.2183628949545558e-05,1.3625939243755878e-05,1.4290012564257557e-05,1.445558002344912e-05,1.5069723515785093e-05,8.810366411724426e-06,1.578232282424427e-05,1.5336702929323032e-05,1.0711751790309066e-05,1.272316363755867e-05,8.074273381125686e-06,1.1073012522686073e-05,1.541190570403393e-05,4.880145010234191e-06,1.532109879393275e-05,1.6105083389104686e-05,6.047165715827189e-06,1.679172081864389e-05,1.6364788069678333e-05,1.7678216229457044e-05,1.814565373932858e-05,6.685514028905049e-06,1.7405169188455455e-05,1.7655750362453463e-05,1.8654259610807232e-05,1.8572979600013944e-05,1.4442430945030685e-05,1.0920660673709052e-05,1.531497528480149e-05
30,30.0,0.9918768239796114,1.0069286483445403,1.7357199426705682e-05,4.51206604684559e-06,1.2866722840436861e-05,3.6398104500930846e-06,1.0023625357680674e-05,1.5515543766562735e-05,1.003090695906206,0.9944058628975637,1.0019125072984822,1.003176387458295,1.0023713747675578,1.0010781988810722,0.9937639382593904,0.9995805801663602,1.0029862044852682,0.9918701698951974,1.004401182812807,0.992825893846147,0.9923388897460925,1.0012545081767548,0.9999520026875448,1.003455099826766,1.0009327600362639,0.9987533503812839,1.0001469932461444,1.0055134349552368,1.0002130591028657,1.0002254234950387,1.0014414495076516,1.0059597344438174,1.006868345691818,0.9994696935278664,0.999685496709538,1.0031352016617558,0.9941005762175987,1.003337465678204,1.3736722444811392e-05,1.1026350767628433e-05,1.2437574777917732e-05,1.3121346566962579e-05,1.3223559809051894e-05,1.4783738823941253e-05,7.973975311458548e-06,1.5515543766562735e-05,1.4077268427783372e-05,9.712143467712975e-06,1.1758993094857402e-05,7.3171969908026225e-06,1.0023625357680674e-05,1.4060649115979164e-05,4.51206604684559e-06,1.5042110581464466e-05,1.4682422402521455e-05,5.472412916614687e-06,1.529799412012522e-05,1.6038731311051838e-05,1.6103320903356956e-05,1.6527902944044512e-05,6.058526501318522e-06,1.7080815631884422e-05,1.7357199426705682e-05,1.69765069034233e-05,1.6905033832012158e-05,1.4270603139088392e-05,9.884250978513441e-06,1.5023098850984315e-05
31,31.0,0.9918584675491466,1.0069247964398873,1.666786275586923e-05,4.165462693745132e-06,1.1959701467006013e-05,3.45030174105067e-06,9.183753850583404e-06,1.4696722121543464e-05,1.003155150977422,0.9943966232480032,1.0019469344101055,1.0032161352393825,1.0024117116430882,1.0011465714295258,0.9937541741278666,0.9996483601203247,1.0030280683266748,0.9918584675491466,1.0044410833195236,0.9928127878503945,0.9923300210087254,1.0012987893209437,0.9999885861020249,1.0035279989663948,1.0009783610616896,0.9987417471976865,1.0001933026349605,1.0055816921679146,1.0002608100542756,1.0002765379729333,1.001426972187442,1.0060188800853296,1.0069247964398873,0.9995152757832385,0.9997311899706403,1.0032003448283557,0.994095182872321,1.0034099995442207,1.299614232323108e-05,1.0051931020383634e-05,1.1327875976476743e-05,1.1991427964092512e-05,1.2049551056133585e-05,1.4092221305957855e-05,7.355228549940729e-06,1.4754608769448742e-05,1.2848299170885717e-05,8.901397179439706e-06,1.0756141108924104e-05,6.7352422676804466e-06,9.183753850583404e-06,1.281645613625687e-05,4.165462693745132e-06,1.4337794023429448e-05,1.3389040456058632e-05,5.116501624764997e-06,1.3957802028020244e-05,1.535529590580205e-05,1.4696722121543464e-05,1.50854849258392e-05,5.693648865543415e-06,1.638530027373984e-05,1.666786275586923e-05,1.551955176421478e-05,1.545094856890792e-05,1.3733133208493929e-05,9.052147043607648e-06,1.4324071071165223e-05
32,32.0,0.9918371318981692,1.006919838948755,1.528154786145171e-05,3.8246317532228926e-06,1.0973291858962194e-05,3.1005370314124805e-06,8.534383749043154e-06,1.3404940613187663e-05,1.0030932284455691,0.9944247830674179,1.0019467734638519,1.003217657875255,1.0024099036105476,1.0010776218604973,0.9937835368295498,0.9995800503552957,1.0030212218933297,0.9918830377370623,1.00443099360724,0.9928361779241361,0.9923580874319087,1.001294210370894,0.9999722262046961,1.0034541012224132,1.0009716039119312,0.9987738672707525,1.000183813248012,1.005500820749938,1.000246088809984,1.0002614655809707,1.0014631391175899,1.0059324401385967,1.0068359549581933,0.9994937286401656,0.9997109379316621,1.0031312978177425,0.9941315536569577,1.0033365090166761,1.1929911596324374e-05,9.257261583369816e-06,1.0324102245740584e-05,1.0936846178581346e-05,1.0983387333364567e-05,1.2849550474842062e-05,6.8653283353166405e-06,1.3404980572417278e-05,1.1729846518471567e-05,8.23470087368928e-06,9.845569090682271e-06,6.297014063887304e-06,8.534383749043154e-06,1.1684945392928207e-05,3.8246317532228926e-06,1.3186263333360157e-05,1.2207285646740579e-05,4.908913045746574e-06,1.2727339495032935e-05,1.4114530393931526e-05,1.3404940613187663e-05,1.3759899364235271e-05,5.4886057281080355e-06,1.502885644062798e-05,1.528154786145171e-05,1.4168411220668307e-05,1.4103622586787509e-05,1.2566142589622963e-05,8.376450637080813e-06,1.3173487050402532e-05
33,33.0,0.9918201106769712,1.0069118083980402,1.3994437396133088e-05,3.5350921320604046e-06,1.0036146702284848e-05,2.7912072219002083e-06,7.89331744178504e-06,1.2185506453426319e-05,1.0029548536283275,0.994372032870949,1.001945894024036,1.003212971605367,1.0024048508127876,1.0009259234103027,0.9937300834949769,0.9994287918846255,1.0030144397683507,0.991829932184473,1.0044214674609766,0.9927841401741789,0.992305655960735,1.0012897430162357,0.9999001608266497,1.0032973463454398,1.0009630129306777,0.998713167632442,1.0001739834278995,1.005328367521999,1.0002317162947294,1.0002484123149797,1.0013960808534657,1.005751658448183,1.0066525776332897,0.9994728923680879,0.9996908961512454,1.0029809595166936,0.9940762391530571,1.0031804743441908,1.0933548906014148e-05,8.525858857915023e-06,9.355222085273165e-06,9.928765672685196e-06,9.959802876774791e-06,1.1712677480726059e-05,6.327716476032689e-06,1.2185506453426319e-05,1.0637819143423188e-05,7.5552515499952525e-06,8.947894221513615e-06,5.832166341490455e-06,7.89331744178504e-06,1.0589132306917739e-05,3.5350921320604046e-06,1.2113157308452982e-05,1.1071629418569934e-05,4.667012943543963e-06,1.1553263253714129e-05,1.2951723754418944e-05,1.2186885975833495e-05,1.2507047738228298e-05,5.255636904480404e-06,1.377858308219672e-05,1.3994437396133088e-05,1.293833168193121e-05,1.2867169960152018e-05,1.1470086422531715e-05,7.709749220745825e-06,1.2099914061579543e-05
34,34.0,0.9918162897920794,1.0068988747434755,1.27260661672077e-05,3.2329660665097577e-06,9.157243539717878e-06,2.5084445099242565e-06,7.253939565185026e-06,1.107081819969105e-05,1.0028683752435987,0.994354783712615,1.0019118372408278,1.0031799808733908,1.002369519130249,1.0008306234884072,0.9937125630608667,0.9993334753753093,1.0029781392593597,0.9918162897920793,1.0043888385217543,0.9927721235380421,0.992288360318787,1.0012546697456455,0.9998514933739484,1.0032011945645876,1.0009253954648225,0.9986966921626795,1.0001343584699653,1.0052224120777997,1.0001888500881488,1.0002088930622277,1.0013923422569908,1.0056383205468542,1.0065354464445746,0.9994170998313171,0.999637313920443,1.0028903101195026,0.9940545874910155,1.0030848195103566,9.995591735093157e-06,7.820167958241402e-06,8.479229554285218e-06,9.019621470213976e-06,9.034874696597356e-06,1.0656367749644541e-05,5.839188658140584e-06,1.107081819969105e-05,9.650853558043135e-06,6.902696256002351e-06,8.135837014100843e-06,5.356398112317835e-06,7.253939565185026e-06,9.597967544217735e-06,3.2329660665097577e-06,1.1064768791283407e-05,1.0043728116164255e-05,4.420618317067318e-06,1.0489728571901483e-05,1.1803282047919371e-05,1.1081887387067629e-05,1.1371201472685323e-05,4.982541242005069e-06,1.2542872830358873e-05,1.27260661672077e-05,1.1816874601518875e-05,1.1742522740493224e-05,1.0441249112937202e-05,7.091190282101249e-06,1.1052256372541479e-05
35,35.0,0.9918322368465162,1.0068792079407947,1.1605645745280124e-05,2.935605920341405e-06,8.388947912148655e-06,2.208780933047001e-06,6.804565293074651e-06,1.0033257292142185e-05,1.0030148061483268,0.9943818772783282,1.0020196742136234,1.003292765881854,1.0024868554300161,1.0009857317791762,0.9937456509970529,0.9994907263552438,1.0030988772704659,0.9918488504288936,1.0045125767448202,0.9928053661390787,0.9923214181300426,1.0013750135351973,0.9999542790457577,1.0033554492634198,1.0010502728329236,0.9987354701756335,1.0002603738397817,1.005377415411969,1.000317560422567,1.0003423893600332,1.0014463865875103,1.0057927223489336,1.0066885177515659,0.9995408260330912,0.9997626420827155,1.0030396403234487,0.9940798458056624,1.0032385226396097,9.053818754353259e-06,7.220914636269896e-06,7.725946750417655e-06,8.224066416972909e-06,8.249331168149246e-06,9.648077790110082e-06,5.53435690785247e-06,1.0033257292142185e-05,8.816543995045489e-06,6.45503049224741e-06,7.450556180104188e-06,5.058809004573816e-06,6.804565293074651e-06,8.752968443966158e-06,2.935605920341405e-06,1.0023414936702287e-05,9.17035822401742e-06,4.322187281356606e-06,9.589324393853909e-06,1.0717916610022083e-05,1.0108431547273574e-05,1.0367231846084166e-05,4.863534900496697e-06,1.142943129399317e-05,1.1605645745280124e-05,1.0749114592001352e-05,1.0683430809766378e-05,9.454885442575039e-06,6.6074760478323605e-06,1.0012204647583612e-05
36,36.0,0.9918652462292885,1.0068509779457306,1.095584992948004e-05,2.7426725665720376e-06,7.795943840157114e-06,1.947133362440541e-06,6.539063166602349e-06,9.224151504591345e-06,1.0031525385837448,0.9944328922265439,1.0021365239574238,1.0034134596179793,1.002614775507098,1.0011316555875953,0.9938107471975949,0.9996397771243457,1.003234932726676,0.9919268523620816,1.0046552138144034,0.992882081390785,0.9923921171578844,1.00150332048589,1.0000668360836686,1.0035030343545417,1.0011815459609348,0.9988018153761125,1.0003921907445337,1.0055340977057328,1.0004493011922946,1.0004734487667808,1.0015222812850726,1.0059541640768794,1.0068509779457309,0.9996714332874085,0.9998943511044209,1.003178465521119,0.9941358866463629,1.0033863322693388,8.260363681542915e-06,6.735605528671272e-06,7.074109013093334e-06,7.535672185074354e-06,7.5651241362736e-06,8.841431745788808e-06,5.376219004578492e-06,9.224151504591345e-06,8.083413589786776e-06,6.236794024974813e-06,6.864831320369283e-06,4.9829570205156355e-06,6.539063166602349e-06,8.009140385276077e-06,2.7426725665720376e-06,9.168330574296731e-06,8.39989976756793e-06,4.3707417064805055e-06,8.794058701118559e-06,9.940192186665546e-06,9.255888732311885e-06,9.482721280471575e-06,4.991531302581275e-06,1.0752393950668783e-05,1.095584992948004e-05,9.843200257947209e-06,9.77815307704257e-06,8.672917632147945e-06,6.239842963478112e-06,9.161044268743616e-06
37,37.0,0.9919102940258984,1.0068131764983617,1.038193062974095e-05,2.6207322122964905e-06,7.309432240756017e-06,1.8027420821150437e-06,6.165585292414099e-06,8.711271449236692e-06,1.0030819927709862,0.9944997357636763,1.0021916203107832,1.0034655239957524,1.0026713910301852,1.0010498137118449,0.9938849988444612,0.9995585523581586,1.0032921830844665,0.9920103284302251,1.004717632492711,0.9929650019503319,0.9924702747770101,1.0015634713974557,1.0000889726173434,1.0034287125030592,1.0012396607489908,0.9988778617200593,1.0004502290526378,1.005449435565798,1.000504976325278,1.0005291295156504,1.0015998376671476,1.0058629193229336,1.0067575282900643,0.999721727570266,0.9999457570287494,1.0030964538698717,0.9942082546144231,1.0033115275939268,7.797902000816197e-06,6.232645309817513e-06,6.497841489525882e-06,6.945224181464935e-06,6.972118711924627e-06,8.376302856398482e-06,5.107143395834383e-06,8.73053350400194e-06,7.448485711695382e-06,5.943524611523108e-06,6.3386674660093024e-06,4.821663225770995e-06,6.165585292414099e-06,7.396335869579855e-06,2.6207322122964905e-06,8.711271449236692e-06,7.758615378779232e-06,4.2497382194979164e-06,8.120069049641305e-06,9.429724201640746e-06,8.5496588030364e-06,8.778907093379464e-06,4.914421197321802e-06,1.0187559170713217e-05,1.038193062974095e-05,9.08002285626495e-06,9.018188786868458e-06,8.196373446816047e-06,5.809689269536988e-06,8.702091831133242e-06
38,38.0,0.9919623563218484,1.0067680824761387,1.000023876870393e-05,2.4345251484973548e-06,6.848708900865297e-06,1.767207106000995e-06,5.664057771778767e-06,8.282421725502472e-06,1.0029995858029996,0.9945422836439735,1.002243464770881,1.003520824429773,1.0027263939666418,1.0009581086750774,0.9939345568778286,0.9994658627003159,1.003348142879949,0.9920694947714919,1.0047794977393538,0.9930244148440243,0.9925232967521915,1.0016249174593632,1.0001025189269737,1.0033521382348796,1.0012988056780785,0.9989347610570312,1.0005092351096785,1.0053763903400657,1.0005612344373627,1.0005856013395236,1.0016612364353183,1.005793316496149,1.0066873943522394,0.9997760138526345,1.0000006896292704,1.0030068326645638,0.9942634575603845,1.0032347201233753,7.472121138392752e-06,5.713837203283073e-06,5.952899486437484e-06,6.388773585260997e-06,6.415327111881714e-06,8.062008900441758e-06,4.712558451844409e-06,8.36391047255817e-06,6.853609853317612e-06,5.467675012185416e-06,5.8282400883372835e-06,4.456569924386245e-06,5.664057771778767e-06,6.826892816088116e-06,2.4345251484973548e-06,8.446690163388899e-06,7.162221962975187e-06,3.958119789519189e-06,7.492421608622517e-06,9.100438307423206e-06,7.88210660944599e-06,8.117853665102739e-06,4.597680182133973e-06,9.80063009862335e-06,1.000023876870393e-05,8.336518120435083e-06,8.282421725502472e-06,7.877501145216524e-06,5.362854507311852e-06,8.430563406862873e-06
39,39.0,0.9920164092026407,1.006718796540857,1.3258158258764982e-05,2.6786494317490273e-06,7.1944544458003455e-06,2.7108073558531147e-06,5.280419316153985e-06,9.724445544734626e-06,1.0027468602688914,0.9945707319848465,1.0021807845141042,1.003460861550781,1.002665482658838,1.0006948603652925,0.9939691153995365,0.9992000823433135,1.003294171347944,0.9921204900122026,1.0047367930568576,0.9930751705932541,0.9925636060332222,1.0015603579601757,1.0000113992003898,1.0030940054227284,1.0012323806256007,0.9989815096709158,1.0004406281573135,1.0051212646530001,1.0004893828246884,1.0005123352691463,1.001716261372995,1.0055389269381756,1.0064310623678372,0.9996994938456842,0.9999237632604194,1.0027477922249173,0.9942973819021683,1.0029764615037127,8.900624952047118e-06,5.384411627613143e-06,5.393523888293561e-06,5.7935649377212164e-06,5.81245698681263e-06,9.90714278591015e-06,4.4836388370490965e-06,1.01682444162148e-05,6.205383674850473e-06,5.161919059599363e-06,5.280419316153985e-06,4.239008379126435e-06,5.335600035701767e-06,6.182962072610683e-06,2.6786494317490273e-06,1.0460071455331665e-05,6.487354347866114e-06,3.8636255792735005e-06,6.786382642628953e-06,1.1752191938661706e-05,7.149672682466871e-06,7.35908755918793e-06,4.504430038540198e-06,1.289743748542361e-05,1.3258158258764982e-05,7.598447955025685e-06,7.54219535101196e-06,9.724445544734626e-06,5.1024928256670405e-06,1.0420089307972015e-05
40,40.0,0.9920674287537777,1.0066684193543123,1.8654830797771905e-05,3.3523864767039157e-06,8.161193718306862e-06,4.551812547460771e-06,4.941145505248542e-06,1.298834275929414e-05,1.0026646195676507,0.9945226435319023,1.0021279487140582,1.0034038923692534,1.0026085429598355,1.0006044325787986,0.9939175930807506,0.9991091957745204,1.0032372765646398,0.9920674287537778,1.004680592049876,0.9930219644383061,0.9925117884188054,1.001499566445222,0.9999424194440948,1.0029988628394426,1.0011668060209096,0.9989274752596272,1.0003712310318897,1.0050175373759809,1.0004142374187934,1.000435484141583,1.001654713414654,1.0054311394412636,1.006320155373586,0.999617980929033,0.9998421917199207,1.002656767303846,0.9942476040903041,1.0028813600902093,1.163150497352036e-05,5.137497439329959e-06,4.974291427101536e-06,5.334929773206882e-06,5.368574915197418e-06,1.3305454809515609e-05,4.331939952151236e-06,1.3526157897180218e-05,5.738604210048775e-06,4.941145505248542e-06,4.89256564836542e-06,4.093345588140858e-06,5.0952331291624534e-06,5.7017853864607846e-06,3.3523864767039157e-06,1.4057765226670408e-05,6.006567107804364e-06,3.834238389411263e-06,6.298434725066447e-06,1.6269677382289627e-05,6.6799649471233555e-06,6.835444276117592e-06,4.414371641152084e-06,1.8036858026947254e-05,1.8654830797771905e-05,7.267618223202655e-06,7.1836586164894675e-06,1.298834275929414e-05,4.904283462384559e-06,1.3978338836146814e-05
41,41.0,0.9921113142890121,1.0066200515782997,2.053161540637036e-05,3.631570401711805e-06,8.819640449897849e-06,5.214638958313912e-06,4.741535919739412e-06,1.4422656859105574e-05,1.0026307841470274,0.99454554698424,1.0021227070996042,1.0033972162869205,1.0025987081326062,1.0005550685481301,0.9939398583811069,0.9990576928636187,1.0032317578712628,0.992095018429735,1.0046792454195936,0.9930498752311412,0.9925356182998992,1.0014908209988367,0.999936692850982,1.0029554164763974,1.0011490619944972,0.9989486991841979,1.0003491741338735,1.0049590044206846,1.0003857799056408,1.0004040579157691,1.0016666406595527,1.005364445333799,1.0062496231611733,0.9995832152763574,0.9998090527763018,1.0026110908433907,0.9942737106985257,1.0028378396290325,1.2980045445202012e-05,4.7598943678070525e-06,5.386643915613277e-06,5.796061379078851e-06,5.9063103249757916e-06,1.4906343787798899e-05,4.05294956007549e-06,1.5141883341574447e-05,6.3030387949440084e-06,4.588668766458057e-06,5.593361613085994e-06,3.817922343123474e-06,4.741535919739412e-06,6.262217952476575e-06,4.009540304121212e-06,1.5629856343898382e-05,6.623139132816619e-06,3.631570401711805e-06,6.910489227700943e-06,1.799732488243305e-05,7.313830707219783e-06,7.543626886148705e-06,4.221272344960749e-06,1.9861669188815287e-05,2.053161540637036e-05,7.808634667304052e-06,7.748323967504385e-06,1.4422656859105574e-05,4.5658157890696295e-06,1.5532969875801646e-05
42,42.0,0.9921476580350959,1.0065767938746146,2.2418279071450432e-05,3.831335673798566e-06,1.0636535851940375e-05,5.668925847346084e-06,4.848027305478277e-06,1.6418261352325833e-05,1.002579757029708,0.9946348791196163,1.0021199707872468,1.0033918555091004,1.002591542771244,1.0004965374995827,0.994037917726847,0.9990010849669415,1.003224097285363,0.9921886622698228,1.0046707491056672,0.9931449226405648,0.9926334160725383,1.001486628640762,0.9999545146599039,1.002902336600322,1.0011421933085827,0.9990664307799464,1.000340382828595,1.0049103610735937,1.0003737824269887,1.0003891523924309,1.0017901600578716,1.0053155052866318,1.0061988998200342,0.999568529605926,0.9997949278609379,1.0025516595523662,0.9943731677825066,1.0027849315739892,1.5084137875494316e-05,4.598627027039036e-06,7.547471985348619e-06,8.143644600524289e-06,8.533712610116655e-06,1.7180798687413587e-05,4.152674699569327e-06,1.755229536368252e-05,9.198499898625145e-06,4.814813017099871e-06,8.859865502011356e-06,4.110120365929227e-06,4.848027305478277e-06,8.95161998397606e-06,5.773738490766134e-06,1.7835927385545078e-05,9.450468125007717e-06,3.831335673798566e-06,9.732812627082596e-06,2.0136028460995335e-05,1.0121855224399894e-05,1.0487812799019675e-05,4.706349112196682e-06,2.185889220240514e-05,2.2418279071450432e-05,1.0251980315496301e-05,1.0295150953083811e-05,1.6418261352325833e-05,4.453922174920835e-06,1.7746952667408877e-05
43,43.0,0.9921769754470305,1.0065417469050524,2.3499724589445322e-05,4.815685491707469e-06,1.2278357795390783e-05,5.630881073961692e-06,6.037765538834771e-06,1.7419736260041575e-05,1.0026759926476498,0.9946838187017167,1.0020956782575814,1.0033662540794945,1.0025673682029888,1.0005991450629808,0.9940913079956182,0.9991085967759842,1.0031985831514851,0.9922363580618736,1.0046439615958123,0.9931944746209705,0.9926864378439205,1.0014594520991718,0.999994343399782,1.0030022667142016,1.0011165533934094,0.9991170140802957,1.0003131812508703,1.0050163443561138,1.0003446946880439,1.000360328403265,1.0018387163458422,1.0054202313633287,1.0063006873720846,0.9995338899416406,0.9997607297667815,1.002646543624744,0.9944251605591444,1.002884689587428,1.614615728882418e-05,5.0514320615794304e-06,9.640115011254648e-06,1.0300130943005047e-05,1.1013578437678775e-05,1.8351256401388908e-05,5.021376681815057e-06,1.880000646036144e-05,1.194132698655923e-05,6.037765538834771e-06,1.2024502182603866e-05,5.371877209580508e-06,5.821657335561612e-06,1.150790391745702e-05,7.246759336779228e-06,1.8952899378646543e-05,1.2059075750041952e-05,4.815685491707469e-06,1.2334899178396962e-05,2.1294490754740014e-05,1.2649654884708572e-05,1.302815293455163e-05,5.951374831431961e-06,2.2982732276883182e-05,2.3499724589445322e-05,1.251092412322058e-05,1.2635642856873105e-05,1.7419736260041575e-05,5.062597115353556e-06,1.8877297642397063e-05
44,44.0,0.9921997819798185,1.0065180113314085,2.1873922572395132e-05,5.619416739247042e-06,1.2466028956816282e-05,4.800559296231603e-06,7.1749786536036e-06,1.662171805446627e-05,1.002745942658959,0.9947230277599894,1.0020593720521245,1.003332646795047,1.0025307737436664,1.000674745235761,0.9941376914861513,0.999188938625378,1.0031640475329986,0.9922841475261198,1.0046154351205718,0.9932405783124155,0.9927311360632343,1.0014224014468391,1.0000216564664393,1.0030772748743473,1.0010807834078919,0.9991628671997161,1.0002761957850148,1.005100125521607,1.0003049355685634,1.0003203882727845,1.0018803806643475,1.0055010984190174,1.0063783135146531,0.9994903727621836,0.9997177660889629,1.0027183427103226,0.9944645034950009,1.0029599168982588,1.5262929245979745e-05,5.619416739247042e-06,1.0289142257511077e-05,1.0910937142236112e-05,1.1723365750682517e-05,1.747090647120314e-05,5.9371299301948636e-06,1.787615631339923e-05,1.2666699778060571e-05,7.312875652575505e-06,1.3039657025129622e-05,6.693935803272148e-06,6.838099679692726e-06,1.2373615828916299e-05,7.0638512704710866e-06,1.7721133751576023e-05,1.2816545811884329e-05,5.919508728303055e-06,1.3067080182838161e-05,1.9850473108079417e-05,1.3251327219109866e-05,1.360822077681948e-05,7.1749786536036e-06,2.1378727018468113e-05,2.1873922572395132e-05,1.293254187710385e-05,1.3095659710145274e-05,1.662171805446627e-05,5.9313045814947476e-06,1.765900776962957e-05
45,45.0,0.9922165930884614,1.0065086878154785,2.710861779912528e-05,5.74240546774198e-06,1.4230080482489284e-05,7.029469927007393e-06,7.942721010760493e-06,2.3049130202840367e-05,1.0028513030408457,0.9947525558524476,1.0021021834925505,1.0033801188350957,1.0025795711435688,1.0007891292544373,0.9941788660823258,0.9993092248342887,1.0032229013770357,0.9923353816994633,1.0046852932349886,0.9932909723060006,0.992774695539104,1.0014672298670315,1.000080260897595,1.0031849181818329,1.0011312536973942,0.9991931375198416,1.0003291115869042,1.0052225355673332,1.0003626613133085,1.000382248910148,1.0019142553217606,1.005630688393195,1.0065086878154785,0.9995515142299507,0.9997792389784871,1.0028238553364608,0.9944964592210098,1.0030673733616824,2.116586847382037e-05,5.74240546774198e-06,1.0043143701300285e-05,1.0631262675107858e-05,1.1400684812085107e-05,2.4062943632992753e-05,6.271456306754624e-06,2.4568921521211e-05,1.2254149372301673e-05,7.990180775031276e-06,1.2696113936240991e-05,7.426101669413639e-06,7.248357175373748e-06,1.212079983156892e-05,7.031308124038622e-06,2.347566778162225e-05,1.2494284048642493e-05,6.552553876735027e-06,1.2732556013851173e-05,2.5230544311623224e-05,1.2871295529429563e-05,1.3209036264728667e-05,7.942721010760493e-06,2.6530836212939575e-05,2.710861779912528e-05,1.2561733199018953e-05,1.2728040269705909e-05,2.3049130202840367e-05,6.324806541116951e-06,2.3436893937555677e-05
46,46.0,0.9922279242279617,1.0065158690294307,3.487022994359878e-05,5.505544503372349e-06,1.6339948506602797e-05,1.05681193523977e-05,7.869037594678835e-06,3.1054221944176685e-05,1.002811670356281,0.9947424010643465,1.0020789711771012,1.003358474579776,1.002560349148061,1.0007534355608658,0.9941692189724197,0.9992751120929438,1.003206471759094,0.9923278437758604,1.0046737200411808,0.9932824569675621,0.9927641205455955,1.0014434670403725,1.0000551583982424,1.0031459916198877,1.0011059256443018,0.9991820178214054,1.0003046991854982,1.0051910726184325,1.0003389572118997,1.000359780260036,1.0019092230957825,1.0056033797331962,1.0064812108753636,0.9995271825718944,0.9997549960497736,1.0027826552839487,0.9944871943446983,1.0030285769169103,2.8493846609921785e-05,5.505544503372349e-06,9.53081087705879e-06,1.0074786642872166e-05,1.0772635041992598e-05,3.222849052725143e-05,6.080293225288978e-06,3.28628491554228e-05,1.1481610782579455e-05,7.869037594678835e-06,1.1788030994319419e-05,7.356137959823176e-06,7.037048975977698e-06,1.1478859451087456e-05,7.659242756271542e-06,3.118738079090516e-05,1.190306958256875e-05,6.498093338794294e-06,1.2192958016946022e-05,3.2861656741493676e-05,1.245121716181216e-05,1.2798300593719483e-05,7.92306394216304e-06,3.4100212914736794e-05,3.487022994359878e-05,1.2348294860334309e-05,1.2499672862929126e-05,3.1054221944176685e-05,6.12497284513684e-06,3.116588456085047e-05
47,47.0,0.9922342908533207,1.0065376156869275,3.67490021551693e-05,5.07460991249302e-06,1.639680907736847e-05,1.1339495943741448e-05,7.257378069910382e-06,3.2091572080882607e-05,1.002795560188858,0.994731495520366,1.0020564968679966,1.003334635552721,1.0025410836758597,1.0007406216559307,0.9941518084080515,0.9992625159109215,1.0031896120509451,0.9923081275955299,1.0046602805027398,0.9932614193118211,0.9927443956298974,1.001427468698757,1.0000433127104067,1.003136791572647,1.0010903707444818,0.9991578295486934,1.0002912441238756,1.0051804743764385,1.0003271069119377,1.000345050578452,1.0018869118427545,1.0055959702468213,1.0064751114348953,0.9995212838292226,0.999748526260058,1.0027641040663708,0.9944704605649519,1.0030195267328004,2.9131632573268675e-05,5.07460991249302e-06,9.030732167750295e-06,9.566225949401395e-06,1.0214586375398469e-05,3.325830813644118e-05,5.593948717137324e-06,3.392516810287604e-05,1.0801152620889676e-05,7.2049897822824635e-06,1.099775384402649e-05,6.742721607654696e-06,6.453527082295157e-06,1.0904453138085239e-05,7.817947064898906e-06,3.224622236682198e-05,1.1429543875612288e-05,5.959131591818201e-06,1.1798694292196066e-05,3.435085660371458e-05,1.221631635537291e-05,1.2600123466566045e-05,7.257378069910382e-06,3.5799146052385674e-05,3.67490021551693e-05,1.2351778835985057e-05,1.2471628567493304e-05,3.2091572080882607e-05,5.635361696761918e-06,3.222975923546504e-05
48,48.0,0.9922362084195411,1.0065709805120044,3.5680477408632494e-05,5.3458533290784525e-06,1.5751056487221898e-05,1.0845879770904707e-05,7.396801924381222e-06,3.0792167045668055e-05,1.002733092760271,0.9947141433229786,1.0020568768776235,1.0033378581419843,1.0025464433105649,1.0006819727574439,0.9941340445692477,0.99920541086362,1.0031957202628328,0.9922899247716965,1.004669085123813,0.9932425640935203,0.9927260392969935,1.0014363994140267,1.0000267272445795,1.0030854152847581,1.001096985907557,0.9991315315737134,1.0002994074615956,1.0051209393970004,1.0003351852503692,1.0003569229588294,1.0018569923999348,1.0055328373647927,1.006409955135444,0.9995232660458508,0.9997502882598335,1.0027012826892066,0.9944518594269853,1.0029675990560583,2.7649791990435926e-05,5.3458533290784525e-06,8.241980049228715e-06,8.745476799838574e-06,9.356506581049629e-06,3.194099957477384e-05,5.9550241819044975e-06,3.2576986867383244e-05,9.857645118057308e-06,7.396801924381222e-06,1.0008112762427311e-05,7.004697732749054e-06,6.7466404091924e-06,9.974384544585234e-06,7.194817933056469e-06,3.080759762400895e-05,1.0538847047935876e-05,6.656169193542126e-06,1.0933794566742356e-05,3.307753185414114e-05,1.1420991706130536e-05,1.1828940855486796e-05,7.865815625253538e-06,3.4645975461943646e-05,3.5680477408632494e-05,1.167319170746978e-05,1.1756794489103183e-05,3.0803664404376456e-05,6.054015828079859e-06,3.0792167045668055e-05
49,49.0,0.9922341923816246,1.006613016228697,3.34876989112416e-05,6.1211652590861435e-06,1.5087474061851648e-05,9.961854897841422e-06,7.978214106946369e-06,2.894109306355529e-05,1.0026468308883014,0.9947091547164363,1.0019782086466165,1.003251000367172,1.0024637000747236,1.0005944176005896,0.9941257930139558,0.9991194873521189,1.0031109741264093,0.9922746811532949,1.0045823455961496,0.993226687838968,0.9927170422160279,1.0013524344457776,0.9999674388323688,1.0029970983306975,1.0010130570004907,0.9991271176773069,1.0002166377799193,1.0050373466331735,1.000249143594071,1.0002715058346543,1.0018526318117087,1.0054490105737894,1.0063251809758442,0.9994303789218091,0.9996586923385032,1.0026101075329925,0.9944395039969584,1.0028791238301913,2.5986378847942148e-05,6.1211652590861435e-06,7.535563564685076e-06,8.011016705418073e-06,8.569400281734864e-06,3.0101287718491324e-05,6.916344466827695e-06,3.072474861686116e-05,9.024019427899116e-06,8.095265791495322e-06,9.161755093778116e-06,7.798573093434801e-06,7.638395347717461e-06,9.131231364676577e-06,6.658517487315529e-06,2.8958673694048227e-05,9.664457095065202e-06,7.978214106946369e-06,1.0053515641970557e-05,3.110306856559856e-05,1.0548727032926217e-05,1.0948777129903893e-05,9.099708489159764e-06,3.2544984602878496e-05,3.34876989112416e-05,1.0864697842349597e-05,1.0927192121622348e-05,2.897952030792235e-05,7.050230182997409e-06,2.894109306355529e-05
50,50.0,0.9922287581945729,1.0066607755610413,3.156632801580149e-05,6.31445912439149e-06,1.4456486323003634e-05,9.313641609317747e-06,8.015434844600964e-06,2.7285020066975947e-05,1.0026404846789077,0.9946739081571271,1.0019566352122253,1.0032335931888128,1.0024426263152384,1.0005899018571314,0.9940875990240684,0.9991164252709827,1.003084981712378,0.9922287581945729,1.0045536822767551,0.9931830054733758,0.9926746080683391,1.0013356489603047,0.9999524804108516,1.00299724360346,1.0009941082356746,0.9990857647419121,1.0001991602011484,1.0050290251626808,1.0002310276608246,1.0002549686448912,1.0018125830444509,1.0054401514858713,1.006315549307254,0.9994094267806047,0.9996397160630678,1.0026045211847685,0.9944040790705118,1.0028787500565177,2.464498042680068e-05,6.449521960896721e-06,7.061774880485161e-06,7.489874924672996e-06,8.014315783850916e-06,2.8488516929436558e-05,7.387240566223654e-06,2.9230373895014226e-05,8.416895847054098e-06,8.353907888552307e-06,8.505595877494126e-06,8.106845307034009e-06,8.015434844600964e-06,8.542528344955426e-06,6.31445912439149e-06,2.7440595383369564e-05,9.01934864887733e-06,8.41344386216868e-06,9.405364528729244e-06,2.963668534699185e-05,9.913631080444756e-06,1.0288125102004887e-05,9.350769196316198e-06,3.0843512883648694e-05,3.156632801580149e-05,1.0313426014257263e-05,1.035541700491388e-05,2.7285020066975947e-05,7.414487174095001e-06,2.7426168780050874e-05
51,51.0,0.9922203948160908,1.0067113112330723,3.169566876974768e-05,6.299551325753556e-06,1.4270258796038756e-05,9.456048808678977e-06,7.94896412045275e-06,2.6991762547582447e-05,1.002608199161209,0.9946849730214765,1.0019379946668545,1.0032178214407028,1.0024259141403842,1.0005654995005842,0.9941010289593972,0.999095937406289,1.003069435436073,0.9922358274651991,1.0045368735778595,0.9931901311823341,0.9926861369732072,1.0013198725579961,0.9999414319571919,1.0029694745363988,1.0009779936741245,0.9990947001699704,1.0001843111071433,1.0049954642246801,1.0002155545697453,1.0002411096420332,1.0018207774208612,1.0054040440107535,1.0062775630495657,0.9993922290049922,0.9996234666764884,1.0025728913038632,0.9944148862427552,1.0028498698253283,2.460252518868871e-05,6.427652940739831e-06,6.630370907900223e-06,7.030498402271987e-06,7.5287987801808865e-06,2.8447344476960653e-05,7.539161989306003e-06,2.9437998329192012e-05,7.94896412045275e-06,8.523115757501022e-06,8.098589260179374e-06,8.273625386301768e-06,8.105894310965898e-06,7.99292284172787e-06,6.299551325753556e-06,2.731822939221989e-05,8.448042086196174e-06,8.3665793668216e-06,8.825249253304895e-06,2.995585477546777e-05,9.34270252803124e-06,9.714639685258968e-06,9.1767099244386e-06,3.1143054506889416e-05,3.169566876974768e-05,9.772897953142123e-06,9.806982562709617e-06,2.6991762547582447e-05,7.357270619776023e-06,2.730510589145375e-05
52,52.0,0.9922094852146908,1.0067616759688256,3.1015516099061925e-05,6.044191463170501e-06,1.365433550047789e-05,9.33795511088009e-06,7.319307820210151e-06,2.5998817293501252e-05,1.0026055164706809,0.9947296796968219,1.0019419265478997,1.0032241013260368,1.0024333802465808,1.0005724299142869,0.9941555132902725,0.9991068014707201,1.0030782995848868,0.9922914113119273,1.0045480519040897,0.9932458464060714,0.9927410779797322,1.001330743110673,0.9999672486181086,1.0029786207411733,1.0009891814588117,0.999145294874406,1.0001970907686166,1.0050079580083664,1.0002288361294176,1.0002558243623543,1.0018746228814528,1.0054186738133382,1.0062921325744973,0.9994056294353376,0.9996373450173958,1.0025734705330687,0.9944616086556302,1.0028590161587,2.3835866911264733e-05,6.044191463170501e-06,6.0799404175879895e-06,6.462054656494856e-06,6.9109733001234946e-06,2.7593418081643166e-05,7.2069663411842775e-06,2.8707863808265085e-05,7.35527052546377e-06,8.229507804803443e-06,7.604988592597404e-06,7.985228391636702e-06,7.739547168237033e-06,7.319307820210151e-06,6.1425827889316084e-06,2.639205415014774e-05,7.762497135773844e-06,7.836911834156552e-06,8.110951901103926e-06,2.9276055907269654e-05,8.597972059677865e-06,8.95869900996666e-06,8.602148571051397e-06,3.053839863914585e-05,3.1015516099061925e-05,8.996723847150677e-06,9.031328995854252e-06,2.5998817293501252e-05,6.917017584898794e-06,2.637726391396206e-05
53,53.0,0.9921963858615876,1.0068089224923373,2.8124930775392254e-05,5.47893155818973e-06,1.2388591830824066e-05,8.447482815737752e-06,6.675432125231938e-06,2.3549114956577753e-05,1.0026994008555152,0.994735252193908,1.0019671493105924,1.0032542821168444,1.0024656080275944,1.0006754636413797,0.9941711005073192,0.9992132273202882,1.00311880182837,0.9923145666270881,1.0045949180691653,0.9932700458958678,0.9927617876696753,1.0013609591269106,1.000013395324392,1.0030798376459413,1.0010198016438856,0.999148316278643,1.000229285968509,1.0051160239543682,1.0002643486847411,1.0002928900341357,1.0018811652598227,1.005530563047739,1.0064048627174218,0.9994459166498478,0.999677039132279,1.0026704141395275,0.9944686244464072,1.0029602623557023,2.158564898548673e-05,5.47893155818973e-06,5.5799250636815165e-06,5.919856071983725e-06,6.2992852807793965e-06,2.4986661870389873e-05,6.5486222477954455e-06,2.6004149950457464e-05,6.68084900224993e-06,7.488764747612013e-06,6.895507272789851e-06,7.268203677182376e-06,7.035734570473478e-06,6.675432125231938e-06,5.57020967794152e-06,2.388745414624689e-05,7.073348551639697e-06,7.135119420331063e-06,7.3770764267223725e-06,2.65278589287342e-05,7.807988584618816e-06,8.13604477358976e-06,7.826147255619915e-06,2.7694725157453653e-05,2.8124930775392254e-05,8.156766750022689e-06,8.188339709164902e-06,2.3549114956577753e-05,6.281063592442189e-06,2.387399379392083e-05
54,54.0,0.9921814532279972,1.0068501035276425,2.579569967434905e-05,4.997914824269006e-06,1.1341763303587834e-05,7.767302325048688e-06,6.070390979808915e-06,2.172873159203114e-05,1.0028698015644018,0.9946800187493048,1.001981084486196,1.00327357344838,1.0024886824308537,1.0008594076009778,0.9941104281154945,0.999396820069965,1.0031486267752492,0.992249919256762,1.004626761406375,0.9932063939569794,0.9927004477632196,1.0013888292908788,1.0000643693093372,1.0032647409604685,1.0010527544246892,0.9990799818982875,1.0002661387015779,1.0053041973560304,1.0003045976072136,1.00033598037326,1.0018052759458442,1.0057190493712345,1.0065927120228382,0.9994891767216684,0.9997198225180579,1.0028469515413925,0.9944083056167877,1.0031453857630095,1.9929074343247472e-05,4.997914824269006e-06,5.117255076106953e-06,5.422582891304981e-06,5.740573453954533e-06,2.2932273660484627e-05,5.981470046816514e-06,2.382939622775817e-05,6.070390979808915e-06,6.835565287812774e-06,6.2512489642039746e-06,6.645341602074278e-06,6.433551879983049e-06,6.076326946103996e-06,5.088344158363487e-06,2.185901384117151e-05,6.43396328382614e-06,6.590675946807172e-06,6.700946529632982e-06,2.431414066614344e-05,7.084934654989731e-06,7.389745693652572e-06,7.215299315097768e-06,2.5388476108251634e-05,2.579569967434905e-05,7.387536994516782e-06,7.41696333959597e-06,2.172873159203114e-05,5.744342209900247e-06,2.185111891537618e-05
55,55.0,0.9921650437851347,1.0068822717987769,2.4641700512239175e-05,4.568131809710404e-06,1.093438201634117e-05,7.431896884278857e-06,5.891970060084819e-06,2.0974394817678005e-05,1.0029124388741408,0.994672845318185,1.0019254891584137,1.0032147887069653,1.0024325635288405,1.0009100569824023,0.9940977781666577,0.9994485748127779,1.003089186932004,0.9922285204539133,1.0045665439484708,0.9931846465700949,0.9926841159382426,1.0013350815067537,1.0000607211638861,1.0033178592812053,1.0010026748142846,0.9990659386261592,1.0002198038708148,1.0053663965371937,1.0002587936292575,1.0002911117016395,1.0017861689572056,1.0057849449226601,1.0066591052307035,0.9994456008492429,0.9996751629915716,1.0028934594887147,0.9943949824499224,1.0031986104877597,1.9412781645612205e-05,4.568131809710404e-06,5.199366037939762e-06,5.577079382023556e-06,5.782991992435925e-06,2.2055651296614735e-05,5.474182619933644e-06,2.280382536869363e-05,6.098879347966326e-06,6.2726985116189705e-06,6.270135850184585e-06,6.10966439889565e-06,5.891970060084819e-06,6.085240673201978e-06,5.01048127965121e-06,2.0974394817678005e-05,6.417960017601964e-06,6.078771303096922e-06,6.632382779697976e-06,2.3222729740268266e-05,7.023271345302334e-06,7.277724034891691e-06,6.658940851373786e-06,2.4229114372991114e-05,2.4641700512239175e-05,7.420549434888128e-06,7.428974735988976e-06,2.115743791966689e-05,5.276896405017537e-06,2.0977531944964866e-05
56,56.0,0.9921475140042146,1.0069024800297761,2.3420592566754145e-05,4.274495220828383e-06,1.0628741588949153e-05,6.98275184682928e-06,5.801894709563431e-06,2.0036285709270884e-05,1.002988502365187,0.9946281800923426,1.0019546998544238,1.0032474722457614,1.0024696376012294,1.0009908538768706,0.9940448022557175,0.9995254676261247,1.0031281323441459,0.9921737534582606,1.0046054874177306,0.9931302524376269,0.9926298067320176,1.0013753418712956,1.0000866449189851,1.0034024695071972,1.001049156197931,0.9990238040940691,1.0002697614287146,1.0054536111539978,1.000310958045169,1.0003443669025276,1.0017388497216353,1.0058748727196438,1.0067496254307453,0.999500318939229,0.9997294439891942,1.0029725156848202,0.9943462729556307,1.003282177050111,1.8716846735817788e-05,4.274495220828383e-06,5.468562902622894e-06,5.901041002628528e-06,6.023253066348986e-06,2.1082132909563244e-05,5.1330764325112065e-06,2.1702039913128415e-05,6.373419992849132e-06,5.962101703129788e-06,6.5600820936201995e-06,5.801894709563431e-06,5.550370261989955e-06,6.260962853849193e-06,5.019943097168327e-06,2.0036285709270884e-05,6.5899701079229395e-06,5.703864546777014e-06,6.739871788801093e-06,2.2079529874515108e-05,7.149505584777679e-06,7.339602360844217e-06,6.222296298167117e-06,2.3011131155642797e-05,2.3420592566754145e-05,7.679591335132755e-06,7.648570505462081e-06,2.040385831048138e-05,4.958658833284457e-06,2.004869579502133e-05
57,57.0,0.9921292203564525,1.006907780944676,2.1599373008886177e-05,3.99752062722281e-06,9.88074535939663e-06,6.35291225013592e-06,5.483746182361379e-06,1.8365433508605628e-05,1.003052950934188,0.9946312691289471,1.0019799981063238,1.0032765104206467,1.0025023080355429,1.001063481332668,0.9940433132898433,0.9995979724138334,1.0031599397454394,0.9921657158444618,1.0046363362423771,0.9931229482073392,0.9926252527411901,1.0014147624845076,1.0001266880867499,1.0034761862486843,1.0010950962917293,0.9990234196599416,1.0003213919576648,1.0055216113137169,1.0003689034681569,1.000407163166878,1.0017401989886907,1.005939175999192,1.0068135394249111,0.9995610200570655,0.9997892427305395,1.0030396282768732,0.9943460076085192,1.0033551217295535,1.727051867169527e-05,3.99752062722281e-06,5.2520901570526785e-06,5.609875670754052e-06,5.744028515087343e-06,1.9335016792169272e-05,4.803825726588682e-06,1.9852945003289016e-05,6.110864323414406e-06,5.6467513760238504e-06,6.318970925473412e-06,5.483746182361379e-06,5.218951480238825e-06,5.912089024046459e-06,4.704143639723926e-06,1.8365433508605628e-05,6.234234225188585e-06,5.34774945516251e-06,6.34306394531318e-06,2.032672044240535e-05,6.732529387857405e-06,6.876392149102117e-06,5.808889203195311e-06,2.119915893363393e-05,2.1599373008886177e-05,7.278514805107645e-06,7.220187915801411e-06,1.8801891620929305e-05,4.637471702763508e-06,1.8389412362805465e-05
58,58.0,0.9921105193130637,1.0068952272675116,1.9780835158270835e-05,3.7813638710285575e-06,9.088120287835216e-06,5.761974635403278e-06,5.160797440127398e-06,1.6749919065186343e-05,1.0031005337539338,0.9946347182192712,1.0019481251620528,1.0032447787544059,1.0024699368191174,1.0011171481192542,0.9940421740525026,0.9996512111012938,1.0031220582419955,0.9921507613372528,1.004592284272421,0.9931109171699566,0.9926202441385347,1.0013877142058596,1.000140514507091,1.0035339239157195,1.0010742342943848,0.999032344116712,1.0003052707280278,1.0055950246848362,1.000358312781394,1.0004015412142844,1.0017587087499713,1.006018954879555,1.0068952272675118,0.9995552055403489,0.9997820105265416,1.0030918759362095,0.9943481373108233,1.0034127887081037,1.583651317839144e-05,3.7813638710285575e-06,4.859984127137478e-06,5.160797440127398e-06,5.2902448935596905e-06,1.7618014804207363e-05,4.594528082295719e-06,1.8055803090635685e-05,5.62500547069618e-06,5.347633984837916e-06,5.82577454554335e-06,5.202122852039386e-06,4.965420588922248e-06,5.428472787099616e-06,4.329924750755371e-06,1.6749919065186343e-05,5.725918613766019e-06,5.040426350562196e-06,5.814755957661962e-06,1.858585304751331e-05,6.173231372435913e-06,6.293181368937989e-06,5.4845054100656295e-06,1.939815478830018e-05,1.9780835158270835e-05,6.686650763956273e-06,6.624409425030022e-06,1.7210183537207482e-05,4.373069650782576e-06,1.678090965810235e-05
59,59.0,0.992091767345263,1.0068635542881146,1.8953974314506888e-05,3.6201872386961236e-06,8.620509577134304e-06,5.535892323786018e-06,4.859971488105714e-06,1.600050344460813e-05,1.0030855129598846,0.9946185784251075,1.0018948700804895,1.0031892999340413,1.0024121180266576,1.0010999108241565,0.9940196188477904,0.9996336741171351,1.0030598442375929,0.9921219426315717,1.0045285387946044,0.9930849046696476,0.9925930420648926,1.001333406504757,1.0001097135049142,1.003515725031908,1.0010235045572156,0.9990105142979308,1.0002563195847103,1.0055777750370234,1.000310317959472,1.0003574342294441,1.001738488753917,1.0059992091841867,1.0068740652723,0.9995028831469742,0.9997281166348739,1.00307480006161,0.9943275358104411,1.0033944481292671,1.500922760639903e-05,3.6201872386961236e-06,4.445601596012894e-06,4.7409084571184155e-06,4.869084179743904e-06,1.6808692936326116e-05,4.500833912404242e-06,1.7293737807016137e-05,5.22332720228938e-06,5.205933571294734e-06,5.454928613426693e-06,5.085559526301705e-06,4.859971488105714e-06,4.989937027921635e-06,4.175309262484108e-06,1.600050344460813e-05,5.2610392396178706e-06,4.789767003459943e-06,5.3546635145191915e-06,1.7784413917969162e-05,5.698827195775952e-06,5.823463691205524e-06,5.234527499549671e-06,1.8596705222690205e-05,1.8953974314506888e-05,6.191849746189256e-06,6.1343043864025485e-06,1.630633004117811e-05,4.174801752108142e-06,1.602687591870767e-05
60,60.0,0.9920733209242657,1.006818227559498,2.249389604988612e-05,3.5091208915187074e-06,9.485029736288735e-06,7.106570360653821e-06,4.689547043941566e-06,1.9104670003241644e-05,1.0029523272880205,0.9945607031895878,1.0018769172787256,1.0031776447248428,1.0023978730030763,1.000965234836964,0.9939576393513112,0.9994978900342374,1.0030468985098258,0.9920597894832106,1.0045136318642744,0.9930214931997731,0.992531294527016,1.001322307953225,1.0000379729662348,1.0033761440121634,1.0010155933552485,0.998939724921091,1.0002527226831426,1.0054347641978854,1.000312696083929,1.000363977087819,1.0016609286204439,1.0058544113704688,1.0067298085428882,0.9995103558914491,0.9997347230588769,1.002939912049994,0.9942705335694284,1.0032549846186039,1.76080558194307e-05,3.5091208915187074e-06,4.104751647256003e-06,4.4301456559097535e-06,4.581552093265714e-06,2.008414487893302e-05,4.375049720549078e-06,2.0666051535943795e-05,5.016446797602406e-06,5.070396411850292e-06,5.309403034605132e-06,4.957762028150159e-06,4.721877833269895e-06,4.715474011498956e-06,4.403515070427143e-06,1.935148165585855e-05,4.998584586453264e-06,4.689547043941566e-06,5.13194721363434e-06,2.1298810865997518e-05,5.5014444619725994e-06,5.661889350001176e-06,5.174881273306406e-06,2.2177109430523455e-05,2.249389604988612e-05,6.0179418512109645e-06,5.958873992157564e-06,1.9104670003241644e-05,4.056018442034656e-06,1.9380048438231407e-05
61,61.0,0.9920555365212872,1.0067663952004715,2.6333568399041965e-05,3.4199980919845435e-06,1.0419114039512411e-05,8.75729394406584e-06,4.5315598725090965e-06,2.205068832216175e-05,1.002874904813867,0.9945431192696269,1.0018771282915748,1.003179474437008,1.002399199228911,1.0008850925713306,0.993940108163462,0.999417574024579,1.0030467211324825,0.9920399840626243,1.0045101899089486,0.9930027894783405,0.9925149643426936,1.0013268486377072,1.000009971090171,1.003299218128587,1.0010192772769244,0.998920064829901,1.0002553215501966,1.0053493059365044,1.0003185661849265,1.0003713019171352,1.0016399846083721,1.0057660899270602,1.0066418604015068,0.9995174697136537,0.9997417120928943,1.0028598768353392,0.9942551941317208,1.0031774947384917,2.031580439609603e-05,3.4199980919845435e-06,3.951490568898651e-06,4.283417703363817e-06,4.4110469062423085e-06,2.3466770097531085e-05,4.2373534382450654e-06,2.4077534067013348e-05,4.86777092894616e-06,4.934159517491629e-06,5.160862219414633e-06,4.819700073184084e-06,4.5607008323127735e-06,4.5315598725090965e-06,4.410728020832698e-06,2.2879677725166598e-05,4.788427152893876e-06,4.669702958015708e-06,4.915506151512648e-06,2.5095213660003416e-05,5.278034112312245e-06,5.446422983419553e-06,5.220986484159544e-06,2.6055742888638718e-05,2.6333568399041965e-05,5.770145390090242e-06,5.716788902068298e-06,2.205068832216175e-05,3.987851556823807e-06,2.2915767764998133e-05
62,62.0,0.9920387706075421,1.006715205329844,2.712297836329882e-05,3.3732070556936586e-06,1.0444814791864216e-05,9.051245165145731e-06,4.3025738912860764e-06,2.2251870092966732e-05,1.0028344273530494,0.9945259923856773,1.0018463671755993,1.0031470443922874,1.0023696796821426,1.0008472049859458,0.993922089043602,0.9993807545955541,1.003019644949176,0.9920235408567704,1.0044807053858722,0.9929859501219364,0.9924975023028153,1.0012995537826963,0.9999800178787771,1.0032591507245503,1.0009932491457498,0.998893932619143,1.0002311593323034,1.0053094157316895,1.0002982380055183,1.0003537004356229,1.0016150801696335,1.005725795352671,1.0066028482698763,0.9995010843310961,0.9997246737208112,1.0028196697542395,0.9942289981300951,1.0031377854870003,2.0461093905941304e-05,3.3732070556936586e-06,3.7881931896621665e-06,4.102519613992173e-06,4.203482310854545e-06,2.377399860662407e-05,4.238349386553053e-06,2.4290720179193167e-05,4.624673870400808e-06,4.976061110586049e-06,4.885732028537984e-06,4.867088904998523e-06,4.574989914282989e-06,4.3025738912860764e-06,4.110003027749717e-06,2.3397439593035248e-05,4.5413983857004495e-06,4.570973891582685e-06,4.659766961660767e-06,2.578286070804258e-05,4.997818441071322e-06,5.153623450472242e-06,5.188948562363407e-06,2.684681830048209e-05,2.712297836329882e-05,5.455043169456061e-06,5.405481641441479e-06,2.2251870092966732e-05,3.984177896924299e-06,2.3412557301072114e-05
63,63.0,0.992023379654246,1.0066718060664246,2.7164734875773416e-05,3.302313513508998e-06,1.042046791807544e-05,9.1224973381087e-06,4.209800501826684e-06,2.2259760446774562e-05,1.0028482109134527,0.9945126722399323,1.0019495895277815,1.0032665387509445,1.0024846200931599,1.0008656818317043,0.9939163806862971,0.9994003467923182,1.0031413307853712,0.9920233796542461,1.0046028176001258,0.9929846200083188,0.9924933718391366,1.0014131246214764,1.0000170506381798,1.0032676031867165,1.0011092531054304,0.9988866627672648,1.0003475950169742,1.0053140286862414,1.0004136824309244,1.0004688393165206,1.0016059652787839,1.0057277920137604,1.0066043474995705,0.999613080606059,0.9998373092027143,1.0028333994522456,0.9942351524351996,1.003146364425933,2.046278263848298e-05,3.302313513508998e-06,3.5163080084164873e-06,3.834882076846482e-06,3.980088108610849e-06,2.385275644426501e-05,4.209800501826684e-06,2.4227636931996498e-05,4.3666172758839084e-06,4.967909256063914e-06,4.597801466715546e-06,4.860194420131301e-06,4.556924527366512e-06,4.14986522949507e-06,4.02547234976788e-06,2.3662327146321004e-05,4.489785709756897e-06,4.4080559336149556e-06,4.706983631049595e-06,2.5887770484578944e-05,5.117457486979046e-06,5.340888985667644e-06,5.043041723963517e-06,2.690125528693012e-05,2.7164734875773416e-05,5.610308788446862e-06,5.543532635191916e-06,2.2259760446774562e-05,3.933378336496488e-06,2.363340332134025e-05
64,64.0,0.9920099404707983,1.0066433455290225,2.6782763557953714e-05,3.005496270998971e-06,1.0140847072921125e-05,9.031427414426447e-06,3.9621048579292865e-06,2.1747352847446045e-05,1.0028767546264943,0.9945764062806345,1.0019618169483293,1.0032803312390972,1.0024979825344875,1.0009007002694743,0.9939851566526722,0.9994382296072507,1.003149685810777,0.992082819676119,1.0046028362025834,0.9930462368590839,0.9925599895037927,1.0014292639619307,1.0000585183989388,1.0033004208288332,1.0011255344753422,0.9989621597303762,1.0003616058826998,1.0053420311213477,1.0004243601655234,1.0004766523510078,1.0016899554652217,1.0057505973648733,1.006625719273006,0.999618607798988,0.9998430910094349,1.0028649515774561,0.9943039361303523,1.0031792284590417,1.995675791239541e-05,3.005496270998971e-06,3.296793504998968e-06,3.6049316927000793e-06,3.7673411646423044e-06,2.337426993448735e-05,3.857550001466658e-06,2.3676602719177557e-05,4.136031855128953e-06,4.627381712635918e-06,4.3697919431604875e-06,4.51268043851704e-06,4.197384082522813e-06,3.9621048579292865e-06,3.940771676711042e-06,2.333226082772571e-05,4.3420399050150165e-06,4.017220091471364e-06,4.617943938759586e-06,2.552935212802016e-05,5.086565228483143e-06,5.3772419583237435e-06,4.606028576220858e-06,2.6510308817902845e-05,2.6782763557953714e-05,5.600102548392134e-06,5.518725562762175e-06,2.1747352847446045e-05,3.5941641169164533e-06,2.327745231476811e-05
65,65.0,0.9919999112193351,1.0066369718364472,2.544478804282587e-05,2.7427099463871007e-06,9.576141269520334e-06,8.483716719878777e-06,3.7876978650438153e-06,2.0339541925122283e-05,1.00289673157148,0.9946107987647835,1.0019841678672559,1.0033013982799948,1.0025203750222709,1.0009221324995214,0.9940227852722321,0.9994604980340187,1.0031706138396765,0.9921177408232716,1.0046192667366831,0.9930821745864572,0.9925972644924524,1.001452463254481,1.0000861182712828,1.0033224287534075,1.001149794603535,0.9990032317402157,1.000383348417163,1.0053566664909628,1.0004434401797448,1.000492349357912,1.0017269154091009,1.0057617708894229,1.0066369718364472,0.999636664518464,0.9998615490432624,1.0028840315383052,0.9943389747261451,1.0031999913731753,1.863180058298564e-05,2.7427099463871007e-06,3.3344724175661918e-06,3.6240837658219993e-06,3.7876978650438153e-06,2.187044424409143e-05,3.5511389355984085e-06,2.2129695974180652e-05,4.213266185658843e-06,4.35734431886873e-06,4.50036437296737e-06,4.217612726684196e-06,3.899227707591945e-06,3.879310757921376e-06,3.6813158156539112e-06,2.1912807717882612e-05,4.151530767792959e-06,3.6722366822601162e-06,4.368618565977836e-06,2.417082004425115e-05,4.777716310336779e-06,5.017988766143121e-06,4.201996810790371e-06,2.5163882763810295e-05,2.544478804282587e-05,5.276764937410563e-06,5.2146742109613134e-06,2.0339541925122283e-05,3.2949648536623142e-06,2.1855420069360766e-05
66,66.0,0.9919949704001775,1.0066560621214564,2.466583332667139e-05,2.8451306055249627e-06,9.41190402008083e-06,8.19015227244003e-06,3.88294972700236e-06,1.986412239693225e-05,1.002886063067184,0.9945823998661865,1.0019907427714156,1.003305709191719,1.0025284801087655,1.0009171199764322,0.993997418150593,0.9994571377735754,1.003184430074771,0.9920969605159593,1.0046332347585192,0.9930615690509872,0.992574332192254,1.0014554250020757,1.0000706730171993,1.003310732195401,1.0011543604871815,0.9989660115209483,1.0003883093489743,1.0053469839052387,1.000449086689329,1.0004968357607908,1.0016859237604452,1.0057529302721897,1.006628396673412,0.9996481859420899,0.9998718799137472,1.0028732820014277,0.9943072126588663,1.0031883842491545,1.8281481665251422e-05,2.8451306055249627e-06,3.450827797987953e-06,3.6955802575609167e-06,3.88294972700236e-06,2.1238886072084333e-05,3.6878550781660415e-06,2.150102942520071e-05,4.344110392541304e-06,4.530039564086767e-06,4.6695064197732365e-06,4.380036481112678e-06,4.056492202476358e-06,3.872570939337558e-06,3.889313429593844e-06,2.1383759288032566e-05,4.0318740483944024e-06,3.871202859683049e-06,4.1720009348044656e-06,2.3477751563051128e-05,4.495361238609096e-06,4.661166799043318e-06,4.4064247471753874e-06,2.4420649154680378e-05,2.466583332667139e-05,4.956880817724581e-06,4.920291430566128e-06,1.986412239693225e-05,3.373320100381464e-06,2.133067183897466e-05
67,67.0,0.9919967965136454,1.0066889095726035,2.5452990924698382e-05,3.041411904197456e-06,9.589915816139464e-06,8.58528086119156e-06,3.807449827617594e-06,2.0715765580615464e-05,1.0029359891468623,0.9945498958022787,1.001957870004469,1.0032665835279435,1.0024931099930179,1.0009717365419755,0.9939659529904028,0.9995143832615156,1.0031462742088069,0.9920627673241423,1.0045916341246164,0.9930265914398633,0.9925414641852534,1.0014164616870576,1.0000606258923836,1.0033600530236262,1.0011170463124166,0.9989261377076613,1.0003510521875887,1.0054029605797807,1.0004133468165122,1.000463127039947,1.001647643890863,1.0058122862435106,1.0066889095726035,0.9996152417625216,0.9998377822413799,1.0029236996524533,0.9942699699010028,1.0032376727618584,1.9180527116962085e-05,3.041411904197456e-06,3.2586105322683427e-06,3.439283919475183e-06,3.6300529550949087e-06,2.1945176487409672e-05,3.899254424874178e-06,2.2223954654333585e-05,4.055514935764063e-06,4.737959984518607e-06,4.381064848881137e-06,4.593501108172056e-06,4.2517038033051e-06,3.5847391234393106e-06,4.290437147793073e-06,2.2146753729690835e-05,3.702673672494614e-06,4.190143890022008e-06,3.807449827617594e-06,2.4269302660127674e-05,4.079957174605628e-06,4.22262954559431e-06,4.769156762975367e-06,2.524817799212216e-05,2.5452990924698382e-05,4.491663360426688e-06,4.460408181342866e-06,2.0715765580615464e-05,3.5174617550091434e-06,2.2109746480352583e-05
68,68.0,0.9920070680600603,1.0067221078987492,2.5141864980128483e-05,2.955025284401664e-06,9.361590964355131e-06,8.573772685882443e-06,3.5008715620733143e-06,2.0598365640546603e-05,1.0028893578372315,0.9945095828502819,1.0018878860705567,1.0031894921517146,1.0024147581650857,1.0009209539582133,0.9939206835704711,0.9994655997688875,1.0030579738172352,0.9920070680600603,1.0044940454975129,0.9929690936997567,0.9924932763305603,1.0013422478110363,1.0000034655982548,1.0033084480786263,1.0010443820452828,0.9988750469480225,1.0002796155775573,1.0053489321443245,1.000345230347487,1.0003964592374848,1.0015943356300019,1.005759780698007,1.0066374234730469,0.999551288519198,0.9997717289524815,1.002874056885896,0.9942211700121326,1.0031862647050096,1.913274521337101e-05,2.955025284401664e-06,3.064790284118515e-06,3.2247500884141015e-06,3.386153181691617e-06,2.1677037169013482e-05,3.755334664693892e-06,2.193048423861051e-05,3.7644309913669616e-06,4.538635444350646e-06,4.0911742483887e-06,4.399756907229224e-06,4.066318748521748e-06,3.317978156874229e-06,4.325702634724384e-06,2.1846969795421642e-05,3.4162609132531436e-06,4.1115070349783165e-06,3.5008715620733143e-06,2.4000160028605375e-05,3.7245889904892174e-06,3.844079612792731e-06,4.65787384605661e-06,2.4987670196897754e-05,2.5141864980128483e-05,4.0843565504467366e-06,4.057872999921551e-06,2.0598365640546603e-05,3.4223193821086557e-06,2.1822650141163187e-05
69,69.0,0.9920263554079649,1.0067505368341847,2.3399170202989066e-05,2.796035586894478e-06,9.098651098802477e-06,7.737636267921924e-06,4.005564625549108e-06,1.921308752018425e-05,1.0028720051006295,0.9945795514355333,1.0020048404919482,1.0033127415811105,1.0025406843966922,1.0009009526592816,0.994003539426215,0.9994456309342633,1.0031953527026183,0.9921147729065761,1.0046436998930266,0.9930748489073186,0.9925831674127217,1.0014668525960098,1.0000635691817894,1.003285853439741,1.001168226879866,0.9989518740785268,1.0004042405789577,1.0053230585341462,1.0004726463104618,1.000523848633409,1.0016691860975462,1.005733705956757,1.006611844300701,0.9996824788836088,0.999901705209489,1.0028529394962629,0.9942996732801207,1.0031639721460357,1.7875497056471538e-05,2.796035586894478e-06,3.586180954326163e-06,4.005564625549108e-06,4.070434042268206e-06,2.0147165197246228e-05,3.505120771222341e-06,2.036324237209966e-05,4.53676589592109e-06,4.1989925661528635e-06,4.837885757364033e-06,4.07570491282599e-06,3.7777737437233956e-06,3.986978338571829e-06,4.1463626199779705e-06,2.034647589486199e-05,4.121097912107266e-06,3.901996848710324e-06,4.208861601536082e-06,2.235088940034013e-05,4.406212658539268e-06,4.521012653706006e-06,4.4013536104481685e-06,2.3280120235547976e-05,2.3399170202989066e-05,4.683999617095649e-06,4.6686281589179156e-06,1.921308752018425e-05,3.225376949524633e-06,2.0321545258950706e-05
70,70.0,0.9920507963987923,1.0067711476195578,2.1243037558264814e-05,2.8409022856546895e-06,8.818678454743845e-06,6.69365023298775e-06,4.07319238450457e-06,1.7460584450132698e-05,1.0027919224642052,0.994626591774626,1.0020090703255777,1.00331884925169,1.002550212451465,1.0008224795098768,0.994062624898496,0.9993688819651905,1.0032103280794245,0.9921922748932511,1.0046679205848774,0.9931549497938602,0.9926473081442005,1.0014757856253986,1.0000593775918676,1.0032079441360926,1.0011783129821588,0.9990085902019602,1.000415447725335,1.0052516087882553,1.0004843133047985,1.0005350950204777,1.0017328879857015,1.0056667576270193,1.0065476017592627,0.9996952616070878,0.9999136019207113,1.002774257097836,0.9943487789538742,1.003086423167954,1.6237075484054043e-05,2.8409022856546895e-06,4.1093715610834815e-06,4.81481996099764e-06,4.79223993834914e-06,1.832246684819625e-05,3.5334795823525444e-06,1.8535474028899976e-05,5.328125068871085e-06,4.07319238450457e-06,5.524415556000925e-06,3.9810371545185065e-06,3.758999698538185e-06,4.738365123814584e-06,3.9878375318080585e-06,1.849773514385566e-05,4.9223163201618665e-06,3.964890038210344e-06,5.006239649134082e-06,2.030266944658058e-05,5.176756636283685e-06,5.279451441514198e-06,4.520184888187231e-06,2.113848440688014e-05,2.1243037558264814e-05,5.351530383164643e-06,5.346551955860293e-06,1.7460584450132698e-05,3.297024736642137e-06,1.8475094379799225e-05
71,71.0,0.992075420742198,1.0067808914955174,1.9253466543218524e-05,3.0736150228140937e-06,8.307773570713666e-06,5.908235625588582e-06,4.192670572501577e-06,1.592663946814021e-05,1.0028896065886075,0.9946114572569332,1.0020348733154207,1.003346226511911,1.0025768482486679,1.0009206904321757,0.9940496526846069,0.9994680651161788,1.0032382807409823,0.9921826395982222,1.0046993441534509,0.9931451091872615,0.9926358562215388,1.0015031625565674,1.000095521143096,1.0033048985222723,1.0012036231639492,0.9989870250052074,1.0004412191214702,1.0053436035504066,1.0005101639955942,1.0005589499331913,1.0017104016400973,1.0057559424242482,1.0066379187732952,0.9997239226286332,0.9999409977165467,1.0028727722986428,0.9943329160126209,1.0031838277873688,1.4806723592457655e-05,3.0736150228140937e-06,3.986160325110526e-06,4.685149707244935e-06,4.655718704021187e-06,1.6754225066914432e-05,3.828877766169364e-06,1.6977106401461565e-05,5.105771791838888e-06,4.192670572501577e-06,5.182878772021061e-06,4.141283105506831e-06,4.007914862155151e-06,4.641432400781428e-06,3.969084716434729e-06,1.6877069190555023e-05,4.827609651183809e-06,4.329962509701686e-06,4.865943310703408e-06,1.8442550333923534e-05,4.972630779492064e-06,5.022596127857426e-06,4.913489372377759e-06,1.9163172940468294e-05,1.9253466543218524e-05,5.071165859615442e-06,5.0721094762467375e-06,1.592663946814021e-05,3.6353180908503346e-06,1.6850870659642282e-05
72,72.0,0.9920952581478368,1.006776719702712,1.7440988840481532e-05,3.028814614579622e-06,7.675762128662705e-06,5.279584582748289e-06,4.036911208485105e-06,1.4476857504712558e-05,1.0029512103946812,0.9945820735085673,1.0019706478666064,1.0032825718046687,1.002513929564593,1.0009923923373407,0.9940177483696635,0.9995405635001262,1.003176746836965,0.992145572060057,1.0046356138915942,0.9931099357892353,0.9926027880158247,1.0014352573557659,1.000082663840631,1.0033695634258166,1.0011340167272815,0.9989458809002562,1.0003700859301055,1.0054042453162269,1.0004387664608623,1.000485998260112,1.0016655350016843,1.0058155250373102,1.0066983879047633,0.9996535523447269,0.9998701099079297,1.002940459591862,0.9943012932078008,1.003248375328734,1.3463251719223913e-05,3.028814614579622e-06,3.7497848546559186e-06,4.382866145300999e-06,4.3740995831654925e-06,1.5249299295871452e-05,3.7592113652694712e-06,1.5464580155012755e-05,4.786239215926158e-06,4.036911208485105e-06,4.805935910325474e-06,4.004939110006437e-06,3.910895996605377e-06,4.358228740987974e-06,3.7532407290430693e-06,1.5350711020647918e-05,4.542739886156415e-06,4.284703728720887e-06,4.554114576295829e-06,1.6725394851860098e-05,4.626310781269967e-06,4.641234216485009e-06,4.809886589487722e-06,1.7360434357588342e-05,1.7440988840481532e-05,4.715179606362226e-06,4.715166287277148e-06,1.4476857504712558e-05,3.579954262923451e-06,1.5320888705152785e-05
73,73.0,0.9921053383253651,1.00675558348179,1.6079337073985832e-05,2.8602607561592938e-06,7.100121326487187e-06,4.840662368845619e-06,3.7578785434673837e-06,1.3309551021022737e-05,1.0029990674284686,0.9945470634817862,1.0019481443695273,1.0032666015611245,1.002494062035148,1.001042915216903,0.9939807327791447,0.9995898171753644,1.0031553151510997,0.9921053383253651,1.0046110605329495,0.9930707944131507,0.9925671900171935,1.0014185195047198,1.0000859218428926,1.0034255676953698,1.0011177566167453,0.9989100494882553,1.0003541642362939,1.0054587384300577,1.0004213089363874,1.000467068577702,1.0016288513427307,1.005871543078135,1.00675558348179,0.9996369624604001,0.9998527718978311,1.0029946338390834,0.9942689020039537,1.0033047810555562,1.238848908503521e-05,2.8602607561592938e-06,3.4824691577128934e-06,4.084546452027544e-06,4.06280020551806e-06,1.4070264562668659e-05,3.498426913292364e-06,1.4301201995347997e-05,4.460823575103729e-06,3.7578785434673837e-06,4.491583556109953e-06,3.7319245746705106e-06,3.637883478529166e-06,4.060857001859683e-06,3.404891315157586e-06,1.4090962028858474e-05,4.221089479989672e-06,4.070901168922054e-06,4.230229577966965e-06,1.5390307590509432e-05,4.287008889763362e-06,4.28772712086391e-06,4.557781737342855e-06,1.599458314397943e-05,1.6079337073985832e-05,4.362887720824856e-06,4.365807860188584e-06,1.3309551021022737e-05,3.3982321432780976e-06,1.4062932064459365e-05
74,74.0,0.9921021380933549,1.0067185822864557,1.4931420310379835e-05,2.929935559933771e-06,6.935633303592298e-06,4.281361263498113e-06,3.892267390516138e-06,1.2345391366637399e-05,1.002897990451544,0.994538020632723,1.0019344214238837,1.0032533210302788,1.002481813442229,1.0009369989523444,0.9939757151236187,0.9994824462240247,1.0031492316942237,0.9921131497229582,1.0046115199954386,0.9930763652787086,0.9925662766298928,1.0014013968242446,1.000040479245282,1.003314704510383,1.0010990543751985,0.9989037398492427,1.0003340882552771,1.0053443090926313,1.0003984163991555,1.0004411578180856,1.0016231016542751,1.0057554332642342,1.0066410095301896,0.9996128565778958,0.9998285051242201,1.002891930909827,0.9942611074412336,1.0031946797279747,1.1492820888199197e-05,2.929935559933771e-06,3.737174243548543e-06,4.450055342199919e-06,4.397045639696603e-06,1.3087103632230856e-05,3.528939167821958e-06,1.331342275680486e-05,4.925351967050875e-06,3.889521934296357e-06,5.163123760991647e-06,3.892267390516138e-06,3.6899411596580785e-06,4.386437271880237e-06,3.4005922520047383e-06,1.3056632127596612e-05,4.485338398877642e-06,4.226454650293255e-06,4.478067576580029e-06,1.4289430479268495e-05,4.471482018309205e-06,4.442229709520358e-06,4.6902347390661765e-06,1.4850578575556932e-05,1.4931420310379835e-05,4.447421501860019e-06,4.489155966817813e-06,1.2345391366637399e-05,3.552190114021619e-06,1.3029238606149777e-05
75,75.0,0.9920879227060496,1.0066834084226344,1.3705025244408074e-05,3.1163264248651233e-06,7.12132511460744e-06,3.504746192243235e-06,4.5188839344874704e-06,1.1349083295570583e-05,1.0028269869749202,0.9944920195517756,1.0019447275340598,1.0032667392579286,1.002497598796206,1.0008681315088788,0.9939333633011971,0.9994131750484948,1.003172637324025,0.9920836685075444,1.0046433293405388,0.9930455666354838,0.9925280077743969,1.0014185043520871,1.0000057411867362,1.0032440735182007,1.001120067529753,0.9988611831919266,1.0003561370457799,1.0052786229300912,1.0004245375168224,1.0004698374884329,1.0015850947752685,1.0056922802728463,1.0065802581304293,0.9996432527272178,0.9998575827950583,1.002824167612827,0.994214199402764,1.003124450676222,1.0538698656693417e-05,3.1163264248651233e-06,4.6036095586143644e-06,5.431011347877827e-06,5.422009045046847e-06,1.2006595502524357e-05,3.8094977427565387e-06,1.2189771509896523e-05,6.199111205649263e-06,4.5188839344874704e-06,6.762397707365068e-06,4.507226236371011e-06,4.054017490536423e-06,5.368408755691502e-06,3.5224497820308374e-06,1.2018743729361118e-05,5.424930828278107e-06,4.4483964687234686e-06,5.421149338759447e-06,1.3156834675179192e-05,5.432246876941486e-06,5.391830209878245e-06,4.868199801404939e-06,1.3645680704497359e-05,1.3705025244408074e-05,5.4383445884531555e-06,5.471223421795502e-06,1.1349083295570583e-05,3.8270335925920945e-06,1.1991015761973804e-05
76,76.0,0.9920664045266087,1.0066719024093074,1.3003102849259263e-05,3.3287895055103384e-06,7.337361512867319e-06,3.0978720965661403e-06,5.190456397783115e-06,1.1031932460244091e-05,1.002899328878285,0.9944696934385926,1.00198640621271,1.00332020085647,1.0025451986854843,1.0009444187129284,0.9939133034008295,0.9994892407630208,1.0032227705154992,0.9920685379368855,1.0046965798438188,0.9930289366242159,0.9925114862309019,1.001472959061022,1.0000434273465424,1.0033270921292208,1.0011806944400459,0.9988346057103651,1.0004207124762585,1.0053639443530364,1.0004944485815506,1.0005392312383146,1.0015518928145302,1.005780271381968,1.0066719024093074,0.9997241217481573,0.9999361556358232,1.0029068670224663,0.9941916749054177,1.0032073666921548,1.0272370896921726e-05,3.405779097120927e-06,4.961608916242843e-06,5.7773908342066815e-06,5.844000755496404e-06,1.160851332943118e-05,4.3417822332240435e-06,1.1737847850546807e-05,6.746554094815209e-06,5.653100494861866e-06,7.532051845189748e-06,5.636723512463772e-06,4.731198551605603e-06,5.781812750290303e-06,3.3287895055103384e-06,1.1650170113006752e-05,5.84138170295949e-06,4.754623956257156e-06,5.868127471181864e-06,1.2622336220443075e-05,5.9598786020597704e-06,5.931685787674978e-06,5.190456397783115e-06,1.2995316942346347e-05,1.3003102849259263e-05,6.0890055209384864e-06,6.0686810036330816e-06,1.1031932460244091e-05,4.13878994886267e-06,1.1615831741441896e-05
77,77.0,0.9920412959181918,1.0066962932404613,1.2623572922939133e-05,3.1487389057470814e-06,7.2429233259541415e-06,3.0578580743547977e-06,5.254146098648119e-06,1.1057456375094763e-05,1.0029084111128732,0.9944275505316647,1.0018972652095197,1.0032217388496536,1.0024516015493667,1.0009487430590387,0.9938690396452484,0.9994925521205541,1.0031287648571998,0.992025337948782,1.0046039001661793,0.9929834244303446,0.9924700343476077,1.0013717434627702,0.9999912332552493,1.0033268782499514,1.001077411505625,0.9987784986407895,1.0003164761655956,1.0053532728332673,1.0003890625729415,1.0004270488997458,1.0014968813010217,1.005763024992913,1.0066555565494237,0.9996255752101697,0.9998357043699992,1.0029128044188018,0.9941442639981822,1.003206542558602,1.035868429977775e-05,3.437579460445583e-06,4.707262898420567e-06,5.47983491611381e-06,5.574167612225562e-06,1.1567770172299814e-05,4.4922343538017975e-06,1.1673482278762854e-05,6.482703326544248e-06,6.120109906798608e-06,7.369999722778411e-06,6.138173203463416e-06,4.955131812849214e-06,5.515900401525062e-06,3.1487389057470814e-06,1.1598612785254291e-05,5.566512442985793e-06,4.7786703829722795e-06,5.608198395448157e-06,1.2364616342389144e-05,5.709551604537446e-06,5.66830315196525e-06,5.254146098648119e-06,1.2623572922939133e-05,1.2613860506794483e-05,5.877919569503774e-06,5.833461172279704e-06,1.1057456375094763e-05,4.143747721635994e-06,1.1567297034622231e-05
78,78.0,0.9920163092439599,1.0067303638101084,1.2339557205006299e-05,2.9788151024159996e-06,7.050821020878566e-06,3.114936746954627e-06,4.914617573821139e-06,1.1098934968355714e-05,1.0029833514977158,0.9943979309270298,1.001957619761859,1.0032882090827173,1.002521758575931,1.0010242665657416,0.9938397215203139,0.9995619683675314,1.0032120286806987,0.9920163092439598,1.0046982427744044,0.992974141495795,0.9924479541801908,1.0014406224527876,1.0000333789671032,1.0034088640101426,1.0011458329275564,0.9987497975532396,1.0003862186656756,1.0054319749612952,1.0004613264215807,1.0005009963711156,1.0014690237128248,1.0058373734871748,1.0067303638101084,0.9997018803614383,0.9999110259527223,1.0029930223882437,0.9941159614763215,1.0032882223003265,1.036389532486338e-05,3.1765312758923687e-06,4.603773696926883e-06,5.3071330235744844e-06,5.389107206540858e-06,1.1622375078359552e-05,4.143669857949768e-06,1.1759430318556162e-05,6.217934777849592e-06,5.661837369517955e-06,7.079826084848543e-06,5.670408485072036e-06,4.572237730699395e-06,5.3820704295506035e-06,2.9788151024159996e-06,1.15174401262116e-05,5.4376202816406725e-06,4.4600157367617765e-06,5.49349396902403e-06,1.2102401769554658e-05,5.590252101141256e-06,5.561282732514428e-06,4.914617573821139e-06,1.2303173256620467e-05,1.2339557205006299e-05,5.748259392480627e-06,5.705279912485388e-06,1.1098934968355714e-05,3.8259208585798704e-06,1.1497334979541522e-05
79,79.0,0.9919947211605897,1.006745341797412,1.2340298187889345e-05,2.69605814324099e-06,6.961851345673095e-06,3.235412557173093e-06,4.827045722707576e-06,1.1339324191844715e-05,1.0029306849064383,0.9944104073235487,1.0019410724014397,1.0032706343446436,1.0025033210208378,1.0009685626460654,0.9938580925369703,0.9995065179155451,1.0031980495103832,0.9920441485034649,1.0046909455803257,0.9929994132537415,0.9924698929282445,1.001413447712663,1.000004550664543,1.0033400700489732,1.0011147687966373,0.9987706527851566,1.000352455245294,1.0053547334412571,1.0004229223109355,1.000460193154617,1.0014937487660434,1.0057565951925196,1.0066511124947692,0.9996605093720629,0.9998703590697288,1.0029405667146516,0.9941301969520644,1.0032198159157117,1.0466002203647202e-05,3.1015042825637304e-06,4.526329072941715e-06,5.107385229819423e-06,5.194228326328717e-06,1.1842771804823815e-05,3.992095909985e-06,1.1977265413445698e-05,5.926020272154664e-06,5.400854869075781e-06,6.723054670027355e-06,5.384614492397659e-06,4.3680497099468415e-06,5.221021467148903e-06,2.69605814324099e-06,1.1674050715548875e-05,5.294109713338267e-06,4.375348940022375e-06,5.356686580073781e-06,1.2085273694566897e-05,5.454007840866022e-06,5.4643752966667436e-06,4.827045722707576e-06,1.2261100304077161e-05,1.2340298187889345e-05,5.565033919389701e-06,5.5434693908584786e-06,1.1339324191844715e-05,3.684827813783887e-06,1.1663332191011469e-05
80,80.0,0.9919780654988289,1.0067406801221208,1.2402139388389586e-05,2.6066193641259768e-06,6.780893120655935e-06,3.351474488487675e-06,4.63267584956825e-06,1.1332884617568714e-05,1.002927039726632,0.9944510614772849,1.0019495782949528,1.003282008156915,1.0025136141503053,1.0009689488541837,0.9939087886739929,0.9995094851363611,1.0032125731430839,0.9921004562871054,1.0047099653439457,0.9930563380902208,0.9925230346144264,1.0014337144874341,1.000033692584464,1.0033483395558043,1.0011380886012837,0.9988263368330876,1.000377557717855,1.0053579820720275,1.0004485698796595,1.0004859715293568,1.0015505125248176,1.0057548235478397,1.0066496797033337,0.999685105763615,0.9998947384454946,1.0029432175946251,0.99417421982278,1.0032279393172834,1.0443388691475871e-05,3.018446418774833e-06,4.290759077411943e-06,4.7614157424569256e-06,4.861540539875018e-06,1.1807373711476892e-05,3.827097083302884e-06,1.1940976335934643e-05,5.506174636579865e-06,5.102419339915292e-06,6.2323080372848985e-06,5.07581014222278e-06,4.141966326659918e-06,4.896243337032038e-06,2.6066193641259768e-06,1.175069947194329e-05,4.972371296664975e-06,4.206897905794118e-06,5.036708411513876e-06,1.2144054800870216e-05,5.15305780779257e-06,5.2001993612142175e-06,4.63267584956825e-06,1.2337416354570003e-05,1.2402139388389586e-05,5.247601634078271e-06,5.238106308782939e-06,1.1332884617568714e-05,3.5248116690599953e-06,1.1734629957337205e-05
81,81.0,0.9919674403829418,1.0067228880141308,1.2552066201037107e-05,2.7323257218145714e-06,6.638677013528295e-06,3.550763812390856e-06,4.3599545507289916e-06,1.1450685084808089e-05,1.002921534649544,0.9944742756246161,1.0019385580533924,1.0032688104166698,1.0025024914787477,1.0009674748821076,0.9939342687717421,0.9995089282671243,1.003199386248604,0.9921236721266022,1.004696613844932,0.9930806227844308,0.9925493432724415,1.001426946644752,1.0000422108100988,1.0033495367446335,1.0011339410961357,0.9988582227091766,1.0003739505046318,1.0053574164605652,1.000445232376498,1.0004810675674056,1.0015819846038814,1.005753927715257,1.0066499783196252,0.9996834718063119,0.9998920274922837,1.0029452078267036,0.9941921787651994,1.0032289441154871,1.0719100154122536e-05,3.024771391110894e-06,3.943880821243506e-06,4.3599545507289916e-06,4.453747257698817e-06,1.1970333778479958e-05,3.702291338916317e-06,1.2130291620045893e-05,5.035722930906428e-06,4.711871913288403e-06,5.7168925364676955e-06,4.701025587321852e-06,3.929067184180753e-06,4.504598943780685e-06,2.7323257218145714e-06,1.202342621364647e-05,4.587062669489377e-06,4.062536252458013e-06,4.653695025822503e-06,1.2390380699215887e-05,4.784327336206274e-06,4.853857453933062e-06,4.411526506777347e-06,1.2552066201037107e-05,1.2531572327885147e-05,4.885160647507664e-06,4.875341956596444e-06,1.1450685084808089e-05,3.478137872743536e-06,1.1984658427614577e-05
82,82.0,0.991963943937193,1.0066984747033367,1.2359417798817173e-05,2.7176465612510066e-06,6.5424706293695636e-06,3.5059910547502284e-06,4.205519124795386e-06,1.1313781460296806e-05,1.0029883741203964,0.9944366018984341,1.001982858784894,1.003319528369419,1.0025507963442217,1.0010319828879581,0.9938981556333696,0.999573217843263,1.0032475683576874,0.9920891340861016,1.004746762717475,0.9930467399202411,0.9925166782140844,1.0014749699350218,1.0000633178218117,1.0034101462826797,1.0011840077420413,0.9988151125822554,1.0004241253445842,1.0054110049100893,1.0004951352276648,1.0005278924174845,1.0015289331936903,1.0058022812489125,1.0066984747033367,0.9997365212768901,0.9999445316186345,1.0030154833582443,0.9941582697942277,1.0032897805314729,1.0619810032882009e-05,3.1202510175269588e-06,3.7185809523047305e-06,4.205519124795386e-06,4.247509278189421e-06,1.1763633885265564e-05,3.666609462529864e-06,1.1920091350045388e-05,4.845803847450471e-06,4.408939502928391e-06,5.566399592766022e-06,4.4193698063714285e-06,3.7968452734169e-06,4.355104951404389e-06,2.7176465612510066e-06,1.1907911249426116e-05,4.5097266301466905e-06,4.0469194145368966e-06,4.617567194697664e-06,1.221466953864869e-05,4.818842548776711e-06,4.884044012808676e-06,4.365793482521139e-06,1.2359417798817173e-05,1.2340190370596783e-05,5.089882965146691e-06,5.035989426718145e-06,1.1313781460296806e-05,3.5349574650173225e-06,1.1862310683803424e-05
83,83.0,0.9919686742858469,1.00667352971919,1.1489737656841778e-05,2.669251726227587e-06,6.464148266539866e-06,3.0158771217300498e-06,4.273506432357293e-06,1.0509265403547796e-05,1.0029938600534263,0.9943447778567358,1.0019164582781688,1.0032488989425283,1.002481618297459,1.001039942415275,0.99379381817778,0.9995819636803259,1.0031717523282353,0.9919686742858471,1.004663201101303,0.9929271298767124,0.9924099149517919,1.0013989039817028,0.9999960796191072,1.0034011603657509,1.0011084087589837,0.9987016233206153,1.0003501669060928,1.0053889532525524,1.0004201761926728,1.0004511885318934,1.0014038181645564,1.0057722181062492,1.006667638469638,0.999663580292212,0.9998712939613863,1.0030240672036126,0.9940552857859543,1.0032811666842938,9.788448668421499e-06,3.2220296273623656e-06,3.992081641984277e-06,4.6058020973723535e-06,4.556286065285238e-06,1.084287662805991e-05,3.69923227921659e-06,1.0976556270710843e-05,5.129706340279071e-06,4.273506432357293e-06,5.8034372676551215e-06,4.319919444802221e-06,3.7438892029530144e-06,4.787431732732579e-06,2.669251726227587e-06,1.1011261955150209e-05,4.997089741206761e-06,4.241294527451758e-06,5.135242867542298e-06,1.1300311116951504e-05,5.380818889366556e-06,5.53569729268199e-06,4.576854822578292e-06,1.1458688125628662e-05,1.1489737656841778e-05,5.655609738410376e-06,5.600403974643225e-06,1.0509265403547796e-05,3.65214674661747e-06,1.09695697121573e-05
84,84.0,0.991982066857486,1.0066524637893663,1.0888878150258808e-05,2.6496643225504615e-06,6.441193093077758e-06,2.754205932545318e-06,4.22766505589063e-06,1.0208910177577546e-05,1.0029603929666204,0.994395797666523,1.0018865021544405,1.003217849131146,1.0024487389048193,1.0010054088887115,0.9938462862445123,0.9995455291513945,1.0031402260347604,0.9920178545563728,1.0046297004905351,0.9929754900614701,0.9924628572292654,1.001364545839889,0.9999934026325289,1.0033667653220284,1.001072896751086,0.9987712197032151,1.0003158741259053,1.005363567862833,1.0003849172755725,1.0004161412008923,1.0014804623122373,1.0057462096429255,1.0066429636680023,0.9996316026404961,0.9998378004482705,1.0029929263868673,0.9941162767930185,1.0032473548102232,9.474438113918277e-06,3.37286728655568e-06,4.194984303822942e-06,4.843605988100281e-06,4.790573261070104e-06,1.0409529413936299e-05,3.8123591849761338e-06,1.0440059895686813e-05,5.408284164067789e-06,4.152644273732575e-06,6.107421145655283e-06,4.22766505589063e-06,3.7455020945927335e-06,5.049459296725638e-06,2.6496643225504615e-06,1.0633978454233295e-05,5.231763988269522e-06,4.48933474868211e-06,5.36123857005393e-06,1.0785555843009501e-05,5.591466052830684e-06,5.824001644977563e-06,4.7946385901311455e-06,1.0843147676707649e-05,1.0888878150258808e-05,5.765272039159274e-06,5.7323637636698585e-06,1.0208910177577546e-05,3.818798035553182e-06,1.0587387255937028e-05
85,85.0,0.9920019062979618,1.0066392679410963,1.058913670458694e-05,2.4926631534838027e-06,6.17608546145055e-06,2.7290930425758263e-06,3.911274720921579e-06,9.936864989586777e-06,1.0029204865998047,0.994393481403362,1.0018699508990498,1.0032028021455097,1.0024376760112603,1.0009687975526038,0.9938460564989107,0.9995076805659471,1.0031367447537394,0.9920262880824522,1.0046332448380988,0.9929867912645813,0.992467501396389,1.0013551202557933,0.9999802277403406,1.0033330052128933,1.0010636720388106,0.9987648715910328,1.0003075775755688,1.0053239019235742,1.0003760826474954,1.0004091590497584,1.0014710463850272,1.0057000042929205,1.0065972726968486,0.9996218429061757,0.9998283605408325,1.0029586320853667,0.994113077456791,1.0032140151646107,9.201174669392194e-06,3.2489477969993075e-06,3.903002820769373e-06,4.517901609923989e-06,4.5032936901125075e-06,1.005453881213325e-05,3.6457765261138316e-06,1.0005026385891762e-05,5.181823190396871e-06,3.84653875836993e-06,5.967275415859646e-06,3.911274720921579e-06,3.526432501915478e-06,4.7292370407377116e-06,2.4926631534838027e-06,1.0402354397810995e-05,4.902225408749924e-06,4.29357547746318e-06,5.036652015172326e-06,1.0528744602807282e-05,5.279514048571429e-06,5.496180656703519e-06,4.56797721933665e-06,1.0549515813281954e-05,1.058913670458694e-05,5.5025259781719784e-06,5.455471077678597e-06,9.936864989586777e-06,3.655517108822416e-06,1.0351401251751251e-05
86,86.0,0.9920253145574437,1.0066379332016109,9.857868856938559e-06,2.3314609933980965e-06,5.7234609470046835e-06,2.4732805421988203e-06,3.8890858228975485e-06,9.037984606336347e-06,1.0029444064942947,0.9944502356042285,1.001889344870082,1.0032235658509845,1.002458612063624,1.0009894233469325,0.9939061648714523,0.9995267310363986,1.0031610955021903,0.9920977028700648,1.0046665578923362,0.9930604238833564,0.9925273013038337,1.00138247508737,1.000021270630685,1.0033655648252382,1.0010910052211972,0.9988309020783809,1.000336145569115,1.0053597124519629,1.0004044745440681,1.0004368277786584,1.0015441072702975,1.0057378666586339,1.0066379332016109,0.9996517356554406,0.9998582823603412,1.0029867560691503,0.9941733027333649,1.0032466077533504,8.390847336007717e-06,3.072445145242745e-06,3.537265118315945e-06,4.0975577228502924e-06,4.082504930751533e-06,9.172208307849109e-06,3.523312608794855e-06,9.134262885877173e-06,4.7133429436616275e-06,3.843413468929587e-06,5.471517202991662e-06,3.8890858228975485e-06,3.4634404895915504e-06,4.3151015284789895e-06,2.3314609933980965e-06,9.54664758840043e-06,4.486870338274398e-06,4.1591230693359115e-06,4.618602787989841e-06,9.754762937656024e-06,4.849607225552202e-06,5.0542528355204706e-06,4.4351795236068685e-06,9.843485527320536e-06,9.857868856938559e-06,5.0495107299844166e-06,5.006139743201214e-06,9.037984606336347e-06,3.4669080672219272e-06,9.499118067162899e-06
87,87.0,0.9920494135861009,1.0066507430642584,8.954035205944535e-06,2.1742018447000602e-06,5.305483148917972e-06,2.1586307920440125e-06,3.7239454870248053e-06,8.179400743419422e-06,1.0028644470239885,0.9944584459363366,1.0018773736166162,1.0032058934555979,1.0024409287139946,1.0008971232589121,0.9939170800111923,0.9994342549618047,1.0031450671017,0.9921166956361893,1.0046566104054733,0.9930769065853197,0.9925384695033114,1.0013632160439858,0.9999839512301106,1.0032694244663196,1.001069193214,0.9988390802099216,1.0003119059864445,1.0052526235388735,1.000378382361277,1.0004106183541182,1.0015575439555662,1.005628275214827,1.0065270844610033,0.9996242790381725,0.9998315961028937,1.002899315778618,0.9941856878861455,1.0031501145450228,7.611662387886767e-06,3.0236450662756092e-06,3.2108605663591343e-06,3.7239454870248053e-06,3.7062397139038995e-06,8.307358060004413e-06,3.5659549985697095e-06,8.26937463901833e-06,4.292089934131968e-06,3.974470959373811e-06,5.003156801770417e-06,4.018899686772714e-06,3.5713078445912033e-06,3.925506043807303e-06,2.1742018447000602e-06,8.639525337523615e-06,4.08582435819598e-06,4.255198175721043e-06,4.208529709717762e-06,8.843301825439682e-06,4.415432990950329e-06,4.5978806436947735e-06,4.532408857661732e-06,8.946140483839883e-06,8.954035205944535e-06,4.593551163917026e-06,4.553106857157393e-06,8.179400743419422e-06,3.38488067130255e-06,8.596603408863325e-06
88,88.0,0.9920713253341029,1.0066731508868514,8.287079368511607e-06,2.048127234591294e-06,5.03000008317949e-06,1.999820755635507e-06,3.567941592778073e-06,7.819707621783708e-06,1.0028475324844965,0.9945169005088973,1.0018627552824424,1.0031894579889788,1.0024223052285215,1.0008800765212083,0.9939785853555012,0.9994191792555502,1.0031227368078797,0.9921751234274061,1.0046331888864888,0.9931352756445118,0.992601304114076,1.0013461345745907,0.9999947434600767,1.003255647826154,1.001052511737337,0.9989049812618439,1.000295825988776,1.005242895268578,1.000365022962973,1.0003980586402927,1.0016305158724188,1.005619557400161,1.0065187466721606,0.9996133486392448,0.9998202713476653,1.0028877074355715,0.9942447905389787,1.003136179175579,7.237560337705395e-06,2.9029190605531467e-06,3.0565609581408964e-06,3.567941592778073e-06,3.534897710842606e-06,7.853979503913789e-06,3.420847028958614e-06,7.821870021120861e-06,4.0644306372144675e-06,3.7939309334203707e-06,4.727365382800448e-06,3.838065853692186e-06,3.429048676999143e-06,3.7430417845233333e-06,2.048127234591294e-06,8.126181338970417e-06,3.913971004770294e-06,4.126635029363625e-06,4.028793594172816e-06,8.231294549923126e-06,4.213783291109096e-06,4.347820681698447e-06,4.432495249328158e-06,8.276640462956207e-06,8.287079368511607e-06,4.407553479782442e-06,4.361858080940747e-06,7.819707621783708e-06,3.1966481519083135e-06,8.08895387291112e-06
89,89.0,0.9920881717516188,1.006698902493321,7.700390084427071e-06,2.2012322561036916e-06,5.189774059371602e-06,1.6596957754064043e-06,4.0501527495369895e-06,7.4916831612130525e-06,1.0029395958135643,0.9945166118848728,1.0018619534457174,1.0031874242203245,1.0024184148552169,1.000971475707703,0.9939685059326744,0.9995082643950227,1.0031156704180235,0.9921511181656296,1.0046188045440878,0.9931096571931768,0.9925897653336442,1.001345704375873,1.0000249806175674,1.0033485564788205,1.0010519379942477,0.9989020455905936,1.0002958331007097,1.0053316674222308,1.0003672267533936,1.0004026415566922,1.0016246219687732,1.0057083574858237,1.0066091245324291,0.9996199241431611,0.9998257739177788,1.0029844248506448,0.9942378074889352,1.0032289650998196,6.951804103782684e-06,3.534061953430703e-06,3.1447668892785286e-06,3.6729505063547946e-06,3.6209645665529183e-06,7.513075239487318e-06,4.190721696600961e-06,7.4916831612130525e-06,4.164425564680582e-06,4.832883639971615e-06,4.860392676883034e-06,4.844521233444635e-06,4.203199143413006e-06,3.8848112963037765e-06,2.2012322561036916e-06,7.672267602840925e-06,4.0501527495369895e-06,5.055978035274943e-06,4.140136686176445e-06,7.677316460579492e-06,4.315859344327553e-06,4.436575725530106e-06,5.711295084075215e-06,7.684442627897069e-06,7.700390084427071e-06,4.492374703862575e-06,4.448229403084832e-06,7.581182523325427e-06,3.974538739415069e-06,7.640988083292992e-06
90,90.0,0.9920970747888179,1.0067217437075962,7.062124493567327e-06,2.322061282572956e-06,5.273683963436219e-06,1.3487617745161085e-06,4.260637171857588e-06,6.912998544001934e-06,1.003022578531633,0.9945253359826725,1.0018467825424284,1.003172498996947,1.00240306313406,1.0010571633002392,0.9939690630112951,0.9995911694729356,1.003095882986287,0.9921408082294563,1.0045947348875628,0.9930996610858097,0.992587191089708,1.00133960753255,1.0000618875129097,1.0034479898035107,1.0010467180064553,0.998915056512635,1.0002927573660831,1.005436087672825,1.0003684196254867,1.0004038710310978,1.0016427604461486,1.0058193499747736,1.0067217437075962,0.9996251558239436,0.9998309798523266,1.0030767773356304,0.9942404785431775,1.0033287180190387,6.401196973403679e-06,4.075970780996403e-06,3.270431697149592e-06,3.783528128659531e-06,3.74182296140172e-06,6.920955419710931e-06,4.866373079670126e-06,6.912998544001934e-06,4.305418133554415e-06,5.743517555533319e-06,5.0476035207169615e-06,5.72844882871948e-06,4.897262426833583e-06,4.072706172599114e-06,2.322061282572956e-06,7.031778008116508e-06,4.213220574118474e-06,5.909355313863462e-06,4.260637171857588e-06,7.009627590705758e-06,4.4423333639314675e-06,4.58875798387161e-06,6.839795132873619e-06,7.052180330166023e-06,7.062124493567327e-06,4.532717412393643e-06,4.513290546395813e-06,6.981522186246003e-06,4.682307071444181e-06,7.000576218011372e-06
91,91.0,0.9920951563958699,1.0067361306612836,6.732019306087143e-06,2.178229258343251e-06,4.979416898042391e-06,1.2274452527549481e-06,4.1526027279001115e-06,6.484919636585203e-06,1.0030072343866536,0.9945146246260024,1.0017432554800054,1.0030525021144565,1.0022848173695538,1.001034922131975,0.9939472065804386,0.9995696229609624,1.0029644504364221,0.9920951563958699,1.0044484866335568,0.9930529810867286,0.9925582046690871,1.0012236847882232,1.000010693586687,1.003426906663455,1.000929250255779,0.9988982538843912,1.0001762566024217,1.0054071665186806,1.000251992430328,1.000287916572438,1.0016276397804909,1.0057911550455436,1.0066942066143643,0.9995080556335949,0.9997139904832127,1.0030577123146955,0.9942196155064705,1.0033066674592432,6.038457685379268e-06,3.714986886864562e-06,3.2386537872395415e-06,3.7130835302490152e-06,3.671003596972388e-06,6.484919636585203e-06,4.424606843898059e-06,6.498441182775771e-06,4.158293995944289e-06,5.210163287236341e-06,4.851467793838667e-06,5.201617666091213e-06,4.45900085232424e-06,4.000007699880538e-06,2.178229258343251e-06,6.605507273830586e-06,4.133271320004915e-06,5.417971957518224e-06,4.1526027279001115e-06,6.60402955653106e-06,4.333534367478483e-06,4.466191993117798e-06,6.269504502968766e-06,6.732019306087143e-06,6.726595353037756e-06,4.374296986258995e-06,4.37272393653196e-06,6.495154299194694e-06,4.2875024033157395e-06,6.568667253873064e-06
92,92.0,0.9920807236139356,1.0067393607166957,6.391935430998666e-06,2.1055184172503226e-06,4.714219215112755e-06,1.1657337118113893e-06,3.831901331621609e-06,6.040719670088416e-06,1.003011341438923,0.9945586068077932,1.0017652326750466,1.0030778183938414,1.0023087228234189,1.001051689102045,0.993992284930191,0.9995892554345147,1.0029871397383425,0.9921242521378242,1.004462849853842,0.9930807724221169,0.9925987624241563,1.0012475600593054,1.0000390784861517,1.0034356652166623,1.000952493486032,0.9989520152635678,1.0002011723683473,1.005414915115334,1.0002771177167091,1.0003098948905065,1.001681909805045,1.0058013467139226,1.006706096570953,0.9995380309548292,0.9997448059337208,1.0030690470267027,0.9942698178167373,1.0033151858015374,5.664450666746568e-06,3.6463819590226063e-06,3.0252380162823365e-06,3.452318606275468e-06,3.3992328331912795e-06,6.040719670088416e-06,4.3277684347301525e-06,6.065016403238722e-06,3.8243839212403665e-06,5.199651884792378e-06,4.476442384822579e-06,5.238002879334633e-06,4.37904343816833e-06,3.7113349276204585e-06,2.1055184172503226e-06,6.1673077643043635e-06,3.831901331621609e-06,5.284276123385005e-06,3.848053437099232e-06,6.207981637573504e-06,4.01448986514629e-06,4.126809655762755e-06,6.128072845182568e-06,6.391935430998666e-06,6.389298427763549e-06,4.05472529053375e-06,4.05424539158221e-06,6.037270618977792e-06,4.2048461930976164e-06,6.129857997549155e-06
93,93.0,0.9920568238481436,1.0067294415438206,6.728642180099543e-06,2.0608402953468752e-06,4.645389117476209e-06,1.3398384537360436e-06,3.541298273697199e-06,6.121579908119263e-06,1.003018660357261,0.9945265443960994,1.0017515407331623,1.0030653241789689,1.0022934571502349,1.0010626880029632,0.9939518912147648,0.9995999120579576,1.0029638196436959,0.992065460155248,1.0044301635625985,0.9930234363513392,0.992552030042389,1.001237052140749,1.000028735602282,1.003447983407536,1.0009432077648703,0.9989236538273394,1.000194273331865,1.0054335944611899,1.0002741158161683,1.0003094741609317,1.0016583160520953,1.005823315431851,1.0067294415438206,0.9995400047258889,0.9997465888127705,1.0030828049265266,0.9942354536491215,1.0033273071804483,5.636484480203112e-06,3.6473722398990533e-06,2.7503989078449644e-06,3.1496412757249067e-06,3.103043946108694e-06,6.160163378422553e-06,4.32210765424438e-06,6.194283776315006e-06,3.4947446125928445e-06,5.3442358300096004e-06,4.117818113528893e-06,5.408697951385365e-06,4.38631959763793e-06,3.4005673940141427e-06,2.0608402953468752e-06,6.295437108408528e-06,3.51585100370125e-06,5.241426193979108e-06,3.541298273697199e-06,6.5052792944421705e-06,3.6965813690741984e-06,3.7981818567181448e-06,6.121579908119263e-06,6.716304758244812e-06,6.728642180099543e-06,3.741455466825612e-06,3.7382706009849154e-06,6.057955746750568e-06,4.220259773911405e-06,6.266430536051248e-06
94,94.0,0.992027689594614,1.0067068527533112,7.149537469595267e-06,1.9218493760415926e-06,4.6457298941813486e-06,1.5620311506519174e-06,3.2710801647839776e-06,6.280443476890274e-06,1.003006497819908,0.9945283005062259,1.0017783167760859,1.003085852688388,1.0023162535474253,1.001049940499642,0.9939578862507761,0.9995912618677883,1.0029808016728565,0.9920635285970466,1.004444260471756,0.9930216032533051,0.992555475056157,1.001262877305741,1.000032620745379,1.0034318514323772,1.0009704141644653,0.9989374214503551,1.0002229849565016,1.005423110941745,1.0003033798394958,1.0003397425109077,1.0016752893142773,1.0058160991739353,1.006722342462526,0.9995687582386888,0.9997755451101732,1.0030691734239818,0.9942379697462362,1.0033108282220249,5.760202896043892e-06,3.7513111748779815e-06,2.521855247310563e-06,2.90486106932232e-06,2.869361104923524e-06,6.454000584328699e-06,4.433313788606544e-06,6.485568266301944e-06,3.226811218513879e-06,5.451310480562139e-06,3.7728008693682554e-06,5.4921252109628495e-06,4.5144097607063215e-06,3.1305332517711044e-06,1.9218493760415926e-06,6.546909877091595e-06,3.242789757662806e-06,5.311329598094309e-06,3.2710801647839776e-06,6.900105579341092e-06,3.410690682013209e-06,3.5007755158833345e-06,6.280443476890274e-06,7.13665916897856e-06,7.149537469595267e-06,3.4471390628328257e-06,3.442136718634914e-06,6.188843646978261e-06,4.326526386907181e-06,6.526615420111293e-06
95,95.0,0.9919975533494677,1.00668196171848,7.114198408782506e-06,1.8203225413302042e-06,4.552827908165941e-06,1.6708892812758885e-06,3.0048619769614226e-06,6.346032307190981e-06,1.002968472080216,0.9945000499081865,1.0017908151343367,1.0030946462478283,1.002329088682738,1.0010078599271148,0.9939232999175464,0.9995472413969475,1.002996268537931,0.9920274055765813,1.0044589592860795,0.9929879470355691,0.9925220685544128,1.00127557652823,1.0000083254316594,1.003384014966826,1.0009855494073894,0.9988968564364664,1.0002380618508264,1.005369400151288,1.0003189252833073,1.0003545052064866,1.0016158931351038,1.005755719743548,1.00666141087326,0.9995875773086873,0.9997935573379649,1.0030285143081201,0.9942002946176552,1.0032631889912123,5.878744729219963e-06,3.823154030472048e-06,2.311844921332414e-06,2.673206694640263e-06,2.65322707662366e-06,6.5125608521506465e-06,4.466384800307876e-06,6.505756520206888e-06,2.9962832420197198e-06,5.3843976719152625e-06,3.5025277312769974e-06,5.414732288197628e-06,4.556862056444024e-06,2.8763353777491123e-06,1.8203225413302042e-06,6.605038335352625e-06,2.97995602173736e-06,5.3381321135702485e-06,3.0048619769614226e-06,6.86934128625449e-06,3.121061199815936e-06,3.1987355835435093e-06,6.346032307190981e-06,7.083365775840486e-06,7.114198408782506e-06,3.145528168249758e-06,3.141416559509228e-06,6.3218025167997766e-06,4.353222743542962e-06,6.585803713940271e-06
96,96.0,0.9919706476088246,1.006667607753303,8.538803905626286e-06,1.916873049187832e-06,4.684433116707334e-06,2.2117646446396444e-06,2.784563161593463e-06,7.327753473170391e-06,1.0029399154779526,0.994444280285367,1.001816085452286,1.0031203219544944,1.0023592164954649,1.0009793246431467,0.9938628743083421,0.9995188908233112,1.0030308474304874,0.9919706476088247,1.0044967932513882,0.9929324133338309,0.9924627217459667,1.0013025501868777,0.9999780036456274,1.0033415875056984,1.0010152490127302,0.9988177424517399,1.0002702756017154,1.0053159506627265,1.0003539079111299,1.0003905610363564,1.00152306905881,1.0056946655341488,1.0065996987769734,0.9996263068973287,0.9998321017708613,1.002998417698326,0.994138232744746,1.0032209882169967,6.8361605021302524e-06,3.52302888594208e-06,2.1210832523338404e-06,2.4529170627881e-06,2.443299870035843e-06,7.418445128929667e-06,4.059708382069612e-06,7.327753473170391e-06,2.784563161593463e-06,4.8804000571133334e-06,3.294788401100557e-06,4.9085080441134716e-06,4.13740377836789e-06,2.613577887472066e-06,1.916873049187832e-06,7.829007357227965e-06,2.7066303436622935e-06,4.907843267673934e-06,2.7257803805836783e-06,8.096426935087191e-06,2.825485994603593e-06,2.8944033196282774e-06,5.840890706551097e-06,8.438828746526336e-06,8.538803905626286e-06,2.8485074665983412e-06,2.8444131764864504e-06,7.53627967639842e-06,3.9669542023820745e-06,7.8142270858357e-06
97,97.0,0.9919508267191343,1.0066766301717571,9.366297660191254e-06,2.029514744737677e-06,5.189479439015608e-06,2.171237897295172e-06,3.654272524708166e-06,7.626278108264815e-06,1.0030161266873918,0.9944534381887522,1.001822909192074,1.003125071359006,1.0023644846920312,1.001054847740805,0.9938726528088205,0.9995950079708792,1.0030340910899784,0.9919751881332695,1.0044966276005496,0.9929375867300362,0.9924717318054556,1.0013081223286184,1.0000082589590489,1.0034130702609636,1.001021444806285,0.9988330314278301,1.0002770937338215,1.0053888221987592,1.0003642646474182,1.0004048606910192,1.001548909301252,1.0057703166182956,1.006676630171757,0.9996368056584056,0.9998427514319217,1.0030755101295386,0.9941466921442516,1.0032925898833884,7.226758779129097e-06,3.211966692759787e-06,2.9565465149897393e-06,3.5902321633761972e-06,3.557381344018285e-06,7.77167273477573e-06,3.7096397769244436e-06,7.626278108264815e-06,4.226019615731908e-06,4.62805470405711e-06,5.144804359959075e-06,4.663417590348082e-06,3.8119153913708394e-06,3.5657246886055017e-06,2.029514744737677e-06,8.453917873750767e-06,3.6748252804168793e-06,4.484380080112002e-06,3.654272524708166e-06,8.755540061841292e-06,3.7058039014774774e-06,3.752912798225474e-06,5.344107270663349e-06,9.22099497671748e-06,9.366297660191254e-06,3.704827988964764e-06,3.701203756024508e-06,8.079881915008566e-06,3.6226423599825606e-06,8.442847513335453e-06
98,98.0,0.991940432428161,1.0067170338125087,8.530671460570774e-06,1.9658652477729234e-06,5.297072812034712e-06,1.723349111745373e-06,4.4047045997629054e-06,6.96767905189448e-06,1.0029902187339514,0.9944149350997001,1.0018214792592575,1.0031218650405018,1.0023605453034508,1.0010267561092019,0.9938347416860673,0.9995677402222558,1.0030313941468987,0.991940432428161,1.0044947855441941,0.9929039251346001,0.9924366261507049,1.0013010566439005,0.9999798734370593,1.0033799275251798,1.0010111765750322,0.9987860483991252,1.0002656782399468,1.0053494721438003,1.000351794320604,1.00038970459995,1.0014973847022068,1.0057281055373999,1.0066354717390196,0.999627654866998,0.9998342701585586,1.0030495988174384,0.994105157927715,1.0032593709427515,6.586126268749124e-06,3.0592675026118807e-06,3.704525827679644e-06,4.615480936468413e-06,4.560417590626216e-06,7.08965782107552e-06,3.5152620620589364e-06,6.96767905189448e-06,5.525629250309828e-06,4.4047045997629054e-06,6.856204459149454e-06,4.442748840940004e-06,3.5989954529891526e-06,4.441821295138141e-06,1.9658652477729234e-06,7.706081917042359e-06,4.569446236723554e-06,4.281071443618296e-06,4.509637923297664e-06,7.95177520523414e-06,4.518199874606456e-06,4.552963545114234e-06,5.068434207614113e-06,8.388831363780337e-06,8.530671460570774e-06,4.483125705136871e-06,4.479148955171412e-06,7.376231575238984e-06,3.4705485264230486e-06,7.691630214242423e-06
99,99.0,0.9919405100592685,1.0067774856129883,7.818755994016368e-06,1.8038435834672998e-06,4.895532433024562e-06,1.5484430488083392e-06,4.060720220618163e-06,6.482347468788878e-06,1.002941679298417,0.994413518513453,1.001839320753095,1.003139092708585,1.0023788717153448,1.0009713644040328,0.9938337988128452,0.9995085906888154,1.0030607671118994,0.9919492602879088,1.0045292649413502,0.9929138225104966,0.9924421544912995,1.0013147398806856,0.9999632097602094,1.0033174288153204,1.0010211951775452,0.9987918882429737,1.0002743336467437,1.0052827773419406,1.00035792116213,1.0003961256166505,1.0015114844466495,1.0056592697828113,1.006566184300784,0.9996283281236559,0.9998356893240871,1.002998354210919,0.9941024492086882,1.0031970809939945,5.979573621710961e-06,2.94611575364988e-06,3.3984435684738235e-06,4.227050567960237e-06,4.190314422192655e-06,6.482347468788878e-06,3.3696175396823067e-06,6.38437790302456e-06,5.130599420137673e-06,4.250811620696998e-06,6.4985682772872246e-06,4.273638888090005e-06,3.4500381498980152e-06,4.060720220618163e-06,1.8038435834672998e-06,7.019038021856858e-06,4.176856577445556e-06,4.0999958367277845e-06,4.1096948660364915e-06,7.251755080540009e-06,4.108675746583796e-06,4.1456876861564135e-06,4.818662243489831e-06,7.674170584850468e-06,7.818755994016368e-06,4.062269540560526e-06,4.057526831343191e-06,6.735635040423942e-06,3.3377229431539264e-06,7.003464991872976e-06
100,100.0,0.9919484318368996,1.0068418180353156,7.147694397293544e-06,1.63445547773073e-06,4.499508472338374e-06,1.3988998311351752e-06,3.7308220357913235e-06,5.896867271699308e-06,1.0030161929929544,0.9944193910327139,1.00187505897757,1.003168596755831,1.0024111099341972,1.0010424995566858,0.9938377897323665,0.999577988642466,1.0030947549585576,0.9919484318368997,1.0045598789623518,0.9929144838315843,0.99244714539125,1.0013512561889337,1.0000041065011092,1.003391853971144,1.0010558730522494,0.9988043031533157,1.0003096977105217,1.0053596565137854,1.000393811864222,1.0004350268648732,1.0015296630028139,1.0057362130669962,1.0066424191652077,0.9996622830852182,0.9998696909039234,1.0030706743495088,0.994106967732998,1.0032717551322974,5.426468310134755e-06,2.6944667842692396e-06,3.139740080747548e-06,3.86989138904445e-06,3.850089935641158e-06,5.896867271699308e-06,3.114076200736496e-06,5.806712628177201e-06,4.728472207061223e-06,4.132066400127874e-06,6.053576243493287e-06,4.143170928745434e-06,3.239812666709006e-06,3.7308220357913235e-06,1.63445547773073e-06,6.385569066420482e-06,3.8397020902158405e-06,3.7291389473711948e-06,3.7820244574991134e-06,6.6059496107672474e-06,3.7827582281877293e-06,3.821582700799171e-06,4.3818142269096175e-06,7.006515121524851e-06,7.147694397293544e-06,3.7440752550308223e-06,3.7408938723294567e-06,6.13173098901572e-06,3.053898998931415e-06,6.371217647745984e-06
101,101.0,0.9919597595342056,1.0068938635416103,6.7726988016182415e-06,1.5261266220010907e-06,4.2095399850497985e-06,1.3184593118777394e-06,3.499832708327049e-06,5.494594975211212e-06,1.0031585991012515,0.9944277952668188,1.00191553213791,1.0032096950152949,1.002452733806544,1.001188413745059,0.9938471727686556,0.9997234516450804,1.0031368675991479,0.9919541303461481,1.0046008963888582,0.9929205034288804,0.9924558294475417,1.0013996086975274,1.0000774390398206,1.00354260752043,1.0011043405569078,0.9988192846547067,1.0003586683515644,1.0055147121449068,1.0004451452257133,1.00048922929726,1.0015456337865083,1.0058932864445593,1.0067988810097783,0.9997132087698839,0.9999206586630034,1.0032173918910094,0.9941142461676049,1.0034228108775427,5.057071345642985e-06,2.513870338085422e-06,2.9084103708245198e-06,3.5348836321944887e-06,3.532092752758696e-06,5.505202861963774e-06,2.9259895620073875e-06,5.42420507791363e-06,4.3081529883240535e-06,3.928055037272284e-06,5.494594975211212e-06,3.918487224999183e-06,3.049179542280943e-06,3.4437257334486727e-06,1.5261266220010907e-06,6.008852088403462e-06,3.5589621296563212e-06,3.499832708327049e-06,3.520015511599753e-06,6.230513813369892e-06,3.5336677672494836e-06,3.5748814707963183e-06,4.234095147056799e-06,6.641809104513796e-06,6.7726988016182415e-06,3.52397227383513e-06,3.5187631308577665e-06,5.708406975055474e-06,2.893318559404833e-06,5.996362004821268e-06
102,102.0,0.9919664862180888,1.0069174545939932,6.9982082753832306e-06,1.5509960451277823e-06,4.221164415050493e-06,1.3176968706961332e-06,3.3024627331301754e-06,5.2362867462349984e-06,1.0032674089244218,0.9944549718104876,1.0019480421201252,1.003241701198019,1.0024855256816527,1.0013005776554476,0.9938808550510897,0.9998366675401431,1.003169915844133,0.9919874700918689,1.0046323767578356,0.992955167670324,0.9924898505767581,1.001437287915144,1.0001419842318997,1.0036576945648152,1.00114152142443,0.9988557218127762,1.0003951825543782,1.0056341850217794,1.0004842489784551,1.0005334081964563,1.0015858976852987,1.0060117874926675,1.006917454593993,0.9997523153710146,0.999959747940095,1.0033295040645582,0.9941425735941695,1.0035380439286807,4.86733464350464e-06,2.7138982584754627e-06,2.7483794878143888e-06,3.2912641184719623e-06,3.334055097223859e-06,5.3058174178294435e-06,3.1975977197694464e-06,5.2362867462349984e-06,4.062829809935023e-06,4.136385067302097e-06,5.142550166139355e-06,4.084678851461306e-06,3.3024627331301754e-06,3.2430980179033236e-06,1.5509960451277823e-06,5.9589207946613105e-06,3.380317949671937e-06,3.9933215772198146e-06,3.3663171017229515e-06,6.325005807800093e-06,3.4052883072249934e-06,3.4487397155338208e-06,5.12410177844501e-06,6.866595587221356e-06,6.9982082753832306e-06,3.4526038713456567e-06,3.4409608971887927e-06,5.488342522148909e-06,3.2237134180219436e-06,5.9448606676017044e-06
103,103.0,0.9919597127788885,1.0069020388564924,7.106139243282291e-06,1.5526264821589744e-06,4.2131489380364595e-06,1.360554077046694e-06,3.2155002202862462e-06,5.275169171146327e-06,1.0032320900805771,0.9944334604848963,1.0019307759371865,1.003223440150983,1.0024646896406932,1.0012572348608915,0.9938564330206537,0.99979062178148,1.0031443526631707,0.9919597127788884,1.0046024683923536,0.9929275488758896,0.9924653293830797,1.0014138264536459,1.000111019114727,1.0036129258100774,1.0011190276676123,0.9988411789538333,1.0003720803822027,1.0055936517698008,1.0004616683424294,1.000510429096405,1.0015782608880333,1.0059695635527002,1.0068745334978537,0.9997279736531239,0.9999351740170555,1.00329328511217,0.9941195505228692,1.00349317949987,4.881384791166028e-06,2.8340942521590304e-06,2.597465590065763e-06,3.073717692956481e-06,3.152588245537589e-06,5.275169171146327e-06,3.3530886125986133e-06,5.21837968563434e-06,3.838192789275416e-06,4.200604703251069e-06,4.823260843590681e-06,4.124889695179706e-06,3.4386351671613058e-06,3.052909367046577e-06,1.5526264821589744e-06,5.917053792672656e-06,3.2049289105874983e-06,4.341905055868616e-06,3.2155002202862462e-06,6.360594638130164e-06,3.290287528751324e-06,3.3562982547961468e-06,5.6890558699175105e-06,6.968138812428358e-06,7.106139243282291e-06,3.3798781103920204e-06,3.3659026650375677e-06,5.461139123937592e-06,3.4169769128804066e-06,5.903661913197478e-06
104,104.0,0.9919353146286544,1.006859524800772,6.689598503670988e-06,1.4737952090815594e-06,3.966751994099067e-06,1.3140496496047263e-06,2.9455025055762514e-06,5.093749768490223e-06,1.0031850157770241,0.9944171015501952,1.0019182777626674,1.003210722992967,1.002453423775576,1.0012057775834133,0.9938481298324172,0.9997407558476015,1.0031373906365324,0.9919614876288977,1.0046022965564572,0.9929280576449304,0.9924617738259808,1.0013964918492357,1.0000791419427584,1.003553431800984,1.0010982917524847,0.998815860432437,1.0003490432147653,1.0055267142220092,1.0004359144003947,1.0004816595726762,1.0015482601949197,1.0058935404457081,1.0067958804362132,0.9996997315521722,0.9999072617555127,1.003242151240842,0.9941067605827694,1.0034339999700723,4.745795704812497e-06,2.7325786848641854e-06,2.3773320041144097e-06,2.799836774497469e-06,2.8780222768297117e-06,5.093749768490223e-06,3.2053712286724337e-06,5.047342021949153e-06,3.4970509078172287e-06,3.9747958900554635e-06,4.381275936923775e-06,3.891625764616048e-06,3.265429054267675e-06,2.7860561260184088e-06,1.4737952090815594e-06,5.600790622828357e-06,2.930390067791176e-06,4.177419671067329e-06,2.9455025055762514e-06,6.0027968669722505e-06,3.0302334395214204e-06,3.1104256103120654e-06,5.41609695227155e-06,6.56214421888052e-06,6.689598503670988e-06,3.1176855382018607e-06,3.1050817459317764e-06,5.271671732025919e-06,3.302221532611263e-06,5.590443462299041e-06
105,105.0,0.9919082652662781,1.0068074361004027,6.611983168099854e-06,1.4259334920999246e-06,3.769528771132543e-06,1.3426598179981867e-06,2.671102076302159e-06,4.898156123270003e-06,1.0031576985514818,0.9943746039261028,1.0018819835843034,1.0031746433020614,1.0024142534857308,1.001176769565936,0.9938020673503977,0.9997113757969585,1.003093058283296,0.9919082652662781,1.0045543436544098,0.9928758505627759,0.9924136425090434,1.0013567313041052,1.0000403302535543,1.003524621309929,1.0010597588651033,0.9987659964101813,1.0003123662227402,1.005503773120485,1.0004022061306423,1.0004515267396121,1.0014959709925686,1.0058700154510811,1.0067729297371624,0.999668483111059,0.9998747309468822,1.0032161642642439,0.9940664827322614,1.0034053120034896,4.510024057339464e-06,2.6477911516279645e-06,2.1840631652296913e-06,2.5602803666891426e-06,2.634570562483341e-06,4.898156123270003e-06,3.07383604477008e-06,4.889439268592911e-06,3.2425920012494446e-06,3.7415074266020394e-06,4.070934432851172e-06,3.654654949117033e-06,3.0953370970921763e-06,2.535627408661686e-06,1.4259334920999246e-06,5.478102118535431e-06,2.6590588518802553e-06,4.020203495566605e-06,2.671102076302159e-06,5.944188781712036e-06,2.7450358644527413e-06,2.8185287288312377e-06,5.160186785858283e-06,6.502824247531119e-06,6.611983168099854e-06,2.820798534042515e-06,2.809573109358177e-06,5.009305803994489e-06,3.203812163469726e-06,5.466411856665558e-06
106,106.0,0.9918942307505116,1.0067632964289575,6.705643233925325e-06,1.4309011334716842e-06,3.6607532838155324e-06,1.4175239207611753e-06,2.541459680649866e-06,4.943395828522852e-06,1.003080856038972,0.9943966169226048,1.00185367354882,1.0031438801867616,1.0023841521483887,1.0011024152626442,0.9938290590738023,0.9996400135489327,1.0030625127079669,0.9919335502733201,1.0045229690063766,0.9929016700394665,0.9924416586378991,1.0013214827697299,1.000008765504914,1.0034443322322506,1.0010218730311942,0.9987876221837657,1.0002726081578002,1.0054263810327366,1.0003610789598503,1.0004083252342315,1.001513157611694,1.005791763021373,1.0066956089455599,0.9996276904212262,0.9998337408999242,1.0031395792490634,0.9940925347361423,1.0033251694461072,4.576829755621136e-06,2.4164308299362414e-06,2.158135613413434e-06,2.4496076226394757e-06,2.539832823140653e-06,4.943395828522852e-06,2.8006718880441302e-06,4.945500708770816e-06,3.1762964492804536e-06,3.387703313219185e-06,3.9418203610700324e-06,3.3075318078956945e-06,2.8061995719884783e-06,2.4505597851384806e-06,1.4309011334716842e-06,5.572970651731758e-06,2.531631314744441e-06,3.6547754447315514e-06,2.541459680649866e-06,6.07598750194711e-06,2.6043046737749167e-06,2.6902728347093827e-06,4.694040494850512e-06,6.613108341981676e-06,6.705643233925325e-06,2.650884252839402e-06,2.643052118726052e-06,5.022668584383315e-06,2.9275493412260672e-06,5.562832552091858e-06
107,107.0,0.9918925492927109,1.0067446294600075,8.82351271921789e-06,1.987209643263221e-06,4.294492862214357e-06,2.272220828640912e-06,2.674967984486253e-06,6.892783652179387e-06,1.0031319059278327,0.9943933207671528,1.0019074932318164,1.0032047493844187,1.0024462268584462,1.0011584057079714,0.9938350137127611,0.9996988761801303,1.0031324470386977,0.9919570965099068,1.004603518712749,0.9929249080056185,0.9924525313894655,1.0013819087552114,1.0000439261601806,1.0034954212341443,1.0010850992703584,0.9987789361199919,1.0003387815022882,1.005479871503771,1.0004309330369512,1.0004827106755532,1.0015008456470251,1.0058407512891485,1.0067446294600075,0.9996999626124048,0.9999053338763846,1.0031949068327066,0.9940898744085668,1.003377058595027,6.635702042883508e-06,2.192622435790244e-06,2.354877957045651e-06,2.559639379168692e-06,2.674967984486253e-06,6.954195054207323e-06,2.5409367626651244e-06,6.892783652179387e-06,3.3116621646086215e-06,3.0675914980018575e-06,3.976322693094263e-06,2.9954652546435213e-06,2.5470302944193617e-06,2.684183027506087e-06,1.987209643263221e-06,7.659682824082906e-06,2.7248819313693315e-06,3.3398749331721938e-06,2.7405829430321895e-06,8.243696301094869e-06,2.819908247862521e-06,2.960217795156256e-06,4.3100317361234866e-06,8.770723026966227e-06,8.82351271921789e-06,2.8257807221146106e-06,2.822591966661458e-06,7.100382673178721e-06,2.652801999425358e-06,7.664926203009572e-06
108,108.0,0.9918984771423824,1.0067621077280813,1.315668374672732e-05,2.066539279081455e-06,5.646160792777957e-06,4.055607922517274e-06,2.8809599380416704e-06,1.0816839399126117e-05,1.0031148522565805,0.9943330895901134,1.0019214262752698,1.0032213202692204,1.002462183047006,1.0011432054004796,0.9937758703316492,0.9996856934336709,1.0031521374576975,0.9918984771423824,1.004620615905059,0.9928670529736161,0.9923941048655698,1.001395772342103,1.0000149432014582,1.0034678498913232,1.0011008245361175,0.9987140529130698,1.000356353914755,1.005448069797382,1.0004469854207254,1.0005012545577288,1.0014312865430537,1.0058057688602198,1.0067118360109082,0.9997202574533873,0.9999248978675191,1.0031778570673042,0.9940252994872114,1.0033499565132005,1.0456933046964774e-05,2.066539279081455e-06,2.5998251301299073e-06,2.7614998107461485e-06,2.8911785530770613e-06,1.0894745716982667e-05,2.419811603553476e-06,1.0816839399126117e-05,3.498288353650612e-06,2.8809599380416704e-06,4.065697151470396e-06,2.8266410543689818e-06,2.4290918442614907e-06,3.042015105872168e-06,3.125752454940903e-06,1.1798527651339735e-05,3.06026207822137e-06,3.200813389394662e-06,3.075582055604962e-06,1.2625824955951367e-05,3.204770837084353e-06,3.4431272996327994e-06,4.129454372379773e-06,1.314006363363723e-05,1.315668374672732e-05,3.1888169473259735e-06,3.1880623559950023e-06,1.1090809437789885e-05,2.4831367561578542e-06,1.1823069823828628e-05
109,109.0,0.991907921305624,1.006798999211532,1.4557043986855465e-05,1.9573572191583816e-06,6.022019057727297e-06,4.7012705891371365e-06,2.732035820385882e-06,1.2159537227217107e-05,1.0031441297906003,0.9943402131695516,1.0019688392743962,1.0032753098104763,1.0025166774096328,1.0011745340129203,0.9937878426191995,0.9997160380946626,1.0032122271038586,0.9919212924938432,1.0046867696576574,0.9928899971954886,0.9924084696073866,1.0014527599257663,1.000049534862556,1.0035041470689414,1.0011623904413824,0.998725978799441,1.0004214918437266,1.0054975784549174,1.0005165406240926,1.0005717850929232,1.0014449217506454,1.0058632892072314,1.0067707239209465,0.9997945459854336,0.9999982460758612,1.0032108330247724,0.994035948011392,1.0033867279233402,1.1732162071962458e-05,1.9573572191583816e-06,2.5697277700849175e-06,2.7073796676966157e-06,2.8368430764811394e-06,1.2218221661929945e-05,2.3159056249150033e-06,1.2159537227217107e-05,3.3996423371197745e-06,2.732035820385882e-06,3.903942903798688e-06,2.691082170162608e-06,2.3272303304050787e-06,3.0418199117974694e-06,3.5545637847801073e-06,1.3165806635457353e-05,3.049741419888955e-06,3.0480653329446032e-06,3.0594210332207023e-06,1.4102745015093883e-05,3.2086734526041095e-06,3.4923198704997807e-06,3.932420012732325e-06,1.45503742315258e-05,1.4557043986855465e-05,3.1902483955626843e-06,3.1901161088957167e-06,1.2430238323977504e-05,2.339722062463431e-06,1.3196184272201482e-05
110,110.0,0.9919193918149023,1.0068317207496693,1.3647632715096409e-05,1.8166378861625938e-06,5.562966145144026e-06,4.3720752491384945e-06,2.4948832835768113e-06,1.1193576298578314e-05,1.0031923947040002,0.9943444821705592,1.0020108936109906,1.003320755507011,1.0025641310178315,1.0012296899453195,0.9937996692919943,0.9997733956892928,1.003267228952949,0.9919429451274493,1.0047465797196158,0.992910920743623,0.992422518605366,1.0015013477309633,1.000087847706377,1.0035614819274563,1.00121104226617,0.9987273290834989,1.0004700482373676,1.0055556093839892,1.0005634848836593,1.00061615371925,1.0014433661013813,1.00592284965862,1.0068317207496693,0.9998448716055711,1.000047332181512,1.0032637145647263,0.9940415864810878,1.0034443759102394,1.0785809592553108e-05,1.8166378861625938e-06,2.3384897834147463e-06,2.464730847246162e-06,2.5812579209836954e-06,1.125732242748411e-05,2.1208735157651876e-06,1.1193576298578314e-05,3.0895839573602933e-06,2.4948832835768113e-06,3.5488743698991345e-06,2.456709092698233e-06,2.122927730068066e-06,2.78300340710552e-06,3.3022125537082877e-06,1.2184533177816722e-05,2.800618611830964e-06,2.812649244117591e-06,2.8198713902043387e-06,1.3101258886189777e-05,2.9633698212181046e-06,3.2310269873615897e-06,3.6265418435440296e-06,1.3608566367833855e-05,1.3647632715096409e-05,2.9627316479369927e-06,2.961493928162317e-06,1.1447230087583503e-05,2.1554892895703424e-06,1.220907768925003e-05
111,111.0,0.9919320494592759,1.0068431128945707,1.2993807014783654e-05,1.8832885519660996e-06,5.324148732357152e-06,4.05955952798163e-06,2.5078720929795357e-06,1.0482578068370345e-05,1.0031649592995118,0.9943559189702705,1.002020391893511,1.0033311824023219,1.002578249402163,1.001204959444096,0.9938172623971379,0.9997499222222943,1.003289844959915,0.9919734396184445,1.0047758067790926,0.9929431800730524,0.9924451448685632,1.0015098871265895,1.000083011762084,1.003532082860236,1.0012178469072452,0.9987258976530423,1.0004748385368747,1.0055179998695862,1.000563748599892,1.0006121339002547,1.0014375694880433,1.0058818686626019,1.0067923502989946,0.9998458788743617,1.0000475112619913,1.00323778383124,0.9940500090285563,1.0034152996535401,1.0040967215894972e-05,1.8832885519660996e-06,2.2681296892989636e-06,2.3838625490694035e-06,2.5078720929795357e-06,1.0545349721472191e-05,2.1450409325685277e-06,1.0482578068370345e-05,2.9948669548594497e-06,2.509078521615364e-06,3.4199929319830035e-06,2.4691259111799258e-06,2.1429302332059626e-06,2.7264855855103486e-06,3.2808783080277207e-06,1.1473216897183214e-05,2.7519743475564865e-06,2.887865922420717e-06,2.7717079509089014e-06,1.2324355463556663e-05,2.8943012852704376e-06,3.128699930792354e-06,3.6630806150434187e-06,1.2920222521857621e-05,1.2993807014783654e-05,2.8986032571121556e-06,2.904657975362842e-06,1.066710990464002e-05,2.1537384093940945e-06,1.1490673206830083e-05
112,112.0,0.9919450550278042,1.0068417110493892,1.2680686465324423e-05,1.911739452631986e-06,5.313371540086068e-06,3.932376582313074e-06,2.525151143591602e-06,1.0286166742462182e-05,1.0032021605024701,0.9944130706946718,1.0019432460469964,1.0032449339388883,1.0024931487652244,1.0012456286570641,0.9938772319172149,0.9997940810548525,1.003197003793368,0.9920225366099942,1.0046754860838247,0.9929921131639994,0.9925036904040475,1.0014207797507855,1.0000863130587063,1.003573274437804,1.0011250315784692,0.998782000551857,1.0003773272491439,1.005561455687807,1.000461972175883,1.0005025087097332,1.0015030596204677,1.0059291164903514,1.0068417110493892,0.999745002169519,0.999945678681597,1.0032780120309903,0.9941031266310114,1.00345650968529,9.919369219746022e-06,1.911739452631986e-06,2.3389730649731266e-06,2.4616305574416447e-06,2.59617804579105e-06,1.0385935223059143e-05,2.1628766251676167e-06,1.0286166742462182e-05,3.083467495544563e-06,2.525151143591602e-06,3.49558769042154e-06,2.4838338743766e-06,2.1666238564744577e-06,2.8623849308734393e-06,3.3708281569397103e-06,1.135074775592001e-05,2.9067810263633533e-06,2.9014586363920526e-06,2.9309775769639433e-06,1.202193709448957e-05,3.0310697463508853e-06,3.234806830521062e-06,3.6340719268963308e-06,1.2623718391040087e-05,1.2680686465324423e-05,3.0174267777882274e-06,3.0368978734352956e-06,1.048146132097939e-05,2.1372411912664538e-06,1.1361117509356361e-05
113,113.0,0.9919575693095448,1.006843595918145,1.2234497208849786e-05,1.7325000764061733e-06,5.223134264129387e-06,3.793206379818918e-06,2.5730922804171327e-06,1.0014196042183795e-05,1.0031421917384937,0.9944370708858075,1.001885347522357,1.003179537529696,1.0024301280351793,1.0011819346492739,0.9939033829888774,0.999730981903809,1.0031335262753336,0.9920497359860658,1.0046125424265173,0.9930174876037355,0.9925316223274061,1.0013540549321502,1.0000517643405098,1.0035121696065885,1.0010527110897924,0.9988064395406152,1.0003012830647633,1.005502640758886,1.0003821171749991,1.0004160852501522,1.0015303067133547,1.0058754111023458,1.0067898320041067,0.9996655827597919,0.9998665809288984,1.003215727216508,0.9941263174209749,1.0033960589438495,9.704633508331845e-06,1.7325000764061733e-06,2.3988600781765194e-06,2.5730922804171327e-06,2.7057503452205515e-06,1.012996978559456e-05,1.973247636014509e-06,1.0014196042183795e-05,3.2232240455170346e-06,2.3458930721035046e-06,3.7098749313868082e-06,2.309231990129742e-06,1.9887632613104676e-06,2.967012770577421e-06,3.276256171547054e-06,1.1081503650709e-05,3.0444710247968045e-06,2.6308950245908112e-06,3.0996629705615704e-06,1.1634670532575413e-05,3.225222559086454e-06,3.4580293531148825e-06,3.3040850757891887e-06,1.2194756412972721e-05,1.2234497208849786e-05,3.2293821327015046e-06,3.2445549855138075e-06,1.0226115721846192e-05,1.943511643077191e-06,1.1090163632779158e-05
114,114.0,0.9919687530935571,1.00686933455725,1.1157477802789711e-05,1.879661851457453e-06,4.963131464408725e-06,3.331468292752587e-06,2.594430384461437e-06,9.137919600596702e-06,1.003160086576907,0.9944887512811161,1.0018452371780044,1.0031428885083176,1.0023901655891119,1.0012084915027768,0.993955291257715,0.999757240513601,1.003089506066919,0.9920935931255151,1.004563908944042,0.9930585055359498,0.9925832024101976,1.0013165657064378,1.0000722148273988,1.0035521470044102,1.0010172274264908,0.998870923585111,1.0002679648263757,1.005569710249939,1.0003481446402,1.000382697202075,1.0016042143976476,1.0059519036200317,1.00686933455725,0.9996331352501995,0.999833229806475,1.0032472137067359,0.9941754017967593,1.003436855247264,8.825946602804813e-06,1.879661851457453e-06,2.3678125589157756e-06,2.594430384461437e-06,2.7219072533795285e-06,9.226972821444107e-06,2.058414315318751e-06,9.137919600596702e-06,3.2886523689688807e-06,2.390828579400169e-06,3.836078814101794e-06,2.3511514510394156e-06,2.0602617831075765e-06,2.9133374918999423e-06,3.0385046775684986e-06,1.0095014867058023e-05,3.0106366558218063e-06,2.7718334824780167e-06,3.0943369441047076e-06,1.0620431290776474e-05,3.2351115020428727e-06,3.5063399696446732e-06,3.468531208554628e-06,1.1131446641829794e-05,1.1157477802789711e-05,3.293986022868196e-06,3.2931831649274346e-06,9.312514875338687e-06,2.10816421759264e-06,1.010305473196924e-05
115,115.0,0.9919777671688996,1.0069304973878228,1.0366920589086412e-05,2.0271903746242127e-06,4.846663929297362e-06,2.9011329686865967e-06,2.7874038818072196e-06,8.341125862861363e-06,1.0031338338103202,0.9944991402970975,1.00181503684754,1.0031183942262831,1.0023594246468321,1.0011887870542076,0.9939644778530486,0.9997400728097152,1.0030567247075426,0.9920938066537954,1.0045269985820942,0.9930579600723135,0.9925884390232845,1.0012845474681462,1.000055889059688,1.0035294330330735,1.0009879108348962,0.9988829005291348,1.0002426758618117,1.0055614452060009,1.0003213173543872,1.0003571679514254,1.0016192481567128,1.0059475968610694,1.0068653414197826,0.9996052942826521,0.9998054939864157,1.0032301895344908,0.9941835617046195,1.003415077189696,8.050849416927179e-06,2.0271903746242127e-06,2.4752004765048635e-06,2.7874038818072196e-06,2.9060691340539235e-06,8.423806470108018e-06,2.1318288413229575e-06,8.341125862861363e-06,3.544196605181703e-06,2.3777824694734242e-06,4.125793983582533e-06,2.3360261902956133e-06,2.1079812195037247e-06,3.077892106695534e-06,2.8543464324820615e-06,9.24399151862134e-06,3.2419110822543432e-06,2.903471782253187e-06,3.3880731889190015e-06,9.803880011153621e-06,3.570479148229108e-06,3.870288889772922e-06,3.6124265477910824e-06,1.0336562681406574e-05,1.0366920589086412e-05,3.746360042500374e-06,3.720328540244533e-06,8.508609195949859e-06,2.2668925029204474e-06,9.252228692393748e-06
116,116.0,0.9919837723246311,1.0069981819374152,1.0101263596784508e-05,1.8486803439884952e-06,4.9231356339300755e-06,2.696946636297118e-06,2.823410744754628e-06,8.000780113348905e-06,1.0032495533175037,0.9944751247892473,1.0018332238551908,1.003135847050776,1.0023765446751236,1.0013023607917486,0.9939378827417302,0.9998535092144818,1.0030708628512393,0.9920646930386859,1.0045386567771135,0.9930294851067563,0.9925597132775174,1.0013020601835385,1.0000947971496166,1.0036501443231969,1.0010035782970463,0.9988597170362193,1.0002592973739644,1.0056887459768036,1.0003399120144456,1.000375171160231,1.0015938363502273,1.0060821756218348,1.0069981819374152,0.9996283635360428,0.9998269250598035,1.0033482494980306,0.9941576809748883,1.0035358286796492,7.615063934058062e-06,1.8486803439884952e-06,2.823410744754628e-06,3.2555471523135643e-06,3.392324072645922e-06,8.049967867389006e-06,1.940389065455505e-06,8.000780113348905e-06,4.1856593595102485e-06,2.2021052764056696e-06,4.889949806111136e-06,2.1623409019193645e-06,1.9223084769330394e-06,3.5821657471021265e-06,2.83414084466854e-06,8.816813996238716e-06,3.816640354448594e-06,2.6368399564510904e-06,4.02206950665832e-06,9.452645268865367e-06,4.241936201823217e-06,4.522098320580838e-06,3.2810254054634564e-06,1.0028331160064394e-05,1.0101263596784508e-05,4.564274978129894e-06,4.499815248307874e-06,8.110050353193724e-06,2.0611806551467197e-06,8.83425030914133e-06
117,117.0,0.9919859293498097,1.0070421612935596,9.665052628600594e-06,1.6836239126300322e-06,4.823231259684133e-06,2.534823762519261e-06,2.7640149787847392e-06,7.620308933997816e-06,1.0032021921721492,0.9944494730800829,1.0018649039680778,1.0031678061770593,1.0024066178814208,1.001248001228238,0.9939118072015349,0.999800371401702,1.0031044215897744,0.9920431351311639,1.0045736681507837,0.9930084011969581,0.992532858033527,1.0013307631711095,1.0000720514360348,1.00358945815053,1.0010315117885837,0.9988262938447539,1.0002874125543937,1.0056273760245718,1.0003673483854763,1.0004033469691576,1.001559391447072,1.0060187620195646,1.0069325873270831,0.9996534040713001,0.9998519546596865,1.003297093085547,0.9941285095507368,1.0034760000229879,7.170001734898234e-06,1.6836239126300322e-06,2.9434644167839666e-06,3.416257615479421e-06,3.590865536392036e-06,7.640485908093851e-06,1.799974314145309e-06,7.620308933997816e-06,4.522030678115274e-06,2.1647556496917324e-06,5.336832993136609e-06,2.1367607935664927e-06,1.8146430323356154e-06,3.7519422973465945e-06,2.7640149787847392e-06,8.362206508094806e-06,3.980822774966826e-06,2.3865082051419754e-06,4.176008642116148e-06,9.005198286687326e-06,4.351590454766189e-06,4.564036134724823e-06,2.975682735325899e-06,9.577005794321315e-06,9.665052628600594e-06,4.726393622120866e-06,4.639646625902726e-06,7.674836342834993e-06,1.8722502870434035e-06,8.383735952478296e-06
118,118.0,0.9919833990334949,1.0070673836772794,8.930372308136698e-06,1.8488031094040097e-06,4.7871258090320104e-06,2.1998258023264396e-06,2.5149973299334142e-06,7.046623238794889e-06,1.00325456274678,0.9943949663424655,1.00193364253375,1.0032429687909528,1.0024837121500811,1.0013027425620913,0.9938539093511125,0.9998532892383519,1.0031870763594335,0.9919888478121329,1.0046600032785709,0.9929527926833289,0.9924742307601194,1.0014083153660867,1.0000956258358957,1.0036415897595858,1.0011133878196332,0.998766228756086,1.0003727998249445,1.0056869072711063,1.0004592520869067,1.000501294795986,1.001502909732295,1.0060834545937951,1.0069972347092166,0.9997492361977806,0.9999475148947777,1.0033512995863163,0.9940745578922121,1.0035289786204526,6.593268640235781e-06,1.8488031094040097e-06,3.1207393261586634e-06,3.662121278280023e-06,3.813392251150327e-06,7.046623238794889e-06,2.0440268891138034e-06,7.057018348997945e-06,4.790263018869105e-06,2.4077173611643418e-06,5.668312232796843e-06,2.39651723830625e-06,2.0891108916496207e-06,4.002305381773761e-06,2.5149973299334142e-06,7.69774131675544e-06,4.258994349781738e-06,2.419285991333173e-06,4.5027508227918335e-06,8.291475622601366e-06,4.729384827288478e-06,5.060672136118752e-06,3.032845514025769e-06,8.835247166665701e-06,8.930372308136698e-06,5.052324492904488e-06,4.98974667586733e-06,7.071953269339822e-06,1.967888477314466e-06,7.717874763406485e-06
119,119.0,0.9919753421647448,1.0070875910929715,8.36568026757322e-06,2.1535133768887295e-06,5.140354311549799e-06,1.981687027714287e-06,2.6964136158855866e-06,6.724247536633731e-06,1.003326897593774,0.9943787256808322,1.002019764793514,1.0033391450776388,1.002580938547503,1.0013787135709187,0.9938400402319213,0.9999261221993675,1.0032954870584567,0.9919875442243157,1.0047779666051817,0.9929497241356542,0.9924648283114877,1.001502805365666,1.0001481634839322,1.0037199998985684,1.0012087047622682,0.9987523131498441,1.0004694557463116,1.0057734620689172,1.000560435263191,1.0006063204859383,1.0014895058789177,1.0061772913294744,1.0070906653810343,0.999853140020127,1.0000512755838857,1.0034293411549136,0.9940618917229433,1.0036076676296246,6.264600456290431e-06,2.1535133768887295e-06,3.7519060045713582e-06,4.487179084028624e-06,4.542364865460284e-06,6.724247536633731e-06,2.4269731580853484e-06,6.746418431060071e-06,5.499669461998707e-06,2.6964136158855866e-06,6.368865580647944e-06,2.6764677895933754e-06,2.4914509030364877e-06,4.871457454288193e-06,2.36751351822532e-06,7.28868458875971e-06,5.272693189754843e-06,2.6043515043848433e-06,5.663151904830886e-06,7.807875918346386e-06,6.062210833416343e-06,6.710454167208333e-06,3.2767450287996383e-06,8.276476213342768e-06,8.36568026757322e-06,6.307628201470146e-06,6.2759970608584396e-06,6.731218127698339e-06,2.1960824292693308e-06,7.3023386740865116e-06
120,120.0,0.9919609195326182,1.007116525545033,8.06659896683125e-06,2.2379641518239196e-06,5.4065912970603275e-06,1.8739871450221286e-06,3.0375765532273897e-06,6.954718510202832e-06,1.0033433066207318,0.9943402318213816,1.002002096607183,1.0033210427320471,1.0025647020540973,1.001396276657383,0.9937980086363094,0.9999420547960116,1.003281677078193,0.9919436729543935,1.004764852832289,0.9929053002266456,0.9924230046153095,1.0014860049579566,1.000136158858182,1.0037404114787878,1.0011900608267685,0.9987074655745586,1.000451026572474,1.0057977144735222,1.000543996827668,1.0005917928469683,1.001449218281063,1.006203171276081,1.007116525545033,0.999838763167452,1.0000360305409435,1.0034460732771562,0.9940258026796226,1.0036286872071498,5.867431802802188e-06,2.488527921513962e-06,4.319139424312775e-06,5.131234651961766e-06,5.157943133165783e-06,6.307600578171476e-06,2.786687750055383e-06,6.311669697302552e-06,6.105671649506016e-06,2.9360337182445164e-06,6.970398212320436e-06,2.870898335115562e-06,2.865523466444213e-06,5.534029864039818e-06,2.2379641518239196e-06,6.839304553289879e-06,6.014131349873619e-06,3.0375765532273897e-06,6.45821724280736e-06,7.469253468087824e-06,6.954718510202832e-06,7.76463332364368e-06,3.847192429652341e-06,7.96047791007415e-06,8.06659896683125e-06,7.135493913901894e-06,7.12092263105009e-06,6.316037827653365e-06,2.4721879718434995e-06,6.850237902890318e-06
121,121.0,0.9919392919261738,1.007162429315441,7.709259315050542e-06,2.047306747102885e-06,5.329383081439569e-06,1.7154212784412286e-06,3.3975200505224607e-06,6.934635052102095e-06,1.003323503779134,0.9943362747438051,1.001965017038362,1.0032771909500349,1.0025220756952002,1.0013707065985007,0.9937941497596448,0.9999151026432885,1.0032404529677437,0.9919392919261737,1.0047226625511734,0.9929018189032386,0.9924185958687433,1.0014384459514134,1.0001085153793647,1.0037100377339119,1.0011398212156501,0.9987113587326015,1.0003996581280037,1.0057753815604444,1.000491224701787,1.0005421219615327,1.001464900541557,1.0061840699458822,1.0070962249960058,0.9997813664304446,0.9999781758001136,1.0034211482256863,0.9940252197137641,1.0035989025262215,5.364698360923278e-06,2.715004690848059e-06,4.519704820272697e-06,5.2056568984109365e-06,5.314966218719628e-06,5.737830020167459e-06,2.99941367543686e-06,5.735310368352409e-06,6.262094547583309e-06,2.993516671147937e-06,7.166989703939774e-06,2.8949036753898676e-06,3.055135291631685e-06,5.658060408147318e-06,2.047306747102885e-06,6.2547909909809865e-06,6.072529115009755e-06,3.3975200505224607e-06,6.4351306788118744e-06,6.991787678454397e-06,6.934635052102095e-06,7.696451106567583e-06,4.337969330071096e-06,7.564891651435752e-06,7.709259315050542e-06,7.079424950643205e-06,7.079316969492955e-06,5.745818176359967e-06,2.645387409396172e-06,6.265987870214063e-06
122,122.0,0.9919102070161462,1.007211545796497,8.638785371298946e-06,1.9678544105751276e-06,5.325336560599196e-06,1.8792306334865234e-06,3.20695055806164e-06,6.6277143766726955e-06,1.003411263877526,0.994345949711371,1.0020082069111542,1.0033260589451711,1.0025694029859007,1.0014566017393172,0.9938043113679794,0.9999974074120228,1.0032868519485718,0.9919540725038425,1.0047725992929422,0.9929171591845971,0.9924310747231381,1.0014975525773635,1.0001696086194911,1.003816570937624,1.0012071030029395,0.9987368601268286,1.0004707640646022,1.0058981708063164,1.0005676068629317,1.0006190522765912,1.001497359967867,1.006314181083645,1.007227969491611,0.9998652375696352,1.0000601777683753,1.00351610673616,0.994034895989017,1.0037051208505814,5.881725427586786e-06,2.56075201143347e-06,4.322568566029528e-06,4.895328835893642e-06,5.0534744088078995e-06,6.2033230108222375e-06,2.8213482949608967e-06,6.207979402286387e-06,5.946149643800551e-06,2.7852514875571737e-06,6.829101008725017e-06,2.689843712128527e-06,2.8625015923980135e-06,5.373772056293978e-06,1.9678544105751276e-06,6.812661643063176e-06,5.7254333277579926e-06,3.20695055806164e-06,6.018088871722145e-06,7.770051871776824e-06,6.490238119918141e-06,7.175874823072926e-06,4.105643096413661e-06,8.53158361412737e-06,8.638785371298946e-06,6.627495809970113e-06,6.6277143766726955e-06,6.312045764799101e-06,2.487610712748494e-06,6.828944987273418e-06
123,123.0,0.9918757599999715,1.0072446186580832,9.482542021327222e-06,1.8921403667176488e-06,5.259942654682592e-06,2.0901721864825322e-06,3.026032119062957e-06,6.629989277359359e-06,1.0034445847534657,0.9942760947398878,1.0020312985644184,1.003349190236471,1.002599755872861,1.0014869498654424,0.9937325969031953,1.0000236684990318,1.0033308896877566,0.9919007333840585,1.0048282557916812,0.9928616202305387,0.9923653554984381,1.001523577329739,1.0001597195795895,1.0038399267507057,1.0012371138780032,0.9986602957802609,1.000503063939489,1.0059183397196167,1.0006026776844004,1.0006560808709182,1.0014161285822765,1.0063309464804364,1.0072446186580832,0.9999045042252104,1.0000977306175727,1.003546845009205,0.9939585061814484,1.0037283053551291,6.305166271369329e-06,2.407952291024106e-06,3.997135882764519e-06,4.519262175492567e-06,4.6474578357505225e-06,6.629989277359359e-06,2.657704531721859e-06,6.643564013412874e-06,5.4680935045805135e-06,2.6337715256193675e-06,6.272223088307526e-06,2.54510210139961e-06,2.7156433115781025e-06,4.930545372137799e-06,1.8921403667176488e-06,7.340308725197421e-06,5.243745887019488e-06,3.026032119062957e-06,5.512825289924348e-06,8.494578531877314e-06,5.938872889264811e-06,6.56191215722254e-06,3.845468590183899e-06,9.405959227620344e-06,9.482542021327222e-06,6.061533297669256e-06,6.0575769247341344e-06,6.826728549513831e-06,2.3738800310202017e-06,7.36056384960434e-06
124,124.0,0.9918386329567621,1.0072468572531037,8.897865885146237e-06,1.7559061973951903e-06,5.295043361986037e-06,1.895333514860676e-06,3.296450162658035e-06,6.4771195091187216e-06,1.0033275744452728,0.994230547072751,1.0020028264988037,1.0033201564402554,1.0025751312976199,1.0013715315002825,0.9936931335386524,0.9999087867952146,1.0033151488348062,0.991874661960873,1.0048222811071836,0.9928332289192676,0.9923293848180132,1.0014985650502373,1.000096423114579,1.0037201008072152,1.0012137109269454,0.9986179951033315,1.0004779782053894,1.0057925106928398,1.0005765036287395,1.0006310790213389,1.0013672190063687,1.006201580774321,1.0071145582110932,0.9998739642408558,1.0000673298600549,1.003428599576508,0.9939146550327296,1.0036086449887873,5.915198339373993e-06,2.607438522131002e-06,4.2360255818312215e-06,4.805165034028e-06,4.9212577587777584e-06,6.22721768010834e-06,2.8837073313825155e-06,6.224290720256405e-06,5.770205905989777e-06,2.800588235594849e-06,6.556859254680659e-06,2.7307448032385714e-06,2.962622846619204e-06,5.170757194769502e-06,1.7559061973951903e-06,6.852204805903354e-06,5.50861123215481e-06,3.296450162658035e-06,5.816855615107241e-06,7.955588324173715e-06,6.307532177286697e-06,6.984319460046732e-06,4.005353231346486e-06,8.829715457157887e-06,8.897865885146237e-06,6.4771195091187216e-06,6.4626616238529785e-06,6.401355356998968e-06,2.6117556027320175e-06,6.875927009720251e-06
125,125.0,0.9918015079656299,1.0072213336665492,9.415330134633618e-06,1.918136133120438e-06,6.139190891523976e-06,2.2506103944772797e-06,3.548316200464277e-06,8.115887059252087e-06,1.0032103018669765,0.9941515380035287,1.001964881619094,1.0032827904074195,1.00253765788667,1.001249501135213,0.9936141260369885,0.9997855878964361,1.0032804669911397,0.9918065161855318,1.0047921440608798,0.9927622103001608,0.9922536851979434,1.001454937402349,1.0000078875918808,1.003593428363305,1.0011733237023621,0.9985279180581943,1.000437316689905,1.005664579997367,1.0005380354490578,1.0005936235662762,1.0012706246471972,1.0060719768825448,1.006985292876328,0.9998397160543366,1.0000317869511617,1.0033099552575537,0.9938338691747269,1.00348172064009,6.213919568376761e-06,2.83214978082655e-06,5.438929058366744e-06,6.293567998515804e-06,6.44281594777681e-06,6.5537167923400485e-06,3.1184796575063445e-06,6.485416893154962e-06,7.604985818020271e-06,2.9235363369261053e-06,8.640315993848963e-06,2.8816847088370476e-06,3.182344906881131e-06,6.610809918521177e-06,1.918136133120438e-06,7.106737141874926e-06,7.021419677125019e-06,3.548316200464277e-06,7.416807965974907e-06,8.363490485185574e-06,8.115887059252087e-06,8.976757641753084e-06,4.140766032865708e-06,9.376225980366045e-06,9.415330134633618e-06,8.423321923868966e-06,8.394991027982024e-06,6.76029075774111e-06,2.826586478384436e-06,7.147988725228335e-06
126,126.0,0.9917670671056877,1.0071755856664322,9.93758785641051e-06,2.0366577901567302e-06,6.591427140246515e-06,2.541760820208264e-06,3.6130212688989692e-06,8.784993598803958e-06,1.0031920293672199,0.9941052951428352,1.0019473552601825,1.0032710736373072,1.0025268681749548,1.001237042155764,0.99356931661933,0.9997718172704536,1.0032765638607877,0.9917670671056877,1.0047923542759924,0.992722645729847,0.9922131116282874,1.0014416595856637,0.99998075950244,1.003572639620214,1.0011593972479536,0.9984752618241993,1.0004215938694585,1.005638312711102,1.0005189848964136,1.000571587035686,1.0012076445245497,1.006038919652201,1.0069510474017274,0.9998196909364996,1.000011901059078,1.0032947650091797,0.9937894379694382,1.0034617256517129,6.463559088662984e-06,2.903895780289397e-06,6.0272869266821725e-06,7.060579591960871e-06,7.234796913962262e-06,6.846323733265565e-06,3.184392445211844e-06,6.707283785137813e-06,8.618768769259734e-06,2.9122044006053157e-06,9.845196731607857e-06,2.8941685349241347e-06,3.2046580798894804e-06,7.322702609915185e-06,2.0366577901567302e-06,7.392079237390562e-06,7.73493345590292e-06,3.6130212688989692e-06,8.153274487074527e-06,8.784993598803958e-06,8.953189303634384e-06,9.89039577948101e-06,4.09160183286994e-06,9.918525485981454e-06,9.93758785641051e-06,9.339557495112437e-06,9.301771435550622e-06,7.072212851637337e-06,2.849783503873008e-06,7.4474114332423805e-06
127,127.0,0.9917374444106924,1.0071171510207662,9.332278258114526e-06,1.9009440704470675e-06,6.1892150672193685e-06,2.3082285378335463e-06,3.568850438886265e-06,8.244151378361976e-06,1.0030406707961335,0.9941017505006512,1.0018743440433793,1.0031983699085145,1.0024501118275828,1.0010852848046587,0.993570005910537,0.9996225630752843,1.003200574201397,0.9917705479298552,1.004718422762082,0.992725504568284,0.9922148498211584,1.0013569616598554,0.9998921164987102,1.0034082906407806,1.001075885478823,0.9984687657335409,1.0003357456027393,1.0054703849046869,1.0004295685357034,1.0004800543121917,1.0011954383773403,1.0058630425956208,1.0067727044709671,0.9997263175910649,0.9999164067188309,1.003142021638858,0.9937898807512738,1.0032972236646849,6.028116260553201e-06,2.8854558473406273e-06,5.565190156145436e-06,6.544749764694451e-06,6.700237042225408e-06,6.399303560730749e-06,3.1710305853694187e-06,6.255270532861259e-06,7.966271644180705e-06,2.8978199401384813e-06,9.098831925232225e-06,2.8909782003597815e-06,3.1755089988224937e-06,6.80722807082441e-06,1.9009440704470675e-06,6.927547891820496e-06,7.196853051010435e-06,3.568850438886265e-06,7.585293085017337e-06,8.244151378361976e-06,8.327875621903386e-06,9.165310907610881e-06,3.934958524462572e-06,9.318110924138448e-06,9.332278258114526e-06,8.721373810689418e-06,8.688269350171848e-06,6.602619381506454e-06,2.7929635838241795e-06,6.983059209137073e-06
128,128.0,0.9917125817329808,1.0070535674975627,9.919274925822758e-06,2.008553333237224e-06,6.044791626412332e-06,2.3777066219382757e-06,3.283987099226456e-06,8.018190189564823e-06,1.0029792006718155,0.9941025447697924,1.0018469870880882,1.0031701070486176,1.0024226989651954,1.0010298003720877,0.9935792307751992,0.9995695439367087,1.0031781187905777,0.9917840475706947,1.004696175682919,0.9927398851575828,0.992224453991247,1.0013260227992318,0.9998612664406369,1.0033449793219742,1.0010477717756936,0.9984785346261073,1.0003068027063489,1.005406681347974,1.0004021012612847,1.0004522000569167,1.0012120474079238,1.0058000925224693,1.0067095901631054,0.9997007802416342,0.9998902874105209,1.0030813945819776,0.9937946222142174,1.0032332447473162,6.085633508589025e-06,2.648530166979319e-06,5.2061116970386946e-06,6.1462779289205735e-06,6.2697048089114845e-06,6.376954287507306e-06,2.910473455536509e-06,6.191289979327269e-06,7.3969275257773205e-06,2.665936727878877e-06,8.443104069176976e-06,2.6589995005130645e-06,2.9162168598356878e-06,6.469411570172531e-06,2.008553333237224e-06,7.165597401148107e-06,6.9031537561595876e-06,3.283987099226456e-06,7.293336680740831e-06,8.717678884961588e-06,8.018190189564823e-06,8.766774023032382e-06,3.6464083733579914e-06,9.879964316594609e-06,9.919274925822758e-06,8.470601037515368e-06,8.422646249027055e-06,6.6971610467699e-06,2.551350345948862e-06,7.213499043097816e-06
129,129.0,0.9916918728795355,1.0069923728648347,1.0761800655194295e-05,2.0577000213126972e-06,6.1295656570009275e-06,2.458372541229827e-06,3.4184799858333094e-06,7.842456860157444e-06,1.0030348185182105,0.9941441407460618,1.0018626122276502,1.0031867585595855,1.002440500040126,1.001086947413789,0.9936275327824416,0.9996274708141692,1.0032017006250353,0.9918426213088753,1.0047255615630537,0.9928002369652424,0.9922773781652823,1.001334594062102,0.9998902733390459,1.0033954895862158,1.0010582959566054,0.998519942330993,1.0003160752944904,1.0054671124694206,1.0004105482480516,1.0004633769038624,1.0012597866206991,1.0058622322816373,1.0067723868653236,0.9997054127202784,0.9998951432779851,1.003136597689232,0.9938420074577394,1.0032833991325703,6.462156387845333e-06,2.799494093778549e-06,4.901147349461243e-06,5.7821606919894295e-06,5.934071699253689e-06,6.633205245035127e-06,3.0579066403157937e-06,6.3539357082900145e-06,7.070705434460451e-06,2.635432189978084e-06,8.177188939091286e-06,2.6473122099156763e-06,2.987497866074275e-06,6.176818735547879e-06,2.0577000213126972e-06,7.645150199575461e-06,6.67731521345792e-06,3.4184799858333094e-06,7.092637604823055e-06,9.458503455817756e-06,7.842456860157444e-06,8.566603652900972e-06,3.8071558325155322e-06,1.069648995673697e-05,1.0761800655194295e-05,8.384319778313737e-06,8.291742186570344e-06,7.0953496903465586e-06,2.785937776637877e-06,7.686293648797106e-06
130,130.0,0.9916747116573383,1.0069411048905952,1.1069736904585341e-05,2.1789910169923883e-06,6.1866817476333074e-06,2.363956376272649e-06,3.868710624103241e-06,7.825792139160127e-06,1.0031338342728082,0.9941690860664769,1.0018990570788626,1.0032313922525515,1.0024804527520847,1.001190885252555,0.9936509437047606,0.9997309156060838,1.003245884364782,0.9918657054409412,1.0047711689937515,0.9928221819581593,0.9923007109581325,1.0013747601794918,0.9999433897615134,1.0034966019651919,1.0011007895108452,0.9985367449556447,1.0003590973975274,1.005569169692675,1.0004553302993369,1.000507559442501,1.001275394879167,1.0059632814987267,1.0068750702078348,0.9997546314465451,0.9999446257504242,1.0032392626595408,0.9938720292290694,1.0033844274057702,6.958293089586843e-06,3.333103240280982e-06,4.557598702894444e-06,5.362805500531546e-06,5.530098784400257e-06,7.067508260067177e-06,3.5271649459562228e-06,6.784554427859656e-06,6.664809622029911e-06,2.7595047133243413e-06,7.825792139160127e-06,2.809839192271766e-06,3.3277366339205725e-06,5.74394019304489e-06,2.1789910169923883e-06,8.054291406939662e-06,6.238890695389616e-06,3.868710624103241e-06,6.644473523007842e-06,9.814013469131385e-06,7.36332487847733e-06,8.041614023090463e-06,4.310977983658795e-06,1.0996600898402127e-05,1.1069736904585341e-05,7.919762870230613e-06,7.812201161018414e-06,7.548170751254577e-06,3.397971844078764e-06,8.087970933309942e-06
131,131.0,0.9916604918733709,1.0069073013428564,1.3366230938567593e-05,3.229192102955728e-06,6.916094010011475e-06,2.8572187826062347e-06,4.386618604624442e-06,8.993389478385316e-06,1.003201197268437,0.9941448852937628,1.0019682751887826,1.0033105975008578,1.0025600886009873,1.0012579574929232,0.9936275672520618,0.9997962390602931,1.0033380148619442,0.9918628389943408,1.0048750705630187,0.9928162784256038,0.9922827182155204,1.0014489397740831,0.9999724626247427,1.0035535423637736,1.0011782500522426,0.9984950746748998,1.000438438783074,1.0056139642851822,1.0005364446557754,1.0005908421246152,1.0012288654378072,1.0059959373409166,1.0069073013428567,0.9998347010445552,1.0000251812767351,1.003305369162801,0.9938483040629471,1.003441078775568,8.97000091064868e-06,4.2915382762249515e-06,4.309577358519397e-06,5.034506791906559e-06,5.154911426702648e-06,9.185825628629123e-06,4.374777510739302e-06,8.993389478385316e-06,6.126908252886079e-06,3.229192102955728e-06,7.1556661553088885e-06,3.3523555558060146e-06,4.049629463295287e-06,5.39754623254416e-06,3.285467085939464e-06,1.03191531698974e-05,5.805172064280214e-06,4.924636448545738e-06,6.17609061313563e-06,1.2075152575711772e-05,6.809259602442384e-06,7.409142125394996e-06,5.578922329486021e-06,1.3292837279201216e-05,1.3366230938567593e-05,7.293013965006223e-06,7.206690587678248e-06,9.57489842683519e-06,4.386618604624442e-06,1.035370933904554e-05
132,132.0,0.9916486073346161,1.0068953730239767,1.5101336366968362e-05,3.8769479824238145e-06,7.541237423987434e-06,3.3465172321851367e-06,5.144995913993858e-06,1.0553405668973942e-05,1.003200611055875,0.9940795307014568,1.0020010272825652,1.0033470896086532,1.002596561101956,1.0012495721431758,0.9935616696630116,0.9997850397581458,1.0033813973974701,0.9918082404660891,1.0049240014028213,0.9927620186816837,0.9922220467865954,1.0014851446076998,0.999959063694528,1.0035445171232935,1.001215730686093,0.9984220861633528,1.0004770837263828,1.0055958373296785,1.0005760317370809,1.0006340221320007,1.0011495279011942,1.0059714863078466,1.0068826561548276,0.9998712190423147,1.0000620315340476,1.0033003606075992,0.9937811150442039,1.0034318813712229,1.0396938852255372e-05,5.305495142436408e-06,4.147506129021523e-06,4.769957964072485e-06,4.856709556040428e-06,1.0665175720152393e-05,5.322156100219098e-06,1.0553405668973942e-05,5.658877153286093e-06,3.8769479824238145e-06,6.530181483229547e-06,4.05967988322462e-06,4.8657563926446855e-06,5.144995913993858e-06,4.314459829831108e-06,1.197608499003542e-05,5.47542790856463e-06,6.201388510292068e-06,5.823914981589919e-06,1.3728114026121905e-05,6.393693396727637e-06,6.9388230463253465e-06,7.183886047689471e-06,1.5021627208022899e-05,1.5101336366968362e-05,6.807341264331488e-06,6.741110176199454e-06,1.0963619783189917e-05,5.408298273860427e-06,1.2004212967898895e-05
133,133.0,0.9916384518480558,1.0068972228736965,1.801103553228362e-05,3.917114350546009e-06,8.38344242066677e-06,4.284547501339303e-06,5.386777213308856e-06,1.2392828644321508e-05,1.0032392615047863,0.9940343815778583,1.0020079100325041,1.003358691253054,1.0026053854062016,1.0012813439193202,0.9935106863173435,0.9998127361060832,1.003394880960615,0.9917629615309861,1.004940527349952,0.992716071759512,0.9921741011103505,1.0014922599353575,0.9999527542172651,1.003576397391909,1.0012236209443042,0.9983631136140079,1.000483792511281,1.0056182792583102,1.00058137086543,1.0006407258525394,1.0010803003872315,1.0059860583742293,1.0068972228736965,0.9998758817659991,1.0000672090213705,1.0033365456620464,0.9937370270639287,1.003463583692555,1.2363392067778014e-05,5.4222414132019095e-06,4.432716468465464e-06,4.934200338108471e-06,5.055052375907689e-06,1.2528707549859776e-05,5.386777213308856e-06,1.2392828644321508e-05,5.695223041226742e-06,3.917114350546009e-06,6.4100628822830425e-06,4.102092928289676e-06,4.885504584439854e-06,5.4807257004607795e-06,5.263814519866661e-06,1.4328248023546075e-05,5.75230185438124e-06,6.408661214766119e-06,6.124936180251763e-06,1.6183878328011424e-05,6.727415152359794e-06,7.28491156364983e-06,7.585758622513668e-06,1.782206356334207e-05,1.801103553228362e-05,7.168147484866724e-06,7.150263957251463e-06,1.2864870253134516e-05,5.4784506396766204e-06,1.4341876171903856e-05
134,134.0,0.991629419220672,1.0069032160202744,2.1451404139814023e-05,3.578498417791533e-06,9.330407138459797e-06,5.554494540470051e-06,5.284977369908197e-06,1.495406592790332e-05,1.0031212275233943,0.9939255349845616,1.0019408036625868,1.0032881468749613,1.0025352950530797,1.0011556082295499,0.9933899409322126,0.999684161605901,1.0033255123610338,0.9916440658895342,1.0048727288617516,0.9925955974514946,0.9920550109398746,1.0014168500635496,0.9998354405117186,1.0034407770136975,1.0011508106516003,0.9982238013898752,1.0004107065596404,1.005474727041621,1.0005084668029622,1.0005697803973521,1.0009201333701634,1.005828633842677,1.0067390679088837,0.9998007088561838,0.9999932996566939,1.0032121950513742,0.9936197524206747,1.0033282353629023,1.4958983254357645e-05,4.990754858056255e-06,4.862160828112425e-06,5.284977369908197e-06,5.446688622416888e-06,1.495406592790332e-05,4.928250477940405e-06,1.4717653724949515e-05,5.91586934868848e-06,3.578498417791533e-06,6.4892534623311744e-06,3.750091319608882e-06,4.4627883317179654e-06,6.042594402589523e-06,6.167640788336675e-06,1.734153645569113e-05,6.230935129375765e-06,5.911485580263173e-06,6.634329725068493e-06,1.9256158685358602e-05,7.252790423680037e-06,7.82176618770443e-06,7.0473600232921925e-06,2.115590988979689e-05,2.1451404139814023e-05,7.712551313332956e-06,7.750099695597003e-06,1.541612345068442e-05,5.014735133271499e-06,1.7364757186154327e-05
135,135.0,0.9916209032594466,1.006910074208657,2.092426704088483e-05,3.556913513633114e-06,9.022824314876812e-06,5.502510316763499e-06,5.041709412205456e-06,1.4645869190169564e-05,1.0030245380179623,0.9939113288216492,1.0018985498669808,1.0032371604460661,1.0024846875381748,1.0010496346262872,0.9933691157847175,0.9995761082540714,1.0032678288460177,0.9916210123905254,1.0048122605638505,0.9925723648930618,0.9920341420041141,1.001363791665438,0.9997733212159353,1.0033371326507394,1.0010981772054692,0.9981911136231436,1.0003551224573082,1.0053623052125837,1.000451885221932,1.0005124580246845,1.0008793512152374,1.0057077982753795,1.0066172758061216,0.9997399855395058,0.9999331741281201,1.0031092276201794,0.9936017610555019,1.0032237061463396,1.4764045929172366e-05,4.648223379862921e-06,4.6582509983690805e-06,5.041709412205456e-06,5.190790899209305e-06,1.4645869190169564e-05,4.658561254592392e-06,1.4379729984664639e-05,5.563862754977086e-06,3.556913513633114e-06,6.079781854399774e-06,3.733281928938505e-06,4.281784828751364e-06,5.809414009707906e-06,5.968891029494973e-06,1.7047169837044477e-05,5.940188358016314e-06,5.488585075907275e-06,6.326876564540673e-06,1.8849215517927156e-05,6.888003533667281e-06,7.412857350387423e-06,6.572109006653989e-06,2.0631152458502497e-05,2.092426704088483e-05,7.305838829755384e-06,7.354110779317492e-06,1.5163909648702224e-05,4.718245547052277e-06,1.708108892979669e-05
136,136.0,0.991612297771362,1.0069161083379625,1.9964660676772948e-05,3.692505752513083e-06,8.627109820234587e-06,5.303415297523919e-06,4.725936120997843e-06,1.4299607756148774e-05,1.0030783013522098,0.9938953450019784,1.0019349940271078,1.0032756502784026,1.002523288186007,1.0011025871431611,0.9933524010501251,0.9996278182323309,1.0033057997206911,0.9916122977713621,1.0048503089033658,0.9925643376274652,0.9920226286044203,1.0014062510024064,0.9997972436624659,1.003401004182292,1.0011468242857464,0.9981549604657615,1.0004065183504245,1.0054397318789838,1.0005108219559102,1.0005735466633432,1.0008416150082957,1.0057898711260302,1.0067010524011883,0.9998060155237206,0.999998521675279,1.0031660922191725,0.9935839819896859,1.003287556559451,1.4299607756148774e-05,4.451812040662123e-06,4.322037744625938e-06,4.725936120997843e-06,4.829877972146397e-06,1.4315026878210176e-05,4.547242410995034e-06,1.4082540880088273e-05,5.221656061498704e-06,3.692505752513083e-06,5.728536678653969e-06,3.86896578435548e-06,4.261424104193823e-06,5.379058899586249e-06,5.662841954674394e-06,1.6343681577136075e-05,5.513236739892234e-06,5.183400027665411e-06,5.865668833411397e-06,1.806587098205288e-05,6.385032524081506e-06,6.856872576135224e-06,6.226772792565242e-06,1.966693508883129e-05,1.9964660676772948e-05,6.79466012643701e-06,6.840338384062245e-06,1.472522860812377e-05,4.623083966339213e-06,1.6368780664180896e-05
137,137.0,0.9916032048460661,1.0069196293073104,1.9464632734728014e-05,3.5117742477593594e-06,8.738167237941374e-06,5.282728529606255e-06,4.851971911393008e-06,1.4741177601016482e-05,1.0031915637547246,0.99388821360576,1.001985053987631,1.003337122817274,1.0025799528619774,1.0012208155395943,0.9933457910851992,0.999745721721507,1.0033654996145487,0.9916124975408948,1.0049094722974672,0.992561946303667,0.9920197618783959,1.0014621175923497,0.9998498687693652,1.00351795814352,1.0012032484063353,0.9981322059434161,1.000464003222402,1.0055503526949578,1.0005720611055897,1.0006354070276802,1.0008131252967576,1.0058973266840905,1.0068087398998982,0.9998685841477843,1.000060406456636,1.0032865160812554,0.9935778308111771,1.0034043757286337,1.4741177601016482e-05,4.160053923249716e-06,4.573379738734384e-06,5.186096159000819e-06,5.233397861926572e-06,1.4897214829975086e-05,4.2556763072928035e-06,1.4659081712833118e-05,5.888756835527914e-06,3.5117742477593594e-06,6.626666571325058e-06,3.6624349420557244e-06,4.000907420528207e-06,5.606200116351773e-06,5.573367915877119e-06,1.6411186659449615e-05,5.814806277742264e-06,4.851971911393008e-06,6.1617404609603935e-06,1.788324667940071e-05,6.677659282472572e-06,7.141708972805684e-06,5.828105386727684e-06,1.916187106253286e-05,1.9464632734728014e-05,7.072066539159877e-06,7.123658811836106e-06,1.5189554140217436e-05,4.3634187660257e-06,1.6423203269335044e-05
138,138.0,0.9915940597038733,1.0069189480158192,1.8008691598425878e-05,3.4065885547259e-06,8.736319205514794e-06,4.77169748741896e-06,5.064534889479603e-06,1.4314884793364923e-05,1.0032778847351134,0.9939796842331042,1.0020350290084654,1.0033975551564327,1.0026356322136798,1.0013107354527577,0.993441993791874,0.9998335149449091,1.0034244421439917,0.9917151401687309,1.0049685054424695,0.9926635232402975,0.9921189560117681,1.0015162467151897,0.9999315976423727,1.0036146384634854,1.001255500029983,0.998226293825351,1.0005168529799984,1.0056518189297534,1.0006279306199282,1.000690367182832,1.0009119374951045,1.0060043394790297,1.0069189480158192,0.9999292939859998,1.0001197058677709,1.0033792210567452,0.9936810010594498,1.0035005919038835,1.4314884793364923e-05,4.180934713787815e-06,4.996452980046233e-06,5.8273099668238726e-06,5.849986283091477e-06,1.4450193081886431e-05,4.2655855371149346e-06,1.419081241311182e-05,6.840783349342185e-06,3.4065885547259e-06,7.899351583116509e-06,3.5437774353131378e-06,3.947760246656479e-06,6.058473583885872e-06,5.2341067307240345e-06,1.55973149756555e-05,6.343799516529309e-06,5.064534889479603e-06,6.707047751790567e-06,1.6738821758900427e-05,7.229986105892752e-06,7.739685684868199e-06,6.08881445614996e-06,1.7732963315680536e-05,1.8008691598425878e-05,7.5513195598798135e-06,7.612803976087037e-06,1.4695993610939974e-05,4.369574782395187e-06,1.5601222929777383e-05
139,139.0,0.9915855058477626,1.0069128124540014,1.631036506237627e-05,3.627427762501377e-06,8.391532612170577e-06,4.0989884493607005e-06,4.88386975896213e-06,1.3256278060733547e-05,1.0032389795943164,0.9940151375473857,1.00204952894934,1.0034205738305857,1.002655661682754,1.0012718804967637,0.9934781107416962,0.9997923451780969,1.0034474352490823,0.9917572776546808,1.0049902542566003,0.9927061391428451,0.9921584569531667,1.0015336555917373,0.999934925811529,1.0035751185381385,1.001271942284678,0.9982579196865371,1.0005318824371345,1.0056077316909298,1.0006427749794995,1.000707308776941,1.0009435561297793,1.0059553578082474,1.0068712839193648,0.999942496217166,1.0001327667805562,1.0033418506604377,0.9937251649925548,1.0034610315471086,1.3256278060733547e-05,4.582449882773084e-06,4.88386975896213e-06,5.760317207852808e-06,5.760680681628378e-06,1.3271258255495574e-05,4.7303623886088e-06,1.2989107312042254e-05,6.855973343087925e-06,3.627427762501377e-06,8.000541625535857e-06,3.7675065420318427e-06,4.2970209201813914e-06,5.9085368300550515e-06,4.738681187270756e-06,1.4280064275094066e-05,6.205931747022415e-06,5.810491395666176e-06,6.552262921873952e-06,1.5205697800622382e-05,7.041605053705197e-06,7.571051670163077e-06,7.056092323748176e-06,1.6060980593221025e-05,1.631036506237627e-05,7.288184367993658e-06,7.352999388966244e-06,1.3545637807158398e-05,4.753911372088898e-06,1.4280690826656636e-05
140,140.0,0.9915781867807139,1.0069017189779417,1.6768187710710483e-05,4.766035476147296e-06,8.875814048733636e-06,3.858678005615974e-06,5.992965311073235e-06,1.3074745257129115e-05,1.003202961534446,0.9939418837746765,1.0020149198089359,1.0033858808357763,1.0026198299331077,1.0012251489320023,0.9933978033146722,0.9997427008016712,1.0034113784233016,0.991678551156381,1.0049516218768058,0.9926264631919175,0.9920831127246394,1.001494772863702,0.9998754252747935,1.003523367241866,1.0012318217933989,0.9981628264118605,1.0004883043100155,1.0055395886512555,1.000597804322952,1.0006618525101492,1.0008334156933967,1.0058739372772074,1.0067888235348132,0.9998935020934318,1.000086033030374,1.0032998238849076,0.9936476076001203,1.0034098397171423,1.3074745257129115e-05,6.005907591789438e-06,4.766035476147296e-06,5.606857131807476e-06,5.596269634685981e-06,1.3212595759722959e-05,6.535112951566634e-06,1.3012582966246387e-05,6.603947570932336e-06,5.259755209434011e-06,7.651886724787372e-06,5.44094742192665e-06,5.992965311073235e-06,5.782633022572418e-06,5.491700040802782e-06,1.4321673645202475e-05,6.025772029073065e-06,8.29145704520293e-06,6.341140017491028e-06,1.5357054594141804e-05,6.780789236117159e-06,7.244024722878666e-06,1.0391229153581879e-05,1.6523283180216083e-05,1.6768187710710483e-05,7.026799608712717e-06,7.072161120740557e-06,1.3440592947284605e-05,6.3396263248483455e-06,1.4316688055183223e-05
141,141.0,0.9915727460057067,1.0068866010351174,1.969835727919248e-05,4.920284149698287e-06,1.0048017151063014e-05,4.506892641071535e-06,6.819248654673812e-06,1.4757270440854259e-05,1.0032404916874935,0.9939195963940202,1.0020389226837065,1.0034110056318457,1.0026442288733675,1.0012543209746825,0.9933727037244908,0.9997697809039127,1.003434481346269,0.9916601517947,1.0049769298384148,0.9926089608476176,0.9920604029570524,1.001517149010783,0.999884528545591,1.0035540135054801,1.0012534976234047,0.9981257486569676,1.000509566700359,1.0055584153964998,1.0006206151066013,1.0006861262998121,1.000778050426066,1.0058845978510262,1.006798850855206,0.9999164277839728,1.0001087481431374,1.0033332787465605,0.9936244262804861,1.0034399887304557,1.4142261711191414e-05,7.185226257310769e-06,4.920284149698287e-06,5.792183943256192e-06,5.78525768319017e-06,1.4760964511086498e-05,8.11001800876684e-06,1.4757270440854259e-05,6.734894485520078e-06,6.819248654673812e-06,7.669589824156707e-06,7.037538123549513e-06,7.5221826140485015e-06,6.074866204852729e-06,7.048353883313727e-06,1.599819497086109e-05,6.2418544804332865e-06,1.056530528107097e-05,6.571713017350738e-06,1.753824919479568e-05,6.983812865218758e-06,7.3697106072801095e-06,1.3505434514078986e-05,1.942218879335266e-05,1.969835727919248e-05,7.3064735940902674e-06,7.3157716724498e-06,1.481078327515175e-05,7.742320286607696e-06,1.6010204204486624e-05
142,142.0,0.9915698270257212,1.0068683920730064,2.041255767492765e-05,4.794769885928252e-06,1.0097974739290691e-05,4.748533230050356e-06,6.666045777031329e-06,1.505267117211674e-05,1.003266781687013,0.993862754928013,1.0020336469663809,1.0034047107029234,1.0026349004841701,1.0012658370629717,0.9933042091004411,0.9997744793449587,1.0034213161119478,0.9915945507482534,1.0049618365104795,0.9925435213671513,0.9919929597327541,1.0015088315801264,0.9998640892475578,1.0035743885022594,1.0012469933690349,0.9980541338652595,1.000504390368462,1.0055744679013157,1.000615242746475,1.0006807129060808,1.0006996166877742,1.0058974387467152,1.0068122243109048,0.9999121023384818,1.0001041576910206,1.0033560766300347,0.9935620545123223,1.0034602077474375,1.4246024394496191e-05,6.892106698004391e-06,4.794769885928252e-06,5.6825702937154025e-06,5.674270702398112e-06,1.5097839161451374e-05,7.878459309837629e-06,1.5181465466198035e-05,6.600510048086822e-06,6.666045777031329e-06,7.465618306436071e-06,6.870857018770881e-06,7.298727841977677e-06,5.998294154194118e-06,7.2634954585049174e-06,1.6263374129863408e-05,6.154309478908989e-06,1.0592092975887712e-05,6.499505916258506e-06,1.8019360543092653e-05,6.921658636555226e-06,7.280741031430454e-06,1.3605797430827789e-05,2.012188540995385e-05,2.041255767492765e-05,7.315328302672211e-06,7.306441564817836e-06,1.505267117211674e-05,7.4887596939997475e-06,1.6293703700376695e-05
143,143.0,0.9915700733437371,1.006848025539087,1.9673189253768326e-05,4.618952142378509e-06,9.752892110688422e-06,4.688334891622818e-06,6.314525108184225e-06,1.4880188117318242e-05,1.0033066273640903,0.9938343122144762,1.0019832998148164,1.003347239029552,1.0025795363657073,1.001301392121981,0.9932731937073895,0.9998079065902837,1.0033626687091868,0.991570073343737,1.0049047108513018,0.9925179698614573,0.9919634179651721,1.0014556155768684,0.9998535489587584,1.0036216395982358,1.001190111832493,0.9980150274323144,1.0004448090330555,1.0056141745160778,1.0005543685934375,1.0006174836768378,1.0006521457861361,1.0059345005308218,1.0068480255390873,0.9998499779530061,1.000042576377842,1.0033957630745325,0.9935257452470008,1.0035070023923576,1.4050771993341787e-05,6.371720934411458e-06,4.618952142378509e-06,5.533995897784122e-06,5.475439734162787e-06,1.4880188117318242e-05,7.295802663474902e-06,1.4931188498954274e-05,6.330501012979173e-06,6.126624913329417e-06,7.104943427864207e-06,6.314525108184225e-06,6.720150989498632e-06,5.7749693735967215e-06,6.785862297550297e-06,1.5999247541274524e-05,5.969391725581049e-06,1.0118137355327574e-05,6.3069982214076635e-06,1.7553400170361775e-05,6.7969240733946314e-06,7.15152577230479e-06,1.2994566175256768e-05,1.9391500963240662e-05,1.9673189253768326e-05,7.224879790392962e-06,7.2047562394349e-06,1.4927822376223161e-05,6.937703728538389e-06,1.6021082829316737e-05
144,144.0,0.991572468289155,1.0068272965468779,2.0826079295845094e-05,4.834879338175649e-06,1.0256787004570165e-05,5.0877038600100674e-06,6.528347924090852e-06,1.6078069125266533e-05,1.0033109658215849,0.9938677213031789,1.0019555171925727,1.0033191631369418,1.0025466529158567,1.0013001642411965,0.9932976977613802,0.9998041764020372,1.0033251523400792,0.9915892638851591,1.0048624438328209,0.9925386948478088,0.9919867542233131,1.0014196991072226,0.9998457455279101,1.0036156994512206,1.0011519757129461,0.9980324311451186,1.000405849802169,1.0056049747702507,1.000515381305543,1.0005772814392804,1.0006627035647397,1.0059196717591157,1.0068323299687074,0.9998098458250669,1.0000021977447056,1.0033986779381159,0.993554206012578,1.003501422274509,1.5192513380852023e-05,6.409210292494324e-06,4.834879338175649e-06,5.958045829791908e-06,5.768375119411822e-06,1.6109555906952718e-05,7.313687284129208e-06,1.6078069125266533e-05,6.617909022375254e-06,6.384814267588318e-06,7.309376337736398e-06,6.528347924090852e-06,6.852341739690613e-06,6.0193854792894115e-06,7.160857980327978e-06,1.7337829949887614e-05,6.2131001169290264e-06,9.854414284599924e-06,6.550959426559678e-06,1.8764854488971234e-05,7.132777279159183e-06,7.4643043850619215e-06,1.2551175023775813e-05,2.0472909132419486e-05,2.0826079295845094e-05,7.64165421907358e-06,7.589334876106731e-06,1.6325851451071518e-05,7.1008217840513676e-06,1.7340175395419705e-05
145,145.0,0.9915693544970599,1.0068114468740617,2.0722599232213633e-05,4.888646059277818e-06,1.0348897079340453e-05,4.947205226839743e-06,6.7578967696816885e-06,1.5920911834174982e-05,1.0032247916369177,0.9938554930859937,1.0019654151772894,1.0033287265908462,1.0025554488810131,1.0012104129912232,0.9932790597826718,0.999711000630892,1.0033346151579488,0.9915693544970597,1.0048689202433654,0.9925186737172917,0.9919685779849886,1.0014238251943908,0.9998055781386631,1.0035195054054473,1.001160646310278,0.9980115509433963,1.0004152798083608,1.0055113229920651,1.0005263706448198,1.0005853952538102,1.0006359168145165,1.005829295156775,1.006742885338449,0.9998250972017856,1.0000174298200823,1.003308893456217,0.9935420868408266,1.0034047620786186,1.5073602255512884e-05,6.7578967696816885e-06,4.888646059277818e-06,6.184224567244848e-06,5.885979542646692e-06,1.6005528249553753e-05,7.664891404383194e-06,1.5920911834174982e-05,6.74201265984692e-06,7.087821642410764e-06,7.35503932019655e-06,7.184475025759788e-06,7.381173158545765e-06,6.069905940896035e-06,7.404517069167692e-06,1.7288372938482296e-05,6.224191129111966e-06,9.73192325857724e-06,6.53716397280717e-06,1.866416544878976e-05,7.140425981811908e-06,7.448228538990676e-06,1.2205974259711979e-05,2.0317516791066482e-05,2.0722599232213633e-05,7.685661536962222e-06,7.609329614756788e-06,1.629570277293984e-05,7.711351764967985e-06,1.727767963972432e-05
146,146.0,0.9915552505903396,1.0068065799643617,1.931570377574639e-05,4.5825197236060184e-06,9.74137096538381e-06,4.4789602106462685e-06,6.6880042403150584e-06,1.4609802870690524e-05,1.0031649476206332,0.9938969214559362,1.00194612031767,1.0033081055975543,1.0025326922763267,1.0011510156914516,0.9933193365715948,0.999649352220584,1.0033099715493816,0.9916076199040667,1.0048426829793502,0.9925555764556951,0.9920064407109513,1.0013984559119689,0.9997920650635329,1.0034608519852504,1.0011343648731619,0.9980647764517923,1.0003880408125931,1.0054705501522332,1.000498419655636,1.0005548532097535,1.0006882429192987,1.0057993531697604,1.006714020171257,0.9997991913916408,0.999991257357439,1.0032498943839039,0.9935893867289939,1.0033463727133,1.3742841070575224e-05,6.6880042403150584e-06,4.5825197236060184e-06,5.838492851635645e-06,5.53646007725691e-06,1.4656201129988578e-05,7.591279801043636e-06,1.4609802870690524e-05,6.34145602833547e-06,7.135203051288068e-06,6.8960528422331125e-06,7.229916509856925e-06,7.3308428638525864e-06,5.695322726850094e-06,7.0002100904241e-06,1.5853948861946072e-05,5.833085451823105e-06,9.575886073457893e-06,6.127418906483413e-06,1.7269198187754948e-05,6.68824029966778e-06,6.979861473898926e-06,1.202965329438141e-05,1.8945821787118788e-05,1.931570377574639e-05,7.205748924390237e-06,7.120093036761197e-06,1.488095496526121e-05,7.700929273705387e-06,1.5839978771165582e-05
147,147.0,0.9915400198374129,1.0068187992615019,1.806760983640989e-05,4.211070199308033e-06,9.089592528857003e-06,4.162008481029229e-06,6.146431246328688e-06,1.3433068048688153e-05,1.0032405421437103,0.9939033123495942,1.0019931067121395,1.0033588416579418,1.0025833739678414,1.0012303464232462,0.993320877444157,0.9997253745085559,1.0033564313136902,0.9916015474654676,1.004883249804304,0.9925487959005472,0.9920063354648018,1.0014548571262605,0.9998442774505075,1.0035476990314096,1.0011928197316535,0.9980770924121066,1.000448855207354,1.0055654728618415,1.000565163113329,1.0006243391946108,1.000702533802931,1.0059030103359667,1.0068187992615016,0.9998712274266469,1.0000627369431319,1.0033306343033397,0.9935963000946414,1.0034330292317593,1.2594660184909297e-05,6.4125569279585384e-06,4.211070199308033e-06,5.340534141302435e-06,5.071333773570365e-06,1.345051190512716e-05,7.324119405273175e-06,1.3433068048688153e-05,5.792981661130489e-06,6.8109109686345415e-06,6.3089425850085335e-06,6.902329073135714e-06,6.993839154460412e-06,5.221765528460184e-06,6.528235246196177e-06,1.4569610538865384e-05,5.350763392060183e-06,9.478551282076732e-06,5.631890815904398e-06,1.600742112066852e-05,6.146431246328688e-06,6.41281073625332e-06,1.2198176405817868e-05,1.772787810008681e-05,1.806760983640989e-05,6.634217792763062e-06,6.545938359624132e-06,1.363117409241325e-05,7.336327212754953e-06,1.4552116130519777e-05
148,148.0,0.9915373616680809,1.0068518271671736,1.637696248173764e-05,3.833383163111971e-06,8.46789282935683e-06,3.776978097185235e-06,5.574267008762094e-06,1.2208565697880704e-05,1.0032118800004364,0.9938217188715027,1.00203273155545,1.003400280820212,1.0026269752928432,1.0012048819474357,0.9932458895647586,0.9996982341778481,1.0034092254206217,0.9915373616680809,1.0049414828679872,0.9924833630284926,0.9919363042402534,1.001497502776991,0.9998264278907364,1.0035219767533436,1.0012320352117399,0.9980036430850925,1.0004835887616466,1.0055364399855424,1.0005988203521392,1.0006550696195236,1.0006378221229224,1.0058801677869504,1.0067967846892225,0.9999045739905484,1.0000969769849946,1.0033045125784907,0.993514808110972,1.003407254115329,1.1554819067049692e-05,6.350022848670248e-06,3.833383163111971e-06,4.8630444351250816e-06,4.615321905905269e-06,1.2208565697880704e-05,7.382504835690461e-06,1.2169148750032675e-05,5.269552484869078e-06,6.784772089563479e-06,5.742050275841534e-06,6.859457813985054e-06,7.0148749502136305e-06,4.742427532629443e-06,5.953876488768029e-06,1.3252064106108823e-05,4.855584468680403e-06,9.627335737800069e-06,5.10627911596436e-06,1.4502686172276621e-05,5.574267008762094e-06,5.818587113705805e-06,1.262450432367716e-05,1.606718940949097e-05,1.637696248173764e-05,6.013111926633027e-06,5.934155497712932e-06,1.2441627286885763e-05,7.264293321874135e-06,1.3234314570058825e-05
149,149.0,0.9915569901222282,1.0068998619149439,1.4946643161025618e-05,3.682151412897563e-06,8.091034905171043e-06,3.4219387299768937e-06,5.361454305710069e-06,1.1210119903863942e-05,1.0032768979006752,0.993869209703893,1.0020536432150864,1.0034220233916331,1.0026485957276619,1.0012743634450865,0.9932991000645275,0.9997660828091417,1.0034330387030652,0.9915929037129074,1.004965702052755,0.9925363440913502,0.9919905717009462,1.0015276516766267,0.9998901489566371,1.003611696565072,1.001264086587703,0.9980697489384256,1.000515713145115,1.0056417906750739,1.0006336844825672,1.000689058517578,1.0007140178094134,1.0059976284895567,1.0069160075711114,0.9999433188359718,1.0001356769845935,1.0033767426490967,0.9935653537560984,1.003496227951425,1.078184447435158e-05,6.387686678969919e-06,3.682151412897563e-06,4.6792011431641665e-06,4.4473181451539294e-06,1.1210119903863942e-05,7.560051796613748e-06,1.1126765766176438e-05,5.0895896961667844e-06,6.864490598431461e-06,5.508852066806492e-06,6.935720573680381e-06,7.168741994297477e-06,4.542584823257458e-06,5.458125990204046e-06,1.2304967091522689e-05,4.67463444079814e-06,9.846747889623597e-06,4.925563084030714e-06,1.3309048848163315e-05,5.361454305710069e-06,5.605666296941196e-06,1.2975452773285117e-05,1.4673651578794808e-05,1.4946643161025618e-05,5.7692198938741116e-06,5.692473307560101e-06,1.1538367597011955e-05,7.381247145096749e-06,1.228266467765763e-05
150,150.0,0.9915926776800755,1.0069547206963487,1.3648338038785959e-05,3.7132279916561374e-06,7.69379648488905e-06,2.991491069228354e-06,5.205770236693275e-06,1.029758274225704e-05,1.003297293213755,0.9938906466881728,1.0020776885441387,1.0034488921022713,1.0026752561542929,1.0012937323398177,0.9933278890541258,0.999785188555035,1.003464092794347,0.9916361433045411,1.0050038948562305,0.9925772132236105,0.992023709701175,1.0015530121861158,0.9999150153896883,1.0036317049419141,1.0012865794575179,0.9980963836895433,1.0005367509938317,1.005663392780117,1.0006542829981657,1.0007077726061375,1.0007449829816761,1.0060241012100313,1.0069437843029456,0.9999659743748254,1.0001588651157858,1.0033978725177588,0.9935910728173148,1.003516532289204,1.0018483592548042e-05,6.028478273633118e-06,3.7132279916561374e-06,4.701644455335131e-06,4.5207884581490145e-06,1.029758274225704e-05,7.134733722240999e-06,1.0183759291104318e-05,5.205770236693275e-06,6.4260543351494905e-06,5.619618127013161e-06,6.499364191161029e-06,6.75759590908587e-06,4.608044053037063e-06,4.982248914056052e-06,1.1408282044596545e-05,4.788869430398564e-06,9.325577303179665e-06,5.056375827519074e-06,1.2213121204753736e-05,5.467631571643595e-06,5.731745210228098e-06,1.234950242660751e-05,1.3408515330618714e-05,1.3648338038785959e-05,5.862547574113636e-06,5.788590287728168e-06,1.0679159991249692e-05,7.004870480071763e-06,1.138337353205709e-05
151,151.0,0.9916342114319273,1.0070082207029218,1.3041284191816757e-05,3.5295703764400927e-06,7.2927754416098485e-06,2.878546085211912e-06,5.002112483069398e-06,9.950373853313818e-06,1.0033852432305947,0.9939749864823415,1.002105856867988,1.003479778820841,1.0027054570375944,1.0013870704151693,0.9934175629856087,0.999877966058203,1.00349565539475,0.9917274356340099,1.0050369266780699,0.992666137181905,0.9921132514352623,1.0015808051917998,0.9999838693083499,1.003720110969658,1.0013155466730133,0.9981989513616757,1.0005663251917096,1.0057627809313043,1.0006829198065372,1.000737025538267,1.0008632892724922,1.0061290148460749,1.007049202851222,0.9999916857221999,1.0001849292500944,1.0034890948349473,0.9936822805090663,1.0036052862538838,9.631915022416493e-06,5.48037315957328e-06,3.5295703764400927e-06,4.445877723714172e-06,4.3227832691843225e-06,9.950373853313818e-06,6.481746131687977e-06,9.911562187818071e-06,5.002112483069398e-06,5.84545157948514e-06,5.430576291014851e-06,5.91145623115962e-06,6.139269362484517e-06,4.432895887393089e-06,4.6937117065785205e-06,1.1051667261360106e-05,4.620388152561355e-06,8.484556786158615e-06,4.878171807882723e-06,1.1765437549822314e-05,5.252333849426189e-06,5.517528172585737e-06,1.1287693029468801e-05,1.2831706676954933e-05,1.3041284191816757e-05,5.620389016205125e-06,5.554315815335882e-06,1.0281590599581756e-05,6.3506616179422285e-06,1.10358634558595e-05
152,152.0,0.9916713784680873,1.0070521791261993,1.2786052333211004e-05,3.2326272418225323e-06,7.044026254046482e-06,3.0539956664908485e-06,4.59993143742131e-06,1.0372544204018897e-05,1.003387791785216,0.9940087587632283,1.0020774989575167,1.0034506236159084,1.0026770215215612,1.0013940554465586,0.9934509202703036,0.9998830008101773,1.0034686588496406,0.9917615711511479,1.0050083169019397,0.9926983586652479,0.9921449712235749,1.0015507796393488,0.9999907548813326,1.0037294651875797,1.0012842927811176,0.9982425145294019,1.0005326480677725,1.0057754607048839,1.0006489558946325,1.0007034893660378,1.0009163774558842,1.0061474221735245,1.0070679341890125,0.9999549193598385,1.0001493887724107,1.0034937189163156,0.9937206103593834,1.0036142842149578,9.871776329610165e-06,5.092130270350223e-06,3.2326272418225323e-06,4.069237185479287e-06,3.972487623306634e-06,1.0277753698191587e-05,5.990311367086651e-06,1.0372544204018897e-05,4.59993143742131e-06,5.405779578151685e-06,5.012060759532738e-06,5.45786092733842e-06,5.666456877328146e-06,4.103246122810138e-06,4.4849168172295836e-06,1.1390953465636345e-05,4.264574600078683e-06,7.896798184593299e-06,4.501966994683128e-06,1.1788719493093393e-05,4.839466675063008e-06,5.10661470820193e-06,1.0447851066791222e-05,1.261692608164402e-05,1.2786052333211004e-05,5.151710047057981e-06,5.093291035311715e-06,1.0527293924411153e-05,5.918385215454052e-06,1.1381063356485619e-05
153,153.0,0.9916939658788606,1.0070784131577164,1.247630010829723e-05,3.0973764426057184e-06,6.796555025164923e-06,3.039403917466001e-06,4.369464501727402e-06,1.0165315877329447e-05,1.0033809595644698,0.9939609295425467,1.002002874047364,1.00337059482848,1.0025973124635634,1.0013879575196893,0.99339570547829,0.9998758722441797,1.0033819165198479,0.9916939658788606,1.0049144849742024,0.992630532103342,0.9920853804627563,1.001468847405199,0.9999433902358851,1.0037220069054256,1.0012051898033383,0.9981957475259311,1.0004534894777786,1.0057777028678576,1.0005704494917185,1.0006247366911492,1.000871349399731,1.0061561539524337,1.0070784131577166,0.9998789388429052,1.0000733451316404,1.0034869831890105,0.993669312346286,1.00360681148966,9.746302787232068e-06,4.768886247540216e-06,3.0973764426057184e-06,3.883050043607221e-06,3.799971157644548e-06,1.0165315877329447e-05,5.53568368044074e-06,1.0272520757171656e-05,4.344700488011836e-06,4.9788254898709e-06,4.693469941916831e-06,5.018487330067827e-06,5.224772713178286e-06,3.9709224403889224e-06,4.280840543712753e-06,1.1257234308689671e-05,4.132825739086293e-06,7.384942486287117e-06,4.369464501727402e-06,1.15254475627711e-05,4.729076983007495e-06,5.006079797940703e-06,9.66550553863867e-06,1.2313919575775655e-05,1.247630010829723e-05,5.059799761296226e-06,5.001383483184256e-06,1.0389355431908523e-05,5.559270235052285e-06,1.1244919300566004e-05
154,154.0,0.9916952946071301,1.0070810718404533,1.190474156149305e-05,3.175311238013944e-06,6.554821706795481e-06,2.7217545728808362e-06,4.407399830757114e-06,9.415538405431813e-06,1.0032921002410051,0.9939746655144761,1.0019711174817192,1.003337019043624,1.0025639980406187,1.0012992837009258,0.9934086624606617,0.9997873496746867,1.0033486727526248,0.9917036133607703,1.0048809768420026,0.9926400317048469,0.9920968456902625,1.0014340137016542,0.9999062819217851,1.0036277845812491,1.0011710767442188,0.9982154004784625,1.0004194278675207,1.0056785202374876,1.0005346920441607,1.0005873025354388,1.0008997494959333,1.0060550410109286,1.0069776736416918,0.9998437368659768,1.0000377795847717,1.0033961512652003,0.9936846794410649,1.0035120449133728,9.018432629902569e-06,4.824332193615893e-06,3.175311238013944e-06,3.934932182852261e-06,3.8699203516720866e-06,9.415538405431813e-06,5.445253778368362e-06,9.481079443323728e-06,4.407399830757114e-06,4.838858296436138e-06,4.718880455101225e-06,4.8914291147281974e-06,5.110910229686613e-06,4.060900414374075e-06,4.028829557432749e-06,1.046467836773627e-05,4.1983963622688276e-06,7.095476713411719e-06,4.3954563618103e-06,1.0858578169673987e-05,4.7815170790979844e-06,5.025440929962472e-06,9.071169137854069e-06,1.173457283758889e-05,1.190474156149305e-05,5.161750001012971e-06,5.108272766607664e-06,9.633824519493736e-06,5.5365409191767564e-06,1.0452227354978984e-05
155,155.0,0.9916828210060913,1.0070636316231716,1.2020831962233658e-05,3.236244795709733e-06,6.465572324605274e-06,2.601450131154107e-06,4.522843253615757e-06,8.900308761630754e-06,1.0032744921345276,0.9939551184149135,1.002000418660103,1.0033698322703444,1.002598054881227,1.0012853153701293,0.9933881787440688,0.9997719335533182,1.0033857018289782,0.9916828210060913,1.0049176574967476,0.9926188911548803,0.9920765845582692,1.001469685828306,0.9999094835973086,1.0036132691475068,1.0012060898109352,0.9982007250489565,1.0004556865184338,1.0056586035687944,1.0005707715823378,1.0006227436580581,1.0008931722905983,1.0060366200583235,1.0069604602561246,0.9998801139872393,1.00007359046345,1.0033815173350387,0.9936626202689779,1.0034972646762073,8.485548842736462e-06,4.885184238458322e-06,3.236244795709733e-06,3.961910598744179e-06,3.9239381674975835e-06,8.900308761630754e-06,5.423470089561474e-06,8.935426920452701e-06,4.522843253615757e-06,4.812121298073177e-06,4.851416517032304e-06,4.859749084010103e-06,5.085542680715613e-06,4.167633412935121e-06,3.977123700219088e-06,1.011979972768898e-05,4.274340746566394e-06,6.938470362364705e-06,4.408197724924522e-06,1.0735033817870138e-05,4.7912739063632935e-06,4.976167558014733e-06,8.748819548909763e-06,1.1820608197582014e-05,1.2020831962233658e-05,5.19322923001219e-06,5.152846341040707e-06,9.129275583957305e-06,5.532663889182192e-06,1.0097148780055192e-05
156,156.0,0.9916659476185804,1.0070319008060777,1.251647805623327e-05,3.1692067337550272e-06,6.348114568225067e-06,2.6649465314666474e-06,4.448616565744431e-06,8.567652242771721e-06,1.0032542047292177,0.9939916697492013,1.0020664056354904,1.003441573914493,1.0026732202348594,1.0012682689291446,0.9934305870880632,0.9997543773981079,1.0034637354931537,0.9917304795716406,1.0049975223980399,0.9926678135035018,0.9921224426442719,1.0015492530395793,0.9999508321928688,1.00359967483269,1.0012852032076087,0.9982550898172147,1.0005343536364801,1.005642421390164,1.000647214317601,1.000697076696882,1.0009537598974472,1.0060231395990493,1.006946398423332,0.9999541664276519,1.0001478926135323,1.0033631181595382,0.9937047936892366,1.0034841103641818,8.128696978570501e-06,4.533416650338923e-06,3.1692067337550272e-06,3.860060029746859e-06,3.828723528036099e-06,8.57377439440679e-06,5.108106061238836e-06,8.567652242771721e-06,4.448616565744431e-06,4.7096233246959e-06,4.8218389968085325e-06,4.704726822570989e-06,4.851192817028733e-06,4.126700319063705e-06,4.106093058488623e-06,1.0008648058517221e-05,4.214250633354238e-06,6.592663607862621e-06,4.3132434943184286e-06,1.0887553797342424e-05,4.689575807018701e-06,4.826906063934778e-06,8.411394283430201e-06,1.226713607245907e-05,1.251647805623327e-05,5.118690111271144e-06,5.088100837387815e-06,8.831711260955093e-06,5.161704981015979e-06,9.976951458385338e-06
157,157.0,0.9916477263356843,1.006991687689379,1.3108935871171497e-05,3.1212887737396536e-06,6.589616614864775e-06,2.8188781429717034e-06,4.490492124175472e-06,8.87604644860126e-06,1.0031997519715907,0.9940180200105648,1.0020879200535822,1.0034675369080226,1.0026983957684679,1.001208210189112,0.9934603697045135,0.9996914635672265,1.0034948765801577,0.9917740291796892,1.0050380769268523,0.9927101266866287,0.9921571367967266,1.0015690231267933,0.99994899133709,1.0035395195583112,1.0013050646975108,0.9982902528518365,1.0005552217120883,1.0055870225562862,1.000666838862889,1.0007143396174876,1.0009963638476844,1.0059715621926497,1.0068963476717634,0.9999766783155987,1.0001695340841927,1.0033072814786297,0.9937344883416426,1.003423881061815,8.366181957479926e-06,4.920179128783174e-06,3.1212887737396536e-06,3.7963952307391367e-06,3.7625042576511677e-06,8.87604644860126e-06,5.6388405867766265e-06,8.845298113090878e-06,4.392694572943371e-06,5.531311540726801e-06,4.828208404585041e-06,5.432337037328152e-06,5.470262832880503e-06,4.029622789276829e-06,4.490492124175472e-06,1.01898377617738e-05,4.0937400024815614e-06,7.257995491265004e-06,4.171186571499086e-06,1.12980372142261e-05,4.510054612777209e-06,4.617661513687209e-06,9.367651971372626e-06,1.283452947034183e-05,1.3108935871171497e-05,4.910333508142399e-06,4.8905770768401725e-06,9.106697076859113e-06,5.661739927790046e-06,1.0167856576937565e-05
158,158.0,0.9916296213855517,1.0069488005732818,1.3570620856616105e-05,2.9813788584768826e-06,6.830175290412512e-06,3.0315524207374964e-06,4.2595746242925035e-06,9.157820775077151e-06,1.0031764982096352,0.9940295653062552,1.0020551053542608,1.0034328697528065,1.0026611630858808,1.0011827027002917,0.993470223741539,0.9996652935194925,1.0034562240976708,0.991777343567504,1.0049940592750997,0.9927141432489622,0.9921667343011762,1.0015314059647829,0.999933561949104,1.0035163862064673,1.0012593309256534,0.9983043286862596,1.0005053444902343,1.005552997394048,1.0006114140338045,1.0006574440409737,1.001012197637913,1.0059359002183061,1.0068604138265889,0.9999153498554242,1.0001080007847696,1.003283310349193,0.9937472831099302,1.0034002200675431,8.553407443770184e-06,5.5580597611241405e-06,2.9813788584768826e-06,3.6186749515682147e-06,3.581626810598945e-06,9.157820775077151e-06,6.3786254626206656e-06,9.096907619755957e-06,4.172023923137111e-06,6.44320819271272e-06,4.5998507556130045e-06,6.253655136809761e-06,6.241338435138052e-06,3.815370016190539e-06,4.764633124637943e-06,1.0315126596509116e-05,3.878872697627939e-06,8.288294212020788e-06,3.956446138958879e-06,1.1632043747056777e-05,4.2595746242925035e-06,4.354318191311237e-06,1.0834120654057756e-05,1.3289315956895524e-05,1.3570620856616105e-05,4.62234007013471e-06,4.602722251724872e-06,9.325010875219082e-06,6.460001482719128e-06,1.0299869089999668e-05
159,159.0,0.9916130969963313,1.0069090477579925,1.2679023214078858e-05,3.252292165875943e-06,6.662309981659612e-06,2.629058008901007e-06,4.503461047872672e-06,8.445715774724076e-06,1.0031065019776004,0.9940237142196103,1.001979238212198,1.003349628474573,1.0025760824616525,1.0011110525611229,0.9934614016409676,0.9995954475349426,1.0033670723840065,0.9917578354562112,1.0048996698818142,0.9926948316831394,0.9921561148508987,1.0014403952177022,0.9998714689730474,1.0034374645225925,1.0011638474655842,0.9982847390367451,1.0004068815292615,1.0054640206262078,1.0005092761222563,1.000557827624013,1.0009879037440976,1.0058396587512326,1.0067631724904433,0.9998047791327785,0.9999980872792059,1.0032100291414559,0.993738638593618,1.0033206750189347,7.853202982695159e-06,5.445282523340379e-06,3.252292165875943e-06,3.900625319937409e-06,3.859044279509876e-06,8.445715774724076e-06,6.247898047303562e-06,8.372455964191085e-06,4.4792614483407295e-06,6.416469140658657e-06,4.981318200242166e-06,6.2183514414003476e-06,6.139297199589802e-06,4.119188774931721e-06,4.5221129296615235e-06,9.50328374337686e-06,4.144003233752038e-06,8.104833028258843e-06,4.234248115963282e-06,1.0786032189457913e-05,4.503461047872672e-06,4.589774724370146e-06,1.0629911709285955e-05,1.2406990321990131e-05,1.2679023214078858e-05,4.82419666301927e-06,4.795231809213701e-06,8.575658167680472e-06,6.352537447278367e-06,9.487597841787486e-06
160,160.0,0.991599617396172,1.0068782375437184,1.2244764069114509e-05,3.7662639575110487e-06,6.661768013443508e-06,2.315926418795062e-06,4.986621973063452e-06,8.272511301179789e-06,1.0032028665312511,0.9939984135049134,1.00199511108729,1.0033711981774784,1.0025958797972094,1.001212926160183,0.9934365289142352,0.999698137026737,1.0033829611698968,0.9917285137387114,1.0049155303128607,0.9926647332658456,0.9921307564020635,1.0014686373555253,0.9999146532331423,1.0035525175885724,1.0011933624513119,0.9982582707284016,1.0004388496484062,1.0055792285069238,1.0005435817644635,1.0005940106733968,1.0009602063043654,1.0059547076849067,1.0068782375437184,0.9998372357645177,1.0000308765487698,1.0033138761901783,0.9937143046419882,1.0034354522029691,7.749808739494109e-06,4.986621973063452e-06,3.7662639575110487e-06,4.4620615991846584e-06,4.41313907193825e-06,8.272511301179789e-06,5.7437369950812756e-06,8.210517496157657e-06,5.086825025519752e-06,5.971820689725942e-06,5.684646111368073e-06,5.802524041473354e-06,5.673386321594636e-06,4.718143854323267e-06,4.402887953593997e-06,9.31595138326121e-06,4.6883340263411595e-06,7.379300971816897e-06,4.784972065539944e-06,1.0518009011710023e-05,5.03820153697019e-06,5.137034951038953e-06,9.680355044397679e-06,1.2004503909346913e-05,1.2244764069114509e-05,5.297366532701233e-06,5.267844061718952e-06,8.42772256771022e-06,5.813171344588352e-06,9.310613795839803e-06
161,161.0,0.9915906468132227,1.0068613556519097,1.1960528199938936e-05,3.703399330945494e-06,6.444630405001003e-06,2.3225985581100453e-06,4.681371634298431e-06,8.263980502846636e-06,1.003169844198806,0.9939815911781084,1.0019593402922728,1.0033342765502284,1.0025600942801072,1.0011788115626596,0.9934174146413384,0.999664125456877,1.0033479056496826,0.9917085272884536,1.0048800781664577,0.9926457680742801,0.9921122855129726,1.0014308560309466,0.9998862228252596,1.0035191566850186,1.0011549378463558,0.998234778021775,1.0004003538515478,1.0055408206365861,1.0005035346318676,1.000549493337684,1.0009303177524629,1.0059163106034235,1.0068402987263536,0.9997992491721276,0.9999938481408958,1.0032796993721407,0.9936957347968061,1.003401629630509,7.838037883238235e-06,4.540883200990621e-06,3.703399330945494e-06,4.3735396751808955e-06,4.32789385991868e-06,8.263980502846636e-06,5.230254519657787e-06,8.226103130830844e-06,4.964210500881787e-06,5.447972103300961e-06,5.5310453830001246e-06,5.297371414270309e-06,5.169075599793352e-06,4.632295891864047e-06,4.2015767664761066e-06,9.314222069917384e-06,4.5885085772861e-06,6.700225418491361e-06,4.681371634298431e-06,1.0461495034608642e-05,4.925232378968182e-06,5.030687342748077e-06,8.80856391175495e-06,1.1771750096284811e-05,1.1960528199938936e-05,5.150325906041658e-06,5.124425567088333e-06,8.45545086603787e-06,5.296618682671318e-06,9.321866700698178e-06
162,162.0,0.991587649475632,1.0068600974889927,1.1086665507147729e-05,3.765249968799175e-06,6.189045738700942e-06,2.044063617226506e-06,4.841412476687425e-06,7.713414004910419e-06,1.0032148413188946,0.9939627662032798,1.001961704511868,1.003334550929152,1.0025607189194377,1.0012215697636968,0.9933944062340854,0.9997077903301113,1.0033459463745467,0.9916788311218159,1.0048720673660854,0.9926191953584794,0.9920876651386089,1.0014303242608398,0.9998926970332201,1.0035634766637085,1.001151547229483,0.9981921456830932,1.000396832748811,1.0055716451914143,1.0004999501912186,1.0005472301575251,1.0008777644927676,1.005938414680819,1.0068600974889927,0.9997931760084048,0.9999889464791848,1.0033213025018177,0.9936766728120007,1.0034454217143922,7.384411519880894e-06,4.214695134012968e-06,3.765249968799175e-06,4.456100976999457e-06,4.468966889976546e-06,7.713414004910419e-06,4.873870142616536e-06,7.696479662275064e-06,5.100649446062549e-06,5.108456458025859e-06,5.630509157774665e-06,4.981742162151897e-06,4.841412476687425e-06,4.810963430510537e-06,3.9317404452979295e-06,8.668828779491993e-06,4.763838602673761e-06,6.290722511584837e-06,4.849966221572968e-06,9.776474456836238e-06,5.034521644555113e-06,5.092964894253427e-06,8.285827700782877e-06,1.0928197975623904e-05,1.1086665507147729e-05,5.210211410592534e-06,5.185623559163988e-06,7.908304508038384e-06,4.932700419728671e-06,8.677862092999989e-06
163,163.0,0.9915920896115493,1.006873659559697,1.0410960037432898e-05,3.682293954977303e-06,6.149163598815195e-06,1.823899700648483e-06,4.807613894848061e-06,7.511340093194984e-06,1.0031606513051092,0.9938871693493604,1.00196255733152,1.0033393563095123,1.0025660703057122,1.0011671687967238,0.9933104310800416,0.9996500023999557,1.003351358993465,0.9915920896115492,1.004875518753784,0.9925329543045402,0.9920018986263219,1.0014396939269798,0.9998546130733441,1.0035157031856539,1.0011617006491091,0.9980992554023328,1.000407418937351,1.0055117827343165,1.000509692676304,1.0005588187437366,1.0007740975329604,1.0058665457674398,1.0067855717558472,0.9997995450331952,0.9999959178354347,1.0032674719449046,0.9935986451704506,1.0033973040589395,7.163054990214089e-06,4.005615272764734e-06,3.981405797280796e-06,4.740404865649302e-06,4.807613894848061e-06,7.481977845913809e-06,4.665586777973376e-06,7.511340093194984e-06,5.496587382636049e-06,5.032986345731611e-06,6.103085182940125e-06,4.917450921647176e-06,4.701577929081019e-06,5.149295927496996e-06,3.682293954977303e-06,8.323879662042176e-06,5.098888043311919e-06,6.141465833858763e-06,5.184074756950845e-06,9.311886332628352e-06,5.3000581584576616e-06,5.294404018842296e-06,8.148346439669284e-06,1.0282747376832845e-05,1.0410960037432898e-05,5.446927594113451e-06,5.418113407488313e-06,7.626673790346242e-06,4.715799365803982e-06,8.330405964327408e-06
164,164.0,0.9916047616710753,1.0068945330769923,9.98904941858964e-06,3.3529605435779323e-06,5.938932964259331e-06,1.8016946582194295e-06,4.61018492162025e-06,7.460164141125866e-06,1.003132125797154,0.9939162723000171,1.002006610088748,1.0033867069281062,1.0026115037064471,1.0011363707088206,0.993342066734752,0.999617962813849,1.0033941399740816,0.9916259694780563,1.0049189985528302,0.9925661324725389,0.9920337680227299,1.0014886044712514,0.999874925635301,1.0034924918963024,1.0012135365161914,0.9981375573447038,1.0004613043840873,1.0054990821678131,1.0005657834709643,1.0006177470020683,1.0008188186239992,1.0058542018003147,1.00677236684106,0.999855378264771,1.0000523472828868,1.003240779900294,0.9936310804391962,1.0033745343120055,7.028459386971995e-06,3.784872949178404e-06,3.7979357178274275e-06,4.537329248705326e-06,4.61018492162025e-06,7.3931484557687e-06,4.41637962626453e-06,7.473400001075583e-06,5.297573925802115e-06,4.8701894431752404e-06,5.96023459689621e-06,4.758853358600504e-06,4.501379836959402e-06,4.892722774224711e-06,3.3529605435779323e-06,8.124382418830806e-06,4.881962668801207e-06,5.870510303804744e-06,4.9875869202252315e-06,9.065811208025389e-06,5.11462025363723e-06,5.102715170233654e-06,7.82276974579322e-06,9.890714082412077e-06,9.98904941858964e-06,5.302243488114806e-06,5.272891761836931e-06,7.460164141125866e-06,4.472806104893303e-06,8.134136454807576e-06
165,165.0,0.9916237809921203,1.00691353293091,1.0439456562494694e-05,3.4152505740500433e-06,6.121562289325163e-06,1.8988939624993292e-06,4.460784960733523e-06,7.547624887890376e-06,1.0031799485850323,0.993910724092839,1.002113326533042,1.003501833386398,1.0027268409431738,1.0011882260759046,0.9933432895944776,0.9996713739909227,1.003516692094581,0.9916346578008114,1.0050446629770853,0.9925763002288567,0.9920375329502316,1.0016025424768689,0.9999218519272759,1.003535034695149,1.0013311619010898,0.998125467778668,1.0005816968392298,1.0055392232644802,1.0006899602818695,1.0007452680883768,1.0007985906681311,1.0058881026881492,1.0068054883277955,0.9999797140282952,1.0001768021871642,1.0032881721263083,0.9936316534032515,1.0034169121352379,7.146906357718282e-06,3.4724306392345047e-06,4.0306242021133e-06,4.803532497972749e-06,4.917461538731053e-06,7.547624887890376e-06,4.04363388840267e-06,7.616681331011911e-06,5.595560436082598e-06,4.460784960733523e-06,6.300943841253683e-06,4.3609441052425295e-06,4.128082251643098e-06,5.283285216953588e-06,3.4152505740500433e-06,8.286664426683143e-06,5.432910231910349e-06,5.402201412818009e-06,5.626350467584874e-06,9.451463858030221e-06,5.8896849439248954e-06,5.864065920144977e-06,7.204764274451224e-06,1.0334626084222485e-05,1.0439456562494694e-05,6.303977100325551e-06,6.2707114378216175e-06,7.5969527794913e-06,4.106909000092316e-06,8.312383450725429e-06
166,166.0,0.9916465931345474,1.00692147401148,1.1076720307315435e-05,3.1933730135754395e-06,6.343923847886971e-06,2.1554808212952894e-06,4.224910133389159e-06,7.929668506596662e-06,1.0032960330330891,0.9939680209040885,1.00217364205804,1.0035613588355528,1.0027848173334202,1.0013013289105246,0.9934069327892483,0.9997865436392427,1.0035722184817866,0.9916978026720527,1.005097742007782,0.9926390948276216,0.9921029330900154,1.001661782043047,0.9999998470302532,1.0036458073856167,1.0013891421014085,0.9981925003821281,1.0006405984141755,1.0056550707471963,1.000747719376974,1.000804165736982,1.0008744931165037,1.006004499128282,1.00692147401148,1.000034603213226,1.0002332883624134,1.0034018526530157,0.9936920217058597,1.0035279943121929,7.4710183068483495e-06,3.1933730135754395e-06,4.224910133389159e-06,5.023788364533466e-06,5.171502448513001e-06,7.929668506596662e-06,3.712241285939973e-06,7.989164485148425e-06,5.856076454312219e-06,4.142436420761384e-06,6.598838163851235e-06,4.055227230781573e-06,3.792828842472259e-06,5.598669609739464e-06,3.4974549037107995e-06,8.843067190126692e-06,5.858903832367518e-06,4.968409338260941e-06,6.110426562621974e-06,1.006574552277656e-05,6.457998160090322e-06,6.401092726892588e-06,6.615917356546862e-06,1.0967612583359678e-05,1.1076720307315435e-05,7.046145530526811e-06,7.004804179672862e-06,8.006605163936192e-06,3.7655849622674188e-06,8.871483849673979e-06
167,167.0,0.991670643658219,1.006912004731507,1.052954301317612e-05,2.993558919041514e-06,5.992803482918861e-06,2.097896044714926e-06,3.96614039480092e-06,7.628349983204904e-06,1.003242872179184,0.9940600098825485,1.0020973390986947,1.003483266104272,1.0026993239469137,1.0012472189703867,0.9935056888342151,0.9997357153223971,1.0034730717350977,0.9917847989500419,1.00498923833617,0.992726151437681,0.9921987033999013,1.0015815864890483,0.9999956853281434,1.0036031556734237,1.0013086297161593,0.9983080389846082,1.0005612037399993,1.0056272512483297,1.0006664496913689,1.000725061329969,1.0010034655828455,1.005985503268721,1.0069020043113055,0.9999506318027399,1.0001504180309941,1.0033514872594078,0.9937927590232972,1.0034850227347345,7.159906923274979e-06,2.993558919041514e-06,3.96614039480092e-06,4.683900807103837e-06,4.820106212535284e-06,7.628349983204904e-06,3.476387328794061e-06,7.69651609163345e-06,5.457829044673006e-06,3.923951746428568e-06,6.142974107636172e-06,3.844687982072802e-06,3.551568523619626e-06,5.197805973839553e-06,3.2409555190635004e-06,8.595000973730714e-06,5.441073283329723e-06,4.662941029897277e-06,5.665881303684023e-06,9.651699514411291e-06,5.989773084806856e-06,5.963868363484638e-06,6.209480278173276e-06,1.0435380499274842e-05,1.052954301317612e-05,6.52571843836491e-06,6.4798257466392805e-06,7.718664227788609e-06,3.5169104815545656e-06,8.613704691527552e-06
168,168.0,0.991693378122998,1.0068901075948928,9.560594468019132e-06,2.8239651288042825e-06,5.583006666209791e-06,1.880165442140329e-06,3.768014574516928e-06,7.041924976190788e-06,1.0032070273310163,0.994058854835346,1.002052807113263,1.0034391200648682,1.0026516115454038,1.001207265176917,0.993496827008505,0.9996937269666172,1.0034184405047906,0.9917685831720241,1.0049277211109573,0.9927101491749456,0.9921870150075288,1.001535023258583,0.9999686964167749,1.003567841428831,1.001259317683714,0.9983015983828886,1.0005085706492673,1.0055790175296255,1.0006067027278303,1.0006635034881328,1.0009851694543976,1.005927720865009,1.0068404343580895,0.9998834026908784,1.0000832563642854,1.0033153257645022,0.9937909838234389,1.0034493512999176,6.633204404142407e-06,2.8239651288042825e-06,3.7309179513833575e-06,4.3849526498920595e-06,4.505563877304225e-06,7.041924976190788e-06,3.2969979240255525e-06,7.1100535026457136e-06,5.096115384099272e-06,3.768014574516928e-06,5.743577316264989e-06,3.6701223495242993e-06,3.3717609903433234e-06,4.849121988129211e-06,2.9710145402518587e-06,7.931809799298647e-06,5.084319603294312e-06,4.557376145430667e-06,5.28596431350068e-06,8.805580921877093e-06,5.5902908023327755e-06,5.593351754949414e-06,6.125855646819355e-06,9.48236457882488e-06,9.560594468019132e-06,6.080492293032883e-06,6.026276647240262e-06,7.116308425455824e-06,3.3082330976728356e-06,7.94407393102673e-06
169,169.0,0.991712242088747,1.0068635986283143,9.07746800220458e-06,2.81228502325283e-06,5.4236023421133096e-06,1.669900714805651e-06,4.089813068376631e-06,6.706183185619051e-06,1.0032222605075147,0.9940310053148695,1.0019984908883437,1.003384268117084,1.0026002828664766,1.001230472091144,0.9934681461576976,0.9997180964225139,1.0033693633479626,0.9917361049282223,1.0048774661308808,0.992679006312982,0.992156833916028,1.001483865565435,0.9999508409078787,1.0035876987541243,1.0012044957110229,0.9982712482095681,1.0004512950984907,1.0055846820799892,1.000542495686481,1.0005969160495627,1.0009472450777066,1.0059226868771434,1.0068318721875211,0.9998092645395603,1.0000106532410813,1.0033327581181817,0.9937600473330283,1.0034691530527324,6.285355183840249e-06,3.224149336808061e-06,3.3861595846008037e-06,3.981525865482903e-06,4.089813068376631e-06,6.647058615964743e-06,3.829862780836443e-06,6.737915477496415e-06,4.630895346812168e-06,4.393224276497549e-06,5.238120560150367e-06,4.255226659585809e-06,3.943014404379914e-06,4.404991048533408e-06,2.81228502325283e-06,7.424857385628526e-06,4.625808514768451e-06,5.40720682492877e-06,4.8086983890304205e-06,8.247392941022621e-06,5.084819070963973e-06,5.088843911252149e-06,7.248815576899811e-06,8.974125648185086e-06,9.07746800220458e-06,5.534524248973363e-06,5.480559618263958e-06,6.706183185619051e-06,3.7051113348731903e-06,7.43405837816704e-06
170,170.0,0.9917246811153286,1.0068402938584473,8.731233905352374e-06,2.6734565707073057e-06,5.326409267682163e-06,1.5464052147162549e-06,4.224330219699229e-06,6.347780566275181e-06,1.0032346070965026,0.9940238453584324,1.0019960169153106,1.003382280407982,1.002598524274028,1.001241562645295,0.9934581794933329,0.9997284760245868,1.0033696467125959,0.9917246811153287,1.0048775073393978,0.9926672622033947,0.9921469645944169,1.0014814346565264,0.9999490869342399,1.0035928503884652,1.0012004809926676,0.9982679743436109,1.0004438761746415,1.0055827362550547,1.0005277555964711,1.000577465809883,1.000940207184291,1.005914202997802,1.00682118956466,0.9997888365596671,0.9999916540794648,1.003343217844026,0.9937496816256112,1.0034741795754376,5.973665930071951e-06,3.523805325557963e-06,3.2218175952845325e-06,3.7934797751592356e-06,3.8782215534481975e-06,6.326073443527735e-06,4.224330219699229e-06,6.447607632571918e-06,4.345465072782039e-06,4.823031984737302e-06,4.891287824817756e-06,4.670758712295193e-06,4.363888750802314e-06,4.2035047808490595e-06,2.6734565707073057e-06,6.91362859469355e-06,4.427963969291186e-06,5.9317615104659e-06,4.613957191209548e-06,7.755947853342953e-06,4.880840554310122e-06,4.920722045530643e-06,7.896308638055395e-06,8.587084419284098e-06,8.731233905352374e-06,5.270627045539272e-06,5.231090558741533e-06,6.347780566275181e-06,3.9990059564466855e-06,6.9239300496147375e-06
171,171.0,0.9917288397623283,1.0068280093119686,8.048689956651651e-06,2.6305998571301903e-06,5.615779635132794e-06,1.3337601217733334e-06,4.37036323018772e-06,6.444644367254426e-06,1.0031795675513524,0.9940550884221119,1.001988428040657,1.0033753481241472,1.0025861960808364,1.0011861831005529,0.993492191275669,0.9996760207016342,1.0033555839032724,0.9917507726019911,1.0048599066673332,0.9926937697174896,0.9921784309807433,1.0014688871472965,0.9999362183772114,1.0035348810172484,1.0011864439421871,0.9983052407221394,1.0004299039803308,1.0055268846420191,1.000512151911172,1.000561777502283,1.000979392672059,1.0058585294122784,1.0067657251277338,0.9997728180326239,0.999975729706425,1.0032863934057201,0.9937871963923733,1.003415615353848,5.6507824150174265e-06,3.1906072492102356e-06,4.313869531997506e-06,5.07532477696012e-06,5.1308808863164055e-06,6.007528162851636e-06,3.822144837038332e-06,6.139995631485758e-06,5.672480330283209e-06,4.37036323018772e-06,6.229185008750208e-06,4.23489297264046e-06,3.949402314191253e-06,5.467096559176535e-06,2.6305998571301903e-06,6.4371816694001615e-06,5.799434009837623e-06,5.378447929621022e-06,6.06910363692383e-06,7.169291410237756e-06,6.43366467417828e-06,6.61531243404469e-06,7.1764419043913495e-06,7.91168433803878e-06,8.048689956651651e-06,6.761100762804434e-06,6.745268937022171e-06,5.978648524233939e-06,3.6193207361066623e-06,6.444644367254426e-06
172,172.0,0.9917256585882219,1.006834561015554,8.825356580477073e-06,3.1502682913789536e-06,6.623150652435066e-06,1.7804130072513172e-06,5.215324413568659e-06,8.061477496081523e-06,1.0032454198130338,0.994068954845379,1.001967043749322,1.003349960578677,1.0025567048297863,1.001251854355735,0.9934976134875091,0.9997431579378167,1.0033137257989362,0.9917336261027373,1.0048058779905438,0.9926781545581046,0.9921730940846881,1.001445378842448,0.9999545392129005,1.0036003802877396,1.0011650436406725,0.9983186050762376,1.000411356393405,1.0055946127450188,1.0004922936419882,1.0005436028182326,1.0009886771149434,1.005927006516414,1.006834561015554,0.9997547856902481,0.9999572588404291,1.0033504715486634,0.9938004690651208,1.0034811251203672,6.58271665799372e-06,3.1502682913789536e-06,6.002529274182179e-06,6.945227950188624e-06,6.958834768309971e-06,6.883352663515602e-06,3.8056474118845508e-06,7.058366105269207e-06,7.583496375449022e-06,4.330642858458366e-06,8.1296225945536e-06,4.211790490147564e-06,3.949913909300725e-06,7.289475424403355e-06,3.3426143686535414e-06,7.147954412944861e-06,7.699478550823426e-06,5.215324413568659e-06,8.061477496081523e-06,7.90649231371273e-06,8.502402035035718e-06,8.825356580477073e-06,6.9330610771737865e-06,8.500127224441038e-06,8.60014118947102e-06,8.736364126187695e-06,8.763292673644631e-06,6.829370419695383e-06,3.5891273497604366e-06,7.160050566345012e-06
173,173.0,0.9917167771512085,1.0068603931394493,9.13223037889897e-06,3.843112494675387e-06,7.300851205095742e-06,1.570348227618853e-06,6.443641358164682e-06,8.640626859891235e-06,1.0032308791679034,0.9940664584469392,1.0019698519739386,1.0033504016533277,1.0025555122139562,1.0012324568073903,0.9934898364456458,0.9997226164563634,1.0033052047891038,0.9917164386637656,1.004790465828709,0.9926615141063454,0.9921617609309363,1.0014498267312222,0.9999532238307584,1.0035870702143677,1.0011693578184826,0.9983249860422084,1.000417629800259,1.0055854757001763,1.0004980889327253,1.0005514506855264,1.0010012373949613,1.005919824122457,1.0068269391424347,0.9997579991013241,0.9999603642805646,1.003334467681351,0.9937946489472177,1.0034674549768925,7.3387033121521185e-06,4.145186372558972e-06,6.443641358164682e-06,7.346704045962956e-06,7.394365472818496e-06,7.5726366772207504e-06,5.0118502109753845e-06,7.77398414512272e-06,8.089698002282287e-06,5.294394262730326e-06,8.675944415354195e-06,5.190150233030385e-06,5.1274569404658195e-06,7.668927757748887e-06,3.843112494675387e-06,7.709744268871226e-06,8.046570933702498e-06,6.635696301612621e-06,8.397011435519396e-06,8.512985693046927e-06,8.815282244735492e-06,9.13223037889897e-06,8.640626859891235e-06,9.031912030887982e-06,9.100906324247218e-06,9.004171714387676e-06,9.045128778997456e-06,7.507972631036586e-06,4.80197811983146e-06,7.726562735942124e-06
174,174.0,0.9917038350094869,1.0068764624281754,9.865908746974844e-06,3.567395223791863e-06,7.288683898527414e-06,1.3774549932288684e-06,6.2771140168817075e-06,8.428432907670606e-06,1.0032792081999922,0.9940232425222434,1.002031383696929,1.0034153979272262,1.0026227511901549,1.0012821317454843,0.9934538627183247,0.9997742339701228,1.003378596236157,0.9916929056085658,1.0048719069468401,0.9926330820112977,0.9921302345314164,1.0015168557155982,0.9999767169257939,1.0036352038714942,1.001236982938121,0.9982823612478761,1.0004855394225378,1.0056369997538965,1.0005665455520552,1.0006200046493494,1.0009560424129285,1.0059696467401655,1.0068764624281754,0.9998265340042616,1.0000294665264111,1.0033814750982617,0.9937535273585413,1.0035158456241744,6.780993038785282e-06,4.891928681625439e-06,6.2771140168817075e-06,7.100501923080253e-06,7.272937136818077e-06,7.028523365884211e-06,5.838064332211845e-06,7.208757210309446e-06,8.176387132262953e-06,5.830794936680971e-06,8.96453912650539e-06,5.739213253149038e-06,5.881965409491977e-06,7.441096272656019e-06,3.567395223791863e-06,7.086078485322851e-06,7.814748156029655e-06,7.712496129840071e-06,8.148305532180282e-06,7.87949085109418e-06,8.633194984103557e-06,8.907157626768252e-06,9.865908746974844e-06,8.428432907670606e-06,8.52385951912516e-06,8.95141902209764e-06,8.965646029966205e-06,6.928507062725756e-06,5.711016820985497e-06,7.104044020803455e-06
175,175.0,0.9916884717212557,1.0068544818129772,9.575938332335174e-06,3.3027174872609295e-06,7.090626431192795e-06,1.5622498856565383e-06,6.267064810113955e-06,8.295300016334456e-06,1.0032059829465858,0.9940094218848613,1.002051502939627,1.0034344678913787,1.002647002047647,1.0012093793190837,0.9934445662258016,0.9997036571408834,1.0034033353724021,0.9916889706398512,1.004899660576672,0.9926299233959105,0.9921222118564061,1.0015406742138866,0.9999560009725057,1.0035612539979966,1.0012618934933557,0.9982679447540888,1.0005082221789643,1.0055603689586932,1.0005911300172519,1.0006429794962164,1.0009318867059471,1.0058943869174894,1.0068025208153175,0.9998567387774919,1.0000588026581612,1.0033033358587513,0.9937454975447113,1.0034412815075824,6.267064810113955e-06,4.555355078007009e-06,6.43422650859012e-06,7.184974906437224e-06,7.3879776868298255e-06,6.5295775015782945e-06,5.392648501949098e-06,6.699190367650811e-06,8.36295830667973e-06,5.365991620451938e-06,9.275856303540635e-06,5.2779646369926194e-06,5.423655876085405e-06,7.492656557531806e-06,3.3027174872609295e-06,6.526565550697214e-06,7.91873104544091e-06,7.132722310875595e-06,8.295300016334456e-06,7.29597691860377e-06,8.962836178193155e-06,9.26145331572537e-06,9.077506627966089e-06,7.880629823333914e-06,8.0228579770348e-06,9.575938332335174e-06,9.550033826817844e-06,6.399467360714446e-06,5.320741498182744e-06,6.545216003828854e-06
176,176.0,0.9916723268447134,1.0067986763977228,9.797132091185095e-06,3.044139268531404e-06,6.720621588152117e-06,1.6809392837876216e-06,5.684979232836651e-06,8.088181989822864e-06,1.0031165173238867,0.9939940709606169,1.0020302155684486,1.0034088440245525,1.0026182686573542,1.0011129570884212,0.9934321578436325,0.9996111561004827,1.0033685473034202,0.991670834382317,1.0048608785923847,0.9926125328367885,0.9921068948823649,1.0015124057347142,0.999903396750406,1.0034529073479803,1.0012362715749563,0.9982592134968494,1.000483024546897,1.0054585387749402,1.0005664694556164,1.0006163776831325,1.0009265259115878,1.0057930085680153,1.0067011569724729,0.9998313042681043,1.0000331402764617,1.0032058298920228,0.9937329056077899,1.0033341215251892,5.684979232836651e-06,4.156247951134659e-06,6.346105848022801e-06,7.030362399417846e-06,7.1927427800912605e-06,5.930292431952041e-06,4.929223743836237e-06,6.084247685927137e-06,8.088181989822864e-06,4.94506897180724e-06,8.981170031917295e-06,4.8588951395450196e-06,4.968403026343042e-06,7.27407271061955e-06,3.044139268531404e-06,5.915283484993789e-06,7.732075086241632e-06,6.485741240833469e-06,8.141489551653063e-06,6.609764386108808e-06,8.951028572899673e-06,9.306544605834527e-06,8.297128104262956e-06,7.191405693415367e-06,7.351554200657289e-06,9.797132091185095e-06,9.7256093723995e-06,5.803691276786798e-06,4.864419428369432e-06,5.931647337117108e-06
177,177.0,0.9916570399380593,1.006721399329436,9.213949517228454e-06,2.7841158798215227e-06,6.255510993730691e-06,1.5720568110556351e-06,5.375490923237424e-06,7.410901256905085e-06,1.003165220706796,0.9939755884480018,1.0020927658042371,1.0034777423549588,1.0026850582538265,1.0011612851488314,0.9934132966914754,0.9996594906305528,1.0034384554097266,0.9916570399380595,1.0049313697763478,0.9925984940708444,0.9920915459398867,1.001580922657185,0.9999341381331385,1.003496720074254,1.001303474974249,0.9982303170485614,1.0005516261449514,1.005490168531035,1.0006340067662611,1.0006874121056706,1.0008975949672463,1.0058165940028085,1.006721399329436,0.9998945675524156,1.0000975961192693,1.0032555011472926,0.9937111630094334,1.0033782863522325,5.375490923237424e-06,3.835693872760662e-06,5.82733513112124e-06,6.442891365807827e-06,6.602724868050111e-06,5.599847610332801e-06,4.551140712192444e-06,5.714895302510778e-06,7.410901256905085e-06,4.539946212277682e-06,8.243434521744477e-06,4.463018530440279e-06,4.575838087520012e-06,6.678645842587988e-06,2.7841158798215227e-06,5.616676960384921e-06,7.117447986554397e-06,5.974291426531119e-06,7.518187744047969e-06,6.262013086528706e-06,8.34450658346944e-06,8.721294962331178e-06,7.625673264901337e-06,6.841764749158689e-06,7.0091891161075195e-06,9.213949517228454e-06,9.126673775933596e-06,5.499442021408619e-06,4.51085128834038e-06,5.637447211684079e-06
178,178.0,0.9916439377492213,1.0066367023180407,8.508559682094148e-06,2.555110553627276e-06,5.8884730884641065e-06,1.4563337226586684e-06,5.283959274401393e-06,6.918017788253816e-06,1.003111018081513,0.9939703311769007,1.0021405980129225,1.0035279032954902,1.0027383357264188,1.001113115117373,0.9934155178730215,0.9996140885973069,1.0035023465365287,0.9916692133027815,1.0049991145310444,0.9926098113147861,0.9921000016653375,1.001631265835464,0.9999309238388863,1.0034405787768046,1.0013516341630124,0.9982204028154857,1.0005996370795176,1.005424468927664,1.000680260942222,1.0007332190503826,1.0008834065455454,1.0057470347480728,1.006650751410468,0.9999401388878838,1.00014330962568,1.003199196773977,0.9937095537649367,1.0033222749275066,5.283959274401393e-06,3.576858461716027e-06,5.35712824693748e-06,5.930248437659074e-06,6.124082224691709e-06,5.485710877289953e-06,4.206205677316903e-06,5.586753983869284e-06,6.952573237817006e-06,4.149141822774609e-06,7.85135160922778e-06,4.0782864103211145e-06,4.197508640992731e-06,6.160482105556851e-06,2.555110553627276e-06,5.528720962002664e-06,6.560748139910271e-06,5.556609745605432e-06,6.918017788253816e-06,6.14503961936227e-06,7.704401528720737e-06,8.050505301231478e-06,7.0320680507322235e-06,6.700826022149493e-06,6.863422600511081e-06,8.508559682094148e-06,8.426142154499992e-06,5.394870153094582e-06,4.216794062661059e-06,5.552065278894744e-06
179,179.0,0.9916330957850452,1.0065654313250634,7.775186470310476e-06,2.326736654163529e-06,5.449853132717002e-06,1.355174634367871e-06,4.911522688293089e-06,6.412236305118205e-06,1.0029633653302712,0.9940070153484362,1.002074442098464,1.0034618952464236,1.0026673638098664,1.0009670241896793,0.993453908592872,0.9994715773063565,1.0034249250681602,0.9917038531914382,1.0049182516411044,0.9926444147464337,0.9921361055387992,1.0015653200197612,0.9998751870265341,1.0032972226508208,1.001282800658787,0.9982568807371207,1.00053064379684,1.005278793233349,1.0006110140821456,1.0006641138110146,1.0009214779547047,1.0056035011411277,1.0065073338375292,0.9998725120906895,1.0000753356862702,1.0030527661232083,0.9937465594088607,1.0031789752991354,4.9838802862372706e-06,3.282809742018421e-06,4.911522688293089e-06,5.453227441528519e-06,5.668719138180391e-06,5.165366860329942e-06,3.825254871740444e-06,5.277250181826058e-06,6.548658431705904e-06,3.800061612227492e-06,7.549577796323582e-06,3.729354669541009e-06,3.8075332300236665e-06,5.655946248471772e-06,2.326736654163529e-06,5.189964514751281e-06,6.01139564686954e-06,5.097544590415105e-06,6.321421503652057e-06,5.763692928131169e-06,7.048350115911313e-06,7.35510894885903e-06,6.43003777346055e-06,6.265738078144113e-06,6.412236305118205e-06,7.775186470310476e-06,7.70172792189056e-06,5.063846134906533e-06,3.864175922722157e-06,5.209267273756939e-06
180,180.0,0.9916242767421062,1.0065301308749313,7.410909570681143e-06,2.1566959621145248e-06,5.184613355167487e-06,1.3238299956724724e-06,4.712102051079798e-06,6.03944111110578e-06,1.002964321556603,0.9940827368674819,1.0020731928651128,1.0034639246394197,1.0026675909011513,1.000971342531511,0.9935377310872635,0.999477394750387,1.003428002750718,0.9917959771874287,1.004925510200526,0.9927363029257721,0.9922217776100504,1.0015700757457924,0.9999131000296856,1.0033102885145007,1.0012838790343532,0.9983438412230252,1.000530286560254,1.00529481696029,1.0006114649755073,1.0006631909206298,1.0010140325245018,1.0056254720857307,1.0065301308749313,0.9998759582921831,1.0000790607758268,1.003056567029338,0.9938283732842835,1.0031921958537224,4.712102051079798e-06,3.118222259460292e-06,4.746440398923187e-06,5.264617599166561e-06,5.477670233421168e-06,4.874439011850438e-06,3.5768841709722545e-06,4.991189591804534e-06,6.336168626949741e-06,3.5530671239881183e-06,7.349281345302557e-06,3.5103881570282617e-06,3.557135703117457e-06,5.478969542712364e-06,2.1566959621145248e-06,4.8987824361728555e-06,5.807963197314615e-06,4.750815878598733e-06,6.100059481444262e-06,5.4646930580103766e-06,6.759218570894873e-06,7.04578716273473e-06,5.976503482711197e-06,5.911501034638379e-06,6.03944111110578e-06,7.410909570681143e-06,7.350399156206531e-06,4.767294351604934e-06,3.6347271259392835e-06,4.917033259075665e-06
181,181.0,0.9916172433169789,1.0065458048953126,7.309354840840998e-06,2.015422592044256e-06,5.103692843881646e-06,1.3513182984196544e-06,4.480666104952842e-06,5.966336885287138e-06,1.0028661951836282,0.9940904140581125,1.0019882874238735,1.0033750425907244,1.002578481291801,1.000875556908137,0.9935472417286313,0.9993834970329628,1.0033371517505583,0.9918023261254891,1.0048324070971557,0.9927427096460737,0.9922310901651215,1.001480946154399,0.9998550871616603,1.0032137254195534,1.0011925322105841,0.9983548767947471,1.000436512063401,1.005204066090876,1.0005144683943161,1.000565159719172,1.0010289414569082,1.0055356807949287,1.0064398228921094,0.9997717152322044,0.9999759430077763,1.002958449358947,0.9938363363021864,1.00309586167239,4.740197196418176e-06,3.031824234997452e-06,4.72893505803763e-06,5.218944657537643e-06,5.462507978806208e-06,4.881041171373066e-06,3.390998007820676e-06,4.975998098996555e-06,6.273739255832813e-06,3.309956402525639e-06,7.275182238861724e-06,3.298222665816625e-06,3.3544600691625775e-06,5.491466520331089e-06,2.015422592044256e-06,4.916135450528679e-06,5.807140883126008e-06,4.480666104952842e-06,6.070710789627854e-06,5.481385173388894e-06,6.682622810194035e-06,6.94187318511279e-06,5.650550391273024e-06,5.865850278694193e-06,5.966336885287138e-06,7.309354840840998e-06,7.254223577237075e-06,4.8299417445200544e-06,3.465852927104867e-06,4.9392441259987695e-06
182,182.0,0.9916117582062387,1.006597294926838,6.891358704460524e-06,2.1098191476683456e-06,5.172309029012922e-06,1.4169352365863334e-06,4.142254463198672e-06,6.239559637581003e-06,1.0029239380891064,0.9940453446640839,1.0019530902317961,1.0033401498627417,1.002542543587238,1.0009374882422024,0.99350165548957,0.9994486506268194,1.00330243532789,0.9917530245017808,1.0047946351021866,0.992693546761326,0.9921844605262768,1.0014433636719788,0.999843219111292,1.0032677649979058,1.0011538304135172,0.9982976735763597,1.000398097737927,1.0052479942007067,1.0004712389607986,1.0005163388336678,1.0009683398352243,1.0055721614413562,1.0064751080340149,0.9997274478793198,0.9999313281275745,1.003016150722909,0.9937884815012212,1.003149756562965,5.558466692540791e-06,2.858928826515742e-06,4.419015747900215e-06,4.868013453764336e-06,5.130896085218124e-06,5.811680987212209e-06,3.1400790820524707e-06,5.778936884540933e-06,5.89031580344955e-06,3.0556430664780495e-06,6.841639700476234e-06,3.0449050017113875e-06,3.108242821623607e-06,5.15841163279665e-06,2.1098191476683456e-06,6.106711221851691e-06,5.448326718273941e-06,4.142254463198672e-06,5.6728995723724294e-06,6.498179550157671e-06,6.239559637581003e-06,6.4679569931834384e-06,5.2552638209369946e-06,6.819991262731214e-06,6.891358704460524e-06,6.850347793642149e-06,6.794964218675892e-06,5.886649475385109e-06,3.2079368903863783e-06,6.1118756136018875e-06
183,183.0,0.9916075841064611,1.0066619019133798,7.49133828667061e-06,2.19370089390612e-06,5.220522262574145e-06,1.5981273162368583e-06,3.87692865832309e-06,6.5142139474427925e-06,1.0030479933889749,0.9940374817375127,1.0020075705836893,1.0034013347496424,1.002600754833533,1.001062628953861,0.9934906309593923,0.9995726829412594,1.0033627597771766,0.9917413302422268,1.0048555562005375,0.9926819025118951,0.9921743550784382,1.001503243096172,0.9999015172074266,1.0033947283664881,1.0012168720939245,0.9982867755945518,1.0004647991955464,1.0053807814009048,1.0005411108584357,1.000588755878851,1.0009572055151799,1.005707182526048,1.0066105702815555,0.9998015413410375,1.0000039606020954,1.003143446344376,0.9937794816419727,1.003276842631033,6.037897495032753e-06,2.697978296881265e-06,4.307211095037326e-06,4.772488106526147e-06,4.985922387468683e-06,6.391333845101738e-06,2.9281738717898e-06,6.271998894990549e-06,5.701946762823581e-06,2.8475434055375352e-06,6.568689574922377e-06,2.83619218765966e-06,2.8961154621791776e-06,5.030051149376638e-06,2.19370089390612e-06,6.902761484905448e-06,5.2832352618920066e-06,3.87692865832309e-06,5.501340767210063e-06,7.133315240922671e-06,6.004738852034329e-06,6.2456603906461445e-06,4.884064871984584e-06,7.425115291198901e-06,7.49133828667061e-06,6.5142139474427925e-06,6.475498177798258e-06,6.520584898448549e-06,3.0034014080222676e-06,6.886226910491258e-06
184,184.0,0.9916044837142207,1.0067169267988096,7.3164066581960705e-06,1.9966328685511435e-06,5.151926153804573e-06,1.6296388504532536e-06,3.649450544388603e-06,6.490106108645764e-06,1.003131026079968,0.993998937013971,1.002066484472278,1.0034631243272447,1.002664595822687,1.0011468028267076,0.9934492796512671,0.9996566443674053,1.0034286773951264,0.9916989266561347,1.0049187207443329,0.9926380637619767,0.9921353288299856,1.001569296509285,0.9999343452046312,1.003478866290663,1.0012876071538148,0.9982358985375016,1.0005402575874855,1.0054635816112207,1.000618450075757,1.0006682152336601,1.0009017471511816,1.0057866037183896,1.0066892925318216,0.9998818268275981,1.000084311660524,1.003226684354206,0.9937368681344,1.0033606686566174,5.687991666685697e-06,2.518198698433884e-06,4.5897834373612354e-06,5.108822838771484e-06,5.3027726471410435e-06,5.961368264210981e-06,2.707204903646131e-06,5.83213253014653e-06,6.112281574449159e-06,2.6172843162858056e-06,6.949196799893571e-06,2.606608156374195e-06,2.6637573246234578e-06,5.334937474694764e-06,1.9966328685511435e-06,6.508240387769063e-06,5.53369247112574e-06,3.649450544388603e-06,5.749133409487449e-06,6.859454524014556e-06,6.174149524625608e-06,6.427522678205873e-06,4.5780027089655245e-06,7.218759954438562e-06,7.3164066581960705e-06,6.57088509596343e-06,6.552068273666461e-06,6.14529868031009e-06,2.795640093065404e-06,6.490106108645764e-06
185,185.0,0.9916022197260925,1.0067396705269993,9.547582496790133e-06,2.0672439922732437e-06,5.721858793925885e-06,2.2954901182286034e-06,3.4137810343251055e-06,7.644005615657731e-06,1.0031887989896613,0.9939319818565161,1.0021270413719583,1.0035294436093365,1.0027327511465518,1.001207871908113,0.9933818528843836,0.9997179713403598,1.003498678282051,0.9916329570302791,1.0049901212183845,0.9925736840462686,0.9920684818237285,1.0016409130199075,0.9999537231677449,1.003539651939449,1.0013632432604156,0.9981598489496124,1.0006182002146573,1.0055191168458844,1.0006957413304116,1.0007457354658895,1.0008225171596337,1.00583715208077,1.0067396705269993,0.9999601291503123,1.0001625231383018,1.0032856813170763,0.9936688726444307,1.003421532538951,7.644005615657731e-06,2.381831006796705e-06,4.702382235687721e-06,5.208051416449292e-06,5.443053085512841e-06,7.759700729409866e-06,2.564284098833546e-06,7.492736371242828e-06,6.346350735719735e-06,2.4818377458078426e-06,7.177585312878594e-06,2.4694693325330365e-06,2.522344465061825e-06,5.411980820245858e-06,2.0672439922732437e-06,8.370844021203022e-06,5.591657314518064e-06,3.4137810343251055e-06,5.790552737272056e-06,9.01027377560007e-06,6.159181233082808e-06,6.391345015365151e-06,4.27188334395525e-06,9.414151295729617e-06,9.547582496790133e-06,6.488118999627177e-06,6.477983427417278e-06,8.075569120735981e-06,2.633725472800185e-06,8.346257565244038e-06
186,186.0,0.9916005548386524,1.0067167439982774,1.1156534145412347e-05,2.1629944862707545e-06,6.237617950121354e-06,2.7409108768636474e-06,3.953449943321722e-06,9.422626073736427e-06,1.003114795425207,0.9939211168605638,1.002094066352534,1.003489242732119,1.002695289563562,1.0011243118762398,0.993366268305166,0.999632401620188,1.0034552123412976,0.9916124205553074,1.0049435178942743,0.9925550688115299,0.9920506938161525,1.0015999683399244,0.9999051744187265,1.0034485608753254,1.0013214695878667,0.9981528347411551,1.000574802191241,1.0054227396169957,1.0006466817746622,1.0006976197069446,1.0008219783370018,1.0057362177718765,1.0066375984243325,0.9999048039038806,1.0001085127014928,1.0032021023984774,0.9936574775993863,1.0033309622189954,9.447152631282982e-06,2.8731315902389278e-06,4.436196320849962e-06,4.8742271757977075e-06,5.125702141446526e-06,9.422626073736427e-06,3.210654932239726e-06,9.030478359099375e-06,5.960723177500463e-06,3.2768443914216563e-06,6.724600119358001e-06,3.2575362564915637e-06,3.204178944854936e-06,5.053402463237947e-06,2.1629944862707545e-06,9.93499327314065e-06,5.2527475456665596e-06,3.953449943321722e-06,5.4368374632687325e-06,1.069390386094354e-05,5.776198016532322e-06,5.9873441241348915e-06,4.825873416044936e-06,1.1022148446756742e-05,1.1156534145412347e-05,6.0587952286613705e-06,6.050624001252857e-06,9.804341480690805e-06,3.207839152564255e-06,9.906459341421936e-06
187,187.0,0.9915992517484747,1.0066719979387937,1.1061783254538596e-05,2.2137937420176986e-06,6.5903866171439e-06,2.620761223897416e-06,4.527580747339194e-06,9.798011143465741e-06,1.0030910510479374,0.9939105592823989,1.0020429030830094,1.0034362202046183,1.0026389555593411,1.0010902079337798,0.9933529837748841,0.9995959437204637,1.003391767336274,0.9915992517484747,1.0048756580519163,0.992542426535571,0.9920376250953574,1.0015475444488557,0.9998750636323672,1.0034228423523386,1.0012699423572802,0.9981457399622604,1.0005230941903458,1.0054026991803977,1.0005938178086513,1.000645858009909,1.000820009015679,1.005718906093962,1.0066223235392742,0.9998485000868881,1.0000524950490166,1.0031756734659865,0.9936458331470603,1.0033053793718176,9.933055206767492e-06,3.3437222303376064e-06,4.722928070775835e-06,5.152548982239173e-06,5.407972564059386e-06,9.798011143465741e-06,3.829558844603293e-06,9.363883568565911e-06,6.1764564782992304e-06,4.027415756506767e-06,6.8786980950084266e-06,4.003451375365002e-06,3.857598811318473e-06,5.299263205443873e-06,2.2137937420176986e-06,1.0158542926038559e-05,5.5506558609236586e-06,4.527580747339194e-06,5.7689772386885564e-06,1.0730060468162513e-05,6.1266812297862004e-06,6.346520766165967e-06,5.457124106807876e-06,1.0938492417922606e-05,1.1061783254538596e-05,6.4841157666152095e-06,6.454477029999397e-06,1.0210941988416656e-05,3.761623416159607e-06,1.012566322197849e-05
188,188.0,0.9915988917433664,1.006638593031155,1.088070200692167e-05,2.2992806619308805e-06,6.856378633641634e-06,2.618850618794154e-06,4.409856474405542e-06,9.982243871185892e-06,1.003109058993269,0.9939030739690075,1.0020546211574397,1.0034508591550946,1.0026528126730845,1.0010995585260458,0.9933451286694432,0.9996007917753649,1.0034052757433225,0.9916041334930985,1.00489290558327,0.992550720163108,0.9920337088942522,1.0015598883750192,0.999883998094644,1.003441143601112,1.001281731087975,0.9981435280521767,1.0005337386299078,1.0054232502622205,1.0006025713433988,1.0006548733779213,1.0008224420406944,1.005736330853638,1.0066385930311552,0.9998528225371364,1.0000575035246253,1.0031931503635012,0.9936412037560094,1.0033235628513433,1.0158213841531456e-05,3.2295725122697073e-06,5.321743307894343e-06,5.7592981354633446e-06,6.027565361965017e-06,9.982243871185892e-06,3.6959179968732403e-06,9.553804183355661e-06,6.730810460820178e-06,3.894116276528596e-06,7.4235545416227536e-06,3.871314669306079e-06,3.7292279543776456e-06,5.909607488047329e-06,2.2992806619308805e-06,1.0244477750513438e-05,6.226669775358705e-06,4.409856474405542e-06,6.480519386614905e-06,1.0633414204068227e-05,6.929532405199493e-06,7.2364513283656604e-06,5.306759487535061e-06,1.0764323032960372e-05,1.088070200692167e-05,7.4033734507867235e-06,7.354038418453244e-06,1.0391273759809775e-05,3.6346874955318534e-06,1.0209008769552204e-05
189,189.0,0.9916033304760585,1.0066386807942402,1.1409168383742458e-05,2.35181558836997e-06,6.9508210700432554e-06,2.907214147398559e-06,4.198356698794578e-06,1.0586988953834955e-05,1.0030895200835612,0.9938974281664936,1.0020710240557509,1.0034723083870314,1.0026729276967639,1.0010778876897395,0.9933400655373159,0.9995769430552454,1.0034259704164856,0.9916033304760585,1.00491522849234,0.9925523393402895,0.9920291897812518,1.001581391934468,0.9998848350959774,1.0034237006265871,1.0013037454587788,0.9981384316312967,1.000556905256655,1.0054043961487125,1.000626174330157,1.0006780690838843,1.0008144947528208,1.0057176515943584,1.0066195880022573,0.9998771173968464,1.0000817289760342,1.0031735268469644,0.9936402810257441,1.0033059373254591,1.0661154412867912e-05,3.0437269563983928e-06,5.26603873524671e-06,5.708230457453193e-06,5.945593557927562e-06,1.0586988953834955e-05,3.4688406541351374e-06,1.0224765785225394e-05,6.587189868467166e-06,3.6775623797248706e-06,7.249980843292764e-06,3.655855012042096e-06,3.501655381057261e-06,5.858498150259127e-06,2.35181558836997e-06,1.0785624778520356e-05,6.188947151114917e-06,4.198356698794578e-06,6.450775084431949e-06,1.1190451129292754e-05,6.93946107770827e-06,7.303665380878984e-06,5.023894303260073e-06,1.1304141230590904e-05,1.1409168383742458e-05,7.43404661108959e-06,7.3773165958252005e-06,1.0947551411581457e-05,3.4275088189884318e-06,1.0755826709175197e-05
190,190.0,0.9916141392656886,1.0066503760920167,1.318958473672085e-05,2.5314468192299205e-06,7.537214873643706e-06,3.6851953158761823e-06,4.149407935030779e-06,1.2440182293379649e-05,1.0030749233516965,0.9939105095497734,1.002094160551028,1.0034993976475821,1.0027000694693506,1.0010620744185794,0.9933537906816297,0.999558869105218,1.003455200867574,0.9916213505886959,1.0049432899447683,0.9925700828953196,0.9920431827540057,1.0016120570234983,0.9998986416818214,1.0034131671635322,1.0013338843130122,0.9981575176370169,1.0005867605296055,1.0053910415555405,1.0006537193481226,1.0007037948194406,1.0008358399721178,1.0057021589454547,1.0066032644099325,0.999903478201017,1.0001083383922218,1.0031576563226834,0.9936591426511052,1.0032955162823805,1.2440182293379649e-05,2.953957163325313e-06,5.267929571210015e-06,5.769408332328747e-06,5.9735860137889145e-06,1.24835428828297e-05,3.3775924245959416e-06,1.2159813831155188e-05,6.606680513983864e-06,3.588145243509853e-06,7.164514101971512e-06,3.5802718513755514e-06,3.3847817355279024e-06,5.937739895413283e-06,2.5314468192299205e-06,1.264517444441703e-05,6.327172162874651e-06,4.149407935030779e-06,6.674246572061573e-06,1.3076129101753915e-05,7.160661236547376e-06,7.5302642834691045e-06,4.949854159881249e-06,1.3109027609997004e-05,1.318958473672085e-05,7.696729463419343e-06,7.627266207429761e-06,1.2802265159531995e-05,3.3444245714309606e-06,1.2614645891120296e-05
191,191.0,0.9916204777320891,1.0066407846247236,1.4036535190441205e-05,2.6019187759075056e-06,8.312089425124321e-06,3.898099341923512e-06,4.8285494762363365e-06,1.3455672164729195e-05,1.0031012878572587,0.9939276166286707,1.0021003990984585,1.0035070613002666,1.002704812128653,1.0010820963032316,0.9933605066905251,0.9995736176978678,1.0034578485000762,0.9916204777320891,1.0049405669217437,0.9925702935448061,0.9920482941672251,1.0016225738399047,0.9999157499517914,1.0034405643231126,1.0013468777180188,0.9981738259386124,1.0005999304548974,1.0054242530398891,1.0006667486993546,1.0007179281293332,1.0008595136832164,1.0057384686430473,1.0066407846247236,0.9999133884084264,1.0001184785815318,1.0031823973054603,0.9936774153194678,1.0033234076174105,1.3455672164729195e-05,3.410493364287853e-06,5.773891931553292e-06,6.399732178372705e-06,6.629267366864076e-06,1.3609504304477182e-05,3.8473227957945925e-06,1.3317938737753573e-05,7.2846757883437545e-06,4.039542701466278e-06,7.75791984565489e-06,4.02894237320788e-06,3.813578580939341e-06,6.7018898983068476e-06,2.6019187759075056e-06,1.3744421254511536e-05,7.228971863364617e-06,4.8285494762363365e-06,7.705545170039668e-06,1.4036535190441205e-05,8.182915076692735e-06,8.57174523642842e-06,5.68275688778539e-06,1.389616420729874e-05,1.3948125286542145e-05,8.77518642141728e-06,8.701312320350656e-06,1.3840009463450788e-05,3.837587186704261e-06,1.3710566904806844e-05
192,192.0,0.9916123397218961,1.0065905927991983,1.3859385458136903e-05,2.5758033255087454e-06,8.42519569838904e-06,3.7063830778915773e-06,5.274116940101582e-06,1.3186900318826185e-05,1.0030774033999805,0.9939472120924177,1.0020332892354527,1.0034385794177376,1.002632866383587,1.0010544954579068,0.9933774268096909,0.9995457488024425,1.0033795499674814,0.9916277625375696,1.0048558473795972,0.9925759070272526,0.9920632977148395,1.0015497755776204,0.9998878904011352,1.0034144136507754,1.0012730072927685,0.9981863829895035,1.0005242627375128,1.0053923238032674,1.0005885424555807,1.0006411119271168,1.0008722156979086,1.005700090923125,1.006600359478513,0.9998273788583372,1.0000334503285644,1.0031566109591028,0.9936979074565305,1.0032969528092486,1.3159891091066904e-05,3.776768453831886e-06,5.821080056500785e-06,6.503606360742343e-06,6.739953469760426e-06,1.3430480746865936e-05,4.232594877758555e-06,1.3186900318826185e-05,7.3855626451377055e-06,4.430069589545526e-06,7.827158065373032e-06,4.386628525752751e-06,4.1950568871327545e-06,6.8785428243239535e-06,2.5758033255087454e-06,1.3614542969394297e-05,7.453541873062676e-06,5.274116940101582e-06,7.961281834002327e-06,1.3859385458136903e-05,8.404997152658558e-06,8.772356149429035e-06,6.096426060327128e-06,1.3708709102467696e-05,1.3764718599534741e-05,8.998928950179869e-06,8.924050176399544e-06,1.3605039199458115e-05,4.2089283398114915e-06,1.357875090857966e-05
193,193.0,0.991595467688268,1.0065348098486673,1.3026296023501774e-05,2.5957969500861644e-06,7.941432655996471e-06,3.4437002902668913e-06,4.934370367458262e-06,1.2391376936593907e-05,1.0030069905167955,0.9939081102905225,1.0020282980752415,1.0034317138779403,1.0026292351974615,1.0009760092724198,0.9933395849611901,0.9994643447890081,1.0033811313736472,0.9916000262780589,1.0048636471276113,0.9925467840577165,0.9920302229552964,1.001540925727228,0.9998419122414486,1.0033309601438911,1.001262416033093,0.9981464036599351,1.0005112987334381,1.0053046338788365,1.0005726821662722,1.0006222192230991,1.0008306094712243,1.0056106497725301,1.006510940799413,0.9998115384833998,1.0000165134889738,1.0030788859888398,0.9936588938527573,1.0032141237128835,1.2164562803846567e-05,3.586250330386518e-06,5.505202634821868e-06,6.160459420431896e-06,6.3905831453221686e-06,1.256904151523912e-05,4.054633372267009e-06,1.2391376936593907e-05,7.075952163107029e-06,4.276314307439083e-06,7.546150869312601e-06,4.212516039927372e-06,4.035349846948269e-06,6.487404499510887e-06,2.5957969500861644e-06,1.2756974152272689e-05,6.994434079250756e-06,4.934370367458262e-06,7.45634688872004e-06,1.3026296023501774e-05,7.89615428967476e-06,8.21124485893023e-06,5.629110783879081e-06,1.2960981474581173e-05,1.301601778677059e-05,8.501579171744633e-06,8.422718521238774e-06,1.2675047406648619e-05,3.992753272332104e-06,1.2717355767650112e-05
194,194.0,0.9915795412359926,1.0065220257129561,1.193367066777861e-05,2.5024944184295965e-06,7.379195062983714e-06,3.137729426892376e-06,4.505268815384109e-06,1.1466926605741841e-05,1.003032430464968,0.993894788035277,1.0019950689815855,1.0033925867336992,1.00259084150649,1.0009895201416779,0.9933195506589347,0.9994737931794501,1.0033395737063877,0.9915795412359927,1.0048211306097112,0.9925268144947499,0.9920092387049698,1.001499066314137,0.9998255980933335,1.003344528866915,1.0012205718348528,0.9981285769843601,1.000469032702188,1.0053151246092265,1.0005269132918844,1.0005751105837488,1.0008140259807525,1.0056205787244223,1.0065220257129561,0.9997664965303137,0.9999711146557169,1.0030970647953767,0.993642993497331,1.0032278566498445,1.1126491639686522e-05,3.3102527478430164e-06,5.220208153581908e-06,5.843340791102442e-06,6.0737767987920276e-06,1.1591803380933337e-05,3.7585482805720982e-06,1.1466926605741841e-05,6.791551589760593e-06,3.943249567590774e-06,7.278487128252381e-06,3.8773743266093e-06,3.732978065483685e-06,6.130710685746372e-06,2.5024944184295965e-06,1.1711221441623019e-05,6.577858108410195e-06,4.505268815384109e-06,6.999469096873596e-06,1.193367066777861e-05,7.430330838513478e-06,7.69951755282172e-06,5.108379757108214e-06,1.1868229182201336e-05,1.1906754239814504e-05,8.04552797880737e-06,7.964327510553459e-06,1.1625260873347175e-05,3.6787886037875015e-06,1.1673053042361217e-05
195,195.0,0.9915711978972099,1.0065813355671236,1.082433777820137e-05,2.266494331560279e-06,6.706779385039304e-06,2.846869481852145e-06,4.088413778463174e-06,1.0456209505468044e-05,1.0030166995012446,0.993920833429187,1.0019932507728215,1.0033890420757192,1.002584108315176,1.0009619096648144,0.9933426558468295,0.9994426446905185,1.0033266339036109,0.9916000966672546,1.0048070815691135,0.992547151203443,0.9920313951554902,1.0015001503774135,0.9998341373782694,1.0033328244160569,1.0012218549627672,0.9981636724603798,1.0004699614477974,1.0053017724698305,1.0005240962825324,1.000572921098221,1.0008513765971838,1.0056077576001419,1.0065095794493832,0.9997601809772132,0.9999644731301432,1.003077852858368,0.993672026182701,1.003215846925762,1.0095920822287606e-05,3.02440733637589e-06,4.743634232507757e-06,5.322388440761106e-06,5.526165489591336e-06,1.0541916943235333e-05,3.435193326474969e-06,1.0456209505468044e-05,6.178051700497524e-06,3.570192290077068e-06,6.623271619696492e-06,3.508326289798025e-06,3.3991964377805316e-06,5.582078611453396e-06,2.266494331560279e-06,1.061934972523843e-05,5.9883358430875786e-06,4.088413778463174e-06,6.373764519113466e-06,1.082433777820137e-05,6.766112843898291e-06,7.007854823251349e-06,4.628494894860469e-06,1.0764794482799353e-05,1.0800869817688669e-05,7.332251021289579e-06,7.257045606524821e-06,1.054814064835286e-05,3.344840211991824e-06,1.058532817885249e-05
196,196.0,0.9915649069134673,1.0066638555271659,9.84692833953573e-06,2.06615752215594e-06,6.14801455429924e-06,2.588908427139961e-06,3.727309880922316e-06,9.591392714226322e-06,1.0030957917751182,0.9939716831545123,1.00203198472297,1.003424118668379,1.0026210919526237,1.0010330658982736,0.9933918632436723,0.9995108412086103,1.003361672344807,0.9916498342644456,1.004842721492881,0.9925952617301674,0.9920806059601065,1.001538994496388,0.9998913440631677,1.0034124639048922,1.001262454334357,0.9982203687268909,1.0005110898934664,1.0053799997361228,1.000563895925508,1.0006135426223433,1.0009071546693369,1.0056863503243716,1.0065877600502697,0.9997972466116692,1.0000026437684315,1.0031510884374337,0.9937261754745103,1.0032945337909154,9.19641531493612e-06,2.7537597671112964e-06,4.375635275645126e-06,4.946218799928431e-06,5.121464972413089e-06,9.635532767928275e-06,3.1265437904272937e-06,9.591392714226322e-06,5.720795492397821e-06,3.2557531123954153e-06,6.128440207195191e-06,3.2022911476624204e-06,3.0925060233703393e-06,5.199485451598339e-06,2.06615752215594e-06,9.652039724057213e-06,5.56628961984183e-06,3.727309880922316e-06,5.917344810604233e-06,9.84692833953573e-06,6.255537824419437e-06,6.463195843382562e-06,4.222860448957267e-06,9.803568774069835e-06,9.84151848024834e-06,6.753945916258511e-06,6.68848015169885e-06,9.61397286550728e-06,3.0534072834575453e-06,9.621644306624763e-06
197,197.0,0.9915520954536635,1.0067012069443146,9.02296059861937e-06,1.9243741953947786e-06,5.654030594861206e-06,2.3520216381290053e-06,3.4352279417057264e-06,8.744424784882597e-06,1.0031839644175853,0.9940218651506842,1.002003351988181,1.0033943887396857,1.0025904237870762,1.0011237482028936,0.9934450845920262,0.9996017030665356,1.0033282778099113,0.9916962353826114,1.0048058278086995,0.992641488742415,0.992132362171006,1.0015065919986488,0.9999301602127718,1.003503495917722,1.0012294745698758,0.9982892545031913,1.0004780460261273,1.0054824542970922,1.0005341056739483,1.0005863355550828,1.0009865692158484,1.0057976006491474,1.0067012069443146,0.9997684385879794,0.9999748007399734,1.003240144588013,0.993782509523705,1.003384886886879,8.388414149143063e-06,2.5339482249410778e-06,4.045520313106591e-06,4.6020734030771695e-06,4.748319105694106e-06,8.778404294346903e-06,2.846102141298949e-06,8.744424784882597e-06,5.297946121096866e-06,2.972767946623766e-06,5.653511103152245e-06,2.9285886019152e-06,2.8147708510176974e-06,4.865600513618944e-06,1.9243741953947786e-06,8.79563058455329e-06,5.204744109513975e-06,3.4352279417057264e-06,5.52284832404551e-06,9.000648539848596e-06,5.809785455036771e-06,5.989126993618244e-06,3.9249082502733345e-06,8.980514953279578e-06,9.02296059861937e-06,6.237393698513216e-06,6.1811847564302686e-06,8.765154419757897e-06,2.836096842071704e-06,8.769926629258713e-06
198,198.0,0.9915241906866978,1.0066496303302583,8.31848035740475e-06,1.8167597879627947e-06,5.342106046204331e-06,2.133939303323274e-06,3.1814396192068874e-06,7.97151753521191e-06,1.0031794120620332,0.9939569046027013,1.0019828890415676,1.0033731467392895,1.0025674230273585,1.0011131282705188,0.99337409467411,0.9995901158754065,1.003300717009145,0.9916204780268636,1.004774475322771,0.9925668153639247,0.9920610989053272,1.001484885765865,0.999895207412273,1.0034925488606763,1.001207103030581,0.9982120557153252,1.0004563095623922,1.0054659343240138,1.0005136796077168,1.0005673736950662,1.000902043973639,1.0057772922485895,1.0066815302992635,0.9997497664477449,0.9999561214891016,1.0032332473972891,0.9937108116077342,1.003374005003364,7.64737247114841e-06,2.3862184037910657e-06,4.005345688652067e-06,4.521343399702854e-06,4.69360308417788e-06,8.001756943970249e-06,2.6185060206455105e-06,7.97151753521191e-06,5.26831657592469e-06,2.698366035061502e-06,5.687735291804962e-06,2.6580237314434163e-06,2.580442951599229e-06,4.806094511249359e-06,1.8167597879627947e-06,8.02910249151966e-06,5.12571460478023e-06,3.1814396192068874e-06,5.433795477400541e-06,8.249394506888872e-06,5.722562102535332e-06,5.868648345140262e-06,3.669858060913908e-06,8.266911479787485e-06,8.31848035740475e-06,6.209354317881549e-06,6.145150587584648e-06,7.98980061572915e-06,2.6833611185875234e-06,8.008205268423241e-06
199,199.0,0.9914726197814692,1.0065638428385153,8.443430865951142e-06,1.916428274629023e-06,5.296518622407754e-06,2.1730457385265e-06,3.005978268592524e-06,7.865570375584122e-06,1.0031251455194945,0.9939097039160567,1.001908379187858,1.0032900505894575,1.002486201573769,1.001051477601544,0.9933112029225322,0.9995243925318813,1.0032110610861322,0.9915442852826601,1.00467544811266,0.9924916132782777,0.9919936370000135,1.0014055225969107,0.9998304593991852,1.0034325777765583,1.0011269582239468,0.9981537750737596,1.0003778827833902,1.0054053421509916,1.0004383823201815,1.0004907566802579,1.000843202423624,1.005721135381729,1.006627479796339,0.9996821577635129,0.999886943088782,1.0031745459473846,0.9936531260657093,1.0033141831465953,7.436203005851607e-06,2.295565809360468e-06,4.004136670119188e-06,4.482426766044634e-06,4.679514079481167e-06,7.917909385152002e-06,2.485734819360562e-06,7.95638385273818e-06,5.268532038035024e-06,2.5000243849073075e-06,5.744112015743354e-06,2.4695999709235278e-06,2.4240666256260164e-06,4.786967183938142e-06,1.916428274629023e-06,7.975739441958818e-06,5.0891257633907885e-06,3.005978268592524e-06,5.404376959595328e-06,8.277889182456398e-06,5.723199514387442e-06,5.854424820207647e-06,3.461956584564674e-06,8.37853755875254e-06,8.443430865951142e-06,6.298176165313841e-06,6.230808928559002e-06,7.865570375584122e-06,2.5702581571954875e-06,7.948481203812671e-06
200,200.0,0.991388809906877,1.0065231807830615,8.519607446651037e-06,2.067975829170075e-06,5.187915817190914e-06,2.1883737247204516e-06,2.884945731627544e-06,7.727722900129019e-06,1.0027800074867004,0.9937639104298726,1.0015539091516072,1.0028959399391262,1.0021015081260687,1.0007112181845483,0.9931467442771279,0.9991985919731033,1.0028205186395107,0.9913888099068772,1.0042821812048008,0.9923205429471711,0.9918372862657885,1.0010116622146463,0.9995037035239268,1.0030293394347956,1.0007331103546087,0.9979255603900663,0.9999904182429273,1.0049588886935363,1.0000438093402495,1.000098903015789,1.0005898340841424,1.0052544769026899,1.0061462585995697,0.9992895983261574,0.9994904068331696,1.0028152350314805,0.9934826495446116,1.0029141324606463,7.2195939884311255e-06,2.201215489477559e-06,3.82613875444877e-06,4.3176592085333915e-06,4.477542948663459e-06,7.814725133393362e-06,2.408980753013037e-06,7.921285465690616e-06,5.016158104504896e-06,2.3837861742939433e-06,5.432376395930214e-06,2.3644199209962272e-06,2.3316419023914055e-06,4.63953314698561e-06,2.067975829170075e-06,7.920157454848812e-06,4.928004151274133e-06,2.884945731627544e-06,5.24287986607315e-06,8.297426195915396e-06,5.601387778411991e-06,5.759455407614296e-06,3.2965083545108826e-06,8.455137023058142e-06,8.519607446651037e-06,6.144890619350818e-06,6.095255557160112e-06,7.727722900129019e-06,2.4553242416921002e-06,7.885738571486325e-06
201,201.0,0.9912612342278172,1.0066069804778732,7.782788551169971e-06,1.9691666201362014e-06,4.857342835592845e-06,1.980647875222541e-06,2.735956919271918e-06,7.043098728822925e-06,1.0028111074361519,0.9938379263411034,1.001522051514067,1.0028440730226895,1.0020654812836312,1.0008043101518274,0.9932246499153738,0.9993265996881312,1.0027952557635127,0.9915094937451548,1.004259506001554,0.9924146221707958,0.991939580278489,1.0009962861464121,0.9995245504718809,1.003047278227071,1.0007359775638562,0.9978938029081572,1.0000226571991555,1.0049398097991915,1.000081066518687,1.000150528695094,1.0005155051885204,1.005229182222525,1.0060978089984896,0.9993465836597721,0.9995399973509477,1.0028595970213854,0.9935463579520825,1.002937303315917,6.552928701043944e-06,2.066193819786046e-06,3.63045102301358e-06,4.136838439413488e-06,4.2807051200159e-06,7.18073421217518e-06,2.2720098794356354e-06,7.325005662850658e-06,4.81620959954689e-06,2.2368851228711685e-06,5.196431553641557e-06,2.219304382064921e-06,2.198355831442818e-06,4.449419606939993e-06,1.9691666201362014e-06,7.2133513498651195e-06,4.715710639874307e-06,2.735956919271918e-06,5.01562590998714e-06,7.580966014108081e-06,5.403601826342457e-06,5.569093213481492e-06,3.115176158617057e-06,7.730542136051048e-06,7.782788551169971e-06,5.912748372394686e-06,5.8762250817147565e-06,7.043098728822925e-06,2.3129847667511515e-06,7.181775824955199e-06
202,202.0,0.9910665498931748,1.0068945782369272,7.50850995727861e-06,2.050444680657507e-06,4.671179633021361e-06,1.8510301423036107e-06,2.889832827353407e-06,6.781000539046394e-06,1.0037932735088875,0.9944123673116968,1.0023570423475743,1.0037246357537073,1.0029580251669572,1.0018999159671464,0.9938372077442315,1.0004634514965505,1.0037101035565679,0.9921705899507243,1.0051778767822046,0.9930535316107797,0.9925794066818798,1.0019511520847637,1.00040375996313,1.0041253547154558,1.0017354238418255,0.9984220072677114,1.0010715729992057,1.0060342288756308,1.0011622910348845,1.0012560641421058,1.001010781316888,1.0063550889603345,1.0072087196817598,1.0004719236204014,1.0006586794600185,1.0038997255277367,0.9941371445599854,1.0040172456101464,6.411490913918999e-06,2.1719234100313723e-06,3.4006023648903635e-06,3.8444362178996654e-06,3.98926108964165e-06,6.894748889740964e-06,2.3124737123919313e-06,7.0106951602080735e-06,4.484405101717861e-06,2.2754111419985705e-06,4.83478230155849e-06,2.243851120034785e-06,2.2416349712972617e-06,4.142627848641451e-06,2.050444680657507e-06,7.01387481548491e-06,4.393751245858689e-06,2.889832827353407e-06,4.6689499169883575e-06,7.326074792982092e-06,5.020010938118341e-06,5.17448719045058e-06,3.2440871660156127e-06,7.465799798100854e-06,7.50850995727861e-06,5.475184090997852e-06,5.449022768797583e-06,6.781000539046394e-06,2.442776551697191e-06,6.973237466841445e-06
203,203.0,0.9907784600478328,1.0074653103741988,8.823131782954151e-06,2.403975491987496e-06,4.984107230658375e-06,2.1085983596779267e-06,3.1975025164898875e-06,7.543283298632139e-06,1.0040453696786795,0.9944982231007595,1.0024965517241375,1.003862069833225,1.0031032093129288,1.002207342060615,0.9939229139730527,1.0007999184203062,1.0038634543749614,0.992262725772784,1.005334848651074,0.9931247666388714,0.9926745635563001,1.0021187721625553,1.0005765385114314,1.004395852254355,1.0019189472965007,0.9984336180490434,1.001278239747608,1.00629357292161,1.0013724550773875,1.0014718720573625,1.0009906600925962,1.0066265537236314,1.0074653103741988,1.0007006689210072,1.0008811162610307,1.0041718183512045,0.9942152781376478,1.0042904978157732,7.339573282183232e-06,2.64432792205837e-06,3.1975025164898875e-06,3.5818016557846197e-06,3.7198116111895336e-06,7.584158826863074e-06,2.7623718693917853e-06,7.616688268669931e-06,4.1641337248060285e-06,2.6489903580440406e-06,4.49765756468046e-06,2.5971960573365756e-06,2.6773200530083356e-06,3.880926078864332e-06,2.403975491987496e-06,7.941214031151449e-06,4.1182982086277966e-06,3.669311414283543e-06,4.368735084943897e-06,8.409574130166547e-06,4.660972989364357e-06,4.796630060114148e-06,4.159842584380435e-06,8.737381480535964e-06,8.823131782954151e-06,5.053660266332448e-06,5.030494692317525e-06,7.543283298632139e-06,3.0222499711222317e-06,7.872001643466815e-06
204,204.0,0.9903706678366728,1.0083556801247686,9.636475487911181e-06,2.476697609385244e-06,5.133105131133118e-06,2.3041335263158255e-06,3.3415810378075862e-06,7.943915458559126e-06,1.0018742767088777,0.9931717719802987,1.0003488316676041,1.001554618913214,1.000802227017718,0.9999523296392381,0.9925033968012958,0.9985570193777918,1.0015335495773958,0.990763520883323,1.0030069507973796,0.991600921435023,0.9912222092072802,0.9997183383630683,0.9984894635092911,1.0019768452980193,0.9994576911046255,0.9969229220775204,0.9987752805721603,1.0037459362811083,0.9987976882661977,0.9988717652526349,0.9994458711368993,1.0040014212570925,1.0048139414593884,0.9980688206134931,0.9982466493325461,1.0019048578383942,0.9928135775195873,1.0018788460432628,7.809969903835837e-06,2.9460629861698634e-06,2.977312946165439e-06,3.3415810378075862e-06,3.478179926662235e-06,7.959110381078689e-06,3.1162379758391624e-06,7.956307748391037e-06,3.9293730189820654e-06,2.995760939302224e-06,4.2785697418400824e-06,2.9332264607181963e-06,3.027170379971991e-06,3.6197693769039293e-06,2.476697609385244e-06,8.382162755304112e-06,3.837774411438927e-06,4.2018855828851324e-06,4.061118391212671e-06,9.013510164353267e-06,4.308326366816877e-06,4.4121442562861736e-06,4.847961376205136e-06,9.503820726766512e-06,9.636475487911181e-06,4.6574554457023e-06,4.630696009923452e-06,7.943915458559126e-06,3.4121418824444234e-06,8.298435185130688e-06
205,205.0,0.9898168764045778,1.0094308584081366,8.950478947414144e-06,2.67668220364708e-06,5.2410960623914554e-06,1.8899187230104591e-06,3.719412284301193e-06,7.46454556552271e-06,1.0006945656584763,0.9923191180871737,0.9993537786025011,1.00047959224393,0.9997354849369814,0.9987178023993717,0.9915904913533687,0.997327133261067,1.0004603719767595,0.9898168764045778,1.0019412519420876,0.9906375578614467,0.9902964357499066,0.9986037657707387,0.9973640028142864,1.000640242322842,0.9983158861428134,0.9959407886552131,0.9976196567129536,1.0023243437086804,0.9976068557441288,0.9976720285041654,0.9984377874739745,1.002527857577519,1.0033192834918638,0.9968532760570369,0.9970263243055334,1.0006653800073249,0.9919084048087918,1.0005481293794165,7.316969237871508e-06,3.130927372496097e-06,3.3392795343957537e-06,3.8127655495365564e-06,3.926995566093982e-06,7.4964186377872575e-06,3.5326515521025423e-06,7.530170821093452e-06,4.53834095536807e-06,3.7135794569287038e-06,5.0860699045056325e-06,3.6292325268640456e-06,3.524819514868266e-06,4.015188131584932e-06,2.67668220364708e-06,7.8665865514141e-06,4.230884182624006e-06,4.4515658385405856e-06,4.400677800568784e-06,8.439941996753948e-06,4.559103017257829e-06,4.64996386944334e-06,5.091026658041621e-06,8.84484047320683e-06,8.950478947414144e-06,4.756050156449848e-06,4.748652193854655e-06,7.46454556552271e-06,3.719412284301193e-06,7.789061371206165e-06
206,206.0,0.9891057700748171,1.0105131830649061,2.91274063820012e-05,5.487449584523614e-06,1.6928214556812022e-05,6.3814652082345864e-06,1.166450549704351e-05,1.9903943772802214e-05,1.003479469949886,0.9943383278981407,1.0023383565991342,1.0036362164822463,1.0028976993532865,1.0016794537786113,0.9937587514547843,1.0003292977075477,1.0036555871917108,0.9920971760706535,1.005118218882268,0.9929140711168732,0.992523190376187,1.0019140413413685,1.0002164172128987,1.003699060863796,1.001709769802881,0.9981072251617484,1.0010958228636873,1.005496233219717,1.001158463274364,1.0012592788292998,1.0006158905167142,1.0057947351229817,1.0065879472467714,1.0004911404202943,1.000654975524694,1.003572210084022,0.9940417202840964,1.0036055494903515,1.772282083044258e-05,5.487449584523614e-06,1.597634234586452e-05,1.9457931477273677e-05,1.8843686732155238e-05,1.7862247296470935e-05,6.7979381550949644e-06,1.7165237512998302e-05,2.0229236342664022e-05,7.070472751177015e-06,2.1387648920656647e-05,7.473649698268987e-06,6.6510478009303786e-06,1.948702917112286e-05,1.321227989320488e-05,2.2280350194037512e-05,1.9720442435236015e-05,9.903396200784129e-06,1.9344847661903644e-05,2.607687226611053e-05,1.9847434040486026e-05,1.97552652614817e-05,1.166450549704351e-05,2.7915668065843398e-05,2.91274063820012e-05,1.9575273616155257e-05,1.9903943772802214e-05,1.8892905920337425e-05,7.03066397076528e-06,2.198244290652427e-05
207,207.0,0.988285957884208,1.011424991935681,5.108173105657596e-05,7.3321330757176684e-06,2.8273888700589195e-05,1.1852551308468667e-05,1.949255816819367e-05,3.5741861349416775e-05,1.0075549620778568,0.9972819742230565,1.006480824645156,1.0080219078532013,1.0072948202590555,1.0060206975502555,0.9969250550432053,1.0047219457068,1.008109468135582,0.9954436442713257,1.0095506415311373,0.9962619957886925,0.9957795496201091,1.006510939524839,1.0043106678925329,1.0081983417633074,1.0064256431894938,1.0012963129714536,1.0059217725981895,1.010180509089694,1.0060949665927519,1.0062470057693071,1.0038278216435201,1.010622108323185,1.0114249919356813,1.0055488200733589,1.0057019000819,1.0078374356885909,0.9971503196684509,1.0080995074201302,2.7646097838613482e-05,7.3321330757176684e-06,2.8970228657329906e-05,3.60598632962031e-05,3.4210174135250706e-05,2.706223071850415e-05,9.245882318438375e-06,2.5617796840104434e-05,3.590506035097128e-05,9.64319184884879e-06,3.740337192526742e-05,1.0279502015537983e-05,9.031009811231087e-06,3.489006288172693e-05,2.310740284806488e-05,3.636558070976953e-05,3.467146220227406e-05,1.551312985173618e-05,3.317346607005898e-05,4.4358263066753105e-05,3.3988328899534134e-05,3.347580127439164e-05,1.949255816819367e-05,4.791006522600542e-05,5.108173105657596e-05,3.3067943224295436e-05,3.3812518132077256e-05,2.9585222257549786e-05,9.574720967233946e-06,3.5741861349416775e-05
208,208.0,0.9874210300479549,1.0120306910669428,0.0001420931109764618,3.520517737378083e-05,9.525643435012944e-05,3.6729525934748586e-05,4.8222337884228985e-05,0.00012527307379867444,1.0047856202238545,0.9956066588068005,1.0039463967337572,1.0052447220323002,1.0045205787891591,1.003052998879989,0.9950365682569923,1.0017510001653838,1.0052216574327653,0.9934162019261146,1.006598474529299,0.9942132746400926,0.993832236666016,1.0036372867058898,1.001649656528764,1.005041114708725,1.0034774330727068,0.9992638469728331,1.0029144858980896,1.0068132281849593,1.0030128513102998,1.003127824381172,1.0016820281539682,1.0071259981813445,1.007894761452241,1.00239476945939,1.002549654008325,1.0048892953612283,0.9953200619309429,1.004951220657663,0.00010249797080771695,3.520517737378083e-05,8.01147785395421e-05,9.217264853766136e-05,9.246808871534583e-05,0.00012454631175526829,4.0645903254878466e-05,0.0001334419656964089,9.734433874754664e-05,4.8222337884228985e-05,9.922289012808023e-05,4.488810476857659e-05,4.446149477497259e-05,0.00010262282162146235,8.245471974861197e-05,0.0001252663618235445,0.00010992654447754301,3.5462049808465803e-05,0.00011790934036341547,0.00013364050878079161,0.00012440495167872887,0.00012897416743468205,3.635814898911174e-05,0.0001420931109764618,0.00014158566503956525,0.00013253587930281245,0.00013155998427206073,0.00011422449353084474,3.8169197873098264e-05,0.00012527307379867444
209,209.0,0.9865745767812617,1.0123629593286834,0.0002744871602428838,5.060310268178544e-05,0.00017526023839896222,7.14557579075312e-05,9.145278790581872e-05,0.0002426562368935976,0.9957749064767306,0.9899154580515256,0.995231371888115,0.9958182433463612,0.9951028574550483,0.9934277956179028,0.9887564895365502,0.9920774252687431,0.9955387856802134,0.9867408307721882,0.996805402221929,0.9874936791866878,0.9873804510001929,0.9938296152952077,0.992854861891424,0.9949051759205857,0.9934086183873083,0.9926382022550914,0.9926226737873485,0.9961011401514042,0.9924670191161573,0.9924599223574675,0.9947887106566774,0.9960299055658103,0.9967224144724,0.9915985179717296,0.9917684206601268,0.9953590187374095,0.9891893973722713,0.9948362278611714,0.00019702271116053908,6.700315804392618e-05,0.0001377957244719892,0.00015396426415232136,0.00015777352558216985,0.0002506580304498379,7.623075929655439e-05,0.0002744871602428838,0.00016695137042398555,9.145278790581872e-05,0.00016954961213054882,8.312168878858538e-05,8.46684760070924e-05,0.00018041267676713516,0.00015291337808403515,0.00023659131697390486,0.00019766629749959808,5.49572778072144e-05,0.0002187056400481521,0.00024283711055598484,0.00023176036275830754,0.0002426562368935976,5.060310268178544e-05,0.00025755552185619706,0.00025039182529617464,0.0002518986038182791,0.00024828531474243274,0.00022173219579784708,7.043889361051624e-05,0.00023772212812145366
210,210.0,0.9858101882993332,1.0124965437967712,0.0007656232568850797,0.0001959984776015357,0.0005301457088112087,0.00019566835844999782,0.00025559850785130176,0.0006792035866048343,0.9940618367972448,0.9891699857895689,0.9935133918484269,0.9939202960301802,0.9932156084543324,0.9916031484533088,0.9878901060892008,0.9902584786706894,0.9935747795323653,0.9858101882993333,0.9947851811701004,0.9865443448989261,0.9864927018018794,0.9918695059768873,0.9912460243725546,0.9929561068958941,0.9913888851935171,0.9916390390254469,0.9905564357943856,0.9940140618150973,0.9903449912816241,0.9903130170358443,0.9936869674988851,0.9938577947344298,0.9945250684979291,0.9894228817157938,0.9895947003010886,0.9935338241238246,0.9883470353759763,0.9928928471676771,0.0005380213988208528,0.0001959984776015357,0.0004817242642857587,0.0005524859217815697,0.000552843679613082,0.0006142249146074721,0.00022419500276460599,0.0006318111039644679,0.0005709673324045028,0.00025559850785130176,0.0005723430330326213,0.0002548453266877645,0.00023873272579316446,0.000608201443508592,0.00047297496238286874,0.0006610206543059122,0.0006456733522655549,0.000230897026055447,0.0006792035866048343,0.0007166115571095135,0.0007190693490033275,0.0007386096949173238,0.0002382880148781129,0.0007605315040682442,0.0007656232568850797,0.000759222062748072,0.0007573911187916836,0.0005926304864262711,0.00021542043089588678,0.0006592110742808428
211,211.0,0.9851784034142713,1.0125061915470757,0.0016532843579624588,0.0004413028309562411,0.0011120617222414378,0.0003830624836193232,0.0005995068099462495,0.0013859057937450506,0.9999763148845492,0.9933191716632236,0.9994668132444798,1.000273125737146,0.9995735488364077,0.9979049517212959,0.992380697655232,0.996621680757449,1.0000460769836688,0.9905709995600068,1.0012596033772008,0.9913140775545604,0.9911134382258664,0.9985041430145426,0.9971568183958267,0.999521413847257,0.998191465295594,0.9961937691273401,0.9975126222192889,1.0008573314535658,0.9974643311026968,0.9975104571170894,0.9983042833606058,1.0009062057453844,1.001595028409643,0.9967095654785003,0.9968685047649276,0.9997439617091654,0.9927437304930792,0.9994477076961018,0.0011057237313624548,0.0004413028309562411,0.0010144516081878586,0.001172744508189579,0.001165365091023219,0.0012146078270757177,0.0005060050832002052,0.0012165226708568783,0.0011947079306208505,0.0005640256411582817,0.0011919724826333987,0.0005786303937438362,0.0005299117510205749,0.0012703803970525226,0.00101040459717646,0.0013771832701879416,0.0013374503709929542,0.0005695025713376728,0.0013859057937450506,0.0015253706182883776,0.0014677356302652054,0.0014988964326454505,0.0005995068099462495,0.0016221286236036225,0.0016532843579624588,0.0015360299975712601,0.0015390685517718398,0.0012112005904232426,0.0004926260987111828,0.0013692054055325336
212,212.0,0.9846775553257683,1.0124666496554662,0.0024803505702489384,0.0007506435682215082,0.0017642454231760723,0.0005749528572813355,0.0009727172605490975,0.0022485184563295923,1.005891892347909,0.9973159617516707,1.0053803436702986,1.006580983964378,1.0058856981271915,1.0041994947094401,0.9967025362325717,1.0029775249497324,1.0064687000865657,0.9951420132320684,1.0076801550098942,0.9958891812244292,0.9955576219335428,1.0050930340277784,1.002989888931361,1.0060740470044922,1.0049514323705218,1.0005745682836016,1.004426668941692,1.0076844512472876,1.0045406279319127,1.0046645937267848,1.0027411476503278,1.0079307890160014,1.0086384962857908,1.003950436259299,1.0040984548904415,1.00594602710625,0.9969809115319269,1.005989841846003,0.0016862649267894664,0.0007506435682215082,0.0016524522888058232,0.0018884688325611087,0.001882312612392659,0.0018657211264283325,0.0008625269051862912,0.0018809071815975775,0.001925532956854381,0.0009561752676351396,0.0019136905011898114,0.0009722048356590674,0.0009042585018423332,0.0020554078713962568,0.0016128072943175254,0.002084765823552951,0.0021619023724678593,0.0009355454772621356,0.0022485184563295923,0.00229409131893852,0.002368883690020475,0.0024173225098580065,0.0009727172605490975,0.002439498146864419,0.002476455783409122,0.0024803505702489384,0.00247967463757353,0.0018443899254660617,0.0008387912204593991,0.0020750808314047844
213,213.0,0.984292925830414,1.0124526651978119,0.006080607533882357,0.001918359413406866,0.004226430353619862,0.001316358024791385,0.0024716249451399285,0.0052885445559846065,1.0088649125543165,0.9987745443155567,1.0069934833076788,1.008354348724825,1.0076594009948852,1.0074197305708628,0.9982302299746952,1.0062322397080272,1.0083062823888254,0.9966699161451493,1.0095463069478523,0.997413401528382,0.9970907919171066,1.0069733032975658,1.0052917387247644,1.009471460852637,1.0068928671161916,1.002205882409862,1.006428409146384,1.011312953370708,1.0066036599428931,1.0067577101584368,1.0044223491623403,1.0117260151987715,1.0124526651978119,1.006078953292408,1.0062205319817197,1.0091122070909109,0.9985085911154143,1.009380819805015,0.003874805001329187,0.001918359413406866,0.004070679462725672,0.004584864287157927,0.0045964393058752,0.004361189467659568,0.0022132426473253537,0.0044508090821865735,0.004707112832969742,0.0024631599982890516,0.004665799887298049,0.0024716249451399285,0.002334964781486639,0.0050266244222695435,0.0038823944831516168,0.004728234824341663,0.0052885445559846065,0.002274124610464074,0.005532550526137798,0.005136323976900854,0.005796458247315684,0.00591686575722352,0.0023210241893323806,0.005454301192654844,0.005490318226040997,0.006080607533882357,0.006059367971303187,0.004236178947113516,0.002140160555885724,0.0047157794757437714
214,214.0,0.9840097967247982,1.0125181228523006,0.008704945209295026,0.002781286016146122,0.006081207342697667,0.0018709218067331755,0.0036004572050474326,0.007570174397816772,1.0040396506678764,0.9950987050473898,1.000879194009338,1.001820915871546,1.001127647602394,1.0023131762166688,0.994141967547875,1.0010978349640411,1.0016423835274748,0.9922299792573672,1.0028511120753654,0.9929463416056656,0.9928484706538909,1.0001888400123096,0.9998880775676925,1.0041349508100688,0.9999392633046011,0.9980128194973913,0.9993338539080906,1.0057544460470766,0.9993474532794899,0.9994217869714603,1.0001073360391688,1.0060232042845085,1.0067213885541277,0.9986708909449182,0.9988200042600077,1.0040543103054735,0.9945432605259499,1.0040541061811876,0.005571511817950134,0.002781286016146122,0.00582520400995597,0.006560945985252876,0.006583046478157788,0.006296517537189931,0.003220658089562005,0.006431529352256413,0.006758968977939198,0.003592060946987839,0.0067119913780983595,0.0036004572050474326,0.003402157824886085,0.007194576855952318,0.005595019533526498,0.006810118684068168,0.007570174397816772,0.0032988524076504352,0.007923818842251724,0.007404429548390898,0.008296247920409313,0.008469965763979584,0.003370285029223525,0.00786883248328029,0.00791658918023908,0.008704945209295026,0.00867142160026991,0.006103690658426685,0.0031081014101477923,0.006792815136571816
215,215.0,0.9838134498055108,1.0126334577063951,0.019016873868440753,0.00544940422016785,0.01335456740000394,0.004358031897281558,0.007492189867652364,0.0168761103774518,0.9942383485899436,0.9888178932437943,0.9912969805914708,0.9914841110509905,0.9907952841694604,0.9918461144325371,0.9872242483896546,0.9905625651830142,0.9910373791621822,0.9848785544035664,0.9921380744825585,0.9855556221923438,0.9857420627026475,0.9894125727366405,0.990265639872804,0.9931113186305942,0.9888691561159894,0.9907743245977946,0.9880106728762323,0.9941088404911924,0.9877429314891164,0.9876822496575383,0.9926147162850034,0.9939564758816463,0.994578593180949,0.9867834446315829,0.9869531437842002,0.9937019480545848,0.9877945131923433,0.9930526164621272,0.01263780670900378,0.00544940422016785,0.012208304105310248,0.01410711312452962,0.01410696176429022,0.014375400874988169,0.006519155803045393,0.014565251218000272,0.014778600008014477,0.007337617094496476,0.014981049587360002,0.007408606240721503,0.006885918144507723,0.015331779047806702,0.012231516762947177,0.015839445751558632,0.01614727404189958,0.007051481309308865,0.0168761103774518,0.017563101690859746,0.01770215417003187,0.018099747303131828,0.007492189867652364,0.018793131846418835,0.019016873868440753,0.018559383309308026,0.018503166366504058,0.014049907160681361,0.006238444917248029,0.015780125314432857
216,216.0,0.9836891668691418,1.0127482424498773,0.03198610649794963,0.008457940204609646,0.02189742792090038,0.007395304303853118,0.012190650633878032,0.02754756844702128,0.9925993436642376,0.9878172862410708,0.9899206858338925,0.9899725721088827,0.9892859517357869,0.9900875509887831,0.9861024942362768,0.9887969730552457,0.9894630017663144,0.9836891668691418,0.9905204941612483,0.9843592983667198,0.984597115088328,0.9878449766123011,0.9887239042590941,0.9912224111249183,0.9872628830854566,0.9895557719153059,0.9863725327869225,0.99208638266839,0.9860728897399412,0.9859920952938946,0.9913300435215497,0.9918513433392386,0.9924571405937096,0.9850916673284361,0.9852596005336556,0.9919557515731559,0.9867027630286468,0.9911696135188832,0.020903847468285,0.008457940204609646,0.01980432233482278,0.023093956619865047,0.023062407499728568,0.023815626509943285,0.010246376000819972,0.024066398780565185,0.024321158188178153,0.011569484426174115,0.024826844158553973,0.011714158217836088,0.010820413075687601,0.02502069481563175,0.019979162894740426,0.026388945901442563,0.026366696132121597,0.011313765547792906,0.02754756844702128,0.029430525618095806,0.028916816779961902,0.029579945837476307,0.012190650633878032,0.0315561514601442,0.03198610649794963,0.030313295844240657,0.030229384164926643,0.023341477223128942,0.00977788157133508,0.02628083477205393
217,217.0,0.9836228735153848,1.012812049772529,0.03424017016671801,0.009163278718003069,0.023596695060870705,0.007951842343692174,0.013073994095346245,0.02978311212317219,0.9989500282996194,0.9920601622032589,0.996643940683903,0.9971580598449502,0.9964775037646177,0.9968341158178691,0.990721989464091,0.995596733486285,0.9967920575949872,0.9886044064314556,0.9978641096235735,0.9892905773211044,0.9893595051909357,0.9953475011078562,0.9951292069579712,0.9982675465284991,0.9949667902938946,0.9942673893410834,0.9942550871982914,0.9994403379168961,0.9941491535008385,0.9941632104902798,0.9961334737239593,0.9994221892007847,1.0000569535496342,0.9933643445699748,0.9935172931366293,0.9986190810925348,0.9912171345174061,0.9982034682750088,0.0224660550622201,0.009163278718003069,0.021428990376170715,0.024962280854009342,0.0249289190929029,0.025586872090760836,0.01107366775243662,0.025866782320706536,0.026266404927896905,0.01250147935408644,0.026791523843686105,0.012650250241156442,0.011696892292701584,0.027050183283288322,0.021520267448158256,0.028320649015457024,0.02850353900327245,0.012166632791223042,0.02978311212317219,0.031536341952750915,0.03126089771171661,0.03197624355592047,0.013073994095346245,0.03379243393622888,0.03424017016671801,0.03276983899592678,0.03267773147968969,0.025069130374106036,0.010570728536282745,0.0282055604301258
218,218.0,0.9836030705563504,1.0127744523641315,0.03956563065450484,0.011368877539998164,0.02794382753504054,0.009151988533642347,0.015479940497666284,0.0354082743996051,1.005175610724909,0.9961098402781015,1.0031322979130781,1.0040907976538285,1.0034161306566924,1.0034461925488465,0.9951258238031314,1.0022596770923684,1.0038609013240798,0.9932847620769985,1.0049442659688834,0.9939839383101652,0.9938953384913998,1.0025879068853083,1.0013248804314092,1.005169428986733,1.0024033283819218,0.9987572325430686,1.001865459246934,1.006645027260106,1.00194575073933,1.0020510125859576,1.0007040662491855,1.0068382742927193,1.0074974509904677,1.0013482253679162,1.0014886136055219,1.0051492998329634,0.9955226945421887,1.0050939930996015,0.02646249682902056,0.011368877539998164,0.025614520190008486,0.02962363762689254,0.029611376098826893,0.03010112785965724,0.013588414190025752,0.030507700477221053,0.031037718090440553,0.015305296953016686,0.031472008527887625,0.015441018483626825,0.01436145635088603,0.032169034648864295,0.02557293895185749,0.03312176329901668,0.03387827204862028,0.014610954934023703,0.0354082743996051,0.036625736489110466,0.037141405929797526,0.03798239576784695,0.015479940497666284,0.03912799953571532,0.03956563065450484,0.03892325722211415,0.03880822244138384,0.029412574817419327,0.012995083952834644,0.03299569124332696
219,219.0,0.9836189026072524,1.0125850229144673,0.046062055113898256,0.013311672296045955,0.03218546657470755,0.01048347541985019,0.017832205592537936,0.040318640042232144,1.0093512025289442,0.998886564534601,1.007291148062683,1.0085533095700319,1.007880206766909,1.007911075516699,0.9981698779105604,1.0067637359327442,1.0084189146310563,0.9965474018342765,1.0095150572955258,0.9972585661902731,0.9970376503551522,1.007248097780082,1.0054594274858928,1.0098314103568289,1.0071908524195545,1.0018872174301114,1.0067654875798953,1.0115421175865298,1.0069617411180036,1.0071236067268698,1.003908635316477,1.0119015311653374,1.012585022914467,1.0064844720981028,1.0066166978502809,1.0095506066712385,0.9984914395124941,1.0097483314645745,0.031003023007334866,0.013311672296045955,0.029180551616258935,0.03365488110815626,0.03365603898064639,0.035286135658103526,0.015791200554715216,0.035822504181896954,0.0351997524588102,0.017707947913469854,0.035594815885266244,0.017832205592537936,0.016671212831790655,0.03661029328564055,0.029525785777348008,0.038723774259744645,0.03855694830793246,0.016833718654338043,0.040318640042232144,0.04271792005883401,0.04228965691975466,0.04324808375144722,0.01771146894839754,0.045607429261029044,0.046062055113898256,0.044325615506026005,0.04418966934016488,0.03441388059423601,0.015135529039293613,0.038581586295876415
220,220.0,0.9836595142833049,1.0122127746934622,0.046531391710688236,0.01346832055007973,0.03263626203107422,0.010642753219009923,0.0180761977800809,0.04102133039048144,1.0053052183606688,0.996276802457363,1.003239121081424,1.0041918438296071,1.0035214758552617,1.0035948762062683,0.9953162476099574,1.0024198487379912,1.0039518922621646,0.9935473413101661,1.0050106341343408,0.9942449639269046,0.9941171535447771,1.002711878129687,1.0014692542264927,1.0052956658673387,1.0025371541550319,0.9989328447996859,1.002012320830349,1.006768341757462,1.0020954214226556,1.002206754922659,1.000886075995203,1.0069686949001824,1.0076256939666763,1.0015009923106664,1.0016396153179585,1.0052824317912459,0.9957001597229466,1.00522178788894,0.03131052328313419,0.01346832055007973,0.029720358577385086,0.03425774628304233,0.034258667350443056,0.03564757029781235,0.01598687410518343,0.036197733554721306,0.035819398731653414,0.017949679787026444,0.03621581555827141,0.0180761977800809,0.01688547372721987,0.03725689564248087,0.029847962565583776,0.03911634211893087,0.03923491618860723,0.01703269473508357,0.04102133039048144,0.04315381684263141,0.04302308990828598,0.043999339021437836,0.017919097074134555,0.04607921538689417,0.046531391710688236,0.045082382099344905,0.04494595752770391,0.03475716701662839,0.015318653777853361,0.038973249339402896
221,221.0,0.9837140501997221,1.0117044832916222,0.059626637255699326,0.017104009353400604,0.04209933927287537,0.013811446441515175,0.023394540583148875,0.053858599803867875,0.9947092142220663,0.9895420422653444,0.9927595088485411,0.9929073377910519,0.9922425915381128,0.9922837076899377,0.9879193727420804,0.9910301264564909,0.9923884283086067,0.9856858170124636,0.9933527197527697,0.9863459511433718,0.9865144779638589,0.990963829696092,0.9910956773180891,0.9934363422959622,0.9904786948310772,0.991265833335826,0.9896852888410116,0.9942907928370454,0.9894726299916676,0.9894441274324998,0.9930133952367418,0.9940658931646489,0.9946488939492494,0.9885772862264566,0.9887359293162672,0.9941059470340288,0.9884830554123278,0.9933846022525104,0.03898700442183875,0.017104009353400604,0.03936441228128241,0.04541584890376985,0.04540358782393733,0.04433841819721493,0.020504707023214285,0.04497841781188011,0.04752758666905528,0.023194670624814298,0.048149213066602484,0.023394540583148875,0.021704478576583735,0.04931852825139413,0.038299441492516274,0.04875645677798787,0.05194213001410677,0.021951977791171553,0.05428002929805928,0.053858599803867875,0.05692570424700311,0.05821981461196091,0.023213987849333675,0.057514009185611656,0.05812062069937807,0.059626637255699326,0.0594486102471932,0.043289755928002965,0.019573173107969636,0.0485738062882615
222,222.0,0.9837716549717181,1.0111263648795983,0.0733845762399571,0.02078053790919399,0.051639324469983074,0.017015030339461418,0.028650062593977205,0.06590209780032572,0.991824728531861,0.9878828893905077,0.9898266703262687,0.9897446167906011,0.989086530405091,0.9892188198608689,0.9860978137930874,0.9879469564279976,0.9891576484711654,0.9837716549717183,0.9900960379704666,0.9844227899915174,0.9846520047575765,0.9876687005683261,0.9883061779767464,0.9902145509252759,0.9870923191961309,0.9893731764828027,0.9862215361763556,0.9909151491428198,0.9859190074003007,0.9858470851170655,0.9910653668199011,0.9905910728120653,0.9911572064575577,0.9849385463433693,0.985102118598313,0.9910721331915967,0.9867036501273196,0.9901696913779153,0.047487150498138286,0.02078053790919399,0.04837505427322736,0.05591530790070791,0.055889664466728675,0.05400798888609233,0.025040902632658246,0.05475438650787999,0.058597675106517595,0.02838373675205534,0.05948205184846918,0.028650062593977205,0.02650899707207925,0.060693473012379213,0.04697289459912282,0.05953338018116041,0.06393678769843299,0.026956502801715743,0.06681065152129737,0.06590209780032572,0.0700707734016388,0.07167153622338074,0.028617477858221708,0.07043100442193852,0.07121416232395196,0.0733845762399571,0.07316668354937216,0.0527758400581504,0.023863960888014818,0.059304415072706645
223,223.0,0.9838221144177435,1.010544635628041,0.0729719933056103,0.020593001695672873,0.0512603304076825,0.016926255126168865,0.028385301148728184,0.06530956722710982,0.99718996558127,0.9915029190588471,0.9952227136353305,0.9955241627190612,0.9948724876502154,0.9949429600377279,0.9900541507193249,0.9937167300500821,0.9950666416554407,0.9879798628137132,0.9960273517372821,0.9886477972132883,0.9887244824506436,0.993698546418907,0.9936498249926681,0.9962016417803318,0.9932778353213464,0.9934397699749141,0.9925465197388554,0.9971967301501823,0.9923927128377833,0.9923937993587367,0.9952219549788138,0.9970826415068823,0.9976811468092024,0.9915633028806775,0.9917156627965085,0.9967196401162595,0.9905686737545066,0.99614617034298,0.047084356495364105,0.020593001695672873,0.04810533983823042,0.05558881336188166,0.055568587159633975,0.05353457286229511,0.024811082750332527,0.054274645155228306,0.058251538496206824,0.028123547071282264,0.05911927593800302,0.028385301148728184,0.026267789199104902,0.060348614222490646,0.046620483580949154,0.059015343588630316,0.06357633680916733,0.026694668724231273,0.06643881836336187,0.06530956722710982,0.06968015529653525,0.07127643311968479,0.028330274905360234,0.06978278204192305,0.07055304038034164,0.0729719933056103,0.07275524933439399,0.052316267454692034,0.0236435468616167,0.05878848584241215
224,224.0,0.9838577791691938,1.0100255117076011,0.07779060519710022,0.021644148036786718,0.05411445174207303,0.01804689864634791,0.029708565546576107,0.06822459261581175,1.0028451731976948,0.9954025827569314,1.001069413323213,1.0017896923960432,1.0011391104904503,1.0009816435306846,0.994310032219203,0.9998067874598893,1.001462983465198,0.9924854215443407,1.0024427056094993,0.9931674248534849,0.9930999118305966,1.0002376941525952,0.999375088891583,1.0025258282087826,0.9999881118407549,0.9978009749604828,0.9994103631976344,1.0038413734081526,0.999427692649485,0.9995112824285151,0.9996774417445474,1.0039527456195394,1.0045833102607356,0.9987705696407649,0.9989102309339449,1.0026765034368605,0.9947287156640048,1.002459466461903,0.049492134309135044,0.021644148036786718,0.05130118143217366,0.05914250879320873,0.059143232705855864,0.056198496428688856,0.02599306539024512,0.05699508266957056,0.06188026776013462,0.029450974567110905,0.062664336878982,0.029708565546576107,0.02753426513796654,0.06426017473556007,0.049127323313344226,0.06181812628859829,0.06771060975840498,0.02779775882480305,0.07078554904555433,0.06822459261581175,0.07425268556463523,0.0759615099248504,0.029389009445634363,0.07279550871758102,0.0735511565291919,0.07779060519710022,0.07755198559411308,0.05489844184449421,0.024782773942354175,0.06158748126372487
225,225.0,0.9838716410607011,1.0096352092889294,0.0850135036807212,0.023467654130750623,0.05883276302557486,0.01974038348274113,0.032138134977254505,0.07395124519719708,1.006953019627613,0.998255591881363,1.005163895043991,1.0061797399020986,1.0055280319461273,1.0053717107487958,0.997430949184522,1.004233916119698,1.0059460099256772,0.9957996780304038,1.0069439398709226,0.9964954892508184,0.9963101101002589,1.004814944198297,1.0034917629379472,1.0071209757273534,1.0046833707236116,1.001027791914915,1.0042110770287689,1.0086873092141622,1.004344963177935,1.004485413899148,1.002989541823043,1.0089751406204244,1.0096352092889294,1.003807411167953,1.0039386086481519,1.0070070626656937,0.9977870417445556,1.0070472530221375,0.05374771588516321,0.023467654130750623,0.056063154803537324,0.06453386071491946,0.06455227159554056,0.060994707783113916,0.02812387054478552,0.061881419150470074,0.06744799935649254,0.03187409134136689,0.06818733087322412,0.032138134977254505,0.029807995422397506,0.07016764010712888,0.05336358758724164,0.06697394417452458,0.07395124519719708,0.029942676174527266,0.07733573959107948,0.07378087327324288,0.08112816975140877,0.08299988460760513,0.03156244160974579,0.07865564394277631,0.0794319397758991,0.0850135036807212,0.08474900494977428,0.05955559458678458,0.02682073272958967,0.06673006244898361
226,226.0,0.9838566919268973,1.0094199671356114,0.08340351977000593,0.023032126199617548,0.057722434938467924,0.019368096215503075,0.03153591114753152,0.07254222478669738,1.0055701405351312,0.9967503141739996,1.002454467541253,1.0033366802308399,1.0026811762604009,1.0039324919475796,0.9957504717478426,1.002763308399049,1.003069163782503,0.9939500122158039,1.0040639579563062,0.9946338991906621,0.9945541209681746,1.0018705176267997,1.0014952838131324,1.0056597293616274,1.0016901247951138,0.9994524030427545,1.0011712247751552,1.007287540700291,1.0012454674332538,1.0013657731705872,1.0014566586119689,1.0076042776454293,1.0082746985563693,1.0006508492600203,1.0007825897726672,1.005598005069904,0.9961789771881371,1.005589569900298,0.052771907356973326,0.023032126199617548,0.05499259506020351,0.06329016891996209,0.06331090354249552,0.05989750004092309,0.027593509251198516,0.06077683904635629,0.06613489597240849,0.03128007630802709,0.06683393418408348,0.03153591114753152,0.02925019808276806,0.0688262059066047,0.05236340505951124,0.06573803495470665,0.07254222478669738,0.02935019276177411,0.07586863746002147,0.07240476664685035,0.07958640458696292,0.08142048248161643,0.030913454566779235,0.07718501289190793,0.07794008268894573,0.08340351977000593,0.08314373621743766,0.05847147249181655,0.026314721192858083,0.06550012857699214
227,227.0,0.9838059236024141,1.009346114382972,0.0916090087373474,0.025221369996836388,0.06369591827012917,0.02144857963208705,0.03453083760807572,0.08063361712608932,0.9975951021805631,0.9906089486192853,0.9930645088863799,0.9933461503368112,0.992676579317741,0.9954900513807636,0.988992753148035,0.9942398792205112,0.9928898378835762,0.986710016038067,0.9938422545578132,0.9873560429003532,0.987581334792535,0.9914522459560534,0.9928089057643014,0.9967975530133829,0.9910264401015402,0.9925726245183609,0.9902872022281812,0.9980512302954859,0.9901191100431543,0.9901306661725159,0.9944591835115473,0.998090764588672,0.9987193900119016,0.989277851377033,0.9894243991442457,0.9972596724959156,0.9896028526110221,0.9967447660203699,0.05862438775959053,0.025221369996836388,0.06038348611509786,0.06959791314430112,0.06960116822951631,0.06658900833256397,0.030249903663643753,0.06755145068648855,0.07279747527147905,0.03424135788233744,0.07365938714885288,0.03453083760807572,0.03203454703654854,0.07562789514129545,0.05779917627136584,0.0731269327637001,0.07970043925066035,0.03224374768654121,0.08333567037720885,0.08063361712608932,0.08741175086096573,0.08940941257336907,0.033966344861418904,0.08600921831063495,0.08688121348495806,0.0916090087373474,0.09132572456530703,0.06501271984753586,0.028843039775451263,0.0728593435946932
228,228.0,0.983712327921884,1.0093600027592706,0.10431274130351899,0.028469928661863125,0.07272647619237961,0.02467216129476638,0.038972172695228825,0.09280411718963556,0.9943298421554739,0.9879704423418981,0.989461672146344,0.9895082905112426,0.9888336874662396,0.9920234144516512,0.9861251469381196,0.9907434830338304,0.9889866966513934,0.983712327921884,0.9899300872343131,0.9843528412695025,0.9846506199419464,0.987438729999074,0.9892683631111017,0.99310939584017,0.9869061988814094,0.9895887042302756,0.9860753622237495,0.9941199538996773,0.985809054367369,0.9857716851192321,0.9913872135072627,0.9939965018561812,0.9946006364493118,0.9848736260469008,0.9850259502408345,0.9938279925780787,0.9867906248209788,0.9930642273490594,0.06735272623663423,0.028469928661863125,0.06871073757362776,0.07930833814411643,0.07928626159282247,0.07653855698863599,0.0341826218175538,0.07762800604466608,0.08301520693268265,0.03863617910259381,0.08408936756602696,0.038972172695228825,0.03616416524210009,0.08612647308440749,0.06597091380868611,0.08410018466020952,0.09076049759953554,0.03650612309370779,0.09488565370417043,0.09280411718963556,0.09952808837003012,0.10179242236033476,0.038466171662286955,0.0990239620620226,0.10005489127629183,0.10431274130351899,0.10399250336433483,0.07473908385713313,0.03258725051423669,0.08378893926229328
229,229.0,0.9835746920718765,1.0094079839927672,0.10133625630078572,0.027571309926206912,0.07064138494392196,0.024023153504512135,0.03772691026000478,0.09023387096508202,0.998506917411964,0.9907034603709406,0.9938969001666194,0.9942615720801935,0.9935886752316695,0.9964537344593851,0.9891322508964511,0.9952011603881633,0.9938444512227038,0.9869421908453199,0.9948120252481255,0.9876005702266439,0.987757120376842,0.9923999757370953,0.9934909988672093,0.9977562794879011,0.9919989570049673,0.9927093453055187,0.9912854975267059,0.998998550955821,0.9911490864400646,0.9911726212668605,0.9945960594073769,0.9990417805564257,0.9996759584836905,0.990347442817943,0.9904909174874695,0.9982130153892822,0.9897181313327769,0.9977035761688272,0.06548860100454197,0.027571309926206912,0.0667393657944743,0.07704515768283683,0.07701974463516714,0.07441835279126666,0.03310494022878973,0.07547578703605579,0.08064626313266857,0.037400974884583146,0.08169501388149009,0.03772691026000478,0.035015865314628414,0.08366636821085027,0.06406586933656586,0.08177573233826238,0.08816827262514977,0.03535841345282639,0.09217546279338656,0.09023387096508202,0.09668860098258511,0.09889014644864227,0.03725292407892302,0.09627531957148402,0.0972785634588837,0.10133625630078572,0.10102537478736104,0.07266931111502736,0.03156058596754462,0.0814721893115851
230,230.0,0.9834149846467122,1.0094364098117212,0.09909515508363209,0.02722184367063431,0.06910281927111538,0.023349082234619983,0.03720669088203432,0.08804290000893815,1.0031515062480858,0.9940505725572972,0.9991957241030659,0.9999244677455708,0.9992551629876345,1.001388958859359,0.9928003921354219,1.0001738898851127,0.9996314790666311,0.9908658892425761,1.0006277994673778,0.9915415489981063,0.9915428167751528,0.9982985034634395,0.998413065336654,1.0029189764294346,0.998045013721577,0.9964618714152901,0.9974615306544421,1.0043929492028356,0.9974686268406809,0.9975607306124051,0.9984312461013929,1.0046015078139008,1.0052628371142813,0.9968121219926023,0.996946391095201,1.0030869808974245,0.9932986996899877,1.0028574969709085,0.06390687800550122,0.02722184367063431,0.06528587805708139,0.07532137553568068,0.07530911005493725,0.07263947244983522,0.032660967306423636,0.07368870516833863,0.07881913122403322,0.03689189251831603,0.07979437493287589,0.03720669088203432,0.03455102624970307,0.08181686511546671,0.06273309249211682,0.07979563104723877,0.08621021924598635,0.03483037274793425,0.09013286801368547,0.08804290000893815,0.09454651669864772,0.09670243781119225,0.036663112898898106,0.09395270497968303,0.09492461840484134,0.09909515508363209,0.09878732194629082,0.07090929952860141,0.03114270404872269,0.0795014120061908
231,231.0,0.9832609695926496,1.0093916319443925,0.10102869588377533,0.028110008713729866,0.07051938128258055,0.023622158391668546,0.038365285807924886,0.0896325902343032,1.0065495890448712,0.9966280974444965,1.0030828722391565,1.0040880016976137,1.0034181065757182,1.0050175343692809,0.995628768966834,1.0038328479310232,1.003884937838921,0.9939016857901284,1.0049070102186823,0.9945917761469125,0.9944628088021951,1.0026276102911373,1.0020709040790527,1.006707980366266,1.0024840619903521,0.9993701300763798,1.001996559019072,1.0083687792525693,1.0021084557768516,1.0022544030527218,1.001410824499295,1.0087075400794756,1.0093916319443923,1.0015536612184575,1.0016812021044792,1.0066670191632816,0.9960649312920958,1.0066401308750224,0.06503756205835112,0.028110008713729866,0.06657497270371987,0.07676236681799674,0.0767569000421127,0.07395494137062802,0.033700747130860485,0.07504558310819831,0.08029354700897297,0.03804782800232012,0.08123052118712146,0.038365285807924886,0.035652224889720086,0.08340470992537606,0.06410847627863323,0.08121570213495984,0.08787247643463043,0.03589275041429251,0.09187551019342113,0.0896325902343032,0.09638072904504806,0.09858450568658428,0.037752779823788135,0.09568471210089761,0.09667205037029224,0.10102869588377533,0.10071043223023397,0.07216528093129082,0.03214820028257625,0.08091934766565557
232,232.0,0.9831404108559477,1.0092351875641503,0.09667713135367993,0.027076335755119387,0.06757645595980889,0.022540618436192622,0.03694135632949292,0.0859218167137562,1.0064235482550654,0.995536209971662,1.0039106642187736,1.0050103497748015,1.0043358032641734,1.0048307203064937,0.9944865808733658,1.0036130080290393,1.0048549984834876,0.9927556467394555,1.005928246894589,0.9934502827757571,0.9933084290542361,1.0035899708215597,1.0019641550400378,1.0065000172910443,1.00349168227898,0.9983199017243444,1.0030414998893304,1.0081219422105439,1.0031932184164032,1.0033615120235237,1.0004209057584823,1.008428632900095,1.0091132203146538,1.002679424669659,1.002802937164328,1.006513324917544,0.9949498050549692,1.006436874429732,0.06229597521365699,0.027076335755119387,0.06372769425230822,0.07345772545155041,0.0734534595937567,0.0708577001043744,0.03245457292314712,0.07190914824650395,0.07682109342043404,0.03663705983839426,0.07769777349245724,0.03694135632949292,0.034334698094474224,0.07981795820953032,0.061450486416771186,0.07781072476989602,0.08408585609109795,0.034559565262145146,0.08791513943581265,0.0859218167137562,0.0922263935679635,0.09433598804839999,0.036347892285839935,0.09176248483186136,0.09271624578800572,0.09667713135367993,0.09637155151985587,0.06913305733985033,0.03096819446177004,0.0775285999823595
233,233.0,0.9830810723828645,1.0089893556248044,0.0987881042956918,0.027703382055641032,0.06821866351257687,0.022614770967256833,0.037971540148350316,0.0860621007577215,1.000134177609813,0.9899458727388527,0.9980796035909542,0.9988294791411633,0.9981481139249618,0.9980945552458407,0.988430504835672,0.9967946146054425,0.9986011800972497,0.9863973059857156,0.9997082290381143,0.9870750002158688,0.9871078272544374,0.9971287871853366,0.995401707916716,0.9993594608193106,0.9968848104785515,0.9921913335393102,0.996301707011978,1.0005300145069507,0.9963004003632528,0.9963973259834299,0.9942295047836223,1.0005109400976007,1.0011419005698752,0.9956289888948238,0.9957615730125577,0.9998773954197296,0.989029752523067,0.9993144354695476,0.061468254681184,0.027703382055641032,0.06545963383094662,0.07525496383491062,0.07527783778675763,0.06981570473616384,0.033258911323462245,0.07088358661368727,0.07861650945884063,0.03764700637942978,0.07948070992307256,0.037971540148350316,0.035223005714319175,0.08176397065392418,0.061923361653561784,0.07667379125642465,0.0860621007577215,0.035245080176875006,0.08992922315348276,0.08450415147878164,0.09428782268959567,0.09639866292693246,0.03696987469686475,0.0901738284553386,0.09109381388602865,0.0987881042956918,0.09848562393019146,0.06811244112746823,0.03169352558244253,0.07639348216921446
234,234.0,0.9831107181196584,1.0086916005252744,0.10644206831213696,0.030132460632040635,0.07257230257159045,0.02386058317099398,0.04141246859631644,0.0928905906738872,0.9951908218167282,0.9869992894616472,0.9933210129978038,0.9937513256271288,0.9930644554274413,0.9928380687117693,0.9852590821694394,0.9914794127532289,0.9934496569178843,0.9831107181196586,0.9945568723023006,0.9837793494735968,0.9838822861649007,0.9917866604931104,0.9907021017166185,0.9938514380694526,0.9913837705577885,0.9889174828409052,0.9906531406862509,0.9947696628572578,0.9904838398148759,0.9904994249053048,0.9908906021614027,0.9945648742944925,0.9951650795065141,0.9896390944216498,0.9897825755998149,0.9947025341240899,0.9859128004495389,0.9938181296822773,0.06356354545176648,0.030132460632040635,0.07090940636387319,0.0812799240829123,0.0813394144133285,0.07205934737085104,0.0362127949839749,0.07320496356793724,0.084797507274475,0.041052516068693735,0.0856790569916352,0.04141246859631644,0.03837392330380567,0.08832180968646546,0.06584064417965467,0.07919891953433282,0.0928905906738872,0.03821452966103492,0.0970099297394474,0.0871383184463911,0.10165340473690479,0.10388188473586757,0.03998662167311209,0.09291805325624777,0.09384566011737999,0.10644206831213696,0.10612768663984466,0.07030299916403389,0.03447312575714289,0.07890550173221877
235,235.0,0.9832481233245395,1.0083793866644795,0.1027001737176435,0.029240410218965392,0.06988724117527113,0.02289381300431737,0.04015292017788917,0.08897652565418863,0.9968714215045986,0.9891691785170323,0.9956228909597464,0.9961986300117008,0.9955147019897064,0.9946374238653769,0.9876726562991568,0.9932789266348447,0.9959587885194061,0.9857424767754731,0.9970797129263358,0.9864195008928988,0.986395526687483,0.9943056713043656,0.9930024616400269,0.9958089512566084,0.9939387283967273,0.9913874465506128,0.993239195661727,0.9969241826283303,0.9930995966178311,0.9931313346931189,0.9934178962016039,0.9968552608798732,0.9974814917935452,0.9922828354698964,0.9924230542549203,0.9964995998346945,0.9882597139838971,0.9957723845804016,0.0608202426218221,0.029240410218965392,0.06846556580115254,0.07842903092377711,0.07849460458664258,0.06891423055219434,0.035133125167566844,0.07001513179671039,0.08179297824489698,0.039807196663540365,0.08262554980709401,0.04015292017788917,0.03722191068736492,0.08524006794741848,0.06342799168532498,0.07579398197083664,0.08964485043818599,0.03708241414144606,0.09361607191222854,0.08342143557131543,0.09809031025734045,0.10023702754467814,0.03880369838159519,0.08897652565418863,0.08986723596586257,0.1027001737176435,0.10239888758704029,0.06724382004935879,0.033447419301282345,0.07551242588277118
236,236.0,0.98347610850352,1.0080901784413392,0.09814752272731747,0.027753714568311855,0.06662742830861211,0.021932575144273568,0.038155238167866465,0.08462622051935863,1.0004395075794774,0.9923246211496285,0.9992478239896837,1.000056914408082,0.9993799236583406,0.9984623702475294,0.9911188944221404,0.9971431489547953,0.9999021955997425,0.9894276294220222,1.0010359757922882,0.9901172280425421,0.9899501842836016,0.9983247540303284,0.9968383916110657,0.9998278757553237,0.9980506604483355,0.9949185389501763,0.9974331013600891,1.001176532580198,0.9973826358078125,0.9974577280458363,0.9970173271727271,1.0012734746404628,1.0019269185038173,0.9966535244804761,0.9967881072205133,1.0002663902372781,0.9916277119249155,0.9997831458132285,0.0579061230051819,0.027753714568311855,0.06541355132570996,0.07493978984089676,0.07500176768818664,0.06559924849270707,0.03335318503787785,0.06663757485226375,0.07816825338516843,0.037823846372452605,0.07896670161786747,0.038155238167866465,0.03535052487020616,0.08144366430010809,0.06042434613277429,0.07212261584368956,0.08565432837529416,0.03520694332741944,0.08945213100382908,0.07935339655256345,0.09373252995965309,0.0957871249391908,0.036847099288905935,0.08462622051935863,0.08547666685749686,0.09814752272731747,0.09785869492142553,0.06401299570104209,0.03175038269814544,0.07185666688545285
237,237.0,0.983768505474564,1.0078614402547736,0.09778830400742615,0.027530175107522984,0.06612423404518905,0.021842892481103146,0.037906003852134725,0.08340049272311431,1.0034033555746005,0.9949644368718084,1.0020997839092558,1.0030907734317993,1.002415603402091,1.001640256850956,0.9939931387794966,1.0003575193834384,1.0029890752476776,0.9924828401645792,1.0041305275821042,0.9931841966760774,0.9929063543463774,1.0014870480853397,0.9999722695294767,1.0031708344959789,1.0012874116726942,0.9978658703507411,1.000734496636453,1.0047131384189074,1.000759110950739,1.00086927417455,1.0000243133520872,1.0049528618835852,1.0056304786996932,1.0001016306829447,1.0002321787786215,1.0033964220974532,0.9944409868035342,1.0031175132821022,0.05713252313644105,0.027530175107522984,0.06519509390944968,0.07469032301969424,0.07475016056276275,0.0647207374795292,0.03309019447546401,0.06574043682591427,0.07792049504716358,0.03757397383997808,0.07872198617934781,0.037906003852134725,0.03509153488236253,0.08115350755559884,0.05992849886850588,0.07111805663584243,0.08534732672923735,0.03492557080720796,0.08912978574359662,0.0782180627504109,0.09339280191545864,0.09544555499769247,0.036557881823844215,0.08340049272311431,0.084242214163679,0.09778830400742615,0.09750057975350418,0.06315293158394392,0.03150373049452486,0.07085808248431869
238,238.0,0.984099146055635,1.0077306365037015,0.093914526923402,0.02614848295391987,0.06313491539572018,0.02104572566270736,0.036039146548041544,0.0790467675930949,1.0049964631663542,0.9965188408451493,1.0033859520086963,1.0044623167986726,1.0037943749435272,1.0033781817793956,0.9956888281830272,1.0021204936057124,1.0044006830789365,0.9942980722724698,1.0055561739718375,0.9950068896267047,0.9946572589174006,1.0029253567930254,1.00163927597884,1.0050084826201566,1.0027586664329649,0.9996249433110315,1.0022370030314998,1.0066918561130682,1.0022945214212313,1.0024212049753374,1.0018306829652868,1.0070335271344724,1.0077306365037015,1.0016712709087927,1.0017988227856802,1.0050994358220604,0.9961014054047913,1.0049508201838209,0.05419332391480412,0.02614848295391987,0.06258762252628379,0.07172453628186257,0.07177681568307058,0.06138488196549536,0.031434274956039274,0.06234351325217816,0.07484519409251282,0.035721612305975085,0.07564499981574253,0.036039146548041544,0.03334525770111733,0.07791610649513224,0.05706505219163071,0.06742743441940065,0.081953005481072,0.03318508269292333,0.08559183008268573,0.07414476468157437,0.08969139568220034,0.09167372658067732,0.034745971681530874,0.0790467675930949,0.07984786424035145,0.093914526923402,0.09363706957213232,0.05990250237318416,0.029931473944370617,0.06718322523919917
239,239.0,0.9844418620646967,1.0077210614763805,0.08894468884477434,0.026249361606497282,0.06059118660198246,0.01937456712916877,0.0359284854004722,0.07632532448799427,1.002425357425878,0.9944468677296051,0.9993639213143473,1.0002144733687777,0.9995379953816022,1.000701826560028,0.9934043569265688,0.9994210626106909,1.0000892684335996,0.9918092993449086,1.001255591464285,0.9925075477212163,0.9922801006070897,0.998508525408469,0.9985075322847644,1.0022607320513486,0.9982454977222543,0.9973752285287302,0.9976378283152617,1.0039293888911498,0.9975982057799224,0.9976843766728575,0.9995641505672593,1.0042519406112016,1.0049491590559485,0.9968781815177988,0.9970097482246791,1.0024558659623228,0.9938956361056502,1.0022063726662005,0.05205331379109479,0.026249361606497282,0.05931985446877669,0.06793353232230316,0.06798581697677833,0.05900824944264371,0.031463983565581416,0.05996361313400082,0.07084243413469321,0.03562668698898529,0.07155170342279835,0.0359284854004722,0.03333086937248084,0.07381463894726979,0.05491655361228703,0.0649073025380121,0.07762547674308866,0.033084546509157126,0.08106415287445186,0.07149868163209361,0.0849441754051036,0.08682024506997842,0.034535484405654245,0.07632532448799427,0.07711551029305774,0.08894468884477434,0.0886826518768486,0.05756238908892669,0.029969753910766454,0.0646661171929038
240,240.0,0.9847704853197136,1.0077993290184182,0.08874425031060577,0.02827996740584496,0.061886854161885635,0.018665451784857522,0.03826738351753642,0.07737805074698548,0.9979014783084514,0.9898622099253779,0.9933112141151688,0.9938452815380925,0.9931467170692443,0.9959202209395324,0.9883590316907921,0.9945808987926216,0.9936165280537305,0.9863162123595531,0.9948130228744064,0.986989261871484,0.9870257113470875,0.991887524888599,0.993003489090816,0.99732218121431,0.9914940647754832,0.9923624177813737,0.9907706963587423,0.9988622308630671,0.9906007290449163,0.9906336350405547,0.9945230949318454,0.9990865684633174,0.9997706004314896,0.9897480427991336,0.9898870130355526,0.9977555642788795,0.9889984380920762,0.9972751217286361,0.05388451828869318,0.02827996740584496,0.05916192705465046,0.06764534071799688,0.0677094804904604,0.06115810426519724,0.033740760354336576,0.06222556083562169,0.07041500297331552,0.03796833691584589,0.07098688794163696,0.03826738351753642,0.03565318460169452,0.0735857021855782,0.056510953055212844,0.06739220569579417,0.07737805074698548,0.035335413381899626,0.08081700422028501,0.07438433259673369,0.08471439467488034,0.0865969110181503,0.03674771755151321,0.07953828526917824,0.08038235727652807,0.08874425031060577,0.08848303514491056,0.059599994045738944,0.03216857062781237,0.06712999169193135
241,241.0,0.9850588476386486,1.0079178828647606,0.085640646084416,0.027556616556520294,0.06005366433759438,0.018002070133170574,0.03713394691630404,0.07457304457593474,0.9977570414278415,0.9888282165599304,0.9929033571821032,0.9934503165186487,0.9927481550334638,0.9957660210230751,0.9872161434270496,0.9944186890841955,0.9932355249687097,0.9850588476386486,0.9944646820304766,0.9857255847291571,0.9858271359409144,0.9914850669940346,0.9924440062017084,0.9971541593309337,0.9911062656330825,0.9912428790161225,0.9903924335117441,0.998697577888995,0.9902362998715951,0.9902776437672408,0.9934063180708141,0.9989209657312361,0.9996077619824422,0.989397964075959,0.9895347235847451,0.9976069784079836,0.9878907702250553,0.9971085708162905,0.05276936591600206,0.027556616556520294,0.05698877442816205,0.06512269816784667,0.06519027575730568,0.059901245782917466,0.03282346941019913,0.060980179549884946,0.06773081825147412,0.03685062023837849,0.06822744005376385,0.03713394691630404,0.0346489529623763,0.07090176433986865,0.05492292666885949,0.06602068712467964,0.07457304457593474,0.03436754355455228,0.0779134014094493,0.07287109614513805,0.08170869560720861,0.08354317637815019,0.035717146270807285,0.07793619545716045,0.07876638280017127,0.085640646084416,0.08538670871175195,0.058345028279943104,0.03131124504862305,0.06575983767998153
242,242.0,0.985288125856679,1.0080291667503534,0.07910016930077933,0.02590809563045889,0.0556639362340657,0.016411933067569825,0.03499906658711752,0.06892828143315753,1.0004475062101394,0.9911013023341615,0.9960181031440203,0.9967558471645857,0.9960623932689189,0.9986314839894604,0.989701111571897,0.997315241722652,0.9966107320595057,0.9877352973646697,0.997849617809749,0.9884134490432841,0.9884009337981775,0.9949249590411555,0.9954096185342683,1.0001309563881506,0.9946294344361025,0.9937677792489558,0.9939880920938996,1.0018051424494891,0.9939116647750211,0.9939913231427742,0.9959708412730452,1.002122596015834,1.002825122883198,0.9931526248025271,0.9932843956221338,1.0004258053425727,0.9903184777601232,1.0000808220148976,0.04873395160888548,0.02590809563045889,0.05271144993539696,0.060222976076211764,0.0602887700046681,0.05533528882302823,0.0308828155371627,0.05633283865243315,0.06264828331368494,0.034732823927050356,0.06311162928635781,0.03499906658711752,0.032625472507712576,0.06554953554871894,0.05095321281877855,0.060997192415053435,0.06892828143315753,0.03233958034654371,0.072001107962526,0.06735913892568374,0.07548923602476718,0.07717643273130703,0.03361559511931214,0.0720643852310317,0.07283676079512122,0.07910016930077933,0.07886652021027708,0.05389548801424704,0.029455766654291345,0.06075622160020717
243,243.0,0.9854688768778368,1.0080856244101417,0.07521881118596598,0.02558261506309513,0.05337531505632406,0.01519664980045013,0.034641006061710077,0.06562656247154784,1.0031596653189405,0.9933775859516278,0.9992367883330412,1.000166029182573,0.999480072235605,1.0015083731156034,0.9921915272361934,1.00022238970198,1.000085273719733,0.9904150391299049,1.0013278766485745,0.9911076567731415,0.9909789205078652,0.9984750629439804,0.9984198412646678,1.0031190700656365,0.9982613383058708,0.9963023779517722,0.997691035445277,1.0049082704152454,0.9976948894570804,0.9978116650167799,0.9985469111687523,1.0053099786804167,1.0060277402305808,0.9970150133733123,0.9971414366830642,1.0032597813241992,0.9927474923075961,1.0030639135771264,0.046464956699622695,0.02558261506309513,0.05024774002022521,0.057381660646262,0.05744888863962707,0.05279492113257813,0.030509390912664264,0.05375015045332401,0.05970357225865052,0.034378615308625134,0.06014669249838337,0.034641006061710077,0.03225733741144109,0.062432884230978244,0.049015178244885646,0.05822385555310252,0.06562656247154784,0.03195764281206083,0.0685278218433227,0.064374472267815,0.07181928482327363,0.07341227501660487,0.03322494997461305,0.06892876462409184,0.06967946765358753,0.07521881118596598,0.07499871323430568,0.05141773507599831,0.02910092958331495,0.05799255598804495
244,244.0,0.9856190026233663,1.0080396995790717,0.07096061383407866,0.0250066757361471,0.050841072255244806,0.013998318043351245,0.0338908523606217,0.061950364573380386,1.0048680842463094,0.994935225069081,1.0012783668082266,1.0023269485836295,1.001642674952348,1.003325992131003,0.9938928945011685,1.002061295459699,1.0022795179868074,0.9922569781919298,1.003520647214924,0.9929564375066372,0.9927454948738574,1.0007128536988126,1.0003539888659494,1.0049966392150438,1.0005517860302269,0.9980237294417957,1.0000258996994331,1.006859050022505,1.000080443249498,1.0002213124678017,1.000294295388317,1.0073124940465517,1.0080396995790717,0.9994486202739047,0.9995716482294854,1.0050479914363495,0.9944134940019986,1.0049376776259178,0.044192204213765164,0.0250066757361471,0.047463647010650506,0.054183602634365585,0.05425159721549072,0.05025830184491098,0.02982070445685583,0.05117917574792584,0.05638051187155409,0.03363410681200128,0.056801258853726666,0.0338908523606217,0.03154173856682861,0.058948078614573345,0.04683596883369993,0.055446620838170625,0.061950364573380386,0.031255332186958126,0.06467664555523978,0.0613741263621076,0.06777037744358326,0.06926792103040649,0.03250491923050791,0.06577182258334766,0.0665006847345041,0.07096061383407866,0.07075400085311896,0.048935681861368596,0.02845044906403739,0.055224182733417636
245,245.0,0.9857564050145126,1.0078578678597898,0.06624636230286429,0.023401084509750602,0.047366670146832386,0.012996560160044402,0.031744719232005794,0.05786052002018903,1.0039883948792208,0.994206457478522,1.0016361140487575,1.0027062606236847,1.0020229715543043,1.0023373948357461,0.9931597325219782,1.001044880936074,1.0026764125486334,0.9915807725443334,1.0039350848218822,0.9922862202864069,0.9920325271490866,1.0010953545296846,0.9998820651530265,1.0039469083515105,1.0009475083857708,0.9972783273914756,1.0004318729461132,1.0056939814039632,1.0004970876638086,1.000645468229799,0.9995536800709507,1.0060631122854193,1.0067779789606566,0.9998760817065224,0.9999972840101258,1.004094063731403,0.993680425011423,1.003892110625984,0.04093563283941931,0.023401084509750602,0.0443706770043422,0.05062224523007351,0.05069105614062856,0.046557358766398174,0.02790973069446221,0.047415216573010746,0.05266594014627663,0.03150376276698261,0.053046150792462304,0.031744719232005794,0.029531189243516207,0.05506688266351156,0.0435782880430165,0.05135367740049666,0.05786052002018903,0.02924525508417032,0.060397895410005724,0.05683797773810627,0.06327776128718209,0.06466842247473943,0.03041525315814673,0.060913080566405986,0.06158973788786631,0.06624636230286429,0.06605525999939064,0.04532681962665617,0.026624470523803387,0.051147676279092294
246,246.0,0.9858989859725209,1.007562732325747,0.06704508317808852,0.023367399874717365,0.04702045445694698,0.013039534781842782,0.031921758763906724,0.058032022276546,1.0002373263522375,0.9907306651689471,0.9998339099914166,1.000813956135329,1.0001263333295087,0.9982592101305929,0.9894735063230506,0.996890154687125,1.000788335602003,0.9878095803475023,1.0020890191541816,0.9885109116442585,0.9883012040510388,0.999091570931193,0.9965549080487981,0.9996568126410356,0.99889991049948,0.99357818092488,0.9983409937534886,1.0010880716823958,0.9983581434886383,0.998490577455295,0.9958527827598592,1.0012269708048476,1.0019055850514942,0.9976895220989404,0.9978113542802073,1.0001105765342893,0.9900521221811737,0.9996137630004941,0.039411113806916774,0.023367399874717365,0.04524638336500656,0.051454133883655315,0.0515499468846111,0.04473728080327568,0.027916644626621353,0.04557198400021352,0.05347552176997285,0.031674673730321866,0.05376388012651405,0.031921758763906724,0.029613458729149812,0.055927458103460184,0.04304912955220802,0.049227347100589215,0.058704526585830655,0.029060316705314407,0.06122583585146353,0.05427301824199605,0.06409133324226084,0.06545618163099269,0.03014050637885811,0.058032022276546,0.058650893375893534,0.06704508317808852,0.06685907575439813,0.04354327687265252,0.02658962021093718,0.049033828282036805
247,247.0,0.9860646474186358,1.0071909279180946,0.06742814708991586,0.023839460038482342,0.04680959858643619,0.012860135903656639,0.03281433067908886,0.056156748315919165,0.9981225233339928,0.9891094543205197,0.9984614675279951,0.9993559341481216,0.9986675302823476,0.9959830529922944,0.9877525063745073,0.994577830550454,0.999332074712782,0.9860646474186358,1.0006608269931292,0.9867632351409564,0.9865657951039647,0.9975352093833507,0.9946634348192421,0.9972701425316064,0.9972941708653539,0.9918452829323653,0.996688994769709,0.9985620162084868,0.9966580658723624,0.9967688863472585,0.9941221293091338,0.9986029017708749,0.9992657925752323,0.995939230721257,0.9960632096715396,0.9978799049663577,0.9883620931687327,0.9972323473521386,0.03810189930416031,0.023839460038482342,0.04585557148275946,0.05198508640722538,0.052107826976154785,0.04318540530590328,0.028531979773985236,0.044005938147624074,0.0539756229001055,0.03255470355414626,0.054168720645306444,0.03281433067908886,0.0303515382912381,0.05646434817547413,0.04278606788240569,0.047417444392741016,0.05920179003857735,0.02949532926317799,0.0616878778191666,0.05209435510811911,0.06451429913547084,0.0658439960192972,0.030498808280621834,0.055587318003201054,0.056156748315919165,0.06742814708991586,0.06724796833143364,0.04201720504975184,0.027134119189461226,0.04723405199217158
248,248.0,0.9862669982755434,1.0067790895779842,0.0624621521820502,0.022341431896208755,0.043390993780689335,0.011795918626872771,0.03080545807061355,0.05170927944692445,0.9990284625617031,0.9906872961294058,0.9990784253684841,0.9999772946592753,0.9992994152700482,0.9969822003675722,0.9894614378734874,0.9955960931667421,0.9999644089483453,0.9878929385243712,1.0012859207612097,0.9885965744787095,0.9883284461122718,0.9981841957866749,0.9958072850533141,0.9983502707645283,0.9979424427861281,0.9935756362658459,0.9973399412312268,0.9997581723403672,0.9973121536890658,0.9974244692799965,0.9958695122789427,0.9998863263662394,1.0005629119634112,0.9965970483288829,0.9967202422060467,0.9988562295373818,0.990034169050471,0.998308765849224,0.03512280786898601,0.022341431896208755,0.04254596867537464,0.04820403833073573,0.04832268700109685,0.03980525719420435,0.026748532021415403,0.0405651962520297,0.050041957223557074,0.030560376298326846,0.05020491329619827,0.03080545807061355,0.0284741058146983,0.052349401028741555,0.039664809726504054,0.04369075817660565,0.05487477227258257,0.027613243201033588,0.05716883686143671,0.047981472388321275,0.05977549424215038,0.06100054652210613,0.02853400316424176,0.051187261149209684,0.05170927944692445,0.0624621521820502,0.0622966508578155,0.03872408038326819,0.025432090949985633,0.043522230924257034
249,249.0,0.9865024754716964,1.006363852246568,0.05905619334361266,0.021007541987796,0.04094619980933438,0.011196673361611386,0.02897087337218941,0.048713380143446346,1.0004091562515256,0.9925876723442516,1.000053999286263,1.0009866806716519,1.0003158998785233,0.9984965581665325,0.9915137349752016,0.9971412316815682,1.000989543696509,0.9900696679396364,1.002302136615664,0.9907798326252691,0.9904393940890053,0.9992380491053378,0.9973763861374864,0.9999521160641963,0.9990082505494343,0.995663780320573,0.9984176540125678,1.0014899872749778,0.9984042152871822,0.9985222513412243,0.9979822088590957,1.0017149271913448,1.0024083869122096,0.997704789984444,0.9978270387878753,1.0003315340938654,0.9920466650374958,0.9999051694047859,0.03312632520681531,0.021007541987796,0.04021994168739047,0.04556539237390361,0.04568113887928472,0.03754078112796179,0.025147141476284638,0.03825955513655034,0.04731370607525202,0.028738406580797068,0.04747985170537177,0.02897087337218941,0.02677266755092157,0.04948143747708191,0.03742044684147458,0.04117829026271637,0.051874917294623506,0.025975152264313604,0.05404620319461004,0.04520920827399884,0.05651436193469753,0.057676578267646585,0.0268464120239321,0.04822046418080561,0.048713380143446346,0.05905619334361266,0.058898643481458096,0.03651620313375496,0.023914101990977397,0.04102067701036291
250,250.0,0.9867632229369883,1.0059818508649971,0.056723304105000205,0.02015641296233073,0.03924555860152666,0.01075576352267135,0.02781806650744491,0.04641638526118497,1.0016894208085971,0.994140998877079,1.000816918699574,1.0017768515813623,1.0011169981169685,0.9999066896983576,0.9931987274524108,0.998581950981425,1.0018084209049738,0.9918685424818474,1.0031256457213136,0.9925823203460677,0.992174766865339,1.0000618189150303,0.998703815946398,1.0014322777886628,0.9998410180881588,0.9973612724985531,0.9992622291959464,1.0030786258567546,0.9992558973387909,0.999380170046551,0.9996958934563228,1.0033837442236602,1.0040897485302172,0.998562364777,0.9986846026349798,1.001699126038774,0.9936915813575825,1.0013800317629737,0.03163797837929571,0.02015641296233073,0.03866391662549756,0.04378477878642603,0.0438988207913011,0.03584750825108135,0.02412478364965152,0.03653826729153511,0.04546479728881997,0.02759260400869762,0.04562529199401208,0.02781806650744491,0.025694495318023935,0.047535734964663304,0.03587052828720129,0.039282228380181486,0.04983567011870362,0.024924432660312343,0.051918218121299715,0.0430974313228497,0.05428749011090151,0.05540449574091777,0.025761471554768007,0.04594722909839095,0.04641638526118497,0.056723304105000205,0.056571266501119086,0.03486309723113662,0.022947393984284768,0.03913265874876718
251,251.0,0.9870413846013125,1.005669720374424,0.05295512852604218,0.018753732198057788,0.036527745577460774,0.01006526595234298,0.0259007717390578,0.04295365925323126,1.0023893821748697,0.995096337930379,1.0010254568922277,1.0019853115346644,1.0013303606908177,1.000698568268715,0.9942222205813087,0.9993986209817,1.0020352053487114,0.9929475821585222,1.003361560789344,0.9936635913699525,0.9932225366811145,1.0002791087490894,0.9993931357308569,1.002258150502239,1.0000554303008442,0.9983974981929246,0.9994758691704442,1.0039806734662946,0.9994712038550749,0.9995969173179748,1.000740459938126,1.0043456846602175,1.0050605255391014,0.9987797091927173,0.9989012539415407,1.0024567557969255,0.9947022979620139,1.0022029974005888,0.02930980683058639,0.018753732198057788,0.03612080669877952,0.04089395285839071,0.04100065792164189,0.033207429102082485,0.0224456565624318,0.033849754418287414,0.042461618388930145,0.025690160556904682,0.04261337716858319,0.0259007717390578,0.023913839850412528,0.04438317767905087,0.033333828553570255,0.036370695460241784,0.04653137891944363,0.023187913100157144,0.048473912298309794,0.039890591555249384,0.050684853477771886,0.05172863745229564,0.023966405330993694,0.042519797186056606,0.04295365925323126,0.05295512852604218,0.05281256778426252,0.03229267386304643,0.02135330487787465,0.03623227771207949
252,252.0,0.9873291043945626,1.0054640957159997,0.048392393928110206,0.01797273071949682,0.034018428453067864,0.008909160982090136,0.024584439636202538,0.04055850109923137,1.002663957069414,0.9944527129504328,1.0001577644608424,1.0010844814097961,1.0004274592713516,1.0010218714572767,0.9934636469189335,0.9997356828453577,1.0011354669981227,0.9920535018759111,1.002508077021774,0.992763064813495,0.9924003402196441,0.999365594722889,0.9989708233520765,1.0026016891801548,0.9991321368166342,0.9976622885698049,0.9985454874143364,1.0043542183357372,0.9985350211291533,0.9986567996521276,0.9999753983080062,1.0047459061809298,1.0054640957159997,0.997840258652045,0.9979619734042678,1.0027642937967574,0.9939961854594627,1.0025445941266178,0.02769554975098682,0.01797273071949682,0.03301066188200168,0.03736573331102745,0.03746376330202134,0.031448382191022736,0.02142634308969496,0.03208664632802888,0.03879041663856687,0.02439290929267968,0.03892190374089543,0.024584439636202538,0.0227733000290613,0.04055850109923137,0.031018685167819835,0.03446642112969941,0.042521305303592404,0.02210624744201176,0.044296879294404096,0.03790879874016903,0.04631771473628982,0.0472706378991202,0.022807643253521352,0.040488673295592914,0.040913368747955425,0.048392393928110206,0.04826246089509847,0.03055209732755818,0.020406122986447842,0.03433212243372711
253,253.0,0.9876185262466326,1.0053891383723472,0.04444066840330427,0.017914596972956658,0.03239030713464511,0.007768299634589528,0.02413348959118384,0.039035889256810265,1.0025801258565141,0.9923753034721676,0.998281346097875,0.9991515426964296,0.9984880351709471,1.0009544639749721,0.9911031449732776,0.9996627520582622,0.9991959456481889,0.9893699000869093,1.000636909027481,0.9900623943885216,0.9898912875095611,0.9973979341041105,0.9975468318808932,1.002548199522192,0.9971552454665158,0.9953586337272906,0.9965619321124806,1.004319427209952,0.9965454970878262,0.9966628820179797,0.9976389081688132,1.004730947250277,1.0054526445954597,0.9958484383774441,0.9959700292985366,1.0027007342348786,0.9917381956590572,1.0024896228889353,0.027188995174833974,0.017914596972956658,0.030289092974089986,0.034276514562068136,0.03436664689603167,0.030974434345934974,0.021229173574245915,0.03164847334685612,0.03555921291205603,0.023958230554768565,0.03565325940458891,0.02413348959118384,0.022476427657981052,0.03723176807163796,0.02962461713463072,0.03397715389084121,0.039035889256810265,0.021860784306108504,0.04067093683646422,0.03751769308701735,0.04253065725608499,0.04340450780944818,0.02248976876260059,0.04017932403619602,0.040616201528834835,0.04444066840330427,0.0443225255141175,0.030046614557080367,0.020251050705646305,0.03384050491493361
254,254.0,0.987901794087416,1.005419115991975,0.04065023788355002,0.016893975406448082,0.030056533763524147,0.006988897012804217,0.022643041409456152,0.035693284493672164,1.0023105839787723,0.9911713705859597,0.9974628914553865,0.99830804590682,0.9976462843582817,1.0006595651741632,0.9897716212335508,0.9993487853358465,0.9983619412643326,0.987901794087416,0.9998358734380512,0.988590279190255,0.9884986910623466,0.9965400814605953,0.996737621557744,1.002272194446591,0.9962931012503241,0.9940349797078679,0.9956985015501968,1.0040492139025328,0.995680650628889,0.9957984936945807,0.9962898481616106,1.0044649125912666,1.0051864484615867,0.9949801444580386,0.99510219978822,1.002425210030632,0.9904467569745367,1.0022134237540428,0.025557774560241747,0.016893975406448082,0.027681489033939664,0.03132251788595496,0.03140467588029439,0.029145894848920894,0.019980090146243773,0.029795232353550822,0.03248063511531651,0.022482392027978207,0.032551642885179394,0.022643041409456152,0.02112613965067748,0.0340400190473819,0.02753506438649992,0.03197801710819757,0.035693284493672164,0.0205617040360583,0.03719328334777135,0.0353492487506965,0.0388982806057707,0.039698311474097976,0.021131072057975767,0.037884099155353776,0.03829991378676155,0.04065023788355002,0.04054259875148789,0.02825815724872384,0.01906889759890748,0.03184832196861559
255,255.0,0.9881723557770306,1.0055158227648617,0.03687722258616942,0.015701298888463232,0.027437064752214302,0.006191423604830218,0.021060685654722064,0.032387157110415704,1.0021581812640172,0.9914776517610521,0.9980343955240835,0.9988973887973985,0.9982429297450247,1.0004755407831678,0.9901334941888108,0.9991441139220097,0.9989646418722606,0.9883388812831209,1.0004249894757,0.9890351237661124,0.9888970260106761,0.9971555473174677,0.9970063341088685,1.0021265891231594,0.9969207726567655,0.9943700551939237,0.9963361894692638,1.003911400627,0.9963318484406194,0.9964583425036814,0.9966098373811572,1.0043286068169102,1.0050472807046513,0.9956415799045527,0.995763014381711,1.0022624953301191,0.9907856676881932,1.002067432441337,0.023272742307944225,0.015701298888463232,0.025126513295929853,0.028424736284113364,0.028500824714309113,0.026550344537760954,0.01856893351062898,0.027145347457027666,0.029476005958416564,0.020911477828836716,0.029539139981733444,0.021060685654722064,0.019640909758960937,0.030890288360773517,0.02513831924985009,0.029135803113363258,0.032387157110415704,0.01911330270385006,0.03374562243560686,0.0322232825097556,0.03529002974546728,0.036014597337928535,0.019643031269434945,0.03454705256463985,0.03492871807445291,0.03687722258616942,0.03677965719415581,0.025737892011058205,0.017723991258292632,0.029017014862367133
256,256.0,0.988428874896492,1.0056410528809863,0.03358768990895165,0.015018131458749605,0.025351642420742785,0.005379094170214122,0.020151755889317384,0.029783463435272328,1.0024759764535336,0.9921552085013419,0.9991192969154016,1.0000299268938844,0.9993815049368812,1.0007712596269225,0.9909116122904884,0.9994258503290203,1.0001280482865322,0.9892764144745725,1.0016015330088008,0.9899732209478133,0.9897390315167859,0.998314968147312,0.9977462100783749,1.0024630417989762,0.9980985740539049,0.9951022416562375,0.9975299805715465,1.0042556384673016,0.9975421587132297,0.9976767264649422,0.9973327877168261,1.0046729537100487,1.0053896071896722,0.9968670404592359,0.9969876659607955,1.0025802899807705,0.9915238849219821,1.0024033151854819,0.021450998017206,0.015018131458749605,0.02291536914900454,0.02591000525977927,0.025983380302433245,0.02450102141844822,0.017755149131025147,0.025059937459196435,0.02687148373647378,0.020010707822203346,0.02692798289834998,0.020151755889317384,0.01878584813605075,0.028156609161931405,0.023263186212701435,0.02689731464344183,0.029513960929340985,0.01827475903722873,0.030747016154204162,0.029783463435272328,0.032147945479433976,0.032805650571163254,0.018777401810611168,0.03196004120738215,0.03231807283947395,0.03358768990895165,0.03349916623508994,0.023739403553007722,0.016949861871089888,0.02678595889372147
257,257.0,0.9886713189570401,1.0057566005303284,0.030546710936932852,0.014267157798700183,0.02338996266889763,0.004693197144586619,0.019139221195957574,0.02755920477747034,1.0028049131323133,0.9928254276929828,0.9999657813242955,1.0009121305423583,1.0002615402728903,1.0010974507434396,0.9916645395655125,0.9997457182444314,1.0010129485172685,0.9901307682622811,1.0024733361048415,0.9908320982714465,0.9905395288361445,0.9992123244763421,0.9984042141910544,1.0028181538800156,0.9990064260817252,0.9958303533221535,0.9984478198280844,1.0046156101046981,0.9984722406867285,0.9986126581564132,0.9980569548639979,1.0050395644345462,1.0057566005303287,0.9978089750464127,0.9979289220343104,1.0029168289144872,0.9922550716743815,1.0027572662015276,0.019794582974780806,0.014267157798700183,0.020861144727700835,0.02357829227401943,0.023648403314764654,0.022641689022019254,0.016859203044992253,0.023169877423872023,0.02445811256098139,0.019007411563210615,0.0245107631764047,0.019139221195957574,0.017838907300386852,0.025622464940064708,0.02148909027003679,0.024859810864994523,0.026852749883264217,0.01734699324336744,0.027971585400964224,0.02755920477747034,0.029241652991141384,0.029838644625209573,0.01781833446512714,0.0295993716455774,0.029934867307052512,0.030546710936932852,0.030466462893579696,0.021922757976211064,0.016098102678680476,0.02475530878946406
258,258.0,0.9888996554699144,1.0058318725597308,0.02771565767419558,0.013155959584529964,0.021352513906394085,0.004200529333519221,0.017645521381568028,0.025226712405611078,1.0026252866423238,0.9932482336898499,1.0004038409716058,1.0013540226858317,1.000705111823316,1.0008817045806702,0.9921559006725942,0.99951871306411,1.00146045995795,0.9907180223842276,1.0029194341140357,0.991422505912804,0.9910725560756146,0.9996539523871972,0.9986377642899041,1.0026154096869553,0.9994446897831344,0.9963037372753675,0.9988844571980484,1.0044106133324127,0.9989090505346281,0.9990479476163932,0.9985310216010016,1.0048376946865443,1.0055561804980018,0.9982439380964797,0.9983652223704272,1.0027195263902182,0.9927253680236411,1.0025544763172514,0.018087727717188154,0.013155959584529964,0.01894085625885106,0.02140379155823519,0.021468052534124864,0.020710429774763,0.015542051695450624,0.021201312006337677,0.02220155179380431,0.017524630258996473,0.02224460363931904,0.017645521381568028,0.016445361536998267,0.023256286717109935,0.019588310526114046,0.022739953066272293,0.024370629994070504,0.015989444237096348,0.02538402075961941,0.025226712405611078,0.02653416037984171,0.027075031479277673,0.016421843935219838,0.02710983799511521,0.02741915685462263,0.02771565767419558,0.0276429795841808,0.020043123752182992,0.014842875539961631,0.022643542551164204
259,259.0,0.9891138519463553,1.0058667264434873,0.025544608991106905,0.012277562168633935,0.019662148013401968,0.0037619075059263274,0.01650775428472949,0.022900868848308397,1.002053082651858,0.9933089131935562,1.0004470843118354,1.0013818767583904,1.000732598819802,1.0002505584388732,0.9922507958683889,0.9988695064075794,1.0014787536026633,0.9908709812830601,1.0029270149315161,0.9915776485264692,0.9911955582225271,0.9996740928383475,0.9984597958114817,1.0019871964821612,0.9994569896188664,0.9963743358174054,0.9988889864151579,1.0037594329671533,0.9989078540536077,0.9990431046418145,0.9985926862745453,1.0041707518606697,1.0048891795675705,0.99823764856099,0.9983594336372645,1.0021152569894967,0.9928086672555437,1.0019272001365473,0.016408289509627447,0.012277562168633935,0.01754986540331751,0.019805623052142795,0.01986586706018874,0.018795170288199967,0.014554874828475867,0.01924305660427576,0.020527138732972117,0.01650775428472949,0.020529869782640535,0.01662614203604959,0.015442791204643902,0.021495652905636226,0.017893225876702324,0.020638358021509973,0.02250967207359715,0.014932032894825118,0.0234304916112583,0.022900868848308397,0.024474376333842054,0.024966057280823475,0.0153401202446919,0.024616082759519365,0.024897658596687626,0.025544608991106905,0.025478924252047973,0.01818677456147271,0.013875030777844896,0.020550499416287095
260,260.0,0.9893138758976017,1.0058686323127564,0.023755380243626764,0.011789458938701567,0.018293950865592695,0.0032960864198425936,0.016066145196001507,0.020999038754215455,1.0016032951474616,0.9933486235279257,1.000262169550312,1.0011741111201218,1.0005230401458325,0.999770149247379,0.9923039199515353,0.9983804161338378,1.0012576490615155,0.990945545755981,1.002690813495994,0.9916539742136132,0.9912643477105163,0.9994452078070697,0.9982294644996416,1.001495987050279,0.9992166064770333,0.996404010595382,0.9986384846807307,1.0032503334370177,0.9986462863231936,0.9987759066608151,0.99861192554124,1.0036513248708396,1.0043688216837625,0.9979633405424745,0.9980861797493481,1.0016463334091767,0.9928648826174208,1.001436322921706,0.014851568100576099,0.011789458938701567,0.016447911006216204,0.018525106246570916,0.018581930744773028,0.01701291665436549,0.01404562662231966,0.017418982628261276,0.019176702946313733,0.016066145196001507,0.01913274083812521,0.01618621756936259,0.014961264653124758,0.020074666938580957,0.016498735250398605,0.018680549019141898,0.020999038754215455,0.0143490699174267,0.021836520698504586,0.020728737094244682,0.022784812193134864,0.023232015644856024,0.014748678245554243,0.022282034234479053,0.02253707310692422,0.023755380243626764,0.023695897978381834,0.01646159169217026,0.013356161112188852,0.01860099169923975
261,261.0,0.9894996948348943,1.0058450602986952,0.02171466534444815,0.010982896580492308,0.016753565819924394,0.00292446096464032,0.014902227486176832,0.019216911687852115,1.0014934411882952,0.9934200122722137,0.9998558350801849,1.0007361710322866,1.0000842559205612,0.9996776488270284,0.9923690137689708,0.9982971797117486,1.0008037808409902,0.991000930761042,1.002227999739756,0.9917132361957861,0.991329992147144,0.9989895729247086,0.9980596929825682,1.0013918580504013,0.9987524861668025,0.9964659067467266,0.9981646603937645,1.0031553985036656,0.9981611716802575,0.9982832243134446,0.9986602121709633,1.003564501211283,1.0042832851892292,0.9974689755749672,0.997592481558458,1.0015432244747298,0.9929382785696356,1.001331554788833,0.013445537087793698,0.010982896580492308,0.01507717593187206,0.016968878390640034,0.017020453524214378,0.015402804351828935,0.013103991069022797,0.015772154120410883,0.017556367488965344,0.015030419094238363,0.01750085291346805,0.015142951774619821,0.013975550477444018,0.018378154118576046,0.01506873558986743,0.016908671676893944,0.019216911687852115,0.013368708395109046,0.019975903958009106,0.01876064281971737,0.020835158538663492,0.021240290680170304,0.013746103992088466,0.020165260873818366,0.020396029140585324,0.02171466534444815,0.021660725380659506,0.014902227486176832,0.01245199630902243,0.016836755801063447
262,262.0,0.9896712762694728,1.0058034805324623,0.019783718192712442,0.009973361715139706,0.01522546829408732,0.002671573148177044,0.013492453260887419,0.017511241303855746,1.0015779191161458,0.9935845061412905,0.9994884870651437,1.0003454698970866,0.9996926548132851,0.9998110643175049,0.9925174171328526,0.9984499847543936,1.0004019967181668,0.9911227663746546,1.001823188319353,0.9918395773169664,0.9914706198289985,0.9985848589216824,0.9980155958212259,1.001505967153294,0.9983368062368607,0.9966281043012885,0.997739862569184,1.003275194107604,0.997727218135741,0.9978438349027007,0.9988130399926427,1.0036939255137631,1.0044137288423747,0.9970257510436472,0.9971478920114354,1.0016506653071315,0.9930995119860038,1.001444530520237,0.012174302736452662,0.009973361715139706,0.01374528144735606,0.015466101657997649,0.015514507658517819,0.013945302089409731,0.011903392573331761,0.01427994491496311,0.01600504985404904,0.013666495144277127,0.01595805221933913,0.013768326597600586,0.012699487743793415,0.01674785859925796,0.013675702456834533,0.015308116073085605,0.017511241303855746,0.012138367681853422,0.018201984841828504,0.01698378646112021,0.018983948040208892,0.019352957395803682,0.012479738334967497,0.018254511449423368,0.01846324319942049,0.019783718192712442,0.019734697296870943,0.013492453260887419,0.011309078295967376,0.015243039586293574
263,263.0,0.9898285877125765,1.0057513631452142,0.018192915444770027,0.009113379800186958,0.013925398536893532,0.0024703714944298177,0.012227023536981805,0.016112744584615556,1.0018063813415412,0.9936359330166128,0.9992141395627012,1.0000615801584534,0.9994045571388004,1.000095839360949,0.9925463028838146,0.9987575135969289,1.000108552169138,0.9911109686747219,1.0015323579271254,0.9918301303875233,0.9914849907430633,0.9982917494283036,0.9980215391065125,1.0017706472079515,0.9980381884431808,0.9966707106443393,0.997437897961418,1.0035491745646312,0.9974228032233717,0.9975355034091493,0.998847839440205,1.0039796648263846,1.0047022885922403,0.9967225931677139,0.9968425862911533,1.0019054512523844,0.9931471007789295,1.0017079982049284,0.011034042580885207,0.009113379800186958,0.012664919239164338,0.01424200152336573,0.014287592144984594,0.012634139465444503,0.010887009845570894,0.012935228961448409,0.014740015985129145,0.012529038346552454,0.014698901544193923,0.012622443468503537,0.011626409876639036,0.015413805509909935,0.01247981183581552,0.013872837282906792,0.016112744584615556,0.01108729085937305,0.01674523059413031,0.015390188765556295,0.017461362948224386,0.017799686856198954,0.011392666620071974,0.01654059141206692,0.016729271586216655,0.018192915444770027,0.018148123910978444,0.012227023536981805,0.010339467474203112,0.013813814102717677
264,264.0,0.9899715966754459,1.0056961782681095,0.0166848023627266,0.008350580700785357,0.012728980467652539,0.0022650537793491195,0.011077523104364462,0.01478852212005454,1.0021567594314835,0.993581235077024,0.9989188514935551,0.9997573425918066,0.9990972375649467,1.0005019253153842,0.9924459265314916,0.9991812305542734,0.9997914888442686,0.9909403598997505,1.001211320573159,0.9916596871213735,0.9913580563640628,0.9979914738679005,0.9980355158300748,1.0021699475109394,0.9977336169846827,0.9966069130000256,0.9971319753887918,1.0039630738860597,0.9971198511545201,0.9972324682374942,0.9987805969777199,1.004410853631991,1.005137142999965,0.9964241575962662,0.9965436518215727,1.0022863242728923,0.9930683777848237,1.00210671653778,0.00999755436966487,0.008350580700785357,0.01164396668928124,0.01308479581391241,0.013126460365737818,0.011444747530221138,0.009986720210886159,0.01171649090189836,0.013540124220481477,0.011521796295088746,0.013500602470158676,0.011608097306482688,0.010676678803902053,0.01415188043292653,0.011381572353198994,0.012568532629561662,0.01478852212005454,0.010156826397855987,0.01536497052063085,0.013942055227294857,0.01601820136152679,0.016326711245177258,0.010431169903260849,0.014983425558648856,0.015154084075652685,0.0166848023627266,0.01664419658915671,0.011077523104364462,0.009481296468787778,0.012515028000249694
265,265.0,0.9901002706693203,1.005645396032306,0.015169914403770567,0.007605355012027443,0.011576767918937348,0.0020538148043356733,0.01005574722244033,0.013452765727090818,1.002454730829146,0.9934414381910999,0.998681411285141,0.9995179652717512,0.9988494092625511,1.0008287743456663,0.9922613521682296,0.9995147187245453,0.9995284859011582,0.9906890565096269,1.0009404567446905,0.9914092638673252,0.9911458499497172,0.9977562355871732,0.9980243503294864,1.0025110090139342,0.9974985037257876,0.9964597708669867,0.9968979452552273,1.0043232247333491,0.9968879153237034,0.997003183873493,0.998629973055992,1.0047828256753393,1.0055099837545702,0.9961945528564506,0.9963145203737088,1.0026073693000432,0.9929080945776918,1.0024478834348682,0.009074687939395828,0.007605355012027443,0.010604107031989916,0.011910313117734654,0.01194830127754946,0.010392139368658529,0.009103343947471,0.010640902786955156,0.012323509633967389,0.010521986755329364,0.0122865300590119,0.010601174105608163,0.00974015062339296,0.012876747450093703,0.01032132288090406,0.011407167230622217,0.013452765727090818,0.009250852096349925,0.013974547234406352,0.012652400654658245,0.014566365276332115,0.014845584400761745,0.009498165677360367,0.013596133979529287,0.013750486757943691,0.015169914403770567,0.015133368174353486,0.01005574722244033,0.008640286974420831,0.011358679767990994
266,266.0,0.9902145772054397,1.0056064865689618,0.013734962256420697,0.0068901388116577676,0.010505893352284515,0.0018574212811364255,0.009169776254360867,0.012181012180459671,1.0025706111749964,0.9932328801936181,0.998592240469133,0.999429260814492,0.9987521522903404,1.000929962859323,0.9920257727966143,0.9996096677750834,0.9994175304953021,0.9904274688865808,1.000818563427414,0.9911493191978163,0.9909001317395074,0.9976654603297626,0.9979566374986429,1.0026262414909908,0.9974096578505162,0.9962175493394073,0.9968119957281111,1.004426632616369,0.99680631187754,0.9969251708968315,0.9983776043824003,1.004879393973607,1.0056064865689618,0.996115489911105,0.9962351650898162,1.0027226490948744,0.9926792296546857,1.0025627747145738,0.008274808973989118,0.0068901388116577676,0.009603595038331273,0.010785336863904423,0.010819751071292436,0.009480678725780317,0.008250355957886712,0.009710378739194114,0.01115914736304816,0.00954348459219738,0.011125481047185885,0.009615557543850767,0.00883084908901437,0.01165990783653718,0.009342851517113285,0.010398433747330203,0.012181012180459671,0.008380809984027215,0.01265307097967532,0.011530704430510526,0.0131886743613844,0.013441335884914004,0.008603715658120766,0.012388021396072493,0.012527734055223996,0.013734962256420697,0.013701897820425881,0.009169776254360867,0.007829917781804143,0.010354410606821931
267,267.0,0.990314483795044,1.0055849577746123,0.01245547933606783,0.006236736447869365,0.00953181834655601,0.0016881785665376911,0.008344394236200188,0.011044611527701444,1.0023652012782909,0.9930872413384985,0.9987846708088893,0.9996325400106483,0.9989492275666716,1.0006802812677924,0.9918882691514477,0.9993435088417953,0.9996061272008059,0.990314483795044,1.000993152094699,0.9910376818572512,0.9907735558025643,0.9978738137512367,0.9979005922673408,1.0024003981214158,0.9976249823721723,0.9960599867576677,0.9970325163323673,1.0041906007468733,0.9970324284703153,0.9971540542014113,0.9982036126513638,1.0046375287716964,1.0053639823341667,0.996347782531006,0.9964665029040339,1.0025008320732767,0.9925375855066295,1.0023373843934045,0.007530923418577874,0.006236736447869365,0.008705260846579483,0.009777917649287983,0.009809197198397096,0.008628240145266091,0.0074685048850126065,0.008837832012389704,0.010118133146021583,0.008640654214096322,0.01008938433006396,0.008706095222500916,0.007995004104461353,0.01057170944657341,0.008462720871734133,0.009460156078670784,0.011044611527701444,0.007585303708012294,0.01147322314704877,0.01048765214581574,0.011959527753969568,0.012189217131949731,0.007786363916643338,0.011265014373995302,0.011391465694947351,0.01245547933606783,0.012425419968577966,0.008344394236200188,0.007088126414577855,0.009420281023670343
268,268.0,0.9903998963529831,1.00557846860731,0.0113285426455499,0.005647446029228675,0.00864857334185667,0.0015441279293458051,0.007558838232892395,0.010043857231518214,1.0023263790093986,0.993078459885193,0.9991736402029444,1.0000353970391453,0.9993520770795595,1.0005959880137199,0.9919080495568489,0.999241173249565,1.0000083154362929,0.9903871553581598,1.0013858831262936,0.9911096307272842,0.9908151091386681,0.998282912192115,0.9980136975496648,1.0023316913645797,0.9980379361688084,0.9960506565700932,0.9974496934203099,1.004107180486512,0.9974557904923331,0.9975790945586204,0.9981886521331675,1.0045412239902252,1.0052665091636608,0.9967792307689586,0.9968967982625702,1.002442502005254,0.9925445265620493,1.0022694158134582,0.006822680056534092,0.005647446029228675,0.007914116633459934,0.008890983124310239,0.008919524094543914,0.007815544640324263,0.006761554137909167,0.008005091099518958,0.009202224008266863,0.007821566529299715,0.009178297330527557,0.007881062807320297,0.007238029986921499,0.009613375329545723,0.007663251850537664,0.008568957805000579,0.010043857231518214,0.006867226364469319,0.010434234063427125,0.009498560314895961,0.010877075374050655,0.011086702580801229,0.007048333262601302,0.01020173139570257,0.010316086135873908,0.0113285426455499,0.011301347861840472,0.007558838232892395,0.006418053470413944,0.008532905858413983
269,269.0,0.990470474408546,1.0055827157904844,0.0103052204576806,0.0051143124131429315,0.007847598851699188,0.0014133719219961646,0.0068444141519722525,0.009137004051545177,1.0022864474367488,0.9932261731836565,0.9994294296208828,1.0002961861526891,0.9996136703405211,1.0005269051611543,0.9920803935731854,0.9991591960910702,1.0002643124100592,0.9905957735915544,1.0016247655863224,0.9913184243921406,0.9910062619049483,0.9985507404423847,0.9981393810840027,1.0022809022908443,0.9983075968956707,0.9962057121536337,0.9977201157040002,1.0040470259467122,0.9977278090517568,0.9978512977222603,0.9983361806720886,1.0044707762823997,1.0051948942598123,0.9970529246620263,0.997169755793725,1.002390993833221,0.9927110686119806,1.002218805027348,0.006177065694851811,0.0051143124131429315,0.007199273292561896,0.008088080559498407,0.008114401055763824,0.007078528684505905,0.006121357353077524,0.007251690631459849,0.008372638546298328,0.007079152793855208,0.008351783789366487,0.00713319257704836,0.0065521011919172445,0.008745141219837702,0.006934880308781306,0.007758810373224687,0.009137004051545177,0.006217538841941747,0.009492246266822789,0.00860039972690858,0.009894996080802238,0.010086160657688947,0.0063806750119552455,0.009237360258151093,0.009340990737349652,0.0103052204576806,0.010280937082586917,0.0068444141519722525,0.005811493169624609,0.007726118570754209
270,270.0,0.9905258158946328,1.0055933960475663,0.009364637954443358,0.004628459345483304,0.0071243906357925,0.0012919376715119254,0.006216379315982626,0.008306100838787234,1.002191887900177,0.9934598255111483,0.9996013904270458,1.0004754723029534,0.999788964803801,1.0004213748962218,0.9923430180088412,0.9990472538903125,1.0004358744507982,0.9908942469112653,1.0017828646681866,0.9916190974816776,0.991286593577727,0.998730354335331,0.9982554245247517,1.0021949914415755,0.9984871693767667,0.9964558414296395,0.9978990118395631,1.0039613455019825,0.9979065690012524,0.9980290793713025,0.9985843607711391,1.00438464001231,1.0051089592455476,0.9972329479168125,0.997349157203464,1.002295669885017,0.9929727310613712,1.002132823311816,0.0056081010503794635,0.004628459345483304,0.006547031483146939,0.007354111185579798,0.007378658099712486,0.006433136701439528,0.005539499812010988,0.006593762278855244,0.0076142507199892144,0.006407170904955149,0.007595715505583909,0.006456055242780027,0.005929456058853441,0.007950062592297804,0.0062745265786233444,0.007045949086913921,0.008306100838787234,0.00562645765203967,0.008628496405904013,0.007809447752329097,0.00899346070465018,0.009167199450788827,0.005773874104516025,0.008388442565815134,0.008482793419635069,0.009364637954443358,0.009342988352715338,0.006216379315982626,0.00525928950201358,0.007016204407550238
271,271.0,0.9905655187441429,1.005606206101986,0.008504022085423035,0.004189446812572163,0.006472732332890268,0.0011787936002963602,0.0056618922708219005,0.007546657202122595,1.0021539550368646,0.9936024890847434,0.9995647953361309,1.0004362828986866,0.9997431409576193,1.0003741701496498,0.9924968954175277,0.9989952128870146,1.000375801188201,0.9910587545052871,1.0017072619855711,0.9917849592795636,0.991448383165372,0.9986886952379787,0.9982877062787657,1.0021719107950757,0.998444167485066,0.9966197152173217,0.9978531695347826,1.0039430833717946,0.9978583415126554,0.9979786851777318,0.998748652980015,1.0043693127810138,1.005094751554841,0.9971833993936259,0.9972996726723464,1.0022603574484077,0.9931316595040232,1.0021085663427085,0.005105541707406464,0.004189446812572163,0.005952726836534655,0.0066846650195582485,0.006707909919970696,0.005862664693900031,0.0050159950393373585,0.006011748570454267,0.006923503970628462,0.005806815671076814,0.006907724116203185,0.005850928541233202,0.0053707435676836925,0.007223745771741609,0.005676962309480543,0.006416505760739035,0.007546657202122595,0.005092737578538992,0.007838683213558125,0.007111037596294436,0.008168692591394468,0.008325950942552274,0.005226319421662462,0.007638609287310155,0.007724630062910486,0.008504022085423035,0.008484537737651768,0.0056618922708219005,0.004761093918629424,0.006389477769317426
272,272.0,0.9905891808899753,1.0056168426771732,0.007710383003291946,0.003797809546928271,0.005875096945125465,0.0010691980866499226,0.005136738026712513,0.006844977533937998,1.0020434119010817,0.9935620313453858,0.9993239551319661,1.0001824563311563,0.9994863798039741,1.0002647142426402,0.9924468937522176,0.99888774940068,1.0001114958753266,0.9909909220086383,1.0014407259236746,0.9917191496577166,0.9913933136898723,0.9984282732663219,0.9981529087402302,1.002066379153461,0.9981793526268039,0.9965810559063144,0.9975835594433854,1.0038407062463675,0.9975818023422282,0.9976986427786951,0.9987063613239836,1.0042678857732623,1.0049932633666465,0.9969036213967652,0.9970195772033454,1.0021526218556622,0.9930845090559695,1.002002928582384,0.00464145895744348,0.003797809546928271,0.005402376058521226,0.006065162606204933,0.006087320522459599,0.0053310343181433364,0.004549804021664913,0.005467221611131393,0.006284581096108179,0.005272711257166798,0.006271582123190962,0.005312420298868096,0.004873462105936924,0.006552696223084481,0.005136738026712513,0.005833664925463768,0.006844977533937998,0.0046171175031876135,0.007109104098060587,0.0064640910671882115,0.007407347966562655,0.007549357250700915,0.004738760036928401,0.006943156646977006,0.007021248867208212,0.007710383003291946,0.007692762168398092,0.005148221037314284,0.004317170191425627,0.00580916728355353
273,273.0,0.9905964002650297,1.0056210024965584,0.006981964597081118,0.003446223672981993,0.005323944700281019,0.0009655323828681161,0.004648493196743098,0.006198860116498306,1.0020149526358393,0.9933796585690525,0.9989632436350937,0.9998085207667531,0.9991096231472779,1.0002438752053766,0.9922326650725535,0.9988711375471753,0.9997293336008554,0.99073355490909,1.0010629499002808,0.9914622595075473,0.9911621099723903,0.9980444944182106,0.9979535609471236,1.0020449959649662,0.997786763163974,0.9963841607615526,0.9971860443233169,1.0038189920038616,0.9971797220825194,0.9972942331578875,0.9985088791327371,1.004249700085122,1.0049744899952016,0.9964961132235935,0.9966125682594718,1.0021293005821053,0.9928842218481588,1.0019808135525978,0.004206418064316778,0.003446223672981993,0.004893089485590391,0.005493042427318791,0.0055133287248150765,0.004831505500533293,0.004129197030799604,0.004955160763678774,0.005692341097767914,0.0047863156143955875,0.005680891994704213,0.004822032222607544,0.0044231235833076706,0.005934283972526814,0.004648493196743098,0.00528632598393496,0.006198860116498306,0.004190259628281425,0.006437878811573736,0.0058568115755388275,0.0067077212848780775,0.0068361679600973104,0.004301858508934167,0.006290379791529908,0.00636108008169156,0.006981964597081118,0.0069660029978426035,0.004665712210723723,0.003917736197179547,0.00526413391055772
274,274.0,0.9905867748022059,1.0056143822835721,0.0063392448884723954,0.003123162888438435,0.004827046780423673,0.000878824149252076,0.004206952023967905,0.00562814547833482,1.002059520987995,0.9932714391689292,0.9987425241200107,0.9995818337021128,0.998882138147679,1.0002982800650593,0.9921032451343652,0.9989312709889143,0.9995052820237262,0.9905867748022059,1.0008496715787698,0.991315552833857,0.9910231796803798,0.9978150890733052,0.9978543570303587,1.0020949319527188,0.9975532059593599,0.9962608571576579,0.9969509582207805,1.003863874657293,0.9969423296636795,0.997059221271633,0.9983825056207548,1.0042932349064966,1.0050163955605262,0.9962521352284774,0.9963701300235723,1.0021795150031496,0.992758686269967,1.002031192580466,0.0038075020859163044,0.003123162888438435,0.004443873377741268,0.004988184070444189,0.005006067599021392,0.00437516695691243,0.0037410846455236354,0.00448812687091481,0.005167314313667859,0.0043351092497917135,0.005155514338006795,0.004367343346407864,0.004006697790150836,0.005388107153270367,0.004206952023967905,0.004785401785093731,0.00562814547833482,0.003797477990150768,0.005845043243375196,0.0053021997045175195,0.00609006138166744,0.006206634136829714,0.003899583334025497,0.005694971785084491,0.0057589807051152365,0.0063392448884723954,0.0063246511942679755,0.00422367753203056,0.0035498231452215446,0.0047653003983475755
275,275.0,0.9905607663344986,1.0055926787616447,0.005771551254672409,0.0028275436000356046,0.004381753988367978,0.0008058310517140958,0.0038089447826898442,0.0051252281255965825,1.0021773402769758,0.9933957366656669,0.9987971406273478,0.9996439545344759,0.9989421665259708,1.0004368707522338,0.9922440748628788,0.9990804229963031,0.9995695215563897,0.9907426881959802,1.000916553671119,0.9914707101640005,0.9911700304909079,0.9978747059743318,0.9979650368429548,1.0022292840809328,0.9976115902768973,0.996394810267139,0.9970094766249306,1.0040007470141754,0.9970021286846588,0.9971192665599706,0.9985173359750663,1.0044354912606046,1.0051587936984192,0.9963141341519243,0.9964327551746891,1.00230722114978,0.9928967346192226,1.0021653304756368,0.0034457683843602135,0.0028275436000356046,0.0040496844544815995,0.0045441728868704425,0.00456007490486058,0.00396121635044893,0.0033870602742752643,0.004064459001658448,0.00470502201915211,0.00392586641728922,0.0046917288515434,0.003955036335113167,0.0036279302098485167,0.004907282366926203,0.0038089447826898442,0.004331381330072315,0.0051252281255965825,0.0034378622690170468,0.005322165757689838,0.004799594203742135,0.0055448599554069125,0.005650666378230966,0.003530223138070629,0.005155595925431074,0.005213573429334898,0.005771551254672409,0.005758132926343215,0.0038229183349817275,0.0032139042303094955,0.004313171552586567
276,276.0,0.9905222922952861,1.0055515886542052,0.005246899491516156,0.002565779922156584,0.0039774200768967795,0.0007341413322844916,0.0034505859832358,0.004660968541809896,1.0023266725952298,0.9936143154931865,0.9989206894123887,0.9997711739390509,0.999067366753543,1.0005938452780783,0.9924801261310833,0.9992418791247754,0.9996892636441443,0.9909953858618472,1.0010276739644015,0.9917241758808818,0.9914153308085345,0.9980061380490425,0.9981416641313617,1.0023922083260692,0.9977433579006133,0.9966329541141237,0.997143664445069,1.0041717066482099,0.9971401408503215,0.9972620644039139,0.9987616079030299,1.004609693064654,1.0053322102184672,0.9964518559897556,0.9965714464012706,1.0024616559352602,0.993130469900576,1.0023283198569832,0.003119118535220313,0.002565779922156584,0.003685330979085293,0.004134034999362489,0.004148181968209755,0.0035868311805505315,0.0030747641254594733,0.003681022452089334,0.004278483388693278,0.003567025388658428,0.00426393455969113,0.0035935635707099586,0.003294901843349313,0.004463430305052974,0.0034505859832358,0.003920655161568089,0.004660968541809896,0.003118922760224008,0.00483937000620788,0.004344627564817219,0.005041252907140954,0.00513703926245291,0.0032019693256032378,0.00466712758350727,0.004719622974036399,0.005246899491516156,0.005234611117473151,0.0034607466117498537,0.002917628590130938,0.0039041712071408094
277,277.0,0.9904761340180426,1.005486808684685,0.004756442662479816,0.0023323721645801257,0.003606663846956555,0.0006630621683183273,0.003124992844507806,0.004224257273037404,1.002458944118134,0.9936390580922628,0.9990079139042634,0.999864021279245,0.9991631481005352,1.0007320911571327,0.9925081680604584,0.9993796917772859,0.9997859458410608,0.9910330732387426,1.001125762444492,0.9917633415956695,0.9914451082337907,0.99810651650564,0.9982341270467444,1.0025415025826443,0.997846991218881,0.9966517167318453,0.9972527956901778,1.0043220000974233,0.9972571788452144,0.9973860153815072,0.9987786596861574,1.0047647795695966,1.005486808684685,0.9965746181029187,0.9966932076984178,1.002601400856174,0.9931493347419938,1.0024774594447259,0.0028237087613011526,0.0023323721645801257,0.003342574219630071,0.003749129482223641,0.0037616271777537983,0.0032477475647331873,0.0027958953648267375,0.0033334650599991327,0.0038790551943685765,0.003245709540610656,0.003864731368636153,0.0032699636102401807,0.002997290796892541,0.0040473301344781,0.003124992844507806,0.003548706208457688,0.004226113969310237,0.002834832286587971,0.0043875106072438,0.003932366774695773,0.004570220554474836,0.004656829848231105,0.0029096170128635364,0.004224257273037404,0.004271750488691105,0.004756442662479816,0.004745264957819329,0.003132945800573896,0.0026536610452187943,0.003533802634229514
278,278.0,0.9904270728362411,1.005397443764996,0.004309471112632419,0.0021149870562376326,0.0032676177817251833,0.0006000338024085831,0.002828972840219726,0.0038234542976810938,1.0022818112218006,0.9933808058304221,0.998897910503569,0.9997487905041722,0.9990511138405633,1.000537470838872,0.9922353647542878,0.9991801604335094,0.9996809770135244,0.9907497066444629,1.0010363477646067,0.9914803809711769,0.991163952731468,0.9979913966356034,0.9980455184054083,1.0023574437450185,0.9977309526209762,0.9963840528236934,0.9971388368931776,1.004141876963683,0.9971458927204342,0.9972759226918078,0.9985075383142455,1.0045882075424268,1.0053105518357546,0.996469068918013,0.9965865761080309,1.002417288215968,0.9928708846026503,1.0022933976386315,0.002556852202897518,0.0021149870562376326,0.003028658072887238,0.0033969878683505084,0.0034084337178501545,0.0029408922812997522,0.0025353803214166006,0.0030186294908597926,0.0035150764201684914,0.0029436320961386065,0.0035024211270534918,0.0029656924036037297,0.0027183549106134307,0.003667054065558943,0.002828972840219726,0.003212399557073679,0.003828992748773039,0.002570811844690643,0.003975227451675599,0.0035594004838297695,0.004140841214481871,0.0042193669074038695,0.002638374405718332,0.0038234542976810938,0.003866409046279331,0.004309471112632419,0.004299373280380234,0.0028365698970106612,0.0024068784187707823,0.0031989379101985543
279,279.0,0.9903798900833559,1.0052962315609744,0.003925453114545313,0.001916121766015595,0.002967746366029636,0.0005503488334804167,0.002565142453284466,0.00346083368081937,1.002101695459538,0.9930376871707467,0.9987626373118245,0.9996066921081431,0.9989099522485142,1.0003332280884074,0.9918702320438071,0.9989705689639027,0.9995409091972044,0.9903608709055199,1.0009056557953613,0.9910906621746128,0.9907855341862484,0.997840496058965,0.9978031705819298,1.002146129604161,0.9975745884483515,0.9960192235845103,0.996979211597345,1.00391975515666,0.9969861022293427,0.9971162800601799,0.998135158521633,1.0043581241492745,1.0050768933030747,0.9963061985543461,0.9964244782323396,1.002223631025851,0.9925061819375617,1.0020829692571716,0.0023153729979505234,0.001916121766015595,0.0027602089401374203,0.0030952485520903427,0.003106186848995188,0.002662884886462995,0.00229748676746491,0.0027332018722538614,0.0032039687983540337,0.0026685622500558707,0.003192849328663805,0.002688477020153149,0.0024636375082703163,0.0033408174575088084,0.002565142453284466,0.0029081418684848872,0.003488348578068722,0.002328937191846433,0.003621446200490784,0.0032219953055488745,0.0037721928333609173,0.003843739551018892,0.002390093337756732,0.00346083368081937,0.0034996968152297076,0.003925453114545313,0.003916304802879332,0.0025683122735780583,0.0021807455650448802,0.0028959824145548684
280,280.0,0.9903393670928612,1.0051993179269398,0.0035864205825339866,0.001738377669003466,0.002699973906461987,0.0005074097359668006,0.002324164236879166,0.003131567879561685,1.0020340634296607,0.9929900830521118,0.9988407683204393,0.9996872121138882,0.9989901144193974,1.000253421392989,0.9918301667229174,0.9988891792109982,0.9996231184784188,0.9903393670928613,1.0009930744899922,0.9910683736056292,0.9907522769610557,0.9979065520349348,0.9977705918012757,1.0020534662082279,0.997640016435917,0.9959602309391353,0.9970429602425603,1.0038245178069494,0.9970478443005408,0.9971774785593875,0.9980671626518525,1.0042564084468912,1.0049725479704708,0.9963654205400619,0.9964850721566182,1.0021494815569434,0.9924622904242452,1.0019906065892006,0.0020953565515653577,0.001738377669003466,0.002524557522519002,0.0028297352858999997,0.0028401430551305545,0.0024097525403481554,0.0020854186378398425,0.0024733714610588793,0.0029293597367460247,0.00242408194033213,0.0029185035734045827,0.0024420212748516214,0.0022368675180555685,0.0030532968562269683,0.002328161136704674,0.002631586458524119,0.003188100228868636,0.0021127530384588062,0.0033093271162587617,0.002915516641895103,0.0034466124389404447,0.003511580536355326,0.0021682623201430616,0.003131567879561685,0.0031667276399552666,0.0035864205825339866,0.003577998565336561,0.002324164236879166,0.0019789993216552467,0.002620595428806632
281,281.0,0.990309297301082,1.0051228487172108,0.0032594653217534707,0.0015755255123536937,0.0024497771638070385,0.0004627810463714753,0.0021044669012510652,0.0028352843904044045,1.0020561660551823,0.9933687538299069,0.9991663993494944,1.0000285143954688,0.9993324198676549,1.0002879162237162,0.9922551690659115,0.9989279056299724,0.999973952592568,0.9908169198961818,1.0013457886907562,0.9915441471894788,0.9911999294678681,0.9982583554611005,0.9980484727165221,1.002105125849553,0.9979884803753041,0.9963802211670537,0.9973920532061588,1.0038783794036148,0.997399337314979,0.997530754509081,0.9984948064574831,1.0043150972177448,1.0050312418231968,0.996717602886219,0.9968370568956776,1.002181655724597,0.9928751196494434,1.0020421448453303,0.0018971440786063212,0.0015755255123536937,0.002295802584086932,0.0025726165495146007,0.002582215990946272,0.002182221783697884,0.0018905656891234689,0.0022401635750589222,0.002662877190819078,0.0021982089461259737,0.0026522856951304873,0.002214411264279671,0.0020281263750450977,0.002775376500124921,0.0021093197230771152,0.0023827837033505283,0.0028978858373721597,0.0019148392736283981,0.003007834721625194,0.0026396752358348852,0.003132363042276408,0.003191059749433745,0.0019651744480701,0.0028352843904044045,0.002867076961931495,0.0032594653217534707,0.0032517160150311824,0.0021044669012510652,0.001793991751413331,0.002372836102844339
282,282.0,0.9902895225557512,1.0050829697861063,0.002950587147688968,0.0014308279014995935,0.002220522093412887,0.0004172274977212972,0.0019090172229005392,0.002571428231857585,1.0020935564083837,0.9937528437916834,0.9994429430216634,1.0003154389601163,0.9996217883485748,1.0003358239508418,0.9926788191442504,0.9989798852566013,1.0002743497209328,0.9912926964733433,1.0016499938783772,0.9920187269329375,0.9916488438800306,0.9985480257333107,0.9983030881828826,1.0021600800606105,0.9982737602886405,0.9967978560189518,0.9976744897614975,1.0039314907196375,0.9976761190094542,0.9978041862261019,0.9989185691530954,1.0043668301720707,1.0050829697861063,0.9969918792644389,0.9971124540952724,1.002227162124239,0.9932871585313732,1.0020974851462188,0.001720857879513642,0.0014308279014995935,0.002078402868095789,0.0023288993052547587,0.0023375634831500035,0.0019798921453426355,0.0017167632805796663,0.0020329694381504672,0.002410427124817855,0.001995987508932623,0.002400675386614935,0.0020106662393364087,0.0018416667455650232,0.002512449685761324,0.0019118371447903616,0.0021613719260359806,0.002623319415584348,0.001738750693376882,0.0027228485368317513,0.0023941251647823913,0.0028355909945611065,0.00288878789474501,0.0017845574674974147,0.002571428231857585,0.0026001458185615535,0.002950587147688968,0.0029435873805011537,0.0019090172229005392,0.0016292907469515087,0.0021523680231053744
283,283.0,0.9902788968074535,1.0050906400401316,0.002672837937210552,0.0013004426963334826,0.002014509821148923,0.0003763140707191803,0.0017342025019820148,0.0023352618006760215,1.002089922104919,0.993831799095085,0.9993777319411797,1.0002444298208537,0.9995529796392649,1.000341254387118,0.9927541920878226,0.9989894437416169,1.0002072889040758,0.9913638449443759,1.0015888541875648,0.9920888785069608,0.9917238437991004,0.9984685091182118,0.9983054430788868,1.002162331940212,0.9981859482071079,0.9968793096758221,0.997582222632667,1.0039319693905362,0.9975787650095063,0.997704253453294,0.9990082067576604,1.0043667504276006,1.0050825191187471,0.9968898736760884,0.9970110205305105,1.002227475629334,0.993369407854278,1.0020996087460363,0.0015632973972155148,0.0013004426963334826,0.001882564473385624,0.002109442188068049,0.0021172709267740565,0.0017985805306545814,0.0015601556528026786,0.001847004694247855,0.002183116419758214,0.0018139383925130995,0.002174171342329571,0.0018272835865456674,0.001673692807691749,0.0022757477082828797,0.0017350258764873361,0.001963375055964214,0.0023761104579116876,0.0015799395322975665,0.002466347426705993,0.002174407427492435,0.0025686559214223225,0.002617115658955963,0.0016216589112120242,0.0023352618006760215,0.002361177754844741,0.002672837937210552,0.002666516214979135,0.0017342025019820148,0.0014807299490312096,0.0019552233906914586
284,284.0,0.9902762740067738,1.005136070594539,0.0024206901189492472,0.0011817453382920295,0.0018266579875069625,0.0003393987419528993,0.0015734454212409557,0.002118174253020785,1.0020424725379151,0.9934677162872869,0.9989493664728186,0.9997959414345263,0.9991001429571934,1.0003013130767797,0.9923287999306715,0.9989566679760233,0.9997466014301127,0.9908470034226298,1.001138953379947,0.991570922000195,0.9912575082558281,0.998006033403377,0.9980049710796548,1.0021121199734273,0.9977134308155255,0.9964851329461588,0.9971041437643536,1.0038750630708297,0.9970965756783197,0.9972201147695091,0.9986142941348998,1.0043101200343707,1.005025103565853,0.9964033982986938,0.9965250338751495,1.0021811844029926,0.9929708722725279,1.0020494276757768,0.0014187189591985125,0.0011817453382920295,0.001704922088413846,0.0019103790394254666,0.0019174587013432844,0.001632254583548947,0.0014173435681978585,0.0016762430641100049,0.001976947074876636,0.0016474969383927405,0.001968697128563951,0.0016595693641667112,0.0015204358764669649,0.0020609993272435955,0.0015734454212409557,0.0017815097323534213,0.0021518718794268934,0.0014349909314176586,0.002233616787082864,0.001972490416871106,0.0023263538973753686,0.0023703900179061,0.0014728753799121688,0.002118174253020785,0.0021415901041014367,0.0024206901189492472,0.0024149669298681427,0.0015737734920778053,0.001345659419160593,0.0017741297922037836
285,285.0,0.9902805081042965,1.0052042856167673,0.0021931276189271413,0.0010881699000760668,0.0016618166939102374,0.0003016690009042115,0.0014295758319984766,0.0019231626404297498,1.0019503942342873,0.9930616399004936,0.9985153212850783,0.9993498720598505,0.9986490523745033,1.0002188303898536,0.9918579674982134,0.9988782205756717,0.999287089250323,0.9902805081042965,1.0006901160032133,0.9910027572798041,0.9907454896170832,0.9975508801006847,0.9976850033439891,1.002027088758365,0.9972534786045706,0.9960680332904276,0.9966386260260109,1.0037928385711543,0.9966288095930359,0.9967524466775926,0.9982079445904571,1.0042352854651797,1.0049510216471462,0.9959308878722295,0.9960524909564424,1.0020964012031501,0.9925278183648834,1.001964657628134,0.0012886626819493163,0.0010881699000760668,0.0015450865020008606,0.0017312234083836336,0.0017375208658550654,0.0014832638506733582,0.0013036461064579066,0.0015234344419493473,0.0017911738708817008,0.0015140622398196327,0.0017831935095845308,0.0015249905492764498,0.0013983756327561484,0.0018676895146046855,0.0014321753852311655,0.0016181004749139703,0.0019500697136776589,0.0013194489172953456,0.0020240396062173893,0.0017911857146376328,0.0021078307623633294,0.002147588017403463,0.0013545140254055247,0.0019231626404297498,0.0019445073871045822,0.0021931276189271413,0.0021879500821076407,0.0014295758319984766,0.0012393435960499622,0.001611387969275411
286,286.0,0.9902899321279857,1.0052803092742553,0.0019870082224712933,0.0010022439965759813,0.0015125458876133306,0.0002680311201806259,0.0012999292278666975,0.0017489183106498508,1.0020234568431756,0.9931373838433889,0.9985084516638861,0.9993421066564596,0.9986405229879132,1.0003035982985635,0.9919341593547634,0.9989676888507327,0.9992760224713628,0.9903434654535533,1.0006783073425018,0.9910646894901773,0.9908165611497892,0.9975429856010273,0.9977410755682327,1.002112937699595,0.9972490991443411,0.9961686407564797,0.9966355462971782,1.0038865049781065,0.9966259396591398,0.9967525571059281,0.9983196767964203,1.0043331160221816,1.0050486291714797,0.9959263306179735,0.9960478957665794,1.002175774105781,0.9926065321262819,1.0020499348214678,0.001171595391015726,0.0010022439965759813,0.001400116400202061,0.0015687385615875534,0.0015743758733807772,0.0013493451649499559,0.001199110545281854,0.0013860792169608394,0.0016228401976903393,0.0013911431164730212,0.0016153010869408842,0.001401104616808724,0.0012859518683620917,0.0016923856655767225,0.0013041858866471958,0.0014718186178674,0.0017670802467919598,0.0012139511064374823,0.00183406114720762,0.001628976950571537,0.001909818309215511,0.0019457437424186884,0.0012467599068650063,0.0017489183106498508,0.001768513696240619,0.0019870082224712933,0.0019823130578377275,0.0012999292278666975,0.001141275014354113,0.001465691483150697
287,287.0,0.990300795415324,1.0053491657344418,0.001808252529736843,0.0009182208564549701,0.001377594215576924,0.00024216833890729203,0.001179001606501825,0.001585396906016564,1.0021828501005585,0.9935221038826573,0.9988896181375331,0.9997352934609554,0.9990374756019071,1.000469713726753,0.9923644127956461,0.9991363571008152,0.9996796640112215,0.9908319619359739,1.0010830217606643,0.9915514869879406,0.9912720690135117,0.997945759699759,0.9980723269614935,1.002282797655967,0.9976507231482304,0.9965950822642621,0.9970386071271192,1.0040576186257342,0.997030739579104,0.9971609319887906,0.9987545661989291,1.0045065486488014,1.0052214482289628,0.9963299503711894,0.9964525511489364,1.002338842580395,0.9930203115438188,1.0022194343398663,0.0010617276590367667,0.0009182208564549701,0.0012762736294477323,0.001429738942513262,0.0014349080281427851,0.0012230854612170312,0.0010990138960012008,0.0012564179178165503,0.0014793485826234444,0.0012761409530251896,0.0014729058309183491,0.0012850344915549667,0.001179001606501825,0.0015418489610202707,0.0011860526001395775,0.0013342543742507044,0.0016091791368812215,0.001112384295561357,0.0016697708843954901,0.0014766138187648666,0.0017384268960665417,0.001771036528324595,0.0011427165758846904,0.001585396906016564,0.0016032508393533191,0.001808252529736843,0.0018040223002304965,0.0011780982704280658,0.001046010500393487,0.0013286931946055259
288,288.0,0.9903088263811721,1.0053958791647657,0.0016595015650577667,0.0008595363502294234,0.0012667072665905443,0.0002179810869605976,0.001087157659864295,0.0014346220903073902,1.0023329386737203,0.9937973916683063,0.9992357436482066,1.0000985173418753,0.9994011026810213,1.0006276642934444,0.9926737035710724,0.9992931234436685,1.0000492231470908,0.9911855596952623,1.0014483702327424,0.9919036532574006,0.9916013794413663,0.9983151492660619,0.9983531086700866,1.002451234291709,0.9980238450374815,0.9968969487684609,0.9974161730431846,1.0042296652252314,0.9974121389848228,0.9975470627377182,0.9990619754840571,1.0046814658963852,1.0053958791647657,0.9967129735260165,0.9968363032607542,1.002495606562805,0.9933234158055412,1.0023871355051093,0.000960734094182935,0.0008595363502294234,0.0011769090071863729,0.0013177057837700315,0.0013226429696730172,0.0011067784271226182,0.001030557800946616,0.0011369650022423907,0.0013644240806010859,0.001201457313531751,0.001359313803823305,0.0012091578751410436,0.0011075301491553153,0.001419724057960266,0.001087157659864295,0.0012074214225083774,0.0014799980790191733,0.0010410870681546076,0.0015346148734874838,0.0013362072601686402,0.0015965099675348524,0.0016259360234974673,0.00106942173333995,0.0014346220903073902,0.001450773127496502,0.0016595015650577667,0.001655773054838772,0.0010660582715144203,0.0009803056106542241,0.0012023934747062246
289,289.0,0.9903097534403917,1.0054094905916444,0.0015145030916321374,0.0008029289151163141,0.0011606279115025891,0.00019460930850893462,0.0009986321727778805,0.0012988622072627814,1.002223286263578,0.9937436637880029,0.9992474306274647,1.0001142286753149,0.9994159193204062,1.0005138056684373,0.9926226905653164,0.9991765226347017,1.0000669081755706,0.9911401588083587,1.0014695462220116,0.9918578496463347,0.9915510859345521,0.9983290536464811,0.9983041146410198,1.0023417917244517,0.9980414136487418,0.996850686695593,0.9974358871959442,1.0041270181152726,0.9974337216795206,0.9975692605091684,0.9990172818928175,1.0045795576575385,1.0052939648262982,0.996737125472134,0.9968604052876681,1.0023853485157213,0.9932698945339258,1.002277883100359,0.0008693108944635068,0.0008029289151163141,0.0010779079165627434,0.0012063329098968862,0.0012110278475327182,0.0010015475542165012,0.0009630886757805319,0.0010289186580397843,0.0012499022612815498,0.0011255326885257278,0.0012457777381215636,0.0011322264917967267,0.0010363357666282303,0.0012988622072627814,0.0009940918152503329,0.0010926971013757642,0.0013529111112080734,0.0009718481388697635,0.0014020903820050631,0.0012091950178940779,0.001457711215975316,0.0014841320874766173,0.0009986321727778805,0.0012982285941680277,0.0013128363919444597,0.0015145030916321374,0.001511215521173668,0.0009646756091490077,0.0009162168516691591,0.0010881517172827589
290,290.0,0.9902993050078442,1.0053951084774098,0.0013895927565988236,0.0007382208267928206,0.0010616675857617534,0.00017937766629653443,0.0009063457758359236,0.0011880556280168483,1.0019241948222923,0.9933225848297244,0.9989109282739801,0.9997698099209997,0.9990699434436766,1.000207351101916,0.992160126886175,0.9988650996417396,0.9997208990211384,0.99062319287798,1.0011325911044728,0.9913422458525225,0.9910625176644737,0.9979769484554244,0.9979416289218089,1.002041286056563,0.9976868054223372,0.9964077714947337,0.997080299427105,1.0038294824860308,0.9970787606620487,0.9972129112325523,0.9985803001488814,1.004289891643259,1.005006560657238,0.9963853034220667,0.9965081609244685,1.0020830327423718,0.9928195107750191,1.001977160660037,0.0007866971511061189,0.0007382208267928206,0.0009896211106281017,0.0011072441512256876,0.0011117663299977446,0.0009062885724562868,0.0008867243296744662,0.0009310300411131222,0.0011474326146641524,0.001040072439377271,0.0011428291554504786,0.0010461722390103464,0.0009557372106143662,0.0011920943132610658,0.0009063457758359236,0.0009888249270342392,0.0012419324394458895,0.0008930108491574667,0.001286962878194863,0.001094280331828774,0.0013377475262346412,0.0013618822038978158,0.0009175240781876204,0.0011748321284370897,0.0011880556280168483,0.0013895927565988236,0.001386557335598828,0.0008729650268340893,0.0008428709856811484,0.0009847122164965204
291,291.0,0.9902732094983916,1.0053618581433734,0.0013102699822925073,0.0006959209141884276,0.0009916487752506975,0.00017383393372393698,0.0008409290045912585,0.0010852506385205384,1.0017684836655574,0.9930390248779986,0.9986387652375082,0.9994884428652743,0.998786459158862,1.000053145939503,0.9918502949468098,0.9987126818332396,0.999434969718844,0.9902732094983915,1.0008576105289788,0.9909929887943504,0.9907309812677159,0.9976870527718006,0.9976953090131951,1.0018892033321336,0.997393987063077,0.996107076786644,0.9967833178804887,1.0036780708544155,0.9967766768409487,0.9969074047113435,0.9982770813198373,1.0041410396341872,1.0048588617090852,0.9960803973790114,0.9962027488240222,1.0019267870421587,0.9925169028571464,1.0018242078100859,0.0007129214084535865,0.0006959209141884276,0.0009368719108384575,0.001046571526118578,0.0010515159560869393,0.000820813143890856,0.0008409290045912585,0.0008430457402467539,0.0010852506385205384,0.0009987375120424776,0.0010785818454433504,0.0010046426864512433,0.000911188953914359,0.0011260112768218542,0.0008399287922982295,0.0008956513561340961,0.0011730834323435317,0.0008388320665978027,0.0012152371260278228,0.0009911180461398062,0.0012621495222263422,0.0012843344222502734,0.0008597682176165559,0.0010638785350455258,0.0010758442682947426,0.0013102699822925073,0.0013074323212961922,0.0007907985029273373,0.0007962086522701148,0.0008919254961513811
292,292.0,0.9902293775134284,1.0053188649108453,0.0012231578722593293,0.0006461152320620964,0.0009203524007197944,0.00016631379873624974,0.0007822486989321972,0.0010167052059758363,1.0018168476825715,0.9931918841090861,0.99871005169091,0.9995567468102136,0.9988564348649518,1.0001062321374172,0.9920199973043308,0.9987692022457096,0.9995041762735082,0.9904641273655781,1.0009229342773454,0.9911862255195611,0.9909116916845027,0.9977543873271985,0.9977902070546492,1.0019408188932417,0.9974566835595214,0.9962725034094768,0.9968440650604609,1.0037317922270788,0.9968336790985391,0.9969604241314378,0.9984414190824146,1.0041951661850317,1.0049139603236175,0.9961360951691629,0.9962578425176429,1.0019764597528478,0.9926784141123562,1.0018762713476104,0.0006461152320620964,0.0006515544489114658,0.0008784009421311055,0.0009797391795515363,0.0009849233647208277,0.0007436258096745167,0.000790910783846754,0.0007637013341835869,0.0010167052059758363,0.0009486006282605804,0.0010089874389942691,0.0009542622363204946,0.0008605353601262285,0.0010532527641683807,0.0007745341212025179,0.0008114252311186083,0.001096781957318945,0.0007822486989321972,0.0011358067333462306,0.0008978705151120167,0.0011787562521702155,0.0011988331453032053,0.0007999790056278664,0.0009636535278894745,0.0009744720434846869,0.0012231578722593293,0.001220563375566703,0.0007164921643537334,0.0007466372889694396,0.0008080453600109879
293,293.0,0.9901744484004885,1.005275254101136,0.0011199093813151232,0.0005871980229916494,0.0008431288656640522,0.00015270452414060278,0.0007218921757095072,0.0009330792451459034,1.0018427589994312,0.993625091022244,0.9990346246146056,0.9998941410000055,0.999192324916265,1.0001521457817408,0.9924984233282051,0.9988246664678296,0.9998385203592444,0.9909900800457605,1.0012500134817368,0.9917121392818318,0.991414822894217,0.9980980774390551,0.9980766240256337,1.0019887788656545,0.9978029563397954,0.9967450572035519,0.9971927552241996,1.0037902650613812,0.9971811331944231,0.9973054926639673,0.9989208476805164,1.004259211737688,1.0049784118387919,0.9964848735832306,0.996605574444839,1.0020129715843893,0.9931507735000933,1.0019243157917146,0.0005871980229916494,0.0006008341740729384,0.0008064522939322505,0.0008989047787844138,0.0009038492915261515,0.0006759120701736785,0.0007297006889750797,0.0006942986568699793,0.0009330792451459034,0.0008765051191983438,0.0009260848795824962,0.000881513118895597,0.0007943903956909533,0.0009660328107223558,0.0007091653053348513,0.0007373548319871355,0.0010053446196583342,0.0007218921757095072,0.0010407565365158416,0.0008157680377089435,0.0010797348476514986,0.0010980593839815414,0.0007387015043828914,0.0008755061311924888,0.0008852722440183417,0.0011199093813151232,0.0011176195370340666,0.0006511366622699823,0.000688613140758359,0.0007342760838408742
294,294.0,0.9901172436936381,1.0052401510355575,0.0010432101255786203,0.0005374143396101333,0.0007855397444613353,0.00014384275518201692,0.0006717802195591787,0.0008731301627770627,1.001968754335685,0.9939223261163627,0.9992285363067855,1.0000971051418477,0.9993976927944231,1.0003037016656928,0.9928316543468098,0.9989867544160007,1.0000480431884227,0.9913649076099715,1.0014603197051657,0.9920858147798157,0.9917667968191032,0.9983033597512803,0.9982999537309408,1.0021344303464634,0.9980128248879465,0.9970740699104769,0.9974045990963546,1.003948129011923,0.9973944984151037,0.9975186568369474,0.9992598687818366,1.0044245619472967,1.0051454191931737,0.9967024048244473,0.9968214912273308,1.0021507628670323,0.9934689423796362,1.0020691063901614,0.0005374143396101333,0.000567343865463229,0.0007553213830040009,0.0008410782486177857,0.0008458161139960979,0.0006184748029915637,0.0006894865360688177,0.0006352818602767355,0.0008731301627770627,0.0008296677308566486,0.000866670113788295,0.0008338480722872389,0.0007511878005788709,0.0009029650650021048,0.0006618584339976724,0.0006746177246486015,0.0009387532245905166,0.0006829264564164926,0.0009712404023768312,0.0007458817890035195,0.0010069364617006698,0.0010242925275010108,0.0006998187430142966,0.0008002554668103386,0.0008090418895789783,0.0010432101255786203,0.0010412877103857091,0.0005957827842059005,0.0006508222791531417,0.0006717802195591787
295,295.0,0.9900665849269447,1.0052226810354197,0.0009675027979298216,0.0004900113779181369,0.0007263000422323203,0.00013596827513587487,0.0006123692988985874,0.0008121954605852733,1.0020240018549644,0.9938762568778807,0.999041609279083,0.999907248633054,0.9992041776796612,1.000377467309885,0.9927708301099825,0.9990678150232737,0.9998537875460223,0.9912740672356503,1.0012709692837907,0.9919960168301486,0.9916914550918056,0.9981040875027992,0.9982397420317454,1.0021966089739167,0.9978112683049712,0.997038530545182,0.9972008362166955,1.0040173888650048,0.9971865688633826,0.997309662163087,0.9992324074720023,1.004501210184857,1.00522268103542,0.9964902593257836,0.9966102259018541,1.0022130607798574,0.99341600354102,1.0021306506192063,0.0004900113779181369,0.0005269204128896094,0.0007028545514700126,0.0007823370857176184,0.0007867183949685951,0.0005637834302525312,0.000640948518624073,0.0005790250290578853,0.0008121954605852733,0.0007728051989231332,0.0008061487825049131,0.0007763801266213737,0.0006989148163013389,0.0008390730737495412,0.0006117203717503286,0.0006149714137714114,0.0008718733194484098,0.0006348052802106493,0.0009017734815872736,0.0006796020091337615,0.000934527818988969,0.0009508384131068745,0.0006509228517568716,0.0007289652083003785,0.0007368873108877816,0.0009675027979298216,0.0009658636423299787,0.0005431249387754173,0.0006051368505090678,0.0006123692988985874
296,296.0,0.990031293634475,1.0052292388669135,0.0008854409524853399,0.000451755258733034,0.000668359265118249,0.00012293731515332265,0.0005635587317496015,0.0007444808463199864,1.0019907386984095,0.993365616049743,0.9985060519002891,0.9993582160475734,0.9986476148596793,1.0003510520709575,0.9921876128156865,0.9990447915402216,0.999288892075171,0.9905841607555983,1.0007146762320676,0.9913040920309072,0.991061996883671,0.9975413434250688,0.9978572917797996,1.0021613524712976,0.9972476397121485,0.9964990470240349,0.9966354389755251,1.0039913181950422,0.9966166623542255,0.9967388398739133,0.9986954739781942,1.0044786315877294,1.0052004299081063,0.9959187213625439,0.9960386831744993,1.0021819695987504,0.9928662073204354,1.0020949865708262,0.000451755258733034,0.0004904717319610625,0.0006448953835323868,0.0007173224139478817,0.0007213564891664518,0.0005189016303003136,0.0005963840082940975,0.000533029029297108,0.0007444808463199864,0.0007196805304997922,0.0007386121294823282,0.0007228126197611674,0.000650701831663218,0.0007690476081484842,0.0005635587317496015,0.000564697391667561,0.0007989124023654687,0.0005894018105541589,0.0008260659661873511,0.0006228304782898471,0.0008557177663183751,0.0008705846196130846,0.0006035482153497099,0.0006670451037837645,0.0006741043051762788,0.0008854409524853399,0.0008839834271243293,0.0004999240265925664,0.0005631541114275622,0.0005623571337551519
297,297.0,0.9900201913502957,1.005255297075748,0.0008218070768545278,0.0004227223783430931,0.0006264990482977246,0.00011229644606840092,0.0005303389374797489,0.000694980397007091,1.0019560275602353,0.9929205288688032,0.9981554579759399,0.999001535970126,0.9982881344250093,1.0003190538365632,0.9916913387090912,0.9990123245151653,0.9989275124888487,0.9900201913502958,1.000360933738576,0.9907364686665776,0.9905353491790422,0.9971799157156547,0.9975646454678108,1.00212738192894,0.9968951174033037,0.9960284659503551,0.996284761621585,1.003970583401036,0.9962666773592465,0.9963912244281676,0.9982221263326719,1.0044605040592054,1.0051827822225097,0.9955712786996187,0.9956901519705066,1.002150542601816,0.9923847532987499,1.0020609553825037,0.0004227223783430931,0.0004715894066346162,0.0006015907738484785,0.0006679978091056702,0.000671902782347999,0.0004839154277075816,0.0005726951858554182,0.0004970232089562839,0.000692859147052897,0.0006923167337320467,0.000686177727240628,0.000694980397007091,0.000625878237889263,0.0007158662815894131,0.0005303389374797489,0.0005246640302804514,0.0007431445489084343,0.0005636827755149376,0.0007679700492352873,0.0005768467861365784,0.0007950167561154028,0.0008087360079870095,0.0005759612796627401,0.0006161814956538267,0.0006223804813832954,0.0008218070768545278,0.000820545614399697,0.0004664924536377683,0.0005410861448252842,0.0005226015135462672
298,298.0,0.9900391973667594,1.0052935976525128,0.0007576825239978942,0.00038830597466126557,0.0005789584152983139,0.00010396652821929575,0.0004907576559391257,0.0006506767496298436,1.0019927648464901,0.9929780088777649,0.9982916089770153,0.9991439530674215,0.9984322409515933,1.0003533465121663,0.9917609481633367,0.9990453884479934,0.9990766160056359,0.9901100820932829,1.0005069759743697,0.9908284891812481,0.9906123591921425,0.997324614682891,0.9976399176358282,1.0021584881581684,0.9970475235785189,0.9960785159506768,0.9964394227741075,1.0039996773481317,0.9964247268363325,0.9965531646019687,0.9982722819500967,1.0044827920637318,1.0052045971614578,0.9957333149296399,0.995851810443844,1.0021844324401903,0.9924490700534857,1.0020919947261155,0.00038830597466126557,0.00044129603463835077,0.0005558748558476478,0.0006166869282956353,0.0006203845393584508,0.0004436872342019911,0.0005355855144910069,0.0004555351531839089,0.0006394783605905784,0.0006483473060413316,0.0006325228852699201,0.0006506767496298436,0.0005860322649733068,0.00066075323903005,0.0004907576559391257,0.0004803339344692621,0.000685708923955139,0.0005262222966069376,0.0007084801752420613,0.0005274187382191315,0.000733321190124601,0.0007460468203177951,0.0005373279096873889,0.0005627659668015663,0.0005682884724939782,0.0007576825239978942,0.0007565935688891133,0.0004279613641535681,0.0005061673231964209,0.0004785085546421491
299,299.0,0.990082622009357,1.0053368825877969,0.0006948571031521408,0.00035146310763281856,0.0005332046008174117,9.664339530730477e-05,0.0004506230795510467,0.0006106920528132169,1.0020708624501111,0.9933575881913299,0.9987499522983182,0.9996203558437832,0.9989157608338665,1.000435324376498,0.9921918599301873,0.9991266462704285,0.9995704126937749,0.9906061861080319,1.0009982225935627,0.9913249672501151,0.9910722087427483,0.9978137281725568,0.9979634889400248,1.0022421114121156,0.9975475539565254,0.9964942838220872,0.9969459346567424,1.0040922497145095,0.9969381914569374,0.9970700223933487,0.9986936662040246,1.0045779006291378,1.0052996582565903,0.9962555150155354,0.9963728822075906,1.0022645200834512,0.9928612186832958,1.0021751844849327,0.00035146310763281856,0.00041552720296949604,0.0005111647245962768,0.0005668089914564451,0.0005700799842318129,0.0004016299305852057,0.0005044881552114224,0.00041240329171020936,0.0005872613192181075,0.0006106920528132169,0.0005805918193079776,0.00061288674758524,0.0005522485775344925,0.0006069833462062495,0.0004506230795510467,0.00043479807097491574,0.0006296621492974752,0.0004955705976803071,0.0006503757531054596,0.0004774651664384608,0.0006727528041487454,0.0006841128325413505,0.0005061468282064742,0.0005094898138453121,0.0005144876184947074,0.0006948571031521408,0.0006938108278887773,0.0003873705643372668,0.0004772389691313744,0.0004331465946695633
300,300.0,0.9901418733618645,1.0053778938721896,0.0006464478666090796,0.00031944413870719563,0.0005017156345278425,9.341537883404217e-05,0.00042271691745663764,0.0005871138070347626,1.0021538366935416,0.9937092129273617,0.9991089510177301,0.9999932582107265,0.9992921590001919,1.0005158892262296,0.9925824613258363,0.9992029537699951,0.9999520045732637,0.9910444366854492,1.001373432006001,0.9917622935642378,0.991485347285419,0.9981935272584168,0.998242260725879,1.0023286929292006,0.9979347212592232,0.996877445481473,0.9973381019601189,1.0041827137378017,0.9973352181002154,0.9974692018865601,0.9990830041628638,1.0046719154242139,1.0053937592528857,0.9966572632350345,0.9967738925059394,1.0023466430895605,0.9932453479228227,1.0022607057790953,0.00031944413870719563,0.0004088265901426518,0.0004779341739592481,0.0005294889199450335,0.0005324858076025825,0.0003657328245808588,0.0004970467919550061,0.00037595832774919537,0.0005481079063340778,0.0006024273240563025,0.0005416235774116404,0.0006044087157157209,0.0005447063772681843,0.0005663007882627279,0.00042271691745663764,0.00039561357721731725,0.0005871138070347626,0.000488024799035498,0.0006060572510111204,0.0004347506893431184,0.0006261680234185531,0.0006361382548362493,0.000499145898545683,0.0004640705003493268,0.0004686626191715064,0.0006464478666090796,0.0006453168127545601,0.0003523267657339505,0.00047032462973271193,0.0003940983598947684
301,301.0,0.9902083595080587,1.0054093734962806,0.0005947414211960713,0.00029128476670885385,0.0004650023482537059,8.787149839332063e-05,0.00039108791836910155,0.0005405209302864692,1.0021414586194062,0.9938032152817138,0.9991190679019736,1.0000005848069053,0.999301942153225,1.0004949386455055,0.9926900649711955,0.9991752466142353,0.999962426111091,0.991171738357569,1.0013790632829964,0.991889402495736,0.9916010462901148,0.9981979274716919,0.9982698880712008,1.0023121433601299,0.9979412083075168,0.9969911144661824,0.9973440484924829,1.0041828543724267,0.9973416696701479,0.9974719328680333,0.999203629167758,1.0046833904383778,1.0054093734962806,0.9966688486115534,0.9967841881519243,1.002331337628467,0.9933473050097638,1.0022436785748352,0.00029128476670885385,0.00038739756853773977,0.00044051392883913453,0.0004877857910551236,0.0004906464599242443,0.00033454286521443293,0.00047134990776936345,0.0003444727752499079,0.0005049589246221875,0.0005716332962997899,0.000498945359841635,0.0005733567643114969,0.0005167100981336517,0.0005214221710963723,0.00039108791836910155,0.00036116259018966564,0.0005405209302864692,0.00046313891295882885,0.0005578134521596038,0.00039727786461394616,0.0005761043518985763,0.000585067300646839,0.00047449538752699223,0.00042433305003477666,0.0004285791533371121,0.0005947414211960713,0.0005936019905469002,0.0003216127045300386,0.0004457604472634983,0.0003597522944488226
302,302.0,0.9902734885317154,1.0054263158178816,0.00057011298699997,0.0002643681896030652,0.00044106626163449477,9.166114211347221e-05,0.0003654412123998338,0.0005198383541749039,1.0020969214220303,0.9935195744277315,0.9987869798510387,0.9996536598040974,0.9989546920495584,1.0004427157425715,0.992379463149048,0.9991200758806514,0.9996101833327284,0.9908242550594266,1.0010278655650722,0.9915426001904223,0.9912716970892723,0.9978419333328621,0.9980270513972336,1.0022543760440628,0.9975880098083808,0.9966919421116887,0.9969894911081267,1.004137856795871,0.9969871043635676,0.9971136964208315,0.9989067465023326,1.0046452938530783,1.0053734090970157,0.9963171414755789,0.9964322166269675,1.0022810279006693,0.9930405397576935,1.002185962878196,0.0002643681896030652,0.0003706191593975733,0.0004262347516728532,0.0004702485082025075,0.0004737223143034586,0.00030409396725342646,0.00045284743723085426,0.00031337551259731335,0.000487484489121328,0.000554671267138103,0.00048097382823232326,0.0005564399378003618,0.0004984532212989364,0.0005024356108025656,0.0003654412123998338,0.0003278828204626529,0.0005198383541749039,0.0004413169355674899,0.0005357326936162038,0.0003608350969460733,0.0005529424286587066,0.0005612270488521356,0.0004513146725791789,0.0003855747192336471,0.0003894492299808491,0.00057011298699997,0.0005690724273693828,0.00029202700575877214,0.00042666306749897356,0.00032658895428140053
303,303.0,0.990328668516611,1.0054327246636972,0.0005929264341695376,0.00023929298455842383,0.0004400135500972728,0.00010863021675343597,0.00034890857755495583,0.0005260552609887951,1.0020433082388676,0.9931075907604057,0.998429246258435,0.9992750895843718,0.9985796809697898,1.000370226420583,0.9919265852268303,0.9990431567241541,0.9992384718246076,0.990328668516611,1.0006700902458332,0.9910472931881809,0.9907950909174568,0.997447761333602,0.997712891834078,1.0021622903754372,0.9971908792790457,0.996251201272851,0.9965888510092975,1.0040395564618978,0.9965834887578862,0.9967086794191028,0.9984683975883878,1.0045457602368424,1.0052744638097932,0.9959097742144314,0.996024973409886,1.002210545757923,0.9925942028586991,1.002093886313564,0.00023929298455842383,0.0003854477295164824,0.00043724381109668973,0.00047929007217645107,0.000483801394657878,0.00027521486447264155,0.0004742326811118796,0.0002836288280523315,0.0004975089447502571,0.0005905643703125659,0.0004895820739365622,0.0005929264341695376,0.0005256716479378352,0.0005110004219508934,0.00035665238865825234,0.0002967486543823197,0.0005260552609887951,0.0004544707073737817,0.0005405592249190586,0.0003265122446179909,0.0005568407511603025,0.0005643083880421469,0.0004630261024002545,0.00034890857755495583,0.00035241587229789344,0.0005724790665899548,0.0005716308910281542,0.0002642913472340631,0.00044452140618917054,0.0002955793607806592
304,304.0,0.9903672057776752,1.0054348562276554,0.0005914621546759401,0.00021665933154169589,0.00042033002020316803,0.00011248690797226326,0.0003157182926462086,0.0005147483206796493,1.0020688556705823,0.993098679327918,0.9983749779189864,0.999214688726732,0.9985227551780246,1.0003894359260157,0.9919277828823247,0.9990612233496593,0.9991850852828251,0.990338533701015,1.0006208199675775,0.9910565335674293,0.990796702017876,0.9973830389301116,0.9976953231700709,1.0021754731153893,0.9971213986029769,0.9962592086424262,0.9965165530227171,1.0040551195238951,0.9965085050062225,0.9966315874762439,0.9984878887967966,1.0045708912215363,1.0053012811943578,0.9958336907011867,0.9959482460802694,1.002228830698027,0.9925882314911991,1.00210700438717,0.00021665933154169589,0.0003813745362196414,0.0004203471174415847,0.0004593306050571079,0.0004639411796365857,0.00024911845025966624,0.0004701909768847215,0.0002567200483631339,0.00047675721402406883,0.0005887813131674166,0.0004685501954310533,0.0005914621546759401,0.000522467500586615,0.000488988159415221,0.0003376104278509321,0.0002686131398094455,0.0005017414736791499,0.00044768122784628515,0.0005147483206796493,0.0002954843789055155,0.0005295824787994297,0.0005361451275460913,0.0004554853278261868,0.0003157182926462086,0.00031888959798423823,0.0005435556156285148,0.0005428903814815507,0.00023924329219807987,0.00044026642921225333,0.0002675563112970549
305,305.0,0.990389999554453,1.0054389667036843,0.0005539566999988909,0.00019671158352843306,0.0003928505315264023,0.00010972145638836008,0.0002865501790848771,0.00048670183392148094,1.00217964633172,0.9933718094356243,0.9985818765295535,0.9994340625969534,0.9987451508653725,1.0005076937759356,0.992239380556023,0.9991783998739006,0.9994151138385761,0.9906992495292372,1.0008479683952247,0.9914162923243651,0.9911312451178216,0.9976019619002199,0.997901655002997,1.0022901273914915,0.9973448218383244,0.9965565667898137,0.9967396710348022,1.0041798936850006,0.9967336395305262,0.9968573052110274,0.9987974730390613,1.004705822150457,1.005437091142628,0.996060039634153,0.996174879968229,1.0023452973115132,0.9928872506232719,1.0022220895922345,0.00019671158352843306,0.0003561152571442645,0.0003971515304195487,0.00043385993517016134,0.0004385896609315216,0.00022614035480306998,0.0004396293818848153,0.00023300175185087018,0.00045108247128955936,0.0005515063224862834,0.0004434623139882546,0.0005539566999988909,0.0004888879723986454,0.0004616803828780195,0.0003135426332224427,0.00024375593632575178,0.0004743327186144837,0.0004183463345253541,0.00048670183392148094,0.00026824803371867814,0.0005007832198698549,0.0005071238355580801,0.00042575442041042986,0.0002865501790848771,0.00028941659922538776,0.0005142929029135451,0.0005135741024062958,0.00021716446750969922,0.00041136137033281114,0.0002427917393805629
306,306.0,0.9903998473176415,1.005451312285711,0.0005464189639393231,0.00017966828389970408,0.00038456657551414337,0.00011767547839033886,0.00026151284362833693,0.00048163913095460926,1.0021838841231303,0.9936150150806453,0.9987448529037039,0.9996021629922304,0.9989130824081289,1.0005067184518621,0.9925123840983243,0.9991755304857246,0.9995809730112701,0.9910085122046213,1.0010060309895557,0.9917268272409115,0.9914210395930504,0.997768528800532,0.9980402053418455,1.0022889193709046,0.9975134809573818,0.9968169374828302,0.996909531615091,1.0041891680997868,0.9969071889450162,0.9970335790634153,0.9990634092431917,1.0047200958282385,1.0054513122857107,0.9962367344560176,0.9963509707619026,1.0023475759698934,0.9931548810179768,1.002221026801761,0.00017966828389970408,0.0003495921685609167,0.00039776130795873203,0.0004342024860834499,0.00043956346705015806,0.00020633361144094923,0.0004325100050810757,0.00021244398395252914,0.00045260610758666796,0.000544227624180833,0.00044486746052057653,0.0005464189639393231,0.00048163913095460926,0.00046134580557276187,0.0003036297185798663,0.00022238457225654156,0.00047509446485861586,0.0004110649602692211,0.00048759897193192785,0.00024485829039094705,0.0005017267097214979,0.0005082479686560035,0.00041880358334461223,0.00026151284362833693,0.0002641051143845593,0.0005156197668493129,0.0005147338679800688,0.00019819168694890202,0.0004047636306766198,0.00022148070816498816
307,307.0,0.9903995465379395,1.0054756797697468,0.000532001017218372,0.00016366756753860914,0.0003683877166267629,0.00011930199423625515,0.00023823735139903376,0.00046873936342372457,1.0021096239637977,0.9936174538573005,0.9987083489583347,0.9995629914414441,0.9988718349920348,1.0004187760705383,0.9925199374914102,0.999084725934567,0.9995349601861775,0.9910224536579784,1.0009522888616527,0.9917417329866418,0.9914330883707394,0.9977291054391897,0.9979954585897647,1.002199981965407,0.9974756592635998,0.9968091697915102,0.9968722145070333,1.0040900786550926,0.996873104755902,0.9970010245915887,0.9990567155463842,1.0046153186476225,1.0053451080516247,0.9962051938588956,0.9963187136035971,1.0022651117578476,0.9931591868901347,1.0021321613363177,0.00016366756753860914,0.0003395892316509316,0.00038435109413693133,0.00041921422979816894,0.0004247276008386088,0.00018774208063110012,0.0004205617402045376,0.00019317023273389172,0.0004374640895268534,0.000530113195134904,0.00042958129818731165,0.000532001017218372,0.00046873936342372457,0.0004447884238773969,0.0002889244197499819,0.00020240011583253946,0.00045854455927756487,0.0004001107042371814,0.00047062007044609236,0.00022298546008163857,0.0004842145520840037,0.0004903977331140312,0.0004082706981969472,0.00023823735139903376,0.00024062320750181418,0.0004978332603165801,0.0004968580590943863,0.00018040907114241306,0.0003939360606505709,0.00020155501077676795
308,308.0,0.9903918946860449,1.0055059783601377,0.0004949553358022207,0.00014824380686870504,0.0003405546475237121,0.00011258078118644533,0.00021582975835740228,0.0004360650259575616,1.0020290691945393,0.9933373416619983,0.9984641068181712,0.9993092922046746,0.9986183646128209,1.0003308199029965,0.9922080860621201,0.9989931844388269,0.9992765712467792,0.9906757364584141,1.000694322115107,0.9913947535520679,0.9911058418843196,0.9974770641622488,0.9977789346402738,1.002110661639141,0.9972283702908741,0.9964923027388031,0.9966245127876192,1.0039971795735347,0.9966283636640108,0.9967583276916085,0.998728342403647,1.0045185857312882,1.0052484469882228,0.9959608885310344,0.9960749308646508,1.0021805138031088,0.9928517830763618,1.0020435478986993,0.00014824380686870504,0.0003158751820230028,0.0003567427995921223,0.0003890458091672168,0.0003941170427144291,0.00017006967936573675,0.00039113720499449426,0.0001750123820155519,0.00040594060120166477,0.0004932926909171034,0.0003986466453743505,0.0004949553358022207,0.00043610930621226513,0.00041264105635869597,0.0002665226960250713,0.00018338053459731078,0.00042504180075833364,0.00037228576429288487,0.0004360650259575616,0.00020197660918007434,0.00044841441768841327,0.00045415000592625136,0.0003799471841297684,0.00021582975835740228,0.00021801698353601424,0.0004607343895776462,0.00045983420241500674,0.00016342440416932847,0.000366571394818139,0.00018261471167459919
309,309.0,0.9903796892326558,1.005533647863312,0.0004806799973400433,0.00013460188372892495,0.00032710306621370886,0.00011376397179404217,0.0001962638596394466,0.0004226371868798199,1.0020624283038702,0.9931049558210593,0.9982454987237237,0.9990844314557769,0.9983936253664468,1.0003644042114601,0.9919445259111731,0.9990225681188537,0.9990499367274792,0.9903796892326558,1.0004698668849057,0.9910965444841238,0.990829023904255,0.9972459707844299,0.9976243787525414,1.002136420336086,0.9970005623769373,0.996243011905116,0.9963955741824951,1.0040267092606818,0.9963982509336126,0.9965254222741106,0.9984802640839835,1.004549014709028,1.00527876104489,0.9957300284525017,0.9958445252311645,1.002214243477357,0.9925963937122074,1.0020691615451003,0.00013460188372892495,0.0003086315145725839,0.00034607939260005246,0.0003779238236511394,0.000382142020563793,0.00015471624132803246,0.0003812450773361782,0.0001593341588931007,0.0003928610227022185,0.0004792421567388091,0.0003852746988417609,0.0004806799973400433,0.0004249592606174062,0.0004012223103369073,0.00025633685045433594,0.00016713325099574586,0.0004123144480897036,0.00036234655144278287,0.0004226371868798199,0.00018382313163211233,0.0004339849031069272,0.00043964228333231216,0.0003687268364029748,0.0001962638596394466,0.00019820047121155387,0.00044502918595092756,0.0004442674743227494,0.0001486259746882473,0.0003584022472882632,0.00016644377172241148
310,310.0,0.9903654230703519,1.0055501280856982,0.0004657248847563355,0.0001221491298574192,0.000313390341369373,0.00011398694068336455,0.00017853621976652675,0.00040813998770801267,1.002092672799956,0.9932176774473326,0.998276974705345,0.9991128615507714,0.9984245663360833,1.0003975856151912,0.9920701095989587,0.9990571980993443,0.9990826807462553,0.9905205231242697,1.0005005747000584,0.991238141521459,0.9909626243798626,0.9972750323754828,0.9976824267759955,1.0021639847105153,0.9970322607425646,0.9963668916367129,0.9964249664229563,1.0040528143686918,0.9964261817600156,0.9965526516897113,0.998612443569055,1.0045748864516277,1.0053041613479095,0.995751877488879,0.9958680042528432,1.0022434287624005,0.9927154007503465,1.002096623203177,0.0001221491298574192,0.0003010645741507276,0.00033366585530744886,0.00036497747907171925,0.00036830402675991066,0.00014064753684127278,0.0003708576230544597,0.00014493002040457195,0.0003776891748143753,0.0004644540803092758,0.00036947334988422087,0.0004657248847563355,0.00041322626702481046,0.00038797147244998536,0.00024576297816018405,0.00015226417222856915,0.00039832342190745295,0.0003519994637432939,0.00040813998770801267,0.00016735244555762344,0.0004187751727894946,0.0004242665047175262,0.0003570703731704523,0.00017853621976652675,0.00018025347158327673,0.00042900266877951283,0.0004283550574062352,0.00013508866748436328,0.00034974212753552457,0.0001516420338566091
311,311.0,0.99035037077924,1.0055468588337255,0.00043175398800486396,0.00011157906917202341,0.0002887374222968297,0.00010590626155325224,0.00016300572313130934,0.0003758192372427541,1.0022364141252444,0.9934790141808457,0.9985352043491453,0.99938324865681,0.9986966628372049,1.0005544958437886,0.9923666654993283,0.9992167455559497,0.9993586772074445,0.9908545311565734,1.0007691018228464,0.9915741876391869,0.9912770434419163,0.9975514546452743,0.9979197250630176,1.0023158204725862,0.9973103931046324,0.9966530253351071,0.9967026964874739,1.004201003607566,0.9967061547751489,0.9968342981547045,0.9989041220764714,1.0047231610723368,1.005451999245226,0.996032545158708,0.9961488000674661,1.0023944160030698,0.9930003579993206,1.002248816834252,0.00011157906917202341,0.0002787814633579041,0.00030703854037331596,0.00033607324086647433,0.00033902430104317444,0.00012837831711560673,0.0003435438747694418,0.0001322177149159333,0.00034760289853633087,0.0004306461570086833,0.0003398702998921404,0.00043175398800486396,0.0003830377892849149,0.0003571781903243007,0.00022622787957138986,0.00013877638796426804,0.0003668156865679599,0.0003257071761107628,0.0003758192372427541,0.0001526267325735709,0.00038560664222174907,0.0003906908071419503,0.0003306604111132087,0.00016300572313130934,0.00016459257951987648,0.0003949471853071027,0.00039439122794132837,0.00012331512003893036,0.00032399289757375815,0.00013822113021986425
312,312.0,0.9903355023613084,1.005515279913823,0.0004124425843830817,0.00010216086935021601,0.00026873205084737957,0.00010020272089277427,0.00014923123268225107,0.0003457908917869936,1.0022836752757316,0.9936569353573831,0.9986393909522325,0.9994944394388251,0.9988074384254862,1.0006038686322458,0.9925670411767545,0.9992647082031525,0.9994692474925475,0.9910825620689022,1.0008736624661416,0.9918026491196104,0.9914916693766029,0.9976640036479538,0.9980372634770404,1.0023654007769003,0.9974248480738146,0.9968506289876088,0.9968159660361651,1.0042583586353748,0.9968208051748877,0.9969464279257022,0.9991031665985732,1.0047853669472324,1.005515279913823,0.9961510705822301,0.9962676065415852,1.002445254960615,0.9931921567047323,1.002299072905765,0.00010216086935021601,0.0002646427645703729,0.0002831402740911181,0.0003098703628223617,0.00031270729172927817,0.00011738671955362955,0.0003270935096148431,0.00012080278629365735,0.0003207420605591243,0.00041143428068229015,0.0003134612207984832,0.0004124425843830817,0.0003651841633592128,0.0003287645307077929,0.0002099090616838701,0.00012662839738876192,0.0003376616154183494,0.0003095789319098795,0.0003457908917869936,0.0001394670105520945,0.00035481387410897465,0.00035950036177145,0.00031541531909493547,0.00014923123268225107,0.00015070850183666708,0.000363407359303283,0.0003628833540632045,0.00011278980324987736,0.0003082074552248105,0.00012613493683052418
313,313.0,0.9903217878185451,1.0054537485910804,0.00038935189101291435,9.288644139152747e-05,0.000248489129209065,9.41425644170765e-05,0.00013592210668222956,0.00031697862044900184,1.0022842206649996,0.9935246126850428,0.9985437384217349,0.9993997447421634,0.9987086750433084,1.0006003651589046,0.9924315388560062,0.9992592742915808,0.9993713988330643,0.9909388149536111,1.0007774419601432,0.9916589973887919,0.991351986635973,0.9975625384512959,0.9979561196414347,1.002356702506078,0.9973233798435029,0.9967215429755784,0.9967132246522967,1.0042471029756719,0.9967158120883796,0.9968418278945258,0.9989825547875254,1.0047735418693644,1.0055037072369009,0.9960443253142353,0.9961616671517071,1.0024440157856085,0.9930554202792854,1.002290306173064,9.288644139152747e-05,0.0002488467534377205,0.00025997670448653875,0.00028443693723267856,0.0002870453199635427,0.00010680751943685919,0.00030812387047042625,0.00010993121571346287,0.0002943276343118907,0.00038834479805492986,0.0002874174619135407,0.00038935189101291435,0.0003443301047518008,0.0003014210046402919,0.00019304895404622754,0.00011517687302284065,0.00030959544685330877,0.00029092174351402154,0.00031697862044900184,0.0001269659270618975,0.0003253187429175878,0.0003296728106597257,0.00029694046909748225,0.00013592210668222956,0.00013728194939729939,0.0003332466067559021,0.0003327435502514012,0.0001025879189650955,0.00029029461820200545,0.00011472988157779734
314,314.0,0.990310197152938,1.0053882919652375,0.00036165626019583696,8.520724082343728e-05,0.00022952591601117485,8.732775560489518e-05,0.00012492169655510432,0.0002916082691687164,1.0022281397985737,0.993210219131323,0.9983140678023945,0.9991680465737278,0.9984728533041866,1.0005367614872522,0.9920831591373469,0.9991903399088174,0.9991337985734794,0.9905451345737667,1.000543599213766,0.9912640644343192,0.9909832810765188,0.997325249483486,0.9977450430932814,1.0022940092857944,0.9970870011967872,0.9963895403936848,0.9964762388084811,1.0041792878740474,0.9964804360234679,0.9966050466752446,0.9986551580470158,1.004704676864235,1.005435640501776,0.9958132908246459,0.9959296457748611,1.0023856380922638,0.9927189610993237,1.0022271303447052,8.520724082343728e-05,0.00023117747617850868,0.00023991267498577222,0.0002624251762645802,0.0002647890543275714,9.820134133969424e-05,0.0002862919188859711,0.00010117094653775702,0.0002716225711916855,0.0003607207477455498,0.0002654605004954397,0.00036165626019583696,0.00031985316852064724,0.00027773356963035954,0.0001784336217914822,0.00010583782787870684,0.0002849171045460872,0.0002708762026357481,0.0002916082691687164,0.00011668560678927239,0.0002990058303097287,0.0003028511828077468,0.0002768902520067176,0.00012492169655510432,0.0001261778342602722,0.00030613980380729815,0.0003056695109319691,9.420315834859536e-05,0.0002699204882994027,0.00010541644307558834
315,315.0,0.9903017003664761,1.005351854594694,0.00034799583531156127,7.79505335483168e-05,0.00021804503462138653,8.530918683673931e-05,0.00011436224384047983,0.0002765580719392188,1.0021852825651445,0.992997855413725,0.9981897250112766,0.9990421175228679,0.9983518740967572,1.0004935337151633,0.9918555700341984,0.9991429591920928,0.9990183078967299,0.9903017003664762,1.0004328496888182,0.9910201471775277,0.990748181835186,0.9972021641619511,0.9976117337813396,1.0022453177866821,0.9969641696236897,0.9961572312720907,0.9963533503894496,1.0041228679886443,0.9963605243523596,0.9964826066137094,0.9984233053961751,1.004645937160115,1.005376783892452,0.9957014283092945,0.9958162851820512,1.0023393181599436,0.992493702452559,1.002178896206207,7.79505335483168e-05,0.00022254674903582396,0.0002290994278172506,0.00025033033989784424,0.00025248093824885136,8.99336241067616e-05,0.0002757540235001407,9.27218115587166e-05,0.0002591404395313371,0.00034701604121957545,0.0002536321803558345,0.00034799583531156127,0.00030768824691108763,0.0002644330771493513,0.0001694505555518466,9.689380685516662e-05,0.0002704355098588912,0.0002617543581033818,0.0002765580719392188,0.00010681217618925812,0.00028305728845670635,0.0002865221009892157,0.0002677986635994055,0.00011436224384047983,0.00011550660608501619,0.0002894573026828977,0.0002889958711070472,8.621272462452754e-05,0.00026031297146214094,9.64975191039392e-05
316,316.0,0.9902968041691006,1.0053773810378512,0.000328204592529416,7.060376658635851e-05,0.0002037230311797906,8.156431905890944e-05,0.00010352278054965062,0.000260071411685428,1.0021728209727843,0.993092715357707,0.9982542138093689,0.9991102116918784,0.9984184213815587,1.0004826414054862,0.99196752657382,0.9991307479393914,0.999082998463149,0.9904250340169867,1.0004859210313553,0.991143655322715,0.9908677156414759,0.997272030996684,0.9976657829346505,1.0022375512443307,0.9970362324511516,0.9962568547071341,0.9964263940948526,1.0041184219870474,0.9964370621017032,0.996558211162607,0.9985227304369356,1.004645440671339,1.005377381037851,0.9957846086200487,0.9958997587521563,1.0023269455668908,0.9926053150388011,1.0021709061049568,7.060376658635851e-05,0.00020969351055765876,0.00021509744790097727,0.00023486008979940596,0.0002367741651037926,8.14556009734905e-05,0.000260071411685428,8.398255260338059e-05,0.00024300387105772954,0.0003271766434836321,0.0002379787131338527,0.000328204592529416,0.000290010917583071,0.00024793991267809583,0.00015760740412321323,8.77254956576336e-05,0.0002530472311381053,0.00024680011741499324,0.00025868129527914323,9.669225602536691e-05,0.0002645618808553412,0.0002678097828366106,0.0002524078875070777,0.00010352278054965062,0.00010455657578158438,0.0002704432505288898,0.0002699739598333215,7.807098935062523e-05,0.0002455703772299216,8.736645560595119e-05
317,317.0,0.990294162102563,1.005480026868779,0.00030669058878403805,6.595918500611836e-05,0.00018954856641715382,7.596373766467436e-05,9.575558425045465e-05,0.00024288361705735917,1.002206242879651,0.9932911644166078,0.9984842469487549,0.9993531273267221,0.998661039258014,1.0005242002154133,0.9921951363469629,0.9991734633204229,0.9993339039372238,0.9906902005841365,1.0007325268443694,0.9914086456017407,0.9911119668286448,0.9975139958959806,0.9978244338267827,1.0022665634828276,0.9972784392962771,0.9964520278309734,0.9966675449887602,1.0041261921658686,0.9966775175619846,0.9967935111321227,0.9987147667282904,1.0046412841143348,1.0053727732376927,0.9960275905323807,0.9961424868545816,1.0023621148413668,0.9928255147536735,1.0021998935180105,6.595918500611836e-05,0.00019563044043853219,0.0001997022795464396,0.00021806816428820684,0.00021987581260412068,7.615905577269453e-05,0.00024288361705735917,7.851343459917445e-05,0.00022567859233092044,0.00030564262630650727,0.00022081457121862977,0.00030669058878403805,0.0002709490295304261,0.00023015447251810512,0.00014716551412707364,8.157382785672311e-05,0.0002348573175805995,0.0002303883212321297,0.00023993160933569063,8.957902140760912e-05,0.00024534618271262185,0.00024835497415319496,0.00023588038595319169,9.575558425045465e-05,9.667260104387354e-05,0.00025068979828657146,0.00025027223935837807,7.288439305032265e-05,0.00022912554938040098,8.125780278450677e-05
318,318.0,0.9902919644165689,1.0056037917242266,0.0002970913779885919,6.250167411501701e-05,0.00018033964308444023,7.305475649318667e-05,8.978862555637085e-05,0.00023086681343187628,1.0023479501286388,0.9936151393065953,0.9986994924131593,0.9995813218784017,0.9988893359085568,1.0006862842686128,0.9925585899365189,0.9993363666820926,0.9995683738149062,0.9910873878025972,1.0009661681494613,0.991804261744317,0.9914926754549016,0.9977497228803697,0.9980850014607573,1.0024447452647685,0.9975175539552693,0.9968250202629722,0.9969106196037714,1.0043312349016653,0.996918389869821,0.9970341539518196,0.9991168621405878,1.0048713907210414,1.0056037917242266,0.9962686642946573,0.9963832304475979,1.0025201791225373,0.9931795145564443,1.002377861393808,6.250167411501701e-05,0.00018888816268725162,0.00018821829555722537,0.00020557674609974604,0.0002073330987189124,7.221837467842818e-05,0.00023495133127101212,7.44088281315125e-05,0.0002127927864797916,0.00029596094353872134,0.0002077748030258997,0.0002970913779885919,0.00026239284957759915,0.00021685410453022182,0.0001409055411618944,7.685626183665945e-05,0.00022134371896524285,0.00022285110914931636,0.0002258242611296506,8.411072695082138e-05,0.00023086681343187628,0.00023357157810423705,0.0002284286075670645,8.978862555637085e-05,9.061884858080219e-05,0.00023575991313584316,0.00023543159531521239,6.904463060793983e-05,0.000221230506675737,7.659317796461043e-05
319,319.0,0.9902884013608235,1.005688693600775,0.0002787453169947139,5.746532434216647e-05,0.0001670753399978589,6.837860390742743e-05,8.239732032018199e-05,0.00021423807344021225,1.0022852725144065,0.993607405990082,0.9986384633133968,0.9995170876646189,0.998827183163173,1.0006261351793515,0.9925574357958653,0.9992779861842835,0.999505375113041,0.9910838557405458,1.0008999135237702,0.9917986902369329,0.9914922852662604,0.9976912038088311,0.9980438375061013,1.0023840845484444,0.9974607046507181,0.9968127866604707,0.9968532847297652,1.004261340490873,0.9968585142722319,0.9969731998103091,0.999100410185011,1.004794777618022,1.0055259060869033,0.9962055115194547,0.9963202213105318,1.0024546608392648,0.9931763227212421,1.002316966019689,5.746532434216647e-05,0.0001770473499996651,0.00017322322192597515,0.0001892341974797419,0.00019085893632956707,6.636186546648847e-05,0.00022030522496337718,6.832232900779634e-05,0.00019582894702757251,0.0002776604633570694,0.0001910161812912637,0.0002787453169947139,0.00024619325592224826,0.0001995758387932343,0.00013071965189639963,7.048635731374088e-05,0.00020373111824027658,0.00020902813717561697,0.00020774152523266119,7.716434559665723e-05,0.00021238052532557446,0.00021475878309381403,0.00021423807344021225,8.239732032018199e-05,8.31677387940739e-05,0.00021692837062669705,0.00021664297872167352,6.348565273922218e-05,0.00020728823555089405,7.026293296719182e-05
320,320.0,0.9902816631850316,1.0057299798716448,0.0002661503320963904,5.225786694650772e-05,0.00015651327966537996,6.567861260646605e-05,7.491417277210352e-05,0.00019971064095516492,1.0021688292411153,0.9932895219248273,0.9983191678458645,0.9991892724929025,0.9984948677531617,1.000501503907572,0.9922046973185901,0.9991495797682337,0.9991688252151084,0.9906861703459181,1.000568237891202,0.991402805949479,0.9911189009471219,0.9973582470300263,0.9977829166577182,1.0022655582441224,0.9971239470470566,0.9964722310901719,0.9965150799520074,1.0041355915134258,0.9965173328378224,0.9966328962910909,0.9987628400592028,1.0046650589599895,1.0053963136573247,0.9958594857985906,0.9959745427194893,1.0023376581936208,0.9928290301788478,1.0021978187979643,5.225786694650772e-05,0.000169507821109865,0.00016175477168263512,0.00017623933039742921,0.00017795563724859825,6.036457402525435e-05,0.00021041413970132383,6.218471317085249e-05,0.00018250144941349351,0.000265096099517253,0.00017801479508501187,0.0002661503320963904,0.00023503929792266913,0.0001859393888954205,0.00012225985382020442,6.407712665440404e-05,0.00018964088059456415,0.0001991250312213871,0.00019333138068860681,7.016793617895012e-05,0.00019749327881039372,0.00019971064095516492,0.00020334309333249305,7.491417277210352e-05,7.560376212971302e-05,0.00020143957398141197,0.0002012022696787131,5.772320779768952e-05,0.00019806629218454362,6.38796719483503e-05
321,321.0,0.9902699401388986,1.005736705254217,0.00026683164250714534,4.773521125798684e-05,0.00015129516318873354,6.657496898290423e-05,6.861102006256395e-05,0.00019045715927746575,1.0020083998503202,0.9929625925945813,0.9980282187277228,0.9988860793375566,0.9981905953427124,1.0003261447540692,0.9918335310832822,0.9989662637783145,0.9988635436830169,0.9902699401388986,1.0002708059029946,0.990987070809733,0.9907254062603811,0.9970520013101637,0.9975099806651894,1.002093194317535,0.9968138830816077,0.9961237136804247,0.9962036194714613,1.0039487621711887,0.9962031303346768,0.9963174813074162,0.9984125155647803,1.0044686618370937,1.0051993712656795,0.9955407276269641,0.9956562939982635,1.0021696904653743,0.9924704809014648,1.0020246825341246,4.773521125798684e-05,0.0001713031210872005,0.0001548257534958381,0.00016801525601887985,0.00016968402820639772,5.5168293525448214e-05,0.00021159053408528587,5.693926991896446e-05,0.0001736820137152938,0.0002657483592843273,0.00016928955533775572,0.00026683164250714534,0.0002359285407339164,0.00017709072629665872,0.00011815749708853334,5.860015022880104e-05,0.00018036433391714686,0.00020024318782186146,0.00018377041390773546,6.427617113737915e-05,0.00018737508999938624,0.0001895496321582634,0.00020342722883196445,6.861102006256395e-05,6.922226029045334e-05,0.00019045715927746575,0.00019032621672881054,5.274031862532478e-05,0.00019948014748423054,5.84217626309878e-05
322,322.0,0.9902521095331436,1.0057179244658745,0.00025357179569259153,4.3557520582022554e-05,0.00014134395773043025,6.35747028980324e-05,6.266269046895351e-05,0.00017550850026919798,1.002016104848938,0.9929833076821705,0.9980498733648686,0.9989072349573928,0.9982134335601877,1.000330536196161,0.991856729780563,0.9989687542388668,0.9988887773726952,0.9903021026088008,1.0002964941409356,0.9910212512007984,0.9907537186216553,0.9970753628597305,0.997523778998505,1.0020918697952175,0.9968362230610616,0.9961452323060231,0.9962261944053075,1.003942383697295,0.9962208278968065,0.9963345390053636,0.9984318773852606,1.004455661293643,1.0051836847118263,0.995551689477907,0.9956675298735777,1.0021736667464733,0.9924936154975301,1.0020240176947028,4.3557520582022554e-05,0.00016377999782713333,0.00014363091651668056,0.00015562480875465007,0.00015702579336908926,5.031077137511283e-05,0.0002016723517650038,5.199869139760737e-05,0.00016047165713233092,0.00025253725586950315,0.00015631411407078223,0.00025357179569259153,0.00022453140881106988,0.00016382387718431312,0.00011049607755393923,5.347263255249327e-05,0.00016676344541199445,0.00019135353387295215,0.00016986174165031112,5.8722014390439054e-05,0.0001730129184829926,0.00017508249961736575,0.00019405193501570504,6.266269046895351e-05,6.320777185339177e-05,0.00017550850026919798,0.00017544560012291033,4.8135911224036885e-05,0.00019038225223685673,5.3308246841475935e-05
323,323.0,0.990229796922542,1.005682692223998,0.00023532574074530577,3.9538647676462755e-05,0.00013113753325313577,5.9532984132317683e-05,5.676990015546056e-05,0.00016408216659171885,1.0020516511469706,0.9932923041876909,0.9982996253708577,0.9991667823909026,0.9984702483427307,1.0003672640110035,0.9921895783536842,0.9990087128387171,0.9991447706624564,0.9906746233877786,1.0005502299898923,0.9913926686969531,0.9911037056650496,0.9973354601286608,0.9977241260888038,1.0021201550195042,0.9970988524569053,0.9964615386300671,0.9964904024793125,1.0039663629522593,0.9964836738523914,0.9965930402258731,0.9987445401446365,1.004474526465402,1.0052018227911321,0.9958161151988512,0.9959317787685197,1.0022090408876116,0.9928244593722048,1.0020530827343517,3.9538647676462755e-05,0.00015139072148242195,0.00013438384777244365,0.00014578856938379363,0.00014703714226988425,4.568386539733167e-05,0.00018680215169758932,4.7229987413491233e-05,0.0001504980388871453,0.00023439917909427813,0.0001464325342664617,0.00023532574074530577,0.00020818402600906758,0.00015319364594668303,0.00010199375767062807,4.8486856242848565e-05,0.00015589731112367424,0.0001762031716466773,0.00015866898859449968,5.320530361449499e-05,0.00016155983215031827,0.00016319331110710035,0.00017855115287466905,5.676990015546056e-05,5.725805361118528e-05,0.00016408216659171885,0.0001640097441137681,4.369342171967923e-05,0.00017632640913185546,4.8338519203136e-05
324,324.0,0.9902053149228845,1.00564006324597,0.0002386182073765511,3.770478572924885e-05,0.00013099942741932736,6.08982009556287e-05,5.56919749914426e-05,0.00016260951667958643,1.0023107472536836,0.9936417526051228,0.9985770588375749,0.9994590422677685,0.9987623810752665,1.000645843800255,0.992569321903434,0.9992911779750749,0.9994423634894115,0.9910933034134167,1.0008471618338808,0.9918119932648654,0.9915021210708306,0.9976326627794241,0.998043001807038,1.0024025491933042,0.9973982190492897,0.9968401651949496,0.9967932422893185,1.0042605102963065,0.9967898521640475,0.9968986597708068,0.9991339056731056,1.0047787913160617,1.0055077458595265,0.996127464757781,0.996242885505905,1.0024818737374575,0.9932004443179222,1.00233582077763,3.770478572924885e-05,0.00015296119468937716,0.0001332099164430196,0.00014497646861467685,0.00014608429980727552,4.3933394654236375e-05,0.0001896534574214901,4.535672769703592e-05,0.0001500320019309696,0.00023792406497919312,0.00014586087800271986,0.0002386182073765511,0.00021146378540903702,0.00015205635661323815,0.00010251619430165198,4.678190125840292e-05,0.00015474706793947057,0.00017858852731841921,0.0001574244495953837,5.1672488110399046e-05,0.00015996941525063765,0.0001610933775829177,0.00018276809937160286,5.56919749914426e-05,5.6167891173528736e-05,0.00016260951667958643,0.00016250490924316882,4.191751736125419e-05,0.0001790538116035724,4.6640141430312564e-05
325,325.0,0.9901809761499603,1.0055990922491718,0.00023774483612005505,3.601550651599162e-05,0.00012819220535170426,6.072761969118865e-05,5.470239274423495e-05,0.00015618886005444967,1.0023751468284077,0.9936984285970684,0.9985757830979918,0.9994644106514172,0.9987671661687334,1.0007246798867957,0.9926298575298791,0.9993713425223121,0.9994486835164718,0.9911572399840928,1.000853219646773,0.9918769188367914,0.9915658326467324,0.9976372365670343,0.9980908315602729,1.002479784698238,0.9974047166038285,0.9969065936545934,0.9968007939726641,1.0043470605486828,0.9967980044571403,0.9969054754603509,0.9992043667682774,1.0048704098565822,1.0055990922491718,0.9961377902920251,0.9962527190005451,1.0025562695456702,0.9932630233983661,1.0024129001825794,3.601550651599162e-05,0.00015244330506566025,0.00012782748574565906,0.00013938398938525423,0.00014039746876737643,4.2268042895693564e-05,0.00018968119648708038,4.357954661193525e-05,0.00014445753382808795,0.00023732020905585318,0.000140474842418245,0.00023774483612005505,0.00021139236714154305,0.0001462423239141593,0.00010131912343209978,4.52088004756272e-05,0.00014890213242471046,0.00017919609546067459,0.00015153266257542615,5.028552310286355e-05,0.0001537037032032866,0.00015458884429237865,0.00018524281451897748,5.470239274423495e-05,5.516740218465784e-05,0.00015618886005444967,0.0001560697262174289,4.0270088090423545e-05,0.0001790861772326979,4.507316058859616e-05
326,326.0,0.9901590932195592,1.0055669112258414,0.00022717128146952222,3.3833777229175665e-05,0.0001227588396929747,5.860380269466515e-05,5.092730209439997e-05,0.00015076272911876396,1.0021661209742265,0.9933206469838515,0.99827646695024,0.9991596370962996,0.9984603516685997,1.0005085772480917,0.9922145172269029,0.9991513993572283,0.9991432443639752,0.9906979651599033,1.0005571536504732,0.9914150870366367,0.9911288755799735,0.9973239022320213,0.9977765480478885,1.0022569611546668,0.9970907949335113,0.9965080482928372,0.9964834556926971,1.004122397726452,0.9964753172225395,0.9965793187745756,0.9988070644988075,1.00464386438895,1.0053729718176627,0.9958100959934574,0.9959256130265851,1.0023432431903392,0.9928591275051701,1.0021899920816106,3.3833777229175665e-05,0.00014568992366690566,0.00012375570640303616,0.00013463054018456397,0.00013576589128573395,3.9576841875589324e-05,0.00018124170340462527,4.08294238242623e-05,0.00013964567490003913,0.0002269105846703133,0.00013582661510829755,0.00022717128146952222,0.0002020446917282881,0.00014102423354211667,9.68792801672759e-05,4.2086904290254314e-05,0.0001436072963272721,0.00017105679184637593,0.00014605871487112965,4.6848075146890815e-05,0.0001482175812128564,0.000148988927194672,0.00017641221700929292,5.092730209439997e-05,5.1352719605747026e-05,0.00015076272911876396,0.00015063554906989595,3.767043835833834e-05,0.00017133506448312874,4.197871070047839e-05
327,327.0,0.9901419787474717,1.0055429612676443,0.00023937010193991593,3.525496244588781e-05,0.00012987471425294784,6.229924185380367e-05,5.237917442212027e-05,0.00016127099539467983,1.0019606607928142,0.9928653789422198,0.9979725110089234,0.9988512887629215,0.9981503236268308,1.0002902702014504,0.9917148610025734,0.9989272114124909,0.9988351831501107,0.9901501671189921,1.0002617285400748,0.9908645316119575,0.9906041763769835,0.9970103393626678,0.997433971206035,1.0020308974203107,0.9967777578599406,0.996021624531777,0.9961685741353875,1.0038889829576965,0.9961612181574142,0.9962649291581264,0.9983187214697612,1.0044032481379697,1.0051323440788125,0.9954957455288518,0.9956105631765134,1.0021291341715703,0.9923755320433296,1.001964485446377,3.525496244588781e-05,0.00015321018384016104,0.00013306052829942816,0.0001443052627527357,0.00014569982860046556,4.1135008457165515e-05,0.00019073211432737633,4.2672212225894214e-05,0.00014955363649244718,0.00023926160964724146,0.00014529154903901692,0.00023937010193991593,0.00021282887082088754,0.00015048685021289994,0.00010307350519857234,4.305911838258138e-05,0.00015331062131670306,0.00017912370478837894,0.00015572061665905803,4.817502924394834e-05,0.00015818600035646794,0.0001589488209111529,0.0001837529705072583,5.237917442212027e-05,5.27933266650292e-05,0.00016127099539467983,0.00016109122608978094,3.897560196711781e-05,0.00018050575372580905,4.3012242858252776e-05
328,328.0,0.9901319453494871,1.0055247607411018,0.00024214112681990793,3.5603138105953144e-05,0.00013113802600178283,6.2944374738712e-05,5.2989357404580266e-05,0.0001629768626042482,1.001964949779928,0.9928532152525943,0.997935865217161,0.9988139560899613,0.9981157182238435,1.0002964369212388,0.991698415747871,0.9989307663922787,0.9988001185483592,0.9901319453494871,1.0002224730496234,0.9908464312300934,0.9905884418284386,0.9969752047382259,0.997419613337868,1.0020376090503458,0.996743030647952,0.9960005894118137,0.9961344016354763,1.003892168801004,0.9961268688164107,0.9962319644607691,0.9982923939031658,1.00440090178719,1.0051284934893046,0.9954605139280487,0.995574572162303,1.0021341277867553,0.9923621058081091,1.0019706654127287,3.5603138105953144e-05,0.00015470624859569075,0.0001345019136584935,0.00014578231907190004,0.00014718951052711688,4.1602591814587834e-05,0.00019300449328670482,4.338917724570633e-05,0.0001507965692535216,0.00024214112681990793,0.0001462545234743966,0.00024211099363864876,0.00021542612805426918,0.0001516251075242283,0.00010471485046720377,4.319294870553729e-05,0.00015456492099095108,0.00018037473630384628,0.00015687957707885108,4.860312197325853e-05,0.0001595281211036195,0.0001603197519814376,0.00018462986987380863,5.2989357404580266e-05,5.343510521709181e-05,0.0001629768626042482,0.0001627581032133167,3.929155007587628e-05,0.00018256498309436394,4.318307889436595e-05
329,329.0,0.9901307442879255,1.005509828012736,0.00022975652907600305,3.253010654723595e-05,0.00012336745738167828,6.012713898728159e-05,4.868625776056754e-05,0.00015304427797978092,1.0021527317212007,0.9931790504461563,0.9981931500351735,0.9990810436736677,0.9983866471167505,1.0005009578454271,0.9920550233899147,0.9991404009319845,0.9990755990712422,0.9905345571411943,1.000497749446395,0.9912490873455185,0.9909633230582081,0.9972501802897382,0.9976911717936701,1.0022403071272847,0.9970233250560272,0.9963315071836375,0.9964187442088569,1.0040920475572555,0.9964107018099448,0.9965174584844211,0.9986137761137737,1.004598638117538,1.0053241655266623,0.9957440681323977,0.9958581545645672,1.0023301451564643,0.9927079686602638,1.0021724577347717,3.253010654723595e-05,0.00014731230743216588,0.00012655689738501325,0.00013715984190761454,0.00013832495449513267,3.8048713653666157e-05,0.00018317598577709447,3.972758583476026e-05,0.000141546699586065,0.00022975652907600305,0.00013733174223981668,0.0002296548899036806,0.00020434853147740525,0.00014246049261159248,9.798018943164204e-05,3.95187605729491e-05,0.0001452339956544056,0.00017091940836394946,0.00014739079581639188,4.45542350186582e-05,0.00014978369293506633,0.00015034717575671916,0.0001746161892296511,4.868625776056754e-05,4.913943842124341e-05,0.00015304427797978092,0.00015283498880108956,3.59270711010669e-05,0.00017360532944205254,3.950663723786853e-05
330,330.0,0.9901378814112276,1.0054956814490683,0.00024026317496229086,3.5369852995138125e-05,0.00012781408196396005,6.194923897559109e-05,5.16925066334461e-05,0.00015575351147267095,1.0022169079252456,0.9935049192363817,0.9984184188024605,0.9993100039879881,0.9986227761694436,1.000578948532858,0.9924062030058771,0.9992216300342467,0.9993149003172864,0.990923827758684,1.0007322963816263,0.991637972907403,0.9913327285767329,0.99748923232565,0.9979071116604317,1.0023140059984703,0.9972650339360121,0.996672197390903,0.9966622280860346,1.0041699402814486,0.9966579916665369,0.996765425477197,0.9989553661096049,1.0046840475100862,1.005411019901804,0.9959980198693682,0.9961108152091044,1.0023999525920924,0.9930478877132336,1.0022462634064557,3.5369852995138125e-05,0.00015575351147267095,0.00012863702783929854,0.00013958178070909305,0.0001404872345804584,4.123452831890976e-05,0.00019191790452371867,4.297107844727431e-05,0.00014372677064961782,0.00024026317496229086,0.0001398078591267789,0.00024019988866472655,0.00021383480149389866,0.00014473607281466675,0.00010282292150554509,4.257657716058735e-05,0.00014747966209499458,0.00017967876780919438,0.00014973844534911293,4.757733599365387e-05,0.00015191379886744398,0.00015211361510196643,0.00018356691498021898,5.16925066334461e-05,5.216198579721904e-05,0.00015511710894341668,0.00015491098699354616,3.9033466311210095e-05,0.000182919787227257,4.259709155144799e-05
331,331.0,0.9901523012143638,1.0054798394166204,0.00024576461378614353,3.9887329550509805e-05,0.00013077591246654654,6.137646356076635e-05,5.7510864681583526e-05,0.00016074241327378923,1.0023056639132792,0.9936197593356142,0.9984932883792983,0.9993882145383391,0.9987029130093853,1.0006697623359329,0.9925337186394529,0.9993111201394551,0.999398969410053,0.991074376785375,1.0008149040245709,0.9917896769765973,0.991471191326246,0.9975642760362462,0.9979977850719349,1.0023950661397707,0.9973360748023072,0.9967861790083757,0.9967304405234845,1.0042443253049234,0.9967217753389126,0.9968266446774988,0.9990698452413458,1.004754712088003,1.0054798394166204,0.9960571404024782,0.9961711810012868,1.0024886462484541,0.9931701959066626,1.0023282334336026,3.9887329550509805e-05,0.00016074241327378923,0.00012778639109566308,0.00013900247454504575,0.0001397443800209798,4.664143727568367e-05,0.0001968670205730523,4.850898727122108e-05,0.000143081997529519,0.0002457270985791676,0.00013945852407389072,0.00024576461378614353,0.00021909464658377827,0.00014401271853052417,0.00010739930031035454,4.7841584019965545e-05,0.00014672864620225118,0.00018547022684391252,0.0001490774897071811,5.3183816562479284e-05,0.00015121651396436138,0.0001512149749247661,0.00019000670459889287,5.7510864681583526e-05,5.7994393499472726e-05,0.0001545064218730477,0.00015429030599661925,4.418510590542566e-05,0.00018843841763283852,4.789257458427648e-05
332,332.0,0.9901729481923053,1.0054607417936898,0.0002395902807778337,4.0176205608204314e-05,0.00012692138841205843,5.906792201254323e-05,5.738398095413198e-05,0.00015706506875088437,1.0022321536942238,0.9934108785245486,0.9983111037209013,0.999195070801276,0.9985136073732371,1.000583900024238,0.9923075435305021,0.9992197188707747,0.9992153027985414,0.9908335274393449,1.0006367078242189,0.9915474280043953,0.9912401122107877,0.9973645567222992,0.9978236394452084,1.0023019225823409,0.9971348431244578,0.9965677999532747,0.9965236956016011,1.004147542948202,0.9965107772589199,0.9966140294573176,0.9988560365191498,1.0046526651607361,1.0053751941801004,0.9958373518355592,0.9959538350506193,1.0024049451551051,0.992946377929713,1.0022352626369164,4.0176205608204314e-05,0.00015706506875088437,0.00012250145021903074,0.0001329627375100194,0.0001337191039830462,4.686335880080827e-05,0.00019210161076826677,4.8714531262363076e-05,0.0001367002230702942,0.00023936924164816704,0.000133008581336789,0.0002395902807778337,0.00021370094462830387,0.0001378882697295842,0.00010527241090740495,4.810514289562438e-05,0.00014039140186353054,0.00018091587952147513,0.00014269042416696807,5.324755063029258e-05,0.00014488460131788477,0.00014503354390474815,0.00018509619945170707,5.738398095413198e-05,5.781193236019197e-05,0.0001481258138538144,0.00014789792545831423,4.443130264066866e-05,0.00018383715895354657,4.815477538785542e-05
333,333.0,0.9901987668400222,1.0054405145056762,0.0002679869280872918,4.411149435135677e-05,0.00013745350605151417,6.608195926793144e-05,6.151715306665003e-05,0.00017666501139306746,1.0022140388400982,0.9930169025772918,0.998021137570532,0.9988996768521908,0.998212438847412,1.000555639084287,0.9918724437524915,0.9991859903858831,0.998912712497637,0.9903453397281653,1.0003362802191773,0.991059251069939,0.9907818915876964,0.9970609015285185,0.9975717715392819,1.002269893374285,0.9968279797917007,0.9961445399653324,0.9962140104556243,1.004108372435758,0.9961971735193372,0.9963006898099656,0.9984274620070195,1.0046061369497543,1.005326692047715,0.9955166610366498,0.9956347506701704,1.002382230345789,0.9925255454812943,1.002203524895817,4.411149435135677e-05,0.00017666501139306746,0.00012954200772273889,0.00013938595430718024,0.00014033999151906424,5.074428261314062e-05,0.00021561487299410248,5.281617294228972e-05,0.00014273863313195786,0.0002672489123131263,0.0001379687056440463,0.0002679869280872918,0.0002395256524308579,0.00014475328429226317,0.00011634774174299034,5.253976968519486e-05,0.00014695770980773903,0.00020250203899442473,0.00014934470827695866,5.744653264991038e-05,0.00015161719088011425,0.00015206408460170432,0.00020615858932286873,6.151715306665003e-05,6.188479670728784e-05,0.00015483147369343975,0.00015464561606009136,4.8313386899754804e-05,0.0002054314366863507,5.2561048727461086e-05
334,334.0,0.9902287016524856,1.0054222049897554,0.0002863923271287935,4.611977802910838e-05,0.00014336309109414978,7.096405821454257e-05,6.387433852011704e-05,0.0001895896432884927,1.0021688816494876,0.9929204734541975,0.9978920992296694,0.9987714824643724,0.9980792765172988,1.000514007872668,0.9917718897944189,0.9991444983229404,0.9987732222658354,0.9902287016524856,1.0001923552860024,0.9909434887942181,0.9906739441897944,0.996928012891861,0.9974777037160386,1.0022274596594678,0.9967013939814674,0.9960502173688712,0.9960884564842472,1.0040816058563926,0.996071959625178,0.9961771484543636,0.9983371412221244,1.0045837567265936,1.0053044800910218,0.9953922407528886,0.9955107657926097,1.002341988681419,0.9924262467612099,1.0021613430700893,4.611977802910838e-05,0.0001895896432884927,0.0001325044562324885,0.00014179761800937082,0.0001427717721747698,5.273300278581402e-05,0.00023110558133241743,5.4997751526009645e-05,0.00014474082074875244,0.0002852834460580097,0.00013936598630825736,0.0002863923271287935,0.00025641110846987057,0.0001472058312941093,0.00012287559455793418,5.4873435259880494e-05,0.0001491384457686417,0.00021720247045517313,0.0001514944345660352,5.971754044951e-05,0.00015362238034499708,0.00015411849526831802,0.0002207904461079817,6.387433852011704e-05,6.422496603074673e-05,0.0001566742946545504,0.00015657294343674743,5.032357528718708e-05,0.00021949780849969311,5.487244023071811e-05
335,335.0,0.9902612847337141,1.0054088606831033,0.00027289799592581087,4.447492422478873e-05,0.00013642861579173094,6.732740703564849e-05,6.09305524759504e-05,0.00018057490708183935,1.0021663475402816,0.993079926946196,0.9980205480283246,0.9989027151941078,0.9982102745901281,1.000514779272147,0.9919537904364218,0.9991453734946948,0.998900262356178,0.9904283670794644,1.0003072121532663,0.991143235480017,0.9908652332684982,0.9970568440401786,0.9975763158164469,1.002224404963011,0.9968296658455292,0.9962249090539286,0.9962141264682804,1.0040721960822057,0.9961946885802188,0.9962985487423719,0.9985164517353582,1.004569840158504,1.0052891997105202,0.9955144011080767,0.9956340281649063,1.0023386405119938,0.9926059603122109,1.0021581629558745,4.447492422478873e-05,0.00018057490708183935,0.00012568664819189416,0.00013447552681545484,0.00013546393842629536,5.0946839916581906e-05,0.00022000806209394424,5.317276086071881e-05,0.0001374055053761773,0.0002718683328429876,0.0001325185709631626,0.00027289799592581087,0.00024401249699941278,0.00013966275784037176,0.0001173295286923107,5.284249601376066e-05,0.0001416004038052577,0.00020621262601582796,0.0001438924394718409,5.7175250413286204e-05,0.00014580541782662908,0.00014630537346609385,0.0002091809052379231,6.09305524759504e-05,6.120245355317963e-05,0.0001485782221361083,0.00014850307295588235,4.8517381486383685e-05,0.00020879628041551776,5.281680222653603e-05
336,336.0,0.9902933986239191,1.0054035290228949,0.0002764739598949529,4.359308145425254e-05,0.00013640940524995308,6.870453048414547e-05,5.90725787157452e-05,0.0001834878143209621,1.0021789122587577,0.993344786735207,0.9982337271033321,0.9991224546087205,0.9984321808236218,1.0005311730446913,0.992244022874881,0.9991619560989765,0.9991225876608815,0.9907466383773985,1.0005222101945326,0.9914610023136131,0.9911685347743726,0.9972794166977126,0.9977477548709132,1.0022397755521775,0.9970535640121139,0.9965064102582908,0.9964379351368593,1.0040888154525687,0.996420335627233,0.996526499656651,0.9987976312379272,1.0045857743027706,1.005303900386112,0.9957387599791881,0.9958595969442758,1.0023516003034336,0.9928923623694499,1.0021732425827836,4.359308145425254e-05,0.0001834878143209621,0.00012439992964846013,0.00013300300884306539,0.00013450375598765243,5.031513908710798e-05,0.000222632570121398,5.25376563058761e-05,0.00013668288393618795,0.0002755995985160484,0.00013201945305539266,0.0002764739598949529,0.0002468909855541689,0.00013863262245762122,0.00011729369019273996,5.182967243796736e-05,0.00014083192720396574,0.0002076112088760124,0.00014322207854081698,5.56715839962339e-05,0.00014512229293357122,0.00014572193220726073,0.00020960269658145948,5.90725787157452e-05,5.9262388465421874e-05,0.00014795694108213838,0.0001478007100426178,4.7628111515960595e-05,0.00021111068663657163,5.177119888696204e-05
337,337.0,0.9903215134723601,1.0054092574463065,0.00027947795651061944,4.200046961615602e-05,0.00013538592527988664,7.02646805511765e-05,5.6275586906617516e-05,0.00018580293643787044,1.0021955715870765,0.9935141648316026,0.998294910796229,0.9991796117698768,0.998489254695982,1.000552629058191,0.9924263541093642,0.9991849717261524,0.9991734237277871,0.9909354738935263,1.0005591090101358,0.9916512453190288,0.9913551417149434,0.9973384886662571,0.9978325974168923,1.002262317066501,0.9971144824970691,0.9966762801407005,0.9965010039706679,1.004111442696679,0.9964846173723131,0.9965907188933255,0.9989629452134039,1.00460837048741,1.0053257913036338,0.9958047370305957,0.9959259922841753,1.0023685301549352,0.9930716199434195,1.002195094391976,4.200046961615602e-05,0.00018580293643787044,0.00012230914407474497,0.00013059402191414893,0.00013254389480239895,4.8683119174893e-05,0.00022467975416537404,5.080080046387156e-05,0.00013493769841881563,0.00027867444800481485,0.0001303753580258762,0.00027947795651061944,0.000249330396496218,0.00013637481963403174,0.00011615433158631332,4.968066667508625e-05,0.00013852859469805134,0.00020880450192296555,0.0001408036601554071,5.30957192290993e-05,0.00014262311508497265,0.0001431768666815594,0.0002103778074913833,5.6275586906617516e-05,5.642896909906415e-05,0.00014546938489046896,0.00014527327252038315,4.587716507337706e-05,0.00021278310233121606,4.9640196310801164e-05
338,338.0,0.990342099428297,1.0054290933905135,0.0002629488314049391,3.946764782499634e-05,0.00012700178375563807,6.612922808631123e-05,5.24175260218227e-05,0.00017481504769806307,1.002316946175204,0.9934689428704598,0.9982479035937358,0.9991243180717063,0.9984323010737156,1.0006687500657216,0.9923724632130322,0.9993013321846893,0.99910827474688,0.990869840716864,1.0004844789486882,0.9915876223538946,0.991297559940949,0.997278485657515,0.9978270214942002,1.0023723026385267,0.9970547792802246,0.9966149593066104,0.996441722603514,1.0042191276546755,0.9964235697430324,0.9965280318028961,0.9988936286551711,1.0047124590090637,1.0054290933905135,0.9957435686290412,0.995865193070597,1.0024852690502182,0.9930174929414453,1.002304588006314,3.946764782499634e-05,0.00017481504769806307,0.0001144927395653457,0.00012235312790408016,0.00012414345524646114,4.5760147907180944e-05,0.00021125498445892185,4.771954787406983e-05,0.00012632463710017636,0.00026214400895792437,0.00012201136204870759,0.0002629488314049391,0.00023443123720528138,0.00012775959616142683,0.00010911094392002899,4.649488228800215e-05,0.00012968903314849182,0.00019597189078791495,0.00013184446775570645,4.951603854469592e-05,0.00013353233699335388,0.00013403310376524188,0.00019727737588507718,5.24175260218227e-05,5.2558169962049704e-05,0.00013629352961961146,0.0001360643263350005,4.3089145851149883e-05,0.00020006235968912935,4.647201074429099e-05
339,339.0,0.9903516266409886,1.0054643955504914,0.00026359818003644396,3.585765708885692e-05,0.00012598050237391445,6.794351517643328e-05,4.814627191339269e-05,0.00017554483392067058,1.0022991989244157,0.9932143277073853,0.998029684899268,0.9988991102938524,0.9982046779464875,1.000648363649473,0.9920878642172339,0.9992788082584506,0.998871378568094,0.9905432927443066,1.0002421789763036,0.9912640203338015,0.990995570239022,0.997046177969432,0.9976474325633921,1.0023448821098175,0.9968245953620186,0.9963431871364538,0.9962083838615016,1.0041869288135343,0.9961872176855135,0.9962915052674357,0.9986171318622392,1.0046722194814381,1.0053875815038913,0.99550098565079,0.9956234421466752,1.002466687153842,0.9927420334759199,1.002276729375522,3.585765708885692e-05,0.00017554483392067058,0.00011421118381144753,0.00012200319333485333,0.00012373151251325067,4.168752177569957e-05,0.00021214984589642557,4.35564833343718e-05,0.00012548492679436205,0.0002628141928309451,0.00012128206767004987,0.00026359818003644396,0.0002349747258894112,0.00012764309292615723,0.00010685503998274435,4.249623714546064e-05,0.00012968293433169166,0.0001973139400157856,0.0001320771811625019,4.536270172681755e-05,0.00013408988576087507,0.0001346355653357309,0.0001987028349140911,4.814627191339269e-05,4.834321101729037e-05,0.00013749202472420404,0.00013705167831619874,3.923224832969097e-05,0.0002009259225923102,4.246797612570205e-05
340,340.0,0.9903465652596948,1.005509767652414,0.00026990725597976896,3.276349898650804e-05,0.0001277177929654533,7.133273096568081e-05,4.411716961917267e-05,0.00017982930864990203,1.0022670959509214,0.9930501741432781,0.9978965949023635,0.9987636321135581,0.9980667790130776,1.0006121392688287,0.9919116444114106,0.9992391421529115,0.9987321554027373,0.9903465652596949,1.0001007024211468,0.9910700466705984,0.9908122845277184,0.9969086468134124,0.9975343754541098,1.0023133754922697,0.9966889834058926,0.996175078267116,0.9960728270664303,1.0041646216456483,0.9960527125688836,0.9961607888893635,0.9984560406280643,1.0046533641980124,1.0053675527659616,0.9953634351970219,0.9954863175359516,1.0024345711520346,0.9925656355853869,1.0022448651967863,3.276349898650804e-05,0.00017982930864990203,0.00011749741902364607,0.00012510885763119503,0.00012716238105511303,3.812579210705899e-05,0.00021718008252260036,3.9894834894170706e-05,0.0001289401167434975,0.0002692046014116333,0.00012506594559330951,0.00026990725597976896,0.00024039549659796776,0.00013115412459740466,0.00010682615282525608,3.894688690192007e-05,0.00013302962875677262,0.00020232996339260672,0.00013551377893770663,4.1509570416488503e-05,0.00013774885227602217,0.0001382115556332889,0.00020377744680576557,4.411716961917267e-05,4.4337113842124014e-05,0.00014158302693703025,0.00014097229703958505,3.58375061884087e-05,0.0002056494284104628,3.891369518721247e-05
341,341.0,0.9903246475511073,1.0055581246802558,0.0002523806758937403,2.9932173923878345e-05,0.0001196779065576277,6.705579929767738e-05,4.015664858858208e-05,0.00016817206709856262,1.0021497368290793,0.9930695013736691,0.9978442931929676,0.9987017060599666,0.9980008919754912,1.0004800362656143,0.9919325646019377,0.9991035451406359,0.9986514041747351,0.9903585338595035,0.9999999389756811,0.9910850238255141,0.9908330575165178,0.9968434344838949,0.997477492473028,1.00218808212144,0.9966217588649503,0.996196379639062,0.9960024523595602,1.0040463339632442,0.9959805190189621,0.9960859907963109,0.9984722660449916,1.004539563588566,1.0052544094715616,0.9952930881137163,0.9954159382586594,1.00230919298552,0.9925884863843573,1.0021193831829052,2.9932173923878345e-05,0.00016817206709856262,0.00011136515593063607,0.00011835005896335669,0.00012044894333466687,3.478254270086785e-05,0.00020300596290530597,3.6407139358836806e-05,0.00012226518503044383,0.0002517770456630896,0.0001188187590000018,0.0002523806758937403,0.00022476134015931011,0.00012411633850092083,9.982719058675333e-05,3.5574167223163656e-05,0.0001256136941781278,0.00018906489336023447,0.0001278641864137712,3.778875721576268e-05,0.00012992661091623138,0.00013027704287192586,0.00019034789579358308,4.015664858858208e-05,4.037034852009295e-05,0.00013349676670860604,0.00013290091135179492,3.269227921354476e-05,0.00019231226929863183,3.554014602440942e-05
342,342.0,0.9902886542516451,1.0056023816179909,0.000239695293834751,2.7120614869107314e-05,0.00011294327935198284,6.435629520711181e-05,3.640616732357259e-05,0.0001598597379266211,1.0021232131053226,0.9932149923286243,0.9980030168989394,0.998862685656617,0.9981631126597152,1.000442549885502,0.992098621780229,0.9990651609064471,0.9988098074356225,0.9905523807745304,1.0001545617403496,0.9912792364040383,0.9910097715842503,0.9970021996046993,0.9975663521887367,1.0021440761536335,0.9967780648855413,0.9963480659102055,0.9961581537977129,1.0039902586912086,0.9961354075258879,0.9962352179826893,0.998618969910931,1.0044796008311807,1.0051940916606197,0.9954529784307934,0.9955759967225364,1.002274039443066,0.9927497267545337,1.0020754569446964,2.7120614869107314e-05,0.0001598597379266211,0.0001054130201857634,0.00011203732674128729,0.00011397261526613752,3.1505864197593116e-05,0.00019321042627945068,3.297770344068048e-05,0.00011550732516172073,0.00023916679557547534,0.0001118501438340245,0.000239695293834751,0.00021377663648591738,0.0001172580427140475,9.32639783305526e-05,3.223481226187232e-05,0.00011868971940907615,0.00018000157576349146,0.00012066306277216794,3.4247794123043826e-05,0.00012253204237370457,0.0001229259406029547,0.00018133087261718364,3.640616732357259e-05,3.660614548630508e-05,0.00012568100759419312,0.0001252214850358278,2.9618343686939002e-05,0.0001833202592605061,3.220362740551766e-05
343,343.0,0.9902426282151612,1.0056354534495928,0.00023534358681353925,2.456951048880449e-05,0.00010915107292941579,6.423967639789731e-05,3.2993926161507865e-05,0.00015782130855478233,1.0022878715235333,0.9934674380290914,0.998173310745656,0.9990382269727529,0.9983372570998047,1.0006202296969042,0.9923766595491869,0.9992483228806534,0.998982621438979,0.9908507602050098,1.0003231054052388,0.9915764258671115,0.9912943612166087,0.9971816659815628,0.9977774334281145,1.0023242124691063,0.9969588835636903,0.9966231595390782,0.9963406837909431,1.0041888969986414,0.9963183700717925,0.9964176441348486,0.9989045279871055,1.0046894976624487,1.0054054965180845,0.9956404488761588,0.9957630921520441,1.002445900385804,0.9930211732347475,1.002255929970303,2.456951048880449e-05,0.00015782130855478233,0.0001014316809143345,0.00010767471105567498,0.00010949030565195716,2.8567298971131735e-05,0.00019068451012935935,2.990565447442447e-05,0.00011066378874335879,0.00023482251050279982,0.00010653137141652622,0.00023534358681353925,0.00021055662588220108,0.0001124967440994552,8.902322528457895e-05,2.9223533597851652e-05,0.00011391735939177345,0.00017744439167983209,0.00011570481133842415,3.10466735719029e-05,0.00011745844202655305,0.00011791226640129739,0.0001785412190319149,3.2993926161507865e-05,3.3167935190326745e-05,0.00012026311337775502,0.00011994109921085796,2.6831006170976085e-05,0.0001813119272153066,2.919165053326552e-05
344,344.0,0.9901906122955068,1.0056502551590358,0.00022106170114534696,2.363605542041978e-05,0.00010175244142230681,6.032576671397308e-05,3.097132310049617e-05,0.00014896099386799827,1.0024900088982445,0.993567015306519,0.9982843381898178,0.9991527243813277,0.9984506809064206,1.0008325394110313,0.9924917405814447,0.9994655061005823,0.9990927948503445,0.9909769988552978,1.0004296746807204,0.9917013292897133,0.9914125399539454,0.9973002961075702,0.9979269554875944,1.002542795336334,0.9970809123030977,0.996734510768381,0.9964654077931742,1.0044229360875259,0.9964449407330174,0.9965456491962804,0.9990201152870247,1.0049325663855873,1.0056502551590358,0.9957716540399604,0.995893151374964,1.0026536245148605,0.9931311373693198,1.002474430785651,2.363605542041978e-05,0.00014896099386799827,9.337549166827736e-05,9.899506224822262e-05,0.0001006492896304045,2.7210171644786626e-05,0.00017977995286117684,2.8443784613352278e-05,0.00010158831410769393,0.00022050840365081214,9.756197871603684e-05,0.00022106170114534696,0.00019820917617699947,0.00010341902855350629,8.250361666686368e-05,2.767998329820568e-05,0.00010475880060120077,0.00016696949865675892,0.00010641728766078935,2.9286703277487462e-05,0.00010804156717102479,0.00010847050284432001,0.0001677354968912245,3.097132310049617e-05,3.11004053957762e-05,0.00011060562783016876,0.000110337238369856,2.558790697176095e-05,0.00017107509750406873,2.763278212416706e-05
345,345.0,0.9901366493465337,1.0056419809492574,0.00020830545335136957,2.2814339004323757e-05,9.622896844683396e-05,5.672689276237754e-05,2.9090368375651165e-05,0.00013981474433810793,1.0024275618229248,0.9933554673186558,0.9981541409051228,0.9990189170430489,0.998317163411249,1.0007627440678522,0.9922660139402131,0.9993926532803281,0.9989589230993763,0.9907398881536323,1.0003022976035791,0.9914632412712436,0.9911782289835236,0.9971693470353595,0.997790421086899,1.0024829927705587,0.9969543317118749,0.9965164165405822,0.9963375384089691,1.0043681752677383,0.9963137084135181,0.9964117895912079,0.9987992024825892,1.0048768682528224,1.0055948769506244,0.9956379254543256,0.9957598830234483,1.002587806293945,0.9929087183593951,1.0024146378180154,2.2814339004323757e-05,0.00013981474433810793,8.852784817182886e-05,9.399633169093662e-05,9.56097488820452e-05,2.5967262627541924e-05,0.00016900092014021046,2.7092928602990662e-05,9.700253499405165e-05,0.0002079881663927408,9.388265368064555e-05,0.00020830545335136957,0.00018650261249707892,9.833852270149172e-05,7.711445453071987e-05,2.6242167683270017e-05,9.944877952545269e-05,0.00015694523342816145,0.00010105952136321083,2.7643280607485225e-05,0.0001026710779352951,0.00010308914791890365,0.00015795095296517576,2.9090368375651165e-05,2.9185126449457377e-05,0.00010524417152033805,0.00010495544245651037,2.447543726764224e-05,0.00016072678805219818,2.618303625018393e-05
346,346.0,0.9900847822220941,1.0056149418990479,0.00020424482567016605,2.0741628789891198e-05,9.414833997376436e-05,5.626335440193628e-05,2.6353669663685388e-05,0.00013642632826864904,1.0021135438387947,0.9928957254370772,0.9978365315272141,0.9986906607956578,0.9979836595584669,1.0004256633186324,0.9917640866520889,0.9990477010791984,0.9986133742962527,0.9901881743829705,0.9999531523836858,0.9909114578696858,0.9906506477564008,0.996832540506397,0.9974010161692529,1.002138455311173,0.9966143892176562,0.9960221185316912,0.9959966624790436,1.0040053312140917,0.9959699754784115,0.9960687648712652,0.9982973487524345,1.0044981760002332,1.005216264773494,0.9952926255331032,0.9954150092698792,1.0022604355036546,0.9924184049004299,1.002070819998824,2.0741628789891198e-05,0.00013642632826864904,8.773266308178312e-05,9.325762089968334e-05,9.495401495818443e-05,2.3604002653568767e-05,0.00016509998097546905,2.463755043522782e-05,9.693345940281961e-05,0.00020424482567016605,9.477457458346304e-05,0.00020412987136923257,0.0001823646211066482,9.769394846000826e-05,7.447482708195734e-05,2.3819173161048827e-05,9.849888232237669e-05,0.00015332043411402611,0.00010010056438034936,2.5048503137723065e-05,0.00010170138473255274,0.00010197751918113167,0.00015439426773289878,2.6353669663685388e-05,2.6446498116493105e-05,0.00010447062686813579,0.0001041359555076306,2.2238442289852942e-05,0.00015710728806611615,2.376707220215637e-05
347,347.0,0.9900390537760395,1.0055757283061622,0.00019315347629032996,2.0143645797802286e-05,8.979936470862289e-05,5.294915728957814e-05,2.5104066683505328e-05,0.00012880707292461032,1.0019813379339533,0.9927597715333755,0.9978073858821641,0.9986522951702821,0.9979471470396332,1.000271810574095,0.9916203654257008,0.9988897029354924,0.998575789921896,0.9900390537760394,0.9999121525509099,0.9907611082748344,0.990504549657826,0.996796033659313,0.9972878126437079,1.0019799860180432,0.9965730759213881,0.9958662055714141,0.9959520999890487,1.0038232992521285,0.9959196404389626,0.9960161314710024,0.998131853660307,1.0042994653919584,1.005015566477995,0.9952378611366415,0.9953612110062011,1.0021112443827331,0.9922749760514533,1.0019128884819908,2.0143645797802286e-05,0.00012880707292461032,8.420654942275523e-05,8.965399562352903e-05,9.142794306926609e-05,2.3131171724809305e-05,0.00015577158474906172,2.4206286588274794e-05,9.383772157001079e-05,0.00019315347629032996,9.271653659717621e-05,0.00019278276618853778,0.0001720423696291888,9.39559727183708e-05,7.085479982725477e-05,2.3145178009890007e-05,9.46096746761831e-05,0.0001445840848432256,9.617258380623335e-05,2.4019979048032666e-05,9.766918267675305e-05,9.782485264486898e-05,0.00014540694485928418,2.5104066683505328e-05,2.5192492468909065e-05,0.0001003585158759544,0.00010002116043670076,2.168269339586557e-05,0.00014838807232589004,2.310956678641351e-05
348,348.0,0.9900032436482586,1.0055309304683533,0.00017770774130534695,1.9949305976463725e-05,8.362434709860767e-05,4.8016821455198665e-05,2.4788494138908357e-05,0.00011818441682446332,1.002031205438426,0.9929946243302892,0.9979760794629332,0.9988237934998097,0.9981150233677494,1.0003185194702326,0.9918714489059017,0.9989379187050955,0.9987401586431318,0.9903073108129021,1.0000651109952037,0.9910249693832707,0.9907667047259311,0.9969627868576728,0.9974367183972853,1.002017789857751,0.9967371276258696,0.9961132628142659,0.9961158930541733,1.00385600784875,0.9960775297921414,0.9961731392206532,0.9983745351417641,1.0043239955830414,1.0050365289150343,0.9953873881051817,0.9955111397452514,1.0021571763480943,0.9925281816882413,1.0019512979703216,1.9949305976463725e-05,0.00011818441682446332,7.861224632709285e-05,8.375655244982157e-05,8.546897208728839e-05,2.3239478172950233e-05,0.00014306777541542426,2.4367306923107818e-05,8.788486993494685e-05,0.00017770774130534695,8.729374455304904e-05,0.00017735955429732498,0.0001580717093130445,8.768599864328475e-05,6.540839506246638e-05,2.3139308322724116e-05,8.82496837516843e-05,0.0001325987742034134,8.971307878265526e-05,2.3863847347040487e-05,9.108583785849008e-05,9.115339440155151e-05,0.00013325002523488304,2.4788494138908357e-05,2.487245234462302e-05,9.36090774147488e-05,9.33029444633562e-05,2.1666010360680347e-05,0.00013626283585817258,2.3116581189221905e-05
349,349.0,0.9899800786227865,1.005487138683376,0.0001736276757829623,2.0148662153595573e-05,8.153147589239566e-05,4.6536700568800674e-05,2.5914034030095043e-05,0.00011556696475332697,1.0022288540496682,0.9933665707669377,0.9981993019669942,0.9990515095589438,0.9983433048638509,1.000533689709956,0.9922663899260218,0.9991605814235957,0.9989676107486543,0.9907223951364674,1.0002832662027212,0.991440321856578,0.9911735138150806,0.9971916157862286,0.9977111961450298,1.0022229632570065,0.996964955056246,0.9965104575451533,0.9963445427274928,1.00406732117015,0.9963074740698777,0.9964041259634856,0.9987694010200915,1.0045376858298543,1.0052497569516803,0.9956156644985195,0.9957397991099087,1.0023613180482487,0.9929216683138,1.002156309086444,2.0148662153595573e-05,0.00011556696475332697,7.603713490396485e-05,8.08294207774087e-05,8.23136888208136e-05,2.3524636008532187e-05,0.0001401726188998607,2.4700993037566213e-05,8.416278986205902e-05,0.0001736276757829623,8.316161642044833e-05,0.00017332841611706704,0.0001545153721223482,8.440627244149827e-05,6.380778291584048e-05,2.3521688295801475e-05,8.487804516317909e-05,0.00013000127042894817,8.621126224459975e-05,2.4734262317242977e-05,8.742558343069727e-05,8.72838675254022e-05,0.0001309163648810886,2.5914034030095043e-05,2.6037538730515125e-05,9.003457954434246e-05,8.975106949898877e-05,2.1927363972477166e-05,0.00013349326886890884,2.3510032822289984e-05
350,350.0,0.9899720222696952,1.0054509432489842,0.0001726883518107889,2.5201336068908296e-05,8.300233809176619e-05,4.4065281338814196e-05,3.380071838592321e-05,0.00011518544728010175,1.002404096935182,0.9936397750814203,0.9983115644953972,0.9991670452824182,0.9984600566473065,1.0007281265091499,0.9925527712328731,0.9993613574046781,0.9990768058958405,0.9910186966191596,1.000384804340827,0.9917379965975581,0.9914671616144873,0.9973112872753229,0.9979113865220889,1.0024176028987482,0.9970873164158979,0.9967975366380917,0.9964700310088512,1.0042664739191964,0.9964345551187375,0.99653346126642,0.9990589154200595,1.0047394504305807,1.0054509432489844,0.9957440589061004,0.9958687353258572,1.0025480553428066,0.9932078878856855,1.0023497458358024,2.5201336068908296e-05,0.00011518544728010175,7.529222965200445e-05,7.995424355322938e-05,8.119124745010384e-05,2.8990751228995543e-05,0.00014004772033282553,3.0462862675957603e-05,8.255909142533919e-05,0.0001726883518107889,8.119029724425681e-05,0.00017231960481076176,0.00015380442486678247,8.344697027708913e-05,6.644512235015355e-05,2.93145378065196e-05,8.400432691202567e-05,0.0001302175836174488,8.535413984535804e-05,3.1802764583675e-05,8.651275854719146e-05,8.630899954245635e-05,0.00013176810170020215,3.380071838592321e-05,3.406503427255372e-05,8.933569517246226e-05,8.902473635913311e-05,2.718114667278192e-05,0.0001332865982599454,2.9313300048010616e-05
351,351.0,0.9899815381590563,1.0054274518624873,0.00016333486618289823,2.8104610425888894e-05,8.025612588411838e-05,3.9903386569794954e-05,3.846907838517265e-05,0.00010931734264011341,1.002348462007016,0.9935648286065086,0.9981634591025725,0.9990130579962191,0.9983030387314492,1.0006755825170597,0.9924651439959953,0.9993106238874817,0.9989060467333404,0.9909059002879698,1.0002024731909582,0.9916250272725414,0.9913708660305872,0.9971512739434579,0.9978115685827565,1.0023637470294995,0.9969293735443127,0.9967181256503074,0.9963117272791254,1.0042153180443296,0.9962776472560417,0.9963770537077256,0.998980443186006,1.0046898268094913,1.0054002290660853,0.9955848407768713,0.99570990493814,1.0024945959401008,0.9931273331640194,1.0022950167667226,2.8104610425888894e-05,0.00010931734264011341,7.130678215085017e-05,7.570458712315555e-05,7.677685098380468e-05,3.20722529072986e-05,0.00013288044308925896,3.3689979846524145e-05,7.789231774796083e-05,0.00016333486618289823,7.641320488609873e-05,0.00016297764654613745,0.00014573848982367033,7.89713405490612e-05,6.474315642986849e-05,3.271259202780656e-05,7.95304282295172e-05,0.0001236163093894183,8.085641442310167e-05,3.6010898380983845e-05,8.199579911796538e-05,8.185807038373821e-05,0.00012529421380687335,3.846907838517265e-05,3.882682285432914e-05,8.478276925711735e-05,8.445764250248512e-05,3.0179723794334794e-05,0.000126456451557917,3.271269108020065e-05
352,352.0,0.9900110898609419,1.005415841819413,0.00018068137592304847,3.344916715330881e-05,8.824350098577633e-05,4.358851707877856e-05,4.617520165515931e-05,0.00012257565488797318,1.0022449291851094,0.9931511010845882,0.9978349708978905,0.9986727343623326,0.9979625458044541,1.0005641128411678,0.9920152150336251,0.9991950807703578,0.9985673817729811,0.9904158532618939,0.999871203188028,0.991134870831366,0.9908996837199886,0.9968011213291718,0.9975111728101114,1.0022504458755928,0.9965775057699408,0.9962873539408981,0.995956406859271,1.0041061212440783,0.9959189976978657,0.9960184917523467,0.9985535898637475,1.0045837407162055,1.0052933970869602,0.9952216267528509,0.9953470223642636,1.0023860462269014,0.9926853075363384,1.0021811022054732,3.344916715330881e-05,0.00012257565488797318,7.476736888011242e-05,7.943190656612986e-05,8.072506851590925e-05,3.833133866927126e-05,0.00014798393970644305,4.0256570449784485e-05,8.253995679676981e-05,0.00018068137592304847,8.128185183016525e-05,0.00018045541708579488,0.0001624535258302542,8.275823224686248e-05,7.311616640289204e-05,3.9150599134741944e-05,8.328190646723564e-05,0.00013858219651609148,8.45468460877897e-05,4.30363479688693e-05,8.583950260624387e-05,8.57485162760329e-05,0.00014082592351342168,4.617520165515931e-05,4.6480633693464336e-05,8.846652746703194e-05,8.814445556703198e-05,3.605268140107287e-05,0.0001410564343429545,3.910971593142847e-05
353,353.0,0.9900631409454238,1.0054138078148454,0.00020471140403719945,4.290683870427868e-05,0.0001003817334409059,4.8072616137642225e-05,6.164241189235233e-05,0.00014066974681647672,1.0021349547749707,0.9928411069421875,0.9976221243788612,0.9984548225914267,0.997741954448101,1.000444822175694,0.9916857837381815,0.9990731589762974,0.9983456723021291,0.9900631409454238,0.9996520862148492,0.9907816354649337,0.9905575707705422,0.9965770358791357,0.9972906441075132,1.0021342741442107,0.9963523059575584,0.9959639033550629,0.9957313824157494,1.003993298161073,0.995694196209268,0.995794664882979,0.998235362797544,1.004473894029271,1.0051821690635334,0.9949962093643807,0.9951225038917949,1.0022714281252643,0.9923596292620318,1.0020646851862849,4.290683870427868e-05,0.00014066974681647672,7.921077816424112e-05,8.442163920846555e-05,8.590970065579495e-05,4.9879981282689404e-05,0.0001688126304132346,5.239751619138734e-05,8.8475625836065e-05,0.00020471140403719945,8.75849135493482e-05,0.00020464903168234576,0.0001852288103578678,8.786808795490586e-05,8.565662081781338e-05,5.107206118133096e-05,8.856113038300929e-05,0.00015993458669407635,8.986730216966827e-05,5.6780759723515165e-05,9.146978952369574e-05,9.146232892109067e-05,0.00016338422023252078,6.164241189235233e-05,6.199278582837022e-05,9.409645240018936e-05,9.374437238864001e-05,4.688801032837786e-05,0.0001612140472839459,5.095841860428029e-05
354,354.0,0.9901379023816751,1.005419044543867,0.00019754783121485732,4.354678290682487e-05,9.73766797621789e-05,4.5847468591710536e-05,6.50085600656918e-05,0.00013666658260872778,1.0022562595389657,0.9928594737963725,0.9977379716211714,0.9985794178979717,0.9978644575774115,1.0005665854673957,0.9917161126785454,0.9991955468499444,0.9984701407585354,0.9901132257590582,0.9997770599992848,0.990829552902922,0.9905960365872523,0.9967054360403873,0.9973823778032674,1.0022637334177422,0.9964859320372437,0.9959781761130224,0.9958685657872931,1.0041283387165911,0.9958373765107719,0.9959435453022671,0.998244678798616,1.0046089489900651,1.0053152631285238,0.9951426685430654,0.9952700759704711,1.0023953090808746,0.9923837845176725,1.0021944251759671,4.354678290682487e-05,0.00013666658260872778,7.463420892772881e-05,7.964589939301005e-05,8.091849005794233e-05,5.118626398330796e-05,0.0001635356107977267,5.378100124646775e-05,8.328094397348414e-05,0.00019754783121485732,8.236311852773324e-05,0.00019745279317167578,0.00017922336373624843,8.267968233422241e-05,8.314694421511063e-05,5.2610407103661775e-05,8.33628886329291e-05,0.00015584639448227027,8.461692669007017e-05,5.928542965359116e-05,8.612136397902275e-05,8.615505006126699e-05,0.0001594868616369867,6.50085600656918e-05,6.548547127944613e-05,8.848303790701253e-05,8.814310773340717e-05,4.8108338647287656e-05,0.00015651262626540752,5.2464411632246034e-05
355,355.0,0.9902265747352768,1.0054292467015626,0.00019902648231807555,4.2466063308505725e-05,9.705173121611349e-05,4.741219102977502e-05,6.232691125640426e-05,0.00013982076373404974,1.0023820717888456,0.9930625345386083,0.9980181176751752,0.9988730408976905,0.9981597550390139,1.0006994880191,0.9919423971243991,0.9993307700254684,0.9987736451688657,0.9903724961372722,1.0000814607814097,0.9910853655596494,0.9908350266749999,0.9970062477451975,0.9975970210797062,1.002393495608097,0.9967912425755122,0.996188641214235,0.9961768263487667,1.0042530878209976,0.9961480298625058,0.9962571522630227,0.9984493120670401,1.0047266345773795,1.0054303405625058,0.9954530738983207,0.9955806162273384,1.0025226927303494,0.9926054665614006,1.0023247530275061,4.2466063308505725e-05,0.00013982076373404974,7.464953821882965e-05,7.933212427047465e-05,8.038314357675234e-05,4.988937775221523e-05,0.00016621768790723324,5.249352156900344e-05,8.23029890197698e-05,0.00019902648231807555,8.065547249277627e-05,0.000198711011520193,0.0001816735600648521,8.19559777374725e-05,8.302788390286337e-05,5.081544591970721e-05,8.237768026246211e-05,0.00015908918599496624,8.35004203783653e-05,5.7042409162472214e-05,8.465039973044954e-05,8.467472073636235e-05,0.00016181430366416603,6.232691125640426e-05,6.275976861123628e-05,8.640378158457482e-05,8.613618356317854e-05,4.674642012486299e-05,0.00015992892485469667,5.0679783246434284e-05
356,356.0,0.9903181059709116,1.005442108983014,0.0002156786765103106,4.621473969902538e-05,0.00010354646906742447,5.3119980647494e-05,6.522417019722973e-05,0.0001555435953754741,1.002403984335196,0.993257661560051,0.9981720088959262,0.9990323980161508,0.9983169347773735,1.0007169000058274,0.9921555774287085,0.9993494849798246,0.9989282562439405,0.9906039548102693,1.0002304800212884,0.9913163004313907,0.9910558607856571,0.9971650651090698,0.9977226583318685,1.0024083650945441,0.9969495531217293,0.9963961657731517,0.9963344159755784,1.0042633112457622,0.9963031183687369,0.9964105011080622,0.998657779353709,1.0047379096163191,1.005442108983014,0.9956083583798414,0.9957359297386369,1.0025412227948207,0.9928174508940951,1.002339908352993,4.621473969902538e-05,0.0001555435953754741,7.681240160383605e-05,8.138597712228843e-05,8.234316178262932e-05,5.436281244956397e-05,0.00018287160338655064,5.7363890374923624e-05,8.367651318798156e-05,0.0002156786765103106,8.120036854390765e-05,0.0002153571514943464,0.0001988358397866389,8.387490818310393e-05,9.012259476260633e-05,5.4562281153669414e-05,8.42107527836263e-05,0.00017646419744660319,8.535804385053356e-05,6.0454825793142615e-05,8.637365242316976e-05,8.650595727423162e-05,0.00017860062410481642,6.522417019722973e-05,6.550416633123301e-05,8.772579926928515e-05,8.753923770835375e-05,5.069047867243343e-05,0.00017714253983023236,5.439311092098779e-05
357,357.0,0.9904014440532617,1.0054556074405343,0.0002125150467287626,4.665524361917157e-05,0.00010179402688434766,5.2898103585618355e-05,6.5031136604977e-05,0.00015542711490134143,1.0023304084033569,0.9933316282603092,0.9982384704696178,0.9990936322697388,0.9983800159618101,1.0006324133088542,0.9922407337883719,0.9992620887510245,0.9989851609988759,0.9906986008510911,1.0002816308200542,0.991409572212254,0.9911457838882004,0.9972294224226268,0.997745581878201,1.0023312410806922,0.9970146740271155,0.9964816582452191,0.9963997405489815,1.0041838260539244,0.9963685416480466,0.9964801730895075,0.9987442927466887,1.0046547540192963,1.0053576374843012,0.9956698515500467,0.9957986204652741,1.0024625796267714,0.9928962894078806,1.0022623045220407,4.665524361917157e-05,0.00015542711490134143,7.344831753600927e-05,7.780555559320595e-05,7.874624944148432e-05,5.50787532357691e-05,0.00018165966648829812,5.8217596858508345e-05,7.9936316050813e-05,0.0002125150467287626,7.76002917904558e-05,0.000212295531859524,0.00019695551512000992,8.026627615708192e-05,8.910658649750681e-05,5.5053459590994395e-05,8.059561936592534e-05,0.0001759989570557387,8.173937211812413e-05,6.062727496211694e-05,8.267271465923249e-05,8.286215663514895e-05,0.0001779983010240731,6.5031136604977e-05,6.522162340102333e-05,8.391870459991889e-05,8.376793455749849e-05,5.1247052876542547e-05,0.00017652914765334268,5.484328954783078e-05
358,358.0,0.9904655369470092,1.0054688435553536,0.0002116963343966383,4.3033683492879244e-05,0.00010210504702577477,5.276335340820626e-05,5.969914548868633e-05,0.00015402465505842382,1.0021869781581365,0.9932377819866814,0.9981633494987803,0.9990088405827132,0.9982989077550932,1.000478073925124,0.9921503233513904,0.9991046770672488,0.99890221327955,0.9906120994331761,1.0001935641726982,0.9913210261305905,0.9910592267346657,0.997145628891716,0.9976331592383566,1.002176110082433,0.9969295027333507,0.9963858199488888,0.9963101910055253,1.0040232569550003,0.9962771255226326,0.9963908389021644,0.9986499310622715,1.0044891072099893,1.0051903358701622,0.9955702483921692,0.9957007086530529,1.00231071274774,0.9927999823820265,1.0021075894545042,4.3033683492879244e-05,0.00015402465505842382,7.772023487941638e-05,8.253884621458107e-05,8.349649378684395e-05,5.077999763850806e-05,0.00018035488309118,5.3692307432555474e-05,8.507635263224115e-05,0.0002116963343966383,8.312352985729705e-05,0.00021150381245231597,0.00019585898159657085,8.555828774480198e-05,8.826211450448633e-05,5.0788757471373184e-05,8.586840073687692e-05,0.00017375855835070114,8.710079053010899e-05,5.576287652762701e-05,8.809847641523458e-05,8.821691275417901e-05,0.0001752836929866649,5.969914548868633e-05,5.988176932994453e-05,8.961601728120752e-05,8.9433981265593e-05,4.72647517127273e-05,0.00017504677501022772,5.0609990133351186e-05
359,359.0,0.9904993326168365,1.0054812001659308,0.00023301627556284463,4.1412991239457014e-05,0.0001120912610051326,5.9403629706449704e-05,5.643240852398644e-05,0.00016888832419457962,1.002084113937685,0.9931257708617839,0.9980226211993097,0.99886160962999,0.9981559401598892,1.0003770274353685,0.9920361144793615,0.9990022021197521,0.9987603665100847,0.9904993326168365,1.0000493268186474,0.9912076392633151,0.9909467359431874,0.9969956288490833,0.997509014428419,1.0020711287978272,0.9967750213063764,0.9962632678772065,0.9961518144572548,1.0039134002406258,0.9961167451756816,0.996230853515,0.9985242189473517,1.0043762891431727,1.0050765002707074,0.9954036558705431,0.9955356429988275,1.0022067274813296,0.9926811898383662,1.0020028035493416,4.1412991239457014e-05,0.00016888832419457962,9.032110698480008e-05,9.603591886428174e-05,9.714513228509605e-05,4.876035772654136e-05,0.00019784588702118568,5.152859671786701e-05,9.894384886552237e-05,0.00023301627556284463,9.684544964630478e-05,0.00023289454138928254,0.0002152410594174726,0.0001000746857253724,9.620364097969827e-05,4.875896104539843e-05,0.00010049055947228826,0.0001892649861007302,0.0001018672652333883,5.303530288133944e-05,0.00010299024926255858,0.00010299443754498955,0.00018983314271190432,5.643240852398644e-05,5.666051940085983e-05,0.00010486261289060803,0.00010459668186541085,4.542646617647766e-05,0.00019173609839267543,4.863032203105652e-05
360,360.0,0.9904950394716101,1.0054920601107256,0.00023423529031791596,3.963620229656028e-05,0.0001120575608983297,6.065437212451742e-05,5.339638211835513e-05,0.00017066623254014007,1.0020371463402127,0.9931297396667056,0.997943714361119,0.9987765971297464,0.9980746046077018,1.000338703348034,0.992045205938768,0.9989688985199139,0.9986775722069696,0.9905095481648019,0.9999619835148967,0.9912209712221635,0.9909574529026323,0.9969159676190958,0.9974704296362887,1.0020287360982163,0.9966947892817306,0.9962692128461719,0.9960707695839556,1.0038683108124868,0.9960369459629616,0.9961515939807435,0.9985268691788967,1.0043332720037297,1.005034414227239,0.9953262183447259,0.9954587109559373,1.002159125219781,0.9926864356756896,1.0019601458634881,3.963620229656028e-05,0.00017066623254014007,9.101824021096867e-05,9.673680353702194e-05,9.791140503843219e-05,4.6513344588249224e-05,0.00019932292906148206,4.9102110318810556e-05,9.967766341342473e-05,0.00023423529031791596,9.758805235221729e-05,0.00023422077936452609,0.00021669145351985633,0.00010097584219538754,9.576641796458648e-05,4.656280157479843e-05,0.00010144582388515598,0.00019077065372920265,0.00010275474130528221,5.040452510615369e-05,0.00010383393426056384,0.00010379813210868782,0.00019083497945207014,5.339638211835513e-05,5.360827905250463e-05,0.00010568378261158814,0.00010538520561257096,4.341382249940556e-05,0.0001933084052207314,4.646259169324177e-05
361,361.0,0.9904579076969305,1.0055008062281958,0.00021722074763823895,3.8242276475747384e-05,0.00010666567051045419,5.5307603293950025e-05,5.079805943760673e-05,0.0001579851065432903,1.0020824020039265,0.9932471597604725,0.9979362650469101,0.9987682976406685,0.9980626096734451,1.0003922840428607,0.9921661618401469,0.9990288318371213,0.9986571573313286,0.990626455863443,0.9999318115312837,0.9913376158688403,0.9910796826149597,0.9969057296739884,0.9975221179422148,1.0020731780527639,0.9966836332980505,0.9963929854058944,0.9960610073841144,1.0039184292862358,0.9960300790574538,0.9961482794761805,0.9986591612608218,1.0043886053038924,1.0050898609136605,0.9953174635290392,0.99545044215529,1.0022054331818262,0.9928148340432047,1.0020049679758665,3.8242276475747384e-05,0.0001579851065432903,8.908166784075414e-05,9.501543415197609e-05,9.610545707524717e-05,4.458336524592062e-05,0.00018457386148477758,4.697645484724269e-05,9.814531429037774e-05,0.00021722074763823895,9.633198750868726e-05,0.00021710023931770977,0.00020068313854872604,9.922613069303604e-05,9.038403909699836e-05,4.472657495149414e-05,9.997957814218483e-05,0.00017651801897056605,0.00010138739960219499,4.823765424448114e-05,0.00010261716832526095,0.00010288510211246981,0.00017645767984621912,5.079805943760673e-05,5.086700722760666e-05,0.0001043331671333342,0.00010410402954252699,4.1715298354028355e-05,0.00017903538559321407,4.4652771071706985e-05
362,362.0,0.9903964479225827,1.005506821356802,0.00020844536877608768,3.695703798775057e-05,0.00010545235087305165,5.250730600963848e-05,4.806877616717102e-05,0.00015033979088697308,1.0020968898065514,0.993379904267737,0.9979873517887913,0.9988230955951609,0.9981161496186098,1.000420469628991,0.9923093142402319,0.9990651447472682,0.9987100386312882,0.9907746247492273,0.9999824887352334,0.9914864133501265,0.991224959876377,0.9969613416189143,0.9975939237093705,1.002089051408115,0.9967368321024753,0.9965373613580039,0.996113985861228,1.0039235705124854,0.996081741434541,0.9961988848537517,0.9987987243413382,1.0043905095422272,1.005091251363813,0.9953669945667415,0.9955000180871328,1.002221085070376,0.9929621956205607,1.0020207472669675,3.695703798775057e-05,0.00015033979088697308,9.252837272758604e-05,9.910254965714208e-05,0.00010003537720733178,4.282164918647026e-05,0.00017623307334179022,4.50681538058945e-05,0.0001023340492874514,0.00020844536877608768,0.00010054788219453411,0.00020808099207836954,0.00019180438104936107,0.00010337057396241512,8.873041278401732e-05,4.291181529271544e-05,0.00010443662795072297,0.0001678091280400968,0.00010595181317609596,4.596115019618282e-05,0.00010724885029410539,0.00010775895987509244,0.00016751315781302664,4.8098257255500674e-05,4.806877616717102e-05,0.000108849854444105,0.00010868698810609507,4.011232116872105e-05,0.00017089688720237726,4.28662742763672e-05
363,363.0,0.9903191707783506,1.0055094883350024,0.00019969906218802097,3.408494251622032e-05,0.00010120761708179062,5.075380959704233e-05,4.4145032303169625e-05,0.0001433319347402081,1.0022080254050973,0.9934327631588926,0.9979723110084212,0.9988082274129643,0.998103236848466,1.0005481377667917,0.9923692030688864,0.9992001480917976,0.9987028163353419,0.9908387855478268,0.9999786258662974,0.9915510218149991,0.9912873824605255,0.9969481889681696,0.9976497579440172,1.0022090712758553,0.9967225651584793,0.9965997922510866,0.996099052655032,1.004046657054177,0.9960675615036324,0.9961857453468982,0.998861279461354,1.0045181588131802,1.0052191981782965,0.9953489679745475,0.9954826812065165,1.0023369299481413,0.9930144814410866,1.0021407290578255,3.408494251622032e-05,0.0001433319347402081,9.079904901674876e-05,9.715785249066337e-05,9.794608962387587e-05,3.947137716032019e-05,0.00016846729961004055,4.155168335264913e-05,9.988906256546647e-05,0.00019969906218802097,9.787764121937564e-05,0.00019920308857607712,0.00018339661008292152,0.00010119829662558365,8.417242096985666e-05,3.9458622360114176e-05,0.00010226277527624693,0.00016017982995554836,0.00010367202268031098,4.219815643351882e-05,0.00010479178532254788,0.00010536038685082688,0.00015987141673937406,4.41618102944075e-05,4.4145032303169625e-05,0.00010616056619006142,0.00010605605032497462,3.695977695595338e-05,0.00016327798422865921,3.942588579997743e-05
364,364.0,0.9902345868940194,1.0055081900012568,0.00018397474064018964,3.321238258693514e-05,9.403392209005161e-05,4.593324506120872e-05,4.324234474381074e-05,0.0001319091893061962,1.0024136742512546,0.9933247272373579,0.9978808543656872,0.9987147806820288,0.9980131479521084,1.0007690588467006,0.9922481112980412,0.9994254013371588,0.9986158858206394,0.9907012413895001,0.9998963249243138,0.991414629350293,0.9911580382378699,0.996855817050141,0.9976494263905119,1.0024200006201178,0.9966304983242706,0.9964866288482087,0.9960076486424002,1.004260536500753,0.9959759748540356,0.9960920240181269,0.9987458025503586,1.0047318869988562,1.0054319402993188,0.995257480399533,0.995390896915421,1.00254696343258,0.9928919185111702,1.0023519404198824,3.321238258693514e-05,0.0001319091893061962,8.408785396488967e-05,8.985130799955329e-05,9.057111428441976e-05,3.8615968424819905e-05,0.00015514842653402126,4.063599718119754e-05,9.22012306962454e-05,0.00018397474064018964,9.02566703789053e-05,0.00018346960866729944,0.00016889273140497225,9.358879821667376e-05,7.739695223264648e-05,3.850043551370786e-05,9.459003356186873e-05,0.00014757904587589846,9.590190828113489e-05,4.122416872824797e-05,9.692150040798812e-05,9.752359839401759e-05,0.0001473066068493785,4.324234474381074e-05,4.331264352319342e-05,9.813545335161369e-05,9.80556433312662e-05,3.615855062908515e-05,0.0001502880608130806,3.8464696178290244e-05
365,365.0,0.9901512068993737,1.0055023091940234,0.0001677062303803762,3.428001344668024e-05,8.801519607407344e-05,4.0307738040772464e-05,4.466760115815296e-05,0.0001208339821535306,1.0025105373509346,0.993061083495919,0.9977861203968711,0.9986244087281965,0.9979219739098785,1.0008699233193743,0.9919618939370012,0.9995253591149901,0.9985284024724993,0.9903875457745918,0.9998131950286153,0.9911024782790094,0.9908586190329529,0.9967650518477391,0.9975595211422804,1.002517436075509,0.9965397055414275,0.9962056189885896,0.9959151798358402,1.0043440102976418,0.9958845397759618,0.9960020864223036,0.9984578749012174,1.0048059008564834,1.0055023091940234,0.995161543842935,0.9952954095303879,1.0026444274710276,0.9926102497264784,1.0024487980549555,3.428001344668024e-05,0.0001208339821535306,7.801880370433946e-05,8.354510409617013e-05,8.402429752404397e-05,3.967237407894995e-05,0.000141773351344327,4.168770078217021e-05,8.552545490093659e-05,0.0001677062303803762,8.394683500395366e-05,0.0001672907040438649,0.0001540937070430037,8.696820580165157e-05,7.256139374823622e-05,3.962238181660033e-05,8.801245034169252e-05,0.0001351968674996382,8.937712057248569e-05,4.249290260280747e-05,9.039024695297614e-05,9.086640130060854e-05,0.00013499998852177581,4.466760115815296e-05,4.485190211235573e-05,9.184418757178709e-05,9.168558191342347e-05,3.736080211086112e-05,0.00013758655188434287,3.957273781046144e-05
366,366.0,0.9900775414241979,1.0054915608159232,0.0001530241140809225,3.391037410818404e-05,8.260304317793433e-05,3.5864990156845114e-05,4.387713960351638e-05,0.00011078938103500074,1.0023613521186818,0.9927889090236883,0.9977513320837155,0.9985932813359663,0.997889436647269,1.0007013606497845,0.9916784661956181,0.999348891437175,0.9985014473986074,0.9900949205758602,0.9997868564076525,0.990810772696232,0.9905714179152786,0.9967310524749583,0.997393453422819,1.0023431597726564,0.9965074132979554,0.9959166711890499,0.9958813617572626,1.0041554661548697,0.9958515782138944,0.9959691419389782,0.9981619577804101,1.0046049700154684,1.0053006381825071,0.9951280193328436,0.9952613931933736,1.0024822773947641,0.99232751508615,1.0022749349267286,3.391037410818404e-05,0.00011078938103500074,7.38739700956849e-05,7.934522585764988e-05,7.950280247901568e-05,3.875000792407904e-05,0.00012967725006310206,4.058453083665539e-05,8.089952238543437e-05,0.0001530241140809225,7.974516911832482e-05,0.00015266676819989763,0.00014072607966096224,8.238954677930292e-05,6.827584255651538e-05,3.888287592329651e-05,8.351664477399013e-05,0.0001240001466536086,8.496271290078436e-05,4.176687016829368e-05,8.594848040125279e-05,8.630900936938843e-05,0.0001239112664447416,4.387713960351638e-05,4.408968969679174e-05,8.756482902921624e-05,8.732330129363748e-05,3.6857907669610354e-05,0.000126087389441589,3.883244678758092e-05
367,367.0,0.9900221010982762,1.0054769880262193,0.00013949440990088327,3.152368787828311e-05,7.605209250799794e-05,3.2566213432158455e-05,4.060747248165355e-05,0.00010128920346831962,1.002189945931338,0.9926963480674956,0.9979097696009668,0.9987592639632195,0.9980584501983412,1.0005123062769234,0.9915924744960809,0.9991477376952842,0.9986804598660791,0.9900221010982762,0.9999672159992194,0.9907387180550986,0.9904944709666317,0.9969017688959391,0.9973598070805028,1.0021630527092762,0.9966829330579164,0.9958234360935334,0.9960606905110079,1.0039781652105209,0.9960377179299146,0.9961603152793388,0.9980746619410956,1.0044268626568347,1.0051232753130026,0.9953176220196243,0.9954501683900417,1.0022997059264682,0.9922404783181944,1.0020950330952263,3.152368787828311e-05,0.00010128920346831962,6.845373471673522e-05,7.365170844130579e-05,7.368438180055268e-05,3.581232803129495e-05,0.0001184430896368623,3.744507255420382e-05,7.507386152710521e-05,0.00013949440990088327,7.43152576961848e-05,0.00013916956381043494,0.00012846668331403493,7.630209216826799e-05,6.248769867979508e-05,3.598324031103536e-05,7.738669263107983e-05,0.00011335820338820994,7.874981003577056e-05,3.868749696525931e-05,7.960554405521742e-05,7.987351471098588e-05,0.00011344485402580048,4.060747248165355e-05,4.079460858388436e-05,8.11052430721938e-05,8.084921557331283e-05,3.422794038647409e-05,0.00011533516008735634,3.5941005307441214e-05
368,368.0,0.98999144460012,1.0054599660483372,0.0001300394792851218,2.8563321353649715e-05,7.001477118652712e-05,3.0852741660239417e-05,3.6786380482139776e-05,9.495141494680168e-05,1.0020579988362426,0.9927886924546441,0.9981258974198945,0.9989825965118604,0.9982837587791378,1.0003635828589,0.9916971132170013,0.9989910524105055,0.9989096544787931,0.9901442598219037,1.000198199137402,0.9908610784994847,0.9906108086954355,0.9971317362629489,0.9974242796308905,1.002026957049127,0.9969181856953762,0.9959200753920908,0.99629948060908,1.0038450341481737,0.996280623265738,0.9964045281710516,0.9981712712240681,1.0042949862767687,1.004992916060498,0.9955650332535548,0.9956969432691465,1.0021583091603488,0.9923444024607107,1.0019593777133173,2.8563321353649715e-05,9.495141494680168e-05,6.224842852470787e-05,6.700099745453585e-05,6.703647537048249e-05,3.255585514582332e-05,0.00011092818565867808,3.4143106457579915e-05,6.836492816745483e-05,0.0001300394792851218,6.779141835239965e-05,0.00012978249731802817,0.00012012800580588545,6.940677333003764e-05,5.7107308125932965e-05,3.260260213938333e-05,7.038551498772756e-05,0.00010638213073646373,7.161350342439373e-05,3.503462029943223e-05,7.23582150312425e-05,7.25684671285745e-05,0.0001065242855560898,3.6786380482139776e-05,3.6955883147647604e-05,7.371888573417089e-05,7.348075441404268e-05,3.1014861843789204e-05,0.00010840371601863455,3.256511935496224e-05
369,369.0,0.9899843228031455,1.0054418701057009,0.00012184784050956784,2.703751391451687e-05,6.493361619128139e-05,2.891298152825224e-05,3.473555318800085e-05,8.92893300669842e-05,1.0020804952444697,0.9929331608847368,0.9982694693872547,0.9991316654792393,0.9984333078087266,1.000392028211354,0.9918499700394077,0.9990200154082509,0.9990563739729699,0.9903049831538017,1.0003400909245235,0.991021219754595,0.9907700598489203,0.9972861574791605,0.9975362558682569,1.0020626165967899,0.9970773595153141,0.996064414356308,0.9964624455017113,1.003891458252229,0.9964481762813775,0.9965725651378196,0.9983094725596096,1.004344265590588,1.0050442337272678,0.9957386839954748,0.9958697971965847,1.002183797228065,0.992501069564098,1.0019950379401616,2.703751391451687e-05,8.92893300669842e-05,5.642076238569687e-05,6.073451374982846e-05,6.0754829522424e-05,3.1214842388944905e-05,0.00010431810528469527,3.299347232179248e-05,6.193716734252647e-05,0.00012184784050956784,6.138988064763697e-05,0.00012165667901986428,0.00011280198499952303,6.291493196077041e-05,5.277065817813021e-05,3.0889594091059464e-05,6.378308652609354e-05,0.00010031043022804493,6.489423624526229e-05,3.30642535791566e-05,6.556587510306818e-05,6.575709023906522e-05,0.00010035053105242003,3.473555318800085e-05,3.489161914658884e-05,6.678547332872808e-05,6.657087535504551e-05,2.9363932624447948e-05,0.00010210840791749552,3.085501482106249e-05
370,370.0,0.9899975346294956,1.0054240754217356,0.00011235117651008032,3.069925037592742e-05,6.165343226726189e-05,2.4522319298692212e-05,3.84770207285561e-05,8.222297984835594e-05,1.002068968565729,0.9932162406196481,0.9983673167516641,0.9992278058407882,0.9985298631498767,1.000392597724373,0.9921446390863365,0.9990255686397265,0.9991506490084565,0.9906063820270684,1.0004299564829804,0.9913224565165469,0.9910712824347403,0.9973770416166134,0.9976619709736583,1.0020569030990774,0.9971664735342066,0.9963674460061979,0.9965491699388751,1.0038936865118016,0.9965301973278424,0.9966545642862753,0.9986176015550885,1.0043505309004503,1.0050509801558396,0.9958117393891814,0.9959436776297317,1.002175800049842,0.9927994029333552,1.0019893172712262,3.069925037592742e-05,8.222297984835594e-05,5.177527125354211e-05,5.5704079619443065e-05,5.5662527203850884e-05,3.594858544652097e-05,9.615631132881945e-05,3.8191771022690545e-05,5.6663508322490236e-05,0.00011235117651008032,5.609770138469914e-05,0.00011217123623220175,0.00010400574437041507,5.764902383568506e-05,4.837905711937892e-05,3.4731325182594404e-05,5.844132775491145e-05,9.247630386148005e-05,5.944016584444071e-05,3.682361033626784e-05,6.004696135762096e-05,6.0247380866921546e-05,9.252995710677453e-05,3.84770207285561e-05,3.858091042546867e-05,6.117832483833085e-05,6.098363327697984e-05,3.31640852831788e-05,9.409279464391774e-05,3.471094263631233e-05
371,371.0,0.9900278790013124,1.0054079572198658,0.00011253850596083065,3.5542723169652335e-05,6.151647273408033e-05,2.3452814786995498e-05,4.2577650900001794e-05,8.182937995141705e-05,1.0020648592979742,0.9934122666794684,0.9983826754857511,0.9992338114514674,0.9985419617022306,1.0004044730166528,0.9923516361569293,0.9990445128803962,0.99916402011119,0.990818981492079,1.000440360946731,0.9915359588270986,0.9912822808193479,0.9973841907705736,0.9977345501917761,1.0020613682565847,0.997170898530923,0.9965763803067704,0.9965510287827892,1.0039018326353286,0.9965301072519135,0.9966557629064932,0.9988307946971683,1.0043598779077378,1.0050608565260357,0.9958060571227579,0.9959381546036099,1.0021724473200424,0.9930075076185513,1.0019937000633021,3.5542723169652335e-05,8.182937995141705e-05,4.890701310100467e-05,5.2408325779000934e-05,5.230166785234855e-05,4.1637687528487506e-05,9.586371835923031e-05,4.408988996794787e-05,5.303249749262832e-05,0.00011253850596083065,5.233339185088499e-05,0.00011223607293058761,0.00010391326889020973,5.413703788337123e-05,4.4387372897167565e-05,3.964745408702058e-05,5.4863378456002945e-05,9.198972932195137e-05,5.579200278283062e-05,4.1281187319829e-05,5.6318749046165946e-05,5.650914443372906e-05,9.24761224392032e-05,4.2577650900001794e-05,4.252525741405702e-05,5.7471700088805124e-05,5.728654345078353e-05,3.810871335294071e-05,9.386235234344219e-05,3.9625642970877245e-05
372,372.0,0.9900721548407388,1.0053948907235164,0.00012601242489839734,3.5534675775971886e-05,6.340761279150006e-05,2.9277630278251497e-05,4.252987634557468e-05,9.250346416899731e-05,1.0021203065009228,0.9934008598586068,0.9982495368150407,0.9990859058179874,0.998402759329742,1.0004707908386363,0.9923406083068842,0.9991161998156737,0.9990314456699312,0.9908148553120043,1.000315918017164,0.9915332101773675,0.9912733405887244,0.9972302791636982,0.9976914688332257,1.0021135830401373,0.9970136467004305,0.9965521733701146,0.9963894005091247,1.003959371323102,0.9963680314756934,0.9964929799915888,0.9988012088843159,1.0044202707688397,1.0051218149194932,0.9956414235831309,0.9957730525004251,1.0022252310755841,0.9929912941595762,1.0020455455209019,3.5534675775971886e-05,9.250346416899731e-05,4.608263155410423e-05,4.910883336396329e-05,4.901813288776395e-05,4.166620052718784e-05,0.00010777616772619684,4.407636681157262e-05,4.94879765421325e-05,0.00012601242489839734,4.87111028810612e-05,0.00012551205743262724,0.00011650042517468538,5.070399030751118e-05,4.386808341213958e-05,3.9763923619093213e-05,5.134379514726038e-05,0.00010402662918338959,5.224121990382455e-05,4.124375652033275e-05,5.2680910225648005e-05,5.283039772584997e-05,0.00010551280152417216,4.252987634557468e-05,4.242860092501991e-05,5.3857970756881885e-05,5.368543873350547e-05,3.813236773539814e-05,0.00010566377888026955,3.9724383054469554e-05
373,373.0,0.9901271610699176,1.0053862511561118,0.00013178093729032244,3.626225014590294e-05,6.46237565999494e-05,3.2150084805641996e-05,4.3686196195302146e-05,9.908198040634737e-05,1.0021577179121468,0.9932541046395896,0.9980145501919214,0.9988405708560975,0.9981618052314942,1.0005150240397014,0.9921761856794374,0.9991612923544849,0.9987969099421447,0.990643006126518,1.000095170328623,0.9913604788792035,0.991103265986455,0.9969810154355448,0.997571033971199,1.0021601242351463,0.9967605987724489,0.996387414523935,0.9961335882648809,1.004011857270288,0.996107797550423,0.9962303195176807,0.9986300626682287,1.004474315445712,1.005176520805219,0.9953785845682829,0.9955102057286719,1.0022641752492585,0.9928270356396809,1.0020919085115925,3.626225014590294e-05,9.908198040634737e-05,4.3686196195302146e-05,4.657613373788558e-05,4.6572868594568816e-05,4.288787591277889e-05,0.00011416959475389011,4.577314742442975e-05,4.7229836098904376e-05,0.00013178093729032244,4.655787740251524e-05,0.00013117308211744294,0.00012244057037953335,4.81467328634012e-05,4.3657302284517525e-05,4.1093793597278625e-05,4.883963341965497e-05,0.00011126471718566437,4.9758045039690145e-05,4.294606548402259e-05,5.0333595378280586e-05,5.060770866423845e-05,0.00011314571287128379,4.470049898655348e-05,4.4658473769519674e-05,5.1501832600431607e-05,5.132403901906164e-05,3.934591205905773e-05,0.0001121537364742702,4.104254784173083e-05
374,374.0,0.9901896966109911,1.0053834137410773,0.0001231537813384671,3.959347736796215e-05,6.552967486051514e-05,2.7419345402553055e-05,4.728212722777772e-05,9.360342719188368e-05,1.002264598298064,0.9930104106279026,0.9978282901967414,0.9986534717624318,0.9979737799522381,1.000626638098739,0.9919111729410809,0.9992733727485875,0.9986108722932885,0.9903579521963751,0.9999166069959775,0.9910766622025031,0.9908278373682742,0.996789473550633,0.9974552231851371,1.0022693037417896,0.9965735104243151,0.9961256895238418,0.9959474139209441,1.0041311190729791,0.995923221628223,0.9960466487154203,0.9983678448960999,1.0045959739921761,1.005297953487599,0.9951948235759074,0.9953262101366985,1.0023726677840543,0.9925687953428606,1.0022012412556278,3.959347736796215e-05,9.360342719188368e-05,4.67618278544921e-05,5.005205265400914e-05,5.024368545521159e-05,4.728212722777772e-05,0.00010731106379786128,5.096070573308472e-05,5.153349300292092e-05,0.0001231537813384671,5.110626271020402e-05,0.00012256387098812292,0.00011466894510016968,5.1932981670849336e-05,4.039797863233945e-05,4.489260488444612e-05,5.3032287410316795e-05,0.00010493646051089258,5.416754395979471e-05,4.663013851743032e-05,5.520514904089391e-05,5.574857817351625e-05,0.00010653818683959335,4.846866593310292e-05,4.837458532075351e-05,5.661157660602894e-05,5.637601766200684e-05,4.342787457601265e-05,0.0001054982480776663,4.481664757764326e-05
375,375.0,0.9902565603861024,1.0053877537018372,0.00011434851534932766,3.790822899372284e-05,6.608765461450983e-05,2.3128755226207055e-05,4.7389624748079445e-05,8.666353912549928e-05,1.0023526496986845,0.9929217116362606,0.99779569892463,0.9986179591206406,0.9979405804745514,1.0007124461841541,0.9918149433617465,0.9993576509832209,0.9985790682349112,0.9902565603861024,0.9998854211509999,0.9909754561703231,0.9907297825760618,0.9967514415634552,0.9974339463582874,1.0023495987675957,0.9965383192483176,0.9960271936428353,0.9959129057280376,1.00421868680482,0.9958926882899638,0.9960193296149535,0.9982775352776394,1.004685815720459,1.0053877537018374,0.9951666992660796,0.9952968611630532,1.0024560626812042,0.9924760531994804,1.0022818236652378,3.933960440925767e-05,8.666353912549928e-05,5.254277432671786e-05,5.633593993392963e-05,5.669855716459358e-05,4.718467740769302e-05,9.94543165932952e-05,5.104178343486977e-05,5.8236856285010274e-05,0.00011434851534932766,5.781051122126504e-05,0.00011380927274419274,0.00010651811544674834,5.873404720679938e-05,3.790822899372284e-05,4.440398592919567e-05,6.036831341865124e-05,9.693287832186865e-05,6.185023803710813e-05,4.585711998964792e-05,6.341417476152307e-05,6.412587131779996e-05,9.823827882118705e-05,4.7536625628843274e-05,4.7389624748079445e-05,6.532288198920833e-05,6.500957193644174e-05,4.33298127388621e-05,9.790822715229602e-05,4.4315294001660594e-05
376,376.0,0.9903241601943402,1.0054000122679083,0.00011716901319271198,3.581364453381731e-05,6.655579847854435e-05,2.5409577601915794e-05,4.290199876318343e-05,8.976570210050795e-05,1.0023555574187684,0.9929639432950238,0.9979627263190992,0.9987920186590583,0.9981225722900775,1.000711733183441,0.9918741062029722,0.9993543952896754,0.9987733773505871,0.9903476602913125,1.0000954133391011,0.9910662356274028,0.9907985565059717,0.996930154788417,0.997505621879986,1.0023450403849168,0.996719893827084,0.9960703352930286,0.9960942350978135,1.0042135368839264,0.9960770994273722,0.9962063425217528,0.9983240268377295,1.0046787673401079,1.005381138129025,0.9953517465407747,0.9954819438673783,1.0024542649321255,0.9925241149114754,1.0022780038624608,3.581364453381731e-05,8.976570210050795e-05,5.461374687386788e-05,5.84378826352466e-05,5.8850650482540805e-05,4.288876202592944e-05,0.00010258174170386133,4.6400799110453464e-05,6.0166948961660716e-05,0.00011716901319271198,5.945355781161851e-05,0.00011665249111938235,0.00010989972570840693,6.0859850324743446e-05,3.791890880866353e-05,4.029701170084737e-05,6.265803286637718e-05,0.00010023517137392828,6.421214175773382e-05,4.1535197947930265e-05,6.585694461967325e-05,6.658207875186025e-05,0.00010145850726139407,4.3042994802306726e-05,4.290199876318343e-05,6.7765908130063e-05,6.744346500916373e-05,3.942565148889347e-05,0.00010156983796882161,4.021558652074205e-05
377,377.0,0.990387339342581,1.0054183946931727,0.0001264113518621958,3.2474608847309355e-05,6.671758986620702e-05,3.071249519180386e-05,3.882668707689221e-05,9.862281386914923e-05,1.0023723637664386,0.9930571697642919,0.9981265037592801,0.9989586235981963,0.99829259445897,1.0007207675419283,0.9919833249721196,0.9993584009018658,0.9989449946377548,0.9904671531381752,1.0002680258576464,0.9911869322982823,0.9909123815240686,0.9971072311991513,0.9976146655421915,1.00237533958689,0.996898955110681,0.9961848722315986,0.9962754097599167,1.0042449786209966,0.9962617745309964,0.996390589120495,0.9984386281508786,1.0047171572543707,1.0054211929632084,0.995543573436602,0.9956724878841838,1.0024683965527297,0.9926290410869563,1.0023081334414414,3.2474608847309355e-05,9.862281386914923e-05,5.245262219340696e-05,5.5845630253381214e-05,5.6319093430968326e-05,3.882668707689221e-05,0.00011199466271048775,4.2011719528564715e-05,5.744669812075542e-05,0.0001264113518621958,5.657747682478512e-05,0.0001259721412563305,0.00011963835718329331,5.796329456809165e-05,3.804581768400337e-05,3.648385576178856e-05,5.958064161772433e-05,0.00011031544537548422,6.093997568807677e-05,3.7585282187451215e-05,6.232949392151696e-05,6.301343722950079e-05,0.00011190784525707119,3.895087080445796e-05,3.8824966434344654e-05,6.380776310298126e-05,6.353127947775746e-05,3.572693598505308e-05,0.00011151688032038142,3.6410047413006374e-05
378,378.0,0.9904405500146465,1.005440472237605,0.00012471849697168487,2.9617393837880793e-05,6.383270673268429e-05,3.161280811342899e-05,3.558945194976282e-05,9.792029985573262e-05,1.002384378204747,0.9930850238739517,0.9982074096326241,0.9990431595210856,0.998377662279559,1.0007240875338645,0.9920187715575675,0.9993569022468805,0.9990334743279957,0.990513619979416,1.0003597105926432,0.9912313060888528,0.9909526157506178,0.9971923269260786,0.9976535614977112,1.00238641625761,0.9969862689406682,0.9962064311047949,0.9963629696467265,1.0042604430420576,0.9963535484869505,0.9964819540073684,0.9984527354311109,1.0047346708712503,1.005440472237605,0.995642998866731,0.995770324466883,1.00247878911294,0.9926611451911339,1.0023195421218412,2.9617393837880793e-05,9.792029985573262e-05,4.8914065878839506e-05,5.223239314225937e-05,5.251232506160604e-05,3.5531787452182625e-05,0.00011097659222906423,3.852932163377922e-05,5.34095538953436e-05,0.00012471849697168487,5.244986753363757e-05,0.00012439670118691323,0.00011837882334510761,5.4280896710427654e-05,3.581168286569394e-05,3.32365823307603e-05,5.581213313411807e-05,0.00010945822981334905,5.7138208980989165e-05,3.431056308613797e-05,5.840114543707799e-05,5.903951052305293e-05,0.0001111444347121561,3.558945194976282e-05,3.548676739536549e-05,5.979592053733676e-05,5.955753549747745e-05,3.2538759210834675e-05,0.00011062535723188596,3.316640054007095e-05
379,379.0,0.9904782443943592,1.0054639434966588,0.00011537801493541756,2.7269535187337663e-05,6.208641803293309e-05,2.87005376201375e-05,3.301970623819211e-05,9.044296975143178e-05,1.0022282177200281,0.9930796804235215,0.998180672295113,0.9990124438377129,0.9983459041550161,1.0005548462070073,0.9920187876476289,0.9991824942872564,0.9990014695676066,0.9905148623095797,1.0003257466726767,0.9912340036613294,0.990955825737272,0.997152732337857,0.9975800171531076,1.0022169028555818,0.9969437974530089,0.9962056436323351,0.9963191193851638,1.0040988542233706,0.996310802995146,0.996441383841943,0.9984608578720209,1.0045806726194675,1.0052883741064187,0.9956001892850934,0.9957280147448403,1.002316041199204,0.9926633793288236,1.0021503268580196,2.7269535187337663e-05,9.044296975143178e-05,5.148029895467306e-05,5.560467931947392e-05,5.525256090552092e-05,3.292788424515098e-05,0.00010267899279931495,3.578182029830202e-05,5.553091936138266e-05,0.00011537801493541756,5.383646827016888e-05,0.00011512457689588755,0.00010954659509666742,5.7877637719231285e-05,3.3631541518705145e-05,3.0643164073456953e-05,5.961762838963968e-05,0.00010121907201466238,6.117300877792368e-05,3.178771010499813e-05,6.260101125116584e-05,6.331498342363576e-05,0.00010287433497473701,3.301970623819211e-05,3.2948704031212835e-05,6.421584985940473e-05,6.401618741778595e-05,2.9902735603565846e-05,0.00010232102489808007,3.0572924670865834e-05
380,380.0,0.9904948746655418,1.00548701640771,0.0001152060908953435,2.624712750852652e-05,6.507263227731746e-05,2.894736033406201e-05,3.217620814063912e-05,8.973301144594622e-05,1.0020534487811683,0.9930497788487881,0.9981589738071592,0.9989887666503334,0.9983222985595313,1.000371885992623,0.9919949961191823,0.9989964104102715,0.9989770441472569,0.9904948746655418,1.0003045863509605,0.9912165899968796,0.9909347929534463,0.9971283111041549,0.9975037328676528,1.002038591308404,0.99691880981629,0.9961835741457049,0.9962917193602409,1.003921544813022,0.9962791451531732,0.9964066659231257,0.9984346661791547,1.0044023186987565,1.0051112188152447,0.9955673058604141,0.9956949717183884,1.0021377392124533,0.9926395936839629,1.0019717701912938,2.624712750852652e-05,8.973301144594622e-05,5.928293761813272e-05,6.40801918894307e-05,6.329506353660277e-05,3.169291501484614e-05,0.00010246528306427237,3.435455208555365e-05,6.291206299734615e-05,0.0001152060908953435,6.008438561685971e-05,0.00011492158016099175,0.00010940169021735421,6.673726028542885e-05,3.371915700432647e-05,2.951009424310585e-05,6.843801330515237e-05,0.00010114760666583124,7.010499436821713e-05,3.094425451582265e-05,7.165066198624365e-05,7.242412255574315e-05,0.00010298356740760346,3.217620814063912e-05,3.212656272674019e-05,7.33685075267287e-05,7.320824824039533e-05,2.867766297775937e-05,0.00010184082179567924,2.944433252290072e-05
381,381.0,0.9904869424158919,1.0055080262436138,0.00011726779176338303,2.6495686705171306e-05,6.621348116569557e-05,2.9603485349473954e-05,3.256407385294364e-05,9.077409979040711e-05,1.0020426858025362,0.9930705501591944,0.9981170247792075,0.9989355226558392,0.9982739729038411,1.0003610583125984,0.9920216057391035,0.9989875054570841,0.9989303310996651,0.9905298288245736,1.0002642326341527,0.991251112984774,0.9909640512698006,0.997073899130101,0.997486397808769,1.002022537084837,0.9968630661325435,0.996201751916061,0.996231833931055,1.0039105552550285,0.9962172861091472,0.9963434032330303,0.9984458823106445,1.0043931063448035,1.005102085822716,0.9955007185558669,0.9956291488090007,1.0021244026228213,0.9926621079857489,1.0019567566741228,2.6495686705171306e-05,9.077409979040711e-05,6.143519117548539e-05,6.618006688726095e-05,6.532385849068204e-05,3.163531840694882e-05,0.00010415419703146503,3.405978306431942e-05,6.468275471755232e-05,0.00011726779176338303,6.143935565163949e-05,0.00011692739905925206,0.00011125592101770828,6.899874588652445e-05,3.3022497103154935e-05,2.94372445664209e-05,7.032035146919201e-05,0.0001029222292780284,7.184684403992068e-05,3.1288863088284865e-05,7.316053222392557e-05,7.378852302702957e-05,0.00010450153192099885,3.256407385294364e-05,3.252123430717206e-05,7.469844394621095e-05,7.459480860014691e-05,2.864801963110858e-05,0.00010307382635869114,2.93852419098385e-05
382,382.0,0.9904591468486078,1.0055253082772253,0.00010992385611040754,2.557735708750587e-05,6.254399194754083e-05,2.7556344502719888e-05,3.118645773392035e-05,8.498953381961709e-05,1.0019510383910668,0.9931391114258197,0.9980432096173062,0.9988591337568803,0.9981981175148502,1.0002773024134028,0.9920898046553814,0.9989061258609931,0.9988591475334371,0.9906074145704172,1.0001969700767879,0.9913273731773129,0.9910361653863956,0.9969965002902301,0.9974522211250489,1.0019329287954122,0.9967851357491805,0.9962667747039194,0.9961520126051551,1.0038234750482147,0.9961367730402916,0.9962635990383242,0.9985040379188043,1.0043064584377153,1.0050169179456678,0.995417140203467,0.9955451521784744,1.0020363967661263,0.9927335696597499,1.0018674797701337,2.557735708750587e-05,8.498953381961709e-05,5.8234699749439496e-05,6.275195358536811e-05,6.211812260336517e-05,3.021838229776685e-05,9.760016368368081e-05,3.2370355849927755e-05,6.180405625282867e-05,0.00010992385611040754,5.924296032855275e-05,0.00010959534518679013,0.00010421809713865874,6.547585485915992e-05,3.052105033568231e-05,2.8044750152565914e-05,6.668203458647349e-05,9.65851671305422e-05,6.805049233090902e-05,2.99953984117639e-05,6.925742199392341e-05,6.984711260448137e-05,9.77538600830449e-05,3.122259570748935e-05,3.118645773392035e-05,7.063538036427063e-05,7.055962699635798e-05,2.7393485714021592e-05,9.645482365132264e-05,2.8009362076385942e-05
383,383.0,0.990418236570764,1.0055371977813996,0.00010084235373078477,2.340945041691597e-05,5.940546061492665e-05,2.5570957385028742e-05,2.860326765804884e-05,7.756551527080398e-05,1.0022479840350744,0.9932171471088709,0.9981111323200875,0.998934083186592,0.9982706811331057,1.0005920479551824,0.9921699479071829,0.9992272491195144,0.9989320526694017,0.9906940168495647,1.0002755564190162,0.9914124315742203,0.9911175373914544,0.9970722860041505,0.9976065144377597,1.0022398334097913,0.9968626350374026,0.9963468373394663,0.9962307249076352,1.0041298480961296,0.9962206018364385,0.9963488759171067,0.9985806077909714,1.0046180867327514,1.0053303182915878,0.9955067440929275,0.9956333525626593,1.0023448581799825,0.9928169364884545,1.0021741226065384,2.340945041691597e-05,7.756551527080398e-05,5.759829742237922e-05,6.196410021019272e-05,6.182494079499933e-05,2.754128248695075e-05,8.927498394835129e-05,2.9447655959961927e-05,6.209540382503843e-05,0.00010084235373078477,6.051091940470331e-05,0.00010056958252649157,9.539221024704608e-05,6.491875864183377e-05,2.912167372695655e-05,2.5640997576161923e-05,6.623159850148318e-05,8.839653831613583e-05,6.754760447880509e-05,2.7443594714608493e-05,6.893722412515658e-05,6.959203851127352e-05,8.946959290541417e-05,2.860326765804884e-05,2.8589465660298844e-05,7.05210291416339e-05,7.038532326190443e-05,2.4984753702664746e-05,8.812860637574526e-05,2.5615054905055747e-05
384,384.0,0.9903709601894334,1.005542030028992,9.325420770376762e-05,2.131149308695097e-05,5.688789991243471e-05,2.4280992852704224e-05,2.6222953196684734e-05,7.139227384469579e-05,1.0023773773651774,0.9932468648937087,0.9980140465796893,0.9988288484992487,0.9981609240371064,1.0007271931775867,0.9921877911084669,0.9993677106146857,0.998809961702129,0.990692011079734,1.0001388592564722,0.9914119501218638,0.9911302164539807,0.9969626235958975,0.9976177616130203,1.0023660959949041,0.9967487634657128,0.996362854977896,0.9961137670334232,1.0042513003007598,0.9961019881876443,0.9962249665422761,0.9985875666978328,1.0047370564476001,1.0054488156808048,0.9953881191094817,0.9955129778431084,1.002477522500198,0.992841827174446,1.0023001650431795,2.131149308695097e-05,7.109246136232932e-05,5.7581188984397375e-05,6.182667458422903e-05,6.200158776332437e-05,2.4974637003560907e-05,8.216553723930001e-05,2.6670022736414816e-05,6.261766127919782e-05,9.325420770376762e-05,6.159588300719627e-05,9.300698120683923e-05,8.792488509265916e-05,6.503729184696357e-05,2.8215078852514023e-05,2.3406136603160775e-05,6.644276585075251e-05,8.12156381406388e-05,6.773921725364573e-05,2.507773028568123e-05,6.935485254165378e-05,6.997464927703103e-05,8.216079116474224e-05,2.6205036296918478e-05,2.6222953196684734e-05,7.139227384469579e-05,7.114990274919573e-05,2.270165795478269e-05,8.093275152107072e-05,2.3385048942742458e-05
385,385.0,0.9903240663116905,1.0055381402928578,8.511733022390778e-05,2.1194464464571354e-05,5.318094496856456e-05,2.160488432334305e-05,2.5528723141179055e-05,6.733995824374691e-05,1.00244533912071,0.9931777530558413,0.997975754714858,0.9987966427792857,0.998124334750808,1.0007970313454841,0.99211469811701,0.9994370384312019,0.9987730541810809,0.9906176482249852,1.0001068493916225,0.9913359620949437,0.9910557362749481,0.9969299898248817,0.9976109588485832,1.0024475969964914,0.9967171901858712,0.9962830573615442,0.9960827366858244,1.0043332995314032,0.9960756883408091,0.9962005191431349,0.9984991969209189,1.0048256507544493,1.0055381402928578,0.995364762749084,0.9954893993931333,1.0025524980129537,0.9927739009654373,1.002380980410894,2.1194464464571354e-05,6.46110171997247e-05,5.403276159355811e-05,5.7998561839646194e-05,5.8226482235288134e-05,2.4926556345762934e-05,7.481510583003261e-05,2.6664778429155303e-05,5.8936466363642406e-05,8.511733022390778e-05,5.816440214672876e-05,8.487298365680194e-05,8.01417050104822e-05,6.0998603893146855e-05,2.6261166248684352e-05,2.342794165494037e-05,6.23572447283037e-05,7.378490935330987e-05,6.355416577520449e-05,2.4709563541208707e-05,6.518740137151918e-05,6.574937504020669e-05,7.460256683742227e-05,2.5528723141179055e-05,2.549505641895368e-05,6.733995824374691e-05,6.70579062367523e-05,2.263820403142412e-05,7.363396628568537e-05,2.339898091594573e-05
386,386.0,0.9902843035446087,1.005524627876152,7.709908880337554e-05,2.465910866955896e-05,5.016406001556899e-05,1.6960122229302367e-05,2.9132665679757354e-05,6.1013761017563155e-05,1.002360573717722,0.993013517772892,0.9978953253531571,0.9987130407890878,0.9980381648133748,1.0006946510771728,0.991942923958668,0.9993303846434382,0.9986821936951379,0.9904340575716648,1.0000154107741293,0.9911489229901399,0.9908788789584466,0.9968448691612212,0.9974924111565492,1.0023499671424172,0.9966344303940332,0.9961091449913474,0.9960007461176641,1.0042308564537825,0.9959964511127549,0.9961203224420588,0.9983208595313471,1.0047232715076555,1.0054364474254438,0.9952893106505873,0.995413736713398,1.0024602339294295,0.9926035032715158,1.0022834069817295,2.5303697478000453e-05,5.852773067530594e-05,4.8948465905271665e-05,5.253529667229951e-05,5.274090718126722e-05,2.9673652196183116e-05,6.775878210686237e-05,3.1688058599721435e-05,5.338979756512555e-05,7.709908880337554e-05,5.2682344585270394e-05,7.687866725632878e-05,7.259251751809245e-05,5.5238127962353816e-05,2.465910866955896e-05,2.7950599256753884e-05,5.6467646499638905e-05,6.680758931248247e-05,5.755911056661965e-05,2.8691189591028732e-05,5.905704840569662e-05,5.95820557534078e-05,6.757711091126278e-05,2.9132665679757354e-05,2.895821271892613e-05,6.1013761017563155e-05,6.0759063784321946e-05,2.7041448981740693e-05,6.669101178499067e-05,2.79170430278614e-05
387,387.0,0.9902584204952626,1.0055036482032287,6.984946113573076e-05,2.3219568975702778e-05,4.713716558807191e-05,1.3446310360762111e-05,3.12800367465674e-05,5.575033264593364e-05,1.002245925980833,0.9928485045179427,0.9979094426587143,0.9987295323534331,0.9980523328768883,1.0005608765424159,0.9917687225266055,0.9991878003591846,0.998698293362382,0.9902584204952625,1.000034832474842,0.990974942867282,0.9907044521489814,0.9968616184105942,0.997396152070141,1.002221521308919,0.9966518264749398,0.9959190188178885,0.9960188165198596,1.0040853245932075,0.9960167196360985,0.9961396845254307,0.9981213584234685,1.0045659757824696,1.0052781879894919,0.9953135404911251,0.9954372924267502,1.0023405559370684,0.9924257712699098,1.0021553223469517,2.7771994602583655e-05,5.3020973138203955e-05,4.448729505819135e-05,4.784857593943358e-05,4.7987553021628945e-05,3.233748345061873e-05,6.136539719356311e-05,3.438777113250472e-05,4.8561887525733534e-05,6.984946113573076e-05,4.785217002586927e-05,6.964884537512354e-05,6.574475212744088e-05,5.0326713493812533e-05,2.3219568975702778e-05,3.058391686593471e-05,5.146114538523496e-05,6.048057763220732e-05,5.2515199302092124e-05,3.099119706730314e-05,5.3920304795823e-05,5.443323084468741e-05,6.117064081398378e-05,3.12800367465674e-05,3.103138383343471e-05,5.575033264593364e-05,5.55121159442796e-05,2.964679993317287e-05,6.038578900450166e-05,3.0541854630859616e-05
388,388.0,0.9902512888751832,1.0054781207287413,6.394016044061358e-05,2.1415858213638993e-05,4.380978454795309e-05,1.1820126435262302e-05,3.0021226143894334e-05,5.192752507391673e-05,1.0022042892422907,0.9928398227174708,0.9980219323556324,0.9988463057294682,0.9981722594057996,1.0005147050582461,0.9917685321888435,0.9991365014341682,0.9988264064403435,0.9902737992195387,1.0001691195221785,0.9909899501526905,0.990709880053253,0.9969860205435672,0.9974253492687265,1.0021869172170808,0.9967808974336252,0.9959145892870311,0.9961504569309276,1.0040574901093609,0.9961545292332941,0.9962791686672198,0.9981222470590161,1.0045442603091164,1.0052580007731169,0.99545976672192,0.9955824959672582,1.002300540826186,0.9924224542684504,1.0021207347508705,2.6968541103686736e-05,4.843121809133654e-05,4.111030179253539e-05,4.4364629035607596e-05,4.4408421456221484e-05,3.104344068546936e-05,5.603957140840885e-05,3.285195733283507e-05,4.4834490875349494e-05,6.394016044061358e-05,4.403855495981895e-05,6.374443524384843e-05,6.0088555007488946e-05,4.665829584234348e-05,2.1415858213638993e-05,2.9643621110781555e-05,4.772105429761788e-05,5.514112233979478e-05,4.879171126162945e-05,2.9819456428316183e-05,5.012874516332989e-05,5.061983766230279e-05,5.565100670041019e-05,3.0021226143894334e-05,2.9751626090220325e-05,5.192752507391673e-05,5.1706660560286255e-05,2.8690710285660537e-05,5.51646454080888e-05,2.957615642314061e-05
389,389.0,0.9902602728137359,1.0054509649073442,5.9647412067808085e-05,2.1191486713033298e-05,4.269721636333155e-05,8.773259230258476e-06,3.460385329520982e-05,4.8224982975721955e-05,1.0021367359829674,0.9929082640733397,0.9980855228645957,0.9989098585356884,0.9982359841464069,1.000445791733661,0.9918380796285755,0.9990649324678902,0.9988895440599043,0.9903518490720279,1.0002326739520442,0.991067294979808,0.9907810463128028,0.9970465994706685,0.997444777817113,1.002117317930464,0.9968391657491366,0.9959747659519205,0.9962089683550451,1.0039927094950687,0.9962152962140497,0.9963411628512908,0.9981859458738902,1.0044813351224802,1.0051960427509163,0.9955225806830087,0.9956462261192089,1.0022358300445429,0.9924935534058064,1.0020516827591386,3.120915510972401e-05,4.515096275696149e-05,3.799408058074017e-05,4.107573138864227e-05,4.106855660893334e-05,3.567012106572055e-05,5.2120195935206234e-05,3.7601402008642326e-05,4.1388904110277934e-05,5.9647412067808085e-05,4.063873531947565e-05,5.94157325866638e-05,5.5907876749281064e-05,4.3181593472549857e-05,2.1191486713033298e-05,3.407413494978039e-05,4.417150390004906e-05,5.11971988953497e-05,4.5201333248480877e-05,3.418590854946238e-05,4.647698214065403e-05,4.6933821822191983e-05,5.1443685872232193e-05,3.460385329520982e-05,3.443569234686077e-05,4.8224982975721955e-05,4.801556309143623e-05,3.3268881453256455e-05,5.142328277994622e-05,3.3997719105654404e-05
390,390.0,0.9902808595447429,1.0054251001936907,5.521934864470464e-05,2.1051537110599997e-05,4.249726774176382e-05,6.250343609074156e-06,3.999529964005809e-05,4.5527323745560186e-05,1.0021833158048816,0.99305202535936,0.9981957018932449,0.9990240212373871,0.9983474714457469,1.0004945365850586,0.9919912024357507,0.9991153523647178,0.9990026090562771,0.9905143830666019,1.0003455562528556,0.9912300000670785,0.9909388785154366,0.9971586846242512,0.997548010171009,1.002161705676695,0.9969489128172424,0.9961268396629974,0.9963171823455069,1.004027144788034,0.9963239597074689,0.9964503950152304,0.9983436856606035,1.004512677789939,1.0052272396796107,0.9956291015176745,0.9957539114140918,1.0022853301611379,0.9926453949380113,1.0020956105900354,3.773778423083801e-05,4.208072000811781e-05,3.510138040969971e-05,3.801969795742152e-05,3.808168138117832e-05,4.3137478690413355e-05,4.8331171395335054e-05,4.5527323745560186e-05,3.858707408843012e-05,5.521934864470464e-05,3.820179608577435e-05,5.4977737586015816e-05,5.177647849900608e-05,3.999529964005809e-05,2.1051537110599997e-05,4.076723842923267e-05,4.096278116564183e-05,4.7437351759998394e-05,4.194711765306954e-05,4.075392297508663e-05,4.3139759931482726e-05,4.3650572146063996e-05,4.746293273765309e-05,4.137062902290132e-05,4.13388924373758e-05,4.4733906487868235e-05,4.4570017278587756e-05,4.041735001234827e-05,4.785123168658068e-05,4.068781905587111e-05
391,391.0,0.9903085363020272,1.0054034460424344,5.04010476476186e-05,1.9335355667951e-05,4.0869349343562356e-05,5.78355744764718e-06,3.8244730138193424e-05,4.355263996657215e-05,1.0022939118581182,0.9932148680722062,0.998221763536563,0.9990482607311945,0.9983726401913613,1.0006166816937518,0.9921612197186407,0.9992408969574571,0.999028357393077,0.9906879533804646,1.000370490182803,0.9914042746596163,0.9911144428004447,0.9971838152839552,0.9976541425251629,1.002285376948923,0.9969754695711233,0.9962991442075525,0.9963444192530165,1.004160502983184,0.996352946363663,0.9964813292769193,0.998520847940171,1.0046536475751877,1.005370687717224,0.9956595538231451,0.9957841510498413,1.0024061741340768,0.992809286547243,1.0022188418253846,3.970848341222694e-05,3.8611441586592725e-05,3.27344713675676e-05,3.5429357323315856e-05,3.563318470558636e-05,4.5202987515739786e-05,4.422563158377203e-05,4.7718188928785776e-05,3.63414532079084e-05,5.04010476476186e-05,3.6212796201986074e-05,5.020214295498273e-05,4.733367457420641e-05,3.730542990907281e-05,1.9335355667951e-05,4.279063349995409e-05,3.8244730138193424e-05,4.3470552177525684e-05,3.9193063228767846e-05,4.259193265310322e-05,4.022480571623297e-05,4.076976519911846e-05,4.355263996657215e-05,4.32971464512155e-05,4.330198715567267e-05,4.160925096439895e-05,4.150903423349569e-05,4.263605115377586e-05,4.380271325255955e-05,4.269052792897146e-05
392,392.0,0.9903387903194117,1.0053889219082295,4.946147895873412e-05,1.8615846732882557e-05,3.9108401606853295e-05,5.8918855575025255e-06,3.5876144354015124e-05,4.288256116063827e-05,1.002312118222344,0.9932655216062725,0.9981811010461905,0.9990028598631285,0.9983308637770137,1.0006509230549792,0.9922195958746404,0.9992813448465752,0.998992271371729,0.9907416255157435,1.0003293839220657,0.9914578854541344,0.991176569099085,0.997138578627264,0.9976649316842078,1.0023073270672276,0.9969271832657872,0.9963469500956806,0.996296126795149,1.0041765500441233,0.9963036167479573,0.9964291431220897,0.9985674966364025,1.0046708999555598,1.0053889219082295,0.9956123599910915,0.9957365524932558,1.0024291607510776,0.9928640359901154,1.0022403843864758,3.770104116050141e-05,3.787638766000036e-05,3.0880930887448155e-05,3.3309334498391194e-05,3.3644183931871976e-05,4.293897530834427e-05,4.3338361764731396e-05,4.529955195681315e-05,3.445083723757522e-05,4.946147895873412e-05,3.43288915733053e-05,4.943159299666505e-05,4.637370920733298e-05,3.5065189842651314e-05,1.8615846732882557e-05,4.0886181108956135e-05,3.5876144354015124e-05,4.288256116063827e-05,3.672876325817817e-05,4.0723568943713325e-05,3.7538341640989355e-05,3.8043696374055264e-05,4.3388991998620216e-05,4.151115517762359e-05,4.152999228198206e-05,3.8676321759547405e-05,3.860362075354426e-05,4.061077997125376e-05,4.2758196599543495e-05,4.077741910569004e-05
393,393.0,0.9903671088307187,1.0053846027809819,5.340781556628289e-05,1.9481729806268344e-05,3.8719759893140694e-05,7.5457016355374955e-06,3.340559557768604e-05,4.34785814624952e-05,1.0022931787631193,0.9931245515618775,0.9980888367558926,0.998914748508885,0.998240082584284,1.0006416121265678,0.9920639183584281,0.9992704826620249,0.9989012630150557,0.9905717518793032,1.0002356276825035,0.9912870980225977,0.9910159774647462,0.9970486193260775,0.9975793127571074,1.0022981181390345,0.9968399814733766,0.996180499597373,0.9962118454802801,1.0041657233793295,0.996221419592536,0.9963467201564923,0.9983849231123111,1.0046559577812824,1.0053739433740319,0.995535944090804,0.9956600212665436,1.0024197550723868,0.9927141946531722,1.0022311116255127,3.560789516234588e-05,4.1306104402064265e-05,2.8864597105593865e-05,3.108882447146323e-05,3.1488003889612544e-05,4.104354317718247e-05,4.705527728510843e-05,4.34785814624952e-05,3.233377802726193e-05,5.3313763772140574e-05,3.221759752335702e-05,5.340781556628289e-05,5.0088206842262155e-05,3.271719261579821e-05,1.9481729806268344e-05,3.893033407576353e-05,3.340559557768604e-05,4.7523543676631884e-05,3.416379464827895e-05,3.9314178880655666e-05,3.48130750141596e-05,3.528785082961299e-05,4.8809970725194407e-05,4.032225705365247e-05,4.035022844648214e-05,3.575239616254536e-05,3.569627856606559e-05,3.841351319810338e-05,4.649056173263467e-05,3.8826307097516806e-05
394,394.0,0.9903889790697715,1.005394185791606,5.370592565101563e-05,1.9176484340625705e-05,3.790439914329727e-05,8.422275167223473e-06,3.153628753931791e-05,4.2488938801072746e-05,1.0022979283157545,0.9929880117063444,0.9979274777710626,0.9987508034864359,0.9980738649620218,1.0006442251258723,0.9919129608905424,0.9992691461411835,0.9987316846889912,0.9904048640005509,1.0000637352673034,0.9911232697592702,0.9908584163397741,0.9968813763410338,0.9974786994021295,1.0023049621668045,0.9966698140214642,0.9960370797346584,0.9960411951081483,1.0041779909833763,0.9960514580413303,0.9961747662038454,0.9982444304200884,1.004674706073712,1.005394185791606,0.9953687433404534,0.9954921804840173,1.002429264095823,0.9925660859325595,1.0022385805663312,3.4189180749872054e-05,4.225390402744739e-05,2.7097286740104698e-05,2.9193185063373564e-05,2.9602864350091757e-05,3.9875635048743104e-05,4.788747722027938e-05,4.2488938801072746e-05,3.052944374158532e-05,5.363284729261759e-05,3.0565635661240424e-05,5.370592565101563e-05,5.0658089972578875e-05,3.081272464250931e-05,1.9176484340625705e-05,3.755474019155284e-05,3.153628753931791e-05,4.9183956276440724e-05,3.228019151247633e-05,3.8383204799625665e-05,3.3020863034139575e-05,3.34821134964075e-05,5.0869562672485404e-05,3.957616041656557e-05,3.9602825103714896e-05,3.410263724809732e-05,3.402130066807348e-05,3.6878564065177475e-05,4.751811664945463e-05,3.745182732223141e-05
395,395.0,0.9903998882703926,1.0054200945753822,4.922010387189064e-05,1.7387908032252713e-05,3.580346620733229e-05,7.26126391069085e-06,3.065527778706803e-05,4.034207027293133e-05,1.0022554208649406,0.9929747216455395,0.9978699383778834,0.9986923093747785,0.9980149862760036,1.0005960632106827,0.9919009737827452,0.9992168350304628,0.9986756949059976,0.9903998882703926,1.0000095028565317,0.9911193038912398,0.9908513189312084,0.9968222030814636,0.9974430780166134,1.0022680295313933,0.9966086485038014,0.9960242098620982,0.9959798166189506,1.0041464381860181,0.9959917898498699,0.9961146775429635,0.9982249533860081,1.0046492525473534,1.0053705487976468,0.9953140816275827,0.9954360667266365,1.0023901514071683,0.9925491044337373,1.0022019707349346,3.230529646782106e-05,3.8962016053308196e-05,2.6291501224169882e-05,2.8303718784806943e-05,2.8723251317633915e-05,3.7736632584201187e-05,4.401755504597853e-05,4.034207027293133e-05,2.97594763225725e-05,4.915861395263217e-05,2.9995095108905438e-05,4.922010387189064e-05,4.648532429031678e-05,2.9905662547061237e-05,1.7387908032252713e-05,3.535424747682017e-05,3.065527778706803e-05,4.525531597265853e-05,3.140902098314676e-05,3.601690563973925e-05,3.232358918321234e-05,3.2799552391726086e-05,4.678321048665293e-05,3.702177222391353e-05,3.7007200694713615e-05,3.364390859135372e-05,3.354767971010354e-05,3.470373101456585e-05,4.373841905472407e-05,3.524992913308738e-05
396,396.0,0.9903965028632935,1.0054590366440443,4.756912257783047e-05,1.6736007832060054e-05,3.443547402942742e-05,6.7487101024093624e-06,3.0020420663085976e-05,3.748446038592709e-05,1.002184331921449,0.9930528387156583,0.9978884046921144,0.9987087573413356,0.9980309771629708,1.0005232816550205,0.9919907415432889,0.9991448988812418,0.9986927522751952,0.9904970587760795,1.0000277971868452,0.9912162282355377,0.9909439427159505,0.9968380542872632,0.9974549712424046,1.002201375939111,0.9966251307899324,0.9961137097942,0.9959957294724572,1.0040853326453136,0.9960091677262533,0.9961340964747257,0.9983144233256318,1.0045935853893708,1.0053155375031335,0.9953311688740779,0.9954531469307107,1.002319410353243,0.9926357609952339,1.002134793894671,3.0020420663085976e-05,3.748446038592709e-05,2.634917817729228e-05,2.8307556995131575e-05,2.8640936880386564e-05,3.502811713721389e-05,4.235719199655041e-05,3.748137699456082e-05,2.967208401621003e-05,4.75237468261374e-05,2.9954611339764085e-05,4.756912257783047e-05,4.478153525759634e-05,2.9693237737796058e-05,1.6736007832060054e-05,3.279805630673369e-05,3.0299461936581525e-05,4.325029084587812e-05,3.097435609328684e-05,3.330666735936741e-05,3.193285582704515e-05,3.2420521279750496e-05,4.4849978257683414e-05,3.4173813989490184e-05,3.413960121670869e-05,3.321983226841223e-05,3.317411943555467e-05,3.215864925033453e-05,4.207289256182698e-05,3.269353943662484e-05
397,397.0,0.9903802060667399,1.0055062904784395,5.0477844631282305e-05,1.783904386598928e-05,3.441239352587248e-05,7.964105848411698e-06,2.943129998221808e-05,3.993146936951611e-05,1.0020423998707533,0.9930964897789298,0.9978831947688076,0.9987082749971404,0.9980261649900808,1.0003837348831097,0.9920388262630025,0.9990041963081638,0.9986852645388722,0.9905468040732032,1.0000172211121352,0.99126594194221,0.9909926486248238,0.9968323288548678,0.9974261980717313,1.0020685228310928,0.996616130399011,0.9961628424159437,0.9959851278333228,1.003951506585297,0.9959971273947494,0.99611910315161,0.9983659983580937,1.0044624914730274,1.005184906648847,0.9953199995133619,0.9954420875742438,1.0021843474186605,0.9926856874411844,1.0020013988533387,2.830904193969994e-05,3.993146936951611e-05,2.6034771098212224e-05,2.7913736280056108e-05,2.8157165638949535e-05,3.30799303555665e-05,4.5015802368024515e-05,3.537222165905398e-05,2.916368560268693e-05,5.0412882837493334e-05,2.943129998221808e-05,5.0477844631282305e-05,4.7666952359354905e-05,2.911372987890194e-05,1.783904386598928e-05,3.106661470720468e-05,2.960756034087637e-05,4.569622364098765e-05,3.019465786998493e-05,3.1669467619779085e-05,3.114178841433011e-05,3.164103547199382e-05,4.7619024327550255e-05,3.2613784001876685e-05,3.264542670440947e-05,3.2316334006631435e-05,3.2310331456094024e-05,3.049080611158474e-05,4.447904989597044e-05,3.096012333989469e-05
398,398.0,0.9903535602958867,1.0055571345594139,5.180306020086991e-05,1.8136463508936846e-05,3.350979043713664e-05,9.200006770321877e-06,2.7118980271225494e-05,4.1319934393779746e-05,1.0021504791018645,0.9931810636972196,0.9979373079830617,0.998765458981469,0.9980818243657424,1.0005050212437803,0.9921219661785291,0.9991274305975626,0.9987375285430087,0.9906237591375345,1.000064069752359,0.9913430215049628,0.9910741477043048,0.9968915566339919,0.9975175268217641,1.0021925767255273,0.9966742583918076,0.9962471394299436,0.9960445002797842,1.0040741335331778,0.9960577241750981,0.9961792143396085,0.9984494645521373,1.0045875122308783,1.0053108408378504,0.9953837012421964,0.9955053205872392,1.002303526721067,0.992771267312239,1.0021250958840489,2.7014541601636253e-05,4.1319934393779746e-05,2.4037861466812087e-05,2.5749081114552724e-05,2.595904597038324e-05,3.179523457354942e-05,4.6558882941805746e-05,3.4041814099261604e-05,2.6871844047857822e-05,5.171391875402699e-05,2.7118980271225494e-05,5.180306020086991e-05,4.939276024114559e-05,2.6835847220101176e-05,1.8136463508936846e-05,2.9840141989132277e-05,2.7300609298991716e-05,4.696844184439072e-05,2.7835218688894664e-05,3.0501129203779577e-05,2.8724121893050844e-05,2.92152194961145e-05,4.901377883510983e-05,3.1553352013072216e-05,3.166488137521447e-05,2.9794848690231038e-05,2.9793638030524817e-05,2.9314023606483966e-05,4.569898698513212e-05,2.9726050758031685e-05
399,399.0,0.9903191279658885,1.0056068473678146,4.9702738794214526e-05,1.706692255663006e-05,3.146827283650301e-05,9.168304183773453e-06,2.539176726443215e-05,3.9502583186208664e-05,1.0023430290223416,0.9933517610675018,0.9980420752553439,0.9988794091017544,0.998198557079817,1.0007219458874963,0.9923064807896756,0.9993499316149127,0.9988636810171748,0.9908218656655631,1.0001983329583637,0.9915410486405624,0.9912624640961045,0.9970105961092607,0.9976927628010926,1.0024089131945804,0.9967925397495032,0.9964371399451571,0.996161773257754,1.0042916045072818,0.996175078150752,0.9962976689913602,0.9986460873835197,1.0048089969874836,1.0055341005030132,0.9955026865686702,0.9956233041470154,1.002510902029719,0.9929509863056084,1.0023412496070714,2.4713955585325053e-05,3.9502583186208664e-05,2.257717801262251e-05,2.409918750938457e-05,2.4300793571017795e-05,2.9286478182611323e-05,4.46824317470478e-05,3.1421155473356455e-05,2.5082475781100398e-05,4.9600052322459075e-05,2.539176726443215e-05,4.9702738794214526e-05,4.7444970318521714e-05,2.5110579311761975e-05,1.706692255663006e-05,2.7363301205964073e-05,2.5512448293843096e-05,4.511193098707865e-05,2.5948994407117054e-05,2.791797367174132e-05,2.6723188008757117e-05,2.719034564660999e-05,4.7342787815240434e-05,2.8903097377990048e-05,2.9025067176793683e-05,2.758450564729099e-05,2.758777361339272e-05,2.6896437778537926e-05,4.370386603100756e-05,2.725319781703145e-05
400,400.0,0.9902794714919,1.0056507073844885,4.992751365394501e-05,1.7087170813786754e-05,3.131762646908686e-05,9.18316505072789e-06,2.5809586422285517e-05,3.9034334594497616e-05,1.0024192688793967,0.9933537244322956,0.9979876456262602,0.9988254124286223,0.9981480802067701,1.0008156461084992,0.9923080667974269,0.9994472436381884,0.998817499069299,0.9908165944799361,1.0001528569283054,0.9915371233306959,0.9912606803075693,0.9969630524370161,0.9977130898777506,1.0025080249473601,0.9967467120907052,0.9964442176386679,0.9961183124424154,1.0043970467693415,0.9961353578201215,0.9962603593123442,0.9986577945967016,1.0049241502912452,1.0056507073844887,0.9954671157714196,0.9955880410677859,1.0025987835047365,0.9929452739558312,1.0024395755509978,2.2362145402036193e-05,3.9034334594497616e-05,2.4416556668806518e-05,2.5809586422285517e-05,2.610738111080316e-05,2.6525041661618346e-05,4.446441438764772e-05,2.845509577234407e-05,2.6878337494451086e-05,4.9913638212340724e-05,2.73627106392117e-05,4.992751365394501e-05,4.726292348512565e-05,2.68836763615217e-05,1.7087170813786754e-05,2.4780203034843024e-05,2.729686186157289e-05,4.504986416742547e-05,2.762795683789681e-05,2.528687058393595e-05,2.8251308192195025e-05,2.876638058294212e-05,4.749549588832202e-05,2.6191094005406768e-05,2.630833206990689e-05,2.876659650960563e-05,2.879638448450145e-05,2.4363558021702875e-05,4.337628490622628e-05,2.468107624570062e-05
401,401.0,0.9902371532890757,1.005684928264999,4.9324845050849565e-05,1.7229806776485737e-05,3.1248806508877806e-05,9.096208513530002e-06,2.386800196839879e-05,3.8175312865509304e-05,1.0024036135056036,0.9931060882107499,0.9978955240035254,0.9987376605968291,0.9980636454718925,1.000800201960709,0.9920470746113816,0.9994281465542095,0.9987463829653224,0.9905434745352968,1.0000930822704042,0.9912661404897397,0.9909938967384478,0.9968791390486966,0.9975969719772015,1.0024941676736259,0.9966662655384079,0.996190968930091,0.9960403346476432,1.004380255742059,0.9960599273130968,0.9961853906243296,0.9984107073172093,1.0049072306104618,1.0056349473918031,0.9953971471986908,0.9955166624324127,1.0025856673115134,0.9926800027935375,1.0024255028235018,2.0376127242326365e-05,3.8175312865509304e-05,2.6537574731220203e-05,2.78872600676926e-05,2.827603319910137e-05,2.4179459611703256e-05,4.369356463223996e-05,2.596563789684824e-05,2.9025347341018212e-05,4.9324845050849565e-05,2.9584385110795948e-05,4.9215858392503415e-05,4.6441105970513416e-05,2.903091715412246e-05,1.7229806776485737e-05,2.252411078405398e-05,2.9543191783996505e-05,4.413445779993996e-05,2.982664965424175e-05,2.295779321132353e-05,3.0297830711211023e-05,3.0867652327258285e-05,4.651784196887368e-05,2.376267591754855e-05,2.386800196839879e-05,3.0458859498149003e-05,3.0543951915188976e-05,2.2160114556795136e-05,4.2625189706577154e-05,2.2432637419847612e-05
402,402.0,0.9901947357725704,1.0057094643637725,4.554096305163531e-05,1.6100224310361828e-05,2.9241919835720352e-05,8.277796638285182e-06,2.192541577180434e-05,3.5207871871388715e-05,1.0022918138680406,0.9928545196121125,0.9978109955391051,0.9986541088079177,0.9979795598354327,1.000672330104748,0.991785906145508,0.9992960260343857,0.998669497185926,0.9902715315204692,1.0000258501709394,0.9909964651059167,0.9907259271171577,0.9967884127762034,0.99743342861809,1.0023567871985275,0.996575335396911,0.9959291658412085,0.995949272501787,1.0042323440844971,0.9959684239828882,0.9960945700224347,0.9981563044487342,1.0047463143680777,1.0054751923864051,0.9953066151863528,0.9954252802955889,1.0024641640416827,0.9924190705851264,1.0022884446314053,1.9185139551879154e-05,3.5207871871388715e-05,2.531571449763675e-05,2.6578879776353804e-05,2.696186977513717e-05,2.2706559993077736e-05,4.036046153733462e-05,2.438052228525243e-05,2.759119539556419e-05,4.554096305163531e-05,2.808133815288624e-05,4.5423133688850363e-05,4.285799971686242e-05,2.766073583704707e-05,1.6100224310361828e-05,2.0984482965328606e-05,2.818503073258081e-05,4.075599955674632e-05,2.8445128184872533e-05,2.1244123161528653e-05,2.8815214573608672e-05,2.934961155755118e-05,4.298347377464575e-05,2.1852072694871573e-05,2.192541577180434e-05,2.881433518487309e-05,2.8928044334850652e-05,2.0723687994649815e-05,3.939475959584315e-05,2.0903605546587736e-05
403,403.0,0.9901547813575386,1.005725205209954,4.2107935451106505e-05,1.4676492244158229e-05,2.7512370939596415e-05,7.123247512455852e-06,2.2069925836493755e-05,3.243359928830618e-05,1.0020554996034463,0.99273685564795,0.9977862391270754,0.9986287780411769,0.9979523000952091,1.0004128557606917,0.9916655000311808,0.9990301727717801,0.9986396186340594,0.9901547813575385,0.9999970818337967,0.990879538067579,0.9906057027358496,0.9967597721339378,0.9972960515617467,1.002097005105144,0.9965476314292562,0.9958035904100865,0.995921501933739,1.003963344693486,0.9959409123226524,0.9960678244781751,0.9980332106363157,1.0044647162433396,1.005193990059108,0.9952797037018967,0.9953985330641446,1.0022171109251963,0.9922988410450609,1.002029123787208,2.0417397300185207e-05,3.243359928830618e-05,2.2960136181662413e-05,2.410604751688693e-05,2.4465033824675967e-05,2.36126735082392e-05,3.7284410630706356e-05,2.5183555266803656e-05,2.503231277069701e-05,4.2107935451106505e-05,2.547771487418841e-05,4.200748785766636e-05,3.960724846810577e-05,2.51013679917315e-05,1.4676492244158229e-05,2.1631680362073114e-05,2.558620819395652e-05,3.7650972433758965e-05,2.582985040441216e-05,2.1724731190565012e-05,2.61575276041429e-05,2.6643115995475722e-05,3.965911262108535e-05,2.204277851783272e-05,2.2069925836493755e-05,2.6143953479149117e-05,2.6249318529693313e-05,2.155791714989462e-05,3.63696300360811e-05,2.158099265815831e-05
404,404.0,0.9901195144122216,1.005733040332687,3.943266720365909e-05,1.3917519128544133e-05,2.6157702202621652e-05,6.43286479108676e-06,2.216361957132504e-05,3.060639995384657e-05,1.0019642551551329,0.9928300775084374,0.9978548452493923,0.9986972060919926,0.99802067673273,1.0003216096401049,0.9917633319634139,0.9989374065708017,0.998706285352697,0.9902528176947724,1.000056818252563,0.9909781120725148,0.9907048728617873,0.9968279055362746,0.9973210553826622,1.002000154610747,0.9966111702410809,0.9959029064063996,0.9959835074644586,1.0038597291278546,0.9959990189157708,0.9961240135322962,0.9981325298237393,1.0043573078051546,1.0050860641915313,0.9953351813594473,0.9954543783023418,1.0021263965084195,0.9923966977524459,1.00193278766642,2.114776859106138e-05,3.060639995384657e-05,2.0997782808733897e-05,2.206603018912849e-05,2.237210660160598e-05,2.413541045250861e-05,3.510290969401935e-05,2.5615127673771327e-05,2.28564032588549e-05,3.943266720365909e-05,2.3220023738657874e-05,3.9345776788193004e-05,3.720805707356916e-05,2.2979095446846496e-05,1.3917519128544133e-05,2.2133830692504302e-05,2.340687456277065e-05,3.5472829586577075e-05,2.3638735071533617e-05,2.216361957132504e-05,2.394652066834107e-05,2.43830185660348e-05,3.730388951053821e-05,2.236099176160229e-05,2.237694872232547e-05,2.3963238168347776e-05,2.4054025841466794e-05,2.209766721157544e-05,3.432695547653074e-05,2.2098842064176157e-05
405,405.0,0.9900898071172077,1.0057338592611147,4.11056242003399e-05,1.6590438258153325e-05,2.745254270935201e-05,6.741269894313419e-06,2.30006553265096e-05,3.2213044457262204e-05,1.0020546544349258,0.9930823467378623,0.9979689958393828,0.9988162690390376,0.9981424500162582,1.0004307722874415,0.9920269380535712,0.9990500252758878,0.9988327342761085,0.9905312914346452,1.000185546034426,0.9912559506418626,0.9909747568446101,0.996948026456177,0.9974857684221031,1.0021093664031313,0.9967305690113984,0.9961652067714665,0.9961035004808636,1.00397128290378,0.9961195898131558,0.9962429600869834,0.9984046439007283,1.0044745252433651,1.0052037028835805,0.9954588070926662,0.9955773130175145,1.0022288118779696,0.9926583653549176,1.0020410113509832,2.307848678228921e-05,3.2213044457262204e-05,2.0456512092114358e-05,2.1689763223458105e-05,2.197892072131499e-05,2.701356902059483e-05,3.681413329547209e-05,2.861659104042116e-05,2.2570966396297065e-05,4.11056242003399e-05,2.30006553265096e-05,4.102868649988891e-05,3.8830193680363054e-05,2.263449327224902e-05,1.6590438258153325e-05,2.5332261241111802e-05,2.2966823257450597e-05,3.740133373782155e-05,2.3164177215760093e-05,2.5382923143785927e-05,2.3460952738899112e-05,2.3859711885334708e-05,3.9305870348680846e-05,2.5836298725679906e-05,2.5957855230061238e-05,2.3575699950894995e-05,2.3625867139002874e-05,2.4792304948063277e-05,3.6013672774610126e-05,2.5278450676675006e-05
406,406.0,0.9900661936061718,1.005728551524382,4.2185358465182346e-05,1.9114357131951172e-05,2.9107337246769666e-05,7.274323596895092e-06,2.2498573341605024e-05,3.3666633513106475e-05,1.0022354094512766,0.993357310514355,0.9980492570418634,0.9989011759273458,0.9982289123802948,1.0006363718968878,0.9923100754402893,0.9992625417755733,0.9989199680175949,0.9908226159950917,1.0002730548299357,0.9915473021430868,0.9912614036060516,0.9970410693033646,0.9976820164910044,1.0023195668914164,0.9968282877918307,0.9964524454693088,0.996206743265176,1.0041987248468027,0.9962295382158709,0.9963582547295564,0.9986987349701418,1.0047154425376417,1.0054476013065208,0.9955765023934074,0.9956938105034701,1.0024255223785654,0.9929403816917651,1.0022506253310197,2.6409793129871757e-05,3.3150930222212836e-05,1.977247062568005e-05,2.1108446019036186e-05,2.140416608441122e-05,3.180038407621994e-05,3.787945781727861e-05,3.3666633513106475e-05,2.2124964529671092e-05,4.2185358465182346e-05,2.266237073501589e-05,4.213116318287345e-05,3.980565038095954e-05,2.207222590682671e-05,1.9114357131951172e-05,3.0514080376222862e-05,2.2338021631557977e-05,3.873610422598062e-05,2.2498573341605024e-05,3.079835962627149e-05,2.277872617608606e-05,2.315791940625572e-05,4.0811311435562987e-05,3.180525220162647e-05,3.208000154024708e-05,2.295499734362114e-05,2.29730670430219e-05,2.9155764554221577e-05,3.690695907541853e-05,3.0422607605093102e-05
407,407.0,0.9900492080127884,1.0057180066516316,4.386028916058717e-05,1.8583651901936527e-05,2.882997137118442e-05,8.450796496868525e-06,2.0795029453730308e-05,3.4667294807259786e-05,1.0024590564768632,0.9935110252829864,0.9980911035989125,0.9989463399364397,0.9982748080746303,1.000871929198213,0.9924708676261089,0.9995005464137212,0.9989680273995958,0.9909936776315166,1.0003285330656093,0.9917172415085308,0.9914260642581986,0.9970892736207376,0.9978378672255631,1.002565338938105,0.9968753951755487,0.9966270553356406,0.9962561375206309,1.0044550126458258,0.9962767885227721,0.9964041022044064,0.9988887226505322,1.0049836033164898,1.0057180066516316,0.9956239063899265,0.9957400400399449,1.002661173572778,0.9930971198063713,1.0024968961079967,2.579479224106421e-05,3.4667294807259786e-05,1.8698732106904826e-05,1.980881991710817e-05,2.0000459776515876e-05,3.146367596601939e-05,3.9462830170237075e-05,3.3307628491421454e-05,2.0441660973909957e-05,4.386028916058717e-05,2.0795029453730308e-05,4.371934986284179e-05,4.144244629509015e-05,2.0575124650988884e-05,1.8583651901936527e-05,3.0502283596258717e-05,2.0761214903900275e-05,3.993729824685786e-05,2.0864208059256207e-05,3.0958062979078215e-05,2.1070818079115497e-05,2.140033007528854e-05,4.159748181597075e-05,3.2271945681094505e-05,3.260969842830084e-05,2.1152208905663076e-05,2.1184764690163434e-05,2.8809043469111236e-05,3.877003487328131e-05,3.0387961556576287e-05
408,408.0,0.9900393844707324,1.0057033399374737,5.560366424506593e-05,1.8865393356679792e-05,3.116143054978292e-05,1.280189901985973e-05,2.0541941985498815e-05,4.4629933823811676e-05,1.0022921035702255,0.9933034293947202,0.9978477290450719,0.9986908425024895,0.9980184974641971,1.000691009184665,0.9922416853187818,0.9993174935612041,0.998710264622073,0.9907384354016306,1.0000785736309838,0.9914618631592429,0.9911841132175198,0.9968291708772391,0.9976180343709324,1.002384481643439,0.996609841426251,0.9964076012329373,0.9959874958732808,1.0042684866998488,0.9960032637349582,0.996127900183529,0.998669962723845,1.0047917626075633,1.0055248087016837,0.9953464936110995,0.9954609551868568,1.0024862161767492,0.99287036860162,1.002316695304103,2.429048440980188e-05,4.4629933823811676e-05,1.8865393356679792e-05,1.9723016362115222e-05,1.9806262368741777e-05,2.9714400561321326e-05,5.019752601907944e-05,3.1465515671190405e-05,1.9773082492293753e-05,5.560366424506593e-05,1.974113769352986e-05,5.518057726819907e-05,5.2776587016356e-05,2.041711069093423e-05,2.0590440025981192e-05,2.9037300265015698e-05,2.0509555268224483e-05,5.0067341980591333e-05,2.0541941985498815e-05,2.9676613139457258e-05,2.0663215503548707e-05,2.0922707780610925e-05,5.0679329461869984e-05,3.11713352232674e-05,3.144925373414107e-05,2.058689987463164e-05,2.065821580830623e-05,2.7192648871965944e-05,4.998465009737156e-05,2.8926775493884983e-05
409,409.0,0.9900372571136786,1.005686569738384,6.565366065603475e-05,1.8566682711161877e-05,3.557117751274349e-05,1.673196388030687e-05,2.0111004667516598e-05,5.3731613454403816e-05,1.0021186787454108,0.9928619245096609,0.9975578122718332,0.9983902946072231,0.9977179155712224,1.0004957198474438,0.9917630535192564,0.9991172535723748,0.9984085076778485,0.9902175743699962,0.999787766147539,0.9909423254236248,0.9906820006010605,0.9965336138142163,0.9973055859936256,1.00219699656075,0.9963132622536847,0.9959357076112558,0.9956890376020897,1.0040574346333715,0.9957028015489111,0.9958286236096262,0.9981785327127923,1.004564748201281,1.005295822921459,0.9950439096287379,0.9951583380873594,1.0023001427572977,0.9923984048294608,1.0021288667649033,2.900417802446648e-05,5.3731613454403816e-05,1.8566682711161877e-05,1.9282341820687863e-05,1.935513390584159e-05,3.546772709698047e-05,5.981701944251972e-05,3.755514546537644e-05,1.908438292263197e-05,6.565366065603475e-05,1.8779511686063652e-05,6.504926050530784e-05,6.278574985756408e-05,2.0064017048060154e-05,2.520564648146691e-05,3.5177354704131707e-05,2.0111004667516598e-05,5.9709447040594166e-05,2.0119203374177574e-05,3.665388348939274e-05,2.0206328391810685e-05,2.040632913862056e-05,5.9455154223846136e-05,3.918217726502516e-05,3.933471696811214e-05,2.0053234354858083e-05,2.014631859152097e-05,3.236011781363618e-05,5.976968707263121e-05,3.504829720786322e-05
410,410.0,0.9900433600753021,1.005669940176304,6.41118666836838e-05,1.7331800766476965e-05,3.709312603564851e-05,1.7319683551911242e-05,1.8713926061418926e-05,5.298104789118736e-05,1.0019068450845527,0.9927118921147146,0.9975229023654885,0.9983537722461014,0.9976791425855212,1.000265273995343,0.9916004813650262,0.9988801981506997,0.9983682837186137,0.9900433600753021,0.9997506086169659,0.9907665413299642,0.9905129157333779,0.9964993677904831,0.9971730004043096,1.0019781108339696,0.9962806951708074,0.9957897508970103,0.995658786097628,1.003838987874047,0.9956754431287211,0.9958046985334303,0.9980400072369245,1.0043461239901046,1.0050784791410516,0.9950179374097998,0.9951324960888837,1.0020815986255958,0.992242392573355,1.0019098234434747,3.51890781361389e-05,5.298104789118736e-05,1.7331800766476965e-05,1.7974771496906546e-05,1.8053224600104626e-05,4.264560847620231e-05,5.8776841013886294e-05,4.507842973852868e-05,1.778235892775278e-05,6.41118666836838e-05,1.741155576088826e-05,6.353343588691794e-05,6.157608861285534e-05,1.8722067212506317e-05,2.6394548696679457e-05,4.275640462244202e-05,1.8719201290141624e-05,5.8849162525320186e-05,1.8713926061418926e-05,4.513623473182187e-05,1.876282555808116e-05,1.8921906216642465e-05,5.8391929032130906e-05,4.8658112842410845e-05,4.874765321137929e-05,1.85931035455951e-05,1.8681959512226688e-05,3.8952926806865604e-05,5.8754847745610276e-05,4.259086346665318e-05
411,411.0,0.99005770650651,1.0056556953731746,6.49165356801065e-05,1.730061218147957e-05,3.706194079098526e-05,1.7543096351649046e-05,1.856852685605095e-05,5.3605037778029334e-05,1.0019499605244302,0.9929087000875902,0.9976540521422601,0.9984889530638873,0.9978142541637423,1.0003165564693348,0.9918077021445755,0.9989342304573922,0.9985009662770736,0.9902572161644757,0.9998762031060218,0.990979652536192,0.9907239032505868,0.9966368896417515,0.9973043219428912,1.002027664059328,0.9964196225459045,0.9960039347641285,0.9958015018469332,1.0039006006508313,0.9958228946237486,0.995954947233245,0.9982633029582906,1.0044163031748667,1.0051488888526732,0.9951690170419099,0.9952837358013511,1.0021299621640052,0.9924507426953266,1.001959525248901,3.469387517194326e-05,5.3605037778029334e-05,1.730061218147957e-05,1.7991685047131778e-05,1.8116043797948535e-05,4.182923469361974e-05,5.939562561065864e-05,4.418302296771019e-05,1.7962527064268042e-05,6.49165356801065e-05,1.7604803619580927e-05,6.437865500571186e-05,6.222650257677772e-05,1.866180167741875e-05,2.595278334919359e-05,4.213064098141933e-05,1.8580777900126196e-05,5.940275040506506e-05,1.856852685605095e-05,4.465250520135431e-05,1.8574004618217466e-05,1.8661181652965988e-05,5.9482062916583555e-05,4.8192753226560316e-05,4.828336759580175e-05,1.8461927696227355e-05,1.853024084400604e-05,3.8281744964102445e-05,5.928447962780724e-05,4.1952513021691e-05
412,412.0,0.9900782256271418,1.0056460794509376,7.824714692599226e-05,1.837514806325014e-05,4.138464204457539e-05,2.1643906813994303e-05,2.0148894215039412e-05,6.517695875924707e-05,1.0021591112726862,0.9931862915432186,0.9978821585230273,0.998727992732073,0.9980486991426403,1.0005401024005918,0.9920976361249451,0.9991654183917593,0.998733583574776,0.9905636895830359,1.0001086430155939,0.9912873466694582,0.9910194217818052,0.9968818857763505,0.997558407670805,1.0022511073433351,0.9966688240175391,0.9962910880844812,0.9960551482663452,1.0041278842002714,0.9960808160347845,0.9962140390042785,0.9985506903445162,1.004648830075144,1.0053816940550888,0.9954342024677896,0.9955478925793867,1.0023492625123636,0.992740385012712,1.0021835500570675,3.454622394595418e-05,6.517695875924707e-05,1.837514806325014e-05,1.9244824029884235e-05,1.9468466185956826e-05,4.215080151545708e-05,7.171392306762995e-05,4.458593718417247e-05,1.9480108628380393e-05,7.824714692599226e-05,1.9181731525204352e-05,7.773706313391345e-05,7.493156113539518e-05,2.0048083818502457e-05,3.054495676260463e-05,4.2553533936257516e-05,2.0021096976513683e-05,7.189511864686766e-05,2.0148894215039412e-05,4.5488439704944224e-05,2.0304640820295903e-05,2.0458698529613394e-05,7.312189813499431e-05,4.931374012494108e-05,4.953358869218475e-05,2.0485870755766815e-05,2.0495680002269943e-05,3.852005440687756e-05,7.141014615727074e-05,4.2354925551879396e-05
413,413.0,0.9901023256742689,1.0056433365315343,9.104132541099958e-05,1.850164641131801e-05,4.794571990206886e-05,2.653051940987291e-05,2.0898959742371593e-05,7.636191962340824e-05,1.00239107514316,0.9934286324915836,0.9980329379533597,0.9988821309446801,0.9982052118490461,1.0007924824602485,0.9923563837606753,0.9994260658960153,0.9988955165992565,0.9908381214566839,1.0002725472887282,0.9915603101193209,0.9912853297824893,0.9970451361565436,0.9977837829723177,1.002504530188938,0.9968361176335021,0.9965537882377873,0.9962255284340108,1.0043878157011725,0.9962507300242203,0.9963874337798224,0.9988120945616582,1.0049122879855683,1.0056433365315345,0.9956014043069614,0.9957150191578633,1.0025923348908201,0.9929909057991325,1.0024365018238361,4.1320759120844714e-05,7.636191962340824e-05,1.850164641131801e-05,1.9501715885914214e-05,1.9780296096795913e-05,5.03567878699907e-05,8.356192637583785e-05,5.311210234685058e-05,1.9885238744718118e-05,9.104132541099958e-05,1.9750128868177938e-05,9.051530604737739e-05,8.711312056255926e-05,2.0505792568346464e-05,3.757388737840552e-05,5.148114698226371e-05,2.0579253235969802e-05,8.470467149970974e-05,2.0898959742371593e-05,5.5696364714302694e-05,2.1205855912516133e-05,2.1470370977965814e-05,8.747058514414954e-05,6.0733569815302096e-05,6.126469355703033e-05,2.164963845212979e-05,2.159218465585422e-05,4.650896715270212e-05,8.29519366985217e-05,5.128144520973235e-05
414,414.0,0.990127414884963,1.0056488134926422,9.202327861839434e-05,2.1261891464279303e-05,5.0885345904150434e-05,2.5661689675794587e-05,2.4437670481189774e-05,7.659154550566378e-05,1.00237558179166,0.9933914395499158,0.9979974265191847,0.9988442570052853,0.9981676392699594,1.0007767525669033,0.9923186272443042,0.9994106020631532,0.9988594697291394,0.9908007866119692,1.0002364470697802,0.9915217078940776,0.9912498186397709,0.9970044109341933,0.9977508550033778,1.0024864892363081,0.9967962009773572,0.9965132622956722,0.9961854074777876,1.0043662162886795,0.9962090278578553,0.9963459082568595,0.9987742323795963,1.0048917900562662,1.0056233060472042,0.995559274251327,0.9956734576462685,1.0025771405769934,0.9929488906706797,1.0024183354099505,4.4799005106286354e-05,7.659154550566378e-05,2.1261891464279303e-05,2.2631138425180177e-05,2.291790675065543e-05,5.416602552937987e-05,8.401217167475756e-05,5.692806188555353e-05,2.3076357738599026e-05,9.202327861839434e-05,2.269051260680367e-05,9.150263153345782e-05,8.776202982499487e-05,2.3732139351303672e-05,4.046199749824032e-05,5.57468112184762e-05,2.4012808173152352e-05,8.547523513922399e-05,2.4437670481189774e-05,6.046121661769256e-05,2.491234136834185e-05,2.5261776774553558e-05,8.882794999165681e-05,6.598861256313393e-05,6.666955594278915e-05,2.5483092840023416e-05,2.549502088855822e-05,5.044499722599331e-05,8.321767183675162e-05,5.556892254942658e-05
415,415.0,0.9901509014962959,1.005660268234883,0.00011305957706237476,3.4257864469720546e-05,6.130832611279466e-05,2.7066884848027167e-05,3.885128398815742e-05,8.996634678162247e-05,1.002198199074887,0.9931670352779963,0.9977658185580676,0.9986078995216964,0.9979302176202972,1.0005931124357756,0.9920845867356747,0.9992233045720864,0.998621612878676,0.9905505502345948,1.0000037250174534,0.9912741733909817,0.9910067681032507,0.9967654496650838,0.9975389347737793,1.0023098271256694,0.9965570175395315,0.996299232950089,0.9959441255429797,1.0041991286228185,0.9959684127619973,0.9961045817261124,0.9985751278586763,1.0047346889473383,1.0054707525174718,0.9953222554269384,0.9954353777473449,1.0024001268432903,0.9927107407447895,1.002242153823446,4.4252498341138e-05,8.996634678162247e-05,3.4257864469720546e-05,3.676133525865474e-05,3.704100179956781e-05,5.366442762855783e-05,0.00010071948114768288,5.6363209043768734e-05,3.7288334187439636e-05,0.00011305957706237476,3.564960139445541e-05,0.00011249086261774135,0.00010683185103171124,3.760086033577615e-05,4.920718722060528e-05,5.471054278707976e-05,3.824316760918892e-05,0.00010070586088196885,3.885128398815742e-05,5.9877135031827845e-05,3.971028411693551e-05,4.011427605822912e-05,0.00010511887365925608,6.553068472133801e-05,6.623822265321898e-05,4.0544678964002286e-05,4.069763865224547e-05,4.984065625264099e-05,9.936792947405385e-05,5.454411021288022e-05
416,416.0,0.9901701937453399,1.0056745614146145,0.00014133464408766866,4.412495385542905e-05,7.411797729031539e-05,3.327892321858247e-05,4.9244792204038315e-05,0.00010906500782000909,1.0019266020902848,0.9928361247163037,0.9975279732976361,0.9983591734643537,0.9976831316001723,1.0003024062622283,0.991736661584567,0.9989278222696129,0.9983747786732554,0.9901848009750622,0.9997605706456324,0.9909104242331597,0.9906495556822591,0.996511125831801,0.9972380610318483,1.0020084818837163,0.9962999049186783,0.9959519379857359,0.9956832944048591,1.0038878514051894,0.9957049760668276,0.995838312793507,0.998226051761973,1.0044154696812873,1.0051525832106523,0.9950575730676197,0.9951692281471957,1.00211578054499,0.9923605183064498,1.0019420957151894,4.985035896915276e-05,0.00010906500782000909,4.412495385542905e-05,4.743806254560829e-05,4.77630338260936e-05,6.0530906977454645e-05,0.00012392822881809098,6.360017506042976e-05,4.8125113533938406e-05,0.00014133464408766866,4.5524629462250884e-05,0.0001407821944214276,0.00013282922050215093,4.783944400652015e-05,6.083919651197382e-05,6.040973345825229e-05,4.85785776646132e-05,0.0001217607693356422,4.9244792204038315e-05,6.635169553766551e-05,5.0210612357044096e-05,5.046492503088141e-05,0.00012717933442811348,7.240008483205899e-05,7.309797244048925e-05,5.1155816251683324e-05,5.13477876998731e-05,5.5897350192843504e-05,0.00012159257135105404,6.0272125527010087e-05
417,417.0,0.9901826998691664,1.0056885536881948,0.0001398770685552211,4.250248905304549e-05,7.341003647219644e-05,3.298768761765034e-05,4.731026839426471e-05,0.00010755850592037692,1.0019157053408836,0.9928201938123541,0.9975026423071305,0.998334551847292,0.9976619288912167,1.0002917648826515,0.9917262774566366,0.9989180663539842,0.9983534567687439,0.9901826998691664,0.9997426331174996,0.9909083291643017,0.990640981881409,0.9964916037209303,0.9972242607658078,1.0019992369037576,0.9962827098117417,0.9959370798254127,0.9956673091162895,1.0038760927777515,0.9956881029570914,0.9958219759348608,0.9982098879765191,1.0044001329616563,1.0051360922135293,0.9950398185269692,0.9951510826134787,1.0021048106586947,0.9923448037606382,1.0019327037087797,5.183090633152056e-05,0.00010755850592037692,4.250248905304549e-05,4.569561605532559e-05,4.604156021591201e-05,6.281223416883663e-05,0.0001225029821488811,6.602332950682127e-05,4.638128226871857e-05,0.0001398770685552211,4.375585713937302e-05,0.00013943301281296537,0.00013144119566038128,4.601005983848077e-05,6.062440522719515e-05,6.194317555682752e-05,4.668295857174131e-05,0.00011964553861256394,4.731026839426471e-05,6.762080495925858e-05,4.822365643567251e-05,4.8428437575596055e-05,0.0001246435148565567,7.33320561141329e-05,7.393087855320976e-05,4.913162359091613e-05,4.9310620260486284e-05,5.7822863799417184e-05,0.00011995682361399416,6.182736836820081e-05
418,418.0,0.9901868051709601,1.005699105711981,0.00013689979619632142,4.447221757717506e-05,7.327059400582205e-05,3.138595227773338e-05,5.024425398805226e-05,0.00010612318531619456,1.0021380690775552,0.9930882741363986,0.9976740982557294,0.9985131562416742,0.9978441826266542,1.0005353115414508,0.9920087437720347,0.9991681385754391,0.9985364470129104,0.9904798409806185,0.999926457569595,0.9912031773274528,0.9909295197775405,0.9966845338940444,0.9974662742106108,1.0022463458334052,0.9964793102356704,0.9962193485889532,0.9958662890470122,1.0041268116337692,0.9958881636886824,0.9960231648862474,0.9984974907177702,1.0046563738686196,1.005392446566786,0.9952405659209393,0.9953520487647564,1.0023400293146478,0.9926230141071825,1.002180125762393,5.024425398805226e-05,0.00010612318531619456,4.447221757717506e-05,4.789773943872856e-05,4.7981770011062765e-05,6.066458573924582e-05,0.00012035171980190985,6.384235872808697e-05,4.8122963348004054e-05,0.00013689979619632142,4.561810673100528e-05,0.0001365283966138404,0.0001286966907116924,4.8558309730410615e-05,6.120255741092184e-05,5.988560516258817e-05,4.941304645082803e-05,0.00011810342287474827,5.032437274095506e-05,6.52056861226182e-05,5.152796023091602e-05,5.190226385587133e-05,0.00012300180570762412,7.061135627495552e-05,7.116680528353421e-05,5.283561644467251e-05,5.2949640219903903e-05,5.6010350314385255e-05,0.00011817359936672118,5.980163778168734e-05
419,419.0,0.9901848032183601,1.005703078142332,0.00014615475357897397,5.042196391996491e-05,8.085387065549088e-05,3.2153542295809016e-05,5.697171454421079e-05,0.00011417647902574869,1.0023745296256972,0.9933730708038968,0.9978065991120936,0.9986508057031679,0.9979841510607164,1.000795265909474,0.9923035982623658,0.9994349335830615,0.9986755397733739,0.9907835811346507,1.0000619202842589,0.9915058208978185,0.9912297158051773,0.9968325318224007,0.9977029823811309,1.0025099840200355,0.9966279369204866,0.9965115755126795,0.9960177659542977,1.0043957140736517,0.9960437657319489,0.996180598568186,0.9987943177393399,1.0049317639970543,1.005669169592556,0.9954013428112537,0.9955117596235469,1.0025923175648535,0.9929111466170413,1.0024438375697908,5.6028931975380244e-05,0.00011417647902574869,5.042196391996491e-05,5.432386996837317e-05,5.4213244127444135e-05,6.724968441027893e-05,0.00012897936666978973,7.099527509789757e-05,5.440178916152223e-05,0.00014615475357897397,5.2122458849308125e-05,0.00014578907132775017,0.00013736603866645986,5.573134982133123e-05,6.995384219677358e-05,6.665195891406654e-05,5.697171454421079e-05,0.00012732865195336373,5.82998830273125e-05,7.220725282564461e-05,5.97519137354069e-05,6.040982049327814e-05,0.00013194199696235753,7.771647610721154e-05,7.813939443257248e-05,6.136473996860386e-05,6.1399714011099e-05,6.235685487116524e-05,0.00012658478052896338,6.658284849247289e-05
420,420.0,0.9901799646451179,1.0056973316356044,0.00014561339103178234,5.047675075516733e-05,8.18582220734904e-05,3.153705041108175e-05,5.870621037221923e-05,0.00011390712881696434,1.00242291448635,0.9934246015936051,0.9978582414020608,0.9987075844363054,0.9980372651204359,1.0008422968185178,0.9923603666393042,0.999483573250645,0.9987246256844444,0.9908428753289744,1.000108192316867,0.9915624646828449,0.9912873464848454,0.996889253509712,0.9977564960024113,1.0025574501997059,0.9966835189253992,0.9965601693591346,0.9960748894263171,1.0044302541469894,0.9960992306921086,0.9962348523607676,0.9988381139847293,1.0049599924378076,1.0056973316356044,0.995460473271523,0.9955696386961944,1.0026421100121867,0.9929668149330093,1.0024913527663768,5.870621037221923e-05,0.00011390712881696434,5.047675075516733e-05,5.42997188329618e-05,5.4234569998673196e-05,7.029267075585822e-05,0.0001286322515237701,7.434082891057855e-05,5.461429632918555e-05,0.00014561339103178234,5.261500022348789e-05,0.00014517926548755617,0.00013685251805322325,5.6064100764816356e-05,7.21494370117704e-05,6.979738806401125e-05,5.745203571704383e-05,0.00012740525069097395,5.888978457210188e-05,7.530472948730026e-05,6.026455686432131e-05,6.106912549251291e-05,0.00013160760747898376,8.067807127644728e-05,8.096379901707393e-05,6.17263801662644e-05,6.174319545864186e-05,6.526035865741264e-05,0.00012588925673972455,6.971698365388204e-05
421,421.0,0.990175560084985,1.0056799520142974,0.00013654208774783368,4.9822282737692686e-05,7.774910691555146e-05,2.8663739848721095e-05,5.639803812109562e-05,0.00010690608521196453,1.0021126259866888,0.9931388323807243,0.9977231243641972,0.9985595495953877,0.9978937575953554,1.0004967692301043,0.9920616726654246,0.9991307971034818,0.9985766377309819,0.990537335858004,0.9999645438844437,0.9912559397847637,0.9909824322044185,0.9967399574880563,0.99748722423096,1.0022037820283565,0.9965324813035904,0.9962627582859974,0.9959209476839539,1.0040545743408027,0.9959431167202157,0.9960803923508218,0.9985451535491295,1.0045670867467014,1.0053027787003896,0.9952984936755459,0.9954075959242941,1.0023070554959894,0.9926681951537343,1.0021381036467538,5.559723010916221e-05,0.00010690608521196453,4.9822282737692686e-05,5.3457554456228224e-05,5.343581331931186e-05,6.629141191288684e-05,0.00012057335256261575,7.007704837056259e-05,5.378093534915252e-05,0.00013654208774783368,5.177919964773961e-05,0.00013604425281087072,0.00012834541742750853,5.5147159941045e-05,6.870674911491764e-05,6.565334834925006e-05,5.639803812109562e-05,0.00011879470800031093,5.777175609064487e-05,7.040146505546933e-05,5.8995119090600744e-05,5.974277319421688e-05,0.00012215682571915145,7.506444520982796e-05,7.522657737298677e-05,6.018363082603259e-05,6.023672717821307e-05,6.154976881092344e-05,0.00011822424472083992,6.556719900748775e-05
422,422.0,0.9901748601717134,1.0056539257654715,0.00014393799424467377,5.722284380738474e-05,8.464141797243308e-05,2.841469501172919e-05,6.457080242461906e-05,0.00011340461057502968,1.0019466871008642,0.9928213881317028,0.9975928114146664,0.9984272081118102,0.9977580883196243,1.0003042228231571,0.9917253463879177,0.9989308545064455,0.998437985412306,0.9901867471981868,0.9998339059668233,0.9909061920297809,0.9906348567542765,0.9966041314228772,0.9972664598163187,1.0020114233886857,0.996397089570859,0.995932944032943,0.995785126451449,1.0038498360880712,0.9958047783450534,0.9959437825169983,0.9982194090987195,1.0043474406828283,1.0050808908762234,0.9951535345672419,0.9952637286226393,1.00212713661549,0.9923382784560916,1.001946272286977,6.0946745499137725e-05,0.00011340461057502968,5.722284380738474e-05,6.135562315531488e-05,6.129568248953017e-05,7.185252272123128e-05,0.00012737264895142515,7.566414797762303e-05,6.156242161124484e-05,0.00014393799424467377,5.9262171362405714e-05,0.00014320684914942747,0.00013550049796350546,6.332111680395323e-05,7.633635283648022e-05,7.161287378608218e-05,6.457080242461906e-05,0.00012461180130826082,6.611510797749001e-05,7.609094013863824e-05,6.73528876506844e-05,6.820223378711766e-05,0.00012693585498670047,8.032315660864471e-05,8.021906651805524e-05,6.830233242867882e-05,6.848667080665253e-05,6.69477720011212e-05,0.00012578828217327324,7.144052742860641e-05
423,423.0,0.9901811355390553,1.005623464542329,0.0001484083956753186,6.13258798711554e-05,8.918366971424901e-05,2.83877342425728e-05,6.911398246800253e-05,0.00011781200375500342,1.0019458306091276,0.9928215040278928,0.9975895507251216,0.998421275560683,0.9977527713892707,1.0002980544360873,0.9917205649446961,0.9989232171124722,0.9984311176657904,0.9901811355390553,0.9998285610291736,0.9908998634233767,0.9906271907920776,0.9965996009759915,0.9972600537343267,1.0020030663287465,0.9963937715457929,0.9959281869640404,0.9957823551919233,1.0038368313824235,0.9958003807067547,0.9959389321457842,0.9982169269912002,1.0043283122802305,1.0050590128778396,0.9951453838279016,0.9952560902883594,1.0021234894082562,0.9923361045231244,1.00193827386557,6.507108812069241e-05,0.00011781200375500342,6.13258798711554e-05,6.580877989025641e-05,6.55958179362207e-05,7.621114192121414e-05,0.00013181871167057134,8.000493885122192e-05,6.581251635328057e-05,0.0001484083956753186,6.332774261230953e-05,0.0001475228161857089,0.00014006350627573285,6.787189199695941e-05,8.179371789050927e-05,7.652406810920838e-05,6.911398246800253e-05,0.0001288731136756536,7.075611197651354e-05,8.108732133038018e-05,7.205636214674174e-05,7.300050374381489e-05,0.0001307390075263232,8.528889274756111e-05,8.504586220480314e-05,7.294060908044399e-05,7.323104761064747e-05,7.125192562206813e-05,0.00013087542548389285,7.627690869526125e-05
424,424.0,0.9901963009494148,1.0055927799980706,0.00014133195301962352,5.828739082396302e-05,8.53758595959302e-05,2.6958268142938536e-05,6.592136515156382e-05,0.00011250054414141751,1.002138085132821,0.993111659556475,0.9977148730381621,0.9985460841637541,0.9978843457937484,1.000512527031562,0.9920344733036991,0.999145771074172,0.9985707193496587,0.9905227163436171,0.9999763854317681,0.9912417491765451,0.9909497253710652,0.996728105830084,0.9974774003123974,1.0022157592876415,0.9965211703803503,0.996246879312138,0.9959090517381616,1.004068056395247,0.9959275358146796,0.9960669040213302,0.9985522627893088,1.0045728995266767,1.0053042796431415,0.9952697215863273,0.9953800350120185,1.002327259403246,0.9926373375412878,1.0021507530019444,6.288911761458626e-05,0.00011250054414141751,5.828739082396302e-05,6.255306102545145e-05,6.238963836096271e-05,7.372164593450542e-05,0.00012573495178442014,7.739006834099886e-05,6.260274957137266e-05,0.00014133195301962352,6.030550423041188e-05,0.00014042480590942342,0.00013346198581993144,6.472255213394033e-05,7.883215255780749e-05,7.41415832247199e-05,6.592136515156382e-05,0.00012308786224607158,6.747230047710123e-05,7.844455985428248e-05,6.869970566774096e-05,6.958958236101245e-05,0.00012498958911226263,8.249528717488573e-05,8.228281405209334e-05,6.952999762887992e-05,6.981167835929755e-05,6.893172944043069e-05,0.00012480394660684048,7.392566525190694e-05
425,425.0,0.9902168476798083,1.0055660837858988,0.00014569710587107015,5.6737786644449405e-05,8.789482495356467e-05,2.8581955692796927e-05,6.662404489104615e-05,0.00011666404950537278,1.0023739791032091,0.9933577184608653,0.9978876903204577,0.9987203105709143,0.9980655361379803,1.0007745134062418,0.9922981702870686,0.9994162540628054,0.9987621364663294,0.9908087205318568,1.000179148219709,0.991529539773672,0.9912173564988482,0.9969071259758688,0.9977063397659457,1.0024661043776733,0.9966998177061316,0.9965096164920967,0.9960871341823312,1.0043252009561117,0.9961042214365075,0.9962428709468594,0.9988214336353669,1.0048345572159845,1.0055660837858988,0.9954467238490442,0.9955567929846673,1.002572831313502,0.9928942115533099,1.002400946400226,6.722590107946062e-05,0.00011666404950537278,5.6737786644449405e-05,6.094740353199062e-05,6.103795607960339e-05,7.922431281750547e-05,0.0001300869496090931,8.325913413712225e-05,6.122866929818055e-05,0.00014569710587107015,5.912505468531425e-05,0.00014467845128268586,0.00013774632298502214,6.377686004500346e-05,8.235116482637873e-05,7.997338244249612e-05,6.503644417053072e-05,0.00012747310574490544,6.662404489104615e-05,8.42735607182539e-05,6.789757029088708e-05,6.880538684965245e-05,0.00012980500386277033,8.852481118767467e-05,8.84114436751242e-05,6.8847976094516e-05,6.906026062575345e-05,7.408307786867811e-05,0.00012843679542864862,7.980476235774906e-05
426,426.0,0.9902379111359058,1.0055464904010563,0.00014744787402230504,5.4963109062616437e-05,8.889034272513043e-05,2.969108229960145e-05,6.511013030962562e-05,0.00011885213308440208,1.0023484453200608,0.9934083833630702,0.9978794994202459,0.9987152042115721,0.9980644667838723,1.0007580932751714,0.9923622078129297,0.9994014099837588,0.9987703688113962,0.9908941646286639,1.0002028165221768,0.9916146508818857,0.9912855538645777,0.9968994950523674,0.9977152238001245,1.0024465424227549,0.9966906300451809,0.9965684573257355,0.996076760815812,1.0043086281725266,0.9960923397063056,0.9962291511520285,0.9988817656330098,1.0048205106863126,1.0055517688570812,0.995434293731641,0.9955442146636405,1.0025509614869688,0.9929529868864119,1.00238068841071,7.015703075961167e-05,0.00011885213308440208,5.4963109062616437e-05,5.913331840083124e-05,5.929290650756265e-05,8.281135333598638e-05,0.00013221037222765797,8.708506315283547e-05,5.936452026012942e-05,0.00014744787402230504,5.7305503757296864e-05,0.00014630922797398283,0.0001396944810955953,6.229470559422863e-05,8.426452035160545e-05,8.380537163579432e-05,6.349253239290245e-05,0.00012938856263237746,6.511013030962562e-05,8.774971595574866e-05,6.640714258762971e-05,6.729457673005123e-05,0.00013182257948645676,9.195438902601292e-05,9.193946223742655e-05,6.75733041089196e-05,6.769022882396451e-05,7.758814924329707e-05,0.00013003992472078327,8.366809227627568e-05
427,427.0,0.9902546267233762,1.0055327257069502,0.0001413920031792577,5.157458634787078e-05,8.653360126065278e-05,2.889462015329719e-05,6.129885312078298e-05,0.00011443493628366789,1.002144189511008,0.9931105998133343,0.9977081413469185,0.9985322575888733,0.9978831199197903,1.0005363456253475,0.9920451178985535,0.9991771685008469,0.9985868798055383,0.9905601784354088,1.0000246929088055,0.9912805227528271,0.9909566589937951,0.9967111586858539,0.9974659161394758,1.0022140093804426,0.9964994091949302,0.9962369969502756,0.9958823599821246,1.0040549864051782,0.9958943284732673,0.996028641351247,0.9985404070088512,1.0045536589361688,1.0052845488694175,0.9952337842365158,0.9953435550144888,1.002332594483431,0.9926357774190275,1.0021484918894363,7.108985654653054e-05,0.00011443493628366789,5.157458634787078e-05,5.567524684661711e-05,5.570560234044449e-05,8.427986302413627e-05,0.000127200595804559,8.855647513426498e-05,5.579700782022953e-05,0.0001413920031792577,5.380767552958387e-05,0.00014034486488225903,0.00013428177342836818,5.863115837400423e-05,8.227220719574171e-05,8.560858652258951e-05,5.9740335905236095e-05,0.00012444594398789983,6.129885312078298e-05,9.025762006883559e-05,6.251070003378851e-05,6.327455416737406e-05,0.0001264272929255368,9.502034634618568e-05,9.510511875972356e-05,6.37630740098633e-05,6.384553473223139e-05,7.903643075704536e-05,0.00012516556695444907,8.546422679050674e-05
428,428.0,0.9902621298478888,1.0055224184090295,0.00014868411749059026,4.9735270411589195e-05,8.998502538097364e-05,3.2717751561702804e-05,5.906904332622933e-05,0.00012109351019523376,1.0019974142426724,0.9928545100839264,0.9975290338234869,0.9983459052580751,0.9976972861847823,1.0003717741754965,0.9917658211901144,0.9990065561477097,0.9984011043690294,0.9902621298478888,0.9998489470617035,0.990982917317842,0.9906646771516776,0.9965257172544577,0.9972598309575043,1.0020533452367177,0.9963112212337779,0.9959552557074496,0.9956947957940376,1.0038870849013706,0.9957072722725737,0.9958406028405661,0.9982578724609796,1.0043822316701083,1.0051140913527254,0.9950486243034206,0.9951574644071403,1.002176039640896,0.992360676585907,1.001988630216326,7.550873532620712e-05,0.00012109351019523376,4.9735270411589195e-05,5.3782491221524314e-05,5.380183227244636e-05,9.068287683852717e-05,0.00013453269384546636,9.530405354034172e-05,5.4137373416037106e-05,0.00014868411749059026,5.2018113269056646e-05,0.00014781079194574022,0.00014207595787761826,5.6545117799569146e-05,8.574021659044313e-05,9.237474179329566e-05,5.758956150327856e-05,0.00013169797214308853,5.906904332622933e-05,9.901873074184222e-05,6.030535638748214e-05,6.090166674099684e-05,0.0001329846078512973,0.00010553388668914667,0.00010585603001604496,6.176211155560508e-05,6.182109153447277e-05,8.467054428483934e-05,0.0001323251904952827,9.218707432591671e-05
429,429.0,0.9902573607431986,1.005513197212742,0.00015217995852966767,4.753230657484264e-05,8.979967492859026e-05,3.507743497465581e-05,5.629442994421704e-05,0.00012413989274441935,1.0018824376242086,0.9929021292383107,0.9975189553248105,0.9983336042427571,0.9976891484657007,1.0002549553329676,0.9918215345299699,0.9988905704841423,0.9983979559755293,0.9903316874824505,0.9998574517519841,0.9910505832179246,0.9907239093508301,0.9965161346988564,0.9972356244180399,1.0019382390880065,0.9962976402855744,0.9960055372784803,0.9956799595803734,1.0037715315623468,0.9956908378380255,0.9958232387117834,0.9983014724242913,1.0042640241530176,1.0049952777942033,0.995030661564655,0.9951394821666883,1.002058451474335,0.9924115116592069,1.0018737739223227,7.434936669006671e-05,0.00012413989274441935,4.753230657484264e-05,5.1394186219390815e-05,5.147221998512627e-05,9.00818078637478e-05,0.00013809579075601527,9.48090448808708e-05,5.1955434753046565e-05,0.00015217995852966767,4.972741515823961e-05,0.00015139553826188723,0.00014602673012436301,5.398693755127769e-05,8.577993674247498e-05,9.177848785573292e-05,5.4925790173459033e-05,0.000135068859256433,5.629442994421704e-05,9.90840510629224e-05,5.753816343318113e-05,5.800850877437687e-05,0.0001357755396053263,0.00010641091349599801,0.00010694101985046172,5.9171933845552136e-05,5.9188047880143836e-05,8.374290921621825e-05,0.00013557047723385888,9.156454939438877e-05
430,430.0,0.9902444789554,1.0055026908235367,0.000146783981334531,4.4239808640097416e-05,8.522623484655038e-05,3.445910625244947e-05,5.2203734387532606e-05,0.0001189143067769739,1.0020586912008977,0.9930651455899779,0.997661635078155,0.9984846396113328,0.9978386457175147,1.0004445182556707,0.9919965409000595,0.9990870897787983,0.9985472359627459,0.9905244108956701,1.0000105491906546,0.991242875769208,0.9909047688265795,0.9966716502633982,0.9974039759571137,1.0021246178508079,0.9964584268888286,0.9961697800692256,0.9958445826768566,1.0039621112971375,0.9958584399395835,0.9959929740103919,0.9984599916747318,1.0044521670624573,1.0051825916427946,0.9952035692941825,0.9953126776763181,1.002242505680946,0.9925825088114227,1.0020601286736555,7.015577325061371e-05,0.0001189143067769739,4.4239808640097416e-05,4.774370379929873e-05,4.7937756533471914e-05,8.514751593780403e-05,0.0001326792447605105,8.970964987758018e-05,4.8544249296455266e-05,0.000146783981334531,4.6682093280274426e-05,0.00014609525686457182,0.0001403178985934869,5.015455309338935e-05,8.135264800668525e-05,8.665118962438952e-05,5.097891888833117e-05,0.00013014049407004404,5.2203734387532606e-05,9.393929350795905e-05,5.334942732723325e-05,5.378836050942023e-05,0.00013153921062532994,0.00010114342119015078,0.00010168685483199038,5.4812814587000524e-05,5.481579655649639e-05,7.903945983151424e-05,0.00012979303351979995,8.6446595893574e-05
431,431.0,0.9902294488586738,1.005488527946862,0.0001524457311400089,4.464885403507442e-05,8.743338912144407e-05,3.619347785356308e-05,5.2054629218864546e-05,0.00012184998593340876,1.0022501053662771,0.9932573089303666,0.9978006085374681,0.9986351624073624,0.9979874283936097,1.0006584393150084,0.9921990510450656,0.9993077316538106,0.998698965996024,0.9907409846548854,1.0001622293536412,0.9914583636335813,0.991112050302256,0.9968222980240176,0.9975890772080502,1.002332174359872,0.9966163030675148,0.996372179622595,0.996006268932422,1.0041808880435026,0.996021032605102,0.9961568884595605,0.9986643317903577,1.0046753607171357,1.0054056027282063,0.9953673256428359,0.995476442592158,1.0024473237628397,0.9927871825807002,1.0022677849389694,7.289216081657113e-05,0.00012184998593340876,4.464885403507442e-05,4.7809218171252754e-05,4.8440419354078525e-05,8.856525186910885e-05,0.00013655147554903662,9.348869613726331e-05,4.960059975974704e-05,0.0001524457311400089,4.8705881841970176e-05,0.0001519446903041264,0.00014410795660777675,5.027592213913068e-05,8.353815916979391e-05,8.917039245368434e-05,5.0986276413115517e-05,0.00013455378655197428,5.2054629218864546e-05,9.684661463975027e-05,5.302747845117164e-05,5.342621812349252e-05,0.00013743011648232494,0.00010407642749150947,0.0001045477568906118,5.4216826571965364e-05,5.4207241741548984e-05,8.1787089970817e-05,0.00013282936552710703,8.8976450287035e-05
432,432.0,0.9902182348271995,1.005468337288166,0.00015420980273868484,4.4382879313179794e-05,8.756050972653669e-05,3.665136700328656e-05,5.1272302100442515e-05,0.00012153343333177194,1.0023202215355786,0.9933252439757382,0.9978611448411484,0.9986972520767162,0.9980460212026818,1.0007246006148047,0.9922748965164593,0.9993758071131732,0.9987613023822013,0.9908344546331946,1.0002294120828583,0.9915493712767084,0.9911913409623963,0.9968792499599185,0.9976536021265385,1.0023974844724142,0.9966725034176953,0.9964452036437426,0.9960602895708799,1.0042422330362375,0.9960729339664905,0.9962065233940974,0.9987363053024366,1.00473912832535,1.005468337288166,0.9954169341665424,0.9955255415784788,1.0025142826111348,0.9928660440368167,1.002332651668557,7.352531376802531e-05,0.00012153343333177194,4.4382879313179794e-05,4.7303743223077446e-05,4.828975743782263e-05,8.960986994881671e-05,0.00013684869868747687,9.473785814866026e-05,4.999512215642055e-05,0.00015420980273868484,5.0100977142518346e-05,0.0001538842868031857,0.00014423970659385233,4.974742181332735e-05,8.363445292408807e-05,8.93774569655533e-05,5.034896848494245e-05,0.0001349435785408892,5.1272302100442515e-05,9.704789330912858e-05,5.207631258203632e-05,5.240287336411265e-05,0.0001384735819539759,0.00010408128148151442,0.00010450129195651798,5.3094814897448006e-05,5.3073592429592415e-05,8.229619928951508e-05,0.00013259865658885029,8.918316382067293e-05
433,433.0,0.9902168012351573,1.00544068207282,0.0001492230578159594,4.2402193508549284e-05,8.41319447462886e-05,3.5617942060729326e-05,4.926918146436258e-05,0.00011718561537239112,1.002184066121347,0.9931639331602216,0.9977248105363777,0.9985534923911993,0.9978982814307059,1.0005695375866772,0.9921004010030373,0.9992151162703565,0.9986111281863095,0.9906486756404181,1.0000807726904846,0.9913622866174856,0.9910107895539582,0.9967231922906399,0.9974893497347175,1.002239449394884,0.9965130847333992,0.9962741993262808,0.9958986450448453,1.004078494653447,0.9959095733288157,0.9960409383998754,0.9985664720697366,1.0045766273070755,1.005303967385612,0.9952499265755285,0.9953590867231142,1.0023684277576068,0.992697338497884,1.002174013847033,6.971106089593743e-05,0.00011718561537239112,4.2402193508549284e-05,4.53574411281551e-05,4.622433705269917e-05,8.487804327486779e-05,0.00013217795112176325,8.962435076337997e-05,4.78839865310117e-05,0.0001492230578159594,4.8001065538383114e-05,0.00014894064403216518,0.00013948931113647625,4.7717425226175144e-05,8.049345911573805e-05,8.500306775365342e-05,4.83420255044613e-05,0.00013102250472454125,4.926918146436258e-05,9.27263578020959e-05,5.0104008391059156e-05,5.04763417988081e-05,0.00013476307051762793,9.961675386800648e-05,0.00010001062697217776,5.110185002293641e-05,5.10873733553003e-05,7.810893321816982e-05,0.00012820258779446566,8.481371668734031e-05
434,434.0,0.9902311124567273,1.0054078636058816,0.00015345646717104567,4.4749013566415645e-05,8.651389922034858e-05,3.636795307573e-05,5.2250314365406105e-05,0.00012072945871441526,1.0021330419813288,0.9929212213682939,0.9976364455112579,0.9984648299867742,0.9978072143240423,1.0005037004114485,0.9918376810047391,0.9991432464151886,0.9985184118379637,0.9903658053737804,0.9999928926323483,0.9910788960594321,0.9907382517669653,0.9966249103028422,0.9973458438359423,1.00216926640628,0.9964122648899795,0.996009202518016,0.9957968436214579,1.0039962896516132,0.9958045114245985,0.995934039169445,0.9982943783340064,1.004486003276585,1.0052107308929017,0.995142906595328,0.995252152493436,1.002308167016211,0.9924492231975434,1.0021039925066537,6.945490354168986e-05,0.00012072945871441526,4.4749013566415645e-05,4.8126779925182325e-05,4.8729373494647327e-05,8.431259208840785e-05,0.00013643068784684987,8.887927984893789e-05,5.0134774340755577e-05,0.00015345646717104567,4.9385441666580305e-05,0.00015317543183714959,0.0001444831970570336,5.0454911512170825e-05,8.322707749277524e-05,8.488874155828627e-05,5.127985221347729e-05,0.00013658811078405054,5.2250314365406105e-05,9.309735634741419e-05,5.3171857784951396e-05,5.3690228223480746e-05,0.00014056776110346223,0.00010008628691143878,0.00010042658358270224,5.412110438611462e-05,5.415709486791057e-05,7.790871057046556e-05,0.00013277133597292839,8.468224783431153e-05
435,435.0,0.9902671328660899,1.0053731177123313,0.00015172939346793442,4.5577405929327364e-05,8.631487861169277e-05,3.554168551199624e-05,5.317244885154762e-05,0.00011923462531692696,1.002150780226878,0.9928424541491587,0.997606022289532,0.9984320265999328,0.997772151826419,1.0005104788521582,0.9917481452838113,0.999147136640756,0.9984792125131168,0.9902671328660898,0.9999509006663623,0.9909783639097371,0.9906437681351479,0.9965887615636507,0.9973041338243608,1.00217227537876,0.9963734844123544,0.9959153428416159,0.9957569033484575,1.003993566316832,0.9957628568620271,0.9958902099315575,0.9981991436493943,1.004478796637485,1.005201755550786,0.9950986622666744,0.9952085716422026,1.0023187516768255,0.9923672388524266,1.0021080313988968,6.933014381036597e-05,0.00011923462531692696,4.5577405929327364e-05,4.914821182022599e-05,4.954605279854343e-05,8.385006122828053e-05,0.0001350724472348688,8.827038878015807e-05,5.070787625901907e-05,0.00015172939346793442,4.9275646891301e-05,0.00015146505777722245,0.00014338414297805708,5.125587876253035e-05,8.297101425660897e-05,8.434050052303707e-05,5.22459930496831e-05,0.0001357955797614223,5.317244885154762e-05,9.246878730212886e-05,5.407606704086967e-05,5.4657414204055896e-05,0.00013971922369535234,9.927131196999619e-05,9.9556156987064e-05,5.4915537725585595e-05,5.499610546112442e-05,7.769863225293401e-05,0.00013160979760498754,8.410445460962439e-05
436,436.0,0.9903279195660546,1.0053396802171493,0.00014010899844807225,4.296779041730794e-05,8.09975129851843e-05,3.231581036465521e-05,5.0383831597437344e-05,0.00010992773102887222,1.002216975987707,0.9929985871438312,0.9977170031363283,0.9985459722897163,0.997886274299344,1.0005782922105495,0.9919086776826272,0.9992138159010143,0.9985922843507737,0.9904354393719784,1.0000605245477543,0.991145257633916,0.9908062523786669,0.9967058237283097,0.9974218609216347,1.002244132995251,0.9964908666567287,0.996076208077222,0.9958745027500548,1.0040669976364685,0.9958835053403644,0.9960108849672699,0.9983591816234229,1.0045553215157896,1.005278651917415,0.9952210674609445,0.9953315918535515,1.0023856802294862,0.9925319601548149,1.0021798170985172,6.671032599929083e-05,0.00010992773102887222,4.296779041730794e-05,4.641364491373115e-05,4.6701933394804975e-05,8.034395350299748e-05,0.00012455878119317822,8.45270058521763e-05,4.7708869638614665e-05,0.00014010899844807225,4.6406299671537526e-05,0.00013985795057236473,0.00013223767890775624,4.839336787969442e-05,7.76405201530469e-05,8.068140772219311e-05,4.944780023034109e-05,0.0001249751023713745,5.0383831597437344e-05,8.825155509274775e-05,5.128589508757473e-05,5.18755920365103e-05,0.0001284372040037026,9.44920760520781e-05,9.474200818462542e-05,5.217961203209828e-05,5.226252939931457e-05,7.46167500372284e-05,0.00012133523734405919,8.045393679079786e-05
437,437.0,0.9904049005739538,1.0053107869453155,0.00013566821681462084,4.2622183381265406e-05,7.940451543361609e-05,3.0458206367633294e-05,5.065514328343804e-05,0.00010599801656127764,1.0022356714048892,0.9931127644369772,0.9978426988908202,0.9986809912050685,0.9980209750425783,1.0006080753461024,0.9920280989578655,0.999242909319872,0.9987296603865142,0.990565531116824,1.0001979918272543,0.9912747920595028,0.9909279931367,0.9968476532732002,0.9975236143997916,1.002280873424563,0.996635330786317,0.9961956726011932,0.9960210570073403,1.0041011897671352,0.996031126585057,0.9961597073118426,0.9984757421155922,1.0045884380775132,1.0053107869453155,0.9953690773378833,0.9954797336581275,1.0024114438598963,0.9926545056846304,1.0022162236103107,6.594290791581073e-05,0.00010599801656127764,4.2622183381265406e-05,4.6293049145886456e-05,4.649966435388634e-05,7.955387093586195e-05,0.00012012003909971233,8.387262499726777e-05,4.755394178612658e-05,0.00013566821681462084,4.667357772694043e-05,0.00013534550276580418,0.00012748973608269268,4.8255273902428975e-05,7.607536457962686e-05,7.949362289201243e-05,4.9564431617685306e-05,0.00011996853358831279,5.065514328343804e-05,8.691631661190604e-05,5.158335597651649e-05,5.221897663348241e-05,0.0001228744986288866,9.261094576466443e-05,9.279577396641396e-05,5.260477131413728e-05,5.2686111780931764e-05,7.381540990334943e-05,0.00011708631181453572,7.929728918300022e-05
438,438.0,0.9904865966357495,1.0052899626527179,0.00013200898041859136,4.242168962646749e-05,7.81933701013199e-05,2.8975245303426765e-05,5.068986348870699e-05,0.0001025971409239623,1.0022021114593755,0.9931221685079635,0.9978843751657398,0.9987243911849558,0.9980609650104929,1.000562087579603,0.9920349115734554,0.9991923618773372,0.9987639240491714,0.9905784106224362,1.0002273744017585,0.9912854175887349,0.9909377219226442,0.9968900500859239,0.9975272412562184,1.0022401320054213,0.996675292840994,0.9962027904880246,0.9960627373087646,1.0040558622909503,0.9960724479953356,0.9962005421205318,0.9984798207433083,1.0045425827352326,1.005264319190376,0.9954106852348422,0.9955213700088236,1.0023733655380715,0.9926673141846515,1.0021754171413089,6.595192858032467e-05,0.0001025971409239623,4.242168962646749e-05,4.6295816650845e-05,4.6342248036673216e-05,7.945113565619767e-05,0.00011629803234358662,8.387760315039062e-05,4.751061526641871e-05,0.00013200898041859136,4.694218516073735e-05,0.00013155984294359316,0.00012340470348144882,4.8038124439791143e-05,7.491432359670444e-05,7.900416788293519e-05,4.954456056992213e-05,0.00011584916993505521,5.068986348870699e-05,8.624142281803131e-05,5.155661410155074e-05,5.216357451611774e-05,0.00011840813662866698,9.16155897261586e-05,9.173006355826995e-05,5.2551979391280484e-05,5.261801993822461e-05,7.37336483445762e-05,0.0001136569148465811,7.882300701778666e-05
439,439.0,0.9905615284974032,1.0052818878188694,0.0001236353978587141,4.037891739128619e-05,7.359737834153394e-05,2.670867252319242e-05,4.8369966090737876e-05,9.573615154408111e-05,1.002175640697916,0.9931923743352072,0.9978486352694916,0.9986887104132175,0.9980234553683514,1.0005352870117779,0.9921073590738886,0.9991624679934199,0.9987199805711884,0.9906521616093853,1.0001803883126208,0.9913558076371685,0.9910102400904828,0.9968519169032526,0.997538223162774,1.002228830940023,0.9966362543601026,0.9962870811027982,0.9960246240080906,1.0040587995726158,0.9960345844291376,0.9961626547229714,0.998578785762619,1.0045570908800756,1.0052818878188694,0.9953724284461782,0.9954833638030501,1.002350683845807,0.9927483405904195,1.002163468948778,6.21370260848584e-05,9.573615154408111e-05,4.037891739128619e-05,4.410147569206242e-05,4.4152778159441614e-05,7.475071331847098e-05,0.00010863916902907049,7.89549345561355e-05,4.532730243025353e-05,0.0001236353978587141,4.4878596755467476e-05,0.00012318629160897848,0.00011531146054397686,4.5837857181828286e-05,7.061980357921955e-05,7.433675573451723e-05,4.72962331754229e-05,0.00010807504611229932,4.8369966090737876e-05,8.099351932108605e-05,4.916817769339275e-05,4.974219248249373e-05,0.0001103407061973413,8.589739012648546e-05,8.601375811492501e-05,5.012783777398019e-05,5.016933818950691e-05,6.936627251852919e-05,0.00010619973543894793,7.417654554250783e-05
440,440.0,0.9906182169048773,1.0052897736509394,0.00012206616161672516,3.855147674097724e-05,7.084062326083877e-05,2.6760256987472638e-05,4.6706425587787176e-05,9.432223574790158e-05,1.0021589608194195,0.9931793721516807,0.9978407692797537,0.9986801867607923,0.998010639234709,1.000511253193252,0.9920985616571556,0.9991397013708945,0.998702146949212,0.9906461887329752,1.0001604915982198,0.9913488941829935,0.9910031102354896,0.9968370938953208,0.9975207948477527,1.0022018475592296,0.996618280678338,0.9962744699578017,0.9960043716480922,1.0040239042542727,0.9960089615910022,0.9961327060836834,0.9985624107649458,1.004519500671643,1.0052439903692925,0.9953438588509301,0.9954552203975772,1.0023293011525394,0.9927424870781392,1.0021365619255234,5.740707896993919e-05,9.432223574790158e-05,3.855147674097724e-05,4.205304904057302e-05,4.2282285545812316e-05,6.941638755160978e-05,0.00010730862594765987,7.34226143745128e-05,4.340102589651113e-05,0.00012206616161672516,4.2804594200192744e-05,0.0001217788051162306,0.0001140186297011503,4.419060629044988e-05,6.788426158068614e-05,6.921512058178663e-05,4.564364614204901e-05,0.00010683890013014419,4.6706425587787176e-05,7.56123235604607e-05,4.757243934182096e-05,4.821915424606305e-05,0.00010923171091697866,8.01637718955526e-05,8.03864272185203e-05,4.861068226951254e-05,4.863439375484898e-05,6.42676288198186e-05,0.00010412302457194374,6.908521046694378e-05
441,441.0,0.990645182604134,1.0053097985430917,0.00012296048656808324,3.6531728661749685e-05,6.840028344099678e-05,2.791983588587575e-05,4.461167413480521e-05,9.448765953650853e-05,1.0020861429756842,0.9931711509933339,0.9977920052639271,0.9986341076517589,0.997958266548037,1.0004340077383111,0.9920931993543742,0.9990632464707827,0.9986486093745529,0.990645182604134,1.0001073983021678,0.9913464849838884,0.9909997183216548,0.9967816055116132,0.9974745634720293,1.0021189352848996,0.9965577771344193,0.9962751981865801,0.9959392310252305,1.0039398000816193,0.9959411182685949,0.9960622367142637,0.9985652338789126,1.0044369002669504,1.005161900780714,0.9952719023497931,0.9953829913778441,1.0022553583562823,0.9927402263730126,1.0020542378327246,5.248983529955429e-05,9.448765953650853e-05,3.6531728661749685e-05,3.978049105636102e-05,4.0122946782022e-05,6.372458756987711e-05,0.00010793851769160047,6.750611760036621e-05,4.124106076492576e-05,0.00012296048656808324,4.058481209401586e-05,0.00012285150962179192,0.00011488204512976661,4.213321526139239e-05,6.51337392789488e-05,6.367085879690094e-05,4.3581824488312145e-05,0.00010775434330579731,4.461167413480521e-05,6.97920177349405e-05,4.553876633757747e-05,4.6240995734388624e-05,0.00011039903629352364,7.412537016062094e-05,7.442586927724691e-05,4.661901319642795e-05,4.6623348913694484e-05,5.8903725226186615e-05,0.00010380351353427384,6.354939317824411e-05
442,442.0,0.9906354780922199,1.0053363826862383,0.00011570510176311558,3.412184536338624e-05,6.363468352445715e-05,2.64426105562784e-05,4.167110087093239e-05,8.88225871673478e-05,1.0021445426244586,0.9931731108533087,0.997765251265691,0.9986088052436518,0.9979362296097327,1.000499912386836,0.9921027198229729,0.9991306244818862,0.9986364662448282,0.9906681498960231,1.0001045988546542,0.9913648418141093,0.9910156036373632,0.9967552424680468,0.9974892245709072,1.0021811485309264,0.9965278752448287,0.9962854065686017,0.9959076837952238,1.0040021345774566,0.9959109011113777,0.996032828766535,0.9985835590383656,1.0045037542211463,1.0052281142672015,0.9952393872037294,0.9953504482599325,1.0023167555955552,0.992743426100927,1.0021164745257864,4.7835823145425714e-05,8.88225871673478e-05,3.412184536338624e-05,3.7127819688936476e-05,3.74687042638919e-05,5.800986064904485e-05,0.00010152947551158903,6.142955485396416e-05,3.8505855429809797e-05,0.00011570510176311558,3.7870483444274686e-05,0.00011565080259064796,0.00010808290246935791,3.936926233207977e-05,6.041215288690782e-05,5.801155747727055e-05,4.071918533920836e-05,0.00010150053481179102,4.167110087093239e-05,6.359668845317823e-05,4.258656291838566e-05,4.325474761022606e-05,0.00010398274848192753,6.758003975557473e-05,6.787105706635689e-05,4.3629708403326036e-05,4.3635291559443856e-05,5.3635138118137076e-05,9.752496119562122e-05,5.78989521125553e-05
443,443.0,0.9906002828705236,1.005363946271291,0.00010777711946025115,3.354930944453041e-05,5.980964466606087e-05,2.3972235288682706e-05,4.098944033838492e-05,8.302070114716636e-05,1.0022603088590316,0.993179978109285,0.9977333450987887,0.9985717029334871,0.9979039012436016,1.000627635233799,0.9921154254367855,0.9992628654325836,0.9986066859327393,0.9906874809020415,1.0000800766170492,0.9913786840622223,0.9910288479141429,0.9967201735793042,0.9975241462112292,1.0023052550655687,0.9964879746995495,0.9963019100122595,0.9958656321372524,1.004129789923469,0.9958671826208977,0.9959892363714549,0.9986072722881406,1.0046375294679855,1.0053609190850257,0.9951914222749596,0.9953027281370707,1.0024363306855435,0.9927489795734219,1.0022405215353931,4.375210587050782e-05,8.302070114716636e-05,3.354930944453041e-05,3.656781083895165e-05,3.6842040342355e-05,5.2985319903330546e-05,9.460643770327066e-05,5.603731749579956e-05,3.779162426420335e-05,0.00010777711946025115,3.713197097703367e-05,0.0001076564919130288,0.00010057217080118771,3.8800235721920676e-05,5.667113400220341e-05,5.3077926558793334e-05,4.0075379814626444e-05,9.4549382505038e-05,4.098944033838492e-05,5.8082132850399244e-05,4.190078115973822e-05,4.25161402909297e-05,9.667154026081873e-05,6.168622394696123e-05,6.193306763920694e-05,4.2869619841346834e-05,4.290065262061774e-05,4.901155952731853e-05,9.128731964991367e-05,5.297638309199212e-05
444,444.0,0.9905553081915175,1.0053869094891632,0.00010015123835259402,3.3120714728911344e-05,5.618095751248133e-05,2.1574711158737253e-05,3.975400188500706e-05,7.72347925358613e-05,1.0022840808208093,0.9931420030991626,0.9977165438506529,0.9985540706900196,0.9978873484837006,1.0006528509325123,0.9920706304152429,0.9992881694400675,0.9985930409883271,0.9906422527470666,1.0000684590947926,0.9913355265259782,0.9909842499644342,0.9967063471695319,0.9975140238454342,1.0023311246051194,0.9964750392000592,0.9962546199574871,0.9958545855368326,1.0041549401880763,0.9958591442562369,0.9959807658838541,0.9985573182939534,1.0046636359916636,1.0053869094891632,0.9951891114878912,0.9952983870325006,1.0024601328839713,0.9927045725109844,1.0022668841752116,3.975400188500706e-05,7.72347925358613e-05,3.3120714728911344e-05,3.620339764681708e-05,3.637363336205636e-05,4.8219541075565876e-05,8.782490647412675e-05,5.0994975270544946e-05,3.720292205099699e-05,0.00010015123835259402,3.649652106696183e-05,9.997686101629391e-05,9.331025775314814e-05,3.844329326718622e-05,5.288134134653953e-05,4.833867815014115e-05,3.963718552329609e-05,8.776511650488648e-05,4.056238195173344e-05,5.285989784456859e-05,4.1442974155568245e-05,4.2022494201974705e-05,8.955457172442752e-05,5.61170433529818e-05,5.633477826884434e-05,4.2344622964875574e-05,4.238823481455667e-05,4.456560503751754e-05,8.50617721328452e-05,4.8244970913611886e-05
445,445.0,0.9905162653076753,1.0054013729785538,9.177941897076702e-05,3.070496931502968e-05,5.1496114921661586e-05,1.9733052070395317e-05,3.66785456799439e-05,7.084909832598344e-05,1.0021457663505262,0.9930360620037473,0.997711333915311,0.9985561364789451,0.997887442690739,1.0005106392464365,0.9919587758119452,0.9991425269981632,0.9985949562407936,0.9905253072715713,1.0000719494225963,0.9912167839980122,0.9908724922765495,0.9967073171953315,0.9974286202166079,1.0021866852708354,0.996478159112753,0.9961412654701188,0.9958596837296695,1.0040046513224166,0.995866281034363,0.9959885273201422,0.9984444357232097,1.0045097430303163,1.0052333326073557,0.9951986816107561,0.9953074896228797,1.002320117364308,0.9925973355900499,1.0021227128853893,3.609634131370299e-05,7.084909832598344e-05,3.070496931502968e-05,3.357482434625901e-05,3.3671770883542144e-05,4.38146111131969e-05,8.044954982500767e-05,4.6385199611805564e-05,3.435588097579303e-05,9.177941897076702e-05,3.3652663779742945e-05,9.152395620807488e-05,8.546816824245254e-05,3.5624751407205097e-05,4.809050241419493e-05,4.3803999180248984e-05,3.66785456799439e-05,8.05937168945723e-05,3.755389118940003e-05,4.789221578883467e-05,3.835415796886749e-05,3.887518471228823e-05,8.242025181252243e-05,5.084191553077399e-05,5.104678499699996e-05,3.917820868093159e-05,3.922031486937234e-05,4.0442909884088995e-05,7.821765793852357e-05,4.372198578972152e-05
446,446.0,0.9904988654714703,1.0054101591693123,8.387924922656509e-05,2.7790013211949143e-05,4.689161235269508e-05,1.8188354579586764e-05,3.322298823601919e-05,6.480663939494038e-05,1.0021629449223233,0.9930082869341412,0.9977552973196097,0.9986092455202435,0.9979348564813656,1.0005211171040236,0.9919335542174278,0.9991507820472932,0.9986394421509239,0.9904988654714704,1.0001152887003528,0.991189275366427,0.990847598008958,0.9967624255926877,0.9974488378331062,1.0022095893834604,0.9965345655064511,0.9961168313053721,0.9959182636160492,1.0040287847434872,0.9959278497927251,0.9960473098034597,0.9984245160514894,1.0045386427437855,1.0052634389367776,0.9952676035226603,0.9953747532017999,1.0023369741791757,0.9925770267865521,1.0021458576770546,3.281736144773366e-05,6.480663939494038e-05,2.7790013211949143e-05,3.0385560075747344e-05,3.04864574937587e-05,3.9866664490800757e-05,7.353766892365988e-05,4.222619455739157e-05,3.114364987846936e-05,8.387924922656509e-05,3.053589641781512e-05,8.357041514040204e-05,7.810613844085484e-05,3.2256904260809004e-05,4.357652127267215e-05,3.975438730679481e-05,3.322298823601919e-05,7.386521476949963e-05,3.401941785532078e-05,4.3449905805079445e-05,3.476499505435305e-05,3.525803471344804e-05,7.576753231138579e-05,4.611105150903458e-05,4.6295779571622516e-05,3.552538052342049e-05,3.556057884731043e-05,3.675271257565366e-05,7.173176992693556e-05,3.968328734140524e-05
447,447.0,0.9905134276966522,1.0054177709390753,7.59533663647838e-05,2.537889415532347e-05,4.285921048618014e-05,1.6273177916298774e-05,3.04754196386055e-05,5.865930418656176e-05,1.0022305509592921,0.9930872076115653,0.9978034901641261,0.998664746082357,0.997985177740446,1.0005929496988188,0.9920157385213311,0.9992221217307653,0.998686760982972,0.9905767327504166,1.0001535439706584,0.9912670954541585,0.9909304094920312,0.9968179573058698,0.9975230259870204,1.0022867848655694,0.9965931946310623,0.9962132966954305,0.995977568365172,1.004118977762247,0.995988400582362,0.9961086136765043,0.9985280883796506,1.0046352145519968,1.0053595056743954,0.9953276106239071,0.9954345539144369,1.0024111698220282,0.9926634780164607,1.0022237949096617,3.032734820975236e-05,5.865930418656176e-05,2.537889415532347e-05,2.770460040902857e-05,2.787951675294406e-05,3.6856574230797875e-05,6.657435270482035e-05,3.8983191154475227e-05,2.853604409300205e-05,7.59533663647838e-05,2.800935170072368e-05,7.566155286870571e-05,7.071723780635055e-05,2.952251195561422e-05,3.963656233684322e-05,3.680884752417647e-05,3.04754196386055e-05,6.687642002346138e-05,3.126358115461779e-05,4.021451587619296e-05,3.201624542733366e-05,3.253837654674055e-05,6.860363187621405e-05,4.258550871878522e-05,4.273767755253826e-05,3.2787725944796676e-05,3.281824235753921e-05,3.393986788099815e-05,6.497295747523522e-05,3.6736887658441964e-05
448,448.0,0.9905487020420772,1.0054287111654787,6.877989736599355e-05,2.3354204996432295e-05,3.9265899778715746e-05,1.448757656763264e-05,2.8186911847178924e-05,5.307337355690167e-05,1.0022576526439428,0.9931745825689416,0.9978461159292652,0.9987124633399924,0.9980343756867991,1.0006280109026175,0.9921123364323203,0.9992578597160963,0.9987361290948026,0.9906839160110019,1.0002050668173543,0.9913725591477752,0.99103037614719,0.9968727913446284,0.9975900665015384,1.002331251562515,0.9966505928992865,0.9963166594206332,0.9960373560362998,1.0041765144200827,0.9960491180873146,0.9961681833468436,0.9986405565719695,1.004702113414008,1.0054287111654787,0.9953936276824961,0.9954997657415139,1.0024463158110208,0.9927551733463761,1.0022684603102316,2.8090821990329295e-05,5.307337355690167e-05,2.3354204996432295e-05,2.541866998146986e-05,2.5645592254371833e-05,3.413243412948749e-05,6.024295467148651e-05,3.605691630391435e-05,2.622319134941541e-05,6.877989736599355e-05,2.5711744565347275e-05,6.849276141238833e-05,6.40096476356197e-05,2.721013006343918e-05,3.606587251679299e-05,3.413151603205607e-05,2.8186911847178924e-05,6.0526735352059765e-05,2.8992443947714612e-05,3.724881683687924e-05,2.9731215976451408e-05,3.0263326511047066e-05,6.211912127585555e-05,3.93924184489673e-05,3.9516351449010443e-05,3.053732021795613e-05,3.05668784149902e-05,3.1404641681393255e-05,5.87921197131851e-05,3.405896286333756e-05
449,449.0,0.9905880463278783,1.0054457824269858,6.235022974752249e-05,2.147806146800084e-05,3.6237207637700645e-05,1.2869209664779907e-05,2.6804767868035167e-05,4.802329689137107e-05,1.002100776648559,0.993166700709084,0.9978403590981607,0.9987062302146518,0.9980272643116233,1.000459948967877,0.9921078632391387,0.9990890766657634,0.9987258718349663,0.9906878619394711,1.000197858605001,0.9913753626559718,0.991028297011829,0.9968692402247566,0.9975316435782385,1.0021661929415364,0.9966471214807302,0.9963034025598904,0.9960358893601386,1.00401220151722,0.9960498486076165,0.9961690678784398,0.9986232817075461,1.004536083219475,1.005262537443096,0.9953952979916466,0.9955018302272045,1.0022821912065654,0.992751477801773,1.0021043617960816,2.6843512439362035e-05,4.802329689137107e-05,2.147806146800084e-05,2.3365427749932094e-05,2.3525878584210788e-05,3.264593768043256e-05,5.4536158689106886e-05,3.452029420197279e-05,2.395473875532825e-05,6.235022974752249e-05,2.3397845774464112e-05,6.203997915467541e-05,5.796982951457996e-05,2.5020242918831247e-05,3.273118706087496e-05,3.249093329937264e-05,2.6012317499526034e-05,5.48129512262328e-05,2.6804767868035167e-05,3.538413900855286e-05,2.7492537231887266e-05,2.7979801791497444e-05,5.632433602660296e-05,3.753994699142195e-05,3.762255180472818e-05,2.832263507515716e-05,2.834740722416088e-05,2.995256161706381e-05,5.320019157397149e-05,3.24265302621441e-05
450,450.0,0.9906148183741887,1.0054649861053666,5.658712828212878e-05,1.9704790619710023e-05,3.3573825337496716e-05,1.1506166244575114e-05,2.4645628879244905e-05,4.356115158320809e-05,1.0020632097261435,0.9931155904802741,0.9977647740695347,0.998627507966208,0.9979479321791577,1.0004224592388034,0.9920470577727784,0.9990491469722285,0.998642677380706,0.9906148183741889,1.000112792323281,0.9913000735839045,0.9909611117830966,0.996796788697276,0.9974840330479404,1.002138812099507,0.9965737288573226,0.9962518439784837,0.9959618930368428,1.0039847495084215,0.9959764169103276,0.9960964932128407,0.9985737687076824,1.0045081781337142,1.0052342144067037,0.9953204631133973,0.9954271049670077,1.002245577765269,0.9926967386692223,1.0020772535202749,2.600005638500168e-05,4.356115158320809e-05,1.9704790619710023e-05,2.1461958464101377e-05,2.1550918105578218e-05,3.162698659438352e-05,4.9495782505334285e-05,3.3467296367405995e-05,2.1875503424278863e-05,5.658712828212878e-05,2.1300383499740244e-05,5.627878896581357e-05,5.260345346836984e-05,2.2934190148607883e-05,2.9713995314497516e-05,3.1348615083717444e-05,2.390018590743007e-05,4.976716922249832e-05,2.4645628879244905e-05,3.4047308186594376e-05,2.5273400741036174e-05,2.5717082507998312e-05,5.117427100557109e-05,3.6229642656516594e-05,3.62711541419518e-05,2.6068382376783786e-05,2.6096798433522787e-05,2.8929231635235028e-05,4.8287028321490065e-05,3.1296477297150316e-05
451,451.0,0.9906164366842343,1.0054806232832176,5.2714465287394155e-05,1.7938274731087767e-05,3.1323653430753744e-05,1.0926619851081558e-05,2.238349761352573e-05,4.0694218998248904e-05,1.0021438320815665,0.9931418405154299,0.9977283778341607,0.9985933418878352,0.9979128425328814,1.0005058980420503,0.9920680493708285,0.9991307422796007,0.9986092282274264,0.9906339788950862,1.0000843246679096,0.9913163681489378,0.990981057912251,0.9967619887900682,0.9975151500510385,1.00222707753248,0.9965345018489142,0.9962856324363981,0.9959199107320256,1.0040712553966833,0.9959298796781224,0.9960484633956468,0.9986076223821886,1.0045939685461596,1.0053192556630244,0.9952680903014196,0.9953758866032472,1.002330825757612,0.992722331141859,1.0021655644209753,2.5037066315946405e-05,4.0694218998248904e-05,1.7938274731087767e-05,1.9527120370626228e-05,1.9593998604136333e-05,3.0235657587657783e-05,4.6236254979927826e-05,3.1980129216933095e-05,1.9858993277485647e-05,5.2714465287394155e-05,1.9315560612582402e-05,5.247974850770802e-05,4.902980669389761e-05,2.083705403886286e-05,2.749531342814693e-05,3.0022877113242593e-05,2.1715762568821566e-05,4.6526591539080944e-05,2.238349761352573e-05,3.2589042702648555e-05,2.293721894499513e-05,2.3340684771767376e-05,4.777947049824685e-05,3.4659791001152e-05,3.4687873097301964e-05,2.363850453510849e-05,2.3672666141886114e-05,2.772818055990991e-05,4.5080974106731586e-05,2.9972805077551588e-05
452,452.0,0.9905965624936149,1.0054869950431347,4.950917481321985e-05,1.6377863566995876e-05,2.9305165486059014e-05,1.046397467990795e-05,2.052731861748955e-05,3.8373733018813495e-05,1.002280817357482,0.9932253002468601,0.997804727660293,0.9986727296860898,0.9979948334515593,1.0006517243873971,0.9921609650409127,0.9992792085707511,0.9986979905897958,0.9907385287695529,1.0001817365764472,0.9914180676057224,0.9910754997177691,0.9968418983591947,0.9976227513459412,1.002368937733599,0.9966141578103851,0.9963933375171024,0.9959988069723785,1.004217591826393,0.9960053496833368,0.996123406309331,0.9987204994173184,1.0047416639092297,1.0054664589464004,0.995338856655707,0.9954471825914022,1.0024700065457417,0.9928160188518393,1.0023070558443656,2.383869755690858e-05,3.8373733018813495e-05,1.6377863566995876e-05,1.7886212745581996e-05,1.7900462175297777e-05,2.8611301225417037e-05,4.353427599561774e-05,3.0263491683322266e-05,1.8122057439823372e-05,4.950917481321985e-05,1.7626757935802455e-05,4.935919938711129e-05,4.604586119348893e-05,1.908892699792346e-05,2.5493342829951417e-05,2.8426198796840425e-05,1.9898248323415966e-05,4.383341982898582e-05,2.052731861748955e-05,3.0869859364285745e-05,2.106562470780604e-05,2.140403978672142e-05,4.4899924283463925e-05,3.278486413934288e-05,3.2804025546347894e-05,2.1794379818732003e-05,2.1801656389676773e-05,2.6299669662713726e-05,4.234345468150638e-05,2.837092206916631e-05
453,453.0,0.9905629177210235,1.0054784024677144,4.545551697832936e-05,1.5260164513456575e-05,2.7151809697032046e-05,9.506663021449563e-06,1.9363751079911895e-05,3.5370521411296757e-05,1.0022777155233227,0.9932292130448334,0.9977716842365073,0.9986346451158421,0.9979611054316252,1.0006522265541797,0.9921698970029341,0.9992811847060298,0.9986685228542455,0.990751169390459,1.0001579848195101,0.9914314409857062,0.9910842259165981,0.996801721346159,0.9976128363025941,1.0023659132681653,0.996570854349837,0.9964099858111033,0.9959551357137184,1.0042208684664504,0.9959580783577067,0.9960749587676299,0.9987373321352385,1.004753112807156,1.0054784024677144,0.9952899122487288,0.995397462772094,1.0024647627892453,0.9928220113881124,1.0023034956474781,2.1916746733852143e-05,3.5370521411296757e-05,1.5260164513456575e-05,1.6834667015572616e-05,1.6715987230628876e-05,2.6284700360493237e-05,4.007053311457508e-05,2.7779812082024784e-05,1.6864889003938935e-05,4.545551697832936e-05,1.63286631016208e-05,4.533443888872575e-05,4.2345451327476526e-05,1.7949571109327893e-05,2.3503592525499872e-05,2.6176101774350332e-05,1.8745596837406565e-05,4.050194522567132e-05,1.9363751079911895e-05,2.8557268113083853e-05,1.9924443200316597e-05,2.020250087687316e-05,4.153074258264958e-05,3.0393842494273078e-05,3.0406975863101295e-05,2.071064190097513e-05,2.068135731559641e-05,2.421436778187096e-05,3.899394960655053e-05,2.6135550861511557e-05
454,454.0,0.9905232242851527,1.0054517992712182,4.2711759229720236e-05,1.4458370213097213e-05,2.5706359652711513e-05,8.90276228533308e-06,1.8662004698049528e-05,3.322823176763399e-05,1.0023014137417101,0.9930841168736716,0.9977473168575197,0.9986116111177141,0.9979365568004679,1.0006661076908099,0.9920182652196196,0.9992936139825273,0.9986463376807343,0.9905962673412874,1.0001436712420233,0.9912769701209354,0.9909310059671764,0.9967753007947356,0.9975549335494441,1.0023769241877356,0.9965445480422199,0.9962488428735765,0.9959297829901523,1.0042243347163924,0.9959321762684212,0.996046910930294,0.9985711219948527,1.0047493157710075,1.0054734479567795,0.9952645302585814,0.9953718714736578,1.0024838436808112,0.9926664660504617,1.0023147376728585,2.032717411257951e-05,3.322823176763399e-05,1.4458370213097213e-05,1.610808295631096e-05,1.5906108471522983e-05,2.437222539888913e-05,3.770809181380961e-05,2.571035794161651e-05,1.5990052137136504e-05,4.2711759229720236e-05,1.5407139469616083e-05,4.2555980496989916e-05,3.9847225416134834e-05,1.7219644159126724e-05,2.2396813989659703e-05,2.450922029283036e-05,1.8039102374983106e-05,3.850040459375189e-05,1.8662004698049528e-05,2.7057499608411904e-05,1.92299406072015e-05,1.946231252725247e-05,3.981937737831648e-05,2.90188181594011e-05,2.9067422558948872e-05,2.0066721548144012e-05,2.0010508794626337e-05,2.25643387067109e-05,3.674707681409328e-05,2.4488783344779945e-05
455,455.0,0.9904852041046963,1.0054147496945678,4.015297957500278e-05,1.3436853996248256e-05,2.452898650045252e-05,8.395172286341655e-06,1.757129308518728e-05,3.108317572670646e-05,1.0021842113516592,0.9929733612863787,0.9977028689275814,0.9985773207945787,0.9978976051929184,1.0005475717675187,0.9919069773391928,0.9991723587020855,0.9986135337313365,0.9904817049635564,1.0001179971903689,0.9911626735684445,0.9908185482547077,0.9967389571390137,0.9974706499084611,1.0022650972356029,0.99650743844027,0.996134572153525,0.9958942703981751,1.0041106302169,0.9958982136434066,0.9960159725191631,0.9984582775718537,1.0046323777733215,1.0053558348641516,0.9952304300418642,0.9953374339146335,1.0023704194803749,0.9925529596351014,1.0022029153107992,2.026630912942776e-05,3.108317572670646e-05,1.3436853996248256e-05,1.5036495605634478e-05,1.4839247798068258e-05,2.4205759767711184e-05,3.5367080424955373e-05,2.5434901932753466e-05,1.4894207622004612e-05,4.015297957500278e-05,1.4363234406185457e-05,3.995792558470005e-05,3.739737314500829e-05,1.6153784444297147e-05,2.102981627560342e-05,2.428383295321688e-05,1.695274645170833e-05,3.6296410236064065e-05,1.757129308518728e-05,2.6661583286217392e-05,1.812482320670481e-05,1.8316318098068467e-05,3.776221065826536e-05,2.8569525816501187e-05,2.8637665321607412e-05,1.899093514892792e-05,1.8922880831550456e-05,2.2473950274435716e-05,3.4442213485645625e-05,2.424406072516757e-05
456,456.0,0.9904565790983462,1.0053774706103487,3.678885672578453e-05,1.259764117539121e-05,2.3137616842722902e-05,7.6124138738721305e-06,1.631732550215912e-05,2.8335893428121577e-05,1.0021102721403796,0.9929412248795731,0.9977025716261146,0.9985831601130492,0.9979004124472245,1.0004729216518746,0.9918764071204874,0.9990949012342294,0.9986204677195075,0.9904565790983463,1.0001292998957114,0.9911378231787983,0.9907877450277719,0.9967389475668693,0.9974377867426644,1.0021957117117393,0.996505622702653,0.9961010927135904,0.995893547044617,1.0040434293402352,0.9958972094534372,0.9960169172961494,0.9984294431039145,1.004568534992801,1.0052925030934268,0.9952310901872055,0.9953375045479701,1.002299254423609,0.9925238828130475,1.0021331793426678,2.0628405090640756e-05,2.8335893428121577e-05,1.259764117539121e-05,1.40799201740718e-05,1.391050253429138e-05,2.4437023538152418e-05,3.230498580810185e-05,2.5605997383255487e-05,1.4016465589860744e-05,3.678885672578453e-05,1.3555578886639292e-05,3.6627302119827935e-05,3.420953339073674e-05,1.5015381053653052e-05,1.9368913155494814e-05,2.4159236559357674e-05,1.5749033715750214e-05,3.3060522954855715e-05,1.631732550215912e-05,2.613074910373201e-05,1.6815381987957376e-05,1.6979127530690108e-05,3.437257295775231e-05,2.7801799114718537e-05,2.7852170501105493e-05,1.7619254795063576e-05,1.7556552107147577e-05,2.2724119463602494e-05,3.142011672453836e-05,2.4088142209232885e-05
457,457.0,0.990443160548251,1.0053501788911474,3.356790154702702e-05,1.2122426628333964e-05,2.1546865031302902e-05,6.716347714649626e-06,1.54631123897059e-05,2.5959377455062797e-05,1.002077174946232,0.9929970307965423,0.9977449042309764,0.9986266649001839,0.9979456318629372,1.0004369955076953,0.9919366885406569,0.9990554858399121,0.998665182265865,0.9905251085910499,1.0001717102839076,0.9912060682624295,0.9908532890309486,0.9967782825054414,0.9974596542842624,1.002162647722446,0.9965423392460127,0.9961640620926843,0.9959316101802695,1.0040147025483215,0.99593554759445,0.9960564295741454,0.9984965818187218,1.0045435592136118,1.005269448706589,0.9952730388805837,0.9953788441123099,1.0022658511398386,0.9925882591070246,1.0021001804460141,1.950245564118731e-05,2.5798849812501703e-05,1.2122426628333964e-05,1.3477090852084468e-05,1.3348866939243867e-05,2.3004976901591805e-05,2.943620222915431e-05,2.407808706061794e-05,1.3510046340460135e-05,3.356790154702702e-05,1.3060524309118828e-05,3.345150419770021e-05,3.120341483046169e-05,1.4210723209524615e-05,1.7811626066470584e-05,2.26717013393124e-05,1.4925561319446848e-05,3.0092853542203827e-05,1.54631123897059e-05,2.4417934409054974e-05,1.5942580003810924e-05,1.6096711220780833e-05,3.126843601587082e-05,2.5919695249870083e-05,2.5959377455062797e-05,1.674585164829933e-05,1.6673065906101422e-05,2.1445159363655426e-05,2.8597190324223498e-05,2.260202418621004e-05
458,458.0,0.99044311719038,1.00534309140955,3.129569714180551e-05,1.1540770974919705e-05,2.0789948548626188e-05,6.378729325308398e-06,1.4614902032789924e-05,2.617492675268358e-05,1.0020727441764772,0.9931708424107438,0.9978198174393015,0.9987034455004744,0.9980251887566189,1.0004410870595393,0.9921263567642212,0.9990624996407008,0.9987485289752233,0.9907300227816974,1.000256628918606,0.991411929913791,0.9910502727743135,0.9968580496572453,0.997550962978862,1.0021693862968308,0.9966230313844134,0.9963604454257066,0.9960146182468066,1.0040362310723698,0.9960196902095507,0.9961417723826324,0.9987019390019407,1.0045771803884134,1.0053054408511033,0.9953620961650284,0.9954682333645467,1.0022654605884416,0.9927744053544969,1.0021067632425895,1.9897360654775185e-05,2.4003461453761765e-05,1.1540770974919705e-05,1.2786513437979667e-05,1.2705639860521817e-05,2.3339144207195567e-05,2.738938299030717e-05,2.433382238470297e-05,1.2926752773930938e-05,3.129569714180551e-05,1.2602482248467114e-05,3.112019097969548e-05,2.8996468332949615e-05,1.3442834688186915e-05,1.718285872056871e-05,2.3100366753944454e-05,1.4117042482180294e-05,2.836686854572229e-05,1.4614902032789924e-05,2.478424909465479e-05,1.5049064383199744e-05,1.5194453972074117e-05,2.9540456278160926e-05,2.6169281530296122e-05,2.617492675268358e-05,1.5791139594130707e-05,1.571784580214038e-05,2.1794764696419408e-05,2.6687350170417392e-05,2.3032363520203078e-05
459,459.0,0.9904527071241576,1.005366425038143,2.9430729330725036e-05,1.0727970163003325e-05,2.0026004790846628e-05,6.348451794172463e-06,1.3555292299677411e-05,2.567398302284054e-05,1.0021074222949171,0.9932836654421628,0.9978575658474307,0.9987421060256053,0.9980617240201435,1.0004806843387772,0.9922479314323295,0.999105580578613,0.9987851738943839,0.9908600661000151,1.0002922885393648,0.9915423551312115,0.9911766718267145,0.9968971915130517,0.9976195430404942,1.0022132526848493,0.9966637671564805,0.9964861238553855,0.9960571768479015,1.0040908981188525,0.9960630301036614,0.9961854383758294,0.9988331103539241,1.0046373006218727,1.005366425038143,0.9954063693909226,0.9955128483241121,1.0023049225212661,0.9928926528007069,1.002150652904518,2.0220225999604647e-05,2.2459042084513025e-05,1.0727970163003325e-05,1.1900353231262299e-05,1.1836328012001151e-05,2.3649023373611203e-05,2.567398302284054e-05,2.4616733932519762e-05,1.2100536853938342e-05,2.9430729330725036e-05,1.1931893393632298e-05,2.9195328184631998e-05,2.713763874204781e-05,1.2511870798767376e-05,1.666462446538361e-05,2.3371486066356358e-05,1.3117333557371353e-05,2.7025664066970168e-05,1.3555292299677411e-05,2.5081865253823393e-05,1.392714133815736e-05,1.4058012016270206e-05,2.8213689178764407e-05,2.6459382359212985e-05,2.644547844920913e-05,1.4563247587628953e-05,1.4506931109791047e-05,2.202748087608137e-05,2.507410118974429e-05,2.3296756787857765e-05
460,460.0,0.990468188449008,1.0054253255516155,2.8456061805545548e-05,9.795217749118194e-06,1.8774136079125602e-05,6.299122645494113e-06,1.2409895569433765e-05,2.4355155361357022e-05,1.0020779077040585,0.9932254992999185,0.9977805426423076,0.9986575690472145,0.997974988527805,1.0004434841750827,0.9921744326479617,0.9990664681017962,0.9986929309296277,0.9907721354308066,1.0001981610178066,0.9914546592511815,0.9910962886180253,0.996810552686946,0.9975607954785596,1.0021790675737337,0.996573369012761,0.9964294104651726,0.9959638869924531,1.004051634624976,0.9959626841622001,0.9960809669763632,0.9987745073214324,1.0045946436794864,1.0053223325979541,0.9952987449479398,0.9954059695900712,1.0022708345316969,0.9928306865973636,1.0021164582762485,1.862694892264443e-05,2.1934353705796132e-05,9.795217749118194e-06,1.0866319921840685e-05,1.0794101884782207e-05,2.174232497803567e-05,2.498305653372611e-05,2.263322736538879e-05,1.1001926768864813e-05,2.8456061805545548e-05,1.081140235540676e-05,2.8232843807293335e-05,2.634468647453053e-05,1.1445803673182731e-05,1.5342234646956006e-05,2.143530173350577e-05,1.2013659399304997e-05,2.6434104187506683e-05,1.2409895569433765e-05,2.303281433866837e-05,1.2783477743917493e-05,1.2926140447421474e-05,2.763595546930874e-05,2.4355155361357022e-05,2.434200256956476e-05,1.3384671732240208e-05,1.3338653476871194e-05,2.0223584178046756e-05,2.4535800205756168e-05,2.1362355367752433e-05
461,461.0,0.9904858192643553,1.0055046543330681,2.9575598482036438e-05,9.182374653327718e-06,1.8456793737015226e-05,6.962945517659282e-06,1.1507469709195547e-05,2.3412427507569244e-05,1.0021826544041752,0.9931096538388732,0.9976781475902291,0.9985526553457953,0.9978734397137021,1.0005543534599475,0.99204264629655,0.9991763957097118,0.9985961377737503,0.9906216154418891,1.0001098810502786,0.9913071457903874,0.9909580206867715,0.9967133115679422,0.9975317622999987,1.002300804808174,0.9964773587624883,0.9963155039039407,0.9958695979498219,1.0041851293687045,0.9958695410627807,0.9959883909693404,0.9986594114156075,1.0047338425421606,1.0054616227315454,0.9952025257648579,0.9953103728848431,1.0023790202107599,0.992705855193977,1.00223776933577,1.7901584177762845e-05,2.3412427507569244e-05,9.182374653327718e-06,1.006673820395012e-05,1.003656943731488e-05,2.074318427254088e-05,2.63154888181465e-05,2.160013954740703e-05,1.0146124297346142e-05,2.9575598482036438e-05,9.874039277264044e-06,2.9359313096558392e-05,2.7630370382701195e-05,1.0637861509687517e-05,1.4938620520939157e-05,2.0349407909305926e-05,1.116730000864543e-05,2.78640392328156e-05,1.1507469709195547e-05,2.1835612541741935e-05,1.185265708104569e-05,1.1982064351757662e-05,2.9060741764165905e-05,2.3102683745840298e-05,2.3106944053760474e-05,1.2404486868128745e-05,1.2368734581365182e-05,1.9277795427320183e-05,2.6120133120513226e-05,2.028330753030275e-05
462,462.0,0.9905018576696241,1.0055842016677052,2.9476306361141378e-05,8.584627153430104e-06,1.8119058179407578e-05,7.345568635081001e-06,1.061842825016568e-05,2.3824829396917286e-05,1.0022440039679643,0.9930390895644001,0.9976117147106475,0.9984882594051379,0.9978152590139744,1.000628638294762,0.9919660202465869,0.9992520588929552,0.998548246636892,0.9905418888791891,1.0000722685532297,0.9912287004928899,0.9908810324002164,0.9966532621042834,0.9975140195832073,1.0023762591803043,0.9964181558186663,0.996240648172203,0.9958109610142105,1.0042565272296937,0.9958066237113592,0.9959234966905289,0.9985750111671764,1.0048037379940953,1.005530775832326,0.995137765245173,0.9952458366864665,1.0024469101000415,0.9926263848117114,1.0023121449833943,1.810911678871883e-05,2.3824829396917286e-05,8.584627153430104e-06,9.278342210537902e-06,9.295686048017097e-06,2.0786193635282773e-05,2.6488481720861115e-05,2.1688932529402137e-05,9.325408999540566e-06,2.9476306361141378e-05,9.010773754653785e-06,2.9266246182168554e-05,2.7734956150248816e-05,9.835660440768265e-06,1.474484013998255e-05,2.0207557008797804e-05,1.0330188451269242e-05,2.8076668932693017e-05,1.061842825016568e-05,2.1597152478690183e-05,1.0924599302794939e-05,1.1018666274306042e-05,2.909378659555597e-05,2.2799034686304217e-05,2.2819532592326174e-05,1.1422951684356595e-05,1.1396122019822402e-05,1.925395052608872e-05,2.640907013467788e-05,2.0153634932707503e-05
463,463.0,0.9905125617642392,1.0056437578407307,2.7345543675798293e-05,7.906582056484369e-06,1.7041625563646943e-05,6.973676674344151e-06,9.719759855329444e-06,2.2217964355430083e-05,1.0023546046862806,0.9930147892685866,0.997672487254606,0.998559856682636,0.9978875748140287,1.000750945963077,0.9919520345851103,0.99937679182465,0.9986272968314582,0.990535300991345,1.0001545250689161,0.9912212687414651,0.9908728263407354,0.9967281221667708,0.9975729848680711,1.0024969587547417,0.9964968614059988,0.9962135970516935,0.9958928992139076,1.004375410592139,0.9958900405662242,0.9960096239922924,0.9985417476518256,1.0049189876112907,1.0056437578407307,0.9952215915869757,0.9953298257311077,1.0025650621137692,0.9926053571231243,1.0024330307049334,1.778898474526874e-05,2.2217964355430083e-05,7.906582056484369e-06,8.540577076515452e-06,8.566179574393283e-06,2.029015476254091e-05,2.463922970491142e-05,2.123978928409001e-05,8.593840994180526e-06,2.7345543675798293e-05,8.308011155494338e-06,2.7149216907436484e-05,2.580798216729879e-05,9.018315300628164e-06,1.371359901395373e-05,1.957713732530488e-05,9.453636840219842e-06,2.6146886683994416e-05,9.719759855329444e-06,2.0765253459024495e-05,9.998313541249345e-06,1.0088518799228931e-05,2.7035861701710557e-05,2.1777159571427525e-05,2.177360412969595e-05,1.0469572204647972e-05,1.044189308878136e-05,1.8751730078609073e-05,2.4588455637290165e-05,1.953501321846966e-05
464,464.0,0.9905141896476244,1.0056680397739939,2.895289156796017e-05,7.905157928446951e-06,1.691854636550655e-05,7.296282094139471e-06,9.630449696243306e-06,2.3005201913976405e-05,1.0022162938706929,0.9929993917096266,0.9977151633550698,0.9986032117282814,0.9979343364031941,1.000602036291114,0.9919414073533516,0.9992241936031054,0.9986750884547553,0.9905344311992645,1.0001989868936,0.9912196733292037,0.9908681757543638,0.9967760779978794,0.997534747522072,1.0023491679428977,0.996547541574079,0.9961898825294782,0.9959446081319492,1.0042153435860297,0.9959452857929357,0.9960666678564407,0.9985173602838312,1.0047478865373207,1.0054725569736946,0.9952811461688057,0.9953884813727207,1.002419505590116,0.9925911708984712,1.0022854054923054,1.656540115589264e-05,2.3005201913976405e-05,7.905157928446951e-06,8.556813196721823e-06,8.625416448832238e-06,1.8840681753182387e-05,2.5787135776218084e-05,1.975598056688518e-05,8.733004276043596e-06,2.895289156796017e-05,8.505021669038882e-06,2.8807439617499417e-05,2.7186035134174565e-05,8.96064515110105e-06,1.3112013754889491e-05,1.8120336770111617e-05,9.333206990688143e-06,2.740402593677302e-05,9.630449696243306e-06,1.912261855405206e-05,9.903555828005262e-06,1.0027714556597852e-05,2.8636296583801858e-05,2.001025672905789e-05,1.999578356911405e-05,1.0458941547171994e-05,1.042938781715365e-05,1.740789694898662e-05,2.5693814044814144e-05,1.8083265481762096e-05
465,465.0,0.9905029994192043,1.0056614709359226,3.3746015161027204e-05,8.169949253024401e-06,1.7720170160872968e-05,8.826679023755372e-06,9.921231243572758e-06,2.6210611553341565e-05,1.0020158846069778,0.9929501590116717,0.9977619537181921,0.9986482451805476,0.9979834416723768,1.0003851273998277,0.9918985231041066,0.999002234751077,0.9987299692935734,0.9905029994192043,1.0002540332526393,0.9911880565320731,0.9908326478957837,0.9968201055630923,0.9974559339861487,1.0021224230471248,0.9965915295424378,0.9961375992484769,0.9959874902066057,1.0039722198477776,0.995987881285382,0.9961106612977868,0.9984672452373808,1.004489138122473,1.0052124438475187,0.9953203105161885,0.9954282246496143,1.0022048298479196,0.9925445258264891,1.0020585953341365,1.510695156805157e-05,2.6210611553341565e-05,8.169949253024401e-06,8.832466567328752e-06,8.925046955084435e-06,1.7172259462572766e-05,2.974118748409198e-05,1.8019149796531436e-05,9.110923077147133e-06,3.3746015161027204e-05,8.927829868402468e-06,3.367113350655618e-05,3.1573201923904894e-05,9.219303265159082e-06,1.3397221265126137e-05,1.6541849851532338e-05,9.571653052731211e-06,3.1660265832530114e-05,9.921231243572758e-06,1.7556168735867593e-05,1.0202907531075376e-05,1.035815335225576e-05,3.347561254140078e-05,1.8477058468425667e-05,1.8492838869168175e-05,1.0849279725595159e-05,1.0828070522692077e-05,1.5880795539639634e-05,2.945741965379807e-05,1.6508549198554105e-05
466,466.0,0.9904770740610565,1.0056334014315893,3.405696492608385e-05,8.022973234900026e-06,1.7322318180967272e-05,9.008353531067425e-06,9.837325517232787e-06,2.6273044322317735e-05,1.0019210910550933,0.9929897471329207,0.9977953198409648,0.9986812423840077,0.9980173798067608,1.0002851709038227,0.991944990278597,0.9989008047653937,0.9987658162973638,0.9905612258533374,1.000292038163384,0.9912451272856863,0.9908838292105254,0.9968476147840577,0.9974412898417034,1.0020164906378752,0.9966180378747167,0.9961761207545876,0.9960124712715972,1.0038590444619293,0.9960104025307116,0.9961295911915463,0.9985071962008915,1.0043666969082452,1.0050892121005808,0.9953415747974047,0.9954497470950777,1.0021059062681825,0.9925877140446218,1.001952310988612,1.3760633986364528e-05,2.6273044322317735e-05,8.022973234900026e-06,8.71294759803909e-06,8.81071131448987e-06,1.5686592035532102e-05,2.9923859360395468e-05,1.6478711566099893e-05,9.053299927487382e-06,3.405696492608385e-05,8.906787516448853e-06,3.4011083652958845e-05,3.184527456740734e-05,9.0913748720537e-06,1.3006939878781813e-05,1.513106562827952e-05,9.46418641956289e-06,3.186642823581479e-05,9.837325517232787e-06,1.6176136315207568e-05,1.0188353599505895e-05,1.0390812709318216e-05,3.38185561809816e-05,1.7110554339223728e-05,1.7148640945877433e-05,1.0895715841479185e-05,1.0869374825232359e-05,1.4500357768782283e-05,2.95300500744177e-05,1.5100788268741874e-05
467,467.0,0.9904417960858705,1.0055931813660677,3.294201661917301e-05,8.745238980296078e-06,1.7078375864129125e-05,8.183805283703977e-06,1.0462078723704409e-05,2.4908362772617416e-05,1.0019732944270379,0.9931720809870589,0.997820902965579,0.9987080039672962,0.998044614458978,1.000355422779808,0.9921356066650469,0.9989756324914535,0.9987949473584574,0.9907554896926065,1.000318562420009,0.9914386227607924,0.9910788472544171,0.9968809943942648,0.9975457883879759,1.0020944702479968,0.9966520779302004,0.9963726277798087,0.9960483994795951,1.0039481289536176,0.9960472056041347,0.9961669350057402,0.9987111472984318,1.0044635323737643,1.005187467603116,0.9953810357081241,0.9954878367634477,1.0021692306810313,0.992775112251777,1.0020302960039262,1.3296243153849507e-05,2.4908362772617416e-05,8.745238980296078e-06,9.53689515338045e-06,9.600354588888079e-06,1.5133797652477508e-05,2.8634520501969685e-05,1.5833540856905444e-05,9.812557922475094e-06,3.294201661917301e-05,9.55021537765988e-06,3.281563184372162e-05,3.056874915635817e-05,9.753215389664745e-06,1.1944115727238432e-05,1.484089496334282e-05,1.0123368833662747e-05,2.9883272539721055e-05,1.0462078723704409e-05,1.6027536210727456e-05,1.0882265783265144e-05,1.1129322345724885e-05,3.1666426362982055e-05,1.6997611632780034e-05,1.7031012860030678e-05,1.1711225284808153e-05,1.165654766035695e-05,1.4018639381027792e-05,2.804043186575629e-05,1.4805185779308264e-05
468,468.0,0.9904043728889905,1.0055501608444304,3.337694006913567e-05,1.0107630496132302e-05,1.7646592233077493e-05,7.790218870919828e-06,1.116631139527274e-05,2.4683202872989933e-05,1.0021306866638926,0.9933320954352413,0.9978122936577528,0.9987032161027581,0.998038712697888,1.0005395563448392,0.9922998105865066,0.999167402160475,0.9987857114896559,0.9909140372094701,1.000302560098433,0.9915980436499207,0.9912449641571446,0.996877911250456,0.9976633736758735,1.0022778501412082,0.9966509544155695,0.9965437127008033,0.9960504692011124,1.004148645150924,0.996050145470839,0.9961740133401515,0.9988879622078637,1.0046753416885927,1.0054009824324799,0.9953846407188709,0.995492049501416,1.0023441033364262,0.9929404724427966,1.0022137359811873,1.3585608981826651e-05,2.4683202872989933e-05,1.0107630496132302e-05,1.0915996667854448e-05,1.079826019259739e-05,1.556874052952051e-05,2.8713012705435283e-05,1.6200576631011644e-05,1.0747439525408964e-05,3.337694006913567e-05,1.017855820634415e-05,3.312750620551067e-05,3.07121000748815e-05,1.084939685754534e-05,1.1004001388168084e-05,1.5633622062557092e-05,1.116631139527274e-05,2.914339900050273e-05,1.143612314676509e-05,1.6947642864739834e-05,1.1916242989583149e-05,1.219258691391632e-05,3.096603855412902e-05,1.7957259277362737e-05,1.7968055877602097e-05,1.2834784396578413e-05,1.2756911499810972e-05,1.4405389000873244e-05,2.793491773735832e-05,1.5569510870910502e-05
469,469.0,0.9903720118657595,1.0055136899717498,3.189365487126689e-05,9.962440706943788e-06,1.770405088705728e-05,7.2387372801725e-06,1.1104027539412876e-05,2.365390669399183e-05,1.0022164650380432,0.993281792778356,0.997727728579571,0.9986206190680104,0.9979517625973957,1.0006380139124895,0.9922426095181914,0.9992732723374274,0.9987009412213343,0.9908408819043798,1.00022061157945,0.9915247490649282,0.9911843448754077,0.9967928779459283,0.9976475635466078,1.0023706810303619,0.9965670931527568,0.996474829619095,0.9959676881077957,1.0042391438067872,0.9959687123387512,0.9960965449565375,0.9988120275320322,1.0047616826809902,1.0054851551601636,0.9953014959102416,0.9954104829203458,1.0024359416822763,0.9928869743057365,1.0023067992366128,1.4743514538805757e-05,2.365390669399183e-05,1.0161764287777817e-05,1.0942301090956024e-05,1.0732819464185948e-05,1.7203894075168153e-05,2.748521926613743e-05,1.786854669000204e-05,1.05868131787547e-05,3.189365487126689e-05,9.962440706943788e-06,3.161676240510668e-05,2.931424865875857e-05,1.0801616084462963e-05,1.023582304765181e-05,1.736754744519748e-05,1.1104027539412876e-05,2.7778606924522562e-05,1.1361344969382031e-05,1.8505134144007957e-05,1.1873721658922395e-05,1.217927252943269e-05,2.973269168087697e-05,1.9334196081011675e-05,1.926332038600345e-05,1.2761178496206157e-05,1.2684072544112703e-05,1.5856975665852043e-05,2.6835926116780777e-05,1.7280185370026296e-05
470,470.0,0.9903519204115208,1.0054931188530998,2.9099907197608173e-05,9.46874481624458e-06,1.7223438213617876e-05,6.5863923648000396e-06,1.05926203272536e-05,2.182056169203076e-05,1.002214335597941,0.9930392357858291,0.9975418653401547,0.9984396300568018,0.9977637949579012,1.0006402316531169,0.9919779726864268,0.9992761544045775,0.998515493371158,0.9905413699424851,1.000039999658792,0.9912279027541374,0.9909095710562265,0.9966002457719481,0.9974971914140912,1.0023691140413524,0.9963768961200643,0.9962147552618615,0.9957800577791236,1.004245696734446,0.995782194680257,0.9959122649984973,0.9985546107648338,1.0047703832519213,1.0054931188530998,0.9951161042796909,0.9952253987521686,1.002440266689178,0.9926297383461238,1.0023050229740191,1.5745379976772912e-05,2.182056169203076e-05,9.46874481624458e-06,1.0271073933997491e-05,1.0144362602774515e-05,1.847181632163808e-05,2.5189939693079347e-05,1.9193490866393628e-05,1.0139129084682909e-05,2.9099907197608173e-05,9.633239811056874e-06,2.8852242018947368e-05,2.6770464412785456e-05,1.024388222052804e-05,9.503952213857557e-06,1.8605471886536213e-05,1.05926203272536e-05,2.5656313319603772e-05,1.0879042722227335e-05,1.9806636068579433e-05,1.1383657598864311e-05,1.170723593613658e-05,2.756580221240999e-05,2.070016061311825e-05,2.0590085501819025e-05,1.223068152219352e-05,1.215368480394188e-05,1.7063542614296474e-05,2.470101311487662e-05,1.8519011304281807e-05
471,471.0,0.9903513059216179,1.0054947919304325,2.7509100172282013e-05,9.132656216383922e-06,1.8049645533116202e-05,6.9498142331819285e-06,1.0320558236632055e-05,2.3769419748541984e-05,1.002142724070841,0.9928721920706179,0.9974286015381356,0.9983269393889126,0.9976525604686904,1.0005680036942293,0.9918021169162375,0.9992014585182084,0.9984094179916597,0.990351305921618,0.999945469524432,0.9910372219110039,0.9907276267631815,0.9964838222149115,0.9973791870156234,1.0022970219924578,0.9962587945972593,0.9960466910034679,0.995661730308888,1.004175369363067,0.9956624406284053,0.9957906368908102,0.9983900062961414,1.0047024447425659,1.0054257841145915,0.9949961191543742,0.9951051026886131,1.0023699681987082,0.9924520959520656,1.0022326970957907,1.945433374829948e-05,2.0166032383585224e-05,9.132656216383922e-06,9.894305614862209e-06,9.885146419755438e-06,2.2740868865298667e-05,2.3094434523323935e-05,2.3694302548968538e-05,1.0017767517869231e-05,2.6473241951955584e-05,9.549653720617892e-06,2.625421905361604e-05,2.441281137001827e-05,9.945914709029434e-06,9.267588439591066e-06,2.3248381521828336e-05,1.0320558236632055e-05,2.3769419748541984e-05,1.0600664393952655e-05,2.5497184808570682e-05,1.1108713384581914e-05,1.1457169094155636e-05,2.5517533279880734e-05,2.750421734452714e-05,2.7509100172282013e-05,1.1902543154715414e-05,1.1826317455445933e-05,2.1337163222059e-05,2.2736924419908843e-05,2.317019867322872e-05
472,472.0,0.9903745375389639,1.0055130309932219,3.675448389162972e-05,8.860396353812037e-06,1.94476893430389e-05,9.173966211165504e-06,9.905246915479283e-06,2.7215432700465783e-05,1.0021265302038969,0.9929133439968949,0.9975092750656471,0.9984130604746433,0.9977410385923065,1.0005505706899758,0.9918537310937721,0.9991796941286419,0.9985070889365565,0.990417209660896,1.000050464715168,0.9911035543949379,0.9907853938295159,0.9965715564078227,0.9974249440753788,1.0022875882978843,0.996345028487215,0.9961019455466332,0.9957480950424933,1.0041668292113537,0.9957494979337612,0.9958793867626845,0.9984530955002524,1.0046943750237112,1.0054175745830856,0.9950834433541611,0.9951927996707034,1.002356225134498,0.9924954517926786,1.002222688132805,2.4604890987155404e-05,1.8592865161588056e-05,8.860396353812037e-06,9.541793470505836e-06,9.622018915933204e-06,2.8654576572543545e-05,2.1199257267264944e-05,2.9880311323027056e-05,9.875119105933928e-06,2.42474662739586e-05,9.472550086993588e-06,2.404212840434084e-05,2.2357239966947717e-05,9.556195941434727e-06,9.172075544863894e-06,2.9809008036881797e-05,9.905246915479283e-06,2.1911413109557244e-05,1.014123656031176e-05,3.326095117822916e-05,1.0594017292781552e-05,1.0913766293939902e-05,2.348790749627988e-05,3.6613947377695265e-05,3.675448389162972e-05,1.1274745567890465e-05,1.1211887316825806e-05,2.7215432700465783e-05,2.0906131224264005e-05,2.9751619952631772e-05
473,473.0,0.9904146313967522,1.0055391521678205,3.752610249648759e-05,8.431660304168982e-06,1.9728079157474756e-05,9.685344399819438e-06,9.460633655660224e-06,2.7398515646185674e-05,1.002224886525236,0.992982561527088,0.9976974886487179,0.9986086496398576,0.9979401898965884,1.0006454624756467,0.991933117266985,0.9992706772653539,0.9987093216036521,0.9905141529713529,1.0002548992911724,0.9911999401945849,0.9908726213763022,0.9967783982132298,0.9975582430780928,1.0023961478116432,0.9965572306328246,0.996181138962327,0.9959644447698728,1.0042782230745289,0.9959687870811409,0.9961011988217138,0.9985276230803721,1.0048056865587742,1.0055282150586073,0.9953060821852242,0.9954154821396903,1.0024552478341373,0.9925699954230266,1.0023313421397881,2.4759697660961653e-05,1.9869065840056113e-05,8.431660304168982e-06,9.051465559557672e-06,9.161113900448412e-06,2.8765966229012368e-05,2.2646835174639258e-05,2.998965035719641e-05,9.460633655660224e-06,2.5831971441753903e-05,9.10316016568641e-06,2.5593741276802772e-05,2.3983232348569493e-05,9.05919723448135e-06,9.144095127623312e-06,3.0109315898109235e-05,9.374411986223669e-06,2.329619565420356e-05,9.58612928526905e-06,3.372763773216548e-05,9.98035156408497e-06,1.0245181669231148e-05,2.5007034463617747e-05,3.734420350547238e-05,3.752610249648759e-05,1.0599726341190628e-05,1.0534264282472616e-05,2.7398515646185674e-05,2.2192865543829562e-05,3.006895237908099e-05
474,474.0,0.990461765375746,1.005564471580582,3.8151557179715846e-05,7.794060414051812e-06,2.114147860147676e-05,1.0954093623522413e-05,8.929457095400318e-06,3.0251390233815553e-05,1.0022506661764876,0.9930973312878382,0.9978217973034855,0.9987390027637906,0.9980683295745343,1.0006725229197155,0.9920554839972305,0.9992959692658298,0.9988358490366487,0.9906365574052658,1.0003747030782253,0.9913237787947909,0.9909966002950821,0.9969110679669722,0.9976564024010223,1.0024294498481208,0.9966910720381442,0.9963084031677799,0.996101547458053,1.0043127120619364,0.9961071467243341,0.9962416708424594,0.9986616100198884,1.004841341603558,1.0055644715805818,0.9954457682249296,0.9955548342328607,1.0024837010101337,0.9926944433748333,1.0023642640459405,2.445643553971858e-05,2.5199591921097936e-05,7.794060414051812e-06,8.368181244042393e-06,8.477125770159107e-06,2.900107838824924e-05,2.8401331440998207e-05,3.039931127163955e-05,8.772065735627653e-06,3.150394207705883e-05,8.428509043083725e-06,3.12641881103144e-05,3.002296303314976e-05,8.421210408837917e-06,1.080398665662811e-05,3.0251390233815553e-05,8.715637279101877e-06,2.9337535763556733e-05,8.929457095400318e-06,3.4188507807294395e-05,9.290548124692057e-06,9.541604746077792e-06,3.151009849037214e-05,3.790743452069259e-05,3.8151557179715846e-05,9.87355680880978e-06,9.803794345455753e-06,2.7408218186668588e-05,2.780575357354899e-05,3.0215282834443028e-05
475,475.0,0.9905061173567082,1.0055820478982114,4.078255024939675e-05,7.631955119917335e-06,2.222099894985828e-05,1.2101933305802769e-05,8.604075796329204e-06,3.2410667788509795e-05,1.0021769773458817,0.9931591636325056,0.9978501995637697,0.9987650083441161,0.9980970495638026,1.0005946634552547,0.9921275897157628,0.9992156845812747,0.9988659694983774,0.9907162843231786,1.000407264942688,0.9914022136102092,0.9910721610705495,0.9969430891216527,0.9976718021130994,1.002363875660283,0.9967239199226133,0.9963858760949758,0.9961359781423675,1.004255017691574,0.996141437692108,0.9962793016978804,0.9987490131595536,1.0047889027922334,1.0055151748589986,0.995480716798705,0.9955900173374288,1.0024075758925381,0.9927662707569517,1.002298166915545,2.5784709376028725e-05,2.7055554563910927e-05,7.631955119917335e-06,8.111130906239659e-06,8.271662495132567e-06,3.139723143780094e-05,3.0245419496206854e-05,3.323764907625042e-05,8.515108611352373e-06,3.2920086326171136e-05,8.194838986921427e-06,3.2721475413989616e-05,3.1874780548869165e-05,8.183678600330367e-06,1.171374231909297e-05,3.2410667788509795e-05,8.429974399681278e-06,3.136326950520221e-05,8.604075796329204e-06,3.672675929237804e-05,8.9126850903059e-06,9.090208242940396e-06,3.366796543648321e-05,4.052605642335998e-05,4.078255024939675e-05,9.461038251946484e-06,9.377725867990806e-06,2.9332720026302158e-05,2.970025361188753e-05,3.238499523482021e-05
476,476.0,0.9905378652204027,1.0055919099488204,3.9322701388631244e-05,1.1336950639307822e-05,2.4194057013018454e-05,1.0942164896072284e-05,1.2122136606941376e-05,3.3957620136234045e-05,1.0020463379853444,0.9930628330652941,0.9977323724439504,0.9986368186877622,0.997969650703298,1.0004560722821694,0.9920247668199241,0.9990757872146636,0.9987322300338446,0.9905992480978276,1.000266385232445,0.9912862435093951,0.9909656338685008,0.9968106582939772,0.9975453534595932,1.002220569200724,0.996588883654821,0.996278880837233,0.9959988027541278,1.0041068618993965,0.996004591808978,0.9961410362912879,0.9986493793689231,1.0046350854042392,1.0053617710555642,0.9953442656599392,0.9954534687126164,1.0022695880361407,0.9926672627535046,1.0021549526690614,2.5095968888203543e-05,2.918505884271534e-05,1.1336950639307822e-05,1.1511069480642723e-05,1.2023990594912862e-05,3.086169359207288e-05,3.303490376760126e-05,3.285774564023166e-05,1.2115113113980391e-05,3.7329675961530254e-05,1.1643900063978439e-05,3.701555504261725e-05,3.498455205754415e-05,1.203125937827373e-05,1.2333873349150333e-05,3.158509252620765e-05,1.2115830840355015e-05,3.3957620136234045e-05,1.2122136606941376e-05,3.568756514262386e-05,1.232037622901261e-05,1.2274377837152907e-05,3.5982976710917245e-05,3.9143531721742375e-05,3.9322701388631244e-05,1.2807517444327818e-05,1.2680813109083074e-05,2.8706855211233945e-05,3.218592866381096e-05,3.156707640951719e-05
477,477.0,0.9905471868475921,1.0055958291008722,4.84170779497247e-05,1.5089103832878538e-05,2.804040879634742e-05,1.0847838172617936e-05,1.7846871684194503e-05,3.6153934997962705e-05,1.002010660067576,0.99301508806149,0.9976911826342004,0.9985929577439007,0.9979264947140398,1.000418272161034,0.9919762712117141,0.9990371833217319,0.9986899411576817,0.9905471868475922,1.0002241888289247,0.9912347652885944,0.9909180140490398,0.9967694721467386,0.9975069333166907,1.0021886986736415,0.9965484399845539,0.996230854883858,0.995958646624935,1.0040763020979837,0.9959651895005033,0.9961044540480573,0.9986003147724719,1.0046015351211521,1.0053278545959865,0.9953042040845862,0.9954129239462532,1.0022330563229866,0.992620228157947,1.002122780757528,2.3143296187379614e-05,3.6153934997962705e-05,1.6990297466242768e-05,1.685466870673043e-05,1.7665951211802092e-05,2.8429795305686825e-05,4.133092924593663e-05,3.028610562442948e-05,1.7451677466229707e-05,4.84170779497247e-05,1.646800865479828e-05,4.798502309465257e-05,4.40142506927672e-05,1.8006004274075705e-05,1.5089103832878538e-05,2.905013350731697e-05,1.7990706719022034e-05,4.1739079623960076e-05,1.7846871684194503e-05,3.280612654169981e-05,1.7994434100786094e-05,1.78282467977227e-05,4.335275103197614e-05,3.5929080275511866e-05,3.607685026408555e-05,1.840991924742241e-05,1.826568628093443e-05,2.6454255895111634e-05,4.014666272926722e-05,2.903533448011395e-05
478,478.0,0.9905282463962095,1.0055955767228302,5.098382142247885e-05,1.5947521641484472e-05,2.834918952216276e-05,1.1043938209888764e-05,1.926472052877001e-05,3.7941155145977535e-05,1.0021188415892075,0.9930872820830606,0.9977192922294587,0.9986268158380516,0.997962382439739,1.000538891742719,0.9920557441033799,0.9991604118571719,0.9987286043984761,0.9906327086262191,1.0002671454541059,0.9913192252842496,0.9910018119236514,0.9968083241026622,0.9975897803806834,1.0023144297668545,0.9965863141219767,0.9963079389277337,0.9959971913189022,1.0041968985931686,0.9960025206473704,0.996141330366049,0.9986752370333901,1.004719761101054,1.0054462988750106,0.9953417835985826,0.9954497098424259,1.0023484973300891,0.9926999779040259,1.0022472905140218,2.1319346132771317e-05,3.7941155145977535e-05,1.8281769301038945e-05,1.8103229667984232e-05,1.8888321039382225e-05,2.607105962445308e-05,4.330774523558055e-05,2.779059215203086e-05,1.8569525374931847e-05,5.098382142247885e-05,1.7387074922956512e-05,5.0576826065011416e-05,4.615612211557736e-05,1.9384800746550277e-05,1.5947521641484472e-05,2.6608471545269937e-05,1.9385210335502364e-05,4.328012509969822e-05,1.9228312717017062e-05,2.9951231507830266e-05,1.9391431774953408e-05,1.926472052877001e-05,4.453690437892993e-05,3.2744933622321905e-05,3.2877398277221604e-05,1.9768313462795245e-05,1.9640140530870227e-05,2.4246938209400636e-05,4.2241770760979954e-05,2.6600872325112307e-05
479,479.0,0.9904911531328655,1.005592924183158,4.684448007112585e-05,1.587255791771439e-05,2.7736128909468342e-05,8.828192333383021e-06,2.150363110455442e-05,3.4729717405916464e-05,1.0022629235610874,0.9931660764213481,0.9977175364038035,0.9986277145650145,0.9979662192157647,1.0006983024298675,0.9921393026955315,0.9993225931191391,0.9987397052718149,0.9907215813749517,1.000278431789861,0.9914077514725731,0.9910911592330717,0.9968051883494217,0.9976656745267697,1.0024626141370723,0.9965805531785628,0.9963890915391478,0.9959892740986296,1.0043446862450833,0.9959895417429223,0.9961233276494831,0.998758575037793,1.0048663646193579,1.005592924183158,0.9953259503317009,0.9954338409254394,1.0024993823222916,0.9927815707759927,1.0023959172933345,2.0029046696243048e-05,3.4729717405916464e-05,1.9778291626864983e-05,1.996050695636173e-05,2.0825772303350477e-05,2.4278551939999097e-05,3.967659337809909e-05,2.5789756565863824e-05,2.084505113624213e-05,4.684448007112585e-05,2.0089265294446954e-05,4.6467943848652434e-05,4.2344085071638624e-05,2.150363110455442e-05,1.587255791771439e-05,2.4974317032684656e-05,2.1673328602810392e-05,3.963890464029857e-05,2.1694229406412523e-05,2.8050282823402702e-05,2.1960821918093644e-05,2.1969638616166133e-05,4.0718943898212696e-05,3.0578968644824653e-05,3.068697907590458e-05,2.243616628338221e-05,2.2328130995725626e-05,2.2684979913415627e-05,3.8684444186783354e-05,2.4968479928859416e-05
480,480.0,0.9904500026013402,1.005589098785899,4.495833774870383e-05,1.749488860679126e-05,2.9186341667326987e-05,7.031177873014331e-06,2.4130841184669213e-05,3.318962001447303e-05,1.0022493574756453,0.9931626902783864,0.9977413276181022,0.9986552486300756,0.9979943385366324,1.0006870202091835,0.9921378880290741,0.9993112359298303,0.9987740014500627,0.9907271736331351,1.0003190171402438,0.9914123072034546,0.9910928023608813,0.996831978067274,0.9976690162900793,1.002448994369127,0.9966053779815511,0.9963836378529496,0.99601346364137,1.004324349080985,0.9960110039205956,0.9961408174635701,0.9987483492661385,1.0048399661683396,1.0055663340827963,0.995347846156756,0.995455086242884,1.0024866771884393,0.9927800827839952,1.002382276799256,1.9009602059633407e-05,3.318962001447303e-05,2.4130841184669213e-05,2.491754896903005e-05,2.581952424328197e-05,2.280517440630567e-05,3.806009619564788e-05,2.4065718767472062e-05,2.610404292288233e-05,4.495833774870383e-05,2.5490467255729573e-05,4.464563929340859e-05,4.069423513605055e-05,2.6904615748866475e-05,1.749488860679126e-05,2.3803141531467382e-05,2.7330766231247936e-05,3.8187104418165235e-05,2.7677235555428078e-05,2.667676813628443e-05,2.8118105221631705e-05,2.835725901802192e-05,3.930606687097712e-05,2.898727841828858e-05,2.9077253825019904e-05,2.8771602501520554e-05,2.867008030937748e-05,2.1474588840624804e-05,3.707167436875387e-05,2.3790972220054918e-05
481,481.0,0.9904188903454142,1.0055831515774163,4.404927859578554e-05,1.7712523217628287e-05,2.9255772259236265e-05,7.049024442610303e-06,2.463917252625469e-05,3.24898373010363e-05,1.002144625377097,0.993010555966261,0.9976932644763079,0.9986113179564393,0.9979437168671692,1.0005684830781885,0.9919782389009094,0.9991894099115981,0.9987190932260572,0.9905598196429419,1.0002694471563989,0.9912447787014029,0.9909299703524298,0.9967889511392074,0.9975683120637489,1.0023453984879611,0.9965653712984898,0.9962185613325943,0.9959750915137207,1.004212428850036,0.995977187558546,0.9961048556640191,0.998578703458097,1.004722679389798,1.0054501106296836,0.9953233017283521,0.9954292657964181,1.0023795315126032,0.9926227730182177,1.0022782409442308,1.7712523217628287e-05,3.24898373010363e-05,2.5570638999964556e-05,2.6594817945687987e-05,2.7422174818066137e-05,2.11879305596719e-05,3.743896792161276e-05,2.2333868769127308e-05,2.772805379734805e-05,4.404927859578554e-05,2.7031841445624037e-05,4.3781148382453304e-05,4.0039050740068696e-05,2.8726060094081406e-05,1.7857493327314995e-05,2.2069095996974697e-05,2.9237933576256298e-05,3.7843967977466475e-05,2.977288547043792e-05,2.463917252625469e-05,3.0265093276809646e-05,3.0675418979268706e-05,3.9288255012720644e-05,2.671423600705413e-05,2.6784870679366258e-05,3.097319331856628e-05,3.087368811990298e-05,1.998723242336856e-05,3.6526169880319294e-05,2.2058268616850064e-05
482,482.0,0.9904119119088678,1.005573589539652,4.174762110055355e-05,1.7432213353566058e-05,2.8337796056302504e-05,6.264457799625895e-06,2.4489296039678088e-05,3.066575581323723e-05,1.002173396357191,0.9928697415014618,0.9976971736833038,0.9986202616973742,0.9979523318259759,1.000588806909192,0.9918334989493203,0.9992047634595188,0.998730063346119,0.9904119119088677,1.000285052834563,0.9910983925211464,0.9907848147937676,0.9967994334818315,0.997533887083685,1.002370442908385,0.9965774902760116,0.9960787325644385,0.9959904172135886,1.0042301662186552,0.9959918868946088,0.9961190669865272,0.9984385779919054,1.0047343420413253,1.0054614926081296,0.9953385983356661,0.9954441676472684,1.0024051728510424,0.9924792395626707,1.0023025494866349,1.816882688018851e-05,3.066575581323723e-05,2.4489296039678088e-05,2.5584997187291163e-05,2.6345895824173487e-05,2.159642842249134e-05,3.543313570301379e-05,2.2738881471681913e-05,2.6745834015873354e-05,4.174762110055355e-05,2.6252151361609738e-05,4.147652657864958e-05,3.7911116319590594e-05,2.7669695521409992e-05,1.7432213353566058e-05,2.2234735378698e-05,2.8196997283483692e-05,3.597007492222082e-05,2.8754876666499986e-05,2.455508954000972e-05,2.920202458204986e-05,2.965255439809415e-05,3.743501160118196e-05,2.6504799556435535e-05,2.651214950656575e-05,2.9854155235698434e-05,2.976755420249575e-05,2.0441232591780962e-05,3.456094109547717e-05,2.2233309535375107e-05
483,483.0,0.9904380229093531,1.0055589196545496,3.872768975948093e-05,1.7174500078363615e-05,2.7247730366879055e-05,5.133645885268422e-06,2.348751113396588e-05,2.8451221204291005e-05,1.0022297109894647,0.9928883800239231,0.9977380512360876,0.9986605215292241,0.9979938801399236,1.0006402446904374,0.9918561611778742,0.9992542488444103,0.9987774138125147,0.9904404888070704,1.000333008401144,0.9911295079219802,0.9908110286194161,0.9968412088301499,0.9975718926405968,1.002422110938278,0.9966199371530378,0.9961029018101387,0.9960338077583054,1.0042810809905118,0.9960319299971893,0.9961548551931566,0.9984580441891701,1.0047833938298876,1.0055115932498269,0.9953812879950501,0.9954864862686607,1.0024577497552383,0.9924990403660362,1.0023544908452127,1.8938418597273266e-05,2.8451221204291005e-05,2.3221169992963994e-05,2.4446272608099146e-05,2.509253346880958e-05,2.236046683126359e-05,3.279891897050385e-05,2.348751113396588e-05,2.556503397683217e-05,3.872768975948093e-05,2.5268862014450068e-05,3.8461855183535426e-05,3.5060713865448646e-05,2.6331207563513285e-05,1.7174500078363615e-05,2.282880772335226e-05,2.6841694803111464e-05,3.3305147743770946e-05,2.736615473524517e-05,2.497132554062458e-05,2.77498178461364e-05,2.8122265082429575e-05,3.4485830303178127e-05,2.690013597041084e-05,2.6863392770366565e-05,2.832913125696119e-05,2.8257890991651587e-05,2.124707972862008e-05,3.194095822285518e-05,2.283590303886331e-05
484,484.0,0.9904856192600111,1.005537648904052,3.5840807782947786e-05,1.6285418725390824e-05,2.5454758813939262e-05,4.535053465153739e-06,2.261757534611881e-05,2.634109609248052e-05,1.0022353160068043,0.9929538159095239,0.9978402857337574,0.9987646192972753,0.9981054993716322,1.0006428539167145,0.991931066725222,0.9992525036434001,0.9989018573496986,0.9905404623971311,1.0004676883029857,0.9912299345971245,0.9908969260691466,0.9969518341649238,0.9976350618018213,1.002428198094937,0.9967328739926883,0.9961801136999899,0.9961468415890451,1.0042981906275894,0.9961433496993001,0.9962618611349595,0.998534434790017,1.0048075323266425,1.0055376489040522,0.995497009170236,0.9956011145459513,1.0024622011577746,0.9925672548861473,1.0023615709651141,1.8289992136171088e-05,2.634109609248052e-05,2.1429894227875393e-05,2.261757534611881e-05,2.3190370439811712e-05,2.161811145786094e-05,3.0351595606670715e-05,2.2695155955824408e-05,2.3636468377201944e-05,3.5840807782947786e-05,2.3406236589045246e-05,3.5581536148487664e-05,3.243921556392344e-05,2.4306476354792194e-05,1.6285418725390824e-05,2.2064631785364334e-05,2.476528186155503e-05,3.078834784052758e-05,2.5242219505363227e-05,2.391455743908712e-05,2.5575657281036633e-05,2.5879247096719605e-05,3.18136457887183e-05,2.5663259436083664e-05,2.563197745510109e-05,2.6104592937338405e-05,2.604435149833846e-05,2.0515287242497694e-05,2.9555692448662284e-05,2.205406399718177e-05
485,485.0,0.9905379569478538,1.0055095661312208,3.373536611832994e-05,1.579159572487461e-05,2.4423924194659065e-05,4.051139546438152e-06,2.1912542890017937e-05,2.6516941595498323e-05,1.0021879179520825,0.9929601037456126,0.9979774679143704,0.9989093877806063,0.998251923438426,1.0005863781745388,0.9919483740138907,0.9991919705764283,0.9990581070759011,0.9905835361751609,1.0006355240562776,0.9912729736485675,0.9909250637089025,0.9971036333298247,0.9976754625113768,1.002380114211325,0.9968890075090919,0.9962014683022863,0.9963032851116538,1.0042443502161855,0.9962993471174413,0.9964158689073296,0.9985537940642752,1.0047504127259188,1.0054803278145368,0.9956529813127021,0.9957574539689327,1.0024129259805532,0.9925750626020212,1.0023131869226802,1.955153503063233e-05,2.480877386418415e-05,1.9390805635749653e-05,2.0470663195617132e-05,2.099643216456044e-05,2.3292838280083613e-05,2.8616331477555045e-05,2.4411210920647952e-05,2.1420685403263372e-05,3.373536611832994e-05,2.122523068783172e-05,3.348175584916381e-05,3.067874170350017e-05,2.20086546512335e-05,1.579159572487461e-05,2.3533773732130147e-05,2.2421509848779905e-05,2.8933978641271495e-05,2.2855268525026376e-05,2.5066450623998403e-05,2.3160353054213975e-05,2.3445260841060736e-05,2.9880359398869916e-05,2.6516941595498323e-05,2.6495872380618614e-05,2.364399404328478e-05,2.358815179516707e-05,2.1912542890017937e-05,2.788044915721731e-05,2.3502198605389346e-05
486,486.0,0.9905782919598946,1.0054795876235936,3.167432545685931e-05,1.5161386997543465e-05,2.330091260834952e-05,4.001647652237112e-06,2.0313791980531327e-05,2.669256234601363e-05,1.00216840177245,0.9929439364510592,0.9980109976114896,0.9989422547778728,0.9982868709568296,1.000565400192639,0.9919354728126332,0.9991702015584788,0.9990991989695353,0.9905782919598944,1.00067924958103,0.9912673200453342,0.9909153850739234,0.9971332878566639,0.9976685382662596,1.0023483531615422,0.9969157351622553,0.996179095650476,0.996326927403921,1.0041950886496172,0.9963190024792612,0.9964290554479701,0.9985237499302894,1.0046922894448826,1.0054218689852257,0.995673085621133,0.9957778538331507,1.0023899039408775,0.9925573624754194,1.0022811117379808,2.0313791980531327e-05,2.3283043534938814e-05,1.7591718043421225e-05,1.8592295696302934e-05,1.9080762992467808e-05,2.4344080823673684e-05,2.686811006668317e-05,2.5477492926600084e-05,1.953291238445548e-05,3.167432545685931e-05,1.940878428173983e-05,3.142506040633734e-05,2.889705664181741e-05,1.9975954750519046e-05,1.5161386997543465e-05,2.4240954825791812e-05,2.033655217200293e-05,2.7074580343321724e-05,2.072461973477326e-05,2.5512006861443497e-05,2.0990171760054466e-05,2.1242150747269896e-05,2.7942748311621755e-05,2.670920436437739e-05,2.669256234601363e-05,2.143099015449064e-05,2.1378866513156364e-05,2.2741118174868435e-05,2.6171950369328523e-05,2.4212124588080322e-05
487,487.0,0.9905939738376791,1.0054539115298258,3.07981355459278e-05,1.4492384168784862e-05,2.200583839597472e-05,4.274752612374046e-06,1.8536064606287327e-05,2.5214320703701378e-05,1.0021800992933967,0.992947950027629,0.9979985556243561,0.9989293969924813,0.9982724157413508,1.000577999106458,0.9919399739608873,0.9991838448459055,0.9990827318633746,0.9905857102052376,1.0006628268125908,0.9912748153817685,0.9909205901565384,0.9971142927401173,0.9976617289488668,1.0023523723631438,0.9968936632448381,0.9961730327842129,0.9963039547429416,1.00419022181163,0.9962899979007211,0.9963913774287672,0.9985071567904599,1.0046826446161718,1.0054125876174127,0.9956470124514025,0.9957511793423401,1.0024017910022305,0.9925609192641898,1.0022851635462735,1.922818269345662e-05,2.2857050885645576e-05,1.6100468095853527e-05,1.6991498542570884e-05,1.748114753885281e-05,2.312126568727383e-05,2.627289506699042e-05,2.4207244835804365e-05,1.79520948770541e-05,3.07981355459278e-05,1.783997049920147e-05,3.057924151576795e-05,2.8175811473677716e-05,1.8234053846100855e-05,1.4492384168784862e-05,2.2772686163757765e-05,1.8536064606287327e-05,2.6617518192205308e-05,1.88756290282482e-05,2.4039661693879764e-05,1.908491149585087e-05,1.9318072766545763e-05,2.754534710852695e-05,2.5214320703701378e-05,2.5180260679957458e-05,1.944661761251417e-05,1.94021601426735e-05,2.1471094079953458e-05,2.5586247556126662e-05,2.2753114776050098e-05
488,488.0,0.9905887263408892,1.0054387359985733,3.3210676716528526e-05,1.413042635881435e-05,2.1599061913134536e-05,5.7120176014027865e-06,1.6856975693386994e-05,2.5407400867944612e-05,1.0022035527977338,0.993017458155506,0.9979997853397522,0.9989264155136149,0.9982682277451881,1.0006042603711063,0.9920103583892672,0.9992114934648966,0.9990739014425096,0.9906496029392969,1.0006483388800398,0.9913395801936894,0.9909886428920855,0.997108044378097,0.9976928795865706,1.002374087269131,0.9968822987206435,0.9962509978150601,0.9962902550124204,1.00421476205901,0.996271547277364,0.9963659535268033,0.9985870245331007,1.0047096689080068,1.0054387359985733,0.9956269919775933,0.9957317473543277,1.0024246282056708,0.9926380847258341,1.002307539430528,1.8087254320233836e-05,2.5407400867944612e-05,1.471119059944664e-05,1.547362890395242e-05,1.595658658007273e-05,2.180212409776938e-05,2.8840594358066746e-05,2.2852127710060877e-05,1.6390676485826717e-05,3.3210676716528526e-05,1.6241240639827942e-05,3.298338741422404e-05,3.062526388928394e-05,1.659495214746752e-05,1.413042635881435e-05,2.1261855660013982e-05,1.6856975693386994e-05,2.9253462529801924e-05,1.7159821205827443e-05,2.25969028732268e-05,1.7334464142059568e-05,1.7564121272836022e-05,3.0327947323775298e-05,2.382135344498942e-05,2.3772153983239332e-05,1.7630647562737355e-05,1.7594099329612635e-05,2.013599370430266e-05,2.810298312695346e-05,2.1251544451753156e-05
489,489.0,0.9905703667837402,1.005438522656255,3.352229567078827e-05,1.3155855200172086e-05,2.0569500407335085e-05,6.4239385358565e-06,1.5407858023518253e-05,2.6156635130679855e-05,1.0020994806622663,0.9929616507063277,0.9979040764635742,0.9988105060622076,0.9981574837342366,1.0004892257831626,0.9919424535387144,0.9990962262309923,0.9989543614928313,0.9905703667837401,1.0005217129631834,0.9912618820732868,0.990916757662918,0.996996356136834,0.9975935393002929,1.0022527972136215,0.9967617349856756,0.9961707434712693,0.9961650280812558,1.0040766626712372,0.9961437637290936,0.9962330646058273,0.9984944247616551,1.0045661089316371,1.0052944304547207,0.9954981745183162,0.9956029704854218,1.002306700691212,0.9925738512919499,1.0021871410209766,1.662908124961615e-05,2.6156635130679855e-05,1.3438168079484554e-05,1.4132066480406698e-05,1.4573878018387116e-05,1.9927699381661902e-05,2.9440743356912828e-05,2.0864234404741903e-05,1.5012405873691569e-05,3.352229567078827e-05,1.4902230794145092e-05,3.325381749516417e-05,3.1061715026863456e-05,1.51603391237763e-05,1.3155855200172086e-05,1.9452097399918805e-05,1.5407858023518253e-05,2.9715156729569504e-05,1.569987339130965e-05,2.0642326895598064e-05,1.58345483733489e-05,1.6008443600331984e-05,3.080124791870421e-05,2.174380306694536e-05,2.17065886660479e-05,1.6135622658287154e-05,1.6096054307107347e-05,1.8440144048499785e-05,2.872678600961814e-05,1.944329584475547e-05
490,490.0,0.9905457035070732,1.005450787040338,3.10968879862621e-05,1.232610427707619e-05,1.946370116689793e-05,5.529222825513507e-06,1.546739357218147e-05,2.4048323970916907e-05,1.0020147882632704,0.9930415049361154,0.9978650821663795,0.9987741152397841,0.9981172981048427,1.0004065573423104,0.9920314088532924,0.9990166046214688,0.9989121980231755,0.9906670330949158,1.0004819973997487,0.9913578844871964,0.9910073423106849,0.9969591257701013,0.9975880849416692,1.002178548646241,0.9967194333639554,0.9962555597884711,0.9961192513587338,1.00399215004924,0.9960950219550653,0.9961802321425668,0.9985744402565899,1.0044805976332782,1.0052083669469167,0.9954470015220942,0.9955523652300612,1.0022251145838856,0.9926619135778203,1.002112350887939,1.535933042951092e-05,2.4048323970916907e-05,1.339461625948823e-05,1.4081348860952768e-05,1.464210328500307e-05,1.8244779470221058e-05,2.7100640143942037e-05,1.9047341393314974e-05,1.542154383952894e-05,3.10968879862621e-05,1.5622903381190384e-05,3.0857251087562586e-05,2.8681712717456594e-05,1.5173619660845109e-05,1.232610427707619e-05,1.7857254078439547e-05,1.546739357218147e-05,2.736527471065164e-05,1.5765159157119113e-05,1.8943132056918648e-05,1.5805681674312218e-05,1.580551698365855e-05,2.8359215954741872e-05,1.9937222341974787e-05,1.9926079936354443e-05,1.6227935596509577e-05,1.615790353798526e-05,1.694273514669619e-05,2.6399024104853658e-05,1.785299939126898e-05
491,491.0,0.9905175089582349,1.005471308166052,2.9223026768412337e-05,1.1891205554629926e-05,1.972380020899593e-05,4.243572922144275e-06,1.6765268988461665e-05,2.2021315002731078e-05,1.0019676578730425,0.9930674142283641,0.9978076140412412,0.998717132115095,0.99805834719014,1.0003613752713483,0.9920611337845879,0.9989750096441162,0.9988572389155123,0.9907091270036315,1.000433546734357,0.9913991311172676,0.9910412889826432,0.9968968170529042,0.9975566890739427,1.0021281163069384,0.996657173431514,0.9962779577690858,0.9960569152461646,1.0039445272478729,0.9960318921028604,0.9961145713032467,0.9985906956559294,1.0044344048664946,1.0051619091438435,0.9953856450227302,0.995491010356114,1.0021784085125693,0.9926886431957428,1.002061956932062,1.4077129311811073e-05,2.2021315002731078e-05,1.58407531700673e-05,1.6765268988461665e-05,1.7563080943414116e-05,1.6750355841432025e-05,2.4952934134125478e-05,1.751539996559198e-05,1.9094275009266482e-05,2.9223026768412337e-05,2.0099757261516333e-05,2.9033278559383515e-05,2.6633523963928544e-05,1.820252254077443e-05,1.1891205554629926e-05,1.6339366697638218e-05,1.8702481888053385e-05,2.525952416879778e-05,1.9009006781439482e-05,1.7384688954390277e-05,1.894294833489133e-05,1.8685137159940996e-05,2.611069554621376e-05,1.8327344009199083e-05,1.832809826029034e-05,1.950804305815163e-05,1.9413194440128066e-05,1.551830347771249e-05,2.4182131210113744e-05,1.633921526737093e-05
492,492.0,0.9904875466111981,1.0054958650486274,2.691119503308833e-05,1.1115000582633034e-05,1.96370386168464e-05,3.858913194682653e-06,1.625510153944056e-05,2.1941741068827315e-05,1.002099474449831,0.993127433572012,0.9978418914805403,0.9987515731578739,0.9980926373811422,1.0005014524406612,0.9921255544126737,0.9991211030434027,0.9988985255959582,0.990782856740955,1.0004843532778371,0.9914754893648039,0.9911074285625573,0.9969257928214201,0.9976276597819252,1.0022542746752823,0.9966836917235976,0.9963472152003486,0.9960818096481409,1.0040710288312718,0.9960495066690326,0.996125418487611,0.9986569084057497,1.0045619552176097,1.0052885479955276,0.9953988112169077,0.9955054942821217,1.002311514940599,0.9927533819646179,1.002188138260377,1.2957443309215717e-05,1.997561316155849e-05,1.765483212559064e-05,1.8780376974938956e-05,1.9691641821756368e-05,1.5490812828315315e-05,2.269613796419329e-05,1.625510153944056e-05,2.176097193825609e-05,2.691119503308833e-05,2.3364832452136942e-05,2.6744181425722417e-05,2.4335075901173e-05,2.038097980780193e-05,1.1115000582633034e-05,1.509526754556071e-05,2.0989429412514243e-05,2.3013640673861576e-05,2.12415347035546e-05,1.6228380763675877e-05,2.1070768732614738e-05,2.0596961489141045e-05,2.3781877877486777e-05,1.7200190941616154e-05,1.719856503670596e-05,2.1659327382156023e-05,2.1575077265727364e-05,1.4306920821545016e-05,2.1941741068827315e-05,1.5097277924583592e-05
493,493.0,0.9904575799399359,1.0055202367032936,2.439409015238724e-05,1.0073813314087114e-05,1.815810775711157e-05,3.544235219635309e-06,1.5082887897567187e-05,2.0536235249736288e-05,1.0021940579982591,0.9931072858828086,0.9978527165620815,0.9987617437029136,0.9981003904984727,1.000601983768835,0.9920986970172005,0.9992267864001027,0.9989052397974194,0.9907438971271922,1.0004940293610518,0.9914376961621012,0.9910770883390055,0.9969305258187968,0.9976505575045785,1.0023460454401238,0.9966856900347694,0.9963202866256547,0.9960791075533524,1.004158762761479,0.9960438605977298,0.9961143454079907,0.9986350517478711,1.004650205949473,1.005377251094172,0.9953923909397299,0.9954992695073523,1.0024063128353518,0.9927389235107861,1.0022800019762674,1.1813556747504863e-05,1.8079320636188147e-05,1.671829006449995e-05,1.777122982835071e-05,1.8650968984543665e-05,1.413629043100625e-05,2.0536235249736288e-05,1.4846177250645261e-05,2.0722225258789322e-05,2.439409015238724e-05,2.2330333117608728e-05,2.4242136603015272e-05,2.20277676001759e-05,1.9202222024634714e-05,1.0073813314087114e-05,1.3841343158084243e-05,1.972793249273441e-05,2.0834009923248252e-05,1.990873069761658e-05,1.5082887897567187e-05,1.968414106077809e-05,1.915921749051413e-05,2.1582437299821304e-05,1.6110356629213882e-05,1.610894826371008e-05,2.0232769909295716e-05,2.0160313886002907e-05,1.306067675960132e-05,1.9859176249674798e-05,1.3845633732310666e-05
494,494.0,0.990429372418421,1.0055402021452802,2.24834435188508e-05,9.19329515934948e-06,1.6584162012094433e-05,3.2998311430663974e-06,1.3725226492912275e-05,1.8782201823369317e-05,1.0022935017783983,0.9930145681591716,0.9978059714427594,0.9987162311366364,0.9980542697778447,1.000710146703596,0.9919896419559289,0.999336272986583,0.9988577101897458,0.9906094757215499,1.0004447085428618,0.9913066108855597,0.9909588004491673,0.9968860323960475,0.9976360595093555,1.002449788699507,0.9966428362988756,0.996219565091296,0.9960388524885317,1.0042659549335022,0.996007585316165,0.996079209940792,0.9985390057941808,1.0047647648961426,1.0054937351571416,0.9953604143611077,0.9954673955637472,1.0025109780374248,0.9926376072799692,1.0023834975182395,1.0736175770619819e-05,1.677133574145753e-05,1.5158722284333171e-05,1.610864859529909e-05,1.690267792783794e-05,1.284837174905696e-05,1.901898125395587e-05,1.3497171326514583e-05,1.8782201823369317e-05,2.24834435188508e-05,2.0250279612753067e-05,2.235607387141485e-05,2.0357659793511925e-05,1.7386766945424065e-05,9.19329515934948e-06,1.2560994305149053e-05,1.786175611005049e-05,1.9333025421600405e-05,1.8027764896928943e-05,1.3725226492912275e-05,1.7838797176168482e-05,1.741909731185106e-05,2.001327135268131e-05,1.4694568873583692e-05,1.4689500024276609e-05,1.8337339510236647e-05,1.8270226662916687e-05,1.1860371647443682e-05,1.847412767927655e-05,1.2566987524008787e-05
495,495.0,0.9904046875206262,1.0055515403898174,2.1008343015666028e-05,9.069668623936452e-06,1.6099757055275565e-05,2.963975946451255e-06,1.393267048661937e-05,1.8168705779499246e-05,1.0023270432203877,0.9929719433291073,0.9977675257214584,0.9986763696065198,0.9980145151081926,1.000743237028945,0.9919429126233216,0.9993689274835594,0.9988146985081753,0.9905480446071778,1.0004014920105282,0.9912456147774248,0.9909063009463714,0.9968512415265779,0.9976237641062801,1.0024906679885681,0.9966098615698598,0.9961811064227417,0.996008646536616,1.0043151528461856,0.9959801380089439,0.9960541479298274,0.9985092946585707,1.0048205159501848,1.0055515403898174,0.9953347688727177,0.9954420535490202,1.0025460587280322,0.9925916825162687,1.0024237078022125,1.0544184842380647e-05,1.567724171159867e-05,1.4456056786526597e-05,1.569191370297512e-05,1.631994713865771e-05,1.2639339350371082e-05,1.780817827709274e-05,1.3228497928889836e-05,1.8218719830928643e-05,2.1008343015666028e-05,1.9733886346828648e-05,2.0886063125918378e-05,1.903921778201967e-05,1.68007355140178e-05,9.069668623936452e-06,1.2517277188273193e-05,1.7454944113471717e-05,1.82268053392864e-05,1.7730773749444776e-05,1.393267048661937e-05,1.7688963150849017e-05,1.755614550066534e-05,1.8948439415050013e-05,1.4935769981110064e-05,1.4952752155755861e-05,1.8168705779499246e-05,1.8102531103918776e-05,1.1805549872953925e-05,1.7346159786520772e-05,1.2503230057040606e-05
496,496.0,0.9903852887205242,1.005551336709694,1.984154852766955e-05,8.984086409051332e-06,1.626357678147827e-05,2.5551698169470907e-06,1.4231621306800978e-05,1.82626476038124e-05,1.0021870216050848,0.992834162626043,0.9977293831711636,0.9986320312827385,0.9979723634392744,1.0005861465459214,0.9918004589489342,0.999209117929109,0.9987704401017057,0.9904044039152125,1.0003579692610771,0.9911020097120219,0.9907623488131506,0.9968092277457761,0.9975035444894743,1.0023266490271217,0.9965680829064133,0.9960160690992103,0.9959674146427073,1.0041386082638835,0.9959410840805788,0.9960150399639697,0.9983323679941335,1.0046348232603044,1.0053670376971562,0.9952982874168378,0.9954052217943046,1.002392684839756,0.9924460764030587,1.002260340404417,1.147666092070117e-05,1.4676888178276826e-05,1.4231621306800978e-05,1.578604462305808e-05,1.6292993319112113e-05,1.3572472254945846e-05,1.674311558552015e-05,1.403943677983295e-05,1.8281306606417328e-05,1.9790208232525168e-05,1.984154852766955e-05,1.9661678288615667e-05,1.789325446272465e-05,1.67424724004481e-05,8.984086409051332e-06,1.3524990347206167e-05,1.767005595491727e-05,1.7122530412814425e-05,1.8118412550922723e-05,1.5503151161829938e-05,1.82626476038124e-05,1.8460420310560417e-05,1.7817379303345733e-05,1.6599689287527915e-05,1.665844388865075e-05,1.876927618865119e-05,1.869509225138523e-05,1.289865702598837e-05,1.6298627751119433e-05,1.3494141509916022e-05
497,497.0,0.9903729394920879,1.0055419014079376,1.9020141898488613e-05,8.390686330551983e-06,1.598233543752589e-05,2.3205637996133924e-06,1.406564772087084e-05,1.777554420055738e-05,1.0020688833881288,0.9927965010282672,0.9977573218354074,0.9986592082594228,0.9979982035060562,1.000451549026257,0.9917634753159312,0.9990711984713622,0.9987954198008167,0.9903729394920879,1.0003808872282576,0.9910697842655737,0.9907272062111545,0.996836757505826,0.9974533327848986,1.0021911921568327,0.996594441715116,0.9959593613417917,0.9959924544957279,1.0039863784324292,0.9959645229624279,0.9960364476416059,0.9982702771828523,1.0044726837658802,1.0052040398186246,0.9953186300097103,0.99542561017419,1.0022644757122245,0.9924059272083428,1.0021254944063733,1.2164275736164837e-05,1.38849242104191e-05,1.3845156036484723e-05,1.5322130758662856e-05,1.5847496371164335e-05,1.406564772087084e-05,1.586729555806469e-05,1.4361966717678586e-05,1.7687556381231162e-05,1.881063067340328e-05,1.9020141898488613e-05,1.8683712820786037e-05,1.695106913198084e-05,1.626411037476526e-05,8.390686330551983e-06,1.3967113391973982e-05,1.7263087477615626e-05,1.6032969244248302e-05,1.777554420055738e-05,1.612485829676293e-05,1.8014150392018277e-05,1.838723290841833e-05,1.6503104563747087e-05,1.7172051841857715e-05,1.725360573919101e-05,1.8504742685322093e-05,1.8424097112928568e-05,1.3484984887266297e-05,1.5452915776512908e-05,1.3942803886639184e-05
498,498.0,0.9903688340902522,1.0055268510451343,1.8198043128625075e-05,8.020168571381813e-06,1.5439304678320665e-05,2.0759105008399457e-06,1.439113392651024e-05,1.7066892108677128e-05,1.0020823320200263,0.9928226808287328,0.9978386469829513,0.9987486634555951,0.9980863202975739,1.0004643574027505,0.991795174368836,0.9990827232524401,0.9988870210086888,0.9904192426601103,1.0004758846256685,0.9911155136905556,0.9907634506967917,0.9969290075737216,0.9974980115271813,1.0022099735780647,0.9966886873123697,0.9959785262479368,0.9960894724568127,1.004002562632249,0.9960638018963751,0.9961347479064275,0.9982822927658911,1.0044878754443782,1.0052197099101425,0.9954199749114123,0.9955272340455649,1.0022802580219055,0.9924337339125363,1.0021443070127285,1.2533024077501669e-05,1.3258270628019126e-05,1.3084222212130155e-05,1.4434686437333035e-05,1.4947007487001046e-05,1.439113392651024e-05,1.5184882014329314e-05,1.4742825872237455e-05,1.6593710669045207e-05,1.8198043128625075e-05,1.7752820290987522e-05,1.8111965687527095e-05,1.625127856576691e-05,1.5358968795313738e-05,8.020168571381813e-06,1.4086061010746158e-05,1.6306766590998206e-05,1.5272679814906363e-05,1.6800867247915136e-05,1.606866017568221e-05,1.7066892108677128e-05,1.750955804518045e-05,1.5551879123409714e-05,1.7028569229947402e-05,1.709289573939691e-05,1.7508790034620937e-05,1.7428430850649096e-05,1.3751644893788503e-05,1.4777810603796617e-05,1.4064626516195529e-05
499,499.0,0.9903718898937989,1.0055098021818698,1.7488501715951264e-05,7.675159987814819e-06,1.4847178302157066e-05,1.9234064981908617e-06,1.3953792700358425e-05,1.59125638507918e-05,1.0021882058857232,0.9929146700162488,0.997881714288291,0.9987903119881837,0.998124696838791,1.0005739846474762,0.9918868114620032,0.9991959279338576,0.9989194344640948,0.9905082462163967,1.0004997675104166,0.9912042113665782,0.9908548816309211,0.9969685750855912,0.9975742422240877,1.0023153968397311,0.9967263894651882,0.9960597877431341,0.9961263363859181,1.0040997952957977,0.9961008991235757,0.9961740142359071,0.9983571444008655,1.004579656476103,1.0053096200118279,0.9954533819431993,0.9955612339701654,1.0023874425910333,0.9925256697393219,1.002249112352142,1.3647794377976847e-05,1.2491109903162152e-05,1.1857566270547726e-05,1.3077623492924196e-05,1.3534734468511627e-05,1.5688693128909262e-05,1.4316116869176014e-05,1.63389583388703e-05,1.5040396775425658e-05,1.725574128413061e-05,1.6144914424249523e-05,1.721459543499053e-05,1.532599171291022e-05,1.3898082146289872e-05,7.675159987814819e-06,1.4840893886614122e-05,1.475483908597807e-05,1.4417019788196665e-05,1.5205388110338043e-05,1.653947500268111e-05,1.5466503311955146e-05,1.59125638507918e-05,1.4587073028664655e-05,1.7446571806934334e-05,1.7488501715951264e-05,1.5881693508773255e-05,1.5803578961392833e-05,1.4786136286175093e-05,1.3953792700358425e-05,1.4823839404017833e-05
500,500.0,0.9903804550624704,1.0054943713787312,1.9139713450298684e-05,7.0918739640076985e-06,1.4771056667700918e-05,2.586759147461591e-06,1.3503139214719577e-05,1.6650544832396736e-05,1.0022975184768526,0.9930529062334117,0.9979227964547911,0.9988348074711211,0.9981682813752801,1.0006972789330133,0.9920339012910588,0.9993235954537568,0.998964873632972,0.9906591854699657,1.0005433038456113,0.991353047208021,0.9910045506402906,0.997016511311327,0.9976804945358269,1.0024417688752405,0.9967795063745165,0.9962066792389357,0.9961821075293251,1.0042399196700027,0.9961609934908441,0.9962362322095056,0.998507954883881,1.0047302458858207,1.0054619173577102,0.9955182446141612,0.9956256375471687,1.0025053385824598,0.9926691772855644,1.002375282277169,1.5473314908713556e-05,1.2004167619167118e-05,1.089481196516225e-05,1.199006982443917e-05,1.24093222030126e-05,1.781321526990482e-05,1.3955405733477068e-05,1.8688101775205266e-05,1.3780907799358265e-05,1.7198131674826082e-05,1.4793707652049777e-05,1.7068093110389594e-05,1.5062949378969823e-05,1.2732318584641847e-05,7.0918739640076985e-06,1.651228806829847e-05,1.3503139214719577e-05,1.389662380025302e-05,1.3906937295249687e-05,1.8012873600186826e-05,1.4135762246407489e-05,1.4570309305199896e-05,1.3957941253840012e-05,1.9048475474095783e-05,1.9139713450298684e-05,1.4492607475472616e-05,1.4418625513939005e-05,1.6650544832396736e-05,1.3435816155736545e-05,1.6493650881608115e-05
501,501.0,0.9903928777560111,1.0054841751963048,2.0422829566243565e-05,6.429687123014364e-06,1.473525677942607e-05,3.2530138459271595e-06,1.2895262617256842e-05,1.7518232688933724e-05,1.0022948140851997,0.9931222968852943,0.9978699424368679,0.9987833867558056,0.9981145702299933,1.0006989662868688,0.9921029483491777,0.9993247392875807,0.9989082171139152,0.9907243352607753,1.0004809388963023,0.9914184174994342,0.991073042251907,0.9969644857667749,0.9976894850142323,1.002446459502232,0.9967260506211235,0.9962756492458354,0.9961287498242916,1.0042496997992407,0.9961071934659603,0.9961816072793933,0.9985673394112501,1.0047496154213529,1.0054841751963048,0.9954671607837176,0.9955744214382866,1.0025084680769036,0.9927369319235804,1.0023804727684837,1.627273147654649e-05,1.201165060203515e-05,1.0242646425584821e-05,1.1236305265864333e-05,1.1630218642092855e-05,1.873107024722204e-05,1.4212296734200554e-05,1.9637499858381248e-05,1.2911352772743887e-05,1.8111228576663663e-05,1.3824497125621815e-05,1.7871010181737617e-05,1.55431690363909e-05,1.1879794819932133e-05,6.429687123014364e-06,1.739608025515002e-05,1.2558927551536345e-05,1.386344304526735e-05,1.2895262617256842e-05,1.8947245206096374e-05,1.306294591032197e-05,1.3454622103207163e-05,1.3705040946024456e-05,2.0238948039383564e-05,2.0422829566243565e-05,1.3342987173073965e-05,1.3271483990261469e-05,1.7518232688933724e-05,1.3471697332414375e-05,1.7362798069579102e-05
502,502.0,0.9904075061341637,1.0054816110018525,2.1352960787518133e-05,7.140245839978204e-06,1.5123162804092335e-05,3.7401186335116538e-06,1.2193275213347126e-05,1.7939786895990278e-05,1.0021860779905725,0.9930571697510019,0.9978744303178279,0.998792211375192,0.9981232051648686,1.000584272064987,0.9920378732486241,0.999206149833151,0.9989180791324412,0.9906588517596899,1.000489888036847,0.9913535919949489,0.991009074232477,0.9969723124932365,0.9976326306675735,1.0023330660569434,0.9967331353234644,0.9962090715154079,0.9961379452233188,1.0041340932868075,0.9961170207972098,0.9961934781395998,0.9985076575836166,1.0046366182107807,1.0053716114630804,0.9954776901126472,0.9955846086327798,1.0023986946585333,0.9926716992393683,1.0022671547665127,1.6359898618654427e-05,1.3542423649241632e-05,9.76323066135203e-06,1.073744025906511e-05,1.1076254865179763e-05,1.8958435004944155e-05,1.589211950951287e-05,1.9844485131287144e-05,1.2303432785556994e-05,2.0077260622403695e-05,1.3122307512762305e-05,1.9809346844191466e-05,1.7363880509968475e-05,1.1241002002850373e-05,7.140245839978204e-06,1.7939786895990278e-05,1.1831080337333974e-05,1.6005103498556822e-05,1.2097016567242327e-05,1.9710310434333044e-05,1.2193275213347126e-05,1.2530196910052153e-05,1.6014627481614553e-05,2.118951854744861e-05,2.1352960787518133e-05,1.2396055809980275e-05,1.2330531109705698e-05,1.7780483839266127e-05,1.5202829157986446e-05,1.7889343715445982e-05
503,503.0,0.9904226883566721,1.0054841993893424,2.4983513944818264e-05,8.481366549878099e-06,1.6153615992269975e-05,5.139510035464093e-06,1.1269299465409046e-05,2.0506859842399795e-05,1.0021657703846505,0.9929122769896842,0.9978576886821162,0.9987784362586246,0.9981056841533854,1.0005485483057888,0.9918849152570749,0.9991656158784167,0.9989018239400685,0.990501854587616,1.0004759452882908,0.9911954642690117,0.9908561706259988,0.9969542053535588,0.997560833446698,1.0022971343750688,0.9967181932540468,0.9960510296347951,0.9961244509205354,1.0040958597570326,0.9961030123727551,0.9961828478880904,0.9983478821785632,1.004595866554747,1.0053306705276361,0.9954618390141063,0.9955685766068662,1.0023733298535928,0.9925194175156273,1.0022320433542322,1.793825861375132e-05,1.5188745024175773e-05,9.103125566881617e-06,1.004604064633923e-05,1.0330650378204101e-05,2.1229766907755003e-05,1.7571785882964697e-05,2.2210757282284975e-05,1.1473813125185419e-05,2.1591525075398648e-05,1.22060899798072e-05,2.1338805693147752e-05,1.9030630426391387e-05,1.0464473106376255e-05,8.481366549878099e-06,2.0506859842399795e-05,1.0988593440168185e-05,1.8718205206580372e-05,1.1213332690874543e-05,2.2975340602929354e-05,1.1269299465409046e-05,1.1567589358198067e-05,1.9170759803051667e-05,2.4882571967656126e-05,2.4983513944818264e-05,1.1420443457307248e-05,1.1362917616956231e-05,1.9860571144382236e-05,1.705332037345444e-05,2.0429326595372142e-05
504,504.0,0.9904367725832789,1.0054882417594169,2.6675496667256314e-05,8.401934430218317e-06,1.613038499648692e-05,5.550964974546225e-06,1.106676919267649e-05,2.055589529914266e-05,1.0022803908983495,0.9928710705020753,0.9978555021654641,0.9987754076458153,0.9981002924920408,1.0006639372944082,0.9918352811367438,0.9992782336397341,0.9988928266750243,0.9904367725832789,1.0004597999904699,0.9911322895098701,0.990804776326072,0.9969531216570772,0.9975868563268021,1.002419648710228,0.9967198749786653,0.9960053030028683,0.9961279442531628,1.0042302431461492,0.9961079846920228,0.9961906746014985,0.9982999973723222,1.0047360770870117,1.0054718806819947,0.9954682932679604,0.995575074754027,1.002491386022056,0.9924737683126091,1.0023547863960185,1.8410432749656562e-05,1.445558388909801e-05,8.847419471786818e-06,9.803113008539025e-06,1.0036013827680325e-05,2.2059519268711536e-05,1.664141457740976e-05,2.3094289178951536e-05,1.1112563428974437e-05,2.026120360863649e-05,1.1818718643885517e-05,2.0039132907202065e-05,1.7958324913644258e-05,1.0236425017372265e-05,8.401934430218317e-06,2.1447532683325492e-05,1.0737113886490056e-05,1.8185094321369708e-05,1.098106070599931e-05,2.4395150540971466e-05,1.106676919267649e-05,1.1308000907651454e-05,1.8808559208003092e-05,2.6582356564984834e-05,2.6675496667256314e-05,1.12266184506676e-05,1.1179263295211442e-05,2.055589529914266e-05,1.6233822997609138e-05,2.1352726251481643e-05
505,505.0,0.9904483566931934,1.0054900395127198,2.4825227597544242e-05,8.173207139728736e-06,1.5513989357518374e-05,4.884389842173478e-06,1.1181240876818107e-05,1.948065264417122e-05,1.0022781081842547,0.9929565612207677,0.9978705304404288,0.9987922887365333,0.998117011839762,1.000664550357064,0.9919288138884277,0.9992785204880615,0.9989121588342439,0.9905400290295225,1.0004813132938464,0.9912358844799307,0.9909023998118249,0.9969641915516714,0.9976216169428588,1.002421074100948,0.9967292559617494,0.99610300459553,0.9961347904441575,1.0042419595578003,0.9961118759515106,0.9961949467264135,0.998403196279186,1.0047549446422805,1.0054900395127195,0.995467358056636,0.9955744674225635,1.0024921078361542,0.9925667189568701,1.0023559044049704,1.7515353385856182e-05,1.3774267369545348e-05,9.037991490544841e-06,1.0020894321400117e-05,1.0162575865860411e-05,2.0891411807966383e-05,1.576984983923054e-05,2.1892637741026515e-05,1.112446289203721e-05,1.9105764136534238e-05,1.1731219305436261e-05,1.88939593927515e-05,1.6984608105437786e-05,1.045391273837984e-05,8.173207139728736e-06,2.0260479129939573e-05,1.0919031260426312e-05,1.695754536329837e-05,1.1181240876818107e-05,2.283506487311505e-05,1.1305480224990505e-05,1.1516517717271705e-05,1.7450398603220113e-05,2.47661369761666e-05,2.4825227597544242e-05,1.143713256345388e-05,1.140685785765803e-05,1.948065264417122e-05,1.5381165902591602e-05,2.0164633603149868e-05
506,506.0,0.9904570374434875,1.0054864743827638,2.552096259919436e-05,8.96232433300903e-06,1.617305309170179e-05,5.304945969349239e-06,1.105950098845711e-05,2.085463649102472e-05,1.0022619362369047,0.9930387197193971,0.9979402826204825,0.998866331027581,0.9981925635247217,1.0006554232194895,0.9920237767687977,0.9992729369965909,0.9989933627141087,0.9906416512952213,1.0005618448017142,0.9913366014618823,0.9910014365452083,0.9970320314174155,0.9976639845331761,1.0024008439557524,0.9967973554564512,0.9961853534052316,0.9962007493451818,1.0042128150740328,0.9961745454970121,0.9962557981419808,0.9984894552930762,1.0047232869346339,1.0054575405177248,0.9955266161921382,0.9956348139736164,1.0024764482563326,0.9926578367236741,1.0023349807871216,1.824714573202025e-05,1.5557280337521318e-05,8.96232433300903e-06,9.905484964313778e-06,9.963722448093078e-06,2.167796857533248e-05,1.765410939803928e-05,2.276771723710476e-05,1.0780058300875283e-05,2.085463649102472e-05,1.1204031593202934e-05,2.0583856606423082e-05,1.8866103190849263e-05,1.0322527140736435e-05,9.452082833246542e-06,2.1126856105526315e-05,1.0787372443540112e-05,1.8305488671378914e-05,1.105950098845711e-05,2.356606755404853e-05,1.124687979996757e-05,1.1496134194602782e-05,1.8657232590168643e-05,2.54550654909788e-05,2.552096259919436e-05,1.138188157274756e-05,1.1358931457927796e-05,2.02479458078511e-05,1.7160209189960207e-05,2.1022015102911627e-05
507,507.0,0.9904626613106967,1.0054767494345442,2.6272137327527004e-05,8.547136659853902e-06,1.6712032848854857e-05,5.93176986196282e-06,1.0597276270226699e-05,2.147451745683582e-05,1.002236497332268,0.9929962816699607,0.9979783053224167,0.9989089408674006,0.9982366934569958,1.0006329309300996,0.9919851918857444,0.999249598040608,0.9990426746471347,0.9906061486501965,1.00060983215796,0.9913015223195897,0.9909654895561104,0.9970800059352668,0.9976578980661119,1.0023788304683903,0.996844958691841,0.9961292262481954,0.9962491324155146,1.0041747366126073,0.9962230788256012,0.9963046439092956,0.9984236192851845,1.0046726801408163,1.0054037814931345,0.9955739172558309,0.9956827165516927,1.0024518663711093,0.9926153919919769,1.0023123199100366,1.8340778626370912e-05,1.7810654214294273e-05,8.547136659853902e-06,9.429078894282504e-06,9.472284486663471e-06,2.187898293682495e-05,2.0038601191686867e-05,2.3016379267914002e-05,1.0229049116207954e-05,2.30268677551211e-05,1.061062914095133e-05,2.2700074433205726e-05,2.123690244833842e-05,9.84133247263688e-06,1.0295996150518117e-05,2.147451745683582e-05,1.032071076342333e-05,2.040525990933159e-05,1.0597276270226699e-05,2.4042705948169176e-05,1.0825733762908226e-05,1.1089405198638462e-05,2.0550962135858633e-05,2.6135013346763466e-05,2.6272137327527004e-05,1.0985442709901684e-05,1.096204019891327e-05,2.0437334186152707e-05,1.941441862310015e-05,2.1373279833024933e-05
508,508.0,0.990465074771358,1.0054606480659256,2.494500131732175e-05,7.818753284715624e-06,1.584547159530119e-05,5.890730528959559e-06,9.685954865396865e-06,2.0654751898279488e-05,1.0022640509333065,0.99288799728301,0.9979574627790652,0.9988929814224949,0.9982161724862129,1.0006593377013335,0.9918750931037037,0.9992758122974441,0.9990182847380399,0.9904954235667276,1.0005835045454148,0.9911912070144214,0.990853699827807,0.9970676873358172,0.997626996721061,1.002410620037357,0.9968335343768324,0.9960015798689622,0.9962399354810283,1.0042029732334876,0.9962162638585123,0.9962994410334405,0.998282841708876,1.0046974291564683,1.005428703588559,0.9955696679858468,0.9956791328611592,1.0024814017507524,0.992507632805796,1.0023444764675555,1.7507211891836143e-05,1.7494249022769547e-05,7.818753284715624e-06,8.600206167064194e-06,8.654913600505581e-06,2.0830925293252736e-05,1.9565322172235812e-05,2.1929390206996e-05,9.355657643169608e-06,2.2223333419041678e-05,9.749052853217831e-06,2.1914236702995346e-05,2.0654751898279488e-05,8.97127415533589e-06,9.685954865396865e-06,2.0458665042978288e-05,9.404494930624418e-06,1.986092871958e-05,9.649725567947523e-06,2.286007351246124e-05,9.8516065362575e-06,1.0090660823120113e-05,1.9785775408281174e-05,2.4799317743173184e-05,2.494500131732175e-05,9.980865013484728e-06,9.960263479083757e-06,1.9446251043291996e-05,1.8947789165699003e-05,2.0367496378918695e-05
509,509.0,0.9904641243020083,1.0054379536747733,2.3597695420114555e-05,7.106743698188709e-06,1.530678424076166e-05,6.076407394306708e-06,8.84320496366908e-06,2.0359047789045476e-05,1.0022691744388412,0.9928681447970948,0.9978959624788373,0.9988262931757749,0.9981503497446697,1.0006666195622385,0.991853733435095,0.9992847375140403,0.9989459036522537,0.9904641243020083,1.0005045792436986,0.9911614427198034,0.9908269421618849,0.9970010382588987,0.9975961494502964,1.002413468294274,0.9967642928738353,0.9959693693457154,0.9961682731294196,1.0042078971623083,0.996145863289117,0.9962280965176146,0.9982487998976148,1.0047063615215752,1.0054379536747733,0.9955007901548324,0.9956100077462343,1.0024848961747974,0.9924889690091829,1.0023479627207743,1.681449850228376e-05,1.7846795524494005e-05,7.106743698188709e-06,7.7977914410547e-06,7.858833319990401e-06,2.0034545318540027e-05,1.9922076209879197e-05,2.115856274216833e-05,8.488753710788698e-06,2.245364919778193e-05,8.84320496366908e-06,2.2199304119576156e-05,2.0890281316611602e-05,8.146434841852616e-06,9.501585684486708e-06,1.9649051407472268e-05,8.530093633679165e-06,2.0359047789045476e-05,8.745974213968166e-06,2.183667337497605e-05,8.929160384186697e-06,9.138255678137153e-06,2.0289957899832525e-05,2.34918826891835e-05,2.3597695420114555e-05,9.049673534612256e-06,9.031629253683594e-06,1.8579639674899953e-05,1.9358416929958037e-05,1.9553314747734434e-05
510,510.0,0.9904598767781714,1.0054107724963846,2.3834839120034426e-05,6.4655798529922844e-06,1.510716932997066e-05,6.578767065961157e-06,8.060122446180532e-06,2.121302554791778e-05,1.0021374998202672,0.9928760694352142,0.9978416015487497,0.9987681724820399,0.99809180552496,1.0005330281228464,0.9918606479448985,0.9991510155731801,0.9988835174671565,0.9904661037497202,1.0004353291354913,0.9911635185429671,0.9908330210013166,0.9969412216826127,0.9975309138096554,1.0022770705329258,0.9967036557488368,0.9959666982971471,0.9961066814194837,1.0040702401654453,0.9960847605295465,0.9961672547604571,0.9982447856011188,1.0045681094167636,1.0052990238917827,0.9954394645197482,0.9955481901571775,1.0023514587915947,0.992494733823391,1.0022115569609964,1.6242152000699917e-05,1.8837819486025387e-05,6.4655798529922844e-06,7.076772415100924e-06,7.149350608493432e-06,1.9246010886124913e-05,2.110254943375669e-05,2.026198106265181e-05,7.722224454184807e-06,2.3834839120034426e-05,8.060122446180532e-06,2.3599945069813855e-05,2.19938816351407e-05,7.4044490885527245e-06,9.206084806179225e-06,1.900963205139676e-05,7.739608685701362e-06,2.162467571503149e-05,7.928372982671691e-06,2.121302554791778e-05,8.094461408203136e-06,8.277482928128756e-06,2.161565607441129e-05,2.282466602684118e-05,2.2938648356928407e-05,8.206490427684175e-06,8.190953842943541e-06,1.791222374336914e-05,2.051355560591136e-05,1.8921864136048102e-05
511,511.0,0.9904532806713187,1.005390502115789,2.312307632584091e-05,5.868461235631708e-06,1.4330743620945558e-05,6.535411459086776e-06,7.324955695828937e-06,2.0441370726896802e-05,1.0021724521782074,0.9928749936434795,0.9978875530149568,0.9988138371297107,0.998140381513792,1.000565952369397,0.9918613526438081,0.9991825371927557,0.9989321628305924,0.9904755608527268,1.0004863045663028,0.9911725523267285,0.9908373958566445,0.9969848146734888,0.9975511708843814,1.00230494148627,0.9967473910522542,0.9959577778046044,0.9961521815726841,1.0041025148680003,0.9961326555295841,0.9962172192165507,0.9982336862914972,1.004601502858988,1.0053311178663014,0.9954884238620554,0.9955967208441939,1.002385887545771,0.9924917016432917,1.0022395057382647,1.557555275977592e-05,1.8015859018185133e-05,5.868461235631708e-06,6.425158573011605e-06,6.493642902235135e-06,1.822476616881439e-05,2.0288989173623175e-05,1.9061239571834338e-05,7.022528334600442e-06,2.312307632584091e-05,7.3486017286734765e-06,2.2887928381598454e-05,2.1160318475366207e-05,6.710083148895524e-06,8.427668703636722e-06,1.814895493607551e-05,7.00925872935533e-06,2.0777656434317572e-05,7.176968773593614e-06,2.0441370726896802e-05,7.324955695828937e-06,7.493846327702762e-06,2.086269760893181e-05,2.2092063685973302e-05,2.2213864510514312e-05,7.425132820854597e-06,7.411045986183189e-06,1.7139022855864865e-05,1.969392248225733e-05,1.8077672552293564e-05
512,512.0,0.9904455048519096,1.0053908629554484,2.2534150389425507e-05,5.783593046815052e-06,1.3579460382177015e-05,6.142054312291135e-06,6.997929780666996e-06,1.976650534724852e-05,1.0022020638162445,0.9929119281524333,0.9979165273992879,0.9988456715781994,0.998174325688184,1.0006006380276893,0.9918938515173789,0.999215379563248,0.9989619859518567,0.9905033849190787,1.0005088674428393,0.9912009036567412,0.9908701690370522,0.9970232528690127,0.9975890786534665,1.0023450130134743,0.9967907091733097,0.9959954792117163,0.9961993697809342,1.0041542138168602,0.9961845993133607,0.9962754417658508,0.9982720623290586,1.0046608211489507,1.0053908629554484,0.9955420132557515,0.9956500735805357,1.002420598625074,0.9925291408506218,1.0022796940381653,1.4172458383296344e-05,1.7407968186966473e-05,5.783593046815052e-06,6.35644033006816e-06,6.429115255512181e-06,1.657332141521251e-05,1.976650534724852e-05,1.7321621851715926e-05,6.997929780666996e-06,2.2534150389425507e-05,7.28270613235462e-06,2.231796212295441e-05,2.069601726827171e-05,6.500733773132493e-06,7.967122958626626e-06,1.6529175164474932e-05,6.772137335776215e-06,2.00554898133515e-05,6.890013015517497e-06,1.87101305063323e-05,6.975634439879846e-06,7.116795864725873e-06,2.0284353556066677e-05,2.0284339037205006e-05,2.0393294883040064e-05,7.013841720316989e-06,7.01312116795688e-06,1.5605313359905553e-05,1.9167497986028836e-05,1.6465027372464778e-05
513,513.0,0.9904377181904024,1.005420420020603,2.1665131622056722e-05,6.026243959500311e-06,1.296905886617339e-05,5.541227663173611e-06,7.054667101145622e-06,1.8619050198872256e-05,1.0021891737472344,0.9929438309864178,0.9979180051783758,0.9988396337861337,0.9981672457327695,1.0005824538392887,0.9919222784847043,0.9991985472724652,0.9989517492411801,0.9905231315992898,1.0004915780583223,0.9912228315850389,0.9908980408752793,0.9970133737214301,0.9975867121942562,1.0023175444149328,0.9967749697539381,0.9960195939200194,0.996182620148585,1.0041153455300198,0.9961661218858886,0.9962546435405858,0.9982923347612077,1.0046209349981816,1.005350773376542,0.9955248063019009,0.9956320014520939,1.00240216257469,0.9925571518137435,1.0022523909078092,1.2889769415611249e-05,1.6610607063586186e-05,6.026243959500311e-06,6.678579334197304e-06,6.78035832100382e-06,1.5036166731049998e-05,1.899744242740111e-05,1.571413978024742e-05,7.472836669976682e-06,2.1665131622056722e-05,7.700070247650142e-06,2.1456959959255627e-05,1.9944263065218234e-05,6.7383649701668955e-06,7.464330597637841e-06,1.5013743324775364e-05,6.98123661652965e-06,1.9094822046964933e-05,7.054667101145622e-06,1.709425353024609e-05,7.071497870554632e-06,7.184954747647725e-06,1.943475927430253e-05,1.8619050198872256e-05,1.875288592571058e-05,7.021800062350323e-06,7.044598766664691e-06,1.4178126741752756e-05,1.838944334391769e-05,1.4960662269207181e-05
514,514.0,0.9904310895572559,1.0054671166476015,2.060867649548371e-05,5.784393437134996e-06,1.2275391832103727e-05,5.245130165769375e-06,6.826804812005486e-06,1.7256247467524116e-05,1.0022033412684368,0.9929962073918103,0.9979180644988721,0.9988367919429942,0.9981639215365885,1.000592212736448,0.9919769348442207,0.9992089936863254,0.9989491602017456,0.9905798487295165,1.000489452863236,0.9912796259639804,0.9909539420587675,0.9970092326594348,0.9976077730928291,1.0023269755380544,0.996766615379686,0.9960721169925857,0.9961736979282801,1.0041167941389935,0.9961553158282795,0.9962407862087855,0.9983404873577325,1.004621225709483,1.005350413235321,0.9955142384131097,0.9956213996304268,1.0024126660762565,0.9926101283187431,1.0022620075348656,1.1754726148959726e-05,1.6083617595677814e-05,5.784393437134996e-06,6.448334039110548e-06,6.559127708844119e-06,1.3676009094391766e-05,1.821656896745823e-05,1.4288471518320956e-05,7.276236153587176e-06,2.060867649548371e-05,7.4613285286583896e-06,2.0411656266925326e-05,1.9078828883324542e-05,6.541232496574474e-06,6.826804812005486e-06,1.3683040162781174e-05,6.758520624674955e-06,1.88547454125814e-05,6.828473164752115e-06,1.5635082487376157e-05,6.834296665868523e-06,6.940440437114207e-06,1.957710678336276e-05,1.710298024347256e-05,1.7256247467524116e-05,6.760843361315818e-06,6.796024231965878e-06,1.2922058502498259e-05,1.765676062256573e-05,1.3639122648800808e-05
515,515.0,0.9904267878229296,1.0055137407555694,2.023323231241119e-05,5.553572740945526e-06,1.1698146333364597e-05,5.1410517991759185e-06,6.513100367467531e-06,1.5874515852419826e-05,1.0022609515859264,0.9930176115142473,0.9979605825693004,0.9988854460406956,0.9982140972012665,1.0006539396215053,0.9920070114294726,0.9992730717797809,0.9990053104772253,0.9906261988402741,1.0005553043179027,0.9913247634679283,0.9909879845734332,0.9970587992807477,0.9976510874261667,1.002386958620337,0.9968172540498924,0.9960929416197914,0.9962230747599973,1.0041765369669382,0.9962033506398703,0.9962852512081782,0.9983532862734629,1.004679517660436,1.0054078841029375,0.9955640713951004,0.9956709235785712,1.0024727586931794,0.9926341247939371,1.0023223106271677,1.0674598260275185e-05,1.5874515852419826e-05,5.553572740945526e-06,6.1889606415492215e-06,6.290740876256173e-06,1.2420035258875814e-05,1.779580856797551e-05,1.2977571659787034e-05,7.0204589752876785e-06,2.003731507858453e-05,7.28192252939229e-06,1.9831013053014853e-05,1.8636574939812304e-05,6.263442330594795e-06,6.372512279583485e-06,1.243626669551311e-05,6.486868760013037e-06,1.910211295480663e-05,6.574024116393061e-06,1.4170735013346148e-05,6.563058691781739e-06,6.668312691020782e-06,2.023323231241119e-05,1.5488139306923793e-05,1.5625788934101615e-05,6.4790377207092e-06,6.513100367467531e-06,1.1737443038428333e-05,1.7249186531998977e-05,1.2398039821668343e-05
516,516.0,0.9904259818578813,1.0055430802636343,1.8994203236983508e-05,5.81911367566069e-06,1.1541496229673534e-05,4.544515334903133e-06,6.805818685828938e-06,1.5696217106927275e-05,1.0023719456230893,0.993045545719649,0.9980415795426935,0.998974227966668,0.9983066270067734,1.0007699629979232,0.9920441156594962,0.9993888456822231,0.9991100277082167,0.9906825268360389,1.0006730282424101,0.9913815594037728,0.9910308325904832,0.9971550256661684,0.9977369036126783,1.0025100150685151,0.9969166545879152,0.9961268452884074,0.9963232710188094,1.0043066390492763,0.9963042922026668,0.9963855411225503,0.9983861059239161,1.0048132973646664,1.0055430802636343,0.9956689143852738,0.9957759766135414,1.0025871411255307,0.9926671433895433,1.002445356157919,1.1054028709413435e-05,1.4647506173437306e-05,5.81911367566069e-06,6.486160454103495e-06,6.5908853020458754e-06,1.2662684744869526e-05,1.63998502451986e-05,1.3162279417609105e-05,7.419823863850375e-06,1.8551718906171646e-05,7.894102913963126e-06,1.8343631060257622e-05,1.722313213692344e-05,6.552882111917625e-06,6.4217978971963325e-06,1.2755353049757773e-05,6.8023417017321326e-06,1.7855052163074737e-05,6.921463718085074e-06,1.4359246229741572e-05,6.87420707917219e-06,6.972329340432077e-06,1.8994203236983508e-05,1.5556141083604978e-05,1.5696217106927275e-05,6.76943532245226e-06,6.805818685828938e-06,1.2058534589274233e-05,1.587771925478626e-05,1.2717226715734689e-05
517,517.0,0.9904298405325705,1.0055423330846827,1.7312652600854364e-05,5.776621200466597e-06,1.116258510546995e-05,4.07359188484347e-06,6.774335796744854e-06,1.4852090634352767e-05,1.0022787854717878,0.9929943882897726,0.9979768922087379,0.9989010008246327,0.9982339725844753,1.0006661852446883,0.9919917140217565,0.9992837769856253,0.9990362242609453,0.9906238295846308,1.0005982130852995,0.991322302553191,0.9909756307930556,0.9970797649278988,0.9976610711108472,1.0024026609944687,0.9968345887827454,0.9960846003367329,0.996235598927311,1.0041888328642747,0.9962058002861504,0.9962721628239986,0.9983445521762595,1.004689994880871,1.0054197502193958,0.9955688274750973,0.9956763212101326,1.0024859325760402,0.9926148210551595,1.0023382034298087,1.1391603182370372e-05,1.3264773495918353e-05,5.776621200466597e-06,6.435465868742798e-06,6.5474035062635196e-06,1.2875104300078839e-05,1.4852090634352767e-05,1.3320688321689517e-05,7.377588520088431e-06,1.682123596460508e-05,7.947699482672109e-06,1.6630614314370394e-05,1.5602204218557444e-05,6.504368544421792e-06,6.335016632146289e-06,1.305718864771177e-05,6.7510412092111544e-06,1.625141168040976e-05,6.8837903469140896e-06,1.453527115111601e-05,6.833992995973653e-06,6.928698192992229e-06,1.7312652600854364e-05,1.561834713730311e-05,1.576379603312689e-05,6.737040725929326e-06,6.774335796744854e-06,1.2346498425661933e-05,1.4383500005832095e-05,1.3017510027572938e-05
518,518.0,0.9904395327174563,1.0055163371066504,1.5785984974315915e-05,5.373353134405101e-06,1.026792190341202e-05,3.6415370196414868e-06,6.4745098317022456e-06,1.3521814222541239e-05,1.0021168576918082,0.9928647742858824,0.9979007425692329,0.9988205340382861,0.9981505463693781,1.0004882073047745,0.9918536066460942,0.9991037507882551,0.9989487014343229,0.9904746489944906,1.00050936109112,0.9911738009530754,0.9908315096863234,0.9969917431687995,0.9975221167408511,1.002215554770673,0.9967428428962402,0.9959340293858913,0.9961405378472491,1.0039844792977444,0.996108396245966,0.9961749471481792,0.9981874738598631,1.0044745260695185,1.0052021657374322,0.9954663124138451,0.9955742321074053,1.0023118060753895,0.992484297351965,1.0021516497555891,1.0373630442225384e-05,1.210915355853119e-05,5.373353134405101e-06,5.977207333508414e-06,6.108214883952268e-06,1.1740577571535328e-05,1.3521814222541239e-05,1.2134445789746195e-05,6.820821390278542e-06,1.5289481306069458e-05,7.292465951988154e-06,1.511917910901897e-05,1.420602344762957e-05,6.072316222575652e-06,5.84396953426569e-06,1.1937798271688571e-05,6.331699713708387e-06,1.481666108492835e-05,6.492372720693629e-06,1.3355428976125194e-05,6.509928484392682e-06,6.676787254467913e-06,1.5785984974315915e-05,1.4402752727956292e-05,1.453673750469623e-05,6.447283079653407e-06,6.4745098317022456e-06,1.1262658574299776e-05,1.3121935755575937e-05,1.1902464249885016e-05
519,519.0,0.9904562272829969,1.0054743402112334,1.4443981005490834e-05,4.9865196398436645e-06,9.475623804680777e-06,3.2945960420897097e-06,6.146651346050987e-06,1.2445176889434361e-05,1.0019948998533446,0.9928532594049908,0.9978551485326418,0.9987734056941145,0.9981034823434092,1.0003653240178905,0.9918399270733779,0.998979346529446,0.9989049784154417,0.9904562272829968,1.0004625781616838,0.9911561633505431,0.9908179428116304,0.9969419019561143,0.9974614874870501,1.0020917365362376,0.9966904085605941,0.995921039591494,0.9960853767509794,1.003854329741015,0.9960503432078931,0.9961188610159781,0.9981674126570333,1.004338261759521,1.0050653140024628,0.9954030171117961,0.9955108413253645,1.0021896172373999,0.9924710542381783,1.002027858583729,9.448873456323308e-06,1.1223231713781383e-05,4.9865196398436645e-06,5.535378427036713e-06,5.674155534440578e-06,1.0710556599611984e-05,1.2445176889434361e-05,1.1054577674984074e-05,6.28397520974641e-06,1.3975763615355973e-05,6.6737317171074155e-06,1.3835978223594151e-05,1.3069711958836134e-05,5.65981002613646e-06,5.404549655462424e-06,1.0923719107154168e-05,5.929865226042124e-06,1.3591519720312555e-05,6.11224907384913e-06,1.2319533089925346e-05,6.181890004992789e-06,6.40639688459262e-06,1.4443981005490834e-05,1.3330536540793639e-05,1.3451830733876954e-05,6.146651346050987e-06,6.16643138689337e-06,1.0280572753374503e-05,1.210941187323558e-05,1.0892135052143688e-05
520,520.0,0.9904802057134962,1.0054255902801275,1.3436248915982213e-05,4.5287229630204515e-06,8.712946106744178e-06,3.1208425549001456e-06,5.569766341480122e-06,1.1774907247233961e-05,1.0020840019461215,0.9929298570643809,0.9978789215185401,0.998794742189016,0.9981270872033992,1.0004627305133817,0.9919137064452284,0.9990771785061349,0.9989328346679691,0.9905243164870353,1.0004844545505267,0.991224712549658,0.9908932911072307,0.9969618968484996,0.9975279425352052,1.0021873467670024,0.9967051275276327,0.9959991031322296,0.9960979081427277,1.003942296740638,0.9960587322829049,0.9961246417376798,0.9982347822608045,1.0044221210002926,1.0051482845586928,0.9954080639846401,0.9955160676402401,1.0022810806522122,0.9925488427172305,1.0021230561370216,8.564286925822787e-06,1.0695230825599747e-05,4.5287229630204515e-06,5.012031550819304e-06,5.137621974879456e-06,9.699941220781515e-06,1.1774907247233961e-05,1.0011590152868676e-05,5.686133283703778e-06,1.3091697047094844e-05,6.044938498640613e-06,1.2986962494554542e-05,1.2352730453589626e-05,5.1232685446295835e-06,4.947497297037625e-06,9.906296711143514e-06,5.370808982952604e-06,1.2746170559487806e-05,5.5364825922457546e-06,1.1194422656197963e-05,5.602469153300638e-06,5.811772944967163e-06,1.3436248915982213e-05,1.2103639971935848e-05,1.2215109904459845e-05,5.569766341480122e-06,5.587838268910991e-06,9.311956135499613e-06,1.1460524340129458e-05,9.87731524335523e-06
521,521.0,0.9905081999486378,1.0053793351950295,1.2616470663735468e-05,4.263318522309789e-06,8.231082782608528e-06,2.960221874005753e-06,5.2312593279247945e-06,1.1220471671795957e-05,1.0022484003760856,0.9930328192246133,0.9979271570992547,0.9988436544745444,0.9981757990340654,1.0006398115234085,0.992013675326491,0.9992599993938084,0.9989823660182935,0.9906187348097643,1.0005298517563974,0.9913192498521227,0.9909944815162156,0.9970068721787968,0.9976303693850458,1.0023525687530923,0.9967482099287178,0.996091365617169,0.996139773180236,1.004093996756746,0.9960969793283677,0.996158900914287,0.9983131079456954,1.0045666503525366,1.0052912944580155,0.9954469829975501,0.9955544935091455,1.0024492279831312,0.9926548520989507,1.0022876069174311,8.087070610410494e-06,1.0217749109009728e-05,4.263318522309789e-06,4.7334591786568194e-06,4.858445714674479e-06,9.128545717240554e-06,1.1274878563687295e-05,9.440983044670642e-06,5.405678197876638e-06,1.2616470663735468e-05,5.821017234523436e-06,1.2520716330147472e-05,1.1851938697077837e-05,4.836813991826801e-06,4.749833000669507e-06,9.282972308158883e-06,5.059295027734514e-06,1.2030378197936793e-05,5.198572746805699e-06,1.0413092261873487e-05,5.2461801393045176e-06,5.408911845975939e-06,1.253307454015149e-05,1.1220471671795957e-05,1.1312221152183124e-05,5.2312593279247945e-06,5.2448207477414e-06,8.763399936295352e-06,1.091974187907591e-05,9.261173118780863e-06
522,522.0,0.9905360545419505,1.0053448228376358,1.248548768356781e-05,4.796357533955386e-06,8.774480671232646e-06,2.6358988673525112e-06,6.049665159410925e-06,1.1230007459184243e-05,1.0023143015416762,0.9931062574668609,0.9979750738774368,0.9988934045698719,0.9982257369285834,1.0007125316269871,0.9920904680258539,0.9993357815766615,0.9990376643301082,0.9907007663875644,1.0005866583500038,0.9913986579952504,0.9910749623722438,0.9970556444641484,0.9976949080806822,1.0024222003817542,0.9967956602064956,0.9961645365250382,0.9961862926117371,1.004155039116324,0.9961373242521121,0.9961987227422583,0.9983860699961629,1.0046220617252688,1.0053448228376358,0.9954809118730742,0.9955880872748158,1.0025190978101717,0.9927267356367387,1.0023571594696208,9.10801690938317e-06,9.55937844112428e-06,4.796357533955386e-06,5.413517442332838e-06,5.614000004351875e-06,1.0205328540311824e-05,1.068820476624519e-05,1.0532088882828328e-05,6.436898244707854e-06,1.2342830328434805e-05,7.255863367104687e-06,1.224764000686877e-05,1.1321775643708525e-05,5.647868549560787e-06,5.41840096534881e-06,1.0461042230075035e-05,5.89858442138611e-06,1.1230007459184243e-05,6.0197790784947546e-06,1.159053340711738e-05,6.049665159410925e-06,6.121738805690041e-06,1.1588235559488122e-05,1.2384963064680792e-05,1.248548768356781e-05,6.1443068926813285e-06,6.15452069188186e-06,9.811304128929195e-06,1.0257499574673186e-05,1.0448582353451361e-05
523,523.0,0.9905596140469622,1.0053284198782366,1.373220570008138e-05,5.205532400525626e-06,9.226345453082042e-06,2.4821173840110117e-06,6.912265968627015e-06,1.1437184196894414e-05,1.0021677382515346,0.9930585063431152,0.9979440168895733,0.9988594957643027,0.9981947765887488,1.000565347770749,0.992047643776194,0.9991898156241558,0.9990152873969738,0.9906651183124382,1.0005711967807767,0.9913612254013904,0.9910339269306192,0.997020112258416,0.9976155661748497,1.0022714885275958,0.9967569376866211,0.9961112157171695,0.9961464006208656,1.0040036893692632,0.9960954989334366,0.9961569275372327,0.9983308576411895,1.0044692473614267,1.00519175598128,0.9954372482769485,0.9955448923475075,1.0023701113288335,0.992677324188647,1.0022068059431246,9.912958986434607e-06,8.917740966737175e-06,5.205532400525626e-06,5.953930741336811e-06,6.198987383536014e-06,1.1116089649356508e-05,1.0021992056297345e-05,1.1437184196894414e-05,7.199841950852584e-06,1.1786246254853842e-05,8.272545170959727e-06,1.1705045448570506e-05,1.0668539157199613e-05,6.301534457796907e-06,5.945523841216535e-06,1.1508103285026222e-05,6.62461426028928e-06,1.0413602607267036e-05,6.783820135937812e-06,1.2766126641156215e-05,6.912265968627015e-06,7.114098490638518e-06,1.0707160666950206e-05,1.3617746821602847e-05,1.373220570008138e-05,7.090489258209702e-06,7.096488026283755e-06,1.069292038248333e-05,9.589613471814032e-06,1.1497415213525788e-05
524,524.0,0.9905747230172015,1.0053249681415022,1.7808136330556005e-05,5.442782759481687e-06,1.0675476179620894e-05,3.4573492491983825e-06,7.501546721246223e-06,1.3088910699497026e-05,1.002110777498752,0.9929787450167626,0.997926429901707,0.9988456180456674,0.9981827463421018,1.0005089591410208,0.9919634467656655,0.9991299160476906,0.9990105438541038,0.9905747230172014,1.0005699525608933,0.991269286189724,0.990949372005524,0.99700793020882,0.9975677984979172,1.0022191377496965,0.9967486210486682,0.9960313335578072,0.9961408221995312,1.0039536956215185,0.9960907524547458,0.9961555039278399,0.9982515529600783,1.0044223066687124,1.005144362661457,0.9954320000062059,0.9955403168439098,1.0023151527813037,0.9925945878030625,1.0021540974849181,1.1867468071730411e-05,9.88990315127052e-06,5.442782759481687e-06,6.2463511793353175e-06,6.492400583120356e-06,1.3637564156227346e-05,1.1058626499999174e-05,1.4019720735677842e-05,7.425077303690953e-06,1.2917961412296278e-05,8.371609249982189e-06,1.2833495137769863e-05,1.1804734628493451e-05,6.679132766624511e-06,7.501546721246223e-06,1.4337496923619895e-05,7.110959159631893e-06,1.1629096881853753e-05,7.393021494913459e-06,1.630553942584702e-05,7.723817545817417e-06,8.1872033618468e-06,1.2084548940526862e-05,1.7626810735857172e-05,1.7808136330556005e-05,7.989898405653083e-06,7.978798280585248e-06,1.3088910699497026e-05,1.0508451390641973e-05,1.4303221454833235e-05
525,525.0,0.9905784982281488,1.0053264282406966,2.5056074196487105e-05,6.037778284599393e-06,1.3170289249477515e-05,5.426085806314938e-06,8.928657733286569e-06,1.7933611901587033e-05,1.002132839027105,0.9929997227972591,0.9978810045850334,0.9988048951137489,0.9981387298644135,1.000537172354738,0.9919867471177332,0.9991593708967264,0.9989652173942516,0.9905915950856864,1.0005256431934118,0.9912863107380769,0.9909710126439318,0.9969597344422052,0.9975696922670605,1.002248047476915,0.9967020360448529,0.9960653154506577,0.996095505001263,1.0039986907535643,0.996047770726207,0.9961172224147115,0.9983007545711262,1.004473740721169,1.0051951942092419,0.9953879030946816,0.9954968232786002,1.002344677827822,0.992619171479826,1.0021829621137885,1.6216200395801236e-05,1.094664171601586e-05,6.037778284599393e-06,6.9047667727609605e-06,7.173510058272044e-06,1.864717629634152e-05,1.2239094102215338e-05,1.9148557825035377e-05,8.034037742465186e-06,1.4289199837410088e-05,8.928657733286569e-06,1.4187473610307473e-05,1.3094089123601572e-05,7.488517292765129e-06,9.81707068143554e-06,1.9744365391992412e-05,8.043510134752977e-06,1.3040318405303666e-05,8.461341661714366e-06,2.270246931388594e-05,8.953811705334327e-06,9.470029229848435e-06,1.3750495280738013e-05,2.4764141963821485e-05,2.5056074196487105e-05,9.417243361647413e-06,9.39355129383523e-06,1.7933611901587033e-05,1.154152272568561e-05,1.9683419445377974e-05
526,526.0,0.9905731453430924,1.0053247607890838,2.6680114490340736e-05,5.934246929048827e-06,1.3396016693926713e-05,6.0711272436133866e-06,8.615978909547978e-06,1.924181129830714e-05,1.0022086010894693,0.9930860068565552,0.9978855624966461,0.9988163750105418,0.9981494561508634,1.0006248417541834,0.9920768501501928,0.9992489821504654,0.9989806967054389,0.9906833814911767,1.0005402666461982,0.9913773672630884,0.9910621060292518,0.9969668215219065,0.9976298977794341,1.0023311479052703,0.9967095883377125,0.9961609617424784,0.9961030331953128,1.004087705425902,0.9960547278112887,0.9961242160498205,0.9984042459409777,1.0045669853548351,1.0052889832120375,0.99539510173538,0.9955039853153576,1.0024282221048617,0.9927116034763385,1.0022660696084784,1.7527191486683436e-05,1.0472020929839366e-05,5.934246929048827e-06,6.766764073160783e-06,7.017983204387546e-06,1.9985003390772986e-05,1.16492655522449e-05,2.0511283353926244e-05,7.765226863756828e-06,1.3529208888962895e-05,8.615978909547978e-06,1.3431529445570865e-05,1.2452270957727174e-05,7.36900283495436e-06,1.000823382091952e-05,2.109394213583056e-05,7.948946722551366e-06,1.243401182003461e-05,8.404932008818439e-06,2.4158468537228887e-05,8.949263158581005e-06,9.422206698247679e-06,1.3073474899783428e-05,2.6372344169152485e-05,2.6680114490340736e-05,9.512758988410878e-06,9.488556255330178e-06,1.924181129830714e-05,1.103518946713382e-05,2.1029269526546516e-05
527,527.0,0.9905621422472722,1.0053119263999286,2.5965687303975505e-05,5.5631648417337256e-06,1.3340076964431879e-05,6.375917526106374e-06,7.9600090998212e-06,2.0161709209415677e-05,1.0022324165039749,0.9931088689607418,0.9978983040179246,0.9988302339822155,0.9981638619821093,1.0006462726959442,0.9921039139051804,0.9992698829123413,0.9989963585159132,0.9907155728579259,1.0005580275953743,0.9914080185904485,0.991091412454753,0.9969817590476894,0.9976534662154828,1.0023566289636288,0.9967242230855563,0.9961940194526738,0.9961188425822989,1.0041122961904527,0.9960701643116099,0.9961401748193548,0.9984421847736455,1.004590395592989,1.0053119263999288,0.9954104911760093,0.995519350807518,1.0024518243318603,0.9927373394228192,1.0022914990542071,1.848868981231131e-05,1.1008772203360568e-05,5.5631648417337256e-06,6.313889247757559e-06,6.543750615037871e-06,2.119341316514402e-05,1.194298694630426e-05,2.184977888279534e-05,7.240445011511227e-06,1.3414377975353548e-05,7.9600090998212e-06,1.3338875395761667e-05,1.2708437599177908e-05,6.82435992407933e-06,1.0192985998808784e-05,2.1780640343427088e-05,7.333574897129277e-06,1.2557506721978622e-05,7.741031619534206e-06,2.400682851660497e-05,8.223171630774652e-06,8.639070923292363e-06,1.2702144245570554e-05,2.573852524752266e-05,2.5965687303975505e-05,8.752619089339946e-06,8.727599818060097e-06,2.0161709209415677e-05,1.1591110829578462e-05,2.1697151817794053e-05
528,528.0,0.9905489668259276,1.0052842871261505,2.619704505708711e-05,5.572697845342953e-06,1.402970484956619e-05,7.062738814199714e-06,7.73272795208872e-06,2.2333876292389303e-05,1.0022104930063325,0.9930357439348984,0.9978277042904845,0.9987579684128702,0.9980932522025956,1.000618413545349,0.9920271236268945,0.9992396743169081,0.9989313004954724,0.9906407466507171,1.0004985961225041,0.9913329674827968,0.9910157723568197,0.9969067224656999,0.9975951704580209,1.002332717456578,0.9966444331438757,0.9961117422150344,0.9960368783300676,1.00408239265708,0.9959862856297758,0.9960550236389084,0.9983578488284233,1.0045573250731328,1.0052784540764526,0.9953284300932475,0.9954362411887745,1.0024282126278599,0.9926580090901632,1.0022672709948528,2.0588411363348475e-05,1.2321420418493631e-05,5.572697845342953e-06,6.265764015859771e-06,6.481440450130246e-06,2.3742052498262062e-05,1.3112806526829708e-05,2.463353153836374e-05,7.204879316943686e-06,1.4332286265030297e-05,7.796539639483645e-06,1.4221437523841182e-05,1.3919894037261419e-05,6.661348717224001e-06,1.1167228907591046e-05,2.3709858916234648e-05,7.065562335872009e-06,1.3430612444232463e-05,7.401405946419242e-06,2.493346827898217e-05,7.73272795208872e-06,8.068469482160926e-06,1.3126682850484e-05,2.6084819688823e-05,2.619704505708711e-05,8.151358836835893e-06,8.123165524678951e-06,2.2333876292389303e-05,1.2906613238107982e-05,2.3603739578583492e-05
529,529.0,0.9905370969642989,1.005255810779287,2.5786881476268405e-05,5.3954152642469765e-06,1.3846613048158949e-05,7.190479154220373e-06,7.264526914533865e-06,2.2569340246107974e-05,1.002104981714314,0.9929436998620619,0.9977483641870697,0.9986753238379794,0.9980086653603266,1.000499712290186,0.9919314065406707,0.9991204262739121,0.9988479818941234,0.9905388080102687,1.000420174208212,0.9912331501554565,0.9909181935879742,0.9968210398748497,0.9974972326344158,1.0022192570890096,0.9965564065221966,0.9960098048097337,0.9959480522701853,1.0039603360763305,0.9958969794916057,0.995963446701798,0.9982492208966941,1.0044341183737253,1.0051569976765977,0.9952424074491922,0.9953491025556116,1.0023147136186197,0.9925618385656082,1.0021530690552314,2.08649328073108e-05,1.2257897905443736e-05,5.3954152642469765e-06,6.044862354799203e-06,6.238393189846993e-06,2.3917696614756834e-05,1.3003806704792956e-05,2.479090757539544e-05,6.958632158363754e-06,1.4155557629490581e-05,7.491761270636923e-06,1.4004611576954469e-05,1.3816550517165157e-05,6.379805516704428e-06,1.1157503647621936e-05,2.3829972442117406e-05,6.728842818059602e-06,1.3201993236276696e-05,7.020973534388429e-06,2.4743625679024802e-05,7.264526914533865e-06,7.553401644041214e-06,1.2823999298495952e-05,2.570782119157648e-05,2.5786881476268405e-05,7.6078381391505624e-06,7.577314240809456e-06,2.2569340246107974e-05,1.2781407275956235e-05,2.37221185744312e-05
530,530.0,0.990530010547626,1.005244866610533,2.5170070824901873e-05,4.926415013380892e-06,1.3239372954105372e-05,7.181746693018748e-06,6.640141580335648e-06,2.2059585957034084e-05,1.0021782199601685,0.9929290815131419,0.9977293887413359,0.9986608909351051,0.9979932399728639,1.0005680736960936,0.9919174969404133,0.9991868839563024,0.9988356113324367,0.9905300105476261,1.0004142746061313,0.9912244232549592,0.9909073552519833,0.9968071713456186,0.9975146316286102,1.002300096648705,0.9965445713764961,0.9959965189721911,0.9959371276378276,1.0040445295482288,0.9958852675078184,0.9959531717206246,0.9982331732267561,1.0045210921427181,1.005244866610533,0.9952306979387494,0.9953373872530942,1.0023893060972426,0.992548472633117,1.0022329445167648,2.053323943930617e-05,1.1681696750580053e-05,4.926415013380892e-06,5.5086097405687016e-06,5.670246462217778e-06,2.321199760029265e-05,1.2386941594740417e-05,2.3992969497103292e-05,6.297624345268652e-06,1.34810319571346e-05,6.7843573503906705e-06,1.3380301121947529e-05,1.3110719394959158e-05,5.814740803158361e-06,1.0603917164642468e-05,2.3208284765656844e-05,6.135360128312191e-06,1.2585652505633539e-05,6.400549851498441e-06,2.412895626850352e-05,6.640141580335648e-06,6.89837723920058e-06,1.2267411771122656e-05,2.5064536800660833e-05,2.5170070824901873e-05,6.974049340571963e-06,6.9429971902655165e-06,2.2059585957034084e-05,1.2210043730142811e-05,2.311036243362936e-05
531,531.0,0.9905301151935634,1.0052635899735196,2.3454594063777875e-05,4.7262110633977995e-06,1.2454858960953842e-05,6.687171519647993e-06,6.21199088165843e-06,2.0648502386003918e-05,1.0021418306325343,0.9930173507170499,0.9977937851131843,0.9987275284729126,0.9980628923457252,1.0005341791462754,0.9920188530959801,0.9991563964085174,0.9989125223656472,0.9906426909552365,1.0004957789747644,0.9913359272081214,0.9910152908731074,0.9968770927677919,0.997558769026317,1.0022645551130616,0.9966157925332727,0.9961001551612154,0.996008470812451,1.0040127312215188,0.9959565972655464,0.9960268226113905,0.9983460362233987,1.004490993042473,1.0052149212249923,0.9953001564201212,0.9954066355478454,1.0023519823605584,0.9926440938976419,1.002197875643205,1.9301302234399648e-05,1.1156160611874711e-05,4.7262110633977995e-06,5.195646566281884e-06,5.352830380904797e-06,2.1693237334431395e-05,1.1829667507423714e-05,2.243939320886034e-05,5.884161472580062e-06,1.2883455494661834e-05,6.300811879084657e-06,1.283072654456618e-05,1.2475776216076585e-05,5.5312445937210825e-06,9.959622336573367e-06,2.165872247685754e-05,5.792850177923045e-06,1.200724193454967e-05,6.010914209047698e-06,2.250455455931625e-05,6.21199088165843e-06,6.396417755659597e-06,1.176331159766119e-05,2.3350404491453958e-05,2.3454594063777875e-05,6.532741318612033e-06,6.495631025736292e-06,2.0648502386003918e-05,1.168336954166972e-05,2.1574274963849975e-05
532,532.0,0.9905355374494212,1.0052991806316334,2.2125750070351433e-05,4.522386274213462e-06,1.1757124177600803e-05,6.250348296876338e-06,5.816712977143362e-06,1.9270217374164353e-05,1.0021576287393732,0.9930970370772145,0.9978790432061445,0.998816381973624,0.9981560124141523,1.00055388848583,0.9921062994015803,0.9991772685071698,0.9990154951873179,0.990744683181988,1.0006077884683506,0.9914384091225561,0.9911060983441052,0.9969683475614662,0.9976225360924035,1.002277381861606,0.9967072640527662,0.9961939563997604,0.9960996751806621,1.0040268424450258,0.9960499287328547,0.9961192064621405,0.9984463814743232,1.004506681998468,1.0052311161013159,0.9953942076323655,0.9954997186939282,1.0023680666985317,0.9927254511461936,1.0022114833199283,1.791912608360255e-05,1.069556252668835e-05,4.522386274213462e-06,4.886777143512253e-06,5.04918832705231e-06,2.0268744014228837e-05,1.1366300360559854e-05,2.097461436629777e-05,5.508587138012408e-06,1.2318673667962654e-05,5.8631182059307584e-06,1.225845881183935e-05,1.1960041579067311e-05,5.260179342002733e-06,9.287350277197471e-06,2.0178096289361815e-05,5.472860088350601e-06,1.1670743473943346e-05,5.6521948946333276e-06,2.1134321381755008e-05,5.816712977143362e-06,5.937820063966154e-06,1.1708726182911654e-05,2.2030464802771888e-05,2.2125750070351433e-05,6.1216289972882004e-06,6.080568381260635e-06,1.9270217374164353e-05,1.1273349003118694e-05,2.01011632288354e-05
533,533.0,0.9905433335949253,1.0053326044506978,2.11546574687237e-05,4.111802413014631e-06,1.1204500288025135e-05,6.03187139143125e-06,5.282549233302958e-06,1.8246720956643816e-05,1.002269308277336,0.9930314636833436,0.99785616123193,0.9987860964929223,0.9981283573211371,1.0006582247488258,0.992028498745745,0.9992810055005809,0.9989820345973528,0.9906562862584337,1.000571511932822,0.991350526532832,0.9910212086224246,0.9969412100318709,0.9976231946769026,1.0023791763170988,0.9966782620586396,0.9961160006305173,0.9960708384407718,1.0041250380373934,0.9960225625499266,0.9960944117329849,0.9983625441963266,1.0046005949024999,1.005323246233216,0.995366968623592,0.9954718631680992,1.0024717752600913,0.9926566411085019,1.002314068031191,1.6858246874791016e-05,1.0494199838296804e-05,4.111802413014631e-06,4.436004305746473e-06,4.584282457830205e-06,1.9194998605852506e-05,1.12151562507387e-05,1.9865905479963423e-05,5.004641635692507e-06,1.211247668159812e-05,5.331455516713807e-06,1.20250444917111e-05,1.178368192833332e-05,4.780050966615962e-06,8.794246453300675e-06,1.9077346770838387e-05,4.97049764646658e-06,1.1727495210108549e-05,5.134600939863533e-06,2.0139221591028744e-05,5.282549233302958e-06,5.392128296320996e-06,1.2096376378802273e-05,2.10678134718138e-05,2.11546574687237e-05,5.55860471792702e-06,5.521195827701866e-06,1.8246720956643816e-05,1.1166987502496766e-05,1.9006618728515763e-05
534,534.0,0.9905505599097999,1.0053448272965373,1.9429454430760586e-05,4.115222939202802e-06,1.0561373027463046e-05,5.383581985586348e-06,5.170467637373516e-06,1.6736045797465863e-05,1.0023184908147156,0.9929608630410113,0.9977934512122185,0.9987169828998975,0.9980571740782892,1.0006932926479626,0.9919453844733986,0.9993136433902471,0.9989071754471016,0.9905637923408197,1.0004979251475177,0.9912573879838853,0.9909328773242994,0.9968693240928805,0.99758576755949,1.002415491199821,0.996601701712981,0.9960318910405067,0.9959929960944275,1.004154668478497,0.9959461708604743,0.9960201471147142,0.9982802123568273,1.0046236762284073,1.0053448272965373,0.995289151936326,0.9953945515994171,1.0025128971321051,0.9925793004432948,1.002350911015398,1.5451587137349453e-05,9.980957242802388e-06,4.115222939202802e-06,4.419348129190058e-06,4.5345866063564125e-06,1.7592623987361984e-05,1.0701757807007966e-05,1.8205746879080422e-05,4.851910299868936e-06,1.1527925232466571e-05,5.0928105691236646e-06,1.1437656236858971e-05,1.1220877272068673e-05,4.765590889906943e-06,8.269937275490352e-06,1.7502604596643698e-05,4.9968741827267925e-06,1.1283474217666817e-05,5.170467637373516e-06,1.849745790672601e-05,5.330593611215042e-06,5.44430119004528e-06,1.1715889764799352e-05,1.9353279979305015e-05,1.9429454430760586e-05,5.556473420245401e-06,5.536417695639391e-06,1.6736045797465863e-05,1.068092022259129e-05,1.7438397666551803e-05
535,535.0,0.9905542726737712,1.0053229518738866,1.8947933518006626e-05,4.991931415646517e-06,1.0939943189694583e-05,4.804523060230989e-06,6.303173942646014e-06,1.627815543356063e-05,1.0022926181620437,0.9929629980764605,0.9977658147083616,0.9986898677867868,0.9980294667087518,1.0006629672786282,0.9919440633688794,0.9992814657791189,0.9988788549753822,0.9905542726737712,1.0004686864845578,0.9912471759802847,0.9909262170240914,0.9968431365335403,0.9975713073678137,1.002387604380278,0.9965714019752573,0.9960341017728123,0.9959607005298954,1.004112408303916,0.9959120809548135,0.9959866492062979,0.9982872361186552,1.0045730729248814,1.0052911454013898,0.99524848775152,0.9953552832028734,1.0024840989526151,0.992581455993862,1.0023225629650543,1.4960763628625113e-05,1.0336087188295946e-05,4.991931415646517e-06,5.330522058436505e-06,5.440680924742537e-06,1.7195410030931728e-05,1.1087089199059403e-05,1.778221432633122e-05,5.5958389968391355e-06,1.190062830700221e-05,5.6345548195381945e-06,1.178966222038902e-05,1.1561601047105997e-05,5.755564730479345e-06,8.725958007104896e-06,1.6968839331580384e-05,6.097390431940948e-06,1.1779634253947497e-05,6.303173942646014e-06,1.808623878874532e-05,6.4975697709342414e-06,6.6632954917349096e-06,1.2295641689866906e-05,1.8911599530980016e-05,1.8947933518006626e-05,6.6036986428016954e-06,6.627064744628671e-06,1.627815543356063e-05,1.1121669752187054e-05,1.6927883466748704e-05
536,536.0,0.9905522452276638,1.0052786282431252,1.867151892897942e-05,5.633541291580415e-06,1.1205201989109348e-05,4.4283877963160585e-06,7.021685635235619e-06,1.597026953271946e-05,1.0022003614004849,0.9929744296152336,0.9977865145315183,0.9987150620913985,0.9980533694938422,1.0005596962624053,0.991957006702752,0.9991741624884626,0.998903046708489,0.9905713116415743,1.0004935607992091,0.9912685051770447,0.9909389463055752,0.9968675271492381,0.9975507094869794,1.0022853065349464,0.9965972527199048,0.9960513312167861,0.9959894875212659,1.0040067269341586,0.9959410647064314,0.9960158844963594,0.9983010013949567,1.004461331528289,1.0051782228465937,0.9952774563924189,0.9953840181150719,1.002385420703717,0.992598931596869,1.0022204668356163,1.4632252750867858e-05,1.0615227625853744e-05,5.633541291580415e-06,5.970148809039787e-06,6.107087779187261e-06,1.6890031635862115e-05,1.138257260959385e-05,1.7437820893430812e-05,6.151060562739246e-06,1.2189315599418521e-05,6.0044720222453e-06,1.2046184316327642e-05,1.1812582498595717e-05,6.435903061357201e-06,9.005733538714374e-06,1.6634339721203395e-05,6.812842611324515e-06,1.216609569963127e-05,7.021685635235619e-06,1.7854686599091308e-05,7.2299875457233215e-06,7.425874824552299e-06,1.2814453799416328e-05,1.866168586563529e-05,1.867151892897942e-05,7.240440588552606e-06,7.293534238530155e-06,1.597026953271946e-05,1.1439471808958733e-05,1.6605237278912994e-05
537,537.0,0.9905451191567056,1.0052296433035421,1.7088832582425312e-05,5.51938119991756e-06,1.0610099483986451e-05,3.922763882539737e-06,6.813250825266071e-06,1.4613478051862458e-05,1.002132919489011,0.992944684040588,0.9977707390739923,0.9986971443995751,0.9980359057911149,1.0004796437151806,0.991927504148655,0.9990911610736424,0.9988817301652365,0.9905451191567055,1.000470834735005,0.9912429994269694,0.9909098139455607,0.99685072989997,0.9975105485979582,1.0022101830504582,0.9965837000818809,0.9960274347686567,0.9959786145305474,1.0039417626905895,0.9959349556984873,0.9960143868931792,0.998284174323506,1.0044000950047944,1.0051174483956515,0.9952729528434117,0.9953789138528708,1.00231328724227,0.9925668705898308,1.0021459166183508,1.3405635211744122e-05,1.02569571326556e-05,5.51938119991756e-06,5.822063044281618e-06,5.98035369027229e-06,1.539746191936913e-05,1.1126125279293571e-05,1.587221480835337e-05,6.068857959666262e-06,1.201701366174627e-05,5.955978096468525e-06,1.186649461173524e-05,1.1603047051048381e-05,6.276600792951012e-06,8.301009384663823e-06,1.5240689919007938e-05,6.625556295827615e-06,1.1875016966271652e-05,6.813250825266071e-06,1.633198362615442e-05,7.0078425360871955e-06,7.2039074078987435e-06,1.262334498041899e-05,1.7070699051084123e-05,1.7088832582425312e-05,6.993294688979381e-06,7.042085341990111e-06,1.4613478051862458e-05,1.1098472040310952e-05,1.5205336361841967e-05
538,538.0,0.9905342139636347,1.0051937839544278,1.5490402202933057e-05,6.03954707604747e-06,1.0673852906516986e-05,3.1858739068954073e-06,7.435499287304772e-06,1.3619391586003498e-05,1.0020559022720765,0.993008257861619,0.9977319912734891,0.998655776800896,0.9979932894517001,1.0003991717948515,0.9919899524056914,0.9990111267198692,0.9988324450479393,0.9906043732417512,1.0004152968463056,0.9913010281899809,0.990971345505482,0.9968085707513782,0.99749448804655,1.002134765858012,0.9965362723072383,0.9960905510337051,0.9959293652976392,1.0038618771570191,0.9958876075811608,0.9959688569471389,0.9983563026942378,1.004324207911042,1.0050415810877211,0.9952238167714718,0.9953292446406995,1.002234968101382,0.9926304801439417,1.0020702024541805,1.2182521693229184e-05,1.0612730707587954e-05,6.03954707604747e-06,6.423580152490016e-06,6.682345251354889e-06,1.3993853456027516e-05,1.1790826812206756e-05,1.4417300327426644e-05,7.09844763960238e-06,1.3182358115211519e-05,7.331826002695375e-06,1.3034711771121283e-05,1.2450433072299435e-05,6.923079349026421e-06,8.120927313737822e-06,1.3830813022469613e-05,7.266411177474275e-06,1.263223420956263e-05,7.435499287304772e-06,1.480881613634045e-05,7.645093118791715e-06,7.844189433932397e-06,1.3619391586003498e-05,1.547426426808112e-05,1.5490402202933057e-05,7.623333658135555e-06,7.643548113019115e-06,1.3280902449355214e-05,1.153675400679181e-05,1.3799445785249754e-05
539,539.0,0.9905206925768342,1.0051888370950723,1.4813786034071447e-05,6.334940246349555e-06,1.0757870271826488e-05,2.916697147759476e-06,7.897067740903867e-06,1.3477616461667703e-05,1.0021937077411713,0.9931062459919456,0.9977576872573989,0.9986851101087882,0.998024369756092,1.0005468177899164,0.9920940507877657,0.9991625211148969,0.9988673314064366,0.9907213512731381,1.000456309147933,0.9914161725733546,0.9910776669485508,0.99683872811158,0.9975882140200524,1.002283180591102,0.9965670174176811,0.996191342467197,0.995958798527264,1.0040092380705659,0.9959177820250268,0.9959984393646637,0.9984612468298568,1.0044715299417024,1.0051888370950721,0.9952560064438514,0.9953612308810886,1.002378551938863,0.9927300599347247,1.0022181487591566,1.2133222185221013e-05,1.0588743743809525e-05,6.334940246349555e-06,6.7571725382623985e-06,7.090017713365322e-06,1.366262549256985e-05,1.1926690660779574e-05,1.4051524264987795e-05,7.71672019555703e-06,1.3611462508827206e-05,8.181852188438823e-06,1.3477616461667703e-05,1.2677167505732469e-05,7.276084126854411e-06,7.897067740903867e-06,1.3426494675759763e-05,7.597949717144322e-06,1.2813383094837522e-05,7.747804366372185e-06,1.4266558508524038e-05,7.977876664200948e-06,8.16070273055037e-06,1.3920201046180706e-05,1.4813786034071447e-05,1.4804432775023542e-05,7.963066644989135e-06,7.959198368954036e-06,1.2976832126394837e-05,1.1507327406344217e-05,1.3417586422121082e-05
540,540.0,0.9905056787810981,1.0052260421450652,1.44680694418942e-05,6.037378803419621e-06,1.0558602907943345e-05,3.0143882776438654e-06,7.494721185766498e-06,1.3483232459218944e-05,1.0020770886362238,0.9931753939244943,0.9976689043700182,0.9985901080576705,0.9979305863013992,1.0004300815951714,0.9921622306106094,0.9990488201825509,0.9987718755592819,0.9907876361558581,1.0003610932669615,0.991481109190872,0.991146112935912,0.9967452242765318,0.9975404354686378,1.0021616102463209,0.9964720138359706,0.9962668492721779,0.9958635206305294,1.0038897538920042,0.9958216651207651,0.9959000514943435,0.9985406155203645,1.0043506986712223,1.005068563919035,0.995161923498207,0.9952663871236946,1.0022591159331138,0.9927969923573049,1.002097396457819,1.272830519422663e-05,1.0217275285231468e-05,6.037378803419621e-06,6.5011493654375236e-06,6.814656113184923e-06,1.3780011405093902e-05,1.1705550423601197e-05,1.4104889985076118e-05,7.42930954877616e-06,1.3446957806699821e-05,7.832007249526346e-06,1.3329899334197024e-05,1.2537970791998622e-05,6.991262850149084e-06,7.272415151869939e-06,1.3483232459218944e-05,7.34324397130485e-06,1.2498387071562861e-05,7.494721185766498e-06,1.410917350643957e-05,7.67887460734458e-06,7.812992796435359e-06,1.350502260987692e-05,1.44680694418942e-05,1.4415715843231446e-05,7.682765995178366e-06,7.675440559235333e-06,1.3192731074598374e-05,1.1164225624404864e-05,1.3504451183319919e-05
541,541.0,0.9904902963612195,1.0052904486051977,1.3438635196410552e-05,5.948188140328926e-06,1.0202096589178121e-05,2.7299306897140167e-06,7.539591047406718e-06,1.2899551203065202e-05,1.002091864098972,0.9931305284107352,0.9976139729628468,0.9985347100407365,0.9978779595644154,1.000449124625213,0.9921090893681259,0.9990705749856861,0.9987240053087127,0.990729129123387,1.0003193171974578,0.9914244170769235,0.9910894414676559,0.9966863854966752,0.9975029893640402,1.0021680434258244,0.9964179848282484,0.9962140203736336,0.9958095283457135,1.0038959439479196,0.995767546687226,0.995843558489978,0.9984857339724214,1.0043509117356615,1.005067203712403,0.9951070887938513,0.9952113013266654,1.0022722708972476,0.9927475957218255,1.002104220248415,1.2161834929476057e-05,9.851538809044197e-06,5.948188140328926e-06,6.4758134290328185e-06,6.773416102076398e-06,1.2899551203065202e-05,1.1468964046333898e-05,1.31686073063746e-05,7.396911084152093e-06,1.330954053218558e-05,7.745066622377919e-06,1.3218392677933223e-05,1.2387276159049196e-05,6.930756093066074e-06,6.698634869247379e-06,1.2625935654361615e-05,7.363844818414556e-06,1.217237925524145e-05,7.539591047406718e-06,1.3142309966199118e-05,7.689570327165944e-06,7.759412233462916e-06,1.3046093785032447e-05,1.3438635196410552e-05,1.3394217271382786e-05,7.7837650801635e-06,7.75893663494388e-06,1.2433154921093596e-05,1.0824671948804512e-05,1.2655887531516554e-05
542,542.0,0.9904756691019931,1.0053605584965595,1.3547213120129652e-05,5.573521660475777e-06,9.676518543466002e-06,2.7116791972456985e-06,7.108260323269842e-06,1.2215289132767029e-05,1.0022230390195972,0.9930800275954919,0.9976132658775666,0.9985374712116132,0.9978867917988163,1.0005966186970812,0.9920519770329159,0.9992201224468985,0.9987428759372781,0.9906643834351893,1.000348735971068,0.9913602556635325,0.9910281442739676,0.996695734642022,0.9975403891206692,1.0023202649767362,0.9964343953809565,0.9961734208123939,0.9958290422595444,1.0040673342847095,0.9957911352037011,0.9958728104656229,0.9984545341890072,1.0045312854218904,1.005247424180879,0.9951313343345802,0.9952351694402476,1.002412010758218,0.9926929649221118,1.002256216633947,1.1708307829271556e-05,8.966435081058177e-06,5.573521660475777e-06,6.073753308497568e-06,6.347712867848979e-06,1.2616564453712536e-05,1.0471372249020176e-05,1.2953417327255762e-05,6.9288923589586646e-06,1.2215289132767029e-05,7.247927717159907e-06,1.2142037497775091e-05,1.13502285580873e-05,6.480452152708465e-06,6.178888963195894e-06,1.2335686358872487e-05,6.923211764834705e-06,1.1093515195236777e-05,7.108260323269842e-06,1.300455673349766e-05,7.254224356730537e-06,7.303264054770464e-06,1.1858499178246055e-05,1.3514938592345341e-05,1.3547213120129652e-05,7.4098592526079875e-06,7.3717481980807915e-06,1.209268125971041e-05,9.862746082766998e-06,1.2360350675087372e-05
543,543.0,0.990462920788213,1.0054148738402418,1.4464565800533776e-05,5.061674429812836e-06,9.379631087109618e-06,3.167653737542205e-06,6.444137140741658e-06,1.2724020524941124e-05,1.0023175221146998,0.9930039159808468,0.9975640000244529,0.9984888110094056,0.9978441536337709,1.0006998040965527,0.991966871426781,0.9993248066311218,0.9987092751892709,0.9905721327674901,1.0003221406019434,0.9912676136270766,0.9909429358196308,0.9966502501423425,0.997527310868886,1.0024166581569116,0.996392045539658,0.9960857224797445,0.9957902552686148,1.0041683800184629,0.9957555401275513,0.9958389650797314,0.9983583127829709,1.0046302445904147,1.0053455381654317,0.9950997557528733,0.9952036635978514,1.002509327781707,0.992603863912194,1.0023528196209153,1.2107420123053907e-05,8.183041676225159e-06,5.061674429812836e-06,5.52077481635497e-06,5.766731080841771e-06,1.3480520882031483e-05,9.545075787601344e-06,1.3966418776660566e-05,6.303628249014849e-06,1.1107458527321288e-05,6.597018890537982e-06,1.103548117482087e-05,1.0342752460541414e-05,5.885595766729845e-06,5.8688117559404565e-06,1.3090231235998035e-05,6.278977567813272e-06,1.0080498296925606e-05,6.444137140741658e-06,1.3732159292212657e-05,6.5717126846099975e-06,6.616966744101028e-06,1.0750708884555711e-05,1.4378436116843207e-05,1.4464565800533776e-05,6.708854168641065e-06,6.674890381194452e-06,1.2724020524941124e-05,9.001898316265242e-06,1.3098471060423042e-05
544,544.0,0.9904531752046726,1.005431896657335,1.5069644701162018e-05,4.756422951367941e-06,9.288244537741047e-06,3.6047251443150286e-06,6.062527123359979e-06,1.3542100253054668e-05,1.0024051377628396,0.9930001425107708,0.9976002077558246,0.9985301401489244,0.9978818698582224,1.0007856571953406,0.9919631263922777,0.9994099081576393,0.9987469574347141,0.9905617692343002,1.0003560686223565,0.9912557380932044,0.9909380054435651,0.9966908797590549,0.9975713582452387,1.0025080309493208,0.996431522924348,0.9960864473943575,0.9958303330884312,1.0042567689739983,0.995795918427522,0.9958771656226789,0.9983551379715339,1.004716463058001,1.0054318966573348,0.9951439824163161,0.9952483440021099,1.0025977514631672,0.9926025734560787,1.0024438697182165,1.2782103620956132e-05,7.72035146940784e-06,4.756422951367941e-06,5.196204268791776e-06,5.42901676040697e-06,1.4516675051618863e-05,8.942865132837507e-06,1.5069644701162018e-05,5.9962105767393155e-06,1.0322776973528236e-05,6.332249089567991e-06,1.0244546562152707e-05,9.657557164075592e-06,5.527909417341097e-06,5.609082953462658e-06,1.3923826712898505e-05,5.912441408413354e-06,9.424578157384357e-06,6.062527123359979e-06,1.44159847946744e-05,6.144302586343193e-06,6.1576664538923286e-06,1.0127356086209294e-05,1.4913196575410493e-05,1.4998945706125753e-05,6.280620045733504e-06,6.256095021950241e-06,1.3542100253054668e-05,8.462612730768638e-06,1.3921465782596018e-05
545,545.0,0.9904475561361658,1.0053971815290776,1.5903504648392983e-05,4.473962669802238e-06,9.561010306397382e-06,4.040754210557065e-06,5.7460963887623304e-06,1.4288992095017645e-05,1.0023947781745304,0.9929427615697792,0.997675998088955,0.9986094742212095,0.9979597735414947,1.0007598239845878,0.9919098348628481,0.999378678992425,0.9988288749112979,0.9905176697277307,1.000440354837628,0.9912107477890688,0.9908877512266658,0.9967697051756323,0.9975727213491963,1.002488481032842,0.996511020505452,0.99603127928915,0.9959077061175914,1.0042320592229845,0.9958725814661638,0.9959520979809673,0.9982976617049224,1.0046875071581205,1.0054021610816757,0.9952213234424082,0.9953257536554319,1.0025806262716048,0.9925452798175322,1.002424358285329,1.3450276331733959e-05,8.370965303798471e-06,4.473962669802238e-06,4.8997122615699255e-06,5.123722925423446e-06,1.5318255623433412e-05,9.581212693685325e-06,1.5903504648392983e-05,5.709859370650522e-06,1.1075263130864567e-05,6.092498753508338e-06,1.0954388587704864e-05,1.0256643059684271e-05,5.20528068152108e-06,5.7460963887623304e-06,1.470403093446385e-05,5.5863961835434265e-06,9.999824374323115e-06,5.724832189441166e-06,1.5156570927123347e-05,5.773610781207176e-06,5.759889143332619e-06,1.091662713170659e-05,1.555261442387213e-05,1.563015197424144e-05,5.9133240441594795e-06,5.895990053637363e-06,1.4288992095017645e-05,9.071568205189842e-06,1.469424430012647e-05
546,546.0,0.9904471873674865,1.0053244932773002,1.5935844479975e-05,4.670816697456562e-06,1.005196192334856e-05,4.111762236118246e-06,5.8966093792697654e-06,1.4475059634860846e-05,1.0022704777743932,0.9928822907587742,0.9977467423436869,0.9986857748996938,0.9980349586435894,1.0006192910151896,0.9918554589732989,0.9992322642546071,0.9989081884539747,0.9904725696385416,1.000522545450406,0.9911645271719278,0.9908370926873608,0.9968460976292058,0.9975354439765041,1.0023537889046625,0.9965869416484098,0.9959736478253828,0.9959843836756094,1.00409614008863,0.9959505689238594,0.9960289993246367,0.9982383548329105,1.0045519761690325,1.0052666950542084,0.9953018551476784,0.9954062203586371,1.0024489778022885,0.9924881225832912,1.0022900387709608,1.361866658261929e-05,9.696669299953432e-06,4.670816697456562e-06,5.1408454319012025e-06,5.321614555844513e-06,1.5398903994258235e-05,1.092376766020051e-05,1.5935844479975e-05,5.874524153188704e-06,1.2579575551385959e-05,6.209520965823004e-06,1.2387224239777177e-05,1.1589772724177978e-05,5.392854966635489e-06,5.814357757947549e-06,1.4953390453804436e-05,5.762611587550388e-06,1.138106424100594e-05,5.8966093792697654e-06,1.5308876281807627e-05,5.948146837133053e-06,5.969738079574764e-06,1.2505330307562018e-05,1.5705013064385656e-05,1.5765884807229243e-05,6.039609866275824e-06,6.036506883927863e-06,1.4475059634860846e-05,1.0330168714894395e-05,1.492588850003038e-05
547,547.0,0.9904531926834292,1.0052346492839794,1.4925344895505612e-05,5.425426058214813e-06,1.007812560703534e-05,3.5064984518303204e-06,6.642528416221513e-06,1.3715189269074636e-05,1.0021454007530985,0.9928379079855666,0.9978231594984569,0.9987680577396287,0.9981162386808915,1.0004751974839399,0.9918161653546869,0.9990810485063041,0.9989947999823642,0.9904531926834292,1.0006170808772312,0.9911445096215517,0.9908045223244736,0.9969264355385469,0.9975009168106532,1.0022170081918287,0.9966718611352964,0.99592698779689,0.9960703028357758,1.0039581298571176,0.996038643017218,0.996116563841181,0.9981893219629498,1.0044102455218338,1.0051240501462024,0.9953924891818531,0.9954962172221289,1.0023165716211302,0.9924445957037347,1.0021531597706634,1.2916921048353795e-05,9.763911109831493e-06,5.425426058214813e-06,5.961920451673027e-06,6.053104824133461e-06,1.448930277249442e-05,1.090871196609704e-05,1.4915628283901595e-05,6.514286827281505e-06,1.2462242871755127e-05,6.710651870372093e-06,1.224655768470173e-05,1.1537786665604829e-05,6.206107193031051e-06,5.4601599546047045e-06,1.4174351810300984e-05,6.505941354160859e-06,1.144052000600105e-05,6.642528416221513e-06,1.4473710454311294e-05,6.695134915346408e-06,6.792094713689688e-06,1.2587679136944993e-05,1.4870975281112812e-05,1.4925344895505612e-05,6.7372994898735815e-06,6.756152943122359e-06,1.3715189269074636e-05,1.031615972735503e-05,1.4137966215988654e-05
548,548.0,0.9904659727291503,1.0051484669310935,1.6036837482114426e-05,5.1488190930936914e-06,1.004170204916605e-05,3.7036385792791307e-06,6.504204970366433e-06,1.3965426646002479e-05,1.0020634644993938,0.9928466259788314,0.9978643709086166,0.9988077081941886,0.9981584230044188,1.000389681431604,0.9918350229379308,0.9989963261808652,0.9990452626616846,0.99049467160446,1.0006766014522666,0.9911853623982048,0.9908293264183776,0.996965396016958,0.9974871661194221,1.0021294263915317,0.9967082982947526,0.9959270925316742,0.9961062409309851,1.0038624334343336,0.9960735178638211,0.996148973779425,0.9981852506845125,1.0043057971187326,1.0050169392020352,0.9954241840551995,0.9955285792170612,1.0022308382897025,0.9924516203124847,1.00206583805849,1.3063823490692829e-05,9.082861079055107e-06,5.564462661740321e-06,6.06943870551261e-06,6.0778018139540905e-06,1.4891357075304443e-05,1.0227207185405084e-05,1.5357918341044975e-05,6.411509063961406e-06,1.1752555122904543e-05,6.504204970366433e-06,1.154169082966019e-05,1.0864766741926531e-05,6.310728134659051e-06,5.1488190930936914e-06,1.4643669368033219e-05,6.497618407885453e-06,1.0542929743367e-05,6.619228433210089e-06,1.541757954771813e-05,6.665122602600856e-06,6.795816493230729e-06,1.1515578747262837e-05,1.5998816916526143e-05,1.6036837482114426e-05,6.700912702622295e-06,6.726309745075724e-06,1.3965426646002479e-05,9.64808122364531e-06,1.460798910640556e-05
549,549.0,0.9904830355912602,1.00508676360062,1.9014137975728256e-05,4.7045701253998374e-06,1.0641848002330213e-05,4.889162583845939e-06,6.071228086819685e-06,1.588582537718302e-05,1.002132492610377,0.9929504848443121,0.9979098651672029,0.9988559466358288,0.9982051081417028,1.000473660869921,0.9919447653851645,0.9990858151419073,0.9990933740179572,0.990607780382758,1.0007228296293385,0.9912999777442948,0.990941021830474,0.9970095170902304,0.9975628236117703,1.0022055948018347,0.9967500986472713,0.9960300183970723,0.996146591080158,1.0039355004321961,0.9961128702571465,0.9961862174365755,0.9982854398550154,1.0043759128832979,1.00508676360062,0.9954649326957427,0.9955690366161083,1.0023065677799812,0.9925624060046498,1.0021420707830435,1.4766592464966387e-05,9.20694750042726e-06,5.3953619301310654e-06,5.824907627160337e-06,5.729978348647427e-06,1.7192313788387388e-05,1.0538005530177524e-05,1.7767581382455976e-05,5.914631086707223e-06,1.2214758976522088e-05,5.9391515257609745e-06,1.2013681560246591e-05,1.1206733819618129e-05,5.974539418501193e-06,4.7045701253998374e-06,1.680121401547535e-05,6.071228086819685e-06,1.0608456422523708e-05,6.142041163651445e-06,1.8287061910006303e-05,6.14886824958146e-06,6.245512169789948e-06,1.151955641322933e-05,1.9014137975728256e-05,1.9002946464715018e-05,6.155555402163616e-06,6.179571254564983e-06,1.588582537718302e-05,1.0030370767627943e-05,1.677333931173695e-05
550,550.0,0.9905011662167316,1.0050653521490474,2.0880712242067187e-05,4.409908321481905e-06,1.1064499569967152e-05,5.799530263196193e-06,5.722994874378912e-06,1.7647745271751758e-05,1.0021092448984235,0.9930960015469645,0.9979166280068785,0.9988654253133407,0.9982115627904301,1.0004623731496016,0.9920999102323005,0.9990819706923165,0.9991009532884781,0.9907776229676035,1.0007372526024505,0.9914712651605354,0.9910992108944998,0.9970148128786488,0.9976106494763419,1.0021927381023632,0.9967518252590001,0.9961754335604427,0.9961454920290165,1.0039148337309793,0.9961088447921667,0.9961797234277625,0.9984224314984868,1.0043528142335956,1.0050633960303255,0.9954579936800237,0.9955624597396583,1.00229037562536,0.9927144359928738,1.0021282220261316,1.6446274416170442e-05,9.18133156432449e-06,5.197154357478535e-06,5.589450757308151e-06,5.425011258319882e-06,1.9071138340859975e-05,1.0615263558876198e-05,1.966284006645431e-05,5.516713369685364e-06,1.239914526663886e-05,5.4810777133433514e-06,1.2231555846512407e-05,1.1266150980273836e-05,5.681812050953658e-06,4.409908321481905e-06,1.8624132584510224e-05,5.722994874378912e-06,1.0588585118964584e-05,5.762082872725233e-06,2.0266849372994812e-05,5.746357604069324e-06,5.8089765382952765e-06,1.1544067462133727e-05,2.0880712242067187e-05,2.0837982070566566e-05,5.75452613024886e-06,5.779248829869354e-06,1.7647745271751758e-05,1.0198053745288211e-05,1.8597844512469218e-05
551,551.0,0.9905171495525384,1.0050800273309064,2.0534164642064312e-05,4.160892334675061e-06,1.0926898670136996e-05,5.670761562991495e-06,5.875422084467178e-06,1.7596164404103293e-05,1.002128657329782,0.9931388995396137,0.9978807877780764,0.9988250971560615,0.9981712536849466,1.000489055349512,0.9921447642123992,0.9991143457911088,0.9990608391284967,0.9908218059381149,1.0006989351123825,0.9915149481196127,0.9911462182089176,0.9969754029711411,0.9976198347336283,1.0022154600445172,0.9967106337114139,0.9962168531880269,0.9961023498239789,1.0039361776283031,0.9960626504162968,0.9961290331307799,0.9984522710342635,1.0043740866239994,1.0050853310929986,0.9954107207966176,0.9955152160371146,1.0023121181506152,0.9927574871897407,1.0021513335275691,1.6480271979294743e-05,8.815071089174e-06,5.28555989992119e-06,5.736113122486394e-06,5.559626469233717e-06,1.8861166743133106e-05,1.0105954928555134e-05,1.9384119822493005e-05,5.7402864008062455e-06,1.173194243885735e-05,5.744785705914607e-06,1.1607803653746279e-05,1.068022054922247e-05,5.820823280506426e-06,4.160892334675061e-06,1.8562135013166855e-05,5.875422084467178e-06,1.0048154356065835e-05,5.89900793215771e-06,2.0044695548369517e-05,5.891529809531086e-06,5.913102424071578e-06,1.0996461319433108e-05,2.0534164642064312e-05,2.048817960719464e-05,5.962154108132719e-06,5.9899824837182385e-06,1.7596164404103293e-05,9.759058519956004e-06,1.8532109433657992e-05
552,552.0,0.9905277705456528,1.0051215793752386,2.0030180091237234e-05,3.8721896489115825e-06,1.1190128837527504e-05,5.153603205001547e-06,6.90124756793605e-06,1.725291805599911e-05,1.0021984142391447,0.9930839544032802,0.9978284716334633,0.9987754323586526,0.99812330616442,1.0005732567725252,0.9920795731590778,0.9992011495897026,0.9990140325043839,0.9907402726243071,1.0006559516303901,0.9914352821158382,0.9910765781221381,0.9969301783982292,0.9976149539912362,1.0023012045124113,0.99666635958499,0.9961577134222381,0.9960582492049963,1.0040182081939923,0.9960181066105156,0.9960813326687106,0.9983894809455189,1.0044549128476252,1.005166190253039,0.9953675097160699,0.9954709368583493,1.0023911333545144,0.9926980327905769,1.0022367469551736,1.6088901513526732e-05,8.969669261014465e-06,6.152781484892798e-06,6.764106227948102e-06,6.549980683986576e-06,1.8617398725584205e-05,1.0011030082286898e-05,1.9254091703337316e-05,6.90124756793605e-06,1.1284644421779223e-05,7.011165368600387e-06,1.120461343368806e-05,1.0446839552668606e-05,6.838665964782254e-06,3.8721896489115825e-06,1.8193498842405124e-05,6.89931183175105e-06,1.000229565069265e-05,6.904898355221359e-06,1.9576158011634366e-05,6.919452533395548e-06,6.8769789429832e-06,1.0951383675033693e-05,2.0030180091237234e-05,1.9990975744864372e-05,7.080817663223313e-06,7.109176139893853e-06,1.725291805599911e-05,9.78996240382616e-06,1.8158531542720888e-05
553,553.0,0.9905298141430484,1.0051807985110854,2.2452717976636326e-05,3.7640696675424245e-06,1.2491187237972859e-05,5.757550188241297e-06,8.427746585203139e-06,1.941364373444501e-05,1.002202580355879,0.992963469332078,0.9977681980795226,0.9987155244883593,0.9980649872912829,1.0005837304693674,0.9919445031160402,0.9992119823971866,0.9989584427767,0.9905887815381126,1.0006107487841007,0.991283278189573,0.990933386996892,0.9968699468032768,0.9975533275199883,1.0023084635106365,0.9966078289971303,0.9960306172025695,0.99600003179657,1.00402893280913,0.9959583384756954,0.996019686320506,0.9982599983735202,1.0044694088714972,1.0051807985110854,0.9953056498215848,0.9954092258570943,1.0023981179265302,0.9925728367555164,1.0022439511474002,1.7878415313579392e-05,9.147085187651857e-06,7.383881733316897e-06,8.223014260103932e-06,7.968695000980576e-06,2.13805484149752e-05,9.908141064272694e-06,2.2452717976636326e-05,8.541464525144228e-06,1.0713615662754007e-05,8.907720296138196e-06,1.0667228858699883e-05,1.0160957036511784e-05,8.252918176133467e-06,3.7640696675424245e-06,2.050107491173078e-05,8.395298289340683e-06,1.0042238318719801e-05,8.427746585203139e-06,2.188032179314768e-05,8.517222060957655e-06,8.423865549807882e-06,1.098641289521165e-05,2.2446926716804543e-05,2.2447259128110042e-05,8.802897871757123e-06,8.81496061015014e-06,1.941364373444501e-05,9.824053575524963e-06,2.046122192383395e-05
554,554.0,0.9905200652916988,1.005248370803316,2.5658929944296787e-05,3.6491995178431938e-06,1.3552024522277545e-05,6.831271151611984e-06,9.320483709093859e-06,2.184524118056473e-05,1.0021459187415496,0.9929067678872885,0.9977734991241654,0.9987233193240216,0.998067753207842,1.0005203093272925,0.9918834505164235,0.9991489808378663,0.9989570878595091,0.9905200652916988,1.0006135703471541,0.991213985279514,0.9908682770040903,0.9968761027755589,0.9975152102325769,1.0022491237235074,0.9966170495797327,0.9959749834630197,0.9960095388186759,1.0039735499210682,0.9959679525993391,0.9960274876753058,0.9981975215467214,1.004419447233807,1.0051323741403742,0.9953158999906478,0.9954193290729676,1.002341132599972,0.9925149468633632,1.0021848445237878,1.9987353520879176e-05,8.737370657921175e-06,8.196314603683268e-06,9.131028266555935e-06,8.897255634316702e-06,2.422581540801721e-05,9.320483709093859e-06,2.5574715266054667e-05,9.719614299403308e-06,9.901755951751255e-06,1.0448656754082506e-05,9.863359793403325e-06,9.467013966622346e-06,9.102315041232151e-06,3.6491995178431938e-06,2.3084212307757056e-05,9.308200853593348e-06,9.590002978541453e-06,9.358151731372876e-06,2.4625558262698743e-05,9.489916023268824e-06,9.346635241461631e-06,1.0511616569483259e-05,2.554273220555129e-05,2.5658929944296787e-05,9.80167653297661e-06,9.804650658693253e-06,2.184524118056473e-05,9.330077043659686e-06,2.3040881743546717e-05
555,555.0,0.9904968527191803,1.005314565660111,2.565151736725422e-05,3.741313140938075e-06,1.3538254379638315e-05,6.689030493074632e-06,9.299244208506575e-06,2.157282607387731e-05,1.0022221418100188,0.9929413584692335,0.9978160521707643,0.9987687572251975,0.9981142925177777,1.0006016347440458,0.9919171424217432,0.999228186220906,0.9990071776581134,0.9905558999334414,1.0006628402688746,0.9912462302896061,0.9909023025313582,0.9969219242126969,0.9975688402609313,1.002334148639712,0.9966650098487778,0.9960041085988905,0.9960604095379914,1.0040628343689655,0.9960196711930015,0.9960806972842573,0.9982205940369847,1.0045102775078978,1.005223321064687,0.9953675717000449,0.9954716817186665,1.0024208750353363,0.992550032401988,1.0022690389933717,1.9701007276117544e-05,8.75057489875473e-06,8.355847010623151e-06,9.256454501249627e-06,9.061067526504415e-06,2.388459844251938e-05,9.43611125322263e-06,2.519597378749712e-05,1.0025791943901338e-05,1.0291588612153986e-05,1.0914398600727599e-05,1.0276470221097123e-05,9.662407706862964e-06,9.15704399364955e-06,3.741313140938075e-06,2.2780845541357744e-05,9.299244208506575e-06,9.487868913736128e-06,9.325863517835766e-06,2.437764627992447e-05,9.43068492333807e-06,9.232574611319712e-06,1.0275318384844604e-05,2.5464565138276514e-05,2.565151736725422e-05,9.696117305904531e-06,9.702994119952653e-06,2.157282607387731e-05,9.403214115149957e-06,2.273570197205172e-05
556,556.0,0.9904646802754878,1.005369548325479,2.325402570694495e-05,4.167230591380889e-06,1.3570568159099748e-05,5.53274104500065e-06,8.913111441961856e-06,1.958824007419653e-05,1.0023396747474085,0.9930049213827093,0.9978832217707474,0.9988397961579444,0.9981846757580342,1.0007267885424385,0.9919794468134566,0.9993519165600182,0.9990777747287607,0.9906208644607701,1.0007307510257581,0.9913103708645632,0.9909648926400995,0.9969940761380613,0.9976569484521786,1.0024662455359281,0.996741606619315,0.996063617263018,0.9961390881552892,1.0042022221307718,0.9961015539739577,0.996162291656418,0.9982771677686001,1.0046549128475655,1.005369548325479,0.9954543887365147,0.9955577094936784,1.0025460140297842,0.9926110841374739,1.0024001986995406,1.789200862466731e-05,1.143779456038813e-05,8.069961921401775e-06,8.944340087639475e-06,8.73815404338784e-06,2.17106459609734e-05,1.2642073076617733e-05,2.2933641244753425e-05,9.690710007205891e-06,1.433481538742796e-05,1.057181501789012e-05,1.4411141721160806e-05,1.3091071408112493e-05,8.768236410400543e-06,4.167230591380889e-06,2.0674743734324722e-05,8.84611565849865e-06,1.1998305274477886e-05,8.840704269090413e-06,2.2109312094674348e-05,8.913111441961856e-06,8.691878921186572e-06,1.2350979596008238e-05,2.3085762779724786e-05,2.325402570694495e-05,9.154157671585787e-06,9.159638628987148e-06,1.958824007419653e-05,1.2411140356061609e-05,2.0635288501861366e-05
557,557.0,0.9904295955912197,1.0054056831681681,2.109025093511681e-05,4.272522076333597e-06,1.3449052849009197e-05,5.136060654784649e-06,8.228107036015071e-06,1.7970100650862806e-05,1.0023225846372403,0.9930486071605673,0.9978714980734185,0.9988231628654778,0.9981649481024839,1.0007070945079684,0.9920214993797589,0.99933088535236,0.9990500806167938,0.9906548414532355,1.0006938323197676,0.9913438082745676,0.9910039960027566,0.9969726589789276,0.9976579282884123,1.0024505089341027,0.9967175097229589,0.9961054155557467,0.9961130645107626,1.0041950858111417,0.9960743871491943,0.9961331803463658,0.9983190104661338,1.004652159064873,1.0053675559135153,0.9954284410860221,0.9955312080172991,1.0025283408523105,0.992656276447737,1.0023845201165384,1.622529042533048e-05,1.3930956266541533e-05,7.4361122736319135e-06,8.262818345197486e-06,8.063342739372892e-06,1.9703559814316378e-05,1.55396018571367e-05,2.086306710578361e-05,8.934877945785022e-06,1.78331917742877e-05,9.760644566803314e-06,1.7970100650862806e-05,1.616809818521597e-05,8.077997255655766e-06,4.272522076333597e-06,1.8745903368343527e-05,8.145987631546164e-06,1.4362290257269072e-05,8.146389542683115e-06,2.0043302661611225e-05,8.228107036015071e-06,8.059976712861804e-06,1.4157831051500235e-05,2.0934698695292557e-05,2.109025093511681e-05,8.452643837557229e-06,8.457445190034126e-06,1.7758724055744735e-05,1.5134688323003727e-05,1.8711164889441173e-05
558,558.0,0.9903976462969744,1.005424131055891,1.980585068044454e-05,3.9578333863063915e-06,1.281250108823253e-05,4.872029789717978e-06,7.844191566627031e-06,1.7514398636262823e-05,1.0022963004469214,0.9929385144833401,0.9979013147535756,0.9988497918871677,0.9981927736872046,1.0006666031696305,0.9919043098315409,0.9992841433914845,0.9990767625185889,0.990543609891527,1.0007222249391674,0.9912319123235214,0.9908877014102815,0.9969953523205206,0.9976098046837857,1.0024094682673539,0.9967376918007808,0.995972153668817,0.9961312639544447,1.0041448419086259,0.996091530203931,0.9961477183415982,0.9981679933129978,1.0045948109956238,1.0053093208795871,0.9954479531139856,0.9955501737012906,1.0024958395030126,0.9925364222667709,1.0023442371869764,1.5167425102809698e-05,1.352814155229344e-05,7.097299231972251e-06,7.844191566627031e-06,7.655683513392541e-06,1.8621688103377937e-05,1.5130246178916142e-05,1.980585068044454e-05,8.423934671093573e-06,1.740205850305635e-05,9.103617870897045e-06,1.7514398636262823e-05,1.5784884302132978e-05,7.642006678588586e-06,3.9578333863063915e-06,1.7730058022240534e-05,7.722244127212859e-06,1.390402051635451e-05,7.748547535562692e-06,1.8808365391538258e-05,7.866988203078878e-06,7.807895929338053e-06,1.352834662245016e-05,1.9585116215466205e-05,1.97295421621371e-05,8.077294771911601e-06,8.090696530819052e-06,1.6718249614126767e-05,1.468430366398002e-05,1.7694103362587888e-05
559,559.0,0.9903748800233504,1.0054282519810993,1.890465192779948e-05,3.88506210122823e-06,1.2667323455471479e-05,4.647715722847971e-06,7.932148679795217e-06,1.6895697494713598e-05,1.0023041943555002,0.9928070713574239,0.9980184182039541,0.9989716564773438,0.998317788968755,1.0006557379872825,0.9917743456239595,0.9992651829374128,0.9992124528106816,0.9904418780037914,1.00087075821006,0.9911277801818283,0.990766180057149,0.997116487560715,0.9975983946768934,1.0023995060752566,0.9968613451368626,0.9958232260690177,0.996257358048355,1.0041297903824,0.996218582934705,0.9962758032906779,0.9980171595881348,1.0045717557038434,1.00528421726494,0.9955726059417438,0.995674682678666,1.0024951471069554,0.9924005509467265,1.0023346164988498,1.4264249210722048e-05,1.3651018877588862e-05,7.284474350472362e-06,7.932148679795217e-06,7.720971411330761e-06,1.7728154313114028e-05,1.553351896274438e-05,1.890465192779948e-05,8.359750464367218e-06,1.823580725256733e-05,8.786320598033866e-06,1.8320334657726153e-05,1.6374846029089382e-05,7.695330977581117e-06,3.88506210122823e-06,1.6895697494713598e-05,7.747424097695828e-06,1.4193356841234551e-05,7.778801450714117e-06,1.7802164081754704e-05,7.932122586069277e-06,7.979060997684223e-06,1.4020257089297433e-05,1.8501942051624654e-05,1.863642960307107e-05,8.14107647415068e-06,8.16585878961458e-06,1.5851443925122124e-05,1.4840074216572073e-05,1.685735415066511e-05
560,560.0,0.990367344400946,1.0054214059362443,2.0217434861059888e-05,4.101009546825371e-06,1.2551070422480922e-05,4.693418829490274e-06,7.74388678965383e-06,1.639377942305851e-05,1.002171694893495,0.9927239068914102,0.9980172074674171,0.998964972926646,0.9983125514324049,1.0005050058860576,0.9916894395746073,0.9991089189771204,0.9992072166137831,0.990367344400946,1.0008657690987057,0.991054364154178,0.9906862747398343,0.9971030074572561,0.9975084055998793,1.0022412431586052,0.9968468103738338,0.9957324629017831,0.996240286009961,1.0039673841300922,0.9961963966524618,0.9962475314906017,0.9979245917812543,1.0044060248025566,1.0051195375193325,0.9955465956447246,0.9956493916168121,1.0023505325730082,0.9923138197537762,1.0021763141555218,1.3163923967729127e-05,1.455817204776623e-05,7.1794962602710065e-06,7.74388678965383e-06,7.541062483713687e-06,1.639377942305851e-05,1.6838581840595927e-05,1.7464502693189596e-05,8.090066947607589e-06,2.0133102761382007e-05,8.304866604395814e-06,2.0217434861059888e-05,1.7968257612558467e-05,7.51982889254155e-06,4.101009546825371e-06,1.5594095079113856e-05,7.5339921244569125e-06,1.5260404813453144e-05,7.561156513767453e-06,1.6391567344306835e-05,7.730102687156632e-06,7.830576099453003e-06,1.5379905720301157e-05,1.7004519007014075e-05,1.711805882531389e-05,7.944402337364058e-06,7.97006420437181e-06,1.462100254797794e-05,1.58173259848879e-05,1.5556966653140693e-05
561,561.0,0.9903790119726024,1.005406952913779,1.9612956966982834e-05,4.094792693887285e-06,1.189627700963059e-05,4.564727428956125e-06,7.197841542849241e-06,1.5459813297458106e-05,1.0021398073375227,0.9928266583354162,0.9980854737094526,0.9990369656644108,0.9983845874047795,1.0004801960584115,0.9918041414447001,0.9990851864293611,0.9992825266896185,0.9904984078611039,1.000945161726787,0.9911857453442088,0.9908026320484931,0.9971764443892305,0.9975641105106635,1.0022214085399233,0.9969228361651543,0.9958532682472528,0.9963150541337623,1.0039594545374328,0.9962709718485981,0.9963184292592848,0.9980478225118883,1.0044075912927866,1.0051249842816272,0.9956227608499031,0.9957250710709965,1.0023236321930955,0.9924256234986257,1.0021563782712992,1.2407630464667648e-05,1.4004553358032136e-05,6.640960934822311e-06,7.16615366254593e-06,6.995762235514409e-06,1.5396043092148373e-05,1.6246791731826773e-05,1.6336449901474796e-05,7.522391781464284e-06,1.9520657623802073e-05,7.699814422613108e-06,1.9612956966982834e-05,1.7406253828973345e-05,6.967365240446318e-06,4.094792693887285e-06,1.4701584071868048e-05,6.992116091612646e-06,1.466976653128507e-05,7.038286947604398e-06,1.5459813297458106e-05,7.197841542849241e-06,7.301872193448698e-06,1.494442706996194e-05,1.6020160049991078e-05,1.612219665130778e-05,7.391362388099414e-06,7.419978713495217e-06,1.3755424253843458e-05,1.519734665291015e-05,1.4657555893980907e-05
562,562.0,0.9904055549301309,1.0053882529061555,1.806784219256408e-05,4.643190431583783e-06,1.1952321977651326e-05,4.4152051662186344e-06,7.493335054025227e-06,1.6065421794793154e-05,1.002265489371222,0.9929237751845966,0.9981874315934234,0.9991399895468193,0.9984884008787743,1.0006147488917934,0.9919081126803736,0.9992217090198648,0.9993874469370286,0.9906116769995645,1.0010510509083999,0.9912974583403003,0.9909090267604217,0.9972814003558855,0.9976800224254622,1.0023575111670449,0.9970272301991219,0.9959579004089361,0.9964171767264921,1.0040910299365948,0.9963727867477636,0.9964185512071221,0.9981517959892965,1.0045399844754668,1.0052565983691377,0.9957235574458353,0.9958260449474863,1.0024544936965734,0.9925282459163335,1.0022919679613291,1.3142052132146738e-05,1.3018533191744276e-05,6.642180035326127e-06,7.212398558284139e-06,7.044996764512481e-06,1.6108392826520575e-05,1.5019171706492345e-05,1.689102892785462e-05,7.553731845997789e-06,1.800148117835226e-05,7.699150600294785e-06,1.806784219256408e-05,1.6065421794793154e-05,7.0479645152676245e-06,4.643190431583783e-06,1.5750965693754922e-05,7.176279004949446e-06,1.3559249042871446e-05,7.288675165368599e-06,1.675706467310535e-05,7.493335054025227e-06,7.589264893744347e-06,1.3766196354597575e-05,1.749656374037057e-05,1.7650191216910753e-05,7.751168140893579e-06,7.771751368561193e-06,1.4621583607507569e-05,1.4068979253072307e-05,1.5670855418072416e-05
563,563.0,0.9904405703775863,1.0053686659058254,1.875771321872306e-05,5.138566310925993e-06,1.1941287432311035e-05,4.44013168762083e-06,7.437204107626753e-06,1.6401407554326493e-05,1.0023695197047748,0.9929813676963426,0.9981917340015969,0.9991367333652693,0.9984889399181498,1.0007261458289365,0.9919658011530905,0.9993361970094148,0.9993828397220208,0.9906695854560628,1.0010441291717291,0.9913565350549769,0.9909667071267338,0.9972832210837351,0.9977364073032858,1.0024694686065299,0.9970291934262795,0.9960096265593081,0.9964199151863854,1.0042027098309154,0.9963750026994701,0.9964197371399195,0.9981995056479717,1.0046515468607728,1.0053686659058254,0.9957273355150472,0.9958294240616407,1.0025610280500268,0.9925833556730004,1.0024038380632723,1.3566360774022385e-05,1.2484373145067313e-05,6.555419010490915e-06,7.135263961463778e-06,6.967348368276833e-06,1.646974944217095e-05,1.4238692585966223e-05,1.711885839162979e-05,7.437204107626753e-06,1.6880684169275498e-05,7.547474776186435e-06,1.6907502499194137e-05,1.5149409423365162e-05,6.995344967023595e-06,5.138566310925993e-06,1.6401407554326493e-05,7.193333537932894e-06,1.2869192667153881e-05,7.3423676917495225e-06,1.7643787122688216e-05,7.582841186343739e-06,7.666151020317062e-06,1.2981751342793655e-05,1.8553426558586352e-05,1.875771321872306e-05,7.90242641166903e-06,7.909963545799379e-06,1.513353704475383e-05,1.3412872701089059e-05,1.6295599432719084e-05
564,564.0,0.9904776554190223,1.0053511638945032,1.7366377165557e-05,4.8622167853861064e-06,1.1218041168590057e-05,4.244963132398428e-06,6.789840654820501e-06,1.5020554564761632e-05,1.0023097769316551,0.9929818195801067,0.9981432932590409,0.9990755640275762,0.9984354866723326,1.0006627594724269,0.9919665610500363,0.9992726110119972,0.9993314504816736,0.9906764389660558,1.0009949028159841,0.9913655239422127,0.9909716255401709,0.9972258261229802,0.9976950478681145,1.0024015097927184,0.9969662188214251,0.9960004049864584,0.9963534145162352,1.0041215730833224,0.99630100029263,0.9963401498779796,0.9981819685269264,1.0045602171679988,1.0052750339589829,0.9956462746104501,0.9957497080723801,1.0024947508430384,0.9925761527029393,1.002336958087379,1.2368172721078021e-05,1.2315259083650878e-05,6.05095675153896e-06,6.545102455370625e-06,6.388069990367895e-06,1.5053548217706167e-05,1.3999389358896693e-05,1.5671333288444524e-05,6.789840654820501e-06,1.6259753043096e-05,6.89017345672048e-06,1.6289671516336633e-05,1.4793720356330074e-05,6.386246245028256e-06,4.8622167853861064e-06,1.5020554564761632e-05,6.553311306309964e-06,1.3038704905604226e-05,6.679133677726054e-06,1.6255825548048744e-05,6.893223781335432e-06,6.957618889738985e-06,1.3501196010388383e-05,1.716597407371559e-05,1.7366377165557e-05,7.197169218525009e-06,7.200066497119891e-06,1.381611876692743e-05,1.3312879388781406e-05,1.4919627338390026e-05
565,565.0,0.9905104071584934,1.0053371668109552,1.703903480100111e-05,4.560773277211499e-06,1.1673903135968265e-05,3.938362099064633e-06,7.772339268966835e-06,1.5675957071689107e-05,1.0021976112421573,0.9929039070140444,0.9980732942583577,0.9989986503244473,0.9983574274870667,1.000537819308087,0.9918837582351453,0.9991443044766873,0.999247022574325,0.9905867685664659,1.000907277276692,0.9912773329105853,0.9908877753316359,0.9971466623368332,0.9976038638489588,1.002279751650188,0.9968803068376099,0.9959146964754585,0.9962619540657075,1.0039849473632163,0.9962031072115888,0.9962354868733027,0.9980820662009144,1.0044161783954104,1.0051289898840385,0.9955454171557716,0.9956483085478482,1.0023762286002649,0.9924948776390088,1.0022156612349584,1.1214262525958603e-05,1.3996115331318842e-05,6.9779385552095914e-06,7.475362371022432e-06,7.405560059064319e-06,1.3737669380637832e-05,1.5675957071689107e-05,1.438303756916471e-05,7.975000781194244e-06,1.6932330522428108e-05,8.37310646559195e-06,1.703903480100111e-05,1.6172278300555585e-05,7.250195967900232e-06,4.560773277211499e-06,1.3694049308953626e-05,7.425253098302011e-06,1.58219463769553e-05,7.5684631230234634e-06,1.486697918618332e-05,7.772339268966835e-06,7.819771412481196e-06,1.6880024889193524e-05,1.577227761836753e-05,1.597030908106415e-05,8.0298574017636e-06,8.02040308121652e-06,1.2547110163228365e-05,1.526190943769993e-05,1.3597777651700423e-05
566,566.0,0.9905324227000537,1.0053277065832091,2.0576252520727538e-05,4.9847392026086605e-06,1.2964922479144946e-05,4.458591573857612e-06,8.579470723102502e-06,1.7239719884864304e-05,1.0020595745504561,0.992873012722542,0.9979775392845743,0.9988910106089841,0.9982473264555676,1.0003899271997894,0.9918463260771542,0.9989949848036536,0.9991246061582836,0.9905324227000537,1.000774554825825,0.9912232226037713,0.9908444185231117,0.9970347231967606,0.9975095140588864,1.0021341134644028,0.9967594045022694,0.9958844783798401,0.9961336207086697,1.0038325782649575,0.9960681784131343,0.9960961414015717,0.9980518192101462,1.0042589069599612,1.004970449959535,0.9954045713878237,0.9955088204246192,1.0022319856521391,0.9924647496269768,1.0020701728746875,1.1615525512968556e-05,1.6439496685070957e-05,7.861855877912784e-06,8.356541828428567e-06,8.381612272639129e-06,1.4574283838684816e-05,1.804101510763625e-05,1.5451775993701345e-05,9.142707591312246e-06,1.8004462025561797e-05,9.850504167807582e-06,1.8159649968666027e-05,1.8087217404783044e-05,8.053432717644542e-06,4.9847392026086605e-06,1.4721960471949861e-05,8.244254534215439e-06,1.9241748436128666e-05,8.401917448666764e-06,1.5992906969351485e-05,8.579470723102502e-06,8.601246781262442e-06,2.0576252520727538e-05,1.7056358194949563e-05,1.7239719884864304e-05,8.768915234381602e-06,8.753032204535726e-06,1.319445002731676e-05,1.794165945902694e-05,1.4628961288442484e-05
567,567.0,0.9905391914967008,1.0053238151392925,2.113859783132108e-05,5.366050446230629e-06,1.3390167587098772e-05,4.8033770134000375e-06,8.333743387308955e-06,1.8267126314397977e-05,1.002143986945877,0.992887645723166,0.9980181389819552,0.9989328043080768,0.9982945208663091,1.0004858114749997,0.9918677712264371,0.9990926403709204,0.9991757180770308,0.9905646814737765,1.0008309488010267,0.9912561336466994,0.9908685077865774,0.9970852971659657,0.9975662358246264,1.0022309090773698,0.9968137941743108,0.9959067576775149,0.9961897783354573,1.003937810162567,0.9961251228009247,0.9961502053940021,0.9980813867627107,1.00436991358728,1.0050832753328387,0.9954663931749749,0.9955710061554324,1.002321963113638,0.9924821038881533,1.0021670504768985,1.2464446720274678e-05,1.6734662355351338e-05,7.831587774340088e-06,8.282080635933765e-06,8.333743387308955e-06,1.5800630837117195e-05,1.835285169220608e-05,1.6867300046039124e-05,9.108481432073296e-06,1.8192220626451497e-05,9.868693484251435e-06,1.8334606137620064e-05,1.8267126314397977e-05,7.948843374787964e-06,5.366050446230629e-06,1.6092608809293124e-05,8.153427337085946e-06,1.980229094856826e-05,8.25913057402784e-06,1.7309927318865396e-05,8.373520294626479e-06,8.296825125744663e-06,2.113859783132108e-05,1.8389321715378285e-05,1.850798597589984e-05,8.532802582238918e-06,8.516190352689243e-06,1.426362226270803e-05,1.8310390964090034e-05,1.600506025604208e-05
568,568.0,0.9905337723972069,1.0053265244072338,2.0926629022508687e-05,6.193492205047215e-06,1.3921070735822457e-05,4.249941146520394e-06,9.55719745658441e-06,1.808413811551187e-05,1.0022698518575306,0.9929451909306751,0.9979722249368717,0.9988842645645302,0.9982413580761536,1.0006207538267418,0.9919232582066143,0.9992342751817646,0.9991131998063926,0.9906130351451768,1.0007625995894376,0.9913057879415718,0.990919550632823,0.9970371416891677,0.9976104374021331,1.0023617451586198,0.9967692103653318,0.9959529205351947,0.9961479872701562,1.004075281899466,0.9960883538327785,0.9961141272107177,0.998121873235059,1.0045130856594129,1.0052289995784167,0.9954369018366126,0.9955421280821509,1.0024516466264755,0.9925400269852066,1.0022977735269065,1.2617329898984556e-05,1.6559804503119957e-05,9.07344264178272e-06,9.553321919812108e-06,9.63682097210041e-06,1.5804205767603812e-05,1.836136136862199e-05,1.6819412724907943e-05,1.0459426608415653e-05,1.8917603253702568e-05,1.1298676165635218e-05,1.901779275184989e-05,1.8418322102039057e-05,9.271114069653593e-06,6.193492205047215e-06,1.6079681333471724e-05,9.496223037306198e-06,1.971404973115602e-05,9.499536261645304e-06,1.704172012299341e-05,9.55719745658441e-06,9.333707738387303e-06,2.0926629022508687e-05,1.80038137646899e-05,1.808413811551187e-05,9.682759918929711e-06,9.665421508687154e-06,1.433690489605055e-05,1.8217037093011326e-05,1.5991175120463415e-05
569,569.0,0.9905211165992868,1.0053368663150613,2.1000264948453336e-05,7.703227115871376e-06,1.4770292689331155e-05,4.240394059879119e-06,1.0270129488244781e-05,1.8818720109318785e-05,1.0023411700998288,0.9930636370854734,0.9980307981755818,0.9989446942078118,0.9983020348907876,1.0007009474131594,0.9920471850011694,0.9993156332652133,0.9991764209078257,0.9907425524941136,1.00082532249981,0.9914328922716913,0.9910465992950543,0.9970974737879345,0.9977007054812654,1.002442936783265,0.9968309007869804,0.9960871071652523,0.9962119315333847,1.0041724802803884,0.9961569519265399,0.9961861475393035,0.9982577090857873,1.0046189983432798,1.0053368663150613,0.9955113499931636,0.9956156722046656,1.002527707410038,0.9926670236704535,1.0023790231632113,1.3869910027791285e-05,1.6910412940717596e-05,9.815932221804147e-06,1.0238621219938262e-05,1.0368241135065332e-05,1.7145779904440416e-05,1.8818720109318785e-05,1.817832356931773e-05,1.1139211307893524e-05,1.981365221438409e-05,1.1954169816747896e-05,1.988215185413171e-05,1.897563899583023e-05,1.0059253781106833e-05,7.703227115871376e-06,1.747457587996596e-05,1.0270129488244781e-05,1.9975284987015446e-05,1.0206795303210656e-05,1.830349010303458e-05,1.0232417578556763e-05,9.935992122874148e-06,2.1000264948453336e-05,1.925983942456244e-05,1.936051704423005e-05,1.0334732433959979e-05,1.0317865391355233e-05,1.5614278677840048e-05,1.857147291359375e-05,1.73778781686781e-05
570,570.0,0.9905061753006561,1.0053554147293846,1.970275792234953e-05,7.7823806525844e-06,1.4356030222990737e-05,4.284564788510318e-06,9.675351492071017e-06,1.839668449220241e-05,1.0022315911205364,0.993016694559434,0.9979939908779283,0.9989030720984399,0.9982595708761741,1.0005785447233035,0.991990217411028,0.9991881202962059,0.9991318019917085,0.990683616441739,1.0007807145796719,0.9913708631417386,0.9909907912921841,0.9970544624164628,0.9976277543310929,1.002323081797214,0.9967875854274142,0.9960366110491848,0.9961685373027563,1.0040604823537402,0.9961156632740511,0.9961442613417917,0.998210877183718,1.0045076177842882,1.0052251965319838,0.9954721984741898,0.9955761841665786,1.0024121743877834,0.9926154022362379,1.002259302910504,1.416593500206948e-05,1.6174945189852274e-05,9.161583392715166e-06,9.594601644845587e-06,9.675351492071017e-06,1.737534136500159e-05,1.7970376204057465e-05,1.839668449220241e-05,1.0337903097074441e-05,1.9025019399933064e-05,1.1055304845207225e-05,1.911678993597277e-05,1.816223826373029e-05,9.4304856261196e-06,7.7823806525844e-06,1.771851948856528e-05,9.664775392789324e-06,1.8868507523219163e-05,9.635948253644748e-06,1.8507572554955152e-05,9.725185180379758e-06,9.506837678631157e-06,1.970275792234953e-05,1.9458448708363396e-05,1.958193123715867e-05,9.897419459114509e-06,9.865814475575804e-06,1.5857944473990313e-05,1.764291610750317e-05,1.7621387630045398e-05
571,571.0,0.9904938996990298,1.0053809112711407,2.0061460719314e-05,7.797855251813883e-06,1.4125156248209974e-05,3.94288143545661e-06,1.0262209268676468e-05,1.7632337450024568e-05,1.0022481838721984,0.9929294993037429,0.9979607069907918,0.9988678211372701,0.9982255960011177,1.0005901708438454,0.9918939805874926,0.9991965779716426,0.9990943008634703,0.9905774725160036,1.0007456238348202,0.9912638393618883,0.9908898973227558,0.9970241550682248,0.9975953045284914,1.0023417047070027,0.9967606019259404,0.9959474028904992,0.9961416841799919,1.0040805681032914,0.9960918479684219,0.9961204850585904,0.9981203304387232,1.0045283294849776,1.0052462104232924,0.9954517957143568,0.9955564912191497,1.0024277383021514,0.9925227026081038,1.0022778471821419,1.398811039245714e-05,1.5104910604329958e-05,8.93296199049568e-06,9.60244768727192e-06,9.579674683994116e-06,1.7160839602756675e-05,1.6789317243950586e-05,1.815017260492564e-05,1.0273040482445776e-05,1.78475577919776e-05,1.0955223273164979e-05,1.7919333597716467e-05,1.698533457113578e-05,9.416944002988613e-06,7.797855251813883e-06,1.744318491375644e-05,9.812317781813175e-06,1.7632337450024568e-05,9.936307047904263e-06,1.866411936822361e-05,1.0262209268676468e-05,1.0314531920352333e-05,1.8615303420066284e-05,1.9862091344449115e-05,2.0061460719314e-05,1.0593391393411049e-05,1.0554180447646453e-05,1.569833637325463e-05,1.6465954805867196e-05,1.733523741011488e-05
572,572.0,0.9904892409921235,1.0054116394998491,2.4141394846016507e-05,9.14340797906796e-06,1.575034615291419e-05,4.065443652603391e-06,1.227756192743075e-05,1.8447780404712615e-05,1.0022705964458078,0.9928505974698704,0.9979534864717926,0.9988592250373318,0.9982192931951288,1.0006176298595795,0.9918137955042339,0.9992232660041375,0.999088925408164,0.9904892409921235,1.000740906155425,0.9911780996457499,0.9908054779045895,0.9970199415843479,0.9975792328173426,1.0023711967883815,0.9967583664428485,0.9958774480204214,0.9961419618262575,1.0041159755546312,0.9960959938628817,0.9961269362106596,0.9980563822478364,1.0045678863183247,1.005287336733782,0.9954593890116052,0.9955635473003902,1.0024521157014652,0.9924445972488695,1.002306687345073,1.646215587537401e-05,1.4287080106425554e-05,9.910766075409228e-06,1.1042750697320989e-05,1.1036040851828014e-05,2.0041771893178126e-05,1.5940008552001504e-05,2.1083898844808372e-05,1.2120423416970411e-05,1.7167765026793952e-05,1.308507341232727e-05,1.7190825809460836e-05,1.6174159900147347e-05,1.0986162391839104e-05,9.14340797906796e-06,2.0166004981143136e-05,1.1783645631678647e-05,1.674055338241644e-05,1.227756192743075e-05,2.215563929364727e-05,1.3020424512683451e-05,1.3473179617718078e-05,1.7945147492198832e-05,2.3810898809102087e-05,2.4141394846016507e-05,1.3655659287331597e-05,1.3582745655749143e-05,1.8447780404712615e-05,1.5599372575220212e-05,2.003808533742435e-05
573,573.0,0.9904953940072708,1.0054458829750288,2.579981910054172e-05,9.62933670036663e-06,1.6244416599928283e-05,4.324396069990991e-06,1.3167254966462307e-05,1.968186667672005e-05,1.0023776723118407,0.9928855317757491,0.9979628204419917,0.9988685388515954,0.99822568887435,1.0007305423731832,0.9918512079975524,0.9993364873338032,0.9990893219781926,0.990522562759607,1.0007360087278534,0.9912131447090647,0.9908400243919456,0.9970298373919272,0.9976385822020762,1.002490594223725,0.9967685955425329,0.9959265190498562,0.9961515439864627,1.0042461725607699,0.99610549921366,0.9961373226046416,0.9981102381320526,1.0047022635583047,1.0054216655756965,0.9954662642159637,0.9955708360602573,1.0025675690480318,0.9924811799430809,1.0024261369671934,1.7600354561609437e-05,1.3167254966462307e-05,1.024170609099726e-05,1.161836165501342e-05,1.1653930754050072e-05,2.131270089529321e-05,1.4739563846563661e-05,2.2340362088945954e-05,1.2994089971685148e-05,1.6071316521349006e-05,1.417057671432194e-05,1.607994501721346e-05,1.5014176427737624e-05,1.1671665242353944e-05,9.62933670036663e-06,2.134378744904898e-05,1.2691254800463727e-05,1.5415754966587744e-05,1.3399288416091154e-05,2.360332945113992e-05,1.4346651312717712e-05,1.4981736169759038e-05,1.6569757452876015e-05,2.5415660200558054e-05,2.579981910054172e-05,1.515167577972685e-05,1.504568275377444e-05,1.968186667672005e-05,1.4364740938642228e-05,2.1216151075237764e-05
574,574.0,0.9905085280902792,1.0054819252561988,2.5653941744736914e-05,8.935249949341476e-06,1.542161773724136e-05,4.654858550677543e-06,1.2184357971669474e-05,1.95100889656164e-05,1.0024324099949333,0.9928807158193724,0.9980248338320983,0.9989382244742857,0.9982927112310238,1.0007850015190127,0.991855689672479,0.9993892455570897,0.999165122653591,0.9905473788865307,1.0008209741057879,0.9912353286080973,0.9908497146874939,0.9970965169731433,0.9976810845985722,1.0025484474064812,0.9968366869890594,0.9959264137934565,0.9962197297035194,1.0043063089266577,0.9961758521355141,0.9962089389409358,0.9981122666184001,1.0047633170822248,1.005481925256199,0.9955360919961203,0.9956406963240233,1.0026263894097855,0.9924797884373657,1.00248381509946,1.7506627373826146e-05,1.2184357971669474e-05,9.445568048433395e-06,1.0725177730622925e-05,1.0782132976390917e-05,2.1166940074651224e-05,1.3599758976680955e-05,2.227911851140154e-05,1.2089153681685173e-05,1.4757412550767263e-05,1.321244185117358e-05,1.478033824042154e-05,1.3810151420422204e-05,1.0749283656771957e-05,8.935249949341476e-06,2.112058995652758e-05,1.1644563699906573e-05,1.4138283953739637e-05,1.2268059880396714e-05,2.3387221064170602e-05,1.3097130649817901e-05,1.3682077288446724e-05,1.5158036267986474e-05,2.522044633136283e-05,2.5653941744736914e-05,1.3780370335529882e-05,1.3680425356184592e-05,1.95100889656164e-05,1.3278159179097424e-05,2.100542442946079e-05
575,575.0,0.9905230562165748,1.0055180671737642,2.75693901975815e-05,8.883487047999102e-06,1.5715003874236782e-05,5.413331410091372e-06,1.1457424265816747e-05,2.055653824033737e-05,1.0023111119257526,0.9928480348674081,0.9980390238256084,0.998958224216363,0.9983119503798142,1.0006613954096075,0.9918384587631697,0.9992642425015834,0.9991932164880974,0.9905519177298688,1.0008585723684689,0.9912389972764558,0.9908383835597493,0.9971144087010555,0.9976400619797046,1.002424897685966,0.9968547856223874,0.9959106122845085,0.9962380015412268,1.0041850560830254,0.9961959165414073,0.9962299161924797,0.9981051494435688,1.0046455981146865,1.005364762081149,0.9955554398116915,0.9956601644112151,1.0025065852415167,0.992450445545962,1.0023600955575374,1.8508170292616593e-05,1.288969778943854e-05,8.883487047999102e-06,1.007754029387105e-05,1.0149875551584537e-05,2.2350701184884675e-05,1.4288353828449744e-05,2.3611424169420245e-05,1.1422059747070535e-05,1.537713819015847e-05,1.2481311425432507e-05,1.5365939627505126e-05,1.448225074796127e-05,1.008245206809674e-05,9.251548837562008e-06,2.2220275903501032e-05,1.088500950709721e-05,1.4885280917140634e-05,1.1457424265816747e-05,2.4904553751768687e-05,1.2234088055364473e-05,1.2800184878056275e-05,1.5786895446979885e-05,2.7019863805023275e-05,2.75693901975815e-05,1.2894520042912083e-05,1.2793162099227578e-05,2.055653824033737e-05,1.4104881501630275e-05,2.2116096812615233e-05
576,576.0,0.9905333913615831,1.005552678641671,2.7425874044613137e-05,8.238143797081841e-06,1.544655784665476e-05,5.582358751710894e-06,1.063947875597102e-05,2.0339912339701667e-05,1.00219431981936,0.9928480610101871,0.9980335331874687,0.9989491756940242,0.9983009872959322,1.0005347356243661,0.9918415898919399,0.999133751763414,0.999174216420982,0.990549925507944,1.0008321821161457,0.9912390466067389,0.990839903734484,0.9971083856359448,0.9976029267788996,1.0023085842995203,0.9968483583438571,0.9959256782503375,0.9962324446619181,1.0040786515818514,0.9961901921577676,0.9962213850206655,0.9981354906319884,1.0045469538016985,1.0052668457494764,0.9955494311486639,0.9956545231026325,1.002387769566052,0.9924523860112678,1.0022439961168401,1.8311849415819638e-05,1.3257675460396251e-05,8.238143797081841e-06,9.341768258764588e-06,9.406737973217192e-06,2.2160227759441706e-05,1.4655063321317918e-05,2.3432635129168586e-05,1.05647221775003e-05,1.573270469844214e-05,1.1511163923737396e-05,1.568412386719971e-05,1.4869752080919517e-05,9.357691307444465e-06,9.451732662176769e-06,2.200563252755485e-05,1.0100949022824432e-05,1.5371502145340095e-05,1.063947875597102e-05,2.4703432668787053e-05,1.137955562896333e-05,1.1920054476314284e-05,1.619704872945563e-05,2.6856345866628088e-05,2.7425874044613137e-05,1.2047578097011071e-05,1.1950841634288703e-05,2.0339912339701667e-05,1.4572136583772316e-05,2.191040104578904e-05
577,577.0,0.9905339465007308,1.0055841468447513,2.5098539321979246e-05,7.636590308631067e-06,1.4409519110458221e-05,5.139971448829627e-06,9.829740959514467e-06,1.8882970761221577e-05,1.0021332272288952,0.9928351937888387,0.9980111158340135,0.9989256951619341,0.9982727704657635,1.0004676436812379,0.9918276444145863,0.9990645923718143,0.9991304555499193,0.9905339465007307,1.000783794881313,0.9912227354240809,0.9908226485980312,0.9970860795820937,0.9975744939456009,1.0022553125955402,0.9968298545459187,0.9959204543426974,0.9962157492253606,1.004040912961143,0.9961735263366397,0.9962036947380579,0.9981377843020004,1.0045182261426668,1.0052403183702636,0.9955343699632018,0.9956405328157784,1.0023301425340427,0.9924423702158534,1.0021907490725668,1.6997358226515342e-05,1.2644628997218903e-05,7.636590308631067e-06,8.679807618139585e-06,8.736951463938303e-06,2.0603306749587807e-05,1.4103152138902739e-05,2.182190072145054e-05,9.829740959514467e-06,1.525885054704529e-05,1.0672888946832723e-05,1.52621434850184e-05,1.4364930060905744e-05,8.666884002597355e-06,8.840790478245538e-06,2.04158886496627e-05,9.314294567080483e-06,1.4583833429945572e-05,9.794589650142498e-06,2.268586569397251e-05,1.0421933927257541e-05,1.0908409074853938e-05,1.5332825643559206e-05,2.4589898642980004e-05,2.5098539321979246e-05,1.0984682664995122e-05,1.0896458434400535e-05,1.8882970761221577e-05,1.3927645950625499e-05,2.032781219652653e-05
578,578.0,0.9905209086275689,1.0056108589678365,2.285558700162612e-05,7.086504900557028e-06,1.3628036816543541e-05,4.69891418086646e-06,9.124242030369046e-06,1.7130258371588014e-05,1.002198279498516,0.9928994129932105,0.9979799784897141,0.9988939405398181,0.9982408640690045,1.0005537746911364,0.991889201496924,0.9991529526093744,0.9991000088802616,0.9905791760734399,1.0007405062785049,0.9912674656876108,0.9908810526555452,0.9970543268027451,0.9976145539272466,1.0023317758283108,0.9967960479065329,0.9959990211222834,0.9961816322314414,1.0041276896542088,0.9961384335163785,0.9961676041350811,0.9982226255554324,1.0046166286015668,1.0053412145484875,0.9955027118487282,0.9956087869520917,1.002405214612561,0.9925099107297263,1.0022678064249546,1.5416843509734255e-05,1.3079075602150797e-05,7.086504900557028e-06,8.065173698240304e-06,8.100423648803218e-06,1.8702671082613665e-05,1.4683236642137802e-05,1.9809999187378978e-05,9.124242030369046e-06,1.6138688918191977e-05,9.86523418254792e-06,1.6143898594824585e-05,1.5100115294108697e-05,8.000572383630181e-06,8.251193898085098e-06,1.853809434984792e-05,8.555363733892752e-06,1.4713448076475627e-05,8.981398034620898e-06,2.0629743945680723e-05,9.515830108134755e-06,9.952974993460598e-06,1.5294316588889923e-05,2.238319031347584e-05,2.285558700162612e-05,9.997006122433609e-06,9.914934360082044e-06,1.7130258371588014e-05,1.4355647646368166e-05,1.8455437276355735e-05
579,579.0,0.9904975608081517,1.0056312021957585,2.2685974466482885e-05,6.448725227147856e-06,1.308989865126587e-05,4.910038428359392e-06,8.297342043577137e-06,1.6808287851336163e-05,1.0023102046906627,0.9929999507400653,0.9979755533356603,0.9988905306086565,0.9982390934639332,1.0006815739569925,0.991988885260187,0.99928238787189,0.9990995831741701,0.9906773514251296,1.0007368260402578,0.9913650094441303,0.9909815102471579,0.9970521674896079,0.9976933184105091,1.0024580127000402,0.996791500651266,0.9961140973409566,0.9961750296378713,1.0042576836662327,0.9961291153028259,0.9961562348122135,0.9983442353561172,1.004753261701834,1.0054787241332652,0.995492187809368,0.9955985017631506,1.0025276574047859,0.992611733311742,1.0023943266324908,1.5078328621784614e-05,1.2822777460089702e-05,6.448725227147856e-06,7.343417851350265e-06,7.365439547686318e-06,1.8191792341672067e-05,1.437184527964176e-05,1.917638314201226e-05,8.297342043577137e-06,1.5924779936245886e-05,8.970417645518569e-06,1.588926362445668e-05,1.4861179268676435e-05,7.265780652563148e-06,7.750222445057266e-06,1.8231622700062743e-05,7.760398026844868e-06,1.4175648635415736e-05,8.140244694272579e-06,2.0474005829501067e-05,8.617561702505798e-06,9.013354586397013e-06,1.4625269001489313e-05,2.2233127050012277e-05,2.2685974466482885e-05,9.048588424779109e-06,8.974744386912737e-06,1.6808287851336163e-05,1.4000260570724355e-05,1.815017652375939e-05
580,580.0,0.9904689601266583,1.00564356371335,2.3403543002327336e-05,6.169058803905757e-06,1.273252615031244e-05,5.181469451968913e-06,7.969115039639721e-06,1.731964730748654e-05,1.002453067310207,0.9930395004344356,0.9979620285642451,0.9988803929089604,0.9982244045501836,1.0008335268947604,0.9920216821157807,0.9994346608221166,0.9990755698037529,0.9906954433118362,1.0006995818559368,0.9913836604772066,0.9910102897734858,0.9970397324792571,0.9977559408839926,1.0026133706901388,0.996778017125247,0.9961539943018661,0.9961617117167413,1.0044165504956926,0.9961175134996085,0.996145718577178,0.9983864797756302,1.0049162946434533,1.0056435637133498,0.9954832356298368,0.995589035731019,1.002679229323396,0.9926535975460239,1.0025496021829932,1.5464797658250943e-05,1.160393607538892e-05,6.169058803905757e-06,7.061381019973316e-06,7.04229459849119e-06,1.8444253483191812e-05,1.3004719773551556e-05,1.9296656786646157e-05,7.969115039639721e-06,1.4455117807369403e-05,8.684459071233876e-06,1.441354366457396e-05,1.3453431406958442e-05,6.967123020552836e-06,7.508430228904571e-06,1.8749876190981778e-05,7.4376190090642385e-06,1.2849040671005114e-05,7.783580399093625e-06,2.120588519375645e-05,8.25041489596074e-06,8.633561421311193e-06,1.328336642669944e-05,2.2991921359882063e-05,2.3403543002327336e-05,8.62912604643571e-06,8.56423358700808e-06,1.731964730748654e-05,1.266705714456224e-05,1.8668593415166277e-05
581,581.0,0.9904401636672682,1.0056471204034227,2.274285682157788e-05,6.020001880300944e-06,1.2240236786389187e-05,5.072667239282534e-06,7.902732578113274e-06,1.714570906500022e-05,1.0023325268681718,0.9929611869056236,0.997899779084024,0.998809650410685,0.9981551826031353,1.000704447672078,0.991936248531816,0.999303848390088,0.9989995476329185,0.9905946864150224,1.0006152988240673,0.9912847471712569,0.9909226087352909,0.9969705264369706,0.9976622517236505,1.002483383092351,0.9967072824334183,0.9960664135209848,0.9960909417790437,1.0042838093137167,0.9960486302610922,0.9960805732997152,0.9982979316390149,1.0047805726927823,1.0055078374165398,0.995414289086099,0.9955203546013739,1.002550624232728,0.9925739116025214,1.0024193694254666,1.541079778820442e-05,1.0601299767579095e-05,6.020001880300944e-06,6.965449074557293e-06,6.895855284765657e-06,1.8162888809677397e-05,1.1788857608733862e-05,1.893650745453986e-05,7.902732578113274e-06,1.3131622717784219e-05,8.768200803417795e-06,1.3084542508683842e-05,1.2183920148791264e-05,6.834848328219873e-06,7.125202666497597e-06,1.8507706161886487e-05,7.2881709216539524e-06,1.1644363586978903e-05,7.6048732881700405e-06,2.0781430409229758e-05,8.080015025837546e-06,8.460992489496507e-06,1.202733145520802e-05,2.238669967396582e-05,2.274285682157788e-05,8.405096952067814e-06,8.349177558021863e-06,1.714570906500022e-05,1.1535956768783033e-05,1.8433995993931452e-05
582,582.0,0.9904162285141606,1.0056442079407162,2.24451361799509e-05,5.554404104600453e-06,1.1887190532479076e-05,5.504553118516705e-06,7.3846480760887766e-06,1.7993603779064813e-05,1.00219177592493,0.9928174226814092,0.9978824576486434,0.9987988950074459,0.9981401340958841,1.0005525957135042,0.9917886896671521,0.9991473464005227,0.9989866920834441,0.9904445071110424,1.0006058624323066,0.9911360405832194,0.9907738479319337,0.9969533230738966,0.9975551382609652,1.002322992108333,0.9966876645104578,0.9959150827514355,0.9960710119882162,1.0041079445923458,0.9960244908958397,0.9960540546947191,0.9981419948776894,1.00459092652888,1.0053178881257856,0.9953874891794473,0.9954942346582788,1.0024063716109104,0.9924255438404921,1.0022599302925568,1.646267761673728e-05,9.7029648940217e-06,5.554404104600453e-06,6.4640001521067575e-06,6.385761147321299e-06,1.924679883296524e-05,1.0687564388692761e-05,2.010013062639038e-05,7.3846480760887766e-06,1.1893295628254391e-05,8.288833973070916e-06,1.1848604795625033e-05,1.1030063839870166e-05,6.328022973125295e-06,6.6513464718840354e-06,1.9242915027696066e-05,6.743779234962683e-06,1.0561265110184423e-05,7.033203990354772e-06,2.096046691660927e-05,7.4838549708345455e-06,7.837072342791405e-06,1.0954527935040162e-05,2.2145601767920158e-05,2.24451361799509e-05,7.769690082429425e-06,7.720917888256015e-06,1.7993603779064813e-05,1.0517831503366572e-05,1.9176731724156727e-05
583,583.0,0.990402211751515,1.0056379516979497,2.201857812860592e-05,5.06372596750061e-06,1.1578177779464102e-05,6.058710544820905e-06,6.793815645873302e-06,1.9092687000121287e-05,1.0021439470236622,0.9927777816114995,0.9979061875037954,0.9988287064162203,0.9981645184738195,1.000498965475441,0.9917478258459568,0.9990909875067905,0.999010099247464,0.990402211751515,1.0006284905715543,0.9910941387829777,0.9907329366473395,0.9969802240103287,0.9975318440761783,1.0022693298541974,0.9967160631025688,0.9958722529956465,0.9961021026378779,1.0040590282348327,0.99605902835657,0.9960894424145103,0.9980973858391046,1.0045465268008718,1.0052753998691362,0.9954287445886579,0.9955347900620086,1.002358683957582,0.9923853421623995,1.0022064160469633,1.774800240025198e-05,8.813516523120953e-06,5.06372596750061e-06,5.890636460339058e-06,5.841192109182447e-06,2.071956618429532e-05,9.68826531595707e-06,2.1686584380911668e-05,6.847274944603991e-06,1.0780803255717463e-05,7.713063228550336e-06,1.0740615247935049e-05,1.0006296121063265e-05,5.76332502230027e-06,6.341728860440551e-06,2.0103977045917974e-05,6.127913881641334e-06,9.564803513797045e-06,6.385644314958611e-06,2.1083444953443493e-05,6.793815645873302e-06,7.114725141157056e-06,9.994719875696955e-06,2.179462750452969e-05,2.201857812860592e-05,7.048448891137051e-06,7.002551479283982e-06,1.9092687000121287e-05,9.535146836007245e-06,2.0039653149581975e-05
584,584.0,0.9904015096560929,1.0056314770478427,2.1093846299042445e-05,4.738227109640056e-06,1.0979946143277636e-05,5.865888676707742e-06,6.2955889703416735e-06,1.8372673348844333e-05,1.0022283375220584,0.9928970683277208,0.997994902131523,0.9989245648669605,0.9982601165162909,1.0005969793430358,0.9918808697693939,0.9991929214050171,0.9991097516614518,0.9905485360366705,1.0007329651528822,0.9912376276980558,0.9908697322372475,0.9970759095303251,0.997640373696516,1.0023686233083935,0.9968127703309213,0.9960051973506129,0.9962011341824609,1.004173259794809,0.9961599326430307,0.9961914941105509,0.9982388239006683,1.004672072955196,1.0054023639015903,0.995532764134463,0.9956387272659958,1.0024515263874638,0.9925152965328632,1.00230555289607,1.7151441510025248e-05,8.288979724754133e-06,4.738227109640056e-06,5.498020813877836e-06,5.4900390898429365e-06,2.013738778034647e-05,9.055647115892343e-06,2.1093846299042445e-05,6.533824363923575e-06,9.91021300195526e-06,7.494455438609766e-06,9.870419339367924e-06,9.313207238688963e-06,5.372180986489944e-06,5.951426184799847e-06,1.922334668579371e-05,5.695888799568453e-06,9.168891623358648e-06,5.921061326029656e-06,1.9951276932810996e-05,6.2955889703416735e-06,6.60126604276428e-06,9.722997105552572e-06,2.0615468994813232e-05,2.0831974443667007e-05,6.498007549525747e-06,6.45218881741244e-06,1.8372673348844333e-05,8.980006157533885e-06,1.916843150305565e-05
585,585.0,0.9904108752749852,1.005627909363115,2.163057369018339e-05,4.433341535749846e-06,1.1074997087958981e-05,6.042588293155443e-06,5.985252499262945e-06,1.831114768631549e-05,1.0023384774059145,0.9929841336622747,0.9980212839656603,0.9989492108002181,0.9982871987135238,1.0007199142177134,0.9919774238635486,0.9993205239581963,0.9991406944698802,0.9906576086589377,1.0007693464618646,0.9913457803496329,0.9909703508314985,0.9971011202280522,0.9977223748803561,1.0024913760959249,0.9968327494009243,0.9960948894325076,0.9962191546277713,1.0042919088722515,0.9961739832094348,0.9962053330600094,0.9983194188409495,1.0047910957676922,1.0055207576398422,0.9955427378904511,0.9956491416472889,1.0025681513735043,0.9926047698983462,1.0024279714833768,1.6833305759259162e-05,9.011730632987436e-06,4.433341535749846e-06,5.125804153913254e-06,5.129599115724897e-06,2.0137524743540826e-05,9.655354153101153e-06,2.1059543367247606e-05,6.104795318771152e-06,1.0156062720034464e-05,7.132423934343771e-06,1.0102459819453226e-05,9.83747685651602e-06,5.0039870507373575e-06,6.085846384660008e-06,1.9213532269576353e-05,5.309432589359915e-06,1.0495114410436146e-05,5.5165792113391765e-06,2.024587213433641e-05,5.872024879388937e-06,6.1699274067367405e-06,1.140090133396917e-05,2.133705763529202e-05,2.163057369018339e-05,6.029909530550176e-06,5.985252499262945e-06,1.831114768631549e-05,9.743375072406813e-06,1.917995674357556e-05
586,586.0,0.9904254008478645,1.0056303740164867,2.5909262378251303e-05,4.067020897679251e-06,1.2164313359733944e-05,7.66493246584064e-06,5.480530878825265e-06,2.1401452261614725e-05,1.0024464467413223,0.9930516650741206,0.9980456117089107,0.9989771718021796,0.9983127185905867,1.0008328601865388,0.9920494383759489,0.9994351744309933,0.9991659774363865,0.9907349488783521,1.0007944366731159,0.9914236139123666,0.9910446237727653,0.9971307150634099,0.9977962639146895,1.002610296454824,0.9968613180067429,0.9961596993241612,0.9962469153765562,1.0044051583855784,0.996202599293571,0.9962351802194049,0.9983796781278196,1.0049018719935878,1.0056303740164867,0.995570115985819,0.9956770796601201,1.0026827062704715,0.9926703517457764,1.0025463624147626,1.9322414391859296e-05,9.910483986724328e-06,4.067020897679251e-06,4.681026215074745e-06,4.694535499394638e-06,2.3332234765159437e-05,1.036884078412932e-05,2.4248099279858374e-05,5.615769048035436e-06,1.050087077300203e-05,6.672998804925673e-06,1.0440549886531125e-05,1.047106783402496e-05,4.572001917380025e-06,6.864020459377372e-06,2.251166745181051e-05,4.861689170326528e-06,1.1819855538995557e-05,5.056726193446034e-06,2.390559900819292e-05,5.386688283973355e-06,5.665914170314312e-06,1.297768931204461e-05,2.5497960001488104e-05,2.5909262378251303e-05,5.521108659861392e-06,5.480530878825265e-06,2.1401452261614725e-05,1.0675632378886336e-05,2.2495690560831232e-05
587,587.0,0.9904401786144039,1.0056410098782336,2.7847202887659828e-05,4.109949088974801e-06,1.2638238713941318e-05,8.366237906174032e-06,5.44978933835135e-06,2.2977131421305615e-05,1.0024127773991938,0.9929934972048573,0.9980597372547962,0.9989999815640089,0.9983341241476712,1.0007994255714714,0.9919969218909426,0.999401050358892,0.9991905853284389,0.9906856294364869,1.0008237100126913,0.991373455214147,0.9909943490237191,0.9971530561554057,0.9977762138468075,1.0025783047918557,0.9968844261646742,0.9961003024255763,0.9962700529659582,1.0043690571962214,0.9962259533412633,0.9962613862329955,0.9983239590723385,1.0048609140700424,1.005589015776953,0.9955919756815792,0.995699237830481,1.0026510513525604,0.9926167278319877,1.0025145215388913,2.062625947487957e-05,9.729789733849292e-06,4.109949088974801e-06,4.744087420087731e-06,4.767568698457643e-06,2.4816888215925385e-05,1.014250444530208e-05,2.569382517221151e-05,5.775451933998853e-06,1.033328471793988e-05,7.0451250946780205e-06,1.0254750003886447e-05,1.022387869052557e-05,4.638588717933672e-06,7.259820110880582e-06,2.415903831836749e-05,4.934703906666112e-06,1.1624517723783787e-05,5.115276634992122e-06,2.565644204173136e-05,5.384016714366616e-06,5.5885765182361146e-06,1.274992430351717e-05,2.739266124280327e-05,2.7847202887659828e-05,5.487045301164339e-06,5.44978933835135e-06,2.2977131421305615e-05,1.0469404735465977e-05,2.4149658810297473e-05
588,588.0,0.9904503008142761,1.0056580098088563,2.9289350340973825e-05,4.254387651466964e-06,1.3484940367835216e-05,8.591520474104951e-06,5.617182841406895e-06,2.3436959423350788e-05,1.002169091126624,0.9928249887786877,0.9979975982089861,0.9989326172120188,0.9982700291700443,1.0005335097957055,0.9918237306045977,0.9991293787064894,0.9991302283363793,0.990511716302558,1.000772291384198,0.9911994180441722,0.9908209983234653,0.9970838787901499,0.9976037076963702,1.00230308446482,0.996814059406169,0.9959332056850384,0.9961969794931052,1.0040819388469084,0.9961476008788306,0.9961824338784421,0.9981615218807477,1.0045625298332899,1.0052908752415193,0.9955063040032182,0.9956143617026075,1.0023922474362552,0.9924422063170949,1.0022398473828311,2.1143327868984628e-05,1.122527415898628e-05,4.254387651466964e-06,4.890669026646113e-06,4.938012579153149e-06,2.530881212482725e-05,1.1884297872242007e-05,2.626916669071984e-05,5.993223999685708e-06,1.2593908430828015e-05,7.362607201903173e-06,1.243268733875757e-05,1.2066345668031006e-05,4.823965457842416e-06,8.295895830570993e-06,2.4971308202963505e-05,5.143144120975567e-06,1.3279768183817754e-05,5.311955850437333e-06,2.6833121973774887e-05,5.555798010866484e-06,5.7028662426499184e-06,1.441442587478968e-05,2.888574424603346e-05,2.9289350340973825e-05,5.658839762389972e-06,5.617182841406895e-06,2.3436959423350788e-05,1.202693709669566e-05,2.493822696328559e-05
589,589.0,0.9904508596871541,1.0056785801664132,3.1338752026007585e-05,3.99508640918076e-06,1.439533039380841e-05,9.330264205820715e-06,5.348527254577732e-06,2.4411004799801243e-05,1.0020526016427909,0.9927627827545745,0.9979636678039456,0.9988964373508733,0.9982317382827784,1.0003999446432683,0.9917600713930481,0.9989910117393856,0.9990928065671508,0.9904508596871542,1.0007391985144496,0.9911394080186771,0.9907573056736646,0.9970445626237581,0.9975264735563587,1.0021718649270808,0.9967772763436921,0.9958750284766091,0.99616134590839,1.0039576539096329,0.9961113290964968,0.9961458504009868,0.9981049527387265,1.004435817531254,1.0051649654391221,0.9954733741608442,0.9955812187556069,1.002267256414604,0.9923794263790975,1.002109214601024,2.218168731492447e-05,1.3088477631125749e-05,3.99508640918076e-06,4.561819763797937e-06,4.615530111392846e-06,2.646973758125702e-05,1.3936120827518235e-05,2.7575672179927444e-05,5.57559843370178e-06,1.4937591764866555e-05,6.82068338662055e-06,1.4709523300286707e-05,1.4184242675428443e-05,4.529289779864922e-06,9.264979562498044e-06,2.6476209613803147e-05,4.84233386696481e-06,1.532952539363932e-05,5.00430030392427e-06,2.86710663574799e-05,5.259621245242947e-06,5.403519207557059e-06,1.653693765721917e-05,3.1009106584045084e-05,3.1338752026007585e-05,5.39434941225643e-06,5.348527254577732e-06,2.4411004799801243e-05,1.3977753728339593e-05,2.641086364100259e-05
590,590.0,0.9904382708762055,1.005699927308961,3.0106766284945727e-05,4.342612268926484e-06,1.4326512145505126e-05,8.683181324165909e-06,5.910317417821359e-06,2.3270871289440904e-05,1.0022157204815891,0.9928413372563129,0.9979980665628229,0.9989333342250201,0.9982678532405628,1.0005720296347693,0.9918445281955065,0.9991652143854989,0.9991293331937215,0.9905411347938775,1.000775268188106,0.9912300113434708,0.9908457066780681,0.9970839980067585,0.9976278150795125,1.0023506471847623,0.996821474458345,0.995962663890859,0.99620854246819,1.0041460592836609,0.9961575239541469,0.9961892923893673,0.9981987018977003,1.004631219688738,1.0053623181715545,0.9955238781943027,0.9956321127865323,1.0024391792314358,0.9924580548804557,1.00228737967832,2.1155522884273836e-05,1.3237418889469578e-05,4.342612268926484e-06,5.031247967824717e-06,5.019926017937458e-06,2.5309981215622802e-05,1.4262577845698028e-05,2.6421449397219382e-05,5.947894138564628e-06,1.545840210808809e-05,7.151622607232515e-06,1.5186745344840819e-05,1.4561300891489462e-05,4.957799342907652e-06,9.385284909177809e-06,2.53741964661941e-05,5.261982498817935e-06,1.5553695272992935e-05,5.470159141631549e-06,2.754098235872779e-05,5.754804840502147e-06,5.910317417821359e-06,1.6831177701667277e-05,2.9814431093634703e-05,3.0106766284945727e-05,5.992209082500886e-06,5.944443642476541e-06,2.3270871289440904e-05,1.4233069363279339e-05,2.53064720812472e-05
591,591.0,0.9904142436385773,1.0057192575945575,2.977468374922117e-05,4.924033033024985e-06,1.4748690217849618e-05,8.285723392475373e-06,6.550526386115477e-06,2.2914478653469546e-05,1.0023688570839666,0.9929637074854832,0.9980696283174778,0.9990113478173619,0.9983456668160146,1.0007421996596766,0.9919757408204024,0.9993405903237776,0.9992127925193035,0.9906858991820452,1.0008643950171203,0.9913747949101477,0.990981894766458,0.997164995575016,0.9977555229254124,1.0025203958067945,0.9969053678082567,0.996093229581014,0.9962935717304344,1.0043227617384587,0.996244517982265,0.9962781366222868,0.9983302848133929,1.0048123779033873,1.005543712490617,0.9956087611875268,0.9957178477032765,1.0026024371697977,0.9925857318533117,1.0024572381274437,2.0723135211611128e-05,1.3783157712855608e-05,4.924033033024985e-06,5.719641955759555e-06,5.682102268667549e-06,2.495121170184599e-05,1.5197401605279418e-05,2.6118022985620487e-05,6.637107345567501e-06,1.687603819992794e-05,7.885626674590824e-06,1.65407605677689e-05,1.5645163677963558e-05,5.6215869661397766e-06,1.0165347152461322e-05,2.5010734993450917e-05,5.870765144204824e-06,1.619267460011852e-05,6.1063200507457125e-06,2.7162986352848043e-05,6.3841093327091775e-06,6.550526386115477e-06,1.7344337712067643e-05,2.947812435771931e-05,2.977468374922117e-05,6.673709190503864e-06,6.628948635696146e-06,2.2914478653469546e-05,1.4956778579027203e-05,2.4941191738506363e-05
592,592.0,0.9903818106349103,1.0057337773812605,3.0938479493219545e-05,4.89027105928148e-06,1.5438710588993395e-05,8.938802480902893e-06,6.320620958326223e-06,2.4467026957628317e-05,1.0024954723588626,0.9930720037381153,0.99809027261607,0.9990384811913677,0.9983697164815718,1.0008781130032778,0.992087226096703,0.99947590866196,0.9992356642695541,0.9907992197980702,1.0008860512187863,0.9914870706066424,0.9910946697042703,0.9971968289323522,0.9978599414598762,1.00267423516501,0.9969411521973088,0.9962216907486787,0.9963318046733426,1.004496263658485,0.9962847459209518,0.9963207684733303,0.9984672041102824,1.0050016265933488,1.0057337773812605,0.9956503101757661,0.9957594921298334,1.0027404009768444,0.9927015827056032,1.0026107436992056,2.2027647317763296e-05,1.4576149697064981e-05,4.89027105928148e-06,5.656266978508275e-06,5.6232141585841975e-06,2.6498230908826398e-05,1.6311054857525383e-05,2.7786558388642702e-05,6.552373884640356e-06,1.8435623119559686e-05,7.779646176619863e-06,1.808741290177845e-05,1.6912975654292288e-05,5.580359896354137e-06,1.1277302457161188e-05,2.6715083705972344e-05,5.738458453060761e-06,1.6876910423323755e-05,5.9348700941655685e-06,2.853257373045034e-05,6.158027683635163e-06,6.320620958326223e-06,1.7667603011527073e-05,3.069963348797252e-05,3.0938479493219545e-05,6.385306248256515e-06,6.352733833587444e-06,2.4467026957628317e-05,1.5752984017302423e-05,2.6625918114771356e-05
593,593.0,0.9903440045258463,1.0057412188727397,3.0143945506653524e-05,4.652847407801698e-06,1.5090322162449705e-05,8.87318904808039e-06,6.0248062898408985e-06,2.4342095576512916e-05,1.0023540194972065,0.9929599355178307,0.9980220557197796,0.9989687391771119,0.998297500282788,1.0007190010497287,0.991966507157426,0.9993127761771992,0.9991557232046087,0.9906706930558163,1.0008028720294129,0.991359156616612,0.990972868967579,0.9971292665123465,0.9977479192145314,1.002525261930186,0.9968735689618928,0.9960923568072984,0.9962648501550397,1.0043409594451016,0.996218267008463,0.9962558715151664,0.9983370349815927,1.0048403599686553,1.0055716176275202,0.9955840782704543,0.9956932021970656,1.0025928593679168,0.9925842943699674,1.002461817048188,2.186516844654471e-05,1.4189142120534433e-05,4.652847407801698e-06,5.434853743000458e-06,5.376887776387794e-06,2.6194999386360716e-05,1.5901603870452346e-05,2.7459457576435698e-05,6.25291573435835e-06,1.8032502256224298e-05,7.419575290490323e-06,1.7716714342946887e-05,1.651825056505951e-05,5.379882681015505e-06,1.1267421239585547e-05,2.6568722749211842e-05,5.500827183239511e-06,1.6266208134388386e-05,5.6677143576417234e-06,2.8042712221070498e-05,5.869299485148918e-06,6.048837049686425e-06,1.685877077799876e-05,2.9960282594942934e-05,3.0143945506653524e-05,6.046017234022278e-06,6.0248062898408985e-06,2.4342095576512916e-05,1.5237481993493764e-05,2.646972128244045e-05
594,594.0,0.9903038579720264,1.005741417655116,3.461478846270648e-05,4.5131996552578575e-06,1.645659928181582e-05,1.0427770099977311e-05,5.97822069343497e-06,2.7421798566304274e-05,1.0021270762212149,0.9927047208310227,0.9979825276597294,0.9989255862115849,0.9982527785551154,1.0004587823998552,0.9916950514438181,0.9990472856523845,0.9991045681468714,0.9903857329464385,1.0007535749915424,0.9910740133839706,0.9906964320220386,0.9970815393951812,0.9975477809200534,1.0022506955762442,0.9968298139327121,0.9958087870751074,0.9962228080179258,1.0040455339621774,0.9961798262935977,0.9962241493376255,0.9980483992026561,1.0045237724146847,1.0052508500645276,0.995543155070956,0.9956528845222412,1.0023448203747118,0.9923198859737123,1.0021884040883873,2.460930610207376e-05,1.550620395331904e-05,4.5131996552578575e-06,5.294944351370201e-06,5.20618191520411e-06,2.942237407231776e-05,1.7082364095421954e-05,3.0816209290619684e-05,5.981216043385733e-06,1.895175816763147e-05,7.000330545013962e-06,1.867953591258966e-05,1.760186670349066e-05,5.262451559535523e-06,1.2575920334713808e-05,3.0137043846235934e-05,5.382957154241113e-06,1.7363163594415893e-05,5.559867386514609e-06,3.209408535594266e-05,5.798968725290139e-06,5.97822069343497e-06,1.7743612109748304e-05,3.444938251394751e-05,3.461478846270648e-05,6.039869853432379e-06,6.011911643637867e-06,2.7421798566304274e-05,1.6574974168272967e-05,3.0023471678404468e-05
595,595.0,0.9902644036340922,1.0057347351601236,4.289590828874054e-05,4.5419560270205885e-06,1.9307039931205827e-05,1.343392805083423e-05,5.89638054277047e-06,3.386113215658847e-05,1.0019547510550422,0.9925940079393902,0.9979164282597581,0.9988515673948067,0.9981800784454374,1.000268841560168,0.9915764410912532,0.9988555615503197,0.9990310799668954,0.9902644036340922,1.000681675631516,0.9909520402121655,0.9905765434540855,0.9970012640733674,0.9974123727287845,1.0020486886225115,0.9967454429478011,0.9956755801181765,0.9961367153631996,1.003819430880429,0.9960877485517198,0.9961294703854012,0.9979036686381355,1.004281117472323,1.0050055514282792,0.9954445771110676,0.9955562635107466,1.0021580294894623,0.9922036117234276,1.0019860916532202,3.0317816250089517e-05,1.7891536674070464e-05,4.5419560270205885e-06,5.291963217416096e-06,5.1999539395080166e-06,3.640419749008105e-05,1.9413696019015096e-05,3.8165438914552596e-05,5.836401510881024e-06,2.099062702602371e-05,6.6172242396890065e-06,2.0742377354125058e-05,1.9846271435218204e-05,5.314865636922443e-06,1.5229940719765352e-05,3.742865928643743e-05,5.415209328263037e-06,1.9456447146075217e-05,5.601417386419303e-06,3.975755334744894e-05,5.89638054277047e-06,6.054521279636111e-06,1.958605647766672e-05,4.2775708478324126e-05,4.289590828874054e-05,6.202609849938708e-06,6.164226234418446e-06,3.386113215658847e-05,1.9037316735745607e-05,3.7273784943323244e-05
596,596.0,0.9902286325963326,1.0057215328194955,4.433239635595884e-05,4.358807800065302e-06,1.952298091740945e-05,1.4111455102160688e-05,5.681692145375792e-06,3.521495067225076e-05,1.0021333407898483,0.9927944306575431,0.9979796776825861,0.998922564544254,0.9982543555042187,1.0004738767302004,0.9917933850170864,0.9990687155505671,0.9991149355001103,0.9904990495122854,1.0007695419836242,0.9911877267075316,0.9908012186119204,0.9970736855777292,0.9975747505849802,1.002253531733799,0.9968203445548003,0.9958870630918071,0.9962139278801924,1.0040422177249122,0.9961674179512623,0.9962118959120122,0.9981162920487724,1.004513395014509,1.0052385915884312,0.995528048953802,0.9956390801273742,1.0023519027464889,0.9924131857871752,1.0021902035553232,3.148905949946758e-05,1.7548862896319264e-05,4.358807800065302e-06,5.067822779616882e-06,4.99250291165572e-06,3.785899665140144e-05,1.9004505869029567e-05,3.970278900959534e-05,5.548978292380689e-06,2.0418151648997928e-05,6.19705285732314e-06,2.0184074801819956e-05,1.942060656769394e-05,5.128325128981374e-06,1.5549357009621962e-05,3.89134326907316e-05,5.219739322328923e-06,1.895502896176641e-05,5.400301561566401e-06,4.112923667419037e-05,5.681692145375792e-06,5.814156093738489e-06,1.907176561856292e-05,4.420830250566475e-05,4.433239635595884e-05,5.974595770822934e-06,5.941075194414504e-06,3.521495067225076e-05,1.8624389937071307e-05,3.873847029386987e-05
597,597.0,0.9901993696376258,1.005702172064966,4.556762570398607e-05,4.474819646050934e-06,1.9974440598488357e-05,1.4402514454461502e-05,5.980603361454797e-06,3.604461504744013e-05,1.0023692352875295,0.9930112146958626,0.998104628310945,0.9990543803767169,0.9983908676160773,1.0007446170421808,0.9920231003618106,0.9993479635236314,0.9992644875410799,0.9907434120044147,1.0009231518363688,0.9914324211100939,0.9910365506439038,0.9972139039297083,0.9977872044463915,1.0025186268356878,0.996963246442575,0.9961244977378234,0.9963585279277698,1.0043207089582207,0.9963129578400118,0.9963562223405649,0.9983701130849103,1.0048026525595732,1.0055299963013988,0.9956762792653253,0.9957867456741063,1.002605549586148,0.9926376499780876,1.0024551788804803,3.22208741455456e-05,1.7547071278731574e-05,4.474819646050934e-06,5.216285146182835e-06,5.135929176448536e-06,3.857083677415662e-05,1.9151757296276798e-05,4.0417360703266046e-05,5.732286553725534e-06,2.089833891564825e-05,6.426591132574785e-06,2.0697073805606048e-05,1.971882306327525e-05,5.325004012688092e-06,1.6166573060280924e-05,3.969950978958588e-05,5.500796637373567e-06,1.917626990253274e-05,5.712400711077181e-06,4.226935454683863e-05,5.980603361454797e-06,6.103348002428922e-06,1.9432049268203256e-05,4.537312013250872e-05,4.556762570398607e-05,6.258182603093738e-06,6.246266495354325e-06,3.604461504744013e-05,1.8635098161250877e-05,3.9534352881064e-05
598,598.0,0.9901793979604978,1.0056770143282678,5.13183699231741e-05,4.736985156534411e-06,2.213717761364574e-05,1.5970515607432206e-05,6.631520159713678e-06,3.942365233455686e-05,1.0025077438744756,0.9930182365108462,0.9981702723949019,0.9991211525457281,0.9984608478207636,1.0008903655148593,0.9920244438155563,0.9994944371970207,0.9993415006137251,0.9907577022823735,1.001005066427891,0.9914468978405915,0.9910413962681525,0.9972855395230455,0.9978559978088978,1.0026611377006418,0.9970405252520294,0.9961167018523581,0.9964381151062077,1.0044700751299842,0.9963960671441898,0.9964423368868192,0.998356132106378,1.0049500513729754,1.005677014328268,0.9957625266036378,0.9958717177943,1.002748611115791,0.9926360999188558,1.0025980027502133,3.5081890256647866e-05,1.9412012964208642e-05,4.736985156534411e-06,5.578924671637601e-06,5.467911713409061e-06,4.189874261301405e-05,2.129362829405356e-05,4.378850141214153e-05,6.103964527780772e-06,2.348370496911818e-05,6.841001634985684e-06,2.3279743746346626e-05,2.2059157867278888e-05,5.784486854725034e-06,1.84396274406851e-05,4.3648358457274943e-05,6.075187586160389e-06,2.1839271759229163e-05,6.337375225694412e-06,4.725941408615414e-05,6.631520159713678e-06,6.791273711089425e-06,2.2452937932868526e-05,5.105485074364573e-05,5.13183699231741e-05,6.8867352007820175e-06,6.897399662033627e-06,3.942365233455686e-05,2.0762841855667326e-05,4.3485855648761e-05
599,599.0,0.9901715007674745,1.005646717758934,5.280322625871187e-05,4.703736495275768e-06,2.2517054535623547e-05,1.6292026200719128e-05,6.593584480093897e-06,3.972017875781506e-05,1.002469954403614,0.9929206889501556,0.9981877725350505,0.9991344853089222,0.9984779241317163,1.000836756605494,0.9919216303456596,0.999437653667592,0.9993561321365505,0.9906496385174305,1.0010212958953009,0.991339473367911,0.9909367184012363,0.997305969836343,0.9978153817293597,1.0026141187167334,0.9970640987396233,0.9960151233912369,0.9964646725055271,1.0044180616241893,0.9964278593003767,0.9964815257841815,0.9982525074813452,1.0048958489926558,1.0056228522621156,0.9957949567069537,0.9959033059136468,1.0027011789711255,0.9925338517289416,1.002550543672508,3.52728611511897e-05,1.9868249915727283e-05,4.703736495275768e-06,5.528863321343443e-06,5.430729360275564e-06,4.2122755286868544e-05,2.181850588901462e-05,4.3928977980241776e-05,6.087567239872048e-06,2.4061773610657263e-05,6.794352303410803e-06,2.3846161265297525e-05,2.2603605135847854e-05,5.73790723325364e-06,1.8987782988827075e-05,4.414362090657556e-05,6.046347525931716e-06,2.284081620991407e-05,6.307425686524057e-06,4.830881190690309e-05,6.593584480093897e-06,6.754546221475025e-06,2.3664541814670247e-05,5.25074643816588e-05,5.280322625871187e-05,6.833876622924624e-06,6.848244548202131e-06,3.972017875781506e-05,2.136037494193446e-05,4.3984746628269245e-05


==> data/30_bounded_voltage_bias_voltages744a_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,0.0002502966535094994,0.0010352975231905173,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826728124,1.0067586576935157,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,0.00022903995805458616,0.0009387425289003743,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318329045,1.0069127485955873,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,0.00020804438553943244,0.0008495192463158879,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.9919532809163196,1.006982196255781,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,0.00018912677097261446,0.0007687553085095858,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901301983,1.0069908930000584,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,0.00017180944203703489,0.0006962586254580561,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644196816809,1.0069627311543807,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,0.00015599820901794924,0.0006317896884596437,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297779082,1.0069216030447095,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,0.00014311512619089972,0.0005741911273810769,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806260211,1.0068914009970056,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,0.00013107975610191877,0.0005209371168402239,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.0068960173372306,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,0.00012010411888685074,0.00047203511305670304,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454064656,1.0069593443913463,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,0.00011171312053556252,0.0004286227168260531,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797530782,1.0070910669308766,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,0.00010539713637590927,0.0003892719257227008,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801388,1.0072440395095994,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,9.938519541679775e-05,0.00035284671996989835,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785500725,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,9.145221251335642e-05,0.000320325286958337,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464435,1.00738442168874,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,8.305415363450282e-05,0.00029203094171457436,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611105399248,1.0073457187283499,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,7.566873744279637e-05,0.0002654219857546267,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.991927359928488,1.0072760406855377,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,6.91314539550756e-05,0.0002402297423128404,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419297,1.007210628000155,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,6.274937103818315e-05,0.00021744367467052347,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894203633645,1.0071761386363263,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,5.8543552912408375e-05,0.00019697769194452507,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886829891805,1.00716490065527,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,6.225205630790396e-05,0.0001793704749132221,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956019690849,1.0071606596424771,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,6.399078336199267e-05,0.00016321234160960403,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063397527843,1.0071501738790165,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,5.8069806852968575e-05,0.00014797005215087773,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.9919170587899856,1.0071322524282675,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,5.37321409914458e-05,0.00013457268221449414,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087170491866,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,4.9826313444575274e-05,0.0001221790105515356,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242541175431,1.0070813895007311,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,4.613492214604411e-05,0.00011056938907214712,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200374702432,1.007052091541857,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,4.274825027502387e-05,0.00010027354982870853,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.9919144162011331,1.0070226449315214,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,3.8723715517014936e-05,9.111102992236742e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097647047055,1.0069948714286816,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,3.5082853372503115e-05,8.265707285801966e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.9919053765028751,1.0069705927922934,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,3.231283977993484e-05,7.485384057875373e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997748994123,1.0069516307813144,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,2.96950727263207e-05,6.772532068785568e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.991891483198087,1.0069390213935658,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,2.7087136691208215e-05,6.144849169491895e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790247026699,1.006930657582331,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,2.4509861813759657e-05,5.578859333615082e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169306,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,2.2640179381845976e-05,5.057503260408563e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.991837693155058,1.00691532875306,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,2.0713645432091328e-05,4.583896456661897e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.9918178223729136,1.0069039778897124,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.8808581748003902e-05,4.1494855834848004e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367774,1.006888100912255,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.7071154248058993e-05,3.756447411492071e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.991827415255247,1.0068662047832286,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.545077561801262e-05,3.40737049201964e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918618903061909,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.4166460577547738e-05,3.094096767735177e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919097469097957,1.006799049089185,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.3130042440422309e-05,2.811877987276001e-05,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919655174862476,1.0067548004605824,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.2006440773879694e-05,2.5540209271741378e-05,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.992023734455733,1.0067065545532394,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.2013761996029409e-05,2.3110971829598922e-05,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384383,1.00665681534103,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.1240864403447091e-05,2.2518923958570898e-05,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.9921266246263066,1.0066080867978282,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.029826991622033e-05,2.2433897657260657e-05,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921662868983088,1.006562872897508,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,9.79618988530485e-06,2.371648818205901e-05,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921983737051726,1.0065236776139437,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.053806607092488e-05,2.5207966594688673e-05,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.9922233416976262,1.0064930049210088,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.1697485268730564e-05,2.4647540952432544e-05,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922416475263972,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.2369370247905727e-05,2.5247810075551666e-05,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922537478422134,1.0064673026573256,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.1998870962093926e-05,3.082632421845464e-05,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922600992958027,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.091046657619947e-05,3.2479991141022417e-05,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922611585378929,1.0065060489536826,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.0534255782786886e-05,3.218966924855946e-05,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922573822192119,1.006549517636603,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.06642761148869e-05,3.0605648800243215e-05,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.9922492269904876,1.006603849360525,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0640504905030269e-05,2.8458051400565435e-05,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024475,1.0066648496740762,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.0816697491987757e-05,2.8164504860305624e-05,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922216321288231,1.006728324125884,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0571162145328615e-05,2.7319662826347618e-05,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.9922032601353598,1.0067900782645762,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,9.671163886844101e-06,2.4768377678237548e-05,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.9921826445108068,1.0068459176387807,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,8.778408008619516e-06,2.2652006978757947e-05,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.992160396243913,1.0068916477971248,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,8.043554429525638e-06,2.1752657852836473e-05,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921371263234271,1.0069230742882365,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,7.705542979727685e-06,2.0899237575285583e-05,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921134457380986,1.0069360026607432,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,7.38363492288363e-06,1.938343960802335e-05,1.0030782247647119,0.9946428464976285,1.0019881096919285,1.0032855597557815,1.0025113732947273,1.0010910211177135,0.9940554994064245,0.9996260792145616,1.0031692674000192,0.9921773599852795,1.0046458508466296,0.9931346322321895,0.9926371625676459,1.001424741138784,1.0001437522467826,1.0035051872956566,1.001105604004551,0.9990353570408964,1.0003323875363406,1.0055521374789862,1.0003804620986412,1.0004190080525697,1.0017518936383245,1.0059706825204466,1.0068450230435595,0.9995731091701975,0.9998013037544047,1.0030665170853041,0.9943577957489248,1.0033840152973041,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.9920899654766758,1.0069262384632724,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,6.867523878801169e-06,1.7859457559084547e-05,1.003125518447882,0.9946438461526038,1.001953082481038,1.0032505403906768,1.0024757107509772,1.0011443248775944,0.9940515300247079,0.9996789165776628,1.0031280615544764,0.9921592646345423,1.0045985213620703,0.9931194810025894,0.99262917130114,1.001394349143801,1.0001554393489902,1.0035626123294203,1.0010813822874916,0.9990414409017141,1.000312892823746,1.0056251191486791,1.0003664877162348,1.000410003441559,1.0017674691278398,1.0060499888109784,1.0069262384632727,0.9995639048876943,0.9997906819076997,1.0031184586033512,0.9943572190256557,1.0034413508967936,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.9920672965279083,1.006891788375004,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,6.449892873793003e-06,1.689206612356015e-05,1.0031079607721127,0.9946236157809336,1.0018971695220433,1.003192283464538,1.0024151088336468,1.0011241804166584,0.9940243875127294,0.9996583434284997,1.0030630277090211,0.9921255920659112,1.0045319911646813,0.9930886319082685,0.992597256159895,1.0013372090042443,1.0001212007282083,1.0035414249579233,1.0010278215998207,0.9990150672649347,1.0002611088940923,1.0056045130984412,1.0003156660254022,1.0003630809994257,1.0017426532532236,1.0060266973304834,1.0069015342909309,0.999508762577784,0.9997339669934608,1.0030986356875904,0.99433222548169,1.0034200119655623,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920460498805445,1.0068394635973228,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,6.133252757996679e-06,1.9845715396984342e-05,1.0029688215138375,0.994561167869158,1.0018742010147679,1.0031752774916793,1.0023955105636257,1.000982979372438,0.9939573491480644,0.9995158658807104,1.0030446256535221,0.9920582087539367,1.0045116280684927,0.9930199995305121,0.9925303729858529,1.0013205581229514,1.0000437002948686,1.0033950965283138,1.0010142513909643,0.9989392903810698,1.0002517572129128,1.005454298025974,1.0003121895945517,1.0003637303814832,1.0016600988833428,1.0058744441899836,1.006749827762109,0.9995102770310627,0.9997346202974662,1.0029574321840011,0.9942703775385098,1.0032738019179597,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.9920268365233333,1.006778276462166,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,5.8171957208265065e-06,2.328562586549018e-05,1.0028812633836406,0.9945365731158969,1.0018672152293313,1.0031694046711215,1.0023891305849166,1.0008918046441873,0.9939321703009184,0.9994242724974652,1.0030366035722709,0.992030616619207,1.0045003266281283,0.9929935145728263,0.9925063344599568,1.0013170366957649,1.0000066516891348,1.003306681872116,1.0010096843884417,0.9989120302848611,1.0002459339745606,1.0053566839666517,1.0003094506345505,1.0003623714127259,1.0016315438645036,1.0057735763474804,1.0066493422521547,0.9995085873807457,0.9997328158176999,1.0028666611704407,0.9942476674265377,1.0031848414912063,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920102674450245,1.00671723930147,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,5.624174009094016e-06,2.4073918218575147e-05,1.0028297225659528,0.9945103905952679,1.0018316750553322,1.0031318656192487,1.0023544936205582,1.0008417326271737,0.993904347875243,0.9993749533451459,1.0030043315412331,0.9920042707373985,1.0044656383008002,0.9929667760476888,0.9924790296344466,1.0012843398349411,0.9999673822224251,1.0032538234240767,1.0009781530700803,0.998876113839869,1.0002161669864285,1.0053031243141313,1.0002834089573902,1.0003390224895312,1.0015968342816812,1.0057190833094032,1.0065961441325644,0.9994863757848645,0.9997099560466776,1.002814636013848,0.9942119892718924,1.0031323745973157,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9919969536343662,1.0066653644471721,3.0579018943468945e-05,3.670607472153042e-06,1.2402943267006683e-05,9.676020754033827e-06,5.42506451872246e-06,2.45074321226981e-05,1.0028360026704815,0.9944903599881464,1.0019349669039628,1.0032514113329274,1.002469479116655,1.000851760375867,0.9938914270607672,0.9993858141743457,1.0031260645637494,0.9919969536343662,1.0045877813965025,0.9929582852721165,0.992467724645845,1.001397876765065,0.9999990338457847,1.0032533503118677,1.0010941495842558,0.9988616701546708,1.0003326047674401,1.0052980186737417,1.0003988710477043,1.000454197228996,1.0015805662847148,1.0057108860218524,1.0065874605307075,0.9995984071082815,0.9998226241456691,1.0028202375494428,0.9942111642711627,1.0031320567880329,2.247580177333498e-05,3.670607472153042e-06,5.430927445842322e-06,5.959645866050089e-06,6.204376930540314e-06,2.6258366714469912e-05,4.6209358125305475e-06,2.6648780009818843e-05,6.659137333531767e-06,5.503400607006335e-06,7.035531543150629e-06,5.42506451872246e-06,4.977444174032401e-06,6.585522366386577e-06,4.983924294337047e-06,2.645140212600821e-05,7.144841111651391e-06,4.539704266173302e-06,7.551696636747666e-06,2.8836510117015587e-05,8.15826300880494e-06,8.472846587887637e-06,4.968068813027921e-06,3.0053321965705475e-05,3.0579018943468945e-05,8.899049843850094e-06,8.789624631891592e-06,2.45074321226981e-05,4.289151019176654e-06,2.6407899954185792e-05
64,64.0,0.9919875561497015,1.006631664231209,3.0214998485317162e-05,3.3290763724021203e-06,1.2040009437317998e-05,9.671668187540428e-06,5.0068986192795315e-06,2.405067999889428e-05,1.0028641134469616,0.9945527984001216,1.001953674959953,1.0032720795641252,1.0024897140161868,1.0008858972251848,0.993958889490878,0.9994226530827053,1.0031413951598187,0.9920553420081273,1.0045947494878258,0.993018835478234,0.992533165029428,1.0014211028855915,1.0000420844344282,1.0032851430806617,1.0011176996016262,0.9989359296640751,1.0003540332554952,1.005324523743701,1.0004171342636592,1.0004696760378264,1.0016634032528513,1.0057319214448945,1.006607068032625,0.9996116918049012,0.999836152898652,1.0028510861446815,0.9942786882944036,1.003163904970776,2.202002938023293e-05,3.3290763724021203e-06,5.053207538850222e-06,5.555454437490326e-06,5.810561415547866e-06,2.5842016082165877e-05,4.214116978329578e-06,2.6160775332487483e-05,6.243508458109784e-06,5.095324940060582e-06,6.610632402896118e-06,5.0068986192795315e-06,4.561006322705121e-06,6.200900484999211e-06,4.873448899296912e-06,2.617254816986128e-05,6.783539803182063e-06,4.122459169636249e-06,7.235304061100731e-06,2.853072681230912e-05,7.886203473136359e-06,8.26224047256263e-06,4.521837493384042e-06,2.9704650439850498e-05,3.0214998485317162e-05,8.627967918217507e-06,8.507537461755936e-06,2.405067999889428e-05,3.902294671561387e-06,2.6100337023916916e-05
65,65.0,0.991982936327746,1.0066251509855177,2.8624406139553272e-05,3.049588218640351e-06,1.133379823450137e-05,9.082030000941298e-06,4.70297612355904e-06,2.247349694997375e-05,1.0028908964640275,0.9945917199114361,1.0019892619232569,1.003307206158964,1.0025261630577613,1.00091419436482,0.9940015502379105,0.999451748326353,1.0031765837651052,0.992095774183846,1.0046254032689523,0.9930602590435229,0.9925757141324785,1.0014588718981379,1.0000785640235372,1.0033142079393247,1.001156863956059,0.998982177558919,1.0003909658447345,1.0053460614395477,1.000451716805188,1.000501015044381,1.0017057072541542,1.0057499253586364,1.0066251509855177,0.9996455671207612,0.9998704115277367,1.0028770605801238,0.9943186344925004,1.0031917133146981,2.0542241356009354e-05,3.049588218640351e-06,4.96767667527142e-06,5.434722368469064e-06,5.683000176068444e-06,2.4155247936847405e-05,3.898941056261628e-06,2.4429407374855813e-05,6.173030670514151e-06,4.823562188233859e-06,6.584265929760225e-06,4.70297612355904e-06,4.261429388054516e-06,5.945075073325803e-06,4.538891196715236e-06,2.4541710541577372e-05,6.393167302389265e-06,3.7865098471028153e-06,6.764231429756358e-06,2.6953752705329537e-05,7.3332572331125875e-06,7.644786979835486e-06,4.139204571247226e-06,2.8126769510152103e-05,2.8624406139553272e-05,8.038045429069081e-06,7.942497033908507e-06,2.247349694997375e-05,3.594308702969577e-06,2.4467746926477962e-05
66,66.0,0.991984005574809,1.0066497739159523,2.7733452666529806e-05,3.2044347765905587e-06,1.111148861521878e-05,8.756932604768904e-06,4.944118209397753e-06,2.19473352177935e-05,1.0028880893457863,0.9945716854843345,1.0020088596384145,1.0033252701663629,1.002548027528959,1.0009173091414378,0.9939854037259538,0.999456547727518,1.003204322540847,0.9920848781633288,1.0046532153884575,0.9930495010163858,0.9925623360071194,1.001476064878788,1.0000737385365055,1.0033109622133491,1.0011759083067973,0.9989543948685801,1.0004106216307291,1.0053448540393588,1.0004722843573899,1.0005205110596853,1.001674397983056,1.0057496034049227,1.0066250913230135,0.9996722394155011,0.999895880716149,1.0028743949123853,0.994295860703546,1.0031885338509337,2.0151335035551217e-05,3.2044347765905587e-06,5.006974677670501e-06,5.411122631225499e-06,5.679922830857367e-06,2.346336807119851e-05,4.10987298348727e-06,2.374539031611062e-05,6.205337651046937e-06,5.080781259262253e-06,6.647937043545626e-06,4.944118209397753e-06,4.502105286542964e-06,5.815955788157233e-06,4.7735155120454396e-06,2.3930323220530317e-05,6.124606404212717e-06,4.08511403137884e-06,6.395237054467721e-06,2.617672807387406e-05,6.852827368550949e-06,7.0720066920873345e-06,4.462954323429228e-06,2.729241197155779e-05,2.7733452666529806e-05,7.4966948713847675e-06,7.433034771325921e-06,2.19473352177935e-05,3.7373554631114436e-06,2.3862404253639094e-05
67,67.0,0.9919916752972004,1.0066892297240357,2.8791857049938562e-05,3.5002971359487494e-06,1.1344362665942103e-05,9.252082481794778e-06,5.0540554920184115e-06,2.304295150311279e-05,1.0029412130514115,0.9945463445082013,1.001981825869188,1.0032921970859456,1.0025187270695035,1.0009752645459171,0.9939618358589744,0.9995171615946726,1.00317227154761,0.9920591769263294,1.0046176240205849,0.9930229799084626,0.9925376622860986,1.0014433006854881,1.0000695509324646,1.0033638291265747,1.0011447956450117,0.998922596197348,1.0003795737035464,1.0054044103700412,1.0004427460192138,1.0004929794039492,1.0016443974279687,1.0058125877887598,1.0066892297240357,0.9996454962291771,0.9998679844996902,1.00292812575142,0.9942663143255432,1.0032413475972388,2.127967652792638e-05,3.5002971359487494e-06,4.736222077701991e-06,5.0540554920184115e-06,5.3247675171239845e-06,2.4414239286617224e-05,4.44189491490856e-06,2.472613905188732e-05,5.813703093553943e-06,5.414225731084693e-06,6.256135998206471e-06,5.279533405539678e-06,4.819681495995655e-06,5.400320977188638e-06,5.301000055324873e-06,2.4926581196295113e-05,5.646675220402014e-06,4.5585571276024444e-06,5.8623608315159725e-06,2.7245174538538e-05,6.23823397638224e-06,6.415426968890721e-06,5.00684290256869e-06,2.84118669226694e-05,2.8791857049938562e-05,6.80527975576315e-06,6.7526622265001125e-06,2.304295150311279e-05,3.987296150785979e-06,2.487722084627136e-05
68,68.0,0.9920068569012297,1.0067254043235505,2.8833414828712542e-05,3.5098800017158443e-06,1.1201751509972731e-05,9.38629603757338e-06,4.998419899985626e-06,2.3235595240648685e-05,1.0028921729762272,0.9945088509673105,1.001908278082854,1.0032111724821184,1.0024364620939603,1.0009220267388934,0.9939196699542177,0.9994659321601178,1.003079966073199,0.9920068569012298,1.0045159610994523,0.9929688420177116,0.9924927120969816,1.0013649017164628,1.0000111939677556,1.0033097860913285,1.0010677065429878,0.9988746460630036,1.0003035113172496,1.0053479563695666,1.0003697691188158,1.000421326076735,1.001594292249519,1.0057576873556118,1.0066353469597562,0.9995764574401114,0.9997968584076243,1.0028760377296044,0.9942205335868943,1.0031874878736358,2.1521575073380066e-05,3.5098800017158443e-06,4.4801998361889906e-06,4.7653429825824234e-06,4.998419899985626e-06,2.44528874935028e-05,4.408022531827219e-06,2.4749322171604627e-05,5.436031624006036e-06,5.321088259497663e-06,5.881586926330695e-06,5.18903432918255e-06,4.74079646669141e-06,5.029656236208729e-06,5.4759834953274245e-06,2.4929945412395686e-05,5.24176200669662e-06,4.634451973085914e-06,5.42347859408151e-06,2.733127782039469e-05,5.722752960425899e-06,5.861101705528112e-06,5.067561517546862e-06,2.8527189311022716e-05,2.8833414828712542e-05,6.211438103939781e-06,6.168224752137098e-06,2.3235595240648685e-05,4.010286153183021e-06,2.4894237591350676e-05
69,69.0,0.992029512062214,1.0067531929816502,2.7141255444186118e-05,3.42384100873137e-06,1.089812244686568e-05,8.616688520236552e-06,4.933264622424512e-06,2.189013475928841e-05,1.0028672147650401,0.9945777325028002,1.0020127467358455,1.0033210142944695,1.0025489980377595,1.0008942098340927,0.9940013003354086,0.9994381424529455,1.0032037230072706,0.9921132891141047,1.0046519452321094,0.9930733212537103,0.9925813494023593,1.0014754875914733,1.0000635409294254,1.0032792269820856,1.00117707051872,0.9989501745893498,1.0004132636773635,1.0053141159422236,1.0004818722641373,1.0005331878985808,1.0016677846260447,1.005723664226855,1.0066018185058438,0.9996919016896363,0.9999111127084938,1.0028471443342049,0.9942978450983772,1.0031572231852792,2.0304368583189276e-05,3.42384100873137e-06,4.8795083107242304e-06,5.4063079274227405e-06,5.534290906963848e-06,2.2940324246212146e-05,4.2237031405772765e-06,2.3197766081686076e-05,6.048345152766951e-06,5.0244311442432476e-06,6.462659116488831e-06,4.909636886720227e-06,4.51133707912209e-06,5.534243348324136e-06,5.281436758653235e-06,2.3464205275391884e-05,5.768006428355129e-06,4.53321412157008e-06,5.939937760562786e-06,2.5741157426287385e-05,6.19636661143966e-06,6.32173921007891e-06,4.933264622424512e-06,2.688970025035125e-05,2.7141255444186118e-05,6.584065049171048e-06,6.554751277515739e-06,2.189013475928841e-05,3.876549056646664e-06,2.342712642087516e-05
70,70.0,0.992055803531501,1.00677074330383,2.471527205345026e-05,3.416901808262853e-06,1.0455037532625988e-05,7.526396427745549e-06,4.974713590478391e-06,1.9907236280260844e-05,1.0027791621058613,0.9946224945460752,1.002005562971822,1.0033148754597065,1.002546290556005,1.000807447204693,0.9940578718160326,0.9993530619919563,1.0032062460640956,0.9921882023435766,1.0046636710893366,0.9931508310944626,0.9926429349907961,1.001471621291512,1.0000513976019707,1.003192820247832,1.0011739574905327,0.9990043044696008,1.0004109307362303,1.0052340672483564,1.000479622077519,1.0005303354219062,1.0017288336625139,1.0056480712754046,1.006528931696424,0.999690393858182,0.9999087394594421,1.002760250342653,0.9943445105838709,1.0030711761936295,1.8458706820639268e-05,3.416901808262853e-06,5.283967579830383e-06,6.085819937999689e-06,6.120169262956638e-06,2.0857062620402177e-05,4.173652300110994e-06,2.1100975576983473e-05,6.693187181282788e-06,4.807713538889754e-06,6.982879054885031e-06,4.723935585802811e-06,4.411794523030145e-06,6.1421385306502975e-06,4.974713590478391e-06,2.1359131361221888e-05,6.417035322242892e-06,4.531593818765073e-06,6.574965101173568e-06,2.343470321871957e-05,6.795759692437078e-06,6.905326961895571e-06,4.994697403852779e-06,2.4489109934014304e-05,2.471527205345026e-05,7.06502451139076e-06,7.047589605836499e-06,1.9907236280260844e-05,3.85528299369503e-06,2.1324779807618734e-05
71,71.0,0.9920809443294466,1.0067762028955856,2.239711632165064e-05,3.577405134986118e-06,9.857449501652822e-06,6.621616989542042e-06,4.916073439319585e-06,1.8145493531087722e-05,1.0028747068458186,0.9946073978400716,1.0020316150016852,1.0033424510136444,1.0025731335795247,1.0009032659767934,0.994045006180026,0.9994497801840938,1.00323439517003,0.9921788999289011,1.0046952479358464,0.9931413062801685,0.9926316971341836,1.0014991453464062,1.0000867859094347,1.0032872956865402,1.001199374894689,0.9989828609824286,1.0004367737392195,1.0053234051318705,1.0005055099595555,1.0005542056370447,1.0017065092096578,1.0057345018243828,1.0066164956189747,0.9997190607602954,0.9999361425486237,1.0028564644413713,0.9943287460956776,1.0031661051597676,1.682701946184645e-05,3.577405134986118e-06,5.205323578352292e-06,6.012273504044241e-06,6.034621210066551e-06,1.90491082420944e-05,4.388686103054418e-06,1.929601293593953e-05,6.5122457920425754e-06,4.8491783249948985e-06,6.644122789243177e-06,4.804497866825808e-06,4.584361126453241e-06,6.103113409825048e-06,4.916073439319585e-06,1.9470874291229283e-05,6.382330512883776e-06,4.824692933871241e-06,6.4809436087850546e-06,2.1275479428768436e-05,6.623669541402187e-06,6.666427268254901e-06,5.320410213357186e-06,2.2195289092662972e-05,2.239711632165064e-05,6.796857708422796e-06,6.7882888477063626e-06,1.8145493531087722e-05,4.118578075646848e-06,1.9432990754766964e-05
72,72.0,0.9921001474764062,1.0067677193624125,2.0301019381742536e-05,3.5018660025499116e-06,9.187571855670458e-06,5.880009170112164e-06,4.7519649702663785e-06,1.651703776882111e-05,1.002939519899588,0.9945806086814512,1.001974276922057,1.00328610113196,1.0025175278863954,1.000978180134316,0.9940160095286251,0.9995254581458916,1.003180288853926,0.992145090643482,1.0046389157314357,0.9931093705062946,0.9926017044821293,1.0014388122310105,1.0000785184200076,1.0033552846291371,1.001137512526808,0.9989446807872535,1.000373532240917,1.0053873149258932,1.000442171320439,1.000489383898488,1.0016646987378863,1.0057973292393587,1.0066802094433909,0.999656921155763,0.9998734756609444,1.0029273966937087,0.994299935794621,1.0032339723820907,1.5324162630268333e-05,3.5018660025499116e-06,5.050856064679854e-06,5.793024647479407e-06,5.8462604343608645e-06,1.737275735464464e-05,4.298441440293989e-06,1.761428127425211e-05,6.296940163242154e-06,4.672321662735595e-06,6.337274141980748e-06,4.64844637289103e-06,4.471942043131474e-06,5.904526342583519e-06,4.690820859259475e-06,1.773254391294689e-05,6.190549794176627e-06,4.7519649702663785e-06,6.250389542998859e-06,1.9311290361671066e-05,6.34799867920454e-06,6.336909454889791e-06,5.190888951373342e-06,2.0119618484550187e-05,2.0301019381742536e-05,6.518513451398902e-06,6.507534130777474e-06,1.651703776882111e-05,4.036461574012146e-06,1.7690513776930883e-05
73,73.0,0.9921086259927356,1.0067434403098063,1.87436059248424e-05,3.2248786220023357e-06,8.490832347731148e-06,5.4209445870705605e-06,4.397212481810515e-06,1.5220603920765173e-05,1.0029924242913828,0.9945490002388436,1.0019551421394657,1.0032737375302696,1.0025012696542848,1.0010341012603161,0.9939826620072466,0.9995801882999281,1.0031625348818216,0.9921086259927355,1.0046180453336997,0.9930739941067908,0.992569818502098,1.0014258524154371,1.0000861420407714,1.0034169628787353,1.001125116946936,0.9989125068296721,1.0003615556524206,1.0054476974883173,1.0004287482184957,1.0004745232561283,1.0016316818941235,1.0058593865644305,1.0067434403098063,0.9996444621575024,0.9998602633918143,1.002986881555772,0.9942710975163005,1.0032960299853406,1.4134966170009899e-05,3.2248786220023357e-06,4.703122302900253e-06,5.388400074810434e-06,5.446562220017696e-06,1.6076035024389317e-05,3.931988814640931e-06,1.6338570042628496e-05,5.894539860479345e-06,4.277693653373367e-06,5.927236484686144e-06,4.2594131760758355e-06,4.092434870915836e-06,5.488894138644093e-06,4.257378855944128e-06,1.6313626635044494e-05,5.755072318251697e-06,4.397212481810515e-06,5.807221224867765e-06,1.7802733065832514e-05,5.889996902034072e-06,5.861541903570129e-06,4.796508689161434e-06,1.8566014845312813e-05,1.87436059248424e-05,6.06917094003367e-06,6.055053665810947e-06,1.5220603920765173e-05,3.7309492445613364e-06,1.627354435851739e-05
74,74.0,0.9921030805211315,1.0067053069374805,1.741635475214967e-05,3.1539767454258827e-06,8.15738883256039e-06,4.883691922672026e-06,4.36994643485065e-06,1.4135180868191381e-05,1.0028945277283243,0.9945423210167427,1.001937866720476,1.0032567190209203,1.0024852810239464,1.0009318361132928,0.9939800744969725,0.999476608859024,1.0031526706995073,0.9921186785832989,1.0046147522242264,0.9930818181804502,0.9925712365545167,1.0014048903425623,1.0000415384889445,1.0033100357915532,1.0011024646248416,0.998908545234682,1.000337444761266,1.0053375636026376,1.0004017242033874,1.0004444300342605,1.001628190444216,1.005747815345607,1.006633398565732,0.9996161355242836,0.9998317814602649,1.002887682902801,0.9942656636166886,1.0031898336460825,1.313149344392969e-05,3.1539767454258827e-06,4.794858685966503e-06,5.569244535057364e-06,5.5988436805053785e-06,1.4970134429927297e-05,3.8062694031595987e-06,1.5228899126905336e-05,6.170092280968757e-06,4.21935592166741e-06,6.402847308567964e-06,4.2259988514637895e-06,3.977095910961821e-06,5.618625799138861e-06,4.140243440244231e-06,1.5129750008163819e-05,5.820859517747475e-06,4.36994643485065e-06,5.8540159228783504e-06,1.6541458490539507e-05,5.876053638865562e-06,5.824333189756049e-06,4.748816362894597e-06,1.7250145435201435e-05,1.741635475214967e-05,5.956897973352408e-06,5.980038668558849e-06,1.4135180868191381e-05,3.7186801709721176e-06,1.5091153978799946e-05
75,75.0,0.9920861621936526,1.006670434822018,1.600791828608252e-05,3.275924624622014e-06,8.133876631238883e-06,4.150466198295764e-06,4.754545580011257e-06,1.3017793809262464e-05,1.0028226898468828,0.9944957309882172,1.0019413455269643,1.0032629120576624,1.0024938360182998,1.000862317688211,0.9939369457758,0.9994067564218725,1.0031687551389736,0.9920881318229171,1.0046392714609709,0.9930499703313739,0.9925320452817405,1.0014145053164196,1.0000038620865734,1.0032388456797534,1.0011157870026948,0.9988651284416972,1.0003516385074733,1.0052715012571083,1.000419803907661,1.0004649796082743,1.0015892112768714,1.0056844151121056,1.0065723963201063,0.9996383092735341,0.9998526472520418,1.0028192040874682,0.9942180095436773,1.0031190273451096,1.2063433388512155e-05,3.275924624622014e-06,5.378620678889913e-06,6.243683179796185e-06,6.303038473043439e-06,1.3757944144660779e-05,4.010387396015074e-06,1.3968811651319945e-05,7.097564156880105e-06,4.754545580011257e-06,7.636592980955189e-06,4.7435422596477495e-06,4.259499811770935e-06,6.270922730276392e-06,4.125860883955946e-06,1.3947217633084101e-05,6.416380728007466e-06,4.513588204619342e-06,6.442291169402881e-06,1.525171482358795e-05,6.464105834636792e-06,6.399487027339622e-06,4.851779680594772e-06,1.5872632699616833e-05,1.600791828608252e-05,6.5444907768374185e-06,6.566743533362378e-06,1.3017793809262464e-05,3.920661338441666e-06,1.3909121451933253e-05
76,76.0,0.9920620097646984,1.006659733134219,1.5297679564227474e-05,3.53814741361669e-06,8.178552088586358e-06,3.833531269132249e-06,5.415870326878389e-06,1.2763544896059264e-05,1.0028913721255042,0.9944692905296029,1.0019781756718353,1.0033112651210216,1.002536320911825,1.000934701932958,0.9939123544474551,0.9994788560376239,1.0032137328954736,0.9920682169008241,1.004687403170228,0.9930285701983248,0.9925108663714967,1.0014636340468894,1.0000369198224621,1.0033178019983249,1.0011709810400293,0.9988339622295219,1.0004106857217059,1.0053526056436224,1.000484078779026,1.000528692472149,1.00155133502212,1.005768096578714,1.006659733134219,0.9997134375733469,0.9999254849221797,1.002898076702726,0.9941910842503309,1.003197886901579,1.1861153473008274e-05,3.53814741361669e-06,5.415870326878389e-06,6.233754113542561e-06,6.343958038272738e-06,1.3413464103008328e-05,4.5062365877208776e-06,1.3563248214088045e-05,7.215775527523185e-06,5.84514328982049e-06,7.922423968543834e-06,5.8278308595383375e-06,4.898822796646332e-06,6.291814386090106e-06,3.824636497024844e-06,1.362651627220538e-05,6.418689398288074e-06,4.795312370628437e-06,6.456466008956423e-06,1.4745384575685015e-05,6.532135408120779e-06,6.476349340628516e-06,5.153574138958554e-06,1.522827089373372e-05,1.5297679564227474e-05,6.6936598986382046e-06,6.675144748862674e-06,1.2763544896059264e-05,4.209933199705402e-06,1.358162234756972e-05
77,77.0,0.9920347619886685,1.006684809555451,1.4778681517391178e-05,3.5357567467246465e-06,7.96669061137645e-06,3.7981908585832453e-06,5.189111054281633e-06,1.2732190152634305e-05,1.0028995657064759,0.9944226552767593,1.001889353208657,1.0032132496902804,1.0024431591202903,1.0009379089567856,0.9938631694213221,0.9994809620900553,1.0031202215065902,0.9920198610680705,1.004595275772359,0.9929779177471209,0.9924643770050591,1.0013629147555263,0.999982856617314,1.0033163536481904,1.0010683034895616,0.9987728847792715,1.0003071407549893,1.005340505648316,1.0003794860992221,1.000417360322758,1.0014912769443665,1.0057492984142462,1.006641839079615,0.9996157906123044,0.9998259267286738,1.0029029888091665,0.9941388833024953,1.003195838670567,1.1902386124740074e-05,3.5357567467246465e-06,5.019022640915929e-06,5.776909501050636e-06,5.897885506834403e-06,1.3307899360560805e-05,4.610630755064645e-06,1.3426306251187897e-05,6.749641370887209e-06,6.253379523446056e-06,7.522662227505244e-06,6.269714086635973e-06,5.073432430807226e-06,5.84527831791435e-06,3.564179358701143e-06,1.3498984915229854e-05,5.951280266420363e-06,4.787141145516501e-06,5.994107127320936e-06,1.4390549843841535e-05,6.0707927182298615e-06,6.0057383693923276e-06,5.189111054281633e-06,1.4740786368104327e-05,1.4778681517391178e-05,6.250679889192817e-06,6.215292539523083e-06,1.2732190152634305e-05,4.183611318670844e-06,1.3456686912567642e-05
78,78.0,0.9920085576199631,1.0067200658093478,1.4245153132215177e-05,3.254179977763514e-06,7.65092390032338e-06,3.78527259632858e-06,4.8350831495916214e-06,1.2568032168099096e-05,1.0029776722552666,0.9943912156968285,1.0019522271335213,1.0032825291414678,1.0025161116762447,1.0010167023508794,0.9938317981162654,0.9995536445130297,1.0032063643700244,0.992008557619963,1.0046925590628215,0.9929663763884731,0.9924401335813989,1.00143480274829,1.0000264588136092,1.003401711741052,1.001139922275536,0.9987420690757584,1.0003802395125676,1.0054226079279387,1.0004552936906117,1.0004949417960447,1.0014612217914396,1.0058270660212754,1.0067200658093478,0.999695838476262,0.999904979602362,1.0029864725933626,0.9941085748619956,1.0032808860102127,1.1717325967386672e-05,3.254179977763514e-06,4.8131192907789645e-06,5.4976858673867175e-06,5.604021116891392e-06,1.3149095645829854e-05,4.237513495329899e-06,1.3294253179471291e-05,6.379108984631436e-06,5.766444435562808e-06,7.130779394687347e-06,5.774517274134185e-06,4.665112989803653e-06,5.593956781937322e-06,3.3293872943305916e-06,1.3188221158833835e-05,5.6969293520093015e-06,4.4493300910902e-06,5.749822246462212e-06,1.3885196949612387e-05,5.8214114768925936e-06,5.769935677777142e-06,4.8350831495916214e-06,1.416775648849714e-05,1.4245153132215177e-05,5.985858238782111e-06,5.952046080921391e-06,1.2568032168099096e-05,3.84892492334217e-06,1.3157514179649465e-05
79,79.0,0.9919869725197508,1.0067373344414448,1.4174374974865933e-05,3.0197706748342237e-06,7.490702761123856e-06,3.9159975508520195e-06,4.696651180416511e-06,1.2772909333926565e-05,1.0029284885107486,0.9944038053762734,1.0019366357107042,1.0032660551325536,1.0024987693453509,1.000964726089358,0.9938502090303765,0.9995019730140228,1.0031935273844559,0.992036275238973,1.0046864469201928,0.9929915382198518,0.9924620294531259,1.0014088398120753,0.9999993504658096,1.0033368165119947,1.0011101601029162,0.9987628934838325,1.000347857846304,1.0053494010525614,1.0004183667480335,1.0004556559342417,1.0014858436996659,1.005750413550979,1.0066449383319254,0.9996560557804705,0.9998658947662231,1.0029376850504583,0.9941228362201806,1.0032163639429494,1.178272093822893e-05,3.1313545258034657e-06,4.639834414340734e-06,5.207622730787542e-06,5.313985873467502e-06,1.332685206426555e-05,4.031222664970569e-06,1.3467985580881208e-05,5.9980592795280696e-06,5.442678054812882e-06,6.6932582470371185e-06,5.42869635975752e-06,4.40590277893176e-06,5.332597528065432e-06,3.0197706748342237e-06,1.3295223495224181e-05,5.444750967384072e-06,4.311341709980153e-06,5.502141526868401e-06,1.3804202910691229e-05,5.573644327226182e-06,5.558556263425285e-06,4.696651180416511e-06,1.4055984004223054e-05,1.4174374974865933e-05,5.6929871828206435e-06,5.677496071765923e-06,1.2772909333926565e-05,3.663323394111807e-06,1.3274953775073306e-05
80,80.0,0.991971330976279,1.0067353772426229,1.4062825714663765e-05,2.885764619126033e-06,7.240213527931509e-06,3.988498069132042e-06,4.463087363622314e-06,1.2648748274107227e-05,1.002928170838614,0.9944454151951909,1.0019475330953524,1.003280014392511,1.0025116494832107,1.000968626067554,0.993901911623742,0.9995084911912309,1.0032107107690793,0.9920935721783408,1.0047081509820757,0.9930494545965834,0.9925161640994082,1.0014318058225644,1.0000309417290418,1.0033487335421194,1.0011362587536798,0.9988195541539739,1.0003758097314408,1.0053563672202597,1.0004469430597822,1.0004843968773744,1.0015435678652425,1.0057524093306336,1.0066472709166592,0.9996836688644799,0.9998932860124304,1.0029438046054586,0.9941678223355953,1.0032281230506164,1.1645691778096764e-05,3.0016722384609666e-06,4.369941859868235e-06,4.832603607929917e-06,4.947108685685625e-06,1.3161876144988972e-05,3.816267527082349e-06,1.3297882947499025e-05,5.545556979613185e-06,5.097246586056939e-06,6.174917779502162e-06,5.073130795202875e-06,4.133557165219849e-06,4.976286533768058e-06,2.885764619126033e-06,1.3227969496346143e-05,5.087849874264895e-06,4.099051951595785e-06,5.147655607651675e-06,1.3698643909624388e-05,5.239991646223868e-06,5.263183550030619e-06,4.463087363622314e-06,1.3958366935080608e-05,1.4062825714663765e-05,5.343620367398084e-06,5.3386660663902e-06,1.2648748274107227e-05,3.462487387965228e-06,1.3204752444879449e-05
81,81.0,0.9919623943845639,1.006719688315098,1.3910859771383856e-05,2.9831820595913073e-06,7.018869809020342e-06,4.087435597084123e-06,4.242394114885454e-06,1.2558331640704984e-05,1.0029239856596965,0.9944698798580813,1.001940336504991,1.0032708585878902,1.0025045747316355,1.0009684306598656,0.993928815541449,0.9995091908696273,1.0032016454077017,0.9921184122802094,1.004698906736348,0.9930753518366462,0.99254399291128,1.0014291923981227,1.0000417398584323,1.0033512097625985,1.0011363362455914,0.9988529185277252,1.0003764874001366,1.0053569713255328,1.0004479518431513,1.0004838660372404,1.0015765948661102,1.0057526189842874,1.0066486754337658,0.9996864424085905,0.9998949792203746,1.0029470939607972,0.9941871553564631,1.0032304063979725,1.1731194973766898e-05,2.9896299962587826e-06,4.027282388483819e-06,4.43066596935894e-06,4.534437939732672e-06,1.3104840757291304e-05,3.675693810080754e-06,1.3261150431720593e-05,5.059776831132822e-06,4.701553900740791e-06,5.637826290579098e-06,4.6917022466649855e-06,3.909581525429549e-06,4.58204857222011e-06,2.9831820595913073e-06,1.3256059235830139e-05,4.692800757429488e-06,3.947704025822785e-06,4.7551909191744325e-06,1.3678312685094019e-05,4.8611341078938655e-06,4.908543309558673e-06,4.242394114885454e-06,1.3891789654667955e-05,1.3910859771383856e-05,4.964399713917611e-06,4.96114748716376e-06,1.2558331640704984e-05,3.4039455172933745e-06,1.3212913636737383e-05
82,82.0,0.9919609241396219,1.0066957617610868,1.3521507121655675e-05,2.9455350481805096e-06,6.8389228098416195e-06,3.982754494683491e-06,4.200357074648809e-06,1.2269571811353628e-05,1.00298997493746,0.9944338596079442,1.001987820660115,1.003324879143956,1.0025561920458383,1.0010319017937475,0.9938946158698965,0.9995723887313681,1.0032531628952557,0.9920861197607758,1.0047523390979733,0.9930436936883434,0.9925134069238626,1.0014805981840005,1.0000642363128929,1.0034107114180364,1.0011898136535948,0.9988118443960521,1.000430095802368,1.0054092621884025,1.000501307250127,1.0005341481027448,1.0015257139416227,1.0057995604366894,1.0066957617610865,0.9997429592049492,0.9999509499053991,1.0030163948333712,0.9941551090218845,1.0032901404854229,1.149987793095632e-05,3.1102605987412535e-06,3.749357109065149e-06,4.200357074648809e-06,4.254898337002933e-06,1.2745346739130922e-05,3.6665193401850147e-06,1.2896502949851202e-05,4.780906636870085e-06,4.420992165667384e-06,5.386330013719404e-06,4.43372456013712e-06,3.8020187246392582e-06,4.348334386203759e-06,2.9455350481805096e-06,1.2970112314409676e-05,4.512195224146633e-06,3.973630983270891e-06,4.607954549047291e-06,1.3320159703083775e-05,4.771462166942484e-06,4.813841474672903e-06,4.249787844554991e-06,1.3506705033854014e-05,1.3521507121655675e-05,5.018301062999736e-06,4.97687937794665e-06,1.2269571811353628e-05,3.4935032563567216e-06,1.2921110755954322e-05
83,83.0,0.9919676816364693,1.0066690188416425,1.2520136036697005e-05,2.887711354886714e-06,6.725681021913801e-06,3.413494468972757e-06,4.369856308279552e-06,1.133648794516573e-05,1.0029952250787846,0.9943436232155681,1.0019237734146134,1.0032566914222565,1.0024894610888013,1.0010395309638493,0.993792073438527,0.9995807746415133,1.0031797964723272,0.9919676816364693,1.0046711878000754,0.992926091649678,0.9924085548636037,1.0014070578995515,0.999998322458468,1.0034013814171492,1.001116770447558,0.9987002546726838,1.0003587183854723,1.0053867627651603,1.0004289531532555,1.0004600559228056,1.0014025926756371,1.0057689892779456,1.00666441851236,0.9996726447983215,0.9998803376724594,1.0030246834892365,0.99405388022133,1.0032811839873765,1.0555288399790877e-05,3.2981498907271593e-06,3.999607602635447e-06,4.563137035923168e-06,4.530624804959912e-06,1.1698723302074378e-05,3.7918940714154e-06,1.1827988535079838e-05,5.0295405449667056e-06,4.369856308279552e-06,5.588702308863112e-06,4.423136681344046e-06,3.835180712991066e-06,4.74003817764245e-06,2.887711354886714e-06,1.1936538580819739e-05,4.9455872264949685e-06,4.289813181210289e-06,5.064829762150646e-06,1.2265929132088481e-05,5.2643450424731664e-06,5.399730551847574e-06,4.593998365320603e-06,1.2462348092793924e-05,1.2520136036697005e-05,5.4927465471637055e-06,5.454079807894262e-06,1.133648794516573e-05,3.712374181078288e-06,1.189190647263583e-05
84,84.0,0.991982827212495,1.0066445894531701,1.1852563480844083e-05,2.8773783641804935e-06,6.733909309700532e-06,3.0890289185620805e-06,4.409816095906373e-06,1.0987544611464563e-05,1.0029613091863163,0.994393932440178,1.0018923099707775,1.0032240480087375,1.0024549813222638,1.0010045500207412,0.9938437307911379,0.9995439023316639,1.0031466393921848,0.9920159340796808,1.0046360697712091,0.9929735321595492,0.9924606339602409,1.0013710500072464,0.9999946709530896,1.003366513617635,1.0010795749977686,0.9987690245556792,1.0003227132043973,1.0053608770557272,1.0003919454734809,1.0004232442767467,1.001478369693671,1.0057424666559118,1.0066392296352857,0.999638884992037,0.9998450638339283,1.002993087045931,0.9941140897828004,1.0032468966335906,1.019625260031424e-05,3.5308141050444353e-06,4.240300621278745e-06,4.848773948501939e-06,4.811710419017124e-06,1.121221507056552e-05,3.9959995105528e-06,1.1235729410026989e-05,5.366772700820082e-06,4.324541850713252e-06,5.965642195482859e-06,4.409816095906373e-06,3.91970690817509e-06,5.053841717114142e-06,2.8773783641804935e-06,1.1503342653373821e-05,5.232978467520362e-06,4.6530572465407286e-06,5.346624638893026e-06,1.1691715103825746e-05,5.537158263098087e-06,5.754495709655768e-06,4.93292004606511e-06,1.178323312359556e-05,1.1852563480844083e-05,5.67034682461137e-06,5.6522901081162995e-06,1.0987544611464563e-05,3.975410282192628e-06,1.145410321352467e-05
85,85.0,0.9920041169745782,1.006627530650911,1.1450701737652913e-05,2.69404909950355e-06,6.4572719435212035e-06,3.0259229748522733e-06,4.0946029751293055e-06,1.0663743521296162e-05,1.0029173952399857,0.9943886634147863,1.0018685950969664,1.0032013857969764,1.0024362938614955,1.0009638112702088,0.9938402052777222,0.9995019269251992,1.0031354164686446,0.9920207645678047,1.0046318959678409,0.9929812478866936,0.9924618371602334,1.001353688896178,0.999976327010408,1.0033284656827968,1.0010622139775565,0.9987593101390992,1.0003061086886784,1.0053168563695345,1.0003746078269926,1.0004076713149157,1.0014654833943315,1.0056918659980179,1.0065891443535955,0.9996204319905706,0.9998269410796994,1.0029546745155256,0.9941077019764476,1.0032092705039786,9.872765257483702e-06,3.4244068158482756e-06,3.9540573877520455e-06,4.536051257047567e-06,4.537654991216602e-06,1.0795926278238069e-05,3.8470587197844235e-06,1.073518260636475e-05,5.1680880576327166e-06,4.0188838032570215e-06,5.8720202182284305e-06,4.0946029751293055e-06,3.7125572525103337e-06,4.745530089271223e-06,2.69404909950355e-06,1.119746618151721e-05,4.915283253215303e-06,4.480281880711965e-06,5.0361075109821706e-06,1.1344331315960402e-05,5.243986922708827e-06,5.446069814409776e-06,4.7312471619955195e-06,1.1387514816830233e-05,1.1450701737652913e-05,5.4351956617410195e-06,5.400522939384994e-06,1.0663743521296162e-05,3.83272819232472e-06,1.1144142585636805e-05
86,86.0,0.9920287059719698,1.006622899490106,1.0578983398276706e-05,2.520333703007702e-06,5.970383716749323e-06,2.7260191212578974e-06,4.055618556501594e-06,9.677508564322926e-06,1.0029351788653127,0.9944432413498532,1.001880902172508,1.0032145432623767,1.0024496257521267,1.0009780038265084,0.9938979304160022,0.9995144965250626,1.003152024426129,0.9920897011461747,1.004657444904528,0.9930524041555644,0.9925192128104227,1.0013730779016838,1.0000117008082734,1.0033543633962332,1.0010813317751226,0.9988229669663841,1.0003262478213255,1.0053458540624616,1.000394331125358,1.000426558087432,1.0015361521539765,1.005722820883715,1.006622899490106,0.9996414168746055,0.9998479681606551,1.0029764329189224,0.9941656419080979,1.0032352096730117,8.973862365641294e-06,3.2358725127731696e-06,3.5865286253108372e-06,4.119157180111336e-06,4.118535950238619e-06,9.817213837708406e-06,3.709914798884392e-06,9.769093444147474e-06,4.712902241003678e-06,3.999071483669894e-06,5.405663076872966e-06,4.055618556501594e-06,3.634527592002833e-06,4.33565641171762e-06,2.520333703007702e-06,1.0234001055505447e-05,4.504198469936589e-06,4.332136815421054e-06,4.6234772781158875e-06,1.0443469263808809e-05,4.82090576604582e-06,5.010738676380471e-06,4.585526536710327e-06,1.0540711855159717e-05,1.0578983398276706e-05,4.9909807351614075e-06,4.958718669737377e-06,9.677508564322926e-06,3.6316728391678804e-06,1.0184529799137415e-05
87,87.0,0.9920537492539216,1.0066338259834935,9.588860146096681e-06,2.3673827011199668e-06,5.535967422567211e-06,2.381309589564535e-06,3.7514889831737514e-06,8.756741441283705e-06,1.0028523654078862,0.9944519792706029,1.00186798993964,1.0031957878163436,1.0024308710011682,1.0008826370853317,0.9939094719763919,0.9994189005773723,1.0031348806017395,0.992109505197122,1.0046463366411382,0.993069683945283,0.9925311001262282,1.0013526506505759,0.999973146488264,1.0032550661398887,1.0010582683948217,0.9988318507277456,1.0003006859225314,1.0052354926933917,1.0003668376804677,1.0003989068705863,1.0015503658122635,1.0056098851458162,1.0065087075770474,0.9996124751106078,0.9998198015550814,1.0028859933491208,0.9941786633614883,1.0031355656856817,8.127388345031122e-06,3.184450156700474e-06,3.254429706223286e-06,3.743368960628535e-06,3.73980991223832e-06,8.883827524577974e-06,3.7514889831737514e-06,8.839059878068329e-06,4.2971376829714824e-06,4.1335679901825236e-06,4.955975183109884e-06,4.188115690234634e-06,3.7439119551158056e-06,3.955064451784005e-06,2.3673827011199668e-06,9.259902329087187e-06,4.116897811975535e-06,4.4308588168757625e-06,4.230332811384416e-06,9.454843789284974e-06,4.407111284370957e-06,4.574234216413611e-06,4.687853521519228e-06,9.557685836454042e-06,9.588860146096681e-06,4.559427256809084e-06,4.527763703240954e-06,8.756741441283705e-06,3.546484444921228e-06,9.215046146138852e-06
88,88.0,0.9920764018696848,1.0066557319737923,8.855685549056387e-06,2.2444461259837576e-06,5.257357831293341e-06,2.1885336648157097e-06,3.6214749103771548e-06,8.335415110421459e-06,1.0028364182752365,0.9945128735808931,1.0018577924244612,1.0031839893187642,1.0024168972201508,1.000866491130776,0.9939737102953323,0.9994046878411428,1.0031172463329114,0.992170988842494,1.0046275667284985,0.9931310888203272,0.9925968244108653,1.0013403720968377,0.9999867642814433,1.003242239153192,1.001046473157583,0.9989005929074735,1.0002895635951314,1.0052266584741336,1.00035851561902,1.0003914175167758,1.0016262965110136,1.005602028842798,1.0065012315030857,0.9996066559574168,0.9998135843279329,1.0028753272775153,0.9942404420199173,1.0031225814717724,7.70148538746235e-06,3.04862179573634e-06,3.1262997117609383e-06,3.6214749103771548e-06,3.601340295765142e-06,8.373487842540876e-06,3.5919701258320104e-06,8.335415110421459e-06,4.105814092028388e-06,3.942537108647354e-06,4.725678074283196e-06,3.996570976990489e-06,3.590989088839789e-06,3.8144017114581307e-06,2.2444461259837576e-06,8.686993395881643e-06,3.993022476435854e-06,4.289050612250804e-06,4.101289176627165e-06,8.78005161648694e-06,4.259492968361646e-06,4.3748645189017924e-06,4.572096010732479e-06,8.823466256395921e-06,8.855685549056387e-06,4.435084924634759e-06,4.395352176549175e-06,8.343086448086641e-06,3.342730237749215e-06,8.647936212522392e-06
89,89.0,0.9920938188685113,1.0066821122612184,8.21313909507931e-06,2.3696108895700313e-06,5.379453330354788e-06,1.834095798162318e-06,4.127499750815101e-06,7.953177010570759e-06,1.0029294522037506,0.9945149527269709,1.0018621024962024,1.003187319131765,1.0024183802865982,1.0009587608937607,0.9939662998873359,0.9994945959883056,1.0031156049771408,0.9921499960795864,1.0046185612487317,0.9931084625469611,0.9925881226883562,1.0013454878771502,1.0000200336382463,1.0033360394640647,1.0010515458471825,0.9989004462998101,1.0002953021407766,1.0053162302705339,1.0003665453788735,1.0004018660462046,1.0016233286236835,1.005691572812436,1.0065923543593258,0.9996191475504692,0.9998249982707872,1.0029729654959758,0.9942360732424107,1.0032162630268062,7.371949644891483e-06,3.6184282628946194e-06,3.2094770807357182e-06,3.726966295909843e-06,3.6857327486616203e-06,7.98086678426444e-06,4.288184881287825e-06,7.953177010570759e-06,4.202174589532225e-06,4.89539751910978e-06,4.856953604185524e-06,4.917559659158445e-06,4.289825754194982e-06,3.951269461076276e-06,2.3696108895700313e-06,8.177942180363535e-06,4.127499750815101e-06,5.1355653386548275e-06,4.213338666020972e-06,8.171529597399704e-06,4.363932290108655e-06,4.462292847343082e-06,5.754810483507847e-06,8.177462300068733e-06,8.21313909507931e-06,4.529797349780762e-06,4.48974244599734e-06,8.0532723868786e-06,4.050682431303548e-06,8.145018561278048e-06
90,90.0,0.9921031552996519,1.0067064616459866,7.531512817212562e-06,2.454460654704603e-06,5.4158457603073085e-06,1.5000694836481464e-06,4.28907785962345e-06,7.331135480082575e-06,1.003013777243392,0.9945264571875198,1.00185022673647,1.0031758310880212,1.0024064703366953,1.0010458183408706,0.9939699215063392,0.9995788677805285,1.0030992706902309,0.9921429854160676,1.00459790608092,0.9931017522517025,0.9925887317683649,1.0013429544389523,1.000059632725706,1.0034369214410508,1.0010499414250675,0.9989166311388562,1.0002958885279014,1.0054221209682475,1.0003714550836564,1.0004068316977137,1.0016447485426392,1.0058040538716415,1.0067064616459869,0.999628147344892,0.9998339698100596,1.0030666916586226,0.994241750508011,1.0033174619203515,6.782606204343109e-06,4.113856369137129e-06,3.2966885044852223e-06,3.7975559441984113e-06,3.7661805684829492e-06,7.344901307466651e-06,4.905922323661634e-06,7.331135480082575e-06,4.300724598316694e-06,5.737055243757438e-06,5.0017067704358955e-06,5.732543703307309e-06,4.923231561877541e-06,4.0933178412729895e-06,2.454460654704603e-06,7.491730353376217e-06,4.24445928981108e-06,5.925342384690332e-06,4.28907785962345e-06,7.460408157048836e-06,4.447126627316701e-06,4.571135322054284e-06,6.812949016486803e-06,7.503806686255618e-06,7.531512817212562e-06,4.529884809205814e-06,4.513804318884356e-06,7.4090175582255e-06,4.7042754376082685e-06,7.4589550958893096e-06
91,91.0,0.9921015662123582,1.0067229615583906,7.200519634104545e-06,2.3196146136999132e-06,5.137860490368527e-06,1.3696339945216682e-06,4.208017428835113e-06,6.905273079007546e-06,1.003002372740414,0.9945197070712654,1.0017479380416867,1.0030571323360304,1.0022895205271982,1.0010278962043737,0.9939522891503322,0.9995617368627029,1.0029691130142504,0.9921015662123581,1.0044529246465088,0.9930593060715985,0.992563978873349,1.0012284427566513,1.000011864453734,1.0034204468066086,1.0009339065443628,0.9989041329056345,1.0001808473314677,1.005398119593142,1.000256524069166,1.000292382410828,1.001633967078171,1.0057809849826738,1.006684045700007,0.9995125779541973,0.9997185100868956,1.0030518415629934,0.9942250324918246,1.0032999992863987,6.4212106084105196e-06,3.7484000982828617e-06,3.308001082664711e-06,3.773650776927537e-06,3.73655568772191e-06,6.905273079007546e-06,4.458759776949056e-06,6.915030273989676e-06,4.18888898969828e-06,5.198978895222254e-06,4.837497192869451e-06,5.1983587484862375e-06,4.478004240527866e-06,4.063691038881263e-06,2.3196146136999132e-06,7.05991591878407e-06,4.208017428835113e-06,5.431989446135858e-06,4.223764369117507e-06,7.054575700739702e-06,4.3861814516875445e-06,4.496909402533253e-06,6.246225654980644e-06,7.190735923001401e-06,7.200519634104545e-06,4.420415350189756e-06,4.422261542193301e-06,6.915394078388616e-06,4.30591400863267e-06,7.021079698392707e-06
92,92.0,0.9920873316193738,1.0067285399490327,6.83798401346436e-06,2.2157712308748136e-06,4.8604172626863875e-06,1.2908527835589496e-06,3.920163397409262e-06,6.435113206014507e-06,1.0030086616487168,0.9945664133564215,1.0017661155085147,1.0030784040797212,1.0023093763241404,1.0010472583314354,0.9940001669148402,0.9995840851045228,1.002987649908579,0.9921332542199138,1.0044631447652543,0.9930897030909677,0.9926072396790934,1.0012482027460354,1.0000407905662492,1.0034320867647712,1.0009529268622157,0.9989607373351067,1.0002014583324388,1.0054091410959929,1.000277260477976,1.000309925052195,1.0016910485295103,1.0057947094718316,1.006699462772321,0.9995380791766071,0.9997448571139891,1.0030656484710987,0.9942780036686856,1.0033113741841881,6.0410016026808145e-06,3.6454839280487216e-06,3.1258345104088436e-06,3.5441964723668256e-06,3.488881418335799e-06,6.453128636135407e-06,4.32158709905845e-06,6.478250812076644e-06,3.8632088953284585e-06,5.138641834804245e-06,4.448400177133473e-06,5.180695467101006e-06,4.354595230209064e-06,3.78866511920081e-06,2.2157712308748136e-06,6.594474543453283e-06,3.920163397409262e-06,5.25747231071056e-06,3.928323999139759e-06,6.6333728760804725e-06,4.081162266195485e-06,4.172040632756186e-06,6.064607641720549e-06,6.832006109387114e-06,6.83798401346436e-06,4.112143135383093e-06,4.115204809556134e-06,6.435113206014507e-06,4.185732113338355e-06,6.554374392219152e-06
93,93.0,0.9920632313874115,1.0067208113985942,7.22012998868986e-06,2.1397388176496994e-06,4.7864473518487354e-06,1.487648050592999e-06,3.60407313150445e-06,6.4850087355241565e-06,1.0030135043155342,0.9945343267296323,1.0017446578400986,1.003057618211581,1.0022858141166768,1.0010558938619898,0.993959607034254,0.9995924380689667,1.0029558629640682,0.9920740198825837,1.0044219939583625,0.9930319401167603,0.9925602131588137,1.0012291182237405,1.0000267805991043,1.0034420923908052,1.0009348308286934,0.9989322335268273,1.0001855558074533,1.0054256968012003,1.0002650441799195,1.000300185676435,1.001667263194771,1.0058146844215992,1.0067208113985942,0.9995306278456777,0.999737227266924,1.0030769935889623,0.9942435272505598,1.0033211713012882,6.044578954511344e-06,3.6140433670830693e-06,2.8429786633039467e-06,3.2363301922127765e-06,3.18506658293018e-06,6.6208537567096e-06,4.278405571143251e-06,6.6606471278826835e-06,3.5180343919732887e-06,5.240493674424067e-06,4.054132314386563e-06,5.306480637522932e-06,4.3246900809747925e-06,3.459816267593979e-06,2.1397388176496994e-06,6.75547158495722e-06,3.5873482103852714e-06,5.1762526391641505e-06,3.60407313150445e-06,6.974530856423912e-06,3.7500870162286563e-06,3.833016088340777e-06,6.018711657599629e-06,7.2042272277287755e-06,7.22012998868986e-06,3.7843563224881975e-06,3.7837766283263847e-06,6.4850087355241565e-06,4.166288790649437e-06,6.723851277149015e-06
94,94.0,0.992033170346676,1.0066999482344219,7.714118509681297e-06,2.0114673374391723e-06,4.8144608172322334e-06,1.734996659463675e-06,3.3339056838305128e-06,6.662415268264753e-06,1.0029993535109034,0.9945346655617658,1.0017669203473119,1.0030733489735553,1.0023038028732703,1.0010411494323102,0.9939639593584643,0.9995818068377686,1.0029679405624063,0.9920701637981466,1.0044312059935843,0.9930281994017691,0.9925618873249754,1.0012499831587311,1.0000278068692101,1.0034239228245745,1.0009569646926435,0.9989443841539133,1.0002091008001606,1.0054132128944342,1.0002890415186105,1.0003251381070088,1.0016825760743615,1.0058054959530773,1.0067117395087195,0.9995540171051679,0.9997608251980465,1.0030613546709488,0.9942444914854928,1.003302652971181,6.208081449187657e-06,3.7451094086521393e-06,2.605041616840047e-06,2.98533250686566e-06,2.944104316887603e-06,6.968710388627153e-06,4.4226699167216125e-06,7.007612086204247e-06,3.2445664265613806e-06,5.391222505717367e-06,3.7057763110658012e-06,5.432860722157563e-06,4.490791200226197e-06,3.1856889895897078e-06,2.0114673374391723e-06,7.063344147167148e-06,3.31141901022737e-06,5.285274240753398e-06,3.3339056838305128e-06,7.43915143094305e-06,3.4687025360151164e-06,3.5428334480204156e-06,6.226420628952105e-06,7.697884131084826e-06,7.714118509681297e-06,3.49825496825302e-06,3.4947943434553525e-06,6.662415268264753e-06,4.30545837593748e-06,7.040812611637828e-06
95,95.0,0.9920010533273721,1.0066763537705266,7.638262955153644e-06,1.9219405806348067e-06,4.7159314779907225e-06,1.837391423431566e-06,3.0459551934235674e-06,6.765182484664506e-06,1.0029628123347591,0.9945044036770281,1.0017801717646873,1.0030830272078637,1.0023175049729116,1.0010006099646807,0.9939270864211474,0.9995393307668498,1.002984293980641,0.9920314282621312,1.0044468485507563,0.9929919536017074,0.9925260445903759,1.0012636673070965,1.0000036290154568,1.0033776480206493,1.0009731897535452,0.9989015557316578,1.0002253557982101,1.0053610887218478,1.0003058704488517,1.000341238079226,1.001620866818304,1.0057467160115081,1.0066524074553835,0.9995742260468368,0.9997802216919257,1.0030222255937067,0.9942046277598128,1.0032565760200503,6.2991834402380915e-06,3.856505674986784e-06,2.375016766668392e-06,2.729173480024979e-06,2.7000975180746307e-06,6.993216692430857e-06,4.497811524134927e-06,6.992230525473147e-06,2.9857555328935993e-06,5.368452879297462e-06,3.409583961046366e-06,5.397732514764091e-06,4.579598837669414e-06,2.910568961514427e-06,1.9219405806348067e-06,7.087251152151337e-06,3.025714830802631e-06,5.364954729589937e-06,3.0459551934235674e-06,7.370750523595634e-06,3.1622451072936547e-06,3.2289997658715285e-06,6.354861348388981e-06,7.604345275326403e-06,7.638262955153644e-06,3.1877355823381805e-06,3.1836023802784427e-06,6.765182484664506e-06,4.375160044856774e-06,7.066054076134433e-06
96,96.0,0.9919707851597046,1.0066629890675851,9.055140903448149e-06,2.0608494201052133e-06,4.845333086661344e-06,2.400693851415299e-06,2.7558996141233613e-06,7.801744761494385e-06,1.0029373179748404,0.9944457874985426,1.0018094065068197,1.0031130446166874,1.0023519562187786,1.0009751673850389,0.9938634905724841,0.9995140504530524,1.0030232937193106,0.9919711848876444,1.0044891801202374,0.9929329586317474,0.9924633813036631,1.0012952310198893,0.9999748455865882,1.0033383274015735,1.0010077147289207,0.9988192642535424,1.0002625911800378,1.005310703618128,1.0003460985887518,1.0003826567507716,1.0015247991222447,1.0056886899650355,1.0065937249992372,0.9996184234672035,0.9998242215444891,1.0029952303861078,0.994139494632459,1.0032174871543793,7.25503631908611e-06,3.5774762536676972e-06,2.1611665350976464e-06,2.482841712658825e-06,2.4610020943800218e-06,7.889547087771937e-06,4.1027406900838365e-06,7.801744761494385e-06,2.7403259349145136e-06,4.8613884241621535e-06,3.163016008847059e-06,4.887117558356854e-06,4.170382608027092e-06,2.6341417996268552e-06,2.0608494201052133e-06,8.307632781712056e-06,2.7379996997711025e-06,4.9641654353065056e-06,2.7558996141233613e-06,8.590938420677822e-06,2.8643938016031526e-06,2.9275112277744224e-06,5.886615935958905e-06,8.951663956237857e-06,9.055140903448149e-06,2.9004424636612975e-06,2.8945711306455665e-06,7.978479789627574e-06,4.004578602588598e-06,8.29118162842373e-06
97,97.0,0.9919462706738786,1.0066728151862743,9.891535770681969e-06,2.1656332871228492e-06,5.317016101581661e-06,2.3877342927625426e-06,3.6304571924319533e-06,8.097039934420427e-06,1.003016154741421,0.9944506520462864,1.0018211051088175,1.0031231255951738,1.0023625416945638,1.0010532329864106,0.9938685631294196,0.999592654028213,1.003031998083937,0.9919707221196389,1.0044945625939763,0.9929331520755551,0.9924675446463735,1.0013064041441668,1.0000062378281909,1.0034122742505733,1.0010197907868845,0.998829760883026,1.0002755199005453,1.0053858581708324,1.000362825300736,1.0004034671944642,1.0015457352494463,1.0057664962233284,1.006672815186274,0.9996355517176923,0.999841485752106,1.0030749068789475,0.9941433584326204,1.0032915646110954,7.652527745138145e-06,3.270503853499251e-06,2.9244092404034346e-06,3.5365065560496806e-06,3.4920612162508856e-06,8.241244522014586e-06,3.7373079570816855e-06,8.097039934420427e-06,4.091282058316476e-06,4.5595453291568075e-06,4.916665176868479e-06,4.591505721932519e-06,3.8200302652182065e-06,3.512585558417847e-06,2.1656332871228492e-06,8.942271496571024e-06,3.6304571924319533e-06,4.545322297363506e-06,3.611078976414815e-06,9.254035881602878e-06,3.6756944184524605e-06,3.7186042270888415e-06,5.40352223086135e-06,9.741161768451933e-06,9.891535770681969e-06,3.692075684091863e-06,3.6864572438614175e-06,8.53107419187382e-06,3.649462201405349e-06,8.928881044405346e-06
98,98.0,0.9919314147000986,1.0067139230519861,9.045284576422383e-06,2.068889163679093e-06,5.400779484213376e-06,1.9146888918640483e-06,4.336369279532498e-06,7.4271860921393765e-06,1.0029925136537943,0.9944082132827801,1.0018236601651334,1.0031242934287432,1.0023629665581493,1.0010273432865417,0.9938263503993296,0.9995675466516387,1.003033800310912,0.9919314147000985,1.004497297501795,0.9928949580084816,0.9924280154840065,1.0013039277510394,0.9999786569003971,1.0033812452618627,1.0010143486564953,0.9987783433264499,1.0002691256623766,1.0053484435955036,1.0003555963201953,1.0003936750759548,1.001489654727035,1.0057260969660293,1.0066334719232342,0.9996318619457619,0.9998384527624078,1.003051225041692,0.9940976049848532,1.0032604692360647,6.99691522254341e-06,3.143451395613924e-06,3.627863126161099e-06,4.5095977137439775e-06,4.4452387761246005e-06,7.545485351263221e-06,3.556025237680764e-06,7.4271860921393765e-06,5.3434824413314075e-06,4.309059428703453e-06,6.588594585296907e-06,4.341721226666069e-06,3.607681574674482e-06,4.336369279532498e-06,2.068889163679093e-06,8.18228672679592e-06,4.471037703591783e-06,4.371914815284049e-06,4.411286463093575e-06,8.431328962071055e-06,4.431221024938678e-06,4.463976557189435e-06,5.162538094227976e-06,8.895593682495833e-06,9.045284576422383e-06,4.408667565427167e-06,4.4024487111283684e-06,7.817198747716267e-06,3.5166864512527494e-06,8.16435382961182e-06
99,99.0,0.9919288941332108,1.0067749230489778,8.302419958799074e-06,1.9065250944358809e-06,5.017329936445553e-06,1.7162441162510287e-06,4.007377485583931e-06,6.8170813470485415e-06,1.0029456371324865,0.994405285750946,1.001843696376833,1.0031439197879017,1.0023836871676,1.0009736291770297,0.9938237633563133,0.9995100704750407,1.003065642810719,0.9919385048890582,1.0045342813568066,0.9929031249359913,0.9924318514310408,1.0013201099238047,0.9999628214675146,1.00332039381912,1.0010269773594638,0.9987824468099993,1.0002804834595704,1.0052833285316474,1.000364529082687,1.0004029611031307,1.001501960819852,1.005658794457603,1.0065657188874797,0.9996354425397851,0.9998427734962159,1.0030016529602708,0.994093264444728,1.003199829208132,6.35707025689218e-06,3.051625677072343e-06,3.3702498727784614e-06,4.176158152011569e-06,4.136419006493186e-06,6.908814131358944e-06,3.4323972438222587e-06,6.8170813470485415e-06,5.0371476395743e-06,4.166027010824787e-06,6.357688164348574e-06,4.182720610982756e-06,3.47642950529915e-06,4.007377485583931e-06,1.9065250944358809e-06,7.461625356591304e-06,4.130420161071824e-06,4.222167701125373e-06,4.057880656344365e-06,7.6969451555859e-06,4.060490720519728e-06,4.094901040822971e-06,4.946443261833647e-06,8.148869295366526e-06,8.302419958799074e-06,4.011389855093741e-06,4.003965400013457e-06,7.1451018842991145e-06,3.411178759996786e-06,7.442367687375942e-06
100,100.0,0.9919364741266254,1.0068395554262206,7.583767225431339e-06,1.7302871366005077e-06,4.6133604794895936e-06,1.5505544209722747e-06,3.6728107997211098e-06,6.196908671717152e-06,1.0030188773119082,0.9944099547539746,1.001879477813315,1.0031734598183988,1.0024159622868547,1.0010433390787494,0.9938264969064898,0.9995780059423705,1.0030996922289723,0.9919364741266253,1.0045649539418438,0.992902579853869,0.9924356088713331,1.0013565946686762,1.0000027598911763,1.0033932680180493,1.0010615987578886,0.9987935595901203,1.0003157669798146,1.005358518267577,1.0004003067234053,1.0004417384960198,1.0015188388242406,1.0057339589527508,1.0066401768139235,0.9996692506541902,0.9998766299419017,1.0030725868206782,0.9940965317051721,1.003272960005938,5.769757080584232e-06,2.7863852853979704e-06,3.126687930248657e-06,3.845425550411898e-06,3.826138412430626e-06,6.2829033952653815e-06,3.165286691952628e-06,6.196908671717152e-06,4.6984536639466094e-06,4.0511869283864565e-06,6.013493700675893e-06,4.056542784651596e-06,3.2583263491614254e-06,3.6930905097424964e-06,1.7302871366005077e-06,6.7881881446629564e-06,3.805128385528314e-06,3.835227254027385e-06,3.734077128330727e-06,7.008538285816184e-06,3.7283470886640104e-06,3.7597575078284004e-06,4.493224390329851e-06,7.434849127783256e-06,7.583767225431339e-06,3.6728107997211098e-06,3.6667094675876745e-06,6.501997464747715e-06,3.1166233778609835e-06,6.770694645194352e-06
101,101.0,0.9919496940216713,1.0068915604326867,7.1573796187538354e-06,1.6173559999142341e-06,4.305630741083485e-06,1.4585848652693465e-06,3.4081096772583576e-06,5.772651546483814e-06,1.003159043548099,0.9944176469559773,1.0019203066636089,1.0032148823598468,1.002457917715844,1.0011867657812357,0.993835192248924,0.9997209172432829,1.0031421603327308,0.9919416577695072,1.0046063030041226,0.9929080724483372,0.9924436876324494,1.001405176334619,1.0000750447348492,1.0035413712185817,1.0011102373374696,0.9988078637731118,1.0003648559547476,1.0055107331036868,1.0004516891849715,1.0004959605701904,1.001534185546074,1.0058880695928583,1.006793678068246,0.9997201509565573,0.9999275761859064,1.0032168875390974,0.9941031223029488,1.0034213765439346,5.3669320610566e-06,2.6098875645791905e-06,2.8700102179879857e-06,3.4948561065143023e-06,3.4894847437951298e-06,5.851830085621153e-06,2.989862648951219e-06,5.772651546483814e-06,4.27243728565958e-06,3.884004763262978e-06,5.461216376787682e-06,3.867440829834805e-06,3.0865390122099097e-06,3.38132952958905e-06,1.6173559999142341e-06,6.37071944988943e-06,3.4958986883049325e-06,3.6112763330132566e-06,3.440679065639299e-06,6.588180196981066e-06,3.4450029200148867e-06,3.477109283491933e-06,4.357611864180375e-06,7.019806066124799e-06,7.1573796187538354e-06,3.4160888234319254e-06,3.4081096772583576e-06,6.041322517863207e-06,2.9682821297193155e-06,6.355616825590201e-06
102,102.0,0.9919601016527896,1.0069146783173486,7.291742804528297e-06,1.6309723628261473e-06,4.3262757244730366e-06,1.421020998208258e-06,3.3233160475673608e-06,5.522119005713492e-06,1.003269934467927,0.994447785780592,1.001955749091407,1.0032499489382172,1.0024937804693095,1.0013011192475194,0.9938721385179567,0.9998363451391676,1.0031783229458249,0.9919784962687946,1.0046408670782487,0.9929462206152145,0.9924810852821121,1.0014459868425678,1.0001424802709462,1.003658754494127,1.0011505573119326,0.9988476294069827,1.0004045190843138,1.005632581208061,1.0004939444720389,1.0005432910537913,1.0015778623804734,1.0060089997747892,1.0069146783173486,0.9997624008214872,0.9999698094734274,1.003331163143582,0.994134620268743,1.0035388994659427,5.120427152391332e-06,2.8542376148215466e-06,2.727447053321607e-06,3.271707715764787e-06,3.314393261525414e-06,5.5901121045336925e-06,3.3233160475673608e-06,5.522119005713492e-06,4.052801696553443e-06,4.176329090006329e-06,5.137945502615357e-06,4.11465641397745e-06,3.4080398178144854e-06,3.2052777416544457e-06,1.6309723628261473e-06,6.246453185959893e-06,3.345416744274451e-06,4.175691831541837e-06,3.320147615883218e-06,6.600835447186201e-06,3.354853385171534e-06,3.39205346195639e-06,5.340842476894058e-06,7.154560117418341e-06,7.291742804528297e-06,3.3900926991015222e-06,3.375652332639354e-06,5.7599477104777005e-06,3.3600468825155856e-06,6.23015245755581e-06
103,103.0,0.9919582469776993,1.0068983048950437,7.354918552093103e-06,1.62237437995421e-06,4.3530223561643115e-06,1.4398405150431056e-06,3.2364888848874044e-06,5.5477604118531436e-06,1.003241299266078,0.994432948542761,1.001943251983783,1.0032367163197224,1.0024779829815533,1.001264992143639,0.993854963728334,0.9997976467443174,1.0031578494436137,0.9919582469776992,1.0046160156615627,0.9929260948670986,0.992463934228892,1.0014277785047219,1.000118215385773,1.0036216057879754,1.0011333842095598,0.9988404145168562,1.0003868052902567,1.0056000637489277,1.0004768243819775,1.0005258001054125,1.0015776407930623,1.0059750510075631,1.0068800249122192,0.9997435791594073,0.9999507533061976,1.0033020127691203,0.9941186446760977,1.0035016278332298,5.128139794370195e-06,3.016835458956681e-06,2.618464611900638e-06,3.0966513091079673e-06,3.1817253317652266e-06,5.5477604118531436e-06,3.53578772253572e-06,5.492168734106574e-06,3.879436074955037e-06,4.3176690642816814e-06,4.868936398696722e-06,4.229295846689737e-06,3.6065303575309885e-06,3.0665448464785224e-06,1.62237437995421e-06,6.176649409245014e-06,3.229238744226798e-06,4.5902259040960735e-06,3.2364888848874044e-06,6.599580036004534e-06,3.3194935450451756e-06,3.388556606268568e-06,5.979745362473708e-06,7.211713495325022e-06,7.354918552093103e-06,3.4087400272544327e-06,3.39165549930644e-06,5.722815353836168e-06,3.6109578783119984e-06,6.161571043371874e-06
104,104.0,0.9919390044034178,1.0068544582440748,6.931724775581551e-06,1.5367499805901106e-06,4.134045022838561e-06,1.3872394848210444e-06,2.9941304930717075e-06,5.3758702081102625e-06,1.0031993495538936,0.9944226454037383,1.0019331447892725,1.0032264955419472,1.0024692209530406,1.0012191456066626,0.9938532301907622,0.9997535196157732,1.0031533971018292,0.9919668144245596,1.0046183174135668,0.9929333831849123,0.9924670518405301,1.0014130630769866,1.0000913825288278,1.0035680841981,1.0011152707744657,0.9988217328865442,1.00036640225364,1.0055394926973147,1.0004537158983273,1.0004996744805998,1.0015543518872092,1.0059056497441745,1.0068079868327335,0.9997179827420731,0.999925487628518,1.0032563508232657,0.9941122421252877,1.0034483943693948,5.007351215634137e-06,2.9568998282180926e-06,2.424539206392159e-06,2.8463642926827903e-06,2.9329406214376096e-06,5.3758702081102625e-06,3.437550846199822e-06,5.330867503064195e-06,3.5644193205453434e-06,4.156056588762319e-06,4.4501564242358755e-06,4.057832389253753e-06,3.484148419447638e-06,2.824425366235868e-06,1.5367499805901106e-06,5.8601289367513326e-06,2.979350342866005e-06,4.481822590991809e-06,2.9941304930717075e-06,6.237042439153854e-06,3.094866221377647e-06,3.1830978361490205e-06,5.760270454550661e-06,6.798287353161135e-06,6.931724775581551e-06,3.192120893035859e-06,3.177509339835994e-06,5.546602879815755e-06,3.54975996117952e-06,5.848463956825004e-06
105,105.0,0.9919145461341565,1.0068008120086085,6.787359351585778e-06,1.4729890691475864e-06,3.932456935790174e-06,1.3912760943367458e-06,2.8099802116426093e-06,5.122935159302159e-06,1.0031699390177087,0.9943809534219212,1.001892888654056,1.0031861477018595,1.0024257850858793,1.0011880394522126,0.9938080520366189,0.9997220590264859,1.0031047191752633,0.9919145461341566,1.0045659891597607,0.9928821240854738,0.9924198345971721,1.0013688155565634,1.0000506524486865,1.0035371630888776,1.001072080048738,0.9987727517277225,1.0003249215295997,1.0055145178114704,1.0004150361256756,1.0004644895527814,1.0015029646364184,1.0058801368183432,1.0067830470638837,0.9996815897057372,0.999887821765454,1.0032282563912565,0.9940728181403882,1.003417591486439,4.721202869184168e-06,2.9054247461582757e-06,2.24941594221539e-06,2.6235740475868568e-06,2.706379947978402e-06,5.122935159302159e-06,3.343803312087887e-06,5.114733936713589e-06,3.336794675009305e-06,3.9607837548717125e-06,4.1712222633946555e-06,3.857231978876701e-06,3.347362486141612e-06,2.5853047469485644e-06,1.4729890691475864e-06,5.673805433074092e-06,2.7123371282443947e-06,4.365195490260152e-06,2.7224932944319985e-06,6.112758062062976e-06,2.8099802116426093e-06,2.8892276507721484e-06,5.541829247333101e-06,6.672147494173021e-06,6.787359351585778e-06,2.8966969757559577e-06,2.8854754309564977e-06,5.231376704398109e-06,3.492965061576425e-06,5.660901601821123e-06
106,106.0,0.9918982428021972,1.0067550398328133,6.824041374411243e-06,1.46547233681182e-06,3.8089102140412256e-06,1.4346082982580401e-06,2.6598421096189766e-06,5.115538418200872e-06,1.0030850699635985,0.9943987410599427,1.001855399635428,1.0031455799949651,1.002385877009092,1.0011052363495054,0.9938304696925638,0.9996421712199071,1.0030642260898612,0.9919351512219038,1.0045246523027962,0.9929032656870825,0.9924432212037443,1.0013232719459833,1.0000111844325088,1.00344808726953,1.0010236004075508,0.9987897046751749,1.0002743074920515,1.005428127550185,1.000362754295991,1.0004099982871228,1.001515415016865,1.0057927444098629,1.0066965900520084,0.9996293435920525,0.9998353938544373,1.0031433225678228,0.9940944078620633,1.0033286774809091,4.741257756706517e-06,2.6598421096189766e-06,2.2428993410381387e-06,2.5320890062099464e-06,2.6316646518186153e-06,5.115538418200872e-06,3.0567409278053032e-06,5.1165897781215495e-06,3.3000658483403223e-06,3.5923189314009105e-06,4.075366021278166e-06,3.495086909265666e-06,3.040121588831002e-06,2.5192447318547457e-06,1.46547233681182e-06,5.713568137541277e-06,2.5998817380285403e-06,3.972588752818118e-06,2.6073642720273285e-06,6.189111430128902e-06,2.6809256121631536e-06,2.7732519565788805e-06,5.036740594378331e-06,6.72592301248838e-06,6.824041374411243e-06,2.7330919462667416e-06,2.7262703601011706e-06,5.1948252596843485e-06,3.203023150385527e-06,5.702400466932238e-06
107,107.0,0.9918909609549058,1.0067348153608568,8.827504487808042e-06,1.9981551685218034e-06,4.408516514729812e-06,2.2318378474346136e-06,2.7763865858403127e-06,6.969085460581559e-06,1.003126731242011,0.9943898044916087,1.0018990837214776,1.0031956365880719,1.0024371345665781,1.0011513079442158,0.9938303072872622,0.9996910106601818,1.0031231872253685,0.9919524086995621,1.0045942191731096,0.9929202199230882,0.9924478913175834,1.0013723581754082,1.0000370664491658,1.0034888442627865,1.0010751802843736,0.9987747791918369,1.0003285640777655,1.0054710042191293,1.0004203877606086,1.0004720274086245,1.0014967685867338,1.0058309323947048,1.006734815360857,0.9996890931143227,0.9998944796182307,1.0031888625743381,0.994085791632339,1.003370255824837,6.717411832041943e-06,2.4110670352087903e-06,2.4498007418089854e-06,2.651506381576097e-06,2.7763865858403127e-06,7.0330928438719485e-06,2.7714711149838246e-06,6.969085460581559e-06,3.44479785724829e-06,3.253347071950157e-06,4.117592422378678e-06,3.1646835147489085e-06,2.7560508133179655e-06,2.7653382485794737e-06,1.9981551685218034e-06,7.700640123833313e-06,2.804545469469257e-06,3.6197523156274024e-06,2.818081427707847e-06,8.248749759579396e-06,2.906931841525751e-06,3.0542310444944774e-06,4.6079132434968935e-06,8.768969465644464e-06,8.827504487808042e-06,2.9163099372172143e-06,2.914178270052894e-06,7.180981572969546e-06,2.901704766473817e-06,7.705214623335334e-06
108,108.0,0.9918904411184197,1.0067512924213344,1.3105143187893983e-05,2.275237589898456e-06,5.757744142243749e-06,3.9802355901754054e-06,3.0207578666378838e-06,1.0848760310664193e-05,1.0031046478178989,0.994326495211576,1.0019085242917598,1.0032074115622847,1.0024482928243634,1.001130757026943,0.9937678531905834,0.9996724096810019,1.0031380117722388,0.9918904411184197,1.004606438063676,0.9928590150730984,0.9923861339129473,1.0013811723280006,1.0000034153524728,1.0034556793099005,1.0010857229188408,0.998706499903654,1.0003408338856492,1.0054334315146585,1.0004310058158816,1.0004850789291893,1.00142375858781,1.005790060031981,1.0066961349754175,0.9997038229529218,0.9999084851105983,1.0031665445639477,0.9940179858067274,1.003337574203219,1.050290942215872e-05,2.275237589898456e-06,2.721911644416994e-06,2.8812975528873274e-06,3.0207578666378838e-06,1.0930507320657736e-05,2.6440228277980604e-06,1.0848760310664193e-05,3.65851158600447e-06,3.066878461598795e-06,4.231318784121951e-06,2.9980885306936453e-06,2.63499352705386e-06,3.157756434903328e-06,3.157723942279514e-06,1.179390199675998e-05,3.1735641394148975e-06,3.4704341617279287e-06,3.186265738889241e-06,1.258049724853446e-05,3.325455031574353e-06,3.573847709024243e-06,4.41778256127796e-06,1.308285799297952e-05,1.3105143187893983e-05,3.3112579899956757e-06,3.3115485588732475e-06,1.112982623578709e-05,2.7211986425094364e-06,1.1818067270295557e-05
109,109.0,0.9918946387837209,1.0067895455805504,1.458023574849486e-05,2.1493988761526297e-06,6.159468147868105e-06,4.6512346354343416e-06,2.901980697196774e-06,1.2243281421303549e-05,1.0031369248239794,0.9943338762179998,1.0019599541342825,1.0032657312100948,1.002507114651152,1.0011651947144815,0.993780134896831,0.9997058801335064,1.0032025214308902,0.9919136093438337,1.0046770278095938,0.9928823101914535,0.9924008240773041,1.0014426765455688,1.0000406555033512,1.0034951468008466,1.001151966634874,0.9987186574697541,1.000410784913629,1.005486139576031,1.0005055304436423,1.0005606564238247,1.0014375924284407,1.0058507918865072,1.0067582336396819,0.9997832363121535,0.9999869497449029,1.0032026021268998,0.9940288984949334,1.0033775141567935,1.1836728810449287e-05,2.1493988761526297e-06,2.711136549845005e-06,2.846220033580518e-06,2.9831694684359576e-06,1.2308293242655449e-05,2.525317410332323e-06,1.2243281421303549e-05,3.5702466834912734e-06,2.901980697196774e-06,4.072607104141669e-06,2.8496837684411873e-06,2.5212201484180505e-06,3.180023709427213e-06,3.627620744492348e-06,1.3222920011384668e-05,3.1859824764977827e-06,3.3180729576920383e-06,3.192171532432581e-06,1.4134431438403472e-05,3.3540615401544645e-06,3.652269770725154e-06,4.23496446490997e-06,1.4569696988093806e-05,1.458023574849486e-05,3.334501302583344e-06,3.3351078784289274e-06,1.2532220346717504e-05,2.5576009895276172e-06,1.3252878321633726e-05
110,110.0,0.9919023693011702,1.0068281295892367,1.3587853252900085e-05,1.9575106387510024e-06,5.6595935443488694e-06,4.311725287289776e-06,2.6335533499954057e-06,1.1227281133585627e-05,1.0031931455556726,0.9943398266032859,1.0020105240358699,1.003320361047155,1.0025637461168349,1.0012286952536753,0.9937937798762506,0.9997716495497196,1.0032668850093955,0.9919370762293892,1.0047462491069206,0.9929050528970396,0.9924166835888251,1.001500899300001,1.0000856487878,1.0035610899552176,1.0012105976867611,0.9987217637700052,1.0004696144619407,1.0055529626169557,1.000563082740991,1.0006157950335581,1.0014377603129432,1.0059192541215196,1.006828129589237,0.9998445052902413,1.00004696146433,1.0032637337704033,0.9940362640027621,1.0034437584113924,1.0860501856081993e-05,1.9575106387510024e-06,2.461274801483546e-06,2.5832854048298025e-06,2.704917373838278e-06,1.1299690313029798e-05,2.2869835606621256e-06,1.1227281133585627e-05,3.2327844398462966e-06,2.6335533499954057e-06,3.689011475678885e-06,2.584430531865247e-06,2.2826124230318847e-06,2.894057468115755e-06,3.337025165379414e-06,1.2183565057278894e-05,2.9080559985335096e-06,3.0291314586033216e-06,2.921160169891554e-06,1.3075009969703625e-05,3.076054605434247e-06,3.3568016714093245e-06,3.881587665882097e-06,1.3551004584896916e-05,1.3587853252900085e-05,3.0696241997148408e-06,3.0690175034853633e-06,1.1514133777235007e-05,2.321513674874455e-06,1.2208372804447791e-05
111,111.0,0.9919126629859732,1.0068501385818327,1.2819758460972366e-05,1.958347970871028e-06,5.37633378579384e-06,3.973918036021238e-06,2.599628868067754e-06,1.0447884794091225e-05,1.00317515255469,0.99435450118898,1.0020299095435086,1.0033414209740967,1.0025884954495003,1.0012138996848707,0.9938148787716682,0.9997581944317808,1.0033003298311487,0.9919711422771824,1.0047863466358413,0.992940885121697,0.9924428416784614,1.0015205979923179,1.0000891357900823,1.0035419994310855,1.0012289351792398,0.998723825133837,1.000486258595399,1.0055259445164044,1.0005755642623777,1.0006241625485528,1.0014354584370249,1.005889038860185,1.006799521115262,0.9998580981025154,1.000059706861579,1.0032476245730686,0.9940480675397257,1.003424973397055,1.0058760043515987e-05,1.958347970871028e-06,2.389334487014929e-06,2.5021782741808933e-06,2.6326320725837394e-06,1.0519139224374353e-05,2.2506953416667283e-06,1.0447884794091225e-05,3.1420327065001137e-06,2.599628868067754e-06,3.569681505199964e-06,2.5486435147739667e-06,2.2493429087928423e-06,2.8371973940869596e-06,3.2714135136180223e-06,1.1391272870886566e-05,2.8580514259253103e-06,3.012429142782469e-06,2.8706152198787026e-06,1.2205763571492333e-05,3.0016275677165983e-06,3.2448431460653777e-06,3.8166809179412725e-06,1.2752777279306825e-05,1.2819758460972366e-05,2.998512243860258e-06,3.0059870587479546e-06,1.0668975393935231e-05,2.255942351983633e-06,1.1409864302981829e-05
112,112.0,0.9919245501533359,1.006856824227605,1.2658125025373924e-05,1.9482141859983837e-06,5.445427735179045e-06,3.889144580415799e-06,2.6783008546129336e-06,1.0376570356079598e-05,1.0032192576655556,0.9944151476605291,1.001960279703747,1.0032632203628564,1.0025114492680431,1.001261848409577,0.9938786716056627,0.9998096985676065,1.0032156922713042,0.9920242382085901,1.0046942409164414,0.992993809892061,0.9925052890907565,1.0014399084877434,1.00009903270974,1.0035907685091974,1.0011447817730217,0.9987837447363617,1.000397619812394,1.005577203557938,1.0004828939949482,1.0005237471140904,1.0015047913457604,1.0059442321604737,1.006856824227605,0.9997665689281392,0.9999672091882587,1.0032950453397027,0.9941048746544128,1.00347374608925,1.005883222695556e-05,1.9482141859983837e-06,2.5458357869570166e-06,2.6783008546129336e-06,2.8204723983192386e-06,1.0487875532861878e-05,2.2212302561814663e-06,1.0376570356079598e-05,3.3355386387493542e-06,2.5671027246747063e-06,3.7542792439958304e-06,2.5159593226281746e-06,2.224172433712305e-06,3.093076007191053e-06,3.424967867259459e-06,1.1415281552854075e-05,3.1433178284758825e-06,2.9755838716512015e-06,3.1680786289489172e-06,1.2048066238096275e-05,3.28104430618193e-06,3.496037060682943e-06,3.734978766739003e-06,1.260840363812128e-05,1.2658125025373924e-05,3.2634935361088306e-06,3.285948752208052e-06,1.0609721958803724e-05,2.195984050044515e-06,1.142633900490386e-05
113,113.0,0.9919370611184637,1.00685728190737,1.2332558014066325e-05,1.7687553778529422e-06,5.372606197199176e-06,3.805177935218596e-06,2.7121564816285e-06,1.0171753532082458e-05,1.0031584587101727,0.9944409759177606,1.0019017151269967,1.0031970505116439,1.002447669370755,1.0011973302531176,0.9939068803956073,0.999745787386673,1.0031514432838,0.9920537271260216,1.0046304853771664,0.9930214582525113,0.9925353864780263,1.0013723187185173,1.0000645833080166,1.0035288453232554,1.0010715042519807,0.9988102224610301,1.0003205404318094,1.0055175954655218,1.0004019053711353,1.0004361330716556,1.0015341163648823,1.005889755083895,1.006804173222786,0.9996859302915129,0.9998868965151725,1.0032319273427548,0.9941300415647067,1.0034124736363674,9.926691912175288e-06,1.7687553778529422e-06,2.5898130056838917e-06,2.7644182984246628e-06,2.9017645683320773e-06,1.0309880922590271e-05,2.0142533250590385e-06,1.0171753532082458e-05,3.4302409526031075e-06,2.3529791625782116e-06,3.900688833597702e-06,2.30708677443387e-06,2.0220642290097847e-06,3.190870732158637e-06,3.366411268772359e-06,1.1256880118047318e-05,3.2752710228262594e-06,2.7121564816285e-06,3.32902202515959e-06,1.1762276062721809e-05,3.459624537373774e-06,3.6941827325787253e-06,3.4198649140399555e-06,1.2301293533846307e-05,1.2332558014066325e-05,3.4524975342861236e-06,3.4740515143141853e-06,1.0432266801289694e-05,1.994823228715936e-06,1.1263744499726456e-05
114,114.0,0.9919492261965627,1.0068738243133117,1.1277081677653694e-05,1.974573472897084e-06,5.050082719376514e-06,3.368585119398294e-06,2.628645876843363e-06,9.242286716396685e-06,1.0031673015914415,0.9944929757694413,1.0018515011496345,1.0031494598685242,1.002396784081356,1.0012144792583404,0.9939592222699996,0.9997626002217063,1.0030962850991716,0.9920982659319273,1.0045706154008927,0.9930631353764021,0.9925875195264396,1.0013232971320296,1.0000780779257725,1.0035591499917713,1.0010240252100522,0.9988751465507845,1.0002748310167542,1.0055748744243571,1.0003550842463498,1.0003896631716724,1.001608525248801,1.0059563943464027,1.0068738243133117,0.999640193107988,0.9998402786914203,1.0032540752238537,0.9941795473631171,1.0034436043512422,9.018923734925625e-06,1.974573472897084e-06,2.430376789595052e-06,2.628645876843363e-06,2.7580195437223518e-06,9.365310832123328e-06,2.145396074066595e-06,9.242286716396685e-06,3.304995790041088e-06,2.421456117700865e-06,3.8111793863456843e-06,2.3727778823223295e-06,2.13195750992215e-06,2.9839754378440627e-06,3.1328142601679954e-06,1.0270143196059758e-05,3.0751853445510068e-06,2.929585086707724e-06,3.143535277399866e-06,1.0749949766976337e-05,3.2766255675422275e-06,3.5290635288435047e-06,3.6723356443582226e-06,1.1263496793101787e-05,1.1277081677653694e-05,3.3044832599894135e-06,3.3140671002839346e-06,9.480114661015712e-06,2.2208892697001114e-06,1.0273235982197807e-05
115,115.0,0.9919600757028382,1.0069226308403019,1.0529520381420702e-05,2.1733674663019924e-06,4.940222034886901e-06,2.9439223961004126e-06,2.7867835412335194e-06,8.44815755262584e-06,1.0031293563317596,0.994502924445906,1.0018081746813012,1.0031107786926816,1.0023518723461586,1.0011825965665468,0.9939679958409587,0.9997331877150119,1.0030490454183756,0.9920982742645579,1.0045191341277995,0.9930623627013683,0.9925924460505162,1.0012763629176236,1.0000524518756269,1.0035239299716936,1.0009792284156735,0.998886763796088,1.0002335794370372,1.0055539717683215,1.000311743842987,1.0003473420292985,1.0016232701343022,1.0059393778657555,1.006857123520516,0.9995953014436976,0.9997955203943074,1.0032249820901091,0.9941873331535102,1.0034093318664308,8.24774213309267e-06,2.1733674663019924e-06,2.5070877608375917e-06,2.7867835412335194e-06,2.907587486338684e-06,8.566790169262192e-06,2.2694722567664087e-06,8.44815755262584e-06,3.5192233693389204e-06,2.4560762320881366e-06,4.063513916484666e-06,2.4053411472258668e-06,2.229078060121844e-06,3.1150792857740833e-06,2.9779131581337545e-06,9.445965551662846e-06,3.2702677318240006e-06,3.1192733187822586e-06,3.398558963192848e-06,9.970456260896533e-06,3.5754701103921425e-06,3.851658489761025e-06,3.877825756361155e-06,1.0514600756062553e-05,1.0529520381420702e-05,3.7150219923995583e-06,3.700017287687903e-06,8.681251066092765e-06,2.435224617282726e-06,9.448335227161803e-06
116,116.0,0.9919686399524958,1.0069821303825917,1.0368417782529146e-05,1.9845702537127427e-06,5.10294559358425e-06,2.748276809994886e-06,2.960059562071545e-06,8.198273387149655e-06,1.0032376410467596,0.9944792017084216,1.0018175573718817,1.0031187213382255,1.002359487932127,1.001288457696824,0.9939417314513209,0.9998388704619906,1.0030534690161448,0.9920696115750429,1.0045209993346398,0.9930343248650528,0.9925641135100163,1.0012839050386095,1.0000855246317126,1.0036367835717035,1.00098455962029,0.998864004273004,1.0002395531571495,1.0056734274520307,1.0003193393402394,1.000354166430553,1.0015983469188976,1.0060661228525498,1.0069821303825917,0.9996070231193401,0.9998056224637188,1.0033354009038127,0.9941618181111095,1.0035222312453271,7.875111425153963e-06,1.9845702537127427e-06,2.960059562071545e-06,3.3836872750785907e-06,3.5258159915353658e-06,8.276154503035842e-06,2.0691776540584623e-06,8.198273387149655e-06,4.316558597971979e-06,2.2768065558718274e-06,5.000763352938127e-06,2.2287016438944326e-06,2.0359587733447593e-06,3.7574462730416527e-06,3.001550793555311e-06,9.102134381875394e-06,3.994175975850941e-06,2.8350983930648003e-06,4.191979541783741e-06,9.714266691936361e-06,4.413506726352568e-06,4.672390001630814e-06,3.523851831620677e-06,1.0306377986701022e-05,1.0368417782529146e-05,4.721248529518798e-06,4.662895309362057e-06,8.359307509185204e-06,2.217135985959691e-06,9.114945117742e-06
117,117.0,0.9919739492607417,1.0070280164615253,1.0013724693037386e-05,1.8147952219943554e-06,5.118224954614126e-06,2.5942514341456775e-06,3.0009889652854122e-06,7.911658254939429e-06,1.003190772461312,0.9944551367408873,1.001847342802779,1.0031486563298262,1.002387529078596,1.0012347508518216,0.9939173068744491,0.9997864269193275,1.003084931652944,0.9920496473400411,1.004553905740042,0.9930148372818431,0.992538884412207,1.0013105357250751,1.0000629192287402,1.0035768994814007,1.0010103617960076,0.9988323029508251,1.000265490349572,1.005613096588583,1.0003445492827157,1.0003800866326291,1.001565638228405,1.0060038959133364,1.0069177190614962,0.9996297855070285,0.9998283772038944,1.0032848586333796,0.9941342915908205,1.003463194937566,7.482286844693844e-06,1.8147952219943554e-06,3.2437537877780764e-06,3.7412076285339403e-06,3.934310375644133e-06,7.94934787560943e-06,1.9338894903833913e-06,7.911658254939429e-06,4.9130310724741465e-06,2.2650056849363367e-06,5.7439177115353695e-06,2.2304302835983726e-06,1.93976532805378e-06,4.135687913662581e-06,3.0009889652854122e-06,8.722690774811721e-06,4.3760452560917455e-06,2.565426103257095e-06,4.570518128952658e-06,9.338587300072628e-06,4.743731306228219e-06,4.92419117860018e-06,3.1908145130542152e-06,9.926969618596266e-06,1.0013724693037386e-05,5.131714727605567e-06,5.042961329689518e-06,7.9965544055235e-06,2.0209246954645373e-06,8.741818168315935e-06
118,118.0,0.9919750339427809,1.007062791607438,9.338701060243198e-06,2.0260378959261197e-06,5.0699166997782124e-06,2.2739877002915344e-06,2.7788068385666998e-06,7.421563488496611e-06,1.0032506980006413,0.9944023069195977,1.0019207018863514,1.0032288582690172,1.0024696446826264,1.0012975487761093,0.9938610893961289,0.9998475040952763,1.0031727026881212,0.9919967889791351,1.0046454254220465,0.9929606778185729,0.9924818148686296,1.0013934417009422,1.0000916656325967,1.0036374425702672,1.0010978181338825,0.9987739191253813,1.000356656083242,1.005681388250598,1.00044245986304,1.0004841515174157,1.001510779210696,1.006077565465013,1.006991337975064,0.9997318491048206,0.9999301576043422,1.003346995373444,0.9940819911161162,1.0035245641455566,6.944626187791653e-06,2.0260378959261197e-06,3.348690164867014e-06,3.901100935412462e-06,4.084935458417053e-06,7.421563488496611e-06,2.2407448373339727e-06,7.429676492853274e-06,5.1247257891748705e-06,2.5840691430795e-06,6.029105386543077e-06,2.5682448064223543e-06,2.2836805908671326e-06,4.2851174254107354e-06,2.7788068385666998e-06,8.113675155622009e-06,4.539368604937342e-06,2.6311764313278687e-06,4.765294845965967e-06,8.671162199103316e-06,4.962081679601857e-06,5.226838875527571e-06,3.28077842590488e-06,9.23327426555414e-06,9.338701060243198e-06,5.306533516463263e-06,5.234843482709425e-06,7.45114076895739e-06,2.1585692344284042e-06,8.132937005837242e-06
119,119.0,0.99197092431382,1.0070956606029131,8.823117982615863e-06,2.3907603741740416e-06,5.345566841809475e-06,2.019692984567926e-06,2.948595368841975e-06,7.126985091476772e-06,1.003333586670722,0.9943859477600009,1.002015962675682,1.0033349747089289,1.0025767886537482,1.001384600699316,0.993846939166133,0.9999315030662002,1.003291249716675,0.9919948251638928,1.004773649778851,0.9929569807183254,0.9924719451088958,1.001498418170273,1.000151447796162,1.0037272899771588,1.0012040581927244,0.9987596663717595,1.0004646090384968,1.005779636661291,1.000555366612944,1.0006011152633472,1.0014969348694405,1.0061832502868904,1.0070966129114807,0.9998478970490636,1.000046040557277,1.0034359951036116,0.9940690481022031,1.0036146733678162,6.633819216058225e-06,2.3907603741740416e-06,3.7921858037563773e-06,4.503774030455924e-06,4.595645741566998e-06,7.126985091476772e-06,2.6974751212016517e-06,7.156797854283182e-06,5.597228763827754e-06,2.948595368841975e-06,6.479907781520086e-06,2.9233904511899607e-06,2.764133345603398e-06,4.911524579477328e-06,2.608823071181568e-06,7.730817955237664e-06,5.291713567584807e-06,2.8745876625442474e-06,5.645577829386335e-06,8.220496060157055e-06,5.994452531210842e-06,6.550591969478908e-06,3.590191857074844e-06,8.716903713450655e-06,8.823117982615863e-06,6.258116110833728e-06,6.2149219250440095e-06,7.1355552722142446e-06,2.4445738524594924e-06,7.744340370376372e-06
120,120.0,0.9919606506890637,1.0071358282305345,8.367449536320166e-06,2.431703390236442e-06,5.6183917500900305e-06,1.8459585217221256e-06,3.333201789799291e-06,7.161269631782476e-06,1.0033621191305653,0.994346432288288,1.002010075835432,1.0033296788327637,1.0025733373909929,1.001414819815958,0.9938036489797408,0.9999601607851588,1.0032905196502113,0.9919492731388465,1.0047737696190322,0.9929109121317576,0.9924286546887978,1.0014951100091047,1.0001478949202625,1.0037607203516106,1.001199466161538,0.9987134816295251,1.0004607086974777,1.0058171217525689,1.0005540014859766,1.0006019370559451,1.0014551932046558,1.0062224880243167,1.0071358282305345,0.9998491293447447,1.0000463767027847,1.0034652689175318,0.9940317216457925,1.0036486976987669,6.182242546467922e-06,2.7461522758678533e-06,4.421041562813782e-06,5.213379127111186e-06,5.27832472354359e-06,6.6391226788813335e-06,3.083268298953227e-06,6.650244483270387e-06,6.274528598635752e-06,3.219514116606998e-06,7.161269631782476e-06,3.1468389295195693e-06,3.1686539931266464e-06,5.64448654766803e-06,2.431703390236442e-06,7.185718197894839e-06,6.107207839259858e-06,3.333201789799291e-06,6.5186976695711804e-06,7.748039352079874e-06,6.976744984144494e-06,7.705818519134062e-06,4.1900919707892215e-06,8.250127729444962e-06,8.367449536320166e-06,7.175932393386471e-06,7.1524933284596925e-06,6.642513079737954e-06,2.7414818322575845e-06,7.195463375936044e-06
121,121.0,0.9919432433837183,1.007187860710597,8.01528938370062e-06,2.2514916090500058e-06,5.661140146698985e-06,1.7415081564269532e-06,3.6890605884919882e-06,7.170998409255722e-06,1.0033521650413062,0.9943414077955317,1.0019821465997347,1.0032957971528862,1.0025406674711372,1.0013995429776927,0.9937985040642237,0.9999435571627284,1.0032595003896334,0.9919432433837182,1.0047419168343465,0.992905812687395,0.9924227798849009,1.001458064602402,1.0001268894531226,1.0037409465402722,1.001160187315254,0.9987160155450894,1.0004206825950779,1.005805581643179,1.0005130080222484,1.0005642675311566,1.0014694135285895,1.0062142936067806,1.0071264327758649,0.999803940675103,1.0000007075443822,1.0034505439660206,0.994029876048521,1.003629500898566,5.732869466343532e-06,2.964844029479497e-06,4.886259180844085e-06,5.562855640339554e-06,5.730500985713419e-06,6.090657665222399e-06,3.2882781859920127e-06,6.0876196454614965e-06,6.74691489775295e-06,3.272613979231594e-06,7.701103948694317e-06,3.165471218774786e-06,3.35263808807366e-06,6.086034360471899e-06,2.2514916090500058e-06,6.597990633716366e-06,6.491843407264383e-06,3.6890605884919882e-06,6.823054353611606e-06,7.170998409255722e-06,7.315186688147899e-06,8.01528938370062e-06,4.677643217951954e-06,7.71628488850863e-06,7.86068122748258e-06,7.488370169354424e-06,7.482203009926333e-06,6.074783758340832e-06,2.907499892877741e-06,6.6031618708932815e-06
122,122.0,0.9919182461707773,1.0072377700142428,8.455365303066948e-06,2.1399121409052936e-06,5.649811511153567e-06,1.869476336920385e-06,3.4711939079270644e-06,7.065504783014868e-06,1.0034400443030675,0.994348064702643,1.0020244969244434,1.00334386297576,1.0025871891213252,1.0014855249545895,0.993805324116056,1.0000259254896753,1.0033051366304648,0.9919544211423397,1.0047911516098844,0.9929175682530632,0.9924317878411308,1.0015163666916855,1.0001866306359186,1.0038475262696795,1.0012267114744093,0.9987381204461622,1.0004910682333061,1.0059283829345338,1.0005887137863319,1.0006405552818962,1.001498409543368,1.0063443909864724,1.0072581655330672,0.9998871740664854,1.0000820694161359,1.0035456066276365,0.9940363040560719,1.0037357695095617,6.085677249330711e-06,2.7863599545490026e-06,4.834980765948598e-06,5.3975248866782306e-06,5.635686807777091e-06,6.364439110242655e-06,3.0824975384813937e-06,6.359568495239703e-06,6.618050746627604e-06,3.037126018462984e-06,7.577231267733991e-06,2.9338394183483845e-06,3.1315352134841464e-06,5.984047034541124e-06,2.1399121409052936e-06,6.941282589632862e-06,6.332892604647533e-06,3.4711939079270644e-06,6.5855598854590836e-06,7.65601208266564e-06,7.065504783014868e-06,7.700352451921651e-06,4.414248898781445e-06,8.349777621302702e-06,8.455365303066948e-06,7.2261149522217e-06,7.2264198996896824e-06,6.42884811254024e-06,2.724459145612152e-06,6.9478364477724445e-06
123,123.0,0.9918872566543877,1.007266929550326,9.03535276345469e-06,2.0061441421132347e-06,5.474566090764372e-06,1.963674537059633e-06,3.2527801233196457e-06,6.711726937820212e-06,1.0034664656104222,0.9942745892034959,1.0020401978693556,1.0033590905146006,1.002609641129801,1.0015085815891847,0.9937296744757624,1.0000448114081146,1.0033411536243273,0.9918970395229423,1.004838775423457,0.9928579897488898,0.9923620801885814,1.0015341177053358,1.0001701525285764,1.0038633117673148,1.001248213000368,0.998657619033119,1.0005146531089348,1.0059407866611207,1.0006148381818174,1.0006685346154782,1.0014132332622154,1.0063532671512976,1.007266929550326,0.9999172573542403,1.0001104507742153,1.003569157932068,0.9939561040047811,1.0037513991790505,6.288554574494951e-06,2.6030464647872857e-06,4.444053273588844e-06,4.953639804328609e-06,5.164440963465062e-06,6.569113529718845e-06,2.8837806871069313e-06,6.570428160038753e-06,6.074933103210866e-06,2.8508247207843125e-06,6.960045393683888e-06,2.7552867341556203e-06,2.9476146281442273e-06,5.475568611469207e-06,2.0061441421132347e-06,7.230628820150723e-06,5.791252065753561e-06,3.2527801233196457e-06,6.016968647252565e-06,8.12940354011417e-06,6.447764347670673e-06,7.0258038017387e-06,4.111589055825251e-06,8.956178280342253e-06,9.03535276345469e-06,6.580164842748044e-06,6.582397660841885e-06,6.711726937820212e-06,2.576854710396912e-06,7.240642334411236e-06
124,124.0,0.9918523858964836,1.0072613433624633,8.587787184038859e-06,1.8810564630704209e-06,5.51041522941066e-06,1.8523973822986395e-06,3.4622726042535174e-06,6.841613319834551e-06,1.0033443011235605,0.9942268548101317,1.0020064919611353,1.00332444486142,1.0025794090637334,1.0013877077705235,0.9936878464948742,0.9999244074418232,1.003319707241305,0.9918685921611573,1.004827071175954,0.9928272193180571,0.9923237363138083,1.0015032419862913,1.000102233856108,1.0037378429257613,1.0012187792156606,0.998612972921877,1.0004833897144678,1.0058091788689147,1.0005823239146394,1.0006371161208474,1.0013619895024013,1.006218036225737,1.0071310063328338,0.999880212196936,1.0000735530063265,1.003445543137428,0.9939099619972279,1.0036261068980974,5.963961949371678e-06,2.7515571899552927e-06,4.641240741665286e-06,5.202496975623173e-06,5.3968287823077145e-06,6.244835591761433e-06,3.0531957544121034e-06,6.229310171352346e-06,6.327227150271393e-06,2.9668016866529215e-06,7.189485525869665e-06,2.890319050975731e-06,3.1376195441425192e-06,5.675802057716165e-06,1.8810564630704209e-06,6.826491249254527e-06,6.0205611411970995e-06,3.4622726042535174e-06,6.291597685985311e-06,7.710561108636253e-06,6.792151027096867e-06,7.431703740293681e-06,4.207948674444434e-06,8.517186845600552e-06,8.587787184038859e-06,6.9757253922565195e-06,6.96733932902118e-06,6.367030754089383e-06,2.760748191169207e-06,6.841613319834551e-06
125,125.0,0.9918157449589998,1.0072255380333224,9.769341459761629e-06,2.139498612013477e-06,6.554283580590694e-06,2.427626038922617e-06,3.6677250902222765e-06,8.485244781455296e-06,1.0032225568808912,0.9941444208296447,1.0019650200060566,1.0032833299670343,1.0025381929853299,1.00126087325337,0.9936051512267855,0.9997963239118294,1.0032812461702028,0.9917967169230996,1.0047931549127846,0.9927524713196313,0.9922443227052677,1.001455701896968,1.0000094820426215,1.0036061335139403,1.0011744016218862,0.9985191676603743,1.0004386646275452,1.005675982805353,1.0005397117620354,1.0005954844285776,1.0012616374729186,1.0060830197813064,1.006996332234654,0.9998417389553135,1.0000337885626802,1.0033221893451147,0.9938255681676583,1.0034941603980763,6.517176795301851e-06,2.9345166897809092e-06,6.03637195741318e-06,6.931224190004194e-06,7.153292531945815e-06,6.853922910497391e-06,3.243015337737081e-06,6.7676695151141945e-06,8.422709323674265e-06,3.0522473237924006e-06,9.552973444134342e-06,3.0036305170871567e-06,3.314244633548861e-06,7.361223639306143e-06,2.139498612013477e-06,7.377846655179079e-06,7.79762695976558e-06,3.6677250902222765e-06,8.17855054817103e-06,8.485244781455296e-06,8.91839954592013e-06,9.769341459761629e-06,4.296037974896137e-06,9.474431331088779e-06,9.512600283088629e-06,9.263694572393432e-06,9.239170702020193e-06,7.016251362895748e-06,2.9341783354146913e-06,7.413690394096915e-06
126,126.0,0.9917794449038707,1.0071686707803336,1.1096271748873285e-05,2.355313849413043e-06,7.2577687903260745e-06,2.8921369784525514e-06,3.7300257097739906e-06,9.745952429218569e-06,1.0031955358381,0.9940913687242692,1.001941915411489,1.0032656784519667,1.0025214745507192,1.001238978190951,0.9935530373951246,0.9997729529953451,1.0032713621634357,0.991749897819836,1.0047873848665214,0.9927055372658464,0.9921964078100518,1.0014361849793767,0.9999745126530503,1.0035753983761853,1.0011541033887827,0.9984591149086172,1.0004164435795406,1.0056392534987877,1.0005140199386284,1.0005667535685663,1.0011912026705216,1.0060391685776806,1.0069513014988185,0.9998149279672401,1.0000071231278536,1.003297750249795,0.9937739955206244,1.0034642522238217,7.091130002749461e-06,2.9996120815174407e-06,6.835772805698689e-06,7.964474798572285e-06,8.2126949185815e-06,7.506414738067042e-06,3.3043328510125743e-06,7.338100412103336e-06,9.745952429218569e-06,3.0434196846154556e-06,1.1096271748873285e-05,3.0190116094682677e-06,3.3351179996532765e-06,8.348811442029385e-06,2.355313849413043e-06,8.052627409081005e-06,8.801461437968408e-06,3.7300257097739906e-06,9.229643818743227e-06,9.371343147225425e-06,1.011121740476532e-05,1.1074313421403454e-05,4.242280711429686e-06,1.0527953304134491e-05,1.0543453017603274e-05,1.0569489229858564e-05,1.0530262589494823e-05,7.692951325415244e-06,2.9531923127908954e-06,8.106417498520852e-06
127,127.0,0.9917455967930315,1.0070998988209274,1.0302072042099771e-05,2.17987770552085e-06,6.862927385778948e-06,2.6562005835386356e-06,3.691258113013301e-06,9.04265369860482e-06,1.003034408380814,0.9940806140146233,1.0018627735341805,1.003186439746757,1.0024381851069815,1.001076691233529,0.9935459977387295,0.9996129871582572,1.0031887696275994,0.9917455967930314,1.0047068416582414,0.992700613125214,0.9921903889422281,1.0013445969826897,0.9998772869723073,1.003399961432731,1.0010635401311874,0.9984447885345024,1.000323391699038,1.0054596981819173,1.0004172273271514,1.0004677765366374,1.0011710993217506,1.0058513113288996,1.0067609877347343,0.9997140066668337,0.9999040885788147,1.0031346850301732,0.9937668908533284,1.003288699880494,6.753770829557872e-06,2.984041689460568e-06,6.310611251826538e-06,7.376755891221015e-06,7.6107548861348765e-06,7.157235103625278e-06,3.2961227843409665e-06,6.973466596190232e-06,9.04265369860482e-06,3.039815378925274e-06,1.0302072042099771e-05,3.0267587540900113e-06,3.3135333183828213e-06,7.746095601635664e-06,2.17987770552085e-06,7.691515105940542e-06,8.162539317220451e-06,3.691258113013301e-06,8.562861342001821e-06,8.998151057878434e-06,9.39540462932015e-06,1.0284498184160017e-05,4.084308444393431e-06,1.012427689197257e-05,1.0130668936146473e-05,9.85708479066663e-06,9.816754725860044e-06,7.324611335409151e-06,2.900065737320963e-06,7.750257430447887e-06
128,128.0,0.9917158959538876,1.0070283793725343,1.079731427385005e-05,2.2451965351057944e-06,6.667763242459619e-06,2.6965442864334474e-06,3.3871275334908475e-06,8.937785722138571e-06,1.0029656854851443,0.9940774728364181,1.0018313058756236,1.003153754251137,1.0024063524998332,1.001013405264145,0.9935510517711833,0.9995520356485451,1.0031618326552512,0.9917550147132757,1.00468007932341,0.9927109020883138,0.9921958660536258,1.0013089536217354,0.999840731865889,1.0033284612021396,1.0010305719578165,0.9984503326609562,1.0002894561707942,1.0053874727221568,1.0003846073071458,1.000434698769432,1.0011834580116052,1.0057796092379243,1.0066891274906367,0.9996831588344386,0.999872666245441,1.0030664075946292,0.9937675616246361,1.003216560146351,6.828855992380928e-06,2.7420759575960447e-06,5.8474527036646155e-06,6.853792221496145e-06,7.05284055749689e-06,7.13710925879708e-06,3.0294290396042726e-06,6.905365259757006e-06,8.340195175285469e-06,2.7988680460320847e-06,9.505688551127698e-06,2.7854407483302637e-06,3.0464246867146393e-06,7.2703708407083965e-06,2.2451965351057944e-06,7.941352162976464e-06,7.725246937738225e-06,3.3871275334908475e-06,8.126788368999778e-06,9.534602473818622e-06,8.937785722138571e-06,9.749068998215979e-06,3.7617283386370853e-06,1.0767566600604209e-05,1.079731427385005e-05,9.446939684246174e-06,9.3879105632436e-06,7.434335396126405e-06,2.6515175736150777e-06,7.99450707199005e-06
129,129.0,0.9916903747757315,1.0069632696525845,1.1626461878715286e-05,2.2863795725702525e-06,6.717397965751972e-06,2.7273671840517002e-06,3.5639082764890174e-06,8.670481299322002e-06,1.0030158237257776,0.9941189438759106,1.0018455713015646,1.0031688357244737,1.0024225934420368,1.0010646557710643,0.9935993726200401,0.9996039684229338,1.0031837968100956,0.9918139597867296,1.004707767672173,0.9927715992082644,0.9922489839599011,1.0013157677693785,0.9998670830219569,1.0033728126691879,1.0010392053903623,0.998491804163247,1.000296717331939,1.0054415348250048,1.0003909009146408,1.00044365004442,1.0012313406965039,1.0058352256300263,1.0067454047187516,0.9996854962470497,0.9998752339783632,1.0031158300930412,0.9938149649712383,1.003260577184972,7.161139445977112e-06,2.9412603201378302e-06,5.472386904380451e-06,6.415826610057643e-06,6.627855653829056e-06,7.3481166682425935e-06,3.2299517462636675e-06,7.027757379793551e-06,7.895133603436633e-06,2.8014702938253382e-06,9.099481014455759e-06,2.8086552670146227e-06,3.1636571823639173e-06,6.89598745000399e-06,2.2863795725702525e-06,8.392554865706558e-06,7.415653842024237e-06,3.5639082764890174e-06,7.84163715975355e-06,1.0258273423893799e-05,8.670481299322002e-06,9.451285504925045e-06,3.956688555765198e-06,1.156888085125706e-05,1.1626461878715286e-05,9.263669907589909e-06,9.16192321312778e-06,7.795098412103979e-06,2.94168412637526e-06,8.43867854315807e-06
130,130.0,0.991668649913327,1.0069137268785084,1.1944925221084022e-05,2.4525242543057835e-06,6.756365799194009e-06,2.57545662971052e-06,4.1117486507293776e-06,8.570539463478397e-06,1.003114430041523,0.9941485152754406,1.0018860433939505,1.003217598072677,1.0024666919121097,1.0011681014718272,0.9936279922234346,0.9997069089013801,1.0032321301812752,0.9918428267962297,1.0047574216304507,0.9927992893898656,0.9922778076651368,1.0013601310273892,0.99992313188011,1.0034734103772123,1.0010858867097,0.9985139339296355,1.00034391895096,1.0055430212875278,1.000439848866705,1.0004919784096182,1.0012524558926903,1.0059356333431129,1.0068474463859245,0.9997388642613025,0.9999288666360151,1.0032180202929903,0.9938500477177669,1.0033610945781777,7.654833122247548e-06,3.564107064839133e-06,5.067895735790615e-06,5.928685621114232e-06,6.133945950164353e-06,7.786100360160527e-06,3.7931301881346613e-06,7.473753910123148e-06,7.353640146895689e-06,2.9916107191121297e-06,8.570539463478397e-06,3.041483125915721e-06,3.589451221303777e-06,6.372304787216587e-06,2.4525242543057835e-06,8.811217631659544e-06,6.871789698783236e-06,4.1117486507293776e-06,7.28327385147286e-06,1.0623344098660294e-05,8.067048938445262e-06,8.790156883902129e-06,4.563937903722374e-06,1.1878311813001553e-05,1.1944925221084022e-05,8.664924999314189e-06,8.553103100399123e-06,8.250666819453716e-06,3.6532391224154797e-06,8.849279571974784e-06
131,131.0,0.9916503380214379,1.0068889082677366,1.4540542190766401e-05,3.5451998008586e-06,7.60044947385391e-06,3.1157887411958683e-06,4.843740810463539e-06,9.9413787317929e-06,1.0031898511624413,0.9941342835987732,1.001965927383086,1.003308026884445,1.0025575702517715,1.0012437406365282,0.9936155885538053,0.9997809356736206,1.0033356132802762,0.991851587670822,1.0048725879576248,0.9928049744368133,0.9922711064498508,1.001445959039398,0.9999626873746981,1.0035392870914064,1.0011751815789267,0.9984833703511143,1.0004352628226982,1.005596974335079,1.000533150498152,1.0005875171371068,1.001217250591297,1.0059775267031592,1.0068889082677366,0.9998313009343294,1.0000217807319798,1.0032925367157908,0.993836979257265,1.0034266554359206,9.891229558037578e-06,4.628235604744729e-06,4.843740810463539e-06,5.623891153450898e-06,5.7674536709514316e-06,1.0152076904263065e-05,4.748519554423937e-06,9.9413787317929e-06,6.791441911486977e-06,3.5451998008586e-06,7.842043771072432e-06,3.6733968613401263e-06,4.412313845080169e-06,6.0438080967237755e-06,3.7258604036768583e-06,1.1347317011857847e-05,6.447217911805397e-06,5.290212311563368e-06,6.8264127944397406e-06,1.31728111010583e-05,7.516785889983446e-06,8.15289817520064e-06,5.966581982062555e-06,1.4472667775447316e-05,1.4540542190766401e-05,8.039076520554621e-06,7.951671546182965e-06,1.0519501700836129e-05,4.754077841423483e-06,1.138511878406804e-05
132,132.0,0.9916350557548271,1.006892708426053,1.661422045004131e-05,4.346647721666449e-06,8.376381496055975e-06,3.6694055708096687e-06,5.812354835720098e-06,1.1755471882553156e-05,1.003202785143172,0.9940803157505138,1.002012358886535,1.0033590369487426,1.0026085726287157,1.0012497702099343,0.9935621200920766,0.9997843783302207,1.003393713708163,0.9918099198354392,1.004936199796937,0.9927636199872136,0.9922231053569535,1.0014973138802081,0.9999634586198791,1.0035452876250022,1.0012281398505347,0.9984228900214231,1.0004896797078529,1.0055942830640852,1.0005888359292638,1.000646934074778,1.0011505795699118,1.005968702466213,1.0068798795935503,0.9998842406948473,1.0000750371553764,1.0033016761031188,0.993781856069653,1.0034324383295017,1.1542402240343958e-05,5.812354835720098e-06,4.723656676413248e-06,5.3938835539561554e-06,5.496960778560019e-06,1.187236333595134e-05,5.873917575464772e-06,1.1755471882553156e-05,6.326507681803652e-06,4.346647721666449e-06,7.197714965550432e-06,4.539429574650232e-06,5.395377859745541e-06,5.834063893308234e-06,4.949978225755666e-06,1.3285840630045278e-05,6.156841076874999e-06,6.776436968621223e-06,6.518462386751874e-06,1.5136186179311335e-05,7.1436510385165024e-06,7.724277028096264e-06,7.808903349986564e-06,1.6537420111749365e-05,1.661422045004131e-05,7.590287209436826e-06,7.525381948134091e-06,1.2144717382006776e-05,5.953580919227936e-06,1.3314507401435866e-05
133,133.0,0.9916224197682596,1.0069079715126585,2.0202323456072694e-05,4.496337055337643e-06,9.484811389769554e-06,4.797212230515749e-06,6.067584096484619e-06,1.4071762075775656e-05,1.0032532872621778,0.9940419194624032,1.0020296917580174,1.0033818262166796,1.002628585503146,1.0012941677213696,0.9935184558293996,0.9998248936638302,1.003418576166428,0.9917721038679985,1.0049641348370737,0.9927251339789,0.9921825425348132,1.0015161498199527,0.9999678465824212,1.003590278561504,1.0012480725760593,0.9983711998756737,1.0005087165964592,1.0056301342487928,1.0006068195618791,1.000666431240957,1.0010886606146343,1.0059968073535155,1.0069079715126585,0.9999018607881677,1.0000931565627964,1.003350253715402,0.9937448500742129,1.0034772128005573,1.3948048271066488e-05,6.06014550705868e-06,5.1288359920112825e-06,5.673951595272577e-06,5.812693173237472e-06,1.42027134476042e-05,6.067584096484619e-06,1.4071762075775656e-05,6.460686531399583e-06,4.496337055337643e-06,7.158674181832464e-06,4.694555480777808e-06,5.532617547423507e-06,6.314827220158181e-06,6.187664811731067e-06,1.6190659120412325e-05,6.5808576338033226e-06,7.151565880285805e-06,6.978122866439301e-06,1.819980978562781e-05,7.64791433906375e-06,8.248688210142122e-06,8.415102877612026e-06,2.0006109543950585e-05,2.0202323456072694e-05,8.131041647434688e-06,8.118685152499933e-06,1.4510580644986829e-05,6.151098113006994e-06,1.6200685434577133e-05
134,134.0,0.9916120467164979,1.006916477065817,2.4373512712620724e-05,4.142516023584749e-06,1.0691172612322127e-05,6.311416810645335e-06,6.1635535451876586e-06,1.7052941271216354e-05,1.0031396480973955,0.9939329232016602,1.0019642222048573,1.003313136370821,1.0025603408394455,1.0011731504712926,0.9933974733836868,0.9997011304006717,1.0033511339742969,0.9916527367808637,1.0048983312932358,0.9926042067583624,0.9920630945792174,1.0014427309706386,0.9998527267672707,1.003459505837977,1.001177368301589,0.9982315139257725,1.0004378383170431,1.0054914580338077,1.0005362324079445,1.000597869387663,1.0009280157544183,1.005844213303258,1.0067546450063278,0.9998291086202343,1.000021662728354,1.003230507809884,0.993627309390364,1.0033466940024824,1.7052941271216354e-05,5.643550660705041e-06,5.690501027859629e-06,6.1635535451876586e-06,6.347204652337643e-06,1.716599026714431e-05,5.604080918511313e-06,1.6935077131956214e-05,6.8118667632532635e-06,4.142516023584749e-06,7.361286128786895e-06,4.3274131828304955e-06,5.101010005795644e-06,7.049540669588401e-06,7.355238446109418e-06,1.9832983534681415e-05,7.232408971723662e-06,6.669111245852429e-06,7.671819679182446e-06,2.1946942012079947e-05,8.366007698632158e-06,8.984266186906764e-06,7.898161613907838e-06,2.4061589183511657e-05,2.4373512712620724e-05,8.877416530622817e-06,8.925645113301126e-06,1.760385496764319e-05,5.688364360895611e-06,1.9851323863235072e-05
135,135.0,0.9916035532543064,1.0069167965866264,2.3879749249122183e-05,4.040610702644708e-06,1.0371374495742777e-05,6.294116008163874e-06,5.914315709278978e-06,1.687797959523605e-05,1.00303730940366,0.9939121637693813,1.0019123532933467,1.0032520076571885,1.0024995758402953,1.0010612933642713,0.9933694222286238,0.9995871746638845,1.0032831913005453,0.9916219376656031,1.0048276727221028,0.9925732593726293,0.992034742060532,1.001379124076043,0.9997826186552677,1.0033496759181408,1.0011139752935785,0.9981913872332112,1.0003713099122733,1.0053725812588503,1.0004684957694854,1.000529316041379,1.0008795870392337,1.005716690337,1.0066261692956884,0.9997570156311456,0.9999501785026234,1.0031216836685897,0.9936022708176078,1.003235984607675,1.6889927610587555e-05,5.2387063894776e-06,5.48018121600153e-06,5.914315709278978e-06,6.08287646321438e-06,1.687797959523605e-05,5.25357761806593e-06,1.6611231842543885e-05,6.4393940381237146e-06,4.040610702644708e-06,6.927186172769332e-06,4.227316801297212e-06,4.840310959960811e-06,6.820438740791545e-06,7.158207358953062e-06,1.9594528799089605e-05,6.942555892169021e-06,6.165453352986494e-06,7.368745853584799e-06,2.157921917737701e-05,8.002493307865024e-06,8.573469840844472e-06,7.3259813261142995e-06,2.356987979834573e-05,2.3879749249122183e-05,8.472737961634268e-06,8.532691172223893e-06,1.738752697528042e-05,5.318542169899357e-06,1.9625398776800517e-05
136,136.0,0.9915965560364486,1.006911699566895,2.2534471855978645e-05,4.147228853768072e-06,9.83379448744218e-06,5.970013203391224e-06,5.539406630062292e-06,1.614395481863956e-05,1.0030763205721436,0.9938849362046762,1.0019311165749396,1.0032717036887326,1.002519366718517,1.0010986938565896,0.993340417054997,0.9996231961134597,1.0033020961405186,0.9916003304370407,1.0048466940721419,0.992552370028131,0.99201064403709,1.0014019578072355,0.9997904731659588,1.003397278863096,1.0011425255888413,0.9981426976021397,1.0004021940784438,1.0054331422100111,1.0005064546529727,1.0005692335923475,1.0008290698145696,1.0057814579727127,1.006692650095799,0.9998015984879264,0.9999941028665525,1.0031631687007596,0.9935725326496155,1.0032835966178715,1.614395481863956e-05,4.995365620496505e-06,5.086067837421234e-06,5.539406630062292e-06,5.658360834705574e-06,1.623904918030658e-05,5.095870721688563e-06,1.60012890619535e-05,6.0327408867981915e-06,4.147228853768072e-06,6.510024411404245e-06,4.331212271258604e-06,4.780282538253624e-06,6.321862677936054e-06,6.744500964454397e-06,1.857313925787628e-05,6.4473948298440345e-06,5.803505819543752e-06,6.836975484179277e-06,2.0437629262381627e-05,7.4233491453941986e-06,7.934905912114459e-06,6.916000893843032e-06,2.222337119249154e-05,2.2534471855978645e-05,7.884884257690627e-06,7.941401368080032e-06,1.6651449777884703e-05,5.18120037398209e-06,1.8596937882834017e-05
137,137.0,0.9915906717176883,1.0069039554984307,2.1805489044619073e-05,4.003644096431338e-06,9.948099256630704e-06,5.8530392950698815e-06,5.4526823897325e-06,1.6471376140911544e-05,1.0031765606165737,0.993869098201149,1.0019672597021783,1.0033183318730712,1.0025611756455457,1.0012031407599775,0.9933243173024031,0.999727173682664,1.0033467026604834,0.9915906717176883,1.0048907613124265,0.9925401354031897,0.9919981103714517,1.001442304149011,0.9998299581189523,1.0034998437169798,1.0011830376754298,0.9981102874356981,1.0004434207990505,1.005528867265638,1.0005510513394,1.0006142867509835,1.000790759722341,1.0058736376875659,1.0067850696686134,0.9998471374420829,1.00003897776417,1.0032699927727706,0.9935571613337603,1.0033860566629293,1.6471376140911544e-05,4.665809783883242e-06,5.4526823897325e-06,6.148996679176986e-06,6.206372505705055e-06,1.6699609544244347e-05,4.7745106370890114e-06,1.645539176119327e-05,6.881538199885525e-06,4.003644096431338e-06,7.617078486629352e-06,4.152895027154607e-06,4.5097357678535645e-06,6.673174779151616e-06,6.65799750814176e-06,1.8481128859115613e-05,6.887081656104793e-06,5.38383403247204e-06,7.2736326321872924e-06,2.006433091733688e-05,7.85796134541639e-06,8.363437072244087e-06,6.414161828865707e-06,2.1491751715334353e-05,2.1805489044619073e-05,8.302796141264769e-06,8.365403225229677e-06,1.699244502988696e-05,4.897134130733843e-06,1.8491576760926036e-05
138,138.0,0.9915855770993998,1.0068963338730414,2.0244314641487254e-05,3.769125649848864e-06,1.0039486393583211e-05,5.342950592871617e-06,6.1661899535538645e-06,1.6113974814816707e-05,1.0032636753182391,0.993960902046542,1.0020172445015505,1.0033787718429092,1.0026168553182082,1.0012939158173344,0.9934208399743139,0.9998158300712764,1.00340561361416,0.9916936066340568,1.0049497518372348,0.9926420042361999,0.9920976126509894,1.0014964688406882,0.9999121187382024,1.0035974685619558,1.0012353436070065,0.9982046506022496,1.0004963412891477,1.0056313813191116,1.000607018106361,1.000669355466299,1.000889798889874,1.005981708294811,1.0068963338730414,0.9999079703518486,1.0000983992180386,1.0033635479482303,0.9936606563536968,1.003483213643104,1.6113974814816707e-05,4.469181921005925e-06,6.1661899535538645e-06,7.146370143797529e-06,7.175711718772452e-06,1.631229119384269e-05,4.5555113317113615e-06,1.603953619017417e-05,8.257881166634263e-06,3.769125649848864e-06,9.368188482664368e-06,3.89573757477948e-06,4.258949310178796e-06,7.464744158097027e-06,6.346310554633653e-06,1.7682661617265966e-05,7.781602561920653e-06,5.279267398702238e-06,8.198376185150893e-06,1.8877520148418067e-05,8.802607032453168e-06,9.373140106420042e-06,6.316696136949627e-06,1.9959010914917024e-05,2.0244314641487254e-05,9.167401406584143e-06,9.241491821106172e-06,1.6559415281248183e-05,4.678314184179629e-06,1.7683068206182093e-05
139,139.0,0.9915811895694012,1.0068907737963118,1.8434403892345536e-05,3.7071249300102902e-06,9.708821495597663e-06,4.7218069987162956e-06,5.786945966435018e-06,1.5163963050742198e-05,1.0032381992444919,0.9940053566297784,1.0020445305952812,1.0034154222055915,1.0026505145014781,1.001269320292217,0.993466702939551,0.9997890816846833,1.0034424073970174,0.9917457971835413,1.004985286889209,0.9926946586579227,0.9921470094300785,1.0015281613852582,0.9999284434482556,1.0035729083126355,1.001266444082059,0.9982461014742661,1.0005263617212756,1.005602858208626,1.0006372327035142,1.0007018300418882,1.0009313209131654,1.0059486275074485,1.0068645605351285,0.9999369240253758,1.000127192585983,1.0033402427078701,0.993714310843483,1.0034585761780621,1.5163963050742198e-05,4.5608216116045394e-06,6.242284510295137e-06,7.32220490535696e-06,7.319316572231699e-06,1.520814150915189e-05,4.6744040109173905e-06,1.4892515120020587e-05,8.566106132606695e-06,3.7071249300102902e-06,9.80637845523927e-06,3.833842135244285e-06,4.287552867159789e-06,7.541537255845046e-06,5.786945966435018e-06,1.641260837258866e-05,7.89096481027633e-06,5.617267553497462e-06,8.298291954532708e-06,1.7310343625463196e-05,8.873837565823634e-06,9.486845823708086e-06,6.8198274556819145e-06,1.8177076056264963e-05,1.8434403892345536e-05,9.152662675178496e-06,9.232566215358961e-06,1.5502061866595565e-05,4.7353536432059545e-06,1.6407394324547733e-05
140,140.0,0.9915774866621206,1.0068858928289317,1.8484462575084534e-05,5.115225851648723e-06,9.99063300625258e-06,4.2929050991129035e-06,6.297085555548646e-06,1.4805088381890083e-05,1.0032172606882819,0.9939440627750488,1.0020267153292655,1.0033985744819163,1.0026325352781553,1.0012385467464706,0.9933994323717006,0.999755560561627,1.0034244272416255,0.9916806857317237,1.0049646865641717,0.9926285688750989,0.9920849862438836,1.001507912881692,0.9998850726066763,1.003537879963356,1.0012453914988644,0.9981642422516933,1.0005022373811405,1.0055520401179967,1.0006121486723412,1.0006764410489872,1.0008346165480884,1.0058848748131435,1.0067997577850005,0.9999082525676571,1.000100759524227,1.0033139710118206,0.993649455530247,1.003424068405926,1.4805088381890083e-05,5.778805002570837e-06,6.026140798983433e-06,7.074541030073442e-06,7.05194665011211e-06,1.492298999360611e-05,6.23917379189124e-06,1.4667471422241359e-05,8.227852069162854e-06,5.115225851648723e-06,9.385674709813169e-06,5.280865387755381e-06,5.7527957739013e-06,7.2923196946340526e-06,6.297085555548646e-06,1.618564155828136e-05,7.593308825053816e-06,7.83163475982975e-06,7.962466680220517e-06,1.7127920257053338e-05,8.478645362547484e-06,9.031636573452452e-06,9.848365933217092e-06,1.8233911426933566e-05,1.8484462575084534e-05,8.745089286014338e-06,8.808644429004623e-06,1.5191054331160828e-05,6.103266430060366e-06,1.6174965645830673e-05
141,141.0,0.9915744459119868,1.0068794781453676,2.1052420092554633e-05,6.075199396629214e-06,1.1012935527730844e-05,4.712228296244966e-06,7.461709392388597e-06,1.6103715544767086e-05,1.0032608169439572,0.9939278450925202,1.0020595255964306,1.0034330210400635,1.002666263286817,1.0012740370388182,0.993381000662587,0.9997890009091556,1.0034569702851812,0.991669365897587,1.0049993932912444,0.9926181255269878,0.9920691502803638,1.0015399816358104,0.9999018342192124,1.0035751425168091,1.0012769552871736,0.9981339893563611,1.0005335609312522,1.0055776737497302,1.0006452098517913,1.0007110424204388,1.0007862352109,1.0059024232599219,1.0068166701522743,0.9999416191690887,1.000133905806729,1.0033536864779573,0.9936327846491869,1.003460821260738,1.559380945024951e-05,6.951101314599771e-06,6.075199396629214e-06,7.144242157376936e-06,7.125805842127775e-06,1.6169038709979697e-05,7.815970124626974e-06,1.6103715544767086e-05,8.239132642152194e-06,6.675788862706809e-06,9.278273717444784e-06,6.878867674056561e-06,7.284656281087504e-06,7.461709392388597e-06,7.721843036224228e-06,1.7524132097500744e-05,7.682630262735643e-06,1.013458655644431e-05,8.064046284433184e-06,1.8963649378957685e-05,8.54611699732034e-06,9.016516148781845e-06,1.3006554923115314e-05,2.0771901971947433e-05,2.1052420092554633e-05,8.889732352562553e-06,8.91624145218997e-06,1.6264249417916285e-05,7.5035913109661915e-06,1.7532542438081517e-05
142,142.0,0.9915720448534279,1.006869316920086,2.167066985531389e-05,5.9000165728658225e-06,1.1067021056753395e-05,4.9099004543715565e-06,7.334319504200363e-06,1.641678027262088e-05,1.0032832262609233,0.9938687120795106,1.0020507794498181,1.0034230165524387,1.0026532223410047,1.0012814229809843,0.9933100258141764,0.9997895151880078,1.003440039742168,0.9916012265213665,1.0049805337477131,0.9925501518382699,0.9919992024851436,1.0015277560945677,0.9998778251492023,1.0035911936104975,1.0012664234068867,0.9980598782263921,1.000524251628415,1.0055892294420272,1.0006355805738367,1.0007013201264676,1.0007052803750056,1.005910617507722,1.0068254003472648,0.9999329118850095,1.000124939889109,1.0033724166145042,0.9935680118500572,1.003476727198612,1.5603601892003218e-05,6.8268423166325e-06,5.9000165728658225e-06,6.986257948143772e-06,6.9668770223799045e-06,1.6435984472858033e-05,7.79756845151704e-06,1.6471182480105105e-05,8.059210025981939e-06,6.715902462563521e-06,9.021007629680352e-06,6.905974780450189e-06,7.261083297267382e-06,7.334319504200363e-06,8.025976155768639e-06,1.7684049415942637e-05,7.513548186283805e-06,1.0478109158258726e-05,7.904302353179053e-06,1.9332559926571065e-05,8.363873157282659e-06,8.790215486302512e-06,1.3473830948204546e-05,2.1379538164768716e-05,2.167066985531389e-05,8.762673195567594e-06,8.769068783998197e-06,1.641678027262088e-05,7.447119530479558e-06,1.7712488255410223e-05
143,143.0,0.991570261020873,1.0068531963275542,2.037669928036846e-05,5.441785310621309e-06,1.0457706647883229e-05,4.725204213331901e-06,6.842169172377831e-06,1.5740126768496384e-05,1.0033161101852612,0.9938346842142703,1.0019910382990316,1.0033555641702172,1.0025878659542218,1.0013096611325274,0.9932728703748585,0.9998155632207598,1.0033712635534895,0.9915702610208729,1.0049133050828662,0.9925181309136776,0.9919633507987331,1.0014641147340304,0.9998592240504012,1.0036308141005816,1.0011988570017405,0.9980145137898191,1.0004537586357822,1.0056210957326952,1.0005635378422528,1.0006268140508878,1.0006514055879256,1.00593967023842,1.0068531963275542,0.9998593614185154,1.000051945774467,1.0034048661672945,0.9935257371066363,1.00351590513721,1.4941068187063292e-05,6.4609916241887475e-06,5.441785310621309e-06,6.491965732489261e-06,6.4402769428826265e-06,1.5740126768496384e-05,7.400969567338577e-06,1.575493343096817e-05,7.444986463170643e-06,6.317116622923383e-06,8.311138073270576e-06,6.496318496191018e-06,6.842169172377831e-06,6.764872089335268e-06,7.404609170243105e-06,1.6882540304223798e-05,6.940247881325589e-06,1.0322944342968183e-05,7.302203228921328e-06,1.831076927992698e-05,7.767370860126595e-06,8.16589474324527e-06,1.322832633285877e-05,2.0100836776475903e-05,2.037669928036846e-05,8.159252023124522e-06,8.157914840341994e-06,1.578784666244631e-05,7.070039704559175e-06,1.6904985524023794e-05
144,144.0,0.9915680727941772,1.0068307963249674,2.0930515194845472e-05,5.346570235782515e-06,1.0614023268400113e-05,5.001079497086366e-06,6.789738749374003e-06,1.6346667359515755e-05,1.0033139223770475,0.9938630510615094,1.0019523693846295,1.003315919570407,1.0025434011250416,1.0013016564436208,0.9932917779958642,0.9998050219007832,1.0033219947061671,0.991583453260674,1.0048593103727883,0.9925328780687027,0.9919808908549113,1.0014161457426034,0.9998432127408994,1.0036178733348509,1.0011483671527648,0.998026200981622,1.000402185762393,1.0056048161987163,1.0005116451625575,1.0005735776232798,1.0006560836717593,1.0059176820225422,1.006830343070745,0.9998060335656705,0.9999983866719224,1.0034010584356068,0.9935487657620502,1.0035033314666941,1.5557225473357518e-05,6.489620005588557e-06,5.346570235782515e-06,6.5209212057273e-06,6.362668663380472e-06,1.6409062410770035e-05,7.408462817162673e-06,1.6346667359515755e-05,7.330514195248699e-06,6.525690483045943e-06,8.107801514874859e-06,6.669023105038541e-06,6.944971883452832e-06,6.628662701198285e-06,7.4965574329595334e-06,1.7624634377350634e-05,6.789738749374003e-06,1.0107911239032495e-05,7.13638218082261e-06,1.892982941771809e-05,7.657569788023287e-06,8.021062996047494e-06,1.2850494768233559e-05,2.058830324790352e-05,2.0930515194845472e-05,8.105863584252837e-06,8.07658277694109e-06,1.6614460394946542e-05,7.213190737937619e-06,1.7629739111470622e-05
145,145.0,0.9915604619349062,1.0068093680004422,2.068825100113757e-05,5.351733967628461e-06,1.0649359983646373e-05,4.8100790456448555e-06,7.253111196295814e-06,1.606178500155035e-05,1.0032222524173595,0.9938482938847615,1.0019524404530018,1.003314994016695,1.0025417015948372,1.0012062653946185,0.9932702988001318,0.9997062007915232,1.0033207819172276,0.9915604619349063,1.0048551043658116,0.9925097847333246,0.9919597518805598,1.0014093389842849,0.9997965362183278,1.0035159152041642,1.0011457933237877,0.9980024113926751,1.0004001057424226,1.0055054231830087,1.0005108268299088,1.0005697434076402,1.0006262847937748,1.0058215555793757,1.0067351484310112,0.9998091819996435,1.0000015317176953,1.0033056598465893,0.9935338963168732,1.0034009078628259,1.5311322962303466e-05,6.861931782118532e-06,5.351733967628461e-06,6.7022261498519464e-06,6.43035955257146e-06,1.617940018003581e-05,7.783340135123808e-06,1.606178500155035e-05,7.3961615893536065e-06,7.253111196295814e-06,8.084325323191999e-06,7.35084030741588e-06,7.500815214705482e-06,6.6256495028268676e-06,7.690134001267331e-06,1.744514867844904e-05,6.7500410435665495e-06,9.989266047869264e-06,7.068159831680611e-06,1.8698086008570074e-05,7.6139680218391354e-06,7.956027968939152e-06,1.2502711931120264e-05,2.029079508579661e-05,2.068825100113757e-05,8.097946291350025e-06,8.043217017427892e-06,1.646287462516072e-05,7.854078447947746e-06,1.7437090642295738e-05
146,146.0,0.9915445970840383,1.006798055224823,1.903909156524545e-05,5.035833415832957e-06,9.975174780548311e-06,4.270454178695636e-06,7.0077608927491135e-06,1.4619056556456731e-05,1.003159046019082,0.993889296901658,1.0019289953497015,1.0032898919217852,1.0025144622696418,1.0011433655503417,0.9933100957377415,0.9996410305284821,1.0032915519514674,0.9915982400292532,1.0048242512879568,0.9925461973410682,0.9919971326084751,1.0013792702528594,0.9997800991952631,1.0034536663550593,1.001114646917898,0.9980551766111048,1.0003678603285617,1.0054610319068755,1.0004777118037147,1.000533956862612,1.0006781468806807,1.0057879581406837,1.006702627917421,0.9997779579075807,0.9999700493697804,1.0032431913613933,0.9935807509125762,1.0033389269651105,1.3892867138882975e-05,6.760048794554755e-06,5.035833415832957e-06,6.387801156651663e-06,6.089532394654358e-06,1.4716123859686509e-05,7.661800110642767e-06,1.4619056556456731e-05,7.0077608927491135e-06,7.2725166151926814e-06,7.616595472357484e-06,7.365256111859126e-06,7.426738411267841e-06,6.2423987949675905e-06,7.210141367455211e-06,1.5884503753095653e-05,6.34672532909842e-06,9.71257894285047e-06,6.630683421086681e-06,1.711423637403846e-05,7.141432150872151e-06,7.469966682755176e-06,1.2160446427254514e-05,1.8671061661808412e-05,1.903909156524545e-05,7.590258566330068e-06,7.530962864000815e-06,1.4960346624485185e-05,7.824185429717367e-06,1.5874292530598775e-05
147,147.0,0.9915303910185006,1.0068060018689546,1.752638503812165e-05,4.6442159128364675e-06,9.200329581361163e-06,3.9124268276678855e-06,6.434890800713003e-06,1.3345469392558954e-05,1.0032337189973586,0.9938957969608924,1.0019785624350865,1.0033433226646458,1.00256783916496,1.0012215806247924,0.9933118002066585,0.9997158725561421,1.0033407189282428,0.9915924635440838,1.0048675009268886,0.9925397048524516,0.9919972633523826,1.0014384424909466,0.9998328993495534,1.0035393107152042,1.00117592953395,0.9980677696313885,1.0004315476764836,1.0055546426577848,1.0005473803084663,1.0006063835817054,1.000692793151485,1.00589020811612,1.0068060018689546,0.9998529782903681,1.000044509960564,1.003322884788597,0.9935878592165646,1.0034243935636722,1.2715148790345073e-05,6.304769680526545e-06,4.6442159128364675e-06,5.888455930247127e-06,5.607666189616873e-06,1.3430353676943877e-05,7.175173347930565e-06,1.3345469392558954e-05,6.434890800713003e-06,6.744789133362474e-06,6.991879637951346e-06,6.833173096180742e-06,6.891456056792627e-06,5.731375951907435e-06,6.593139330851916e-06,1.4505987297713447e-05,5.821696370144289e-06,9.30287071135614e-06,6.074640642604923e-06,1.566743312891428e-05,6.545361465038599e-06,6.851079133820522e-06,1.1923638167705117e-05,1.719073881016352e-05,1.752638503812165e-05,6.952216172320389e-06,6.897661477858532e-06,1.3661516992933525e-05,7.263749288536653e-06,1.4492955814838279e-05
148,148.0,0.9915309425492069,1.0068392294872108,1.5863021253445263e-05,4.289928816133868e-06,8.575461693968618e-06,3.524590127849633e-06,6.001910733544479e-06,1.2180734057944216e-05,1.0032083536202518,0.9938164278257592,1.002025832101745,1.003392872336146,1.0026195535792377,1.0011994237480744,0.9932392727838826,0.9996920008041061,1.0034017217551328,0.9915309425492069,1.0049339277167644,0.992476927385916,0.9919298016435998,1.0014895427648614,0.9998198487228297,1.003517001034683,1.001223825970404,0.9979969737970527,1.0004751549259228,1.0055290589439743,1.0005901297014306,1.0006462963379696,1.0006308664993886,1.0058708134195857,1.006787435642718,0.9998956435488908,1.000088056582124,1.0033001021009273,0.9935088080493061,1.0034020373734718,1.1732169037257279e-05,6.173626800572425e-06,4.289928816133868e-06,5.435791149071834e-06,5.171867863543306e-06,1.2236296028807832e-05,7.148879591170151e-06,1.2128490361018509e-05,5.918971407496814e-06,6.639664656704075e-06,6.431215038377471e-06,6.7131070476106786e-06,6.830777637326505e-06,5.268870031300105e-06,6.009150524789035e-06,1.3243747984174773e-05,5.345728882239741e-06,9.328445520476594e-06,5.567791970884211e-06,1.4203906664382352e-05,6.001910733544479e-06,6.2875023541946365e-06,1.2180734057944216e-05,1.555864722738823e-05,1.5863021253445263e-05,6.365919625635996e-06,6.318814610200405e-06,1.2528375229628787e-05,7.111377343749083e-06,1.3229121369989844e-05
149,149.0,0.9915552976160539,1.0068912703680808,1.4435487351881158e-05,4.177189699541143e-06,8.227024348923312e-06,3.122429565007385e-06,5.781471518382509e-06,1.1189972518230117e-05,1.0032813902814461,0.9938674738800257,1.0020570015686836,1.003425581016529,1.0026521394983006,1.0012772705857762,0.9932963270940536,0.999768247030451,1.0034366640412817,0.991590422564694,1.0049693002313842,0.9925338467346415,0.9919879657821681,1.0015311887280294,0.9998916200103652,1.003615429026455,1.0012677194873636,0.9980671047468078,1.0005194200345044,1.0056433725121485,1.0006374716243687,1.0006929114781267,1.000711195840044,1.0059973785444787,1.0069157601323018,0.9999472089162595,1.0001395590948285,1.0033806427052143,0.9935631289112197,1.0034997107556902,1.0887718260141379e-05,6.2595793669101505e-06,4.177189699541143e-06,5.2963997364351536e-06,5.047449979599198e-06,1.1189972518230117e-05,7.386587686467755e-06,1.1049971855987158e-05,5.781471518382509e-06,6.765375978083493e-06,6.234393950752675e-06,6.836462319868289e-06,7.0389480108486406e-06,5.116655258597086e-06,5.532180658752739e-06,1.2232081265035797e-05,5.224561883819735e-06,9.622892387625674e-06,5.456667485668811e-06,1.2985568218160948e-05,5.8672318723262465e-06,6.154223673652555e-06,1.2630531953034576e-05,1.4165784929261939e-05,1.4435487351881158e-05,6.212524224062405e-06,6.163470580273146e-06,1.156224336506295e-05,7.283692582657745e-06,1.2213411896578133e-05
150,150.0,0.9915962906748703,1.0069525344835812,1.3152528087563874e-05,4.363208458863205e-06,7.92888875627891e-06,2.6203264115401727e-06,5.945249571559247e-06,1.022135600764813e-05,1.0033101878471362,0.9938916321019854,1.002089792036746,1.0034618512415405,1.0026881998768926,1.0013054694773824,0.9933280228508199,0.9997962382841099,1.003477288232586,0.9916365417483576,1.0050171137114525,0.99257760352697,0.9920239999583954,1.001566436841604,0.9999238554378816,1.003644644977739,1.0013004196887472,0.9980967700007478,1.0005509426736925,1.0056744901475172,1.0006688654357823,1.0007225605348644,1.0007452575951965,1.006033545928852,1.0069532280078988,0.9999809755589567,1.000173841880164,1.0034105219130236,0.993591687049551,1.0035292092781665,1.0032770000927412e-05,5.945249571559247e-06,4.363208458863205e-06,5.494543093542676e-06,5.308321159470898e-06,1.022135600764813e-05,7.035161020655298e-06,1.0068197221108362e-05,6.103367281166257e-06,6.392163481234628e-06,6.556558227777763e-06,6.464485007600678e-06,6.697433551283335e-06,5.386178486576532e-06,5.112744435811605e-06,1.1263396087086131e-05,5.566729541439892e-06,9.206301218066067e-06,5.832649563477367e-06,1.1865387697806602e-05,6.232253461163495e-06,6.5479602683436575e-06,1.2150874622613582e-05,1.2912016065797973e-05,1.3152528087563874e-05,6.584759203400928e-06,6.534728345037089e-06,1.0622092244120251e-05,6.970942283116969e-06,1.124230699410744e-05
151,151.0,0.9916427033104682,1.0070134318057302,1.275066763548926e-05,4.267823698969116e-06,7.641737096845864e-06,2.5440653064646967e-06,5.815817512673295e-06,1.0001797427509702e-05,1.0034035546306876,0.9939791516866533,1.0021230808479806,1.0034982173145295,1.0027238860561347,1.001404554190891,0.9934211397699206,0.9998948119988289,1.0035144285954967,0.9917313696907676,1.0050557337375494,0.992670060428427,0.9921170285899625,1.0015999952510153,0.9999978182323422,1.0037391070986608,1.0013353093732147,0.9982028968568605,1.0005865785973178,1.0057802233072082,1.000703718204474,1.0007580908610312,1.0008672106244239,1.0061449758078025,1.0070651595222453,1.0000130627321013,1.0002062738812048,1.0035074280483385,0.9936862457966877,1.003624006822217,9.738193724121904e-06,5.3979451230575516e-06,4.267823698969116e-06,5.335185240130776e-06,5.224588305083906e-06,1.0001797427509702e-05,6.407941066970001e-06,9.941249347643292e-06,6.026279422143202e-06,5.8383029347057245e-06,6.512880106868903e-06,5.901391152470022e-06,6.102207324515119e-06,5.356574191439383e-06,4.931985198766332e-06,1.1053916994070076e-05,5.549745779135007e-06,8.412794357731015e-06,5.815817512673295e-06,1.159550286817715e-05,6.183270829901891e-06,6.514035407058985e-06,1.116955891052256e-05,1.2539189124572505e-05,1.275066763548926e-05,6.512621788396102e-06,6.4682067815785e-06,1.0335375318097027e-05,6.3252407570229524e-06,1.104182457655459e-05
152,152.0,0.9916833171076589,1.0070643723065447,1.2738408952022974e-05,3.9688843105557394e-06,7.47678207197995e-06,2.8164525561999835e-06,5.408199716834867e-06,1.0555669747750933e-05,1.003408153908596,0.9940169582318162,1.0020966599682042,1.0034710622841774,1.002697463985742,1.0014137809620074,0.9934589261763176,0.9999021301647125,1.0034894548277882,0.9917702021073166,1.0050291050958815,0.9927069619466936,0.9921533045137776,1.001572046455859,1.0000076830981053,1.0037508926132794,1.0013061206028486,0.9982510082379182,1.0005549620979897,1.0057955517039194,1.0006718065789026,1.000726587855727,1.00092497527622,1.0061661606513936,1.007086665480698,0.9999783430639295,1.0001727810549843,1.0035142512028237,0.9937288828430014,1.0036354268054166,1.018012603379518e-05,5.011992879806541e-06,3.9688843105557394e-06,4.954710331947329e-06,4.879966514556481e-06,1.0555669747750933e-05,5.928499445713356e-06,1.0642892479159609e-05,5.6278632286705985e-06,5.408199716834867e-06,6.109693509378968e-06,5.4578108339994645e-06,5.638876509822445e-06,5.058044466500914e-06,4.8193147302988515e-06,1.1642039812179112e-05,5.2188461464400355e-06,7.838327424830188e-06,5.4682754194516326e-06,1.1864561974067564e-05,5.800064008373489e-06,6.1459263646115834e-06,1.0358629036212405e-05,1.2569774971742487e-05,1.2738408952022974e-05,6.063699342595979e-06,6.0253546050822904e-06,1.0801061970246474e-05,5.890134604393623e-06,1.1635812788357383e-05
153,153.0,0.9917069136512545,1.0070957659580428,1.245237058057066e-05,3.7993531396869072e-06,7.223334753195584e-06,2.844932759408271e-06,5.006219067285551e-06,1.0488946057659113e-05,1.003399711847349,0.9939727464555224,1.0020202502697588,1.003389010021678,1.002615748567653,1.00140609703887,0.9934077143295037,0.9998934414436468,1.0034006365477788,0.9917069136512545,1.0049331268422215,0.9926434301048255,0.9920978663733567,1.0014879468159696,0.9999604013130982,1.0037418797183408,1.00122467929413,0.9982083640060208,1.0004733233590792,1.0057963524825297,1.0005906559430415,1.0006450994659444,1.000884216993612,1.006173515834991,1.007095765958043,0.9998995507876551,1.0000939352477767,1.0035059129986923,0.9936814838675563,1.0036263957003768,1.0095712616154131e-05,4.681516521302295e-06,3.7993531396869072e-06,4.725217740560521e-06,4.666866000885024e-06,1.0488946057659113e-05,5.465686009906952e-06,1.059593279784203e-05,5.325720409915014e-06,4.96816902284738e-06,5.7433464751005266e-06,5.006219067285551e-06,5.186594955269357e-06,4.889850936897219e-06,4.606302031213961e-06,1.1555667223719106e-05,5.0523941343765945e-06,7.312662387508364e-06,5.302749726923726e-06,1.1636302640782081e-05,5.658624432026162e-06,6.014437854601303e-06,9.566810120489826e-06,1.2292762441767089e-05,1.245237058057066e-05,5.940007222485362e-06,5.900286889003058e-06,1.0706886799790912e-05,5.515994023060045e-06,1.1546652336237261e-05
154,154.0,0.991706315236352,1.007100680408372,1.18347886253586e-05,3.879799633219901e-06,6.954761927451663e-06,2.514971855895514e-06,4.974871193197109e-06,9.678822824562494e-06,1.0033039183859243,0.9939866079497421,1.0019797327783473,1.003345984787166,1.0025729977561193,1.0013102656987682,0.9934208345143393,0.9997977478132251,1.0033577729561638,0.9917168119167947,1.0048899383076113,0.992653170300318,0.9921095358448311,1.0014432066803205,0.9999175910455227,1.003640313982078,1.0011802986803995,0.9982282503297806,1.0004286862347274,1.0056898111190373,1.0005439753368826,1.0005965701703778,1.000912925087644,1.006065027768961,1.0069876520326024,0.9998530727048668,1.0000471128536674,1.0034079604453552,0.9936970303690421,1.0035242911644284,9.30703593497205e-06,4.717907343900237e-06,3.879799633219901e-06,4.773599122669887e-06,4.7335119504862545e-06,9.678822824562494e-06,5.354006598077862e-06,9.745064901059869e-06,5.38546149459252e-06,4.802886617976087e-06,5.763643048587809e-06,4.853527901504631e-06,5.049006695761857e-06,4.974871193197109e-06,4.311511278246071e-06,1.0700718854441804e-05,5.110821791260905e-06,7.001251337802164e-06,5.31607467976195e-06,1.0915982275060029e-05,5.70102223458535e-06,6.0128988970411795e-06,8.955691320606599e-06,1.1667532975183242e-05,1.18347886253586e-05,6.040445952913076e-06,6.004902132888608e-06,9.891221493417632e-06,5.467425990303087e-06,1.069142272411105e-05
155,155.0,0.991690506999186,1.0070828140102028,1.2170913410971304e-05,4.042854243731766e-06,6.964599003397483e-06,2.4239578220744056e-06,5.030501660735538e-06,9.245261141159595e-06,1.0032747416373404,0.993962232554559,1.0019946054246571,1.0033633640565978,1.0025916234261714,1.00128422778742,0.99339507324864,0.9997701909840243,1.0033791117005137,0.9916905069991859,1.0049109033852581,0.9926265254945236,0.9920838835528054,1.0014627570211567,0.9999094977002626,1.003613303965254,1.0011987245500067,0.9982082818321895,1.0004479549431846,1.00565719788684,1.0005626157381693,1.0006143603294435,1.0009010167125618,1.0060337737436926,1.0069576098567012,0.9998715602815331,1.0000650581360198,1.0033813622182353,0.9936698649221807,1.0034970345761867,8.838825111325026e-06,4.780961287745204e-06,4.042854243731766e-06,4.909803541658851e-06,4.897975928430787e-06,9.245261141159595e-06,5.3391607620267665e-06,9.275882782101071e-06,5.624282758999915e-06,4.783527409332503e-06,6.020668673302106e-06,4.826317601004319e-06,5.030501660735538e-06,5.2183080769996816e-06,4.33980689696031e-06,1.0479058543436975e-05,5.329057833265468e-06,6.865348595385263e-06,5.467629388328217e-06,1.0963855608718493e-05,5.865417561043315e-06,6.106494996494216e-06,8.671325071646657e-06,1.196918455283704e-05,1.2170913410971304e-05,6.252268223338502e-06,6.2292408144391235e-06,9.472559127869975e-06,5.463594775542641e-06,1.0457883723093732e-05
156,156.0,0.9916705826697466,1.0070485227923374,1.3026915734078002e-05,4.0916203328994655e-06,7.006931182548479e-06,2.562361346863073e-06,4.937979957120691e-06,9.074872875704886e-06,1.0032446272304694,0.9939924334517811,1.0020499593130339,1.0034237739809826,1.0026554527064715,1.0012568111106832,0.9934305509699373,0.9997421654012697,1.0034456359001573,0.9917309176726359,1.0049792671582298,0.9926682147590628,0.9921226601344787,1.0015304957369504,0.9999409946271252,1.003588882981682,1.0012657145439734,0.9982556771468717,1.0005142387575927,1.0056298614278594,1.0006263873297043,1.000675891629868,1.0009545720729074,1.0060089219659922,1.0069321822941941,0.9999326547399199,1.0001264170351787,1.0033527184607258,0.9937053165354196,1.0034730773755203,8.633920313373295e-06,4.478415131459935e-06,4.0916203328994655e-06,4.937979957120691e-06,4.93129418141674e-06,9.090906113889522e-06,5.0874572966103475e-06,9.074872875704886e-06,5.695642728874691e-06,4.75682192588158e-06,6.152699032507787e-06,4.742509710461895e-06,4.863566585306778e-06,5.335891189799277e-06,4.633090436343731e-06,1.0597408218111187e-05,5.431990467104151e-06,6.599756830691926e-06,5.534990033484686e-06,1.1408079997878447e-05,5.9425247878590054e-06,6.123373631880435e-06,8.434907378410951e-06,1.276815715338023e-05,1.3026915734078002e-05,6.3888009081790645e-06,6.37553970670655e-06,9.355570156592272e-06,5.147597144684764e-06,1.0565635515762126e-05
157,157.0,0.9916499075119061,1.0070041627835766,1.3979981027160589e-05,4.123707993073951e-06,7.407376702887544e-06,2.741738084799689e-06,5.485835408205922e-06,9.581639454767144e-06,1.0031890011990598,0.9940152191021148,1.0020724296962522,1.003450819103072,1.0026817034204818,1.0011953648152119,0.993456448957725,0.9996778021576038,1.0034778952609151,0.991770382549558,1.0050209822718774,0.9927064560125051,0.9921533774750492,1.0015514137810562,0.9999377393729242,1.0035271638178311,1.0012868199863134,0.9982869597441613,1.0005364272996715,1.005572666385612,1.0006474184485228,1.0006946086826702,1.0009932779656903,1.005955392115809,1.0068801822127003,0.9999566591708381,1.00014954575191,1.0032955555336223,0.993731238325756,1.0034112984947539,9.077222709912306e-06,4.9663719982479815e-06,4.123707993073951e-06,4.967936583037991e-06,4.9550719482434615e-06,9.623365858428044e-06,5.738441420218231e-06,9.581639454767144e-06,5.7398013076827436e-06,5.7125268608202485e-06,6.2773905480663035e-06,5.5995340916398305e-06,5.606057664128044e-06,5.330390005640485e-06,5.187168317311781e-06,1.1027745518696517e-05,5.403528274303308e-06,7.401837100716107e-06,5.485835408205922e-06,1.2125388029651359e-05,5.859767019917814e-06,6.002625497042825e-06,9.553433659666416e-06,1.3690566470591449e-05,1.3979981027160589e-05,6.28890087803232e-06,6.287195988384923e-06,9.860748394008197e-06,5.761228838762851e-06,1.1005892220267073e-05
158,158.0,0.991629914673007,1.0069560900127221,1.4673725957884733e-05,3.950050604472297e-06,7.726736540174857e-06,2.9724032622845094e-06,5.555439164336404e-06,1.0060146816483265e-05,1.003172184940109,0.9940271548340226,1.0020504750107462,1.0034278078222194,1.0026561230535405,1.0011764125189346,0.9934667531731631,0.9996581689749426,1.003451110104063,0.9917741715448352,1.0049888812119554,0.9927109508819567,0.9921634424398473,1.0015259858767394,0.9999287704859733,1.0035107074695857,1.0012536732065704,0.9983015586227807,1.0004994753073864,1.0055452480287608,1.0006052941866086,1.0006511944717738,1.0010096909888024,1.0059262828306488,1.0068508014901791,0.9999090070836688,1.0001016681645756,1.0032781352460285,0.9937444672631851,1.0033943174980464,9.395589025801735e-06,5.7379479058371525e-06,3.950050604472297e-06,4.752673837447954e-06,4.733917095078985e-06,1.0060146816483265e-05,6.628820316090942e-06,9.987506840994905e-06,5.47379378257443e-06,6.782185497108324e-06,6.001047674267284e-06,6.573423834195387e-06,6.527175292602489e-06,5.064426321400159e-06,5.561451704563408e-06,1.1309120687166508e-05,5.13821257438571e-06,8.611826378255946e-06,5.220056893379481e-06,1.2659699074152172e-05,5.555439164336404e-06,5.683130779101585e-06,1.1234411073560138e-05,1.4376051082898215e-05,1.4673725957884733e-05,5.939943834400034e-06,5.939064092231416e-06,1.0226447877650238e-05,6.710913828862343e-06,1.1293896358062097e-05
159,159.0,0.9916120373003918,1.006910660508575,1.3750961477396222e-05,4.119288421849482e-06,7.500445059498876e-06,2.6031690271994643e-06,5.650197253365905e-06,9.304579586426695e-06,1.003108386196438,0.9940231813156032,1.0019853523491409,1.0033560528867433,1.002582530243192,1.0011110899822424,0.9934600320189488,0.999594637218061,1.0033736474411639,0.9917569393886262,1.0049062035332084,0.9926939098351862,0.9921550135955653,1.0014469531221986,0.9998735408868421,1.0034382603811145,1.0011705150562558,0.9982841643654621,1.0004136347068002,1.0054627122409305,1.0005161043436235,1.000564679549508,1.0009876857507298,1.0058364520426772,1.0067599712511575,0.9998117125765237,1.0000050127209987,1.0032111740099179,0.9937378613940672,1.0033212479608036,8.64898502189276e-06,5.650197253365905e-06,4.119288421849482e-06,4.919314763701554e-06,4.894367688871826e-06,9.304579586426695e-06,6.51651409954193e-06,9.21909339934232e-06,5.6530442494368215e-06,6.758297322542976e-06,6.246493837120475e-06,6.538084054661658e-06,6.434901516956299e-06,5.240953083937847e-06,5.268588412613223e-06,1.0449641394815997e-05,5.275730714531442e-06,8.47100553475372e-06,5.3690032937756735e-06,1.1775601807618062e-05,5.668539833191533e-06,5.786203581316929e-06,1.1092337188227933e-05,1.3463155418255114e-05,1.3750961477396222e-05,6.007044912991616e-06,5.9963032691510476e-06,9.430472003984522e-06,6.631041151978341e-06,1.0433607490716382e-05
160,160.0,0.9915977085414024,1.006874230299937,1.3331956571262549e-05,4.645172758638945e-06,7.498660757357268e-06,2.354485411395451e-06,5.9047057576309735e-06,9.15716492768766e-06,1.003204276831665,0.9939982418332645,1.0020026206591646,1.0033790747967612,1.0026037823285239,1.0012123994244444,0.9934356046749706,0.9996967383150903,1.0033910135525614,0.9917281797394488,1.0049235286067,0.9926643674945009,0.9921301618555106,1.0014766578674594,0.999917148777806,1.0035526860943618,1.0012014936655405,0.9982581785827704,1.0004470675132726,1.0055771852734108,1.0005518660787813,1.0006023172259226,1.0009605201159302,1.0059506932104747,1.006874230299937,0.9998456144423101,1.0000392472886963,1.003314480140385,0.9937139607403644,1.0034354024654037,8.575705261058988e-06,5.152338864679007e-06,4.645172758638945e-06,5.494510325724077e-06,5.459375567126035e-06,9.15716492768766e-06,5.957636770628024e-06,9.084586224052825e-06,6.264951101043425e-06,6.235006199390474e-06,6.9526108343665275e-06,6.044321070919233e-06,5.9047057576309735e-06,5.854165959457736e-06,5.110152274252084e-06,1.028919627762339e-05,5.837680978626424e-06,7.699167833351497e-06,5.94347551626914e-06,1.1531951362869465e-05,6.233821288712277e-06,6.368108315944616e-06,1.0099400433496865e-05,1.307843239915213e-05,1.3331956571262549e-05,6.513923601567422e-06,6.500883601928124e-06,9.3114352932331e-06,6.04379862257356e-06,1.0284186727451384e-05
161,161.0,0.9915883615433818,1.0068525786741713,1.31990009763151e-05,4.588380782140546e-06,7.325183747845599e-06,2.4515712866189416e-06,5.524433675499015e-06,9.25102180971948e-06,1.0031666945767934,0.9939805277457513,1.0019606375034387,1.003335477728573,1.0025613208655828,1.0011735766284593,0.993415523628856,0.9996580164786487,1.0033491602620854,0.9917071924167186,1.0048812534092566,0.9926444009312331,0.9921107109317553,1.0014318690620152,0.9998844267130775,1.0035144614405471,1.0011558173258546,0.9982336745399059,1.0004011123101493,1.0055338359652524,1.0005041198321893,1.0005499953606685,1.0009295888293368,1.0059073037260062,1.0068312999825628,0.9997996784520167,0.9999942828260691,1.0032756098136695,0.9936944522958271,1.0033967184786141,8.816901495937506e-06,4.706920003665716e-06,4.588380782140546e-06,5.405993919574819e-06,5.367526941510782e-06,9.293381984158155e-06,5.441957809162438e-06,9.25102180971948e-06,6.121725990939433e-06,5.704347469220312e-06,6.779331620080833e-06,5.534596227811418e-06,5.396381987185976e-06,5.761628240624989e-06,4.928404221422989e-06,1.0443896109686634e-05,5.733348619791404e-06,7.004832275337344e-06,5.835669327878862e-06,1.1644368654624628e-05,6.123915680967176e-06,6.2720099118492804e-06,9.198825640853106e-06,1.3003506626011932e-05,1.31990009763151e-05,6.36936111429086e-06,6.3608671777689765e-06,9.489521718460241e-06,5.524433675499015e-06,1.045345442287813e-05
162,162.0,0.9915854294536722,1.006849177952889,1.2454556148405777e-05,4.344007597688756e-06,6.950155308227728e-06,2.3336869015292245e-06,5.182082169593179e-06,8.853631201893802e-06,1.0032095052376193,0.993961524783294,1.0019567554995843,1.0033290888224398,1.0025552780777527,1.0012142271344289,0.9933922595636613,0.9996996266175874,1.0033404134655188,0.9916770968707932,1.0048664486794803,0.9926174349365442,0.9920857646996616,1.0014244099471692,0.9998877982861484,1.0035566817550972,1.001145295809846,0.998190700742941,1.0003902902661144,1.0055626724617412,1.0004930433591555,1.0005401559086489,1.0008766067738972,1.0059274892681778,1.006849177952889,0.9997859129031472,0.9999817000504,1.0033150603016647,0.9936751402570149,1.0034384023291127,8.501204459244583e-06,4.344007597688756e-06,4.39266871165318e-06,5.182082169593179e-06,5.1855269335689375e-06,8.866359329727981e-06,5.037250460187804e-06,8.853631201893802e-06,5.902816896110575e-06,5.306835028762454e-06,6.5144037177757e-06,5.161677916506586e-06,5.0143964496253805e-06,5.584310482821995e-06,4.5607188267894835e-06,9.92118302114155e-06,5.548343432600279e-06,6.508884608135732e-06,5.634938004657654e-06,1.1108550521968042e-05,5.865627211229327e-06,5.973518033567144e-06,8.5573434108478e-06,1.229393124892916e-05,1.2454556148405777e-05,6.0604979169651715e-06,6.054114766305361e-06,9.071639545489858e-06,5.111731596011111e-06,9.931909598627532e-06
163,163.0,0.9915903454196162,1.0068645431966943,1.1834601834565823e-05,4.052745094092936e-06,6.756234464185484e-06,2.240572816042306e-06,5.095536958828725e-06,8.705406532823854e-06,1.0031555888714787,0.9938861529932566,1.0019537640173504,1.0033298270302136,1.0025565577228268,1.0011602998599964,0.993308447790618,0.9996423839082501,1.003341687351342,0.9915903454196163,1.0048657737828701,0.9925311932931061,0.9920000753729,1.0014295892430565,0.9998485582825475,1.003509483485789,1.0011511593756235,0.9980978711518916,1.00039650625396,1.0055035578297666,1.0004983277644293,1.0005472479639343,1.0007728928095505,1.0058564761813586,1.0067755048452633,0.9997877341852257,0.999984129235382,1.0032616324798806,0.9935972659818811,1.0033908472116289,8.34921057407762e-06,4.052745094092936e-06,4.346912267042872e-06,5.158819235036297e-06,5.205490151638878e-06,8.705406532823854e-06,4.724697176798142e-06,8.747129220964691e-06,5.95171909796727e-06,5.095536958828725e-06,6.6201191994204555e-06,4.962969042278432e-06,4.756090312053869e-06,5.577712112571473e-06,4.171948038607418e-06,9.639163783540685e-06,5.533044031536462e-06,6.216412113594396e-06,5.612751084647348e-06,1.0715243389644019e-05,5.774688559105883e-06,5.822559236871089e-06,8.243811310094141e-06,1.1706270894401496e-05,1.1834601834565823e-05,5.9389192242331105e-06,5.92748978998964e-06,8.857617337424204e-06,4.792069746744654e-06,9.645886574968657e-06
164,164.0,0.9916038614979747,1.0068896673879164,1.132001978183568e-05,3.781005277147313e-06,6.4510238044833535e-06,2.2254485862847866e-06,4.855097789507077e-06,8.545604475069014e-06,1.0031286704538513,0.9939143831734408,1.001996424396075,1.0033757653181041,1.0026005708036565,1.001131294114474,0.9933390466005274,0.9996121913890749,1.0033830439561062,0.99162294379951,1.0049078698615108,0.9925631057962521,0.9920307877031369,1.0014770848554988,0.9998686787463162,1.0034881512377718,1.0012015926644413,0.9981350044788577,1.0004490022674941,1.005492831787319,1.0005530457939962,1.0006048206301505,1.0008163088370934,1.0058461629954876,1.006764328630224,0.999842209699572,1.00003920065524,1.0032366717297247,0.9936286851853331,1.0033699467491621,8.139568164650989e-06,3.7862526711409535e-06,4.075228957767618e-06,4.855097789507077e-06,4.904828829193398e-06,8.545604475069014e-06,4.419425093368728e-06,8.641051772498409e-06,5.6391174142376925e-06,4.856489836062332e-06,6.346428763039227e-06,4.7308371122010785e-06,4.491785963026864e-06,5.21299491396269e-06,3.781005277147313e-06,9.366018990641726e-06,5.1912550523612364e-06,5.87404608995668e-06,5.2823284441120265e-06,1.0382228834897303e-05,5.4386537649952964e-06,5.471933124993302e-06,7.830924994749094e-06,1.1223395024220378e-05,1.132001978183568e-05,5.627405009412933e-06,5.613686698227868e-06,8.615853984118863e-06,4.492104932523051e-06,9.375142374581823e-06
165,165.0,0.9916240053831814,1.006913162989316,1.1459113752137716e-05,3.4678604985989776e-06,6.409188325824844e-06,2.2700106704391144e-06,4.438488549700119e-06,8.444420266277763e-06,1.0031796738655991,0.9939069934390709,1.002105723345266,1.0034937556457455,1.002718759517849,1.0011864569877418,0.9933381919155296,0.9996689233131817,1.003508523751803,0.991629294392454,1.0050365253081188,0.9925709548652323,0.9920323489874975,1.001594080690777,0.9999170722806227,1.0035340818760234,1.0013224527960833,0.9981207379122727,1.0005727799656334,1.0055363654236098,1.000680778946831,1.0007359941441176,1.0007937849877502,1.0058834492068545,1.0068008351316717,0.9999702675275506,1.0001673688162265,1.003287345559925,0.9936272351368939,1.0034157089749578,8.01407237479256e-06,3.4678604985989776e-06,4.084654242044526e-06,4.864363430246895e-06,4.946672570649292e-06,8.444420266277763e-06,4.03944608623914e-06,8.528380726384949e-06,5.655506625025315e-06,4.438488549700119e-06,6.381781128767407e-06,4.325696047339076e-06,4.111483756129384e-06,5.306510094447305e-06,3.7079015559345504e-06,9.255579882414365e-06,5.404446081774538e-06,5.394247458849889e-06,5.558612277076802e-06,1.0466135780419715e-05,5.81156188060101e-06,5.8222708963842536e-06,7.198703088098832e-06,1.1356927780014244e-05,1.1459113752137716e-05,6.177641603721208e-06,6.159533060868329e-06,8.497471202217754e-06,4.117046041916168e-06,9.279121035673231e-06
166,166.0,0.9916481236790889,1.006923642463653,1.1875277937970764e-05,3.186557057072924e-06,6.463951856968558e-06,2.4715819569956114e-06,4.112932816942453e-06,8.65540313824871e-06,1.0033022398717324,0.9939641814288898,1.0021751268733676,1.0035630710777936,1.0027865154223865,1.0013062176578031,0.9934017007116871,0.9997907480523974,1.0035740092359808,0.9916922385363476,1.0050996191793078,0.9926335579505976,0.9920975842766548,1.001663592006093,1.0000007358688874,1.0036516782549474,1.0013910806433464,0.9981876253211279,1.0006426487485514,1.0056590445784006,1.0007498672606607,1.000806403451699,1.0008695162132157,1.0060066673453805,1.006923642463653,1.0000368416341001,1.0002355207769502,1.0034076650511825,0.993687468676306,1.003533613570264,8.174303493445666e-06,3.186557057072924e-06,4.0893962296505805e-06,4.8682113229392744e-06,4.97781917314011e-06,8.65540313824871e-06,3.7044518185633834e-06,8.730395993608221e-06,5.671372948433052e-06,4.112932816942453e-06,6.415024293941956e-06,4.014014622665995e-06,3.7729772548705063e-06,5.3810381627777795e-06,3.6872165264250247e-06,9.62707733653957e-06,5.567256210385097e-06,4.953905599584464e-06,5.766630011798453e-06,1.0871491881505843e-05,6.08201721717509e-06,6.062267965675529e-06,6.601311728956674e-06,1.1769858133017616e-05,1.1875277937970764e-05,6.5831383922224445e-06,6.5580113599367455e-06,8.73562100787127e-06,3.7712878439791996e-06,9.652288229712365e-06
167,167.0,0.9916735629895497,1.0069131387012087,1.128631797202663e-05,2.9867784765802305e-06,6.124208567736604e-06,2.402024094036176e-06,3.894427137824801e-06,8.3184604841668e-06,1.0032597490159076,0.994059781592258,1.0021128590355828,1.003500006577757,1.0027160455984896,1.0012631986065745,0.9935044084877286,0.9997510637582235,1.0034901370766323,0.99178334260443,1.0050064262566065,0.9927247194848361,0.9921973834178027,1.0015991108206754,1.000006944366008,1.0036204570015734,1.0013267676959963,0.9983071565392178,1.0005798701633308,1.0056428136607183,1.0006856827549186,1.0007446093905572,1.0010025361470347,1.0059993461368586,1.0069158447052433,0.9999704189060343,1.0001701744628984,1.0033683040999621,0.9937920313441622,1.0035020619019173,7.828629078906837e-06,2.9867784765802305e-06,3.864660370497582e-06,4.570022460806514e-06,4.668679699572317e-06,8.3184604841668e-06,3.4684443841141845e-06,8.400308420165437e-06,5.310161988942324e-06,3.894427137824801e-06,5.994924710081651e-06,3.804410661437012e-06,3.532084428555187e-06,5.0334343609072156e-06,3.4375342357565337e-06,9.338662709883106e-06,5.210795771672356e-06,4.648610526907324e-06,5.3906734704291615e-06,1.041657286741131e-05,5.688764294411226e-06,5.703467192291728e-06,6.195063490572633e-06,1.1195825157142839e-05,1.128631797202663e-05,6.140987921972682e-06,6.109235283727403e-06,8.412253418111637e-06,3.5212478554688996e-06,9.35481820175452e-06
168,168.0,0.9916976699184157,1.0068873663023468,1.0248208212712516e-05,2.8222964644572766e-06,5.727831380753798e-06,2.139539388014901e-06,3.748816289647553e-06,7.652422002079534e-06,1.0032308682204099,0.9940643705204315,1.002077485588382,1.0034655723673769,1.0026780491664697,1.0012305606035512,0.9935018601674867,0.999716456912223,1.0034453385936073,0.9917738004983933,1.0049547084115542,0.9927153723439961,0.9921921860782575,1.0015626678326928,0.9999879612316009,1.0035927496556944,1.0012878108239744,0.9983071437201138,1.0005377985692152,1.0056023950804633,1.0006367258036326,1.0006939421737329,1.000990810464537,1.0059495034984611,1.006862211370495,0.9999142031917599,1.0001140147750518,1.0033393745354542,0.9937963890575364,1.0034739849068421,7.222862985381166e-06,2.8222964644572766e-06,3.6877624792951673e-06,4.337717316076029e-06,4.4235731678961e-06,7.652422002079534e-06,3.295472470114532e-06,7.732286189394921e-06,5.023561038244058e-06,3.748816289647553e-06,5.680813434943725e-06,3.6407420922954162e-06,3.360175782410826e-06,4.760097186149674e-06,3.1633598605110024e-06,8.585914942753734e-06,4.943727983207132e-06,4.553394995628542e-06,5.1067680501363705e-06,9.493358349991428e-06,5.392474488370303e-06,5.436635871347639e-06,6.124798741947887e-06,1.0172323466042927e-05,1.0248208212712516e-05,5.813324136509817e-06,5.7681960330672015e-06,7.729902278649681e-06,3.3172404128746384e-06,8.596714700477167e-06
169,169.0,0.9917177910695397,1.0068554602949518,9.69484248399454e-06,3.0053263919333837e-06,5.565480087131473e-06,1.8974987280943617e-06,4.041165664519115e-06,7.244978146701894e-06,1.0032409065157792,0.9940394949803594,1.0020192003921016,1.0034063060282645,1.0026223156325549,1.0012483488861497,0.9934765257928231,0.9997353766516317,1.003391696786969,0.9917450754587627,1.004899775719375,0.9926879542091069,0.9921655543392205,1.001506824246586,0.9999678013398695,1.0036070776988804,1.0012280430108402,0.9982802980654863,1.0004753572754808,1.005602490401587,1.0005670994018516,1.0006218040811554,1.0009565621408192,1.0059388748497649,1.0068480559226298,0.9998343861067454,1.0000357470537413,1.0033514417106029,0.9937687315707344,1.0034882624866566,6.801545339985819e-06,3.2230472045951012e-06,3.3725321973647384e-06,3.965699829566439e-06,4.041165664519115e-06,7.182136966528399e-06,3.830982815342755e-06,7.282966861921214e-06,4.596593219268917e-06,4.383633265917726e-06,5.226569157042162e-06,4.235797015604077e-06,3.9372973751830174e-06,4.348710017538204e-06,3.0053263919333837e-06,7.99593766643684e-06,4.52906098918033e-06,5.411165566721628e-06,4.6776075425663656e-06,8.858507032658803e-06,4.940224155045032e-06,4.979398347803268e-06,7.260836866706854e-06,9.592172778078193e-06,9.69484248399454e-06,5.33781832691996e-06,5.2880333264143744e-06,7.244978146701894e-06,3.71546134018272e-06,8.004354722222353e-06
170,170.0,0.991731273046774,1.006826555706908,9.281470275778478e-06,2.863950770101501e-06,5.44216691245327e-06,1.745540105339843e-06,4.225328629472618e-06,6.830672950686182e-06,1.0032396040392526,0.994029960664282,1.0020022640838107,1.0033887275505187,1.0026049733562838,1.001245151739893,0.9934640543429522,0.9997313706254122,1.0033760836382064,0.991731273046774,1.0048838169178085,0.9926738155899699,0.992153244241725,1.0014880227794356,0.9999548209117645,1.0035974746278142,1.001207080246571,0.9982745681104129,1.0004504934035998,1.0055854917081266,1.0005343453530755,1.000584069881489,1.0009471135369912,1.0059151531168686,1.006822140083929,0.9997953676129763,0.9999981882444949,1.003347756484574,0.9937559565960371,1.0034785533405393,6.437623922656368e-06,3.5213612849042903e-06,3.191250120902188e-06,3.75406623616695e-06,3.8093026727020417e-06,6.803346802820525e-06,4.225328629472618e-06,6.932345012010315e-06,4.292263234478554e-06,4.8180058118525085e-06,4.864155283488012e-06,4.65661996845432e-06,4.3606049915890625e-06,4.1200641652456456e-06,2.863950770101501e-06,7.424146111989799e-06,4.3061033902180525e-06,5.937581737099387e-06,4.458822337092133e-06,8.30330067831506e-06,4.713279954532868e-06,4.780223853972496e-06,7.912321066437407e-06,9.138362781665687e-06,9.281470275778478e-06,5.062176853598074e-06,5.024330473208899e-06,6.830672950686182e-06,4.007889127508159e-06,7.434036874650536e-06
171,171.0,0.9917361665830662,1.0068097875661006,8.550653843870735e-06,2.8111950074547517e-06,5.730135075429179e-06,1.4384115756260622e-06,4.362328008553691e-06,6.591768537821813e-06,1.0031720331047742,0.994056705600357,1.0019790193011144,1.00336502487713,1.0025758784219272,1.0011767100203903,0.993493174033885,0.9996657909600931,1.0033449799682264,0.9917523101557075,1.0048491323536306,0.9926952703647319,0.9921797370478354,1.0014579032804725,0.9999299407315244,1.0035259769116278,1.0011749106485266,0.9983068668231698,1.0004179052414823,1.005515830408786,1.0004995692056873,1.0005489532977516,1.0009812497671806,1.0058454965538615,1.006752695739925,0.9997596136306264,0.9999625585819849,1.003277969006628,0.9937887173683337,1.0034064755765872,6.083207126067156e-06,3.1905979786363586e-06,4.29056552112687e-06,5.047786293214208e-06,5.0771768177480855e-06,6.4529741955459496e-06,3.823112629442959e-06,6.591768537821813e-06,5.637720335277196e-06,4.362328008553691e-06,6.221400149170357e-06,4.218004908843445e-06,3.945626777767386e-06,5.4008821842369126e-06,2.8111950074547517e-06,6.9116080538202366e-06,5.701369022832489e-06,5.389204825514418e-06,5.9436314461399045e-06,7.677424542745813e-06,6.300809713671052e-06,6.5086789977685655e-06,7.200084771051798e-06,8.416215747590978e-06,8.550653843870735e-06,6.595503070937115e-06,6.580572977585679e-06,6.42852959817909e-06,3.626674420296341e-06,6.918744759963994e-06
172,172.0,0.9917333389277466,1.0068142909004132,9.245693612841259e-06,3.144909702096231e-06,6.8875750540831815e-06,1.910457247130774e-06,5.220038647176451e-06,8.352943264628643e-06,1.0032314197080638,0.9940675659568735,1.001948883238308,1.0033302864632228,1.0025370365105937,1.0012356577363972,0.9934953031102989,0.9997261848307833,1.003293636753772,0.9917316913131377,1.0047856136168387,0.9926761887214375,0.992171017539848,1.0014245942471562,0.9999415603756817,1.0035844857312834,1.0011434039725504,0.9983168701754426,1.000388986895119,1.005576413123294,1.0004690330743757,1.000519960205291,1.0009870968657268,1.0059067321620516,1.0068142909004132,0.9997305947206081,0.9999331178292697,1.0033353610641746,0.9937987834885462,1.0034650020884914,7.1665677880755254e-06,3.144909702096231e-06,6.181130160289395e-06,7.146479926167839e-06,7.13275042072959e-06,7.485454900144781e-06,3.7963682273899276e-06,7.670395725704092e-06,7.780844390795602e-06,4.307307413719994e-06,8.352943264628643e-06,4.179975674711957e-06,3.933935733765974e-06,7.469126639644123e-06,3.6152267023512495e-06,7.771837713423324e-06,7.864272477047757e-06,5.220038647176451e-06,8.217136186760883e-06,8.567900367533254e-06,8.665711045892695e-06,9.026234432161444e-06,6.951374131430534e-06,9.15023773595155e-06,9.245693612841259e-06,8.875364172806767e-06,8.906356942790725e-06,7.431702866187403e-06,3.586141797464528e-06,7.78383282281195e-06
173,173.0,0.9917243614592411,1.0068416422040747,9.930655377925586e-06,4.196138402564113e-06,7.650734322092068e-06,1.7103210124833352e-06,6.676363239419107e-06,8.856260933846927e-06,1.0032171118442619,0.9940651516535284,1.0019513289448527,1.0033303419657242,1.002535453444305,1.0012165341787327,0.9934875844553962,0.9997059375629445,1.0032847144655679,0.9917144866224737,1.0047698075110223,0.9926595349789813,0.9921597080961311,1.0014286386591305,0.9999402250322095,1.0035714475668578,1.0011473002679,0.9983233202679651,1.0003948301433057,1.005567567939279,1.0004743827186349,1.0005273528355387,1.0009997131524515,1.0058998531265984,1.006806971106841,0.9997333496824917,0.9999357656763072,1.0033196098167485,0.9937930324342842,1.0034516022267819,8.028561653682318e-06,4.196138402564113e-06,6.676363239419107e-06,7.610609830831287e-06,7.605495642038742e-06,8.278611563858317e-06,5.0684115579484846e-06,8.501826223917512e-06,8.279568407875114e-06,5.330793763596128e-06,8.856260933846927e-06,5.219172037549174e-06,5.176208028248784e-06,7.912102016551814e-06,4.259785316301892e-06,8.45824490220228e-06,8.281582469836799e-06,6.7150127083603134e-06,8.638905690585008e-06,9.342831622685185e-06,9.064249958936279e-06,9.434728591764196e-06,8.740491068460036e-06,9.868926335327908e-06,9.930655377925586e-06,9.21679081530819e-06,9.271011791538006e-06,8.220997251120601e-06,4.862985944839087e-06,8.474706515642906e-06
174,174.0,0.991710805555976,1.0068631838366853,1.0100239906425568e-05,3.990407366090916e-06,7.496022754174044e-06,1.3487595448048258e-06,6.258668657257143e-06,8.60263069196297e-06,1.003271130937653,0.994024610861684,1.002017666912291,1.0034004921968491,1.002607836517717,1.0012722561904028,0.9934544441739127,0.9997636775574178,1.003363306100629,0.9916937213134636,1.0048564710560033,0.9926338779139215,0.9921309877509933,1.0015011147524842,0.9999685989574614,1.0036258902311384,1.0012205571278108,0.9982835963357131,1.0004685340213908,1.0056256376584927,1.0005488213304288,1.000601971980198,1.0009574347623988,1.0059563689550248,1.0068631838366853,0.9998080571465134,1.0000110304430245,1.0033725730777097,0.9937546967397731,1.003506288258453,7.331031803357857e-06,5.046850613143375e-06,6.258668657257143e-06,7.0950459365470135e-06,7.1781870592196915e-06,7.577896336735916e-06,6.008855774970193e-06,7.78556817827221e-06,7.983600442179385e-06,5.966068297867151e-06,8.70361060289643e-06,5.868182085583534e-06,6.0419893014894436e-06,7.392117832586616e-06,3.990407366090916e-06,7.712378682044872e-06,7.743318959040371e-06,7.925535319935831e-06,8.075933845077177e-06,8.60263069196297e-06,8.53160817405151e-06,8.859433520098527e-06,1.0100239906425568e-05,9.16277397513939e-06,9.241035962639955e-06,8.76981508196556e-06,8.804554472623803e-06,7.503128288195296e-06,5.8915937474867415e-06,7.72862171033681e-06
175,175.0,0.9916942425963763,1.0068501611640621,9.31198555257402e-06,3.654415699523608e-06,7.185213578924986e-06,1.4142445654418902e-06,6.275658803269698e-06,8.455312014524382e-06,1.00320709887609,0.9940136262018874,1.0020460393941497,1.0034284518263568,1.0026409645645034,1.0012092142934512,0.9934481297442526,0.9997029047347349,1.0033970605959803,0.9916926428788686,1.0048932963285304,0.9926335897344988,0.9921258884630363,1.001534318704174,0.9999553995684615,1.0035620442692303,1.001255191388089,0.9982722161572861,1.0005012348295181,1.0055594350911294,1.0005837612229687,1.000635459767748,1.0009363140407597,1.0058917370644482,1.0067998655888029,0.9998489561390885,1.000051042667208,1.0033040238575588,0.9937495852716326,1.0034418097218332,6.699433922111801e-06,4.729058806600572e-06,6.275658803269698e-06,7.032635433266446e-06,7.138228166756764e-06,6.947970788092092e-06,5.576464603025766e-06,7.140332423270794e-06,7.992127395215612e-06,5.4962383267137365e-06,8.816744915266925e-06,5.404394161625671e-06,5.591039356906751e-06,7.2879342364275156e-06,3.654415699523608e-06,7.029101764618739e-06,7.68295447556797e-06,7.366382308488044e-06,8.04837704394525e-06,7.873147751938452e-06,8.66323003864003e-06,9.006988891072834e-06,9.31198555257402e-06,8.455312014524382e-06,8.574429180496956e-06,9.173818407865884e-06,9.16865804394247e-06,6.852313327739607e-06,5.521625086525292e-06,7.045406441735833e-06
176,176.0,0.9916762439588682,1.0068036657115123,9.625323912404425e-06,3.3826482971800963e-06,6.85225388303122e-06,1.5610347240770092e-06,6.061530384903949e-06,7.929655439579393e-06,1.0031269767041042,0.9939991105551026,1.0020343875766107,1.0034132433609764,1.0026226368160012,1.0011225624253848,0.9934365606588922,0.9996202312173836,1.0033728878010801,0.9916751867792325,1.0048652141974168,0.9926168963315902,0.9921113314398825,1.001517016718081,0.9999101164782765,1.003463792052972,1.0012409515491218,0.9982643055399931,1.0004877755041672,1.0054679175707375,1.000571245401926,1.0006211981926567,1.000931730214165,1.0058007996906269,1.0067089402730807,0.9998360778334405,1.0000379140088578,1.0032162004420737,0.9937377934542743,1.0033447327555756,6.061530384903949e-06,4.3028859442577205e-06,6.272003946186069e-06,6.970786480578427e-06,7.043210735650104e-06,6.290549205969233e-06,5.0818346622213525e-06,6.4658723843392435e-06,7.828326224040057e-06,5.039325474334402e-06,8.64806219946246e-06,4.951423845378811e-06,5.102436781013044e-06,7.172477631372845e-06,3.3826482971800963e-06,6.36786186041207e-06,7.61643562867999e-06,6.6831855345105585e-06,8.03392271459208e-06,7.1673991378799e-06,8.8333907521567e-06,9.250769320377149e-06,8.484671077563851e-06,7.779174040926808e-06,7.929655439579393e-06,9.625323912404425e-06,9.565890920057676e-06,6.201074610411292e-06,5.032866519835111e-06,6.3826208246617934e-06
177,177.0,0.9916583810218778,1.0067322505442151,9.46399929573451e-06,3.1803646779488177e-06,6.545455629309287e-06,1.5825900956221155e-06,5.874962623361689e-06,7.699832506775963e-06,1.0031788968816515,0.9939779899352648,1.0021023584356337,1.0034880343625359,1.002695314257089,1.0011740977339403,0.993414833831457,0.999671731909495,1.0034488300107627,0.9916583810218776,1.0049418061039093,0.9925998598966418,0.9920930442330954,1.001591729517155,0.9999430487220504,1.0035108144450473,1.0013146287395058,0.9982324867348172,1.000563082462625,1.0055026752247271,1.0006457540979719,1.0006993352672724,1.0008998200834591,1.0058274499746382,1.0067322505442151,0.9999065889939605,1.0001096019222724,1.0032691055566187,0.9937132377562223,1.0033921155465797,5.874962623361689e-06,3.950009641173414e-06,5.934491795262393e-06,6.577444736816526e-06,6.6730201300993056e-06,6.091315734438976e-06,4.668297757615265e-06,6.219278882786168e-06,7.387239393082078e-06,4.6114139311245785e-06,8.175472262598857e-06,4.532585119840502e-06,4.678121170694753e-06,6.807839503615453e-06,3.1803646779488177e-06,6.229524170306224e-06,7.263144014980051e-06,6.126178016437291e-06,7.699832506775963e-06,7.014974687069015e-06,8.582233874683587e-06,9.046979151102117e-06,7.768954959448374e-06,7.665666392287177e-06,7.837876593003212e-06,9.46399929573451e-06,9.377218230944148e-06,6.034091130582169e-06,4.640018023093576e-06,6.25112047237237e-06
178,178.0,0.9916419789020253,1.0066472123149954,9.071587394206134e-06,2.9624232696884788e-06,6.288847418432872e-06,1.588175189633383e-06,5.637813143669801e-06,7.3503975453381735e-06,1.003121991216349,0.9939680433336563,1.0021503330666477,1.003538401885584,1.0027487933249368,1.00112287095171,0.9934120005140399,0.9996231701970595,1.003512959614279,0.9916653753478214,1.005009821507529,0.9926060068106637,0.9920963850993095,1.0016422820950566,0.9999371146416006,1.003451352093227,1.0013630751107367,0.9982174561019409,1.0006114378537425,1.0054333566797011,1.0006924203938108,1.000745594082338,1.0008804705397807,1.0057540734987198,1.006657791607152,0.9999526469646016,1.0001557970310848,1.0032098506895974,0.9937066917124966,1.003332804657176,5.820361149085163e-06,3.6446249291623753e-06,5.637813143669801e-06,6.261091842765739e-06,6.4322201430513615e-06,6.020957554369017e-06,4.279219659990855e-06,6.1207530912416815e-06,7.222108752185501e-06,4.210790894232895e-06,8.136335550245438e-06,4.136301812193066e-06,4.269275909817822e-06,6.520961192219602e-06,2.9624232696884788e-06,6.196624422309669e-06,6.952828447613384e-06,5.647508164893035e-06,7.3503975453381735e-06,6.946093116101087e-06,8.229832718648775e-06,8.666021094111947e-06,7.118729865203147e-06,7.580165911636536e-06,7.750500420269403e-06,9.071587394206134e-06,8.986210758333222e-06,5.9792835577915515e-06,4.291327722506779e-06,6.2230725201045595e-06
179,179.0,0.9916273776687118,1.006570822027263,8.426839334013672e-06,2.6804652741102435e-06,5.839744498924174e-06,1.5223162987107319e-06,5.156911881853915e-06,6.960955460026625e-06,1.0029719433194537,0.9940010364992401,1.00208430691755,1.0034725657248502,1.0026779894348088,1.0009740848548256,0.9934464327655117,0.9994778856833085,1.0034357432202174,0.9916959933080788,1.0049291837566259,0.992636592035071,0.9921284990451354,1.0015764781323397,0.9998791171138919,1.0033050527719465,1.0012944233872267,0.9982498942388969,1.0005426536581148,1.0052844518045012,1.0006234124106266,1.0006767520916027,1.0009144653906485,1.0056071243059264,1.006510963028132,0.9998852883018278,1.0000880889000094,1.003060805339247,0.9937398155864643,1.0031865793003323,5.380695435021617e-06,3.3270837563356112e-06,5.26515629189083e-06,5.875240437453345e-06,6.09017647371361e-06,5.561773221496863e-06,3.881753247781337e-06,5.667259993415594e-06,6.986296487451235e-06,3.873872816928926e-06,8.052119165887031e-06,3.798043115663685e-06,3.8749657748070326e-06,6.107642148767821e-06,2.6804652741102435e-06,5.703712579611734e-06,6.492515837498756e-06,5.156911881853915e-06,6.832762151204779e-06,6.389518396649259e-06,7.659988538241244e-06,8.044403963763402e-06,6.487517845923214e-06,6.960955460026625e-06,7.114774528942968e-06,8.426839334013672e-06,8.351235229806015e-06,5.5084102215597755e-06,3.9135747244350254e-06,5.726670633470096e-06
180,180.0,0.9916146711295325,1.0065280942720738,8.056837174555959e-06,2.491858941668293e-06,5.568794084878453e-06,1.497539562658919e-06,4.7861200960855205e-06,6.611312196781275e-06,1.0029685308974787,0.9940738188382232,1.002082385141959,1.0034738521989566,1.0026774786106636,1.0009736203141928,0.9935271753380436,0.9994788201381752,1.0034380916714167,0.9917851470337883,1.0049356957439355,0.9927255013534744,0.9922111449229455,1.0015803803309427,0.9999140041908495,1.0033130274252302,1.0012946111069236,0.9983337206618013,1.0005413679216761,1.0052950297818881,1.00062288963382,1.000674840972057,1.0010038957215452,1.0056234240412878,1.0065280942720738,0.9998877151928137,1.0000907964892636,1.003059933293063,0.9938186005083433,1.0031947291237537,5.109399085616686e-06,3.1421899595595646e-06,5.105317989608639e-06,5.6933018748113856e-06,5.909895782983155e-06,5.2773281229096715e-06,3.61505893315643e-06,5.3906957977914665e-06,6.796692906259664e-06,3.6153729988576304e-06,7.882762898618387e-06,3.5659867860153118e-06,3.608404065673665e-06,5.935144151539627e-06,2.491858941668293e-06,5.406317535420895e-06,6.2926314933540245e-06,4.7861200960855205e-06,6.611312196781275e-06,6.076577601058019e-06,7.364720214988671e-06,7.720118127968062e-06,6.00826201922744e-06,6.585180893805054e-06,6.719622789889589e-06,8.056837174555959e-06,7.994816332563233e-06,5.2097775308109105e-06,3.6639636503127013e-06,5.428154594462692e-06
181,181.0,0.9916039530920834,1.0065363026489142,8.056351609902444e-06,2.322388836846943e-06,5.480299002603691e-06,1.5678455496558767e-06,4.48175212070812e-06,6.525371440599439e-06,1.0028619557202967,0.9940801062573233,1.0019936334493813,1.0033807303083753,1.0025841448168884,1.000868786139636,0.9935353607287744,0.9993757402572654,1.0033429143516053,0.9917905408193243,1.0048381739600911,0.9927309247342372,0.9922193140501285,1.0014867136248518,0.999850866627002,1.0032070312652381,1.001198513703237,0.998343469541823,1.000442655791596,1.005194455441902,1.0005207452162945,1.000571556632454,1.0010176209126882,1.005523566569084,1.0064277265745494,0.9997781174089466,0.9999823348327408,1.0029529284817928,0.9938252618637983,1.0030889866654484,5.044701758474685e-06,3.022871131855831e-06,5.153883377107144e-06,5.716019834889128e-06,5.9723929824619e-06,5.189092557475704e-06,3.399103257048362e-06,5.2876322182835695e-06,6.814221816515553e-06,3.3480027011965793e-06,7.892434147879127e-06,3.3279970738837815e-06,3.3768795772863684e-06,6.032713211559906e-06,2.322388836846943e-06,5.3152886695758e-06,6.381971559923394e-06,4.48175212070812e-06,6.671310577146861e-06,5.976027280256284e-06,7.377341669536745e-06,7.699174049284873e-06,5.641517797243061e-06,6.416941468633831e-06,6.525371440599439e-06,8.056351609902444e-06,7.99847588203071e-06,5.161479222684475e-06,3.4649793238160243e-06,5.3406529240041304e-06
182,182.0,0.9915953173639598,1.006581756790991,7.64518741858169e-06,2.2860356576774157e-06,5.428150749726091e-06,1.5760010466959223e-06,4.121079909382946e-06,6.559877512582663e-06,1.002911179390431,0.9940365865370208,1.0019531655207103,1.0033400120029654,1.0025424046050286,1.0009217188253694,0.9934916458882445,0.9994318021846313,1.0033022297757752,0.9917436376347486,1.00479429766747,0.9926841205199417,0.9921748126501568,1.0014429393844748,0.9998344399443494,1.003251804668946,1.0011533036322644,0.9982882437500294,1.0003974625963334,1.005228899544867,1.0004704340838293,1.0005154941131058,1.0009591584356194,1.00555043353314,1.0064534015683153,0.9997264682895469,0.9999303548147853,1.0030017577380377,0.9937792305682553,1.0031336312349848,5.51811191161967e-06,2.8271274687879834e-06,4.869730689989805e-06,5.38002553252603e-06,5.660720653786626e-06,5.74453264511337e-06,3.128330327183611e-06,5.729020553409544e-06,6.437991551417976e-06,3.0756535542494164e-06,7.460890399063528e-06,3.057034915986104e-06,3.110421719216435e-06,5.7241125331913596e-06,2.2860356576774157e-06,6.07889749294203e-06,6.058442143683034e-06,4.121079909382946e-06,6.3060153652152726e-06,6.559877512582663e-06,6.9688942955944795e-06,7.246791906087103e-06,5.218545278605819e-06,6.931105864630674e-06,7.013233877770423e-06,7.64518741858169e-06,7.584356367941954e-06,5.826014882326719e-06,3.1884865944323357e-06,6.087853468786654e-06
183,183.0,0.9915888577527577,1.0066430253399419,7.378882093941963e-06,2.277549835194408e-06,5.4220255134841425e-06,1.6612386882540381e-06,3.865378010318996e-06,6.809175339854805e-06,1.0030286565183215,0.9940310139629353,1.0020006369904033,1.003393558310412,1.0025929978828736,1.0010400670850126,0.9934832119344305,0.9995490281240323,1.0033547561420506,0.9917348918834719,1.0048473121802182,0.9926753961674231,0.9921674698881977,1.0014947758511374,0.9998885872637091,1.003371848926314,1.0012079480610685,0.9982799951663847,1.0004554672413466,1.0053547627434554,1.0005312705473632,1.0005787004437874,1.0009507746667896,1.005678534460652,1.0065819435255638,0.9997911885369561,0.9999936332097775,1.003122301814955,0.9937727519300209,1.0032538007115286,5.799426299193221e-06,2.6703237536018035e-06,4.817371117757126e-06,5.346934910097151e-06,5.568934666864516e-06,6.0999652372833825e-06,2.9207061375093785e-06,6.0078368111747185e-06,6.2928867647438594e-06,2.8678270370253454e-06,7.2191043788120315e-06,2.8493722112524877e-06,2.900237953608399e-06,5.657486370073957e-06,2.277549835194408e-06,6.598600128316886e-06,5.964152217120014e-06,3.865378010318996e-06,6.2106294594908206e-06,6.904918548048026e-06,6.809175339854805e-06,7.097186589307886e-06,4.8590325260687876e-06,7.229139005545103e-06,7.3018680576121295e-06,7.378882093941963e-06,7.3358306454064295e-06,6.230859920919882e-06,2.9900180007809007e-06,6.589131377599908e-06
184,184.0,0.9915846680660723,1.0066986769374042,7.722505274258936e-06,2.0863019263639745e-06,5.418310674275118e-06,1.783929858033372e-06,3.676769599485537e-06,6.8275043965001e-06,1.00311244749618,0.9939960385451659,1.0020554222590712,1.003450906342086,1.0026524046936458,1.0011253368102238,0.9934456907975016,0.9996342040698714,1.0034161490705098,0.9916963638823192,1.0049059219585554,0.9926354274008747,0.9921322904994295,1.0015562133909655,0.9999215701537376,1.0034572855378352,1.001273881585635,0.9982329151936057,1.0005259737779524,1.0054391998124719,1.0006034877428092,1.0006529461925588,1.0008990994296296,1.0057598108996404,1.006662514841998,0.9998661840126556,1.0000687042907397,1.003206518979416,0.9937338562072143,1.0033389046022627,5.494671670820924e-06,2.5175884849380754e-06,5.196753487785276e-06,5.798704741694404e-06,5.9971102466371295e-06,5.7194321018278884e-06,2.719109770691626e-06,5.6173872182010736e-06,6.8275043965001e-06,2.642691278141076e-06,7.722505274258936e-06,2.626420887968947e-06,2.6786704218728827e-06,6.0810090165680215e-06,2.0863019263639745e-06,6.246618696912523e-06,6.334820755714277e-06,3.676769599485537e-06,6.5861033732410315e-06,6.657755803767534e-06,7.102799421300691e-06,7.409047678830947e-06,4.598200739841768e-06,7.039555384134337e-06,7.139122851882331e-06,7.552651812956202e-06,7.5320650896589765e-06,5.9049620124793775e-06,2.8074465886689494e-06,6.235539495108662e-06
185,185.0,0.9915828421114997,1.0067272802250151,9.512695246610279e-06,2.172794791747559e-06,6.003234522646011e-06,2.3337782054730734e-06,3.436049593415609e-06,7.623083930190989e-06,1.0031818670973063,0.9939352300188837,1.0021208237190247,1.0035224889751206,1.0027258172685494,1.0011990140678775,0.9933847714159206,0.9997083745773231,1.0034915066166195,0.9916367535324832,1.0049827323121836,0.9925774197190237,0.9920718722919438,1.0016334454718148,0.9999494120285114,1.003531331215161,1.0013553246750713,0.9981633113600121,1.0006099002453865,1.0055086929628532,1.0006869671641931,1.0007367428866905,1.0008262391382268,1.005824758577302,1.0067272802250151,0.9999508809785171,1.0001532999921892,1.003277856707053,0.993672179888265,1.0034129841917385,7.539758560082403e-06,2.3694129091429197e-06,5.2820059641771235e-06,5.86845268244579e-06,6.1078497402626994e-06,7.623083930190989e-06,2.550746263344495e-06,7.381996019076023e-06,7.037385695243329e-06,2.468833018915862e-06,7.923737659351581e-06,2.4526723603802703e-06,2.504185492424476e-06,6.125377704295083e-06,2.172794791747559e-06,8.228620011173346e-06,6.354476229853628e-06,3.436049593415609e-06,6.58765464960566e-06,8.941820345658572e-06,7.03939517171679e-06,7.320743523024259e-06,4.291921090510003e-06,9.376996587793148e-06,9.512695246610279e-06,7.4170693727619146e-06,7.405555085883912e-06,7.938401525642839e-06,2.627970203867909e-06,8.209374250781816e-06
186,186.0,0.9915834736966349,1.006715571400561,1.1278562680074532e-05,2.2714926408577854e-06,6.499454925855166e-06,2.7509303883937305e-06,3.865092754253914e-06,9.428318518101287e-06,1.0031243082405146,0.993929653145328,1.0020982070849462,1.0034935351081677,1.002699587926319,1.0011330211233969,0.9933747129770603,0.9996406119190686,1.0034595038863037,0.991621431175011,1.0049477099505735,0.9925640466825479,0.9920594536435513,1.0016044224364267,0.9999128161282608,1.0034585900632798,1.0013259277603663,0.998161741749322,1.0005792793117978,1.0054314003886644,1.0006511425578757,1.00070207881809,1.0008310260091997,1.0057433668988267,1.0066447391991473,0.9999092496394292,1.0001129588992594,1.0032115551235716,0.9936661466612579,1.0033407169903414,9.471380546196617e-06,2.7670711310640295e-06,4.952216501774932e-06,5.462458624945742e-06,5.717102601688992e-06,9.428318518101287e-06,3.0854359059687324e-06,9.058619906673769e-06,6.574434495753673e-06,3.145464535880676e-06,7.3871462364376835e-06,3.123304952495059e-06,3.0732586351920896e-06,5.689410219675495e-06,2.2714926408577854e-06,9.940000012155526e-06,5.932016050827188e-06,3.865092754253914e-06,6.146553570780241e-06,1.0783339768723862e-05,6.560080148980182e-06,6.81541582325857e-06,4.730019552009604e-06,1.114272357045635e-05,1.1278562680074532e-05,6.88607755723795e-06,6.876638372738679e-06,9.807843974939336e-06,3.0971098372142307e-06,9.915058649298296e-06
187,187.0,0.9915866566290741,1.006682956886418,1.1441248976291389e-05,2.3599702080223674e-06,6.9159604074794626e-06,2.748928406923307e-06,4.344625014839038e-06,1.0072333054268117e-05,1.0031115511669038,0.9939197381074751,1.0020540918614325,1.0034482391713184,1.0026509640550592,1.0011105820372643,0.9933619427342711,0.9996159504795715,1.0034039619685264,0.9916083490958094,1.0048878821338474,0.9925515258474261,0.992046688300246,1.0015602154492875,0.9998896788390775,1.0034449829315244,1.0012829950284619,0.9981550627549438,1.0005364920379212,1.0054238584854174,1.000607568154953,1.0006597917234663,1.0008293359500318,1.0057387888501432,1.0066421926910487,0.9998626048016787,1.0000665799913087,1.0031966212307668,0.9936549903866853,1.0033272202189176,1.0213329582653783e-05,3.1623867971233956e-06,5.251816167207676e-06,5.755028984123697e-06,6.014135127674756e-06,1.0072333054268117e-05,3.6161907991740297e-06,9.65502574131785e-06,6.8049755053039e-06,3.8052472769074675e-06,7.553684394916526e-06,3.778730696086987e-06,3.639031377395982e-06,5.949927683464478e-06,2.3599702080223674e-06,1.0434279649912167e-05,6.247438803823037e-06,4.344625014839038e-06,6.499165290842093e-06,1.108423037636407e-05,6.930471738352421e-06,7.193568432707772e-06,5.260167993784254e-06,1.1316958121629823e-05,1.1441248976291389e-05,7.3365107759630966e-06,7.304394447309138e-06,1.0484122716932632e-05,3.5669060475758834e-06,1.0402910442416007e-05
188,188.0,0.9915924847164125,1.0066570106611106,1.1462182622910361e-05,2.5277482390140317e-06,7.282612401934282e-06,2.858807365970101e-06,4.216118423832096e-06,1.040992417289209e-05,1.00312848052793,0.9939080566490427,1.002063339287504,1.003460344506268,1.0026622769372444,1.001118762572989,0.9933494421564854,0.999619602391253,1.0034149272462909,0.9916082159080264,1.0049026533924625,0.9925548294092723,0.9920379464518617,1.0015699656130936,0.9998957900705596,1.00346199731026,1.0012922071863186,0.9981481395328698,1.000544569711497,1.0054430246603103,1.0006137620883593,1.0006662658293202,1.000826965047232,1.0057547593482463,1.0066570106611106,0.9998643726990514,1.0000690333425504,1.0032129515553223,0.9936458464839482,1.003344123220745,1.0594169630744434e-05,3.0447935746657665e-06,5.937960353996635e-06,6.459630726024984e-06,6.7333599047132416e-06,1.040992417289209e-05,3.477912027686583e-06,9.98557416718002e-06,7.460569631975488e-06,3.666492843767892e-06,8.204275165959194e-06,3.641529504836673e-06,3.5057199239708333e-06,6.667612251950403e-06,2.5277482390140317e-06,1.0695512255008626e-05,7.041383170223924e-06,4.216118423832096e-06,7.336646519252081e-06,1.1172653399524342e-05,7.87255855991416e-06,8.233957830551733e-06,5.096540306439157e-06,1.1341419925566891e-05,1.1462182622910361e-05,8.41012995894599e-06,8.356850275477106e-06,1.0830013637791183e-05,3.4348944510740673e-06,1.066023860213849e-05
189,189.0,0.9916010517662459,1.0066558051631238,1.1694401388301444e-05,2.5461689439147765e-06,7.268552198573451e-06,3.0229082273487817e-06,4.004140622724968e-06,1.0696721157788392e-05,1.0031006961578646,0.9938967741086562,1.0020712884283656,1.0034727796487888,1.002673372399843,1.0010883377385025,0.993338239095859,0.9995868931739925,1.0034264642042503,0.991601051766246,1.0049158203857587,0.9925500974645336,0.9920271785487024,1.0015820371140494,0.9998883941794583,1.0034354035952178,1.0013045482190646,0.9981368705725651,1.0005578490340978,1.0054147075021165,1.0006272327604808,1.0006792257224961,1.0008127992548326,1.005726415820377,1.0066283470121002,0.9998782850896407,1.0000828897983811,1.0031847032689198,0.9936389650845832,1.003317368540053,1.0805680846667321e-05,2.8660907792079124e-06,5.856115449788502e-06,6.369123759733492e-06,6.618920923654639e-06,1.0696721157788392e-05,3.2571491519731627e-06,1.0326920903299778e-05,7.278363221978979e-06,3.449826241713466e-06,7.99395345289512e-06,3.426686364659086e-06,3.282586515891944e-06,6.581797025374624e-06,2.5461689439147765e-06,1.0927048346761167e-05,6.965275213878814e-06,4.004140622724968e-06,7.261367427930367e-06,1.1420995489009442e-05,7.837549002747761e-06,8.260803775328143e-06,4.81208696653226e-06,1.158237448310815e-05,1.1694401388301444e-05,8.390795066093902e-06,8.33329780086978e-06,1.108001844657368e-05,3.232728490416003e-06,1.0897578698386565e-05
190,190.0,0.9916105847427975,1.0066594066707848,1.3152862475290575e-05,2.6421494684964138e-06,7.648542582473114e-06,3.6621859278761588e-06,3.915654176784734e-06,1.2289024177261042e-05,1.0030794212089338,0.9939058006116724,1.0020885191353437,1.0034935517111163,1.0026941935613218,1.0010653989482943,0.9933475752337554,0.999561594445817,1.0034492733204896,0.9916146075923165,1.0049374455489224,0.9925633772345748,0.9920367423833433,1.001606061666514,0.9998960448213122,1.0034174240606932,1.001327856236323,0.9981515539166828,1.0005807044202786,1.0053936354433306,1.0006475852008012,1.000697675293583,1.0008297254860385,1.0057030317615592,1.0066041361520077,0.9998972554880385,1.0001021194290096,1.0031618270316065,0.9936535659625966,1.0032995201872352,1.2289024177261042e-05,2.7541457819318506e-06,5.6772913339926486e-06,6.215421985540729e-06,6.4359029773096725e-06,1.228908637400335e-05,3.138787148097826e-06,1.1958737506986975e-05,7.074054285249588e-06,3.3286713794364397e-06,7.682824902675129e-06,3.3186748439677152e-06,3.1400422846437095e-06,6.432279110663337e-06,2.6421494684964138e-06,1.2477312767075998e-05,6.851110595931426e-06,3.915654176784734e-06,7.208140932513456e-06,1.2986342225725449e-05,7.760812433579633e-06,8.175452997843583e-06,4.694847391545491e-06,1.3065825890303013e-05,1.3152862475290575e-05,8.329817625185123e-06,8.263784962812143e-06,1.2628416008122361e-05,3.121934221831243e-06,1.2446869209392788e-05
191,191.0,0.9916118432368008,1.0066383799223801,1.4143562026522728e-05,2.738402432267658e-06,8.399189819989998e-06,3.996410333797204e-06,4.445974685513625e-06,1.3451742813615489e-05,1.003103296265185,0.9939210668957387,1.0020948153494098,1.0035012629014861,1.0026989829833972,1.001082656287146,0.993352339258183,0.9995735025410938,1.0034519721749169,0.9916118432368008,1.004934762434802,0.9925616910751341,0.9920399289017298,1.0016165813018403,0.9999115271191586,1.0034418860314327,1.0013408442513276,0.998165931953906,1.0005938573002255,1.005423701891765,1.0006605828154675,1.0007117722988133,1.0008514922652578,1.005736062197666,1.0066383799223801,0.9999071175087962,1.0001122119777413,1.0031838870198087,0.9936699447359887,1.0033244897075884,1.3451742813615489e-05,3.097358654153221e-06,6.098799409381975e-06,6.751381886564242e-06,6.99564378933487e-06,1.359654651563209e-05,3.4846564873574467e-06,1.3306807656103791e-05,7.651742877547971e-06,3.657059729179026e-06,8.174663054574796e-06,3.644958125442618e-06,3.449311697099325e-06,7.095299832396043e-06,2.738402432267658e-06,1.3770780869120054e-05,7.641223439707715e-06,4.445974685513625e-06,8.118078615540177e-06,1.4143562026522728e-05,8.649285799365143e-06,9.073970986253381e-06,5.271081242459981e-06,1.404592996490518e-05,1.4102691115948267e-05,9.263599232186979e-06,9.193558737131943e-06,1.3834028257539089e-05,3.4918069171659013e-06,1.3735747749689292e-05
192,192.0,0.9915981766615173,1.0065775498253908,1.3984746222430883e-05,2.67929938736326e-06,8.490884926694981e-06,3.860309705356218e-06,4.755011395859932e-06,1.3253475092751747e-05,1.0030804081834208,0.9939412319561322,1.002031981781307,1.0034373201589522,1.0026315785256352,1.0010559629668174,0.9933699316235186,0.9995464975938646,1.003378281530226,0.9916199598061968,1.0048546380040235,0.9925681273705761,0.9920556833184527,1.0015484904651977,0.9998857650988192,1.0034166315146107,1.0012717983843864,0.998179237883979,1.0005231120961762,1.0053925654309084,1.0005874074169872,1.0006400354390537,1.0008650134507107,1.0056984111798462,1.0065986827774882,0.9998262466865964,1.0000323162102056,1.0031590492569735,0.9936911061665629,1.0032989372539785,1.3243600092527207e-05,3.347439557955353e-06,6.151317109051642e-06,6.855930583670669e-06,7.113635999127906e-06,1.3498379176002037e-05,3.740498591074293e-06,1.3253475092751747e-05,7.751469571803983e-06,3.917920914356527e-06,8.232306497864203e-06,3.877448396309042e-06,3.7026555434196793e-06,7.278955808674976e-06,2.67929938736326e-06,1.3697035357992131e-05,7.87815397224107e-06,4.755011395859932e-06,8.389799654423782e-06,1.3984746222430883e-05,8.871034729265367e-06,9.27513765853051e-06,5.55277418602346e-06,1.383695248135036e-05,1.3891057658041637e-05,9.47447263243414e-06,9.405964961617297e-06,1.3667922555180827e-05,3.7406586670320836e-06,1.366149334647341e-05
193,193.0,0.9915807610938103,1.006518781964075,1.2826301662764137e-05,2.544172147471608e-06,7.843780298587874e-06,3.4990627728259284e-06,4.4069160459120755e-06,1.2162449690305826e-05,1.0030110317403758,0.9939042219885849,1.0020301244824832,1.0034337422744777,1.002631239680445,1.0009785114647565,0.9933343994318313,0.9994661146009471,1.0033831792798518,0.9915947285633565,1.004865724173647,0.9925414982347731,0.992025017453008,1.00154305058599,0.9998420603831789,1.0033342659919582,1.0012646746598655,0.9981416728275962,1.0005136652717743,1.0053059585218136,1.0005751175543312,1.000624733848674,1.000825915044676,1.0056100504294037,1.0065103445471073,0.9998140258758821,1.0000189962406345,1.0030823714922226,0.9936543695121131,1.0032171963732512,1.2051150571209318e-05,3.140511483443374e-06,5.718486809968827e-06,6.371167522680906e-06,6.623552985372484e-06,1.2360953021758029e-05,3.5401854196464604e-06,1.2162449690305826e-05,7.2714358295061435e-06,3.7411118586303565e-06,7.758047638958373e-06,3.6832771955191905e-06,3.52022383356877e-06,6.7417929758961024e-06,2.544172147471608e-06,1.2543565708039507e-05,7.272578577501293e-06,4.4069160459120755e-06,7.734213117912836e-06,1.2826301662764137e-05,8.184060813190688e-06,8.537380330116196e-06,5.090665907760327e-06,1.2732761380549238e-05,1.2786715222328802e-05,8.767608211646965e-06,8.69957819402337e-06,1.2486234936289885e-05,3.508593634087695e-06,1.250771623157752e-05
194,194.0,0.9915752292764438,1.0065182020918846,1.1654387068058827e-05,2.3820104765340938e-06,7.207544404955814e-06,3.1605387551639086e-06,4.024927142973312e-06,1.1109097143125593e-05,1.0030336451260546,0.9938916189823396,1.0019951639455766,1.0033926885589892,1.0025909264515351,1.000989036712965,0.9933151930199969,0.9994725492734828,1.0033396405803015,0.9915752292764438,1.0048211827082099,0.992522503386131,0.9920049422704468,1.001499135201611,0.9998243019646029,1.003344748844577,1.0012206613722519,0.9981247328734892,1.000469132721462,1.0053132749588058,1.0005269691155165,1.0005751905616431,1.0008102841342548,1.0056167507026728,1.0065182020918846,0.9997664864581499,0.9999711064785887,1.0030976025519314,0.9936392955090336,1.0032278484265762,1.0945221366525182e-05,2.903900510979764e-06,5.325614688099423e-06,5.932732552513109e-06,6.178831081648148e-06,1.1268625264362089e-05,3.290067241505799e-06,1.1109097143125593e-05,6.8417268611039724e-06,3.451011913238866e-06,7.331103234242263e-06,3.388228384035599e-06,3.263292126309388e-06,6.255753579618937e-06,2.3820104765340938e-06,1.1408092583231607e-05,6.723151318216202e-06,4.024927142973312e-06,7.140190366475967e-06,1.1654387068058827e-05,7.568074020852297e-06,7.873795477111506e-06,4.617849915595336e-06,1.156115273646242e-05,1.1603831020147726e-05,8.143927621138797e-06,8.074865105638406e-06,1.1353424439394455e-05,3.236923737814256e-06,1.137452317172115e-05
195,195.0,0.9915910433713725,1.0066046516855687,1.0606825506077962e-05,2.1630224831509394e-06,6.556496922538093e-06,2.8745438629313236e-06,3.675221065874761e-06,1.016176571315645e-05,1.0030129667470185,0.9939162151796678,1.0019889321802706,1.0033843767676727,1.00257943353084,1.000956198176256,0.993336766898672,0.9994361261251192,1.0033218596197193,0.9915943071152781,1.0048022632627198,0.9925413565110452,0.992025594367369,1.0014951823960365,0.9998288209339493,1.0033275872253204,1.0012167231876217,0.9981582846872449,1.0004646794006298,1.005294287111843,1.0005185857572698,1.0005673477998038,1.0008461005995282,1.0055981827176936,1.0065000114073974,0.9997544219581341,0.9999587258084279,1.0030732235376087,0.993666838182191,1.0032103921062927,9.96202958000086e-06,2.6815025794916592e-06,4.8237651536162745e-06,5.3795858973695724e-06,5.5998307809228555e-06,1.02783344553922e-05,3.0406164460466058e-06,1.016176571315645e-05,6.201764675395594e-06,3.1378686292184452e-06,6.646305031560062e-06,3.0712200446402216e-06,3.0002997535356786e-06,5.671139804427149e-06,2.1630224831509394e-06,1.0375539550096179e-05,6.094503260753707e-06,3.675221065874761e-06,6.473818013496427e-06,1.0606825506077962e-05,6.862754019561721e-06,7.137814703148256e-06,4.202905336815605e-06,1.0521361688313232e-05,1.0561303739947567e-05,7.392517799109717e-06,7.328306677874298e-06,1.0332951863004538e-05,2.964221201093429e-06,1.0345812223050758e-05
196,196.0,0.9916129832173108,1.0066978351150644,9.71841275380612e-06,1.965396141707896e-06,6.004962583071387e-06,2.6469493359847325e-06,3.3531232388255314e-06,9.41583250947165e-06,1.0030889842556132,0.9939663422887873,1.0020242633320644,1.0034157787578377,1.0026127479171743,1.0010241257457673,0.9933851978286582,0.9995010722383851,1.0033531637592434,0.9916432878540268,1.0048341491542916,0.9925887064849169,0.9920740369594447,1.0015301521561097,0.9998833532727236,1.0034038739730895,1.0012533053989918,0.9982141968322678,1.0005016674767118,1.0053690826970627,1.0005541039971546,1.0006036186807832,1.000901092885763,1.005673297048353,1.0065747143209451,0.9997870700773227,0.9999924862405853,1.0031432627537593,0.9937202351747481,1.0032857309018821,9.136442128536351e-06,2.4526377834357485e-06,4.399477126509231e-06,4.9297757522931e-06,5.123397749560008e-06,9.475997317115465e-06,2.779673055090331e-06,9.41583250947165e-06,5.674537107396037e-06,2.856507554315365e-06,6.078959164585233e-06,2.7927199470102178e-06,2.738939357275504e-06,5.20475844156499e-06,1.965396141707896e-06,9.49161964651773e-06,5.5854724837360026e-06,3.3531232388255314e-06,5.928596923419064e-06,9.71841275380612e-06,6.267407142873034e-06,6.508202591712642e-06,3.835905030604853e-06,9.658828672840098e-06,9.70271933524837e-06,6.736687083169128e-06,6.680264249715643e-06,9.487396175450755e-06,2.704114219260693e-06,9.46507680909476e-06
197,197.0,0.9916196580721642,1.0066901724736066,8.915720396888961e-06,1.8047535814947269e-06,5.501531354814021e-06,2.4253707590771774e-06,3.0675546353091238e-06,8.635423483614195e-06,1.0031787445963114,0.9940191601238736,1.0019970962480118,1.00338755521413,1.0025835905693694,1.0011165109261555,0.9934412781935572,0.9995936618162939,1.0033212719425786,0.991692686819129,1.0047987308770099,0.9926379221416725,0.9921287197283419,1.0014993125556135,0.9999242552498228,1.0034967372108365,1.0012218875839165,0.998286012249935,1.000470187950949,1.0054734773782836,1.000525879214418,1.000577970581878,1.000983487693167,1.0057865611549528,1.0066901724736066,0.9997598285820085,0.9999662098846621,1.003233997445181,0.9937793702314921,1.003377907596044,8.356178136438452e-06,2.2425414508803556e-06,4.025929575299402e-06,4.533004939106091e-06,4.6982907079234224e-06,8.670823184708646e-06,2.5187796496888645e-06,8.635423483614195e-06,5.201403313609444e-06,2.5932516486374877e-06,5.557533657061124e-06,2.537596232285383e-06,2.4812396086000345e-06,4.806187416901616e-06,1.8047535814947269e-06,8.665578104019302e-06,5.1557642129888805e-06,3.0675546353091238e-06,5.465334499325578e-06,8.899865259513135e-06,5.75624167631066e-06,5.96801074250355e-06,3.5374482915264697e-06,8.867124463683248e-06,8.915720396888961e-06,6.161243968646776e-06,6.1124919001389636e-06,8.678606880272443e-06,2.489331525451269e-06,8.642687501592944e-06
198,198.0,0.9915896771938378,1.006508679274141,8.198898231611759e-06,1.6916299493261387e-06,5.17513396391652e-06,2.2043968904704412e-06,2.8325642702222034e-06,7.875440567859748e-06,1.0031806911081491,0.9939606565966939,1.0019826575635091,1.0033726708732298,1.002566955285167,1.0011128300857095,0.9933772934597408,0.9995891055574511,1.0033001305360039,0.9916242076246118,1.0047737636741745,0.9925705117112759,0.9920645949631415,1.00148425809353,0.9998963025659785,1.0034931235114044,1.00120629270524,0.9982159535227791,1.0004553434149175,1.005464634035896,1.0005124760318778,1.0005660803484742,1.000906208132398,1.005774151730794,1.0066783886507584,0.9997483060304159,0.9999546740196726,1.0032339355998374,0.9937145119000943,1.0033743371673367,7.605160679444735e-06,2.1071066649610365e-06,3.946816618835256e-06,4.413812231794069e-06,4.602168639921149e-06,7.899645708151937e-06,2.314156353581449e-06,7.875440567859748e-06,5.130738960554855e-06,2.3521761191808106e-06,5.54870499563953e-06,2.3005497603389097e-06,2.2719250695338654e-06,4.701751241173856e-06,1.6916299493261387e-06,7.89529547657815e-06,5.028111578076384e-06,2.8325642702222034e-06,5.326214237715562e-06,8.137519562128245e-06,5.616090581007651e-06,5.791719489888276e-06,3.2973108023153815e-06,8.142309568291202e-06,8.198898231611759e-06,6.077434293684908e-06,6.020574696303811e-06,7.900693738699024e-06,2.3510535972933876e-06,7.876445233382311e-06
199,199.0,0.9915016498402367,1.0062187527084554,8.333730064357807e-06,1.7796494026133257e-06,5.11319853666161e-06,2.239876475173695e-06,2.6761637338124985e-06,7.77810400580844e-06,1.0031326676911583,0.9939194735125323,1.0019119604894808,1.0032936053251973,1.0024897705687406,1.0010579357374463,0.9933208963542292,0.9995302581332965,1.0032145400615633,0.9915546700882053,1.0046787832948225,0.9925019572100438,0.9920037058274858,1.0014091464856085,0.9998375288361002,1.0034403187967293,1.0011304786363913,0.998164266198882,1.0003813250212434,1.0054116300958478,1.0004416806883552,1.0004939967556068,1.0008540305965712,1.0057258535681481,1.0066321903359698,0.999685290313544,0.999890084588808,1.0031818577042129,0.9936631616332501,1.0033216564931293,7.390694748825462e-06,2.030592703485004e-06,3.900201480057573e-06,4.3297930506373605e-06,4.540031624041428e-06,7.819990417770902e-06,2.1973842640160932e-06,7.864942781295042e-06,5.084669379744985e-06,2.176717147157844e-06,5.556873911641739e-06,2.1355496154845204e-06,2.133325127588182e-06,4.631393946820778e-06,1.7796494026133257e-06,7.848068179537369e-06,4.9367217995015795e-06,2.6761637338124985e-06,5.238367362003196e-06,8.172330668277305e-06,5.551936942090416e-06,5.708250439418305e-06,3.1097922492877934e-06,8.263926010822093e-06,8.333730064357807e-06,6.0941129372177294e-06,6.033593620186143e-06,7.77810400580844e-06,2.2564078191966677e-06,7.822640667150774e-06
200,200.0,0.9913341852692665,1.0059203853880485,8.422916085185608e-06,1.9262650827715664e-06,5.009009422575992e-06,2.2548911639826455e-06,2.5668350257669333e-06,7.643521976677182e-06,1.0020305959010227,0.9935729275501893,1.0015074165167464,1.0027945813580432,1.002039383735606,0.9998712000305505,0.9930029970846833,0.9983396655507069,1.0027619983722156,0.9913341852692665,1.004206763361839,0.9922722040984265,0.9917325816720213,1.000915921869078,0.999121145869121,1.0021402373254953,1.0006233000112854,0.9977504269101269,0.9998695750294857,1.0039517702379972,0.9999246296559555,0.9999841742836615,1.000322883457535,1.0041249984427745,1.004985366715712,0.9991612340199225,0.9993660495080692,1.002005842417787,0.9933042449053961,1.00203166546122,7.169173039889113e-06,1.9471563114077652e-06,3.7174379430837973e-06,4.163984352967693e-06,4.336892989900216e-06,7.72402239754997e-06,2.1299860841872454e-06,7.839285795835672e-06,4.83800444033189e-06,2.073745139954844e-06,5.254358395386289e-06,2.0440673213697997e-06,2.0508552347551842e-06,4.481213603835191e-06,1.9262650827715664e-06,7.802739088358188e-06,4.771518916194646e-06,2.5668350257669333e-06,5.072172316397819e-06,8.203433878467257e-06,5.423775066506671e-06,5.603012206639556e-06,2.9570990916463634e-06,8.354579107467619e-06,8.422916085185608e-06,5.93565825425178e-06,5.89166865501088e-06,7.643521976677182e-06,2.155124409915834e-06,7.769780465567172e-06
201,201.0,0.9910693571108479,1.0057135699244188,7.73398193379478e-06,1.8281734463786732e-06,4.715162245909446e-06,2.058736398162366e-06,2.436190202417531e-06,6.998370199972986e-06,1.0008577008955764,0.9935377794325017,1.0013762363394183,1.002556663320605,1.0018786456675373,0.9986129082698713,0.9930853605713194,0.9970784799959757,1.00261210024624,0.9916453768231964,1.0040230370375602,0.9925662276134652,0.9919224445294186,1.000729662880872,0.9986173482047956,1.000773014941327,1.0004217503286388,0.9976703331656024,0.9996676539193569,1.0023679383400708,0.9997211188607608,0.9997967312976385,1.000043504725978,1.002357062253874,1.0031551051528398,0.9989516455041877,0.9991572471728062,1.000758835458932,0.9932959833660164,1.0006780896782064,6.526153975871626e-06,1.8281734463786732e-06,3.5481171479647523e-06,4.019788389165331e-06,4.177513262392565e-06,7.1436865869345155e-06,2.0098152734830104e-06,7.304452431017629e-06,4.685966795593969e-06,1.946496438540038e-06,5.067933113106251e-06,1.9196532584308896e-06,1.934317179213557e-06,4.327378003006132e-06,1.8480560281514854e-06,7.137788254250497e-06,4.596916622414349e-06,2.436190202417531e-06,4.886248308376149e-06,7.534025661539617e-06,5.2754840690872125e-06,5.461458238855214e-06,2.795713224369345e-06,7.679554382881136e-06,7.73398193379478e-06,5.7616955544834695e-06,5.730788146069259e-06,6.998370199972986e-06,2.0316603445366586e-06,7.10749090498479e-06
202,202.0,0.9907030964829678,1.0056982989290655,7.424221707009152e-06,1.9068641462120626e-06,4.5261355807904135e-06,1.9140265359783608e-06,2.6021334474553284e-06,6.71102455749386e-06,1.001444913178362,0.994683889784673,1.0023584451949692,1.0035676596178482,1.0029227635618374,0.9992400601085052,0.9944191463621634,0.9977094094803586,1.0036643525064317,0.99321338585375,1.0050393859765607,0.9941176117370277,0.9933703486416674,1.0018546279480816,0.9996854272216121,1.0014931920734618,1.0015499705978759,0.9989078048903487,1.0008028133444098,1.0030122530813526,1.0008649718631037,1.0009529940232023,1.0011586627707114,1.0029704483106678,1.0037564758969344,1.0001012732457448,1.0003085763766437,1.0013869864132203,0.9945256914312524,1.0013963547656177,6.3450491490918e-06,1.943457876460489e-06,3.314090372789193e-06,3.733657047814219e-06,3.89240691322204e-06,6.846979904331077e-06,2.06305381515526e-06,6.987694855718425e-06,4.372892145497168e-06,2.001651003668606e-06,4.725664645092589e-06,1.9619701485663946e-06,1.9911417164071654e-06,4.019766112834292e-06,1.9068641462120626e-06,6.901444752868083e-06,4.271871382995921e-06,2.6021334474553284e-06,4.537783222302996e-06,7.244758914668274e-06,4.898292153883335e-06,5.07058675856327e-06,2.93848357547422e-06,7.380156806734496e-06,7.424221707009152e-06,5.340770951044858e-06,5.319196117750447e-06,6.71102455749386e-06,2.1738438486889746e-06,6.863159373918377e-06
203,203.0,0.9902347988756287,1.0059745650134875,8.682565394249093e-06,2.243676060066046e-06,4.829348983100554e-06,2.130343197260839e-06,3.0939445975333576e-06,7.423041892084213e-06,1.0027187152931731,0.9958224462035048,1.0032308432753958,1.004488815849389,1.00386104082906,1.0006094749034238,0.9956496237533179,0.9990850099218802,1.0046054949693448,0.9944862993724224,1.0059745650134875,0.9953885042504986,0.9946299885887663,1.0029035455909807,1.001007894654912,1.0030484308035355,1.0025980970598087,1.0001492192391823,1.0018558936109616,1.0045564395011846,1.001923949627971,1.002015372082125,1.0023042062291945,1.0045566930719378,1.0053536960675165,1.0011690923370002,1.0013763846619346,1.0027540507106563,0.9957273710581235,1.0029422233022294,7.217372048662768e-06,2.454701196709643e-06,3.0939445975333576e-06,3.4592159564857507e-06,3.608971290710006e-06,7.4883934837883636e-06,2.5571123948981183e-06,7.547416041020727e-06,4.043878632379142e-06,2.4212246552533543e-06,4.379579009372596e-06,2.3618600414060278e-06,2.47170788481336e-06,3.741795734046275e-06,2.243676060066046e-06,7.77337246073142e-06,3.977586672375601e-06,3.4365482234178246e-06,4.218661676304452e-06,8.271787619588118e-06,4.521734691368548e-06,4.672084006155808e-06,3.91654934394666e-06,8.595404279587592e-06,8.682565394249093e-06,4.906558897769615e-06,4.886437839884142e-06,7.423041892084213e-06,2.800045147646156e-06,7.707242320761826e-06
204,204.0,0.9896638597788329,1.0065983678341912,9.551987557244977e-06,2.323888967407141e-06,4.986216648499997e-06,2.347867695155282e-06,3.18844317630362e-06,7.872626095671544e-06,1.0028140739452076,0.9953685111775827,1.0012080811124788,1.0022523678997663,1.0016703964252258,1.0007743600902026,0.994950538122308,0.9992661146890747,1.0023118411952914,0.9933236732591114,1.0036177326364222,0.9942562861987346,0.9937270071294749,1.0006880924852448,1.0001970106083429,1.0033054382801376,1.000346150310661,0.9995750067102757,0.9995998940837403,1.0048261407825707,0.9996635966372519,0.9997632090856969,1.0015228106562115,1.00487147355865,1.0056795340320592,0.9989062374682408,0.9991134183475416,1.002909335893257,0.9951977861150495,1.0031910456362418,7.737589592653007e-06,2.7548682144519e-06,2.8605811806563884e-06,3.2052052120875947e-06,3.350308491873965e-06,7.906280035683172e-06,2.9034204845352344e-06,7.926497677375509e-06,3.7868174643160116e-06,2.749581221957832e-06,4.13334636038434e-06,2.6810352968322433e-06,2.8121946078918596e-06,3.4667062753182483e-06,2.323888967407141e-06,8.26917445338745e-06,3.6824191043036253e-06,3.9728820577230546e-06,3.897873790679919e-06,8.928462154045668e-06,4.1569263605414504e-06,4.276603852470564e-06,4.6088760679482785e-06,9.416298431744145e-06,9.551987557244977e-06,4.500786217597538e-06,4.477151745492817e-06,7.872626095671544e-06,3.18844317630362e-06,8.187667306420844e-06
205,205.0,0.988989674682583,1.0074497352277167,8.843112163408949e-06,2.43008135946669e-06,4.998433185093392e-06,1.9759456441339608e-06,3.3589331486606553e-06,7.372094422320155e-06,1.001771132652551,0.9934934330177443,0.9969246562625386,0.9975614173315644,0.9970120001930635,0.9997261648974239,0.9925632796691907,0.9982252900652868,0.997399716412406,0.9901366369730513,0.9985120797384097,0.9911249976726055,0.9909781604127701,0.9959110709265326,0.997532909694558,1.0022488393033393,0.9955222974709459,0.9973384901684077,0.994766213324128,1.0038036541695614,0.9948248168161816,0.9949411986431207,0.9989437125409951,1.0038819797689933,1.0046988659231537,0.9940599256829873,0.9942664364757559,1.0018703271117901,0.9931182189103959,1.002132062918822,7.235692443187614e-06,2.829900782734634e-06,3.1311700791167645e-06,3.5703976029433225e-06,3.6913261943198863e-06,7.409297370187181e-06,3.168305473535511e-06,7.454492749462717e-06,4.271374675437666e-06,3.2791150133592273e-06,4.800798837978564e-06,3.1928442207468773e-06,3.1472829624759886e-06,3.7549899976446667e-06,2.43008135946669e-06,7.728404661659385e-06,3.964800806794008e-06,4.077539831911013e-06,4.128453986216797e-06,8.320535983005696e-06,4.30217054215377e-06,4.408914552425347e-06,4.697671457148574e-06,8.728367944256864e-06,8.843112163408949e-06,4.5039309577807236e-06,4.498260563778938e-06,7.372094422320155e-06,3.3589331486606553e-06,7.652734768683472e-06
206,206.0,0.9882116390768819,1.0083647020756121,0.00024094474738599062,8.817753828195277e-06,6.521793654846764e-05,6.857261421978858e-05,2.009212140756843e-05,0.00012653916091662996,1.0021310548275078,0.9923852301989885,0.995708688713618,0.9962763444442752,0.9956950734215454,1.0001181686091234,0.991140078557664,0.9986223241324986,0.9959470634566372,0.9882116390768819,0.9969708276522972,0.9892349829131277,0.9893181081028941,0.9946442022110458,0.9968414726887781,1.0026701525642085,0.9942666743723141,0.9960261016103568,0.9935169351418062,1.004255842148023,0.9935838081119429,0.993714760043612,0.997406692821432,1.004363554737505,1.005189065805845,0.9928293879787302,0.9930349649399249,1.0022586948425811,0.9918936168330202,1.002556485221947,0.00011164860534054866,1.402040112409579e-05,1.9020702612838073e-05,2.7443042474387486e-05,2.3355314076225886e-05,0.00012904386054665392,1.3124816358818981e-05,0.00013020416549213966,2.449623824179142e-05,8.817753828195277e-06,2.710893502463237e-05,9.101203913866144e-06,1.0725349027555674e-05,2.692955039363096e-05,4.8492688298689294e-05,0.00015325819930978428,2.8405495156203603e-05,2.009212140756843e-05,2.8878795152642525e-05,0.00019156515556417532,2.9348081103324226e-05,2.880517045097647e-05,3.0538861322537746e-05,0.00022835940299638672,0.00024094474738599062,2.981608465135309e-05,2.9870315458675634e-05,0.00012653916091662996,1.5632072804653933e-05,0.00015095180601905678
207,207.0,0.9873394049554698,1.0091793032594254,0.0009316048256048801,1.752159067007288e-05,0.00021782617284617643,0.00027395141748965725,3.927405035423753e-05,0.000462867907670753,1.004398865977856,0.993954229490351,0.9994151047771334,1.0003122241891915,0.9996874932380921,1.0024761644635025,0.9929831973636382,1.0009779051630205,1.000007872149535,0.9904047578308958,1.001028305015285,0.9914073380300925,0.9913249481395269,0.9988718732925453,0.9997025671588351,1.0051711105933918,0.9985679930085171,0.9978022194676368,0.997858303301278,1.006753192455745,0.9979680193680951,0.9981168779890557,0.9992120270472564,1.006878818865066,1.0077120261428636,0.9972615248035293,0.997463639053486,1.0046063620657415,0.9935886360462414,1.0050569031902643,0.00040786188172902625,2.5983669272061872e-05,3.927405035423753e-05,6.291066727863257e-05,4.921995776526752e-05,0.0004718557133501812,2.18066559696807e-05,0.0004753035313742686,5.023020168849865e-05,1.7628949594626047e-05,5.687527019589752e-05,1.752159067007288e-05,1.7819607679413957e-05,5.828193407077419e-05,0.00013739470680146219,0.0005606438816505429,6.214591666375343e-05,3.852165104923775e-05,6.303539597715506e-05,0.000721744895550501,6.401436904930988e-05,6.170684622267992e-05,7.175655550588166e-05,0.000877012017083673,0.0009316048256048801,6.531885915362116e-05,6.536829916760143e-05,0.000462867907670753,2.79312063246676e-05,0.0005511441709169332
208,208.0,0.9864236503270413,1.0097295736607044,0.0013267997454085524,0.00010907495088293972,0.00036975937554370523,0.00034925403652046614,0.00014920083147088324,0.0006479765305138739,1.0063872501059064,0.9969019660017394,1.0045072100764356,1.0057789672599422,1.0051155561200036,1.0045012968108713,0.996523541076622,1.0029972776064406,1.0055065266433454,0.994754117959567,1.0064452619480484,0.9957043571176372,0.9952515907602395,1.0045523422547071,1.0034386057420006,1.0072950062131687,1.0043217253047674,1.0011280067676938,1.0036614954308434,1.0088180116420826,1.0038227242285351,1.0039888019035281,1.0026764013010077,1.0089047426077913,1.0097295736607044,1.0031690363230266,1.0033671188106879,1.0066354722316866,0.9967887873897402,1.0071891050773758,0.0005713101922098766,0.00012689062040605425,0.00010907495088293972,0.00013594404850299582,0.00012759856252163865,0.000660307737120444,0.00016806557541973306,0.0006647684123881861,0.00012980888077215394,0.00024919038915150653,0.00013037735426402782,0.00024190158272872282,0.00020183630327588135,0.00014920083147088324,0.00022853951162513396,0.0007842964200355162,0.00015336997499769701,0.00015353157245113109,0.00015536818110729804,0.0010177331227679573,0.00015776586783190918,0.0001577268995527551,0.00016124294961590934,0.00124558302280475,0.0013267997454085524,0.00016000301191264985,0.00016033602241537545,0.0006479765305138739,0.00014563017955664435,0.0007706028125989598
209,209.0,0.9855253097040279,1.0098960249855113,0.0014025118325052194,0.0002815872717948823,0.0005932748336747416,0.00029446451510337134,0.00038992922323063034,0.0007512809371576925,1.005508428533598,0.9966454281797158,1.0072467612294118,1.0087487820479883,1.0080476684755977,1.0034628364667704,0.9965141588911178,1.0019526706173225,1.0085009951385606,0.9952245158110203,1.0094182216672813,0.9961420704218562,0.9954542461911037,1.007595276084563,1.003936128976391,1.0059450146747289,1.0074200849567965,1.000876799705842,1.0067786125505802,1.007179803774472,1.0069539309284934,1.0071300388040472,1.0025057010212866,1.0069451791285968,1.0076688135270035,1.006312026595162,1.0065083375014383,1.00559331380435,0.9965886729085436,1.0058826331203443,0.000659967068264789,0.00040740349908816666,0.0002815872717948823,0.0003119130741096459,0.00032225515664279126,0.0007624326236267612,0.0005368595198661126,0.0007681357886587137,0.00032742649967994485,0.0007349937764700226,0.00031540388186063374,0.0007189380395205782,0.0006275973613287537,0.0003826365319239452,0.00047888355358056706,0.000926082364640561,0.00038537419941051757,0.000477907429054432,0.00038992922323063034,0.0011187509282345126,0.0003954195958229858,0.00040087931981160486,0.0004058676897127688,0.0013283379654501469,0.0014025118325052194,0.0004003678058504004,0.0004011487903893128,0.0007512809371576925,0.0004663699099466353,0.0009115833726085288
210,210.0,0.9847053175988616,1.009737076237963,0.001527139598996631,0.0005563441071020895,0.0008465725566132435,0.00023330065106924103,0.0006908433515622142,0.0008967258522447012,0.9992355642033829,0.9919053848300575,1.0029090478781952,1.0038815609519365,1.0032963592011213,0.9966968323849877,0.9913062059511439,0.9951827225041221,1.0036081079802466,0.9896395710135952,1.0044208115280553,0.9905764178123491,0.9900582423359859,1.002509922398354,0.9978634238388674,0.9983148395631052,1.0022827349569625,0.9954271682298691,1.0015985273890817,0.9990502453304153,1.0017297125929598,1.0019045557542616,0.996818584510455,0.9982485703711598,0.9987858091777331,1.0010318867312955,1.0012302943735416,0.9987968422336312,0.9915397657323936,0.9983179956395891,0.0007633375443045643,0.0005600813955570392,0.0005962652407528979,0.0006908433515622142,0.0006903327260261774,0.0008879226945030048,0.0007239819143380875,0.0008967258522447012,0.0007275449094724962,0.0009718373343528665,0.0007347709273648659,0.0009518069582946405,0.0008364069153480105,0.0007688210656731944,0.0006552994639448116,0.0011058213812252641,0.0007819920728872892,0.0006570887777422466,0.0007882879999354667,0.001261352392704934,0.0007957184334462137,0.0007994857004711418,0.0005563441071020895,0.001458971614504963,0.001527139598996631,0.0008023085509848635,0.0008031349463298132,0.0008767317110657534,0.0006377480685905052,0.0010890730486705642
211,211.0,0.9840246085239746,1.0093556232466911,0.0037880354207156146,0.0007778665443061824,0.0020713452956301393,0.0011296494129282243,0.001090698492954984,0.003466912448823659,0.9918338668149296,0.9876325810971679,0.9946154822036998,0.9945221819374608,0.9942364027420788,0.9888168158561469,0.986397710212705,0.9873016509901497,0.994343947402747,0.9840246085239746,0.9950579572442819,0.985003306024153,0.9848192602738484,0.9928260121344235,0.9900591453046766,0.9897027525545895,0.9924466726232871,0.9904641950386142,0.9916839870311266,0.9902716398635759,0.9917381461626004,0.9918859853593609,0.991611714788801,0.9892522650366452,0.989715790947843,0.9909563817943596,0.9911599193786013,0.9908634562606871,0.9869277295343529,0.9897396197794861,0.0007778665443061824,0.0007996053844326248,0.0027383300786137377,0.0032888524905898696,0.0032239412726950394,0.0008964121526015867,0.0011584969507343387,0.0009044738275231054,0.0035511276117667512,0.0018681337044608843,0.0037880354207156146,0.0018108796918458309,0.0014554511559130355,0.003389800565408219,0.0012430308848295115,0.0011064845336463307,0.003466912448823659,0.0010219958402616822,0.003482669521789774,0.0012418719035953015,0.0034950175334532464,0.003476083491688637,0.0011171570885672238,0.0014209859683787637,0.0014826643227638134,0.0035074235618448046,0.00350872940277551,0.0008844186290287495,0.0009428083928953704,0.001090698492954984
212,212.0,0.9835277076257884,1.0088545618403257,0.007243219012065023,0.0007678357663981013,0.0035182233756187605,0.002412080763700162,0.001268908868977487,0.006406795671938914,0.9910212387958486,0.9889361275074313,0.993262497429648,0.9929104321345141,0.9927349268510988,0.9879889610105348,0.9878387142951192,0.9864804224746823,0.9928374269890082,0.9856164025946783,0.9935323279921511,0.9865804933473017,0.9863379810330436,0.9911786359089402,0.989703320109064,0.9888951702839752,0.9907355139595722,0.9919135309319125,0.9899329980250506,0.9896344673289785,0.9899438784746593,0.9900643193324172,0.9931478530040914,0.9887730039100096,0.9892806144651385,0.9891166648931524,0.9893244209695794,0.9900021556901937,0.9883089729918514,0.9889239128959237,0.0007678357663981013,0.001268908868977487,0.005126351079358784,0.0061438990025288465,0.006046130411302925,0.0008716077538332397,0.001972695260437863,0.0008771840264658498,0.0067292818250763555,0.0034399707699103825,0.007243219012065023,0.0033225903286079727,0.0025843970004350058,0.006290313353557295,0.001987761094476764,0.001056519723180651,0.006418526766159989,0.0017117905253738995,0.006440837280135567,0.001176168798750642,0.006453857984460342,0.006406795671938914,0.0021168797007812467,0.0013338408214585912,0.001388706004732761,0.006467615740038049,0.006469976144987626,0.000859883500380167,0.00153007924283871,0.0010430778099137523
213,213.0,0.9831935025866811,1.0083367878474985,0.008280545493389609,0.00113964545405297,0.004187659574733125,0.002730917178006634,0.0016237148562711309,0.007512288704026902,0.9952228098738045,0.9936337981850119,0.9982689326673118,0.9983826835280237,0.9981165470429434,0.9924689888752698,0.993186489150398,0.9909788902220035,0.9982920934745837,0.9917332950803638,0.9989247557929732,0.9926481164888011,0.9920634323296597,0.996872518226925,0.9950078117922784,0.9937958260152389,0.9964834025857038,0.9971505268690989,0.9957112485969589,0.9947091950214851,0.9957546500215291,0.9958804629156156,0.9985321136883025,0.9940305881712586,0.9945769368050591,0.9949625528631884,0.9951678430138036,0.9944687862508339,0.9933359462596536,0.9938047641373513,0.00113964545405297,0.0014843151469625907,0.0059609041335885946,0.007118777973933336,0.007013343576072598,0.0012754689131728519,0.002309690702565891,0.0012810149497480185,0.00775176977103266,0.0040166218864951765,0.008280545493389609,0.003881102673062527,0.003025025389315625,0.007352980467200011,0.0024753502039119198,0.001509838208637874,0.007512288704026902,0.00200888084698097,0.007553901310960339,0.0016237148562711309,0.007587834320692505,0.007548547203921784,0.0024987610156703022,0.0017825428187096585,0.0018379832117383593,0.007625188450028875,0.007625692066861247,0.0012604274506982278,0.0017899984799774802,0.0014976315623136394
214,214.0,0.9829844717230211,1.0079051970968402,0.012090915387641515,0.002116856775230764,0.006484325557810435,0.004099348231517802,0.002746767616056731,0.011382340940261517,0.9997373519395313,0.9980855699124932,1.0034319098478932,1.0040000093405241,1.0036634178758743,0.9972718769328119,0.9982371642049316,0.9958059691721599,1.0039207940381805,0.9974798112976123,1.0044992824563723,0.9983507304883711,0.9974533975979587,1.0027267048449633,1.0003650022827946,0.998992842339187,1.0024161356357015,1.0020958246970995,1.001698521047544,1.000087503102144,1.0017998319018326,1.0019439223093651,1.003611629493963,0.9995884789377422,1.000169401913167,1.0010692109597625,1.0012704938622614,0.9992479703637243,0.9980903520309682,0.9989837177185509,0.002116856775230764,0.0023364900287662443,0.009101777800477742,0.010759044359793848,0.010579393086886107,0.0023147515766254933,0.0034836794961401237,0.0023174517593503342,0.011317001544159584,0.005654628482448908,0.011657405512367684,0.005489345223829771,0.004415444910078512,0.011382340940261517,0.004419451988363883,0.002667144593830173,0.011676893219850413,0.003069880776771539,0.011810987583973982,0.002746767616056731,0.011945338674195512,0.011954381827912293,0.0035647064226026997,0.0028912341614436483,0.002944505767633453,0.012090915387641515,0.012082811077526968,0.0022969080742021304,0.002782041167854923,0.002660186898036616
215,215.0,0.9828630933511745,1.0076626854169817,0.017696120196572147,0.0025566155213164327,0.009028593626679921,0.006209475455939696,0.003244068062328552,0.01620159319151252,1.0031342559615597,1.000259618388923,1.0062440853035735,1.0071404497146808,1.0067302005984484,1.0009041228268296,1.0006082007061106,0.9994525123730993,1.0070469240546052,1.0000044307507685,1.0076626854169815,1.0008629450886561,0.9999036747588107,1.0060338036783578,1.003627998340716,1.0029400169938327,1.0057620709063253,1.0045538653085848,1.0050612407604798,1.0041508034373974,1.0051774701177292,1.005325113364055,1.0061913416161692,1.0037834303269013,1.004392132460941,1.0044559555685755,1.0046591054571476,1.0028616732059181,1.0003891057449437,1.0029143298376784,0.0025566155213164327,0.0030832488480551858,0.013201773060568982,0.015506986006601086,0.015236349927018198,0.0027700567203018025,0.0045852374099414365,0.002770007693796428,0.016051147482425573,0.00737549806083754,0.01620159319151252,0.007166397324946798,0.005791223379857208,0.016527603815979963,0.006060075315478176,0.003173241839336094,0.016984871066165773,0.004010474953674181,0.017216113060845185,0.003244068062328552,0.017449241873689028,0.01750485270637222,0.004546674655770948,0.0034075629811486765,0.003471811237561237,0.017696120196572147,0.017679157862225986,0.0027541406331247457,0.00366718235187306,0.00316848156107255
216,216.0,0.9827918457875098,1.007680543316358,0.01957136585783221,0.004533715330897528,0.011666763019855366,0.005502499298615479,0.00644190923399858,0.017781842747928014,1.0034785266515418,0.9989189603422285,1.0029120073515443,1.0036493190944646,1.0031821961085363,1.001359854584091,0.998837887127081,0.9999139388083714,1.003351135662358,0.9975451392355239,1.0039261661080348,0.9984402715654236,0.9978193454792295,1.0024516737776876,1.002158273519673,1.0035614093695484,1.0021040961441827,1.0029881143160269,1.001349722007099,1.0048615616103476,1.0014030270887844,1.0015094869556926,1.0043466633291627,1.004606879939258,1.0052478569386067,1.000657859638433,1.0008598644922024,1.0033225405379371,0.998879828015353,1.0035208435128546,0.005630727812807359,0.004533715330897528,0.014492946103463546,0.017100107975502793,0.01675572664387753,0.006419720869844373,0.006221883543155626,0.006427419145405688,0.01762623362605731,0.009062832592590194,0.017781842747928014,0.008854295867583574,0.007458139446660992,0.018258980259845802,0.008295682728608032,0.007966057197213092,0.018764798522015364,0.0059318068170725515,0.019027167844780715,0.008876782648210686,0.019289871539435247,0.019354522122867177,0.0066130731445545555,0.010067657915680673,0.010485350863486153,0.01957136585783221,0.019552191098542226,0.00644190923399858,0.005286630844616082,0.007853450251127434
217,217.0,0.9827332073483943,1.0079036400226196,0.029382151090143045,0.00859539949177439,0.021215908705204907,0.006792429554209514,0.014681552095036566,0.028075873231985606,0.9994474312934104,0.9953891381369487,0.994047620793133,0.9939866631140264,0.9935845721139067,0.9971715672281243,0.9945852892704458,0.9957195560495093,0.9934346829917646,0.9923462895136246,0.9938191720829793,0.9932849385384264,0.9931333122819652,0.992375611070443,0.9959393919332079,0.9991914750136567,0.9918477558841023,0.9987930687059723,0.9909770369498602,1.0005576901425082,0.9908911727868411,0.990926537376814,0.9995269070917918,1.0003762179833398,1.001045863764476,0.9900609281340924,0.9902676541339981,0.999164876864669,0.9949976951310564,0.9991368467179457,0.016033450963055636,0.00859539949177439,0.0209403716281715,0.025493505158503457,0.024555040303401908,0.01843587500829217,0.01113882447044189,0.0184560410423315,0.02582034486704499,0.014681552095036566,0.026274170265309944,0.014438556299303667,0.01271808295208854,0.02731138122714723,0.017791302503717837,0.022901880712677684,0.028075873231985606,0.01135628594197034,0.028494388268274044,0.025253115657204624,0.028915043498013514,0.02901853982445718,0.012506810513404385,0.028211811939239807,0.029232246227480413,0.029382151090143045,0.029353940065928025,0.018602636234621422,0.009909056738809244,0.02257958293631664
218,218.0,0.9826496563501954,1.008245239443221,0.040655461650763315,0.010617532865016115,0.02881955607681528,0.009785145409276809,0.017789026599757368,0.037987044660689515,0.996756195300639,0.9918859613461599,0.98777302505576,0.9872170655036022,0.9868013755868912,0.9943487444587948,0.9904072825411773,0.992880699390835,0.9863697824602299,0.9873094810816985,0.986583957714972,0.988286603561181,0.988559140504223,0.985323846392923,0.9912152265166524,0.9962174991151058,0.9847013879422005,0.9946744695885873,0.9837425839039141,0.9976176379383282,0.9835450816647787,0.9835261222363126,0.9948614936256132,0.9974828083530758,0.9981767535180582,0.9826496563501955,0.982860734518562,0.9963671718618263,0.9911602020280477,0.9961502731474363,0.023465864486342327,0.010617532865016115,0.027787282959072367,0.0344299878889054,0.0328192743293117,0.02689534167764691,0.013700241827555025,0.026915235394350947,0.03445314999628551,0.017789026599757368,0.03516483817730577,0.017516989624689634,0.01553543296051633,0.03689628207462841,0.02498044457206228,0.033075481670814026,0.037987044660689515,0.014092652996620015,0.03859335793375826,0.03587323308777847,0.039205652274582226,0.0393806440560564,0.01549422225369851,0.039427257922413736,0.040655461650763315,0.039888534483629175,0.039846987024228626,0.027195659754390405,0.012243722861080886,0.03265984424050894
219,219.0,0.9825150871124944,1.008618605485617,0.040071548613344624,0.011346852899700157,0.028984036794120652,0.009384642128777827,0.019041675499702745,0.038130669351462705,0.9985136003400625,0.9909866792671134,0.9886187633870932,0.9883170014171835,0.9877770877854679,0.996213546887335,0.9892918225790486,0.994734074415116,0.9872971908923187,0.9858709681408171,0.9874964566005744,0.9868601592872409,0.9872774372233004,0.9865174782170116,0.9920016683237595,0.9982670913039026,0.9859401120884943,0.9936848543867031,0.984989671902875,0.9996546375205764,0.9847905590820184,0.9847687348727655,0.9937607651810545,0.9995543763406134,1.0002701976456296,0.9839130252835202,0.9841230448104749,0.9982412734725128,0.990173053963111,0.9981882711278112,0.0232693524390106,0.011346852899700157,0.027853565307681048,0.03454609656602067,0.03289198529676848,0.026635642011533563,0.014646980668884637,0.02666029704185258,0.034469908138422885,0.019041675499702745,0.03511557482892334,0.018746947588499558,0.016638545704892288,0.03702867831549278,0.025108936985183152,0.03264129597405079,0.038130669351462705,0.014899829286182725,0.038747401145515364,0.035247942960435145,0.03937411766683609,0.03956153284808165,0.01629129768339278,0.03857155919097508,0.039710327128427855,0.040071548613344624,0.04002795489117904,0.026930238043528922,0.01306742311770253,0.032246926629935585
220,220.0,0.9823490579677264,1.0089370020572617,0.042279705026681234,0.01497074943348055,0.03156809060620192,0.008418509356088712,0.024735119132484752,0.040026275258465464,1.0016606505750925,0.993033786192885,0.9937857425568714,0.9939551013517447,0.9933714023491542,0.9994861967669091,0.9917318299196012,0.9979959949054708,0.9930499913596912,0.9888350497560083,0.9933134560101354,0.9897897910896423,0.9899524377292498,0.9924154441792209,0.9959695399416386,1.0017969801983206,0.9919454556800353,0.9960943126809761,0.9910774159819333,1.0031609498417402,0.9909701671819258,0.9909897293327043,0.9964325196774712,1.0030912261087446,1.0038259847878415,0.9901712919664215,0.9903763066320864,1.0015262966830645,0.9923976554692568,1.0017076125900295,0.024289748789949175,0.01497074943348055,0.029659919900644094,0.03646767444008979,0.034872107050997865,0.0277761394793434,0.019319062890478123,0.027839675826775625,0.03644032696907947,0.025128759577801404,0.03687545805670299,0.024735119132484752,0.02199163994826985,0.03917155352739347,0.027987930304786253,0.033892066785444756,0.040280635378754204,0.01927251541304869,0.040913740901181245,0.03662966488632025,0.04156181425454694,0.04174704915092984,0.020858367387835797,0.040026275258465464,0.041134649181731424,0.042279705026681234,0.042234721142011517,0.027992574028546442,0.01719177150370471,0.033501302558578576
221,221.0,0.9821825432515408,1.00911369306561,0.045845077709703946,0.01800415238634221,0.03499996159489509,0.008359841768510809,0.029477029704980846,0.04368232677689293,1.0046561647534402,0.9961122138845404,0.9995830821757359,1.0002175544927974,0.999601273745726,1.0025776301497764,0.9954215157536977,1.0010732740247947,0.9994240293028641,0.9933574530364744,0.9996785580550046,0.9942610400347904,0.9940450609370985,0.9989365100877835,1.0004539275854571,1.0051432818874675,0.9985747032714252,0.9996301553914747,0.9977910959563716,1.0064914713308681,0.9977784675188119,0.9978417705529858,1.000213494387868,1.0064507541445509,1.0072027504586987,0.9970604075654613,0.9972611320690314,1.0046387273397657,0.9957386081130937,1.0050440322498806,0.02682047227839176,0.01800415238634221,0.0322921286128403,0.03949639061794353,0.03787438191522153,0.030637870566912914,0.0231476982778514,0.030749268526797505,0.039488729128511854,0.029939448762199512,0.03979605341392236,0.029477029704980846,0.02629716350327235,0.04253982614295488,0.03172352643713509,0.03715692960187469,0.04370998339513003,0.0229682811269212,0.04438803759090404,0.04010691615253212,0.0450844363601777,0.04528093706346899,0.02475534059797765,0.04368232677689293,0.0447871568857942,0.045845077709703946,0.04579962089591761,0.030771784461321814,0.020624330820003017,0.03675354813295442
222,222.0,0.9820465172995863,1.009061942418116,0.044883468717491715,0.017752629355747968,0.03449801599124611,0.008147287124595606,0.028880377688773468,0.042614679043306694,1.006314890160976,0.9984903815597996,1.0037233703595758,1.0047202316872652,1.0040633007817679,1.0042810809426912,0.9983263450285496,1.0027565852519031,1.0039991754976154,0.9970244398961117,1.0042444778102708,0.9978774068470628,0.9973155974880045,1.0036083552900135,1.0035732212952537,1.0070317237968334,1.0033023485694699,1.002381568968706,1.0025524155582164,1.0083245065965816,1.002575648448397,1.0026529897849927,1.0031937280479863,1.0082925911378344,1.009061942418116,1.001886647257481,1.0020853310644906,1.0063686653598312,0.9983298978828161,1.0069242268826606,0.0269420031601464,0.017752629355747968,0.031512417543910466,0.03847236431671968,0.03694082649416092,0.030804538749757655,0.022756045380932833,0.030934075753978163,0.03852113278127777,0.02932996811988643,0.03882034379601262,0.028880377688773468,0.025806250541711828,0.04147574454851734,0.03128031582916308,0.03731288377774724,0.042614679043306694,0.022618948299275844,0.043275558694653125,0.040259352906891664,0.04395589251916677,0.04415445235623095,0.024386827517840867,0.04381240199993454,0.044883468717491715,0.04467858090999633,0.04463823797918299,0.030895595282038526,0.020311779845057085,0.036912785827872
223,223.0,0.9819719544475113,1.0087208909912873,0.051351709848827254,0.01710790498757816,0.03625123486783922,0.010550011398456193,0.02864537705763885,0.045217342794622015,1.0047933694631166,0.9969354310477913,1.003335207843704,1.0044179053247233,1.0036639904971967,1.0026309832482476,0.996646085979841,1.00108405054308,1.0035122701920596,0.995232770778407,1.0036960784806301,0.9960846842935301,0.9955855882634843,1.0032921634214869,1.002329790981961,1.0052128618737313,1.0029821817858142,1.0007454133169313,1.002196287127345,1.0063205194698361,1.0021787742073214,1.002239557089848,1.0017199931498435,1.006118622672206,1.006851622544263,1.0014403875162614,1.0016411042414073,1.004742668448304,0.996698937391014,1.005128089398755,0.02568625403558043,0.01710790498757816,0.036277589203857756,0.04389425874711213,0.04247423932869485,0.02931249812621017,0.022179859520105843,0.029436006658048193,0.044568560606210304,0.029103303478987944,0.045217342794622015,0.02864537705763885,0.025351168799901604,0.04734419250491869,0.031459489748002466,0.035380382626875824,0.04875037022242824,0.021957554610006307,0.04960102027116422,0.03804923437255848,0.0505243386030749,0.050874403967175956,0.024098607047220333,0.04127837869515078,0.04224710847576239,0.051351709848827254,0.05130717956985731,0.029376273967577676,0.019661403146976345,0.035021035013051115
224,224.0,0.9819898290309657,1.0081331875378428,0.06762331029835117,0.018374448150077223,0.04273717835301148,0.016576738874725012,0.028837971695251707,0.06059883404557316,0.9989923678369509,0.9910506330228149,0.997223105949048,0.9979642891346928,0.9970931656291145,0.9964645664338326,0.9899852148851176,0.9948998145937226,0.996664623810327,0.9876589045816601,0.9967166573703634,0.9885545081267157,0.9885018040663756,0.9964800212015177,0.9955569161383071,0.9983577282128847,0.9961069926866566,0.9941935746370035,0.9952262503934428,0.9991748206166042,0.9951102666069235,0.9951435084808302,0.9951128257762649,0.998583027751025,0.9992025621178873,0.9942605462148895,0.9944655925088383,0.9985993642550529,0.9904192980471018,0.9983331956061003,0.02540673610541604,0.018374448150077223,0.04785468724846264,0.05732902759899175,0.05598694035574521,0.028837971695251707,0.024328902288930726,0.028961668858660788,0.05921474507798335,0.03282647963612573,0.06059883404557316,0.03229973937525808,0.028162602144159474,0.06192132536788364,0.03547484024898561,0.03449096609301696,0.06384421340855072,0.023937090192555025,0.06509514753866473,0.0367863814452829,0.066526790547438,0.06715650658870953,0.027190807755600815,0.03957060692761364,0.04039684728136776,0.06762331029835117,0.06756370804955973,0.02885573205521325,0.021305643760579192,0.034192650450335836
225,225.0,0.9821311153855976,1.007367357779554,0.0722138581265139,0.018985819115744318,0.044290487783631774,0.018585428463845147,0.027566803839288855,0.06534908243293314,0.994681790699505,0.986724682164549,0.9919727750157171,0.992441104038404,0.9914890196755927,0.9919133421403132,0.9850910315803235,0.9903328308076145,0.9909182928746446,0.9821311153855976,0.9909681801472495,0.9830525270708067,0.9833030928757275,0.9906324527095106,0.990308726878757,0.9933671352788326,0.9901834461111224,0.9893973980280685,0.9891994809013328,0.9940446115860907,0.9889756262513166,0.9889694525663947,0.9903086501922936,0.9932498278601559,0.9938173665855619,0.9880096738045975,0.9882207674319543,0.9940671190522672,0.9858064185253284,0.9933747674796745,0.02423190000219715,0.018985819115744318,0.05124993284869093,0.06108226495080398,0.05992106787929131,0.02744531816799898,0.025443085328752436,0.027566803839288855,0.06362347440072026,0.03485128819517799,0.06534908243293314,0.034290905743483154,0.029668871356493796,0.06599456429186894,0.0361427178081393,0.0326932391827244,0.06802811764099073,0.02491287252045195,0.06941508942158085,0.03472057619274036,0.07103744130606379,0.07177430410457336,0.028825531366028546,0.0371853066650538,0.03791123896979308,0.0722138581265139,0.07214859081323771,0.027440117524629305,0.022126026810672852,0.032435226502314375
226,226.0,0.9824157981065181,1.006491927438193,0.06835154545327422,0.017816572002629066,0.04181326638586007,0.017635989444971745,0.025965362923006562,0.06178806482159451,0.9950300832260178,0.9876069327604234,0.9924348783689694,0.9930464665856836,0.9920450103459217,0.9923092341621195,0.9861404164714666,0.9907151094075209,0.9915353601661501,0.9834242072060131,0.9916613163667402,0.9843233343180455,0.9844610399133037,0.9912720784324661,0.9910798467623909,0.9939242213039617,0.9907932363150789,0.9904859170264716,0.9897573432570829,0.9946531761602976,0.9894763472745766,0.9894374920516792,0.9915917363434397,0.9939404402114079,0.9945432848531623,0.9884497191701249,0.9886631761645093,0.9944734675753479,0.9867735196216846,0.9939214889791897,0.022872044001349644,0.017816572002629066,0.04845505480006258,0.05772084062479983,0.05665015616700677,0.025866536544465978,0.023952763950592704,0.025965362923006562,0.06015735931381933,0.0329570463169736,0.06178806482159451,0.032423754099509455,0.027996196864512348,0.06239023365162237,0.033907229562845,0.030810284222101286,0.06432500627432,0.023399818335666758,0.06565692161929547,0.03263344430973075,0.06721369853275982,0.0679214832267059,0.02716519409005183,0.034904552610707025,0.03558554043324861,0.06835154545327422,0.06828779041715645,0.025875134313672794,0.02078409318207549,0.030564268910246203
227,227.0,0.9828199028266856,1.0055754222355318,0.0707593432098491,0.01727718280771828,0.042444961870213065,0.018758880304995014,0.026002760956218975,0.06337652502839207,0.9968695883351996,0.9911154718746903,0.9958606328071761,0.9967554824154596,0.9957271892954527,0.9942632871562375,0.9902644760497273,0.992666079646912,0.9953230678811685,0.9883645176283096,0.9954413197745782,0.9892128792398094,0.988978757980166,0.9951260027743791,0.9944432654489347,0.9961550302106348,0.99465714516319,0.9944396959698695,0.993618419373007,0.9969392234989964,0.9933388786561415,0.9932961548078433,0.9957031511149734,0.9963177351284969,0.9969516417109228,0.9923051208084499,0.9925189639714521,0.9964349709584441,0.9905604361328026,0.9961345872257669,0.023043731865123207,0.01727718280771828,0.04994910534432873,0.059500803119787185,0.0583810181631052,0.025936955828122502,0.02332068379068157,0.026002760956218975,0.06187120873477563,0.03226866769872325,0.06337652502839207,0.03172833541075036,0.027337191194889168,0.06439615731163427,0.03439961890313653,0.03085792224735682,0.06643917459543233,0.02272455860477367,0.06786105826534505,0.03247766140382434,0.06950758910074777,0.07025558038766372,0.026373107331123136,0.03460185024360543,0.03525918057010686,0.0707593432098491,0.07068868929900592,0.025975853496406943,0.020164524095058308,0.030612817098705638
228,228.0,0.9833084654385205,1.0046863678933422,0.07548661354239221,0.01772284297346865,0.04436330183271478,0.020621318588777516,0.025887438800743793,0.0671955405663007,0.9989284120604451,0.994439418745017,0.9993032462300891,1.0004738633949537,0.9994243659042646,0.9964428309381349,0.994160165311348,0.9948476665401444,0.999120902444216,0.9930029272086488,0.9992327492030862,0.9938127191001533,0.9932293091178047,0.9989899479092922,0.9978085051017178,0.9985944491293895,0.9985355005732196,0.9981769966113802,0.9975040115749545,0.9994256411055542,0.9972352930794876,0.9971899322088936,0.9995775828382887,0.9988921845405996,0.9995540116534298,0.9962122618077061,0.9964250604957405,0.9986165666544495,0.9941469212365989,0.9985576809428313,0.023046095591244094,0.01772284297346865,0.053305205701233066,0.06340592802088718,0.06223823753407021,0.025813549814248337,0.024134119431537815,0.02584501007430438,0.06584138072224183,0.03383202677507921,0.0671955405663007,0.03322883497206195,0.028491938181696784,0.0686468898029618,0.03593728501531618,0.03069909861751228,0.07082711224851714,0.023349751170934577,0.07235663913836128,0.0321111715264439,0.07411588305891403,0.07491346564144653,0.027091406871441324,0.034083041729882205,0.03471452766369178,0.07548661354239221,0.07540883168178923,0.025887438800743793,0.02071157375155765,0.030457614361163305
229,229.0,0.9838465218344427,1.0038932901333952,0.07373598385298549,0.017108162655991316,0.04294624811470453,0.020454574059737864,0.024291732330016434,0.06552014028283068,1.0001889455157391,0.9971591565099539,1.0015833822683504,1.0029584422541518,1.0018808287907477,0.9977860061599504,0.9973645961753388,0.9961877290624368,1.0016459238081517,0.9968596840665233,1.0017413924243423,0.9976241163204816,0.9967479911356538,1.0015732476172898,1.0002308936286746,1.0001612842510084,1.0011102604420639,1.0012449497952396,1.000063215944085,1.0010342445603222,0.9997808367073387,0.9997213563510392,1.0027923783321588,1.000583305709508,1.0012714568478007,0.998743230481762,0.9989575866672004,0.9999688836841886,0.9970758821789658,1.0001100244447703,0.021648198516091892,0.017108162655991316,0.05214771575436742,0.062037453287969176,0.060867580216593345,0.02420957394978921,0.02340260719500515,0.024227339702861977,0.06432608926874868,0.03304741797815326,0.06552014028283068,0.032438230151011785,0.027736858040800984,0.06715594100083305,0.03464684332701086,0.02880505739393281,0.06927054301276593,0.022550410548637153,0.07073877664547187,0.030073849729879813,0.07242227412532158,0.07318348724818073,0.026164327865700724,0.031898239614479226,0.032489757897425496,0.07373598385298549,0.07366063843862693,0.024291732330016434,0.020005450560875597,0.028576762848776693
230,230.0,0.9843991079068726,1.0032647146774634,0.07064119394353315,0.018548179201515448,0.04272396013470588,0.018408281691790162,0.025420557302888284,0.06299655348779798,1.0005056610762295,0.9974047585807788,1.0011326235816447,1.0025847503195033,1.0014548756841868,0.9981732878218816,0.9976008133148365,0.9965691992865405,1.0012265640465308,0.9970372437728509,1.0013642159163914,0.9977941759936438,0.9969668823207017,1.0012323245595598,1.0004419762606973,1.0007147374775882,1.0007218178227935,1.0015819658794576,0.999622415280403,1.001586205503345,0.9992844741918862,0.999193733053003,1.0032647146774636,1.0011907667335762,1.001901500345633,0.9981899449552121,0.998408052103548,1.000358279906054,0.9973322023321752,1.0006501353763895,0.022628060976191525,0.018548179201515448,0.05002768631255926,0.059304206711739554,0.058360265499658615,0.025370611003080683,0.02502898754322415,0.025420557302888284,0.06177390223837428,0.03475750906571729,0.06299655348779798,0.034160953295822166,0.029395716045031044,0.06429694865355319,0.03508547538056029,0.030345783323247093,0.06627616431151612,0.024144215703311038,0.06770382348403284,0.031962667236331496,0.06933180828065413,0.07005016808123783,0.027368405810122606,0.034215615754278485,0.03492072627506065,0.07064119394353315,0.07056828001120465,0.02540357518851994,0.021572753408676117,0.030058010511736764
231,231.0,0.9849312595482304,1.0028503507746243,0.07344133969262276,0.023230366887606914,0.047157202171453375,0.01703107687059735,0.030813505398540286,0.06566009273038279,0.9998601336246556,0.9948988425510673,0.9973524244062785,0.9987035701474318,0.9974627894166619,0.9975769775952066,0.994514464023823,0.9959686166906905,0.9970503463013485,0.9930748627919072,0.9971563079695491,0.9938701951778723,0.9934773378104177,0.9972853659567962,0.9980611469103712,1.0002061564410547,0.9967052296186955,0.9987840948272529,0.9955270468562324,1.001064657288955,0.9951065645707988,0.9949895112763898,1.0003528258856826,1.0007092481706255,1.001439339766934,0.9939225124507964,0.9941460369831159,0.9997634667722985,0.9945968355883732,1.000129758596012,0.026853657320158292,0.023230366887606914,0.05208839360224693,0.06115766692807953,0.060627395669913535,0.03016090238825044,0.030813505398540286,0.030265150570132633,0.06432025932752829,0.04179440657127824,0.06566009273038279,0.04115800544520836,0.035751703431514896,0.0665721015933671,0.04017683644224614,0.03627541297713464,0.0685432158192879,0.029740370451356447,0.0701243579996235,0.03850847618725933,0.07190507622697041,0.07265580552350265,0.03261384289836243,0.04158533132039149,0.04251419712059343,0.07344133969262276,0.07335960384493011,0.030118376680810285,0.026831618692204646,0.03586859540209727
232,232.0,0.9854080126509365,1.002624641783178,0.0729034864752146,0.024536703764701594,0.04774575802515999,0.016115351178200763,0.032347190225978845,0.06496253294043688,0.9989039862647259,0.9918665962227293,0.9927583041166569,0.9939295111850532,0.992552125905004,0.9966272464645407,0.9908184028698193,0.995011328879664,0.9918453208056507,0.9884266673140033,0.9918077398023029,0.9892639176413062,0.9893350197685068,0.9924073447329809,0.9950243214139514,0.9993164552977178,0.9917542480105938,0.995297541358125,0.9904919476204369,1.0001497130449946,0.9899861602952442,0.9898504863597339,0.9965299139975212,0.9998242668633444,1.0005725292211272,0.9887128762776993,0.9889414577320219,0.9988256278349733,0.991278174982371,0.999229663362765,0.02791740470253054,0.024536703764701594,0.051686214449319944,0.06032190170283558,0.06004185146588606,0.03134303828327642,0.032347190225978845,0.03147272334821354,0.06369898811262584,0.04346749652221812,0.06496253294043688,0.04284279514654624,0.03736140733108866,0.06582110467076899,0.041309186739233214,0.0376986736334708,0.0677509454770622,0.03120025672792965,0.06940154623398903,0.04005888969935734,0.07124884451049354,0.07201598450292342,0.03375756776620699,0.043316848759210325,0.044281729189438276,0.0729034864752146,0.07281681369882909,0.03126360143330415,0.02826618535587519,0.03726082788583444
233,233.0,0.9857944031074112,1.002543214588731,0.06722957536544721,0.02314064579761166,0.04421736278700198,0.014744660574268492,0.03056317575705926,0.05992379350680158,0.9985787221596937,0.9901003977839313,0.9905666947119413,0.9917023803697042,0.990258405612098,0.996323294269159,0.9886912559121962,0.9946974652650328,0.9894687782673395,0.9857944031074111,0.9894494727712059,0.9866462505156046,0.986966025453431,0.990158149080572,0.9935801091358437,0.9990898505498074,0.9894586280724896,0.9933361152372074,0.9881472887237717,0.999880306854186,0.9875899824663887,0.987435440498398,0.9945064935294925,0.999571451891062,1.0003346844011447,0.9862622882266499,0.9864936002277737,0.9985278135187629,0.989360338225214,0.9989935636882887,0.025651928312814876,0.02314064579761166,0.04772952309443625,0.05567988663890212,0.055426982590290094,0.02879417900969612,0.03056317575705926,0.028916006612611775,0.058793706955349405,0.041188068358732066,0.05992379350680158,0.04058447351588629,0.03535822097225394,0.06074893747283532,0.0382837882306249,0.03462841177788569,0.0625102397854214,0.029420204272912056,0.06401929367871911,0.0367871253741717,0.06571187423559632,0.0664142290420058,0.031833544893205876,0.03976899530060885,0.040650112144794345,0.06722957536544721,0.06715025166100794,0.028719221462137814,0.026668773918035554,0.03422571387220503
234,234.0,0.9860639864629568,1.0025616960768895,0.06368092110993573,0.023357113079393015,0.04242427139745109,0.01377249295577488,0.031020358489725883,0.05703045208275026,0.9990726653293442,0.9908751924417174,0.9919247693981308,0.9932121197596709,0.9917639913088275,0.996841327070131,0.9896835316889901,0.9952030491918535,0.9910843695300656,0.9871357066348231,0.9911497040413975,0.9879525170678993,0.9881223528476195,0.9917344677287979,0.9946437092974801,0.9997201486313937,0.9910352963353464,0.9942791985624692,0.9897185950659984,1.0004762989287768,0.9891586100935544,0.988993830646783,0.9956295048552923,1.000179520198988,1.000958129908785,0.9878265906724485,0.9880575428314583,0.9990611424082974,0.990212556746304,0.9996151827702829,0.023861861551574718,0.023357113079393015,0.04546305174910134,0.05308912302023637,0.05279780872585921,0.026789407678074435,0.031020358489725883,0.026896634494281663,0.056003811721955135,0.042143634860650495,0.05703045208275026,0.041498384079773624,0.03604684754795347,0.057881478488402215,0.03685973236405916,0.03229519329398184,0.05947859954166701,0.029724105209074047,0.060821254419238725,0.03429156593835714,0.06233466674918304,0.06295167165459767,0.03222510712266606,0.03707209930949395,0.037899663197813335,0.06368092110993573,0.06360988780708599,0.026727915770570286,0.026959740410465942,0.03191605045561096
235,235.0,0.9862243968744062,1.0026357131332593,0.06114850684586327,0.022477323124672918,0.04141984952522983,0.013060498335846455,0.030521356660785346,0.055017352088157064,0.9998552115866982,0.9930532076573447,0.9948679077038273,0.9963657118949655,0.9949259160446347,0.9976386116880626,0.9923767882597634,0.995987366921472,0.9943673816971444,0.9906110641767757,0.9944383969202314,0.9913677803552637,0.9911913516537825,0.9949785647300936,0.9968575651318193,1.0006295382144386,0.9943032139496889,0.9967463587690534,0.9930032563609831,1.0013560477536207,0.9924627109348758,0.9923011068671308,0.9982527374469642,1.0010699290291374,1.0018626779316846,0.9911463494818183,0.9913755427527956,0.9998771032267868,0.992588405452119,1.0005170026080565,0.022477323124672918,0.024213300966576784,0.04393521872964313,0.05134010999591273,0.05101555964065423,0.02523942758471312,0.03232986300898028,0.025334458987932653,0.0541025609317282,0.04425886863444044,0.055017352088157064,0.043552815518179834,0.037729578749664115,0.055936537848275014,0.03616915823804208,0.030521356660785346,0.05738720881503191,0.030815034774714575,0.05858604076427728,0.032386182540347225,0.05994527143277855,0.0604834734825287,0.03343481554666569,0.03501664831897784,0.035804526860034186,0.06114850684586327,0.061084940526921615,0.02519113780660124,0.027979922712837006,0.030158284620957616
236,236.0,0.9862917881514746,1.0027208926434474,0.05685936917684394,0.020791830902339967,0.038992709144246455,0.012038326823541005,0.02833573351612603,0.05129934343494786,1.0005246104966738,0.9949815981117532,0.9974827253606959,0.9991664612485259,0.9977359819683155,0.9983154374242802,0.9947709290108674,0.9966494885522651,0.9972909398085784,0.9937213710005022,0.9973679090725436,0.9944254327146157,0.9939264023426344,0.9978630857532039,0.9988166384946021,1.001407562769254,0.9972086561191786,0.9989482105004224,0.9959227146077028,1.0021061115306964,0.9953978847601209,0.9952391811780986,1.0005995191968375,1.001830574463331,1.002635447333883,0.9940924885583106,0.99432135839869,1.000571353216728,0.9946959155642608,1.0012881030812484,0.020791830902339967,0.02360749338025093,0.04098726762098532,0.04793221758381981,0.04759942973254494,0.02336005972748085,0.03159046810420134,0.023443360061839506,0.05047767077131782,0.0433801679329958,0.05129934343494786,0.04266713065676197,0.03693643476522976,0.052217577044843415,0.034171537601812366,0.02833573351612603,0.053517913313102954,0.030063260336482416,0.054580675615056216,0.030054872385128956,0.05579119729540396,0.05626040551114083,0.032681420330034655,0.03251347490555271,0.03325395004353226,0.05685936917684394,0.05680347147529728,0.023321803327505244,0.027288674617681287,0.02799306315713344
237,237.0,0.9862823141038766,1.0027728614930596,0.05285007961082069,0.018906420613671638,0.03608799391039371,0.01134423698648062,0.02580458469512299,0.047769407278835364,1.0006290772366404,0.9962644543551739,0.9988845491440899,1.0006870903489011,0.9992508990369426,0.9984058844779528,0.9963961430588805,0.9967272430868847,0.9988778978017673,0.9958934895197452,0.9989650082211625,0.9965502200993728,0.9958076033463087,0.9994233491167216,0.9998926493544182,1.0015768598150032,0.9987613461610784,1.0004236470479266,0.9974618158859219,1.0022298483441154,0.9969270761419253,0.9967574077231867,1.0022133087870313,1.0019571406183596,1.0027728614930596,0.995605299605787,0.9958359797028646,1.0006816535442966,0.9961009750466162,1.00144966845387,0.018906420613671638,0.02191120057477199,0.038183272814792474,0.04451807670964068,0.0442878544131302,0.021246932433996234,0.029392074381233743,0.021321216971406626,0.047007161543756885,0.04053084585271654,0.047769407278835364,0.03985954647420912,0.03443452023844265,0.048432680281729194,0.03140644343287892,0.02580458469512299,0.04965341720926149,0.027903524068327263,0.0506671463900769,0.02736466188721893,0.05181937045435763,0.05226386775309803,0.030359593807360936,0.02961286290264919,0.030292326167214088,0.05285007961082069,0.05279550129139012,0.02121332362856335,0.025342054119544596,0.025489849311593146
238,238.0,0.9862121285413277,1.0027573509209498,0.05278291692725045,0.017208762912669498,0.03520418900719451,0.012083106451371327,0.024698479122774876,0.04803606640874181,1.0001099885114544,0.9954064788075913,0.9974062764525246,0.9991721758844999,0.9976857285638159,0.9978828087962672,0.9953448428058141,0.9961936382488921,0.9972231329952549,0.9945515677643465,0.9972725628399618,0.9952125567061201,0.9946277203985427,0.9979026286974682,0.9989455934809577,1.001111130927486,0.9971987409023119,0.9995143437444737,0.9958569777469769,1.0017282330287522,0.9952773632832124,0.9950841440888496,1.0013715815918431,1.0014642466738164,1.0022914154584606,0.9939091393755619,0.9941423652141503,1.0001717373542336,0.9951625609529275,1.0009786473848985,0.017208762912669498,0.021299820591060677,0.03840716484737596,0.04435327577422998,0.04441177538170565,0.01931618072270446,0.02883291553628498,0.019385340050411346,0.04735534343146731,0.040343842472177587,0.048224589593851896,0.0396709787554406,0.03401342538274657,0.04803606640874181,0.02985190709974707,0.023416169789040136,0.04929887542082889,0.027140555756682533,0.05040129807017582,0.024831972673790823,0.05163879892042511,0.05210075519865377,0.029639959879308328,0.026857680143272798,0.027468477152080936,0.05278291692725045,0.052720817186585826,0.019283397709437374,0.024698479122774876,0.0231341273049125
239,239.0,0.9860973852735424,1.0026805095789644,0.053190689815179826,0.015703688658890387,0.03477893696176597,0.012933389460056498,0.022568743311205158,0.048156414019105996,0.999275536289737,0.9926504575662257,0.9934748722438846,0.9950671534679134,0.9934753457530797,0.9970462726335017,0.99193292813494,0.9953508923856703,0.9927504819612858,0.9901363647581931,0.9926788077570041,0.9908483742923998,0.9907579316830774,0.9937342234796428,0.9962852517362325,1.000303873147556,0.9929751590479988,0.9964153253260444,0.9915737172857667,1.0008900427431526,0.9909335463851555,0.9907210419289624,0.9981338281725625,1.0006320310363834,1.0014684768485296,0.9895022316965596,0.9897385906407264,0.9993444082367483,0.9921503164379004,1.0001666775974716,0.015703688658890387,0.021180547253293186,0.03899620541504349,0.04463780088462288,0.044967916674966614,0.017600412502695333,0.028931105780204986,0.01766613658602916,0.048156414019105996,0.041028611304429544,0.04913416500865802,0.040345733096693696,0.034357571069490785,0.048132098935959614,0.028747036664290872,0.021278653687680872,0.04943870849444803,0.027012294897506117,0.050624991633877583,0.022568743311205158,0.051942600903309835,0.0524174697410807,0.029639060519096302,0.024389983526755015,0.02493622669212565,0.053190689815179826,0.053122336264317206,0.017567369199367897,0.024626139349521563,0.021027396963132494
240,240.0,0.9859542381102364,1.0025585904721983,0.0499399075381877,0.014253113815532282,0.032489288219045044,0.012364233778487952,0.020461509088614965,0.0453158853353411,0.9984451228612038,0.990221177463001,0.9902065290818992,0.9916657832111584,0.989994951677012,0.9962143477118427,0.9889581572468359,0.9945152509408315,0.9890971086799801,0.9863481243535864,0.9889891500012814,0.9870983403773415,0.9874033295933355,0.9902768324090021,0.9939860078337079,0.9994952656660486,0.9894641125122696,0.9937009115372422,0.9880095556894588,1.000042120194432,0.9873149002953506,0.9870848438857743,0.9953283497384828,0.9997880302596455,1.000631554689606,0.985824665332612,0.9860648293941368,0.9985189582871755,0.9895010671348259,0.999352664219478,0.014253113815532282,0.019926834641456666,0.036714787853895633,0.0418903695189553,0.042280288341407055,0.015967179923488777,0.027296976795030462,0.01602725718076519,0.0453158853353411,0.038870479869935,0.04622674939195145,0.03822905811164425,0.03248615830021247,0.045096604808985835,0.026613345213556985,0.019293162773431717,0.046336814462886844,0.025400334253963517,0.04747500645696232,0.020461509088614965,0.04873613381201208,0.04918823440714544,0.027879241791859494,0.022107663346026794,0.02260142030461826,0.0499399075381877,0.04987401432497153,0.015937141526822792,0.023186813654986774,0.019066159726702506
241,241.0,0.9857988408611242,1.0024078466057456,0.04612065762041688,0.012966095849050297,0.029972722861081578,0.011527110745045224,0.018613576060146696,0.04193245347246046,0.9983576683842524,0.9902486856767919,0.9902032393039596,0.9916997914190305,0.9900211965742768,0.9961354160890692,0.9890284820225048,0.994433346123359,0.9891583732201381,0.9864973082751965,0.9890920470188452,0.9872307406275082,0.9875139743733006,0.990324334854617,0.9940203559364506,0.9994553156392706,0.9894937843497599,0.993766845827055,0.9880186838473569,0.9999777927099471,0.9873069992014016,0.9870625830072505,0.9954868802793101,0.9997308567392075,1.0005829920351517,0.9857988408611242,0.9860392702147491,0.9984413484579003,0.9895349011092148,0.999308797695427,0.012966095849050297,0.018407856702581576,0.03394927637755239,0.03876250893396063,0.03911079052227028,0.01452258037030537,0.02528259340978687,0.014573299642615807,0.04193245347246046,0.036159919828115374,0.042775447962901406,0.03554125608531243,0.030158990568347237,0.041722538969132694,0.02451840902361846,0.017568475781653464,0.04285240912819167,0.023474719006403313,0.04388447394703743,0.018613576060146696,0.045029797655690776,0.04543671207495544,0.025798355978402673,0.020107820271000824,0.020560184184736294,0.04612065762041688,0.0460603106727946,0.01450024262791825,0.021430045255424482,0.017359887849663018
242,242.0,0.9856443129231495,1.0022445309847003,0.0440571425282456,0.011873597403260983,0.028540793297397383,0.011295134008999789,0.017614680370568084,0.04024475205717366,0.9987869516478174,0.9922057182449626,0.9925890940500962,0.9942353393655005,0.992582081075517,0.9965600215894804,0.9914764267453207,0.9948499331148283,0.9918421316888092,0.9897078609430182,0.991792316489965,0.9903845153042998,0.990325788965949,0.99291404194969,0.9957779179180576,0.9999367904337921,0.9920999576867371,0.9959752315563204,0.9906362227708587,1.0004488513095462,0.9899377133825065,0.9896935158171692,0.9978268162405777,1.00020963175645,1.0010684110776855,0.988440285210372,0.9886802593229355,0.9988768293316382,0.9916722389174677,0.9997869534956642,0.011873597403260983,0.017614680370568084,0.032540868927202565,0.037195326610490895,0.037511120991016195,0.013288472287689439,0.024359901143588936,0.013328147461416827,0.04024475205717366,0.035233756818709015,0.041035583511592255,0.03458114674318027,0.02923177816045665,0.040010693537804586,0.023245094101248674,0.01609897530226691,0.04105889113257435,0.022493967015580565,0.04200627533972746,0.017028124781832955,0.04305988322462296,0.04342726240724581,0.024790253460875503,0.018386380713925104,0.01880321802289726,0.0440571425282456,0.044001288239433854,0.013276418102315191,0.020534803827974214,0.015905994697004915
243,243.0,0.9854916360421685,1.0020848966141571,0.041947888149819035,0.010836052368043138,0.027151098143003042,0.01102545976124966,0.016759361316214704,0.038513088136738365,0.9993737757905901,0.9940582350782069,0.9950201567604866,0.9968105877663752,0.9951828164568125,0.9971436433664427,0.9937778731024561,0.995427775429523,0.9945564040138758,0.9926987459487401,0.9945200688482817,0.9933280094136466,0.9929550167001576,0.995552855894544,0.9975655037166998,1.0005752882198022,0.9947598517436346,0.9980654712942066,0.9933124294387801,1.0010689717737786,0.9926347122069342,0.9923940332666377,1.0000346601207752,1.0008310093764072,1.001695746155794,0.9911550127797496,0.991393550215673,0.9994706140936042,0.9936896373062745,1.0004218569386247,0.010836052368043138,0.016917200325675733,0.03110773238645058,0.03558438434632456,0.03587302593865744,0.012118227925192104,0.02356755187853607,0.012149355897691092,0.038513088136738365,0.03449716620746155,0.03924730127004593,0.03380935339375326,0.02845697845274819,0.03824897671015567,0.02198836326952421,0.014699436912232024,0.03921540808624674,0.021635218912461104,0.04007919720600773,0.015526653195491551,0.0410432836864358,0.041371811213574826,0.023914639568294507,0.016759361316214704,0.017141648337819015,0.041947888149819035,0.04189758852896959,0.012113702463294233,0.019750646916011447,0.0145217012902207
244,244.0,0.9853387575512665,1.0019451964992105,0.03869400583622494,0.00983137062551188,0.025062346174756125,0.010272963640815962,0.015193065952923525,0.03561088527689654,0.9996025959489263,0.9955571040784208,0.9967104094277681,0.998610565625993,0.9969942467388623,0.9973597287318703,0.9956630773236889,0.9956368134026657,0.9964535086939285,0.9951945813527632,0.9964225971191972,0.995772344709287,0.9951310257793922,0.9973791866365411,0.9988196689007748,1.000831810923486,0.9965927991943803,0.9997480347299167,0.9951466809860373,1.0013111267441552,0.994473480668964,0.9942293294336985,1.0018284596891176,1.0010749257525275,1.0019451964992105,0.9929938410830959,0.9932321472278625,0.9996997327786487,0.9953251521318484,1.0006746463358132,0.00983137062551188,0.015702398941764603,0.02874901652691661,0.032891495074402866,0.03315628984759222,0.010991264332572971,0.021948589828201026,0.011019212901444355,0.03561088527689654,0.03230374624728166,0.03628670543646123,0.03163837846749453,0.026575936310897483,0.03533858545309435,0.020233574620867455,0.013331582065499717,0.03621756859864035,0.0200946888682659,0.036999759641715875,0.01407771081558113,0.03787542027402523,0.03817083041717221,0.02224777054287091,0.015193065952923525,0.015539490943160983,0.03869400583622494,0.03864886837050518,0.010987810144835545,0.018344188672084635,0.013170174207778083
245,245.0,0.985183624783528,1.0018379162044884,0.03688902726114609,0.008985190748122863,0.023722198461373405,0.010010482200805243,0.013830257976739771,0.034127298811163186,0.9993798273411979,0.9951029628811675,0.9963016889740199,0.9982211361487547,0.9966056596424423,0.9971354561539151,0.9951756070494719,0.9954068746834659,0.9961271500362358,0.9947050951395248,0.9961990800603634,0.995271668524616,0.9946413458404928,0.9969788221421337,0.9984721383046934,1.0006269620143364,0.9961697840654029,0.9992843955991034,0.9946993337972355,1.0010834015426913,0.9940008888007936,0.9937399887895344,1.0014511534359252,1.0008477034095935,1.0017218930586307,0.9924954847201075,0.9927348054057789,0.9994793896554341,0.9948451296368622,1.0004672473401355,0.008985190748122863,0.014873240014124179,0.02749034595676296,0.03135111637378789,0.03168635727498651,0.010035772622197531,0.020873970872694502,0.010064152293299919,0.034127298811163186,0.030915791595542603,0.03484901686723899,0.030280935918232613,0.025344499079154204,0.033604552088047836,0.018956461968929618,0.012137556864428245,0.03445518135582513,0.019009230265670682,0.03522402524400863,0.01282335147087107,0.03607981933222215,0.03637229283192794,0.021006899905073716,0.013830257976739771,0.014140383691686572,0.03688902726114609,0.036844532292929354,0.01002850476607587,0.017393036562484355,0.011993151535827208
246,246.0,0.9850241850720376,1.0017604715327542,0.03752404738662637,0.008319587966693926,0.02383785470713413,0.010646716267153935,0.012701626836021685,0.03493437425102158,0.9988204678352023,0.9926468373957462,0.9933038110371233,0.9951053963780929,0.993435308527862,0.9965944405245478,0.9921700840634764,0.9948621662436041,0.9928384579007941,0.9908916290730824,0.99293671789503,0.9914970014482982,0.9912573924381226,0.9938178289547753,0.9963607380851179,1.0001063369959107,0.9929644180895975,0.9965570136428804,0.991449136835676,1.0005410606162919,0.9907074265744139,0.9904320466058749,0.9986503591793402,1.0003120059138337,1.0011891858961373,0.9891591364829029,0.9893998110209522,0.9989391784931093,0.9921687162590042,0.9999440639003495,0.008319587966693926,0.015079047994995121,0.028147814026478906,0.03190730415960179,0.03240033431551292,0.009271405282880335,0.021342698737342368,0.00930054415007736,0.03505247062652365,0.03201487455373715,0.03588337206172343,0.03135999028218593,0.026066961176571004,0.03404925499311735,0.018670611641726193,0.011154596003278575,0.03493437425102158,0.01922130024449484,0.03575276441601007,0.01179360394478422,0.03665431839029125,0.036964472022467415,0.021157622153656797,0.012701626836021685,0.012977484951157133,0.03752404738662637,0.03747592508199898,0.009259774241415292,0.017670823471710943,0.011026635849921772
247,247.0,0.9848583857498812,1.0017065108463048,0.03652980637377544,0.007658082195294136,0.023056801512670217,0.010614052416015964,0.011622061167428388,0.03393698666978849,0.9981433555305228,0.9902084772080588,0.9899251510171324,0.9915666707429576,0.9898190143582558,0.9959246495296747,0.9891477289959019,0.9941918159888292,0.9890173067307401,0.9869707607448702,0.9890412490863913,0.9876218890564662,0.9878219993925664,0.9902187480079232,0.9940546957172324,0.9994461296377586,0.9893143706892715,0.9938205841285537,0.9877485892069862,0.9998639124929186,0.9869609124549028,0.9866686809318471,0.9958023829113051,0.9996451459006415,1.0005259721941664,0.985364343226921,0.9856077231027804,0.9982715402258857,0.9895005807347718,0.999281989559815,0.007658082195294136,0.014701808355646837,0.027498970464029986,0.03105735407190565,0.03161567588334967,0.00851923319456967,0.02089722639366177,0.008547539556837454,0.03425906491020442,0.03154179871943838,0.03507810239073267,0.030901933171423958,0.02559880344707055,0.033060120919573166,0.017860302335666007,0.010210616679072384,0.03393698666978849,0.01870458240778898,0.03475684519061804,0.010802655695360104,0.03565404653510429,0.03596507638330869,0.020525207755936685,0.011622061167428388,0.011868355616649234,0.03652980637377544,0.036481077386325104,0.008505950323808593,0.017247952747968927,0.010096808437769143
248,248.0,0.9846841741501426,1.0016696825074372,0.03367204309385179,0.006953794961306155,0.02125563635614757,0.009852377153105779,0.010541099804283114,0.03129040034212,0.9978081807167513,0.9900311873670637,0.9893681890006744,0.9909900280215934,0.989230731338825,0.9955817473244526,0.9889529450156516,0.9938457096975095,0.9884133412197795,0.9867571511613245,0.98843303764392,0.9873970367620941,0.9876274887342891,0.9896336849174598,0.9937003027980698,0.9991248684614348,0.988704941740979,0.9936474465410268,0.9871157365830197,0.9995414352760478,0.9863043037412341,0.9859988323786475,0.9956817912609142,0.9993334075085379,1.0002183835656175,0.9846841741501426,0.9849286491466241,0.9979333299461082,0.9893032999084863,0.9989593319363861,0.006953794961306155,0.013617573345227358,0.025379531728008012,0.028652073903529644,0.02917337460059187,0.007732236172979242,0.019394292882447643,0.00775784067706026,0.031616828822924214,0.02936246144456698,0.032361414104081485,0.02875799205111627,0.0237969666001285,0.030484516181103257,0.016419237468496443,0.009262456857368966,0.03129040034212,0.017320578511296033,0.03204377608840622,0.009799856367430639,0.03286761470216379,0.03315324944068841,0.019005180307653285,0.010541099804283114,0.010763621458071382,0.03367204309385179,0.03362743065922787,0.007720394027727513,0.01598162590959118,0.009159628170979296
249,249.0,0.9845001720276998,1.0016436348784485,0.0317994528792712,0.006336673567957344,0.020107908838332293,0.009468922090459951,0.009591792086790556,0.02961884993308045,0.9979749628498203,0.991820158491165,0.9913127874164599,0.993040075930104,0.991305187513501,0.9957303385781614,0.9911919628138262,0.9939879375131414,0.9905886412662286,0.9897039198893081,0.9906132760528806,0.9902893057772937,0.9902029392332091,0.991717635841914,0.995120372225395,0.9993109530170173,0.9907980644023764,0.9956520016569815,0.9892150245482313,0.9997238473869959,0.9884123655927315,0.9881056931260983,0.9977915766241184,0.999518771764999,1.0004082779526415,0.986800943229709,0.9870450462694755,0.9980929944710533,0.9912508032618207,0.9991429273748681,0.006336673567957344,0.01301623152055806,0.024047494843041552,0.02715677137504955,0.027647441864841082,0.007040429095692671,0.018638069140640524,0.007062124947768092,0.029979229432140184,0.028447282141872844,0.03067265665609527,0.027831923706541004,0.0229727486164852,0.028876731595487315,0.015455810224312898,0.008438449834951053,0.02961884993308045,0.016563903477586656,0.03030750790097805,0.008919938430706929,0.031064021193422095,0.03132039381773419,0.018214290346942122,0.009591792086790556,0.009794933969430285,0.0317994528792712,0.03175837585220871,0.007031965037531175,0.015287367038288353,0.008344404622563554
250,250.0,0.9843076988246034,1.001622016321636,0.030496404390062404,0.005789550333990737,0.019333959561489863,0.00929507958662717,0.008743761916784684,0.028482581702182513,0.9984723924327777,0.9935360685098777,0.9934273184317701,0.995269734801174,0.9935666375970434,0.996232855608484,0.9933356990277504,0.9944888648801523,0.9929605697810487,0.9925090921402416,0.993001951648538,0.9930457527296436,0.9926563248743007,0.993992693883691,0.9966952930094214,0.9998510318857533,0.993093997167949,0.997570447770485,0.9915310710311911,1.0002631912636877,0.9907451386081456,0.9904454113176141,0.9998046888531585,1.0000605744758606,1.00095236128065,0.9891480025977489,0.9893916647394222,0.9985966708161075,0.9931190778281613,0.9996801346664828,0.005789550333990737,0.012702700281611665,0.023167678002793145,0.0261649389985692,0.02663496095415844,0.006424768206327227,0.01831114945396081,0.00644262785584438,0.02889686623284065,0.02822988264816079,0.029542587305400336,0.02758322288451579,0.02269536004170918,0.0277919494189333,0.014756432199492242,0.007704667613077437,0.028482581702182513,0.01616487786283605,0.029117271871310333,0.008135011284538023,0.029819010226584734,0.03004996107659232,0.017812063195572863,0.008743761916784684,0.008929478343237218,0.030496404390062404,0.030458107600006234,0.006420125036465067,0.014932375169946279,0.007618414737191885
251,251.0,0.9841087484046963,1.0015984751992968,0.028360103458286014,0.005256095377517581,0.018027543539195674,0.008753430519861667,0.00793152220724844,0.026807966385446434,0.9986301622256076,0.9950517052610514,0.9950297439460145,0.9969616676508449,0.9952784553147834,0.9963866983271196,0.9952302279431149,0.994641295853827,0.9947678565688582,0.9949947808949164,0.994822472621386,0.9954839545752634,0.9948273832192581,0.9957078233174665,0.99788901318347,1.000030501685053,0.9948147772488423,0.999266723160126,0.9932560198707516,1.000446601638909,0.9924775034177455,0.9921776163758798,1.0015984751992968,1.0002523236929435,1.001146975196474,0.990887231466889,0.9911300736851025,0.9987527731309301,0.9947696267896862,0.9998580449506365,0.005256095377517581,0.011946303264342872,0.021602795896206714,0.024403656277602687,0.024839959119570886,0.005829829733862585,0.017286240488556898,0.005845370903651393,0.026965924459998784,0.026807966385446434,0.027569883156222316,0.026171570111540487,0.021494116705780164,0.02590253633404097,0.01370075403239323,0.006992816261736886,0.026532563990522312,0.015202514075718805,0.02710788012654144,0.007380486763517193,0.027746532252743338,0.027952383185243353,0.016779387379826514,0.00793152220724844,0.008100207790694279,0.028360103458286014,0.02832517394782366,0.005826864580863742,0.014050535726101222,0.006914332182269005
252,252.0,0.9839053146318222,1.0015680812517196,0.026531573973029975,0.00478472719796166,0.016855851664996868,0.008272626343799267,0.007202779219840423,0.025230263619867747,0.9984428512418941,0.9947214800449317,0.9948634093228185,0.9968120270523724,0.9951364084461151,0.9961992434335228,0.9948895968238284,0.9944539849596686,0.9946942905096886,0.9946716971319295,0.9948573280504894,0.9951485776996093,0.9944955230930533,0.9955543881248102,0.9976761120721004,0.9998573978282246,0.994645408178594,0.998930601331394,0.9930701895098822,1.0002578507448472,0.9922761487930948,0.9919622061184651,1.001332678325392,1.0000618641085692,1.0009574996202653,0.9906725043320566,0.9909163107341274,0.9985653322902264,0.9944265455897662,0.999683588480113,0.00478472719796166,0.01128529642186751,0.02024558627581937,0.022831577474229474,0.023253074388192456,0.005302312971809692,0.01634560309542599,0.005317145977748519,0.025230263619867747,0.025375721091303875,0.025758312325186376,0.024779233865148003,0.02033465583501275,0.024209817893520422,0.012744734587122051,0.006350945876675895,0.024803642336818768,0.014338126582567466,0.025349033568214444,0.006704923965196325,0.02595137946151756,0.026146919879176368,0.015787580943517465,0.007202779219840423,0.007354834262092363,0.026531573973029975,0.026499169017199807,0.0052991175298566255,0.0132771314706634,0.006280328843322933
253,253.0,0.9836993913698237,1.0015315897311625,0.02684982482800832,0.004422115977835575,0.016958259307331313,0.00863141986068319,0.006604626406514079,0.0256225916116419,0.9979725718174811,0.9924479415407184,0.9920493666299344,0.9938751854307954,0.9921521485301323,0.9957512264571411,0.9920850780489041,0.9940087123404948,0.9915900543789888,0.99105977590129,0.9917719435429727,0.9915762811426845,0.9913167534680885,0.9925727333081928,0.9957065096172023,0.9994038229701655,0.9916266566354021,0.9964060170824918,0.9900156911172479,0.9997903947906013,0.989186165028562,0.9888542277867697,0.9987551336933893,0.9996012774971474,1.0004999419525873,0.9875499140961523,0.9877958572149081,0.9981098692447307,0.9919444331432667,0.9992287198990749,0.004422115977835575,0.011558252814422292,0.020579100212121268,0.023106456906225196,0.023587085034126463,0.004886955510908227,0.01681124894971863,0.004901429379313669,0.02560407896378767,0.02623631524914749,0.02609427853276508,0.02563345402740924,0.020964277950030183,0.0244324395542902,0.012619839175639802,0.005829506254838155,0.025048276750679905,0.014640795935555869,0.0256225916116419,0.006156713113816498,0.02624455029447436,0.026451510559006623,0.01603826860203703,0.006604626406514079,0.00674092821322644,0.02684982482800832,0.026816974362154713,0.0048831624076652,0.01361628684073526,0.005766434801844025
254,254.0,0.9834929724825443,1.0014911772678754,0.026732730557456143,0.004098395509351304,0.01675665023866046,0.008774204154393428,0.0060672190253911054,0.025565986372494902,0.997430299763608,0.9900944169356226,0.9888225559103521,0.9904856296707686,0.9886957684894165,0.9952300165890456,0.9891414988092048,0.9934922869712536,0.98793272217817,0.9871820152301042,0.9880282299951839,0.987749899372706,0.9879514992041932,0.9891315333541801,0.993520485467903,0.9988688002580735,0.9881417843417426,0.9937636991358928,0.9864906333385133,0.999239061670114,0.985620162526681,0.9852737528948988,0.9960099340675128,0.9990515914779197,0.9999504894110561,0.983940244975869,0.9841895823820752,0.9975778090509244,0.9893642697857973,0.998692874409263,0.004098395509351304,0.011469218160272729,0.020539253519518744,0.022997392331159577,0.02352094436528705,0.0045174667145649995,0.01674093479790149,0.004531410737691412,0.025565986372494902,0.0262554006130464,0.026062077459184544,0.02566063595150169,0.020920880294670853,0.024266476405121515,0.01232009047534764,0.005364249546555319,0.024893690721852026,0.01450422007958295,0.025484278262086026,0.005665337906496354,0.0261144173616247,0.026328980649396466,0.01584025788015389,0.0060672190253911054,0.006189165015103958,0.026732730557456143,0.026699498354142252,0.004512902661586411,0.013528103362631612,0.005307892068639836
255,255.0,0.9832880518338276,1.0014490204921078,0.02478813710144362,0.0037413592884775965,0.015534716066268158,0.008182546529291485,0.005519468727565523,0.023722063461283804,0.9970912269999663,0.9898909998570786,0.988266556644259,0.9899071658393239,0.9881106214588559,0.994897196064021,0.988902523170107,0.9931595817569601,0.9873349947587909,0.9868890625846901,0.9874172241430857,0.9874514047833317,0.9877023912710875,0.9885461551199793,0.9931469088217235,0.9985413794524217,0.987540702491022,0.9935371990066549,0.9858719354616242,0.9989074432882945,0.9849864694620524,0.9846329053915178,0.9958128518062223,0.9987208384577225,0.9996178996754218,0.9832880518338276,0.983538740279804,0.9972386065078788,0.9891348758750292,0.998364167403059,0.0037413592884775965,0.010668812524117461,0.019059473891067207,0.0213295917161207,0.021820990216697853,0.004121056947458438,0.015596003468102202,0.0041342000768024405,0.023722063461283804,0.024516581889386782,0.024178666863593157,0.023956038930316365,0.01951344142459497,0.022494923764729457,0.011379964828314331,0.004883912110149236,0.023077890855571107,0.013485115972834336,0.02362714069629315,0.005157414315322321,0.02421272650998605,0.024413060209710135,0.014720683885874324,0.005519468727565523,0.005629192366106462,0.02478813710144362,0.0247573044950059,0.004116185319693563,0.012586898068462936,0.004833182062963296
256,256.0,0.9830864432158731,1.00140729603411,0.02371441390033108,0.0034049777401361538,0.014654629616898925,0.007789452569456302,0.005018266293170327,0.02232532484045776,0.9973692523948193,0.991568827137861,0.9902596144576619,0.9920079629255507,0.9902400879872645,0.9951556100074762,0.9910270519339127,0.993413484425104,0.9895764993954432,0.9897462981177693,0.9896870296889235,0.9902516879859132,0.990160658631395,0.9906706962794674,0.994565981761513,0.9988260584076751,0.9896794853220932,0.9953995475277786,0.9880218660197888,0.9991943203265523,0.9871484966258476,0.9867965025570198,0.9977573048129921,0.9990042879100747,0.9999003224147721,0.9854602650014124,0.9857104772031537,0.9975097438636007,0.9909665445031873,0.998647853107652,0.0034049777401361538,0.010211852109384792,0.0179291663172245,0.020062761515549195,0.020525711578239632,0.0037485708843787826,0.014991781321377427,0.0037602085242778587,0.02232532484045776,0.02371441390033108,0.022745561669675635,0.02314745514726853,0.018823499104403535,0.021146690685733934,0.010681260391089893,0.004443059999462528,0.02168132299747264,0.012904869271381026,0.022184108665156896,0.004690254104590927,0.022719422346513952,0.022900769086543492,0.01410791621662961,0.005018266293170327,0.005117935726697972,0.02324431019665318,0.023216341897363435,0.0037444944686993104,0.012049770309568013,0.004396811197535926
257,257.0,0.9828892401343088,1.0013681805241315,0.023682315092523096,0.003109096148842517,0.01416159129032227,0.0076428437675939796,0.004576426741953593,0.021530727189977387,0.997868805328962,0.9931998442397942,0.9923396568506708,0.9942009185921544,0.9924556401364798,0.9956533511237539,0.9930636018941886,0.9939097303876264,0.9918852896586156,0.9924107593502334,0.9919980161204678,0.9928705407239174,0.992491065197623,0.9928958933139715,0.9960834490995892,0.9993517646160952,0.9919270019087674,0.997216564686418,0.9902893099247114,0.9997249147973873,0.9894398107455143,0.9890955563115892,0.9996525097091119,0.9995396381720217,1.0004369283282473,0.9877746444652917,0.9880234684167025,0.9980141481852359,0.9927492059749311,0.9991720503220066,0.003109096148842517,0.010063882612042625,0.01727598176757136,0.01932691776695888,0.019775743360413184,0.0034196197821545616,0.014855404251868841,0.0034296615630115867,0.021530727189977387,0.023682315092523096,0.02192734106545077,0.023086831807213264,0.01873041730782159,0.020349949230846064,0.010251666525395083,0.00405502273110926,0.020847658798355467,0.012709695796639685,0.0213149434958591,0.00427856950115292,0.0218117159217352,0.021978330989236163,0.013915307222665318,0.004576426741953593,0.004667285237418339,0.022297286394542863,0.022271409212073642,0.003416602740089563,0.011879282996653284,0.004012645458092901
258,258.0,0.9826973560231189,1.0013338505924225,0.022640545602976934,0.0028221585056005167,0.0132860265202575,0.0072336827922413385,0.004152598979029941,0.020184419386622427,0.9980269636750271,0.9946272483054518,0.9938991503770578,0.9958412229947238,0.9941155932455158,0.9957943993256122,0.9948588370308504,0.9940488295783212,0.9936278471583119,0.9947882884641347,0.9937516062260855,0.9952033361234136,0.9945552940087952,0.9945517172160852,0.9972159914182678,0.9995110806431893,0.9935887446477338,0.9988172666399993,0.9919562110458688,0.9998877466811146,0.9911149783374755,0.9907693126010492,1.0013338505924225,0.9997101688032649,1.0006100086880627,0.9894558342337259,0.9897055856814783,0.9981632565614282,0.9943092356071649,0.9993301494756941,0.0028221585056005167,0.00954488139210722,0.016174302444082987,0.018095276150145514,0.018517485717095435,0.0031028957149633303,0.01413487851939476,0.003111843680311867,0.020184419386622427,0.022640545602976934,0.020569467759297737,0.022053583999426057,0.017866352868818554,0.019040101015756473,0.009571054655593535,0.003679920773764938,0.01949425757473019,0.012052718082079186,0.019919878988623695,0.003882505897673093,0.020373536592181395,0.020523274262717852,0.01321625567349117,0.004152598979029941,0.004235051914887912,0.020816668006678713,0.020792910771499046,0.0031003663276607182,0.011270177497678368,0.0036414268528353363
259,259.0,0.9825117043162874,1.001305799426134,0.021481361113824416,0.002574871195854939,0.01249346767536074,0.006865906816269951,0.003777229797106825,0.01899697703640174,0.9978356405983729,0.9943246570222675,0.9936145974259293,0.9955645344780936,0.9938462035344743,0.9956021684512789,0.9945433426798224,0.9938545591177025,0.9934126893996512,0.9944813624591503,0.9936246059708195,0.9948849610452459,0.994250368774261,0.9942662124529176,0.9969611675861,0.9993257888802163,0.993290222709634,0.9985166922668873,0.991642458595518,0.9996946756905104,0.9907884248819601,0.9904313982026245,1.0011014765779798,0.9995190143337918,1.0004205154989667,0.9891176026559682,0.9893683748581519,0.9979724833611108,0.9939892661747395,0.9991436900805213,0.002574871195854939,0.009036307890434107,0.015240776446955722,0.017031740654617003,0.017435009343623138,0.002827104344315779,0.013393752732229806,0.0028350119791557024,0.01899697703640174,0.021481361113824416,0.019335886020332614,0.020929466190277007,0.01693900462068114,0.017906906022761265,0.008958667101873666,0.003348517661595238,0.018335568438820348,0.011396685193218452,0.018738128000982988,0.0035334895341493896,0.019166149036235997,0.019311022381111886,0.012466046618053384,0.003777229797106825,0.003851490334885461,0.019583433579120863,0.019560859123869324,0.002825363396210754,0.010673327891465783,0.003313876580657471
260,260.0,0.9823331984477994,1.0012827864400227,0.022464317200052843,0.0023930184976769238,0.012814323795745645,0.00725803384280465,0.003479984131806065,0.01965195277205533,0.9973160976912037,0.9921227721116678,0.9908728289999863,0.9926990867698726,0.9909342852542369,0.9950979511540559,0.9918186095084246,0.9933527611123694,0.990381753895494,0.9909484679967502,0.9905983309248859,0.9913927731950684,0.991163864436343,0.9913492206254257,0.9950104816505535,0.998803243667856,0.9903389955810893,0.9960656105778647,0.9886569232201767,0.9991592375206696,0.9877679778708273,0.9873953150060295,0.9986076736686651,0.9989852403046995,0.9998868617229779,0.9860609738450483,0.9863145409860311,0.9974610919516446,0.9915880365676335,0.9986206644035452,0.0023930184976769238,0.009356817270214727,0.01577830814132363,0.01758409331000621,0.01802710858952535,0.0026161147343041376,0.013923907136665794,0.0026224268759689573,0.01965195277205533,0.022464317200052843,0.019984425024353897,0.021898624612322545,0.01765031812836019,0.018442964816807614,0.009054349839491275,0.0030889929553321637,0.018892590302259867,0.011776982965415994,0.019316112462346085,0.003260565153605802,0.019763384257811666,0.019922290607325976,0.012813409003893618,0.003479984131806065,0.003546677623405659,0.020201228762499933,0.02017641332456555,0.002616637698199887,0.01106770413358134,0.0030579935411901506
261,261.0,0.9821627518516389,1.0012628876057466,0.022748616061739863,0.0022355483483319973,0.012878016552821562,0.007457727237212323,0.003218586127322797,0.019954431787173172,0.9966614377887316,0.9897092914497743,0.9876928759071429,0.9893611321636209,0.9875349684274076,0.9944502322715782,0.9888204037785714,0.9927076721804444,0.9868033886250875,0.9870314677591926,0.9869553838927969,0.9875261310015554,0.9877568486598267,0.9879572398414965,0.992772306472672,0.9981400365974045,0.9869138017340235,0.993370262707231,0.9851957668190914,0.9984924489016693,0.9842697576299423,0.9838804370807195,0.9958360306629834,0.9983231782624667,0.9992257390677824,0.9825277741337153,0.9827839155999456,0.996810626746578,0.9889482950201645,0.9979574917844128,0.0022355483483319973,0.009388082392831903,0.016005681906473595,0.01780839371839266,0.018279819133145952,0.002432565417235558,0.0140212873878898,0.002437445513642524,0.019954431787173172,0.022748616061739863,0.020321065382960017,0.022181125312768325,0.017809603696931655,0.018643236254318265,0.008999540014881164,0.002861737475952905,0.019104731798846072,0.01180908200203202,0.01954072610310629,0.003020776762686085,0.019998379274778554,0.020164284132198423,0.012811662769513094,0.003218586127322797,0.003278874129848119,0.020450886002106743,0.020424186815824776,0.00243560038173175,0.011120503377234709,0.002834037102748077
262,262.0,0.9820012779617905,1.0012441788949635,0.021317127762990346,0.0020512674566593395,0.012009725500039505,0.006990050969248446,0.002940082769661063,0.01863676654061385,0.9963187956376051,0.989507981183403,0.9872551093510544,0.9889117160196281,0.9870801174046522,0.9941032293370564,0.9885964084859421,0.9923584123720255,0.9863525460168056,0.9867837267671344,0.98651153090012,0.9872720838549698,0.9875347433615277,0.9874909329664443,0.9924311168436047,0.9977937851595746,0.9864328857948507,0.9931539618523119,0.9846992416226319,0.9981389540951285,0.9837584038695683,0.9833584349162988,0.995656076384112,0.9979699769876541,0.9988729595715581,0.9820012779617904,0.9822565571684025,0.9964662877153279,0.9887265613465539,0.9976106666241158,0.0020512674566593395,0.008757465173885986,0.014948441643532871,0.016627227488758597,0.017069523311557585,0.002227821677325821,0.013101419234352013,0.0022320036174781903,0.01863676654061385,0.021317127762990346,0.01898575222968503,0.020779632536177702,0.016660420962823844,0.017395854161282108,0.008368830083547744,0.0026163876989407954,0.017826156576938174,0.011010463082560982,0.01823301113205247,0.002761371329615244,0.018659215997265124,0.018813788461074097,0.011938626775678519,0.002940082769661063,0.002994733958559354,0.019081635702899107,0.01905657570289859,0.002231716261339812,0.01037697712859486,0.002591468542436125
263,263.0,0.9818488911943725,1.0012247362793312,0.020677456284304473,0.0018801698607557175,0.011442693098102204,0.006717548468163669,0.0026880199626916805,0.017711311033821803,0.9964894061086318,0.9912076878851449,0.9891312800379095,0.9908860219285603,0.9890746862789163,0.9942618866772907,0.9907245236819506,0.9925154952224493,0.9884299111947041,0.9895855695160822,0.9885748047165162,0.990024584360961,0.9899759319151527,0.9894863208511191,0.9937767226631204,0.9979693158880654,0.9884427597033031,0.9950309072892292,0.9867222257178518,0.9983169638411816,0.9857974280039595,0.9853987983243385,0.9975988258457915,0.9981489689472971,0.9990542180735884,0.9840593400984061,0.9843113959444039,0.9966313315474816,0.990582187747174,0.9977853124092724,0.0018801698607557175,0.008417061144021057,0.014222071662938927,0.015820671718274004,0.01623802584736372,0.002039129453490765,0.012638363640005248,0.0020426227137729023,0.017733218100597314,0.020677456284304473,0.018056900414626233,0.020136027280008517,0.016119358666197955,0.016536370587156946,0.007941975525035883,0.002394445325107489,0.016937014458550077,0.010571443989710117,0.017314095621952394,0.002526002722144665,0.017711311033821803,0.017853493214283058,0.011472291728237416,0.0026880199626916805,0.002737516488615131,0.01810350869957735,0.018080354780205657,0.0020436368716759577,0.009976554543944624,0.0023716806039991837
264,264.0,0.9817025098940422,1.001202635730508,0.020730147710895947,0.0017341954031196644,0.011202040477565716,0.006659218678185934,0.002470149348631024,0.01724826681005979,0.9969454409773314,0.9928864435398987,0.9910827305531023,0.9929353844847244,0.9911481504917736,0.9947189846207043,0.9927912342315381,0.9929700690963557,0.9905785814453398,0.9922528923653806,0.9907018199765206,0.9926479903512909,0.9923226022369184,0.991577799820865,0.9952521662054514,0.998457458643115,0.9905556102847505,0.9968895507235065,0.9888561443280676,0.9988195057949026,0.9879590809307891,0.9875691865241465,0.9995210125992483,0.998661958291195,0.9995705187970118,0.9862495191574681,0.9864995573175871,0.9970942951633054,0.9924002602529577,0.9982730711820245,0.0017341954031196644,0.008350309494704075,0.013898818757009329,0.015459500459710342,0.015862573895859836,0.0018763673511083536,0.012593286257536924,0.001879130539868781,0.017326278453301435,0.020730147710895947,0.01762898051575206,0.02016567549904335,0.016114761046512997,0.01613585580198195,0.0077324366680496985,0.0022029228328079866,0.01651494929651,0.010479438342394745,0.016870375831168287,0.0023226529382026546,0.01724826681005979,0.017380391962239068,0.011383362388074064,0.002470149348631024,0.002515176784514856,0.017619595216283274,0.01759828566665755,0.0018819241034103101,0.00990338189371157,0.0021820230578517836
265,265.0,0.9815582533875904,1.0011759532201516,0.019862396505286543,0.0015790334593444122,0.01056918092058274,0.006328053008071983,0.002246265875332416,0.016202495949152015,0.9971997550710401,0.9943242833815004,0.992523144245996,0.9944513856676702,0.9926764240698006,0.994965144186885,0.9945724840219716,0.9932124172038741,0.9921604582460903,0.9945705028380656,0.9922589377003735,0.994922999458984,0.9943523398395722,0.9931159730779561,0.9963890920265114,0.9987399523652791,0.9921040215428854,0.9984841779271675,0.9904135955217057,0.999122872430833,0.9895276613828079,0.9891416857702776,1.0011759532201516,0.9989736152069202,0.9998831777652436,0.9878287356537991,0.9880787366268738,0.9973526782027266,0.9939631053164693,0.9985557171530912,0.0015790334593444122,0.007946342953042786,0.013086615496906498,0.014556376928383906,0.01493526764445697,0.0017067077452349705,0.012017752356060387,0.001709100201401213,0.01632426055803223,0.019862396505286543,0.01661570125523549,0.019308201516666564,0.01541116109081839,0.01518035482383618,0.00726367101379592,0.002003642928918824,0.015528465651325978,0.009974005941611653,0.015854099291052876,0.00211233805940328,0.016202495949152015,0.01632138900746184,0.01084897331161651,0.002246265875332416,0.002287145565031751,0.016543751870111957,0.01652480667884277,0.0017122736051019616,0.00942818572343955,0.001984644610576507
266,266.0,0.9814122410018081,1.001143276065375,0.018925332113506613,0.0014544434075350382,0.010017537853370445,0.006034542939169799,0.0020590832610670367,0.015367098529028048,0.9970993505724796,0.9941086364898741,0.9922668456730486,0.9941981046295265,0.9924251378619785,0.9948601648984342,0.9943542762098874,0.9931070011043475,0.991945608293801,0.9943769816361493,0.9921061927719554,0.99471669580507,0.9941521846690877,0.9928467481825906,0.9961919428454676,0.9986368597949279,0.991822791122416,0.9982487970386792,0.990120834937492,0.9990090908065274,0.9892241204032738,0.9888311369506987,1.0009910581631725,0.998854749824001,0.9997649048393344,0.9875125483152936,0.9877631944061726,0.9972520865797706,0.9937316196779947,0.9984523192079635,0.0014544434075350382,0.007565257826039463,0.012421826476822254,0.013803707839348372,0.014166801136443093,0.0015688853972563688,0.011444648891300565,0.001570967001737976,0.01547448869432435,0.018925332113506613,0.015732778092506578,0.018402953396848675,0.014673558986450556,0.014391815492627703,0.006868046844158989,0.0018384659080136743,0.014723197875221873,0.009487640327402055,0.015034709286931772,0.0019382844243953595,0.015367098529028048,0.01548299406543595,0.010291814393523967,0.0020590832610670367,0.0020959458946344,0.015693879713313076,0.01567529129177373,0.0015743394099431518,0.008976481066793687,0.0018213985567290512
267,267.0,0.9812605920634867,1.0011052369651108,0.020129718555058927,0.0014004461941864743,0.010552560547773922,0.0064756619834677835,0.0019501607973843186,0.016259227495414495,0.9965869471453761,0.9919596539118255,0.9896722911972929,0.991483282361561,0.9896650210130944,0.9943559903070313,0.9917047972189517,0.9926056828099421,0.9890668793055006,0.9909537400006405,0.9892294580570286,0.9913333436260213,0.9911563159104709,0.9900879740660395,0.9943201580139883,0.9981265941965511,0.9890342742362501,0.9958618727993551,0.9873025363971571,0.9984922862290101,0.9863751300252847,0.9859687939463477,0.9985556573045826,0.998344042959854,0.9992542981345476,0.9846336465773036,0.9848857405202606,0.9967471657794305,0.9913908013951799,0.997942129682512,0.0014004461941864743,0.008021857605133513,0.013177086843990937,0.014610365681974722,0.015011674667515539,0.0015012314537114783,0.01214908094842012,0.0015025538525659232,0.01639101131205027,0.020129718555058927,0.016648453509191356,0.01959024734898323,0.015570123548429274,0.015217366245988635,0.007189588152278602,0.001749076104973365,0.015567779790139949,0.01003997613399757,0.01590358467838899,0.0018420186096540306,0.016259227495414495,0.01639084668373872,0.01081692661249884,0.0019501607973843186,0.0019832378468097166,0.01660976242518625,0.016588622531952434,0.0015072978310104346,0.00952371218197349,0.0017337807906157594
268,268.0,0.9810994258994173,1.0010629799637463,0.020638029285936003,0.0013590424755232314,0.01080000678803102,0.006702613858715347,0.001859520957218111,0.016719655271556902,0.9962832044143957,0.9895997154369383,0.9867721454966478,0.9884402359199462,0.9865697666445624,0.9940668541112166,0.9887729480637172,0.9923199725219137,0.9858186077777383,0.9871237496764182,0.9859466637334072,0.987551718907221,0.9878212130448936,0.9869966860067381,0.9923289246007082,0.997825314948475,0.9859080566764958,0.9932337197103519,0.9841436808820622,0.9981812972046402,0.9831842480834192,0.9827635156026842,0.9958713825032617,0.9980353217871848,0.9989450557859957,0.9814129255069178,0.9816664041711057,0.9964537411746999,0.9888118228613443,0.9976408193925916,0.0013590424755232314,0.00820214847097299,0.013570655000953415,0.015026445073372547,0.015453355400518478,0.0014487133094804882,0.01243417600140095,0.0014496057518403852,0.016877992205841276,0.020638029285936003,0.017154959071916793,0.02009483062211322,0.01593143920043427,0.015639952159320944,0.0073347261244013145,0.0016763544409885984,0.016000013546408107,0.010254915293326864,0.016350333102396912,0.001762758571378281,0.016719655271556902,0.016862391443415524,0.011002124509940099,0.001859520957218111,0.0018891750727668747,0.01708357546047566,0.017061562163834074,0.0014547201729408206,0.009744398460441088,0.001662635019816497
269,269.0,0.9809248618363912,1.0010176491056686,0.01937900461657819,0.00126242762997523,0.010100325244617679,0.006279040007642854,0.0017167413683655223,0.015623553872006707,0.996191685490192,0.9893723991014273,0.9863627372316799,0.9880190286550583,0.9861479300305129,0.9939751859395991,0.9885202717830783,0.9922278468589076,0.9854062823004506,0.9868429991221602,0.9855519596156732,0.9872624126536419,0.9875651342681928,0.9865630475292627,0.9920766737652663,0.9977359004385018,0.985461159828848,0.992988565354791,0.9836828706225265,0.9980868643955236,0.9827097411038463,0.9822795362406935,0.9956600738601883,0.9979367060432741,0.9988461603499137,0.9809248618363912,0.9811786067282272,0.9963621084248498,0.988564845993741,0.9975511678726035,0.00126242762997523,0.007690639880581046,0.012686500056988344,0.014043373948867451,0.014441612377096505,0.001343711076577836,0.011665670723533472,0.0013446641090306343,0.01576625941852835,0.01937900461657819,0.01601613597763397,0.018866867270836512,0.014951674367920251,0.01461311166001152,0.0068483363103831255,0.001550183005886031,0.01494959451122252,0.009607772221196253,0.015277615065089168,0.0016294454670770246,0.015623553872006707,0.01575780649424096,0.010298525299063742,0.0017167413683655223,0.0017434667686669304,0.015965413006885885,0.015944649303980353,0.001348973413520937,0.009138178868120931,0.001537849248664995
270,270.0,0.980734602037548,1.0009703884352656,0.01890184259018666,0.0011589867014194042,0.009675920395417282,0.0060516819366276745,0.00157466818530357,0.014876634964789588,0.9963603014298215,0.9910340170864961,0.9880948420623015,0.9898422655623568,0.9879888196948622,0.9941324755020463,0.9905939685245652,0.9923825203207498,0.9873205180257177,0.9895662976659464,0.9874443160756525,0.9899383983268029,0.9899366831085558,0.988404769112726,0.9933596210505456,0.9979173937721123,0.9873159034533245,0.9948223764597264,0.98554913894614,0.9982760713162755,0.9845892240289297,0.9841618393791158,0.9975498217890929,0.9981255135224538,0.9990360899246318,0.9828184723527131,0.9830708304207907,0.9965278008696488,0.9903790574356032,0.9977324186825819,0.0011589867014194042,0.007474799954245911,0.012096344430244267,0.013390686260901771,0.0137650250401698,0.0012323927497546973,0.011354771483667501,0.0012330348467094205,0.015019596975552345,0.01890184259018666,0.015229283494851056,0.01838879150207689,0.01457683067447447,0.013926965267314816,0.006535345009598014,0.001421895051087574,0.014242363261530102,0.009324037067745438,0.014549287631323325,0.0014947694330580555,0.014876634964789588,0.01500016443395472,0.010000879418850639,0.00157466818530357,0.0015991897499710534,0.015201981403328298,0.01518109862972888,0.0012377137520235978,0.00887755038456755,0.00141068151408902
271,271.0,0.9805326800114252,1.0009223419969246,0.019079696211751682,0.0010789826682993079,0.009542227999389868,0.006014788516052923,0.0014654567550043535,0.014663200834570568,0.9967257277142496,0.9926080124862365,0.9898878353553733,0.991727996238126,0.9898917247464348,0.9944856435082656,0.9925415316180278,0.9927308446003678,0.9892868128478239,0.9920956887007324,0.9893869803876323,0.992425848954781,0.9921516471783086,0.9903213592516369,0.9947065834769973,0.9983091588836384,0.9892558472695104,0.9965727535618215,0.987509512614198,0.9986823944016587,0.9865723361101141,0.986152794062869,0.9993528226868486,0.9985348941901663,0.9994473124705789,0.9848249934251484,0.9850758809806031,0.9968956899760935,0.9920944821633271,0.9981228620170632,0.0010789826682993079,0.007526989604097746,0.011845552428955214,0.01311220875594502,0.013471158582236244,0.0011445575704220217,0.011444430357372453,0.0011445793280469292,0.014682841198963405,0.019079696211751682,0.014846375407885467,0.018546062374986082,0.014710205458751091,0.013631335480976461,0.0064347740822436805,0.0013222261458108026,0.01393385214281578,0.009372796314726343,0.014227785422442858,0.0013912825629638014,0.014545655398602666,0.014663200834570568,0.010056498160768042,0.0014654567550043535,0.0014881922660123076,0.014862801133586552,0.01484209759701905,0.0011509962518240233,0.00893223723723136,0.0013120122473848934
272,272.0,0.9803247121029084,1.0008746538350333,0.01834582867186491,0.000990017068449487,0.009037056302289615,0.00572207063463594,0.0013454532659099305,0.013795729258706226,0.9967807564719892,0.9939416232028497,0.9912128398503122,0.9931187594099079,0.9912979050298085,0.9945263904529497,0.9942106470807404,0.9927700517860152,0.9907501288208206,0.9942932154144039,0.9908343717809304,0.994582705595442,0.994064033439721,0.9917262797613313,0.9956836101040157,0.9983685818938682,0.9906707000347699,0.9980485239969921,0.9889327819995689,0.9987511967052943,0.988003042789115,0.987584785249428,1.0008746538350333,0.9986038948298508,0.9995168828109607,0.9862662835150707,0.9865160576585331,0.996945683872154,0.9935446732145646,0.998182105375229,0.000990017068449487,0.007218995647046715,0.011159814811521897,0.012354562438192695,0.01268871810065347,0.001048692004220653,0.01098685500214514,0.001048380624289951,0.013826206350351217,0.01834582867186491,0.01396556179540884,0.017821706758762438,0.01413705990457312,0.012838782261743112,0.00608762650102074,0.0012129620125837426,0.013119199078662032,0.008982567828609874,0.013391281062513782,0.0012773927447574365,0.013687192801588095,0.013795729258706226,0.009645730711968746,0.0013454532659099305,0.0013662274723007478,0.013982416879627178,0.013963270379510067,0.0010555788543748026,0.008564167850559662,0.0012037109267715885
273,273.0,0.9801163146568833,1.0008284319041016,0.01749193146624392,0.0009170894509483045,0.008590312865666663,0.005460536912257559,0.0012383756206215384,0.013117813312571884,0.9965446174074082,0.9938270609853882,0.9909919529278414,0.992901964188395,0.9910880640681955,0.9942858645200777,0.9941225128789519,0.9925291050902644,0.9905826301763261,0.9942670908283383,0.9907284266322305,0.9945426336268856,0.994011265674859,0.991493979095049,0.9954925099133031,0.9981305847712205,0.99042360980105,0.9979377666922923,0.9886745444538828,0.9985132968010775,0.9877337559079673,0.9873076827908244,1.0008103301816689,0.9983696948251045,0.9992824997406983,0.9859848166925774,0.9862355659593941,0.9967073222967977,0.9934302410299098,0.9979435199327534,0.0009170894509483045,0.006885357523539929,0.01061779074694004,0.011747095604729632,0.012068561063820912,0.000969657891094146,0.010476900829857725,0.0009691858479369303,0.013147162169259244,0.01749193146624392,0.013270109428902964,0.016997372732328757,0.013475293849304444,0.012204453375475164,0.005777903565836594,0.0011183976005128982,0.012471604386210713,0.008563605045077622,0.012731410860502066,0.0011772899915750508,0.013013218483181271,0.013117813312571884,0.009179839894644083,0.0012383756206215384,0.0012571337217350197,0.013294344170030156,0.013276337060833587,0.0009757387973044389,0.008168383339509125,0.001110028139471737
274,274.0,0.9799131040182361,1.0007846397991347,0.018645641869314483,0.0008697756262318668,0.009081246765454567,0.005857309484935513,0.0011604091375890164,0.013908136227723328,0.9960344006799007,0.9918022698910327,0.9884981893659153,0.9902937961221899,0.9884440440845871,0.9937818195116953,0.9916323443024332,0.9920272377994815,0.9878435065079841,0.9910548031028844,0.9880043732808971,0.9913681869240988,0.9912024190215318,0.9888451159391035,0.9937024843160912,0.9976149893361042,0.987743098237848,0.9956963370182135,0.9859665430941915,0.9979897656152905,0.9849965300119823,0.984560591646806,0.9985479083129357,0.997848172484876,0.9987592612009967,0.9832140020168887,0.9834681563195171,0.9962015114115464,0.9912219068901695,0.9974288315567489,0.0008697756262318668,0.007335093581485777,0.011272908096981836,0.012454145481574079,0.012807325007536327,0.0009155653261084782,0.011162845519563123,0.0009146389787176742,0.013953395758943693,0.018645641869314483,0.014075932721474947,0.018135720308436815,0.014346269314921783,0.012929535786991075,0.006045917620339576,0.001051095861209218,0.013215854557040524,0.0091153655911885,0.013494515362102147,0.0011059635910165404,0.013793244824433913,0.013908136227723328,0.009717467433734882,0.0011604091375890164,0.001177360183438564,0.014090192432055892,0.014071864704028105,0.0009211382962901704,0.008706553767689359,0.0010435299954753118
275,275.0,0.9797206965318525,1.0007442050252604,0.019179820243228403,0.0008109299169460942,0.009300824724082685,0.006065862460986471,0.0010745290636359546,0.014299135000423766,0.9955329858259291,0.9894835185788909,0.9856270521062399,0.9872889360263618,0.985390788134425,0.993301670141516,0.988759291971222,0.9915552039525478,0.9846590062019195,0.9872870220583098,0.9848063700074928,0.9876488060290053,0.9879343635127452,0.9857918269564003,0.991679066496736,0.9971209361396355,0.9846560702740241,0.9931354354802773,0.9828494229562799,0.997496710671355,0.9818493070674806,0.9813991789016746,0.9959663327655656,0.9973658745303262,0.998276842406983,0.9800376754831026,0.9802945914220973,0.9957116843248269,0.9886993541298768,0.9969350716257461,0.0008109299169460942,0.007538068614281292,0.011594441263028405,0.012798213531669331,0.01316843226124095,0.000850843621740249,0.011474933151305723,0.0008496498004354887,0.014348016582413421,0.019179820243228403,0.014476243134185699,0.018667569384165597,0.01474110855079128,0.013280188933053244,0.006134845398040362,0.0009744899157471745,0.013578370947099077,0.00936209177497348,0.013868523424598876,0.0010254853125416857,0.014176770009730569,0.014299135000423766,0.00994033381709151,0.0010745290636359546,0.0010899095247682126,0.014481997038830742,0.01446380475768454,0.0008562024475771235,0.008952135841615748,0.0009676584596365778
276,276.0,0.9795447085426188,1.000708055087606,0.018029039403152498,0.0007395473941084364,0.00870059337710734,0.00569081218288874,0.0009786758303237833,0.013363069627153555,0.9953943363205301,0.9892643128936004,0.9852046635020991,0.9868531631320775,0.9849531877129293,0.9931644079947509,0.9885104655631626,0.9914201784258433,0.9842308469568825,0.9869940321091325,0.9844074843654483,0.9873491512648859,0.9876731183429475,0.985342738700493,0.9914108426919525,0.996988879628143,0.9841942296239208,0.9929076673277316,0.9823781690622978,0.9973772846820573,0.9813693636042787,0.9809157053140951,0.9957855714350168,0.9972537751650559,0.9981640647217938,0.9795447085426188,0.9798034321169292,0.995574203117381,0.9884630819431178,0.9968032589734023,0.0007395473941084364,0.007081444655785147,0.01083820141679443,0.01196150299932897,0.012305258051590256,0.0007753061886296672,0.010782161784557619,0.0007741587006161632,0.01340033612106659,0.018029039403152498,0.01350962651067523,0.017546813967072444,0.01385226942925952,0.01240897361104168,0.005725425458179011,0.0008876030689396561,0.0126880110851337,0.008789269502180622,0.012959577943806002,0.0009342056671113433,0.013247917809992354,0.013363069627153555,0.009323864466773461,0.0009786758303237833,0.000992625906612144,0.013533640503506795,0.013516663054853967,0.0007803103538781092,0.008410873650359602,0.0008814271507374044
277,277.0,0.9793889089663861,1.0006771174912994,0.01756238358200844,0.0006828808821639511,0.00834150497576628,0.005481165313206776,0.0009030434219407764,0.012718648321239345,0.9957210540682403,0.9908450825472294,0.9868836519677344,0.9886129384550264,0.9867377615828733,0.9934892579773907,0.9904807370994861,0.9917450877747438,0.9860843566554763,0.9895854771046514,0.986245604709998,0.9898940500757928,0.9899227605578097,0.9871261214444289,0.9926967733487304,0.9973372669047824,0.9859927265033883,0.994635077969704,0.9841942397037023,0.9977390476691059,0.9832061991514609,0.9827638952780271,0.9975535764960558,0.9976237462101347,0.9985339601042476,0.9813994153087013,0.9816563788576943,0.9959040402125002,0.9901739326698752,0.9971513428323763,0.0006828808821639511,0.006874826081692268,0.010329601856873689,0.011403595207280194,0.011724795225752954,0.0007140933475491032,0.010482351222025399,0.0007126686837252939,0.01276061828431972,0.01756238358200844,0.01284311903367848,0.017080182261412568,0.0134849093148973,0.011823076377789033,0.005481546209997496,0.0008192082944340448,0.01208604981061973,0.008526497385616604,0.012340678391784588,0.0008626360301547515,0.012612137484377872,0.012718648321239345,0.00905217306996467,0.0009030434219407764,0.0009158459734356318,0.012882031239498914,0.012865682541992652,0.0007198707288347222,0.008166486736094518,0.0008135122718336611
278,278.0,0.9792496770028696,1.0006523197414687,0.017677441206531423,0.0006339284436576877,0.008224009344501192,0.0054435825834915534,0.0008376959082544508,0.01242345064722819,0.9960350135056939,0.9923570938907662,0.9886603623545301,0.9904710387001344,0.988623882018818,0.9937968568354876,0.992362242102717,0.9920539013511613,0.9880465881281547,0.99204726135777,0.9882039667715375,0.992314947361125,0.9920638892086269,0.9890146750153584,0.9939876302727195,0.9976683537307154,0.9879018194572966,0.9963022493155851,0.9861268942319956,0.9980902352541118,0.9851643318184053,0.9847327850812474,0.9992566962982892,0.9979838848897011,0.9988950659154973,0.9833855709660424,0.9836400560957496,0.996217694996791,0.9918136405915174,0.9974820239445974,0.0006339284436576877,0.006893243068274475,0.010108108268053287,0.011160748612842138,0.011467576079519792,0.0006605773773732801,0.010527628105665312,0.0006588358572023171,0.01246937866948073,0.017677441206531423,0.012521990697022192,0.017177891747822752,0.013562519750233764,0.011562637021452476,0.005387843353435785,0.0007599069697430419,0.011817043500513996,0.00854224313220693,0.012061684314074119,0.0008009017770331952,0.012322853383817204,0.01242345064722819,0.00907224413047669,0.0008376959082544508,0.0008494904699559147,0.012584520937384514,0.012568318134397587,0.0006673896943398524,0.008187560747560033,0.000754628329482775
279,279.0,0.9791215444227498,1.0006345893432413,0.01699662195746868,0.0005790582574106281,0.0077903369423118676,0.005183088675480031,0.0007641178415339903,0.011682162716171302,0.9962027730815833,0.9935861759486299,0.9899795745169975,0.9918505795161557,0.9900229623943072,0.9939529733563698,0.993912607748756,0.9922124651930796,0.9895035782898456,0.9941084426214432,0.9896518461634171,0.994335367224785,0.9938436550365316,0.9904013322316202,0.9949479284916777,0.9978244861338976,0.9892938364916432,0.9976497078735989,0.9875266318479375,0.9982476712852159,0.9865754470099587,0.9861481527472253,1.0006345893432413,0.998138456074926,0.9990467833149662,0.9848045387140235,0.9850591570572584,0.9963775429915811,0.9931500628156673,0.9976385043166444,0.0005790582574106281,0.006600132788491081,0.009520853074585608,0.010513561230128612,0.0108005848316922,0.0006029181418324305,0.010097934620338388,0.000601296023777985,0.011745363642351122,0.01699662195746868,0.01178857870688213,0.016505979216183554,0.013027864842067454,0.010885858894905264,0.005080791930408354,0.0006934330166316247,0.011122031670129779,0.008176313023049175,0.011348664801845527,0.0007309012987407245,0.01159030363376828,0.011682162716171302,0.008690411367329915,0.0007641178415339903,0.0007748299769202834,0.011833777478548572,0.011818492510410538,0.0006093057318649202,0.007839306838289069,0.0006886582055988625
280,280.0,0.9789990429967074,1.0006244218938642,0.016165051541383934,0.0005538067849034426,0.007426058278786108,0.0049405606100430335,0.0007216001335955214,0.01115645753055903,0.9960623593158829,0.9934338732574006,0.9898459981445722,0.9917225222228018,0.9899024891487839,0.9938126607985134,0.9937880052916844,0.9920754582563599,0.9894260465501323,0.99405456266216,0.9896402575538289,0.9942668954877286,0.993754345841706,0.9902458726174923,0.9947848566021172,0.9976647964876426,0.9891286122916497,0.9974824986053236,0.9873515408965291,0.9980914092750763,0.9863894126123249,0.9859556269290279,1.00049280474979,0.9979810539173481,0.9988872203292329,0.9846068369512653,0.9848634005181687,0.9962352539343067,0.9929938116440167,0.9974790080743697,0.0005538067849034426,0.00628421066837771,0.0090955255087149,0.010037922958384961,0.010311768442270181,0.0005754794948497429,0.00960868070068897,0.0005739022189098765,0.011203559510404412,0.016165051541383934,0.011234165622596751,0.015702343544811256,0.01238851790981073,0.01039211424903372,0.004845545375993996,0.0006576206617183103,0.0106197032084529,0.0077805946479138815,0.010836907587685444,0.000691988095144193,0.01106859284833056,0.01115645753055903,0.008252768066098322,0.0007216001335955214,0.0007314446518597171,0.011304036698578884,0.011288673960593363,0.0005809783199668082,0.00746452522573282,0.0006532621962188981
281,281.0,0.9788767044954226,1.000620585359061,0.017202882053820236,0.0005687975775083867,0.007950938474041077,0.005311364085008966,0.000719384698722205,0.012033787708328431,0.995580326152238,0.9915442795842134,0.9875973049078327,0.9893788757773464,0.9875286987343986,0.993353396031344,0.9914701297938066,0.9916216654616217,0.9869806150818162,0.9910503976137122,0.987229343679083,0.99129828676133,0.9911370034263463,0.98786994982651,0.9931651954714927,0.9972073412108305,0.9867204620167324,0.9954191641326472,0.9849174363394516,0.9976369112840383,0.98392983137724,0.9834841793360817,0.998433397807537,0.9975377833395606,0.9984438312254063,0.9821202120950581,0.9823784271903584,0.995768872641028,0.9909421205533614,0.9970218444656246,0.0005687975775083867,0.00670063465044853,0.009820851809868478,0.01082049653764463,0.011119451833906715,0.0005856160198678969,0.010229009297838472,0.0005830552802321015,0.012060569159916774,0.017202882053820236,0.012076042929646933,0.016725958112008395,0.01316802787503373,0.01119982664303659,0.005189723014995848,0.0006624574777151032,0.011450293006158055,0.00827712778400344,0.011686132178855353,0.0006942888916581668,0.011936625727153738,0.012033787708328431,0.008714492409825088,0.000719384698722205,0.0007285270049015284,0.012193196425224238,0.012175031801097816,0.0005916107249521109,0.00795586194869649,0.0006583936381669138
282,282.0,0.9787490606895761,1.0006214157966735,0.017745595216419767,0.0005665493288390253,0.008236339553607431,0.00552380153559302,0.0006989469029621886,0.012541255224612496,0.9950325956576725,0.9892853276910518,0.9849120865412068,0.9865741584121028,0.9846879040894575,0.9928228172354638,0.9886833192564428,0.9910941282553914,0.9840477496033732,0.9874238609821651,0.9843250153138967,0.9877185673219223,0.9879846726508705,0.9850219301677164,0.9912222491599953,0.9966701198421454,0.9838367601213606,0.9929444967451986,0.9820020620802058,0.9970973508348772,0.9809786264397944,0.9805146232997302,0.9959605298215065,0.9970031956319373,0.9979088633630566,0.9791366647269214,0.979398031063927,0.9952338831404473,0.9884828210646418,0.9964855135997469,0.0005665493288390253,0.006911686804960609,0.010241399677889866,0.011271404090003153,0.01158639367912461,0.0005786800257875662,0.010543916043527004,0.0005750777306049402,0.012554270960545932,0.017745595216419767,0.01256159153610152,0.017264696017128302,0.013564931065247974,0.011665534434069853,0.00536910770103338,0.0006500725307480199,0.011930343132539217,0.008521310239698007,0.012177251086718837,0.000678263127136797,0.012438004038240445,0.012541255224612496,0.008919173412225844,0.0006989469029621886,0.0007073458867923633,0.012706322802099972,0.012686215660914648,0.0005853902219537493,0.008203146109367437,0.0006463119209293502
283,283.0,0.9786106433498492,1.0006252492645449,0.016678746053757548,0.0005276285160405539,0.007724170792773863,0.005185689874725931,0.0006476059198829411,0.011756413502015235,0.994775048465214,0.9890483001556614,0.9844822514838975,0.9861320493884504,0.9842493840444958,0.9925659000259026,0.988423685758199,0.9908379532544553,0.9836318575896907,0.987145106535514,0.9839570495074346,0.9874317431418413,0.9877223648404818,0.9845569257960812,0.990899471273511,0.9964116126345628,0.9833535712311388,0.9926898775161459,0.9815052838022139,0.996841598415447,0.9804670654135251,0.9799939718196752,0.9957448673620461,0.9967506994726566,0.9976559851057498,0.9786106433498492,0.9788732664939196,0.9949755510759277,0.9882295732442237,0.9962270686731295,0.0005276285160405539,0.006492913188771244,0.0096021203323088,0.010564998981156806,0.010859807739854543,0.0005380996547459995,0.009905817208280734,0.0005345916417314198,0.011759508450590136,0.016678746053757548,0.011756413502015235,0.016225747487034665,0.012744328838592764,0.010934067925165984,0.005035824999366759,0.0006035653870363156,0.011183127886614373,0.00799566327506577,0.011415430217641255,0.0006290362426230538,0.011660901483705242,0.011758984358819374,0.008358905463234853,0.0006476059198829411,0.0006552400173033306,0.01191380521960355,0.011894489173848014,0.0005445127490074446,0.007703110502871793,0.0006001313665453252
284,284.0,0.9784573916055086,1.0006304218205175,0.016241743135457527,0.0004932375622106531,0.007430343672446719,0.0050057652036515545,0.000608393599875716,0.01124892398926869,0.9948940156049013,0.9905565040173799,0.9859533646181231,0.9876670518456869,0.9857992742130351,0.9926724008847065,0.9903022289256947,0.9909476779325541,0.9852321912900576,0.989602751328366,0.9855276276788003,0.9898457073005236,0.9898612420529773,0.9860985236235873,0.9920003134525267,0.9965282909508927,0.9849000534775845,0.9943385990372798,0.9830606676544743,0.9969635456459628,0.9820335918241431,0.9815647659529816,0.9974234012256309,0.996875102439641,0.9977797949132503,0.9801874445941795,0.980449715518454,0.9950856975820305,0.9898698883794652,0.9963437017294511,0.0004932375622106531,0.006300322213101958,0.009189078857474237,0.01010916191124595,0.01039252159019336,0.0005023623142698714,0.009627227629934601,0.0004993650521201797,0.01125534170359324,0.016241743135457527,0.01124892398926869,0.015789107492691364,0.012398818395488214,0.01045883008448233,0.004841310904854198,0.000564529351146656,0.010694118797028716,0.0077479368238749305,0.010916939990542341,0.0005901191873679091,0.011153734847707509,0.011249602066887736,0.00810806607594603,0.000608393599875716,0.000615347900242119,0.011396952374993885,0.011378221041283887,0.0005087716917260295,0.007468839382811335,0.0005613842055804869
285,285.0,0.9782908740201721,1.0006352695224339,0.0163319011985547,0.00046597748911570775,0.007360367812059852,0.004986565710226262,0.0005750788331301454,0.011071858653817188,0.9951401967170613,0.9920217374759948,0.9875635270253096,0.9893554751743724,0.9875044213108466,0.9929171487020467,0.9921119510633124,0.9911939202840618,0.9869883125265235,0.9919406930958303,0.9872569140950496,0.9921459801851211,0.9919095353645904,0.9878097751857375,0.9931955018445042,0.9967940482588167,0.986629973411836,0.9959636339541937,0.9848079400858866,0.9972485493220008,0.9838024763367986,0.9833445233509306,0.9990860946091963,0.9971711588397278,0.9980767926942419,0.981975079152179,0.9822358566085715,0.9953357982878887,0.9914626384142105,0.9966096287906483,0.00046597748911570775,0.006302088463028938,0.009058158778127304,0.009961299643606467,0.010241924260063285,0.0004731817498649811,0.009653022732493528,0.0004707310665498889,0.01109329625610388,0.0163319011985547,0.011080930112531686,0.015862849928132198,0.012449118714290913,0.010297693782936405,0.004783675736456932,0.0005320110439366633,0.010524024942017613,0.00773718632201977,0.010742346843167213,0.0005575074972720089,0.010976437531103434,0.011071858653817188,0.008099409653309573,0.0005750788331301454,0.0005813029037724709,0.011215818031623285,0.011197476523118945,0.00047975023182762923,0.0074658321640277935,0.0005291432757949924
286,286.0,0.9781140665160439,1.000638128428136,0.015671581429312423,0.0004291182019215573,0.006986747393422841,0.004753132819385393,0.0005283629993129374,0.01045569565126863,0.9953249582170327,0.9933345127561396,0.9888094822038295,0.9906599405805003,0.9888227256337562,0.9931005052485499,0.9937345260672014,0.9913791946063429,0.9883513424899295,0.9940402295696054,0.9885974312406747,0.994207265900092,0.9937464018841718,0.9891267646649877,0.9941806414032057,0.9969947312332834,0.9879612464879848,0.9974180628577535,0.9861513220633351,0.9974702914073075,0.9851570577149709,0.9847065717060158,1.0005761635239079,0.9974009783334948,0.998306460660916,0.9833386227531647,0.9835986777586233,0.995521110829454,0.9928872709923529,0.9968097012983933,0.0004291182019215573,0.006014788883873895,0.008572038198878156,0.009425805677125946,0.009692701821913135,0.0004350037436416341,0.009234694198389064,0.00043290004762864355,0.010504221695793457,0.015671581429312423,0.010496249684154326,0.015210882311442695,0.011927789934206061,0.009734859458132463,0.004525893047820249,0.0004888840768304373,0.009943810032398158,0.007377389397401486,0.010147069108509413,0.0005123846818314593,0.010366428168148237,0.01045569565126863,0.0077258646385390825,0.0005283629993129374,0.0005338923001434553,0.01058929984061475,0.010572569921300805,0.00044124364403618925,0.007124702696418727,0.0004862963116977615
287,287.0,0.977929945015328,1.0006373345954667,0.014867247653760556,0.0004092309004218968,0.006630038232692581,0.004511002813180808,0.0004963839533264668,0.009928959122034746,0.9952623059311183,0.9933466809541194,0.9887574064346598,0.9906140519387546,0.9887855455201965,0.9930411363678783,0.9937859668269489,0.9913208484781915,0.9883529340729112,0.9941665312603,0.9886569787510373,0.994318548894201,0.9938352104108277,0.9890737371301725,0.9941555879327959,0.9969393318764889,0.9878970735115415,0.9974491576978527,0.9860796760530316,0.9974234084592364,0.9850773200221072,0.9846245102885047,1.0006373345954667,0.9973617645832246,0.9982665411965033,0.9832479540868929,0.9835095893565613,0.995460100233161,0.992902741179613,0.9967540977507717,0.0004092309004218968,0.005714892917611401,0.008142487435586323,0.008947971530998735,0.009200090358028731,0.0004128398622661452,0.008764680355318955,0.00041035244860942484,0.009959795575575692,0.014867247653760556,0.009939477775700289,0.014433948130532663,0.01131378843767619,0.009239988940851105,0.004296892714184887,0.0004620166864024629,0.009441240126713983,0.007000167251977752,0.009635109747579963,0.0004827925875293958,0.009843474794763513,0.009928959122034746,0.007313556449037484,0.0004963839533264668,0.0005015043010081844,0.010055820970664956,0.010039975437907094,0.00041905891040440473,0.006767759525342391,0.00045964207896177295
288,288.0,0.9777414854402287,1.0006317255599941,0.015787121414326987,0.0004293492773532583,0.007055728778468561,0.004804406293709209,0.0005073236471021417,0.010510306942100485,0.9949626664276607,0.9914672651085846,0.9865692831171716,0.9883315568894575,0.9864724123808548,0.9927658210328145,0.9914710093950786,0.9910480335727047,0.9859622169673197,0.9911579207605039,0.9862885051542076,0.9913456212781342,0.9912207352489149,0.9867557707313427,0.9926114132660739,0.9966592822814225,0.985555021998887,0.9953852431569608,0.9837164570750311,0.9971500611530457,0.9826909061912901,0.9822298533567522,0.9985673589713042,0.9970990248991017,0.9980029394898156,0.9808366221291374,0.9811007044258614,0.9951760762850721,0.990860094916861,0.996473711882893,0.0004341342634678621,0.0061061342399515465,0.008692464573366037,0.009536593698508733,0.009800034990822687,0.00043277246107544095,0.009332036189848363,0.0004293492773532583,0.0105711230715415,0.015787121414326987,0.010503194793194164,0.01534248067188388,0.012014449152139664,0.00984915290130831,0.00458661942852913,0.0004784626648615316,0.010072633395454314,0.007452703417435469,0.010283592513267726,0.0004969120391136129,0.010510306942100485,0.010607004869508977,0.007726519894484311,0.0005073236471021417,0.0005121325145718018,0.010740167079727372,0.010722497075034426,0.00043976717798285044,0.0072280151574898146,0.0004761638386043881
289,289.0,0.9775516637129503,1.0006221447681884,0.016282203341784984,0.0004478381719055352,0.007309003490766309,0.004972844871888703,0.0005188188421107273,0.010933441223802168,0.9944997282959989,0.9891944021734057,0.9838564739356493,0.985495672915809,0.9835966412099872,0.9923301914735858,0.9886486468324859,0.9906188502833829,0.9829764648523888,0.987450844276509,0.9833119672974706,0.9876883693166759,0.9880110501245831,0.9838785656836204,0.9906767781610117,0.9962068174800042,0.9826531222544084,0.9928892842965716,0.9807904717183948,0.9967079031240412,0.9797392792287111,0.9792652059899583,0.9960643656872579,0.9966663407978009,0.9975699990079344,0.9778607142664856,0.9781265723646717,0.9947287537355882,0.9883826461709045,0.9960218050943827,0.00045659763855060925,0.006324200732618322,0.00903300625801044,0.009899037631516054,0.010166924035620839,0.0004517637749970955,0.00964347013144189,0.0004478381719055352,0.010934363525067808,0.016282203341784984,0.01082657010616185,0.015835110539668906,0.012391023995408864,0.010227289091553887,0.0047658035282524425,0.0004943647859512269,0.01046776342276979,0.007700018654177091,0.010691661692242041,0.0005109167707438281,0.010933441223802168,0.011040190338810586,0.00793477692695205,0.0005188188421107273,0.0005233095610158765,0.011176421190117141,0.011157196969101436,0.0004591898926890226,0.007484700162780689,0.0004921317871660504
290,290.0,0.9773634557556973,1.0006099371442454,0.015294982557469373,0.00042524399138946115,0.006850017219377402,0.004659058387970632,0.0004891890195842292,0.010214739580820925,0.9942308255397001,0.9889315117895218,0.9834120555226994,0.9850408892503677,0.9831407266761236,0.9920747280100928,0.9883494543234734,0.9903672186886356,0.9825299338212701,0.9870965998909796,0.9828944072619097,0.9873308635313457,0.9876906832958837,0.9834087689819014,0.9903443835481575,0.9959489690901644,0.9821737558415643,0.99260653605565,0.9803036151885376,0.9964604034112081,0.979245870467161,0.9787653420221121,0.9958142041240688,0.996432576612654,0.9973387979541732,0.9773634557556974,0.9776293760772141,0.9944652085015862,0.9880992611430759,0.9957637440143031,0.00043405523905919917,0.005945348251118241,0.008454177833409696,0.009261352492835611,0.00950867642275093,0.0004290400362925947,0.009063199484137653,0.00042524399138946115,0.010214739580820925,0.015294982557469373,0.010098375683789277,0.014874827058636065,0.011641260887696014,0.00956866992954208,0.004465622747516217,0.00046785435176071205,0.009794773482096657,0.007233251943650482,0.010005170404576286,0.00048257293769248547,0.010232846641353465,0.010334169809694047,0.007445899635379829,0.0004891890195842292,0.0004933088055504319,0.010461308397477262,0.010443230705881608,0.0004360402597634054,0.007035527982861642,0.00046580000753607646
291,291.0,0.9771794494447607,1.0005964476123608,0.014873142280739021,0.0003894110146531866,0.006559849156651443,0.004484231232880812,0.00044953732364481534,0.00971181232564787,0.9943987142317713,0.9904493621246031,0.9849404101222227,0.9866417846916757,0.9847580834432765,0.9922434500938555,0.9902420213380281,0.9905407866839677,0.984200774772863,0.9895750123970173,0.9845396889093375,0.9897656495577934,0.9898410865508543,0.9850236695520188,0.9914958993307469,0.9961329981223095,0.9838018852834807,0.9942675421680043,0.9819434496058149,0.996657481639238,0.9808967799703253,0.9804199496916451,0.9974968388722696,0.9966353192057548,0.9975430572135575,0.9790274317314922,0.979291867720556,0.9946319942896616,0.9897515343428673,0.9959467093443073,0.00039740656665711104,0.005769727664264383,0.008040510201909334,0.008808983449168565,0.00904168082243483,0.00039277263570965977,0.008806332931408511,0.0003894110146531866,0.00971181232564787,0.014873142280739021,0.009594491369682573,0.014455062529654814,0.011319431892099528,0.009092816573852577,0.004258888198247579,0.00042877928853070514,0.0093020542387365,0.0070194396150432695,0.009498437847979302,0.0004429905044557379,0.009712416159199683,0.009807592784983023,0.007239192849616351,0.00044953732364481534,0.00045330215118909216,0.009926032008399427,0.00990928388782877,0.00039932296249622435,0.0068276942860006455,0.0004269283353102172
292,292.0,0.9770006804727795,1.0005830210967304,0.015003891892088473,0.0003625595270502339,0.006498924700943951,0.00447118680258503,0.00042246349854351223,0.009516610597522438,0.9947794480188374,0.9918888947123553,0.9866041856834765,0.988381407420821,0.9865181558264079,0.9926185444785959,0.99202325432182,0.9909153433569833,0.9860163790659543,0.9918936810592388,0.9863292110102226,0.9920475699167448,0.9918617607950062,0.9867910486776142,0.9927412419394276,0.9965304053630953,0.9855875761700749,0.9958484178864766,0.9837499421931931,0.9970712150668016,0.9827226879194053,0.9822528556274935,0.9990956818354018,0.9970525558351503,0.9979613105671319,0.9808752800905253,0.9811375715508058,0.995012748647703,0.9913117803976689,0.9963444844847803,0.00036986597975586637,0.00581946591990397,0.007891304180128247,0.008646861797093272,0.008871382680190698,0.00036536484860250285,0.00888719506425168,0.0003625595270502339,0.009523970386344106,0.015003891892088473,0.009396059837582274,0.014571629912014118,0.011424353361324415,0.008917177444577132,0.004209142762163226,0.00040007030570273503,0.009118951485991402,0.007084859976195492,0.009308815036152846,0.00041528907990908505,0.009516610597522438,0.009610256747759208,0.0073212529698123445,0.00042246349854351223,0.00042590618267480924,0.009722002165124565,0.009705965909231397,0.00037170746504085395,0.006884986082223464,0.00039837793336414953
293,293.0,0.9768277964864801,1.0005710025215502,0.014493976805626339,0.00033389487793210646,0.006197045292467985,0.004282630667237024,0.00039154418650285024,0.008998217801149662,0.9948709711705063,0.9931491703833637,0.9879050025106925,0.9897485397062914,0.9878958733485288,0.9927054354992038,0.9935912782200698,0.9910032106695226,0.9874369921264451,0.9939443475176128,0.987726809761749,0.9940607486285419,0.9936459186739204,0.9881754874798486,0.9937005194139474,0.996641938753062,0.9869848087439281,0.9972375460472351,0.9851602601397987,0.9972022933770707,0.984142503867554,0.9836750671689064,1.0005084039793102,0.9971913826607327,0.9981004300351098,0.982307074038962,0.9825675793865585,0.9951056460280082,0.9926859296232851,0.9964561317304418,0.0003404895485340416,0.0056151125598306265,0.007469917517378637,0.008186417611277861,0.008398149382180588,0.00033629736121961476,0.008581584695490202,0.00033389487793210646,0.009018395465051274,0.014493976805626339,0.008897119562301395,0.014067813110166376,0.011035713639305611,0.008437418846883806,0.0040077771039508815,0.000368929852035802,0.008626233509372788,0.0068412993710344205,0.008803990780403064,0.00038426660717115946,0.008998217801149662,0.009086897944957942,0.007080749691678916,0.00039154418650285024,0.0003946550856228726,0.009188793506786076,0.009173997607220371,0.00034221154737321997,0.006642123230579284,0.00036736996502176203
294,294.0,0.9766614451325882,1.000561736811016,0.013809242776133563,0.0003080301271870698,0.0059014936573093795,0.004085836203620473,0.0003595230328648864,0.008576309439527361,0.9947785855385559,0.9931595579619261,0.9878284340316824,0.9896817539105596,0.9878359255931687,0.9926229234684064,0.9936474175851827,0.990924475136734,0.9874116453136206,0.9940833126918274,0.9877512772570088,0.9941847678181255,0.9937428541966868,0.9880991004142403,0.9936569096039983,0.9965616835779686,0.9869049828025566,0.9972644640011653,0.9850751993082507,0.9971366469094746,0.9840510887658119,0.983578731866586,1.0005617368110158,0.9971359539794605,0.9980464479725077,0.9822121019861472,0.9824714030759749,0.9950184684343624,0.9927001294266469,0.9963751966359431,0.0003153038757801754,0.005350222112298462,0.007123874888280573,0.007804173000907648,0.008006385524839451,0.0003103361256992701,0.008174740093228886,0.0003080301271870698,0.008595038737483915,0.013809242776133563,0.008477245067747479,0.013406373288453784,0.010509411189457944,0.008043866685794756,0.0038077583781476925,0.00033995730725336874,0.008223446476993478,0.006515708852267048,0.008392008476223501,0.00035342057239148703,0.008576309439527361,0.008659570699063637,0.0067355199907621855,0.0003595230328648864,0.00036237405475037383,0.008758138621644401,0.008743808423815874,0.00031608956766794317,0.006328367877647345,0.0003385644549678365
295,295.0,0.97650227405783,1.0005559573063103,0.014853846402509986,0.00030717835884182476,0.006370855875549224,0.004425799892214129,0.0003523935461450249,0.00931000577633549,0.9944219484642689,0.991413085690583,0.9856326419928467,0.9873919826744413,0.9855164273822824,0.9922894518467553,0.9914851993120289,0.9905973036254512,0.9850213746702446,0.9912474428160133,0.9853907177197953,0.9913864353403916,0.991290128803489,0.9857684834958336,0.9921317780121374,0.9962096532118722,0.9845477825609806,0.9953551381762075,0.9826929924807399,0.9967898556918093,0.9816409601098633,0.9811558884940726,0.9986516975415228,0.9968012557881005,0.9977119220994193,0.9797743260445736,0.9800360773391599,0.9946722502768016,0.9907982109172591,0.9960229216574837,0.0003190220687896193,0.0057507861609671345,0.007748574996011852,0.008480503948953187,0.008701557594838956,0.0003100675244284589,0.008783223866823644,0.00030717835884182476,0.009334379957173473,0.014853846402509986,0.009200358392542804,0.014433788711837084,0.011285679145946626,0.0087420758243428,0.004095432650574209,0.00033843180630320073,0.008934014643122476,0.006988915997502333,0.009113659454795357,0.000348739665162925,0.00931000577633549,0.009397981563484424,0.007186738291335096,0.0003523935461450249,0.00035507114920961416,0.009505316154525167,0.009489574466351009,0.000316994006165264,0.006804208447392997,0.00033715569406468534
296,296.0,0.9763509309089313,1.0005519510165668,0.01551590475207698,0.0003157580405933291,0.006688625209941323,0.004647801219334416,0.0003549371807743963,0.009820182954633943,0.994018125162623,0.9891260102222592,0.9828722513558392,0.9845104708546107,0.9825941714331664,0.9919104536283722,0.988650153904351,0.9902257647201491,0.9819931381968501,0.9875202827884584,0.9823774835077232,0.9877099161397348,0.988068542011545,0.9828427731291787,0.9901929891077949,0.9958098609159683,0.9815954986306561,0.992849128019889,0.9797146644204383,0.9963980234782179,0.9786328687441985,0.9781342171402203,0.9961423652341593,0.9964189553719599,0.9973296192433925,0.9767398232978595,0.9770032683450953,0.9942800117190906,0.9883127223178981,0.9956230952771783,0.00033276744591085585,0.006002455431166857,0.008185411626661632,0.008952055151111662,0.009185939609671902,0.00031949104393386374,0.009165722613594121,0.0003157580405933291,0.009847546054048327,0.01551590475207698,0.0097023933327078,0.015086045158835968,0.011774858656386562,0.009229887330042812,0.004300594618155323,0.0003472839800056882,0.009429642432545291,0.007284397014161432,0.009616564394093897,0.00035418806456525924,0.009820182954633943,0.009912941133660527,0.00745844626795574,0.0003549371807743963,0.0003572525851601932,0.010022059148837073,0.010005819908339661,0.00032803318190965486,0.007104078909291413,0.0003460982774075241
297,297.0,0.9762080633326186,1.000547393367905,0.014628001272457343,0.00030098850267754057,0.006296191821463285,0.0043744847646908875,0.00033587907638819154,0.009233683975548152,0.9938810321582932,0.9887824768054859,0.9823875686901815,0.984013842590513,0.9820947040448487,0.9917842727928137,0.9882612110885454,0.9901033050082532,0.9814982502545019,0.9870640319465681,0.9819088455863697,0.9872467251877631,0.9876533876746009,0.9823334162618601,0.9898558070514052,0.9956789968469805,0.9810856246289075,0.9924822264536601,0.979197920875181,0.9962835613698913,0.9781077074129368,0.9776057239164202,0.9957940812836942,0.9963113307002491,0.9972226102718375,0.9762080633326187,0.9764709984385276,0.994148453364642,0.9879425939394254,0.9954922282227066,0.0003186690933462467,0.005659202774623391,0.007700114907131271,0.008419293430363559,0.00863761963003034,0.00030478995781628454,0.008641568318939282,0.00030098850267754057,0.009253493161484931,0.014628001272457343,0.009109433239930903,0.01422211146158536,0.011099645721639738,0.00868035438747227,0.004050190281193338,0.00033059639340456956,0.008868079818276312,0.006863833905246502,0.009043376816787033,0.00033587907638819154,0.009233683975548152,0.00932098133466235,0.007021128675404536,0.00033538403246669436,0.00033734484218914335,0.009422181733013605,0.009406990887748375,0.00031345330312637724,0.00669784117650829,0.00032952253243657373
298,298.0,0.9760741453842233,1.000539959786445,0.014254611320806392,0.0002849792834593562,0.006075506013958624,0.004233648762158293,0.0003202114653492138,0.00885678548224262,0.9941261646376491,0.9902147340698279,0.9838895494430072,0.9855863700425606,0.9836844345334023,0.9920245777817639,0.9900503381905545,0.9903448203066624,0.9831412736732129,0.9894263734717181,0.9835187052449637,0.9895670064308248,0.9896947604595377,0.9839231989909871,0.9909861583911646,0.9959276716942217,0.9826929640546516,0.99403935084305,0.9808179365061179,0.9965396105393931,0.9797422126154868,0.9792489949407279,0.9973692770149366,0.9965636896322888,0.9974748309472119,0.9778572278341933,0.9781190424002072,0.9943890740727231,0.9894990562781409,0.9957406634485425,0.0003009596858563225,0.005503520046149159,0.0073904510549410605,0.008082587665503287,0.008290604574430194,0.0002882688734851066,0.008413693999550638,0.0002849792834593562,0.008880972589657945,0.014254611320806392,0.008736880753901983,0.013851107372182446,0.010812441329461735,0.00832960525629368,0.003906559949051618,0.00031346667532628945,0.008507965340823712,0.006671239825870909,0.008675882384964763,0.00031998528351190553,0.00885678548224262,0.008938304024428243,0.006829995257479721,0.0003202114653492138,0.00032214557306462584,0.009037978928153818,0.009023074966402669,0.00029631686440873695,0.006512096079907235,0.0003124885120933876
299,299.0,0.9759489567535004,1.0005273256983074,0.014403486764647047,0.00027436749452238124,0.0060770781672527365,0.004250945368078095,0.000312991747116969,0.008808145430548628,0.9945333167657057,0.9916111310592494,0.9855680449074917,0.987346353651762,0.9854682505511424,0.9924392454083691,0.9917859545878066,0.9907611557157879,0.984984561006044,0.9916946475398517,0.9853397033609385,0.9917978107843146,0.991664143232388,0.9857176231446992,0.9922344684251874,0.9963581421604368,0.9845146308609657,0.9955832205021012,0.9826631852201899,0.9969914568074927,0.9816126145873442,0.9811314607514338,0.9989328129711152,0.9970223407574031,0.9979337506291771,0.9797544397561747,0.980013837721458,0.9948021115464852,0.9910161021925924,0.9961705306785623,0.000289020511139473,0.005551381747267522,0.007352357338659369,0.008044134338988054,0.008247424781518818,0.00027717057416195987,0.008495435238493124,0.00027436749452238124,0.008830605336000557,0.014403486764647047,0.008677012299580213,0.013986568757123294,0.010923355349188214,0.008287357110882543,0.003906413938621003,0.0003030623855882334,0.008463074777055364,0.00672696315883277,0.008630696043043064,0.00031175154313730654,0.008808145430548628,0.0088861839952861,0.006891924622531549,0.000312991747116969,0.00031491774573158256,0.00898862664191028,0.008973230571614014,0.00028495138064441695,0.006567550840743225,0.00030218255300494263
300,300.0,0.9758321035388104,1.0005071665296117,0.013920269114053434,0.00025220180517338485,0.005819929430147775,0.004087342619061371,0.0002902143123097263,0.008392966580153458,0.9947949403101044,0.9928102047643443,0.9868117617154322,0.9886519646860514,0.9867889412027313,0.9927002599444753,0.9932782263971797,0.9910208592961137,0.9863498895886739,0.9936541675655399,0.9866801960560191,0.9937196456798163,0.993362927431562,0.9870403289897941,0.9932033973905124,0.9966336807334811,0.9858518607196254,0.9969056382656655,0.9840132724844426,0.9972791712878946,0.9829763681801775,0.9825012023355335,1.0002753198340129,0.9973171021592122,0.998228905416417,0.981131408574983,0.9813894476920729,0.9950640293302917,0.9923216313819333,0.9964448667268778,0.00026563060275378833,0.00535064748228918,0.007008087221043211,0.0076715223838084035,0.0078633654766325,0.0002546870308395352,0.008199260904737181,0.00025220180517338485,0.008421043681058593,0.013920269114053434,0.008274749546612222,0.01350929867343879,0.010551721180867581,0.007900978917023804,0.003731560482083882,0.00027941556964028664,0.008067261544978398,0.006485500886886865,0.008226512269781194,0.0002885306930114234,0.008392966580153458,0.008464933394507327,0.006650988228112957,0.0002902143123097263,0.00029201180930002934,0.008563973582403859,0.008548858024515686,0.00026199751973799454,0.006331069840052098,0.00027862414662644617
301,301.0,0.9757231918385145,1.0004771577064788,0.013215615618459296,0.0002373709159841976,0.005548746005344848,0.0038952829375273365,0.0002714563808784899,0.008037116224040535,0.9947484715246375,0.9929598470808502,0.9867846656173818,0.9886302547097809,0.9867742333043961,0.9926570096906602,0.9934923698748074,0.9909763683577906,0.9863635848190406,0.9939849699595519,0.9867237814764995,0.994033108626804,0.9936342108428398,0.9870084992342201,0.9932345624698211,0.9965896668220984,0.9858144644109287,0.9970852088157772,0.9839683245232261,0.9972537379087327,0.9829252254671642,0.9824420804624966,1.0004771577064788,0.9973064314605516,0.9982226990323007,0.9810786151954146,0.9813357510931122,0.9950187358452645,0.9924844020530372,0.9964003469634872,0.00025151578323725056,0.005074549141925689,0.006708599202996794,0.007340776122549766,0.007524738852521941,0.00024006219119515179,0.0077776333883509486,0.0002373709159841976,0.008054409479511035,0.013215615618459296,0.00791127385668082,0.012826500373131145,0.010010551321068449,0.007562933109492233,0.003553414173516724,0.00026324684163865446,0.007722948233324898,0.006147381837919772,0.007876156990022802,0.000270786036866872,0.008037116224040535,0.008107048416161486,0.006298414220216766,0.0002714563808784899,0.0002730537206766043,0.008202146019100754,0.008187586695320711,0.0002474671695079987,0.0060050700093186235,0.0002625578347290282
302,302.0,0.9756218277509728,1.000435842202534,0.014214964643514865,0.0002435620298367798,0.00604692884402771,0.0042432439311607395,0.00027601561444120246,0.008867567002601849,0.994481593163457,0.9913247114945949,0.984810882453372,0.9865704880641499,0.9846958394511333,0.992410296178467,0.9914886335211841,0.9907353345881383,0.9842352305977082,0.9913921167143064,0.9846417177946513,0.9914707422547135,0.9913795902697545,0.9849156846584014,0.9918525879416392,0.9963185326994678,0.9837024129244046,0.9952992828849692,0.9818339005210769,0.9969913815545561,0.9807694718422634,0.9802710258282695,0.9987037573316992,0.9970551355528993,0.9979736346061221,0.9789047410465102,0.9791630093750884,0.9947584824891662,0.9907049234090083,0.996129458837379,0.00026203129606689596,0.0054542043059216125,0.007404036602379913,0.008091241389723685,0.008296682704806622,0.0002472598442419841,0.008353660012762547,0.0002435620298367798,0.008871606391733781,0.014214964643514865,0.008708202411215957,0.013806458496758411,0.01074837695683428,0.008342188273187633,0.0038623806471497287,0.00027123284181338424,0.008517899238584316,0.006593166118635386,0.008686807121167974,0.00027622298109940345,0.008867567002601849,0.008947564947153583,0.006726179657439299,0.00027463194040970026,0.00027601561444120246,0.009049306881378493,0.009034014376271333,0.0002562482888807927,0.006453499214639344,0.0002706530901805139
303,303.0,0.9755276173745462,1.0003852331814267,0.014938697460609168,0.00024675433742389684,0.00641160692353787,0.004499099317170899,0.00027616335462634,0.009473602499746532,0.9941551210535268,0.989024821953787,0.9822431691245247,0.9838834999100219,0.9819867034155568,0.9920968056986996,0.9886608231959827,0.9904259857662602,0.9814599290117009,0.987733398338073,0.9819302976883364,0.9878600640329519,0.9881872425565531,0.9821851850978218,0.9899876466543708,0.9959640059466699,0.9809436322446181,0.9927826796094105,0.9790473385687077,0.9966250705491237,0.9779552492851206,0.9774420163878763,0.9961990729124035,0.9966920890908836,0.9976111988730127,0.976062664174601,0.9763227049128744,0.9944303673595829,0.9882013809414882,0.9957752173081731,0.0002686348494469553,0.005735956269376607,0.007917874350760518,0.008644412903925534,0.00886581466029041,0.0002512692099531471,0.008775400068627976,0.00024675433742389684,0.009473602499746532,0.014938697460609168,0.009296776774346604,0.014519328637826866,0.011284764559769615,0.0089160296266478,0.004090652331441611,0.0002757964363153639,0.009100269517333151,0.006922834818326319,0.009279818958710028,0.00027822802346919305,0.009474452129611432,0.009561211476167565,0.007038475180468147,0.0002749640403220455,0.00027616335462634,0.00966687549468505,0.009651506406220934,0.0002614693587843409,0.006784882362387739,0.0002752916085151141
304,304.0,0.9754401668075954,1.0003282113543122,0.014091080671489549,0.00023186401375435063,0.0060444268664792,0.0042424653022232655,0.0002591549438722939,0.008924330928429161,0.9940467414498959,0.9886788010229255,0.9817155587559454,0.9833341955463645,0.9814384100988686,0.991990523423114,0.9882633254108609,0.9903221250358798,0.9809194710362704,0.9872594458228282,0.9814266725187822,0.987382442437925,0.987755563413091,0.9816195348196216,0.9896396445601295,0.9958438272483701,0.9803612806657217,0.9924225966637252,0.9784506710854877,0.9965039027279061,0.9773449555696091,0.9768231559835263,0.995864911289113,0.9965819871702398,0.9975030344984648,0.9754401668075955,0.9757002999059883,0.9943170105331657,0.9878293466242377,0.9956550195253957,0.00025297890228496067,0.0054134290746186975,0.007465923867294633,0.008148806645807331,0.008356508914952501,0.00023620381642442228,0.0082788722974368,0.00023186401375435063,0.008924330928429161,0.014091080671489549,0.008750060508768918,0.01369658104925624,0.010644047606471908,0.008404925743397155,0.003858221333025675,0.0002591549438722939,0.00857752546336394,0.00652802497586533,0.008746514831329114,0.0002607100677956842,0.00893030760359604,0.009012629520865633,0.006632820510391061,0.00025720839760684657,0.0002582641036617358,0.00911145780095318,0.009097291992150376,0.0002459148090876671,0.00640245058171656,0.00025869501870825676
305,305.0,0.9753585362462083,1.0002676574323452,0.013676467093571707,0.00022995318512086503,0.005832531639038532,0.004095471712531792,0.00025817211277401087,0.008578475482893822,0.9942889302013075,0.9900233389607385,0.9830491028868851,0.9847350006294285,0.9828538304649562,0.9922308006446092,0.989945421030283,0.9905609193056423,0.9823818659086782,0.989484114176756,0.9828550617318486,0.9895649324356643,0.9896777677407674,0.9830305679659075,0.9906797309199247,0.9960895179225011,0.9817840589550701,0.9938994453555315,0.979880344856932,0.9967616432642589,0.9787859353199785,0.9782687710939804,0.9973660180909364,0.9968494823775266,0.9977717740149183,0.9768908359134308,0.9771506528615054,0.9945594664671453,0.9892928228882808,0.9959009859218347,0.00024803545330358875,0.005237612652681999,0.00717088926015488,0.007831138664849663,0.008030714233281786,0.0002335674762830055,0.008023097024367645,0.00022995318512086503,0.008578475482893822,0.013676467093571707,0.008406191754141853,0.013284926522131507,0.010323851785937454,0.008077111790969125,0.0037287600591294503,0.000255797089646473,0.008247157301506873,0.006316117031892148,0.008410709420054929,0.0002597549234045598,0.008588589805303241,0.008669322572211601,0.0064245363705156,0.00025718829653224054,0.00025817211277401087,0.008765215947326141,0.008751163843113625,0.00024205373596541233,0.006194059870438426,0.00025531841165225567
306,306.0,0.975279602277382,1.0002064521266811,0.013769620264368246,0.00024095827312211498,0.00583766054253551,0.004097287881887727,0.0002742572060099161,0.008542673406968614,0.9945804079747245,0.9913091120065676,0.9844689727006242,0.9862212430872389,0.9843538483783819,0.9925139456827474,0.9915421217226045,0.9908425399307351,0.9839211242045837,0.9915762332393255,0.9843572888502181,0.9916222748188154,0.9914913448934263,0.9845356985725753,0.9917448647313543,0.9963842007319575,0.9833062687485266,0.9953102680194295,0.9814186449097684,0.9970722644283572,0.9803457177214485,0.9798396246955572,0.9987921889688889,0.9971655802303555,0.9980881821511615,0.9784708429090284,0.978728906266576,0.9948486261202992,0.9906917425036154,0.9961956608013148,0.00025631802258598404,0.005259879569472106,0.007134788841694648,0.007797557513480825,0.007996196337546288,0.00024402916665670923,0.008068524098956474,0.00024095827312211498,0.008542673406968614,0.013769620264368246,0.008363760355812022,0.013365046399469963,0.010388968470537932,0.008043240906789113,0.0037463847929531248,0.0002669649596147727,0.008217337144698878,0.0063477554622783355,0.008382333983131452,0.0002743006422359278,0.008561671989661577,0.008643765444040384,0.006464698146240916,0.00027330210790504423,0.0002742572060099161,0.008740960885015189,0.008726376114426549,0.0002514885540878566,0.00622028682056456,0.0002663703957397164
307,307.0,0.9751996955858415,1.000147476148475,0.013315570327519184,0.00023332312396158922,0.005595171133409458,0.003933514942595732,0.00026739861774336147,0.00814463430017308,0.9947099578515743,0.9923876020931165,0.9855321575866982,0.9873323348900388,0.9854736399474079,0.9926281619606346,0.9928921187031583,0.9909559739741193,0.9850699344155496,0.9933662064334331,0.9854679070631496,0.9933773563803748,0.9930358001135825,0.985659060350313,0.9925488530025653,0.9965039734566019,0.984439281732809,0.9964792952104449,0.9825600709293969,0.9971854924531476,0.9815007490136399,0.9810006127138219,0.9999734499862493,0.9972738072247064,0.9981954328380932,0.9796380882813492,0.9798948073692203,0.9949685960490462,0.9918620386812553,0.9963153554548005,0.0002470521662245813,0.005072659415016144,0.006795514433737852,0.007430445780283856,0.007620106285388279,0.0002361485220318914,0.007791137035705735,0.00023332312396158922,0.00814463430017308,0.013315570327519184,0.007972810574484342,0.012915340158809126,0.010040788952349848,0.00766271096697504,0.0035951056783571967,0.00025845636610479807,0.007829231140597666,0.006126637438859901,0.007985986081514069,0.0002671622356044631,0.00815649913211028,0.0082340846444008,0.006246852873216936,0.00026739861774336147,0.0002684167737778382,0.008327652934543931,0.008313452473051134,0.00024286317234804752,0.005999296172881412,0.00025779622451134595
308,308.0,0.9751151468563107,1.000093610208882,0.012585203439353,0.0002155717273333796,0.0052961811236021065,0.0037250377421176543,0.0002471933840055689,0.007714610487152023,0.9945994554585287,0.9925117432665238,0.9855457868932944,0.987350049859554,0.9854968143823489,0.9925119221698402,0.9930860116470545,0.990838825190554,0.9851114287628661,0.9936915708794164,0.9855238128735951,0.9936842981085544,0.9932972435615239,0.9856734796990313,0.9925579242801823,0.996382820459075,0.9844524566202274,0.9965986876744453,0.9825669241507382,0.9970590282577734,0.9815058388994918,0.9810045291663052,1.000093610208882,0.997144079123251,0.9980661360614836,0.9796384467427451,0.9798960320695389,0.9948524950502197,0.9919942170402191,0.9961948814260431,0.00022896165961839513,0.004799194176125338,0.006445175371849926,0.007046109407412975,0.007223639312306641,0.00021833773134958038,0.007366581299748538,0.0002155717273333796,0.007714610487152023,0.012585203439353,0.007544850349711845,0.012208600045029556,0.009489563841211983,0.00726666488862412,0.003399285882027506,0.00023947935658793408,0.007423479576142469,0.005794439045607019,0.007572528215658625,0.00024717886006414514,0.007733768645167235,0.007809011456434455,0.005901927750865155,0.0002471933840055689,0.00024810107613837786,0.007894600022545238,0.00788137617520436,0.0002249150915959622,0.005676216815025424,0.00023886861816635574
309,309.0,0.9750222867735145,1.0000469675367227,0.013404586390180686,0.00021094384960605066,0.005672907109592434,0.003995313280578166,0.0002434079142108721,0.008264328005717785,0.9943381008897784,0.9909566862296684,0.9838461743250633,0.9855837682930666,0.9837207186610344,0.9922629439429796,0.9912008408684766,0.990588059365346,0.9833150289174507,0.9913028202832427,0.9838022310328984,0.9913174067800749,0.9912056075818794,0.9838761259350802,0.991304680160244,0.9961105029357051,0.9826380605045745,0.9949012846769142,0.9807318121975697,0.9967835994464495,0.9796498242907083,0.9791348258971013,0.9984074432601505,0.9968708384959015,0.9977927506765546,0.9777623300804827,0.9780216606172115,0.9945960777502233,0.9903038407232743,0.9959226674493908,0.00022579599432471693,0.005151244949902476,0.0069409794391472705,0.007585882499961203,0.007765743855560333,0.00021401511771624576,0.007878664757483144,0.00021094384960605066,0.008264328005717785,0.013404586390180686,0.008047844837279489,0.013017075320371569,0.010122051606464809,0.007826638015376062,0.0036345236348216577,0.00023736498665280451,0.007994002727956832,0.006207013280468072,0.008156484237313983,0.00024410654988232526,0.008329356713636792,0.008414942357049008,0.0062883675243432195,0.00024285126640324615,0.0002434079142108721,0.008499739038554232,0.008486421151360056,0.0002217955736793753,0.006094244924415824,0.00023679676793293605
310,310.0,0.9749174460221773,1.0000065914314806,0.014067516320270715,0.00020752093948094895,0.005977670737962644,0.004213491018873469,0.00024113656240219155,0.008696758262600615,0.99397376072546,0.9887966222769168,0.9815724626863329,0.9832179802414825,0.981345023351748,0.9919191093342536,0.9885665285707513,0.9902472395125087,0.9809214550263475,0.9879349945993761,0.9815296583870066,0.9879902787309423,0.9882550853412048,0.9814775331276024,0.9896025527193458,0.9957411538386992,0.98021679783602,0.9925487508954696,0.9782842611206233,0.9964056610209094,0.9771762129182238,0.9766471861492527,0.9960703054993386,0.9964952402722467,0.9974164389382354,0.9752588796238499,0.975521423881698,0.9942391089520627,0.9879575538959544,0.995553585115601,0.0002232163251126226,0.005442569601390247,0.007335563821854875,0.008016745136558036,0.008196660259601517,0.00021085297654850654,0.008298706889110592,0.00020752093948094895,0.008696758262600615,0.014067516320270715,0.008436749381558731,0.013672230180973298,0.01063983984072804,0.008275075773317035,0.0038269019770060322,0.00023661298053500565,0.008454238019618846,0.006545761548975584,0.008629225121785811,0.000243292661184898,0.008813273133532806,0.00890729095926987,0.0066019280945421475,0.00024087835567888663,0.00024113656240219155,0.008993985117145291,0.008980547384424241,0.00021974012729018285,0.006439227441638401,0.00023607694474341714
311,311.0,0.9747969552870238,0.9999707577103044,0.013255614232182418,0.00019446905757549457,0.005628593287357489,0.003968469929808298,0.00022640823967271184,0.008175348804128745,0.9938957063535191,0.9884474955727136,0.9811729559020211,0.9828124502800412,0.9809421918544421,0.991852822589115,0.9881801739245731,0.9901828341308788,0.9805409432952485,0.9875062072750764,0.981196352237247,0.9875583086784814,0.9878509741593297,0.9810595641404012,0.9893156141548092,0.9956630812472952,0.9797880021989109,0.9921761551892984,0.9778429665495769,0.9963210711624981,0.9767252997212621,0.9761913118119417,0.9957109201089113,0.9964116416798079,0.9973324357360076,0.9747969552870238,0.9750603482591464,0.9941662253439494,0.9875826760145676,0.9954759893499414,0.00020917136930405028,0.005132100996374463,0.006903444974796259,0.007544975752508127,0.007711702499269278,0.00019765687351740234,0.00782234356158337,0.00019446905757549457,0.008175348804128745,0.013255614232182418,0.00792037776640731,0.012883391544727413,0.010027827518649094,0.007788266811861688,0.0036038421954611966,0.00022211004286209576,0.007958804364989979,0.006168754755153581,0.008124486024696237,0.0002285935467309564,0.008298887558616425,0.008388488363682216,0.006218318719893565,0.0002262187001419573,0.00022640823967271184,0.008469665428039442,0.008457271680756846,0.0002061871901969004,0.006071440035098027,0.00022163001184743618
312,312.0,0.9746587102636909,0.9999377421903433,0.012785154455549105,0.00018770718636491095,0.005369396246589684,0.003794469364993615,0.00021984533399511258,0.007752683669816253,0.9940363494815471,0.9897459202836467,0.9823256327800535,0.9840172426306888,0.982154279674775,0.9919830011937717,0.989793894072969,0.9903110792778435,0.9817770100228492,0.9896279657689324,0.9823748590350637,0.9896412927741475,0.9896871953883983,0.9822712517876435,0.9902358606040867,0.9958002891021949,0.9810067382077017,0.9935982370201559,0.9790653913881409,0.9964690655858599,0.9779560143505605,0.9774222741799025,0.9971417109044011,0.9965639846713569,0.9974860691770789,0.9760376926656669,0.9763010009477351,0.9943028583639417,0.988989434541986,0.995613756311884,0.00020153064835212056,0.004930212254236254,0.006542521472320455,0.007152868048798936,0.00731080720547343,0.00019067924765365834,0.007528290132125064,0.00018770718636491095,0.007752683669816253,0.012785154455549105,0.007507353532961205,0.012417746343548869,0.0096622015208428,0.00737836440588469,0.00343955676390031,0.00021325829413945576,0.007538436194046792,0.005929194902202587,0.007692837431807469,0.0002206152238971192,0.007858018573229349,0.007942432426691449,0.005988289527889688,0.00021954395847313568,0.00021984533399511258,0.008019363503129071,0.008007579899166176,0.00019863496103343005,0.005833322973980212,0.0002128373061813624
313,313.0,0.9745068666914655,0.9999058206887459,0.012748428704040306,0.00018366427131052813,0.005280882564324273,0.0037465005639269137,0.0002156160466580271,0.007564036817141434,0.994381984559337,0.9909826673481104,0.9836400820783671,0.9853910326119183,0.9835357588627636,0.9923257428619838,0.9913278784379267,0.9906548374401718,0.983187681711783,0.9916275461547736,0.9837351543614649,0.9916066805368581,0.9914228989991678,0.9836582271611348,0.9912631128706986,0.9961469146130613,0.9824089107008304,0.9949592294595465,0.9804805393065861,0.9968225693800106,0.9793856598823911,0.9788600548138998,0.9985186638884244,0.9969194008062046,0.9978420243241247,0.9774817328735818,0.9777448145816728,0.9946477955415036,0.9903343813329107,0.9959601276492057,0.0001974874049753246,0.004894862302317055,0.006384720399467426,0.006981775279733891,0.007134254470843415,0.00018648998175542085,0.007488664228953954,0.00018366427131052813,0.007564036817141434,0.012748428704040306,0.007314086361229349,0.012372643952018335,0.009623837327669655,0.007196691242367457,0.00338152571358738,0.0002078458356579576,0.007351518401225446,0.005884228576548559,0.0074999764989734895,0.00021568791181647692,0.00766267644792121,0.00774534962881686,0.005952119320253639,0.00021530413829269371,0.0002156160466580271,0.007820982937270607,0.007809174927437428,0.0001942818128557211,0.005791077570783553,0.00020746841780556688
314,314.0,0.9743471453205467,0.9998732690226615,0.012259162476222456,0.00017061966797049446,0.005016180160382905,0.0035747627054745286,0.00019991294820739713,0.007181652104003856,0.9946129531295108,0.9920768276611248,0.984670095059013,0.9864691354511317,0.9846187328613469,0.9925529242780291,0.9926814702183919,0.9908812539352572,0.9842914422327598,0.9933963816915624,0.9847893559685852,0.9933410552689432,0.992957448750363,0.9847436047457466,0.9920982012305508,0.9963810020513477,0.9835045055781669,0.9961518591099822,0.9815838219235057,0.9970626082712097,0.9805006254527912,0.9799778708807195,0.9997248522228535,0.9971637002730179,0.9980874765393133,0.9786106043347284,0.978872112786349,0.9948778552098263,0.9915207524955182,0.9961935328425523,0.00018381507723504831,0.004684950146934187,0.006026643721621759,0.006590745632761684,0.006733964913655747,0.00017321633635080657,0.007181652104003856,0.00017061966797049446,0.007140062594202423,0.012259162476222456,0.006898337193888004,0.011889409071307777,0.009244328094869761,0.006790810619626703,0.003203281372389459,0.00019289984124310158,0.00693585139364187,0.005625825825751667,0.0070739950652745865,0.00020003564973594378,0.007228009824993136,0.007305895957555475,0.005694535195320085,0.0001996579566169957,0.00019991294820739713,0.007377182031587394,0.00736593476489146,0.00018054098576697827,0.00554157662935838,0.00019255171850257412
315,315.0,0.9741852669011339,0.9998383630092391,0.011549552158945733,0.0001604549740431334,0.004723739879634604,0.003366367020948931,0.00018824578898619232,0.006776876367108133,0.9946038601173651,0.9921820976822939,0.9846425596443275,0.9864463013938669,0.9846033082020096,0.9925525247356334,0.9928432524876337,0.9908815001942888,0.9842953659471586,0.9936579192535961,0.9848057606191076,0.9935880531508784,0.9931745325346538,0.9847163106373844,0.9921227988524852,0.9963696495579821,0.9834724713067184,0.9962562606007002,0.981546344431546,0.9970491212725049,0.9804609007422204,0.9799322131561661,0.9998383630092391,0.9971532508981471,0.9980772050414171,0.9785738328314822,0.9788341824831087,0.9948682707593042,0.9916359340242368,0.9961825675135745,0.00017259764350256547,0.0044265537198654985,0.005672964957604638,0.0062010337929458235,0.00633334331952795,0.00016269521415702016,0.006776876367108133,0.0001604549740431334,0.006706689463224717,0.011549552158945733,0.006468298400530931,0.011204486586582197,0.008712326396836684,0.0063904186674338635,0.003018058196290005,0.00018163295416480943,0.006526325379732484,0.005313107061122992,0.006657007593897859,0.00018836878772123333,0.006802225397720245,0.006876564968511311,0.005372798363476087,0.0001880134439679913,0.00018824578898619232,0.006942877183674313,0.006932207178098598,0.0001695999112898505,0.00523557502158511,0.00018129749649011283
316,316.0,0.9740269521834267,0.9997997574880424,0.012157374277559864,0.00016669470384718743,0.004980606171464722,0.0035458653662994743,0.00019641829623317172,0.007162277309675134,0.9943329669005303,0.9905998601466031,0.982850216444276,0.9845846528356187,0.9827258986916966,0.9923032402376198,0.9909172809521756,0.9906358398981003,0.9823870027659302,0.9911774767144419,0.982958162878158,0.9911364784200394,0.9910266169213302,0.9828263976070796,0.9908313753860486,0.9961022838054985,0.9815642663049017,0.9945231942079183,0.9796194825714971,0.9967813403470497,0.9785166933792242,0.9779758424795222,0.998110611489392,0.9968926269792063,0.9978176439860797,0.9766164377012198,0.9768784021035608,0.9946063629551688,0.9899227380540938,0.9959151656874071,0.0001798785537709714,0.004730299211957153,0.005980384896754456,0.006526342620412577,0.006653647319425709,0.00016878719678395404,0.007196233503552669,0.00016669470384718743,0.00700414763386682,0.012157374277559864,0.006698823225584338,0.011811894994472032,0.009198540657453973,0.006726899554773159,0.003199376334051157,0.00018957890028767815,0.006868070651937597,0.005671130203428731,0.007009013426411557,0.000196725054428913,0.007162277309675134,0.007242642679580064,0.005712131717983102,0.00019614549393723958,0.00019641829623317172,0.007313792084791024,0.007301642531362907,0.00017646831759607804,0.005593593638528991,0.00018923015349335705
317,317.0,0.9738779219176239,0.9997576233882955,0.012639725593179973,0.00017004761743823424,0.00517896128579628,0.0036864198509720834,0.00020161170612660782,0.00743577501232578,0.9940155671990138,0.9883727856912367,0.9806059877438005,0.9822596319683882,0.9803855553453336,0.992016766450165,0.9882129189942939,0.9903543921214962,0.9800274311763424,0.9877303888251308,0.9807089931298407,0.987731726423444,0.9880061234217343,0.980464616390377,0.9891301641754823,0.9957779336852212,0.9791789352981152,0.9920765984595185,0.9772105898708846,0.9964282234582008,0.9760829270925501,0.9755239998501254,0.9956642567941959,0.9965294404477884,0.9974538396406448,0.9741625902635356,0.9744258042952592,0.9943015331890197,0.9875102390748446,0.9955910858057919,0.0001847115865093889,0.004979755804141181,0.006213154590894748,0.006770230985239706,0.006891613568896221,0.00017219941314900085,0.007535770272074107,0.00017004761743823424,0.00721548650359707,0.012639725593179973,0.006847797691711851,0.012293814014249678,0.009591344020493687,0.006979057488013603,0.0033395017791236735,0.0001944145205610781,0.007125497698905296,0.005961248532250903,0.007275559914493206,0.0002020928804226001,0.00743577501232578,0.007520674861768703,0.005984347460551368,0.00020127925934760498,0.00020161170612660782,0.007597360487459481,0.007583856155585512,0.00018071565227987597,0.0058861477283471885,0.0001940457747510523
318,318.0,0.9737438968539254,0.999712510661637,0.011900191080824222,0.00015779089323607082,0.004857603986839489,0.0034623724659634805,0.00018780899785666506,0.006954850629661815,0.993997249040839,0.9881178257585672,0.9802266171064401,0.9818783802532445,0.9800047211575343,0.9920199537473545,0.9879270759440304,0.9903589217718745,0.9796675145787626,0.9873996406375322,0.9803936899043024,0.9873951988739567,0.9877035628591547,0.9800750320704374,0.9889196625624245,0.9957868711127023,0.9787841626430442,0.9918228925632095,0.9768114602833411,0.996459678197743,0.9756724879094801,0.9751083231312277,0.9954452684988859,0.9965849875522699,0.9975103177595976,0.9737438968539255,0.9740073229403103,0.9942983069093595,0.9872387148885259,0.9955998538313162,0.00017193116515469448,0.004698421013527595,0.005812971180978792,0.00633147725337542,0.0064424768943598726,0.00015984163702325118,0.007102772027096901,0.00015779089323607082,0.006735755466940963,0.011900191080824222,0.006378549678734267,0.011574828947096884,0.009034775896547175,0.006526413711767193,0.0031323202554055674,0.0001807958130542128,0.006663740401597662,0.005622549377203291,0.006804693655616679,0.00018822285323861598,0.006954850629661815,0.007033980965116437,0.005641611394444241,0.00018746844438611676,0.00018780899785666506,0.0071071002945228,0.007094428459921064,0.00016800123036075047,0.005551903807142136,0.0001804461789933287
319,319.0,0.9736287934367783,0.9996649692597062,0.011498627218130653,0.0001542421349908497,0.004636013907888749,0.0033164622999406475,0.00018261843761935114,0.006577645465002377,0.9941293841693496,0.9893576980308473,0.9813938683298564,0.9830941867558779,0.9812302078336655,0.9921451137391394,0.9894723575517439,0.9904859510894646,0.9809127843670378,0.9894292332547789,0.981573068645916,0.9893846076567762,0.9894582009654084,0.9813085518815785,0.9898239851315371,0.9959185336291313,0.980030073092765,0.9931680605703831,0.9780671263903632,0.9965858793644212,0.9769368259016711,0.9763768376599548,0.9967920466650267,0.996704008047201,0.9976282874578213,0.975015831846294,0.9752787775717862,0.9944219280275058,0.9885873249036878,0.9957311062678197,0.00016730712418196848,0.004517683456920246,0.005505872332235047,0.005998994145917142,0.006103045668785845,0.0001560673190809967,0.006844384210283792,0.0001542421349908497,0.00638306935919051,0.011498627218130653,0.006040143717477431,0.011175995397760412,0.00871873036296713,0.006178563511328612,0.0029910051373819137,0.0001752465075280605,0.006307114370268255,0.005410093129668842,0.006437363885447156,0.00018263523130980074,0.006577645465002377,0.006650794914837903,0.005435971939776529,0.0001822394516675471,0.00018261843761935114,0.006720014378922497,0.0067086226635015775,0.00016366428601659831,0.005337723658213546,0.00017493782024984624
320,320.0,0.9735293108876235,0.9996155491341412,0.011511536859227865,0.00016096248634323514,0.004579395109058216,0.0032869954226366002,0.00018870748110070635,0.006426769392637096,0.9944440810727082,0.9905682292284194,0.9826856287551198,0.9844431357724543,0.9825861895354195,0.9924542970892374,0.9909625554640554,0.9907938493968891,0.9822892236331547,0.9913650387856566,0.9828903834268448,0.9912897443596511,0.9911391571378354,0.982678721636826,0.990829497951434,0.9962470454101049,0.9814165854032463,0.9944869681532793,0.9794712651745595,0.9969201113576175,0.9783583655784113,0.9778091946893,0.9981203244067447,0.9970395959053122,0.9979642867470039,0.9764525973246018,0.9767146438689694,0.9947391456119307,0.9898950203304466,0.9960587605550254,0.00017334260636423754,0.004504945883490925,0.00538788753463536,0.005872694302341555,0.005971838944629037,0.00016260494236427082,0.006837438113104308,0.00016096248634323514,0.006245472756491556,0.011511536859227865,0.005899760444748444,0.011178596547255755,0.00871958438832856,0.006041763849028816,0.0029641640431782076,0.00018066936188587557,0.006166581622246039,0.005397056667441126,0.00629090429354006,0.00018849765515706045,0.006426769392637096,0.006496411218425756,0.005432685929858292,0.00018870748110070635,0.0001891993672436821,0.006565311906476296,0.006554547048395296,0.00016989709185350914,0.00532167164865039,0.00018034888530313686
321,321.0,0.9734403441221493,0.9995648002365816,0.011097997278483871,0.00015700070747699801,0.004365954431153734,0.0031455942884482543,0.00018345669780696388,0.0060747276308029475,0.9945491898662059,0.9915813713589356,0.983672961665994,0.9854697656641329,0.9836197571809945,0.9925423849125649,0.9922134942988932,0.9908754753500687,0.9833405234970494,0.9930159893528666,0.983890890856488,0.9929099932644087,0.9925599423678959,0.9837184409793773,0.9915783357754949,0.9963479836355764,0.9824645736002069,0.9955903308021751,0.9805291473725195,0.9970157050305398,0.9794253015198372,0.9788805179027068,0.9992289815053154,0.997129830309425,0.9980542945044579,0.9775265492473283,0.9777884286074715,0.9948359481279225,0.9909879167931189,0.9961587271357465,0.00016840062271108766,0.004328864923755694,0.005097566468716106,0.005557962542266327,0.005650813803001345,0.00015850961375894358,0.006579449297780081,0.00015700070747699801,0.00591059297754448,0.011097997278483871,0.005577758198176119,0.01076916031645706,0.00840062518553376,0.005714022970951896,0.002829095848541417,0.00017518284694743977,0.005831235118813964,0.005184176696126058,0.0059468077199996165,0.00018283620563868078,0.0060747276308029475,0.006138839610056532,0.005224452248722727,0.00018345669780696388,0.00018400576266327926,0.006206301957755313,0.0061959593950377595,0.00016518890152314444,0.0051127867205499776,0.00017485466701242395
322,322.0,0.9733567880560448,0.999513272518666,0.010523822016712946,0.0001468154150528082,0.004149273927599484,0.0029880284031848603,0.00017127477589161586,0.005784574184380514,0.9944248185875051,0.991841148861834,0.9837972164371257,0.9856007465928439,0.9837529385921319,0.992403496579108,0.9925668370274076,0.9907326423795866,0.9834849052664362,0.993531407718772,0.9840288254282237,0.9934097953826805,0.9929991805680735,0.9838436015303359,0.9916658315798342,0.9962024492148343,0.9825840782692101,0.9958708228697871,0.9806443608289748,0.996861773138231,0.9795301656623597,0.9789817476472795,0.999513272518666,0.9969677934375657,0.9978896992547344,0.9776194441195004,0.9778820040894095,0.9947003275526639,0.9912721380741848,0.9960138217476326,0.0001580242170042188,0.004109918644179422,0.0048570761197360155,0.0052928515333819015,0.005381310205861331,0.00014830513070033797,0.006241219890968766,0.0001468154150528082,0.005625174441670396,0.010523822016712946,0.005306633176843211,0.010213872069936673,0.007962043140212153,0.005442207213503874,0.002686977927371001,0.00016401471854306468,0.005553600964256162,0.0049219916531449475,0.005663698505854487,0.00017096008663343112,0.005784574184380514,0.0058462967843463665,0.004957619537429081,0.00017127477589161586,0.00017173596297790625,0.005907475603294904,0.005897650215158913,0.00015476304813041294,0.004852590617962281,0.00016372002684535416
323,323.0,0.9732735376049982,0.9994615687377502,0.011353051566355807,0.00014685511930524444,0.0044933152012015245,0.0032359739469696425,0.00017537233532159346,0.006273576998364651,0.9940252488543797,0.9905225193156587,0.9824165807150506,0.9841729020453193,0.9823160645808215,0.9920016271995207,0.9909808680486615,0.9903301498546628,0.9820466717377662,0.9915444126412581,0.9826850562652877,0.9914419226366608,0.9912575289903204,0.9823866594363166,0.9905602088741974,0.9957793121080438,0.9811095754574922,0.9944213539043878,0.9791526567837361,0.996424452626275,0.9780161994925819,0.9774526077003897,0.998063100342238,0.9965239203736429,0.9974448947278675,0.976087242730774,0.9763509358680201,0.9942974600034596,0.9898451382751927,0.9955917294450298,0.00016088636484904272,0.0044866418876754735,0.005277074689600266,0.005736514976642135,0.0058296458037869515,0.0001487128829226054,0.006774265882253732,0.00014685511930524444,0.0060692305216860035,0.011353051566355807,0.005701715496612908,0.011032195923527045,0.008600291488076854,0.0059026597380554945,0.002909348580497722,0.00016658323206452115,0.006023540638585847,0.005380079965977773,0.006143933771294728,0.00017490042774263395,0.006273576998364651,0.006345119885119527,0.005407727854318851,0.00017537233532159346,0.00017575537618639712,0.00639986255445935,0.00638982967883135,0.0001565818898636786,0.0052912033261796245,0.0001662971798879907
324,324.0,0.9731854876846986,0.9994105028740581,0.011977199454404917,0.00014433231233825983,0.004743556182990392,0.003420502913178763,0.0001755632027742749,0.006620706161481244,0.9938030699050984,0.9884378396208253,0.9803473599927575,0.982034636903572,0.9801698247061089,0.9918054460705442,0.9884478837465136,0.9901347503122252,0.9799035194399129,0.9883222638403716,0.9806887081180997,0.9882595920629641,0.9884343764931213,0.9802181481825805,0.9890189163006764,0.9955700619443018,0.978919110428353,0.9921563039339435,0.9769430146635857,0.9962168411292573,0.9757847792497214,0.9752076336894301,0.995810288028144,0.9963264684084586,0.997248563371432,0.9738373722526709,0.974102357547952,0.9940922496015562,0.9875889254932501,0.9953831942652818,0.00016072363173574015,0.0047807269172839145,0.005577205458887137,0.006049234125865792,0.006144421349326396,0.00014645579110946413,0.007184893071881783,0.00014433231233825983,0.006371341379630744,0.011977199454404917,0.005956702375474769,0.011650030900954856,0.009089487031558466,0.0062278066300118255,0.0030688492269281544,0.00016568840438995478,0.006355464523564839,0.005732630302768095,0.00648287700903737,0.00017498311881299953,0.006620706161481244,0.006700130739791064,0.00574833466791791,0.0001755632027742749,0.00017591064033293914,0.006750898104184302,0.006740813966962574,0.00015533347207316632,0.005632529039477677,0.00016541247875104668
325,325.0,0.9730875332108349,0.9993609417135305,0.01126514109194626,0.00013233331743707,0.004453721419050151,0.0032160507766912875,0.00016020237876693215,0.006213541986829535,0.9936364984749448,0.9879252439912952,0.9796725144414044,0.9813434768564352,0.979475284046137,0.9916498246197298,0.98784210262918,0.9899788848605257,0.9792137212155256,0.987581168162526,0.9800400926095001,0.9875203003526739,0.987778128837525,0.9795097627565623,0.9885451476192166,0.9954075907106009,0.9782008632071841,0.9916000084339209,0.9762147308453759,0.996059051591021,0.9750446811685303,0.9744595900111275,0.9952620600451093,0.9961730956961016,0.9970946896785261,0.9730875332108349,0.9733528805136148,0.9939327043865906,0.9870358186121101,0.9952206826895229,0.000147896482456148,0.004499398361000952,0.0052362389974846355,0.005675934329648451,0.005764439989472059,0.000134275938475076,0.006759956483234396,0.00013233331743707,0.005970151737955418,0.01126514109194626,0.005570928551618762,0.01095717358051934,0.008549791092349301,0.0058442337578152636,0.002876636103086838,0.00015191549535521613,0.005964214881066968,0.005389754032576035,0.006083531481094327,0.00016004846910781784,0.006213541986829535,0.006288472443876542,0.005398705985931634,0.00016020237876693215,0.00016049211007261726,0.006335516743661486,0.006326180796513692,0.0001425152613670057,0.0053003598325688725,0.00015166085821592307
326,326.0,0.9729757254286109,0.9993137520421078,0.010868908990830676,0.00013006785203077264,0.004262433837149072,0.003086258803958434,0.00015690697893588895,0.005915274425927601,0.9936456729051909,0.9889814493445817,0.9806010425845559,0.9823130214761953,0.9804478323393394,0.9916493317493553,0.9891530556557225,0.9899769362778481,0.9801977123478611,0.9893025441919615,0.9809634386401396,0.9892068551210855,0.9892653726656935,0.9804833072443373,0.9892503538745299,0.9954104804284638,0.9791814953486043,0.9927510548376457,0.9771993583725778,0.9960676336197373,0.9760316144925176,0.9754466559048393,0.9964206484297641,0.9961830653680859,0.9971053056433582,0.9740765780768643,0.9743421832527585,0.9939361573673046,0.9881827690020942,0.9952232289587345,0.00014428615340305367,0.004322511583287857,0.004982382984876312,0.005403323642718757,0.005487013153326125,0.00013179650664041319,0.006507103556769637,0.00013006785203077264,0.005684146550737261,0.010868908990830676,0.005298688556817882,0.010563878661924538,0.008240485820246404,0.0055635805671548355,0.0027566368456143275,0.00014901490192923797,0.005678326323279783,0.005175053733334333,0.005792355707243298,0.0001566820365507211,0.005915274425927601,0.005986146901877491,0.005189171494181597,0.00015690697893588895,0.00015716744566640243,0.00603051264627207,0.00602175348996708,0.00013950538232000695,0.005091615118638046,0.00014871710196978505
327,327.0,0.9728507409012938,0.9992698006457312,0.0108419341670408,0.00013053164746169548,0.0042146436963036,0.003061849978065968,0.00015705996062760999,0.005816950364723084,0.9938726705473965,0.9901298515955466,0.9818354505421617,0.9836028026641601,0.9817445665604523,0.9918709308702126,0.9905673258084002,0.9901972308114932,0.9815112519550111,0.9911449947836649,0.9822151616085291,0.9910162708147389,0.9908566146274108,0.9817930904836943,0.9901762705766832,0.9956387498884137,0.9805088041582969,0.9940010160801299,0.9785411728593629,0.9963027798380558,0.977391481606204,0.9768148246954942,0.9976745561647743,0.9964175313162156,0.9973400817785482,0.9754528836258486,0.9757167792720044,0.9941600173025756,0.9894320071562805,0.9954517322956222,0.00014451434337735587,0.004293830026166164,0.004897717570016283,0.005313207232036289,0.0053942265190134175,0.00013233087781916358,0.006473643252638181,0.00013053164746169548,0.005587720161860102,0.0108419341670408,0.005199843636491287,0.010529954488149097,0.008208736356121113,0.005470562992505116,0.0027294608648253983,0.00014981839130082146,0.005583510153638572,0.0051366441416118855,0.005696529591512351,0.00015694953209404675,0.005816950364723084,0.005886369213247921,0.005156047621715304,0.00015705996062760999,0.0001572991204550622,0.00592920882161612,0.005920865805470678,0.00014002179937442738,0.005054382666384844,0.00014943956981385904
328,328.0,0.9727144125216657,0.9992299543103412,0.010471791579364434,0.00012180952846834973,0.004028108557748962,0.0029419334448122277,0.0001466127197194341,0.005523049118066704,0.9940548017863235,0.9911314657418779,0.9827740665550853,0.9845816617998183,0.9827304526082961,0.9920493617067836,0.9918004016518809,0.990373145761901,0.9825068266202827,0.992754941625264,0.9831479822488709,0.9925968447804702,0.9922490220472554,0.982787053835182,0.990932981506678,0.9958287995850699,0.9815129485820049,0.9950840127229892,0.9795553527013408,0.9964958345002322,0.978415408762091,0.9778452060088446,0.9987568918238576,0.9966064140086661,0.9975276118184564,0.9764853542788888,0.9767479347929725,0.9943408182794613,0.990516066671298,0.9956410894255672,0.00013503900547601213,0.004127768323753014,0.00465448890712362,0.005049561212438146,0.0051261701255414325,0.00012357872644160089,0.006233373226374664,0.00012180952846834973,0.005310826686526524,0.010471791579364434,0.004936666699476253,0.010164123685140308,0.007918617014118792,0.005197727283166375,0.0026004529379760953,0.00014010342256422277,0.005303741330777837,0.004935220901665383,0.005410561014192037,0.00014654810138441592,0.005523049118066704,0.005587957141193696,0.004956555614212498,0.0001466127197194341,0.00014686391472592164,0.005627175778205465,0.005619546436767943,0.00013083110864650513,0.0048567854672319334,0.00013970972172927786
329,329.0,0.9725685731825087,0.9991950798218789,0.009826622972598452,0.0001262705658897422,0.00378130085065141,0.0027544484482265015,0.00015240333727899554,0.005175205074323832,0.9940555733018026,0.9915566705753488,0.9830050399788155,0.9848259145957082,0.9829762487032772,0.9920481906335898,0.9923457204150071,0.990372220515472,0.9827583584906951,0.9935005784995937,0.9833806601297858,0.9933237678919917,0.9928887484852716,0.9830298281832419,0.9911674132477765,0.9958313639882335,0.9817556311261924,0.9955291274724033,0.9797971366777566,0.9964931264553114,0.9786511692626314,0.9780799697751985,0.9991950798218792,0.9965996654795395,0.9975186777329066,0.9767150752669055,0.976978108287214,0.994339812583009,0.9909745123372141,0.9956427685344065,0.00013709932432951578,0.003879874098384861,0.004360574606074828,0.004728667471732934,0.004800072338527492,0.0001276005446794034,0.0058549153938699415,0.0001262705658897422,0.004968321929470658,0.009826622972598452,0.004609637040046091,0.009539095142842272,0.007432134030688715,0.004868809749598116,0.0024477557553482247,0.0001441264962457462,0.004968406185356228,0.004639915143060931,0.005068783339631085,0.0001514234182787798,0.005175205074323832,0.0052372511655701,0.0046598897844917645,0.00015240333727899554,0.00015281679109517164,0.005273178488261515,0.005266040386595191,0.0001339908124783038,0.0045644600879065755,0.000143684044886828
330,330.0,0.9724150557766055,0.9991656051339592,0.0102737671535005,0.00013947568400605046,0.00396761806034245,0.0028820416271232475,0.0001676382328162624,0.005425807418471003,0.9937537120342981,0.9905043159933283,0.9818026937574228,0.9835786977469713,0.9817296273819425,0.9917579307822167,0.991080222347196,0.990082319428607,0.98151210792056,0.9919073543168341,0.9822082428522458,0.9917457206943637,0.9915022013527712,0.9817668129260491,0.9902644906664232,0.995528575835682,0.9804771706906195,0.9943755597695244,0.9785035106643654,0.9961885801174442,0.9773430250785725,0.9767632230116389,0.9980441122402052,0.9963025939762119,0.9972228089378669,0.9753957433188407,0.9756586870208048,0.994041799225534,0.9898269918084843,0.9953403130169756,0.0001497772536213112,0.004109956786691953,0.004574039516785535,0.004949352783353016,0.005019900967701025,0.00014048000401755475,0.006170130275000331,0.00013947568400605046,0.005168907103581421,0.0102737671535005,0.004754922340739063,0.009984388459470752,0.007789570921515669,0.005099360567995388,0.0025828926416322524,0.0001581950786734792,0.005205500022744656,0.004911716885727851,0.005310922997288437,0.00016639183125704234,0.005425807418471003,0.005493844289150692,0.004923719235393803,0.0001676382328162624,0.00016812618709436054,0.005530582335707178,0.005523046437683694,0.00014666834212861534,0.004831814884857695,0.00015764517166680096
331,331.0,0.972255693196738,0.9991402028708956,0.0108110843091426,0.00014198568682179883,0.004187657204018777,0.0030417745782423747,0.00016863361730460626,0.00573431220693565,0.9935240384444739,0.9884391057102788,0.9797217677410094,0.9814242015114952,0.9795691045859559,0.9915533587414966,0.9885682492072985,0.9898798104613106,0.9793508623924977,0.9887030133356065,0.9801852962957471,0.9885821777843217,0.9887034403529026,0.9795797069040414,0.9887110640854337,0.9952944615648043,0.9782646129849095,0.9921152197755256,0.9762678826437622,0.9959419838604966,0.9750810815096592,0.9744874232786545,0.9957863271612261,0.9960543529204204,0.9969723718302492,0.9731081880824458,0.9733738351667058,0.9938235626250627,0.9875857185481007,0.9951073869890812,0.00015351920257543762,0.004371063517118642,0.004839942152125232,0.005225299734291028,0.005295383180195413,0.00014287550313204022,0.00653486936620284,0.00014198568682179883,0.0054264253196201605,0.0108110843091426,0.004953983529601868,0.010516970055857375,0.008215238350358669,0.0053863072796734805,0.0027301081971406577,0.0001607247016965917,0.005499719061521068,0.005217094918481938,0.005611051793792881,0.00016823784787309704,0.00573431220693565,0.005808270340535625,0.0052192177595526915,0.00016863361730460626,0.0001690589550488492,0.005845668277377085,0.005837802481653235,0.00014928570274387568,0.005135436938187325,0.000160146134001578
332,332.0,0.9720923183356891,0.999117106824676,0.010210498874950851,0.00013527994590962074,0.003960771107380845,0.002874842915412356,0.00015938784268295237,0.005429300181602333,0.9933751245677094,0.9876756731054962,0.9788241019458221,0.9804897065375718,0.9786347277927547,0.9914089392787435,0.9876484469194037,0.9897355301184326,0.9784204184059868,0.9875424179111104,0.9793088546271771,0.9874298017011037,0.9876949718781328,0.9786257581512561,0.9880602512926564,0.9951312993219481,0.9772986602848258,0.9912807751259247,0.9752862938746576,0.9957740569331062,0.9740845897744042,0.9734836231733558,0.9949614452431468,0.9958828055284755,0.9967981646745658,0.972092318335689,0.9723612486448402,0.9936715594058655,0.9867548314002021,0.9949444358236144,0.00014650086016522996,0.004135503173967522,0.00458384331361094,0.0049456742047144986,0.00501092360417069,0.0001360485124193334,0.0061781893419831655,0.00013527994590962074,0.005128888411910108,0.010210498874950851,0.004674236598462812,0.009933802533288818,0.0077608639069659925,0.005098895777635936,0.0025810570932666005,0.00015284749895107616,0.005206680897108002,0.0049342318069545785,0.0053121984052915865,0.00015938784268295237,0.005429300181602333,0.005499798255035822,0.004934489616599715,0.0001593823668878628,0.00015977498812663388,0.005534801926255055,0.005527466483068423,0.00014213529267470985,0.00485811914871073,0.0001523123580537246
333,333.0,0.9719269075056498,0.9990945507872883,0.00974111831181534,0.0001261543153256929,0.0037515381495221625,0.0027332475939535667,0.00014843867169209648,0.005121427869984287,0.9935898622900718,0.9885018633064987,0.9795746520678844,0.9812746596002841,0.9794174481982094,0.9916170407157955,0.9886740074259404,0.9899430097070424,0.9792079160973592,0.9888834896369059,0.9800378562935255,0.9887441134930518,0.9888612290144521,0.9794144991843237,0.9886903491475142,0.9953399480587514,0.9780922521945831,0.9921729407162885,0.9760843389279331,0.9959801951485373,0.9748869474198529,0.9742903095579112,0.9958546735764997,0.9960817953992918,0.9969953657604034,0.9728950192429222,0.9731651670687578,0.9938825049200438,0.9876504916853736,0.9951531629181748,0.00013650607402289306,0.003928602754666593,0.004323666821324414,0.0046683543682106,0.004729206659956677,0.00012688469133222412,0.00587880440251633,0.0001261543153256929,0.0048422747497408585,0.00974111831181534,0.004411547971404236,0.009469787648060553,0.007394258610777467,0.004810919018790963,0.0024365646376657314,0.00014230868136522865,0.004912908981240064,0.004686159169076199,0.005011686799850495,0.00014843867169209648,0.005121427869984287,0.005186600227991731,0.004689685516547643,0.00014840163174665352,0.00014876676411715268,0.005220464943584206,0.00521347905464523,0.00013245861788756214,0.004616873165576692,0.00014183335474909103
334,334.0,0.9717620106964512,0.9990707685507196,0.009685713311202594,0.00012203222769081149,0.003697721518803752,0.0027063363710890824,0.0001437451546492469,0.005023456215978407,0.9938976316349855,0.9896686677944063,0.980749863040489,0.9825038425607518,0.980647944371394,0.9919306746971258,0.9901035185673035,0.9902602020475921,0.9804430565978705,0.9907202381489865,0.9811966910877102,0.9905515216146128,0.9904565535805396,0.9806612880813759,0.989632529039863,0.9956620515736179,0.9793622802348684,0.9934506248931971,0.9773715617063734,0.9963247345456923,0.9761924281937716,0.9756065686686919,0.9971409485505682,0.9964303534914984,0.9973442970016079,0.9742184104436323,0.9744878906422129,0.9941971445686566,0.9889150914656037,0.9954752879940727,0.0001320448637522892,0.0038881065884730655,0.004238024993346457,0.004580124063727075,0.004639278535981855,0.00012287912986351008,0.005827939402869279,0.00012203222769081149,0.0047510516212262936,0.009685713311202594,0.0043229939725080305,0.009407299167587058,0.007339882280034824,0.004718768736064344,0.002399031246012339,0.00013762018470504079,0.0048195201722708225,0.00463342733801624,0.004916087861927269,0.0001437451546492469,0.005023456215978407,0.005086411815895006,0.004639096435818487,0.00014355423563479109,0.00014384994696696793,0.005120467094043802,0.005113280186965384,0.0001281511669896019,0.004570640032993867,0.00013716758091780087
335,335.0,0.9716003213173339,0.9990439939069589,0.00942471249399451,0.00011577878376896911,0.0035546738592163295,0.0026181690844295146,0.0001362343956930474,0.004789254957370127,0.9941018549551406,0.9906622644420038,0.9817379057398414,0.9835326605182855,0.9816800941643596,0.9921355277168484,0.9913305139169496,0.9904666641413323,0.9814789160881422,0.9923127979461094,0.9821611901939061,0.9921161652941073,0.9918332795170788,0.981700473199842,0.9904074831423769,0.9958697201269798,0.9804119351198217,0.9945368990605622,0.9784293307127393,0.99652971798989,0.9772593111019908,0.9766783425173878,0.9982349264983477,0.9966296708268018,0.9975424058168525,0.9752961397147853,0.9755659871404307,0.9943995091407725,0.9899968723647598,0.9956826669793104,0.00012527407316091662,0.00376647198610857,0.004040948727156288,0.004369467322762652,0.004425906196419157,0.00011668298045715919,0.005655011931272438,0.00011577878376896911,0.004532658264649513,0.00942471249399451,0.004118428360743315,0.009147162344765227,0.007133615248106664,0.004500845584536235,0.0023042853254398358,0.00013071652550151615,0.004596719840318106,0.004481547204226908,0.004688319043967453,0.0001364760439017494,0.004789254957370127,0.004848713357827904,0.004486168853633678,0.00013605280069116027,0.0001362343956930474,0.004880362744484317,0.00487336611341159,0.00012160690314281139,0.004427164340597712,0.0001302630283803641
336,336.0,0.9714445327775371,0.9990124606479932,0.008823881300332063,0.0001111617578943493,0.0033248266660825315,0.0024485291861222384,0.00012994297393432378,0.004475182030992469,0.9940599236272897,0.991377964438108,0.982230070833818,0.9840459234414314,0.9821940169461494,0.9920875796147545,0.9922225927447531,0.990418915725223,0.9819933397077025,0.9934934444052896,0.982623724780301,0.993271092244659,0.9928471865600254,0.9822118077035049,0.9908191468831798,0.9958207824629972,0.9809227605755991,0.9953111817050176,0.9789383771342739,0.9964800857085817,0.97776885133465,0.9771896961882874,0.9990124606479933,0.9965770417926727,0.9974886758809193,0.9758023976214755,0.976073626906056,0.9943510543708677,0.9907731015295934,0.9956333604027664,0.00012029038682873765,0.00352529502939844,0.00377687416460695,0.004083806907104138,0.004135086001117231,0.0001119946869781751,0.0052931827055053594,0.0001111617578943493,0.004232391458758833,0.008823881300332063,0.0038422777395123392,0.008563512546493728,0.006676586686922938,0.004205748951307261,0.002157269414476054,0.00012525333484864228,0.004295526248263246,0.004192718831730478,0.004381335378418099,0.00013054911679429593,0.004475182030992469,0.004530653563757137,0.004195801587015113,0.00012982842972301733,0.00012994297393432378,0.004559532252858783,0.004553208070187708,0.0001167987759850179,0.0041442813168447975,0.0001248283338861924
337,337.0,0.9712973384863013,0.9989749318511879,0.009159492262786891,0.00011359734334041792,0.003484938841607943,0.0025557986030797057,0.0001335700456013629,0.00472309347259,0.9938289201052867,0.9907768706750839,0.9813776310420911,0.983158157729969,0.9813001637515961,0.9918633614037284,0.9915032000320584,0.9901973255443668,0.9810888046134355,0.9925869419690927,0.9817460501159836,0.9923707536018344,0.9920596787054029,0.9813054392672647,0.9902200274302767,0.9955857550806433,0.9800043482713796,0.994640252204191,0.9780088393459618,0.9962385433585963,0.9768264527499871,0.9762401538779469,0.998340617830496,0.996333885591806,0.9972447500801978,0.9748476513209632,0.9751202710145984,0.9941191015423394,0.9901164227677579,0.9953977587258321,0.0001239149966080884,0.003690742107757501,0.003986186354606796,0.004304615700301641,0.004352883992477545,0.00011445847049186371,0.0055222946256124495,0.00011359734334041792,0.004439941370572988,0.009159492262786891,0.004013037085393886,0.008897867670103813,0.006938278549936787,0.004433150339941967,0.0022640447221490066,0.00012861331744251563,0.004529665571790685,0.004396694953322913,0.004621781537182149,0.0001342919667769542,0.00472309347259,0.004782051557379819,0.004398243174618983,0.0001333623944844944,0.0001335700456013629,0.004814660206995598,0.004807774966607857,0.00011995654876324967,0.004341734295654422,0.00012816564694564844
338,338.0,0.9711614318528671,0.9989322877354171,0.009830774233005221,0.00011483714580167166,0.0037715736995520147,0.0027594980177465477,0.00013767441718578522,0.005147763943640304,0.9936495051909264,0.9887860812984043,0.9793291153560513,0.981024524129844,0.979152717475604,0.9916986592061758,0.9890669181338336,0.9900362987548791,0.9789109329644935,0.9894453547972137,0.9796651757069721,0.9892706282350996,0.9893378659471206,0.9791398353375165,0.9887086393900807,0.9953942730866235,0.9778196190398696,0.9924510584479177,0.9758058526646237,0.9960365330528547,0.974601625403945,0.974003435329515,0.9961468248147268,0.9961283553936412,0.9970380742348924,0.9726033545801539,0.9728776723095222,0.9939443621941341,0.9879480051577132,0.9952060706340778,0.00012638201135751383,0.003992403348700624,0.004340299592386624,0.004682599668085937,0.004729003446643777,0.00011575383371353633,0.005954764769152485,0.00011483714580167166,0.004806250663669635,0.009830774233005221,0.004324743075387325,0.009559945586357994,0.007453536953803391,0.0048243188885655945,0.002450474319377078,0.00013156567562305153,0.004931290076364141,0.004761859175771748,0.0050343855798039416,0.00013789056072108572,0.005147763943640304,0.005212508040254791,0.004759121035935078,0.00013720443864184296,0.00013767441718578522,0.0052530633542800685,0.005244307150475858,0.00012209268142889467,0.004699329101216041,0.00013106821920939057
339,339.0,0.9710395062864741,0.9988859378049323,0.009388066841328358,0.00011018830500263061,0.003617336765576273,0.0026412148155793517,0.00013243925265586353,0.004955709776671187,0.9934609068756942,0.9874627178317967,0.9779071196630112,0.9795474894804461,0.9776642928628854,0.991522482831086,0.9874514175625257,0.9898618963117166,0.9773946942598399,0.9873574659415796,0.978204319289596,0.9872087402014048,0.9875418427171789,0.9776381750795293,0.9876603460877013,0.9951961402652223,0.9763070773273527,0.9910003722293316,0.9742775909117836,0.9958280410081122,0.9730570591372818,0.9724518390875097,0.994696231676991,0.9959115908442563,0.9968198033602338,0.9710395062864741,0.9713156313967362,0.9937612924460871,0.9865080175238653,0.995007674100734,0.00012130834851088944,0.003820037654554922,0.004174203716982846,0.004503395883719453,0.004545781508352157,0.00011105930922621838,0.005693110949177032,0.00011018830500263061,0.004614637406630707,0.009388066841328358,0.0041474358865223725,0.009132419236346084,0.007118156680467834,0.004641000588031608,0.002352558420427118,0.00012646097572952076,0.004744438253044772,0.004556661300140228,0.004845300488866392,0.0001325064951367923,0.004955709776671187,0.0050183561726148615,0.0045514723773125996,0.00013190217497026618,0.00013243925265586353,0.005060015663682412,0.00505083131766044,0.00011730758688508816,0.004497351620406332,0.00012598877623124207
340,340.0,0.9709332291265782,0.998837291563985,0.008866696020810621,0.00011200719045713376,0.00340311727669008,0.002485034168308743,0.00013309302372878644,0.0046442827814153625,0.9935420964833492,0.9879010595712989,0.978262607192955,0.9799208655196401,0.9780370656607795,0.9916021856884681,0.9880002686885561,0.9899415782680546,0.9777716628921315,0.9880760014173657,0.9785530823383046,0.98791232785891,0.9881750324859985,0.9780132905970084,0.9879714970007955,0.9952788540073056,0.9766875032075917,0.9914768602760341,0.9746611725018993,0.9959197889762345,0.9734453677321518,0.9728458398684909,0.99518532542441,0.9960051524786057,0.996912255014043,0.9714278607874418,0.9717042868946623,0.9938423755945549,0.9869795292599676,0.9950899377488727,0.00012159792192599901,0.0036014916338515625,0.003908988195383966,0.004219712664989121,0.004258053979713972,0.00011259396048539742,0.005372335402206412,0.00011200719045713376,0.004322030556353859,0.008866696020810621,0.0038806781713261154,0.008621453391308296,0.006721303588728664,0.004347368221543373,0.002219393058828185,0.00012665983321969883,0.004445888952853447,0.004295216565404667,0.004540637197927056,0.00013331531951726817,0.0046442827814153625,0.004703470587353999,0.004293164463208026,0.00013269629480264198,0.00013309302372878644,0.00474181146362337,0.004733624592522846,0.00011824658739617595,0.0042394614557656205,0.00012624522405077168
341,341.0,0.9708401634334993,0.998787758516827,0.008803619454901332,0.00012129926810160154,0.003358132899451941,0.0024539649023765696,0.0001417948462652289,0.004555888938744987,0.9937472264749034,0.9890303205121282,0.9793856742642749,0.9810842268587519,0.9792023802551224,0.9917930217437753,0.989380752031596,0.9901317156672446,0.9789339529871323,0.989856128992087,0.9796270805831448,0.9896645225832268,0.9897189758340944,0.9791927261263443,0.9888393976391704,0.9954829590159213,0.9778809739974442,0.9927046454520264,0.9758670304075098,0.9961353641452411,0.9746664391974316,0.9740731317450009,0.996412630564608,0.9962236802516441,0.9971316881940469,0.9726670072581645,0.9729423496370349,0.9940399573700919,0.9881998478142887,0.9952936666515049,0.00012917533296030417,0.003565480485677088,0.0038321433341518074,0.00414032242772547,0.0041759533706370675,0.00012146980102340091,0.0053269641652533605,0.00012129926810160154,0.0042367854445381145,0.008803619454901332,0.0037956665571362946,0.008554428050357086,0.006668386316855828,0.004263047358299884,0.002199854874742595,0.00013477518331548067,0.004361709118887145,0.004252476077644341,0.0044544556025339875,0.00014232500537079268,0.004555888938744987,0.0046141397389823586,0.004255918913138098,0.00014155228931413802,0.0001417948462652289,0.004651649649518749,0.004644402653276021,0.0001264886496259862,0.004197420949911647,0.00013439312466804754
342,342.0,0.970756846197772,0.9987387481677096,0.008717559490711948,0.00011906780312574148,0.003281338004277235,0.002414266870081715,0.00013752399614306316,0.004405636244590218,0.9939798300454837,0.9900448274977814,0.9805224377613019,0.9822663787298701,0.9803911068488016,0.992011447740343,0.9906322178181701,0.9903500700846343,0.9801296651186234,0.9914947515786454,0.9807588205016596,0.9912759041031856,0.9911235982605648,0.9803893045026423,0.9896768248026403,0.9957026533437567,0.9790898620699775,0.993805687082966,0.977089755020545,0.9963467744785989,0.9759040886877,0.9753133127229767,0.9975116192476579,0.9964296381289562,0.9973374734532543,0.9739247623647656,0.9741992697235659,0.9942631762514904,0.9893001956637824,0.995513306001889,0.0001259656765529085,0.003515522483200583,0.003711003818339859,0.004011231475510277,0.004044632956521467,0.00011906780312574148,0.00526269472999837,0.00011907664957993637,0.004101568824739583,0.008717559490711948,0.0036647292844433944,0.008464285712664619,0.006594805384324248,0.004126663203498954,0.002147037162008685,0.00013136536567304963,0.004221370727008319,0.0041916367292405485,0.004309154386247422,0.00013843661659603072,0.004405636244590218,0.0044613345984312585,0.004199187497644832,0.00013739707856367958,0.00013752399614306316,0.004496702848626057,0.004490522699162089,0.00012346935728476993,0.0041395562088671,0.00013100111901800845
343,343.0,0.970679814409932,0.998691670020884,0.008210467356576316,0.00011147993387433653,0.00307155172038712,0.002267215980050923,0.00012899146210046728,0.004104415646015019,0.9941483406456705,0.9909581642741956,0.9812922998901384,0.9830677440522528,0.9811920611532106,0.9921777577789889,0.9917583808464158,0.9905193982166642,0.9809332547779597,0.9929622940610805,0.9815028747479938,0.9927144994815517,0.9923836947276956,0.9811972195653909,0.9903358166030226,0.9958770129500518,0.9799034302900418,0.9948016285910066,0.9779092395170622,0.9965382653565065,0.9767285826566019,0.9761399104943406,0.998521672267447,0.9966293406579271,0.9975387077436153,0.9747576090376684,0.9750315059843818,0.9944304106400323,0.9902879835869195,0.995687946925736,0.00011803630318476146,0.0033037869710082057,0.003459449411787054,0.0037398981290388687,0.0037709430606126986,0.00011156349307727676,0.0049500532071720124,0.00011147993387433653,0.0038238203621704906,0.008210467356576316,0.003414883462858201,0.007968964084875695,0.006206798044406127,0.0038465553441668376,0.002004093723068624,0.00012307249558220318,0.003934173516442781,0.003938354487914548,0.004015074529694269,0.00012970938314199398,0.004104415646015019,0.004156185068438966,0.003946650390108948,0.00012884215987279946,0.00012899146210046728,0.004188355504527852,0.004182829985864699,0.000115820877499998,0.0038905184653005966,0.00012276475123098687
344,344.0,0.9706056050605143,0.9986479335806021,0.008316740375904746,0.00010869646002974163,0.0031457578447225696,0.002310858606578175,0.0001277441192964129,0.004242576430317882,0.9941532298796765,0.991068831269712,0.9812273958047982,0.9830007365182807,0.9811206018151651,0.9921809525483002,0.991917378262806,0.9905252444267921,0.9808564402455564,0.993194016221375,0.9814164932730833,0.9929332252245013,0.9925836594053549,0.981122015451557,0.9903547431772634,0.9958839353076837,0.9798239188150797,0.994919089821565,0.9778248279001899,0.9965547660113446,0.9766376105132624,0.9760464915522906,0.998647933580602,0.9966520691590992,0.9975630716842822,0.9746623709733069,0.9749357435579534,0.9944328482810546,0.9904089529181288,0.9956948474232669,0.00011575927862933399,0.0033516434072786956,0.003573531221665798,0.0038647770170513155,0.003899542684432094,0.00010905751247420406,0.005017283561697818,0.00010869646002974163,0.003961744545868886,0.008316740375904746,0.0035539962347135115,0.008077254432096857,0.006283432854527466,0.0039779114009816634,0.0020462209835392193,0.00012112046077852557,0.004067215455980673,0.004004184713115604,0.0041501946449707715,0.00012793297957061853,0.004242576430317882,0.004295656275683662,0.004013222851550893,0.00012748474370989193,0.0001277441192964129,0.004329371542466466,0.004323208491894069,0.00011371388480529445,0.003950628356735122,0.00012088841990985073
345,345.0,0.9705307551400542,0.9986083676897471,0.009254655183898624,0.0001080590196434435,0.00353332311544135,0.002589999097764666,0.00013014147310866792,0.004805549340692438,0.9938705271931968,0.9896624615739622,0.9797329875687222,0.9814513774607557,0.9795655392772488,0.9919079340541125,0.990218215271329,0.9902531121492445,0.979296792493139,0.9910373905483738,0.9799538836758777,0.9907990978941653,0.9907068014927759,0.9795519126104362,0.9892319390218808,0.9956044656921017,0.9782401844120656,0.993386255184064,0.9762226216955355,0.9962760801264473,0.9750131866281964,0.9744101364092246,0.9971170377031363,0.9963756563385339,0.9972868575904567,0.9730165528704303,0.9732917577254008,0.9941538080717476,0.9888866459689271,0.9954155518245292,0.00011623835335117066,0.0037333142973841557,0.004049164372581589,0.004380255087076004,0.004424217923569573,0.000108710367747927,0.005583071616492131,0.0001080590196434435,0.004509028257335503,0.009254655183898624,0.0040686863758526495,0.008995891268329425,0.006978711057638728,0.004511877754656976,0.0022885813518829564,0.0001223621229509961,0.004608859230483104,0.0044712482398240015,0.004701701663805303,0.00012982455086933296,0.004805549340692438,0.00486387979416352,0.004481494955437419,0.00013014147310866792,0.0001305582497604692,0.004904569693712928,0.004896986341189626,0.00011392928603654842,0.004405934084859715,0.0001221921489056687
346,346.0,0.9704518016390864,0.9985714785457299,0.00923035971734524,0.00010307850989395164,0.0035385185306073064,0.0025908710782798247,0.00012590135914078182,0.004829957102486593,0.9934886581018598,0.9877154565543875,0.9777351269188284,0.9793809561978097,0.9774836496295575,0.9915426302979042,0.9878525504313929,0.9898890075807505,0.977199338777594,0.9880216971792849,0.9779719338964448,0.9878174731839767,0.9880720671271614,0.9774496796383441,0.9876989421828656,0.9952164475345601,0.97611601285084,0.9912543550029292,0.9740796012721582,0.9958752807867581,0.972847691147413,0.9722355396680374,0.994982187850214,0.9959722962162952,0.9968837691680588,0.9708300531877643,0.9711071472319325,0.9937796260591366,0.986773739379833,0.9950280564606547,0.00011142291083086721,0.0037242312014173036,0.004071309291666538,0.004403605856238253,0.004450124293398705,0.00010381087253849333,0.005566817285277127,0.00010307850989395164,0.00454255000338706,0.00923035971734524,0.004110554173423552,0.008975552982622289,0.006951022411582429,0.004537682119673683,0.002288602642961888,0.00011763851540331447,0.004632631728655902,0.004463512307506791,0.004725928776912198,0.00012510575240265502,0.004829957102486593,0.004887249843768665,0.004472741310631706,0.00012590135914078182,0.0001263887560696788,0.004931003628171103,0.004923021895291761,0.000109024561564635,0.0043972200978146725,0.00011750601014126428
347,347.0,0.9703652815481467,0.9985351916845938,0.008596397339399412,9.628261910599443e-05,0.0032892022099819105,0.0024102617085362222,0.00011784120866840563,0.004483645778972372,0.9933722486881906,0.9874473012023155,0.9773469295483993,0.9789730267266201,0.9770742629087422,0.9914183231548319,0.9875409236542235,0.9897652100069736,0.9767878263553085,0.9876597945147642,0.977569722417944,0.987449925824369,0.9877402802697907,0.977033718591022,0.9874189519031233,0.9950844151457328,0.9756879276041467,0.9909431566735857,0.9736412730715691,0.9957235963409579,0.9723957763954787,0.9717777554317469,0.9946667295892425,0.9958107720922901,0.9967206397534404,0.9703652815481467,0.9706440573374394,0.9936531302066033,0.9864784257138614,0.9948962302780107,0.00010427324032319012,0.0034677839944253093,0.003779741810518778,0.004087403213347372,0.004129869563466158,9.695676757804324e-05,0.0051838305999529245,9.628261910599443e-05,0.004213025966698391,0.008596397339399412,0.003807395909472004,0.008357966672771498,0.006473918899923929,0.004211613075725271,0.0021281940960409954,0.00010983163748790681,0.004300037110724488,0.0041543893754012705,0.0043867176018021915,0.00011702969732386144,0.004483645778972372,0.0045366230631325825,0.0041629102410238065,0.00011784120866840563,0.00011829672779078043,0.0045784780033041,0.004571046707919911,0.00010187048863527916,0.004093001191520858,0.00010969369700022988
348,348.0,0.970268764023191,0.9984974326423813,0.008420989718999839,9.683209640934363e-05,0.0032127049822060485,0.0023560665942260195,0.00011706928202284414,0.0043739334021371395,0.9934403007287743,0.9884566939950353,0.9782832938632192,0.9799458348028355,0.9780447966000623,0.9914624404109704,0.9887901307581525,0.989806560833235,0.977758333981812,0.989305943424384,0.9784595219831342,0.989060082964449,0.989150136843492,0.9780079999259876,0.9881220849480193,0.9951289168464683,0.9766660046237338,0.9920385836077558,0.9746256418228417,0.9957613817756115,0.9733813192608112,0.9727666073428913,0.9957600970074271,0.9958360613053753,0.9967423914468392,0.97134829529336,0.9716272675213692,0.9937062948157048,0.9875750620480298,0.99494134881825,0.00010541306424468821,0.003388999486053737,0.003687661237554798,0.003986989179368454,0.004027091519090014,9.746150974359809e-05,0.005070637856508724,9.683209640934363e-05,0.004102583798847427,0.008420989718999839,0.003697290191520686,0.008183718340765233,0.006337718632895775,0.004106423641384005,0.002081897618744193,0.00010969558236153816,0.004193338797810922,0.004054824345067648,0.004278385877614152,0.00011646512411520671,0.0043739334021371395,0.004424432794949787,0.0040630108213303194,0.00011706928202284414,0.00011748944864921892,0.004469399096850275,0.004462251788737727,0.00010242856548509547,0.003997177106294167,0.00010953954062498659
349,349.0,0.9701639468818593,0.9984561269551353,0.00843613178494725,0.00010016932410666075,0.0031962450517776914,0.0023497449156718495,0.00011968016304680078,0.004330398086947067,0.9936874994785797,0.9894586493674398,0.9793613902353534,0.9810670151591075,0.9791707850693049,0.9916995647766825,0.9900196162727669,0.9900423343066951,0.9788909200047865,0.9908997396077026,0.9795208991091771,0.9906268800702117,0.9905261822039579,0.9791450141135501,0.9889451487363933,0.9953741939326191,0.9778152941873075,0.993135251695122,0.9757888241704975,0.9960127787551322,0.9745599604238561,0.9739541891997782,0.9968543038602032,0.9960852575170634,0.9969908741178682,0.9725381782682061,0.9728167782158232,0.9939480459226255,0.9886628170317646,0.9951865453502144,0.00010909233846578333,0.0033825371775765595,0.003653909225417749,0.003950395359474128,0.003988768238748843,0.00010061654899555328,0.005068012157124765,0.00010016932410666075,0.004059328711817711,0.00843613178494725,0.003649540051911834,0.008192713203303774,0.0063383387393508815,0.0040661395634654105,0.0020757036895501795,0.0001123515323811393,0.004151765788904742,0.004042345413914461,0.004236027435544891,0.00011902682243457302,0.004330398086947067,0.004378246129210682,0.004053039922058364,0.00011968016304680078,0.00012013189834369691,0.0044275072337385335,0.0044205221812033055,0.00010557882348017375,0.0039871264464438885,0.00011220756142135666
350,350.0,0.9700535601072126,0.9984092001588991,0.008120881233085887,9.723016852879055e-05,0.0030429299908734863,0.00224846888359431,0.000116735747663466,0.004085185912003464,0.9938691506292389,0.9903429722095654,0.9801792593335744,0.9819196226799118,0.9800265235312615,0.9918764909018323,0.9911010802562225,0.9902186030744364,0.9797434780863559,0.9923024599176062,0.9803091851822403,0.9920047935680424,0.9917370234890213,0.9800107138556053,0.9896168977719912,0.9955656950934705,0.9786921025087097,0.99409381971374,0.9766769898124446,0.996208043279227,0.9754585923309643,0.9748602432991019,0.9978163707911367,0.9962791350681961,0.9971839229808911,0.9734456767227697,0.973724456637603,0.9941302191477838,0.9896169756363875,0.9953769044976191,0.00010555938918153674,0.003246108356002203,0.0034509966796395924,0.0037311910886175543,0.0037660619414080342,9.744733394915074e-05,0.004870239584796572,9.723016852879055e-05,0.0038306180039324946,0.008120881233085887,0.003438040547953466,0.007881142244638702,0.006095260129128936,0.003838509311975264,0.0019782515165290234,0.00010860804211423457,0.003918486529857798,0.0038771687796527775,0.003997326716625356,0.00011565253928180322,0.004085185912003464,0.004129256280394147,0.00389175733274796,0.000116735747663466,0.000117263195254325,0.00417699758077845,0.0041704010092715755,0.00010208279823214216,0.0038249521047219533,0.00010848762823791283
351,351.0,0.9699403336823115,0.9983545777897151,0.007711326392187079,9.362584637065458e-05,0.002898261163354463,0.0021379119786866657,0.00011156968502532158,0.0038986526912336947,0.9937674085378277,0.9908402834662455,0.9804030342592408,0.982151925508338,0.9802542556166692,0.9917678706098604,0.9917183970257779,0.9901111653196925,0.9799561323020566,0.9931130008794272,0.9804708046005459,0.9927936388861606,0.992439236463537,0.9802344553868264,0.9898327680537924,0.9954577852508978,0.9789158310846374,0.9946273274672672,0.9768982478221123,0.9961005335819453,0.9756789884151488,0.9750805321993412,0.9983545777897153,0.9961705941075604,0.9970742720855338,0.9736600431956115,0.9739397226083402,0.994023965998529,0.9901538991369562,0.9952681257281561,0.00010160394271416562,0.003089625139675647,0.0032933005722904814,0.0035595830351435216,0.0035925843004103665,9.385182954147862e-05,0.0046305885140933995,9.362584637065458e-05,0.0036521830554624513,0.007711326392187079,0.003274872177718604,0.0074859077502204266,0.005789841881687014,0.003661802020266697,0.0018859543905848214,0.00010423108013255349,0.0037375315620390417,0.003689167033551339,0.003813485733457843,0.00011062965887720367,0.0038986526912336947,0.003941605459495607,0.0037023378912694844,0.00011156968502532158,0.00011205437999801413,0.003987174151783426,0.003980753868755589,9.829705495826558e-05,0.0036395788378250243,0.00010411496386468712
352,352.0,0.9698269975902175,0.998290935245547,0.008375874626330567,0.00010634443574567181,0.003189477087451477,0.002336082619202954,0.00012535315961094426,0.004320858618617342,0.9935802240905306,0.9901406616333916,0.979518884254469,0.9812330548569469,0.9793313689113512,0.9915864396710828,0.9908828795985531,0.9899313173774024,0.9790311878802099,0.9920653818648631,0.9795896758558086,0.9917521165375364,0.9915280796076382,0.9792922637237844,0.9892003807335588,0.995261484149963,0.9779603211350707,0.9938654732530161,0.9759278012132858,0.9959045366907135,0.9746924756417408,0.9740882713540887,0.997602340230778,0.9959777403526792,0.996880691612339,0.9726551566334216,0.9729363675980304,0.9938359872792933,0.9893956526160649,0.9950712637029617,0.00011562431689866932,0.003389482915112753,0.003650813280519501,0.003941388401011052,0.003978902474808226,0.00010677805878305617,0.005058266307349052,0.00010634443574567181,0.004041879927162059,0.008375874626330567,0.003619844578223922,0.008144139093574237,0.006304922322127829,0.0040562507456423135,0.00208654050958453,0.00011821018193567544,0.004139847448691571,0.004048305491408559,0.004224409974163336,0.0001246380684593419,0.004320858618617342,0.004368854955415434,0.004059139144240729,0.00012535315961094426,0.00012570833159365155,0.004419027097503904,0.0044117210556913955,0.00011187652012150415,0.003991259985593494,0.0001180505976239693
353,353.0,0.9697162818139913,0.9982199473720406,0.00890100553340613,0.00011919718826721797,0.003425098225869774,0.002493257636491753,0.00014188500785677793,0.004663597720203815,0.993311527873172,0.9883798745414692,0.9777200190832364,0.9793690131535988,0.9774587208616139,0.9913374885175771,0.9887467232906616,0.9896871405388282,0.9771528399741606,0.9893282281531786,0.9778273887450493,0.9890482416428426,0.9891546462758466,0.9773996549453846,0.9878467079597774,0.9949947688883914,0.9760488091353121,0.9919461132008497,0.973999401438901,0.9956373448081441,0.9727454709237815,0.9721333313200019,0.9956922441997335,0.9957160122088837,0.9966174317491949,0.9706881748171399,0.970971847043242,0.9935760022907194,0.9874904702478747,0.9948044742420867,0.00012921123313831966,0.0036290751822514824,0.003937322027638587,0.004248329999385697,0.004289526704278925,0.00011978540247344435,0.00539995312066384,0.00011919718826721797,0.004355837235952965,0.00890100553340613,0.0039011442080046864,0.008665844442624852,0.006717216568629313,0.004373787842567961,0.002251886210875772,0.00013274803297631392,0.004465673230701763,0.004339676035353231,0.00455746279519546,0.00014062366500965345,0.004663597720203815,0.004715344945271372,0.00435073150326238,0.00014188500785677793,0.00014223668482233213,0.004770199673464044,0.0047619195627322496,0.00012549959239468913,0.004273688023122024,0.0001325374035679041
354,354.0,0.9696109163366936,0.9981440388767626,0.008368894758094084,0.00011431113262076114,0.0032256295764475206,0.0023448450255539903,0.00013773366962789707,0.004396202475200477,0.99325962207702,0.9874006418280341,0.9767239614591982,0.9783420949044396,0.976424512579567,0.9912985244191085,0.9875726520800957,0.9896520533135702,0.9761166430977953,0.9878453001846187,0.9768571124243632,0.987578104980732,0.9878664290987049,0.9763576338205671,0.9871310793301106,0.9949518658406621,0.9749990006135626,0.9908681014051147,0.972940811288678,0.9955974827282928,0.9716793383665822,0.9710668473508912,0.9946119617605186,0.9956774059369891,0.9965766572144872,0.9696109163366935,0.9698968716244102,0.9935322739568031,0.986429958837072,0.9947619758701963,0.00012319367197736062,0.0034139324750272716,0.003709820828908513,0.004003365223936561,0.004041528961661444,0.0001148766100794029,0.005078657716886124,0.00011431113262076114,0.004102983974820767,0.008368894758094084,0.003674195973260982,0.00814792632430587,0.006316496486577153,0.004120879914520983,0.0021200582641635753,0.00012739488622756366,0.00420829227338546,0.004084292131711009,0.004295470088711513,0.00013584920920228194,0.004396202475200477,0.004445352158241541,0.004094768154446021,0.00013773366962789707,0.00013818623844883096,0.004496833708184858,0.0044888612954770805,0.00012026568270737776,0.004021084840308837,0.00012717816470402964
355,355.0,0.9695132267600161,0.99806563446728,0.00800637894162535,0.00010770294573050777,0.0030637621473118266,0.0022351685690536337,0.0001293526133361871,0.004158233514607225,0.9933633169244888,0.9878748665730026,0.9771873302093689,0.9788295906454534,0.9769131481187012,0.9914015980870174,0.9881770445057917,0.9897568106255393,0.9766134517471525,0.9886641037628617,0.9773217210594037,0.9883746497756465,0.9885628036915696,0.9768496101816653,0.9875013308897463,0.9950555410627747,0.9754954510692777,0.9913759616287731,0.9734405279492659,0.9956973963291172,0.9721820617000333,0.971573481163648,0.9951150801349847,0.9957698836592841,0.9966664750982255,0.9701126549736241,0.9703990063929993,0.99363341205666,0.9869474768165722,0.9948661909390444,0.00011636788941241277,0.003251822807133169,0.0035142158786614958,0.0037924279020681295,0.003827303475032677,0.000108275228945972,0.004844988603941946,0.00010770294573050777,0.003883923635672888,0.00800637894162535,0.0034708659647989244,0.007787565217280936,0.006033184604502212,0.0039013401322098612,0.002009413056120099,0.00011989045019608505,0.00398264743725584,0.003887633861612578,0.004064684407777053,0.00012773436562771645,0.004158233514607225,0.004204745549878508,0.0038958645206099676,0.0001293526133361871,0.00012974255226195038,0.004250213806675793,0.004243085318067569,0.00011336540467743694,0.0038301999451908148,0.00011969438844350609
356,356.0,0.9694239211601725,0.9979871588511586,0.007930521357234025,0.00010678330215498572,0.003013542066826908,0.002205406426523798,0.00012727088662070447,0.0040729666477430215,0.9936023733849234,0.9888203142199075,0.9781593492170289,0.9798445227105557,0.9779297218611341,0.9916325196607451,0.989342274384355,0.9899897779553539,0.9776339801204736,0.9901863347042918,0.9782737484785072,0.9898691454697857,0.989864869340232,0.9778774408491049,0.9882639996825633,0.9952924472205439,0.9765347941761943,0.9924059086843259,0.974490898978569,0.9959347365844659,0.9732429519162915,0.9726397612047042,0.9961471020358399,0.9960080015819076,0.9969052620649548,0.9711855021861766,0.9714712372598496,0.9938682009578937,0.9879746166541491,0.9951032487467583,0.00011594066465494789,0.0032096345594919873,0.003442546324417689,0.0037160154677649848,0.0037492468674101974,0.00010743929277132666,0.004787702045542312,0.00010678330215498572,0.003801461929395009,0.007930521357234025,0.0033880551360267897,0.007706979211393194,0.005967546481624166,0.0038215607652200114,0.001978708386116021,0.00011893176647352609,0.0039009406307061478,0.003834079485170029,0.00398191673050162,0.00012627026943557966,0.0040729666477430215,0.004119489062076876,0.003841246343483262,0.00012727088662070447,0.00012747869575914484,0.0041606615668815005,0.00415424400877673,0.00011263790384470146,0.003779274349338399,0.00011871186677840136
357,357.0,0.9693433032320067,0.9979110367359658,0.0077236868801107,0.00010192840211066675,0.002896959130846255,0.002134947905713877,0.00012125336530556524,0.003877759328612966,0.9938335916109982,0.989689967263848,0.979057326773389,0.9807753001475218,0.9788656375538416,0.9918586643768006,0.9904090306461135,0.9902169075276276,0.9785703416603437,0.9915719059464964,0.9791469121233531,0.9912287740201913,0.9910545392484074,0.9788258136293007,0.988974549855642,0.9955316752771177,0.9774963464975179,0.9933568964610863,0.9754645842142942,0.9961777811085094,0.9742299774570595,0.9736382077708958,0.9971007758836314,0.9962484090158824,0.9971445678305147,0.9721806271788276,0.972466920550682,0.994098273263785,0.9889108783012982,0.9953418045801278,0.0001107079261042793,0.0031180295318276557,0.0032783720373810595,0.0035395791449048405,0.003570223136437523,0.00010258306656450203,0.004654966223496956,0.00010192840211066675,0.003615477498963051,0.0077236868801107,0.0032130526257291444,0.007499899220463819,0.0058075681254202635,0.003638674747056607,0.0018986171988395087,0.00011369266088781947,0.0037143477219083515,0.003720282806522295,0.003791532594911338,0.00012051831742264706,0.003877759328612966,0.003922619461192393,0.003728237290240579,0.00012125336530556524,0.00012137850346829572,0.003959498679477953,0.003953839790222957,0.00010759451754234576,0.003669404447868999,0.00011344867439253249
358,358.0,0.9692716766703633,0.9978396928292678,0.007203242880932881,9.526150174444799e-05,0.002692701926615129,0.0019878750384854735,0.0001130986443991841,0.003595818115885687,0.993868325996628,0.990367400784245,0.9796102409263096,0.9813460106843602,0.9794399948810453,0.9918858775666676,0.9912562581625542,0.9902449808594866,0.9791447235898239,0.992703553481357,0.9796632757099861,0.99233401113136,0.992013694736153,0.9794027264551346,0.9894201113273224,0.9955593271827728,0.9780765392241767,0.9940909985369663,0.9760446021316829,0.9962022907334707,0.9748129395669017,0.9742260926777309,0.9978396928292679,0.9962680889797544,0.9971628263144992,0.9727589527850302,0.9730469146529278,0.9941254312762322,0.9896421218520891,0.9953696893816611,0.00010330422426601708,0.0029068478326632796,0.003038633125632118,0.003280816100400921,0.0033087906379404733,9.591519236247818e-05,0.004340076289507908,9.526150174444799e-05,0.0033488919254732125,0.007203242880932881,0.0029744394696704602,0.006992693559163946,0.005415670346196311,0.0033730896720532183,0.0017602155939114305,0.00010636759658272301,0.003443547972902934,0.0034663193030862734,0.003515459058901747,0.00011250683537688256,0.003595818115885687,0.0036373877767560225,0.003473626060708548,0.0001130986443991841,0.00011326015628220264,0.003672022735699756,0.003666766416630153,0.00010059066874023858,0.0034202138391386493,0.00010618426544376615
359,359.0,0.9692093451700867,0.9977749914218736,0.007264543871503975,9.714929008947288e-05,0.0027512936862977683,0.0020172932273555344,0.00011480530858908051,0.00371285123004159,0.9937011286633676,0.9903035013381206,0.9793402904176556,0.9810667249283738,0.979160938448028,0.9917207229048189,0.9912010233896306,0.9900798776020135,0.9788637781568041,0.9926678717948204,0.9793784522357476,0.9922905222554784,0.9919809761398243,0.9791123287634235,0.9892421174732262,0.9953852295601182,0.977775980904355,0.994009398757108,0.9757342700121207,0.9960194246675447,0.9744942594591754,0.973905096550101,0.997758595006264,0.9960807698508566,0.9969745692093779,0.9724267143360874,0.9727169090938459,0.9939553981676229,0.9895706779222992,0.9951957370529246,0.00010595870099277276,0.0029455943189264067,0.003133916997493344,0.0033818460286289633,0.0034114215280782317,9.808114413730913e-05,0.004387119400858885,9.714929008947288e-05,0.003451466966006949,0.007264543871503975,0.0030684847356361373,0.007059047637433569,0.005462718904261894,0.0034813623232443427,0.0018011838600004264,0.00010916740195798852,0.0035548276020317187,0.0035116894566341807,0.003629551041294213,0.00011470095657923132,0.00371285123004159,0.0037546019539419057,0.0035129313802897905,0.00011480530858908051,0.00011510309253131899,0.0037941747235090153,0.003788014195858329,0.00010315484468416195,0.003464284245992191,0.00010905744770568657
360,360.0,0.9691566124260209,0.9977165551375631,0.007805275609760186,9.746409405661769e-05,0.0029793989300809652,0.00218050630992611,0.00011518267490185135,0.004043722897511653,0.9933620059683509,0.9890147092869872,0.9779585797333302,0.9796325479566572,0.9777230370796007,0.9913939655153229,0.9896462635262901,0.9897569085037288,0.977419149148149,0.9906774404756753,0.9780153048308443,0.9903272428212149,0.9902702091534895,0.9776620910870575,0.988180512349591,0.9950432760134603,0.9763101874061844,0.9926021154008924,0.9742532207548179,0.9956668961018911,0.9729988022147299,0.9724027411616201,0.9963494806023776,0.9957292611470325,0.9966236996494159,0.9709175729583719,0.9712095419416115,0.9936166105337376,0.9881743790759102,0.9948537109692343,0.00010748235187472913,0.003187061255141284,0.0034180787607939124,0.0036841249185241972,0.0037176903954071433,9.872388857713347e-05,0.004729725854757202,9.746409405661769e-05,0.003758201577741068,0.007805275609760186,0.003339022056415341,0.007594214090311719,0.005870835154837987,0.003795327624667604,0.0019464422431692255,0.00011024336920656622,0.0038746609045835745,0.0038010524172107673,0.003954976068668305,0.00011518267490185135,0.004043722897511653,0.00408610862834056,0.003797001388666566,0.00011484172153397034,0.00011529130981920617,0.004133279472614119,0.004125526890117954,0.00010422238186276693,0.0037460285841183823,0.00011015931723737458
361,361.0,0.9691137821330102,0.9976634461833579,0.007572671930531505,9.007352508038515e-05,0.002895773864964184,0.0021203572293547,0.00010635878727750012,0.0039336623343740554,0.9930522562600802,0.9875777389741569,0.9764647193457334,0.9780854932425866,0.9761646412248015,0.9910920296863654,0.9879001574161932,0.9894574965828093,0.9758472898831577,0.9884313002094718,0.9765305850628921,0.9881088357465678,0.988337502397094,0.9760905932347719,0.987031362892287,0.9947242541414818,0.9747226576574038,0.9910326420523686,0.9726526111053493,0.995346103738851,0.9713854269887845,0.9707853886031819,0.9947886632303906,0.9954128633022189,0.9963069149877273,0.9692864782418398,0.9695801684397526,0.9933078504172632,0.9866200242074089,0.9945353378491543,9.969669036026787e-05,0.0031031701612971537,0.0033294865398611068,0.0035860639221775006,0.0036196121001007236,9.131335227078623e-05,0.00459689757902046,9.007352508038515e-05,0.003657549060507789,0.007572671930531505,0.003247831647695581,0.0073720873820353255,0.005696770087944538,0.0036947910993190697,0.0018865334364482223,0.00010199089114704241,0.003771166070851484,0.0037034319562881434,0.003848666881381645,0.00010635878727750012,0.0039336623343740554,0.0039730378202996,0.003699199573736122,0.00010591609603415824,0.00010636898319587147,0.004020920419491296,0.004012861103804693,9.646849996355585e-05,0.003646704663238922,0.0001019133531910478
362,362.0,0.9690811579858989,0.9976147267662802,0.007047632848956874,8.7192130663577e-05,0.0026897439445721424,0.0019694150723609523,0.00010174571047169878,0.003649374375204101,0.9928605258710702,0.987508949351203,0.9762932756610265,0.9779119433715038,0.9759861387192782,0.990897796369072,0.9878340971607005,0.9892655769659625,0.9756655456742224,0.9883705159650016,0.976347312135683,0.988042988204442,0.988277692088576,0.9759095942870453,0.9868809358908693,0.9945230218100767,0.9745346697604936,0.9909562250783173,0.9724600680002546,0.9951310017698164,0.9711871679116276,0.9705840223678215,0.9947083636534204,0.9951927611387164,0.9960860108788607,0.9690811579858989,0.9693753531801129,0.9931091630100263,0.9865513156359292,0.9943341048161578,9.59363060640907e-05,0.0028803431829042144,0.0030880735094921223,0.003327433471558903,0.003357961891119567,8.814170608689056e-05,0.004271495203285492,8.7192130663577e-05,0.003393220254226698,0.007047632848956874,0.0030115332336876953,0.006857865522240273,0.005296697215120121,0.0034277824988984853,0.001754699882776769,9.798386093981538e-05,0.0034988113140664015,0.003436452634484717,0.003570738631055142,0.00010189092942785238,0.003649374375204101,0.0036860562994216733,0.003432803316444701,0.0001013838250529892,0.00010174571047169878,0.0037300998386376565,0.003722761156342117,9.285599158911335e-05,0.003385416688117019,9.793490882754526e-05
363,363.0,0.9690584120802845,0.9975694590933524,0.006875953909394089,9.249657396780547e-05,0.0026152098274404376,0.0019135426701293616,0.00010627860382581272,0.0035410754753179645,0.993002438878758,0.9883976764074578,0.9771331173747161,0.9787860600072403,0.976864080110547,0.991036743241749,0.9889346310997945,0.9894068453549257,0.9765518440339327,0.9898180880919915,0.977170973107701,0.9894638752677448,0.9895096626238452,0.9767949883371754,0.9875473259867787,0.994668869146804,0.9754275728578575,0.9919271906258043,0.9733605054709431,0.9952820646604297,0.9720976833882485,0.9715003132068764,0.9956806906695502,0.995346489213238,0.9962398429016075,0.9699964333020261,0.9702907891587262,0.9932466077751725,0.9875123987083742,0.9944798570782796,0.0001008018374934408,0.0027958616506954487,0.0029931871837973636,0.0032270399128881584,0.0032559565639177336,9.310970958906564e-05,0.004155076366389479,9.249657396780547e-05,0.003289424235204716,0.006875953909394089,0.0029153837813142513,0.006684276517700778,0.005157450570943591,0.0033243357511004564,0.0017134719342953998,0.00010301435594906689,0.0033942158117080024,0.0033342119855394874,0.0034645114382318917,0.00010672987399143217,0.0035410754753179645,0.003578424961275391,0.003331671571277737,0.0001060439804915068,0.00010627860382581272,0.0036183012118735135,0.0036117589223147897,9.771563383920863e-05,0.0032855590762994125,0.00010295542258618944
364,364.0,0.9690426901147771,0.997526705371596,0.006787476447229382,9.336493353770974e-05,0.002557604919796218,0.0018783845088171404,0.00010634959658886649,0.0034427028562727304,0.9933786547799757,0.9892354550464635,0.9780590570159012,0.9797499496301052,0.9778358186129834,0.9914189389498699,0.9899634091205076,0.9897914582703428,0.9775323602200414,0.9911593871200728,0.978093778494227,0.9907819484315046,0.9906558032886407,0.9777766398685711,0.9883041392685783,0.9950552649163431,0.9764231686864149,0.9928399404954346,0.9743696039517097,0.9956764535709739,0.9731207759928384,0.9725282975329073,0.9965925504020667,0.9957399775566141,0.9966321680122932,0.9710334991262334,0.97132657964432,0.9936238813729968,0.9884166076246831,0.9948664280228822,0.0001013402413865384,0.0027439751231120176,0.002909892427077896,0.003137013973292958,0.0031652505259778157,9.377688447938988e-05,0.00408741010935147,9.336493353770974e-05,0.0031962109773682186,0.006787476447229382,0.00282605710620254,0.006590958787381073,0.005079444370556441,0.003231891517068119,0.0016780921197437244,0.00010364817408164276,0.003300338992033081,0.003270944875131602,0.0033682462248927313,0.00010716750888223428,0.0034427028562727304,0.0034812014366564785,0.003270427059541644,0.00010624715892449746,0.00010634959658886649,0.003514960245858696,0.003509479000467954,9.822377436883198e-05,0.0032224894011740135,0.00010356574524627084
365,365.0,0.9690305061887406,0.9974855278080335,0.00642985151411293,8.718736258264398e-05,0.0023974307541824447,0.0017706243805904387,9.937626372541423e-05,0.003204030871115884,0.9936381356543419,0.9898997708123239,0.9787744566842388,0.9805006232390056,0.9785877212135679,0.9916822301004279,0.9907919970975723,0.9900564115000691,0.9782900692494072,0.9922632304660266,0.9787981308264166,0.9918634347608436,0.9915879334602297,0.9785362008359395,0.9888864940671912,0.9953211249800179,0.9771903307581412,0.9935581932518024,0.9751421580004581,0.9959322781044229,0.9739022368288767,0.9733150837065433,0.9973065152867566,0.9959862946794955,0.9968748289046866,0.9718181588011912,0.9721111267695405,0.993883446708472,0.9891373750747537,0.9951315528977954,9.458127827847437e-05,0.002586835005717071,0.0027104597774757857,0.002921523184021904,0.0029480053174997605,8.753738965346939e-05,0.003860819845829011,8.718736258264398e-05,0.002976147649341704,0.00642985151411293,0.0026270761557106127,0.006238736136941348,0.00480460625262865,0.0030095614805815286,0.0015684314956397468,9.674086727024947e-05,0.003072964879974939,0.0030817637826442315,0.0031352222212914656,0.00010009397172494184,0.003204030871115884,0.0032405123308255437,0.0030825644535467157,9.928502351699062e-05,9.937626372541423e-05,0.0032692133177427535,0.003264579387924587,9.168592289585773e-05,0.0030368655951188168,9.666389014032818e-05
366,366.0,0.9690183744015382,0.9974449886096869,0.006119530127212986,9.130314690014053e-05,0.0023000142349227422,0.001686645742374364,0.00010524175500578602,0.0030862857038849666,0.9935948083039152,0.9900382490775751,0.978833964865232,0.9805683174751071,0.9786510325392821,0.9916353008101724,0.9909898419044567,0.9900097193857466,0.9783557486370748,0.992567980419261,0.9788425362404437,0.992156324174038,0.9918330816120449,0.9785952300515753,0.9889354263587905,0.995262882635072,0.9772472051319914,0.9937007319040468,0.9751938369353609,0.9958622094007302,0.9739509930038127,0.9733617252969895,0.9974449886096869,0.9959069163353765,0.9967949325705682,0.9718627616590039,0.9721554565978001,0.9938332844028339,0.9892891486375952,0.9950733995929809,9.897992655653696e-05,0.0024678494885262002,0.0026103461560132426,0.0028135343269224417,0.00283824310287185,9.187753666908846e-05,0.003677869689937005,9.130314690014053e-05,0.0028654418122461894,0.006119530127212986,0.002532786647162188,0.005938558835176739,0.004570212205119513,0.0028975498450249633,0.0015103962111097198,0.00010147611627732595,0.002959255576080159,0.002940425177405351,0.003019984471947137,0.00010563221925601523,0.0030862857038849666,0.00312096781560868,0.002941501653178656,0.00010512913295028936,0.00010524175500578602,0.00314986001746299,0.0031449789887561664,9.657719223915859e-05,0.002897228008689202,0.00010140416149159117
367,367.0,0.9690028088525333,0.9974043987860415,0.006499779092539681,0.00010875539974274738,0.002481605255039832,0.0017984030173485975,0.00012588011197021222,0.0033563413142491316,0.9934123303797873,0.989191588679438,0.9779677437456371,0.9796750677736451,0.9777538458846539,0.9914655876318011,0.9899792235150845,0.9898385740124717,0.9774626538574543,0.9912952929995364,0.9780051119783737,0.9908978647588724,0.9907367014943842,0.9776869842885126,0.9882693283746274,0.9950848001428336,0.9763301194752996,0.9927757360395528,0.9742676945267142,0.995685208772097,0.9730177582052781,0.9724263811625246,0.9965275463047331,0.9957331185099849,0.9966220352465508,0.9709199018947744,0.9712125621996087,0.9936530288281169,0.9883745689226695,0.9948952350383924,0.00011783690163938012,0.002637695400139748,0.002841135070196478,0.0030608572586877138,0.0030881809905979668,0.00010979647521665328,0.003917249443624286,0.00010875539974274738,0.003120025757613755,0.006499779092539681,0.0027650870972107957,0.006313354362215107,0.004848243499673266,0.003151807171117787,0.001646446738965702,0.00012129400257860056,0.0032197086943259,0.003144800804252772,0.003285819125612712,0.00012644745914242643,0.0033563413142491316,0.0033916040783812415,0.003143183787592267,0.00012576003330694508,0.00012588011197021222,0.003427054129958933,0.003420995377508879,0.00011572719620386992,0.0030961093893216163,0.00012118148760839807
368,368.0,0.9689803236410901,0.9973640645564374,0.006653945792821187,0.00012270530400134187,0.002565130459786755,0.0018435830975008136,0.0001426796475569724,0.0034820997610731175,0.9931074725695274,0.9878718876021289,0.9766458128892279,0.9783079414454307,0.9763802548295684,0.9911674505741699,0.9883815451207716,0.9895393058115095,0.976086254830518,0.9892488056173527,0.9767217283712958,0.9888780490325164,0.9889816550285284,0.97630146710847,0.9872301587755595,0.9947787750651162,0.9749327398031206,0.9913313653143105,0.9728577939740312,0.9953754582784231,0.9715947383986073,0.9709958061752968,0.9950826203112331,0.9954253552311233,0.9963157381809663,0.9694853173026416,0.969778321831245,0.9933485551388812,0.9869455312316707,0.9945896859520128,0.0001323413638350298,0.002710403391343233,0.0029491982409174354,0.003175283824685314,0.003205550067059565,0.0001241259309890513,0.0040169106283281545,0.00012270530400134187,0.0032410906961719776,0.006653945792821187,0.002877557112219719,0.0064676500252402016,0.0049601745963561445,0.003270645662636843,0.0017143166476180742,0.0001370725487596196,0.0033418768267594436,0.003232408929636145,0.0034100433918640323,0.00014318857008005539,0.0034820997610731175,0.003517007195882109,0.003228269490395748,0.00014248708073549352,0.0001426796475569724,0.0035569412367640225,0.0035502964912952424,0.00013078946944037673,0.003179944407571171,0.000136909461565858
369,369.0,0.9689474328665716,0.9973245409426784,0.0062110928733761115,0.00012043473513195633,0.0023962207113754153,0.0017180040249255364,0.00014081424989385223,0.0032507553289917368,0.9929322021158606,0.987439864379072,0.9761445726739941,0.9777936996463497,0.9758601714005626,0.990994655477751,0.9878760831561568,0.9893659345041845,0.9755584154405099,0.9886333180731077,0.9762122075536681,0.988264323751278,0.9884423769360604,0.9757781178861668,0.9868421800831909,0.9946077765503875,0.9744054600678952,0.9908489017626659,0.9723259448053686,0.995209150554786,0.9710587291265451,0.9704557162788275,0.9945934713398149,0.9952596835074455,0.9961520070861571,0.9689474328665716,0.9692400277776204,0.9931731520903122,0.9864813788918675,0.9944187916130705,0.00012943257314298166,0.0025285319885376355,0.0027525321646765188,0.0029632234560560493,0.0029919948958845085,0.00012190623586806441,0.0037479671248611536,0.00012043473513195633,0.0030259493793804936,0.0062110928733761115,0.002687038150782512,0.006036878354078604,0.004627616271589054,0.0030526004168749715,0.001603816534164865,0.0001344801408689296,0.0031194387797368046,0.0030157205504195983,0.0031831437117409334,0.0001409828423366823,0.0032507553289917368,0.003283549279594635,0.00301223685370373,0.00014058351740385086,0.00014081424989385223,0.003320752579203654,0.0033145906818245288,0.00012839060519469797,0.0029658472566996366,0.0001343198092436964
370,370.0,0.9689015681914077,0.9972863829665674,0.00597202116396997,0.0001222391525856463,0.0022930700481315113,0.001644289863315752,0.00014118797228232792,0.003100004596526197,0.9928441659454523,0.9881041928677403,0.9766662218545833,0.978336220638814,0.976400718756817,0.990897015466279,0.9886897675674666,0.9892669903211125,0.9760960254848756,0.9896982805624069,0.9766972885843757,0.9893080214242911,0.9893527120279496,0.9763173805326144,0.9872296215125771,0.9945144369759964,0.9749462583719161,0.99157262323643,0.9728674374401011,0.9951212056154171,0.9715996469390908,0.9709983260139446,0.9953213360835466,0.9951723405191777,0.9960650398031623,0.9694837909078032,0.9697768491426707,0.9930776842392246,0.9872008767519179,0.9943254774474488,0.00012979701210155808,0.0024196628503542423,0.0026227007282283664,0.0028248146201972375,0.0028525274389595355,0.0001233144091947117,0.003593974324853338,0.0001222391525856463,0.00288591483577694,0.00597202116396997,0.0025599060366212506,0.005800816072081182,0.004441942308407954,0.002910101643511587,0.0015378540020406983,0.0001350251451639853,0.00297383997486211,0.0028854057132456827,0.0030348899004267148,0.00014144687595587957,0.003100004596526197,0.0031313948659757868,0.002882265878912583,0.0001410642129463224,0.00014118797228232792,0.0031662118583445165,0.0031604767171538924,0.00012874696106641406,0.002837662991299054,0.000134891180899662
371,371.0,0.9688438315302966,0.9972501456499077,0.005888591094374491,0.00013710521923906467,0.0022604849455822073,0.0016125137571760034,0.0001537004754967992,0.0030520409263650556,0.9929134773977131,0.988867571815099,0.9774383555517698,0.979135901433422,0.9772071434854173,0.9909639410005903,0.9896285411171336,0.9893345551598328,0.9769080894130103,0.9909242898519328,0.9774521018827854,0.9905133413382241,0.9903970876827026,0.9771316936299222,0.987803516910717,0.9945908564951527,0.9757694845895659,0.9924065884481383,0.9736990400570684,0.9952029972130091,0.9724419583742346,0.9718478632689749,0.9961591712990326,0.9952532018440966,0.9961464008249408,0.9703335919554694,0.9706257872265232,0.9931404180405886,0.9880299180559137,0.9944018187790403,0.0001428083987825295,0.0023716421384468306,0.0025781186493270855,0.0027795127477573994,0.002806946616569708,0.00013764787730895613,0.0035313259409003673,0.00013710521923906467,0.0028410790037031843,0.005888591094374491,0.0025169452866653642,0.005715458901656557,0.004369559110292456,0.0028635438053490666,0.0015272675662572081,0.000148849056867117,0.0029266644904569,0.0028262365069109787,0.0029869620415097532,0.0001547052802452938,0.0030520409263650556,0.0030832384237569916,0.0028224526313563826,0.0001537004754967992,0.00015346766765846667,0.003116427123253743,0.0031109188838499965,0.00014176042877886116,0.0027808787418412617,0.00014869333248835925
372,372.0,0.968776242361002,0.9972163840145035,0.005628137843488919,0.00013797893940309432,0.002151942227674805,0.0015344700674785816,0.00015153352181916646,0.0028981104977515728,0.9930411731533323,0.9894998158519218,0.9780534299603949,0.9797702284859815,0.9778503147996533,0.9910873228254196,0.9904181585564855,0.989458256741262,0.9775608179704944,0.9919839837607863,0.9780620797679815,0.9915539697172199,0.9912853681672662,0.9777722071651341,0.9882833482099328,0.9947159076827653,0.9764166325210247,0.9930836035747843,0.9743509101243603,0.9953357289524208,0.9731040591046594,0.9725140530584877,0.9968320906183451,0.9953874842976042,0.9962812191569196,0.9710042628566462,0.9712950832036225,0.9932594352239483,0.9887134725215759,0.9945265086352674,0.0001425901422365524,0.002252657078926772,0.002447664851366711,0.0026412899619259883,0.002666638636802832,0.00013826154386224434,0.003362701162534692,0.00013797893940309432,0.0026997486335458166,0.005628137843488919,0.0023883419043750956,0.005458992529396391,0.004167415297914864,0.0027200402752013343,0.0014580726467543978,0.00014854373304649897,0.002779766357566893,0.0026820602346598727,0.0028362363205462083,0.00015318675591572786,0.0028981104977515728,0.0029278607284351473,0.002677325613152882,0.00015153352181916646,0.0001510472753019337,0.002957831585667203,0.0029527206403772467,0.00014152450112975718,0.0026416322409938326,0.00014835537614445754
373,373.0,0.968700820161288,0.9971856530821578,0.005237301352037511,0.00012717945450197343,0.0020000089346641527,0.001427605167601539,0.0001394051035855228,0.002691034113810866,0.9930402439159434,0.9898398316956577,0.9782355001227035,0.9799591859844264,0.9780415424849775,0.9910815148405504,0.9908426099534744,0.9894500762581615,0.9777569098750395,0.9925662465024824,0.9782399911272738,0.9921206589456786,0.9917708422892513,0.9779602908888877,0.9884705367388461,0.994722019488681,0.9766027626198808,0.9934409420651499,0.9745355990407414,0.9953481705113973,0.9732864695195245,0.9726944039269959,0.9971856530821577,0.9954005663498203,0.9962949157630455,0.9711867608848348,0.971477253932025,0.9932542418419589,0.9890772989917178,0.9945324896466702,0.00013163939590109464,0.0020974338681377805,0.0022741899143323106,0.002453543186825789,0.002476873285941939,0.000127393118574312,0.0031296518081111746,0.00012717945450197343,0.0025064966026532628,0.005237301352037511,0.0022164497158612844,0.005079876224363963,0.003876343994405689,0.002526587567146285,0.0013549633588289178,0.0001368543007793583,0.002581834858704242,0.002496906737377912,0.002634057272116317,0.00014098913763477134,0.002691034113810866,0.0027182426200181224,0.0024914196881782404,0.0001394051035855228,0.00013894299837142692,0.0027463071331505057,0.002741674613652325,0.00013058057245558105,0.0024594105690799186,0.0001366854733862082
374,374.0,0.9686195844089187,0.9971582462344711,0.005298106318124958,0.00012697237588096106,0.0020286108249268665,0.0014470840383042723,0.00013923659501506756,0.002727118973216507,0.9930119351200717,0.9892416580936093,0.9776004851440739,0.9793070233810692,0.9773840410818709,0.9910603237838345,0.9901314745039014,0.9894293894956196,0.9770974653949042,0.9916717117964688,0.97762138884147,0.9912352874440282,0.9910026873868247,0.9772955238190795,0.9880234637951495,0.9946968926739925,0.9759357787893497,0.9927838963301018,0.9738627690941835,0.9953313753628009,0.9726083553265701,0.9720130670641817,0.9965308181691354,0.995386530524475,0.9962805449197163,0.9705035622351544,0.9707940163012834,0.9932283433873776,0.9884334219795325,0.9945076579732263,0.00013184084528570947,0.0021407778952764094,0.0023091974270516773,0.0024876278826445387,0.0025115890217321385,0.00012705426855120038,0.0031810364015559625,0.00012697237588096106,0.0025378726238604174,0.005298106318124958,0.0022422865362408924,0.005143030450591247,0.003921906320326867,0.00256232732643006,0.0013782895970475858,0.00013660633718743281,0.002617434664262728,0.0025508675382046072,0.002670372245571535,0.00014074556875008293,0.002727118973216507,0.002754351047453656,0.002544790947575729,0.00013923659501506756,0.00013871624560191757,0.002782765209718604,0.0027785158040463122,0.00013086389042934305,0.002509593668852943,0.00013643072131890236
375,375.0,0.9685345545816584,0.9971334102922353,0.005438587864427168,0.00013206726059667318,0.002091446438917506,0.001488073676847601,0.00014388764343524187,0.0028096123728028593,0.992936611491624,0.9879926235124645,0.9763467762422214,0.9780063346576834,0.9760794706335296,0.9910004648026949,0.9886099602739659,0.989371734562473,0.9757893324562517,0.9897000692856117,0.9764018864419332,0.9892911352827704,0.9893252493265727,0.9759756635270296,0.9871033704384286,0.9946200481673746,0.9746062512278136,0.9914151623676533,0.9725219037023336,0.9952596841362961,0.9712588871341638,0.9706598135004867,0.9951713986238929,0.9953192082342573,0.9962130575594593,0.9691453024254951,0.9694350912034478,0.9931570091294691,0.9870780812901575,0.9944312964775802,0.00013733707898687373,0.002216112972278395,0.00238480804608017,0.0025653767589454515,0.0025908112422244416,0.00013206726059667318,0.0032803691521746344,0.00013213184472102182,0.002616270146560347,0.005438587864427168,0.00231107046621343,0.005284036734709964,0.0040268506407801705,0.0026425741339153146,0.0014272382963014321,0.0001415143175883998,0.002698096962734457,0.0026443829808268453,0.002752219309841456,0.00014541234881756672,0.0028096123728028593,0.0028378721930871205,0.0026396087735304514,0.00014388764343524187,0.00014320344058404375,0.00286551855140553,0.002861650691654969,0.0001364325646843199,0.002597021342384135,0.00014131703523227949
376,376.0,0.9684477501572712,0.9971101304360386,0.0051183046182420215,0.00012968000191123635,0.001972477842779954,0.0013994566610906602,0.00013992236198666225,0.002646601405818095,0.9928798402492621,0.9873679856080226,0.9757073143439946,0.9773464410905537,0.9754224642669437,0.9909576103482274,0.9878595487153743,0.9893321532779218,0.9751401568251655,0.9887490087705619,0.975814036502192,0.9883515967913459,0.9885034159497835,0.9753072662005179,0.9866345395372084,0.9945624274603977,0.9739312026210012,0.9907268973866387,0.9718376903854519,0.9952011149962945,0.9705686981810475,0.9699670939621489,0.9944876039661964,0.9952609126671349,0.9961553234821128,0.9684477501572712,0.9687379166945818,0.9931034494357951,0.9863968247025326,0.9943744793379271,0.00013450323929933424,0.0020914507153651355,0.0022489609311066713,0.0024179687336402527,0.00244235598158197,0.00012968000191123635,0.0030917825216254923,0.0001298452661267362,0.0024666642818622253,0.0051183046182420215,0.0021800839071940605,0.004974033579617133,0.003790733511890944,0.0024905913569961517,0.001346167229546289,0.0001382149434048297,0.0025423821258494955,0.0024973503543096317,0.0025930716495125724,0.0001413905444099279,0.002646601405818095,0.0026734239360180485,0.002494271846849204,0.00013992236198666225,0.00013914794174565794,0.002698262386514543,0.002694831953845436,0.00013392450691460063,0.002450392687517212,0.00013802076269703873
377,377.0,0.9683610725100964,0.9970873918464697,0.004832731887157583,0.00012050331533022082,0.001847130310341796,0.0013169798113864461,0.00012945330508178004,0.002465812123104288,0.9930287511773002,0.9878211561152043,0.9760593496945339,0.9777117243812368,0.9757898994535339,0.9911094591034176,0.9884180336935398,0.989485329411358,0.9755075781118444,0.9894726050293063,0.9761516216020563,0.9890620634758506,0.9891244409941453,0.9756827859369956,0.9869865688776359,0.9947317559525608,0.9743089912541323,0.9912297477179094,0.9722179909452483,0.995374128683139,0.9709538474291185,0.9703518963087322,0.9949919578350633,0.9954420829804926,0.9963385414217039,0.9688420138984951,0.9691305626301209,0.9932539142790332,0.9868865817199588,0.9945435205001557,0.00012462758618257577,0.0019680067058439827,0.002096199889773866,0.002253926147224869,0.0022765895017390447,0.00012050331533022082,0.002913170690698433,0.00012070753340927038,0.0022989630942996547,0.004832731887157583,0.0020289550329212398,0.004694128726187299,0.003575621009949441,0.00232106449107038,0.0012512068361015495,0.00012812279939646625,0.002369137745860675,0.002349198932932184,0.0024160506396620225,0.00013081467670396292,0.002465812123104288,0.002491139441200803,0.002347286540698113,0.00012945330508178004,0.000128718899025064,0.0025131505305429507,0.0025099430410205742,0.0001243386283298846,0.002306396022619704,0.00012794353618600192
378,378.0,0.9682759506007761,0.9970641797041169,0.0047436516755099654,0.00011033270725120804,0.0017909543899569842,0.0012887446209743471,0.00011884000691406324,0.002378043346768125,0.9933204638994853,0.9885652841595204,0.9768087129423786,0.9784950714948863,0.9765757999670082,0.9914026651662462,0.9893313503290594,0.9897796713956598,0.9763002920969863,0.9906724012044282,0.9768939965216069,0.9902387221376716,0.990139666606385,0.9764781088492711,0.9876182010019302,0.9950338678844965,0.9751156507340445,0.9920297764809988,0.973033544383197,0.9956850479680975,0.9717839708355568,0.971186316024871,0.9957864890154555,0.9957558001244166,0.9966545283266977,0.9696905986390233,0.9699765907412644,0.9935490804692106,0.9876895133466558,0.9948457971068183,0.00011419635034978002,0.0019185496166789868,0.002022659600907933,0.0021743906021731967,0.0021973064275286483,0.00011033270725120804,0.0028475276043661937,0.0001105248463346039,0.0022198220506393076,0.0047436516755099654,0.0019556409550755462,0.004604729387795629,0.0035009040087543263,0.0022384312106124714,0.0012037147686380467,0.00011735286671386108,0.002284683218856988,0.0022873700783868265,0.002329414564656512,0.00012004167652769871,0.002378043346768125,0.0024030867227204673,0.0022859473266127407,0.00011884000691406324,0.000118198645505039,0.0024233579933711506,0.0024200749853568837,0.00011368451907030186,0.002248971564095772,0.00011718237053724248
379,379.0,0.9681936952865273,0.997039479189569,0.004592514760813266,0.00010123744309445938,0.0017093617773357528,0.0012416513569845967,0.00010950908153070815,0.0022513946971671438,0.9934329560817022,0.9892375649841649,0.9774218757689782,0.979133357749451,0.9772145666781235,0.9915114917993998,0.990155354054297,0.9898884680561832,0.9769420625159639,0.9917477427968268,0.9774852500374718,0.9912963800829785,0.9910551944523898,0.9771188720640362,0.9881091770388789,0.9951442906627063,0.9757620076523572,0.9927634131430263,0.9736864732546964,0.9958078736373956,0.9724477556962539,0.9718565998195557,0.996531034606471,0.9958875734972185,0.9967887273994015,0.9703644388100172,0.970650084920983,0.9936599103518287,0.9884189136749872,0.9949563739922148,0.00010490658321727818,0.0018439266119542371,0.001916936136091546,0.002060154982736427,0.0020830353471961156,0.00010123744309445938,0.002743819285048115,0.00010140545473191955,0.0021058502147711378,0.004592514760813266,0.001853373247595159,0.00445508509450945,0.003379955542983067,0.002119886722960011,0.0011433742410776762,0.00010779948784623032,0.0021633341894592914,0.0021938595445248426,0.0022050443035511818,0.00011055321231354094,0.0022513946971671438,0.002275111876104941,0.0021915988216587275,0.00010950908153070815,0.00010895794356210096,0.0022943830546733085,0.002291071283507151,0.00010414433071688468,0.002160994936249092,0.00010763488842756573
380,380.0,0.9681156174245671,0.997012275483415,0.0042801870957477435,9.17103479816909e-05,0.0015848472791171735,0.0011556702152130077,9.938809092020227e-05,0.002080463038358966,0.9933634923430952,0.9896771248557058,0.9777458283186764,0.9794715306007213,0.9775514740058914,0.9914361675932543,0.9907073904195708,0.9898127946433833,0.9772772761700113,0.9924926487281011,0.9777862514437244,0.9920273556226056,0.9916777737749003,0.9774590082555614,0.9883594674989459,0.9950735646617126,0.976103345863108,0.9932462957324398,0.9740269642786397,0.9957381167649006,0.9727867528626919,0.9721932978601191,0.9970122754834151,0.9958167174293999,0.9967195892894413,0.9707054062524526,0.9709905591590244,0.9935873828954298,0.9888969601672103,0.994885314743833,9.508498464091069e-05,0.0017162689831616254,0.0017729546670190801,0.0019048600655554174,0.0019263325987600463,9.17103479816909e-05,0.0025543165566991877,9.18495917106667e-05,0.0019476277355553262,0.0042801870957477435,0.0017136549740649296,0.004151213649673325,0.003147254651144932,0.001960094493430437,0.0010571532733037656,9.774462210375472e-05,0.001999658996653455,0.002040621387999356,0.00203794922079377,0.0001003194469371778,0.002080463038358966,0.0021022055705478626,0.0020379885580140054,9.938809092020227e-05,9.8898553354142e-05,0.002119997645425334,0.0021169554628727772,9.434305392706129e-05,0.00201072779246337,9.759326469486435e-05
381,381.0,0.9680430278721124,0.9969817578794208,0.004287024638946181,8.331906488310772e-05,0.0015922000650305079,0.001163818735229767,9.028687240953462e-05,0.0020998617546091765,0.9932306612448418,0.9893261062249589,0.9773044285391347,0.9790070990733827,0.9770881629156043,0.9913003783808025,0.9902984625020534,0.989677495090757,0.9768129699311262,0.9919938575947069,0.9773488600220157,0.9915312022386507,0.9912441614566729,0.9769867129363294,0.9880270077735833,0.9949291793206169,0.9756249805723324,0.9928573377760754,0.9735394777554631,0.9955932670308989,0.9722925561715863,0.9716949137825783,0.9966189644986044,0.9956717342352888,0.996574977078165,0.9702024071266585,0.9704884321579977,0.9934498548539221,0.9885147615828286,0.9947420697934499,8.658863370149658e-05,0.0017255415645405256,0.001792019611204706,0.00192467586859134,0.0019456303896113647,8.331906488310772e-05,0.0025633148962532293,8.342320749828666e-05,0.0019656379186230605,0.004287024638946181,0.0017281857441457796,0.004160216771343411,0.00314966886565032,0.0019813982142456448,0.0010531220279736062,8.898042483834145e-05,0.0020199420833702944,0.002055040340047871,0.0020584095580351916,9.118950380936742e-05,0.0020998617546091765,0.002121060349932919,0.0020501779164578994,9.028687240953462e-05,8.98458859095488e-05,0.0021385762773066096,0.00213605313797175,8.586673297037644e-05,0.0020221079596558548,8.883573637847365e-05
382,382.0,0.9679772374863806,0.9969479321240647,0.004504730717579538,7.606464679341857e-05,0.0016745459041557996,0.0012297764887794836,8.259216844480338e-05,0.0022166001013618646,0.9928367034288582,0.9880956933197472,0.9760303778743545,0.9776878556152461,0.9757639091781296,0.9909108223981066,0.9888071251767968,0.9892855426973916,0.9754891822290821,0.990084071301262,0.9761137148404804,0.9896464840290584,0.9896096631856234,0.9756510785109295,0.9870031641052309,0.9945286797932757,0.9742773359394407,0.9915098167762015,0.9721789477808407,0.9951877516054283,0.9709202666067609,0.9703171793650454,0.9952645992221776,0.9952655191881444,0.9961702218129753,0.9688170731010439,0.9691032617916627,0.9930582867057323,0.9871813606557418,0.9943421969029687,7.947405664685037e-05,0.0018209476412061362,0.0018944907467304663,0.002034028719409957,0.0020539968018668006,7.606464679341857e-05,0.002699476495923326,7.609495026058905e-05,0.0020716078079414174,0.004504730717579538,0.0018158451328788537,0.004374130669318799,0.003307419888714863,0.0020942853551904907,0.0010969304987729844,8.164471922667184e-05,0.002133745940321614,0.0021729164109913013,0.002174613356288879,8.349967172959097e-05,0.0022166001013618646,0.002237871438411826,0.0021645460999966653,8.259216844480338e-05,8.218835828276197e-05,0.0022564169653746555,0.002254310401889123,7.870756555802957e-05,0.002135707428580992,8.149236898071747e-05
383,383.0,0.9679195571245888,0.9969110080770033,0.0043133886926836305,7.06086622564938e-05,0.0016049350172434097,0.001179346846820068,7.728924826310795e-05,0.0021267508618969502,0.9928539811883409,0.9871713017596669,0.9751865710114156,0.9768181059670653,0.974887705189113,0.990935129187067,0.9876919164460747,0.9893093407343363,0.9746095633047068,0.9886626688150894,0.9753013664019851,0.9882416796774072,0.9883871783348923,0.9747703714201498,0.9863823414205805,0.9945462092843612,0.9733905069723102,0.9904996873700687,0.9712853938556281,0.995198597979017,0.9700238828148331,0.9694177656365788,0.9942514178111319,0.9952802992042421,0.996186629406149,0.9679195571245888,0.9682046083366087,0.9930831528933847,0.9861813684445347,0.9943597265191959,7.373603481977127e-05,0.0017476118275337614,0.0018184253172969954,0.0019518151748673255,0.0019696387883624245,7.06086622564938e-05,0.002588202412381005,7.06536660830433e-05,0.001984262944550576,0.0043133886926836305,0.0017354805452902558,0.0041892240500157815,0.0031678655908632964,0.0020094912542594,0.0010485492170375639,7.61585380683959e-05,0.002047189934892176,0.002087194647152193,0.002086880170921963,7.791402667798088e-05,0.0021267508618969502,0.002146842420428721,0.00207815655614488,7.728924826310795e-05,7.697545876333459e-05,0.0021649488480757853,0.002163020885691839,7.304403377934717e-05,0.0020507230083674785,7.600769987680958e-05
384,384.0,0.9678705893327694,0.9968711955978926,0.004038471602663471,7.492605526211919e-05,0.0015009491261484093,0.0010985447520144196,8.322777944745284e-05,0.0019819133306806765,0.9928776191288468,0.9873416030682572,0.9752465948968577,0.9768756323531561,0.9749404457719525,0.9909471136288638,0.9879017152061801,0.9893205622446629,0.9746489439566792,0.9889445670975378,0.9753082083249087,0.9885159323824133,0.9886281597082637,0.9748244540141364,0.9864620054104855,0.9945582973278588,0.9734413125793868,0.9906681311451615,0.9713337510135495,0.9952048270844682,0.9700722855869665,0.9694611127678041,0.9944119111225902,0.9952828788800121,0.9961888232440986,0.9679699683554225,0.9682530492244316,0.9931022634484513,0.986360769730971,0.9943717040114481,7.729039313258702e-05,0.001632710399567032,0.001692048700836491,0.0018171420004224617,0.0018337105838272018,7.492605526211919e-05,0.0024200804798398855,7.514159049796826e-05,0.0018479410804407522,0.004038471602663471,0.0016164041997489987,0.003920653984989627,0.002963581814791723,0.0018711175426430378,0.000986021898545135,8.091756907377457e-05,0.001906708425400301,0.001948410040741755,0.0019437463589503648,8.322777944745284e-05,0.0019819133306806765,0.0020006167988229455,0.0019397216270597337,8.32399189556879e-05,8.320113687642753e-05,0.002019336466841292,0.0020171538635871747,7.698088852798171e-05,0.0019152645860947848,8.079266618343113e-05
385,385.0,0.9678281034122165,0.9968287045463885,0.003976288131752341,8.15263519439417e-05,0.0014687088420725011,0.0010739462544193093,9.204425092652985e-05,0.0019254911532753211,0.9930962640509723,0.9880692398517306,0.9760123506959418,0.9776770324661348,0.9757416772525079,0.9911620245413708,0.98879540098641,0.9895345427478571,0.9754533741632992,0.9901234724490283,0.9760616474157054,0.989671942484552,0.9896212898658537,0.9756388815912058,0.9870755389662881,0.9947934346078715,0.9742665302258489,0.9914520862043138,0.9721686198711653,0.9954441607519994,0.9709227268689696,0.9703184906181205,0.9951895014272553,0.9955287180837172,0.9964357757069131,0.9688341076777448,0.969116097306413,0.9933258236017316,0.9871543163726167,0.9946060764896038,8.348171065897649e-05,0.001601340492226771,0.0016404303084699545,0.0017634588466468155,0.001779144562438474,8.15263519439417e-05,0.0023771158982178564,8.186103062875937e-05,0.0017938673578450825,0.003976288131752341,0.0015680356238639667,0.0038578456857934302,0.0029135265273067183,0.0018151671920114709,0.0009716313304418698,8.788950175710979e-05,0.0018502726675249477,0.0019086068438667737,0.0018863542047275429,9.12243720845548e-05,0.0019254911532753211,0.0019441698320549782,0.0019018010933303199,9.204425092652985e-05,9.234408426454113e-05,0.001964922222207836,0.001962284708652132,8.344834313669647e-05,0.0018778956645433473,8.779526957596864e-05
386,386.0,0.9677891603530391,0.9967837447821473,0.003917303768894297,7.789945152187335e-05,0.0014274090354006444,0.0010527449754158876,8.873452663306235e-05,0.0018704957686827266,0.9933048204013865,0.9887545193788841,0.9767112876524262,0.9784012661070569,0.976468195945896,0.9913632832801866,0.9896314084066623,0.9897368261906666,0.9761794083381842,0.9912092818377324,0.9767365072813224,0.9907353455500737,0.9905448244346488,0.9763757740387943,0.987637433407078,0.9950030602488819,0.9750154632672309,0.9921947509998688,0.9729275258301754,0.9956573690027052,0.9716952481975974,0.971095041025386,0.9959299755499224,0.9957459395950162,0.9966542581105634,0.9696212581437805,0.9699021984913421,0.9935327910270273,0.9878966422223043,0.9948155878569377,7.974996465516377e-05,0.0015697237540420255,0.0015785459024688102,0.0016980865158640463,0.0017124456839137862,7.789945152187335e-05,0.002334799576570617,7.822641870938675e-05,0.001726625531192316,0.003917303768894297,0.0015065708383777121,0.0037988832938581347,0.002865166897744811,0.0017464044739063172,0.0009419391519332245,8.387651003051108e-05,0.0017800577600960365,0.0018704957686827266,0.0018143984882167375,8.753114467621831e-05,0.0018527343734724472,0.0018709004850275175,0.001866191497524407,8.873452663306235e-05,8.916125776172782e-05,0.0018919502234476914,0.0018892356584862783,7.971151322959116e-05,0.0018411213802099328,8.379925087190428e-05
387,387.0,0.9677508211453465,0.9967365261648251,0.0036756045065082818,7.205418163198591e-05,0.0013304590462880773,0.0009855558265153119,8.196895112353418e-05,0.0017468333665269246,0.9934017151819304,0.9892956047619923,0.9772025641261843,0.9789113561014957,0.9769775836408472,0.9914532056064854,0.9902962451529158,0.9898242790471232,0.9766904134425949,0.9920996508794182,0.977205631044226,0.9916089108786696,0.9912892171531614,0.9768906336659103,0.9880342195735561,0.9950988729134841,0.97553362607357,0.9927626136104892,0.973448934800065,0.9957451478105315,0.9722223166508746,0.9716224460046787,0.9964905335849007,0.9958285452880445,0.9967365261648251,0.9701558439911075,0.970435795676361,0.9936309895240746,0.9884734331047619,0.9949115826029984,7.361373076640706e-05,0.0014686780093235482,0.001464590787797971,0.0015761264087013082,0.0015890022367680775,7.205418163198591e-05,0.0021869016368740632,7.233979810763834e-05,0.001601887800778606,0.0036756045065082818,0.0013966226951169602,0.0035638165113802095,0.0026855067869406735,0.0016205859615502397,0.0008747711112331598,7.761557076079869e-05,0.0016517062250061719,0.0017504380833210562,0.0016834023727646274,8.089174557613212e-05,0.0017187588856108623,0.001735419191079525,0.0017468333665269246,8.196895112353418e-05,8.23309982295138e-05,0.0017553788798823574,0.0017527901301822735,7.370738036086676e-05,0.0017229073449115417,7.752009982700543e-05
388,388.0,0.9677101467792488,0.996687703395165,0.003644090679122808,8.278447357132114e-05,0.0013399944342237,0.000977949823049657,9.3206165027915e-05,0.0017474926920599198,0.9933529259027726,0.9893671519518945,0.977170007856385,0.9788771154530724,0.9769447433607924,0.9914057829016629,0.9904004416451297,0.9897753468037657,0.9766622872356485,0.9922715237320398,0.9771734687502185,0.9917724908206822,0.9914198962177585,0.9768572497459291,0.9880368818838985,0.9950574467970313,0.9754999199079419,0.9928389804419251,0.9734129190613294,0.995711784582448,0.9721873611620441,0.9715863425962192,0.996574583681954,0.9958039033274154,0.9967139923676652,0.9701246482796335,0.9704037327473285,0.9935856298084511,0.9885512689449782,0.9948700872115004,8.427739613782329e-05,0.0014649484385802739,0.0014849327569675347,0.0015980891095076187,0.0016108239802844597,8.278447357132114e-05,0.0021760611519194535,8.319864524063543e-05,0.0016224867252925435,0.003644090679122808,0.0014153702077674018,0.0035353789044729233,0.0026644293286224503,0.0016430249212735532,0.0008927485686860239,8.894620175295122e-05,0.0016746653755516758,0.0017474926920599198,0.00170755161677168,9.221284475679861e-05,0.001743143558794496,0.0017601029766798498,0.0017462199621481418,9.3206165027915e-05,9.335685588018583e-05,0.0017803463082025491,0.0017778901706226675,8.44569989210994e-05,0.0017188356378884588,8.876037420577446e-05
389,389.0,0.9676641982448547,0.9966397105382571,0.003976801209724463,9.215251060958378e-05,0.0014741945666558063,0.001070601771518858,0.00010321375930288277,0.0019293636471745762,0.9930620010442506,0.9885578056642508,0.9762525728639591,0.9779230017038704,0.9759862021850331,0.9911164363490885,0.9894243444310188,0.9894837906381779,0.9756974048601892,0.9910303637857906,0.9762633899170465,0.9905454230598315,0.9903571506749316,0.9758827490510239,0.9873182866577627,0.9947557540702496,0.9745105164108624,0.9919421724873073,0.972411743988637,0.9954086695837692,0.9711755130057246,0.9705689826246279,0.9956814731217614,0.9955017355215559,0.9964130469914563,0.9691027399793588,0.9693834635084314,0.9932975942704966,0.9876721508609834,0.9945690464319396,9.386896046700216e-05,0.00161402748267038,0.0016405021300088182,0.0017640255881901793,0.0017784934981265388,9.215251060958378e-05,0.0023884930498932794,9.27190877726325e-05,0.0017897770691881413,0.003976801209724463,0.00155981595213064,0.003862306860360616,0.0029119967521389636,0.0018130197281876464,0.0009880351267200738,9.894374614116138e-05,0.0018473760888299562,0.0019271643224062305,0.0018837348183752612,0.00010242876593744008,0.0019210066724457743,0.0019392881658240985,0.0019293636471745762,0.00010327467497574232,0.00010321375930288277,0.001959890570319082,0.001957821563824608,9.383247747167559e-05,0.001893768461847576,9.869425860915509e-05
390,390.0,0.9676100365322735,0.9965954265002782,0.003973924793159609,8.46768031198859e-05,0.0014709325439583685,0.0010733411318015259,9.505586008857317e-05,0.0019358838680843054,0.9928326756780533,0.987512702669846,0.9751663108270118,0.9767968006301564,0.9748523684956799,0.9908898669402164,0.9881570031140455,0.9892569970338851,0.9745599103739891,0.9893887090439764,0.975202273301,0.9889266155301631,0.9889696824658432,0.9747362381242001,0.9864795299727707,0.9945150641023166,0.9733488927722617,0.9908003130534743,0.9712362974729069,0.9951512042021887,0.969987245409351,0.9693743540155282,0.9945447178290048,0.9952402858376224,0.9961515180528534,0.9679000549458648,0.9681826916152265,0.9930710712240853,0.986538724389885,0.9943280707162367,8.636080843980825e-05,0.0016201854060031422,0.0016379045648654395,0.001760228583527463,0.0017756370337134193,8.46768031198859e-05,0.0023933610195983716,8.522103716966877e-05,0.0017876015948062244,0.003973924793159609,0.0015580316747965763,0.003861807218661863,0.0029123585852541766,0.001809070947618177,0.0009805851942193378,9.107774570153193e-05,0.001843068591453109,0.0019358838680843054,0.0018791827473408351,9.447153664845821e-05,0.0019147921415044458,0.0019330584515081216,0.0019398591310549763,9.516535646119203e-05,9.505586008857317e-05,0.001951427806188813,0.0019499585127770247,8.617082118037536e-05,0.0019010037225743051,9.084476123183192e-05
391,391.0,0.9675447226316148,0.9965577301874053,0.003701616470835134,8.025477642263939e-05,0.001372145747852929,0.0009993360838344322,9.074350494193915e-05,0.0018020983275872677,0.9927745098826253,0.9873513932146911,0.9748442201033408,0.9764612150514578,0.9745150356011317,0.9908331438393969,0.987964449999206,0.9891998749658929,0.9742199443018412,0.9891467101290861,0.9748719720446257,0.9886847482832167,0.9887679793542455,0.9743940442340228,0.9862884526411807,0.9944602211068522,0.9730035675511215,0.9906203783293385,0.9708869970949434,0.9951027087058341,0.9696348257799601,0.9690212440877097,0.9943703241250652,0.9951981035300052,0.9961119678388678,0.9675447226316148,0.967827359150241,0.9930180953441944,0.9863547229043124,0.994272865079376,8.198045393964851e-05,0.001506560056167046,0.0015284839816190046,0.0016435776566694192,0.001657712343619902,8.025477642263939e-05,0.0022266485526985487,8.070701632982554e-05,0.0016693412411539564,0.003701616470835134,0.0014560897575987889,0.0035961718206662914,0.002710405892737466,0.001689520765477766,0.0009162526209995391,8.675697885587372e-05,0.0017217330353984884,0.0017990528676346024,0.0017557338994722456,8.993098915830414e-05,0.0017898836631064761,0.0018074559413565495,0.0018020983275872677,9.079664509180035e-05,9.074350494193915e-05,0.0018247005755214047,0.0018233046633889635,8.197008287217218e-05,0.0017683707079475318,8.651714631928342e-05
392,392.0,0.9674663482500748,0.9965295005058157,0.0036151721400558045,8.234668361202246e-05,0.001339072031723987,0.0009728400651966165,9.402641640644467e-05,0.0017487975765487385,0.9928170047472508,0.9879359361513462,0.9753106180037777,0.9769423956529216,0.9750008795661548,0.9908793519185036,0.98869097643535,0.989249386951223,0.9747115559187287,0.9901060522766097,0.9753106103917522,0.9896243390114925,0.9895792275361389,0.9748808960631677,0.9866761999564403,0.9945017244630537,0.9734918699205574,0.9912475534663814,0.971379410590475,0.9951390234173507,0.9701312140605957,0.9695169391658398,0.9949970866343717,0.9952343539277533,0.9961494301870928,0.9680482493724211,0.9683301342919807,0.9930596328320677,0.9869876718581172,0.9943139223745926,8.458988689671992e-05,0.0014653006532623326,0.0014883448097600257,0.0016013881826875676,0.0016141000503577224,8.234668361202246e-05,0.0021684167012944564,8.273658335021632e-05,0.0016242720322347196,0.0036151721400558045,0.001415232134747475,0.0035085974014734613,0.0026423250210356325,0.001646686908702899,0.0008990910431263949,8.961221079847955e-05,0.0016792684536883502,0.0017458147000914272,0.0017129947594412068,9.273019179573634e-05,0.0017487975765487385,0.0017662182854179577,0.001746587896789994,9.402641640644467e-05,9.411054603363656e-05,0.0017852784028464823,0.00178349602324274,8.472749506940018e-05,0.001720549369523441,8.934839142813364e-05
393,393.0,0.9673771279631982,0.996513616361686,0.003603315607264359,8.34025012759557e-05,0.0013279062745204814,0.0009661739666773061,9.517474605778762e-05,0.0017317815894130682,0.9929898889427119,0.988512389265262,0.9759676028677443,0.9776326292532946,0.9756924839068006,0.9910599197363464,0.9894005452016796,0.9894285601584829,0.9754074924984868,0.9910530273291853,0.9759551803425904,0.9905511313809022,0.9903706842176272,0.9755836374945841,0.9871780585660872,0.9946900559646469,0.9742082603441293,0.991856687599246,0.9721088407323591,0.995329884704094,0.97087394483982,0.9702650035109897,0.9955925715058211,0.9954210409108226,0.996336465668022,0.9688078887247287,0.9690887914104185,0.9932423639346443,0.9876105647677932,0.9945020907528467,8.619356388602969e-05,0.001453589687159401,0.0014707310353175144,0.0015827731619665606,0.0015944663070551976,8.34025012759557e-05,0.0021536992689758553,8.371309688875309e-05,0.001603682869488622,0.003603315607264359,0.0013953017731107617,0.003493542377237313,0.002627634137744139,0.0016277665959608708,0.0008946974798408505,9.100464809358399e-05,0.0016608686254314111,0.00172604483597149,0.0016945275427563775,9.38088522474045e-05,0.0017317815894130682,0.0017488224810197073,0.0017244939252682731,9.517474605778762e-05,9.534122336000018e-05,0.0017701523021859923,0.001768019488569134,8.635047382025336e-05,0.0017055379619190128,9.075007632875145e-05
394,394.0,0.9672803070636173,0.9965129566611933,0.003452000328142041,7.821071057833604e-05,0.001260308342796905,0.0009223679149799855,8.898332494873667e-05,0.0016405968996686866,0.9931465617384725,0.9890651500140946,0.976416228529825,0.9781006380444425,0.9761606704842045,0.9912148742610212,0.9900740542588555,0.9895814776120033,0.9758735914476,0.9919401988381101,0.9763733930171086,0.9914228436642054,0.9911176783308403,0.9760573369273672,0.9875895685774543,0.9948527880172925,0.9746855557201762,0.9924547232656383,0.9725916018520908,0.9955011995121804,0.9713641837301584,0.9707563723257785,0.9961958912046487,0.9955989765163453,0.9965162298951907,0.9693076332444297,0.9695874095635123,0.9934042773071066,0.9882035731077848,0.9946653294563426,8.105848160288638e-05,0.0013853568398560516,0.0013888252738588204,0.0014947375344318403,0.0015053381975130098,7.821071057833604e-05,0.002055458697933548,7.841851572247314e-05,0.0015140686300459264,0.003452000328142041,0.0013158218872119662,0.0033447282578101113,0.002511612818733568,0.0015370408790415762,0.0008484867787223767,8.545548210174405e-05,0.0015682675852765865,0.0016405968996686866,0.0015997909634043995,8.780515786300533e-05,0.0016354288807731898,0.0016511508549415222,0.0016381229191333002,8.898332494873667e-05,8.915423703116747e-05,0.001672562136448022,0.001670342013383354,8.125145231524266e-05,0.0016239476730244887,8.522687238916358e-05
395,395.0,0.9671791308439635,0.9965304003105147,0.0032467531558189947,7.76598310502442e-05,0.001194485397301363,0.0008683429205996574,8.775032703121284e-05,0.0015579210659408499,0.9931379848236336,0.9892543719763928,0.9764406587960233,0.9781271206652419,0.9761863298866791,0.9912038950301876,0.9903055658595973,0.9895685387177113,0.9759010180258223,0.9922551465285758,0.9763878223034267,0.9917297359123391,0.9913820785568515,0.9760828150587051,0.9876656440399109,0.994851236110818,0.9747089378304138,0.9926545221940015,0.9726144623560719,0.9955063796319634,0.971388445288053,0.9707799382834491,0.9963918633898642,0.9956109459943057,0.9965304003105145,0.9693367736132837,0.9696150379818956,0.9934004034974576,0.988399998775692,0.9946640196820073,8.028480652471223e-05,0.0013044386722740244,0.0013208553893669676,0.001421931498623811,0.001432167820818553,7.76598310502442e-05,0.0019345487244106963,7.798740315259049e-05,0.0014409695925806096,0.0032467531558189947,0.0012538543058030463,0.0031464382590005897,0.002362041711809656,0.0014632180505174395,0.0008070218808739184,8.469154416111337e-05,0.0014937191130481018,0.0015466479120636596,0.0015240577520437898,8.681618023786323e-05,0.0015579210659408499,0.0015730179627880326,0.001544021265333932,8.775032703121284e-05,8.782301249699089e-05,0.0015930281945704,0.001590772131603753,8.026955507422165e-05,0.0015294019081275785,8.445289189354547e-05
396,396.0,0.9670768445968684,0.9965671830330672,0.0033614391007480092,8.59052761556606e-05,0.001262731614878687,0.0009047586304975307,9.732608207519134e-05,0.0016722049071037236,0.9929610070777121,0.9886635150109764,0.975712815163869,0.9773695854928498,0.975425335234308,0.9910343496949113,0.9895861917580864,0.9894021833461492,0.9751377993306926,0.9913113798583689,0.9756724228963305,0.9907980912572825,0.9905908981522351,0.9753132666840855,0.9871386798724111,0.9946784667796796,0.9739318263127439,0.992011339102536,0.9718291021686658,0.9953375544025559,0.9705961758686009,0.969985387468843,0.995749951757781,0.995448777240426,0.9963690895384733,0.9685363156789125,0.9688150812495296,0.9932278885495646,0.9877578265050608,0.9944907657629352,8.849135791599718e-05,0.0013585602957992455,0.0014127939292688288,0.0015212232089069225,0.0015332332622192708,8.59052761556606e-05,0.0020097286517084634,8.641174620206587e-05,0.0015431453539514375,0.0033614391007480092,0.001345579117157702,0.00326066400421651,0.0024446101767931516,0.001567868422287192,0.0008595955667921487,9.367603510810539e-05,0.0016024882106928074,0.0016156199176436702,0.0016361691359438023,9.654797268147755e-05,0.0016722049071037236,0.001688850044508365,0.0016109399827808838,9.739040225005656e-05,9.732608207519134e-05,0.0017094061852237327,0.0017065878615790265,8.804799601968407e-05,0.0015940115180703251,9.343272455716005e-05
397,397.0,0.9669766936149645,0.996617967821231,0.0034442307226105985,8.875598235635105e-05,0.0013142723580627405,0.0009337726162424654,0.00010101919747827733,0.0017641643840091265,0.9926477710428182,0.9876151623270654,0.9746010022123343,0.9762215509734758,0.9742694472585718,0.9907338386854446,0.9883124794628543,0.9891017673545147,0.9739758850833162,0.9896523197227719,0.9745853076924978,0.9891625192784261,0.9891918612289856,0.9741452811004659,0.9862716289835568,0.9943741425075343,0.9727498198040551,0.9908696365696861,0.9706355806841851,0.9950296922083343,0.9693903731844362,0.9687709868640332,0.9946112013280747,0.9951453040767275,0.9960661878851629,0.9673212155299697,0.96760076523173,0.9929268733137846,0.9866229042844831,0.9941860197143744,9.133192466976904e-05,0.0013960987087064162,0.0014874337846720114,0.0016017096727399328,0.0016153830516417024,8.875598235635105e-05,0.0020621694130360754,8.930272897205409e-05,0.0016262128027942602,0.0034442307226105985,0.0014204896230701279,0.0033431709369382647,0.0025013549815414075,0.0016525041964694477,0.0008967181774768325,9.685454062497447e-05,0.0016900690667882498,0.0016628869696373506,0.0017263660224060653,0.00010040553356507824,0.0017641643840091265,0.0017818170386767569,0.00165618187250818,0.00010118851226992243,0.00010101919747827733,0.001803350975655819,0.001800098452035956,9.051987692071759e-05,0.0016397319327010218,9.664965890947607e-05
398,398.0,0.9668819231908833,0.9966757744846264,0.0032220296185017346,8.258407807913876e-05,0.0012333213769537105,0.0008752532170199622,9.355243310255297e-05,0.001661362429846214,0.9926154666565483,0.9872445675257285,0.9741937033945287,0.9757999248193276,0.9738447744281187,0.9907114159103286,0.9878582805974164,0.9890789746976104,0.9735458474594226,0.9890606265280364,0.9741764616051464,0.9885762704858367,0.9886941573717126,0.9737187719785996,0.9859892620712397,0.9943536721512867,0.972317913121923,0.9904571459557228,0.9702008445655221,0.995006443087561,0.9689523077832412,0.9683301451421713,0.9941993918295096,0.9951248344130165,0.9960466991078084,0.9668819231908833,0.9671612313016574,0.992904637701808,0.9862151999099652,0.9941652602452066,8.499175539121277e-05,0.0013050766523233267,0.0014005839921008637,0.0015082424965530883,0.0015213747551468457,8.258407807913876e-05,0.001928473283104938,8.309754559428509e-05,0.0015319342503700023,0.0032220296185017346,0.0013390343069281316,0.0031274189463745294,0.002338695051218079,0.0015563568985848548,0.0008398531718037879,9.003084888307289e-05,0.0015916453325395745,0.0015542363966780245,0.001625917472445764,9.323464860947626e-05,0.001661362429846214,0.0016777647360975395,0.0015474721384633678,9.378818989445037e-05,9.355243310255297e-05,0.001698208473423786,0.0016951356864643677,8.40725432843638e-05,0.00153361525047533,8.98579263286265e-05
399,399.0,0.9667950653904193,0.9967336228328734,0.0030669877089521186,7.739984252627129e-05,0.0011642692030515791,0.0008301860620281008,8.746343330209696e-05,0.001562995577286513,0.9927634513892777,0.9877890863136021,0.9746839525379668,0.9763122204399418,0.9743614169406751,0.9908682096937842,0.9885170817939565,0.9892365097056051,0.9740717919232816,0.9899129591408409,0.9746737215880247,0.9894127593278171,0.9894171223709667,0.9742401344177449,0.9864170105257081,0.99451933415799,0.972842299366407,0.9910531699187383,0.9707279688163588,0.9951743975423272,0.9694838583317708,0.9688649334573903,0.9948031277708955,0.9952962512606345,0.9962199224733213,0.9674191510651854,0.9676971734110764,0.9930606792115123,0.986801058419113,0.9943307206235369,7.931685833835417e-05,0.0012358054351308215,0.0013154584039970028,0.0014174046002332589,0.0014297071662959303,7.739984252627129e-05,0.0018297588031823003,7.784935115170525e-05,0.0014401678467948578,0.0030669877089521186,0.0012562518379137405,0.002974494239219406,0.002223028913693024,0.0014626016629921185,0.0007910771857095247,8.432540438422034e-05,0.0014961887007259515,0.0014677235376256016,0.0015290137869171875,8.726587669840147e-05,0.001562995577286513,0.0015784219771537386,0.0014601387337296956,8.765003075846578e-05,8.746343330209696e-05,0.001599043540189899,0.0015960837310010653,7.878431813923492e-05,0.0014515082197779508,8.41593677268989e-05
400,400.0,0.966715799372021,0.9967845326755922,0.0030278762556076363,7.658771393570801e-05,0.0011376590358043288,0.0008150697941772271,8.682622488895212e-05,0.0015192546805275643,0.992961748448206,0.9884693268504137,0.9753679007475936,0.977023717668728,0.9750807993263799,0.9910760842691942,0.9893434388498002,0.9894458161420749,0.974799625115674,0.9909826198287899,0.9753534798521913,0.9904645296246611,0.9903252499674708,0.9749713542269535,0.9869823313459342,0.9947429361951858,0.9735855708740659,0.9917957027392829,0.9714834451192409,0.9954088785689906,0.9702538444390862,0.9696428863148858,0.9955527492144995,0.9955408306200427,0.9964661649072051,0.9682036285606768,0.96848116616942,0.9932681474803579,0.9875295259110541,0.9945534365167461,7.800389371506147e-05,0.0012129050320607974,0.0012751847738416272,0.0013755031913285096,0.0013870631395673304,7.658771393570801e-05,0.0017988095903982316,7.690480302679719e-05,0.0013972558318664262,0.0030278762556076363,0.0012147223195449245,0.0029340039579311833,0.00218953930526318,0.0014192623974307898,0.0007739798326783561,8.338989834932009e-05,0.0014523638664834051,0.0014358080973805596,0.0014850987597395497,8.642137110154567e-05,0.0015192546805275643,0.0015342131594176076,0.0014274677610824457,8.687383103918954e-05,8.682622488895212e-05,0.0015564586690684898,0.0015534209310024295,7.814226051293617e-05,0.0014231861300252546,8.324339531404348e-05
401,401.0,0.9666430910672994,0.9968215238224034,0.0029237212892116947,7.348711415579993e-05,0.0010829479419931752,0.0007816625551189423,8.41105459665558e-05,0.001430191302538189,0.9931760541329346,0.9890424718428138,0.9759841947321968,0.9776688080824159,0.9757330074553421,0.9912976924787358,0.9900496207230866,0.989666964557201,0.9754676390381462,0.991919107067157,0.9759853886947005,0.9913841382935178,0.9911112198425066,0.9756314201764773,0.9874886571270739,0.9949741998641127,0.9742569948192146,0.9924241448983351,0.9721647670254483,0.9956481169498723,0.9709458272035959,0.9703393094237408,0.9961907467400892,0.9957871483329381,0.9967140271963416,0.9689089911724307,0.9691845145197885,0.993490242257232,0.9881466749042188,0.9947841728084496,7.47400385440194e-05,0.0011672655745630874,0.0011996083875280945,0.0012946227579084782,0.0013051788039614308,7.348711415579993e-05,0.0017321511669857684,7.366907520029909e-05,0.0013144581646683964,0.0029237212892116947,0.0011396969426373709,0.002831647484745252,0.0021111692709771864,0.0013355388105652413,0.0007374057226020485,8.014434064962785e-05,0.0013665025427718426,0.00137944636453495,0.0013974956779355893,8.335828427784574e-05,0.001430191302538189,0.0014440839852976435,0.001371755997891149,8.41105459665558e-05,8.420199850994771e-05,0.001466369761855475,0.0014633250578101242,7.52687334473504e-05,0.0013677919261241127,8.003113593068884e-05
402,402.0,0.9665759064078653,0.9968376160829272,0.0027327904432267454,6.868707939182252e-05,0.0010139078224977735,0.0007311554691790598,7.827540357351212e-05,0.0013419601262189493,0.9932845586732785,0.9893045336864457,0.9761416218045295,0.9778340429859262,0.9758983585458282,0.9914103859823153,0.9903699741636547,0.9897818591728894,0.9756389912528346,0.9923389520638901,0.9761446961052914,0.9917953597953445,0.9914662484416885,0.9757913259588886,0.9876722483095994,0.9950844315802315,0.9744171672636257,0.9927056308306161,0.9723251044847352,0.9957658978190082,0.9711060242392732,0.9705000317600846,0.9964832544072028,0.995908637312473,0.9968376160829272,0.9690704993766412,0.9693451253884089,0.9936018892534577,0.9884298084822515,0.9948941052340107,7.001641664491036e-05,0.0010897931808989628,0.0011258462530631377,0.0012151967052881764,0.0012251364044163415,6.868707939182252e-05,0.0016173097189509393,6.876725079729588e-05,0.001233797914740192,0.0027327904432267454,0.0010701771453090125,0.0026466983119414916,0.001971712166592571,0.0012536041307704068,0.0006896567120520414,7.482826084341114e-05,0.0012824980423064198,0.0012874520179862689,0.001311523532619621,7.768806992924212e-05,0.0013419601262189493,0.0013548019011199325,0.0012802008353813964,7.827540357351212e-05,7.83635637972511e-05,0.0013757501403623624,0.001372917776831189,7.039901602217251e-05,0.0012766466315573906,7.473952230003946e-05
403,403.0,0.9665132113253299,0.9968279283518127,0.0028165001978113537,7.438793802808663e-05,0.001064806850067803,0.00075877098323884,8.250472183656496e-05,0.0014308840488952692,0.9930931083905494,0.9887068999732428,0.975439321891137,0.9771060983547092,0.9751655158657153,0.991220265166652,0.9896429346104352,0.9895915577805516,0.9749003529464668,0.9914018322069702,0.9754504127782141,0.9908694782350661,0.9906708184045879,0.9750495731198613,0.987143984553651,0.9948908291557256,0.9736681283802644,0.9920483405111247,0.971568299651552,0.9955749532406577,0.9703410179614759,0.9697312808240811,0.9958308464892379,0.9957197162482802,0.9966498898840118,0.9682980750122611,0.9685733830959289,0.9934139709254236,0.9877794813855868,0.9947005645244571,7.67100079577571e-05,0.0011233178375400043,0.0012024983488387905,0.0012963934151715513,0.0013079082032732357,7.442401229099414e-05,0.0016660077868656514,7.438793802808663e-05,0.0013174735850649591,0.0028165001978113537,0.0011457405627681434,0.0027296253644262876,0.0020277933166770352,0.001337975072033746,0.0007266689635493056,8.01627039390997e-05,0.0013688854220884272,0.0013281721884587526,0.0013993536431829144,8.264300533561597e-05,0.0014308840488952692,0.0014450472080875076,0.0013209450795281955,8.250472183656496e-05,8.247440895782934e-05,0.0014646969534899146,0.0014619761649221183,7.599330202169257e-05,0.001316918054643996,8.012398434928565e-05
404,404.0,0.9664539717513041,0.996795975863828,0.002977557948518265,7.928345413970552e-05,0.001137303812103643,0.0008062700164550934,8.64344804040268e-05,0.0015412072950854298,0.9928047701399283,0.9876016387562608,0.9742804783099194,0.9759025548218716,0.9739572024438322,0.9909434816856367,0.9882958735234874,0.9893149992733213,0.973686083489355,0.9896444152332807,0.9743115025180623,0.9891375601014001,0.9891899937927857,0.9738278209695642,0.9862411129597618,0.9945952166161747,0.9724293183642656,0.9908425831109126,0.9703162196038028,0.9952690747893519,0.9690721047140217,0.9684538948467598,0.9946257505228041,0.9954124183187711,0.9963420698063151,0.9670142908629867,0.9672907752556743,0.9931315558696576,0.9865782386837014,0.9944055676602752,8.271055657396046e-05,0.0011873012905682955,0.0012979229903002406,0.0013973688989115298,0.0014108029697528295,7.936510561171693e-05,0.0017603533356675444,7.928345413970552e-05,0.0014221345393923665,0.002977557948518265,0.0012396792359436327,0.0028878837147381367,0.002139298674075876,0.0014424541721159093,0.0007766654008002118,8.474614445030029e-05,0.0014759887601400047,0.0014059919465163736,0.0015080534945825842,8.713392057222699e-05,0.0015412072950854298,0.0015572213244253266,0.0013985550314872502,8.64344804040268e-05,8.630603119676506e-05,0.0015752247556255568,0.001572584454570027,8.080967674371717e-05,0.001393320127952619,8.475463224686106e-05
405,405.0,0.9663971536173993,0.9967473729387695,0.0028371894586791107,7.44199125278875e-05,0.0010842750921413694,0.0007690832616197984,8.111838111098201e-05,0.0014700356407697187,0.9926026112225805,0.9871457617765158,0.9737225070975167,0.9753248823106883,0.9733788660091888,0.9907453697241364,0.9877413290233774,0.9891148113014635,0.9731084270794894,0.9889353649537167,0.9737694830682758,0.9884354053643957,0.988585669979039,0.9732383967049671,0.9858118834290158,0.994391669527848,0.9718313776194837,0.9903377498577894,0.9697114495632715,0.9950574171468735,0.96845975042578,0.967835912408267,0.9941306661050814,0.9952007982874506,0.9961306954953006,0.9663971536173993,0.9666734341786439,0.992932657402779,0.9860798011946804,0.9942012321521823,7.763332981473152e-05,0.0011313132795824326,0.0012390129803421352,0.001333709477000605,0.0013468565891480355,7.447844928106255e-05,0.0016773576156463514,7.44199125278875e-05,0.001358504306234912,0.0028371894586791107,0.001185618456226977,0.002752339247777801,0.002037403573432254,0.001376596776286027,0.0007393479987127839,7.950614957556098e-05,0.0014085683138014013,0.001341109615539952,0.0014387361299626857,8.17666340186932e-05,0.0014700356407697187,0.0014854912297844259,0.0013345860763239706,8.111838111098201e-05,8.101934933840535e-05,0.00150172724611004,0.0014992884164939802,7.577068911367719e-05,0.001328229824102781,7.951761750168548e-05
406,406.0,0.9663418938598487,0.9966877338964338,0.002709325318267772,7.348492422950615e-05,0.0010329043349224757,0.000731851911942664,8.16892899433105e-05,0.0013948175038809149,0.9926179951186901,0.9875652473152472,0.9740318862685722,0.9756482587528161,0.9737038518495839,0.9907575547319334,0.9882510410142262,0.9891250202082461,0.9734331564028945,0.989611366218981,0.9740619743500815,0.9890969213448724,0.9891507606558084,0.9735704219018668,0.9860807624519357,0.9944162193845786,0.9721704578521416,0.9907882465256591,0.9700582689786825,0.9950926554657566,0.968815793599467,0.9681987991256055,0.9945881044360237,0.9952434141826945,0.9961760725958674,0.9667632552855029,0.967038118171414,0.9929497092489612,0.9865274746157929,0.9942253079489625,7.552815756956738e-05,0.0010816188044678325,0.001172643778668427,0.0012628854290198939,0.0012760240743933252,7.348492422950615e-05,0.0016028222896437145,7.351474792806132e-05,0.0012882695232278095,0.002709325318267772,0.0011245387092824073,0.0026273077437815005,0.001946238002898692,0.001304740177467995,0.0007076477410285632,7.901901297024151e-05,0.0013352726793280998,0.0012824732188020213,0.0013642906252395702,8.1603877941097e-05,0.0013948175038809149,0.0014100568256939798,0.0012784365549801092,8.16892899433105e-05,8.176626225268021e-05,0.0014259357331209647,0.0014235462550305478,7.461335643366845e-05,0.0012680420466214014,7.89773835605913e-05
407,407.0,0.9662880134333763,0.996622673056618,0.002729450221898866,7.933500119722197e-05,0.0010408311804939363,0.0007339984456938323,9.075457615913764e-05,0.0014027172158409453,0.9928765251961452,0.9882309381905429,0.9747345647873833,0.9763804239284376,0.9744399816785005,0.991009892478004,0.9890590537792702,0.98937432481483,0.9741750094830792,0.9906680752005799,0.9747641654777676,0.9901341862566192,0.9900420861099399,0.9743173182253507,0.9866640884850016,0.9946886250903717,0.9729266961906465,0.9915235299576676,0.9708265591068685,0.9953739319005028,0.9695924168996041,0.9689794571662284,0.9953406635425276,0.9955322165173618,0.99646704675509,0.967550284143692,0.9678232095516449,0.9932119676442293,0.9872428901356021,0.994498219511911,8.000876511105822e-05,0.0010882145545399059,0.0011726411750424682,0.001264316850826872,0.0012789052106065356,7.933500119722197e-05,0.0016133382080653843,7.943635821819232e-05,0.0012944718693018722,0.002729450221898866,0.0011312451558739185,0.002645401419817689,0.0019598007901972065,0.001308488122175999,0.0007186304842629028,8.598772352572405e-05,0.001340168536938222,0.0012913151411324134,0.0013703900865555776,8.948670991379018e-05,0.0014027172158409453,0.0014189096577011237,0.0012910768975333631,9.075457615913764e-05,9.107855522532263e-05,0.001436266284025969,0.0014335821788477204,8.03427962067003e-05,0.0012733161116179087,8.585875645808655e-05
408,408.0,0.9662355042973294,0.9965578047391186,0.002685758747906493,8.314144317957446e-05,0.0010212342484614027,0.0007179564531692862,9.669648318906243e-05,0.0013692837245868079,0.9928933685062329,0.9888074225735672,0.9752481123478556,0.9769089401381155,0.9749711809965392,0.9910138303788215,0.9897596139822933,0.9893775985471311,0.9747078646864904,0.9915840140938922,0.9752577815069426,0.9910325341220578,0.9908146771926842,0.9748537342090967,0.9870539283248491,0.9946996028332046,0.973466587461194,0.9921493093341149,0.9713718648001497,0.9953864893399864,0.9701421564152687,0.9695310536166822,0.9959707049270897,0.9955428065219305,0.9964765279041998,0.96810519113406,0.9683758797408778,0.9932222378597673,0.9878607482556294,0.9945097088060174,8.314144317957446e-05,0.0010677917607023358,0.0011415180006086147,0.001231990298710809,0.0012470076175924284,8.342780741129028e-05,0.0015846968052348849,8.36057281041021e-05,0.0012651372669622207,0.002685758747906493,0.001106856717186361,0.0026018679084927,0.0019267829463965466,0.0012755472046284658,0.0007091691300707341,9.038871595868083e-05,0.001307066573556188,0.0012675434301465996,0.0013370533479018026,9.463175340216843e-05,0.0013692837245868079,0.0013853735285436642,0.0012708570616260992,9.669648318906243e-05,9.72417675309316e-05,0.0014033665866290397,0.00140040999762635,8.431889273959625e-05,0.0012482922017777124,9.020400543980512e-05
409,409.0,0.9661843584110539,0.9964987432637328,0.0025292051012259465,8.007942206307626e-05,0.0009626010210690498,0.0006753844467736275,9.321241501224115e-05,0.0012895942778579418,0.992926151070231,0.9891921458215401,0.9755075984823571,0.9771744446749475,0.9752380674035876,0.9910379931676196,0.9902362661556733,0.9894024902207694,0.9749725573687293,0.9922268417602486,0.9754923334837933,0.991660427397025,0.9913447193429186,0.9751293017211251,0.9873003085539217,0.9947375286363663,0.9737435315125141,0.9925596797107215,0.9716491291742761,0.9954145692696438,0.9704197624656137,0.9698108224444912,0.9963665759870916,0.9955664200871714,0.9964987432637328,0.9683827438887295,0.9686532890221422,0.993250234660513,0.9882730771069342,0.9945468547762922,8.007942206307626e-05,0.0010055056096366977,0.001075612602921176,0.0011608664404593346,0.0011750918976215251,8.054633768622765e-05,0.0014924454142385846,8.07772401683737e-05,0.0011926618306485992,0.0025292051012259465,0.0010438235182171362,0.0024502607865707136,0.0018143819455682948,0.001201722809090788,0.0006694913081005957,8.69994011869903e-05,0.0012312167630765163,0.0011938952408029923,0.0012593568642441783,9.114017710185751e-05,0.0012895942778579418,0.0013046767542446564,0.0011976559872868928,9.321241501224115e-05,9.378148975745161e-05,0.0013215575471077561,0.0013187306494638698,8.128039968192343e-05,0.0011756468553358228,8.68135456933391e-05
410,410.0,0.9661345677338967,0.996450115189564,0.002653559938427297,8.254669846452418e-05,0.0010199996293362215,0.0007133959375761988,9.539201572166951e-05,0.0013805463421418952,0.9926990237718586,0.9889537285860351,0.9751870399839043,0.9768397075329185,0.9748990681039954,0.9908032826403089,0.989946050049095,0.9891649021765427,0.9746294832282533,0.9918595688421841,0.9751665494067941,0.9912928805204417,0.991029954432516,0.9747897648645836,0.9870288708824221,0.9945107736053779,0.9734000784325444,0.992307108787655,0.9713027102337638,0.995192773080535,0.9700701226975434,0.9694615056762369,0.9961260147441395,0.9953503352964946,0.9962844787157361,0.9680285485758733,0.9682995745894435,0.9930218629357225,0.9880123760466719,0.9943196900420984,8.291304630971673e-05,0.0010556463434305697,0.0011518696952774025,0.001242584826280006,0.0012572436699464632,8.254669846452418e-05,0.001566630508992728,8.272218122251056e-05,0.0012748460802131573,0.002653559938427297,0.001116877028079933,0.0025724230881273543,0.0019019084857084451,0.0012862114936283396,0.000708564716112062,8.952345289944694e-05,0.0013180053762686403,0.0012548245163370702,0.0013478288864077696,9.360709198856065e-05,0.0013805463421418952,0.0013968213136767854,0.0012565371566934875,9.539201572166951e-05,9.585552414570268e-05,0.00141410047826913,0.0014112234443213487,8.344341805291038e-05,0.0012364064777448994,8.932558519683082e-05
411,411.0,0.9660861242252046,0.9964125960329453,0.002888685980414945,9.096235439137616e-05,0.0011232696570576085,0.0007809250206778566,0.00010534624983928034,0.0015348880873404986,0.9924404997077559,0.9879868695607066,0.9741402196153804,0.9757524755678325,0.9738067776965246,0.9905522859762811,0.9887621955387443,0.9889149607159208,0.9735295561561003,0.9903056540282965,0.9741345420986264,0.9897605484995639,0.9897249358733965,0.9736855265379293,0.9862230030737494,0.9942468276978832,0.972284411784403,0.991255629829562,0.9701788498786648,0.9949333632786538,0.9689376878991394,0.9683252238560861,0.9950844615528891,0.9950967580650895,0.9960309495487898,0.9668870035594599,0.9671589972829644,0.9927672249947939,0.9869601949195361,0.9940560874068873,9.243454483513931e-05,0.0011504142646646559,0.0012805647224642482,0.001380801185788669,0.0013959598144697022,9.096235439137616e-05,0.0017070966848807562,9.119896742375447e-05,0.0014136946989286602,0.002888685980414945,0.00123963771065525,0.002802499376076251,0.0020691138046795747,0.0014290820959482749,0.0007818397699715259,9.898999663997619e-05,0.0014650910490526632,0.0013695742568056407,0.0014980064112874013,0.00010373918133797292,0.0015348880873404986,0.0015536002500629318,0.0013684199487642911,0.00010534624983928034,0.00010573698070316636,0.001571306791453569,0.0015683592156043628,9.217051581911681e-05,0.0013500643087883105,9.881049263628532e-05
412,412.0,0.9660390198443239,0.996385873549517,0.0027758473757946074,9.077199154387163e-05,0.001087003406670531,0.0007516997592253141,0.00010469861539349829,0.0014915953431544227,0.9923150324387298,0.9872112072922758,0.9733514827633968,0.9749367278305897,0.9729820160334506,0.9904273400431702,0.9878138531578285,0.9887909761014333,0.9726979529582721,0.9890723373670203,0.973362456503797,0.9885449210036331,0.9886816324238241,0.9728586018655351,0.9856251915769421,0.9941194917137832,0.9714512946966447,0.9904004245005334,0.9693404728826754,0.9948030698548835,0.9680927206023565,0.9674760674950901,0.9942292823850211,0.9949687714909073,0.9959028646321657,0.9660390198443239,0.9663105774251771,0.9926451763211115,0.9861139000520948,0.9939295550273256,9.253280982441532e-05,0.0011064480665078258,0.0012442948872540538,0.0013413367416857632,0.0013555206986810833,9.077199154387163e-05,0.0016416867935433353,9.112611966347669e-05,0.0013718330222448594,0.0027758473757946074,0.0012033161042803592,0.0026938475988463745,0.001988515014636276,0.001388445162942886,0.0007580002950851542,9.854354657162723e-05,0.0014236986048782676,0.001318307061538428,0.001455655513267165,0.00010333557653830563,0.0014915953431544227,0.0015101605574337675,0.0013157215898709983,0.00010469861539349829,0.00010500354964472613,0.0015264651457322274,0.0015237614517280777,9.193212944950385e-05,0.001299278475702589,9.842235667799862e-05
413,413.0,0.9659931390384598,0.9963696354949187,0.002623722405216007,8.699507517785394e-05,0.001023869613058209,0.0007080839169551999,0.00010112158162637088,0.0014001104022661778,0.9923943323124707,0.9873566444421442,0.9734226189478264,0.9750087736186703,0.973054895265621,0.9905084477305128,0.9879937472097403,0.9888740771072113,0.9727740258374936,0.9893124409486691,0.9734307126059805,0.9887763081279263,0.9888824989449668,0.9729353065505872,0.9857334638417331,0.9942079342967217,0.9715311329079658,0.9905603399567785,0.9694226465910613,0.9948959389025634,0.9681733834012296,0.9675597968033685,0.9943893243562304,0.9950625168545673,0.9959945367239654,0.9661160039333428,0.9663875069192899,0.9927268183207876,0.9862622414787784,0.9940175886537858,8.882401725697463e-05,0.0010450138219237958,0.001166627168390788,0.001258030475986483,0.001271377665894877,8.699507517785394e-05,0.001550040543265798,8.720956519775754e-05,0.0012868168368136892,0.002623722405216007,0.001129189521222311,0.0025449370588790155,0.001878380848009024,0.001302560910705735,0.0007149942444794288,9.481226092488349e-05,0.001335716190399614,0.0012455812719290452,0.001366321955906,9.95330353658916e-05,0.0014001104022661778,0.001417602707788966,0.0012462704796123007,0.00010112158162637088,0.00010150812424600195,0.0014333143723691336,0.0014305523960732398,8.842074137114289e-05,0.001225779163589184,9.472354985878899e-05
414,414.0,0.9659479362062523,0.9963635696247907,0.002623432155541626,8.342434477736323e-05,0.0010118142452698682,0.0007048119360193929,9.83529048977404e-05,0.0013725067221054322,0.992516972166748,0.9879421123408203,0.9740188043214326,0.9756271494310897,0.9736758183359441,0.9906277875066382,0.9887148579094331,0.9889937780452445,0.9733990905923554,0.9902681762203318,0.97400921747468,0.9897121817801084,0.9896839983302873,0.9735603641615204,0.9861937986901727,0.9943325636108832,0.9721653419806009,0.9911945874276334,0.9700647207016694,0.9950233157330901,0.9688224382632324,0.9682132835245562,0.9950295333500077,0.9951925138768616,0.9961251337445706,0.9667730783334725,0.9670445513343268,0.9928493467408432,0.9868902484697836,0.9941419783664317,8.553896967478004e-05,0.0010439358714005975,0.0011432732575505965,0.0012327877148204584,0.001245914568027904,8.342434477736323e-05,0.0015475670033320448,8.344669857072157e-05,0.0012610177794457366,0.002623432155541626,0.0011063710291203746,0.0025424515609054677,0.0018765301753487635,0.001276710783066021,0.0007050964669022665,9.161516359598926e-05,0.0013088838145636484,0.00124469739318902,0.0013396037734660624,9.645000982333752e-05,0.0013725067221054322,0.0013895329651464684,0.001249793747318837,9.83529048977404e-05,9.88435590340714e-05,0.001405501221556267,0.001402266687174366,8.5292009114665e-05,0.0012220328591185546,9.155614950685574e-05
415,415.0,0.9659027582341991,0.996367363694773,0.00261263666456968,7.620496749815291e-05,0.000987339265748412,0.000697948652388632,9.009713856532884e-05,0.0013222752911513772,0.9926884245877291,0.9885830839529854,0.9745691610286702,0.9762022129547433,0.9742533891735985,0.9908103065119733,0.9894893739796325,0.9891788970772654,0.9739802604155813,0.9912580122302772,0.9745503534180775,0.9906873127883301,0.990530080375727,0.9741471617587428,0.9866904830471976,0.9945312419551081,0.9727623051534494,0.9919110736950874,0.9706695296544403,0.9952483529613474,0.969438604388787,0.9688337806748596,0.9957655283262811,0.9954385155598277,0.996376326423296,0.9674034542909605,0.9676731547137207,0.9930326221890488,0.9875774721567879,0.9943406374321333,7.84724049279734e-05,0.0010368231911270303,0.0011031919059919131,0.001188637526498084,0.0012012912147639672,7.620981578973186e-05,0.0015376561490360527,7.620496749815291e-05,0.0012153213130610529,0.00261263666456968,0.0010645201979530667,0.0025297415776924454,0.001865853826928679,0.0012313858580009795,0.0006834727592344278,8.40207399967737e-05,0.0012617362553201748,0.0012346640517633908,0.0012911864617936534,8.839259455252038e-05,0.0013222752911513772,0.0013384917843254638,0.0012396889220673017,9.009713856532884e-05,9.052645741852976e-05,0.0013537011404726206,0.0013502487360653934,7.810731414072624e-05,0.0012116515327919145,8.397017895395647e-05
416,416.0,0.9658569520087984,0.9963807054605056,0.002461418507277196,7.3187366774659e-05,0.0009213801390770087,0.0006539652932765512,8.508007787995862e-05,0.001224020646128357,0.992685838745902,0.9890273649154984,0.9749068790675065,0.9765497930827363,0.9746039797848494,0.9908052672501858,0.9900432901275666,0.9891753847366688,0.974331848293224,0.9920016993951759,0.9748645320611886,0.9914159716306123,0.9911475292948649,0.9744967602271668,0.9869644917824427,0.9945232297470908,0.9731140830442067,0.9923943418125155,0.9710223474348786,0.9952467027338558,0.96979389392311,0.9691883488050304,0.9962516617562921,0.9954411827102755,0.9963807054605056,0.9677625515539084,0.9680305159511874,0.9930278434552544,0.9880540588940173,0.9943334517333656,7.493100281207209e-05,0.0009745018277064975,0.0010218921185696963,0.0011006993617128904,0.0011124831307901476,7.3187366774659e-05,0.0014462131246073704,7.328958658239364e-05,0.0011252096528429872,0.002461418507277196,0.000984669947816894,0.0023822471032944556,0.0017557212017266272,0.001140668239884596,0.0006361924703068674,7.993638101535841e-05,0.0011685350097262197,0.0011592406864250856,0.0011955602000009167,8.372543618681345e-05,0.001224020646128357,0.0012389652569492488,0.0011624920651220343,8.508007787995862e-05,8.541022100601202e-05,0.0012528397808640416,0.0012496060541569032,7.465371890767602e-05,0.0011381092550378378,7.990474019844137e-05
417,417.0,0.965809864416549,0.9964023682660604,0.0024322424269084186,7.910717648094874e-05,0.0009203990675955529,0.0006466530796692836,8.889858176886733e-05,0.0012293455750544688,0.9926243376534961,0.988994419881739,0.9747670307660143,0.9764068302037626,0.9744624121730054,0.9907445269317018,0.9900193152902841,0.9891162170968546,0.9741880157056088,0.9919999882602341,0.9747215144312479,0.9914091643075416,0.991130916047194,0.9743543518630677,0.9868861878370265,0.9944627275984858,0.9729716760023436,0.9923573821377826,0.9708788608334076,0.9951855260453343,0.9696465291174118,0.9690399410820234,0.9962176493515233,0.9953780629473592,0.9963165896908047,0.9676116082141001,0.9678793268374172,0.9929663589076366,0.9880150649693431,0.9942727863193502,8.044176846656226e-05,0.0009619514957068648,0.001028429698119186,0.001108229558225665,0.001120178898191894,7.910717648094874e-05,0.001428614528555099,7.929993512478663e-05,0.001133593881107079,0.0024322424269084186,0.0009934197822823777,0.0023556763446961615,0.0017339661930305878,0.0011477006508429665,0.0006376836925035999,8.516387134197725e-05,0.0011754170154890428,0.0011434941854118986,0.001201663839249328,8.821922006698986e-05,0.0012293455750544688,0.0012435038225501658,0.0011441515214322994,8.889858176886733e-05,8.91256326162822e-05,0.00125759981902963,0.0012544684988123082,8.015784329964138e-05,0.001125078515228342,8.51480562731552e-05
418,418.0,0.9657608423439487,0.9964274678092376,0.002665787426859093,8.503025435075333e-05,0.0010149960101309466,0.0007122213186419936,9.371478238012994e-05,0.001362177875263088,0.9925397581265545,0.9882818918849072,0.9739983529934167,0.9756110287087395,0.9736657049527739,0.9906704319804168,0.9891480921539624,0.9890435959961447,0.9733875119844858,0.9908621489551734,0.973977665356931,0.9902841574751833,0.9901723551758695,0.9735569579256372,0.9863389690827026,0.9943871130487193,0.9721683175849533,0.9915764315895106,0.9700687913437614,0.995104812419059,0.9688271875264278,0.9682164798168745,0.9954433989324668,0.9952985721978765,0.9962369423398514,0.9667833356017476,0.9670518399113773,0.9928887959488284,0.9872342094858183,0.994197672620681,8.649638161299098e-05,0.0010530260266703728,0.0011452399915880776,0.0012339526735627839,0.0012482122471268117,8.503025435075333e-05,0.001565880331487651,8.515976571871416e-05,0.0012641528219768173,0.002665787426859093,0.0011079617005348918,0.002584491390762022,0.0018997396274017244,0.0012764086874329644,0.00070331933777734,9.117111188992629e-05,0.001306039389055935,0.0012526819348157936,0.0013332341098922268,9.368866957195179e-05,0.001362177875263088,0.0013767837693964486,0.0012501394628727886,9.371478238012994e-05,9.389069103632106e-05,0.0013911777589480595,0.0013881636064953676,8.591679128762934e-05,0.0012351271166605303,9.111456949919408e-05
419,419.0,0.9657092326774954,0.9964502053762685,0.0026818709648693613,8.15223831280436e-05,0.0010213717560976624,0.0007189157092805064,8.961363477852591e-05,0.0013722219363743366,0.9924757111679224,0.9874536077787481,0.9730866843716092,0.9746670926285678,0.9727194092383906,0.9906204700203409,0.9881274890097798,0.9889952364509272,0.9724360566530675,0.9895171093616554,0.9730889536998305,0.9889569233753951,0.9890468115669757,0.9726072239447148,0.9857056664559569,0.9943360511541663,0.9712095532836121,0.9906616926812357,0.9691036999924079,0.9950508603909441,0.9678558357941794,0.9672416334007905,0.9945340519604573,0.9952473907124072,0.9961867795030953,0.9658076313607546,0.9660756265427013,0.9928358632852884,0.9863206219538602,0.9941468918445543,8.291454716899958e-05,0.0010593460909086303,0.0011573331293539284,0.0012465608841783096,0.001261873565071383,8.15223831280436e-05,0.0015760826466629976,8.160221362852443e-05,0.001278328613647472,0.0026818709648693613,0.0011195665308998282,0.0026012904472881414,0.0019115376445364078,0.0012884615737946117,0.0007048317546057449,8.728893618258525e-05,0.0013174114388956873,0.0012618226807625528,0.0013437392628063943,8.9622523365126e-05,0.0013722219363743366,0.0013864820939144327,0.0012585872585138286,8.946221365958826e-05,8.961363477852591e-05,0.0014001492563319438,0.0013974490006065491,8.222145727589728e-05,0.0012447546423659862,8.720335735405058e-05
420,420.0,0.9656543823036875,0.9964647822533854,0.0024963580204058803,7.498872413409222e-05,0.0009493960525199456,0.0006691109218567762,8.257138076225044e-05,0.0012754302499948082,0.9924675231004532,0.9873650819123393,0.9729462023806152,0.9745254912745863,0.972572103605714,0.990610457396123,0.9880260714388518,0.9889870599509828,0.9722826038086912,0.9893966678639312,0.9729367314959243,0.988831154922325,0.9889393937160508,0.972460717197523,0.98562122354104,0.9943246155100528,0.9710596978243096,0.9905547741764062,0.968953295451592,0.9950264413305632,0.9677010859348283,0.9670841146125272,0.9944255323596948,0.9952168788164812,0.9961563124060087,0.9656543823036877,0.9659212295868618,0.9928287079800315,0.9862204368802302,0.9941355016565984,7.629912770242574e-05,0.000984767943380384,0.001075902000439481,0.001158848210744068,0.0011729990361652209,7.498872413409222e-05,0.0014658552091647806,7.508607922765855e-05,0.0011882494354676534,0.0024963580204058803,0.0010401900249433842,0.0024206654950922196,0.0017786864655483057,0.0011973636491911595,0.0006540584483439171,8.03626089877779e-05,0.0012243705498637821,0.0011725560443335322,0.0012489052295836225,8.257138076225044e-05,0.0012754302499948082,0.0012887044482107332,0.001170175797614138,8.251002812413595e-05,8.264005206482873e-05,0.0013015860053321722,0.001299142525405178,7.569807513850468e-05,0.0011566317968987308,8.027891333353167e-05
421,421.0,0.9655960083373508,0.9964653997268199,0.0024550777418735964,7.327435614677158e-05,0.0009250353592139602,0.00065465227392965,8.337145099271898e-05,0.0012320425079517246,0.9924496309679851,0.987886667637968,0.9734438377450365,0.9750334422790637,0.9730865794424164,0.9905741625391088,0.9886722073462129,0.9889497851150806,0.9727940672257447,0.9902659114427126,0.9734070434949674,0.989680563424878,0.9896585409063525,0.9729765338089884,0.9859672210364964,0.9942890285172362,0.9715798325258751,0.9911232920664909,0.9694764899291988,0.9949854795425733,0.9682284582662427,0.967615855782531,0.9950029691957274,0.9951712797043739,0.9961103584818775,0.9661822742509123,0.9664487064033698,0.9927968786566865,0.9867825257347437,0.9940997267388991,7.413487251897922e-05,0.0009689015984983325,0.0010370809650116174,0.0011174309372567947,0.0011307559112343334,7.327435614677158e-05,0.0014421629716632627,7.349879447635053e-05,0.0011455421418396683,0.0024550777418735964,0.001001665411962779,0.0023792010639521527,0.0017501223341252412,0.0011545942340031496,0.0006387717982213668,7.9015390973214e-05,0.0011815347845360216,0.0011555226715414878,0.0012057967918178822,8.230099148260119e-05,0.0012320425079517246,0.0012453023228011244,0.0011573246394988104,8.337145099271898e-05,8.37438808855713e-05,0.001258473067718469,0.0012560107269951502,7.406686562613167e-05,0.0011354105764200947,7.892897439340693e-05
422,422.0,0.9655353088066194,0.9964462590828034,0.0024731526560886094,7.089918876631466e-05,0.0009154355939539107,0.0006550255664588569,8.34447427557684e-05,0.0012008695692865762,0.9926311928032302,0.9883961908054832,0.9740358079265393,0.9756505614888537,0.9737039074389393,0.9907474559022397,0.9892989495522619,0.9891220139461062,0.9734120516324412,0.9911002588484499,0.9739899052698741,0.9904983785551448,0.9903517967536889,0.9736037187841459,0.9864206196693642,0.9944724743737515,0.9722169851595985,0.9916821099518953,0.9701223793797451,0.9951725493083038,0.9688814074486656,0.9682750024429784,0.9955704271050319,0.9953548590258566,0.9962928039306347,0.966838188991805,0.9671050976477429,0.9929766676925413,0.9873356077605394,0.9942831099111763,7.128978234659461e-05,0.0009756330504227923,0.0010095633897490072,0.00108804121153119,0.001100888488029352,7.089918876631466e-05,0.001452852838029938,7.124537121185613e-05,0.0011151678942198588,0.0024731526560886094,0.0009730573339473561,0.0023955997150997606,0.0017632451565570517,0.0011241021084772967,0.0006313091086724906,7.686035876298913e-05,0.0011508593886509742,0.0011661671273580497,0.001174649572307634,8.124226749516929e-05,0.0012008695692865762,0.0012138040537849676,0.001172489486173223,8.34447427557684e-05,8.409734671931693e-05,0.0012279677478510556,0.0012252455139686003,7.17019359296826e-05,0.0011408341368274958,7.678727759634024e-05
423,423.0,0.9654738519679562,0.9964015616075681,0.00236562279911745,6.467232863853485e-05,0.0008624832092614167,0.0006239140897387737,7.641457350328823e-05,0.0011193905490836144,0.9926731870347323,0.9888180872817426,0.9744451988724555,0.9760736122111511,0.9741283497833544,0.9907773102754442,0.9898182760810607,0.9891495841068306,0.97383552141808,0.991799337266572,0.9743787586659198,0.991180897441122,0.9909290361246756,0.9740331545684723,0.9867242515629577,0.9945035753394361,0.972652158398888,0.9921349122734188,0.9705625150202091,0.9951981564183162,0.9693243848826493,0.9687195496122715,0.9960284910711398,0.9953716242299767,0.9963067142377232,0.9672819859340899,0.9675491191028115,0.9930122955061932,0.9877883469484312,0.9943145570286551,6.502158082223564e-05,0.0009295378354484182,0.0009417109916219084,0.0010147395428842286,0.0010267969882102107,6.467232863853485e-05,0.0013865580799906868,6.50007003109657e-05,0.0010399730709690711,0.00236562279911745,0.0009058796421164952,0.0022903124190986504,0.001684337106951143,0.0010480660954807022,0.0005915872330907691,7.009603970257435e-05,0.0010729714187675276,0.001111339170433641,0.0010949675362655468,7.424635566850265e-05,0.0011193905490836144,0.001131219734135805,0.001118649324169508,7.641457350328823e-05,7.706321709172257e-05,0.0011448786108730852,0.0011421571888010748,6.541227577965934e-05,0.0010858348409621377,7.003902785333572e-05
424,424.0,0.9654132060778227,0.9963255085873454,0.0022391662793762764,5.926890815298671e-05,0.0008188998357045152,0.0005924419446948006,6.989004683982763e-05,0.0010671964913926846,0.9926719819101871,0.9889282515434794,0.9744347753115623,0.9760595259457825,0.9741188570465464,0.990777019099099,0.9899600365531095,0.9891503722002928,0.9738317218213579,0.9919987255564434,0.9743768196327405,0.9913737750050755,0.9910887292010246,0.9740179910446236,0.9867609963098115,0.9945047535361454,0.9726341788848538,0.9922626680514953,0.9705420590658795,0.9952099286908812,0.9693020175801306,0.9686967042108281,0.9961746001383986,0.9953900953513973,0.9963255085873455,0.9672548130042617,0.9675216388099851,0.9930113921863488,0.9879004647296116,0.9943156510112968,5.976094465755243e-05,0.000879698731847334,0.0009000402651324341,0.0009695018139814195,0.000980436510322649,5.926890815298671e-05,0.0013123429637744968,5.951812512575004e-05,0.0009929059345934236,0.0022391662793762764,0.0008649373607597745,0.0021687482544428894,0.0015939751905006158,0.0009997693660431966,0.0005586806312358956,6.418387350975288e-05,0.001023016496540293,0.0010519741804363696,0.001043796851036611,6.796720856973384e-05,0.0010671964913926846,0.0010784801868130996,0.001057785000663337,6.989004683982763e-05,7.047779028353572e-05,0.0010914908486422846,0.001088957644400621,5.9995320078242953e-05,0.0010289080831239767,6.412376885840714e-05
425,425.0,0.9653549393926809,0.9962181751134909,0.0023513523423777617,5.4786213931726596e-05,0.0008694689489937708,0.0006294097038604711,6.446669341494112e-05,0.0011493922123304212,0.9926374434102249,0.9883426208679901,0.9738353672315381,0.9754342267713081,0.9734965054151756,0.9907551239365158,0.9892510235435099,0.9891309918369755,0.9732155901665733,0.9910833439769688,0.9738172735511268,0.9904716328486957,0.9903080948330937,0.9733848486545974,0.9863262951594733,0.9944687578406242,0.9719928355605416,0.9916246546057577,0.969892632374893,0.9951713357957012,0.9686425832263296,0.9680319546767903,0.9955436916582885,0.995350667340216,0.9962857540537436,0.9665879630929696,0.9668549994181921,0.9929794259100622,0.9872619920536669,0.9942797090737109,5.566325895346215e-05,0.0009231269560503636,0.0009764360584104328,0.0010508289372129502,0.0010612020483232556,5.4786213931726596e-05,0.0013779362912432105,5.494765589839447e-05,0.0010743918403354864,0.0023513523423777617,0.0009362966664329353,0.002280311145211628,0.0016725927936882587,0.0010795316201813476,0.0005833873587994815,5.926877116868074e-05,0.0011034718819298494,0.001105991487178543,0.001124912995463283,6.280319741377333e-05,0.0011493922123304212,0.0011612253856271907,0.0011085872783289565,6.446669341494112e-05,6.498668712502023e-05,0.0011741641565619833,0.001171887488104142,5.55547865668913e-05,0.0010853640055189602,5.920025602979146e-05
426,426.0,0.9653006201689931,0.9961031314978515,0.0024059579142986344,5.020628691217314e-05,0.0008963584757216214,0.0006496913754143008,5.916243831277886e-05,0.0011968959597879873,0.9924484550488945,0.987501701435222,0.9729436438900778,0.9745137431330502,0.9725759528552381,0.9905809382768347,0.9882344178021977,0.9889589935309302,0.9723010277844593,0.9897680702974923,0.9729823459093117,0.9891747735466649,0.9891910752576973,0.9724495470973712,0.9856485936397515,0.9942815084542436,0.9710471865354389,0.9907111829295477,0.9689375069041308,0.9949805886528338,0.9676765850898206,0.9670588883457268,0.9946338581135031,0.9951597897060045,0.9960944229454588,0.9656131055305732,0.9658805392485188,0.9927962055339742,0.9863526498575957,0.9940918886398699,5.1289062106297566e-05,0.0009434061403381135,0.0010213571294451253,0.0010981934774764762,0.001108659144490367,5.020628691217314e-05,0.001409259271216576,5.030575831719273e-05,0.001122720255924838,0.0024059579142986344,0.0009794079113817917,0.0023356465078646343,0.0017100179509722407,0.0011260311890840106,0.0005934541832280038,5.4293666830577054e-05,0.0011505567337781132,0.0011329947762011069,0.001172041127842834,5.76586830600698e-05,0.0011968959597879873,0.0012090646795227533,0.0011336304190347239,5.916243831277886e-05,5.961589567782698e-05,0.001220953613776517,0.0012190920575090244,5.095005338345274e-05,0.0011137078127975593,5.422417107684664e-05
427,427.0,0.9652518166632214,0.9960098218573978,0.002250987616400145,4.57345101591083e-05,0.0008380585594755565,0.0006083119297511098,5.416307053363583e-05,0.0011198430785539014,0.9923288278930721,0.9872114599937816,0.9726312142037775,0.9741837786951244,0.9722462170956538,0.9904605733487246,0.9878919531100381,0.9888422181835088,0.971967760157217,0.9893461506148754,0.9726678063477106,0.9887538450591131,0.988820373164323,0.9721118413482337,0.9853811534592601,0.99414480399709,0.9707037481197165,0.9903761152392185,0.9685881911481883,0.994824816999781,0.9673203733458557,0.9666979021528026,0.9942934106494665,0.994993775421424,0.9959282143057759,0.9652518166632215,0.9655193008096264,0.9926705281644203,0.9860333132694934,0.9939553236690568,4.662555400127265e-05,0.000881644910542769,0.0009564327952815099,0.0010275850336817318,0.0010378969266313066,4.57345101591083e-05,0.0013173824398444334,4.580983514452695e-05,0.0010510779220900776,0.002250987616400145,0.0009171848674685428,0.0021851230985240775,0.0015988826757776346,0.001053721235960452,0.0005519099678395974,4.944407953911833e-05,0.0010766740667473476,0.0010593327736316011,0.001096542197897697,5.2690666223584965e-05,0.0011198430785539014,0.0011314452389535182,0.0010604564066355937,5.416307053363583e-05,5.457226065173396e-05,0.0011417133445744709,0.0011401032970505562,4.63601040592503e-05,0.0010410358907292807,4.938091913822687e-05
428,428.0,0.9652095245679646,0.995967690309101,0.0021645879994238466,4.366810303460508e-05,0.0008028275586597702,0.0005838269011157226,5.158124891223978e-05,0.0010725104886013118,0.9923738441617147,0.9876440579569477,0.9729899178182936,0.9745539316809096,0.9726182862578413,0.9904980242911103,0.9884177283339529,0.9888791089376889,0.9723401355425672,0.9900435547418188,0.9730122538108851,0.9894358191722527,0.9894010691484619,0.9724898054984435,0.9856761952713254,0.9941872873256269,0.9710827960616766,0.9908334261523418,0.9689715986633142,0.9948643939202162,0.9677081504130509,0.9670860214499463,0.9947542282094087,0.9950320748156715,0.9959676903091009,0.9656456254869589,0.9659119542213905,0.9927107023274513,0.9864959060630271,0.9939983195435669,4.47468993998631e-05,0.0008437860394041272,0.0009154908170747937,0.0009834147134905112,0.0009931923088861848,4.366810303460508e-05,0.0012625735256298152,4.370795951293213e-05,0.0010046388524190093,0.0021645879994238466,0.000876374563705747,0.0020988951096667873,0.001533981441933584,0.0010088498443768495,0.0005274902788371494,4.7303347957010445e-05,0.0010310686074021585,0.001013090828032173,0.001050350765373674,5.033932354033864e-05,0.0010725104886013118,0.001084107322141481,0.0010161446088531453,5.158124891223978e-05,5.192091941045335e-05,0.0010927031368482979,0.0010912241453961517,4.4418010105893573e-05,0.00099542127516773,4.724427525524498e-05
429,429.0,0.965172449320372,0.9959947700808143,0.002144570927685573,4.214341494801753e-05,0.0007929184298804275,0.0005778919292656813,4.93140645076648e-05,0.0010612697047871415,0.9923658834128064,0.9882019970199427,0.9735390686249824,0.9751233427740204,0.9731944994743752,0.9904848092283145,0.9891010753185863,0.9888668451795293,0.9729245682252862,0.9909415409866439,0.9735693114923242,0.9903156258970184,0.9901554086286418,0.9730722623275593,0.9860700287725693,0.9941801450438571,0.9716686219586926,0.9914404512473624,0.9695634432474136,0.9948571493128343,0.9683060710644877,0.9676866297180474,0.9953578140008117,0.9950192562171527,0.995954376379424,0.9662497755845572,0.966515563461741,0.9926983888835798,0.9870998454188854,0.9939913381792085,4.37942130265282e-05,0.0008315305927776994,0.0009046296554194051,0.000971842615023035,0.0009811130936232609,4.217283059441868e-05,0.0012458500809548513,4.214341494801753e-05,0.0009911549361171106,0.002144570927685573,0.000864245858794913,0.002076852271395364,0.0015153966706991078,0.0009975083585022162,0.0005205011456886164,4.5807825179636864e-05,0.0010200186216031424,0.0009969779671580223,0.0010396042756790947,4.848425410833421e-05,0.0010612697047871415,0.0010731642423032822,0.001002202116125155,4.93140645076648e-05,4.955016182163301e-05,0.0010801497315239923,0.0010788716772483424,4.319803277357951e-05,0.0009798775091509316,4.575604719275017e-05
430,430.0,0.9651387237937293,0.9960634508439258,0.002058910376095269,3.872920860548014e-05,0.0007544151364014755,0.0005531547549701864,4.5191126713880275e-05,0.001005212533487893,0.9924896547009521,0.9886239847107665,0.9739908229873907,0.9755960931437735,0.9736666545237542,0.9906039707037799,0.9896280932945577,0.988987558938258,0.9733963884387692,0.9916527362588716,0.9740109663045502,0.9910112617464829,0.9907428920895639,0.9735530781385693,0.9864226764922615,0.9943052900492593,0.972158148820549,0.9918932779011995,0.9700603641001396,0.9949842122602601,0.9688096776462128,0.968194029855918,0.9958055417500439,0.9951400272305401,0.9960740579944083,0.9667626033050727,0.9670283600840309,0.9928215547329166,0.9875585531680179,0.9941164538713971,4.0539217045724166e-05,0.0007950571889475428,0.0008569300330368417,0.0009203833873776496,0.0009291769973675082,3.879123698859597e-05,0.0011924385005730772,3.872920860548014e-05,0.0009382955251675106,0.002058910376095269,0.0008175367872216955,0.0019920543337711353,0.0014517233286026054,0.0009448642746620542,0.0004937228068227141,4.216107255950766e-05,0.0009663095024304636,0.0009523602680862242,0.000984981046746695,4.4556829347813554e-05,0.001005212533487893,0.0010164734367261467,0.0009594854635036117,4.5191126713880275e-05,4.536121457039978e-05,0.0010223631519772176,0.0010212338780742145,3.985370843806791e-05,0.000935638737024193,4.211892007253952e-05
431,431.0,0.9651064808613222,0.9961347113807063,0.0019337424254040573,3.511282738972861e-05,0.0007073965288560135,0.0005198693636878925,4.109161197007562e-05,0.0009426245039878073,0.9925375847236887,0.9887898390714074,0.9741079282429242,0.9757246644822615,0.9737924469611529,0.9906549238750931,0.989836753008401,0.9890385602066811,0.9735230887812396,0.991940867789294,0.9741241180420236,0.9912892188835245,0.9909777345440103,0.9736789998243829,0.9865410410438437,0.994357572684901,0.9722899578888566,0.9920719794388305,0.9701948271680378,0.9950442775602467,0.9689435013568534,0.9683281440534722,0.9959871860114207,0.9952011693176436,0.9961347113807063,0.9668964413143136,0.9671622197749594,0.9928734415583017,0.9877418112197309,0.9941688694731641,3.681248103573422e-05,0.0007474635299514915,0.0008027458867192458,0.0008625559457151273,0.0008702584866396857,3.517309807706011e-05,0.0011205413361257092,3.511282738972861e-05,0.0008779612908413445,0.0019337424254040573,0.0007636490135156501,0.0018708833102142992,0.0013642194083581152,0.0008854574222429649,0.000461513344484494,3.8279632933400566e-05,0.0009056488071912848,0.0008952151072480184,0.0009233301096518704,4.049716026446541e-05,0.0009426245039878073,0.0009533474658227173,0.0009017550012851271,4.109161197007562e-05,4.124264471266101e-05,0.0009588798063292704,0.0009578365260160154,3.617266366498065e-05,0.0008796436871106681,3.8241330777344184e-05
432,432.0,0.9650738533964369,0.9961773682236842,0.002000851872491913,3.4382827264707126e-05,0.0007400229692643667,0.0005420215629774017,4.0596951203562594e-05,0.0009966427645106992,0.9924693866284214,0.9883543798133699,0.9736484062373604,0.9752480460678665,0.9733095360746539,0.9905812520353506,0.9893117993347035,0.988965382695037,0.9730414023621115,0.9912707727981748,0.9736801916393772,0.9906238589019726,0.9904030641608057,0.9731892965096121,0.986195519202837,0.9942811442440759,0.9717935565829828,0.9915971784772916,0.9696905803930085,0.9949607596223694,0.968430709584479,0.9678093737149605,0.9955132492434653,0.9951188863370275,0.996051239750296,0.9663756911389014,0.9666413147097653,0.9928011914779803,0.9872758154995303,0.9940920220299148,3.6639361479107456e-05,0.0007803889321661735,0.0008469301213589749,0.0009101129206271701,0.0009163617866666165,3.453370611130603e-05,0.0011654106946841513,3.4382827264707126e-05,0.0009209830040433451,0.002000851872491913,0.0007958555486267613,0.0019373850838526458,0.0014171692056294011,0.0009347408771342749,0.0004833728880543706,3.79397648109746e-05,0.0009562837204227716,0.0009327518671839809,0.0009754101170752639,4.005795565788081e-05,0.0009966427645106992,0.0010085769082171978,0.0009358967681591708,4.0596951203562594e-05,4.075800297149787e-05,0.0010145696584367974,0.0010135232416436874,3.584524352430544e-05,0.0009187941388333871,3.792314508889617e-05
433,433.0,0.9650389742723592,0.9961915889064191,0.002091234728626387,3.631341096887432e-05,0.0007831367494298795,0.0005696475719304166,4.466949475617171e-05,0.0010629375803776577,0.9922726326562976,0.9875449870038207,0.9727755752871536,0.9743398636499416,0.9723939168029295,0.9903828310024883,0.9883243753968113,0.9887665712856254,0.9721201708712834,0.9899831351185809,0.9728185706563841,0.9893517448057236,0.9893167907896668,0.972258498933302,0.9855194503980339,0.9940685353852081,0.9708505870207355,0.9907136973837503,0.9687370258832416,0.9947403489993918,0.9674663123336961,0.9668373679418366,0.9946330307448088,0.9949003257004875,0.9958307820084882,0.9653994570164591,0.9656662491553201,0.99260257115065,0.9863988602636696,0.9938787638371506,3.934044725837264e-05,0.0008237273041426157,0.0009008495363537743,0.0009682749341386098,0.0009735627619403834,3.667966258104835e-05,0.0012250281777715932,3.631341096887432e-05,0.0009762107586191244,0.002091234728626387,0.0008400130777982412,0.002026971515050389,0.0014873374494899297,0.0009954046782061992,0.0005157891735581418,4.102971003696416e-05,0.0010186157679292372,0.0009850325611246268,0.0010394914275180804,4.37847512803305e-05,0.0010629375803776577,0.0010764363375713882,0.0009866468463081246,4.466949475617171e-05,4.485323740968945e-05,0.001082632166110183,0.00108157182797155,3.853825092888015e-05,0.0009700904240647444,4.103448300509091e-05
434,434.0,0.9649999763623754,0.9961853787127268,0.0019795964884304624,3.549421343153551e-05,0.0007438893640114453,0.0005392916044657512,4.5120013321482245e-05,0.0010101830208022037,0.9922698705186108,0.9871700511769587,0.9724242499327882,0.9739778309461583,0.9720281347634743,0.9903819682214234,0.987870116515828,0.9887659340401461,0.971751343741568,0.9894000166856747,0.9724772170314755,0.9887720492666325,0.988819925837342,0.9718833156383457,0.9852523648321873,0.9940549513166791,0.9704691502223626,0.9902951572819215,0.9683508200687566,0.9947143788719968,0.9670724508012462,0.9664388721667855,0.9942111230590075,0.9948663764331952,0.995794353360083,0.9649999763623754,0.9652670992279623,0.9925979593984269,0.9859999660056178,0.9938651702812613,3.8523697048792944e-05,0.0007824841842829762,0.0008544731752916934,0.0009189674105519429,0.0009237162219424327,3.5967663183883775e-05,0.0011618864467141232,3.549421343153551e-05,0.0009261910273841719,0.0019795964884304624,0.0007969037626279083,0.0019193602297063151,0.0014097803875869476,0.0009451994083003897,0.0004919958191771114,4.062885227602432e-05,0.0009673703019640709,0.0009366600785887204,0.0009875044733023146,4.3895202926676194e-05,0.0010101830208022037,0.0010233172876978312,0.0009385276232142234,4.5120013321482245e-05,4.529560159206019e-05,0.0010292157584534643,0.0010282048579726257,3.7943241981460496e-05,0.0009216418630845066,4.063260750498838e-05
435,435.0,0.9649556250774223,0.9961667429264244,0.0018925976896529701,3.218502792997379e-05,0.0007042502836841026,0.0005139541240036959,4.100958462420287e-05,0.0009508011805006974,0.9923632917690511,0.9874594644197523,0.9726675005708971,0.9742288555584215,0.9722771998824361,0.9904675645268797,0.988222661137315,0.9888513798578499,0.9719956536601694,0.9898684482364701,0.9726932093208828,0.9892263488733073,0.9892097847929361,0.9721334983234624,0.9854647174105126,0.9941372485663533,0.9707181220895366,0.9905984681597069,0.9685999247145543,0.9947916779550076,0.9673213091644426,0.9666857535036726,0.9945152970895185,0.9949385244828087,0.9958647631038523,0.9652479364907822,0.9655156551878087,0.9926853471000447,0.9863142379493814,0.9939482662289356,3.48940352625886e-05,0.0007461391366745876,0.0008045674004547796,0.0008650797226802606,0.0008702150601554343,3.2621359403233504e-05,0.0011086952682668654,3.218502792997379e-05,0.0008733317646801883,0.0018925976896529701,0.0007528776796668154,0.0018334318700901375,0.0013458881410522354,0.0008903827512231473,0.00046215446554945,3.6831865835370116e-05,0.0009106670396671684,0.00089110989987856,0.000929593259541964,3.984514421918854e-05,0.0009508011805006974,0.0009628452040337579,0.000892606122375813,4.100958462420287e-05,4.116229520631801e-05,0.0009688882019054015,0.0009678476367961328,3.440766594263546e-05,0.0008779996921789221,3.683234507427684e-05
436,436.0,0.964907215979044,0.9961436868313284,0.0018953256174437125,3.0256489942728948e-05,0.0006982607162300069,0.0005132216633657863,3.82252725946009e-05,0.0009391159911082175,0.9925130162485731,0.9880214264209359,0.9732023506804214,0.9747843600832147,0.9728347613203269,0.9906150321296252,0.9888941377452133,0.9889974093088836,0.9725537593307543,0.9907300900159064,0.9732111393463914,0.9900705900353476,0.9899427716698318,0.9726988856159874,0.9859081526537606,0.9942946919418029,0.9712892125205751,0.9912045894916974,0.9691763874552889,0.9949525271458981,0.9679065723424406,0.9672736300956316,0.9951216358573206,0.9951015585505073,0.9960281515094267,0.9658407450803452,0.9661086743971685,0.9928343421754946,0.9869220248330289,0.9941053856912213,3.279032142639331e-05,0.0007428951185301798,0.0007936088928928188,0.0008536215915245965,0.0008592757922737962,3.0617684294678744e-05,0.0011063066194767646,3.0256489942728948e-05,0.0008632495656876721,0.0018953256174437125,0.000746496288692985,0.0018338795215936505,0.0013445325378997558,0.0008794867986719657,0.00045490163026709276,3.456332230848382e-05,0.0008992459760114382,0.0008847793332037202,0.0009181904654570858,3.731578303915115e-05,0.0009391159911082175,0.0009507678776618519,0.0008851559284182192,3.82252725946009e-05,3.834257673276586e-05,0.0009577015334104861,0.0009566193030804596,3.2313737531241267e-05,0.0008736753858149558,3.4564529908740046e-05
437,437.0,0.9648566771664364,0.9961242157112555,0.0018432958140650977,2.9151389023931117e-05,0.0006745163785175467,0.0004975647058787192,3.6471171033032365e-05,0.0009051716707636875,0.992593935330744,0.9884612907087384,0.9736618732457126,0.9752679351414842,0.9733194877153596,0.9907028718862164,0.9894318113640933,0.989083967462578,0.9730424044736566,0.9914414757049701,0.9736671300541989,0.9907663013396178,0.9905357879392732,0.973194284724359,0.9862680038051833,0.9943948714207307,0.9717915420187894,0.9916822834784331,0.9696849773365691,0.995051443662353,0.9684208308328881,0.9677911594965223,0.9955972424547466,0.9951985953579,0.9961242157112555,0.9663601760878702,0.9666278948270349,0.9929206632015392,0.9874022446247747,0.9942049735447819,3.152228928332918e-05,0.0007180781764604872,0.0007632114937005698,0.0008218566098912368,0.0008270638812570864,2.942963788627875e-05,0.001071936493784673,2.9151389023931117e-05,0.0008310400534000462,0.0018432958140650977,0.000719307345291389,0.0017817342254189575,0.001304468350651901,0.000846836262653451,0.0004393097031657675,3.321163934605554e-05,0.0008663961832817803,0.0008535920876904988,0.0008850354526715655,3.584985997287757e-05,0.0009051716707636875,0.0009163681684739612,0.0008533163556624289,3.6471171033032365e-05,3.6541365966655724e-05,0.000923661134305784,0.000922635201326676,3.10823708038305e-05,0.0008447001231991309,3.3216845094240994e-05
438,438.0,0.964805936738794,0.9961143504000161,0.0017200129185739163,2.7206898229191947e-05,0.0006287509615833669,0.0004640836182045751,3.402641218540069e-05,0.0008435303081359133,0.9925814842454631,0.9886876105049984,0.9738412814655842,0.975455790272053,0.9735033569069175,0.9906766536678503,0.9897153279041291,0.9890538640455921,0.9732196206960996,0.9918401977090534,0.9738173800952223,0.9911505944272149,0.9908578381572725,0.9733809401954068,0.9864054419130629,0.9943752296920656,0.9719760730852796,0.9919242917048913,0.9698712931795309,0.9950270322050208,0.9686068562878384,0.9679763762676911,0.9958380076673472,0.9951728957356132,0.9960979990872848,0.9665469306155929,0.9668146358229758,0.9929026835516022,0.9876510445642447,0.9941850089300805,2.929958792983773e-05,0.0006698386514479676,0.0007102221630728593,0.0007651008678675951,0.0007701134218525215,2.7453441884147897e-05,0.0010000615295892646,2.7206898229191947e-05,0.0007737025283339924,0.0017200129185739163,0.0006693514838250365,0.0016625035004730667,0.001217152628202198,0.0007885732978137689,0.0004096260921874447,3.0946129909580595e-05,0.0008070566258949165,0.0007959788752800795,0.0008246612936017462,3.350011998666454e-05,0.0008435303081359133,0.0008541294427338123,0.0007957273414677766,3.402641218540069e-05,3.4088058817932746e-05,0.0008609479071970555,0.0008600263399664212,2.896835602326445e-05,0.0007877664507002244,3.0956174317411606e-05
439,439.0,0.9647569227953126,0.9961121739313968,0.0017494240325221478,2.8627653741373463e-05,0.0006477872165093835,0.0004747070078097886,3.566951689985331e-05,0.0008772534106430005,0.9925158537539425,0.988525013193791,0.9734959202529008,0.9751002161094464,0.9731434292338309,0.9906158435935971,0.9895035528454879,0.9889917455481446,0.9728512598703574,0.9915470779297295,0.9734626654081147,0.9908553306848442,0.9906187883426816,0.9730169665644172,0.9862102528373207,0.9943253143990561,0.9716070623168558,0.9917506324566259,0.9694989018292635,0.9949894456852932,0.9682298487947835,0.9675964361946304,0.9956813575813049,0.9951464058185286,0.9960746480371659,0.9661653245169475,0.9664335502740687,0.9928427543023085,0.9874770428349201,0.9941342321231649,3.0361962023058555e-05,0.0006846885571716875,0.0007356414767957077,0.0007925162088496035,0.000799189174078649,2.8850830128927665e-05,0.0010206175094727593,2.8627653741373463e-05,0.0008032084361355054,0.0017494240325221478,0.0006952887250252598,0.0016938193296644703,0.0012406107979233542,0.0008192515197195442,0.00042479835809413415,3.2569680146650344e-05,0.0008386130221859642,0.00081403660904831,0.0008572013823016902,3.528099953566133e-05,0.0008772534106430005,0.000888949077864407,0.0008131250343625368,3.566951689985331e-05,3.5833437352399116e-05,0.0008960740742886568,0.0008950450680954628,3.0186035281434274e-05,0.0008042731659453177,3.261140998398453e-05
440,440.0,0.9647115634351873,0.9961137848891791,0.0018540300022230165,3.018870855002785e-05,0.0006923861964786983,0.0005055588482163171,3.801674699048918e-05,0.0009436986514147625,0.9923980498801225,0.9878096298064614,0.9727509579540712,0.9743276664555194,0.9723630102047135,0.990499343969643,0.988630293838609,0.9888781294904772,0.9720631421281265,0.9904004999186963,0.9727278729944103,0.9897230218021156,0.9896563176887138,0.9722275616238284,0.9856466872904012,0.9941982579335177,0.970806748518656,0.9909680104916143,0.9686886534543089,0.9948507832470355,0.96740577891232,0.966763179558385,0.9948963496451777,0.9950047818501284,0.9959326369210727,0.9653307799950892,0.9655999765236088,0.9927243019683981,0.9867065741460828,0.9940071260198068,3.16417368608033e-05,0.0007290451257850293,0.0007876277263975149,0.0008484704676362475,0.0008570563714296581,3.038746950274773e-05,0.0010852659752961199,3.018870855002785e-05,0.0008621457581204107,0.0018540300022230165,0.0007467841327171715,0.001798537260270206,0.0013174132827873729,0.000880058761731591,0.00045611713500263995,3.454059473505711e-05,0.0009013115683805103,0.0008683251968565427,0.000921537093359858,3.761342262845503e-05,0.0009436986514147625,0.0009570324892148373,0.0008671579039696028,3.801674699048918e-05,3.832383785382045e-05,0.0009646793524385238,0.0009634497511039924,3.16207371430162e-05,0.0008548964346896955,3.461219927122987e-05
441,441.0,0.9646717867576133,0.9961152818571437,0.0017742361294364212,2.80698096808249e-05,0.0006622265154424783,0.00048423094819600694,3.556568466500691e-05,0.0009025256115664028,0.9922345608189576,0.9872866172920867,0.9721652543808232,0.9737249009409997,0.971751248104505,0.9903357989213551,0.9879898207952967,0.9887156409437883,0.9714484488428985,0.9895598123105449,0.9721549628856886,0.9888911656465506,0.9889504381551301,0.9716076881594984,0.9851950852888112,0.9940246485167907,0.9701762867639571,0.9904028497854319,0.9680479547690755,0.9946734245115885,0.9667562674361275,0.9661074001386548,0.9943350850812577,0.9948286886022384,0.995757039784132,0.9646717867576131,0.9649411207719851,0.992561831263899,0.9861440941949744,0.9938339749635773,2.948072164025953e-05,0.0006989969791152241,0.0007518942659073248,0.000809712879945269,0.0008183109179611819,2.825274336053008e-05,0.0010399409099463358,2.80698096808249e-05,0.0008234763926253225,0.0017742361294364212,0.0007131890020871841,0.0017223036642835068,0.0012616917177432775,0.0008409517172935872,0.00043572430802738503,3.216248271538347e-05,0.0008615044336214342,0.0008335832045415544,0.0008809274657591243,3.51160531510191e-05,0.0009025256115664028,0.00091559720671606,0.0008328019041728496,3.556568466500691e-05,3.589076615763306e-05,0.0009228449849207089,0.0009216403419447686,2.9419412737667256e-05,0.0008187460900287956,3.223766152230495e-05
442,442.0,0.9646388025503401,0.9961127634190714,0.0016748825522273272,2.8065020570972036e-05,0.0006233879484652786,0.00045556289853555034,3.4861436766148216e-05,0.0008454387210208282,0.9922700955959898,0.987427746247209,0.972248052683387,0.9738129183977301,0.9718421290387025,0.9903731810738655,0.9881686744379199,0.988752749006521,0.9715486360540021,0.9898072393853353,0.9722531357189952,0.989126086802103,0.9891537055013423,0.9716946586239644,0.9852882656090833,0.9940617497840182,0.9702605258768415,0.9905598035245434,0.9681309148992039,0.9947101100149321,0.9668409332743414,0.9661926935040821,0.9945021992967233,0.9948689124670997,0.9957966060163262,0.9647548423427882,0.9650241119271338,0.9925976974961963,0.9862977834257431,0.9938708974616468,2.9605885654749502e-05,0.0006615329022076769,0.0007050181474784618,0.0007592522571135113,0.0007670806504244724,2.8273083453145722e-05,0.0009825852278822673,2.8065020570972036e-05,0.0007715962837457359,0.0016748825522273272,0.0006678052697354754,0.0016245015247357006,0.0011914260091814028,0.0007881824000299424,0.00041198941478477356,3.192278672011323e-05,0.0008071697805530249,0.0007873751179523786,0.0008251721545624204,3.451419094738195e-05,0.0008454387210208282,0.0008573782187079869,0.0007866976949499496,3.4861436766148216e-05,3.512221422975399e-05,0.0008644337643443751,0.000863391412135213,2.9384350892569912e-05,0.0007749854134099139,3.19945675406852e-05
443,443.0,0.964610947355334,0.9961023281587429,0.0016704653615394636,2.9448883663774173e-05,0.0006197088281013057,0.0004526209273133132,3.616236769683551e-05,0.0008363309912381647,0.992426942425202,0.9879169853058077,0.9727124895242926,0.9742904154210552,0.972325961434083,0.9905316658586107,0.988773237237936,0.9889129884309311,0.9720361348031962,0.9906083415526635,0.9727074034938125,0.9899052730942384,0.9898211088814562,0.972180318676331,0.9856830717197593,0.9942248368250793,0.9707471227866702,0.9910988718327778,0.9686205806991268,0.9948779381797789,0.9673346181902266,0.9666891169359347,0.9950501791291564,0.995041649972728,0.9959683023630435,0.9652500179514426,0.9655191602044728,0.992753788888104,0.9868273260677651,0.9940337018344395,3.093805406152702e-05,0.0006613487435548994,0.0006972172229005961,0.0007516385806971163,0.000758935348952671,2.9721597095598244e-05,0.0009803908678291547,2.9448883663774173e-05,0.000763259790250083,0.0016704653615394636,0.0006601251561868883,0.0016178472804475833,0.0011879481046627137,0.0007801266528791371,0.00041257772388702076,3.359944198374597e-05,0.0007986703750137306,0.0007851252860962886,0.0008163008520321203,3.5911067733494705e-05,0.0008363309912381647,0.0008476787471276745,0.0007843088576016356,3.616236769683551e-05,3.6350313864853964e-05,0.0008549926591779738,0.0008540923983855049,3.075354934666426e-05,0.0007753533895644664,3.364517756777742e-05
444,444.0,0.9645858394031146,0.9960800746599396,0.001643783488151808,2.837815689345611e-05,0.0006056209237407031,0.0004439956107230829,3.4815900514091096e-05,0.0008143233521907337,0.992533412543707,0.9883470866269124,0.9731723545778524,0.9747672836954809,0.972805897643583,0.9906344525631993,0.9892977966550447,0.9890149008635638,0.9725210178864137,0.9913072558033399,0.9731594269748592,0.9905911794253076,0.9904032481018487,0.9726677695587355,0.9860356848524584,0.9943344775444368,0.9712417268422381,0.9915575938751289,0.9691229056477513,0.9949891952154931,0.9678461969105737,0.9672031848309648,0.9955081957049626,0.995153446146166,0.9960800746599396,0.9657737888615788,0.9660404274838098,0.9928582463003301,0.9872898565675979,0.9941436125614368,2.9712095565862318e-05,0.0006486310289897301,0.000678498046760005,0.0007324430591769266,0.0007389544316832499,2.868253786070917e-05,0.0009619380684158487,2.837815689345611e-05,0.000742875832094106,0.001643783488151808,0.0006415859712517116,0.0015896277458131813,0.0011665029789752336,0.0007600953161361041,0.0004035115896942894,3.261919185723599e-05,0.000777886208911121,0.0007688916327724728,0.000795058779186412,3.4650210881484735e-05,0.0008143233521907337,0.0008250565599175795,0.0007677694936205536,3.4815900514091096e-05,3.495140892215163e-05,0.0008323017691002445,0.0008314792640381003,2.9627793777565907e-05,0.0007613348046056873,3.2640994463437975e-05
445,445.0,0.9645610969242018,0.9960462995786987,0.0015332610641874778,2.5969651654247448e-05,0.0005630856991488267,0.00041374667562925615,3.158437917370845e-05,0.0007565923018881034,0.9924635039659523,0.9886420918509159,0.9734600878093682,0.9750725641089024,0.9731097221318735,0.9905618790299503,0.9896679536713109,0.988940896368588,0.9728267707312224,0.9918151104154767,0.9734382500886033,0.9910836160097128,0.9908205064439501,0.9729733994071397,0.9862177345456766,0.9942597146739678,0.9715514153236161,0.9918733365726489,0.9694363512607957,0.9949101885576728,0.9681634224517739,0.9675216674566268,0.9958270431150974,0.9950709090385135,0.9959980997369794,0.9660954968750842,0.9663615044743908,0.992786612524826,0.9876135285834251,0.9940688837235598,2.722907175976374e-05,0.0006030999218847878,0.0006308231589718721,0.0006810522728545096,0.0006869056853805931,2.6233752987327426e-05,0.0008951167494383268,2.5969651654247448e-05,0.0006904735244956592,0.0015332610641874778,0.000596097503644744,0.0014816468508324653,0.0010864570891672284,0.0007065898049679235,0.000373842128881633,2.9733636317507926e-05,0.000722917731521542,0.000714432201533567,0.000738838878367684,3.1484135467662206e-05,0.0007565923018881034,0.0007664447056976139,0.0007132412323927085,3.158437917370845e-05,3.1695181758778364e-05,0.0007732264654783644,0.0007724594501113515,2.7092559396814654e-05,0.000708272554811582,2.9757329439242823e-05
446,446.0,0.9645343381491164,0.9960180918600853,0.001501840216437305,2.5249442323421256e-05,0.0005577647241393698,0.00040779760886580445,3.0446483075864317e-05,0.000758261029937888,0.9924697106649452,0.9885168527341304,0.9732944582311268,0.9749081654066342,0.9729380628472868,0.9905674840038967,0.9895202437259604,0.9889471316665426,0.9726506639411164,0.9916286506752162,0.9732687337462049,0.9908947054150217,0.9906607913491278,0.9728053466563688,0.9861232018822635,0.9942720903955491,0.9713817809231075,0.9917361397938794,0.9692658858124157,0.9949236118355199,0.9679922274399521,0.9673455380414887,0.9956969518815979,0.9950895118925943,0.9960180918600853,0.9659285860109798,0.9661930602983471,0.9927945896221326,0.9874837816368852,0.9940813469287522,2.6450543039637406e-05,0.0005896867051279969,0.0006310716687319937,0.000680729078234192,0.0006876304143931814,2.5506369760233116e-05,0.000876081428057672,2.5249442323421256e-05,0.0006928778247959075,0.001501840216437305,0.0005999614973710945,0.0014530498373240069,0.0010635794125454638,0.000706894380555204,0.0003688717556760006,2.868908577597753e-05,0.0007236991075457819,0.0006990116562739433,0.0007397596704218241,3.0409541218185245e-05,0.000758261029937888,0.0007688432075643469,0.0006975010834272951,3.0446483075864317e-05,3.0524937034601504e-05,0.0007752480070448994,0.0007743567778377564,2.6270253467082522e-05,0.0006917134738891752,2.8726835293150463e-05
447,447.0,0.9645031813083778,0.9960121088618149,0.0016009189539051328,2.7943097884827044e-05,0.0006031814602581834,0.00043762003804934265,3.3717569471589475e-05,0.0008315209810299094,0.99241377996318,0.9878662535532922,0.9725734838244164,0.9741665540972231,0.9721879139897978,0.9905231784460446,0.9887182849090437,0.9889038298233236,0.9718949678546331,0.9905613078315069,0.9725563615517826,0.9898420291362936,0.9897734342332078,0.9720514197733281,0.9856222540891492,0.9942245558226932,0.9706233096249629,0.9910357841789543,0.9685006425242608,0.9948871428846803,0.9672197520686262,0.966569301784912,0.9950045389914102,0.9950600686301815,0.9959880413104446,0.9651478273072712,0.9654125998870223,0.9927484757651033,0.9867793777632574,0.9940345481282257,2.9186524015895124e-05,0.0006268539212421233,0.0006897017451056215,0.0007426348047699356,0.0007521220448535757,2.827954399988548e-05,0.0009327952879319897,2.7943097884827044e-05,0.00075950230111433,0.0016009189539051328,0.0006590825138164605,0.001552005823248941,0.0011327257529873589,0.0007726672627137446,0.0003993884841476346,3.1723961504439084e-05,0.0007920049864214754,0.0007430609830257617,0.000810282603412895,3.372115522955255e-05,0.0008315209810299094,0.0008442101871042697,0.0007405975387080597,3.368649504710213e-05,3.3717569471589475e-05,0.0008508503064119129,0.0008497829260507164,2.8959756080340543e-05,0.0007337609548701113,3.17553416399106e-05
448,448.0,0.9644652446325058,0.9960264893031834,0.0015783723687484963,2.8981526006399034e-05,0.0005999658859457641,0.00043288173306837654,3.48822588013985e-05,0.0008333653738616738,0.9923247503673371,0.9872810368105606,0.9719203958018547,0.9734939891808909,0.9715136216642025,0.9904476378966466,0.9880034328694252,0.988829710448671,0.9712185899043677,0.9896233488745576,0.9719290993734891,0.9889152604633064,0.9889848983100566,0.9713750487834154,0.9851636299796466,0.9941518217528068,0.9699429224147115,0.9904052023549456,0.9678162410165608,0.9948264991282192,0.9665288138734731,0.9658732723667444,0.9943838354656507,0.9950098657611335,0.9959401143232295,0.9644554900426621,0.9647198535183693,0.9926700729561754,0.9861429709978233,0.9939620307397233,3.0195895964130502e-05,0.0006175671046561045,0.0006898096813566065,0.0007417673112580535,0.0007522386121829547,2.9347470548915335e-05,0.0009194728802845838,2.8981526006399034e-05,0.0007596821478422351,0.0015783723687484963,0.0006594465530092179,0.0015317586337892492,0.001116479529831701,0.0007728282047468378,0.00039837843946808607,3.292207155464339e-05,0.0007928965253648001,0.0007315175284490762,0.0008118246063317151,3.498907926703458e-05,0.0008333653738616738,0.0008465076453217922,0.0007283750925850739,3.487757145134478e-05,3.48822588013985e-05,0.0008532617607102327,0.000852207195509723,2.994110200507751e-05,0.0007221436806620637,3.2938726803708725e-05
449,449.0,0.964418146352021,0.9960547422438798,0.0014775250995390124,2.820270647921714e-05,0.0005593186263305442,0.00040360646789061475,3.3830920326467446e-05,0.0007732311687782146,0.9921737511776122,0.9873121227428502,0.9718827699591989,0.9734555374856604,0.9714730827442202,0.9902871468967444,0.9880490785248873,0.9886696913919975,0.9711739599126008,0.9897018733839785,0.9718824316499682,0.9889877674780503,0.9890409934967572,0.971336650227544,0.9851087196264782,0.9939928366157743,0.9699037543248907,0.9904300497510465,0.9677782033990001,0.9946701002071324,0.9664916378335258,0.9658355269114761,0.994406566927396,0.9948528352291928,0.9957831422732918,0.964418146352021,0.9646829671663723,0.9925123180529152,0.986179501566481,0.9938039365098027,2.9210321662713765e-05,0.000577093046701249,0.0006409310765377412,0.0006888747914907127,0.0006988046930157488,2.8488734524022994e-05,0.0008599728823006392,2.820270647921714e-05,0.0007057200186869151,0.0014775250995390124,0.0006125712635093394,0.00143251324119954,0.0010444225380544531,0.0007176574840329576,0.0003723158974574669,3.182803962340585e-05,0.0007359861405060927,0.000684161293863412,0.0007534141297108456,3.3815144816993216e-05,0.0007732311687782146,0.0007853565735890634,0.0006821922063019614,3.385631830241102e-05,3.3830920326467446e-05,0.0007914367871284576,0.0007904718702072127,2.8963111509539396e-05,0.000674875564594588,3.183572546594098e-05
450,450.0,0.9643605608573133,0.996090376743594,0.0014601343563086146,2.936327987830231e-05,0.0005475644263730518,0.0003957944865296723,3.508128205132806e-05,0.000750066850035472,0.9922323745212189,0.9877600449342168,0.972269390194726,0.973856743717603,0.9718747327943664,0.9903436097534262,0.9885942352447861,0.9887243044455772,0.9715727892555814,0.9904203212525624,0.9722416942663936,0.9896888870167768,0.9896410304752256,0.9717492765747592,0.9854341080730883,0.9940627661129199,0.9703205277832878,0.9909177810426631,0.9681991732718055,0.9947433009881164,0.9669180360080886,0.9662652701456681,0.9948985277426602,0.994926168142658,0.9958562583405903,0.9648479420890691,0.9651125617913752,0.9925708155597637,0.9866637519247689,0.9938740422073356,3.0253378436133152e-05,0.0005679230073123712,0.0006228930959738683,0.0006692146106546219,0.0006791378020198948,2.9582011299061373e-05,0.0008474796656491182,2.936327987830231e-05,0.000686552998334699,0.0014601343563086146,0.0005961042000023959,0.0014129669766019832,0.001030262098680857,0.000696909255742898,0.0003661871302690589,3.2892798526539484e-05,0.0007140836531918708,0.00067320473782892,0.0007308010420880522,3.487088147793263e-05,0.000750066850035472,0.0007615137953597708,0.0006729028787320634,3.5148174248663495e-05,3.508128205132806e-05,0.0007678363821346444,0.0007666732977298729,2.9960564541476115e-05,0.000664036094574884,3.289649150618731e-05
451,451.0,0.964295387178253,0.9961269018620159,0.001454603817961401,2.8563801268237335e-05,0.0005410590014330682,0.0003929048124466744,3.4108741842052915e-05,0.0007385780466217486,0.992387633174042,0.988223614981587,0.9727196125993582,0.9743283652738719,0.9723473508775113,0.9904948171776599,0.9891519153863885,0.988871758400216,0.9720495961381342,0.9911474210503084,0.9726892807454627,0.990399589690947,0.9902540639838407,0.9722279766545416,0.9858187806876456,0.9942260032719014,0.9708019853228305,0.9914268127809164,0.9686845632578397,0.9949085238448593,0.9674056367814997,0.9667549485672294,0.9954097696657995,0.9950910287177395,0.99602044412509,0.9653363236761088,0.9656016413742274,0.9927281848197875,0.9871643761495175,0.9940373059296177,2.9433314534438965e-05,0.000562576035635894,0.0006131709068921765,0.0006592836702771995,0.0006688070594447109,2.876248753682765e-05,0.0008408198820907803,2.8563801268237335e-05,0.0006766164021280119,0.001454603817961401,0.0005870707959219825,0.0014054627401877675,0.0010240188143367168,0.0006860179853715623,0.0003597749806292402,3.196536815513335e-05,0.0007028093967040541,0.000665435480902514,0.0007193782394342345,3.3847437720976296e-05,0.0007385780466217486,0.0007494865613261691,0.0006659248735614279,3.418292520630328e-05,3.4108741842052915e-05,0.00075676394388075,0.0007552926286148677,2.9119675299018483e-05,0.0006579210933289786,3.197293617686392e-05
452,452.0,0.964226580504581,0.9961578266588353,0.0013741848901728637,2.5890024445519113e-05,0.0005081352368569916,0.00037064573158889955,3.093202612478515e-05,0.0006923820710074245,0.9925155967896918,0.9886356748297614,0.9731275553670931,0.9747518735535066,0.9727741513053505,0.9906211327602505,0.9896571413831059,0.988997606206019,0.9724838096626671,0.9918128684281254,0.9731020972943467,0.9910492663764892,0.9908094177237358,0.9726553009498106,0.9861564276483669,0.9943552016374823,0.971233039454003,0.9918909638862682,0.9691184110499026,0.9950448455262776,0.967839342994435,0.9671899474360386,0.9958812621964453,0.9952288560942121,0.9961578266588353,0.9657685330929847,0.9660341333423329,0.9928536268733107,0.9876157016869304,0.99416617349027,2.6658347386789278e-05,0.0005293216887895813,0.0005746965442878442,0.0006184845044678874,0.0006271180862857094,2.606400756985259e-05,0.0007922137679153637,2.5890024445519113e-05,0.000634553520460944,0.0013741848901728637,0.0005501262024545356,0.0013264885480108674,0.000966048846147667,0.0006430571438976149,0.0003352615796957568,2.896227812831516e-05,0.0006587982013276482,0.0006254366510214787,0.0006743622354351801,3.06778535337463e-05,0.0006923820710074245,0.0007024563192281265,0.0006263227097422104,3.099843362470291e-05,3.093202612478515e-05,0.0007096219462120397,0.0007081509691819079,2.6382761538494312e-05,0.0006194360432005909,2.896890441430162e-05
453,453.0,0.9641580960260371,0.9961777315610998,0.0013351728930890326,2.3587101699984984e-05,0.0004948424602428307,0.0003614946987099989,2.805529574757147e-05,0.0006766643243454793,0.9924659457201251,0.9886170945939151,0.973013837777315,0.9746299710310607,0.9726555133703239,0.9905733862985578,0.9896409978784717,0.9889509392791261,0.9723684612430187,0.9918006731477652,0.9729925020419589,0.9910348904359616,0.9907929957840078,0.9725282005443121,0.986092283190179,0.9943033085982322,0.9711016471128346,0.9918788957697746,0.9689852013048595,0.9950009578568008,0.96770036743318,0.9670487965222684,0.9958719694945187,0.995194112725269,0.9961237366141523,0.9656258765516784,0.9658908080132669,0.9928007246982105,0.9875966623381339,0.9941138401278269,2.4383896931783928e-05,0.0005134954688445139,0.0005641294460925454,0.0006059145207735623,0.0006151030483872805,2.3752398165429916e-05,0.0007690156776774907,2.3587101699984984e-05,0.0006226691740904102,0.0013351728930890326,0.0005411809508708694,0.0012898952202916047,0.0009377680367217033,0.0006297928348789934,0.00032408716150506266,2.6383793494256912e-05,0.0006445944017973373,0.0006060444133865197,0.0006594923033226796,2.7860601012211144e-05,0.0006766643243454793,0.0006864497046080777,0.0006056598789634598,2.8112291123854252e-05,2.805529574757147e-05,0.0006930487339267131,0.0006917629469835133,2.4047447396050947e-05,0.0006007659045757179,2.638393658121003e-05
454,454.0,0.9640938889323623,0.9961854824652895,0.001438775296302709,2.2169756455169016e-05,0.0005363691682021797,0.00039282246991794313,2.5750973078095896e-05,0.0007384679636967033,0.9924474343769724,0.9879421552050052,0.9723761766383515,0.9739701181072464,0.9719917922212357,0.990557923092632,0.9888254006722222,0.9889375688363935,0.9717051287388018,0.99075035243206,0.9723837179082406,0.9899988164022532,0.9899000987954508,0.9718557075739632,0.9856128910020479,0.9942761700123206,0.9704233169897228,0.9911328523320473,0.9683018508765924,0.9949684001085428,0.9670093687087153,0.9663519490433117,0.9951228884517842,0.9951578034982831,0.9960863789834616,0.9649288881167741,0.9651939910147217,0.9927838106575625,0.9868631277841409,0.9940870930680249,2.330727271710014e-05,0.0005529532427898955,0.0006222048266957265,0.0006660612596533069,0.0006765925779305502,2.2354008509960087e-05,0.0008284301847683906,2.2169756455169016e-05,0.000684945484550852,0.001438775296302709,0.0005965684888767618,0.0013925899812556256,0.001009972038068913,0.0006905873129682047,0.00034686470098357506,2.470411028742661e-05,0.0007054006650184072,0.0006509719254375064,0.0007206653711022302,2.5750973078095896e-05,0.0007384679636967033,0.0007490916239790687,0.0006474310781554095,2.578774055832865e-05,2.5714635662081855e-05,0.0007546075550438271,0.0007535798700220834,2.2676980154068553e-05,0.0006471568968024242,2.46912245409851e-05
455,455.0,0.9640379144132968,0.9961810166352444,0.0014516441381535988,2.3767875692399556e-05,0.0005459974073344661,0.00039781168008549967,2.626885868995238e-05,0.0007547189914660069,0.9923153850409978,0.9872346810073295,0.971643571492107,0.9732220162116966,0.9712364072916246,0.9904424888355229,0.9879647752832162,0.9888243279486781,0.9709542502759371,0.9896230286880512,0.9716934068117914,0.9888879832918004,0.9889518271841277,0.9710957459249097,0.9850673982913715,0.9941574410157966,0.9696559968633266,0.9903602897460151,0.9675297804712376,0.9948523219694659,0.9662314771129035,0.9655732280923589,0.9943538384766946,0.9950442830737973,0.9959723524742966,0.9641441024215962,0.9644092848409012,0.992664534269155,0.9860975422829236,0.9939685350515841,2.502546677323876e-05,0.0005588579360281162,0.0006401178267309306,0.000684215726537594,0.0006948101426911493,2.399560977531454e-05,0.0008368124316255173,2.3767875692399556e-05,0.0007033659111690467,0.0014516441381535988,0.0006127651220673694,0.0014066821482359546,0.0010197212233120298,0.0007078364461181071,0.0003525914906371602,2.600909242914609e-05,0.0007222543269584602,0.0006573677457620666,0.0007370898282951394,2.649739898730357e-05,0.0007547189914660069,0.0007655975581278598,0.0006521129845693971,2.626885868995238e-05,2.6156679447965205e-05,0.0007699404461394691,0.0007690800197476657,2.4282940983482166e-05,0.0006543788381152473,2.5957014767296004e-05
456,456.0,0.9639941276585813,0.9961642713348026,0.001354406389211644,2.4553573471811454e-05,0.000509174906191061,0.0003698582230469279,2.6538580695236453e-05,0.0007014617567855458,0.99226150870194,0.9871689705628227,0.97150929538222,0.9730896440486579,0.9710995305006541,0.9903947904412048,0.987891829448536,0.9887768892821769,0.9708202200756916,0.9895461600962816,0.9715653541811152,0.9888092728874073,0.9888748716240501,0.9709531878589234,0.984981002943325,0.9941098826213415,0.969509821303639,0.9902848642759521,0.9673829180706204,0.9948098837765372,0.9660819499459258,0.9654244915612308,0.9942853103519138,0.9950077673454355,0.995936597617462,0.9639941276585813,0.964258822350568,0.9926162972134318,0.9860288667248793,0.9939207352057368,2.559995152076076e-05,0.0005218699522982892,0.0005950784566165726,0.0006360562049503328,0.0006458282301915862,2.479181412393755e-05,0.0007810289513837894,2.4553573471811454e-05,0.0006536740469777724,0.001354406389211644,0.0005691115251106164,0.001312012777952852,0.0009514564996604287,0.0006581033375285113,0.00032964362313044754,2.6538580695236453e-05,0.0006714671542733885,0.0006141394588144467,0.0006851428868696245,2.6745547160493314e-05,0.0007014617567855458,0.000711600518206163,0.0006096229488935331,2.6427474262030052e-05,2.630204037739556e-05,0.0007154666981181687,0.0007146657758316362,2.4995128561861708e-05,0.0006109971204453285,2.6458762307622625e-05
457,457.0,0.9639650849431202,0.996135183827803,0.0013289569432057408,2.399127450721431e-05,0.0004935538012107863,0.00036022237443143615,2.6365381932093464e-05,0.0006722428422896409,0.9922646214535666,0.9875768660270876,0.9718795178787023,0.973474641303657,0.9714868244615745,0.9903895749334152,0.988400988153766,0.988767991118303,0.9712071185134246,0.9902379587319924,0.9719140569915861,0.989486283041678,0.9894454364129694,0.9713363382335615,0.9852557431353319,0.9941087727566494,0.9698938170611037,0.9907318213626779,0.9677716182918487,0.9948142696224876,0.9664743311970558,0.9658198987876143,0.9947375387743955,0.9950150365911584,0.9959459861478887,0.9643934494343999,0.9646572955216107,0.9926158158461326,0.9864773838712902,0.9939197994827386,2.517161057741508e-05,0.0005128821265114131,0.0005696467869347846,0.0006096365470991059,0.0006185053806126143,2.4310467624719833e-05,0.0007664078035834515,2.399127450721431e-05,0.0006256346353030652,0.0013289569432057408,0.0005438824495238854,0.0012853674567148126,0.000933352866062425,0.000631129931905186,0.00032125758589811754,2.633762641522685e-05,0.0006437647908972847,0.0006041760654950868,0.0006568543495119734,2.6646967824405076e-05,0.0006722428422896409,0.0006818302419366952,0.0006008561117123563,2.6365381932093464e-05,2.6233169874599292e-05,0.0006852470369071888,0.0006845831095646947,2.4673145158565922e-05,0.0006003975957008709,2.627173503896126e-05
458,458.0,0.9639477468824759,0.9960936913780843,0.001355681862399223,2.6040667822806784e-05,0.0004994173872888553,0.0003645527530273756,2.9490334862822916e-05,0.0006713965578466442,0.992288274523176,0.9880282236240969,0.9723200445298548,0.9739330589163644,0.971949789534347,0.9904121163065261,0.9889565828305548,0.9887907750186269,0.9716761194298427,0.9909676082066285,0.9723526312208637,0.9902040840447286,0.990058854221572,0.9718036188028258,0.985585848054897,0.994139228681806,0.9703681964467467,0.9912352535023471,0.9682543269774737,0.9948614631047326,0.9669643953224655,0.966314555572891,0.9952507464547338,0.9950734271971668,0.9960068693074718,0.9648944670151575,0.9651581865608877,0.9926390691930083,0.9869705233813381,0.9939502564346109,2.7504746305158907e-05,0.000524442747542405,0.0005695698696116792,0.0006105574725046752,0.0006190173530963556,2.6490940699820027e-05,0.0007824146650274168,2.6040667822806784e-05,0.0006265922791475631,0.001355681862399223,0.0005452910658406909,0.0013090018648199675,0.0009521385884279202,0.0006317963751567053,0.0003293996326008599,2.903025195389106e-05,0.0006441341725354493,0.0006205369356767934,0.0006569760845466921,2.969167294896895e-05,0.0006713965578466442,0.0006806000592020549,0.0006189551283980412,2.9490334862822916e-05,2.9330046809329377e-05,0.0006832427345503054,0.0006827621230642693,2.7044284562061723e-05,0.0006144230217705286,2.8968078934558753e-05
459,459.0,0.9639376751773746,0.9960397312494856,0.001315273764409661,2.6135885936587586e-05,0.00048154558670613956,0.0003519131038763887,2.995696306193766e-05,0.0006415409559051274,0.9923000262997878,0.9883860494136455,0.9726548249124888,0.9742814157581867,0.9722966264755377,0.990416566756929,0.9894015950474,0.9887950430646911,0.9720239679139477,0.9915640321188713,0.9726705133041756,0.9907885611914202,0.9905540142980005,0.9721557818020179,0.985838595209835,0.994153966632749,0.9707262703987133,0.9916302843318364,0.9686182918184278,0.9948886552654924,0.9673331825577611,0.9666859307488028,0.9956525309684667,0.9951053494122979,0.9960397312494856,0.965267990480574,0.9655317690000665,0.9926499174401714,0.9873588460948151,0.9939652121625725,2.7615737673135445e-05,0.0005086196194870299,0.0005452245273125756,0.0005847437010503343,0.0005928285572456197,2.6598278189351077e-05,0.0007589397969234915,2.6135885936587586e-05,0.0006006447238402642,0.001315273764409661,0.0005234178428166907,0.0012687398553716783,0.0009232278932328231,0.0006046885712243418,0.00031939065391641105,2.915200588005119e-05,0.0006163449567967675,0.0006042689588243523,0.0006284416225210936,3.004740199941864e-05,0.0006415409559051274,0.0006500917492044959,0.0006040435663601055,2.995696306193766e-05,2.979233813605424e-05,0.0006521155051116671,0.000651728650496527,2.7136092177287524e-05,0.0005965307261921713,2.9086699887139654e-05
460,460.0,0.9639304315285426,0.9959780181607367,0.001274061456887244,2.3665437953971077e-05,0.00046520982050471773,0.0003415011204561397,2.72388922670729e-05,0.0006185633933433851,0.9921926024579748,0.9884159930639309,0.9726499270859296,0.9742714135860872,0.9722837256456482,0.9902920050979223,0.9894451489485926,0.9886655991752245,0.9720047987084542,0.9916486847236001,0.9726383507946689,0.990866795170419,0.9906081186556255,0.9721424560099186,0.9858078269818198,0.9940355055375257,0.9707093625377361,0.9916671902629496,0.9685984851051938,0.9947660921515643,0.9673059223051501,0.9666544369845301,0.9956898469825878,0.99497936560002,0.9959123970738103,0.9652329151663773,0.9654974997036003,0.9925331051659974,0.9873943398532435,0.9938469728079798,2.5013735808482882e-05,0.0004949199387594242,0.0005253924748298242,0.0005634864298475681,0.0005711209983649564,2.408701055162636e-05,0.0007373593149670772,2.3665437953971077e-05,0.0005780265833425168,0.001274061456887244,0.0005026680536808449,0.0012297001774291987,0.0008960603008125539,0.000582961289777516,0.0003066633362413996,2.6431932306401955e-05,0.0005942106250005942,0.0005891346746684584,0.0006057195127808866,2.727712932018314e-05,0.0006185633933433851,0.0006270006289319645,0.0005892701709018189,2.72388922670729e-05,2.709625497985381e-05,0.00062891539411827,0.0006285591966517691,2.4573625227179115e-05,0.0005807455018291416,2.6371143560350455e-05
461,461.0,0.9639215776367062,0.9959323766501303,0.001404694398008296,2.2567095907695888e-05,0.000512644046909455,0.00037864979347914356,2.5969135363621802e-05,0.0006820540199021616,0.9921798139043254,0.9879931035779357,0.9722178329683072,0.9738232314122296,0.9718373677148924,0.9902834623331946,0.9889337151754021,0.9886546904664975,0.9715616996875482,0.9909936126068581,0.9722292941225181,0.9902208477949042,0.990049443811342,0.9716961772064484,0.985510172720052,0.9940362118548814,0.9702609651841504,0.991214031591414,0.9681482576122463,0.9947792671884094,0.966852496166871,0.9661994744813396,0.9952383292264778,0.9949992432667367,0.9959323766501302,0.9647721668343421,0.9650376135456844,0.9925226803856456,0.9869379687629376,0.993847526937162,2.4242002652802893e-05,0.0005500739507466398,0.0005810397425460868,0.0006215228951688726,0.0006300037156620979,2.3011299366367088e-05,0.0008170275589413689,2.2567095907695888e-05,0.0006351267072575523,0.001404694398008296,0.0005493475868122594,0.0013579307419671614,0.0009914566103748105,0.0006432920250445265,0.0003350974348832813,2.5322366866897612e-05,0.0006558000463937397,0.0006557902055594157,0.0006678614562481202,2.6051147049732442e-05,0.0006820540199021616,0.0006909037155666499,0.0006555171229340723,2.5969135363621802e-05,2.5860952839284616e-05,0.0006938394477711855,0.000693502824085931,2.3558254719962757e-05,0.0006455956528871561,2.526129375588809e-05
462,462.0,0.9639066752025915,0.9959237346081122,0.001473448803405285,2.2195351412869504e-05,0.0005401757892879145,0.00039901311000927397,2.526733386466829e-05,0.0007215520138066272,0.9921104372146714,0.9873933384094694,0.9715797459628299,0.9731643526642529,0.9711822697051317,0.9902303275635331,0.9882042609944058,0.9886030376556189,0.9709143553717942,0.9900477192562327,0.9716347914010991,0.9892887942373544,0.9892486854484791,0.9710319176257791,0.9850547001123763,0.993979197212577,0.9695911402187545,0.9905580853208084,0.9674728603303714,0.9947188518161582,0.9661658289542956,0.9655072259514668,0.9945746614570025,0.9949390778721043,0.9958714243259057,0.9640769502161161,0.9643430878704464,0.9924613388848712,0.9862849481992672,0.9937897168747392,2.4363744553912922e-05,0.0005796716749657168,0.0006167290799767476,0.0006574687695034242,0.0006670143068586055,2.2674202729239453e-05,0.0008594553172627441,2.2195351412869504e-05,0.0006704255390911248,0.001473448803405285,0.0005782387066890718,0.0014257961954922897,0.0010422593077135242,0.0006810645870606951,0.0003525279186313664,2.4952529927513364e-05,0.0006945172518982331,0.0006916469774715643,0.0007067390931092319,2.5482985472321142e-05,0.0007215520138066272,0.0007300724917633675,0.0006903293712482217,2.526733386466829e-05,2.5179816681489132e-05,0.0007340951940273147,0.0007338147549139892,2.3301256638191332e-05,0.0006800945906469857,2.489451182109762e-05
463,463.0,0.9638812859269252,0.9959423235141739,0.00138112139537206,2.083127612079782e-05,0.0005064894053854899,0.00037412592041259624,2.3395409135939638e-05,0.000677111945045875,0.9922001805606352,0.9872074057967933,0.9713886956989912,0.9729746336658045,0.9709917238814548,0.9903378100878036,0.9879906073010197,0.9887149032557825,0.9707289115405083,0.9897799290946852,0.971464509257701,0.9890217523643269,0.9890182458191845,0.9708397265072165,0.9849594667483629,0.9940823980798031,0.9693999832994146,0.9903506269965912,0.9672821641881936,0.9948260312477901,0.9659731547516266,0.9653156287812905,0.994363332035201,0.9950471800156636,0.9959773517163922,0.9638812859269251,0.9641477745386159,0.9925619179256775,0.986085518802537,0.993893292106641,2.295935723690525e-05,0.0005428960618481761,0.0005790052625335408,0.0006167974008610858,0.0006259849979558335,2.126282740410648e-05,0.0008052180882098615,2.083127612079782e-05,0.0006287597000018954,0.00138112139537206,0.0005419427559696934,0.0013364362408023378,0.000976934700740795,0.0006390881150083161,0.00032991572775100455,2.33402731817249e-05,0.000651748469826904,0.000648049287338105,0.0006631799976856636,2.3700467079842665e-05,0.000677111945045875,0.0006849531944932385,0.0006467363460214105,2.3395409135939638e-05,2.3303107861064515e-05,0.0006889808515365271,0.0006887249366711247,2.1840440521323383e-05,0.0006371739369496042,2.3289590399938662e-05
464,464.0,0.9638422323603963,0.9959707007450679,0.0013395593868509683,1.8976204385628748e-05,0.0004854893546599367,0.00036153419029122575,2.1427132517846726e-05,0.0006443925446022145,0.9921975175315089,0.987522251697846,0.9716072612356703,0.9732009636288974,0.9712214154412345,0.990335656754248,0.9883760361922111,0.9887134810580559,0.9709588465391294,0.990291454394979,0.9716667250607359,0.9895221737359372,0.9894452925323521,0.9710705466377969,0.9851499053767713,0.994083736780766,0.9696343119109411,0.9906818440632126,0.967518550337223,0.9948291476039142,0.9662141115038481,0.9655588639596487,0.9946952640330359,0.9950496780083719,0.995980026032003,0.9641273339350825,0.9643929189573581,0.9925588068634368,0.9864233537831251,0.9938948051118444,2.086506308129173e-05,0.0005233111690167387,0.0005504100799664306,0.0005870723858540745,0.0005957926222660117,1.934824964178832e-05,0.0007783263691505072,1.8976204385628748e-05,0.000598939817499924,0.0013395593868509683,0.0005158204156037522,0.001295569933473859,0.0009457125359138645,0.0006075590774303723,0.0003135455521291939,2.123319498120867e-05,0.0006195716376936506,0.0006257187353747515,0.0006309588484883915,2.1621379826887294e-05,0.0006443925446022145,0.0006521423783783036,0.000626242213076165,2.1427132517846726e-05,2.1366582504433633e-05,0.0006566094420661006,0.0006562925267404202,1.9853042964991578e-05,0.0006152552714396174,2.1186846878711703e-05
465,465.0,0.9637913804535463,0.9959914236775476,0.001348231519114301,1.7182806557065462e-05,0.0004826634243995416,0.0003628880232599545,1.9823386471109997e-05,0.0006366014635037548,0.9922203728316491,0.9879085060531992,0.9719750685968418,0.973580946808541,0.9716067887908153,0.990356880500861,0.9888548966212539,0.9887349615658643,0.9713512903622327,0.9909318168889215,0.9720288114387461,0.9901502686996141,0.9899781936752207,0.9714540028819549,0.9854210733201594,0.9940996108778255,0.9700219200959266,0.9910999708201872,0.967909290739044,0.9948451427888916,0.966609025491902,0.9659575203040219,0.9951167975034575,0.9950621531569631,0.9959914236775476,0.9645228507656659,0.9647888117957834,0.9925768033046777,0.9868428115130857,0.9939105442562863,1.8916109758256645e-05,0.0005234090470574539,0.0005420808634597067,0.0005790591311388678,0.0005873592023481972,1.7521570461055395e-05,0.0007809599979530463,1.7182806557065462e-05,0.0005910800196161246,0.001348231519114301,0.0005086204743834937,0.0013033769502829742,0.000950263645816983,0.0005987260029594641,0.0003086455514144907,1.9284134689720505e-05,0.0006109456656510534,0.0006275397948416839,0.0006229874830409601,1.9830591070177264e-05,0.0006366014635037548,0.0006445735550656461,0.0006304142995323185,1.9823386471109997e-05,1.98155244467301e-05,0.0006497644519414726,0.0006494234251120925,1.7996501925562492e-05,0.0006162263761200097,1.924318625248154e-05
466,466.0,0.9637318570068782,0.9959928293206197,0.001300204433292598,1.6914267294446614e-05,0.0004611332440829718,0.00034853119080562956,1.9157252260155347e-05,0.0006065781388823793,0.9922182872312217,0.9882457513253906,0.972266639374538,0.9738840225867262,0.9719113949187063,0.9903521685889428,0.9892739034139784,0.9887304278104022,0.9716585094907286,0.9914978627445565,0.9723106601820624,0.9907039226087431,0.9904436810945821,0.9717544197251989,0.9856372558772147,0.994091125672792,0.9703249464548503,0.9914619316426769,0.9682143128307236,0.9948362786925791,0.9669151836489072,0.966262081589876,0.9954813493684238,0.9950480236444443,0.9959766734878689,0.9648310086191639,0.9650970446028231,0.9925723784573445,0.9872082122414559,0.9939017653682463,1.8017683635432173e-05,0.0005019679967109703,0.0005144214259799981,0.0005497650853971012,0.0005571925249007052,1.711532503674712e-05,0.0007506685743300909,1.6914267294446614e-05,0.0005606994756988157,0.001300204433292598,0.0004817076896706359,0.0012562348590840168,0.000914513045850923,0.0005680581354626298,0.0002923611725184013,1.8535427596964202e-05,0.00057982818773336,0.000602702802665011,0.0005915663449053454,1.9087647777059856e-05,0.0006044495220678574,0.0006120108978015122,0.0006065781388823793,1.9157252260155347e-05,1.9179962134746183e-05,0.0006170912003772247,0.000616793807134758,1.735911974182214e-05,0.0005913217185637108,1.8493597983733477e-05
467,467.0,0.9636667888208963,0.9959863732123081,0.0012123506384568831,1.6905938204849474e-05,0.0004299452651592342,0.0003246702742644148,1.8371970290338104e-05,0.000565371221448787,0.9921760708342173,0.9883611815282036,0.9722716320612314,0.9738916817797958,0.9719185136911878,0.9903156592251943,0.9894128594780195,0.9886945276025437,0.971667021135017,0.9916784766573613,0.9723086092173729,0.9908790551436266,0.9905967254245641,0.9717668235075664,0.9856768694853911,0.9940640486686702,0.97033871672697,0.9915879086968925,0.9682305922799359,0.9948180404051594,0.9669327670079727,0.9662807117664006,0.9956154100842045,0.9950346989502196,0.9959646836183202,0.9648515401145756,0.9651161844865502,0.9925347131840986,0.987328541868303,0.9938749249247137,1.7367652723654367e-05,0.00046843579425615456,0.00047976420658234675,0.0005128026899714315,0.0005193850790768373,1.6946729851440467e-05,0.0007003188432143094,1.6905938204849474e-05,0.0005223158050902349,0.0012123506384568831,0.0004485848226253435,0.0011713399697766355,0.000852908301392927,0.00052921940998621,0.00027127234154159115,1.7931264742528696e-05,0.0005400044559272739,0.0005618907824913158,0.0005507477239404564,1.832354487433688e-05,0.0005625956119628714,0.0005695304667128275,0.000565371221448787,1.8371970290338104e-05,1.8405434664462668e-05,0.0005745180788246545,0.0005741916768360279,1.6955194087981407e-05,0.0005517141882782113,1.788811694410065e-05
468,468.0,0.9635993026961046,0.9959892905228903,0.001226936924289921,1.5943061117918882e-05,0.00043944071356735135,0.00033083500309289305,1.7017186632499606e-05,0.0005795432469227556,0.9921635159779054,0.987974885686426,0.9718245625471246,0.9734343361590082,0.9714579626267273,0.9903170114553642,0.9889371003155542,0.9886975133845709,0.9712024323733481,0.9910466914422975,0.971867650812745,0.990257156442972,0.9900707506473192,0.9713052640297272,0.9853849508070929,0.9940657662724635,0.9698769871262529,0.991165903624393,0.9677697755471015,0.9948329144249768,0.9664700187704538,0.965821054831512,0.995199255385428,0.9950579652091114,0.9959892905228903,0.9643866684449199,0.9646520737041038,0.99253355943033,0.9869066311745924,0.9938770443906466,1.651013509691231e-05,0.00047793681365867146,0.0004955372626299612,0.0005298502041201758,0.0005352064114457349,1.594648705702083e-05,0.0007128429494157079,1.5943061117918882e-05,0.0005366641498700586,0.001226936924289921,0.0004606270109875845,0.0011864547330224131,0.0008663705154711476,0.0005452630703591439,0.000276455865588778,1.6740453246274597e-05,0.0005560416726536887,0.0005718559693598349,0.0005667210608734096,1.7017186632499606e-05,0.0005795432469227556,0.0005868766001280263,0.0005757091631033196,1.701122234904383e-05,1.705111854731989e-05,0.0005925537310680887,0.000592031064764514,1.6037742885326096e-05,0.0005627742681054182,1.6711312249872907e-05
469,469.0,0.9635325254330065,0.9960147360423537,0.0012514516659096107,1.5438664556574958e-05,0.0004519763883017542,0.00033940351682484193,1.639360862740532e-05,0.0005996848034048465,0.992091791954,0.9873165723811453,0.9711955947800034,0.9727869061192408,0.9708042628524396,0.9902527452673928,0.9881424620999604,0.9886374031416814,0.9705496280665282,0.9900159311816084,0.9712619296606135,0.9892410095440578,0.9891993657304328,0.970648211869414,0.9849034860688639,0.9939935303342374,0.9692170229641461,0.9904322460292031,0.9671069071755936,0.9947546630529116,0.9658040386750307,0.9651569888757842,0.9944585872059097,0.9949735830447426,0.9959023824859339,0.9637145337612282,0.9639818467008168,0.9924653581290852,0.9861960853804729,0.993805365911966,1.586833023547283e-05,0.0004912847915890327,0.0005145613462278074,0.0005495757668228938,0.000553838961900383,1.5438664556574958e-05,0.0007305499301657957,1.549885524401551e-05,0.0005534680973617588,0.0012514516659096107,0.0004743706515254574,0.0012112563294480847,0.0008862487455446938,0.0005644934681037347,0.00028165245431883957,1.60947522513875e-05,0.0005751903398104546,0.0005875195692579256,0.0005858164563856227,1.639360862740532e-05,0.0005996848034048465,0.0006072952474769037,0.0005923859495938848,1.6385652805256476e-05,1.6395760598675495e-05,0.0006136107762616159,0.0006129316336159265,1.5489388871120164e-05,0.0005784602872255858,1.6079363911856622e-05
470,470.0,0.9634695838321065,0.9960595430395227,0.001174622320406362,1.4528666012807273e-05,0.0004239566096785999,0.00031854039778878707,1.551903073334991e-05,0.0005615811148300885,0.99205996669846,0.9870556590725099,0.9709571290294313,0.9725498567511657,0.9705603511829896,0.9902270637541858,0.9878394606300342,0.9886134499431383,0.9703081011547858,0.9896396168425817,0.9710336930775841,0.9888696336256466,0.9888751922490527,0.9703984167154465,0.9847148266679361,0.9939605582321466,0.968969416961177,0.9901445973096372,0.9668614443665016,0.994729402081186,0.9655588998972353,0.9649139325309691,0.9941759017603199,0.9949496204988146,0.9958776971103254,0.9634695838321065,0.9637372842785251,0.9924401546543452,0.9859183056432386,0.9937723513088911,1.4703264576079783e-05,0.00046232989250142675,0.00048278625334215744,0.0005150881663238214,0.0005189510062932794,1.462705606964938e-05,0.0006864609876065049,1.4756485049635642e-05,0.0005180577945743819,0.001174622320406362,0.0004437263614770034,0.0011371615385121978,0.0008323407016588366,0.000528941947548131,0.00026212056964871613,1.5172410474986557e-05,0.0005387470525761948,0.0005526863727943103,0.0005485064041356684,1.551903073334991e-05,0.0005615811148300885,0.0005685784130600902,0.0005575374228408001,1.5536696736668592e-05,1.5507230175504154e-05,0.0005747652878363799,0.0005740843926682083,1.4528666012807273e-05,0.0005441125629118616,1.5160886982889631e-05
471,471.0,0.9634130894119871,0.9961164644029318,0.0011165570194465004,1.3239419118080844e-05,0.00039849152787410543,0.0003015257646430032,1.4182895050993515e-05,0.0005264679147100454,0.9920927360282353,0.9873615412480172,0.971220080921543,0.9728257739205071,0.9708393089553712,0.9902654861392076,0.9882209245848232,0.988653434162702,0.9705924558273988,0.9901485527586265,0.9713007642877065,0.9893681590902514,0.9892972982894567,0.9706745725467683,0.9849321932739352,0.9939973051773853,0.9692472170787224,0.9904836191727088,0.9671422468205546,0.9947727594180633,0.965841552469935,0.9651965628434684,0.9945206577607585,0.9949973805024911,0.9959262711743361,0.9637548224480386,0.9640221065538724,0.992476721770216,0.9862497051854282,0.9938088861948565,1.3399984600039131e-05,0.00043752349115413515,0.0004501731445680706,0.00048040458342782187,0.00048439994616837373,1.3366559019128409e-05,0.0006508248503067118,1.3498873527441558e-05,0.00048419546035009337,0.0011165570194465004,0.0004143194290285253,0.0010803135870461197,0.0007900726660727928,0.000493290919891276,0.00024579332235539055,1.3847926159209229e-05,0.0005025677728835322,0.0005218779328517011,0.0005116757621732961,1.4182895050993515e-05,0.0005238970346812696,0.0005305721314955669,0.0005264679147100454,1.4183920099203682e-05,1.4149045906392292e-05,0.0005359777020838819,0.0005353627146613279,1.3239419118080844e-05,0.0005147716106833816,1.3838216702855694e-05
472,472.0,0.9633635925635489,0.9961782530211145,0.0011124183956468451,1.2033954603632007e-05,0.00038980649247992433,0.0002986057445890337,1.2880986468388606e-05,0.0005143646512456519,0.9922220852649893,0.9878227705069221,0.9716778925372872,0.9733036966099995,0.9713217406072907,0.9904016437363148,0.9887818655868358,0.9887894923497788,0.9710857044310234,0.9908789399888168,0.9717698181934391,0.9900886027510286,0.9899129667470229,0.9711596413846426,0.9853121096778067,0.9941408810554052,0.9697359851836589,0.9909942517296056,0.9676363189716083,0.994924594148051,0.9663415718889946,0.9657013325982724,0.995040664905037,0.9951532307166657,0.9960822245684671,0.9642598593319228,0.9645272319433574,0.9926126197644847,0.9867458443608199,0.9939518639438226,1.2198750513031794e-05,0.0004324739807434328,0.0004353236141616686,0.00046479250239578627,0.00046913870739549447,1.2171433058931747e-05,0.0006453381282682255,1.2296723244126435e-05,0.000469916376991277,0.0011124183956468451,0.0004015670773846954,0.0010753482931584464,0.0007848098320759713,0.0004766773732686392,0.00023873708401684913,1.2582947865476398e-05,0.00048575656290608297,0.0005143646512456519,0.0004944946111057413,1.2891229170661468e-05,0.0005061199115279725,0.0005124650074969896,0.0005190742812156051,1.2880986468388606e-05,1.2845822627014725e-05,0.0005173515931551116,0.0005168158034014839,1.2033954603632007e-05,0.000508735242466199,1.2573896818294142e-05
473,473.0,0.9633211283957709,0.9962376617826053,0.0010796247917979293,1.1000965100298331e-05,0.0003722128795311217,0.0002883087993943999,1.1678120572800913e-05,0.00048766937129814987,0.9923828064298301,0.98815153706194,0.9720885760212555,0.9737310925515943,0.9717539877590311,0.9905615139396141,0.9891936873637637,0.9889480067505361,0.9715214546719753,0.9914403624388685,0.972180704891574,0.9906402767804305,0.9903734578533455,0.9716002661990244,0.9856387461918358,0.994313102960363,0.9701850998777937,0.9913574181238959,0.9680928025438565,0.9951028712029516,0.9668040623116863,0.9661684095902622,0.9954004793613513,0.995332277580196,0.9962608151566531,0.9647283888477255,0.9649956034809988,0.9927748578025891,0.9871028185530016,0.9941241897937294,1.1175251116119734e-05,0.00041772244142181483,0.0004107323571925721,0.000438774973614971,0.0004430026230258498,1.1116869237700242e-05,0.0006244179587761655,1.1226168743450018e-05,0.00044418748936876466,0.0010796247917979293,0.00037907671144095893,0.0010428501489255888,0.0007600963694919708,0.0004495575027818971,0.00022632426942817798,1.1446756158584703e-05,0.00045817088448561456,0.000495938242862625,0.00046641596512749867,1.1691712503767927e-05,0.0004772084343909572,0.0004829673394273828,0.0005009939117001628,1.1678120572800913e-05,1.1645055861476421e-05,0.00048766937129814987,0.0004871554096420306,1.1000965100298331e-05,0.0004910803123316074,1.1437978106760088e-05
474,474.0,0.9632857320176322,0.996287443575938,0.001013668622311382,1.0079895841573968e-05,0.00034951052431930247,0.0002708058932449146,1.0612973379199497e-05,0.0004577803167068367,0.9923974658760558,0.988300083519118,0.9721812451947429,0.9738298910503035,0.9718499382073403,0.9905797577026861,0.9893750402785829,0.9889664612724175,0.9716146212589312,0.9916743022488591,0.9722560605832263,0.9908716691907186,0.9905713352872146,0.9716983962205803,0.985734112321353,0.9943340326095282,0.9702835447766331,0.9915221073914493,0.9681937725513372,0.9951266189970488,0.9669051123921533,0.9662713010115959,0.9955732830979745,0.9953580683959118,0.9962874435759381,0.9648294543621027,0.9650964403232188,0.9927925380357479,0.9872651583639576,0.9941447833014065,1.030076811163164e-05,0.00039175572255749374,0.00038685575594766,0.0004129488438346404,0.0004169972262592965,1.0169277920854337e-05,0.0005858514501587043,1.0260658519173092e-05,0.0004183601439653431,0.001013668622311382,0.0003577894622713452,0.0009790472092893981,0.000713282190103156,0.00042300999054642685,0.0002115772465362387,1.0423304510859596e-05,0.0004308259171584654,0.0004650892230738244,0.0004382391828882304,1.0612973379199497e-05,0.00044814814699932205,0.0004531517939677441,0.00046966024602706867,1.0613976879880497e-05,1.0586911570530311e-05,0.0004577803167068367,0.00045725502511353343,1.0079895841573968e-05,0.00046056002145273563,1.0414225676526607e-05
475,475.0,0.9632574385381124,0.996322046178821,0.0010568606533289217,9.581282357910905e-06,0.00036793844179246253,0.0002838299471264572,1.0150517624994567e-05,0.000482795582387202,0.9923140062982395,0.9879975076627652,0.9717805613736147,0.9734129169424849,0.9714334963120476,0.9905041294001954,0.9890045313479191,0.988891887839908,0.9711981549495843,0.991183320949952,0.9718678337616329,0.9903885561815867,0.9901602456390486,0.971280752131644,0.985466756830497,0.9942647836415637,0.9698624200511526,0.9912011598640069,0.967770140204222,0.9950699205828379,0.9664765439349016,0.9658437917881663,0.9952638349851491,0.9953120642886056,0.9962448041889551,0.9643969049688442,0.9646644678555265,0.9927126996169631,0.9869393828757691,0.9940750871348909,9.922221704071962e-06,0.0004101782189273721,0.00041258772578425703,0.00043945798035263043,0.0004442926717769951,9.597391201410858e-06,0.0006121255170031638,9.624179056418325e-06,0.00044574670770973794,0.0010568606533289217,0.0003830733699747092,0.0010217064171721307,0.0007444128485759784,0.00045015804980506424,0.00022324016001597138,9.907210486184799e-06,0.00045753385237688385,0.0004894615626535532,0.00046439317345918935,1.008904009500189e-05,0.00047391501352511684,0.0004777929662612334,0.0004936914565833324,1.0150517624994567e-05,1.0157836281037634e-05,0.00048356719610607253,0.000482795582387202,9.581282357910905e-06,0.00048224287433657923,9.889576850754314e-06
476,476.0,0.9632362830661909,0.9963426969256594,0.0011269630008883592,9.213221349286796e-06,0.0003937638564642002,0.00030364473546024446,9.915761744341359e-06,0.0005151975210002779,0.9921694420073126,0.9873277432559058,0.9710250706884302,0.9726249563544463,0.9706432788691013,0.9903682186398227,0.9881889303140805,0.9887586963578692,0.9703995752314598,0.9901157359779802,0.9711096949406711,0.9893395980141737,0.9892614473737396,0.9704797034811928,0.9849081442899453,0.9941173441481705,0.9690522740826975,0.9904659233960931,0.9669516167352389,0.9949230137161778,0.9656514273067288,0.9650134932005375,0.9945366951261188,0.9951669209688707,0.9961001863481618,0.9635656487501125,0.9638336694404007,0.9925697912465324,0.9862135057364967,0.9939278539094143,9.814106747512647e-06,0.00044181310997870474,0.0004429496647433257,0.0004704738545581024,0.00047660479106330903,9.268111476443875e-06,0.0006560854306338346,9.213221349286796e-06,0.00047773220930465523,0.0011269630008883592,0.00041169965436868935,0.001090457717443838,0.0007957802074254779,0.00048295486192029367,0.00024075627862110054,9.719182612753574e-06,0.0004898721932668055,0.0005300389851362352,0.0004962532514844175,9.82323665267256e-06,0.0005054164665392412,0.0005082428728546615,0.0005340942033578187,9.915761744341359e-06,9.96069570871488e-06,0.0005151975210002779,0.0005141324884735598,9.321944983912155e-06,0.0005186682114837623,9.692458103892393e-06
477,477.0,0.9632223007108467,0.9963523180400331,0.0010756066850553477,8.559527493942471e-06,0.0003756363634841806,0.0002899013060672639,9.265416611890384e-06,0.0004896221393320914,0.9921039983524147,0.9870136522835415,0.9707037749513897,0.9722920120399484,0.9703092957641026,0.9903059105905779,0.9878111086138186,0.9886966332320444,0.9700658030960007,0.9896306340202483,0.9707971776654614,0.9888629361551112,0.9888492099768099,0.9701456218645897,0.9846659164446329,0.9940574834475991,0.9687165944489009,0.990124630548135,0.9666138526085377,0.9948654985800134,0.9653114526075317,0.9646748654179939,0.9941965287627814,0.9951086251923174,0.9960416893809035,0.9632223007108467,0.9634900751453545,0.9925061991214392,0.9858747346795835,0.993867781502652,9.184958120843884e-06,0.00042355525370300977,0.0004221163285548104,0.00044768334981495537,0.0004540193325904552,8.624701233564988e-06,0.0006276160901803539,8.559527493942471e-06,0.00045495609480503086,0.0010756066850553477,0.0003925289515714541,0.001040923998309027,0.0007602388741144671,0.00046027485999277355,0.00023052397434851046,9.102797054154013e-06,0.00046645725513825594,0.0005087675933993189,0.0004721722008287292,9.162214675495845e-06,0.0004805654645912905,0.0004828737249940503,0.0005122695647734067,9.265416611890384e-06,9.319801840052994e-06,0.0004896221393320914,0.0004885652764417969,8.675015459578959e-06,0.0004967831628357721,9.07629666098877e-06
478,478.0,0.9632151379365824,0.9963538317455217,0.0010346142442376398,9.56237973034997e-06,0.00036097133055435556,0.00027798598741606484,1.0803277823873004e-05,0.00046904552372476095,0.992167156824203,0.9872525406120479,0.9709320783604357,0.9725340740582356,0.9705533112146693,0.9903706557663863,0.9881081073796667,0.9887611169827935,0.9703120925648078,0.9900284017160684,0.9710278521246068,0.989253681700256,0.989180437896687,0.9703941089892624,0.9848611456718254,0.9941292877564082,0.9689661824758723,0.9903833348611611,0.9668661261419872,0.9949281489603455,0.9655643364056454,0.9649281910848654,0.994454499591183,0.9951650196212624,0.9960983596262913,0.9634774099331724,0.9637443156171587,0.9925706544839771,0.9861367325687185,0.9939384293945458,9.839706675906267e-06,0.00040644798677086163,0.00040312971158459193,0.0004284846166872803,0.00043460915780058464,9.591369638448675e-06,0.000603144610532391,9.56237973034997e-06,0.00043672062875412475,0.0010346142442376398,0.0003777745003565381,0.001001269149996212,0.0007308095573744525,0.00044025738117179025,0.0002235557857069042,1.0151110692829706e-05,0.0004462765321181809,0.000488808793938149,0.00045208820955468877,1.0535324717333534e-05,0.0004602966693656678,0.0004628693495559199,0.0004932780596918364,1.0803277823873004e-05,1.0860588474755478e-05,0.00046904552372476095,0.0004680942728988679,9.604401065416815e-06,0.0004765066567329936,1.0110359257315489e-05
479,479.0,0.9632128866299929,0.996350160265705,0.0010508986054948808,1.3985646506099612e-05,0.00037078749984937616,0.0002810132488483501,1.6766196993837683e-05,0.00048417726251003316,0.9923115138637016,0.9876348738639654,0.9713255511058305,0.9729462886467384,0.9709698185651315,0.9905171972507525,0.988580809293666,0.9889067301277441,0.9707372865709124,0.9906598761722528,0.9714219400174031,0.9898753533204814,0.9897082280639731,0.9708079815533431,0.9851837013399377,0.9942692215411765,0.969383040957834,0.9907976752706644,0.9672862501164813,0.995064178272537,0.9659847793798364,0.9653462308992221,0.994872241873963,0.9952953113774926,0.9962286972187969,0.9639006460968248,0.9641671709201162,0.9927151273041054,0.9865504043417819,0.9940788673019694,1.3985646506099612e-05,0.0004103824693682246,0.0004130427934394418,0.0004404577189903186,0.000447039101255556,1.407707493165895e-05,0.000610700556573325,1.4031802136790766e-05,0.00045089921150182885,0.0010508986054948808,0.0003918337129803556,0.0010171196449069708,0.0007408102200386025,0.000453127639725675,0.0002347215892552474,1.524673844453282e-05,0.0004600049583357731,0.0004944632802491107,0.00046685394311053686,1.6268178350984095e-05,0.00047574686138071234,0.0004792253303480289,0.0004996784240755916,1.6766196993837683e-05,1.680910864349207e-05,0.00048504663822503444,0.00048417726251003316,1.4136255088731832e-05,0.00048088470793838136,1.518932468152224e-05
480,480.0,0.9632132500331969,0.996344225824162,0.0010316771981343504,1.680659931126629e-05,0.0003670252707445437,0.0002748698440347449,2.07372361478502e-05,0.00048228751517161655,0.9923593130260819,0.9879836068620059,0.9717213818075384,0.9733605038627107,0.9713859951224404,0.9905636284568311,0.9890125513957637,0.9889525093511509,0.9711610236740553,0.9912417526805053,0.9718231158810924,0.9904473769892868,0.9901890383973929,0.9712267317685668,0.9854649077187124,0.9943168059743268,0.9698044123914364,0.9911744975889576,0.9677115538711459,0.9951069059258206,0.9664118316889193,0.9657713146480703,0.9952460530037885,0.9953321058508596,0.9962654880506516,0.9643330600832982,0.964598628136048,0.992762218561431,0.9869298260555839,0.9941264414257969,1.680659931126629e-05,0.00040061791088885244,0.00040845592342705217,0.0004364155420754145,0.0004429803348129204,1.7037758627961136e-05,0.0005976566581048817,1.6956210298352972e-05,0.00044726749171858154,0.0010316771981343504,0.00038903266499323776,0.0009985656661553655,0.0007258072547992338,0.00044964363012922815,0.00023583879097512095,1.8730625790166843e-05,0.0004570964177850065,0.00048323459698612766,0.00046460515101522245,2.0133154421089883e-05,0.0004736809798166952,0.0004777251061483361,0.000488498415102756,2.07372361478502e-05,2.077342852595415e-05,0.0004831037171493725,0.00048228751517161655,1.716480236575783e-05,0.0004695588555701763,1.8668485888371443e-05
481,481.0,0.9632139313883125,0.9963389506444732,0.0009642683596495141,1.6053730798020653e-05,0.00034423694017862635,0.0002571005428713364,1.9687772475105908e-05,0.00045102151588417887,0.9923541662199838,0.9882036325318162,0.9719119482483423,0.9735636759605727,0.971582529033675,0.9905517063031571,0.989291102118819,0.9889403024316958,0.9713525527566513,0.9916274963870009,0.9719967147718143,0.9908253646179564,0.9905020187535084,0.9714319204545845,0.9856159498590742,0.9943225139823313,0.9700133306195792,0.9914078503685404,0.9679228925825907,0.9951117867085304,0.9666281641685787,0.9659851955875552,0.995477132544959,0.9953382180321695,0.9962729572794292,0.9645597521031756,0.9648239691454706,0.992758883935014,0.9871703482757589,0.9941315312821625,1.6053730798020653e-05,0.00037414229963755787,0.00038431394815080055,0.0004109256383823207,0.00041681278581133584,1.6245886139423393e-05,0.0005583833412544566,1.6162023536115238e-05,0.00042068693189052496,0.0009642683596495141,0.00036563871981455854,0.0009333997878807071,0.0006782486182666218,0.00042307320812367015,0.0002215314271062575,1.782946166830122e-05,0.00043012570624986654,0.00045102151588417887,0.00043725061073159147,1.9124637156500593e-05,0.0004458286990028371,0.00044956938456821335,0.0004558009368869126,1.9687772475105908e-05,1.9727229946273007e-05,0.00045466671591482856,0.000453886686663377,1.6396813153420036e-05,0.0004385344120014544,1.777091661404685e-05
482,482.0,0.9632126339374574,0.9963372569502177,0.0009978880687798346,1.666071164447781e-05,0.0003656702968254886,0.0002691587107202421,1.9687931107458946e-05,0.0004859229838917657,0.9924150410173287,0.988018789832675,0.9717335938802039,0.9733834680986744,0.971400553793606,0.9906152934459552,0.9890777360105912,0.9890024646617513,0.9711711575127443,0.9913709318217231,0.971828001243364,0.9905731925526038,0.9902749649457543,0.9712485602447725,0.9855131980908687,0.9943888937519624,0.9698282429714544,0.9912136779945845,0.9677375782646668,0.9951760460067753,0.9664379080854302,0.9657916517681856,0.9952848595696066,0.9954026284028955,0.9963372569502177,0.9643667999773046,0.9646308469581849,0.9928226647555505,0.9869733435774944,0.9941970451285721,1.7041430269319677e-05,0.00038764078511972734,0.00041788493378558405,0.00044795219790726837,0.0004535905639604333,1.6821891036850488e-05,0.0005781032213311145,1.666071164447781e-05,0.00045837921504807605,0.0009978880687798346,0.00040065068181392455,0.0009656326977110616,0.0007024595536582312,0.00046085641194527975,0.0002358398915139717,1.8417614400614586e-05,0.00046888019914068915,0.0004662843712149806,0.00047669701295895573,1.9370994974611157e-05,0.0004859229838917657,0.0004898733359143482,0.0004683963947244459,1.970132732875789e-05,1.9687931107458946e-05,0.0004952268394918045,0.0004943956481306478,1.721372190143372e-05,0.00045427038713038916,1.8367886928599715e-05
483,483.0,0.9632070609227508,0.9963409333810723,0.0010846594883512713,1.7989628288002618e-05,0.00040585083097628276,0.0002956895312494476,2.062676709131503e-05,0.0005492078946660137,0.9923700385933045,0.987436075252429,0.9711185453938312,0.9727440287956839,0.9707593979722825,0.9905734844697073,0.9883700510589645,0.9889607809729574,0.970533091028711,0.9904522433338859,0.9712338046295785,0.9896723143795723,0.9894986020762405,0.9705996108733699,0.9850699254022567,0.9943384356525155,0.9691722480453109,0.99058204955153,0.96707505264176,0.9951232182392297,0.9657634765129981,0.9651078374359505,0.9946490895231357,0.9953492891861562,0.996285006099702,0.9636878777270289,0.9639520653444293,0.9927773038226947,0.9863405836875878,0.9941469677972762,1.888738613823273e-05,0.00042302598472723026,0.00047153676205354385,0.0005066122331137535,0.0005122291525163897,1.823692809439136e-05,0.0006297583893690959,1.7989628288002618e-05,0.0005181181456524523,0.0010846594883512713,0.00045508940417392837,0.0010491994966903445,0.0007648236446790169,0.0005208235192285742,0.00026297535820390906,1.9914569902529885e-05,0.0005301319783444924,0.0005079501136366894,0.0005390807840767173,2.0555596492981475e-05,0.0005492078946660137,0.0005534902679610493,0.0005075710005227321,2.0688981503001337e-05,2.062676709131503e-05,0.0005594009134813645,0.0005585546886977871,1.8891739707993652e-05,0.0004956209987170501,1.9873113206632166e-05
484,484.0,0.9631949155863102,0.996347234241102,0.0010473500179220385,1.7392168270925675e-05,0.0003931272934215031,0.0002860039223641464,1.96784772263097e-05,0.0005328853458765938,0.9922820393448752,0.986969261987085,0.9706647964186269,0.9722731381804833,0.9702935053273039,0.9904873886778095,0.9878090468211304,0.9888714929671427,0.9700781311344189,0.989745710475557,0.9708234944201004,0.9889777544760918,0.988891441379362,0.9701259924748127,0.9847147777948994,0.9942479740875161,0.9686948282903635,0.990080635599949,0.9665918046140096,0.9950412675637673,0.9652716519024235,0.9646073120103863,0.99414758354346,0.9952745260107091,0.9962123018289489,0.9631949155863102,0.9634583630363651,0.9926897746495917,0.9858335536004972,0.9940575912502819,1.8349759475995914e-05,0.0004094545358488207,0.00045788965680308854,0.0004921423012845898,0.000497419942509778,1.763915859022627e-05,0.0006089574128078951,1.7392168270925675e-05,0.0005030337331639474,0.0010473500179220385,0.0004421461714861147,0.0010129880549540604,0.0007391500548748521,0.0005056075241213016,0.00025516405734940094,1.9200766653929274e-05,0.0005145542741862182,0.0004912481946419763,0.0005231960413504387,1.966306651261005e-05,0.0005328853458765938,0.0005367752275774943,0.0004903598502114201,1.9740193915592067e-05,1.96784772263097e-05,0.0005427475346147267,0.000541980976892548,1.8303569242086567e-05,0.0004796404576280064,1.916027665210415e-05
485,485.0,0.9631744629624291,0.9963522802504692,0.000986170971383151,1.7825382789061123e-05,0.0003690046219454668,0.000268175236903519,1.948661099889691e-05,0.0004980721229476615,0.992239846786883,0.9870062048862548,0.9707575329725507,0.972372742794047,0.9703934470604946,0.9904374682545865,0.9878741920664307,0.9888186480044717,0.9701859688307811,0.9898733575924613,0.9709344838816308,0.9891022146920385,0.9889786256686044,0.9702285736401969,0.9847517755103136,0.9942050974381629,0.968799445103072,0.990134506479081,0.9666946950683273,0.9949933788874532,0.9653715099438389,0.9647030299018272,0.9941997993961256,0.9952251091909756,0.9961628412583251,0.9632933896057584,0.9635573423838892,0.9926461593272855,0.9858748920364256,0.9940143751383801,1.860614944996745e-05,0.000384224239519196,0.0004280266632062104,0.0004604904984331168,0.00046561485074199653,1.807110479886267e-05,0.0005722659034334623,1.7825382789061123e-05,0.00047137208287769176,0.000986170971383151,0.0004139700431504346,0.0009538771879914348,0.0006955025694295336,0.00047292979109577474,0.0002406962544974029,1.9408148034080834e-05,0.0004812246217802199,0.0004605891057834751,0.0004893130475928875,1.962387609843152e-05,0.0004980721229476615,0.0005014283298310772,0.00046007221830168083,1.948661099889691e-05,1.9436335774926965e-05,0.0005072095388530181,0.0005064609473993216,1.8596479629529347e-05,0.0004502065577708081,1.936702477069132e-05
486,486.0,0.9631462152540992,0.9963521921293357,0.0009846113745906777,1.8956500583043346e-05,0.00036713134922990566,0.0002667668732887158,2.0276373111623256e-05,0.0004940849279663029,0.9923211314435402,0.9873341128651988,0.971113748880854,0.9727424489705303,0.9707656372770795,0.9905173659830909,0.9882886124612253,0.9888984463719993,0.9705647960582605,0.9904429181607736,0.9712856764024314,0.9896610902326658,0.9894440857378021,0.9705982699103327,0.9850173602603683,0.9942774488451679,0.9691694947230536,0.9904874096164645,0.9670647674046013,0.9950517799178954,0.9657404467967385,0.9650661109854813,0.9945457333486403,0.9952770094167284,0.9962146016455103,0.9636667213516963,0.9639307422050218,0.9927245220908263,0.9862302130151304,0.9940863472219946,1.9613809835835375e-05,0.00038083200305324055,0.0004247190122399424,0.0004578580035343364,0.0004631703459575054,1.921744097581027e-05,0.0005688338970957725,1.8956500583043346e-05,0.0004700627249840797,0.0009846113745906777,0.0004127167713388922,0.0009524225932419617,0.0006929726844399002,0.0004698715312899966,0.00024055808034630397,2.0310769051112608e-05,0.0004779186276602144,0.00045557740076534846,0.00048599297793129,2.0230782984947455e-05,0.0004940849279663029,0.0004966929348657498,0.0004552315332815388,1.979799503963525e-05,1.975745801221672e-05,0.0005031799628235949,0.0005023375353310345,1.9620838181516688e-05,0.00044651358638374435,2.0276373111623256e-05
487,487.0,0.9631112464564874,0.9963430905978641,0.0009817593940295685,1.7988128476368715e-05,0.00036343369031556055,0.00026549516513536765,1.9279698576317618e-05,0.000488653270168552,0.9924236962552605,0.9876395728030347,0.9714492966210346,0.9730936418647566,0.9711159156198984,0.990618180500469,0.9886709649689411,0.988999922184886,0.9709146769039461,0.9909630116871516,0.9716084274085661,0.9901721672334945,0.9898708325102515,0.9709485968104412,0.9852734396119054,0.9943726566867939,0.9695217656151887,0.9908118509043191,0.9674207570256378,0.9951395712412106,0.9660947215084542,0.9654131029573877,0.9948605640949433,0.9953597519847125,0.9962978935866416,0.9640294433877938,0.964292500595537,0.9928263920878533,0.9865619257816598,0.994181596017911,1.8632033649284003e-05,0.0003764993617474817,0.00041945176678812225,0.0004531018405077576,0.0004578862788543212,1.8241932321181588e-05,0.0005641701289898462,1.7988128476368715e-05,0.0004650407981192193,0.0009817593940295685,0.00040823739897771446,0.0009494977274326315,0.0006887644239944553,0.00046475689151350276,0.0002375223809788928,1.9314398795549435e-05,0.00047270485390019817,0.00044920607409404406,0.0004807824102904083,1.910993889156524e-05,0.000488653270168552,0.0004905195907878072,0.0004485418909159853,1.8584199686599216e-05,1.85562968143066e-05,0.0004983691181678281,0.0004973679029357718,1.8639567741754077e-05,0.00044183101131978073,1.9279698576317618e-05
488,488.0,0.9630706305647606,0.9963210963762162,0.0009245689221137153,1.6711664184074052e-05,0.0003402401206923447,0.00024936295906238673,1.808071187310966e-05,0.00045637247236691633,0.9924577970096573,0.9879384441476099,0.9716986799522386,0.9733505281974961,0.9713711624563383,0.9906482151564697,0.9890370852864435,0.9890301467787118,0.9711654191352012,0.9914434823940186,0.9718289418506378,0.9906445984228337,0.9902737150094383,0.9712041426535429,0.9854765601642357,0.9943981277384115,0.9697746415645842,0.9911410616090923,0.9676732940369862,0.9951647853158138,0.9663439946330957,0.9656553477754526,0.9951927458608799,0.995383711285759,0.9963210963762162,0.9642798174853018,0.964543310017726,0.9928556026391271,0.9868901038851937,0.9942077609440625,1.7338484358679984e-05,0.0003531955494330021,0.00039118308429943004,0.0004229268179243133,0.00042693137197794917,1.6962560104084882e-05,0.0005300009651399769,1.6711664184074052e-05,0.00043330877158227423,0.0009245689221137153,0.0003800855209439467,0.0008940396911451323,0.0006475998749497174,0.00043374468469796446,0.000221654346894066,1.8130286537683108e-05,0.0004412648718161991,0.0004207414075122856,0.00044884220664252213,1.788383756038927e-05,0.00045637247236691633,0.0004578730834527432,0.0004199348104000765,1.7393921289451487e-05,1.738112894278875e-05,0.00046602144932476983,0.00046499882111985077,1.7395514910201976e-05,0.0004146367872730336,1.808071187310966e-05
489,489.0,0.963025441574086,0.996283814897141,0.0009101073072501219,1.5551721981553603e-05,0.00033657824693087394,0.0002466096256459513,1.6924090161593966e-05,0.00045377744590685136,0.9922969195564727,0.9878557095283567,0.9715597443584552,0.973191689066451,0.9712156187570322,0.9904714447166988,0.988950001860198,0.9888524010071351,0.970999816330346,0.991366025061606,0.9716520107044572,0.990566341783508,0.990189151860412,0.9710463568867413,0.9853307768082767,0.9942112778551586,0.969606228412626,0.9910317033519452,0.9674982020029318,0.994955780458886,0.9661636090367373,0.965467616613433,0.9950718440950972,0.9951650204609717,0.9961017890985862,0.9640969591972692,0.9643606423328499,0.9926768992645798,0.9867985141938376,0.9940218860678909,1.6142865072903413e-05,0.00035052482709325517,0.0003881885789274738,0.00041933852315356664,0.00042331795528276,1.5796598019354698e-05,0.0005243607478227636,1.5551721981553603e-05,0.0004287397398575858,0.0009101073072501219,0.00037574389043116847,0.000879684428659816,0.0006393071653621626,0.0004302767671359215,0.00021740197014100905,1.6983282920505315e-05,0.00043788419126733903,0.0004168513460647821,0.00044543395174876814,1.6733545190381275e-05,0.00045377744590685136,0.00045646023367913285,0.0004165353222838068,1.628838292124542e-05,1.6275658818960143e-05,0.00046296506182115965,0.0004620596156931968,1.6233732286576194e-05,0.0004114584609705052,1.6924090161593966e-05
490,490.0,0.9629767534796299,0.9962347904437353,0.0009844650272311114,1.4872755542332363e-05,0.0003656626422882621,0.0002685915914348123,1.6164168972497686e-05,0.0004953932333362029,0.9921004208804532,0.9875079799694294,0.9710975059423328,0.9727177021729956,0.9707349909618627,0.9902763628991762,0.9885266025723431,0.9886598969885328,0.9705155120028303,0.9908109428295631,0.971198399426938,0.9900195735908783,0.9897210137457043,0.9705638179922829,0.9849829208162039,0.9940176857708812,0.969113471844793,0.9906505688312074,0.9669968376620892,0.9947465512627153,0.9656531716334203,0.9649490851405992,0.9946864158431695,0.994951648314522,0.9958879014346776,0.9635794787810641,0.9638440804906132,0.992481983767883,0.9864240764658566,0.9938278647922836,1.5412488664785707e-05,0.000385542109202725,0.00042264926912373175,0.00045614106687645524,0.00045959693160024014,1.5040070927712654e-05,0.0005735850596798183,1.4872755542332363e-05,0.0004627771853664965,0.0009844650272311114,0.0004035158147528122,0.0009510774769616885,0.0006958802064815719,0.00046788790643895086,0.00023504083632451208,1.62359488228464e-05,0.0004763023278194777,0.0004567397897804559,0.00048477875972136383,1.590669811478897e-05,0.0004953932333362029,0.0005006232979250274,0.0004570434083650692,1.540346455622878e-05,1.5351800133509283e-05,0.0005044797881785197,0.0005037689723882732,1.5480029207148003e-05,0.00045272337615151324,1.6164168972497686e-05
491,491.0,0.962925640276559,0.9961790520116828,0.0009820571344833285,1.4835948844139101e-05,0.0003652086719981816,0.0002683048866003805,1.591254603085819e-05,0.0004941138408680407,0.9919012260846659,0.9870178973112438,0.9705450955605125,0.9721479785559519,0.9701604199178109,0.9900752425328613,0.987938776446616,0.9884601881144465,0.9699428524316431,0.9900659958512456,0.9706662811015655,0.9892849534719522,0.9890811950871455,0.9699800428791404,0.9845385423056549,0.9938071758316875,0.9685240096140939,0.9901115616245478,0.9664016827177019,0.9945345386660605,0.9650506962292754,0.9643398933082574,0.9941409353644874,0.9947386967609373,0.9956745781017846,0.9629737219014508,0.9632386974469902,0.9922806818342086,0.9858936524991311,0.9936175575688511,1.5174741723346304e-05,0.0003894564268030109,0.00042123915430349236,0.000454403688833007,0.0004570247092052973,1.487791879536476e-05,0.000577004754396723,1.4835948844139101e-05,0.0004582774417146311,0.0009820571344833285,0.00039775180254591867,0.0009486869682050586,0.0006973806667562918,0.0004657270353435445,0.0002356004283236669,1.5995934621398515e-05,0.0004740693308277798,0.00045985498448282273,0.0004827768658570194,1.561309320168657e-05,0.0004941138408680407,0.0005005686250318709,0.0004603628964984171,1.5043806566003005e-05,1.4952393046669493e-05,0.0005026911768318725,0.0005021375164995783,1.523889756439256e-05,0.0004574294317402175,1.591254603085819e-05
492,492.0,0.9628731759600405,0.9961216285966666,0.0009133983266177276,1.4084318669221803e-05,0.00033892416152466023,0.000249072824532362,1.5066912058201229e-05,0.0004575127264041615,0.991903347229766,0.9869826183941901,0.9704847301885363,0.9720832891777083,0.9700939263232982,0.9900721455105478,0.9879020974424512,0.9884584959157338,0.9698810066043173,0.9900341526315939,0.9706138055810168,0.9892549608521355,0.989044209412226,0.9699052592388417,0.9844940198741741,0.9937931025053788,0.9684443991090446,0.9900764364123056,0.9663180263500677,0.9945178618765325,0.9649566741671859,0.9642368012433662,0.9941023271946933,0.9947202577397363,0.995654948611017,0.9628731759600405,0.9631396583186576,0.9922771324514029,0.985857184780832,0.9936036521014752,1.4463820550002906e-05,0.0003612725440383439,0.00039083470488498497,0.0004215763825548611,0.00042407990726758967,1.424956321303695e-05,0.0005357119324170673,1.4255278804356277e-05,0.0004255669607408924,0.0009133983266177276,0.0003692805000056424,0.000882290757891558,0.0006478512170989299,0.00043181741754114405,0.00021878377914934238,1.5145626174912106e-05,0.00043938481814917956,0.0004261462220405253,0.0004472811216732734,1.47330255684209e-05,0.0004575127264041615,0.0004630927281045373,0.0004262993804690726,1.4176631179735755e-05,1.4084318669221803e-05,0.00046552687733076534,0.0004650282575345248,1.450586835497922e-05,0.00042430723925282433,1.5066912058201229e-05
493,493.0,0.9628204835094831,0.9960675491943705,0.000887388615335442,1.3517968536798125e-05,0.00032730380115500587,0.0002410117496489032,1.4856820688705338e-05,0.00044074994433579776,0.9919524333879085,0.9872736366447067,0.9708072041124866,0.9724150775565915,0.9704237519989155,0.9901116579257394,0.9882645436351996,0.9884985854673832,0.9702091453444236,0.9905216286484338,0.9709167157355092,0.9897332656537279,0.9894480898142747,0.9702335456582458,0.9847190404630283,0.9938313193895033,0.9687721075244672,0.9903867614015907,0.9666430881127822,0.9945514937357625,0.9652806251696311,0.96455566229018,0.9944173238552192,0.9947520035534224,0.9956869416700236,0.9631988391823085,0.963465382914433,0.9923187986136378,0.9861808189034772,0.9936420650580229,1.4606501942660264e-05,0.0003460094984449636,0.00037830535369338047,0.00040834789153550356,0.000410789716758259,1.4318860003925617e-05,0.0005158750403388767,1.4314854731508646e-05,0.0004129807230478839,0.000887388615335442,0.0003583869988276601,0.0008570144447469848,0.0006260241985397216,0.0004175708950633892,0.00021133908899206613,1.49325391752374e-05,0.0004245973165464651,0.00040776794920613845,0.0004319168506669063,1.4240679164019221e-05,0.00044074994433579776,0.0004445512094711306,0.0004066776796580289,1.3591814836760017e-05,1.3517968536798125e-05,0.00044896480029406875,0.00044844912806551876,1.4576959460991016e-05,0.00040644969254138196,1.4856820688705338e-05
494,494.0,0.9627688818412631,0.9960218428004781,0.0008853577932416676,1.3193194407076397e-05,0.0003227704922320205,0.00023897905656540842,1.4881888559239742e-05,0.000430568444708334,0.9920941895304404,0.9875799425229506,0.9711571898088647,0.9727801963975901,0.9707896807169691,0.9902559573102259,0.9886405374158239,0.9886429623648216,0.9705744909220732,0.9910184945958369,0.9712508887371902,0.9902228435226561,0.9898634266519499,0.9706047742903106,0.9850001250415875,0.9939764529492616,0.969149468600917,0.9907175992065272,0.9670272223380115,0.9947019187623858,0.9656727438676572,0.9649506434305904,0.9947530301536152,0.9949085104698979,0.9958452996095544,0.9635997375395376,0.963866052562328,0.9924630054149951,0.9865111245096476,0.9937870000048707,1.4934899952053893e-05,0.0003418789426127032,0.00037194073797403395,0.0004016119050399506,0.0004037176383375004,1.4552897186372132e-05,0.00051170891447932,1.455583129073948e-05,0.0004057067386774473,0.0008853577932416676,0.0003510594146088274,0.0008550192137939516,0.0006222870150200586,0.000409786442149062,0.00020873483980142206,1.4881888559239742e-05,0.0004161673069699785,0.0004026459012882635,0.00042309500180414615,1.3992278908859742e-05,0.000430568444708334,0.00043252160523705633,0.0004007175364486638,1.3255996118798692e-05,1.3193194407076397e-05,0.0004390610005491175,0.0004385306429109018,1.4804665418959658e-05,0.0004020071690553688,1.4818910410738835e-05
495,495.0,0.9627197388559993,0.9959895384106732,0.000845767431578709,1.554961395472325e-05,0.00030585665581667106,0.00022636910195702027,1.6045002112468173e-05,0.00040349915732654825,0.9922088147524574,0.987915982207382,0.9714134415163728,0.9730454012609849,0.9710554177607684,0.9903734275363579,0.9890465572989049,0.9887627075540523,0.9708367011026876,0.9915365593950624,0.971487242304578,0.9907314695876103,0.9903055849258512,0.9708776275989093,0.9852535643469661,0.9941015510331058,0.9694265479166627,0.9910857636037451,0.9673092827177493,0.9948377135985246,0.9659594474322151,0.9652404888012813,0.9951307729388578,0.9950505914522718,0.9959895384106732,0.9638904998981249,0.9641569575144627,0.9925803972862518,0.9868713015959547,0.9939114085770961,1.554961395472325e-05,0.00032530213266103415,0.00034979978754575564,0.00037764933889706983,0.00037943350961665143,1.5573295518301248e-05,0.00048763520441715073,1.5602162245551616e-05,0.00038104222709213096,0.000845767431578709,0.00032908294313032293,0.0008167457865968598,0.0005934821461213295,0.0003849328325410208,0.0001973015178082754,1.6128432107298695e-05,0.0003906211593556247,0.0003831635649008906,0.0003969794995107886,1.5989930937503977e-05,0.00040349915732654825,0.000404658966735422,0.0003812495146358042,1.5649116253092482e-05,1.561448535286466e-05,0.00041148769447803935,0.0004110150114041773,1.5850376589126937e-05,0.0003828478330755917,1.6045002112468173e-05
496,496.0,0.9626744224543098,0.9959743435601502,0.0007886990428911854,2.058602469943697e-05,0.0002921748180718001,0.00020974579746403467,2.421093568621285e-05,0.0003886519794128859,0.9921716862710731,0.9878352285777889,0.9712934612633055,0.9729166021548162,0.9709278702472148,0.9903345118860616,0.9889578938935055,0.988726770572831,0.9707059997318445,0.9914411438251031,0.9713585125794033,0.9906351354946875,0.9902133381118388,0.9707489780474394,0.9851617370524384,0.9940529090040395,0.9692965514659438,0.9909762346138965,0.9671783364311225,0.9947813759766243,0.9658287189756989,0.9651084936920671,0.9950100496686809,0.9949894111354725,0.9959298096523169,0.9637608649049447,0.9640270719156515,0.9925377455554247,0.9867803374315707,0.9938632067844155,2.058602469943697e-05,0.00030371271518834754,0.00033475862761367007,0.0003613391451347424,0.0003634127285927786,2.1221957151300217e-05,0.0004549790935312665,2.1176689191926014e-05,0.00036553166620084606,0.0007886990428911854,0.0003168791332422308,0.0007617472505216877,0.0005537341783392386,0.0003686157986150022,0.00018972868848132526,2.217230248691364e-05,0.0003749901975855247,0.0003581634267521339,0.0003817090154534064,2.3795602821533473e-05,0.0003886519794128859,0.0003908485619009776,0.0003568654389393688,2.421093568621285e-05,2.4244141863603432e-05,0.00039655002724797933,0.000396030617736554,2.1549055639369166e-05,0.000357275941584291,2.2064557648257938e-05
497,497.0,0.9626343005368131,0.9959746799421503,0.0008053864510013312,3.0204501112570507e-05,0.0003134661764384369,0.00021469398908710707,3.649805889696878e-05,0.00042624545768487064,0.99210392594065,0.9873526093470781,0.9707820472749639,0.9723856425881513,0.9703937246918155,0.990270575996569,0.9883653727503786,0.9886654193217581,0.9701699248974558,0.990663909274571,0.970859139524881,0.9898693147206044,0.9895595899173021,0.9702115456158155,0.9847829248390436,0.9939817201049115,0.9687528790982199,0.990430818141136,0.966628635506902,0.9946976973550321,0.965272025556251,0.9645468033460748,0.994459286928453,0.9949014811718759,0.9958412330501349,0.9631963822830368,0.963462962022002,0.9924705949205719,0.9862526156989516,0.993792471664118,3.0204501112570507e-05,0.0003142677336691958,0.0003634921815833309,0.00039167583781300297,0.00039485984646519634,3.112578508258305e-05,0.00046849797676385926,3.088644353044092e-05,0.00039746292495457047,0.0008053864510013312,0.00034582265010113744,0.0007785089738192637,0.0005686713891088045,0.0004010546595863941,0.00020974968795975436,3.2598697975875375e-05,0.0004093155347630044,0.0003723220105865491,0.00041751803743133995,3.5576437715716117e-05,0.00042624545768487064,0.00043069340042337415,0.00037270415200082004,3.649805889696878e-05,3.6598175758605855e-05,0.0004348126388551704,0.0004341591968160671,3.1460847230954935e-05,0.00036932268941029995,3.249291505205248e-05
498,498.0,0.962600741004128,0.9959876477894257,0.0008086974633324418,3.465910581844315e-05,0.00032423732105558615,0.00021690545022058218,4.2197909017005314e-05,0.0004474213246062244,0.9920519428456179,0.986821975624438,0.9702828853852671,0.9718738461271341,0.9698785660287776,0.9902262280828719,0.9877231513754022,0.9886218434838595,0.9696566264682767,0.9898386260946743,0.970388938350997,0.9890559455570467,0.9888560611961741,0.9696943986916815,0.9844023075477956,0.9939363816271347,0.9682322467147645,0.9898426797984105,0.9661056699551999,0.9946488210615945,0.9647456129886354,0.9640165028812723,0.9938630685365906,0.9948522995136448,0.995792578482006,0.9626668599388043,0.9629340404857532,0.9924248533113443,0.9856770572926481,0.9937472841451341,3.465910581844315e-05,0.00031941379736349023,0.00037864332143404254,0.0004075433230506887,0.000411475927886017,3.57564728394424e-05,0.0004740979275664482,3.5401433894834554e-05,0.00041366689214984085,0.0008086974633324418,0.00035988214908720423,0.0007821126719645366,0.0005739958386503738,0.0004189756535612391,0.0002213805539343511,3.7846069563396686e-05,0.00042822706151730567,0.0003793509742096488,0.0004372508439714417,4.11227206965177e-05,0.0004474213246062244,0.0004536207571398176,0.0003810235550686717,4.2197909017005314e-05,4.235012356788329e-05,0.000456442466719911,0.00045565120546456827,3.60862189038185e-05,0.0003750894706154308,3.773639807255418e-05
499,499.0,0.9625751117568724,0.9960103473347289,0.0007531690958541428,3.209117163290722e-05,0.0003027451281328265,0.00020237946598109936,3.941551224912433e-05,0.0004189738992173678,0.9920617954238327,0.9867991457854622,0.970215291558508,0.9718008657828163,0.9698012018112014,0.9902318812968294,0.9876954438911918,0.9886287504532124,0.9695715184053706,0.9898078358095577,0.9702944202694881,0.9890232637003821,0.9888269645857969,0.969615797396836,0.9843641145024522,0.9939377283481546,0.9681500100717678,0.989800000609742,0.9660209548806241,0.9946391281370193,0.9646593782278023,0.9639317803275066,0.9938123098523517,0.9948345834420471,0.9957728890988018,0.9625751117568724,0.9628430462000654,0.9924315668021898,0.9856486666359296,0.9937481403887266,3.209117163290722e-05,0.00029749877832233566,0.0003542441169141314,0.00038120784122148667,0.00038485121842055467,3.316004441070601e-05,0.00044159647074446955,3.280572895420593e-05,0.0003865918010414064,0.0007531690958541428,0.0003360457984906514,0.0007283250873275428,0.000534703464109369,0.00039205919896273804,0.00020672553349071563,3.530184055411547e-05,0.00040076547522441313,0.00035303719578394873,0.00040915294763583284,3.8380060963022115e-05,0.0004189738992173678,0.00042503341032883017,0.0003549330204875263,3.941551224912433e-05,3.958232064591979e-05,0.0004276083163495263,0.00042680831004381244,3.347050352295497e-05,0.0003496174109418103,3.519827013922689e-05
500,500.0,0.9625582163190961,0.9960398788108119,0.000726130137800559,3.0918556506281776e-05,0.00029034088053307624,0.00019457945299777764,3.7667403911692535e-05,0.00040065044297997807,0.9921578380086378,0.9871799562827258,0.9705442800835744,0.9721449301499901,0.970144947953619,0.9903310837612623,0.98815886052403,0.9887294622840277,0.9699173047951806,0.99040817550515,0.9706106847492453,0.9896110415873911,0.9893356519249716,0.9699667707455928,0.9846534412690721,0.9940442330108633,0.9685096661535414,0.9902130608530424,0.9663867287646599,0.9947581637270752,0.9650332130563901,0.9643100755992519,0.9942279614480894,0.9949612573228033,0.995901258828541,0.9629570218215678,0.963224260248954,0.9925307062556736,0.9860594161008513,0.9938545117640055,3.0918556506281776e-05,0.0002850393252358017,0.0003400059190662091,0.00036584559150995533,0.0003689922996255785,3.182640914549268e-05,0.00042411860721269416,3.15201004040115e-05,0.00037051097373273057,0.000726130137800559,0.0003215342673016925,0.0007021904879232397,0.0005142423113134563,0.00037557084382839066,0.0001981083388290072,3.373051595650717e-05,0.0003837045116682587,0.00033765535625117127,0.000391500986481524,3.659598559689136e-05,0.00040065044297997807,0.00040579739514347686,0.0003398601808918671,3.7667403911692535e-05,3.786517192661189e-05,0.0004090866351172098,0.00040838398540006874,3.2123933679125894e-05,0.000335415528825323,3.363421272748191e-05
501,501.0,0.9625486007085744,0.9960733424504272,0.0007342776758540844,3.210367735068322e-05,0.00029050765236437125,0.00019495228608567,3.9243313800433795e-05,0.0003968860860204864,0.9922465583705286,0.9875393008252459,0.9708348904674482,0.9724520114211197,0.9704510355509147,0.9904227410678785,0.9885878879217167,0.9888208156822108,0.9702223821290133,0.9909561509561181,0.9708852975588733,0.9901501216574364,0.9898037276066491,0.9702800395679649,0.9849197956674779,0.99414083762232,0.9688271210354249,0.990598213221284,0.9667097528263824,0.9948603828213658,0.9653616613942371,0.9646412563221295,0.994603248364688,0.9950712462429894,0.9960142861554689,0.9632934507732168,0.9635601961158371,0.9926246991463098,0.9864422960462973,0.9939516295376636,3.210367735068322e-05,0.0002879889474032404,0.0003362796575133599,0.0003618987045269486,0.00036475399036380615,3.2958230206689417e-05,0.0004287983553479795,3.276302250036799e-05,0.0003658190764818755,0.0007342776758540844,0.000316362499976848,0.0007100652779139337,0.0005198408349768484,0.0003715524169439029,0.00019965888554496173,3.485939197727538e-05,0.00037971509465847304,0.00034090374707142863,0.0003876461132330023,3.788648721378782e-05,0.0003968860860204864,0.0004017536829868929,0.0003442823710513479,3.9243313800433795e-05,3.955943560718894e-05,0.00040569689219885276,0.0004050704227772796,3.324446382802329e-05,0.0003386124726959367,3.474834290519962e-05
502,502.0,0.962544246566513,0.9961078384863271,0.000710708071019817,3.134785219550163e-05,0.0002779248977541698,0.00018713364381252282,3.8670315982713615e-05,0.0003755225016401666,0.9922729028865644,0.9878276151920292,0.9711426813029557,0.9727766050600671,0.9707761372320975,0.990449555878704,0.9889428033453862,0.9888468524863901,0.9705497528502411,0.9914271077494103,0.9711883949888317,0.990612573581798,0.9901975937410854,0.9706085460817967,0.9851432049852077,0.9941692811228301,0.9691585302825841,0.9909109515396961,0.9670468409566796,0.9948883344059924,0.9657031435615906,0.9649871928361018,0.994923626207997,0.9951022109769562,0.9960460109909007,0.9636389152579556,0.9639050963816929,0.9926533078532177,0.9867546387057088,0.9939800006422057,3.134785219550163e-05,0.0002790661911597832,0.0003176613079300786,0.00034183391670241313,0.0003444497886832902,3.218509970019215e-05,0.0004154611996004275,3.2089654336472535e-05,0.0003451471352571599,0.000710708071019817,0.0002978836308171281,0.0006871347014649456,0.0005033653807119471,0.0003511883301640736,0.00019190324714941535,3.409726366893281e-05,0.00035899841021504896,0.00033018277451552706,0.00036666361591898144,3.718804660810678e-05,0.0003755225016401666,0.0003801550328141758,0.0003341610119899154,3.8670315982713615e-05,3.904877289559435e-05,0.00038401997591320375,0.0003834629279395331,3.2437943485666636e-05,0.00032773700058635793,3.397583155852331e-05
503,503.0,0.962543135534119,0.9961404671512639,0.0006897561762332673,2.8712908130037168e-05,0.0002697818475435036,0.00018260476158164844,3.5626796935770746e-05,0.00036551412298143997,0.9923242348283706,0.9878171721179243,0.9711735629029941,0.9728124569447035,0.9708075840176308,0.9904930534478747,0.9889380459024444,0.9888887743191239,0.9705821695289342,0.9914449614330312,0.971217964100357,0.9906260791455364,0.9902014413008078,0.9706400747084911,0.9851601509215318,0.9942101903672865,0.9691932586396526,0.9908916276722534,0.9670830444863857,0.9949268047813602,0.9657387712941148,0.9650266868384623,0.9949040580294439,0.9951385609459508,0.9960824969347188,0.9636722803822838,0.9639382900611313,0.9927031502545244,0.9867409291106909,0.9940216250971389,2.8712908130037168e-05,0.00027071726760590674,0.00030920010752387086,0.0003328920397132538,0.00033550486481052764,2.943196229688227e-05,0.00040323388100431157,2.9320623357298045e-05,0.00033643616638564166,0.0006897561762332673,0.00029077037803101695,0.0006671143012581201,0.000488645365860222,0.0003418510499280606,0.00018522843333183673,3.124988948674352e-05,0.00034946667126323737,0.00032244548198122466,0.00035691916955857446,3.421621135578382e-05,0.00036551412298143997,0.0003701810822749685,0.0003266767165204971,3.5626796935770746e-05,3.596889305943365e-05,0.00037383813264565887,0.0003733047072370277,2.9697201790047075e-05,0.00031840046182089076,3.113436192355531e-05
504,504.0,0.9625432492525975,0.9961683286779901,0.0007655637302230037,2.67493986570089e-05,0.0002961921107962911,0.0002043984472224133,3.3389001346522416e-05,0.00039913561713199466,0.9923890215433934,0.987400432340363,0.9707841384922753,0.9724085510137276,0.9703994683426532,0.9905638624286061,0.9884264151351246,0.9889581665000943,0.9701696500138463,0.9907734281454127,0.97082774436091,0.9899653210169359,0.9896400709823162,0.9702330152855106,0.984897749930596,0.9942817471653759,0.9687855058747833,0.9904334347455306,0.9666736637731773,0.9950069365516543,0.9653270618448515,0.9646164135007282,0.9944446358491755,0.9952232222900879,0.99616832867799,0.9632581156256824,0.9635243650132842,0.9927734414679891,0.9862855016324162,0.9940935068350858,2.67493986570089e-05,0.0003022449499216193,0.00033933307811493096,0.0003648460485468169,0.00036795260867752353,2.7262719004153437e-05,0.0004494996204700349,2.710331339265397e-05,0.000369016165936485,0.0007655637302230037,0.0003187073106182933,0.0007411699070086023,0.0005441946692501624,0.0003742812417019431,0.00020058865768589684,2.9058457898498417e-05,0.00038236900681653884,0.00036450188781584405,0.00039012596478211646,3.201601056301806e-05,0.00039913561713199466,0.00040450808714938275,0.0003704204633023873,3.3389001346522416e-05,3.368884443023039e-05,0.00040793589774447067,0.00040733947437099306,2.758015435788439e-05,0.0003562368043693621,2.8944232600356876e-05
505,505.0,0.9625425693631551,0.99618923248278,0.0008018982600677994,2.4665764343481423e-05,0.00030781553356895857,0.00021516961660525825,3.088796512154045e-05,0.0004126514244578216,0.9922804365676114,0.98694401297934,0.9702498028006903,0.9718563246131369,0.9698444544542767,0.9904613223612473,0.9878644949369099,0.9888558539548972,0.9696152073441002,0.9900313625451986,0.9703132709767207,0.9892356274420921,0.9890188803447949,0.969666713482412,0.9845078203470466,0.9941721855080522,0.9682112617018916,0.9899401835537838,0.9660909833460891,0.9949032417138712,0.9647352816571754,0.9640221508636977,0.9939563470417341,0.9951250751124922,0.996069575825168,0.9626552979745316,0.9629223358383091,0.992668561686475,0.9857916052963894,0.9939837585508218,2.4665764343481423e-05,0.0003183117981758473,0.00035195362207911555,0.00037788339784739536,0.0003814928223050423,2.503176049517988e-05,0.0004726615111134629,2.4860877059868334e-05,0.000382765831252797,0.0008018982600677994,0.0003307040520088744,0.0007769018180742029,0.0005716420904529338,0.0003876745691812882,0.000206552080767418,2.6721474450361977e-05,0.00039593116406657015,0.0003866077868501015,0.00040365769557594073,2.956215607208598e-05,0.0004126514244578216,0.00041820497350001057,0.0003939501148602842,3.088796512154045e-05,3.1165147125135416e-05,0.000421660096946352,0.0004209802725951588,2.5350478652147848e-05,0.0003755192070754525,2.6615794495087282e-05
506,506.0,0.9625390775069984,0.9962038247159981,0.0007570062313501744,2.3039099949617062e-05,0.0002899855829805599,0.0002029862756129477,2.9171944949847837e-05,0.00038817953394197386,0.9922445620636254,0.9869332344716291,0.970164856636427,0.971770653949914,0.9697588717772728,0.9904347063708079,0.987851424423677,0.9888339690514732,0.9695338710291674,0.9900061800940898,0.9702346240350084,0.9892091136691739,0.989002737640258,0.9695710022572247,0.9844549262950127,0.994130287466684,0.9681128289251194,0.9899191290754207,0.9659875894061719,0.9948504780937949,0.9646256254355154,0.9639094312310071,0.9939392640659119,0.995069393467583,0.9960133471687026,0.9625390775069984,0.9628074114449869,0.9926334978298846,0.9857813831042306,0.9939411811652871,2.3039099949617062e-05,0.00030079476055194337,0.00033013515422602297,0.00035464021657530183,0.0003581134909619615,2.341638959030452e-05,0.0004465675548141263,2.329167050217508e-05,0.00035964251092422537,0.0007570062313501744,0.00031105863850044784,0.0007332770611720416,0.0005399449320899082,0.0003640904109126037,0.00019459644478212845,2.5051421579102446e-05,0.0003721419330754571,0.0003656108581631576,0.0003795510265199114,2.7826328685264865e-05,0.00038817953394197386,0.0003934206064252866,0.0003727826663744896,2.9171944949847837e-05,2.945721338484187e-05,0.0003969904934736207,0.00039630338705210405,2.370402175264186e-05,0.00035480866937879314,2.495281775732511e-05
507,507.0,0.9625310414513104,0.9962134607115308,0.0007458115496547954,2.2751539350147832e-05,0.0002814076254815905,0.0001983137462518087,2.929533892549028e-05,0.00037194117144764035,0.9922930157698724,0.9871974095194906,0.9704369756421266,0.9720567127437648,0.9700464358337999,0.9904876431931623,0.9881859742222752,0.9888875748313296,0.9698261223149852,0.9904632165096349,0.970500735433782,0.9896568141129052,0.9893785027173233,0.9698643395178121,0.9846663419058167,0.9941845649589897,0.968407023165046,0.9901938244608051,0.9662838646471371,0.9948896434870285,0.964923563898883,0.9642087280991224,0.9942045565612537,0.9950969042167566,0.996038033133445,0.9628368904164768,0.9631057473223159,0.9926834698724731,0.9860690018741615,0.99399476868605,2.2751539350147832e-05,0.0002974201487325635,0.0003147237686406423,0.00033863336313437676,0.0003415690011032716,2.3214741433382976e-05,0.00044071957952841447,2.3145248359100714e-05,0.0003428576163667805,0.0007458115496547954,0.0002954399876800355,0.0007219286740045665,0.0005324826535755775,0.000347864110197825,0.0001899650648654357,2.4926764183956676e-05,0.0003558776389800726,0.0003594487820969683,0.0003632841083440419,2.776381515452351e-05,0.00037194117144764035,0.00037717724543417225,0.0003650243784216437,2.929533892549028e-05,2.9660403048701e-05,0.0003808749401128207,0.0003801919512169999,2.3523406289263305e-05,0.0003498692270128317,2.4842547151670096e-05
508,508.0,0.9625178734671864,0.996219495803265,0.0007590658075139514,2.215576124459484e-05,0.00028275033464748785,0.00020110856885544948,2.8886304796272806e-05,0.000370800017857487,0.9924194722719442,0.9874105939325918,0.9707310265067202,0.9723686554974503,0.9703546280099176,0.990613918840627,0.9884648624508005,0.9890148212017156,0.97013148128867,0.9908607809149148,0.9707799948555249,0.9900455952465724,0.9896944680074556,0.9701852087607291,0.984895848797029,0.9943176765764195,0.9687328170622114,0.9904137587200262,0.9666157467247753,0.9950193819909415,0.9652619854435749,0.9645512365154609,0.9944121549749418,0.9952225717943992,0.9961641690343345,0.9631816835256461,0.9634508776961762,0.9928125074978389,0.9863071210113924,0.9941282286258949,2.215576124459484e-05,0.0003033593254485324,0.0003119019444956913,0.00033658734417438746,0.0003391233109844215,2.267362797826083e-05,0.00044884667640818666,2.2612091009473327e-05,0.0003403580525024364,0.0007590658075139514,0.0002922538492582381,0.0007344411014568971,0.0005422026021877192,0.0003459424249836422,0.00019125137800210586,2.4412732657531712e-05,0.0003540267163028135,0.00036470858377467074,0.0003618626608758788,2.7194794688009612e-05,0.000370800017857487,0.00037631286412219254,0.00036924898473375415,2.8886304796272806e-05,2.9328552711439643e-05,0.0003801837408905626,0.00037945785194538244,2.303184297813894e-05,0.0003559323326888028,2.434676075316016e-05
509,509.0,0.962499271951697,0.9962232853250869,0.0007343952859097084,2.087057887817851e-05,0.00027272850066475696,0.00019463249239912988,2.7014605244165447e-05,0.00035828021419832546,0.9924798266081974,0.9876466543650267,0.9709130726149757,0.9725560104351936,0.9705428653096456,0.9906754820177386,0.9887584402302525,0.9890787838391639,0.9703133819680277,0.9912512673507411,0.9709335909130984,0.990429013994791,0.9900173004981929,0.9703758400051772,0.9850609255047766,0.9943743803462067,0.9689233356766684,0.990658116077733,0.9668061222628516,0.9950760986628259,0.965456175415113,0.9647459313889841,0.9946554182755054,0.9952810914233156,0.996223285325087,0.9633798177248069,0.9636485572697303,0.992870149542676,0.9865646314730804,0.994185558964112,2.087057887817851e-05,0.00029252097928212723,0.00030045748849963523,0.0003249456103750444,0.0003270956754364797,2.1273408459957244e-05,0.0004331984759841756,2.119067003331417e-05,0.000328407324306715,0.0007343952859097084,0.0002816594433105709,0.0007102433412203023,0.0005238957300157856,0.0003338402415214572,0.00018404743961314548,2.2878315631274775e-05,0.00034170634403566123,0.000350800231175916,0.00034957306065169547,2.5405073801202974e-05,0.00035828021419832546,0.0003639423760762837,0.00035527628488849823,2.7014605244165447e-05,2.7448982031351524e-05,0.0003673715288934867,0.00036663710055524816,2.1712548392452035e-05,0.00034293903993286545,2.2827621587684478e-05
510,510.0,0.9624749353019146,0.9962256296037243,0.0006990631612536341,2.0012526383177644e-05,0.0002582686792132277,0.00018482305441689132,2.5723643933172596e-05,0.0003375645542089272,0.9923490090731208,0.9876877276097983,0.9708562890510105,0.9724969420358412,0.9704821513187276,0.9905434849850617,0.9888120381719945,0.9889476409456757,0.9702482118995864,0.9913305399180148,0.9708554185507133,0.9905048908893636,0.9900794761172325,0.9703136857170302,0.985006513850544,0.9942365003141977,0.9688591488999324,0.9906895549051258,0.9667398771483041,0.9949339252253618,0.9653893386243848,0.9646788133230011,0.9946857389805016,0.9951364039873937,0.9960782313215037,0.9633118308409414,0.9635801350683599,0.9927370014935671,0.9866060825626946,0.9940476852865263,2.0012526383177644e-05,0.00027790660075929574,0.0002837083235901311,0.0003068379798893369,0.00030897608421040474,2.034698074612776e-05,0.00041192759026524453,2.022106886931847e-05,0.0003104412990504379,0.0006990631612536341,0.0002666904438045758,0.0006760681385960729,0.0004981167074538365,0.00031504251596956517,0.00017200467481864217,2.1789653221104934e-05,0.00032225991948337066,0.0003333865072733766,0.0003295267914216731,2.418935502328769e-05,0.0003375645542089272,0.0003426861467794941,0.0003375225508015934,2.5723643933172596e-05,2.6150588724117615e-05,0.00034593672460306925,0.0003452523270647027,2.085917630135781e-05,0.00032608737084691445,2.1760971050866285e-05
511,511.0,0.9624445619149106,0.9962251089372675,0.0007361182954617019,1.9306900994391577e-05,0.00027198844351296054,0.00019568656709900774,2.455432953061244e-05,0.00035792245517333267,0.9923210797440698,0.9873556693641545,0.9705637961091865,0.9721927381407823,0.9701791106954687,0.9905158539655733,0.9884163958014046,0.988919211432709,0.9699442265464234,0.9908384406435996,0.9705750902310699,0.9900184555580135,0.9896521374014382,0.9700020732902827,0.9847670693704691,0.9941980521196496,0.9685439309456467,0.9903190240309211,0.9664226810799437,0.9948959409158059,0.9650704436126607,0.9643598956219913,0.994312770902447,0.9950977767199998,0.9960384738102721,0.9629903941906093,0.9632584553398436,0.9927089016146889,0.9862449224441489,0.9940093904002435,1.9306900994391577e-05,0.00029159797528437056,0.000301174269643606,0.000325045702812339,0.00032784167065835653,1.9572792910323613e-05,0.0004331447636580752,1.9432963261145276e-05,0.0003294779276909406,0.0007361182954617019,0.0002838778425920612,0.0007121683836869108,0.0005236269856115636,0.0003344474849872788,0.00017784710149501906,2.0970927175355112e-05,0.0003418081845968274,0.00034964069156186893,0.000349396619845151,2.3166597494963396e-05,0.00035792245517333267,0.0003625220193315983,0.0003529437823372403,2.455432953061244e-05,2.496769403414119e-05,0.0003670680868502563,0.00036634325547991043,2.0087104159795558e-05,0.000342626534787996,2.0953962281681412e-05
512,512.0,0.9624078501877568,0.9962197486166484,0.0007501193423230245,1.819983129799138e-05,0.00028042644595778645,0.00020135697630984173,2.304843480405721e-05,0.00037628115151828935,0.9922306926801593,0.9869184456538385,0.9701413051783997,0.9717568648080066,0.9697435434745099,0.9904298130111986,0.987882197286387,0.9888303774237376,0.9695034603535602,0.9901470757239809,0.9701579759824859,0.9893372605175256,0.989067284213235,0.9695660232967025,0.9844344523908098,0.9941122065958129,0.9681077678389943,0.9898406701542949,0.9659856915606929,0.9948176680683133,0.9646331331622064,0.963926255299035,0.9938341535049294,0.9950252896921284,0.9959664599196733,0.9625501922284163,0.9628182823591478,0.9926225837414784,0.98577091234223,0.9939237817431738,1.8321378852078943e-05,0.00029584896338478626,0.00031529729818441203,0.00033966063127278034,0.00034279719856638387,1.8358345305535606e-05,0.0004402598448961772,1.819983129799138e-05,0.00034415098396051196,0.0007501193423230245,0.00029697606619745974,0.0007258776141389263,0.0005325897213740694,0.0003507295212055179,0.00018269619706242986,1.9887713525088414e-05,0.00035856465476746954,0.00035452082309956115,0.0003668685301674494,2.1864820488175803e-05,0.00037628115151828935,0.0003808120498923711,0.00035679747423089143,2.304843480405721e-05,2.343151261326439e-05,0.00038660922764421993,0.00038575916317163604,1.8928643206477377e-05,0.00034765607309391293,1.9880168488640445e-05
513,513.0,0.9623644985175249,0.996207573932798,0.0006983817751326637,1.676906960902912e-05,0.0002618301929519906,0.00018778497514596566,2.1351116560998134e-05,0.00035337389749105124,0.9921318497484406,0.9868051630315458,0.9699947339882793,0.9715974140632422,0.9695816966377694,0.9903206821850173,0.9877467051868573,0.988721099494638,0.9693371019591053,0.9899770092231169,0.9699893074336713,0.9891700960569584,0.9889220688683296,0.9693988408385771,0.9842971432217654,0.9939921680784839,0.9679318016729576,0.9897067746437369,0.9658059403800893,0.9946833708122471,0.9644487213912966,0.9637378526360274,0.9936953312525603,0.9948880308133828,0.9958290855140832,0.9623644985175249,0.9626319191953205,0.9925150657301853,0.9856442723197948,0.9938039918351477,1.6968647898795873e-05,0.0002744577184582604,0.00029539059794375064,0.0003181771566485291,0.0003211235218475476,1.6936042403861904e-05,0.0004089853369726125,1.676906960902912e-05,0.000322331227000768,0.0006983817751326637,0.00027813421591654146,0.0006757724350934668,0.0004951974078970438,0.00032907079247018663,0.0001706475341513756,1.847034588347988e-05,0.0003364217052744914,0.00032858910060450135,0.00034435698798732653,2.0288682100149678e-05,0.00035337389749105124,0.0003576857203016183,0.0003301868687165438,2.1351116560998134e-05,2.1705173987206823e-05,0.00036323115661741114,0.00036239949773768935,1.7502505101132702e-05,0.00032253300554598165,1.8466545205705553e-05
514,514.0,0.9623145795726779,0.9961866101766482,0.0006641379800757603,1.6955862819384705e-05,0.00024844637397807213,0.0001779231353660253,2.0668848598260803e-05,0.0003360495153570326,0.9921457525684568,0.9870592802278848,0.9701926671013924,0.9718001319902717,0.9697838477135697,0.9903246168321004,0.9880578747676377,0.9887247466523625,0.9695395703710173,0.9903889343892199,0.9701717167621347,0.9895744684254647,0.9892664420680177,0.9696015034730854,0.984458979540671,0.9939972249140626,0.9681312829919538,0.9899789704097971,0.9660058789143932,0.9946799227991209,0.964647873966249,0.9639344110604214,0.9939626170799003,0.9948818693617377,0.9958224042913464,0.9625651208259126,0.9628324342063264,0.9925221375070333,0.9859177004911582,0.9938092484534857,1.697664699594405e-05,0.00025814388620434993,0.0002802231451227723,0.00030250988887252036,0.0003049926593301985,1.705296920985743e-05,0.00038649321220561686,1.6955862819384705e-05,0.0003062249438630427,0.0006641379800757603,0.00026366243587549543,0.0006422290148160503,0.00046907173901170393,0.000313054196382668,0.00016260377923770031,1.854242460908858e-05,0.00031997842261710375,0.00030751633335856783,0.0003275326975771168,1.9900352445160993e-05,0.0003360495153570326,0.00034023845729188256,0.0003080136644646287,2.0668848598260803e-05,2.097745638609986e-05,0.0003452080657101227,0.0003445344662594018,1.755011639364038e-05,0.00030381283474637574,1.8535203504618357e-05
515,515.0,0.9622596631072433,0.9961548826391304,0.0006497813263573354,1.786258155823871e-05,0.0002415959759183627,0.00017291063042064803,2.0908434752508733e-05,0.0003266154382294627,0.9922517921200705,0.9873429220956198,0.9705220702492201,0.9721469242048147,0.9701330108692691,0.9904311434572425,0.9884136314289704,0.9888330810248,0.9698955889106374,0.9908719723303198,0.9705148773284422,0.9900483326658829,0.9896622735553237,0.9699532114941616,0.9847136587967301,0.9941047187785733,0.9684873557355421,0.9902852753994723,0.9663639862321648,0.9947881507185905,0.9650081051167451,0.9642928069670593,0.994260762810206,0.9949877434404465,0.9959275752230156,0.9629307690404815,0.9631974899626131,0.9926289523666139,0.9862265241392385,0.9939170619040127,1.786258155823871e-05,0.0002492860203289839,0.00027156908330523087,0.00029371053936326724,0.0002957288085728252,1.80297278676075e-05,0.0003753508552631316,1.803682896323892e-05,0.00029644713485898095,0.0006497813263573354,0.0002540842736009069,0.0006279480657685148,0.0004565336841837997,0.00030421585295237934,0.00015921963377928355,1.9449121720273942e-05,0.00031085937315415783,0.0002949090757936624,0.000318184394975091,2.0404965771502463e-05,0.0003266154382294627,0.00033079235371338654,0.0002943142939946286,2.0908434752508733e-05,2.1183270581655078e-05,0.00033556967566559094,0.0003349945176226599,1.8431994182340402e-05,0.0002940029333291152,1.9455017341123067e-05
516,516.0,0.9622016931466405,0.996110416611176,0.0006205734053429181,1.7879253279250803e-05,0.00022775285602173647,0.00016365106819638754,2.0820136013015907e-05,0.0003047297145527456,0.9924100861901926,0.987629945489927,0.9708502773645542,0.9724920985523542,0.9704823699891463,0.9905926005416494,0.9887672621513811,0.9889944945827811,0.970257474044158,0.9913456138963432,0.9708691445059362,0.9905148692318467,0.9900544490925547,0.9703085342304845,0.9849945514718798,0.9942748224183644,0.9688482520868718,0.9905988840390724,0.9667280706617504,0.9949664215739108,0.9653753185357371,0.9646606171317992,0.9945736040934083,0.9951690702696137,0.996110416611176,0.9633044822895747,0.9635711549845408,0.9927895946249887,0.9865386646317624,0.9940871458004412,1.7879253279250803e-05,0.00023662577269588215,0.00025343957948786443,0.00027413451359752257,0.000275934221290059,1.80759109259107e-05,0.00035725501096893394,1.8107464640063175e-05,0.0002761943027898729,0.0006205734053429181,0.00023586733623178702,0.0005994812454495754,0.00043486380790879223,0.00028397899130435457,0.0001497478615796653,1.9421220764335075e-05,0.00029005560228920603,0.0002783585225219714,0.00029677204073076853,2.032740256354563e-05,0.0003047297145527456,0.0003086162537811168,0.0002773999167256634,2.0820136013015907e-05,2.108020348104069e-05,0.000313153144369097,0.0003126163328376764,1.8413291130041835e-05,0.00027922911610670604,1.9434105292712128e-05
517,517.0,0.9621426137162878,0.9960524221718765,0.0005812477032502936,1.72532824216835e-05,0.00021316183187852788,0.00015292601541166,2.036785497516201e-05,0.00028372420257057756,0.9923710500259952,0.9876825372515392,0.9708176577794979,0.9724523107058034,0.9704422837607241,0.9905486735424207,0.9888309489144247,0.9889516226856933,0.9702158682395301,0.9914254687273862,0.9708221743457565,0.9905920657780496,0.9901225589379034,0.9702659335898448,0.9849855136442688,0.994226557320156,0.968797866371137,0.9906645499571143,0.9666712461628578,0.9949093469021633,0.9653066049972134,0.9645761571515514,0.9946405631200393,0.9951080508558627,0.9960495232351985,0.9632335501581794,0.9635006963803867,0.9927453107861246,0.9865939001678243,0.9940389649582736,1.72532824216835e-05,0.00022273650442406975,0.0002360095262579057,0.0002552798323160594,0.00025686656464744275,1.7437729844193862e-05,0.0003356589435067545,1.7438436146340592e-05,0.0002572125467437329,0.0005812477032502936,0.00021990251193185938,0.0005616256868369087,0.00040807682846372026,0.0002645627132295462,0.00014000832139295173,1.8918535222152555e-05,0.00027025804335424045,0.0002624141047587279,0.0002764505819574445,1.984994445602244e-05,0.00028372420257057756,0.0002872382807424378,0.00026166191429493235,2.036785497516201e-05,2.062301731557732e-05,0.0002914696444928742,0.0002910017658801721,1.7794917601751025e-05,0.0002628414463477332,1.8923570972564152e-05
518,518.0,0.9620843688416045,0.9959848485529648,0.0005973919986950865,1.6943212179784607e-05,0.0002191757892366831,0.00015769769981538575,1.9721138297629286e-05,0.00028915437586133095,0.9922613172263187,0.9873061889578175,0.9704149944805145,0.9720338579607628,0.9700191343685874,0.9904374741924038,0.9883722651880245,0.98884241491437,0.9697880899536166,0.9908283053773314,0.970419374766456,0.990004219901047,0.9896158626220487,0.9698356476416363,0.9846629750459058,0.9941033267942446,0.9683600309874796,0.9902392982138699,0.9662263954731969,0.9947709801016885,0.9648552957458827,0.9641228119898002,0.994209161763386,0.9949625652564696,0.9959020454591397,0.9627735717947008,0.963041395870415,0.9926312013703084,0.9861889335543514,0.9939160453303564,1.6943212179784607e-05,0.00023213163624678942,0.00024255513994771036,0.00026203667871734773,0.000263398421772474,1.702832113517792e-05,0.00034820180543711064,1.7082707358024012e-05,0.00026443338152049587,0.0005973919986950865,0.000227416782506196,0.0005778469212923495,0.0004217956887601861,0.00027106668839474896,0.00014527046841258514,1.8591635681900614e-05,0.00027656338739303455,0.00027526689312963094,0.00028244195807581424,1.932191147543461e-05,0.00028915437586133095,0.00029199240730076796,0.0002749187819453411,1.9721138297629286e-05,1.9966400159025234e-05,0.00029661585724760083,0.0002962240365739236,1.7376888895935758e-05,0.00027393056547781017,1.8587587209245225e-05
519,519.0,0.9620289025480092,0.9959128297743337,0.0006150178029137432,1.791689344586041e-05,0.0002267049706336706,0.00016235418748930107,2.1092863908333055e-05,0.00029742188593770316,0.9920994509026675,0.9868380641034856,0.9698839327988563,0.9714839463540965,0.9694670516038428,0.9902834564802993,0.9877953824695223,0.9886887405606657,0.9692383528547549,0.9900646101861507,0.9699036756644687,0.9892537250038975,0.9889789653282935,0.9692762765804094,0.9842551002003012,0.9939434534618142,0.9677927689631254,0.9897264980406796,0.9656513513151956,0.9946042288137564,0.9642718665612733,0.9635385431817685,0.9936890548073634,0.9947912614078613,0.9957301484565576,0.9621799770394055,0.9624480612666798,0.9924734957743381,0.9856785559339984,0.9937561397786581,1.791689344586041e-05,0.00024104448382128487,0.0002505039222092258,0.0002706744075094357,0.0002719888310977649,1.8122707725849076e-05,0.00036062929700592604,1.8250767281959983e-05,0.00027387403245632394,0.0006150178029137432,0.00023742415610331983,0.000595269710695635,0.0004357095680520343,0.00027959233377756207,0.00015193090066905249,1.9927171328875014e-05,0.0002852506800094801,0.0002872730958076836,0.00029098115412000235,2.0786400359070783e-05,0.00029742188593770316,0.00029982365982703823,0.00028740304821587334,2.1092863908333055e-05,2.1316232637925468e-05,0.00030466221212808965,0.0003043615415561183,1.8417016068678015e-05,0.0002845740005776248,1.9908341762646683e-05
520,520.0,0.9619781588609213,0.995841499855876,0.000579110853050246,1.7850460423605353e-05,0.00021432171328732003,0.00015240315683125126,2.185924457680003e-05,0.0002808280694159121,0.9920587205791698,0.9867247978471827,0.9697249762548431,0.9713153347753019,0.9692991538684463,0.9902416094446781,0.9876552832160056,0.9886439990169166,0.969072662137907,0.9898831719140685,0.9697384617159293,0.9890743617214093,0.9888282885580668,0.9691015889880742,0.9841428442479582,0.993900129631721,0.9676098014484268,0.989599196285871,0.9654632000555252,0.9945503927425479,0.9640763505084088,0.9633388975460621,0.9935499383548003,0.9947310971282123,0.9956688505813184,0.9619781588609212,0.9622466260724514,0.9924299491538897,0.9855549146633951,0.9937125492739981,1.7850460423605353e-05,0.00022731970039729495,0.0002359377506094694,0.0002551956342092586,0.0002564925195553513,1.832840746620607e-05,0.00033987682983954953,1.8476168807839547e-05,0.0002585524977308568,0.000579110853050246,0.0002249206374757429,0.000560509566886071,0.00041043304175752976,0.00026371957303325023,0.00014422179419566842,2.029768228383312e-05,0.00026929959230431906,0.00027132069065998474,0.0002747327569153526,2.151505084420346e-05,0.0002808280694159121,0.00028312645708775634,0.0002715609765844411,2.185924457680003e-05,2.2069856214543068e-05,0.0002875419308000405,0.000287309196092743,1.853525282244703e-05,0.00026844043848215065,2.0268768097134036e-05
521,521.0,0.9619335128685061,0.9957759928174847,0.0005574227195449031,1.70071561157659e-05,0.00020480024411385206,0.00014625514725090586,2.0721902224331632e-05,0.000267219217065351,0.9921151223514661,0.9869646467139068,0.9699564258160207,0.9715534902249674,0.9695371147064411,0.9902920556073057,0.9879477420254057,0.9886940471100906,0.969310280719512,0.9902717412190511,0.9699505195510302,0.9894552620606729,0.9891548659593999,0.9693363436867246,0.9843196441318329,0.9939461743165345,0.9678440322316316,0.9898434713627136,0.9656974579505465,0.9945813225751476,0.9643083418041701,0.9635678213926258,0.9937786731430795,0.9947521396347986,0.9956880512389935,0.9622122366870783,0.9624800883548001,0.9924809691918183,0.9858156071436041,0.9937580553551316,1.70071561157659e-05,0.00021732822391762303,0.00022515359327657545,0.00024361132458718043,0.00024488855405013305,1.7461573563784142e-05,0.00032567777559078714,1.7625113756556432e-05,0.0002471270641188958,0.0005574227195449031,0.00021527179895416843,0.0005393091813240711,0.0003939369323257727,0.00025153174886130195,0.00013746169603908644,1.92659462625968e-05,0.00025663775681092777,0.00025871511764605747,0.00026165086137243463,2.0427962214096482e-05,0.000267219217065351,0.00026905768130516214,0.0002581264018686825,2.0721902224331632e-05,2.090564503277145e-05,0.00027367280432000993,0.0002734108627752019,1.7646188586193384e-05,0.0002564906370369004,1.924388286823545e-05
522,522.0,0.9618940639099185,0.9957214426790524,0.0005692397677766843,1.922252963357407e-05,0.00021036997436898384,0.00014868772123899002,2.3079984890069413e-05,0.00027521531115389154,0.9921668716420419,0.9872579754838886,0.9702860329471577,0.9718954247008642,0.9698802390243174,0.9903394581186457,0.9883072911055096,0.9887409526080728,0.9696595319422061,0.9907470197444238,0.9702788249500415,0.9899201747986867,0.9895539364555072,0.9696813216812554,0.9845566532020928,0.9939968759601674,0.968191535499272,0.9901578368983724,0.9660478361192277,0.9946241229158637,0.9646565370757495,0.9639178573497247,0.9940917094356468,0.9947876341216045,0.9957214426790524,0.9625580425076152,0.962825288915908,0.9925315887566278,0.9861293170854338,0.9938087586230588,1.922252963357407e-05,0.0002196735254079579,0.0002316894779106433,0.0002512038399529082,0.0002528701574225637,1.963431653560104e-05,0.0003302763649759951,1.9823040506468446e-05,0.0002564922855891289,0.0005692397677766843,0.00022534411822712784,0.0005506037652158002,0.0004004478395491387,0.00025954717715122517,0.00014274127042962227,2.1553650669758076e-05,0.0002648343111926899,0.0002610033729258529,0.0002697928221664059,2.2795790738193617e-05,0.00027521531115389154,0.0002766488654539121,0.00025953605430590563,2.3079984890069413e-05,2.327693805020932e-05,0.00028213426948741954,0.0002818262184533145,1.9814285407952338e-05,0.0002592334186986838,2.1544461190814527e-05
523,523.0,0.9618583423870604,0.9956821908464946,0.0005600214232743792,2.0503327022941292e-05,0.00020747364273922148,0.00014551694706030043,2.460921120504923e-05,0.00027061558511811784,0.9920846518875666,0.9875067941829604,0.9705214965118273,0.9721375764019283,0.9701259800780133,0.9902574986455815,0.9886210220325842,0.9886614796326187,0.969914381302041,0.9911710401247831,0.9705198291716496,0.9903350240484747,0.9899031153697175,0.9699252606029715,0.9846986037783827,0.9939124819533753,0.968434961981462,0.9904238913693754,0.9662927807579953,0.9945413035881454,0.9649023880043028,0.9641655082110433,0.9943558132818087,0.9947030386640155,0.99563657616261,0.9628048675935411,0.963072383912195,0.9924471880830437,0.9863983508556713,0.9937247340729478,2.0503327022941292e-05,0.0002151496022427572,0.0002277852593291459,0.00024720727943717164,0.00024912802283835804,2.0921053089295013e-05,0.0003238769029250985,2.1111906483567484e-05,0.0002536672849419302,0.0005600214232743792,0.00022415352772017544,0.000541645984696907,0.0003930907873602291,0.0002557007824524205,0.0001420944753092854,2.2940012860488587e-05,0.0002608939656209993,0.0002558163505621994,0.00026559570200933,2.4289944046648913e-05,0.00027061558511811784,0.00027164019269556954,0.0002541752449100046,2.460921120504923e-05,2.4831624994581875e-05,0.000277594273211674,0.0002772975835006216,2.1071958825816967e-05,0.0002538437710665685,2.2936242425312618e-05
524,524.0,0.9618248787018331,0.9956594082698154,0.0005352562687625663,1.9474966610944766e-05,0.00019904550717286584,0.00013930837240470418,2.399193678158796e-05,0.00026050271706897963,0.992080848731776,0.9876530244437844,0.9706277925394442,0.9722509778474234,0.9702407755103297,0.9902597192522749,0.9887981308360636,0.9886632911451084,0.9700356277489159,0.991402925214847,0.9706321484335976,0.9905603314925713,0.9900999457609095,0.9700401367224145,0.9847913636467821,0.993916031508578,0.9685537533478676,0.9905825052513865,0.9664143080031818,0.9945488867865461,0.9650245494299431,0.9642912491075691,0.9945156414423991,0.994713688748861,0.9956467322093624,0.9629264203284971,0.9631945658551053,0.9924473543750877,0.9865542097904965,0.9937279181462023,1.9474966610944766e-05,0.00020594784629740734,0.0002184462922611951,0.00023701149894701486,0.00023905062784450887,1.988725074222606e-05,0.0003098348151461949,2.0022263023847052e-05,0.00024345491748673458,0.0005352562687625663,0.00021517493113976398,0.00051771159909337,0.000376134372464798,0.0002454659188610481,0.00013652090210115907,2.194388847506625e-05,0.0002506861015601623,0.0002458740806978941,0.0002554427269801535,2.351631200576282e-05,0.00026050271706897963,0.0002617160195059369,0.00024476048399154455,2.399193678158796e-05,2.4238063254210244e-05,0.00026743385907588207,0.0002671135085932486,2.0077243220666197e-05,0.00024273990500039345,2.1933898191709104e-05
525,525.0,0.9617922032561379,0.9956534732850414,0.0005782781786271462,2.1737811991648828e-05,0.00022006189968186942,0.00015189493000112843,2.748011392171769e-05,0.0002948314430873202,0.9920579796455555,0.9875114754297524,0.9703611445452378,0.9719800084851492,0.9699647477919369,0.9902467026762558,0.9886172875747213,0.9886528782545512,0.9697565808877633,0.991144866920136,0.9703683581481765,0.9903064186409486,0.9898940602394648,0.9697570923223834,0.9846403469560978,0.9939002230784519,0.968269312382267,0.9904348509013108,0.966128011483092,0.994549862155473,0.9647370205777871,0.9640068946817277,0.9943831820863065,0.9947212481248677,0.9956534732850415,0.9626345349692678,0.9629034433701721,0.9924333555761303,0.9863994234985284,0.993712126505543,2.1737811991648828e-05,0.00022249627304410082,0.0002448636749914399,0.00026535406795106343,0.00026788647742094994,2.1936996051515395e-05,0.00033472406281783476,2.1980799586475952e-05,0.00027196543224314334,0.0005782781786271462,0.0002404019730591047,0.0005593643996758884,0.0004066948346276446,0.0002752901961817834,0.00015172943712177454,2.4361666012090695e-05,0.00028194481901105235,0.00026686330819899296,0.0002881263535362875,2.65914732473369e-05,0.0002948314430873202,0.000296856716033638,0.00026723993158510757,2.748011392171769e-05,2.7791379102181205e-05,0.00030331507111020303,0.00030290125741292334,2.2316369420294232e-05,0.0002621896921177627,2.434278126765799e-05
526,526.0,0.9617588464518771,0.9956633976229478,0.0006167365209092229,2.3796758815675805e-05,0.00023928544847454032,0.0001634885083495461,3.041606048528538e-05,0.0003271548300731085,0.9920206020384811,0.9870999818282,0.9698665940570349,0.9714735257610453,0.9694552198830537,0.9902237480397826,0.9881031869719314,0.9886315892803881,0.9692500482721831,0.9904504456177841,0.9698977113151679,0.9896230741440003,0.9893207985394118,0.9692388636591627,0.9843077559109901,0.993869365843765,0.9677466170752606,0.989987023380439,0.9656004082036458,0.9945247703218623,0.9642034155805513,0.9634707434929419,0.9939424630808851,0.9947008308319366,0.9956332824008413,0.9620963207696706,0.9623654483414211,0.992405035701741,0.985952259814915,0.9936813960558698,2.3861783100032117e-05,0.00023693289471170915,0.00026955815141589754,0.00029195786536372634,0.0002946936779575585,2.3796758815675805e-05,0.0003567501837735191,2.3845107322432235e-05,0.0002980760195485578,0.0006167365209092229,0.0002639942586016884,0.0005965873477936694,0.000433421985140063,0.00030319519290303813,0.0001652860885118603,2.6407149641017483e-05,0.0003113465701767097,0.0002848289111592523,0.00031884166102822314,2.9155484651538938e-05,0.0003271548300731085,0.00032977850454367775,0.00028705141200128603,3.041606048528538e-05,3.0776933771415237e-05,0.00033723088662169533,0.00033674837209071663,2.4351375743569428e-05,0.0002793898479825001,2.6391618397563183e-05
527,527.0,0.9617233386909518,0.9956827265933025,0.0005827048206907328,2.2480514690170497e-05,0.00022730145710330753,0.00015495082423920851,2.9065138901172584e-05,0.00031276438817530596,0.9919633612734685,0.9867948086306864,0.969526343100212,0.971120549242433,0.9691008316637935,0.9901661821548867,0.9877310943921487,0.9885736607564858,0.9688949056425191,0.9899620461167142,0.9695688126747957,0.9891407312823106,0.9889108362696432,0.9688809806143674,0.9840613051785202,0.9938136986928883,0.9673844854677635,0.9896603718214478,0.9652356725454767,0.9944687542477426,0.9638341463435278,0.963100014193375,0.9936201579824568,0.9946442695842591,0.9955760110482708,0.9617233386909518,0.9619926440247768,0.9923486211392291,0.985621540367349,0.9936257675638909,2.2577609670716548e-05,0.00022382660856287194,0.00025683019750798885,0.0002782643573981286,0.0002807654521587132,2.2480514690170497e-05,0.000337047468139909,2.256627799637239e-05,0.0002836621108354247,0.0005827048206907328,0.0002515587968135593,0.0005636764793843065,0.000409426632411139,0.00028902103617202207,0.00015676171211440398,2.4917052884771454e-05,0.0002971528438245055,0.00026882508415454085,0.00030451168852566783,2.7697028087396266e-05,0.00031276438817530596,0.0003154581761711501,0.00027128696552742595,2.9065138901172584e-05,2.94361490017076e-05,0.00032265514081041664,0.0003221701155519614,2.303989345305203e-05,0.0002639875085175548,2.490646496613559e-05
528,528.0,0.9616845875287461,0.995703638900623,0.0005571178933267941,2.0593876695028186e-05,0.00021584551567947367,0.00014806994211728465,2.6408135161481235e-05,0.00029564359857855066,0.9919607326545283,0.9868753508613046,0.969542371616047,0.9711369745810402,0.9691182649446086,0.9901595794542345,0.9878344288861983,0.9885662199064537,0.9689164806133352,0.9901121844195779,0.9695862532515714,0.989286728739006,0.9890304265326079,0.9688940389594758,0.9840937495142891,0.9938108065803264,0.9673928089190915,0.9897405628657978,0.9652419116928496,0.9944619558533176,0.9638385470477029,0.9631033211150949,0.9936987554769616,0.9946349073718526,0.9955661790547687,0.9617298290545286,0.9619980491881386,0.9923450733935005,0.9857054814364824,0.9936225719633448,2.0757408042046652e-05,0.0002138880144987648,0.0002445954442524965,0.0002647947581996745,0.00026711980802146285,2.0593876695028186e-05,0.0003219291570606089,2.0660333540967522e-05,0.0002701573666798932,0.0005571178933267941,0.00023901973961364071,0.0005385884799532424,0.00039158576049018706,0.00027445371394404014,0.00014836139324566114,2.2797321237986243e-05,0.0002818020337563671,0.00025555739274279776,0.00028853716438099916,2.5199294089616958e-05,0.00029564359857855066,0.0002980275726119656,0.00025687298562378317,2.6408135161481235e-05,2.674072623029343e-05,0.0003043883685816327,0.00030389601736231477,2.112653906462308e-05,0.0002519602546253283,2.27849187719591e-05
529,529.0,0.9616430091345726,0.9957183132494256,0.0005609238391871518,1.9218024061664873e-05,0.00021434629789602257,0.00014880578824474629,2.4438838968680625e-05,0.0002912054458672019,0.9919512048107415,0.9871680989025193,0.969801554516775,0.9714045862146145,0.9693847676442866,0.9901394305627104,0.9881969083174771,0.9885476135653651,0.9691845712904222,0.9905925489447914,0.9698340107602124,0.9897601605433496,0.9894322321034517,0.9691629523849155,0.9842849973196407,0.9937975596406424,0.967662848096722,0.9900526578887134,0.9655146880576964,0.9944436702786756,0.9641146372585849,0.9633792373777754,0.9940051751961059,0.9946162141589844,0.9955492906952332,0.9620129657110805,0.962279794160573,0.9923288416427416,0.9860222904192238,0.9936085556266762,1.940499942436572e-05,0.00021436586824809427,0.00024337087901870247,0.0002631066377341427,0.0002655260361982286,1.9218024061664873e-05,0.0003231859824598121,1.9246712778298398e-05,0.0002693981155058302,0.0005609238391871518,0.00023801872049339094,0.000541699382705834,0.00039383529594334376,0.00027202032978208916,0.00014465777160495622,2.1245484004233343e-05,0.00027872358021087125,0.00025466402088628287,0.000285075723055731,2.3341591444604964e-05,0.0002912054458672019,0.00029349606407102396,0.0002550612546794213,2.4438838968680625e-05,2.4742776087719644e-05,0.0002989355241360605,0.00029844399446911065,1.9743578239824123e-05,0.0002520634453524935,2.1229020261514234e-05
530,530.0,0.961599396831226,0.9957189283442274,0.0005547100383514718,1.7770611422550465e-05,0.00020846951686358248,0.00014654418325918045,2.260976913460705e-05,0.0002802798376311917,0.9920999375988803,0.9874457255965362,0.9700683158310159,0.9716862919250464,0.9696665312962784,0.9902834858597782,0.9885373698797578,0.9886906063048104,0.969470071064997,0.9910442547570911,0.9701044053117233,0.990204035658418,0.9898106415589703,0.9694496315757823,0.9845338361650521,0.9939570096260418,0.967955565746483,0.9903555019526044,0.9658123114858613,0.9946094190547483,0.9644155688737549,0.9636840190620484,0.9943061056573715,0.9947850516450607,0.9957189283442274,0.962317903400043,0.9625843962331166,0.9924794219491646,0.9863239329877321,0.9937670281415225,1.7940510801357058e-05,0.00021107232373461813,0.00023528699154077093,0.00025423077919075135,0.0002567758819412377,1.7770611422550465e-05,0.00031881524642536944,1.7772119718953096e-05,0.0002614163319332548,0.0005547100383514718,0.00023089162448191423,0.0005351754472045752,0.0003890253460918114,0.00026250911744205805,0.00013780068441090018,1.962504473002285e-05,0.00026872006583604437,0.0002499677905782616,0.00027474520461240044,2.1550853222233295e-05,0.0002802798376311917,0.0002826474855250647,0.0002500073174885044,2.260976913460705e-05,2.290291326733719e-05,0.0002872496023200951,0.0002868326334253125,1.827063402112255e-05,0.00024787569188233256,1.960760754135254e-05
531,531.0,0.9615545439415014,0.9957015481277952,0.0005189387134446706,1.6133584631035917e-05,0.00019481705743926313,0.00013730434084112105,2.047481334276258e-05,0.000262285701183168,0.9920570421916968,0.9876962265089679,0.9702725496869965,0.9718974398525518,0.9698808531820483,0.9902388671765521,0.9888470190490593,0.9886484909659223,0.9696912506454479,0.9914475858236066,0.9703133645426183,0.9905991601756139,0.9901535448233172,0.969664811592531,0.984682947783582,0.9939140322272744,0.9681730102550756,0.9906353307704838,0.9660310529975348,0.9945720349591822,0.9646354537555903,0.9639070322312376,0.9945954658054003,0.9947495338478973,0.9956834674608677,0.9625370416248569,0.9628032170026688,0.9924336051490157,0.9865967155286687,0.9937245427545012,1.6365308143991457e-05,0.00019723432830585116,0.00022028282520499857,0.00023786588633256602,0.0002404142504877406,1.614154657780249e-05,0.00029798414689124363,1.6133584631035917e-05,0.00024502087366957775,0.0005189387134446706,0.00021641094548778626,0.0005004579375216279,0.00036383117918801475,0.0002458229183667169,0.00012786538908388692,1.78262687532615e-05,0.00025160302687742854,0.0002333680285468605,0.0002572212671006714,1.9520668855730312e-05,0.000262285701183168,0.0002644470582646565,0.00023327370054344152,2.047481334276258e-05,2.074191307153564e-05,0.0002687269325892978,0.0002683415395338385,1.660902715662096e-05,0.00023149034427377208,1.7811599747336998e-05
532,532.0,0.961509243788194,0.9956777774958959,0.0005159850201428466,1.4681831065035817e-05,0.00019687746252036468,0.00013863694522009502,1.8557672427825934e-05,0.00027157348642984855,0.9920172793252893,0.9876336095416735,0.9701972489072991,0.9718193650914183,0.9698061239945484,0.9902012746333411,0.9887713130180668,0.988611224279111,0.9696253285791597,0.991354566797204,0.9702628167673946,0.9905072882920041,0.9900702496073791,0.9695857908610629,0.98462020147101,0.9938700387890911,0.9680922585277806,0.9905736638043005,0.9659482375299863,0.994529867484088,0.9645527062961843,0.9638223595935025,0.9945406587360569,0.9947093374624809,0.9956436656524085,0.9624531651505654,0.9627184250126485,0.9923933658791866,0.9865252767371763,0.9936813794996526,1.5081526564526913e-05,0.0001942660130452241,0.00022880554986275028,0.000245902273022708,0.0002487743198697029,1.470957419733422e-05,0.00029453736601335714,1.4681831065035817e-05,0.0002526266970040352,0.0005159850201428466,0.00022276865282195015,0.0004978725182786694,0.0003603994182535042,0.000255003030361342,0.00012766648386564497,1.6293017101218656e-05,0.0002606850887651346,0.0002296871662520647,0.00026630908445548075,1.772256056072512e-05,0.00027157348642984855,0.0002734756691557618,0.00022854517682259417,1.8557672427825934e-05,1.8799408415848373e-05,0.00027818956802407637,0.0002777502715682696,1.5171612458468858e-05,0.00022820447132261868,1.627934748237268e-05
533,533.0,0.9614642896940983,0.9956631065825469,0.0005576441236722498,1.3723355034446353e-05,0.00021550031380299965,0.0001524508663383863,1.715915419720526e-05,0.00030390295433429615,0.9920553240562509,0.9870829610698095,0.9697052233905458,0.9713022746205726,0.9692901328104201,0.9902356305540265,0.9881029466532578,0.988644987890548,0.9691027368454911,0.990495267613695,0.969774197491429,0.9896601699538577,0.9893354030529594,0.9690661154799731,0.9842575751381372,0.9938992973964473,0.9675670436411176,0.9899663365001441,0.9654195472985387,0.9945549662079508,0.9640213170004517,0.9632914864724272,0.9939277399325189,0.9947308067633314,0.9956631065825468,0.9619181831308712,0.962182978903926,0.9924256093485464,0.9859300455807255,0.9937115208778332,1.4291203772940808e-05,0.00020835081402792232,0.0002568672816941221,0.00027501966898786976,0.00027831417857712205,1.3766310699234983e-05,0.00031672532166418613,1.3723355034446353e-05,0.00028147023390629914,0.0005576441236722498,0.00024729778845677947,0.00053866655383561,0.0003882362627852464,0.0002857105234792803,0.00013818329145616587,1.5260836167321777e-05,0.0002918414458353937,0.00024577152723652586,0.0002978566028359764,1.6450216091548647e-05,0.00030390295433429615,0.0003059021339809716,0.00024311661552761253,1.715915419720526e-05,1.73865085507758e-05,0.00031107512100105896,0.0003105866537403083,1.422677708872424e-05,0.00024495899634299984,1.52469591097953e-05
534,534.0,0.9614204749820091,0.9956683053589948,0.0005507010761308617,1.2869918869097823e-05,0.00021447792346182047,0.00015181433521791677,1.593977013686297e-05,0.0003053779535120221,0.992056839381823,0.986626500087863,0.9692486763136953,0.9708241965736721,0.9688081648000396,0.9902282225199539,0.987542999539615,0.9886361574420062,0.9686161024612887,0.9897691833060274,0.9693206113008966,0.9889436875731271,0.9887188633467865,0.9685798274571741,0.9839269503232623,0.9938898396259847,0.9670724227856154,0.9894587395525087,0.9649200728963087,0.9945382173468164,0.9635192824367848,0.9627894261377165,0.993422148926623,0.9947079880099313,0.9956385360860197,0.9614111086051157,0.9616765884211104,0.9924218286852975,0.9854315283085064,0.9937026610744771,1.344496368816472e-05,0.00020591370975308584,0.00025801201206081487,0.000276098043534995,0.0002793438755080922,1.2911041922075534e-05,0.0003128492023769454,1.2869918869097823e-05,0.0002820563819752154,0.0005507010761308617,0.00024740249500338564,0.0005323373041335401,0.00038340119283160806,0.00028689805973318753,0.00013716415686034698,1.4259347666788506e-05,0.00029318319985312204,0.00024255476795956944,0.00029914302431240314,1.5307923954144823e-05,0.0003053779535120221,0.0003074142147975197,0.0002394580122568617,1.593977013686297e-05,1.6157387992610755e-05,0.00031241992734745705,0.0003119733726825919,1.3324293272814e-05,0.00024217390514969688,1.4247168578730195e-05
535,535.0,0.9613785929747217,0.9956852631454083,0.0005160703600032508,1.1787913363086905e-05,0.0001996105183623437,0.00014184697139861055,1.4570165399496646e-05,0.0002830953503110128,0.9920748022577941,0.9867040733173497,0.9692336212164814,0.9708093835756592,0.9687920495922222,0.9902466377789366,0.9876261476800846,0.988655180314728,0.9685985419295886,0.9898601546231821,0.9692983918404662,0.9890319679806762,0.9888019616968858,0.9685647134393844,0.9839580479520796,0.9939085057391565,0.9670523130259925,0.9895385044771319,0.964897336559399,0.994542352942184,0.9634940267531418,0.962764209424909,0.9935071582310574,0.9947035640460768,0.9956308804264729,0.9613785929747217,0.9616455083252224,0.9924389219180729,0.9855114615021129,0.9937208373828343,1.225534262411399e-05,0.00019286637234387162,0.00023918510561576653,0.00025592865216123376,0.0002588248004998152,1.1828278215788955e-05,0.0002931400076443337,1.1787913363086905e-05,0.00026127069657593563,0.0005160703600032508,0.00022907579126399313,0.0004989247070461253,0.0003593139732060483,0.00026585765400757584,0.00012698873941759283,1.2997463755256495e-05,0.0002717018989200515,0.00022689203904514854,0.000277257327142059,1.3983606960827466e-05,0.0002830953503110128,0.0002849644085045174,0.00022382154358161215,1.4570165399496646e-05,1.4763395832116854e-05,0.00028972320910711534,0.00028928560922286353,1.2166694151756181e-05,0.00022678353158016106,1.2990913367783332e-05
536,536.0,0.9613393574444069,0.9957011490991854,0.0005146062213399783,1.2242565655637775e-05,0.0001951820949509405,0.00013933772410460078,1.5399250211427694e-05,0.0002717555193538896,0.9921093384356168,0.9870407892906757,0.9695353818121017,0.9711259740829439,0.9691083696273345,0.9902752524230017,0.9880300017209404,0.9886827776064704,0.9689158815333518,0.9903813265085173,0.9695932376574109,0.9895488496418033,0.9892425975384153,0.9688844423302495,0.9841965254445304,0.9939379374670148,0.9673763941845313,0.989906693393493,0.965227467021719,0.9945690138307774,0.9638277010477044,0.9630997408361877,0.993872315422845,0.9947235190777608,0.9956496282338427,0.9617154146704366,0.9619818488945743,0.9924693403929065,0.9858782790711914,0.993750393613634,1.2837624943396687e-05,0.00019209734507318892,0.0002295249413199057,0.0002459117421911226,0.00024847446563072093,1.2299715479218891e-05,0.0002920818509514781,1.2242565655637775e-05,0.0002510801092145779,0.0005146062213399783,0.0002201207142439286,0.000497515076646351,0.0003583459082827599,0.00025514134888132993,0.00012484439703167724,1.3760404097536188e-05,0.00026073595673947833,0.00022558026492086177,0.00026615422079903997,1.4790380182143461e-05,0.0002717555193538896,0.00027364812346837277,0.00022230354372240377,1.5399250211427694e-05,1.5602427477212805e-05,0.000278419338256981,0.00027790137664389586,1.2773842517537555e-05,0.000225788905046541,1.3725268205620256e-05
537,537.0,0.9613031639607396,0.9957031323777246,0.0005270753477310678,1.2585548076666993e-05,0.00019603164402742177,0.0001409666249979393,1.610515640169219e-05,0.00026762831338084754,0.9921539438013879,0.9872833697597465,0.9697980810031418,0.9713974476356755,0.9693816807982915,0.9903095141994239,0.9883320140903281,0.9887157752357935,0.9691869667911468,0.9907889906995786,0.9698424954552681,0.989949653385311,0.989578454873545,0.9691620846081497,0.9843911325045352,0.9939780851700505,0.9676612975249563,0.9901782345493525,0.9655191653321222,0.9946195491095385,0.9641286200129572,0.9634075474422693,0.9941509873135951,0.9947766532799871,0.9957031323777246,0.962022115652295,0.9622875964076442,0.9925104366454901,0.9861403599694684,0.9937910630564966,1.3337186036527049e-05,0.00019701879971087757,0.00022564693476083848,0.00024216345737102223,0.0002446355524510418,1.265089421275821e-05,0.0002995335268159534,1.2585548076666993e-05,0.0002477573630301437,0.0005270753477310678,0.00021744696546648648,0.0005094018806118797,0.00036770752780304714,0.0002511075654937688,0.000125994278388128,1.4415495311584697e-05,0.000256752026683996,0.00023190576349673745,0.00026216902187887944,1.5473588787773886e-05,0.00026762831338084754,0.000269822718902659,0.00022928088219813063,1.610515640169219e-05,1.6326257335797398e-05,0.0002741431626224777,0.00027358024985245567,1.3270499219023587e-05,0.00023166201556866825,1.4351341221722671e-05
538,538.0,0.9612703285427708,0.9956847111115706,0.0005087321793685342,1.1500022051977664e-05,0.00018680389339957923,0.0001355201186942153,1.469728221005546e-05,0.00025224391858709883,0.9920876648762328,0.9875323511148615,0.969950545482831,0.9715544526744609,0.9695377046074591,0.9902343278665813,0.988630320033054,0.9886397820992768,0.9693366297637356,0.9911749552033856,0.9699676559966635,0.990327088039175,0.9899055021921062,0.9693204192739158,0.9845120037438354,0.9939104687946522,0.9678161019807202,0.9904430781662974,0.9656740119124413,0.9945463296596792,0.9642875182185935,0.9635692338679098,0.9944247478818591,0.9947056776878548,0.9956319924808218,0.9621810730592857,0.9624458451347269,0.9924400217412206,0.986406348045185,0.9937231360957098,1.2192462086757692e-05,0.00019035704474092285,0.00021268914578016646,0.00022833003800482537,0.00023076334911934242,1.1565504196910448e-05,0.00028946540471708285,1.1500022051977664e-05,0.00023414972115855123,0.0005087321793685342,0.0002057312776532178,0.000491516153182012,0.0003553960019113946,0.00023674075024852364,0.00011932033204011263,1.3192844477057317e-05,0.00024208243680815786,0.00022470939903579024,0.0002471568191428468,1.4135814832811656e-05,0.00025224391858709883,0.0002544805031169752,0.000223051988347124,1.469728221005546e-05,1.489559374179962e-05,0.0002582151432148544,0.000257663804628924,1.2140325319213009e-05,0.00022387257262865542,1.3128969635680979e-05
539,539.0,0.9612411672095517,0.9956646993238507,0.0005186437496958498,1.0556918388783647e-05,0.0001883722341898467,0.0001381869326649669,1.3405892193872182e-05,0.00025126399768064794,0.9921254486491003,0.9876267248817733,0.9699771744228148,0.971583983916204,0.9695679409526975,0.9902699296037447,0.9887484718200793,0.9886751539322277,0.9693692834151844,0.9913434567706157,0.9699984501031554,0.9904894845602977,0.9900379477078416,0.969348452211294,0.9845686260108989,0.9939503989252361,0.9678436648462561,0.9905403148650371,0.965699286133221,0.9945819218180922,0.9643125140372462,0.9635929666754305,0.9945261376335987,0.9947387931051598,0.9956646993238507,0.9622068962681564,0.9624714110893021,0.9924774650602464,0.9865053598558572,0.9937626476407191,1.1209155289293198e-05,0.000196336861712824,0.00021217787954438887,0.0002283942306131049,0.0002304020457203063,1.0623843360712586e-05,0.00029734962318261936,1.0556918388783647e-05,0.00023378126733034137,0.0005186437496958498,0.00020509230487712185,0.0005014576460699919,0.00036436940124540005,0.00023620484653452065,0.00011870729819093997,1.210177408928568e-05,0.0002415258246872473,0.00023247542144201025,0.0002464452969080915,1.2920574112490356e-05,0.00025126399768064794,0.0002532536544559083,0.00023134253268007892,1.3405892193872182e-05,1.3579247419106846e-05,0.00025700063563529425,0.00025657047254935264,1.1148157361525229e-05,0.00023078524363323393,1.2041229091055127e-05
540,540.0,0.9612159959801331,0.9956627913333248,0.0006113585474747658,9.591240647309787e-06,0.00021933282418867004,0.00016383958082382468,1.216976132991487e-05,0.0002889332226027954,0.9918564079665506,0.9873990941661859,0.9696077197808152,0.9711967943292844,0.9691800705293179,0.9899914035286628,0.9884680456211528,0.9883956425364308,0.9689784691941064,0.9909779326564341,0.9696250322631977,0.9901270961676284,0.9897301666058915,0.9689571104566985,0.9842619312437325,0.9936687515029047,0.9674465258694694,0.9902921104378071,0.9652979934404406,0.9942991541453098,0.9639064000256211,0.963182202159015,0.9942816945882781,0.9944530470051655,0.9953792140057828,0.9617988273316449,0.9620627650276294,0.9922009112269785,0.986252931656658,0.9934819381474003,1.0204203036363068e-05,0.00023536174312064435,0.00024388916889390812,0.00026379992198088064,0.0002657314071108478,9.65240949107865e-06,0.0003546987689189447,9.591240647309787e-06,0.0002696384057920509,0.0006113585474747658,0.00023576413940917373,0.0005920009519332911,0.000433277082391853,0.00027205196730217986,0.0001351998284040291,1.0971014965079606e-05,0.0002784996547986268,0.00028068812348650007,0.0002839785849785734,1.1716936572170576e-05,0.0002889332226027954,0.0002906914465783287,0.0002797544819649083,1.216976132991487e-05,1.233204418812487e-05,0.0002951865949887473,0.00029482518812458093,1.011756781052449e-05,0.00027698154844416143,1.091876891974183e-05
541,541.0,0.9611951308735662,0.9956768867486957,0.0006428523704849943,8.706924724392187e-06,0.00023101344572146884,0.00017330980252976816,1.1052944006991628e-05,0.0003053684034132517,0.9917407284407171,0.9869593008429977,0.9691617931800075,0.9707336270086208,0.9687181843020779,0.9898764149022103,0.9879322777984344,0.9882810996219251,0.96852030313025,0.9902872235855578,0.9692035556571149,0.9894474780849677,0.9891422197195979,0.9684842295234366,0.9838985493772436,0.9935401933319579,0.9669737424287108,0.9898054360752749,0.9648208911670594,0.9941673204169457,0.9634246311984543,0.9626953747382158,0.9937931677104663,0.9943140282810141,0.9952382371822338,0.9613117818810405,0.9615756715649529,0.9920817911548073,0.9857749237064688,0.99335390259199,9.279089303870887e-06,0.000248391683639949,0.00025703891436149224,0.00027860392887206443,0.0002807757967609676,8.76170772320207e-06,0.00037423490798976766,8.706924724392187e-06,0.0002850580508456172,0.0006428523704849943,0.0002491393621413722,0.0006230183626832916,0.00045685569614854017,0.0002871887221306031,0.00014059825660802026,9.952860418390376e-06,0.0002945043913877113,0.00029763943396466134,0.0003003488989574389,1.0614308775960038e-05,0.0003053684034132517,0.0003069456074120337,0.0002965061817075601,1.1052944006991628e-05,1.1216845582547198e-05,0.00031215612642094,0.0003117135535616439,9.181804000869149e-06,0.00029279375145944,9.904486156481888e-06
542,542.0,0.9611788879089016,0.9956994365011521,0.0006030217028028422,8.003075176740632e-06,0.0002168203373308549,0.00016275427898675937,1.0032908335991552e-05,0.0002868951884570201,0.9917753193575127,0.9867961749905103,0.9690250558836117,0.9705918395184453,0.9685821061371248,0.9899217600407363,0.9877328363965457,0.9883263369849372,0.9683932688563637,0.9900271698977087,0.9690978069660527,0.9891904512487404,0.9889225506752622,0.9683457825988668,0.9838116657580233,0.993592000545544,0.9668399254614148,0.9896368050481249,0.9646879692800783,0.9942365032572011,0.9632936090457408,0.9625687133892953,0.9936344043922357,0.9943908542200839,0.9953144590977039,0.9611788879089016,0.9614424531730767,0.9921221691370402,0.9855976715636984,0.9934055831383788,8.580409741756226e-06,0.0002334727554505675,0.0002410930432699488,0.0002614333451352855,0.00026344693532285657,8.057993913149844e-06,0.000351291530476602,8.003075176740632e-06,0.0002674491874251271,0.0006030217028028422,0.0002338049627690779,0.0005847296538814016,0.0004285821362877957,0.0002694130941588168,0.0001317496574683797,9.13484847908002e-06,0.000276434254601583,0.00027980065446007747,0.0002821022442485402,9.663539155301099e-06,0.0002868951884570201,0.0002883991725444628,0.0002785691350812709,1.0032908335991552e-05,1.0183511536466088e-05,0.0002934420785013578,0.0002929745728971934,8.446774602105878e-06,0.00027531071659019654,9.091037154655695e-06
543,543.0,0.961167277966143,0.9957228915218829,0.0005880287599250689,7.5031102473716635e-06,0.00021029062340878715,0.00015850460896881769,9.390366965047515e-06,0.00027737427846060954,0.9918505315744024,0.9869421626498543,0.969162392219669,0.9707339636944703,0.9687309627999914,0.9899998159331443,0.9879152890576763,0.9884045578789797,0.9685509260012102,0.9902787322837666,0.9692469278850279,0.9894351550015121,0.9891308477921177,0.9684923496375936,0.9839349699933174,0.9936674697096325,0.9669907673636937,0.9897859885965355,0.9648435226833135,0.9943169829671806,0.9634538643343632,0.962731355296872,0.9937754305644376,0.994467997046288,0.9953903911851183,0.9613439960330286,0.9616074657433438,0.9921974516175133,0.985748387663246,0.9934813149006382,8.199471419340583e-06,0.00022825199228703778,0.00023225345324370488,0.0002518551120485405,0.0002537235701471665,7.5706251233399446e-06,0.0003426789048822572,7.5031102473716635e-06,0.0002572071616656153,0.0005880287599250689,0.00022442501192521152,0.0005704495803771942,0.0004175322737364596,0.00025956957946118067,0.00012831540518372432,8.59739971444222e-06,0.00026646270973950704,0.00027369184800012607,0.000272297472459273,9.102197424616896e-06,0.00027737427846060954,0.0002793087177414119,0.0002729508350769556,9.390366965047515e-06,9.515406917147612e-06,0.00028367839598924583,0.0002831952397829636,7.994350775924956e-06,0.00026903247285689665,8.562998686232057e-06
544,544.0,0.9611590913691022,0.9957397027420773,0.0005856296079222565,7.271811903284075e-06,0.00020680286199763125,0.00015720504629027573,9.010587762708052e-06,0.00027293790433708455,0.9920261331536876,0.9872481146318767,0.9694677398997213,0.971053178441284,0.9690479153140458,0.9901762845899257,0.9882821630058958,0.9885824105335849,0.9688688106185808,0.9907425007034604,0.9695402134806689,0.9898892463875607,0.9895304242041282,0.9688146368808305,0.9842140317400813,0.993850469561535,0.9673151856249261,0.9901188481225947,0.9651717159522857,0.99449877557274,0.9637859624600078,0.9630630258924997,0.9941050807411573,0.9946470252223735,0.9955694058767635,0.9616828557603675,0.961946453517709,0.9923751485217656,0.9860788923426538,0.9936639531828705,7.893401810068654e-06,0.00022741200492703995,0.00022581082648088027,0.0002446842452127387,0.00024644113944770216,7.3313184053641015e-06,0.0003409718677999752,7.271811903284075e-06,0.0002491335371671286,0.0005856296079222565,0.0002164365393406741,0.0005678958957846351,0.0004152603173680365,0.00025224425784582276,0.00012551515081749205,8.22079555663844e-06,0.00025891380741039125,0.0002725806475783894,0.0002648448101763596,8.775723429724482e-06,0.0002704343818039427,0.00027293790433708455,0.00027309388194961015,9.010587762708052e-06,9.12181828764564e-06,0.0002766147508345626,0.00027606573223704864,7.707710070653303e-06,0.000267635801575002,8.195584686076473e-06
545,545.0,0.9611528133025445,0.995742321092924,0.0005683313038240434,6.915719323280805e-06,0.00019681247694886992,0.00015157075139726118,8.398118317644739e-06,0.00025860388958399836,0.9921651526227668,0.9874794777264202,0.9697359292713533,0.9713316664111102,0.9693258535790251,0.9903112222333468,0.9885682553166864,0.9887174537345053,0.9691514603213331,0.9911243159786727,0.969807839188922,0.9902629850101794,0.989847749868782,0.9690949828757688,0.984437858246281,0.9939893785942008,0.9675983629926959,0.9903715090552576,0.9654550029649026,0.9946333318463061,0.9640711359092397,0.9633477221471063,0.9943564886490598,0.9947773588639658,0.9956990326615666,0.9619706998396443,0.962234125174339,0.9925127128382554,0.9863280840546051,0.9938026439142212,7.3686271786601895e-06,0.00022078491938026576,0.0002113884950737999,0.0002289806122988182,0.00023055886972766002,6.957593687672701e-06,0.00033059022008674637,6.915719323280805e-06,0.0002326705771172799,0.0005683313038240434,0.00020139940963912793,0.0005506221424262362,0.0004025075596288304,0.0002359833980339567,0.00011856032633502384,7.69765550476035e-06,0.00024195781287096325,0.00026391227658546324,0.00024742885164683026,8.208248985821108e-06,0.0002528844795675875,0.00025541941160909875,0.0002654340543872508,8.398118317644739e-06,8.50021326444805e-06,0.00025860388958399836,0.000258044915711446,7.2419822275837525e-06,0.0002593484712657869,7.674153176014175e-06
546,546.0,0.9611469289512342,0.9957231975056119,0.0005302209776290768,1.25039025666453e-05,0.0001875830506787011,0.0001395658588733901,1.427704850255607e-05,0.0002456723297398125,0.9921890711386822,0.9875942321826512,0.9698330792180312,0.971435451547763,0.9694283021404572,0.9903351350713008,0.9887124387944074,0.9887424257430608,0.9692577743435848,0.9913191145993,0.969908791107713,0.9904522225659951,0.9900089546769074,0.9691980425157709,0.9845242852114069,0.9940155762676318,0.9677003813176928,0.9904969283001815,0.9655573935185509,0.9946566719555485,0.964174594292185,0.9634498756684017,0.9944815669043285,0.9948012303969046,0.9957231975056119,0.9620759851525732,0.9623392867099932,0.9925368636500937,0.9864533143621913,0.9938286575464725,1.25039025666453e-05,0.00020573422985778486,0.00020165771013938582,0.0002185972147145936,0.00022006568110122135,1.2639558725680456e-05,0.00030813831557384403,1.2656064969345795e-05,0.00022215018857951884,0.0005302209776290768,0.00019284385523254274,0.0005136145524342168,0.00037516418195975037,0.0002251782073523606,0.0001145435367459982,1.3362285307547705e-05,0.0002309309703612114,0.0002456723297398125,0.00023613393748820677,1.394129845798399e-05,0.00024136636017442438,0.00024394958192421864,0.00024717470255357306,1.427704850255607e-05,1.436384093591228e-05,0.00024666221207784186,0.00024619248053300575,1.2753754179865722e-05,0.00024169962423937114,1.33029163035366e-05
547,547.0,0.9611399234999358,0.9956777478205187,0.0005353878260154774,2.0593386118340237e-05,0.0001991252238081018,0.00013953855011720014,2.415043940883405e-05,0.0002605692451986519,0.9921328150845302,0.9873842071849483,0.9696408655102152,0.9712400285178254,0.9692305369122883,0.9902741644512489,0.9884625877757287,0.9886797420723439,0.9690647753394445,0.9910153129279065,0.9697390369288202,0.9901513054330748,0.9897411024234183,0.9689961935725313,0.9843602520051798,0.9939556053006636,0.9674998658834822,0.9902642853030779,0.9653549370902125,0.9945918306979977,0.963971282642908,0.9632443633944088,0.9942473566210428,0.9947321491454437,0.9956534083056842,0.9618720126867285,0.9621347888050555,0.9924797296177118,0.9862253203795098,0.9937682340057052,2.0593386118340237e-05,0.00020867111441161116,0.00021792993116831146,0.00023632529667526447,0.0002375741571781401,2.135542713987502e-05,0.0003123947511625524,2.1425031252420755e-05,0.00023936533789119415,0.0005353878260154774,0.00020824151821391892,0.0005189348242588662,0.00037983226738556863,0.0002436319100362667,0.00012683418404184848,2.2534472191372985e-05,0.00024939233208842374,0.000249856668747767,0.000254969547810057,2.335355630862074e-05,0.0002605692451986519,0.0002638593789820412,0.0002510075506899698,2.415043940883405e-05,2.4300991550701376e-05,0.0002660431040738815,0.00026569812002175174,2.1408346735628334e-05,0.00024570068639899456,2.2415311086700194e-05
548,548.0,0.9611302821334144,0.995613247514778,0.0005576237920769457,2.220949005020209e-05,0.00020992611813927653,0.00014565999596491937,2.6426371826982453e-05,0.00027595585303917357,0.9919968591978491,0.9869290637292841,0.9692143700702078,0.9707962096981544,0.9687871946294668,0.9901394546409358,0.9879218576112307,0.9885469389355953,0.968629115557907,0.9903381839478386,0.9693450076627621,0.9894831617554337,0.9891534278451929,0.9685452741078576,0.9839975188736352,0.9938122451431411,0.9670419563946321,0.9897580756567942,0.9648922943101781,0.9944357961286334,0.9635031472960788,0.9627713186437872,0.9937365757263639,0.9945655788527166,0.9954842023804108,0.9613960989997644,0.9616597919414325,0.9923417255173905,0.9857300034649117,0.9936252117765919,2.220949005020209e-05,0.00021832515000342188,0.00023215890001835362,0.0002516629501210249,0.0002523422703137705,2.296347652048941e-05,0.00032661583726287843,2.302535054485511e-05,0.00025314937989567187,0.0005576237920769457,0.00021935564876886813,0.0005407194541120142,0.0003966297109510771,0.0002593958804086302,0.00013679368272787504,2.4519833310167618e-05,0.0002645749764245948,0.00026149749050995554,0.00027026982061084063,2.538398745821822e-05,0.00027595585303917357,0.00027948408643288546,0.0002619314848472997,2.6426371826982453e-05,2.6639090207026768e-05,0.0002817148406180887,0.0002814586756744576,2.314346322627956e-05,0.0002574301961851836,2.4382400031066115e-05
549,549.0,0.9611164900364344,0.9955399369747128,0.0005277270463937688,2.0535625434735766e-05,0.00019781053796885,0.00013784084307332916,2.441048135281039e-05,0.00025922788987670764,0.9919362054435085,0.9866862330564563,0.9689652688882344,0.9705402953614188,0.9685278578552716,0.9900849749193875,0.987629860135927,0.9884942574387535,0.9683701804988782,0.9899629665802973,0.9691014736017739,0.9891137978901849,0.9888342864693445,0.9682804518547435,0.9838000590848958,0.9937491941324262,0.9667720372814007,0.9894852690046156,0.964618120007703,0.9943648137816127,0.9632251598515648,0.9624896108575518,0.9934597658879858,0.9944887390290224,0.9954069886454339,0.9611164900364344,0.9613800341916174,0.9922831330680919,0.9854696879017489,0.9935624010002273,2.0535625434735766e-05,0.0002067028238274654,0.00021891106301769075,0.00023725869102140723,0.00023758363539889223,2.1240686558581813e-05,0.0003092207281964135,2.1298632111988364e-05,0.00023786125531165684,0.0005277270463937688,0.00020553104307863154,0.0005117885723454996,0.0003754963104025283,0.0002443000302995126,0.00012870293779138195,2.261868744554573e-05,0.00024879664199336973,0.00024705348067939967,0.0002540399067063615,2.3492569367219094e-05,0.00025922788987670764,0.0002623249641335541,0.0002468396620966797,2.441048135281039e-05,2.45822575792634e-05,0.00026468415134888417,0.000264474544223092,2.1375397234558992e-05,0.0002437390048289013,2.249741900899552e-05
550,550.0,0.9610975175038255,0.9954680565866455,0.0004983310028697386,2.2214215738178157e-05,0.00018789479053478347,0.00012900722411493816,2.6132693035030107e-05,0.0002450344045554088,0.9918072770636477,0.9868186315843808,0.969034795332736,0.9706164031303567,0.9686000076594772,0.9899519436360764,0.9877954765110671,0.9883628434124058,0.9684429124086338,0.9901915361574978,0.9691708775367677,0.9893389467070793,0.9890182167527489,0.9683524087773019,0.9838285522971276,0.9936203599169012,0.9668410969033411,0.9896197465905165,0.9646849987102851,0.99422540965495,0.9632901797683765,0.9625525055008934,0.9935845025640541,0.994344224980444,0.9952621589268491,0.9611792328932202,0.9614430924329356,0.9921535587446592,0.9856139362892348,0.9934327185343037,2.2214215738178157e-05,0.00019570818174556204,0.00020655592618978074,0.00022392710613859941,0.0002243096189781766,2.3018410047965484e-05,0.00029241538597399644,2.3120952198373923e-05,0.00022493384861851739,0.0004983310028697386,0.00019442124522562059,0.0004829302061635732,0.00035500942882947425,0.00023057515049878778,0.00012391713835101833,2.4443961208732894e-05,0.00023490671387496473,0.0002336143063092815,0.0002399835326901465,2.5441465843799773e-05,0.0002450344045554088,0.0002478994467868282,0.00023311757860478095,2.6132693035030107e-05,2.6247925745480688e-05,0.0002504772335719111,0.000250288401838899,2.3073397199326528e-05,0.00023046605115314736,2.4328786058404614e-05
551,551.0,0.9610742752706789,0.9954078467368987,0.0004963679892816061,2.693083209313526e-05,0.00018939428492898447,0.0001267953473344057,3.0527546552439335e-05,0.00024562335879682053,0.9918021005191099,0.9870423209529433,0.9692679926299707,0.9708569636395192,0.96884091599238,0.989940987382698,0.988078552851855,0.9883529335215857,0.9686850380472144,0.9905765236575746,0.969394163366091,0.9897155255151093,0.9893370281264258,0.9685982745109895,0.9839893347016287,0.993612992164383,0.9670891713489069,0.9898605056879697,0.9649349345858708,0.9942166134109524,0.9635414481735474,0.9628012963972992,0.9938130206716785,0.9943337766174861,0.99525240504248,0.9614334167083521,0.9616970106975666,0.9921449526577351,0.98585715260679,0.9934258557619354,2.693083209313526e-05,0.00019528522052031632,0.00020709857854713784,0.00022454953661665074,0.0002249106109874197,2.7648350506125497e-05,0.00029150478946161836,2.780953163787448e-05,0.000226177110929438,0.0004963679892816061,0.00019579796594873197,0.00048043483327060244,0.00035386015710258637,0.00023103980988675076,0.00012818609908541817,2.9345321937202992e-05,0.00023546391182290992,0.00023278189612875827,0.00024048308145449993,3.020053051012162e-05,0.00024562335879682053,0.00024823295690997767,0.00023187670220724033,3.0527546552439335e-05,3.058265570911049e-05,0.0002513870199373159,0.0002512083665817033,2.7772039418126364e-05,0.0002295203439362761,2.9221400091621366e-05
552,552.0,0.9610481591821513,0.9953695478117954,0.0004862588202435873,2.8631616846422798e-05,0.0001862125456834604,0.00012332619368186006,3.164427409882946e-05,0.00024063382094775517,0.9918833392394756,0.98725518976153,0.9695319797488414,0.9711362759967305,0.9691226590945897,0.9900281864117487,0.9883440564792005,0.9884397929373167,0.9689691777395325,0.9909336453671089,0.9696607402010977,0.9900664303660456,0.9896345002328818,0.9688870043613815,0.9841957858031325,0.9937085827312717,0.9673831670820522,0.9900919023392929,0.9652331621463192,0.9943100714319029,0.9638437278887347,0.9631024040559841,0.9940406426165199,0.9944254954966357,0.9953442542039734,0.9617413235995798,0.9620035167175859,0.9922320410280475,0.9860884759482778,0.993521206291899,2.8631616846422798e-05,0.00019069836994615278,0.0002033284706325447,0.00022053157354180863,0.00022077959163561528,2.9157353429329465e-05,0.0002849813179106354,2.9342528172810306e-05,0.00022258527357438458,0.0004862588202435873,0.00019310775869578592,0.00047016626286761857,0.0003462000001526704,0.0002266413355461126,0.00012791753521673328,3.0965347534445035e-05,0.0002309354401619339,0.00022722799933474623,0.00023564030825110868,3.154931825145624e-05,0.00024063382094775517,0.00024292035982504225,0.00022617769243804995,3.164427409882946e-05,3.16641512785952e-05,0.00024635847415046196,0.00024617891687273594,2.937200794884286e-05,0.00022394252307478168,3.083792792281895e-05
553,553.0,0.9610205650833983,0.9953634001976581,0.0004546414392944815,2.6678844063651233e-05,0.00017370020436955187,0.000115212378948474,2.9446289429949156e-05,0.00022378784597515097,0.9918898427777961,0.98743818937978,0.9697334484344227,0.9713472359678613,0.9693353296679165,0.9900357758104935,0.9885747931709835,0.9884464974523602,0.9691845121039008,0.9912537785799114,0.9698655304367116,0.990377705547205,0.9898935915485634,0.9690998743200251,0.9843344710808148,0.993717443144888,0.9675994811603209,0.9902909390944433,0.9654513461338078,0.9943247322068384,0.9640621274012366,0.9633194831005532,0.9942378422784219,0.9944443453506049,0.9953634001976581,0.9619591603346189,0.9622213805269775,0.9922389713639674,0.9862901662615403,0.9935300873351538,2.6678844063651233e-05,0.00017843448262098681,0.0001893061966611336,0.00020530538315126614,0.00020552978527043353,2.7162362282229652e-05,0.0002666340580836481,2.7356216733001924e-05,0.00020726741855090917,0.0004546414392944815,0.00017975474011171393,0.0004394920537176366,0.0003238152779814003,0.00021097765028682747,0.00011974814618473872,2.8853393809380972e-05,0.00021484628011709956,0.0002126923273153381,0.0002191759947548482,2.935056621075565e-05,0.00022378784597515097,0.00022585737841207917,0.00021173898882641896,2.9446289429949156e-05,2.946894558949405e-05,0.00022910172940631074,0.00022894436530307378,2.7352987093120242e-05,0.0002095488396144676,2.8736144235011176e-05
554,554.0,0.9609928888195772,0.9953958237187532,0.0004599609821087588,2.5960112822120755e-05,0.00017598514138851464,0.00011718489584200806,2.950146235919315e-05,0.00022576095668001592,0.991819294239138,0.9874320026515578,0.9697065265256264,0.9713212239652186,0.969303223167914,0.9899601580880476,0.9885691841395731,0.9883722911925447,0.9691473806906922,0.9912490916101814,0.9698313430055223,0.9903705912235607,0.9898873712553463,0.9690698570088883,0.9842974416162887,0.9936454319096798,0.967570643600027,0.9902857203950747,0.9654209385879879,0.9942591318053035,0.9640299010930707,0.963284051762565,0.9942264052916091,0.9943857161703157,0.9953066356184126,0.9619256156256407,0.9621877930091929,0.9921687871446236,0.9862837427887217,0.9934583770769464,2.5960112822120755e-05,0.00018412293898415147,0.00019084218582125935,0.00020667814244250976,0.00020697617098289976,2.6432462315208476e-05,0.00027303100483369504,2.657870585408116e-05,0.0002076091119596584,0.0004599609821087588,0.00017873362993065588,0.0004451607882891673,0.00033013683421246075,0.00021269844806497267,0.00012244936043309727,2.8148051640106507e-05,0.00021671429332946379,0.00022053256892829297,0.00022111270107966246,2.9030721139866306e-05,0.00022576095668001592,0.00022819312614990185,0.00022021670010635182,2.950146235919315e-05,2.961472348969294e-05,0.00023121785386903917,0.00023102455140407068,2.6631514665650087e-05,0.00021644354533859302,2.8040592420843978e-05
555,555.0,0.9609665262358439,0.9954579559511247,0.0004947020752947708,2.625690961867817e-05,0.00018971750588104338,0.00012707478505457026,3.100424742181187e-05,0.00024415346294462,0.9918502072176848,0.9871130150652155,0.9693375365660073,0.9709405581500629,0.9689217923335887,0.9900036832763326,0.9881703326097588,0.988415670222023,0.9687683401844052,0.990717169664703,0.9694790961640639,0.9898432968896723,0.9894440456385822,0.968683235732539,0.9840651395346812,0.9936881661324078,0.9671816932771773,0.9899284101456436,0.9650303947554978,0.9943082635795909,0.9636351803552454,0.9628878853056801,0.9938628659640957,0.994438674933127,0.9953599723802743,0.9615261275863338,0.9617892397590623,0.9922069044656728,0.9859339542942329,0.9935003698623179,2.625690961867817e-05,0.00020193680057771797,0.00020489182262983972,0.00022146352108400405,0.00022202482837874312,2.6587133694353366e-05,0.00029705249348961133,2.6644041544786763e-05,0.00022152913915537577,0.0004947020752947708,0.00018962360334818973,0.00047928919743393496,0.0003576647832034855,0.0002285273596338147,0.00013324250511174407,2.8542239765169872e-05,0.00023323874693020413,0.00024349487173063502,0.00023811269897661328,3.0002602497562385e-05,0.00024321803453038047,0.00024635296828809985,0.00024415346294462,3.100424742181187e-05,3.122571374869246e-05,0.00024913211060307385,0.00024888699820105683,2.689853174357041e-05,0.0002373903631646632,2.84353716860978e-05
556,556.0,0.9609428731773545,0.9955371139087599,0.0004802465428139281,2.7068859676333676e-05,0.00018540112001111945,0.00012291590509028887,3.269222144059763e-05,0.0002391997045040587,0.991909624217412,0.9867558429578388,0.9689309374599447,0.9705212214570663,0.9684995766655244,0.9900778178436919,0.9877223264930522,0.988490099501037,0.9683445537992703,0.9901182452475852,0.9690834689935199,0.9892529232536525,0.9889454382267483,0.9682575855086805,0.9838173755031225,0.9937648974934524,0.9667554237577931,0.9895297457631295,0.9646011605961843,0.9943945125147653,0.9632036240370114,0.962452685825932,0.9934605572348062,0.9945329033977938,0.9954560829760073,0.9610945475523279,0.9613571239327509,0.992277599661171,0.9855390303349884,0.9935762532017766,2.7068859676333676e-05,0.0001968997132102842,0.0001995848061634058,0.00021542218379969904,0.0002162407208310126,2.73186161885884e-05,0.00028905110076265074,2.7263750769321176e-05,0.0002155083070620715,0.0004802465428139281,0.0001844347221133928,0.0004653797126624135,0.0003476705473636934,0.0002227629671489178,0.00013029935784142116,2.9279524799807217e-05,0.00022762410597633245,0.0002381074781216815,0.00023253647577826906,3.1300879315338304e-05,0.00023763378695868355,0.00024096005905343678,0.0002391997045040587,3.269222144059763e-05,3.2948048222955363e-05,0.00024335445259692225,0.0002431205091957081,2.7632012512614916e-05,0.00023129396889814537,2.9198464551896416e-05
557,557.0,0.9609233254892658,0.9956206146056457,0.00044757078789908034,2.7108414434520043e-05,0.00017248431542176072,0.00011342317254472834,3.309858255981619e-05,0.00022053791141522617,0.9919095478042251,0.9867730148986451,0.9687922388022184,0.9703735965804076,0.9683472706208134,0.990081578434414,0.987730290076051,0.9884952077065364,0.9681823589614428,0.9901058842739846,0.9689139215656438,0.9892395282783064,0.9889463067120421,0.9681013809217771,0.9837705817886557,0.9937701089864547,0.9665938634928946,0.9895405829984978,0.9644350097755217,0.9944116909367586,0.9630335316272428,0.9622785978681963,0.9934712832758061,0.9945572913120687,0.9954817006764708,0.9609233254892658,0.9611855066251187,0.9922800100204446,0.9855534166846293,0.993581530443514,2.7108414434520043e-05,0.00018233323230487262,0.00018472210237600867,0.00019932301344762943,0.0002000699213078787,2.7462947463045024e-05,0.00026834551746034694,2.73258613553423e-05,0.00019945425890065602,0.00044757078789908034,0.0001706740033933342,0.00043355527232004034,0.00032327883121038365,0.00020615386824024702,0.00011996242422253521,2.918273786686623e-05,0.00021063479494883063,0.0002201209071756665,0.00021515248822773984,3.152123471424139e-05,0.00021981975938130196,0.00022274491425250124,0.00022053791141522617,3.309858255981619e-05,3.334903563970376e-05,0.0002251132599706733,0.0002248907388911467,2.7660813944218316e-05,0.00021423388219088074,2.9127945138089456e-05
558,558.0,0.9609088662290429,0.9956957750557699,0.0004381158469007277,2.5150530417425505e-05,0.0001677508366215806,0.00011129312586516372,3.078886009722449e-05,0.0002151125587540927,0.9920228555105781,0.9869726348461519,0.9690257957561987,0.9706126018434872,0.9685874414444869,0.9901904661763176,0.9879775894963494,0.9886021466395084,0.9684210793670197,0.990452887191659,0.9691350209801123,0.9895782793255026,0.9892255191667001,0.968338406247868,0.9839540891439867,0.993878567927244,0.9668301183436425,0.9897396947673587,0.9646708540327735,0.994514408746566,0.9632700234552666,0.9625128612767089,0.99365354636834,0.994655653097517,0.9955798234823697,0.9611642157810826,0.96142569251279,0.9923922885334847,0.9857633731950464,0.9936905274792125,2.5150530417425505e-05,0.00017612456347613475,0.00018038442709056844,0.00019494236300982321,0.00019568556689988142,2.5581504310378564e-05,0.0002605909091729365,2.5439992647780866e-05,0.0001953773143848158,0.0004381158469007277,0.00016739739654194916,0.00042412983011699574,0.000315053667822132,0.00020184215282642505,0.00011538406368477564,2.7210278376015394e-05,0.0002062475874719061,0.00021193467245737247,0.00021062776793526742,2.9345268808218998e-05,0.0002151125587540927,0.00021746091184493134,0.00021122062340153927,3.078886009722449e-05,3.1013120409408406e-05,0.00022036435206779172,0.00022006342895116975,2.5737421596633436e-05,0.00020704208069152134,2.7156036481576873e-05
559,559.0,0.9608988273033864,0.9957499122731205,0.00043626815294438417,2.313308928979787e-05,0.0001667319036486801,0.00011159058724738609,2.8381775401576482e-05,0.00021665230265424199,0.9922075538676481,0.9871475541521145,0.9693934625623339,0.9709959809050355,0.9689750322202468,0.990367041529686,0.9882054869648786,0.9887746801793136,0.9688208368631007,0.9907968040809629,0.9695301780026399,0.9899128617056667,0.989490923903212,0.9687258993821939,0.9842033735583123,0.9940575937390865,0.9672241518476196,0.9899195453978195,0.9650711322215639,0.9946914089285012,0.9636751531770913,0.9629205859952427,0.9938325830881888,0.9948271323085202,0.9957499122731205,0.961571233393336,0.9618322359159921,0.9925745277156549,0.9859530824794448,0.993869602036683,2.313308928979787e-05,0.00017289634563743186,0.0001809666584770597,0.00019602974986232034,0.00019695255305350452,2.3574781121204497e-05,0.00025716894091924356,2.344588696752547e-05,0.0001970612021005196,0.00043626815294438417,0.00016939164135283344,0.0004219123832860448,0.00031203048143436533,0.00020319421925885016,0.00011391451868243833,2.5186226062120137e-05,0.00020781386757547877,0.00020759941325284738,0.00021224426453546214,2.709226655944563e-05,0.00021665230265424199,0.0002184977344765883,0.00020623270273150738,2.8381775401576482e-05,2.859056127992693e-05,0.00022188969395678992,0.00022149686539867084,2.3723807907452296e-05,0.00020348000815835872,2.5135015122408855e-05
560,560.0,0.9608921278313058,0.9957741117893926,0.0004165141682398065,2.1312228129085906e-05,0.00015848392605390775,0.00010668362500340848,2.5993180682426137e-05,0.00020660929333824393,0.9921877730974129,0.9872851897512428,0.969565311487074,0.9711708990590496,0.9691516406286962,0.9903346834286886,0.9883845505512414,0.9887390925867839,0.9689982949022856,0.9910628837824182,0.9696927858810643,0.9901735164625938,0.9897003342153176,0.9688967823894551,0.984293483388797,0.9940182007457778,0.9673961713568741,0.9900663328904834,0.9652427596237368,0.9946501964971957,0.963843890804705,0.9630838360319369,0.993978313831715,0.9947845078519935,0.9957089881262526,0.9617387720964735,0.9620003200107196,0.992545802978837,0.9861023962635274,0.9938300760825124,2.1312228129085906e-05,0.00016363997657854067,0.00017253027441815894,0.00018708361399085227,0.00018797814422708022,2.176926825691258e-05,0.0002441423903110149,2.1636093876350772e-05,0.00018823378131543195,0.0004165141682398065,0.00016215662545050985,0.00040240082158984165,0.0002967728789840103,0.00019383392859092182,0.00010736752784844607,2.3196457235724766e-05,0.00019835355063015236,0.00019633403561522284,0.0002025477121878654,2.4871869759841934e-05,0.00020660929333824393,0.0002081016635547094,0.00019472770342175464,2.5993180682426137e-05,2.616998803048396e-05,0.00021142414492984825,0.00021103935002928214,2.1845453249915513e-05,0.00019278469401355506,2.3146963131240927e-05
561,561.0,0.9608876869318107,0.9957745332071157,0.00039840461156773004,1.9612701397360126e-05,0.0001517585842459555,0.00010256565863797567,2.3810437374940008e-05,0.00019892487123437206,0.9921663331936857,0.987407208400709,0.9696221074861091,0.9712330278921554,0.9692127134350441,0.9903198613926746,0.9885288013851593,0.9887251568151675,0.969062171220358,0.991248141908414,0.9697557391772506,0.990355521030397,0.9898540229423752,0.9689591328075104,0.9843555024199637,0.9940075741265566,0.9674607448098977,0.990206442748223,0.9653056249145479,0.9946521395602532,0.9639059942520821,0.963141475630141,0.9941210185608748,0.9947969875157037,0.9957258826864888,0.9618024178501509,0.962063433586875,0.9925290343770138,0.9862347271819732,0.9938193722511262,1.9612701397360126e-05,0.00015581544607333724,0.00016657672974926613,0.000180395408271844,0.00018128403490857,2.0102700011650955e-05,0.00023301784745461968,1.997039626178524e-05,0.00018139877415581848,0.00039840461156773004,0.00015627824119359335,0.00038526743359381565,0.00028348898499199707,0.00018687570073959211,0.00010135358712966783,2.1342668036695958e-05,0.00019108840195756935,0.00018737563775109883,0.0001949835722932046,2.2823999714552394e-05,0.00019892487123437206,0.00020039346223416822,0.00018629460151402356,2.3810437374940008e-05,2.3962386751704998e-05,0.0002035853373243567,0.000203179737524928,2.010261548588987e-05,0.00018375471389802224,2.1292486782489448e-05
562,562.0,0.9608844237239103,0.9957611046465267,0.00042870590862893954,1.8088659550327494e-05,0.0001635419218482579,0.00011204186305495638,2.2632297602214457e-05,0.0002173767666670667,0.9922019972329605,0.9872081242980886,0.9694513907581044,0.9710552200860565,0.969033662786413,0.990358854726742,0.9882852173076601,0.9887630920448647,0.9688832488294074,0.9909337257759888,0.9695940962311113,0.9900433344012131,0.9895862540134399,0.9687786317855838,0.984238127817424,0.9940478365004336,0.9672771908345925,0.9899890809415559,0.9651170413299516,0.9946866305265545,0.9637139437914513,0.9629456407595612,0.9939022629955684,0.9948327399243532,0.9957611046465269,0.9616069227978088,0.9618681914849116,0.992567339665978,0.9860186618267541,0.9938592204011341,1.8088659550327494e-05,0.00016553859541923268,0.0001836618563724359,0.00019816192760493313,0.00019945748536259086,1.8787420438525125e-05,0.0002492724117620408,1.8673737689822997e-05,0.0001996035100745802,0.00042870590862893954,0.0001721304404574511,0.00041541925346910995,0.00030401133897555203,0.0002052120831319299,0.00010452318657210113,1.9953329097455322e-05,0.0002092050138887588,0.00020027179962752746,0.00021316548537220182,2.152668710617205e-05,0.0002173767666670667,0.00021930669008684268,0.0002003575137454957,2.2632297602214457e-05,2.2817350523801115e-05,0.0002220689525675039,0.00022167035692514448,1.8712961800608913e-05,0.00019605418696140068,1.989044796596821e-05
563,563.0,0.9608812573266142,0.9957425351495216,0.0004425884662481673,1.6737554189528624e-05,0.00017140874865157935,0.00011767565986776655,2.1749101255715514e-05,0.00023330758009482123,0.9921933871883373,0.986818416025881,0.9690533698101649,0.9706369152989764,0.9686166264777045,0.9903528489234068,0.9878102195007659,0.9887569083239447,0.9684598359532733,0.9903182717689104,0.9691968845553676,0.9894375106795227,0.9890649768395849,0.9683596158627988,0.9839544852818157,0.9940418877470155,0.9668548439052707,0.9895556126707741,0.9646917944804758,0.9946791443952755,0.9632839660531153,0.9625119553007738,0.9934639638333492,0.9948259135388822,0.9957549544703888,0.961175177070341,0.9614361935829395,0.9925592976949088,0.9855918992409824,0.9938533164121058,1.6737554189528624e-05,0.00016873459437952287,0.0001974090384583933,0.00021272753792865446,0.00021456985228365718,1.7638690118695232e-05,0.00025569162280822454,1.7548865101000522e-05,0.00021539979128000548,0.0004425884662481673,0.00018700446003781354,0.00042927531839496714,0.0003126553495099449,0.00022053240582338733,0.00010529883113801272,1.8747331476586673e-05,0.00022457370189981824,0.00020509131146670897,0.00022882508099866727,2.047575808931838e-05,0.00023330758009482123,0.00023581704989591366,0.0002058009297552241,2.1749101255715514e-05,2.197768435666126e-05,0.00023781513904099345,0.00023750646000363193,1.7494654658367686e-05,0.00020059454008378692,1.8673758771191547e-05
564,564.0,0.9608771068589318,0.9957226574446317,0.0004120561444132635,1.6404933980872504e-05,0.00016179852550233734,0.00011006329064891658,2.1168833466805878e-05,0.00022292513639462442,0.9921093190842557,0.9866322317828738,0.9688063778375596,0.9703720068984593,0.9683572941243392,0.9902656652353198,0.9875859465952086,0.9886690880103531,0.9682013872173406,0.990037974255192,0.9689529162549576,0.9891625374069299,0.9888247278512285,0.9680949144087705,0.9837683108708825,0.9939483357322815,0.9665821831661364,0.9893428204847692,0.9644131665963064,0.9945721654200519,0.9629950676231056,0.9622154455007321,0.99324292151071,0.9947099252386935,0.995636918115068,0.9608771068589317,0.9611396325695416,0.9924689523291639,0.985382331035209,0.9937609133193808,1.6404933980872504e-05,0.0001562189923763759,0.00018828647228387734,0.00020293196680586177,0.00020491152832255975,1.72418704629951e-05,0.00023708412051989114,1.7139235401544984e-05,0.00020614576190205433,0.0004120561444132635,0.0001798573998074574,0.00039959136329902273,0.0002903164121443152,0.00021051182283353135,9.87536554743715e-05,1.8265677053097386e-05,0.00021444223454013516,0.00018949166748820573,0.00021857988764853727,1.993523391468491e-05,0.00022292513639462442,0.00022544945264271044,0.00018978564639681806,2.1168833466805878e-05,2.140443203480463e-05,0.00022718358053780432,0.00022691533441975773,1.714650975622038e-05,0.0001856040048361095,1.820645391181134e-05
565,565.0,0.9608709879011796,0.9957040851820468,0.0003941329197179716,2.034471253478328e-05,0.0001581789869202828,0.00010450775997211762,2.4105534010930335e-05,0.00021960742212868818,0.9920801540152864,0.9867385589986915,0.9688677673704458,0.9704332917945062,0.9684166325710636,0.9902276291887897,0.9877209832193207,0.9886294448728605,0.9682539584897927,0.9902258967480664,0.9689900054095724,0.9893468783544958,0.9889789066381492,0.9681550366920212,0.9838182035703941,0.9939131255981094,0.9666364499896047,0.989455431435616,0.9644626299009194,0.9945229958428341,0.9630389422975717,0.9622524331879146,0.9933423086027238,0.9946548234161308,0.9955801683968806,0.960919255133983,0.9611812050227934,0.992435405708754,0.9854976373704349,0.9937260807942228,2.034471253478328e-05,0.00014771785052662028,0.0001860598315493354,0.00020045653721359905,0.00020251596970905536,2.076291091537244e-05,0.00022458524864303356,2.0476723337245795e-05,0.00020430584869652498,0.0003941329197179716,0.00017947236429101832,0.0003816781676038012,0.0002758819402851933,0.00020734800744833404,9.811446618008285e-05,2.179173863535416e-05,0.00021126133851277198,0.00017768419909579899,0.0002153620465591388,2.321587260056752e-05,0.00021960742212868818,0.0002219047188835137,0.0001772847586266267,2.4105534010930335e-05,2.4282560087265604e-05,0.00022377737125745982,0.00022345917379315407,2.096659548421838e-05,0.00017505839314013263,2.1754386140892592e-05
566,566.0,0.9608623018789018,0.9956894320119566,0.0003864493739141571,2.2426932450475904e-05,0.00015864989646705133,0.00010294743739924752,2.5641326494576133e-05,0.00021982268240933062,0.9920318739276573,0.9869672236789215,0.9690255051603369,0.9705903641303918,0.9685716901079284,0.9901703310322592,0.9879967572173493,0.9885713379678934,0.9683976377883522,0.9905782109559035,0.9691048045881343,0.9896924218910864,0.989279942405337,0.9683118459778813,0.983937490830197,0.9938595809177839,0.9667872915888776,0.9897075830907917,0.9646088711914035,0.9944646192624955,0.9631816929918491,0.9623919745237907,0.993595009305115,0.9945927291013811,0.9955170219436393,0.9610593111327719,0.9613224716106906,0.9923815475229407,0.9857472688283683,0.9936726129109442,2.2942230087705936e-05,0.00014184107481808524,0.00019069882870739407,0.00020529935371230563,0.00020761090889128423,2.287993478501113e-05,0.0002167620476212253,2.2426932450475904e-05,0.00021024647558463264,0.0003864493739141571,0.0001860746152744764,0.00037368703099121213,0.0002678462111017992,0.0002115160566200219,9.904468250728429e-05,2.386735588610077e-05,0.0002156308657725328,0.0001693973879350041,0.00021982268240933062,2.506286611848166e-05,0.00022392474116779746,0.00022582655144952346,0.00016865777996640817,2.5641326494576133e-05,2.5763108006553886e-05,0.0002279289383903658,0.00022759896562187017,2.3346581251570512e-05,0.00016786154096086865,2.3840445513483674e-05
567,567.0,0.9608505466789492,0.9956813115845508,0.0003726004160263879,2.0395193968463392e-05,0.00015144311856483825,9.927239384534061e-05,2.330408752683949e-05,0.00020988181275744127,0.9921171590264842,0.9871357273221548,0.9692666829390806,0.9708413906602852,0.9688288004514142,0.9902589148948934,0.988216706529295,0.9886586552239314,0.9686593104436546,0.9908889744545119,0.9693555869189419,0.9899973051519659,0.9895290682976055,0.9685748451965117,0.9841202978462574,0.9939535781497216,0.9670572955764356,0.9898998545110083,0.9648835914228046,0.9945687938448986,0.9634602351158307,0.962668953292523,0.9937943109678974,0.9947032304483876,0.9956293098330543,0.9613459575973299,0.9616092170567828,0.9924689029318301,0.9859340397201168,0.9937667625782349,2.1015516724270063e-05,0.00013533439418684145,0.00018276865050542859,0.00019664834142947305,0.00019890029617159738,2.0834813158050583e-05,0.00020727877691031928,2.0395193968463392e-05,0.00020164548672168138,0.0003726004160263879,0.00017860664261523958,0.0003600669661204026,0.0002568219004827958,0.00020207134624218793,9.391605836463523e-05,2.168968164655849e-05,0.00020604767927123494,0.0001613672232421654,0.00020988181275744127,2.2770226062813438e-05,0.00021348325721860808,0.0002147622252001119,0.00016062955260065796,2.330408752683949e-05,2.3440211227230574e-05,0.00021714101982116098,0.00021684565819776624,2.129882433703648e-05,0.00016006235654678872,2.1664941660959306e-05
568,568.0,0.9608352201881727,0.9956823375500197,0.00034951137780423803,1.8570249794397023e-05,0.00014067993727652375,9.275629089620188e-05,2.1280993103006124e-05,0.0001945608701373923,0.9921535888692956,0.9872689952099651,0.9693318856835454,0.9709085705434821,0.9688910310008806,0.9902896173052709,0.9883849556426161,0.9886905755178316,0.9687112257418908,0.9911192349707195,0.9693873576450504,0.9902224908743883,0.9897157533660084,0.9686425995277501,0.9841993749183245,0.9939870261471094,0.9671297836806259,0.9900321435966422,0.9649597560255612,0.9946101869518511,0.9635423391487523,0.9627520655068761,0.9939202891089374,0.9947507248860403,0.9956791552237716,0.9614363341219576,0.9617000893343264,0.9925024739047349,0.9860791340512693,0.9938002125583316,1.9116440891125496e-05,0.00012713768554886498,0.00016869014674129434,0.00018156213402297546,0.00018362421802077015,1.8976031127133798e-05,0.0001945608701373923,1.8570249794397023e-05,0.00018619840674853592,0.00034951137780423803,0.00016486575505553303,0.0003378239307123324,0.0002408867234977119,0.00018650607553756434,8.677377011249601e-05,1.976253709568101e-05,0.000190238000648744,0.00015169349697009789,0.0001937909354920434,2.0740459895637636e-05,0.00019710248361275222,0.0001982254398345253,0.00015110286628838428,2.1280993103006124e-05,2.143192524316812e-05,0.0002005231682029276,0.00020024094568611922,1.9391378986955687e-05,0.00015033257446550661,1.9737097017799675e-05
569,569.0,0.9608158202934242,0.9956951235585523,0.00035952393085012744,1.6921938409652274e-05,0.00014292944424430234,9.578403784654727e-05,1.9415444359569028e-05,0.00019902895892360498,0.9921357401021111,0.9873107199688224,0.9693175362411459,0.9708936514209433,0.9688754881011706,0.9902720135632781,0.9884294764287895,0.9886705481799151,0.968697006463758,0.991170146719439,0.9693723690676354,0.9902691812726874,0.9897637386474549,0.9686250392007234,0.9842050810972136,0.9939735288256953,0.9671125687151844,0.9900841913241858,0.9649435886238464,0.9946143740761176,0.9635295412033026,0.96274186831044,0.9939740641420491,0.9947648678326061,0.9956951235585523,0.9614283386045871,0.9616912298666497,0.9924854269107488,0.9861258812440385,0.9937868638302604,1.7398169146735147e-05,0.0001325568469454305,0.00016997266611839236,0.00018335707773979836,0.00018518308482110433,1.729800017431383e-05,0.000202107508462032,1.6921938409652274e-05,0.00018793750858427452,0.00035952393085012744,0.000165980347599852,0.0003478337622722226,0.0002493462623187509,0.00018802540872739912,8.707503278379182e-05,1.8023709179080986e-05,0.00019175653568597587,0.00015872348005935844,0.00019546306787942836,1.889367126257881e-05,0.00019902895892360498,0.00020064006049607834,0.00015863211261041223,1.9415444359569028e-05,1.9561398830342393e-05,0.00020241449540678888,0.000202174115470501,1.7667133167276392e-05,0.00015697408695953684,1.7997512084659037e-05
570,570.0,0.960791844881554,0.995721422559515,0.0003868364752698917,1.5936078363560905e-05,0.00015428960993308974,0.00010445510762255552,1.8661436077022335e-05,0.0002161446164380501,0.991999697266586,0.9870107336604469,0.9689926637204547,0.9705535178198493,0.9685335267787074,0.9901277146643386,0.9880598285079679,0.9885220112202538,0.9683521497095217,0.990697524382905,0.9690485026957812,0.9897992571316576,0.989362438304651,0.9682793549465859,0.9839309762679855,0.9938286550012663,0.9667636180345173,0.9897562891748938,0.9645916930513856,0.9944793586831145,0.9631766758996865,0.9623865049156214,0.9936503430420646,0.9946329806838821,0.9955629303126341,0.9610749605930482,0.9613377114511088,0.9923457668318522,0.9857978364622694,0.9936421928344039,1.6326374077543744e-05,0.00014520144959592816,0.00018302106996694552,0.00019850717554496873,0.00019968182004474318,1.62648707518971e-05,0.00022024218333350433,1.5936078363560905e-05,0.00020270610777351186,0.0003868364752698917,0.00017878531740283065,0.00037441794053526885,0.00027018412588843604,0.00020288938718080132,9.39386378459994e-05,1.7013632700665244e-05,0.00020724279583156713,0.00017509148014776808,0.00021151945988848755,1.8033380652326156e-05,0.0002161446164380501,0.00021878682748825248,0.00017606789883361994,1.8661436077022335e-05,1.882785251906888e-05,0.000220202440685014,0.00021989132792702042,1.6654285023842795e-05,0.00017263912021373828,1.6972729990416686e-05
571,571.0,0.9607627918394133,0.9957595446989794,0.0003719106003518869,1.5434909248678707e-05,0.00015062044009887877,0.00010132708176948047,1.8705575067716622e-05,0.00021287446198444852,0.992028953014212,0.9867036936432195,0.9686763888439845,0.9702242576234833,0.9682048809846031,0.9901611274705936,0.9876808316418964,0.9885549700350261,0.9680190370755964,0.9901995360411616,0.9687400613175247,0.9893067585467713,0.9889435240202775,0.9679511819964446,0.9837240477718087,0.9938641827769752,0.9664360134352752,0.9894234333156566,0.9642615292321404,0.9945182954436802,0.9628465971981806,0.9620546938488299,0.9933172498379192,0.9946752254066402,0.9956054283956863,0.9607456960670444,0.9610093306764286,0.9923785233276644,0.9854613523865408,0.9936776781057095,1.5629634459739658e-05,0.0001406522951777107,0.0001790559151520032,0.00019490007278222943,0.0001955511439427113,1.569876963382435e-05,0.00021287446198444852,1.5434909248678707e-05,0.00019846052159562682,0.0003719106003518869,0.00017523844168702848,0.00035994301726123584,0.0002604129932504178,0.00019890764082718668,9.225281341378065e-05,1.6458776052766094e-05,0.00020363851576726632,0.00017023717836701205,0.00020817220068868422,1.7853211696268588e-05,0.0002134386492219025,0.00021674375289690618,0.00017181528552761657,1.8705575067716622e-05,1.8924367449628227e-05,0.0002179756284798248,0.00021758482308457646,1.6073814692017048e-05,0.00016767175861886864,1.6396434586800378e-05
572,572.0,0.9607281590538532,0.9958069394221928,0.000347396987821053,1.4797487050805242e-05,0.00013921967628643874,9.366751794319643e-05,1.838850794423303e-05,0.00019503020550649245,0.9920693164086848,0.9866672548876899,0.96864855513354,0.9701937463470436,0.9681765826740346,0.9902093063790302,0.9876449651567806,0.9886034662375744,0.9679906008200351,0.9901588262265211,0.9687113206520448,0.9892667392937908,0.9889050673560084,0.9679239671308634,0.983721246339773,0.9939134892860755,0.9664102506569612,0.9893967313940887,0.9642377294704779,0.9945763099030543,0.9628260721460747,0.9620359787526016,0.9932976152932974,0.9947395869852951,0.995671322472857,0.9607281590538532,0.9609913342301257,0.9924223518737211,0.9854259087216255,0.993726344239414,1.4797487050805242e-05,0.00013163287661121167,0.00016394502003173363,0.00017830765144473325,0.00017885230952295852,1.5110074000572359e-05,0.0001990608131597387,1.4912342697421356e-05,0.00018129848371038098,0.000347396987821053,0.00015986825694598288,0.00033614534909369345,0.00024345297574293094,0.0001819353453902656,8.456175581618201e-05,1.573634659560054e-05,0.00018615180490823253,0.00015925072926159693,0.00019022703149477045,1.7386284471468482e-05,0.00019503020550649245,0.00019809226383373548,0.00016052843125724672,1.838850794423303e-05,1.865022224572126e-05,0.0001991495512094779,0.00019881849627036475,1.5355695229877074e-05,0.0001568794712612043,1.566751806347569e-05
573,573.0,0.9606879292375817,0.9958610561744028,0.0003408603353836511,1.410553653326273e-05,0.00013431946055243312,9.102309788548577e-05,1.790528076282935e-05,0.00018580704308614914,0.9922167327904186,0.9869105627614376,0.9688413176598054,0.9703937145372903,0.9683742347507878,0.9903610514170308,0.987938100918554,0.9887555259081091,0.968181756087506,0.9905302077742634,0.9688800449286564,0.9896324762557734,0.9892228152384732,0.9681265365888124,0.9839332595204587,0.9940732329366988,0.9666154554669989,0.9896723598312065,0.9644444728053075,0.9947499989236824,0.9630350517798818,0.9622470061082232,0.993579057956448,0.9949189324895161,0.9958505375029897,0.9609366461555549,0.9612001738429464,0.9925777124298308,0.9856880770474143,0.9938861295542719,1.410553653326273e-05,0.00012852265390191753,0.00015679027823954674,0.0001701333190646332,0.0001708543647026008,1.4531484797218648e-05,0.00019480488134565626,1.4353988050422261e-05,0.00017278195411881127,0.0003408603353836511,0.00015182028222617022,0.0003296657220606558,0.00023850205215202676,0.00017399783700269592,8.142143912448259e-05,1.5120362887837829e-05,0.00017783190948375498,0.00015570082655549767,0.0001815035532527861,1.6843920342067308e-05,0.00018580704308614914,0.00018826307845197412,0.00015690298457065322,1.790528076282935e-05,1.8186686191056645e-05,0.00018981291539672766,0.00018956086494644782,1.4697775087998402e-05,0.0001532435039017578,1.5056982951706049e-05
574,574.0,0.9606440244067351,0.9959193444008566,0.0003358894570802571,1.3375610218783259e-05,0.0001303639655944949,8.913475329478848e-05,1.71981753258295e-05,0.00017943851389996563,0.9923558527392599,0.9871050858907572,0.9690904996814382,0.97065854265294,0.9686375518912964,0.9905021239885308,0.988184747266372,0.9888959932006747,0.9684542765835549,0.9908715942772685,0.96914660033013,0.9899645955302059,0.9894995130818574,0.9683917024668809,0.9841426941979247,0.9942189890434205,0.9668853336743625,0.9898886649910638,0.9647175992122284,0.9949007445634411,0.9633136614347807,0.9625286317718602,0.9937985723868031,0.9950721807089443,0.9960030125614833,0.9612179233001106,0.9614813309762434,0.9927225538163404,0.9859017036058934,0.9940316197553644,1.3375610218783259e-05,0.0001252360683155326,0.0001509660379100678,0.0001635996484031149,0.00016443735711218737,1.369786098229847e-05,0.00019076945149753546,1.352473586426644e-05,0.00016590565907252612,0.0003358894570802571,0.00014525750017833658,0.00032467879425646947,0.00023398825235010156,0.00016782114459692365,7.961244444057691e-05,1.435111505987302e-05,0.00017167792681599566,0.00015152039645158728,0.0001752597164571734,1.609497252116036e-05,0.00017943851389996563,0.0001814545407497367,0.00015269114311511835,1.71981753258295e-05,1.7503965948005947e-05,0.00018376129616166253,0.00018358208835201535,1.3877677915975406e-05,0.0001494497423107085,1.4297674471059817e-05
575,575.0,0.9605988514033059,0.9959792535468024,0.00031832746082101175,1.2380684130741735e-05,0.00012146348173545595,8.377412709788811e-05,1.6151146570397402e-05,0.00016551425828963056,0.9923567602938518,0.987286566580564,0.9692426737901906,0.970822830507447,0.9688015541993378,0.9905092990488824,0.9884196021602063,0.9889048883527424,0.9686269118141901,0.9911946955978083,0.969315236234854,0.9902805275909304,0.9897625802470545,0.9685556552084209,0.9842704474642726,0.9942278755818629,0.9670511369743715,0.990102678666964,0.9648852559824106,0.9949139416805893,0.9634849102066735,0.9627016766716444,0.994022958193775,0.9950919199884123,0.9960235058929007,0.9613902462572196,0.9616537479124561,0.9927299628864062,0.9861004710825308,0.9940398422349552,1.2380684130741735e-05,0.0001182974330151607,0.00013890022320297573,0.00015047214815241386,0.00015113167844790732,1.2617039142835372e-05,0.00018042517190106292,1.2466560815391675e-05,0.00015217211194284899,0.00031832746082101175,0.00013279968895748437,0.00030749639787712457,0.0002213863876357221,0.00015441133002092316,7.424209305980133e-05,1.3256039392153534e-05,0.00015809481355864936,0.00014269489520748376,0.00016148859387221792,1.4995436637435819e-05,0.00016551425828963056,0.00016735229589677603,0.00014358925021385412,1.6151146570397402e-05,1.6481517704212108e-05,0.00016984188840633383,0.00016969556432365262,1.280630764984134e-05,0.0001412073328088107,1.3208702408823007e-05
576,576.0,0.9605548170692872,0.9960382330574873,0.0003051360938649342,1.275867953246959e-05,0.00011727571596491078,8.017177887523926e-05,1.593827049547559e-05,0.00015953647665079864,0.9923380568720737,0.9873192535689703,0.9691853947475463,0.9707611328216879,0.9687377639727276,0.9904918411215896,0.9884510512097825,0.9888871387282834,0.9685544138754508,0.991216063677971,0.9692365283260342,0.9903025462878893,0.9897912344866866,0.9684961812382833,0.9842621489554885,0.9942209291233579,0.9669906885145203,0.9901493183801929,0.964825235146048,0.9949169077682057,0.963424129514248,0.9626376495321528,0.9940868821182449,0.9951056909707257,0.9960382330574873,0.9613287741987449,0.9615927705760698,0.9927153854216053,0.9861327081420391,0.9940324391012009,1.275867953246959e-05,0.00011393856476571234,0.00013403259575202334,0.00014531548472817906,0.00014603347468510739,1.3181972839215345e-05,0.0001737083634255587,1.317019561519093e-05,0.00014716314519631955,0.0003051360938649342,0.00012861226885805472,0.00029510807369303386,0.0002126496939955022,0.00014920296847019648,7.295950771788105e-05,1.3729638832094087e-05,0.00015269179825916254,0.00013737238025789527,0.00015590020449072353,1.497501288073743e-05,0.00015953647665079864,0.00016131578383745207,0.00013798204666377,1.593827049547559e-05,1.6243617531887205e-05,0.00016339944170895573,0.00016328088266516835,1.3229506198920837e-05,0.0001360247109494224,1.368062438547846e-05
577,577.0,0.9605143282466715,0.9960938610110934,0.0003248410203825548,1.3122072169498475e-05,0.000125397732128473,8.592311818885567e-05,1.5618758715270435e-05,0.00017047421967389983,0.9922596274002934,0.9869815237336736,0.9688372519473832,0.9704003986942649,0.9683719191133561,0.9904125640500304,0.9880389418658334,0.9888066225878414,0.968172392669588,0.9906798248478638,0.9688751367203218,0.9897730443576185,0.9893359921435841,0.9681332828206447,0.9839972478320828,0.9941519155377861,0.9666290587794782,0.9897894813632097,0.9644630972312842,0.994861556205812,0.9630593869186816,0.9622704744474182,0.9937360678729197,0.9950604753978912,0.9959953337234083,0.9609633075689942,0.9612286149960207,0.992643127817488,0.985768651038707,0.9939632947880515,1.3122072169498475e-05,0.00012207986705223132,0.00014444723854958402,0.00015676629205370215,0.0001575617273490551,1.3711474904423175e-05,0.00018617497485004818,1.3830249006666111e-05,0.00015920890448277737,0.0003248410203825548,0.00013923459285536424,0.0003151347430205939,0.00022719268309374783,0.0001606807958782277,7.875207772642171e-05,1.4168299264131492e-05,0.00016399647404591284,0.0001467111537141749,0.00016726212898095891,1.4898555414262649e-05,0.00017047421967389983,0.00017235025106637742,0.00014697303119829292,1.5618758715270435e-05,1.588303618325425e-05,0.00017372440925876687,0.00017358018729614976,1.362813904538711e-05,0.00014580709470229483,1.4117511920158936e-05
578,578.0,0.9604797917774526,0.9961442300175397,0.0003335571031953203,1.1997868225872913e-05,0.00012790541821813364,8.870519683846272e-05,1.4491993858576377e-05,0.00017317947786463225,0.9922091527590163,0.9866114645910994,0.9684364815674337,0.9699854698298931,0.9679565082756681,0.9903787561077637,0.9875820428443426,0.9887720869271027,0.9677578476567168,0.9900673334498485,0.9684761977636405,0.9891683507368372,0.9888304211327095,0.9677145047472782,0.9837114486766089,0.9941055616310362,0.9662055079399903,0.989397600003844,0.964036556346636,0.9948234427090205,0.9626289472927972,0.9618374460757158,0.9933513713367199,0.9950339103684737,0.9959712709443695,0.9605337291506667,0.960799226109189,0.9926004676586865,0.9853677677183706,0.9939177433479558,1.1997868225872913e-05,0.00012601186684278512,0.00014802553965495544,0.00016072872520280908,0.00016139784348295845,1.2582481684092002e-05,0.00019186446872590393,1.2692772043793004e-05,0.00016337168285082427,0.0003335571031953203,0.00014279331412889586,0.00032406225835647333,0.00023387863132577868,0.00016424761359027574,7.932159365655651e-05,1.3004811094784703e-05,0.00016722663619277134,0.00015068118955639397,0.000170399092397442,1.3755217661603198e-05,0.00017317947786463225,0.00017501865141907917,0.00015062338170821884,1.4491993858576377e-05,1.4750162671690265e-05,0.00017590439669067112,0.00017572254899996342,1.247660479258908e-05,0.00015044060861411766,1.2954010054181104e-05
579,579.0,0.9604536145036227,0.9961875613196797,0.00031417645687597677,1.3102043284592501e-05,0.0001205974954151297,8.233524811659083e-05,1.6895142255266736e-05,0.00016105522808054217,0.9922088140386108,0.986588498221843,0.9683681378024501,0.9699158650482783,0.9678883622867863,0.9903823151157943,0.9875487417412638,0.9887725300583412,0.967689894338459,0.9900227153015876,0.9684064866300695,0.9891221147838011,0.98879489067824,0.967644672753839,0.9836834481126551,0.9941094094866522,0.9661327860864022,0.989381522984431,0.9639612888976581,0.9948296654083849,0.9625504650179529,0.961756571848856,0.9933427374012749,0.9950462339439322,0.9959845052368399,0.9604536145036227,0.9607195250054995,0.9926048547644564,0.9853401195743496,0.9939220487829963,1.3102043284592501e-05,0.00011936875896851725,0.00013789864116778996,0.0001497462069319587,0.00015024965946864203,1.388010131135452e-05,0.00018128338476063987,1.3982293678360108e-05,0.00015193065221953773,0.00031417645687597677,0.0001326272809110862,0.00030524571099618683,0.0002206931852720945,0.0001529281861590103,7.531752741974076e-05,1.452703768929726e-05,0.00015566003535214128,0.00014282602878095752,0.00015855095615266099,1.5862786169202094e-05,0.00016105522808054217,0.00016275211689073613,0.000142878320497714,1.6895142255266736e-05,1.7162256679065785e-05,0.00016343947149165977,0.00016328804072807807,1.3821064414647209e-05,0.0001423049062585728,1.447138158786034e-05
580,580.0,0.9604373927661104,0.9962220761603673,0.0003074089053969851,1.7122809563190834e-05,0.00011930054672228797,7.834367106088593e-05,2.281694745112402e-05,0.00015689580694886018,0.9923428026093989,0.9867923387188468,0.9685695873776604,0.970129458587229,0.968098280287316,0.9905170558105777,0.9877928635426917,0.9889047711818941,0.9678904619292532,0.9903369151780005,0.9685763315916793,0.9894296723218495,0.9890633350835658,0.9678589953406289,0.9838769666517369,0.9942507231160246,0.9663492819126239,0.989603070685148,0.964180934382734,0.9949752655644827,0.9627749766375677,0.9619838157640005,0.9935682191688995,0.9951960899002663,0.9961363774539287,0.9606838781825807,0.9609491655640781,0.9927438311792747,0.9855628556952569,0.994063376601658,1.7122809563190834e-05,0.0001165612816061099,0.00013370579263793434,0.0001454040543031234,0.00014571401787901714,1.8163150513506344e-05,0.00017717786710967385,1.824278749189895e-05,0.0001474311381209108,0.0003074089053969851,0.00012891957318425328,0.0002983038583817136,0.00021565055405371725,0.00014845154340848205,7.697046222663875e-05,1.925510261866874e-05,0.00015130726721199254,0.00014037797455570752,0.000154178713569991,2.1407095141817497e-05,0.00015689580694886018,0.0001587078129258605,0.00014103497126332644,2.281694745112402e-05,2.3049869065978425e-05,0.00015923274172943437,0.00015910172112237178,1.8326834687558248e-05,0.00013890703319234272,1.9188714306447907e-05
581,581.0,0.9604294809015883,0.9962459957824552,0.00031291124681319713,1.897501354885787e-05,0.00012104766545519545,7.857195505474996e-05,2.5486391446627272e-05,0.00015784088660050232,0.9923603890555541,0.9869892103578741,0.9687751937762645,0.9703375953248181,0.9683096171620217,0.9905322456428507,0.988031261555004,0.9889196554757896,0.9680963817642478,0.990642386169103,0.9687577539156681,0.9897305538557328,0.9893272830899139,0.9680742882044227,0.9840264807282444,0.9942708330546688,0.9665672465233947,0.9898139234688228,0.9644030166307574,0.9949991577647359,0.9630033816558451,0.9622182242908309,0.9937803621031,0.9952230283201501,0.996163730635341,0.9609165790173378,0.9611819617682741,0.9927581630090224,0.9857777568725459,0.9940828490127092,1.897501354885787e-05,0.00011709148291372093,0.00013363752075037786,0.0001458810818896536,0.00014601012907850436,2.0147777913800456e-05,0.00017901820592818737,2.0220914408253058e-05,0.00014842849926026953,0.00031291124681319713,0.0001306545168641859,0.00030303275076836773,0.00021838142684463114,0.00014872782141548487,7.976627154948348e-05,2.1446007223526875e-05,0.0001517913795987019,0.00014225678770978108,0.00015474462953320343,2.3890069309619963e-05,0.00015784088660050232,0.00015984127550615294,0.00014380990932019022,2.5486391446627272e-05,2.5682296014835547e-05,0.000160214814705177,0.0001600989565008598,2.0470003774778144e-05,0.00013960704330440187,2.1364853160529187e-05
582,582.0,0.960427422745664,0.9962575414287975,0.00030438670802108086,1.7525821220928126e-05,0.00011590902741935843,7.620788566471984e-05,2.3964013785746094e-05,0.00014959039719992417,0.9924217405676824,0.9871717409391332,0.9689813235864656,0.9705594129572745,0.9685281838818826,0.9905975006903291,0.9882555978695362,0.9889840844605127,0.968317756447511,0.9909400749747723,0.9689673876497562,0.9900233183457814,0.9895760701908606,0.9682936342224824,0.9841890053430364,0.9943364068685462,0.9667869184415605,0.9900125823860115,0.9646251710296843,0.9950595724023436,0.9632241907684893,0.9624379592475129,0.9939771090208035,0.9952809151274944,0.9962218107849864,0.9611376123925541,0.9614036092964431,0.9928265446900367,0.9859744923669862,0.9941484888940529,1.7525821220928126e-05,0.00011323564135027944,0.00012627764213229306,0.00013814405108899877,0.00013820613885785377,1.867978119349583e-05,0.00017368121279729906,1.876534359812634e-05,0.00014087812831476535,0.00030438670802108086,0.00012439651860283015,0.00029451452712093973,0.00021203775060323694,0.00014073889582033976,7.651964661445994e-05,1.9933674021348287e-05,0.00014368441399736687,0.00013877652747768248,0.00014650966536878756,2.2307047308589505e-05,0.00014959039719992417,0.00015153510939201834,0.00014142750211958196,2.3964013785746094e-05,2.4158613793709626e-05,0.0001518355545542898,0.0001517377728850362,1.8998010281892982e-05,0.00013497666987649128,1.9848043181362485e-05
583,583.0,0.9604287621339455,0.9962549343422478,0.000297332660995324,1.6365193486203713e-05,0.00011314473684703761,7.494385879510255e-05,2.192941862934766e-05,0.00014603029152056527,0.9924326759092031,0.9873003338437334,0.9690826572372779,0.9706693615431616,0.9686329461757102,0.9906075995513015,0.9884117556893997,0.9889929828931042,0.9684206101806894,0.9911471223900227,0.9690587957164681,0.9902253349359943,0.9897497717104365,0.9684005579147039,0.984274171284483,0.9943491561333544,0.966895187628752,0.9901500774912498,0.9647360641867613,0.9950807862488642,0.9633383777466035,0.9625528442278242,0.9941153438019655,0.9953116392208362,0.9962549343422478,0.9612584579891486,0.9615238322931264,0.9928409902320868,0.9861126121582803,0.9941610099818279,1.6365193486203713e-05,0.000111180887224109,0.00012406160421743844,0.00013551167521485261,0.00013591202975368747,1.7406849400028922e-05,0.00017012506416425624,1.749983211781211e-05,0.00013941824328135783,0.000297332660995324,0.00012338692308883686,0.0002878508192821689,0.00020766996268876186,0.00013795422784120554,7.460055872195078e-05,1.8398497709857952e-05,0.00014053941955798725,0.00013559239422869217,0.00014310434051115564,2.0436173881590755e-05,0.00014603029152056527,0.00014796876679611917,0.00013774837092088896,2.192941862934766e-05,2.2101027804833428e-05,0.0001481052070159167,0.0001479307055790736,1.7598816288170138e-05,0.0001322594060122252,1.832273747670953e-05
584,584.0,0.9604310429020404,0.9962388315207195,0.0003386675614989033,1.5807078717388158e-05,0.00012843163327635833,8.709313599100708e-05,2.0032239492445075e-05,0.0001681736345727831,0.9923900796477103,0.9872549059948579,0.9689992852806673,0.9705851800564599,0.9685483760914808,0.9905706471514538,0.988358250353064,0.9889574565582132,0.9683383770136543,0.9910775334480135,0.9689871945754548,0.9901527752570155,0.9896902382344342,0.9683122772027607,0.9842163037948158,0.9943098260133604,0.9668050104742643,0.9901047005512889,0.9646454186664415,0.9950525666388343,0.9632464616503126,0.9624604639129283,0.9940798997798164,0.9952924750744347,0.9962374835309026,0.9611667230320549,0.9614322818546144,0.9928017056721502,0.9860660642781104,0.9941217573965897,1.5807078717388158e-05,0.00012669708789288375,0.00014435621507748566,0.0001570331343011057,0.00015797195647719,1.655080188486964e-05,0.00019340592717770607,1.6661587005477306e-05,0.00016271536158630098,0.0003386675614989033,0.0001451906821291942,0.00032836559561755615,0.0002363247543129414,0.00015971723890013828,8.391595384585546e-05,1.736319934756764e-05,0.00016236879826053585,0.0001515585812442436,0.00016496545757090775,1.889942479306362e-05,0.0001681736345727831,0.00017045814404708992,0.00015164332459943443,2.0032239492445075e-05,2.0154176997082335e-05,0.0001700371912738647,0.00016972687971076995,1.6688444910660868e-05,0.0001502076829108329,1.7290882134471554e-05
585,585.0,0.9604318088855565,0.9962196329823699,0.00036451188443563273,1.4850570113118939e-05,0.0001380224408271549,9.507919739917729e-05,1.823815864304831e-05,0.00018339204338599244,0.9923236702789968,0.9869197121824343,0.9686400663352306,0.9702084515262765,0.9681736627889997,0.9905084184093136,0.9879568136041673,0.9888963546805087,0.9679658297673414,0.9905661152808866,0.968644830129073,0.9896468995019694,0.9892523846351993,0.9679307081792792,0.9839481860440095,0.9942430892002695,0.9664139676060154,0.9897369145869102,0.9642482719468596,0.9949772031543914,0.9628407902490832,0.9620522826790998,0.9937037535647485,0.9952151573654151,0.9961596934440261,0.9607526369086274,0.9610190393199808,0.9927365627894998,0.9857009514118297,0.9940549694066809,1.4850570113118939e-05,0.00013598313353767162,0.0001578275286000449,0.00017120926882320664,0.00017225349576706705,1.52964646658103e-05,0.0002076019235172755,1.541868231256894e-05,0.0001770709287722984,0.00036451188443563273,0.00015906632159694216,0.00035384729786178246,0.0002537315878615976,0.0001740981461824861,8.923728280512243e-05,1.6122014011756388e-05,0.00017707482744413905,0.0001606568031744971,0.00017985206217123874,1.734924832081596e-05,0.00018339204338599244,0.00018595936294458213,0.00015934768777559088,1.823815864304831e-05,1.83287460784304e-05,0.00018508398341230821,0.00018471125779582587,1.548936065596083e-05,0.00016101638293644201,1.6046769211393066e-05
586,586.0,0.9604286039201021,0.9962101745004163,0.00034136905607045395,1.4823653133864502e-05,0.00013012871726775523,8.88322878799043e-05,1.840318424243909e-05,0.00017330362080718678,0.9923350334404744,0.9866622188126478,0.9683435433187628,0.9699028452079054,0.9678651424570746,0.9905228735512023,0.98763947174025,0.9889114166865629,0.9676555330392365,0.990148280275138,0.9683554917066001,0.9892350405100256,0.9889025524494374,0.9676225855616145,0.9837583103779832,0.9942594040109981,0.9661014468930151,0.9894481712226545,0.963931659136954,0.9949854570873907,0.9625214185306584,0.9617322731674739,0.9934114574627003,0.9952204560062837,0.9961640419945743,0.960428603920102,0.9606958888506053,0.9927531062386596,0.9854145202651854,0.9940709257833774,1.4823653133864502e-05,0.00012751196116710754,0.00014890925960021035,0.00016152591547864378,0.00016236800135577663,1.527777736763665e-05,0.00019456602009980587,1.531994328805396e-05,0.00016658457806844774,0.00034136905607045395,0.00014956353822945717,0.0003314200127017258,0.0002377220504533186,0.00016421343091228954,8.439257369314467e-05,1.6161418771136654e-05,0.00016710675520429155,0.0001503325011263628,0.00016981672606197016,1.7409692727194745e-05,0.00017330362080718678,0.0001758229097410451,0.00014902110221807615,1.840318424243909e-05,1.8554613444465126e-05,0.00017502281509753327,0.00017464720529354917,1.5540892517926983e-05,0.00015105353494302318,1.6096774216519345e-05
587,587.0,0.9604198133314781,0.9962232918480752,0.0003247315216618159,1.5041643082206178e-05,0.0001241603591871441,8.402974791600629e-05,1.9053141996753418e-05,0.0001647627131303542,0.9923809592128774,0.9867024294950886,0.9683699437192066,0.9699383089039719,0.9678992826084993,0.9905776076226719,0.9876938507279761,0.9889679877858258,0.9676919420380152,0.990221088053767,0.9683931019045977,0.9893042647733475,0.9889645566553906,0.9676578017182194,0.9838068864340356,0.9943179552055105,0.966137023814341,0.9894917252861144,0.9639669935823824,0.9950440548839531,0.9625565947813345,0.9617700965659566,0.9934603922056747,0.9952797612628503,0.9962232918480752,0.9604618734520679,0.9607295971992301,0.9928064335404254,0.985461832326547,0.9941292143415892,1.5041643082206178e-05,0.00012220190968942693,0.00014110694789104384,0.00015297274006465783,0.00015374631870860206,1.5526159918233827e-05,0.0001857980012984041,1.5470393485723604e-05,0.00015698865700742277,0.0003247315216618159,0.00013976308211246588,0.0003150937726540571,0.00022697941961357187,0.00015572023690852438,8.139229574127374e-05,1.652717305148421e-05,0.000158482905512581,0.00014414020110087563,0.00016119286850042796,1.788179836879309e-05,0.0001647627131303542,0.00016738385591832675,0.00014334776114356812,1.9053141996753418e-05,1.927648337490533e-05,0.0001667275128139766,0.00016637585632278023,1.58534866852919e-05,0.00014480380174736036,1.6468116109413898e-05
588,588.0,0.9604071884062593,0.9962658870252074,0.00032098098377685583,1.4465107874132983e-05,0.0001229691232923202,8.336179242532355e-05,1.8329744695201016e-05,0.00016368854569421006,0.9923641302609197,0.9869147238428312,0.9685643433079453,0.9701382629073537,0.9681030540614879,0.9905556723991388,0.987955373457252,0.9889450612376548,0.9678999065479517,0.99057145077788,0.9685919988210057,0.9896470394037145,0.9892557784210587,0.9678603114445404,0.9839443391410013,0.9942964360872449,0.966340730823555,0.9897322722531501,0.9641705742818872,0.9950210603377663,0.9627576707575457,0.9619719308990948,0.9937076247340864,0.9952571262486603,0.9962014422603239,0.9606581312882616,0.9609266488227541,0.9927860340925861,0.9856903611054586,0.9941071934556804,1.4465107874132983e-05,0.00012154804715278571,0.00013982675128630488,0.0001516909403507772,0.00015234602735874839,1.494231693224284e-05,0.00018426107090755006,1.4858005610926616e-05,0.00015490714186903507,0.00032098098377685583,0.00013686196933243672,0.00031133562757948424,0.000225159384609379,0.0001544853785987559,8.134890998020788e-05,1.5957530487947888e-05,0.0001571808496790225,0.00014330437958339263,0.0001600595912508182,1.7206539292498165e-05,0.00016368854569421006,0.00016642414033180404,0.0001427333475485614,1.8329744695201016e-05,1.8558031980357006e-05,0.00016586939713325434,0.00016558128553085323,1.529035675139199e-05,0.00014397607840243166,1.5896217188238848e-05
589,589.0,0.9603933219212146,0.9963211269382437,0.000315836266978597,1.3767065737227497e-05,0.00012061281957267694,8.211255460889705e-05,1.7464944756081643e-05,0.000160383914440132,0.9924019974214172,0.9871217784466894,0.9687588287964999,0.9703408180107621,0.968304154323534,0.9905858621439043,0.9882054630520112,0.988973152951769,0.9681027874595542,0.9909002133367603,0.9687841185138952,0.9899702336635835,0.9895308997586211,0.9680644021387234,0.9841006227414502,0.9943346840901988,0.966550595202459,0.9899641829271836,0.964384843109215,0.995071429609394,0.9629746897834658,0.9621904841276323,0.9939430244029651,0.9953107771496545,0.996256354555638,0.960881669948474,0.961149829915373,0.9928218294131672,0.9859146829253037,0.9941454205203887,1.3767065737227497e-05,0.00011985284561745981,0.00013683854050706144,0.00014896009062051235,0.0001492066749803581,1.425074465404061e-05,0.00018140599737467101,1.4145026204316792e-05,0.00015145186531888538,0.000315836266978597,0.0001333538365813469,0.0003061707152860828,0.00022178708069942212,0.0001513763993609913,8.021523519826724e-05,1.5231054928711314e-05,0.00015394560100713472,0.00014122247401673308,0.0001569066670854403,1.6372429238263543e-05,0.000160383914440132,0.00016295646889553705,0.00014069717999451168,1.7464944756081643e-05,1.7706907602485232e-05,0.00016275436041852874,0.0001625095632270912,1.4651148466516048e-05,0.00014179156517891061,1.5171922804991614e-05
590,590.0,0.960380806653112,0.9963662447202581,0.00029619913391381664,1.265391882896232e-05,0.00011251223605369429,7.692715901910784e-05,1.6091979682560572e-05,0.00014917307058704874,0.9924962889211323,0.9872607287908277,0.9689051138724212,0.9704943078152627,0.9684570059042464,0.9906779536816767,0.9883810038167774,0.9890640756911783,0.9682554789461731,0.9911411079658854,0.9689239929708172,0.9902055152355135,0.989729718500427,0.9682217750163347,0.9842376204627749,0.9944340111376931,0.9667142580623687,0.9901196484970884,0.9645529310318711,0.9951761945227581,0.9631430954562015,0.9623570339509394,0.994105526327659,0.9954186485101808,0.9963662447202583,0.9610555732371795,0.9613240483399959,0.9929187760343597,0.9860627946916045,0.994244320389246,1.265391882896232e-05,0.00011247243612896312,0.00012713092752158057,0.00013858930485948585,0.00013860473321977766,1.3067374270066698e-05,0.00017011508561879445,1.2957748844873887e-05,0.00014056450212613226,0.00029619913391381664,0.00012355123961810418,0.0002869818156603949,0.00020804635617730025,0.00014068091678944505,7.477872059567672e-05,1.3983256059715896e-05,0.0001430728318636569,0.00013246150460460485,0.00014589237843835336,1.5030341254077878e-05,0.00014917307058704874,0.00015154037889582078,0.0001320713771395754,1.6091979682560572e-05,1.6338075311565197e-05,0.0001515880837492736,0.00015135035315142972,1.3469570972043579e-05,0.00013298175227039963,1.3927913457326607e-05
591,591.0,0.9603722353787194,0.9963838192804721,0.00028899354064495727,1.2018617872362416e-05,0.00011111668635165663,7.585272039181088e-05,1.506393949298169e-05,0.0001493711930310018,0.9924651672641717,0.9871971769569692,0.9688770184290578,0.9704682096517432,0.96843058873638,0.9906457327822112,0.988312980584658,0.9890307965060673,0.9682334232656468,0.9910735185396136,0.9689100186591103,0.9901367770476814,0.9896617786762296,0.9681972421602761,0.984197260401201,0.9944012551897826,0.9666917039975403,0.990051141546575,0.9645305437281348,0.9951443595247963,0.9631216220101181,0.9623371372154181,0.9940382529599965,0.9953859665317805,0.9963337318937311,0.9610307630862099,0.9613001943822171,0.9928878132081175,0.9859951418754793,0.994212080612133,1.2018617872362416e-05,0.00011083304261489065,0.00012633244894734634,0.0001377105974285126,0.00013765230227582326,1.2290573885036292e-05,0.00016688825471636884,1.2171140727781602e-05,0.00013924610099714187,0.00028899354064495727,0.0001219103480307392,0.0002803018389106637,0.00020365778722743132,0.00014004309944145324,7.380644101104664e-05,1.3184753224104243e-05,0.0001428703579988606,0.00013072454578992137,0.00014581312696534672,1.4142986382013384e-05,0.0001493711930310018,0.00015169160201889117,0.00013073929510937465,1.506393949298169e-05,1.5282250587490266e-05,0.0001520784468794412,0.0001518023325729642,1.2694170043625716e-05,0.0001310500217022767,1.3135434019850635e-05
592,592.0,0.9603702008748061,0.9963778126327,0.0003110796066046151,1.13847909802095e-05,0.00012158107093043697,8.344837981987658e-05,1.4169145881657128e-05,0.0001671784081278881,0.9924648644806605,0.9869310837127602,0.9685785219097687,0.9701637237136166,0.9681226961612771,0.9906483659320013,0.9879810509061119,0.9890301627020069,0.9679231235928426,0.9906310996610007,0.9686212653729259,0.9896995355784036,0.9892938766735101,0.9678946520165715,0.9840100505787293,0.9944176260739833,0.9663905706000252,0.9897733922482224,0.9642293624165186,0.9951752678241313,0.9628197011134594,0.9620364090427482,0.9937697002940084,0.9954292013620497,0.9963778126326999,0.960727504706985,0.9609972059627161,0.9928948832298181,0.9857071860259539,0.994228423945986,1.13847909802095e-05,0.00012064461215254154,0.0001403905677983208,0.00015274929259310134,0.00015280265069368714,1.1545090600119902e-05,0.00018080892438676138,1.1418768730748526e-05,0.00015413357387029743,0.0003110796066046151,0.00013427370184242938,0.00030219539590911414,0.00022001939352283916,0.00015563183873707078,7.95483960947453e-05,1.2414244325540394e-05,0.00015942402450781345,0.0001431392462618233,0.0001629387120074733,1.3356328127772345e-05,0.0001671784081278881,0.00016957117117839053,0.0001438187135317336,1.4169145881657128e-05,1.4364493140952395e-05,0.0001707170124142551,0.0001703146241313224,1.194628577805822e-05,0.00014308221955288295,1.2370894428945429e-05
593,593.0,0.9603772959181398,0.9963570995960706,0.0003114923197381092,1.0461234071739107e-05,0.00012251153813075104,8.444053754550543e-05,1.308833085967289e-05,0.0001700758571889404,0.9923840569957743,0.9866363261492639,0.968248278463362,0.969821987554174,0.9677780714638011,0.9905624166060388,0.9876203258584259,0.988943070755541,0.9675695031571162,0.9901636037346779,0.9682846364449078,0.9892384131228461,0.9888997990633698,0.9675535516438063,0.983764345747109,0.9943429534858638,0.9660467099462653,0.9894410346645344,0.9638836166672171,0.9950985740169944,0.9624717914246456,0.9616886712835677,0.9934376799318664,0.9953530697674133,0.9963013484167215,0.9603772959181398,0.9606471722496398,0.9928156945501022,0.9853849780686433,0.9941533706193829,1.0461234071739107e-05,0.0001210776796961049,0.00014290780191290848,0.00015505249724143624,0.00015532530425918143,1.0679026343550492e-05,0.00018128903107433102,1.0582848969880808e-05,0.0001565565327333791,0.0003114923197381092,0.00013614280095410744,0.00030277022310425236,0.0002203982307910011,0.0001580402422114083,7.876426712063614e-05,1.1500442817518065e-05,0.00016208829546766662,0.00014430381259020403,0.00016576929106254748,1.234594600434937e-05,0.0001700758571889404,0.00017231362723305854,0.0001452251367158076,1.308833085967289e-05,1.326505527411593e-05,0.00017392312886423868,0.00017345043258360594,1.10313607786032e-05,0.00014396723873357775,1.1458147526599797e-05
594,594.0,0.960395083553016,0.9963288231063819,0.00029120457451052036,9.609612666909378e-06,0.00011385210129490932,7.870760801754297e-05,1.2077335831320763e-05,0.00015726150947556721,0.9923720684410745,0.9866061121770806,0.9682519424538599,0.9698237051990559,0.9677781409661365,0.9905377303769692,0.9875881724922102,0.988917917847503,0.9675619338106374,0.9901384117697383,0.9682747299949146,0.989210513508273,0.988869856314254,0.9675524512092523,0.9837407725207378,0.9943160011468714,0.9660491926774247,0.9893946321356585,0.9638875590997535,0.9950665240455668,0.96247923642426,0.9617027094240653,0.9933877672107246,0.995316048668167,0.9962614465573921,0.9603819537285195,0.9606525456592073,0.9927970723871021,0.985352228411876,0.9941264718332816,9.609612666909378e-06,0.00011301139391204555,0.00013245815179671472,0.0001435556274165389,0.00014392928634112802,9.890486986286791e-06,0.0001692593067668299,9.823336652218732e-06,0.00014514544747340846,0.00029120457451052036,0.00012632374334895364,0.00028292424263191775,0.000205889368835771,0.00014634690349295,7.270349605431298e-05,1.0667936081239828e-05,0.00015006411770190816,0.00013500756139537371,0.000153413385306506,1.1406359740625156e-05,0.00015726150947556721,0.0001592845745834749,0.00013607114470549412,1.2077335831320763e-05,1.2233766101870762e-05,0.00016066091851984102,0.0001602445984344318,1.0199306999348427e-05,0.00013426916884810082,1.0626376235670146e-05
595,595.0,0.9604210078938374,0.9962996931285999,0.00028739967351064854,8.810100804802304e-06,0.00011045493741793133,7.724475824625839e-05,1.1157716714672815e-05,0.00015072635335928463,0.9923011994109965,0.9867544243714764,0.9683882551769213,0.9699603991103919,0.9679163209079662,0.990453382325119,0.9877758879005623,0.9888326387198767,0.9676988603289046,0.9904045102437692,0.9683967893267463,0.989469445130858,0.9890829821279458,0.9676861795809918,0.9838069326493336,0.994226117344537,0.966180507217124,0.9895418950045318,0.9640189781610176,0.994959150204814,0.9626067261654856,0.9618287380239121,0.9935248847571416,0.9951977084041178,0.9961413129568638,0.9605046146530632,0.9607771461852369,0.9927155201191592,0.985513253733468,0.9940359317012152,8.810100804802304e-06,0.00011125903949974518,0.000127076109444946,0.00013774894550752192,0.00013815530837647287,9.019773123189632e-06,0.00016665324504740091,8.949045778684071e-06,0.0001395433687932542,0.00028739967351064854,0.00012182970040287287,0.000278898505679042,0.00020290925541258334,0.00014042435666257737,7.034115871305571e-05,9.770197991269182e-06,0.00014406374393348637,0.0001335868101980657,0.0001472555177565338,1.0522061104685112e-05,0.00015072635335928463,0.00015269073905553224,0.00013515097332416135,1.1157716714672815e-05,1.1311960260743594e-05,0.0001538390534565056,0.00015349065964032047,9.330492028700532e-06,0.0001320027638498167,9.731493107363551e-06
596,596.0,0.9604514833225348,0.9962764196276909,0.0002883723868955579,8.99806334211965e-06,0.00010965781220623294,7.688875475407136e-05,1.165009914698513e-05,0.00014825830919764255,0.9923585726047595,0.9869786178135264,0.9685991565830702,0.970185079232196,0.9681444275394328,0.9905175867485159,0.9880490598359105,0.988898694129266,0.9679360835266754,0.9907582055267095,0.9686248635815332,0.9898187203627483,0.9893837111974073,0.9679143866186607,0.9839850709898249,0.9942913055616196,0.9664136497450285,0.9897844669510524,0.9642568551053339,0.9950360734439739,0.9628497086755439,0.9620762458754074,0.9937685674823612,0.9952770286906493,0.9962212269187418,0.9607537389530565,0.961025439555076,0.9927775538899601,0.9857562809034689,0.9941008500214952,9.047395405276826e-06,0.00011119713967270363,0.00012454826449268482,0.0001350703410771492,0.00013538813352199884,9.104575536559486e-06,0.00016666904299511573,8.99806334211965e-06,0.00013683201919257253,0.0002883723868955579,0.00011960503853906622,0.0002795460351329129,0.00020323035644095666,0.00013777509101103847,7.041071627477116e-05,1.0014322627644097e-05,0.00014167808826157446,0.00013412787709224378,0.00014500217729954864,1.095777269443539e-05,0.00014825830919764255,0.0001500773342372044,0.0001362596387011952,1.165009914698513e-05,1.1856740859647623e-05,0.00015158955111522771,0.00015128846674282372,9.539775912873152e-06,0.00013167128314342438,9.968329624035371e-06
597,597.0,0.9604829242210382,0.9962657125686204,0.00027376259290540526,8.983219126583752e-06,0.00010392141800187053,7.258503695496227e-05,1.1874146254409742e-05,0.0001401616094759483,0.9923863642440487,0.9871446568570704,0.9688088366311126,0.9704041360022583,0.9683680389332157,0.9905521317580864,0.9882539621013414,0.988932133686282,0.9681713618472279,0.9910324256238112,0.9688524976232286,0.9900878924334748,0.989611002392593,0.9681421470945472,0.9841333978212806,0.9943246604068241,0.966645110010062,0.989972092496294,0.9644910810170512,0.9950755560371084,0.9630860674266525,0.9623122870032041,0.9939712214268808,0.995319720877037,0.9962657125686203,0.9609937893013456,0.9612648220145826,0.9928084038757546,0.9859355026828963,0.9941345727175385,9.148848302898232e-06,0.0001050414578689539,0.0001173034027057263,0.0001272936344521317,0.00012754443676478807,9.112156946637037e-06,0.00015770642201541203,8.983219126583752e-06,0.00012893410419239195,0.00027376259290540526,0.00011270820381589302,0.0002651990767265326,0.00019262083828337762,0.00012995834899805903,6.724627036316168e-05,1.0119399139763988e-05,0.00013388400313774106,0.00012692913987839691,0.0001371639291462559,1.1158598435239565e-05,0.0001401616094759483,0.00014176889015269224,0.00012927209271818284,1.1874146254409742e-05,1.2116563957740195e-05,0.00014347433671354706,0.00014322765135524768,9.629908583472021e-06,0.00012423071578488665,1.006854185463946e-05
598,598.0,0.9605117449712777,0.9962715852572073,0.0002630908517118956,8.12770975923554e-06,9.944968202366605e-05,6.987457223364909e-05,1.093128891525856e-05,0.00013382072921219512,0.9923898360195659,0.9870831250719309,0.9688544847268707,0.9704493151413834,0.968416008914698,0.9905472794864094,0.9881926859681818,0.9889231455999383,0.9682242667061479,0.9910009439157564,0.9689064206740128,0.9900539780675413,0.9895581444496933,0.9681915619682541,0.9841209738798078,0.9943163325183626,0.9666997461506,0.9898920528126571,0.9645476189616715,0.9950688107061131,0.9631457631215924,0.9623750998809719,0.9938848537665999,0.9953055812371095,0.9962510353615079,0.9610561431095705,0.9613258906543629,0.9928076692977006,0.985864231830475,0.9941269562563598,8.279284635979108e-06,0.00010085705621338268,0.00011308198637683924,0.00012236795110486876,0.0001227654092409299,8.245423978821344e-06,0.00015157952511039925,8.12770975923554e-06,0.0001241082671346857,0.0002630908517118956,0.00010839260410079599,0.0002550286964671457,0.00018507532565080202,0.00012466641822082885,6.359099962225827e-05,9.184384665093947e-06,0.00012812059355041443,0.00012113397095722145,0.00013107943323515298,1.0198305768022428e-05,0.00013382072921219512,0.00013521291431185258,0.0001227878619923353,1.093128891525856e-05,1.1161619360779878e-05,0.00013688667171856694,0.00013664528664188462,8.721624612672573e-06,0.00011920935215535199,9.13891428431121e-06
599,599.0,0.960534359955183,0.9962872643626828,0.000284440676013494,7.998968506289888e-06,0.0001074873909148395,7.610437225773842e-05,1.0383367225829142e-05,0.00014421885386889255,0.992412646970059,0.9869267909070778,0.9687250098835246,0.9703097874106154,0.9682797085325175,0.9905649179250094,0.9880032520498414,0.9889409090416297,0.9680835089387988,0.9907573799883449,0.9687771544675536,0.9898136424546952,0.9893507292976066,0.9680587539930036,0.9840302616971949,0.9943398737014669,0.9665683760609629,0.9897223566036756,0.9644175102606118,0.9950897576831768,0.9630191072618076,0.9622550709938085,0.9937145807009864,0.9953277960330615,0.9962734168988862,0.9609283245182851,0.9611973411291216,0.9928266366217744,0.9856919514029775,0.994149711650575,8.038389439164749e-06,0.0001094144467171199,0.00012431476727229004,0.00013385468528844061,0.00013469415886082736,8.071026633629187e-06,0.0001645480804750291,7.998968506289888e-06,0.00013665128552338768,0.000284440676013494,0.00011955872526919886,0.00027608718765358137,0.00020035377899793447,0.00013567363863740804,6.810068051908566e-05,8.73645219278283e-06,0.0001387831106574134,0.0001310190014616834,0.00014155298469847475,9.686009755119787e-06,0.00014421885386889255,0.00014535099374685624,0.00013175939758448734,1.0383367225829142e-05,1.0600503445365215e-05,0.00014728672550307165,0.0001470097937274728,8.389804604291626e-06,0.0001293445554757155,8.699677690846958e-06


==> data/bounded_direct_pow_voltages701a_control.csv <==
,Time,Voltage,MinBound,MaxBound
0,0.0,1.0025753914468838,0.9920503732289235,1.0064960312236022
1,1.0,1.0026000555257888,0.9919979826898235,1.0067586576399734
2,2.0,1.0027364219151849,0.9919668318591344,1.006912748525337
3,3.0,1.0028338256825613,0.9919532809454579,1.0069821961956054
4,4.0,1.0029549412752774,0.9919536901573957,1.0069908929666906
5,5.0,1.0030076634419587,0.9919644197035491,1.006962731154505
6,6.0,1.002912469886961,0.9919818297925196,1.0069216030749613
7,7.0,1.0029038344229213,0.9920022806329093,1.0068914010439711
8,8.0,1.0029957000066478,0.9920221324333192,1.006896017377447
9,9.0,1.0030210973120952,0.992037745402351,1.0069593443913019
10,10.0,1.0030152258817755,0.992045479748606,1.007091066862664
11,11.0,1.0031501651590313,0.9920416956806861,1.0072440394135294
12,12.0,1.0033808117351872,0.9920240785584015,1.0073569091271102
13,13.0,1.0033414293717096,0.9919956143463989,1.0073844219417327
14,14.0,1.0032968021678164,0.9919611105054026,1.0073457192161792
15,15.0,1.003204637339987,0.9919273598756132,1.0072760411643442
16,16.0,1.0032794541651828,0.9919016516421,1.0072106280001238
17,17.0,1.0031952000548094,0.991889420520504,1.007176137702984
18,18.0,1.0032410602702695,0.9918886833487521,1.007164899314675
19,19.0,1.0032433754112824,0.9918956024953431,1.0071606596425164
20,20.0,1.0032216779305814,0.9919063403287751,1.0071501777884155
21,21.0,1.0031761399915642,0.9919170592175469,1.0071322620326257
22,22.0,1.0031301781133857,0.991923921530157,1.0071087329499846
23,23.0,1.00307301296254,0.9919242534686407,1.0070814111153323
24,24.0,1.0030183711912875,0.9919200365691819,1.007052117103507
25,25.0,1.003076934871627,0.991914416201501,1.0070226714893478
26,26.0,1.0030868345619974,0.9919097671836966,1.0069948948476943
27,27.0,1.0031157417768302,0.9919053821273767,1.0069706077533844
28,28.0,1.0031195810919646,0.9918997830925276,1.0069516307812583
29,29.0,1.003115866475833,0.9918914921391351,1.0069390022911038
30,30.0,1.0030897133136851,0.991879031327185,1.0069306317825082
31,31.0,1.0031542668098188,0.9918609227166637,1.0069236465400089
32,32.0,1.003092205397235,0.9918376831321348,1.0069153965856419
33,33.0,1.0029549035181686,0.9918178084564725,1.0069041228914433
34,34.0,1.002867028509706,0.9918117893371285,1.0068882891669486
35,35.0,1.0030073556791843,0.9918274535172827,1.0068663591216933
36,36.0,1.0031422469653408,0.9918619771230249,1.0068367964652123
37,37.0,1.0030813113588517,0.9919098733761724,1.0067987502042541
38,38.0,1.0030140745183846,0.9919656554985425,1.0067541105344133
39,39.0,1.002768056601014,0.9920238367119525,1.0067054529484971
40,40.0,1.0026779209432133,0.9920789302382202,1.006655352939313
41,41.0,1.0026234541624488,0.9921264449388221,1.0066063859996677
42,42.0,1.0025506669317774,0.9921658722338734,1.0065611276223685
43,43.0,1.002635037289989,0.9921976991831488,1.006522153300223
44,44.0,1.0027055927853605,0.9922224128464231,1.0064920385260383
45,45.0,1.0028214307209906,0.992240500283471,1.0064733587926211
46,46.0,1.002797461644692,0.9922524485540671,1.0064683185107706
47,47.0,1.002796256679165,0.9922587447179861,1.00647763776325
48,48.0,1.0027411579352934,0.9922598758350026,1.006501124842859
49,49.0,1.0026541675034835,0.9922563289648918,1.006536425210571
50,50.0,1.0026415789934813,0.9922485911674279,1.006580643619404
51,51.0,1.002600659895787,0.9922371495023858,1.006630884822375
52,52.0,1.0025928262038812,0.9922225021107863,1.006684253572502
53,53.0,1.0026877165549204,0.9922051914586338,1.0067378546228023
54,54.0,1.0028653343735328,0.9921857710931801,1.0067887927262928
55,55.0,1.0029205734852802,0.9921647945616752,1.0068341726359915
56,56.0,1.0030086725797125,0.9921428154113704,1.0068710991049163
57,57.0,1.0030699613726153,0.9921203871895171,1.0068966768860839
58,58.0,1.0031115935920685,0.9920980634433653,1.0069080107325117
59,59.0,1.0030986234831727,0.9920763977201665,1.0069033169707093
60,60.0,1.0029643349387671,0.9920559435671716,1.0068852582211543
61,61.0,1.0028810126287095,0.9920372545316312,1.0068576086778152
62,62.0,1.0028324796221892,0.9920208841607967,1.006824142534661
63,63.0,1.002840565039962,0.9920073860019187,1.0067886339856607
64,64.0,1.0028696347137152,0.991997394853899,1.006754857224783
65,65.0,1.0028969663599965,0.9919918705222444,1.0067265864459969
66,66.0,1.0028946340882712,0.991991854064111,1.006707595843272
67,67.0,1.0029483171687408,0.9919983865366566,1.0067016596105764
68,68.0,1.0028999086676909,0.9920125089970384,1.006710729870737
69,69.0,1.002875547910652,0.9920342875757789,1.0067294704620096
70,70.0,1.0027879375835624,0.9920598886968642,1.006750723151508
71,71.0,1.002883692890796,0.9920845038576449,1.0067673297063449
72,72.0,1.0029484779303424,0.9921033245554726,1.0067721318936345
73,73.0,1.0030011664132727,0.9921115422876989,1.0067579714804897
74,74.0,1.0029029474898383,0.9921058372370033,1.0067229900156571
75,75.0,1.002830764197879,0.9920888443273786,1.0066865281744142
76,76.0,1.0028991411501118,0.9920646871681463,1.0066732264136704
77,77.0,1.0029071017457882,0.992037489368627,1.0066975410532653
78,78.0,1.0029850510047496,0.9920113745381425,1.0067331918647575
79,79.0,1.0029357730343587,0.9919899040031701,1.0067507298078535
80,80.0,1.0029354044733327,0.9919743899588128,1.0067487671431408
81,81.0,1.002931193176244,0.9919655823173302,1.006732931456426
82,82.0,1.0029971677196472,0.9919642309909813,1.0067088503335162
83,83.0,1.0030024089699223,0.9919710858920255,1.0066820497750333
84,84.0,1.0029684920269095,0.9919862985972101,1.0066576494408577
85,85.0,1.0029245806739915,0.992007627341234,1.0066406674056856
86,86.0,1.0029423749453128,0.9920322320232842,1.0066361217442117
87,87.0,1.0028595762222627,0.9920572725425472,1.0066471112233086
88,88.0,1.0028436476919975,0.9920799087982101,1.0066690573785524
89,89.0,1.0029366987109316,0.9920973006894602,1.006695462437698
90,90.0,1.0030210378337552,0.9921066081154836,1.0067198286284984
91,91.0,1.0030096401226185,0.9921049909754677,1.0067363430796876
92,92.0,1.003015929935381,0.9920907332356966,1.006741932523921
93,93.0,1.0030207680873113,0.9920666151308458,1.0067342085948343
94,94.0,1.0030066087379783,0.9920365409626883,1.0067133417492775
95,95.0,1.0029700546732132,0.9920044150329965,1.0066897377369552
96,96.0,1.0029445463944986,0.9919741416435431,1.006676361130786
97,97.0,1.0030233739897383,0.9919496250961012,1.0066861765036892
98,98.0,1.0029997246842148,0.9919347696924434,1.0067272775049252
99,99.0,1.0029528416384785,0.991932251860704,1.0067882740891256
100,100.0,1.0030260773961575,0.9919398365344609,1.0068529052872637
101,101.0,1.003166241355621,0.9919530626848547,1.0069049101303125
102,102.0,1.003277130592177,0.9919634769278303,1.006928027649246
103,103.0,1.0032484913908377,0.9919616277905329,1.0069116528263349
104,104.0,1.0032065372119576,0.9919423886141367,1.0068678044490378
105,105.0,1.0031771239453082,0.9919179319959287,1.0068141572561105
106,106.0,1.0030922546769192,0.9919016296048132,1.0067683859863092
107,107.0,1.0031339169838558,0.9918943501400509,1.0067481653783898
108,108.0,1.0031118367616052,0.9918938365584926,1.006764649930036
109,109.0,1.0031441210509728,0.9918980460652188,1.0068029131746432
110,110.0,1.003200349785672,0.9919057928582334,1.0068415084045341
111,111.0,1.0031823623088303,0.9919161053837713,1.0068635278434215
112,112.0,1.0032264724536986,0.9919280120880672,1.0068702194405805
113,113.0,1.0031656734301961,0.9919405414173561,1.006870676916917
114,114.0,1.0031745161087637,0.9919527218178724,1.0068872213542965
115,115.0,1.0031365678846864,0.9919635817358515,1.006936035223644
116,116.0,1.0032448487511905,0.9919721496175272,1.0069955191911568
117,117.0,1.0031979723640179,0.991977453909135,1.0070413456890337
118,118.0,1.0032578875690257,0.9919785230569094,1.0070760560182068
119,119.0,1.0033407652415476,0.9919743855070855,1.0071089086967926
120,120.0,1.0033692855591798,0.9919640697058973,1.007149162242906
121,121.0,1.0033593193221158,0.9919466040995802,1.007201382846776
122,122.0,1.0034471880280509,0.9919215342256726,1.007251367387081
123,123.0,1.0034735964395751,0.9918904739869289,1.0072802204146127
124,124.0,1.003351417727797,0.991855554377407,1.0072737624099708
125,125.0,1.0032296589021177,0.9918189063911648,1.0072366775729924
126,126.0,1.0032026287194105,0.9917826610222601,1.007178366033323
127,127.0,1.0030414975692863,0.9917489492647515,1.007108227920608
128,128.0,1.0029727771879546,0.9917194785093821,1.0070356633644937
129,129.0,1.0030229234194998,0.9916942617336366,1.0069700724946256
130,130.0,1.0031193802725684,0.9916728883116851,1.006920855440649
131,131.0,1.0031941460363927,0.9916549476176977,1.0068974123322105
132,132.0,1.003208732072339,0.9916400290258445,1.006903668017466
133,133.0,1.003260859455015,0.991627721910296,1.0069216462186144
134,134.0,1.0031485557328215,0.9916176156452214,1.0069322892828287
135,135.0,1.0030471284816918,0.9916092996047917,1.0069341151831297
136,136.0,1.0030866663779492,0.9916023631631764,1.0069300357990014
137,137.0,1.0031871695743286,0.9915963956945459,1.0069229630099277
138,138.0,1.0032744200086732,0.9915910602012251,1.0069158086953918
139,139.0,1.003249041668672,0.9915863141981587,1.0069106298801966
140,140.0,1.003228206041257,0.9915821888284455,1.0069060641704188
141,141.0,1.0032718714350128,0.9915787152351854,1.0068998943174525
142,142.0,1.003294366374856,0.9915759245614767,1.006889903072693
143,143.0,1.0033272863790639,0.9915738479504195,1.0068738731875355
144,144.0,1.0033250686428117,0.9915714971231689,1.0068514848593337
145,145.0,1.0032333062168557,0.9915638061131051,1.0068300080692787
146,146.0,1.003169968996812,0.991547887895398,1.0068186102445198
147,147.0,1.0032444928799251,0.9915336489001555,1.0068264588122064
148,148.0,1.0032189812494599,0.9915341939212197,1.006859595236588
149,149.0,1.0032918970037163,0.9915585723323165,1.0069115571303127
150,150.0,1.0033205996578043,0.9915996118267084,1.0069727561431279
151,151.0,1.0034139032395633,0.9916460846775426,1.007033603924781
152,152.0,1.003418462392458,0.9916867631579644,1.0070845121250194
153,153.0,1.0034099967192405,0.9917104195411217,1.0071158923935917
154,154.0,1.0033141904993164,0.9917098694729924,1.0071208131438294
155,155.0,1.0032850080062419,0.9916941020908799,1.007102969843408
156,156.0,1.003254898181285,0.991674216316745,1.0070687147235873
157,157.0,1.0031992847446565,0.9916535767198541,1.007024400015627
158,158.0,1.003182489164651,0.991633614281299,1.006976377950787
159,159.0,1.0031187142888631,0.9916157599821722,1.0069310007603272
160,160.0,1.0032146307821632,0.9916014448035654,1.0068946206755074
161,161.0,1.0031770716574975,0.9915920997265711,1.0068730138022264
162,162.0,1.0032199012156784,0.9915891557322812,1.0068696517449358
163,163.0,1.0031659979560983,0.9915940438017883,1.006885049450213
164,164.0,1.00313909362084,0.9916075161208607,1.006910199734581
165,165.0,1.0031901045697431,0.9916276096939743,1.0069337148820499
166,166.0,1.0033126789283988,0.991651682730282,1.0069442071766297
167,167.0,1.0032701940739146,0.9916770934389361,1.0069337096806372
168,168.0,1.0032413102765307,0.9917012000290889,1.0069079385696198
169,169.0,1.003251344436063,0.9917213607098934,1.006876030797432
170,170.0,1.0032500392503931,0.9917349336905019,1.0068471233179284
171,171.0,1.0031824664162414,0.9917399725178714,1.0068303530849634
172,172.0,1.0032418525238835,0.9917373120901779,1.0068348570523915
173,173.0,1.0032275444137584,0.9917284826434027,1.0068622112076469
174,174.0,1.0032815637553711,0.9917150144135262,1.0068837476724828
175,175.0,1.0032175329499713,0.991698437636529,1.0068707065878486
176,176.0,1.0031374145519598,0.9916802825483925,1.0068242040371647
177,177.0,1.0031893406006671,0.9916620793850972,1.0067528250894682
178,178.0,1.0031324413320135,0.9916451313685746,1.0066678744371216
179,179.0,1.0029824024383338,0.9916298336645607,1.006591535265793
180,180.0,1.002979003759542,0.9916163544247417,1.0065487103844761
181,181.0,1.0028724418104213,0.9916048618008051,1.0065566150661687
182,182.0,1.002921676865093,0.9915955239444368,1.0066017144398842
183,183.0,1.0030391638008702,0.9915885090073238,1.0066627860986415
184,184.0,1.0031229567100137,0.9915839851411528,1.0067186076354582
185,185.0,1.003192370729553,0.9915821204976109,1.0067479566433524
186,186.0,1.0031348020718023,0.9915830832283838,1.0067374888956908
187,187.0,1.0031220315649718,0.9915870414851591,1.0067053728872317
188,188.0,1.0031389454078001,0.991594163419623,1.0066776552930812
189,189.0,1.0031111424799808,0.9916046171834622,1.0066721460212793
190,190.0,1.0030898477624077,0.9916159679094827,1.006673707911602
191,191.0,1.003113702652912,0.9916153686549674,1.0066589670367592
192,192.0,1.0030907943872522,0.9915944568019512,1.0066140140471806
193,193.0,1.0030213965627928,0.9915732191070041,1.0065627979041798
194,194.0,1.0030439953262005,0.9915787296703289,1.0065387321467896
195,195.0,1.0030233085512092,0.9916271822463313,1.0065658649335243
196,196.0,1.0030993224663909,0.9916912492062258,1.0066307829008203
197,197.0,1.0031890847421494,0.9917327225754291,1.0067107073045942
198,198.0,1.0031910307746297,0.9917133943793589,1.0067939047456707
199,199.0,1.00314301206821,0.9915950566434317,1.0069128232044966
200,200.0,1.002683198258088,0.9913395013930653,1.007110956006427
201,201.0,1.0026171553491692,0.9909170824509589,1.0074317964768165
202,202.0,1.0040522383199673,0.9903324008289447,1.0079188379410196
203,203.0,1.00508139615565,0.9895986193361368,1.0086155737243907
204,204.0,1.0019980977744214,0.9887289007816503,1.009543045889484
205,205.0,0.997397568148708,0.9877364079745997,1.0106324914476539
206,206.0,0.9988751923956495,0.9866417391139544,1.0117926961474542
207,207.0,1.004727920940823,0.9854952339581021,1.0129324457374385
208,208.0,1.0098221416953754,0.984354667655285,1.0139605259661606
209,209.0,1.0058760473639319,0.9832778153537453,1.0148025088711639
210,210.0,0.9932266908433383,0.9823224522017254,1.0154511116459457
211,211.0,0.9896217342739562,0.9815463533474682,1.0159158377729929
212,212.0,0.9958931687174745,0.9809904141218394,1.0162061907347921
213,213.0,1.002279947846829,0.9806280105862066,1.01633167401383
214,214.0,1.0081061184087934,0.9804156389845607,1.016301791092593
215,215.0,1.0122632049654996,0.9803097955608927,1.0161260454535683
216,216.0,1.0064019957002701,0.9802669765591939,1.015818112385827
217,217.0,0.9922166628752823,0.9802436782234555,1.0154083544047803
218,218.0,0.9878613858575841,0.9801963967976688,1.0149313058324247
219,219.0,0.9936179176811699,0.9800913676987744,1.0144215009907553
220,220.0,0.9996447469348608,0.9799337830355143,1.0139134742017688
221,221.0,1.0053582768455782,0.97973857408958,1.0134417597874612
222,222.0,1.009853834643827,0.9795206721426627,1.0130408920698282
223,223.0,1.004967803885249,0.9792950084764537,1.0127365910348123
224,224.0,0.9913789957716586,0.9790765143726449,1.0125193193241435
225,225.0,0.9871957552428084,0.978880121112927,1.012370725243497
226,226.0,0.9930898230332337,0.9787169875688396,1.0122724570985495
227,227.0,0.9987809508266546,0.9785831829713122,1.012206163194977
228,228.0,1.0041505440815928,0.9784710041411214,1.012153491838455
229,229.0,1.0084419158521276,0.9783727478990443,1.0120960913346602
230,230.0,1.0086749351577584,0.9782807110658582,1.0120156099892683
231,231.0,0.9997290018370516,0.9781871904623398,1.0118986869452808
232,232.0,0.9878852755419396,0.9780844829092665,1.0117519246950029
233,233.0,0.9865463667026992,0.9779648852274152,1.011586916568065
234,234.0,0.9922944823797011,0.9778232814700789,1.011415255894098
235,235.0,0.9975942082417417,0.9776649046206167,1.0112485360027321
236,236.0,1.0027169974009547,0.9774975748949031,1.011098350223598
237,237.0,1.0066110913687791,0.9773291125088135,1.0109762918863263
238,238.0,1.007518587118613,0.9771673376782224,1.0108939543205475
239,239.0,0.9993677739506044,0.9770200706190049,1.0108582567694853
240,240.0,0.9877754775615334,0.9768951315470359,1.0108574221307343
241,241.0,0.98673495343988,0.9768003406781904,1.0108749992154829
242,242.0,0.9918736698807694,0.9767438962799501,1.0108945368349191
243,243.0,0.9967505102420315,0.9767355088262232,1.010899583800231
244,244.0,1.0014424134700017,0.9767852668425248,1.0108736889226069
245,245.0,1.0051601919107955,0.97690325885437,1.0108004010132343
246,246.0,1.0070495128834211,0.9770995733872742,1.0106632688833015
247,247.0,1.003329385448921,0.9773842989667519,1.0104522337462951
248,248.0,0.9950558914837009,0.9777675241183187,1.0101828064248968
249,249.0,0.9926080709020578,0.9782593373674895,1.0098768901440858
250,250.0,0.9959761255140736,0.9788618970684039,1.0095563881288427
251,251.0,0.9991067542433179,0.9795456408896991,1.0092432036041472
252,252.0,1.0020585384639975,0.9802730763286371,1.0089592397949794
253,253.0,1.0044072733648939,0.9810067108824797,1.008726399926319
254,254.0,1.005456946329901,0.9817090520484886,1.0085665872231462
255,255.0,1.0007329241017104,0.9823426073239258,1.0084933228125994
256,256.0,0.9927572774266459,0.9828698842060533,1.0084865994304517
257,257.0,0.9911561099563605,0.9832533901921322,1.0085180277146348
258,258.0,0.9942207257929121,0.983468978802588,1.0085592183030798
259,259.0,0.9972308281487946,0.9835458876504988,1.0085817818337188
260,260.0,1.0001677768950024,0.983526700372105,1.0085573289444831
261,261.0,1.0025392802525337,0.9834540006036481,1.0084574702733047
262,262.0,1.0038011825857838,0.9833703719813687,1.0082538164581145
263,263.0,1.0039819045088636,0.9833183981415079,1.0079179781368448
264,264.0,1.0021663786290618,0.983340662720307,1.0074382374060724
265,265.0,0.9995585074878883,0.9834797493540064,1.0068695621969577
266,266.0,0.9993332940999271,0.9837660094767198,1.0062835918993065
267,267.0,1.000612883219674,0.9841808657140468,1.0057519659029244
268,268.0,1.0018722530401583,0.9846935084894602,1.0053463235976179
269,269.0,1.002392272142308,0.9852731282264321,1.0051383043731927
270,270.0,1.0011407821621015,0.9858889153484346,1.005178073215256
271,271.0,0.9992184871760407,0.98651006027894,1.0054298974926232
272,272.0,0.9989833684828318,0.9871057534414205,1.0058365701699106
273,273.0,1.0001340183037564,0.9876451852593486,1.0063408842117352
274,274.0,1.0013404874011405,0.9880975461561965,1.0068856325827134
275,275.0,1.0025806339898866,0.9884384474783491,1.0074136082474616
276,276.0,1.0037323876153366,0.9886691842638418,1.0078676041705972
277,277.0,1.003641754430672,0.9887974724736228,1.0082021642430146
278,278.0,1.0011220649428625,0.9888310280686406,1.008418836060724
279,279.0,0.9988002290888343,0.9887775670098434,1.008530918146013
280,280.0,0.9983109133906338,0.9886495237816323,1.008551709021169
281,281.0,0.9981367191370148,0.9884782069622192,1.008494507208481
282,282.0,0.9978925051093185,0.9882996436532696,1.008372611230237
283,283.0,0.9982459870718977,0.9881498609564476,1.0081993196087242
284,284.0,0.9991337979703436,0.9880648859734186,1.007987930866231
285,285.0,1.0001024640232181,0.9880807458058474,1.0077517435250456
286,286.0,1.001077405311915,0.9882334675553992,1.0075040561074562
287,287.0,1.0019283244465393,0.9885420414405932,1.0072581671357503
288,288.0,1.002641680856516,0.9889573101473699,1.007027375132216
289,289.0,1.002936029912196,0.9894130794785235,1.0068249786191412
290,290.0,1.0021725144817872,0.9898431552368496,1.0066612866759836
291,291.0,1.000678238901014,0.9901813432251425,1.0065346506108752
292,292.0,0.9997858728357015,0.9903614492461972,1.0064404322891174
293,293.0,0.9993914165317925,0.9903395338029494,1.0063739935760128
294,294.0,0.9994369710656321,0.990160676198899,1.006330696336862
295,295.0,0.9998788892388335,0.9898922104376867,1.006305902436967
296,296.0,1.0004276005444448,0.9896014705229532,1.0062949737416298
297,297.0,1.0009677432391242,0.9893557904583391,1.006293272116151
298,298.0,1.0014732566666935,0.9892225042474856,1.0062961594258335
299,299.0,1.0018760170962593,0.989249280618684,1.0062989975359782
300,300.0,1.0022358393951074,0.9894051271988282,1.0062971483118863
301,301.0,1.0022618034749566,0.9896393863394637,1.0062869331837745
302,302.0,1.0017688431154474,0.9899014003921356,1.0062685118415118
303,303.0,1.001115127742287,0.9901405117083889,1.006243003539883
304,304.0,1.0008593732037272,0.9903060626397684,1.0062115275336725
305,305.0,1.001031376338338,0.9903599944007434,1.006175203077664
306,306.0,1.001225164469249,0.9903146436574792,1.0061351494266426
307,307.0,1.0014373577484346,0.9901949459390647,1.0060924858353915
308,308.0,1.0016701503113417,0.9900258367745891,1.0060483315586957
309,309.0,1.00192815584325,0.9898322516931415,1.0060038058513383
310,310.0,1.0020520558823542,0.989639126223811,1.0059600279681047
311,311.0,1.0020630953422425,0.989471395895687,1.0059180090967021
312,312.0,1.001793638785082,0.9893487052508276,1.005878328156534
313,313.0,1.0016038578722415,0.9892695348831679,1.005841455999927
314,314.0,1.0016826232847285,0.9892270743996122,1.0058078634792074
315,315.0,1.00191240198261,0.9892145134070643,1.0057780214467023
316,316.0,1.002021283883222,0.9892250415124296,1.0057524007547383
317,317.0,1.001931313236842,0.9892518483226115,1.0057315321668925
318,318.0,1.0018563857191753,0.9892881234445143,1.0057161860917436
319,319.0,1.001735842862209,0.9893270564850427,1.0057071928491208
320,320.0,1.001780763641257,0.9893631499899631,1.0057053827588534
321,321.0,1.0018666243884706,0.9893961582604912,1.0057115861407704
322,322.0,1.0019682914914185,0.9894271485367059,1.0057266333147006
323,323.0,1.0018782250773823,0.9894571880586847,1.0057507228466511
324,324.0,1.0018687272591016,0.9894873440665063,1.0057815262873386
325,325.0,1.0017577719660304,0.9895186838002492,1.0058160834336582
326,326.0,1.0016645468444187,0.9895522744999914,1.0058514340825047
327,327.0,1.0017435996559194,0.9895884759782017,1.0058846180307723
328,328.0,1.0019260293933305,0.9896248183369133,1.005912675075356
329,329.0,1.0020905786839462,0.9896581242505496,1.0059326450131503
330,330.0,1.0019329440212765,0.9896852163935342,1.0059425419904275
331,331.0,1.0016920075920754,0.9897029174402906,1.005944277550969
332,332.0,1.0014960933866355,0.9897080500652427,1.0059407375879335
333,333.0,1.0016862594015927,0.9896974369428138,1.0059348079944799
334,334.0,1.001943231550372,0.9896689798747013,1.0059293746637668
335,335.0,1.0021470123951843,0.9896248971716999,1.005927323488953
336,336.0,1.0021601968186342,0.9895684862718778,1.0059315403631977
337,337.0,1.001899226991975,0.9895030446133029,1.0059439115533333
338,338.0,1.001655608297892,0.989431869634044,1.005962324820891
339,339.0,1.0015598408592565,0.9893582587721693,1.0059836683010757
340,340.0,1.0017645782327074,0.9892851020648781,1.0060048301290918
341,341.0,1.0019518864919073,0.9892136599458953,1.0060226984401446
342,342.0,1.0021357213330138,0.9891447854480779,1.0060341613694386
343,343.0,1.002293825536333,0.9890793316042816,1.006036107052179
344,344.0,1.0022046866717793,0.9890181514473627,1.006026529391752
345,345.0,1.0017261714704162,0.9889620980101778,1.0060078453642707
346,346.0,1.0013313394735102,0.9889120243255831,1.005983577714029
347,347.0,1.0014657110881298,0.9888691595687237,1.0059572491853204
348,348.0,1.001733830650604,0.9888362374839006,1.0059323825224395
349,349.0,1.0020215414634048,0.9888163679577041,1.0059125004696807
350,350.0,1.002276652163612,0.9888126608767238,1.005901125771338
351,351.0,1.002236130389087,0.9888282261275505,1.0059007568953722
352,352.0,1.0019397240364538,0.9888661735967738,1.005909795204414
353,353.0,1.0015571370575838,0.9889296131709835,1.0059256177847606
354,354.0,1.0016162978039662,0.9890216547367701,1.0059456017227095
355,355.0,1.0018841375208065,0.9891425605808492,1.0059671241045574
356,356.0,1.0021546591532389,0.9892812025904393,1.0059875620166023
357,357.0,1.0023647704572192,0.9894236050528851,1.0060042925451413
358,358.0,1.002251035759709,0.9895557922555305,1.0060151766948842
359,359.0,1.0017619081269942,0.9896637884857198,1.0060200111441897
360,360.0,1.0013158664061033,0.9897336180307978,1.0060190764898298
361,361.0,1.0012872188860773,0.9897513051781087,1.0060126533285763
362,362.0,1.0013922951386571,0.989707917027603,1.0060010222572
363,363.0,1.0016302270505872,0.9896146919296573,1.0059844638724729
364,364.0,1.002006673055028,0.9894879110472555,1.0059632587711664
365,365.0,1.0023182048495678,0.9893438555433803,1.005937687550052
366,366.0,1.0022989754026912,0.989198806581015,1.005908253771855
367,367.0,1.0019600293008983,0.989069045323143,1.005876352863114
368,368.0,1.0015004417994828,0.9889708529327473,1.0058436032163214
369,369.0,1.0014351032543618,0.9889169643475894,1.0058116232239698
370,370.0,1.0015671322164619,0.9889059296045438,1.0057820312785513
371,371.0,1.001750702806214,0.9889327525152631,1.005756445772558
372,372.0,1.001957442487596,0.9889924368913999,1.0057364850984827
373,373.0,1.00204008672367,0.9890799865446076,1.0057237676488175
374,374.0,1.0020327858514646,0.9891904052865379,1.0057199118160551
375,375.0,1.0018904629246677,0.9893186969288439,1.0057258737752028
376,376.0,1.0017358036066042,0.9894598652831784,1.0057399608313307
377,377.0,1.001794219171509,0.9896084490655814,1.0057598180720237
378,378.0,1.0020218780098435,0.9897571266096448,1.0057830905848666
379,379.0,1.0021205009741414,0.9898981111533467,1.0058074234574452
380,380.0,1.0020437671662847,0.990023615934666,1.005830786627415
381,381.0,1.001838156624963,0.9901258541915813,1.0058524494327143
382,382.0,1.0014498190141496,0.9901970391620718,1.005872006061353
383,383.0,1.00161379677073,0.9902293840841161,1.0058890507013405
384,384.0,1.0017767387973213,0.9902183539230659,1.0059031775406857
385,385.0,1.0020168970167591,0.9901724205537673,1.0059139807673982
386,386.0,1.0021929315679035,0.9901033075784393,1.0059210545694879
387,387.0,1.0021958302781906,0.9900227385993008,1.0059242914824158
388,388.0,1.0019328562681475,0.9899424372185708,1.0059247774314528
389,389.0,1.0015101207156984,0.9898741270384683,1.0059238966893214
390,390.0,1.001451233350452,0.9898266287622092,1.0059230335287452
391,391.0,1.0016938979170318,0.9897971514969949,1.005923572222447
392,392.0,1.0019113630711627,0.9897800014510242,1.0059268970431499
393,393.0,1.0021190496672474,0.9897694848324949,1.005934392263576
394,394.0,1.0022369783869407,0.9897599078496063,1.005947442156449
395,395.0,1.002031247922753,0.9897455767105562,1.0059666957977056
396,396.0,1.0016025900500436,0.989720797623543,1.005989861476136
397,397.0,1.0012557926363685,0.9896798767967653,1.0060139122837457
398,398.0,1.0014160338622262,0.989619266124896,1.0060358213125387
399,399.0,1.001726050701883,0.9895440002485077,1.00605256165452
400,400.0,1.0019708702691046,0.9894612594946474,1.0060611064016938
401,401.0,1.0022078181529182,0.9893782241903619,1.006058428646065
402,402.0,1.0022006502537217,0.9893020746626985,1.0060425875704813
403,403.0,1.0016741329500731,0.989239991238704,1.0060159867211647
404,404.0,1.001155728943514,0.9891991542454253,1.0059821157351796
405,405.0,1.0010915452845377,0.9891849640976081,1.0059444642495912
406,406.0,1.0013448770760318,0.9891957015607916,1.0059065219014645
407,407.0,1.0017105232631354,0.9892278674882126,1.005871778327864
408,408.0,1.0018335255898732,0.9892779627331089,1.005843723165855
409,409.0,1.001986143017973,0.9893424881487181,1.0058258460525022
410,410.0,1.0017912012507402,0.9894179445882775,1.005820495207613
411,411.0,1.0014735105842918,0.9895008329050242,1.0058254531819633
412,412.0,1.001337061043105,0.9895876539521962,1.0058373611090718
413,413.0,1.0014868681140447,0.989675003879769,1.0058528601224568
414,414.0,1.0016449605045292,0.9897598600246738,1.0058685913556362
415,415.0,1.001841428955995,0.9898392950205799,1.0058811959421292
416,416.0,1.001858605101349,0.9899103815011566,1.0058873150154537
417,417.0,1.0016686868363056,0.9899701921000734,1.0058845003697838
418,418.0,1.001411589481933,0.9900157994509998,1.0058739464419173
419,419.0,1.0013417346776416,0.9900442761876052,1.0058577583293082
420,420.0,1.001462885820466,0.9900537118325411,1.0058380411294097
421,421.0,1.0015323798021076,0.9900462634643891,1.0058168999396757
422,422.0,1.0017470433095457,0.9900251050507131,1.0057964398575594
423,423.0,1.0018382014704634,0.989993410559077,1.0057787659805149
424,424.0,1.0018148227113193,0.9899543539570443,1.0057654819909623
425,425.0,1.0016702301088005,0.9899111092121792,1.005756185911191
426,426.0,1.0013902403671486,0.989866850292045,1.0057499743484568
427,427.0,1.0013059403500206,0.9898245985237204,1.005745943910016
428,428.0,1.0014460377137044,0.9897867646723421,1.0057431912031252
429,429.0,1.0014843976101193,0.989755606862561,1.0057408128350391
430,430.0,1.0016704517661785,0.9897333832190287,1.0057379054130153
431,431.0,1.001801755465477,0.9897223518663968,1.0057335655443091
432,432.0,1.0017661319498385,0.989724770929316,1.0057271570072095
433,433.0,1.0015161532834658,0.9897428985324376,1.0057191122641365
434,434.0,1.001432485422151,0.9897789928004131,1.0057101309485428
435,435.0,1.0015325680994105,0.9898339775865536,1.0057009126938805
436,436.0,1.001698739987038,0.9899034396588091,1.0056921571336028
437,437.0,1.001806634534001,0.9899816315137904,1.0056845639011625
438,438.0,1.0018128949148175,0.9900628056481072,1.005678832630012
439,439.0,1.0016996859425904,0.9901412145583699,1.0056752846377441
440,440.0,1.0015271899474751,0.990211110741189,1.0056727279785167
441,441.0,1.0013632718540455,0.9902667466931745,1.0056695923906276
442,442.0,1.0014559346042926,0.9903036492336731,1.0056643076123746
443,443.0,1.0016337033381986,0.9903224424729823,1.005655303382055
444,444.0,1.0017439028325659,0.9903250248441352,1.005641009437967
445,445.0,1.0017009249966176,0.9903132947801655,1.0056224963956848
446,446.0,1.0017068216204994,0.9902891507141068,1.005611398379884
447,447.0,1.0016505918044025,0.9902544910789928,1.0056186577967663
448,448.0,1.0015703729008818,0.9902112143078573,1.0056418866695254
449,449.0,1.0014138384106266,0.9901614819619718,1.0056753644256031
450,450.0,1.0014554352676004,0.9901085081155621,1.0057133704924424
451,451.0,1.001614714150585,0.9900557699710925,1.005750184297485
452,452.0,1.0017854305292602,0.9900067447310262,1.0057800852681738
453,453.0,1.001742517738242,0.9899649095978275,1.0057985565659588
454,454.0,1.0016346290629152,0.98993374177396,1.0058058962883245
455,455.0,1.001396226611018,0.9899167184618878,1.0058036062667635
456,456.0,1.0013345040338952,0.9899160939103567,1.0057931883327687
457,457.0,1.0013878337746107,0.9899292305532429,1.0057761443178321
458,458.0,1.0014535562021536,0.9899522678707046,1.0057539760534464
459,459.0,1.0015320538184607,0.9899813453428995,1.005728185371104
460,460.0,1.0015230629619638,0.9900126024499865,1.0057002741022978
461,461.0,1.0015775148157722,0.9900421786721231,1.0056717440785206
462,462.0,1.001532343784953,0.9900662134894679,1.005644861242693
463,463.0,1.0015682124046914,0.9900808463821789,1.0056249479834538
464,464.0,1.0014635321352208,0.9900834735448835,1.0056166289248196
465,465.0,1.0013781418901997,0.9900765180300868,1.0056186811866072
466,466.0,1.0013610771104633,0.9900636596047627,1.0056284200125838
467,467.0,1.0014227456274185,0.9900485780358853,1.005643160646516
468,468.0,1.0015444111340155,0.990034953090429,1.0056602183321703
469,469.0,1.001561738609177,0.9900264645353677,1.0056769083133141
470,470.0,1.001478622269811,0.9900267921376755,1.005691182723744
471,471.0,1.0013706205331447,0.990039615664327,1.0057035412573765
472,472.0,1.001357222302558,0.9900670994700906,1.0057151204981578
473,473.0,1.0014834127261412,0.9901053462609174,1.0057270570300347
474,474.0,1.0015698145822647,0.990148943330553,1.0057404874369535
475,475.0,1.0015836022775462,0.9901924779727425,1.0057565483028608
476,476.0,1.0014535465147547,0.9902305374812315,1.005775861975304
477,477.0,1.001293077031366,0.990257709149766,1.005796993856237
478,478.0,1.0012781299121902,0.9902685802720912,1.0058179951112147
479,479.0,1.0014243852305345,0.9902597088615276,1.0058369169057917
480,480.0,1.0015313068481093,0.9902355358096976,1.0058518104055225
481,481.0,1.0016067158592834,0.9902024727277975,1.0058607267759627
482,482.0,1.0017081671391772,0.9901669312270248,1.0058617171826667
483,483.0,1.0016014155132644,0.9901353229185761,1.0058535777333175
484,484.0,1.001346237492957,0.9901140594136487,1.0058380843041124
485,485.0,1.0012180398244626,0.9901095523234394,1.005817757713377
486,486.0,1.0013503689479928,0.9901259696516026,1.005795118779436
487,487.0,1.0015538854837411,0.9901585049716227,1.0057726883206157
488,488.0,1.001715361827652,0.9902001082494414,1.0057529871552404
489,489.0,1.0016561306104268,0.9902437294510001,1.005738007260023
490,490.0,1.0014288755929188,0.9902823185422409,1.0057276252452223
491,491.0,1.001181201991641,0.9903088254891049,1.0057211888794846
492,492.0,1.001235333723761,0.9903162002575346,1.0057180459314545
493,493.0,1.0013320662809844,0.9902997805512624,1.0057175441697797
494,494.0,1.0014825604369462,0.9902644550251888,1.0057190313631048
495,495.0,1.001643483752161,0.9902175000720043,1.0057218552800762
496,496.0,1.0016603179913628,0.9901661920844004,1.005725363689339
497,497.0,1.0015552912245815,0.9901178074550679,1.0057290118170685
498,498.0,1.0014107206713037,0.9900796225766983,1.005732684719553
499,499.0,1.001373644979968,0.990058913841983,1.0057363749106087
500,500.0,1.0014759818475232,0.9900607936376652,1.0057400749040533
501,501.0,1.0015958286303477,0.9900817183266999,1.0057437772137032
502,502.0,1.0016603098762957,0.9901159802660943,1.0057474743533759
503,503.0,1.0017158720410526,0.9901578718128554,1.0057511588368877
504,504.0,1.0017123905529934,0.9902016853239904,1.005754886760896
505,505.0,1.0014859446893152,0.9902417131565067,1.0057589685534227
506,506.0,1.0013615631520074,0.9902722476674115,1.0057637782253284
507,507.0,1.0014458462906022,0.9902889049888302,1.0057696897874744
508,508.0,1.0016565225088485,0.9902925963533623,1.0057770772507224
509,509.0,1.0018088024356224,0.9902855567687255,1.0057863146259343
510,510.0,1.0017225152538196,0.9902700212426371,1.0057974762559903
511,511.0,1.0016118354256192,0.9902482247828153,1.0058094378118514
512,512.0,1.001429458572958,0.9902224023969773,1.0058207752964976
513,513.0,1.0013429898261486,0.9901947890928415,1.0058300647129093
514,514.0,1.00143404988969,0.990167321463882,1.005835882064066
515,515.0,1.0016212080787945,0.9901407424466037,1.0058368033529486
516,516.0,1.0018537240775718,0.9901154965632681,1.0058314045825365
517,517.0,1.001842742973421,0.9900920283361366,1.0058188029627009
518,518.0,1.0015995277084682,0.9900707822874709,1.0058002805308779
519,519.0,1.0012750356871003,0.9900522029395328,1.005777660531394
520,520.0,1.00124705880079,0.9900367348145833,1.0057527662085755
521,521.0,1.0013982218773307,0.9900247839638562,1.0057274208067482
522,522.0,1.0015141851534846,0.9900166025544703,1.0057034475702404
523,523.0,1.0015142539976518,0.9900124042825165,1.0056826697433772
524,524.0,1.001621723490163,0.9900124028440861,1.0056669105704859
525,525.0,1.00170080454527,0.9900168119352692,1.005657993295893
526,526.0,1.0017094729024583,0.990025845252157,1.0056577411639251
527,527.0,1.001590721796522,0.9900397164908404,1.005666826487803
528,528.0,1.0014503672726043,0.99005863934741,1.0056813178563258
529,529.0,1.001330175848601,0.9900825555208946,1.0056961329271858
530,530.0,1.0014688190447534,0.9901103187220741,1.005706189358077
531,531.0,1.0014972589078843,0.9901405106646661,1.005706404806692
532,532.0,1.001569532466632,0.9901717130623882,1.0056916969307241
533,533.0,1.0017147473956896,0.9902025076289581,1.0056569833878661
534,534.0,1.00173149447982,0.9902314760780931,1.0056001415675204
535,535.0,1.0016307876679256,0.9902572001235116,1.0055308877859273
536,536.0,1.001484771734897,0.9902782614789308,1.0054618980910344
537,537.0,1.0014210703980928,0.9902932418580687,1.0054058485307906
538,538.0,1.001388373550616,0.9903012449773446,1.005375415153145
539,539.0,1.001549021391581,0.9903034625639853,1.0053832740060464
540,540.0,1.0014393117266556,0.9903016083479204,1.0054358859639607
541,541.0,1.0014617690846395,0.990297396059078,1.0055148512074246
542,542.0,1.0015733089259522,0.9902925394273877,1.0055955547434916
543,543.0,1.0016460866196073,0.9902887521827779,1.0056533815792155
544,544.0,1.00173853708311,0.990287748055178,1.0056637167216504
545,545.0,1.0017489961436574,0.9902912407745165,1.0056105926831156
546,546.0,1.0016483670896894,0.9903003477382206,1.0055126319969903
547,547.0,1.0015302440182847,0.99031380101371,1.0053971047019181
548,548.0,1.0014395872730535,0.9903297363359024,1.005291280836544
549,549.0,1.001478179437219,0.9903462894397156,1.0052224304395119
550,550.0,1.0014159147447332,0.9903615960600674,1.0052109384807133
551,551.0,1.0014165771328913,0.9903737919318754,1.0052496496550294
552,552.0,1.0014964039271606,0.9903810127900572,1.0053245235885881
553,553.0,1.0015283896816862,0.990381394369531,1.0054215199075172
554,554.0,1.0015171194395225,0.9903730724052144,1.0055265982379449
555,555.0,1.0016253040359953,0.9903550303906935,1.0056257182059993
556,556.0,1.0017450946764586,0.9903296428542253,1.0057048394378088
557,557.0,1.0017064187121087,0.9903001320827372,1.0057532472232897
558,558.0,1.0016339944991552,0.990269720363154,1.005773529507512
559,559.0,1.0015991320366706,0.9902416299824026,1.0057715998993357
560,560.0,1.0014764788781867,0.9902190832274089,1.0057533720076195
561,561.0,1.0014990159026513,0.9902045227856486,1.005724759441222
562,562.0,1.0016651530321932,0.9901972729468002,1.0056916758090022
563,563.0,1.0017916068894748,0.9901958784010918,1.0056600347198197
564,564.0,1.001754350442617,0.9901988838387511,1.0056346891786787
565,565.0,1.0016241752460382,0.9902048339500065,1.005616249775166
566,566.0,1.0014277274042878,0.9902122734250863,1.0056042664950138
567,567.0,1.001461304363082,0.9902197469542188,1.0055982893239548
568,568.0,1.0015452918745484,0.9902260473488703,1.005597868247721
569,569.0,1.001623832078612,0.9902309599054623,1.005602553252045
570,570.0,1.001610456874265,0.9902345180416552,1.005611894322659
571,571.0,1.0017121187775915,0.9902367551751083,1.0056254414452954
572,572.0,1.0017306739561056,0.9902377047234826,1.0056427446056868
573,573.0,1.0017510752892473,0.9902374001044373,1.0056633537895654
574,574.0,1.0017032440456206,0.9902358747356329,1.0056867274564008
575,575.0,1.0015546375210165,0.9902331620347293,1.0057119579606102
576,576.0,1.0015052470818984,0.9902292851638073,1.0057380461303493
577,577.0,1.001531614514539,0.9902242262626291,1.0057639927937725
578,578.0,1.0016399210127236,0.9902179572153792,1.005788798779035
579,579.0,1.0017333053128485,0.9902104499062403,1.0058114649142915
580,580.0,1.0018126456504308,0.9902016762193961,1.0058309920276969
581,581.0,1.0016234597725715,0.9901916080390302,1.005846614097148
582,582.0,1.001455424853981,0.9901802172493259,1.0058584976995082
583,583.0,1.0014244976247126,0.9901674757344666,1.0058670425613832
584,584.0,1.0015412119029512,0.9901535930745364,1.005872648409378
585,585.0,1.0016960756526074,0.9901397296332203,1.0058757149700983
586,586.0,1.0018682021469494,0.9901272834701043,1.0058766419701497
587,587.0,1.0018862706354166,0.9901176526447737,1.0058758291361374
588,588.0,1.0015972495408583,0.9901122352168141,1.0058737648256686
589,589.0,1.001332707816958,0.9901124292458118,1.0058712919203587
590,590.0,1.0013879082755006,0.9901196327913518,1.0058693419328244
591,591.0,1.0015316359156654,0.9901344139566232,1.0058688463756826
592,592.0,1.001745806086879,0.9901540210192291,1.0058707367615507
593,593.0,1.001845861448592,0.9901748723003764,1.0058759446030456
594,594.0,1.0018228389859856,0.9901933861212705,1.0058849910590137
595,595.0,1.0015046951067534,0.9902059808031187,1.0058967558732228
596,596.0,1.0013356109582061,0.9902090746671273,1.00590970843567
597,597.0,1.001390265937304,0.9902001426056025,1.005922318136353
598,598.0,1.001560359975596,0.9901808857952538,1.0059330543652685
599,599.0,1.0017699192699836,0.9901540619838902,1.0059403865124137


==> data/bounded_direct_pow_voltages744a_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289235,1.0064960312236022,0.0013341823241990647,0.0001246468349286206,0.0006525448303200998,0.00042702829286488244,1.0025753914468838,0.9946990952414946,1.0018070565241566,1.0030415651778744,1.0022178982895968,1.0006821513906916,0.9940723240390072,0.9992602678777146,1.0027795101503527,0.9920503732289235,1.0041442116338575,0.9930070835643406,0.9926037715939737,1.0011132492346246,0.9998515379675575,1.00300604032623,1.000787237161715,0.9990594401711984,1.0000012438040113,1.0050957719905713,1.0000863455515356,1.0000990034081623,1.0017701701545108,1.0055913467206943,1.0064960312236022,0.9993674388420247,0.9995702654173512,1.002690140822255,0.9943815078964452,1.0028879767351988,0.00018861049068698475,0.00045478680274201977,0.0009560096272439931,0.001028535474994676,0.0010339278993004729,0.00020616464561409525,0.00044656594239640647,0.0002165259222271465,0.0010352975232227198,0.0005123068798072967,0.0010187236345797653,0.0004918723107133773,0.0004900446130032508,0.001120845496426324,0.00022281454677243822,0.000320313381405406,0.0011730828166108638,0.00022494236622111165,0.0012235918265970248,0.0002502966535225867,0.0012749704252081905,0.0012993437967072055,0.0001246468349286206,0.00026112755140887857,0.0003841099104619635,0.0013341823241990647,0.001328861812013214,0.0001961766830697061,0.0004387055495287523,0.0003189611679894364
1,1.0,0.9919979826898235,1.0067586576399734,0.0012098521142001888,0.00011350747347961569,0.0005921573041352733,0.0003867613268534308,1.0026000555257888,0.9947125415508926,1.0018110664247446,1.0030508901063335,1.0022278233129949,1.0007056389776718,0.9940970083920145,0.999283745349497,1.0027952172422954,0.9920874130467084,1.0041676553934602,0.9930452408361424,0.9926313575252503,1.001122418183701,0.9998683964255788,1.0030306654103731,1.0007992723819172,0.9990853940767337,1.0000138112490402,1.0051266387083386,1.0000999132544528,1.000113078167166,1.0018030742947375,1.0056256561985675,1.006532350985063,0.9993801227901202,0.9995841900387676,1.0027137652420262,0.9944038081332626,1.002912207677,0.00017225640184727228,0.00041262905205012655,0.0008661415893546193,0.0009323721111546453,0.00093718799593721,0.00018820421300661124,0.0004047896964839405,0.00019745149445898205,0.0009387425289106409,0.00046383276973614463,0.0009244341656315435,0.00044530202846444365,0.0004440238705717811,0.0010160838334355529,0.0002021364234825367,0.00029213684424813475,0.0010636571015240268,0.0002043461585916012,0.0011095318465047254,0.000229039958079863,0.0011562113175932417,0.0011784860625995471,0.00011350747347961569,0.00023883563779437036,0.0003502078976866036,0.0012098521142001888,0.001205074806089728,0.00017945159256798818,0.0003978980230174411,0.0002908941155550752
2,2.0,0.9919668318591344,1.006912748525337,0.0010950072931020377,0.00010389967100200312,0.000536361721548693,0.000349686096302816,1.0027364219151849,0.9947087048861852,1.0018828850618027,1.0031277842849302,1.002311339223431,1.000842823196841,0.9941019226251931,0.9994182229974123,1.0028917897620078,0.9921103274783024,1.004276349083033,0.9930694233120138,0.9926402707581492,1.001207579313648,0.9999444233968172,1.003169915312337,1.00088843941913,0.9990870875777286,1.0001062874741846,1.00526418222502,1.0001946342654318,1.0002075117013072,1.001803589179349,1.0057613625208768,1.006669308118224,0.9994783145566564,0.99968236778291,1.0028491329804634,0.9944004479984696,1.0030512068920565,0.00015637567484914441,0.00037491576912433857,0.0007836773954817901,0.0008437031074897162,0.000848028646933512,0.0001707729670710387,0.00036739583132884004,0.00017910026789151484,0.0008495192463259556,0.00042034355595232985,0.0008368206282810493,0.00040348034045764694,0.00040280779050339075,0.0009194606686570424,0.00018288902516265813,0.0002650208072211331,0.0009625724948040932,0.00018624259203023287,0.0010041249184873267,0.00020804438556087205,0.0010464209864605634,0.0010666595869289034,0.00010389967100200312,0.0002168467196204056,0.00031764703038488336,0.0010950072931020377,0.0010906860896071644,0.00016302407160415975,0.0003614636090171921,0.0002639004751198553
3,3.0,0.9919532809454579,1.0069821961956054,0.0009910973337245164,9.477989139391323e-05,0.00048580450782402296,0.00031618154557751764,1.0028338256825613,0.9947100944905439,1.0019389901810336,1.003197991623453,1.0023793103204586,1.0009493807122751,0.9941102008936132,0.9995253562830526,1.0029652519397252,0.992121621834797,1.004352126610173,0.993082734897264,0.992648354104755,1.0012760502905418,1.0000036478549486,1.00326908145861,1.0009572801458333,0.9990954738464436,1.0001753146606258,1.0053555955159028,1.0002636145289048,1.0002763842939737,1.001811193701919,1.005849634810573,1.0067581491512383,0.9995472061627408,0.9997511688267361,1.0029525974210898,0.9944067150313526,1.0031502456299746,0.00014202046704790976,0.0003403196227756565,0.000709191659741505,0.0007635260357296434,0.0007674124367135441,0.00015505146992324714,0.0003332189695626893,0.00016256408861347262,0.0007687553085217771,0.00038085662190656157,0.0007572951309370528,0.0003655179451434597,0.00036524058520772534,0.0008320831287269423,0.00016547368852725452,0.00024044005911199123,0.0008711126500598156,0.00016941529488761345,0.0009087429687670853,0.00018912677098726152,0.0009470732537097527,0.0009654420625689256,9.477989139391323e-05,0.00019715570076055472,0.00028844815187090595,0.0009910973337245164,0.0009871843058755114,0.00014815092439250874,0.00032800646925780345,0.00023943223827408585
4,4.0,0.9919536901573957,1.0069908929666906,0.0008974462682190132,8.609716970678507e-05,0.0004401489497895861,0.0002861787265896747,1.0029549412752774,0.9947242527241568,1.0019738685734363,1.0032423512775972,1.0024223263011536,1.001075248766231,0.9941331270638558,0.9996507967994028,1.0030136366366165,0.9921511947330753,1.0044036583803326,0.9931126846751099,0.9926744505179246,1.001321371747758,1.000071013896305,1.0034012455535632,1.0010032880851873,0.9991198432157915,1.000221966604157,1.0054911385611351,1.0003109628286326,1.0003232600935996,1.0018351758064654,1.0059882635634845,1.0068989187856554,0.9995987934124893,0.9998012094418944,1.0030790636230944,0.9944272448927441,1.0032818265802284,0.00012886505616063325,0.00030865764340639446,0.0006424040545423283,0.0006915475801058498,0.0006950695057269082,0.00014069577197431583,0.00030206805549208386,0.00014747659941526662,0.0006962586254646045,0.0003451549263111452,0.0006857707228752599,0.0003312234238812681,0.0003310814827033199,0.0007536137844134649,0.00014989064530792026,0.00021797599404794397,0.0007888614412250145,0.00015373977430926228,0.0008229417968763314,0.00017180944204881306,0.0008576157607791844,0.000874238675112032,8.609716970678507e-05,0.00017919233954797521,0.0002618796137721011,0.0008974462682190132,0.0008939103744997924,0.00013448564829437974,0.0002974232680512425,0.0002170730494169495
5,5.0,0.9919644197035491,1.006962731154505,0.0008139481032304453,7.86641204784352e-05,0.00039934748239200957,0.00025948376864849833,1.0030076634419587,0.9947380528661497,1.0019701915420536,1.0032434440788076,1.002423364501756,1.001130569251281,0.9941514566445451,0.999705973406668,1.0030149643380555,0.9921727710093199,1.0044061214102307,0.993133118653616,0.9926917776601564,1.001325356513795,1.0000967820499926,1.003458101396666,1.0010126304988372,0.9991468034172306,1.0002322492060411,1.0055528838840466,1.000319802083853,1.0003315003332627,1.001859341823819,1.006051304153044,1.006962731154505,0.9996062914412516,0.9998101575764967,1.0031345838945784,0.9944448424703947,1.003338612666398,0.00011738299624844707,0.0002798426467308615,0.0005829623156039224,0.0006274885142333722,0.0006306532075395771,0.00012805864471704092,0.00027385843224714946,0.00013418336192030998,0.0006317896884681604,0.00031286459840493687,0.0006222220576984033,0.0003002236664891771,0.0003001303538347319,0.000683732070483185,0.000136106520195333,0.00019801986493419137,0.0007155387459048619,0.0001397085006525803,0.0007464362226380729,0.00015599820902548333,0.0007778028184736331,0.0007927855118723536,7.86641204784352e-05,0.00016257443420523047,0.00023735499956812584,0.0008139481032304453,0.0008107208017276899,0.00012248122832555193,0.00026969394632626854,0.00019719788958275504
6,6.0,0.9919818297925196,1.0069216030749613,0.000739340105483362,7.175155601041048e-05,0.0003630997011997887,0.00023535904034230608,1.002912469886961,0.9946841295056996,1.0018546540301287,1.0031212970774923,1.0023037803150319,1.0010335820659106,0.9940927356593398,0.9996080715021078,1.0028959811086975,0.9921168847710738,1.0042908486785331,0.9930773265925631,0.9926314423484525,1.0012020140748088,1.0000005841917508,1.0033592706161503,1.000891514078117,0.9990817069789226,1.0001108785166273,1.0054555022193625,1.0001972515947408,1.0002103403390221,1.0017907449001382,1.005953732760864,1.006865476896312,0.999484704485504,0.9996885060136974,1.0030378813189849,0.9943825627203693,1.0032396147372036,0.00010854526261364429,0.0002532198420302266,0.0005299327273298668,0.0005702244005698659,0.0005731060829163857,0.00011816870961177423,0.0002478778200445124,0.00012373536652366023,0.000574191127393834,0.0002831554936211153,0.0005654460666150645,0.00027171838215148657,0.00027162959775982185,0.0006212680655591103,0.00012405291208135696,0.00018154582644252948,0.0006500434237698554,0.00012668173929478808,0.0006780790795922265,0.0001431151261966311,0.0007064933004171499,0.0007199729060578554,7.175155601041048e-05,0.000148853967299073,0.0002163708451660325,0.000739340105483362,0.0007363793684293771,0.000113161860604229,0.00024412804560312634,0.00018080202880529548
7,7.0,0.9920022806329093,1.0068914010439711,0.0006706168609483076,6.520578977911808e-05,0.000329677266514381,0.00021318167169649934,1.0029038344229213,0.9946629945140332,1.00177391257149,1.0030378168547502,1.0022223266820898,1.0010287391862864,0.9940670464119388,0.999601366938574,1.0028133589791828,0.9920857700495086,1.0042080052678741,0.993046924519668,0.9926017580045818,1.0011178626903559,0.9999626577606504,1.0033515047644082,1.0008095166717084,0.9990602646603238,1.000029136186261,1.005452844467113,1.0001136030195312,1.0001259656343935,1.0017629379288342,1.005951209191983,1.0068636533730608,0.9994020071046538,0.9996052182217346,1.003030923012392,0.9943589609917828,1.0032319764495792,9.986253525422502e-05,0.00022913133516207177,0.00048095815288996585,0.0005173392691078495,0.0005199863701788091,0.0001085742438600739,0.00022436995008133224,0.00011364087179086726,0.0005209371168496343,0.0002563654791892509,0.0005129104462635572,0.00024601865172695027,0.00024586397463040674,0.0005636259039231151,0.00011284138237649083,0.00016595663036489687,0.0005896857271563009,0.00011477332276104148,0.0006151021698893326,0.00013107975610822557,0.0006408402901775712,0.0006530149467424797,6.520578977911808e-05,0.00013619022030345165,0.00019719123729182374,0.0006706168609483076,0.000667916916299958,0.00010404966414270785,0.00022097681016365936,0.0001652919700179532
8,8.0,0.9920221324333192,1.006896017377447,0.000607484438734085,5.918908398668533e-05,0.0002990341802674411,0.00019274560122280814,1.0029957000066478,0.9945875398146996,1.0018095753690515,1.003076394451595,1.0022646846141412,1.0011161485081141,0.9939917199911353,0.9996854983451828,1.0028591697553215,0.9920221324333192,1.0042627344920931,0.9929828612777012,0.9925303851726562,1.001160428220075,0.9999816086657333,1.0034436265309745,1.0008518469645786,0.9989721264384137,1.0000700802010578,1.005535733729955,1.000154639283535,1.0001687319152317,1.0016729910725402,1.006027478189406,1.0069401036467596,0.9994417883903202,0.9996448282866731,1.0031214238085442,0.9942820309504291,1.0033240774838332,9.180447019415555e-05,0.00020733159373320388,0.00043557231978642256,0.0004685277154179513,0.0004710005154663168,9.970018115827548e-05,0.00020309721773182797,0.00010422410580543239,0.00047203511306776006,0.00023221995607696584,0.0004649828718871807,0.00022287284719749214,0.00022256873900842984,0.0005105067207018104,0.00010254801379476032,0.00015166521505774894,0.0005341333734051541,0.00010395806387589657,0.0005571743074185679,0.00012010411888699171,0.0005804923667420916,0.0005915030409791586,5.918908398668533e-05,0.00012471087827678747,0.0001799501886574067,0.000607484438734085,0.000605040634251239,9.556710815971723e-05,0.00020000371690827794,0.00015105649165543896
9,9.0,0.992037745402351,1.0069593443913019,0.0005510839667649362,5.3586429780626755e-05,0.0002720844268515773,0.00017412912681680055,1.0030210973120952,0.9945771243502234,1.001821157493849,1.00309497021057,1.0022857154782223,1.0011408564832098,0.9939868496788115,0.9997075952551004,1.0028884178306414,0.9920364997909681,1.0043026795209702,0.9929973961387669,0.9925308258701139,1.0011773485971462,0.9999912384641695,1.0034667530819084,1.0008689502152803,0.9989603248233302,1.0000864539975105,1.0055571361329925,1.0001704970890182,1.0001849297747216,1.0016651580925673,1.006045421579006,1.0069593443913019,0.99945790029869,0.9996608275473722,1.0031482576740662,0.9942712408774225,1.0033475281767192,8.614580753405167e-05,0.00018758623778610103,0.0003948702356687781,0.0004249955717286551,0.0004273100790459076,9.352723544704635e-05,0.00018378846745039282,9.754910815617051e-05,0.0004286227168398628,0.00021026779382346986,0.0004226184210878562,0.00020183102086500991,0.0002014225026535945,0.0004630812064484016,9.381265590101147e-05,0.00014042808712929142,0.00048455045567581716,9.408587283339178e-05,0.0005054615229031316,0.00011171312052656084,0.0005266052252535753,0.0005365648082818081,5.3586429780626755e-05,0.00011579975295533937,0.00016586101049072502,0.0005510839667649362,0.0005488808211017377,8.965611948856456e-05,0.00018096482179106484,0.00013986173013443948
10,10.0,0.992045479748606,1.007091066862664,0.0005000125718677795,4.8564372344302e-05,0.00024807710579490455,0.00015693109896856055,1.0030152258817755,0.99459517673013,1.0018059267657142,1.003077848703212,1.0022699630982193,1.0011330743994755,0.9940038956758004,0.9996984921758845,1.0028670745107833,0.9920473547316548,1.0042734532920696,0.9930077483069902,0.9925463044065648,1.0011625447009844,0.9999915118173379,1.0034615245343854,1.0008547142958346,0.9989833877402712,1.0000718448233568,1.0055560679556688,1.000154250056712,1.0001681753632856,1.0016949674950788,1.0060428421326466,1.0069556639441983,0.9994392460613429,0.9996431543782034,1.0031414432297325,0.994288889213874,1.0033426990579075,8.199986791332905e-05,0.00016973971568264885,0.0003580558298099179,0.0003857173801214214,0.00038779390956146965,8.913515630628612e-05,0.00016636301428829648,9.274816353933217e-05,0.00038927192573519066,0.0001904085060610841,0.0003840529123275362,0.00018279366698935987,0.0001823387442461749,0.0004202048884925846,8.623248933656036e-05,0.00013152738869522053,0.00043967813294175796,8.52085456351155e-05,0.00045863230541334636,0.00010539713637088128,0.00047778748190830924,0.000486789684048389,4.8564372344302e-05,0.00010908233092935652,0.0001544867977755212,0.0005000125718677795,0.0004979987519078084,8.552144369661712e-05,0.00016378191248970754,0.00013098814741183237
11,11.0,0.9920416956806861,1.0072440394135294,0.0004531001586550875,4.410221384851291e-05,0.00022592309341598336,0.00014120699404175798,1.0031501651590313,0.9945760680865232,1.0018525529616908,1.0031217953185343,1.0023195186134497,1.0012631748393173,0.9939854694554767,0.9998255104492464,1.0029231586632452,0.992041695680686,1.0043355750666259,0.9930017567120634,0.9925312726300811,1.0012139792634587,1.0000478191291295,1.0035977264261875,1.000908559256344,0.9989622290242132,1.0001286386512986,1.0056951248865935,1.0002122170257928,1.0002281901499093,1.0016666143099808,1.0061828897272334,1.0070967808253009,0.9994993406953134,0.9997043880772232,1.0032745408971528,0.9942614563013056,1.0034789059427085,7.757839775601491e-05,0.00015362225746094497,0.0003242841198775779,0.00034951767010201926,0.00035137715582954663,8.436087681214164e-05,0.00015064599992622616,8.760707981004254e-05,0.000352846719980136,0.00017249139380500582,0.00034822115942005014,0.00016560539850835962,0.0001651190936388067,0.0003807521190505717,7.906598235749903e-05,0.0001228952019393263,0.0003984200169318317,7.727564808628195e-05,0.00041559102186326926,9.938519542000067e-05,0.00043292776799707224,0.00044106116296990664,4.410221384851291e-05,0.00010282186287513706,0.00014401730391818765,0.0004531001586550875,0.00045126232075254146,8.107231822027595e-05,0.0001482840769123618,0.00012238110775476878
12,12.0,0.9920240785584015,1.0073569091271102,0.00041107419207882115,4.027642359767484e-05,0.0002053904391374443,0.00012782390621553428,1.0033808117351872,0.9945732868146735,1.0019335595644683,1.0032079314026565,1.0024051364688757,1.0014916299627354,0.9939839401699921,1.0000511175124347,1.0030099074084835,0.9920426305494716,1.0044230138615853,0.9930016331629102,0.9925303741624568,1.001302139306447,1.000153882820381,1.003831503483537,1.0010031975123863,0.9989672769793936,1.0002288234256402,1.0059454356290516,1.0003181748309244,1.0003384668566764,1.0016743539490895,1.00644120217863,1.0073569091271102,0.9996129084779733,0.9998179521824875,1.0035058362224238,0.9942632577631338,1.0037127871834424,7.148458738856241e-05,0.00013921372120348445,0.0002944484526012616,0.00031737743080993545,0.0003190121080832493,7.77199555667753e-05,0.00013657056603844585,8.066100353481601e-05,0.00032032528696535056,0.0001563297495589662,0.0003160703366660863,0.00015009650148481996,0.00014967940621476774,0.00034565451568314726,7.23180272698125e-05,0.00011264974953469337,0.0003615930191753121,7.026602707076808e-05,0.00037713327596663955,9.14522125188734e-05,0.00039284100182489684,0.00040017407034013334,4.027642359767484e-05,9.45979964899135e-05,0.00013189645052814653,0.00041107419207882115,0.0004094125076038609,7.474157905529976e-05,0.00013446150822836526,0.00011218151104045139
13,13.0,0.9919956143463989,1.0073844219417327,0.0003741478808880021,3.690606237583324e-05,0.00018695281216069722,0.00011651356903774818,1.0033414293717096,0.9945447718807324,1.0019150518153126,1.0031921266329473,1.0023852176690093,1.0014444220719054,0.9939485445983571,1.0000006613040286,1.00298289543481,0.991995614346399,1.004386710716886,0.9929560715680771,0.9924925390197764,1.0012860710927172,1.0001262606355323,1.0037877586165052,1.0009850434182759,0.9989329393358102,1.0002099252423486,1.0058860905299856,1.000296472202267,1.000315225265349,1.0016366106498038,1.0063732555776495,1.0072869819413262,0.9995887488429939,0.999794325079341,1.0034622284723744,0.9942381619486046,1.0036690931413166,6.503855670768295e-05,0.00012626379487689322,0.0002685990889501179,0.0002894858366674687,0.00029086199978160056,7.066376081501546e-05,0.00012392273668071634,7.334458380928639e-05,0.0002920309417199846,0.00014178789186454485,0.000288068827987723,0.00013614431682720414,0.00013583024931929083,0.00031508612765473207,6.627548781756711e-05,0.00010228997188765774,0.0003293560874333707,6.394050692850608e-05,0.00034340673908013806,8.305415364246508e-05,0.000357696450481107,0.0003643170957170855,3.690606237583324e-05,8.589485007454141e-05,0.00011962944912252989,0.0003741478808880021,0.0003726500929377947,6.797497666176117e-05,0.00012204700938686709,0.00010186883672342944
14,14.0,0.9919611105054026,1.0073457192161792,0.00033971907962192986,3.452166005949632e-05,0.0001700397398637026,0.00010566678812477582,1.0032968021678164,0.9945916453912309,1.0018634209436708,1.0031406893816668,1.002329185669107,1.0013930028400253,0.9939938899021376,0.999945739597144,1.0029211188855953,0.9920368294249733,1.004319265594602,0.9929990011087897,0.9925376590616061,1.001231271959406,1.0001153255991975,1.003748926817895,1.0009265132032497,0.9989904383272209,1.0001503920360602,1.0058517121900699,1.0002352639643226,1.0002523274930946,1.0016954433807856,1.0063443564743948,1.0072602795107137,0.9995293628287111,0.9997351927649827,1.0034177345585498,0.9942903496177302,1.0036297779968615,5.948745159588648e-05,0.00011500730442856437,0.0002441867441501839,0.0002631615053329171,0.0002643496785931361,6.451627830190208e-05,0.00011294799095483214,6.689887412881317e-05,0.0002654219857615956,0.00012899085922770466,0.0002618273064591373,0.00012388239567482344,0.00012371883562291964,0.00028633815342499154,6.0306453239851664e-05,9.319465499792637e-05,0.00029917737217364203,5.8846687705145514e-05,0.0003118830934789609,7.56687374484596e-05,0.00032486073209085344,0.0003308584092355889,3.452166005949632e-05,7.815782790265823e-05,0.0001086821342327805,0.00033971907962192986,0.0003383742133868374,6.212523486161863e-05,0.00011126720535105606,9.28133364668656e-05
15,15.0,0.9919273598756132,1.0072760411643442,0.0003073868791391137,3.233455989623013e-05,0.00015428878480368144,9.528110178856992e-05,1.003204637339987,0.994502498955388,1.0018206781867423,1.0030961946440506,1.0022820562494648,1.0012833727588617,0.9938975520477185,0.9998287260014908,1.002872256707036,0.9919471048253924,1.004271588824671,0.9929063334197136,0.9924433739322513,1.0011787357889108,1.000029987530425,1.0036402615737816,1.0008716294127198,0.9988980881428129,1.0000937241384842,1.0057418934975213,1.000173920475228,1.0001897928737866,1.0016021417947056,1.0062312774860465,1.0071467500066853,0.9994632284122646,0.9996700619147385,1.0033188186485624,0.9941993891055015,1.0035212916763263,5.4633965455924364e-05,0.00010484008959905736,0.0002209410843786784,0.00023812609624376254,0.00023921514057651772,5.9124629084183134e-05,0.00010296935877523723,6.119499008649254e-05,0.00024022974231811904,0.00011724587383527041,0.00023708392425802688,0.00011262647380764067,0.00011264504035770043,0.00025909424461365997,5.457008517166588e-05,8.511852191722457e-05,0.000270712561099625,5.428411213814345e-05,0.0002822043134840138,6.913145395984857e-05,0.0002939437297989653,0.0002993731166046264,3.233455989623013e-05,7.126167564114261e-05,9.889527541742658e-05,0.0003073868791391137,0.0003061694911224956,5.702033528932765e-05,0.00010151059583532091,8.477618420500129e-05
16,16.0,0.9919016516421,1.0072106280001238,0.00027814886784230294,2.943208145123382e-05,0.00013970735139040197,8.61504779038698e-05,1.0032794541651828,0.9944469857297114,1.0018525498937085,1.0031285504590033,1.0023148249812674,1.0013530845748357,0.99384159602465,0.9998957892682249,1.0029121131784187,0.9919016516421,1.0043156788778407,0.9928609950996717,0.9923896060282995,1.0012087318124145,1.000038693881819,1.003703752666315,1.0009032403618228,0.9988335695531362,1.0001269232130876,1.0058065840028922,1.000209267088631,1.000226803301922,1.0015301128632463,1.0062948739829096,1.0072106280001238,0.99950061181013,0.9997070246585188,1.003389229050549,0.9941426288466595,1.0035852838411652,4.9679113751210074e-05,9.499059001469098e-05,0.00019991997204870824,0.0002154852183715354,0.0002164796781179113,5.372220121317475e-05,9.326705867314372e-05,5.5558984326608434e-05,0.00021744367467485922,0.00010609568938708687,0.00021469379738386568,0.0001019155045671184,0.00010198891666249072,0.00023445147314840129,4.9380493923561195e-05,7.724162295248269e-05,0.0002449637171773722,4.929490724357156e-05,0.00025535869973448153,6.274937104489647e-05,0.000265981139986842,0.00027089630601964833,2.943208145123382e-05,6.462758241546849e-05,8.96386638245587e-05,0.00027814886784230294,0.00027704484165414183,5.1847788021737836e-05,9.198690066689338e-05,7.693568541206273e-05
17,17.0,0.991889420520504,1.007176137702984,0.00025193577105390666,2.669483209230773e-05,0.00012700787582690454,7.761935280927931e-05,1.0031952000548094,0.9944500614030346,1.0018558044345647,1.0031264257191939,1.0023114933794837,1.001248678308345,0.9938457226887162,0.9997872960373413,1.0029113510558079,0.9919189058303176,1.004322088529819,0.9928779592298497,0.9923960176053388,1.0011978390238034,1.0000012078261242,1.0035964859865882,1.0008852814678024,0.9988367408204532,1.0001046453139864,1.0056894329185742,1.0001842441234035,1.0001977331275156,1.0015332990518622,1.0061719243692824,1.0070877983054591,0.9994737796969376,0.9996812244220646,1.0032904404302982,0.9941514197860856,1.003478427387293,4.659174745739006e-05,8.597176479874104e-05,0.0001810460811184823,0.00019511035837522974,0.00019605357569414824,5.011474084861821e-05,8.441035041191975e-05,5.168504973003932e-05,0.00019697769194882,9.59962954246889e-05,0.0001945426562536742,9.221399491152676e-05,9.229310122440297e-05,0.0002123282713916595,4.495725082149097e-05,7.155843321744261e-05,0.00022186065915088364,4.4634487263480324e-05,0.0002312906905771931,5.854355291032052e-05,0.0002409096183328568,0.0002453755867841609,2.669483209230773e-05,6.0232166099670275e-05,8.28812464767067e-05,0.00025193577105390666,0.0002509486802516528,4.850554398711282e-05,8.328529245660242e-05,7.128678374200751e-05
18,18.0,0.9918886833487521,1.007164899314675,0.0002296820402791876,2.419802431862931e-05,0.0001180684837709831,6.870990077496686e-05,1.0032410602702695,0.99444700574181,1.0018978739713669,1.0031708610722287,1.002357482752008,1.001286507955514,0.9938449225121783,0.9998211944753154,1.0029621283797066,0.9919333336029456,1.004380612700277,0.992891244630836,0.9924000628951813,1.001244680305964,1.000029574068406,1.0036395243761596,1.0009332896586398,0.9988330501367404,1.0001538327211232,1.0057360954395835,1.0002366010955002,1.0002497690094407,1.001530922330275,1.0062195163707084,1.0071372245498953,0.9995314016223817,0.9997384987896022,1.0033322586855165,0.9941508929911897,1.0035215255191507,5.027912361027359e-05,7.781618678805981e-05,0.000164725926088573,0.00017750438367593452,0.00017843381733546803,5.3146022410325036e-05,7.6398808354877e-05,5.428768122598393e-05,0.00017937047491587915,8.685475478283831e-05,0.0001772550654694953,8.343313777983894e-05,8.352001507180471e-05,0.00019322636595937477,4.228120276460245e-05,7.306457716409195e-05,0.0002020079156248484,4.0412756846821575e-05,0.0002106891710111046,6.225205632142524e-05,0.00021951906236943129,0.00022368487818697072,2.419802431862931e-05,6.418357464489721e-05,8.480620178967479e-05,0.0002296820402791876,0.00022881339716080093,5.196215251697079e-05,7.54151109092808e-05,7.283062775202918e-05
19,19.0,0.9918956024953431,1.0071606596425164,0.00020931883554229535,2.2014033068424206e-05,0.00010947564502108943,6.103141101242747e-05,1.0032433754112824,0.9944473893193487,1.001920160089278,1.003200313716329,1.002383563345144,1.0012892240321003,0.993845997934631,0.999821690351823,1.002987419428288,0.9919419803448349,1.0044073196194998,0.9928990154317663,0.9924015566711067,1.0012739184128592,1.0000443211549126,1.0036501978784491,1.0009649002746008,0.9988363184296419,1.0001867257452541,1.005753634797932,1.0002719157675202,1.0002881485678075,1.0015386237534054,1.006240949498531,1.0071606596425164,0.9995683017914873,0.9997763100996307,1.003338633353239,0.994153617949704,1.0035323487658856,5.2220195775693974e-05,7.049479965119391e-05,0.00014982050610009946,0.00016146368913573034,0.00016232328425384098,5.4548906955305054e-05,6.924758885083763e-05,5.535820980522632e-05,0.0001632123416113589,7.877050989140809e-05,0.00016133512331613,7.566666994222227e-05,7.570070446940672e-05,0.00017577457397633154,3.959809106150748e-05,7.297519660499094e-05,0.00018385559563881978,3.666604530805603e-05,0.00019184014561514102,6.399078339892116e-05,0.00019994838772017203,0.00020382452373488794,2.2014033068424206e-05,6.610808194375484e-05,8.486887471908662e-05,0.00020931883554229535,0.0002085459700884246,5.370527520758445e-05,6.830029299714268e-05,7.277211424868892e-05
20,20.0,0.9919063403287751,1.0071501777884155,0.00018965281060697012,2.0219144496072653e-05,9.928916839444092e-05,5.524016813408023e-05,1.0032216779305814,0.9944888215831033,1.0018859122894557,1.0031636328063593,1.0023464993716356,1.0012715625329476,0.993883924594924,0.9998028047690023,1.0029447227036203,0.9919672461407649,1.0043552657083494,0.9929234714915917,0.9924376581676382,1.0012346853082312,1.0000418619948102,1.0036337939854965,1.0009223796685034,0.9988838394672895,1.0001413277096847,1.0057359373855408,1.0002227002535733,1.000236388348123,1.0015853878410226,1.0062252475006728,1.0071456593322492,0.9995166729044884,0.9997250567157014,1.0033192834980356,0.9941971973753123,1.0035153685702978,4.7545643761038644e-05,6.397664079040633e-05,0.00013575546700343946,0.00014628813542551868,0.0001471039740238076,4.963063748844116e-05,6.286408309821551e-05,5.0363982205520576e-05,0.00014797005215164824,7.151133324748702e-05,0.00014635798721196377,6.870411849032047e-05,6.871004418091667e-05,0.00015926341549612252,3.584698312951719e-05,6.627659182011292e-05,0.000166606766025757,3.345462544463562e-05,0.0001738403331190297,5.806980688658216e-05,0.00018119128494289166,0.00018471416092735778,2.0219144496072653e-05,5.993667432440405e-05,7.689848509714174e-05,0.00018965281060697012,0.00018895161417428196,4.885883829055019e-05,6.201597694802353e-05,6.60954410250521e-05
21,21.0,0.9919170592175469,1.0071322620326257,0.00017241964530827705,1.8988133562041067e-05,9.067200525901776e-05,4.987959363216498e-05,1.0031761399915642,0.9944883069246809,1.0018928116750916,1.0031745285268612,1.002353818143511,1.0012152890069443,0.9938819636995356,0.9997430996521807,1.002956331277197,0.9919714459248594,1.004369087280358,0.9929262054687891,0.9924409818640099,1.0012351329860325,1.000020372943599,1.00357131490022,1.000917883140299,0.9988792677255568,1.0001348657121476,1.0056580553114303,1.0002115171620098,1.0002221137574903,1.0015763076496296,1.0061383247023923,1.0070568575322483,0.9995007781353131,0.9997100262780448,1.0032668071675837,0.9941999572800261,1.003452812187992,4.394543880268001e-05,5.849791068913051e-05,0.00012330465183776285,0.0001328341266383833,0.00013366766836913092,4.627694840847422e-05,5.758555210574535e-05,4.71681906845726e-05,0.0001345726822123325,6.531428491311374e-05,0.0001332249188692983,6.28151439629167e-05,6.284478602457584e-05,0.00014469497535837144,3.308316927263072e-05,6.114718058671903e-05,0.0001514121095473239,3.0949500292306936e-05,0.0001579858547317473,5.373214101749527e-05,0.00016472375610058863,0.00016795032311522041,1.8988133562041067e-05,5.545161458513609e-05,7.07902192494529e-05,0.00017241964530827705,0.0001717645260829017,4.526683198600011e-05,5.676346401526898e-05,6.0984409440933134e-05
22,22.0,0.991923921530157,1.0071087329499846,0.00015659969669063926,1.8506134407078842e-05,8.29115219117801e-05,4.4815393875354285e-05,1.0031301781133857,0.9944379681250463,1.0018937991547952,1.0031718041674718,1.0023509884578972,1.0011598668772599,0.9938286014493366,0.9996855518706881,1.0029562566917158,0.991923921530157,1.0043704558814308,0.9928794047660835,0.9923904257976544,1.001229982228528,0.9999741503436059,1.0035062560723265,1.0009127753330147,0.9988120803539039,1.0001291420579337,1.00558626015561,1.0002024833435048,1.000212515877268,1.001501180395634,1.0060549378025905,1.0069715575898277,0.9994845946664282,0.9996951118477301,1.0032120249331478,0.9941433857014603,1.0033885681364718,4.076944819057104e-05,5.3986669652917144e-05,0.00011186385737136934,0.00012049820401354579,0.0001212980125351162,4.3199339814115124e-05,5.3322313526376175e-05,4.4174602981518775e-05,0.0001221790105475864,6.0097576250789366e-05,0.00012099074344723867,5.787574577156768e-05,5.8016204735239485e-05,0.00013131859068909766,3.0614629278644637e-05,5.651643212287609e-05,0.0001374389101856162,2.9193137230454637e-05,0.0001434121873263213,4.982631346248278e-05,0.0001495782608781612,0.00015252296293288115,1.8506134407078842e-05,5.141629543799546e-05,6.529261147931333e-05,0.00015659969669063926,0.0001559905196887884,4.2048887200683465e-05,5.242760840000933e-05,5.637075110440768e-05
23,23.0,0.9919242534686407,1.0070814111153323,0.00014174048563954153,1.763007992533602e-05,7.54754122038326e-05,4.022311193013913e-05,1.00307301296254,0.9944508561256058,1.0019271069502986,1.0032129944149302,1.0023900681138807,1.0011018184303426,0.9938452643653359,0.9996244118513129,1.0030012728057072,0.9919490307439265,1.0044207077503968,0.9929026422474836,0.992410045778512,1.0012658258503946,0.9999720467408499,1.0034457930507579,1.0009470548640467,0.9988373117760232,1.0001614909326337,1.0055351193436883,1.000236330938752,1.0002470155727456,1.0015375360115928,1.00600926421158,1.006925497452407,0.9995152490261796,0.9997264967249322,1.003154893503924,0.9941648891534253,1.0033290648809197,3.7451044466533325e-05,4.945172547296855e-05,0.00010122773794923611,0.00010903565951546209,0.00010975673363004549,3.991611884391097e-05,4.8896267104598145e-05,4.0872183013562e-05,0.00011056938906824925,5.482334036617674e-05,0.00010951898002064162,5.2821577648114984e-05,5.309185926567615e-05,0.00011882247105287496,2.790040435279073e-05,5.201570005950315e-05,0.00012437449067058748,2.716282237317746e-05,0.00012979199213279343,4.61349221608016e-05,0.00013538058242840558,0.00013806148594874493,1.763007992533602e-05,4.7686968718285096e-05,6.0238612408600666e-05,0.00014174048563954153,0.0001411852692279718,3.878983271853158e-05,4.8037271687681766e-05,5.18763582441749e-05
24,24.0,0.9919200365691819,1.007052117103507,0.0001284982027608469,1.6037188360650044e-05,6.864759875510681e-05,3.629776749197757e-05,1.0030183711912875,0.9944537392843452,1.0019088472094193,1.0031734104079109,1.0023640451544942,1.0010333283549204,0.9938478096120422,0.9995552000808481,1.0029711482262604,0.9919552030222778,1.0043912115374987,0.9929061548329049,0.9924129121229994,1.001239857559969,0.9999431240783961,1.0033823275839726,1.000917833625285,0.9988356362516524,1.0001298147842166,1.0054607965995475,1.0002031975962087,1.000213469458911,1.0015285515307502,1.0059275332460347,1.006842147419053,0.9994780035696744,0.999689827391807,1.0030811776920046,0.9941662035502475,1.0032649958103275,3.434795526133094e-05,4.480107778985912e-05,9.175947625199829e-05,9.882393178291146e-05,9.948394792251693e-05,3.6877335148369926e-05,4.429487130183303e-05,3.783791604443961e-05,0.0001002735498259261,4.961856199674548e-05,9.943913030843117e-05,4.780551060075844e-05,4.807284096819696e-05,0.00010767608360690302,2.542499496164144e-05,4.7900084248920264e-05,0.00011270500755934386,2.4650681361676518e-05,0.00011761726663746575,4.274825028825203e-05,0.00012269987242999753,0.00012512877903767073,1.6037188360650044e-05,4.42715062896425e-05,5.562660536971678e-05,0.0001284982027608469,0.00012799179907785989,3.5755231423518274e-05,4.3495557348821774e-05,4.776474668695986e-05
25,25.0,0.991914416201501,1.0070226714893478,0.00011671174597468423,1.4523560326238944e-05,6.227687557448706e-05,3.3010798360181354e-05,1.003076934871627,0.9944206069951413,1.0019368916123252,1.0032096658889122,1.0023950786877578,1.0010871608673744,0.993803473383414,0.9996026534038539,1.0030069949314744,0.991914416201501,1.0044275962644575,0.9928653243216989,0.9923723007414513,1.0012726044273177,0.99996122856871,1.0034453138024655,1.0009523784891503,0.9987885389878056,1.0001661394224433,1.0055243837293368,1.0002410335553202,1.0002519990135752,1.0014770979800507,1.0059890868839727,1.0069040576728514,0.9995199143238217,0.9997313661429467,1.003142559294307,0.9941267738688002,1.0033281142284045,3.112704630844493e-05,4.054556854853011e-05,8.330504835683349e-05,8.975196353460424e-05,9.033502632942319e-05,3.337047569982185e-05,4.008316897825621e-05,3.423434569884662e-05,9.111102991991801e-05,4.4919047985078735e-05,9.049684830584092e-05,4.327345178904425e-05,4.3495205867648825e-05,9.774827726863234e-05,2.3050696667690528e-05,4.336334056755782e-05,0.00010230501609900966,2.231663294706272e-05,0.0001067579938238504,3.872371552894557e-05,0.0001113998761190195,0.00011360811261802631,1.4523560326238944e-05,4.011335976869888e-05,5.040187521037792e-05,0.00011671174597468423,0.00011626180863471109,3.237315074916056e-05,3.935698900166157e-05,4.324188860699187e-05
26,26.0,0.9919097671836966,1.0069948948476943,0.00010593517391705415,1.333632976340756e-05,5.6498497230656815e-05,2.9954785543095746e-05,1.0030868345619974,0.9944632432070676,1.0019249103684351,1.0031954219871817,1.002382687889934,1.0010949830391802,0.9938466420659187,0.9996076436734072,1.0029954572074533,0.991957222218074,1.0044147508439139,0.9929113359110222,0.9924216588741116,1.0012611817412367,0.999980367957552,1.0034624658226912,1.0009385270938584,0.9988405630919235,1.0001509595039222,1.0055460047516236,1.0002230007467312,1.000234381765926,1.0015327370412026,1.0060133465423189,1.0069282308352778,0.9994972857597484,0.9997102576636286,1.0031513817649969,0.9941697547473785,1.0033451276582248,2.8199430187391683e-05,3.682271704626535e-05,7.552843586681799e-05,8.141213963591564e-05,8.19229488831098e-05,3.0216124313028408e-05,3.638384084479482e-05,3.100351301784337e-05,8.265707285459672e-05,4.072831561692415e-05,8.21813295609795e-05,3.9230672407387395e-05,3.946424660481816e-05,8.865332170882621e-05,2.088819525161636e-05,3.926178702012709e-05,9.280274000304355e-05,2.0379950198112365e-05,9.685319969371175e-05,3.508285338353979e-05,0.00010109377895081835,0.00010312352092104113,1.333632976340756e-05,3.634874842020764e-05,4.566714783503978e-05,0.00010593517391705415,0.0001055325419060415,2.9320690368302853e-05,3.577067774665769e-05,3.9153472992284055e-05
27,27.0,0.9919053821273767,1.0069706077533844,9.600530180905804e-05,1.2265094903518165e-05,5.132975931551979e-05,2.7026063810016395e-05,1.0031157417768302,0.9944824116078813,1.0019144833271278,1.0031788703037658,1.00236905535695,1.001119020573444,0.9938629257361221,0.9996295768938012,1.0029799884897541,0.9919673193239396,1.0043950405533768,0.9929250022361351,0.9924385978592603,1.0012491405416617,0.9999945391983366,1.0034906729371573,1.0009238188943204,0.9988677492460953,1.000133397921645,1.0055690919716789,1.0002016076517641,1.0002128736342444,1.001567288744137,1.0060345823536017,1.0069470540003218,0.9994666195192679,0.9996807891939563,1.0031752613314355,0.9941873110122234,1.003373183160785,2.576871792565219e-05,3.346765288529292e-05,6.837576019072185e-05,7.370012765418836e-05,7.416651654916457e-05,2.7681750676769882e-05,3.304582525711606e-05,2.8448359068747564e-05,7.485384057499766e-05,3.693974144407739e-05,7.446547023529859e-05,3.5574463771336555e-05,3.583728442436295e-05,8.026645909573706e-05,1.893460456202682e-05,3.590734399176831e-05,8.404270627359707e-05,1.863818622625123e-05,8.772635898882583e-05,3.2312839785595574e-05,9.159587753348908e-05,9.345661745673802e-05,1.2265094903518165e-05,3.3568845900555244e-05,4.20186000924964e-05,9.600530180905804e-05,9.563225754193978e-05,2.6831724558969946e-05,3.255135315450769e-05,3.581309693279339e-05
28,28.0,0.9918997830925276,1.0069516307812583,8.697831978874169e-05,1.1549986662848084e-05,4.686572419222981e-05,2.4186676941937183e-05,1.0031195810919646,0.9944554425154548,1.0019170492071177,1.003180284779684,1.0023719694169513,1.0011132731530354,0.9938319784602244,0.9996209360371446,1.0029840128728116,0.9919448242440184,1.0044026980191754,0.9929015425572296,0.9924098612499787,1.0012538567639622,0.9999850032327776,1.0034909866844766,1.000929792884733,0.9988290955826263,1.000142464757007,1.0055728772610242,1.0002143908708103,1.0002255952375605,1.0015308878317535,1.0060387150287935,1.0069516307812583,0.9994822457383861,0.9996964365231021,1.0031732505414888,0.9941568285621352,1.003373951612432,2.387874027689851e-05,3.0473767472389688e-05,6.186385816997824e-05,6.668236804687538e-05,6.710380249918462e-05,2.5855425904760145e-05,3.0118439114756955e-05,2.6642392572120218e-05,6.772532068436649e-05,3.359375701038108e-05,6.737411044535887e-05,3.235363617975343e-05,3.261895202557387e-05,7.263218601494942e-05,1.7403040901309757e-05,3.350426529072916e-05,7.606208191348105e-05,1.7214663096375526e-05,7.940469600883577e-05,3.062573230050119e-05,8.2936102244356e-05,8.463958940378279e-05,1.1549986662848084e-05,3.213365567787857e-05,3.98450709944626e-05,8.697831978874169e-05,8.662913896555436e-05,2.5022603146357662e-05,2.969507271837087e-05,3.341095023596263e-05
29,29.0,0.9918914921391351,1.0069390022911038,7.879047020245833e-05,1.091129583895412e-05,4.29085794258517e-05,2.1614609682154687e-05,1.003115866475833,0.9944326794018453,1.0019431510100523,1.0032088954272091,1.0024026613446144,1.001107914841535,0.9937996768229916,0.999612996719672,1.0030164322392485,0.9919122410863752,1.0044354175845556,0.9928681486900814,0.9923759031680734,1.001282852447253,0.9999815365988055,1.0034817130741445,1.0009614929472068,0.998791508659965,1.0001763015734175,1.005553711340623,1.0002443805884547,1.000255004680091,1.0014856699757704,1.006009609006332,1.0069205471485567,0.9995074402340297,0.9997217557605088,1.0031656793569415,0.9941315052987291,1.0033647501926244,2.246068055918467e-05,2.7751372259238635e-05,5.606766072806088e-05,6.04719800438004e-05,6.083652729078543e-05,2.4469927491467362e-05,2.7460563401609377e-05,2.529076102633804e-05,6.14484916925339e-05,3.0559694033007866e-05,6.117722134019448e-05,2.9433894984477802e-05,2.9688707208366624e-05,6.581357881639129e-05,1.6015939300813316e-05,3.1635434714047885e-05,6.890764454850482e-05,1.5917570785439902e-05,7.19222772625139e-05,2.9136828980561144e-05,7.512834415421443e-05,7.667508219643947e-05,1.091129583895412e-05,3.0746980922345067e-05,3.778645206307272e-05,7.879047020245833e-05,7.847273226548465e-05,2.3670041835749216e-05,2.7087136684439395e-05,3.1522090145055775e-05
30,30.0,0.991879031327185,1.0069306317825082,7.140383221994212e-05,9.886561242491187e-06,3.931414661700681e-05,1.933991735773677e-05,1.0030897133136851,0.9944101154962132,1.0019146070220135,1.0031784177267697,1.0023734515910956,1.001076993239429,0.9937685945840324,0.9995792708503558,1.0029883385450735,0.9918755241194468,1.0044032251508195,0.9928311396078675,0.9923438964960899,1.001256420965891,0.9999538089665044,1.0034539352569833,1.0009345009804664,0.9987581306371441,1.0001486036608505,1.0055121984238118,1.0002144539732356,1.0002267294274805,1.0014464333614412,1.005958472147713,1.0068670813959755,0.9994708592435568,0.9996866716476516,1.0031341040651578,0.9941051729542006,1.003336304682446,2.1391207237270814e-05,2.5109255579777932e-05,5.0827641739448006e-05,5.491019004082249e-05,5.5180422339427506e-05,2.351261358194867e-05,2.484582587359036e-05,2.4352619902803372e-05,5.5788593334028334e-05,2.7667269539474424e-05,5.558347426755988e-05,2.6641090475500624e-05,2.6864520310910912e-05,5.965804183328463e-05,1.4630366709478e-05,3.0038084215278163e-05,6.24568570121661e-05,1.4403026597391391e-05,6.518337318873557e-05,2.784801010988592e-05,6.80889334430338e-05,6.949023128596851e-05,9.886561242491187e-06,2.94232733671659e-05,3.5846648830544876e-05,7.140383221994212e-05,7.111632167776329e-05,2.2845651121133274e-05,2.4509861807806862e-05,2.9920599625571548e-05
31,31.0,0.9918609227166637,1.0069236465400089,6.47653130130777e-05,9.185815831139462e-06,3.592453704693276e-05,1.7352389625448708e-05,1.0031542668098188,0.9943985528564862,1.0019472013152915,1.0032162944549097,1.002411910449011,1.0011455038512802,0.9937562261019394,0.9996472024266526,1.0030283202818209,0.9918609227166638,1.0044412943692849,0.9928151600033164,0.9923322763738819,1.0012988161936864,0.9999889453834804,1.003526962042614,1.000978239001806,0.9987438366029904,1.0001930674670807,1.0055805777487445,1.000260382673552,1.0002760431485842,1.0014291522666032,1.0060177319673653,1.0069236465400087,0.999514637963928,0.9997305607668203,1.0031993691601226,0.9940972471223518,1.0034089641602368,1.9990360142273842e-05,2.2807369019218486e-05,4.6047008678707995e-05,4.9802376069280767e-05,5.000003911344862e-05,2.209807393220632e-05,2.2640179373510437e-05,2.2871630050553063e-05,5.05750325993567e-05,2.5159606119350736e-05,5.039091928581806e-05,2.423396326018725e-05,2.4437411516840498e-05,5.40604312837305e-05,1.3347053006240181e-05,2.800041265681963e-05,5.660630490138579e-05,1.321994156049779e-05,5.9087843233528e-05,2.615636958165515e-05,6.172761790425002e-05,6.299992732368424e-05,9.185815831139462e-06,2.768980710626759e-05,3.353773966766612e-05,6.47653130130777e-05,6.450000593060588e-05,2.1598249597994402e-05,2.230164506467697e-05,2.7897664584010844e-05
32,32.0,0.9918376831321348,1.0069153965856419,5.869583216242376e-05,8.671566284665028e-06,3.2634143076017e-05,1.5654304780729584e-05,1.003092205397235,0.9944240329688763,1.0019451006357543,1.0032158384927339,1.002408115385767,1.0010764364822173,0.9937825964254635,0.9995787869119355,1.0030194833443062,0.9918821783450275,1.004429268098071,0.9928352618269741,0.9923571917164326,1.0012922386831873,0.9999708777181088,1.003452908807347,1.0009695058604962,0.9987728727169033,1.0001816186813954,1.005499504474611,1.0002437232143442,1.0002590568659424,1.0014621122128093,1.0059310570225413,1.0068345706510105,0.9994911656777888,0.9997083832732148,1.0031301887813417,0.9941307097699772,1.0033353168678203,1.8206770602033564e-05,2.0810072454397044e-05,4.171844103987311e-05,4.5125851502894744e-05,4.5299043809261036e-05,2.0052725305225067e-05,2.0713645420648153e-05,2.071978344093198e-05,4.583896456023974e-05,2.2960376161541728e-05,4.567998314230912e-05,2.214538814546155e-05,2.2351430638250808e-05,4.897757797170341e-05,1.21173842020322e-05,2.5485096974360526e-05,5.128448380498738e-05,1.2261010636965284e-05,5.353395186648909e-05,2.382248540572091e-05,5.593020149857565e-05,5.70834258093448e-05,8.671566284665028e-06,2.5195782169284624e-05,3.0484396083501048e-05,5.869583216242376e-05,5.845272187131815e-05,1.9633941323742e-05,2.038002241980012e-05,2.539193557252864e-05
33,33.0,0.9918178084564725,1.0069041228914433,5.321957077609083e-05,8.156120882621824e-06,2.9636056631327312e-05,1.41130586739945e-05,1.0029549035181686,0.9943702437838059,1.001944510407694,1.0032115209229526,1.002403422731023,1.0009258824763192,0.9937279693909762,0.999428694224699,1.003013078137368,0.9918277113946317,1.0044201526305148,0.9927818802535195,0.9923034960870518,1.0012882001489263,0.999898955484606,1.003297311976658,1.0009614041834518,0.9987109578019814,1.0001723282600719,1.005328188532885,1.0002299489381608,1.0002466394843204,1.001393775777276,1.005751397007292,1.0066523148563025,0.9994709779954609,0.9996889875852046,1.0029809672441323,0.9940742577448555,1.003180436972079,1.6616245908163242e-05,1.898893926234898e-05,3.7757570281799896e-05,4.0858460109501e-05,4.1004465927478175e-05,1.8233656655854495e-05,1.8867055298860896e-05,1.8808581758512823e-05,4.1494855829304024e-05,2.0885911257247422e-05,4.136516176051952e-05,2.0180871993705016e-05,2.0405703160690036e-05,4.4327228210104315e-05,1.1039718581716495e-05,2.3242114851168122e-05,4.64240884935854e-05,1.1335418953203768e-05,4.846994877239204e-05,2.173276633837408e-05,5.065807656009374e-05,5.170032892633732e-05,8.156120882621824e-06,2.297344973238581e-05,2.7744393129410116e-05,5.321957077609083e-05,5.298701871578992e-05,1.7867346519457927e-05,1.8580559483766636e-05,2.3156070809335226e-05
34,34.0,0.9918117893371285,1.0068882891669486,4.8254127511769944e-05,7.604090590265767e-06,2.689283945014371e-05,1.2739401393395975e-05,1.002867028509706,0.9943509214418771,1.0019113265662263,1.0031794760672426,1.0023690274522892,1.0008289868754325,0.993708229440649,0.9993317321143138,1.0029777298380176,0.9918117893371285,1.0043884869422872,0.9927675929466792,0.9922839563701265,1.001254089263603,0.9998492862117102,1.0031994032018272,1.0009247935470234,0.9986922649592894,1.0001337424440893,1.0052202551333012,1.0001881563719617,1.0002082195281188,1.0013878171416404,1.0056359359238771,1.006533063676548,0.999416286082556,0.9996365044394934,1.002888773270733,0.994050451337065,1.0030830362184875,1.5162781974038651e-05,1.7280115816094983e-05,3.417307721044594e-05,3.699716927908535e-05,3.7118188463346125e-05,1.6569924256760116e-05,1.7168950521038956e-05,1.7071154258230043e-05,3.756447411018272e-05,1.8952341581218515e-05,3.7460960743949624e-05,1.833018489726959e-05,1.8564441467331157e-05,4.011939189675854e-05,1.0027045219801842e-05,2.1161294952216354e-05,4.202495305866374e-05,1.0441795433522459e-05,4.388621332101183e-05,1.9777355153327497e-05,4.588448803578791e-05,4.6827101964958494e-05,7.604090590265767e-06,2.0891388257698222e-05,2.5194069116201047e-05,4.8254127511769944e-05,4.803442607626413e-05,1.6246738286734163e-05,1.691383966157727e-05,2.1083100388760193e-05
35,35.0,0.9918274535172827,1.0068663591216933,4.3719586494941614e-05,7.145911350191602e-06,2.4416093039817395e-05,1.1514766485981742e-05,1.0030073556791843,0.9943727324714678,1.0020173969327266,1.0032903738517036,1.002484466475374,1.0009774105321931,0.993735661154944,0.9994821554702286,1.0030965484491265,0.9918386268291457,1.004510309484567,0.9927951199673688,0.9923113304686993,1.0013723905031358,0.9999471359429445,1.0033465445458014,1.0010475866748618,0.9987253759971768,1.0002576266622936,1.0053676631332642,1.0003146774325833,1.000339515413527,1.0014361922784176,1.0057824282764718,1.0066782332627158,0.9995377535091062,0.9997595775192863,1.0030315770806617,0.994070203621628,1.0032296557676068,1.3739900257470417e-05,1.572747656386236e-05,3.0974431725820246e-05,3.353744141339355e-05,3.365975056125932e-05,1.4994535255430786e-05,1.570977266590608e-05,1.545077562734729e-05,3.4073704917188664e-05,1.728959151292953e-05,3.398552408627307e-05,1.6729348927309066e-05,1.6964700466892584e-05,3.637044888714368e-05,9.074152094448354e-06,1.9161931102036335e-05,3.810871390078411e-05,9.682607611410401e-06,3.980909640907973e-05,1.7929789385467166e-05,4.160085671993167e-05,4.2450540072857064e-05,7.145911350191602e-06,1.8969780720782237e-05,2.2870721988767284e-05,4.3719586494941614e-05,4.35226941416986e-05,1.4706836973900547e-05,1.5430293072489965e-05,1.909187628750874e-05
36,36.0,0.9918619771230249,1.0068367964652123,3.968059896188339e-05,6.966460169066214e-06,2.2269821294991176e-05,1.0365282804717346e-05,1.0031422469653408,0.9944209582539348,1.0021346458009317,1.003411491723547,1.0026128035135873,1.0011201657874789,0.9937977950982211,0.9996279553529345,1.0032330310478104,0.9919136663101239,1.004653373492906,0.9928688757477999,0.9923790689632578,1.0015010918986877,1.0000576996832249,1.0034907180949453,1.001179271817046,0.9987887656264979,1.0003898634477253,1.0055206367426415,1.0004468433881282,1.000471015295262,1.0015091616915748,1.0059399686555741,1.0068367964652123,0.9996687754149253,0.9998917018438552,1.0031673231911942,0.9941233471555831,1.0033740716236044,1.248719853543381e-05,1.4385049446399553e-05,2.8114095678531608e-05,3.04443532849296e-05,3.056156148316618e-05,1.365602639737567e-05,1.4513708281400156e-05,1.4096868951520075e-05,3.094096767532994e-05,1.5970165654752947e-05,3.087903580494125e-05,1.547157297472381e-05,1.566139691913032e-05,3.300218176553184e-05,8.283463835281651e-06,1.7412511713937694e-05,3.458808240822535e-05,9.1415841189552e-06,3.614173104828949e-05,1.642018721006368e-05,3.775513988076956e-05,3.851617154178943e-05,6.966460169066214e-06,1.750914929648984e-05,2.1078705215808303e-05,3.968059896188339e-05,3.9496596610431085e-05,1.3401630144739288e-05,1.4166460571033515e-05,1.735198326980485e-05
37,37.0,0.9919098733761724,1.0067987502042541,3.606756004893098e-05,6.684871968194481e-06,2.0392938838157553e-05,9.311246907452638e-06,1.0030813113588517,0.994493669412073,1.0022003802470036,1.003474908439848,1.0026807707865732,1.001048474193254,0.9938784526134077,0.999556994325211,1.0033018013466022,0.9920037829075206,1.0047273100692047,0.9929584291065655,0.9924637459295196,1.00157310816552,1.000089439533383,1.0034269414769588,1.0012495644079626,0.9988713027508098,1.0004603519009134,1.0054468075014111,1.000515274932868,1.0005395904154086,1.0015933325705701,1.0058597440664232,1.006754361340969,0.9997321241870699,0.9999561458402495,1.003095320186852,0.9942019169902997,1.0033097908314557,1.1619143432488261e-05,1.3143867672307717e-05,2.552730893613583e-05,2.7663785184403006e-05,2.7769156662909673e-05,1.272598121847173e-05,1.336020022889929e-05,1.3130042448204002e-05,2.811877987027146e-05,1.4736787832635649e-05,2.8057574667772518e-05,1.4298224562258897e-05,1.4405316763537418e-05,2.9997560410496818e-05,7.621218628355913e-06,1.6165839726006803e-05,3.144071997289359e-05,8.551095801535899e-06,3.2851025065431414e-05,1.52748489547975e-05,3.4323105797960904e-05,3.503418313613986e-05,6.684871968194481e-06,1.6270489059792038e-05,1.950760124937721e-05,3.606756004893098e-05,3.589757630039596e-05,1.2467308924617223e-05,1.2968936932981862e-05,1.6108053686522806e-05
38,38.0,0.9919656554985425,1.0067541105344133,3.274563307190064e-05,6.195860172678847e-06,1.8682089690483046e-05,8.361678045264592e-06,1.0030140745183846,0.994546628347896,1.0022689630102901,1.0035480404001407,1.0027536145284708,1.0009728153160307,0.9939393855280964,0.9994805293937141,1.003375861620753,0.9920748011196443,1.0048072572233302,0.9930296742776931,0.9925283750464408,1.0016531896142318,1.0001185564916106,1.0033670885677157,1.0013278151760376,0.9989397299295008,1.0005388765167569,1.0053909954342757,1.0005915147311946,1.0006162417824225,1.0016664615494395,1.0058077062275488,1.0067017836849887,0.9998068593956643,1.0000315013540444,1.0030215233991753,0.99426814996632,1.0032496685531194,1.09375002156958e-05,1.1961587778016259e-05,2.3156690103058662e-05,2.5117155786842597e-05,2.521549499340286e-05,1.2006440783879553e-05,1.217558196928857e-05,1.2353224442119126e-05,2.5540209269461e-05,1.3424944495501124e-05,2.546705020897936e-05,1.3033629357872619e-05,1.3115691948182816e-05,2.725818927440074e-05,6.957875552387904e-06,1.5202138143822002e-05,2.8571819217812837e-05,7.845775839120081e-06,2.985190477546521e-05,1.4398072280189663e-05,3.118710665730099e-05,3.1857092212547084e-05,6.195860172678847e-06,1.5310514969836235e-05,1.8262061619160663e-05,3.274563307190064e-05,3.259278044648309e-05,1.1749767349452359e-05,1.1829028212610382e-05,1.5141869567022457e-05
39,39.0,0.9920238367119525,1.0067054529484971,2.9688585366281293e-05,5.961593494728343e-06,1.789168300040023e-05,7.13373140187998e-06,1.002768056601014,0.9945814057578883,1.002217607954812,1.003500071457175,1.0027047139998668,1.0007165299349778,0.9939809657557669,0.9992217384639113,1.0033340594365523,0.9921333568797517,1.0047766707520633,0.9930879646774368,0.9925759720931387,1.0016011098588882,1.0000363445140492,1.003116201604574,1.0012741460040098,0.9989936743104691,1.000483265224555,1.005143240687208,1.0005329237185712,1.0005563444807337,1.0017288961235582,1.0055607686814059,1.006452902298425,0.9997438707532825,0.9999680910418737,1.002769403575839,0.9943088902295854,1.0029986465297311,1.2005113549560357e-05,1.1043178896087913e-05,2.0955129883021075e-05,2.273324604142622e-05,2.2818524900116272e-05,1.343853763109451e-05,1.124344572446829e-05,1.3739253242489138e-05,2.3110971827741433e-05,1.237518484744061e-05,2.3049790072536717e-05,1.2013761995571367e-05,1.2086253646324816e-05,2.4665306372723505e-05,6.780737569786919e-06,1.6533187939682675e-05,2.5855934646150858e-05,7.390639391194128e-06,2.701557938303085e-05,1.650287352961239e-05,2.8236849039041207e-05,2.8838526513527097e-05,5.961593494728343e-06,1.7838242482420578e-05,2.0687902646145932e-05,2.9688585366281293e-05,2.9542266176458014e-05,1.3192035482124026e-05,1.095421797894179e-05,1.645361974227866e-05
40,40.0,0.9920789302382202,1.006655352939313,2.7243914223322998e-05,5.771688693497348e-06,1.7848257755776036e-05,6.397817280293788e-06,1.0026779209432133,0.9945315135856004,1.002163420716914,1.0034415256457279,1.0026462180967584,1.000617517169279,0.9939276806882221,0.9991220794417769,1.0032755555276167,0.9920789302382202,1.0047187830634603,0.9930333690593526,0.992522590310094,1.0015385651828692,0.9999632042736715,1.0030121102430527,1.0012066927522822,0.9989380196095562,1.0004118743145765,1.005030146920728,1.0004556493882701,1.0004772956457844,1.0016658852695,1.0054433437602293,1.006332366268887,0.9996600935518699,0.9998842624623516,1.0026700111862543,0.9942574117130979,1.0028946275644783,1.4434691834550453e-05,1.0289769109784057e-05,1.904988237957688e-05,2.0657120336346633e-05,2.0750673572952754e-05,1.6495921933525585e-05,1.0484546169808624e-05,1.6752703580228578e-05,2.102968625141408e-05,1.1506772595632638e-05,2.096556823528433e-05,1.116544132924932e-05,1.1240864396528453e-05,2.2419280815697074e-05,7.085184327498559e-06,1.955108229565102e-05,2.3525194847919845e-05,7.066130931225296e-06,2.459501724585336e-05,2.0573692563151275e-05,2.575173522282306e-05,2.626227390515558e-05,5.771688693497348e-06,2.2518923973352138e-05,2.538940316737246e-05,2.7243914223322998e-05,2.707890711835722e-05,1.612040009764146e-05,1.0235539979147231e-05,1.9435721540732757e-05
41,41.0,0.9921264449388221,1.0066063859996677,2.655529857461431e-05,5.4136251654538545e-06,1.7539754895036305e-05,6.377987176050241e-06,1.0026234541624488,0.994545391533764,1.0021423950487751,1.0034178637026967,1.0026194197553517,1.0005461559708622,0.9939403183117762,0.9990482655663352,1.003252794562157,0.9920970068736189,1.0047001099734647,0.9930517521622446,0.9925368498076899,1.0015119455995176,0.9999406730257236,1.0029457774945763,1.0011705015685393,0.9989496550246395,1.0003708644122613,1.004947963684151,1.0004076647805233,1.00042607904292,1.0016682612649854,1.0053525051038572,1.0062377034981596,0.9996052178655978,0.999831045961851,1.0026027198531267,0.9942741766571543,1.0028282787908587,1.543377319560302e-05,9.423522828589302e-06,1.8092886201940765e-05,1.962686190530583e-05,1.978977576092257e-05,1.7702263493815364e-05,9.616019139096845e-06,1.7966192531754076e-05,2.0102732805477623e-05,1.052368561534983e-05,2.009982741538927e-05,1.0208680933567584e-05,1.02982699062537e-05,2.1350452653193086e-05,7.333385394432047e-06,2.0508446059150893e-05,2.2433897668390725e-05,6.54681501882118e-06,2.3423725880450537e-05,2.1807658299816575e-05,2.4526126724492836e-05,2.5075644236833063e-05,5.4136251654538545e-06,2.3841535694522583e-05,2.655529857461431e-05,2.5838506336494077e-05,2.5704593609178993e-05,1.7171426525120313e-05,9.397481387870955e-06,2.0379535889187198e-05
42,42.0,0.9921658722338734,1.0065611276223685,2.7528561976030464e-05,5.6590397989940585e-06,1.8392009770212342e-05,6.927923874644902e-06,1.0025506669317774,0.9946248504681358,1.0021181797479919,1.0033894677851947,1.002589236439215,1.0004646234197339,0.9940277288536863,0.9989684094773598,1.0032217536817825,0.9921798640771863,1.0046681692823396,0.9931360102202762,0.9926239281499762,1.001483580733629,0.9999389092091997,1.002868806047778,1.0011387102156353,0.9990566591660203,1.0003364957853131,1.0048747717083544,1.0003693484973573,1.000384517635027,1.0017809629768053,1.0052785963559059,1.0061620217668128,0.9995634587896518,0.9997898903338489,1.0025206039739591,0.9943632934503698,1.0027515277274954,1.7055380663201835e-05,8.759844178436305e-06,1.9015649410678312e-05,2.0626219824506466e-05,2.1062178296031635e-05,1.94226261015739e-05,9.103495249537763e-06,1.9806868887207948e-05,2.165008281587139e-05,1.0089110365758092e-05,2.1950074615801735e-05,9.796189879873093e-06,9.78769418542388e-06,2.256505053762222e-05,8.625538662101272e-06,2.1943447587755463e-05,2.3716488192822672e-05,6.3778301464315565e-06,2.463370097908382e-05,2.3251866380387437e-05,2.5653979688216544e-05,2.630776694302812e-05,5.6590397989940585e-06,2.5115334841425036e-05,2.7528561976030464e-05,2.652550332866311e-05,2.6501298227821625e-05,1.863714929204033e-05,8.765180943844545e-06,2.182714110619977e-05
43,43.0,0.9921976991831488,1.006522153300223,2.7870921430914177e-05,6.827409485650377e-06,1.9333078027003074e-05,7.1106174856454314e-06,1.002635037289989,0.9946705506221317,1.0020803386222914,1.0033492911597204,1.002550499168088,1.0005548118852128,0.9940776235729385,0.9990634216697115,1.0031814241458867,0.9922240485874997,1.0046265034975965,0.9931820430901028,0.9926734439252269,1.001441095827924,0.9999681745419974,1.002955900403463,1.001097230259063,0.9991037072490706,1.0002929968791319,1.004967671966256,1.0003234457641106,1.00033863448299,1.001825930942868,1.0053700890610016,1.006250577648387,0.9995114784273083,0.99973838205329,1.0026031903767914,0.9944119048223519,1.0028384665550287,1.777434715264412e-05,8.835060688102717e-06,2.0210770702196345e-05,2.180001835862579e-05,2.2568489853625295e-05,2.0188427921755116e-05,9.519201340420068e-06,2.064357017433877e-05,2.343723550714087e-05,1.0831336328628998e-05,2.411328699307705e-05,1.0538066062156435e-05,1.0310819191320741e-05,2.4060804503312574e-05,9.842174824634183e-06,2.2475898783077512e-05,2.520796661135524e-05,7.1392699267556245e-06,2.606421098882698e-05,2.388605239557399e-05,2.6951471695537762e-05,2.7594828601120748e-05,6.827409485650377e-06,2.5679689233576688e-05,2.7870921430914177e-05,2.7473812262454823e-05,2.75410780704731e-05,1.924426723320815e-05,8.9861836931455e-06,2.2375670796442462e-05
44,44.0,0.9922224128464231,1.0064920385260383,2.748604906092079e-05,8.294591456986783e-06,1.9111071513764634e-05,6.554769973190496e-06,1.0027055927853605,0.9947155061953198,1.0020427420038225,1.0033141710369256,1.0025124048610383,1.0006312621820073,0.9941302724615746,0.999144707740196,1.0031453010198632,0.9922783996297093,1.0045963118213725,0.9932346869890125,0.9927245535175131,1.0014024275042437,0.9999973633037537,1.003031937552274,1.001059668359603,0.9991559189534259,1.0002540791398227,1.0050527295549037,1.0002815975374104,1.0002965115024567,1.0018740405699382,1.0054524010164392,1.006329642237562,0.9994657148064297,0.9996931821567584,1.0026757502793573,0.9944573631184523,1.0029147051349885,1.6488020590579103e-05,9.260058014980508e-06,2.0383273725221886e-05,2.1892932520817245e-05,2.2777188450507585e-05,1.882352338875912e-05,1.0280921211895848e-05,1.923324385790598e-05,2.3691911092312066e-05,1.1980570264137956e-05,2.464754097652886e-05,1.1697485256720636e-05,1.1197020451933307e-05,2.4396834675235736e-05,9.655987921948837e-06,2.0658432314743063e-05,2.5386391207800425e-05,8.321175231996997e-06,2.6178061989106162e-05,2.19308055062704e-05,2.6879084312001308e-05,2.748604906092079e-05,8.294591456986783e-06,2.354805370938909e-05,2.5550489037983802e-05,2.714267985534477e-05,2.726190374637516e-05,1.796578692302447e-05,9.749571647932145e-06,2.05725570135788e-05
45,45.0,0.992240500283471,1.0064733587926211,2.952683308807012e-05,9.103376851756228e-06,2.019868942496268e-05,6.6816984129418105e-06,1.0028214307209906,0.9947568673402999,1.0020912273381912,1.0033676070601574,1.0025671773439073,1.000757107960808,0.9941842711353804,0.99927672485621,1.0032101518852587,0.9923428269685729,1.0046721072636842,0.9932982537008054,0.9927811170621901,1.0014535334588888,1.0000663618191468,1.0031517188390098,1.0011164851948455,0.9991991233996612,1.0003134182923477,1.0051880154795692,1.000345837997206,1.000364901901845,1.0019209653144203,1.0055953466826222,1.0064733587926211,0.999533465026507,0.99976126012791,1.0027924284436103,0.9945017973338359,1.0030342499655833,2.144935491347649e-05,9.290159001473748e-06,1.9432888321983544e-05,2.0869062414060353e-05,2.1710726024862683e-05,2.435273106819269e-05,1.0525943719022113e-05,2.4848433375391722e-05,2.257725319750334e-05,1.26310979559911e-05,2.3623945664764534e-05,1.2369370243152822e-05,1.1552286712758414e-05,2.335116232856886e-05,9.336095352792475e-06,2.5247810073893555e-05,2.421097368694661e-05,9.103376851756228e-06,2.4939998505099803e-05,2.6218401921234164e-05,2.552637214142297e-05,2.609145739483406e-05,9.378821717215963e-06,2.7595151679274615e-05,2.952683308807012e-05,2.5713106371092855e-05,2.5844376996378975e-05,2.335423367973058e-05,1.0102097921626405e-05,2.5187160426308615e-05
46,46.0,0.9922524485540671,1.0064683185107706,3.6562610721097426e-05,8.806838005436827e-06,2.1563467391261358e-05,8.845950638574491e-06,1.002797461644692,0.994759662344267,1.0020763869049552,1.0033549004688116,1.002556896858854,1.0007384457241242,0.9941885977060707,0.9992599999274648,1.0032027638190295,0.9923494997566744,1.0046695635805283,0.9933039403937193,0.9927846252760658,1.0014392260260196,1.0000550302845193,1.003130732368838,1.0011008355761872,0.9992020132770276,1.0002988957151475,1.0051754762691436,1.0003322713931675,1.0003526622503633,1.001929995957649,1.0055875934599652,1.0064654209249717,0.9995195240071831,0.999747395294064,1.0027678573087984,0.9945061016164393,1.0030133291040813,2.827154583312159e-05,8.806838005436827e-06,1.790174348144155e-05,1.9218483807191576e-05,1.9980589614080618e-05,3.197689301951445e-05,1.0049273777315207e-05,3.2597591635199795e-05,2.0727952754987023e-05,1.2239223298189195e-05,2.163324756333572e-05,1.1998870964082208e-05,1.1069463883748507e-05,2.1510302289212846e-05,9.549015682058096e-06,3.2283806352717876e-05,2.2359149630774273e-05,8.95771882262935e-06,2.3080220912664195e-05,3.325845173736009e-05,2.3720083061984807e-05,2.4265807236899462e-05,9.396911192717676e-06,3.457015734185415e-05,3.6562610721097426e-05,2.4034874360715338e-05,2.4154648793238737e-05,3.082632420607177e-05,9.660001331728025e-06,3.224222042647246e-05
47,47.0,0.9922587447179861,1.00647763776325,3.9113416311931295e-05,8.04118921201472e-06,2.1354941918640933e-05,9.901263829614674e-06,1.002796256679165,0.994757593344023,1.0020618586001946,1.0033396461304966,1.0025462112827992,1.0007417596098394,0.9941806558003025,0.9992638347154422,1.0031946301351953,0.9923392338298809,1.004664897479688,0.9932923619765996,0.9927743508963857,1.0014323460804109,1.0000550128847714,1.0031384526295104,1.0010947036220432,0.9991872481835802,1.0002951396629975,1.0051826601718643,1.0003304461468274,1.0003480964275997,1.0019170770219559,1.0055985132252465,1.0064776377632498,0.999523985230318,0.9997512676738022,1.0027650831142807,0.9944985421525061,1.0030211455494384,2.942431492683426e-05,8.04118921201472e-06,1.663675343929058e-05,1.7881921659706817e-05,1.8596111605865455e-05,3.365729287362591e-05,9.163371601146154e-06,3.433671997187792e-05,1.9207643052637985e-05,1.1126516577623091e-05,1.9936370592571574e-05,1.0910466579960383e-05,1.0076334586953636e-05,2.003492299137254e-05,9.642124561496034e-06,3.3870642979662154e-05,2.0974760954920118e-05,8.163194582235073e-06,2.175213100683044e-05,3.545295342403947e-05,2.2541792767965637e-05,2.3118311536531654e-05,8.582488585780709e-06,3.703258724181578e-05,3.9113416311931295e-05,2.30837143691088e-05,2.3169467288625537e-05,3.2479991136260065e-05,8.806597834977964e-06,3.383415330556654e-05
48,48.0,0.9922598758350026,1.006501124842859,3.912804580938378e-05,7.830259710609216e-06,2.064760490305247e-05,9.928811027009462e-06,1.0027411579352934,0.9947411505497301,1.002063964130995,1.0033448851316469,1.002553577297471,1.0006911080349723,0.9941637197152435,0.99921487609669,1.0032028315944843,0.9923214857335184,1.0046758905163284,0.9932739911918503,0.9927566322478649,1.0014435407352904,1.000042258104208,1.003095444181672,1.0011037771941673,0.9991616567253001,1.0003059335045033,1.0051319462291106,1.000341365080774,1.0003629079943688,1.0018877298331552,1.0055444835911507,1.0064215796915152,0.999529029710638,0.9997560796940732,1.0027100818947179,0.9944807244924847,1.00297756093887,2.8771622158448617e-05,7.830259710609216e-06,1.5314547253721075e-05,1.6503527224097883e-05,1.719556487592785e-05,3.3374366122926175e-05,8.95327876529074e-06,3.4042875967399165e-05,1.7705314548190538e-05,1.0707603612557287e-05,1.8317352809152167e-05,1.0534255787082647e-05,9.788434634855625e-06,1.849624574039971e-05,9.003963666088318e-06,3.3335103216796775e-05,1.9511364654220414e-05,8.373487604462462e-06,2.0325627493217834e-05,3.525421181984619e-05,2.122505548927669e-05,2.184956593410185e-05,8.797533348008845e-06,3.702878603373744e-05,3.912804580938378e-05,2.1923360080234476e-05,2.1963844676178807e-05,3.218966925326377e-05,8.685037868678942e-06,3.329824093341896e-05
49,49.0,0.9922563289648918,1.006536425210571,3.701669719414729e-05,8.084769314962154e-06,1.9693656782464466e-05,9.195567248191797e-06,1.0026541675034835,0.994730087484499,1.0019804516902084,1.003253061377876,1.0024658546446856,1.0006028442030201,0.9941486966160705,0.9991282433043951,1.003113102947725,0.9922988280695624,1.0045842852994296,0.993250744191056,0.9927405447394432,1.0013545389456053,0.9999788052663382,1.0030063674118819,1.0010148490799533,0.9991502942493609,1.0002181939497647,1.0050476190663191,1.000250400658596,1.000272603248997,1.0018761998318124,1.0054599322051085,1.0063360829821013,0.9994312770921663,0.9996596146444894,1.0026181939261822,0.9944617797773371,1.0028883282456604,2.726322940590938e-05,8.084769314962154e-06,1.4192602443415948e-05,1.5341796336238323e-05,1.5984790869241374e-05,3.175142125937106e-05,9.29568846724258e-06,3.238461128143632e-05,1.6452304511678904e-05,1.0770012657280626e-05,1.7007423896236185e-05,1.066427611803835e-05,1.0055776170243645e-05,1.7181608739732962e-05,8.223060539039047e-06,3.1579547988995635e-05,1.8173076208713033e-05,9.14679726397339e-06,1.898952700529812e-05,3.340672127111705e-05,1.9927419529803662e-05,2.056057137927912e-05,9.552183304581033e-06,3.507408814016827e-05,3.701669719414729e-05,2.0734989139866773e-05,2.0747185656988243e-05,3.060564880893033e-05,9.100699382660261e-06,3.15411791893447e-05
50,50.0,0.9922485911674279,1.006580643619404,3.441215365769707e-05,7.5977541476748525e-06,1.8622952206134656e-05,8.376952492030033e-06,1.0026415789934813,0.9946851619200016,1.001950429276459,1.0032268188943756,1.0024359317303773,1.000591679082062,0.9940998463263996,0.9991184291646134,1.0030781935172104,0.9922415533941467,1.0045468107432654,0.9931957536330027,0.9926871130653029,1.0013286385265925,0.9999549554124516,1.0029995259988622,1.0009867057443484,0.9990981010210229,1.0001914452645893,1.0050320333524554,1.0002229365725994,1.000246705621729,1.0018250710006797,1.0054436259801491,1.0063190105094693,0.9994008993061566,0.9996312165129426,1.0026060736321132,0.994415995802002,1.0028809885334988,2.548818788842151e-05,8.166690038741634e-06,1.3307037323477557e-05,1.4373395990342772e-05,1.49766327141121e-05,2.9645033662656093e-05,9.473394589095006e-06,3.03667310009838e-05,1.539765305941901e-05,1.0719081236409396e-05,1.586010317588199e-05,1.0640504902219004e-05,1.0136842766839916e-05,1.6106422700935436e-05,7.5977541476748525e-06,2.946907579030849e-05,1.701113524264252e-05,9.39977597498444e-06,1.781177120849048e-05,3.133976993764306e-05,1.8759912981233398e-05,1.935848142424415e-05,9.687933583836588e-06,3.2762491673644855e-05,3.441215365769707e-05,1.9667162046378875e-05,1.9657208520020002e-05,2.8458051412777563e-05,9.201795644749408e-06,2.9436381888178816e-05
51,51.0,0.9922371495023858,1.006630884822375,3.447881586232639e-05,7.547302811644368e-06,1.8190018464519085e-05,8.485531345877747e-06,1.002600659895787,0.9946863263258854,1.0019219455107684,1.0032006727793812,1.0024088321878086,1.0005580721546221,0.9941024160316145,0.9990886013544457,1.0030521455546124,0.9922371495023861,1.0045195764963208,0.9931914423446577,0.9926874833006732,1.0013020991173385,0.9999335073550842,1.0029621076338846,1.000959664642792,0.999096028231947,1.0001655200324837,1.0049884434214211,1.0001962233264534,1.0002215550365952,1.0018220537507483,1.0053972425698972,1.0062707555820782,0.9993722889522185,0.9996035641305573,1.0025653962949679,0.994416251053631,1.0028424859350569,2.5462669335839386e-05,8.145280227536397e-06,1.2368315551305908e-05,1.3352786004084962e-05,1.3927027083726338e-05,2.9622341571429678e-05,9.647688296624141e-06,3.0608173007795016e-05,1.436777653097208e-05,1.0917907139713575e-05,1.485215154248212e-05,1.0816697490314096e-05,1.0254533297504236e-05,1.4941009007270036e-05,7.547302811644368e-06,2.928694872954345e-05,1.5788270771483094e-05,9.457757524177949e-06,1.654880824961187e-05,3.1671238762503836e-05,1.7477691459958297e-05,1.8057235881743127e-05,9.68511771746627e-06,3.3084322907158806e-05,3.447881586232639e-05,1.8384412072907303e-05,1.8369870868742384e-05,2.8164504872633043e-05,9.158385788035934e-06,2.925551356903827e-05
52,52.0,0.9922225021107863,1.006684253572502,3.400513827877583e-05,7.40834353150018e-06,1.7378119380189452e-05,8.492533080442122e-06,1.0025928262038812,0.9947242651838838,1.0019201462017377,1.0032009366530101,1.0024102654682616,1.0005594867667493,0.9941494700408637,0.9990938634851144,1.003054908256497,0.9922848572439146,1.0045247088801723,0.9932393079961991,0.9927347782171968,1.001306737211563,0.9999528516970045,1.0029654427657035,1.0009645478160285,0.999139092761274,1.000171926874502,1.0049948534645101,1.0002030592122586,1.0002298075457348,1.0018682291590437,1.0054056138822474,1.0062790712588003,0.9993791652559485,0.9996109228724326,1.002560557688127,0.9944557559950881,1.0028458389787154,2.4858031941801043e-05,7.77069896668011e-06,1.1270236818716872e-05,1.2188834533646212e-05,1.2711014982171529e-05,2.8973982667984478e-05,9.357603467611689e-06,3.012185031300723e-05,1.3189312675805649e-05,1.0689004612068504e-05,1.3762287494154268e-05,1.0571162148422247e-05,9.933846166491467e-06,1.3605054320477127e-05,7.40834353150018e-06,2.8482773467766756e-05,1.4406167176280911e-05,9.027851747774482e-06,1.5104570678006932e-05,3.1247685300642427e-05,1.5968520493194345e-05,1.6523275227188124e-05,9.294481248538981e-06,3.2770008646160414e-05,3.400513827877583e-05,1.679833210144065e-05,1.6789811880333248e-05,2.731966283577999e-05,8.744221787895434e-06,2.84498158953664e-05
53,53.0,0.9922051914586338,1.0067378546228023,3.105307921638897e-05,6.726107813789522e-06,1.5793709729061545e-05,7.732846321651093e-06,1.0026877165549204,0.9947282236495691,1.0019477832454138,1.003233749971988,1.0024451106624976,1.0006634855973995,0.9941632955719603,0.999201234051022,1.0030980717858382,0.9923061327840241,1.0045742617189042,0.993261636489842,0.9927536725027015,1.0013397264803405,0.9999996523402933,1.0030675853460196,1.0009980753631365,0.9991403318302025,1.0002071420580183,1.0051037359980393,1.0002417233157097,1.0002700917407275,1.001872961130857,1.0055182518047425,1.006392551650157,0.9994227366023666,0.9996538933956375,1.0026584810470014,0.9944610563697142,1.0029480157151573,2.2544336899623274e-05,7.083557272245865e-06,1.022072288778957e-05,1.1048459394454884e-05,1.1509343352628526e-05,2.6327673966164545e-05,8.548865113716433e-06,2.7400427503518583e-05,1.1941308821738638e-05,9.786560865424727e-06,1.2476967173921057e-05,9.671163889126624e-06,9.068979353964308e-06,1.2316058514023908e-05,6.726107813789522e-06,2.5867652752503208e-05,1.3039274739893216e-05,8.229117645328287e-06,1.3667704307540935e-05,2.8475406236604808e-05,1.444796538002396e-05,1.4951581875987104e-05,8.502032570547356e-06,2.9933814957489326e-05,3.105307921638897e-05,1.520042333659901e-05,1.5192382473706785e-05,2.4768377687036215e-05,7.973791505704025e-06,2.58381543643627e-05
54,54.0,0.9921857710931801,1.0067887927262928,2.8349086708727992e-05,6.098107197755759e-06,1.4365548354636513e-05,7.07389711641478e-06,1.0028653343735328,0.9946767085205981,1.001971386625393,1.0032633738108219,1.0024785100340963,1.0008549745876802,0.9941067143029725,0.9993924283135049,1.0031383719268547,0.9922457806873971,1.0046165781852,0.9932022714456442,0.9926965273548786,1.0013783977140402,1.0000581846976015,1.0032602840335207,1.0010421435326695,0.9990761324621117,1.0002553823361442,1.0052998279501024,1.0002936718262192,1.0003250204482874,1.0018012800032745,1.0057147366098176,1.006588397463051,0.9994780164185776,0.9997086778273034,1.0028424842023986,0.9944046960383659,1.0031409242611338,2.0637330264233004e-05,6.429643280734046e-06,9.27017391800105e-06,1.0016635099564207e-05,1.042321282706672e-05,2.4015794974502917e-05,7.757202264569953e-06,2.497382896518585e-05,1.0809986017374341e-05,8.879527439511794e-06,1.1299705709304992e-05,8.778408009382702e-06,8.231795091224657e-06,1.11547732738057e-05,6.098107197755759e-06,2.354692515214136e-05,1.1805557837565218e-05,7.51299661551115e-06,1.2374984622047351e-05,2.5963530249895626e-05,1.3081320247263608e-05,1.3544428667701351e-05,7.768721385264914e-06,2.7318188752158568e-05,2.8349086708727992e-05,1.3758352959273714e-05,1.3750270866511346e-05,2.2652006987998785e-05,7.239980886132798e-06,2.3523974368683917e-05
55,55.0,0.9921647945616752,1.0068341726359915,2.669416219445232e-05,5.856273391783232e-06,1.3616933715831706e-05,6.726739402332634e-06,1.0029205734852802,0.9946763021128155,1.0019278055460379,1.0032174640806684,1.0024352606357945,1.0009190044510075,0.9941014120005538,0.9994577308458745,1.0030920089305806,0.9922319178450693,1.0045694573907273,0.9931880553303691,0.9926876343035578,1.001338153890985,1.000066120659373,1.0033273255582895,1.0010059670950362,0.999069447578838,1.0002233013399253,1.0053763974223042,1.0002625235422622,1.0002949837001622,1.001789580918311,1.00579528729464,1.0066694391605482,0.9994495114049357,0.9996790650517142,1.0029021652430852,0.9943984822998609,1.0032080416884572,1.9834051558051794e-05,5.856273391783232e-06,8.994095917008513e-06,9.776128436607833e-06,1.0063688333902086e-05,2.281379814250984e-05,7.075661196063949e-06,2.362046285406756e-05,1.0433502724840282e-05,8.126559648204528e-06,1.0887351812149968e-05,8.04355442974165e-06,7.515271939742399e-06,1.0727132714065444e-05,5.9090156692444525e-06,2.2293247560279945e-05,1.1321332491145883e-05,6.897787164694782e-06,1.1809916415048862e-05,2.4477026200326935e-05,1.2492784609636351e-05,1.2892780832239186e-05,7.144162021688416e-06,2.5723412650757806e-05,2.669416219445232e-05,1.3224586361854083e-05,1.3198269802811479e-05,2.17526578650473e-05,6.627605493532898e-06,2.2281731043451467e-05
56,56.0,0.9921428154113704,1.0068710991049163,2.523254088222312e-05,5.533351336175356e-06,1.3131574026250746e-05,6.313540135896388e-06,1.0030086725797125,0.9946377255524512,1.0019637663546213,1.003257452319969,1.002479635155728,1.0010127782170275,0.9940549403102839,0.9995478277030759,1.0031383902574704,0.992183592208966,1.004615885804279,0.9931401129603961,0.9926397926873952,1.001386167707988,1.0001013202935092,1.003425518732094,1.0010604721237921,0.9990337569492376,1.000281525096194,1.0054778215551525,1.000323234266861,1.0003569078758998,1.0017486574620904,1.0058998217671404,1.006774557095649,0.9995130678023928,0.9997421677577382,1.0029939314314344,0.9943560669224123,1.0033051504104598,1.9061829101043784e-05,5.533351336175356e-06,9.030381006802585e-06,9.832064874306541e-06,1.0028944978173158e-05,2.1725183592536715e-05,6.699185130893607e-06,2.2396646835920753e-05,1.0437334985555083e-05,7.797529203691353e-06,1.0880514131060615e-05,7.705542981691573e-06,7.15300362469666e-06,1.0586713748079843e-05,5.908552527874625e-06,2.1181827890069405e-05,1.1154895968531052e-05,6.57182300160191e-06,1.1546839415681925e-05,2.3171663816502308e-05,1.2222661453536704e-05,1.2538675761366682e-05,6.790756618782166e-06,2.4318179328666835e-05,2.523254088222312e-05,1.30657519758205e-05,1.2998929536173915e-05,2.0899237588840746e-05,6.295214309781808e-06,2.1181445181441013e-05
57,57.0,0.9921203871895171,1.0068966768860839,2.3406736215354704e-05,5.240383986589361e-06,1.2302889006871628e-05,5.750303312778019e-06,1.0030699613726153,0.994637495914932,1.0019877075015586,1.0032850899824044,1.0025108933654363,1.0010816785544683,0.994050070961931,0.9996166141462272,1.003168769803715,0.9921719213888474,1.0046453451850976,0.9931291915329865,0.9926317167760292,1.0014241962432608,1.0001383764669012,1.0034951483326215,1.0011050552506378,0.9990296934250267,1.0003318282895162,1.0055417021700832,1.0003798911824775,1.0004184416173802,1.0017462662239671,1.0059598328911319,1.006834092559789,0.9995725216969403,0.9998007159530347,1.0030575446174246,0.994352283266616,1.0033740698926952,1.7709554998954796e-05,5.240383986589361e-06,8.651480125360302e-06,9.341360558873124e-06,9.550111165064326e-06,2.0034620375188512e-05,6.344957157075437e-06,2.059033674621189e-05,9.981568801876273e-06,7.491907503909195e-06,1.042872916020269e-05,7.383634925539785e-06,6.817776491431098e-06,1.0000562779025814e-05,5.6417103908117645e-06,1.9524480772516726e-05,1.0547549035360767e-05,6.281170398113655e-06,1.0868484383468397e-05,2.1466511496735525e-05,1.15060535997564e-05,1.1754596192464425e-05,6.4744626912020325e-06,2.2543882848888946e-05,2.3406736215354704e-05,1.2355393336300763e-05,1.225616177139525e-05,1.938343962156103e-05,5.969427351058114e-06,1.9539625325857895e-05
58,58.0,0.9920980634433653,1.0069080107325117,2.1552207710402914e-05,4.852618838919264e-06,1.1340937969936313e-05,5.256789612306009e-06,1.0031115935920685,0.9946353630054413,1.0019525730107812,1.0032499212634782,1.0024750723051874,1.001128616972215,0.9940430711810553,0.999663070135972,1.003127388941072,0.9921507885536958,1.004597830926737,0.9931109999264855,0.992620675937827,1.0013936118719344,1.0001466362004112,1.0035456596776315,1.0010806424601197,0.9990324845479306,1.0003121386605276,1.0056076949476105,1.0003657179079324,1.0004092414185313,1.0017585692323057,1.00603192343987,1.0069080107325117,0.9995631093847218,0.9997898857110512,1.0031033486506653,0.9943485135943987,1.003424579382267,1.6356001354623652e-05,4.852618838919264e-06,8.048405382113289e-06,8.642313481792392e-06,8.841875503201624e-06,1.834713619535728e-05,5.9096941418571535e-06,1.880340575573376e-05,9.235686274305445e-06,6.966111150265981e-06,9.653735861177902e-06,6.867523880910682e-06,6.341938698791173e-06,9.22658067054353e-06,5.223617554796095e-06,1.7900760045362433e-05,9.731861832085585e-06,5.8316070922188175e-06,1.0004986080417466e-05,1.9739901927278806e-05,1.05921123910014e-05,1.0797150661848154e-05,6.0272535545327504e-06,2.0744874464519727e-05,2.1552207710402914e-05,1.139264513547817e-05,1.1286901424376735e-05,1.785945757272913e-05,5.523092125596259e-06,1.792668233585181e-05
59,59.0,0.9920763977201665,1.0069033169707093,2.0520848541361033e-05,4.499978171385684e-06,1.0620634963325117e-05,5.070383397840405e-06,1.0030986234831727,0.9946195132142811,1.0018974704185126,1.0031925296095097,1.002415337421275,1.0011136932068412,0.9940207066113363,0.9996479089101348,1.0030632247167053,0.9921219301633984,1.0045321634614441,0.9930849621059255,0.9925935488077916,1.0013374050933426,1.0001161129206217,1.003529972881117,1.001028025374782,0.9990108336159848,1.0002613114230354,1.005593215614791,1.0003158682536206,1.0003632885742437,1.001738464174032,1.0060151095304026,1.0068897773162337,0.9995089531413186,0.999734156894962,1.003088519185526,0.9943281205670713,1.0034087354598407,1.5484598260802903e-05,4.499978171385684e-06,7.348524382390897e-06,7.903551439804522e-06,8.093569080011556e-06,1.74489516054109e-05,5.559384575587259e-06,1.7939412455817e-05,8.498047671377581e-06,6.5294062176438066e-06,8.922571657239966e-06,6.449892876787482e-06,5.967092852636746e-06,8.430789827451792e-06,4.93488434166989e-06,1.7017970214929352e-05,8.89067912793107e-06,5.399489931218134e-06,9.147079966950207e-06,1.879768795446872e-05,9.698224330962968e-06,9.89576889251981e-06,5.60627219610798e-06,1.9778122541976376e-05,2.0520848541361033e-05,1.0453426232332859e-05,1.0354446969538236e-05,1.689206613390414e-05,5.115621647843228e-06,1.7040688801691404e-05
60,60.0,0.9920559435671716,1.0068852582211543,2.4136225826822605e-05,4.273635432109881e-06,1.1384731567369576e-05,6.708476987013542e-06,1.0029643349387671,0.9945619921411456,1.0018755649950744,1.0031766511101756,1.0023968696263956,1.0009779886100991,0.993959039299373,0.9995111195337928,1.0030459575808461,0.9920599862774668,1.0045129254754241,0.9930217651334485,0.9925320630680614,1.0013219604503678,1.0000427199197048,1.003389449874051,1.00101567031344,0.9989403954515828,1.0002531876519607,1.0054494284297046,1.0003136347339743,1.0003651773568654,1.0016612543569337,1.0058696371931095,1.006744844375105,0.9995117240327039,0.9997360668390546,1.0029525864489668,0.9942714549809949,1.0032683214164881,1.8237731959525236e-05,4.273635432109881e-06,6.769115140032331e-06,7.344925525538389e-06,7.559427556095535e-06,2.0884440553922335e-05,5.28472941115164e-06,2.1471145857367137e-05,8.056204725646016e-06,6.209490315193311e-06,8.530705143588798e-06,6.133252763081086e-06,5.669641060265842e-06,7.901189466685323e-06,5.144567041381373e-06,2.0497905092546348e-05,8.36792824659597e-06,5.202757101041781e-06,8.660196749452275e-06,2.244258676394153e-05,9.229300989571655e-06,9.464650131460307e-06,5.465234752547499e-06,2.347143674416221e-05,2.4136225826822605e-05,9.995909171841978e-06,9.897988236745636e-06,1.9845715418483925e-05,4.870453601324731e-06,2.052345624296468e-05
61,61.0,0.9920372545316312,1.0068576086778152,2.8526298629359482e-05,4.071590002783912e-06,1.231940184631271e-05,8.653089298244546e-06,1.0028810126287095,0.9945416164913135,1.0018692203334694,1.0031714615035543,1.00239117516267,1.0008916287224505,0.993938454477978,0.9994245138769579,1.0030386225014825,0.9920370266204672,1.0045023061575438,0.992999910639591,0.9925126308071931,1.0013191814561913,1.0000091288764976,1.0033061227411397,1.0010118479003984,0.998917696344913,1.000248115351288,1.0053574603588757,1.0003116543707,1.0003645716985157,1.0016372592779643,1.0057747317228563,1.0066503148012171,0.9995107992424427,0.9997350277403705,1.0028664268971632,0.994253176160419,1.0031844400480416,2.140453586662361e-05,4.071590002783912e-06,6.298841626373176e-06,6.86548217098371e-06,7.069328009807332e-06,2.4794731738057903e-05,5.008735892212847e-06,2.542116963222337e-05,7.598219759465885e-06,5.898022474392355e-06,8.064889060685568e-06,5.8171957274773745e-06,5.361511323787033e-06,7.397079523310664e-06,5.221422741145788e-06,2.454999972263786e-05,7.846465554513803e-06,5.070054497489219e-06,8.143633384220235e-06,2.6813526029460817e-05,8.704276775036394e-06,8.955646756035337e-06,5.407086345351686e-06,2.7933357082962112e-05,2.8526298629359482e-05,9.446577884158e-06,9.352665246319348e-06,2.3285625901508558e-05,4.6710361485658384e-06,2.4583049882432127e-05
62,62.0,0.9920208841607967,1.006824142534661,3.0046025551128193e-05,3.868328774309312e-06,1.2380199753381808e-05,9.332480672464754e-06,1.0028324796221892,0.9945181253425853,1.0018334284053274,1.0031336687662036,1.002356284702818,1.000845023480928,0.9939135550934141,0.9993788019540172,1.0030060928408475,0.9920135726011753,1.0044673661949846,0.992976066238409,0.992488227741177,1.0012862490637564,0.9999719628378511,1.0032569247902767,1.0009800723020406,0.9988846580325386,1.000218099307583,1.0053080149883102,1.0002853587497988,1.0003409610954954,1.0016054073179803,1.0057246058692875,1.006601478935172,0.9994883275622511,0.9997119089167292,1.0028177021567164,0.9942203081924659,1.0031356291741944,2.2085841805139375e-05,3.868328774309312e-06,5.845150425410627e-06,6.374703269228444e-06,6.568553661251859e-06,2.5726508324252717e-05,4.811630994419224e-06,2.626204716751194e-05,7.05881524655737e-06,5.7019815666877484e-06,7.479481164042674e-06,5.624174013751391e-06,5.166068996021073e-06,6.877025261298582e-06,4.996274362329226e-06,2.5715554693989837e-05,7.325833726320553e-06,4.81530823624162e-06,7.628753373106211e-06,2.8226749167664205e-05,8.16270599249283e-06,8.406471524067303e-06,5.217990915269793e-06,2.9481808284500845e-05,3.0046025551128193e-05,8.871748626634706e-06,8.77895477428702e-06,2.4073918250714033e-05,4.484423055704553e-06,2.5723161397120794e-05
63,63.0,0.9920073860019187,1.0067886339856607,3.036129941978274e-05,3.6816440002763157e-06,1.234530747495271e-05,9.584704377688123e-06,1.002840565039962,0.9944992385428598,1.0019356495461302,1.0032521032667356,1.002470156775659,1.0008571945443971,0.9939018655663369,0.9993919136093129,1.0031267037998908,0.9920073860019186,1.004588403979737,0.9929687123795516,0.9924780992346622,1.0013986548613947,1.0000043920163832,1.003258708760911,1.0010949209202584,0.9988713876528885,1.0003333756772903,1.0053055152451051,1.0003996447938626,1.0004549509180376,1.001590271930084,1.0057192033693132,1.0065955867019758,0.9995991671567569,0.9998233866498114,1.0028253179848332,0.9942206518238492,1.0031375682865948,2.2323910136151807e-05,3.6816440002763157e-06,5.4287191503423364e-06,5.956659794396445e-06,6.200875251716469e-06,2.6068140010407858e-05,4.639306848992181e-06,2.6457796356537033e-05,6.6555222627192145e-06,5.529564074143756e-06,7.031928437123636e-06,5.450418094586125e-06,4.999576985267944e-06,6.580758983080044e-06,4.933742386237867e-06,2.6242046099139324e-05,7.139172687818298e-06,4.555129858165795e-06,7.5451998179923565e-06,2.862455243639442e-05,8.150908357675732e-06,8.465018167714816e-06,4.984224120357512e-06,2.98368403571947e-05,3.036129941978274e-05,8.891061507906527e-06,8.781751383643415e-06,2.4335395817796355e-05,4.305708348263409e-06,2.620235309675691e-05
64,64.0,0.991997394853899,1.006754857224783,2.9583968522524755e-05,3.353950070575517e-06,1.1882417513331964e-05,9.41960181449184e-06,1.0028696347137152,0.9945616402755635,1.0019528806782902,1.0032712389098413,1.0024888549408508,1.0008925309034542,0.9939692704662145,0.9994300318881632,1.0031404890657598,0.9920655679748853,1.0045938514886963,0.9930290654899446,0.9925434043398135,1.0014203086140325,1.0000473119409994,1.0032917534637582,1.0011168826110979,0.9989455236849448,1.000353201511388,1.0053335332675324,1.0004162898989708,1.0004688050065,1.0016729315158401,1.0057418873504576,1.0066168406140892,0.9996108174733621,0.9998352822400407,1.0028572681333972,0.9942880938997729,1.0031706716620084,2.1615790693970922e-05,3.353950070575517e-06,5.0499930482897515e-06,5.550936338179877e-06,5.805044332630788e-06,2.5334896623489683e-05,4.259063508673253e-06,2.5652695036886647e-05,6.238180383328733e-06,5.169045525365063e-06,6.605767049623369e-06,5.076432009069431e-06,4.617592762515153e-06,6.192668188281431e-06,4.752810516444038e-06,2.560870226737917e-05,6.77299489050152e-06,4.152652300787736e-06,7.222717480615088e-06,2.7932980047982045e-05,7.871450799454658e-06,8.246150765393041e-06,4.545385721660402e-06,2.908142554812978e-05,2.9583968522524755e-05,8.611558028539106e-06,8.491469849618043e-06,2.3589115803158533e-05,3.940719877962148e-06,2.5546367408929207e-05
65,65.0,0.9919918705222444,1.0067265864459969,2.7845495222777627e-05,3.066853825003422e-06,1.1137706875067634e-05,8.783598196657338e-06,1.0028969663599965,0.9945998279681612,1.0019870823706396,1.003304937135269,1.002523870107013,1.000921549649066,0.9940111150845934,0.9994599077810936,1.003174240439738,0.992105015583537,1.004623097070911,0.9930695150365438,0.9925850506606382,1.0014566113312098,1.0000832739471903,1.0033215546909942,1.001154575373623,0.9989908883953172,1.000388656302997,1.0053560016432652,1.0004493883226708,1.0004986591963503,1.0017142941572856,1.0057609176286872,1.0066359486591363,0.9996432018087683,0.9998680504393875,1.0028838892693457,0.9943272227748091,1.003199221794283,2.0065086701979884e-05,3.066853825003422e-06,4.9579003780130755e-06,5.423358621935063e-06,5.670492164698472e-06,2.3556016528272118e-05,3.9341282071059305e-06,2.3829921957242845e-05,6.160347608983758e-06,4.891972869067123e-06,6.572120600796631e-06,4.767091866350557e-06,4.308098346288303e-06,5.930101799319529e-06,4.3970183845543434e-06,2.3871155049944145e-05,6.376333643175621e-06,3.802302373124005e-06,6.745579095386193e-06,2.6227378700282587e-05,7.3125238599681935e-06,7.623295086296922e-06,4.143298584898018e-06,2.736089046785429e-05,2.7845495222777627e-05,8.014965212409791e-06,7.91953657963739e-06,2.1925829133913546e-05,3.6233938789813244e-06,2.380871950376839e-05
66,66.0,0.991991854064111,1.006707595843272,2.6850933899754064e-05,3.145190164820384e-06,1.085483422715009e-05,8.44280485002511e-06,1.0028946340882712,0.9945787826286775,1.00200575147142,1.0033220609926181,1.0025447882185798,1.0009252701085691,0.993993854783467,0.9994653573881584,1.0032010380404033,0.9920928425774012,1.004649997897578,0.9930574904008944,0.9925704753935523,1.0014728437418157,1.0000779568930038,1.0033189111440104,1.0011726705565507,0.9989619298092152,1.0004073704383023,1.0053555431065935,1.0004690232346545,1.0005172298058838,1.001681754569279,1.0057614123891438,1.0066367050217164,0.9996689501538731,0.9998925952696139,1.0028817702270927,0.9943033441053402,1.0031966510105834,1.9600668139715194e-05,3.145190164820384e-06,4.980617905402807e-06,5.383451732183354e-06,5.650219956426299e-06,2.2785004879153416e-05,4.045815304878977e-06,2.305975954020877e-05,6.174493723460649e-06,5.034242794855329e-06,6.6166166864269665e-06,4.895957828128998e-06,4.442369873331382e-06,5.7849438652236875e-06,4.570436017500857e-06,2.317533032929312e-05,6.093994646373738e-06,3.99992441434068e-06,6.364819311028913e-06,2.5353942630784985e-05,6.822685266019585e-06,7.043666499151098e-06,4.363833029627705e-06,2.642133226101507e-05,2.6850933899754064e-05,7.465087836716914e-06,7.400808755361103e-06,2.1320584848368122e-05,3.6805088239849757e-06,2.3117785850965602e-05
67,67.0,0.9919983865366566,1.0067016596105764,2.7597885964145624e-05,3.334299834759093e-06,1.0969700130911354e-05,8.846484469025005e-06,1.0029483171687408,0.994552432094736,1.0019783808678655,1.0032886758407944,1.0025151694129573,1.0009838896615946,0.9939691810390828,0.9995266698136922,1.0031686827017618,0.9920658939929157,1.0046141302563103,0.9930297311679521,0.992544623791345,1.001439769857557,1.0000735152574824,1.0033724323807671,1.001141276332945,0.9989289719604063,1.0003760625409759,1.0054158669559468,1.0004392495461656,1.0004894774454318,1.001650549141204,1.0058252132684635,1.0067016596105764,0.9996419961103084,0.9998644868474369,1.0029361172066915,0.9942727022358425,1.0032501259454092,2.0526097994005952e-05,3.334299834759093e-06,4.698857380874552e-06,5.016537169657227e-06,5.284320339622382e-06,2.3504458384272028e-05,4.249266258294041e-06,2.37958661156886e-05,5.771605840909137e-06,5.2266954562817036e-06,6.212162382249288e-06,5.091986795984186e-06,4.6287929742703574e-06,5.359968553232385e-06,4.996372642484996e-06,2.3928155560197555e-05,5.608083896617633e-06,4.335526688933681e-06,5.825395101360455e-06,2.6132824546574942e-05,6.2044014085486015e-06,6.385569847180252e-06,4.762069825748317e-06,2.7226357577224066e-05,2.7597885964145624e-05,6.771694580191392e-06,6.71796270974097e-06,2.2192134797147664e-05,3.817991936240775e-06,2.3887661364902683e-05
68,68.0,0.9920125089970384,1.006710729870737,2.742259425044813e-05,3.2811481403694274e-06,1.0751782797284473e-05,8.912276165045676e-06,1.0028999086676909,0.994514062452071,1.0019050124156854,1.0032078832937101,1.0024331306981844,1.0009313681715715,0.9939260619511644,0.9994761832155868,1.0030766236780393,0.9920125089970383,1.0045127381026422,0.9929745358341031,0.9924986635479157,1.001361623804422,1.0000151594379612,1.003319093917553,1.0010644796201278,0.9988800257830929,1.0003003238058685,1.0053602055130744,1.000366631498322,1.0004182023172499,1.0015994132220334,1.0057711406822079,1.0066486046210672,0.999573351354723,0.999793752813849,1.0028847064074273,0.994225976185814,1.0031969776795218,2.062751648194747e-05,3.2811481403694274e-06,4.441752403883843e-06,4.726913598749693e-06,4.957066205123202e-06,2.3383775257536298e-05,4.142596072873797e-06,2.365194188895921e-05,5.392858679294413e-06,5.055544811627019e-06,5.8358099573308906e-06,4.92477910293462e-06,4.477997582283455e-06,4.988822538200318e-06,5.108569727750818e-06,2.376636397385663e-05,5.202741038914129e-06,4.329074643279454e-06,5.386092690489316e-06,2.6017184953790454e-05,5.689496957952135e-06,5.832336766265271e-06,4.739405595887391e-06,2.7121082289494622e-05,2.742259425044813e-05,6.1790646203563025e-06,6.13467364697052e-06,2.2228870718221097e-05,3.7688966971073854e-06,2.3738512626636817e-05
69,69.0,0.9920342875757789,1.0067294704620096,2.570807674110545e-05,3.169876866425654e-06,1.0431337184111768e-05,8.150261290264378e-06,1.002875547910652,0.9945822306073391,1.0020099738997998,1.003318283197667,1.0025462197719226,1.000904214254427,0.9940069235122019,0.9994490764157011,1.0032009559470547,0.992118091161241,1.004649316844599,0.9930781706818078,0.9925864906258846,1.0014727974930175,1.000067661649278,1.0032891836745184,1.001174474249521,0.9989547522895409,1.000410741037104,1.0053270818674893,1.0004794377352955,1.0005307875315217,1.0016720795539105,1.005737858932857,1.0066158176625668,0.9996895369263821,0.999908746270982,1.0028564448886033,0.994302523263969,1.0031673686900973,1.9402014597483478e-05,3.169876866425654e-06,4.828436940461051e-06,5.351702159261846e-06,5.47773352698577e-06,2.1868849021561753e-05,3.9334318206506595e-06,2.2097888943134115e-05,5.988697520790228e-06,4.737450507926019e-06,6.401032185596614e-06,4.6232069826537165e-06,4.225277819646315e-06,5.477950049365085e-06,4.91530360466315e-06,2.229105780052626e-05,5.712574269347656e-06,4.196994292671295e-06,5.88560096665124e-06,2.4408103468234002e-05,6.145501827686768e-06,6.274683243891173e-06,4.576167498140935e-06,2.545881653517677e-05,2.570807674110545e-05,6.534211197406061e-06,6.503766231860537e-06,2.0874771220891572e-05,3.6093468568512466e-06,2.226159082630668e-05
70,70.0,0.9920598886968642,1.006750723151508,2.3387041966012796e-05,3.179638708749004e-06,1.001340196170763e-05,7.111831212007843e-06,1.0027879375835624,0.994626419383352,1.0020033725821693,1.0033127890339997,1.002544153036369,1.000817939609254,0.9940628851126022,0.9993644982139175,1.0032041401970497,0.9921923408332579,1.004661717862788,0.9931550208117799,0.9926474387397166,1.0014696041314755,1.0000556942612744,1.0032032458079956,1.0011720727129332,0.9990082473759816,1.0004091502554844,1.0052475521071362,1.0004779636820658,1.0005287289614455,1.0017324790091375,1.0056628001311638,1.0065434652455998,0.9996888391739761,0.9999071811623562,1.0027700150110783,0.994348580455438,1.0030817973125978,1.763560064383114e-05,3.179638708749004e-06,5.207605280845347e-06,6.000029589617821e-06,6.033763002088348e-06,1.9886136980035505e-05,3.907040502645049e-06,2.0106594480280124e-05,6.603171579067657e-06,4.544513221854361e-06,6.894557187528542e-06,4.460968257471169e-06,4.148972854672267e-06,6.054726863243439e-06,4.652074848161228e-06,2.0285212714662433e-05,6.328903976431951e-06,4.221262698206299e-06,6.487785255653272e-06,2.220628444083006e-05,6.712079445740471e-06,6.8254254228814166e-06,4.665150720175966e-06,2.316373999718414e-05,2.3387041966012796e-05,6.984050809542337e-06,6.9654474689653745e-06,1.8981601376244402e-05,3.6146855767479827e-06,2.0257992981858918e-05
71,71.0,0.9920845038576449,1.0067673297063449,2.1206982665240178e-05,3.366163687626318e-06,9.449794260088105e-06,6.260583034638307e-06,1.002883692890796,0.9946108574567382,1.0020299246112236,1.003340912791977,1.0025715414784904,1.0009139954189645,0.9940495320497074,0.9994614630609266,1.0032328508011095,0.9921825199080524,1.0046938651984894,0.9931449797740578,0.9926356971475578,1.0014976959991075,1.0000911777680501,1.0032979326980944,1.0011980871239627,0.9989862979266848,1.0004356130745404,1.0053371367254689,1.0005044962997767,1.00055325692529,1.001709640919669,1.0057494850931736,1.0066312839520317,0.9997181755859915,0.999935252332329,1.0028664486220351,0.9943323283108485,1.003176944368237,1.6096911842133104e-05,3.366163687626318e-06,5.104478715052998e-06,5.898815259065497e-06,5.920776815437041e-06,1.8192938582747182e-05,4.151365814274611e-06,1.8421917408069368e-05,6.396492132704094e-06,4.610394588027632e-06,6.535794602068184e-06,4.56619718036986e-06,4.348117120145937e-06,5.985884332219888e-06,4.625599325487667e-06,1.851939790535352e-05,6.263038654315157e-06,4.546064119810613e-06,6.363817107910529e-06,2.018107523907968e-05,6.511575357961704e-06,6.559934270881193e-06,5.023901671140126e-06,2.1008722398799305e-05,2.1206982665240178e-05,6.689756039469273e-06,6.679846432987361e-06,1.73256160913472e-05,3.9045128602255735e-06,1.8487739582692324e-05
72,72.0,0.9921033245554726,1.0067721318936345,1.9233748937408242e-05,3.306946719542742e-06,8.808643341145144e-06,5.566317080123814e-06,1.0029484779303424,0.9945836898438195,1.0019729226616625,1.0032849287088972,1.002516299804886,1.000988891797001,0.9940201456995233,0.9995371293270662,1.0031791190732122,0.9921483073456163,1.0046379121518205,0.9931126417155236,0.9926053071970357,1.0014377368288523,1.0000828859561857,1.0033658725931132,1.0011366167276148,0.9989477144438353,1.0003727769923678,1.0054010213586657,1.000441577320833,1.000488862372217,1.001667424848238,1.0058122896385056,1.0066949753434256,0.9996564696859094,0.9998730183122004,1.0029373507386037,0.9943031268748733,1.0032447689741906,1.4672120422802944e-05,3.306946719542742e-06,4.932785354654389e-06,5.6623519268947705e-06,5.713739193938033e-06,1.6611334884173998e-05,4.077570963473438e-06,1.683854574474029e-05,6.161943692757974e-06,4.447232151281338e-06,6.212847035609358e-06,4.4235863936646375e-06,4.250186787911895e-06,5.768645259098183e-06,4.423821158505132e-06,1.6883642192885557e-05,6.051379131733236e-06,4.494403040253865e-06,6.1141892541206e-06,1.8332102640252712e-05,6.217517737198177e-06,6.2136504046219005e-06,4.917448711436077e-06,1.905569865242392e-05,1.9233748937408242e-05,6.391936049755441e-06,6.37985690069653e-06,1.578509109143918e-05,3.838081392824317e-06,1.6846896408255395e-05
73,73.0,0.9921115422876989,1.0067579714804897,1.779493278954552e-05,3.055170915250255e-06,8.150709633587529e-06,5.143945452056883e-06,1.0030011664132727,0.9945517842189819,1.0019539561235178,1.003272745796159,1.0025002213591327,1.0010445959454706,0.9939864984928887,0.9995916462663306,1.0031615503819062,0.9921115422876989,1.0046172280617918,0.9930769649275516,0.9925731203368351,1.0014249554723278,1.00009038219176,1.0034272995974352,1.0011244075039885,0.9989152307324837,1.0003609917353444,1.0054611693897095,1.0004283502442182,1.0004742003766367,1.0016340995446062,1.0058741118016261,1.0067579714804897,0.9996442111456617,0.9998600062038036,1.002996609978499,0.9942739863650248,1.0033065814221989,1.3554517532054454e-05,3.055170915250255e-06,4.588808810175457e-06,5.263607954020725e-06,5.318210927902482e-06,1.5401425100965473e-05,3.7372327036583366e-06,1.5653006032040638e-05,5.762640116152834e-06,4.0791916937171854e-06,5.806326578310358e-06,4.061083046330742e-06,3.896720381922731e-06,5.359116318917923e-06,4.01457673007478e-06,1.5557256431924916e-05,5.621209274852274e-06,4.175003115761211e-06,5.676090997465162e-06,1.6931870624977982e-05,5.763846611218583e-06,5.742430755558874e-06,4.561300126346431e-06,1.7620082042513432e-05,1.779493278954552e-05,5.944455110169306e-06,5.929826753179709e-06,1.4569173418893267e-05,3.5602083757143993e-06,1.5521967738010413e-05
74,74.0,0.9921058372370033,1.0067229900156571,1.656638708371309e-05,3.0173149843993333e-06,7.858157199286838e-06,4.631982578779516e-06,1.0029029474898383,0.9945448922626732,1.0019367283298375,1.0032557749623219,1.0024842800940137,1.0009420015461554,0.9939837033896757,0.9994877401295416,1.0031517351788932,0.992121395579091,1.0046139823343982,0.9930845890398253,0.9925743341031581,1.0014040318796507,1.000045597808507,1.003320009602616,1.0011017941531208,0.9989110543346795,1.0003369187146995,1.0053506858602135,1.0004013619693062,1.000444141977093,1.0016303971004932,1.0057621895255573,1.006647579039577,0.9996159178569355,0.9998315577015996,1.0028970757517843,0.9942683410546675,1.0032000277601263,1.2609846454024547e-05,3.0173149843993333e-06,4.6951251913229785e-06,5.4602338571491525e-06,5.486024855914714e-06,1.4365290096772171e-05,3.648445408380328e-06,1.4615790500675733e-05,6.053858017790563e-06,4.063822577583661e-06,6.296378889150693e-06,4.0711686836495295e-06,3.820499910202943e-06,5.504812851979209e-06,3.922072978763737e-06,1.4449083281221983e-05,5.702178044357964e-06,4.193895778547706e-06,5.737202253343088e-06,1.575948285099459e-05,5.76291709537772e-06,5.717065074915476e-06,4.5624465827973065e-06,1.6402090924580317e-05,1.656638708371309e-05,5.843946585052312e-06,5.8667900640647614e-06,1.3549518710249153e-05,3.5861738996550393e-06,1.441485249197533e-05
75,75.0,0.9920888443273786,1.0066865281744142,1.5223616193720712e-05,3.1524976789078636e-06,7.862907308786408e-06,3.920641035221209e-06,1.002830764197879,0.9944981787182294,1.001940193461871,1.0032619477035543,1.0024928148993046,1.00087213044205,0.9939404631143305,0.9994175375314854,1.0031677987847933,0.9920907514159536,1.0046384775841073,0.9930526426926731,0.9925350375049173,1.0014136143678398,1.0000077422260816,1.0032484366811318,1.001115080290071,0.9988675208201886,1.0003510717233481,1.0052842536200022,1.0004193950170337,1.0004646418934537,1.0015913064684316,1.0056984190060203,1.0065862067819695,0.9996380387534944,0.9998523709585752,1.0028282386909504,0.9942205700946859,1.0031288435940982,1.158151751265026e-05,3.1524976789078636e-06,5.295913408899246e-06,6.1532308875817665e-06,6.209416247137949e-06,1.319845151113829e-05,3.866327071437383e-06,1.3402153030836006e-05,7.001716829814098e-06,4.610483999326218e-06,7.550307236896665e-06,4.601306505458303e-06,4.115973451702446e-06,6.176498154773493e-06,3.930544079674689e-06,1.33180859862086e-05,6.3176165428513235e-06,4.3576093184706764e-06,6.345420432650192e-06,1.4528478843685906e-05,6.3711946137780895e-06,6.312052980496967e-06,4.6878272077546025e-06,1.5089564255143673e-05,1.5223616193720712e-05,6.45275914586069e-06,6.474393159069734e-06,1.2475936790129247e-05,3.8024367881844874e-06,1.3283889399352775e-05
76,76.0,0.9920646871681463,1.0066732264136704,1.456587401689329e-05,3.405975930438143e-06,7.924789879542655e-06,3.6209103285609994e-06,1.0028991411501118,0.9944717007433715,1.00197699753147,1.0033102661048152,1.0025352655372235,1.000944205762142,0.9939158520066511,0.9994893316224808,1.0032127407399318,0.9920708340419936,1.004686569651737,0.9930312388014935,0.9925138466390319,1.0014626965142117,1.0000406630609289,1.0033270591425472,1.001170222401339,0.9988363310978428,1.0004100613792866,1.005365038860902,1.000483605244145,1.000528286389857,1.001553412699992,1.0057817830902884,1.0066732264136704,0.9997130949915903,0.9999251369772534,1.0029067963055627,0.9941936180979131,1.003207373548325,1.1407327913345587e-05,3.405975930438143e-06,5.349505035040076e-06,6.162254875814801e-06,6.27032240985102e-06,1.288681194981733e-05,4.348624045808988e-06,1.3029936803090457e-05,7.142559307634298e-06,5.674736185525314e-06,7.861153685079626e-06,5.659630132484455e-06,4.737577495984904e-06,6.217930838577909e-06,3.648469052823918e-06,1.3036626463200642e-05,6.3419890286832405e-06,4.628805355493363e-06,6.382584286337206e-06,1.406814662617415e-05,6.463466949957487e-06,6.413138530731166e-06,4.9785916569358624e-06,1.4496921354265619e-05,1.456587401689329e-05,6.628209040333155e-06,6.60851940201513e-06,1.225357069387894e-05,4.079296954664036e-06,1.2995140365399566e-05
77,77.0,0.992037489368627,1.0066975410532653,1.4108543680432529e-05,3.405359879645724e-06,7.734163975014767e-06,3.6004988317894624e-06,1.0029071017457882,0.9944251001897261,1.0018881650623,1.0032122330609197,1.0024420865959323,1.0009471815126603,0.9938667235277246,0.9994912109426837,1.0031192105533235,0.9920225530581055,1.0045944194908787,0.9929806598515096,0.9924674221498747,1.001361949681216,0.9999865228242761,1.0033253604564243,1.0010675121023196,0.9987753078874164,1.000306478368572,1.0053527055625573,1.0003789679197344,1.0004169060168162,1.0014934152292245,1.0057627557413622,1.006655103290001,0.9996153964411868,0.9998255275810759,1.002911470111655,0.9941414655653477,1.003205078535876,1.1484125745283222e-05,3.405359879645724e-06,4.965504266930544e-06,5.720028832736581e-06,5.839726160538692e-06,1.2822970750315753e-05,4.45268102803469e-06,1.2935548555477832e-05,6.693839260728541e-06,6.075697340024571e-06,7.480799704686765e-06,6.093790327320161e-06,4.909579264006543e-06,5.787126730460294e-06,3.405734479611731e-06,1.2956642399812167e-05,5.890917993911746e-06,4.623032159774032e-06,5.9370046613092025e-06,1.376881645085693e-05,6.019182087988434e-06,5.9588667028862755e-06,5.015681097705029e-06,1.407038330933882e-05,1.4108543680432529e-05,6.203546607270442e-06,6.1664762014257515e-06,1.2262647099169444e-05,4.053190453952752e-06,1.2917476018807771e-05
78,78.0,0.9920113745381425,1.0067331918647575,1.3646747857792078e-05,3.138216893153169e-06,7.443210983709432e-06,3.610171309907569e-06,1.0029850510047496,0.9943937447611253,1.0019510472189714,1.0032815148557837,1.0025150419939044,1.001025824414491,0.9938354599177607,0.9995637484233658,1.0032053547592967,0.9920113745381424,1.0046917004035008,0.9929692421677688,0.9924432943151558,1.0014338325344754,1.0000301015237902,1.003410554435956,1.0011391213592378,0.9987445978767643,1.0003795631710053,1.0054346632009803,1.0004547560326127,1.0004944648276193,1.001463471552332,1.0058403851524744,1.0067331918647577,0.9996954190365073,0.9999045555175679,1.0029947955025094,0.9941112560520713,1.003289964715055,1.1345561428699716e-05,3.138216893153169e-06,4.76424837690866e-06,5.44625661655657e-06,5.55163820968955e-06,1.2718294280127858e-05,4.095617444120105e-06,1.2858749988044014e-05,6.32974845194696e-06,5.604978890592703e-06,7.095193476249215e-06,5.614362024683881e-06,4.517266700326448e-06,5.54114910346873e-06,3.1870332817419463e-06,1.2704144778521749e-05,5.641595138015637e-06,4.304902986020194e-06,5.697423693590455e-06,1.3330202909421312e-05,5.774072949448851e-06,5.726232142836623e-06,4.682486859143596e-06,1.3568850036157322e-05,1.3646747857792078e-05,5.943523286897265e-06,5.907730007945944e-06,1.2150374110906876e-05,3.733153639930419e-06,1.267657394834507e-05
79,79.0,0.9919899040031701,1.0067507298078535,1.3632521716965532e-05,2.8908195700346885e-06,7.301386832595971e-06,3.7566263423237604e-06,1.0029357730343587,0.9944064437875795,1.0019354748930618,1.003265055627355,1.002497714923307,1.0009737646808006,0.9938540036446917,0.9995119997004184,1.0031925318307247,0.9920392399518572,1.004685599127801,0.9929945507216222,0.9924653298193924,1.0014078789419019,1.0000030069719956,1.0033455665017188,1.0011093650624985,0.9987655532573625,1.0003471839032008,1.0053613845123581,1.0004178271513369,1.000455174422976,1.0014882295404126,1.0057636690012688,1.006658000677131,0.9996556298406455,0.9998654644397127,1.0029459159940057,0.9941256412907945,1.003225352381249,1.1445771014054784e-05,3.032636644449999e-06,4.5889217593030295e-06,5.1544543928655255e-06,5.259859481289402e-06,1.2937099132056323e-05,3.909346339352034e-06,1.3074349358902092e-05,5.946737310143901e-06,5.303736120467438e-06,6.654124697564832e-06,5.290528165597457e-06,4.2785976713247775e-06,5.277485279618994e-06,2.8908195700346885e-06,1.285559958632979e-05,5.386715741294455e-06,4.189170931875612e-06,5.446339814671953e-06,1.330154619290592e-05,5.52200686554072e-06,5.5095878180164504e-06,4.567714463390865e-06,1.3513666923458539e-05,1.3632521716965532e-05,5.646016469165237e-06,5.62851607540007e-06,1.2394279922285984e-05,3.565010472025324e-06,1.283844504752735e-05
80,80.0,0.9919743899588128,1.0067487671431408,1.3575369284073743e-05,2.770477973004713e-06,7.069746093410673e-06,3.843844849538652e-06,1.0029354044733327,0.9944481664873462,1.0019463873935532,1.003279026540362,1.0025106071359686,1.0009776268602188,0.993905840543091,0.9995184865682888,1.0032097262871644,0.9920966830102234,1.0047073117504781,0.9930526123662752,0.9925196040816655,1.001430852399787,1.0000346285120647,1.0033574397049678,1.001135468372514,0.9988223462444942,1.0003751376209697,1.0053683284562407,1.0004464017720247,1.0004839115066486,1.0015460900688378,1.0057656517718385,1.006660320198395,0.999683237528023,0.9998928505081943,1.002951989160837,0.9941707532765387,1.0032370697037625,1.1343001554967177e-05,2.9171348438251455e-06,4.320938520268416e-06,4.781900232931351e-06,4.89531073727117e-06,1.2811541247549814e-05,3.710766145066631e-06,1.294420772166211e-05,5.496356237200385e-06,4.97595223359067e-06,6.136684830504508e-06,4.9524771304834714e-06,4.022762118580796e-06,4.92358477193876e-06,2.770477973004713e-06,1.2832557091662774e-05,5.03231004742664e-06,3.99389060549685e-06,5.094009467058459e-06,1.324676851311922e-05,5.189816261493809e-06,5.215087933198567e-06,4.35199263113174e-06,1.347068714977528e-05,1.3575369284073743e-05,5.297697541522291e-06,5.290826461537606e-06,1.2308056176934384e-05,3.3781048971174278e-06,1.2812112441926216e-05
81,81.0,0.9919655823173302,1.006732931456426,1.3482922145699966e-05,2.882640804295454e-06,6.869067616321438e-06,3.960759620337583e-06,1.002931193176244,0.9944727314854901,1.0019391927123185,1.0032698694145832,1.0025035313890183,1.0009774191872325,0.9939328629213735,0.9995191802733183,1.0032006590510414,0.992121650006841,1.0046980637958216,0.9930786358835919,0.992547555044739,1.0014282340821454,1.0000454571244102,1.003359899773776,1.00113553862314,0.9988558269639193,1.0003758056742882,1.0053689375137673,1.0004473979950446,1.000483366298763,1.0015792363760716,1.0057658759097001,1.0066617391229142,0.9996859953815498,0.999894528218911,1.0029552580112204,0.9941901973492102,1.0032393386348353,1.1469550724722736e-05,2.916721207473261e-06,3.98208137311527e-06,4.3839856616917196e-06,4.48678228572217e-06,1.2800295723150697e-05,3.5832837819233824e-06,1.2953621170315076e-05,5.014695886052858e-06,4.593358634106446e-06,5.602901497647007e-06,4.584269137349102e-06,3.8118197529767477e-06,4.5334767089556925e-06,2.882640804295454e-06,1.2912613874930704e-05,4.6415851654181565e-06,3.85592430575475e-06,4.705625202969057e-06,1.3283100213691667e-05,4.814592592732702e-06,4.8637541578188636e-06,4.145013377039977e-06,1.3464076762562053e-05,1.3482922145699966e-05,4.921670220794723e-06,4.916666294801367e-06,1.2262360018883438e-05,3.3310273455283105e-06,1.2871612461519777e-05
82,82.0,0.9919642309909813,1.0067088503335162,1.3137097281841033e-05,2.8561892757104396e-06,6.7051671470648905e-06,3.869295710071755e-06,1.0029971677196472,0.994436790089512,1.001986661737197,1.0033238715456954,1.0025551305537563,1.0010408891626499,0.993898756362537,0.9995823828671515,1.0032521575781372,0.9920894557284575,1.0047514759786793,0.9930470755832308,0.9925170642867789,1.001479618193199,1.0000679744497651,1.0034193975147951,1.0011889923338284,0.9988148435373139,1.000429388331793,1.0054212441889907,1.0005007251494642,1.0005336185971345,1.0015284479835243,1.005812842323824,1.006708850333516,0.9997424812381578,0.9999504681356717,1.0030245500307131,0.9941582379261178,1.0032990703125588,1.1267929610333817e-05,3.0474735621710486e-06,3.708346904765668e-06,4.157932671362602e-06,4.211627850545405e-06,1.2474219490243148e-05,3.5855669162248727e-06,1.2622755051456309e-05,4.74000102590172e-06,4.324721079024785e-06,5.354602773044693e-06,4.338256872158736e-06,3.7158080238862477e-06,4.304068059617522e-06,2.8561892757104396e-06,1.2664028444467877e-05,4.465447940842219e-06,3.893546682333343e-06,4.562601575503349e-06,1.2966465423100434e-05,4.728698531726807e-06,4.772614331808736e-06,4.1644241674314544e-06,1.3123154193090672e-05,1.3137097281841033e-05,4.978742068193613e-06,4.935772367044476e-06,1.2005509275425221e-05,3.43059152861777e-06,1.2616821434072695e-05
83,83.0,0.9919710858920255,1.0066820497750333,1.2167485246857987e-05,2.8075315183206295e-06,6.603483802774048e-06,3.3100532747911656e-06,1.0030024089699223,0.9943466088846392,1.0019225874296176,1.0032556535577202,1.002488369488551,1.0010485221171788,0.9937962798512048,0.999590777935831,1.0031787603460045,0.9919710858920255,1.0046702932309772,0.9929295416242809,0.9924122789294676,1.0014060445789958,1.0000020706381398,1.0034100691173276,1.0011159140964576,0.9987033172322415,1.000357974150128,1.0053987641386144,1.0004283322013372,1.000459486323835,1.0014053911516652,1.005782298939407,1.0066775347818961,0.999672125736537,0.999879814950515,1.003032835447323,0.9940570700022549,1.0032901167302666,1.0341229110293374e-05,3.2423102548008938e-06,3.962615777108707e-06,4.524924839158305e-06,4.491647153138099e-06,1.1449073937117056e-05,3.719089497776018e-06,1.1576146644403293e-05,4.992693251233812e-06,4.282665135821877e-06,5.560143187737939e-06,4.33670426063401e-06,3.757372855156393e-06,4.700246459524716e-06,2.8075315183206295e-06,1.165460540649366e-05,4.903548337862489e-06,4.217970708874906e-06,5.024057152970034e-06,1.1941504209049073e-05,5.225887824955488e-06,5.3627657252608e-06,4.517279132576502e-06,1.211102057079078e-05,1.2167485246857987e-05,5.456945035867682e-06,5.41694545975648e-06,1.1092272815219392e-05,3.6561400596909487e-06,1.161169251477011e-05
84,84.0,0.9919862985972101,1.0066576494408577,1.152983992008268e-05,2.8057403415074344e-06,6.621779470806249e-06,2.9948392417141644e-06,1.0029684920269095,0.9943969529369565,1.0018910924104674,1.0032229757834399,1.002453855454864,1.0010135519895633,0.9938479798136987,0.9995539212864284,1.003145568408912,0.9920193810285303,1.004635140124675,0.9929770247763166,0.992464400367217,1.0013699996607204,0.9999984229578219,1.0033752105820541,1.0010786803846075,0.9987721270575292,1.000321929385893,1.0053729044274793,1.0003912833468016,1.0004226325617431,1.0014812084497668,1.0057558103270283,1.0066523798505709,0.9996383230163916,0.9998444983141497,1.0030012434874676,0.9941173180308484,1.0032558398404852,9.997138372094915e-06,3.4796298041219836e-06,4.20703699747237e-06,4.81450401402221e-06,4.776727715548603e-06,1.0981252831216094e-05,3.928858070229891e-06,1.1003293691095399e-05,5.333703420984915e-06,4.244430584369081e-06,5.9400417612332585e-06,4.330366950128965e-06,3.848022585839064e-06,5.0182786762486466e-06,2.8057403415074344e-06,1.124263924248475e-05,5.195431609608166e-06,4.5867421785438925e-06,5.310266374099865e-06,1.1393981570061006e-05,5.502931043489548e-06,5.721734022883397e-06,4.861997505192835e-06,1.1461926912622451e-05,1.152983992008268e-05,5.638382112899982e-06,5.619169609772281e-06,1.0760733618214195e-05,3.923474980897024e-06,1.119510760722254e-05
85,85.0,0.992007627341234,1.0066406674056856,1.115641094293876e-05,2.6289256906012762e-06,6.354625094971486e-06,2.939507560402745e-06,1.0029245806739915,0.9943917006997162,1.0018673481809794,1.003200282128626,1.0024351365643502,1.0009728263452586,0.9938444763652435,0.9995119632240375,1.0031343136718702,0.9920242320536189,1.0046309345860713,0.9929847610938914,0.9924656246361069,1.001352604965541,0.9999800781330489,1.003337174313663,1.0010612851037024,0.9987624320352902,1.0003052897647844,1.0053289099023117,1.000373909569924,1.0004070228414745,1.0014683413732322,1.0057052428984559,1.006602327733368,0.9996198327809364,0.9998263383989651,1.0029628384774614,0.9941109490558868,1.0032182264529783,9.689176488327957e-06,3.3772676810419576e-06,3.923973196842421e-06,4.5049977113147e-06,4.505958582422565e-06,1.0583684236603468e-05,3.7853209076708557e-06,1.0522034700766513e-05,5.138106881276955e-06,3.946244977448562e-06,5.848718159717358e-06,4.022441662315674e-06,3.6469886019526296e-06,4.713210296160149e-06,2.6289256906012762e-06,1.0958109992128445e-05,4.881131711466546e-06,4.419272294266055e-06,5.002989076430554e-06,1.1072303571352177e-05,5.212739405007519e-06,5.416135587698416e-06,4.666116910795597e-06,1.1094613821504175e-05,1.115641094293876e-05,5.405881205225492e-06,5.370182249145694e-06,1.045468109840363e-05,3.7847348639861525e-06,1.0906400344332343e-05
86,86.0,0.9920322320232842,1.0066361217442117,1.0314142470360423e-05,2.461561066408356e-06,5.878371132943524e-06,2.647192225213133e-06,1.0029423749453128,0.9944462846396535,1.0018796332095323,1.0032134163729132,1.002448445227354,1.000987039312134,0.9939022111072254,0.99952455707575,1.0031508982908153,0.9920931756932472,1.0046564605038755,0.993055924552983,0.9925230084544712,1.0013719692909375,1.0000154525578706,1.0033630912692684,1.0010803781237292,0.9988260957835335,1.0003254037801204,1.0053579399836472,1.0003936073195612,1.00042588377702,1.0015390164970819,1.0057362367028975,1.0066361217442117,0.9996407916036643,0.9998473394616768,1.0029846122205863,0.9941688959568373,1.0032441858531764,8.808573267498585e-06,3.1941918059639435e-06,3.559335028354985e-06,4.091091078438267e-06,4.089888623368452e-06,9.625968051916538e-06,3.6557768723551564e-06,9.57700965964107e-06,4.685840280911845e-06,3.936188789874504e-06,5.3846507472947645e-06,3.993037376856546e-06,3.577354579951149e-06,4.306436217728153e-06,2.461561066408356e-06,1.0018585573941082e-05,4.473319626914541e-06,4.2788287870387026e-06,4.593533899238657e-06,1.0198716552810833e-05,4.792664010508541e-06,4.98369663823128e-06,4.528756136740653e-06,1.027718968923903e-05,1.0314142470360423e-05,4.964495111403796e-06,4.931304524516411e-06,9.488958317169012e-06,3.5894938193927982e-06,9.970545384237679e-06
87,87.0,0.9920572725425472,1.0066471112233086,9.34939797709415e-06,2.314452141928534e-06,5.453597053067228e-06,2.308777260708587e-06,1.0028595762222627,0.9944550209017607,1.0018667091173552,1.00319464876734,1.0024296782849083,1.0008916959007976,0.9939137533649935,0.9994289877221046,1.0031337423853357,0.9921129775063747,1.0046453406039146,0.9930732022827319,0.9925348948847853,1.0013515290619808,0.9999769010509807,1.00326381644245,1.001057302141019,0.9988349780717488,1.0002998293817456,1.0052476123806426,1.000366101438816,1.000398220093677,1.0015532282155561,1.0056233405047204,1.0065219693286838,0.9996118374185855,0.9998191604421808,1.0028941915855736,0.9941819160496285,1.0031445651896505,7.97805488280002e-06,3.1487979672781387e-06,3.2298563125909343e-06,3.7180079909822094e-06,3.71392310818239e-06,8.710874430751125e-06,3.7055645386078796e-06,8.665300759523805e-06,4.272701318664799e-06,4.080468969149434e-06,4.937014475293694e-06,4.135283633663229e-06,3.6956025885551283e-06,3.928653404496199e-06,2.314452141928534e-06,9.06497565584085e-06,4.088966176008921e-06,4.3860538832427486e-06,4.203224019297046e-06,9.23351480979789e-06,4.381513318613964e-06,4.54971097387937e-06,4.6401210236357435e-06,9.319429149997199e-06,9.34939797709415e-06,4.535385572081376e-06,4.5028879867592e-06,8.586119835921445e-06,3.510635665953329e-06,9.021419021426068e-06
88,88.0,0.9920799087982101,1.0066690573785524,8.639208896951872e-06,2.196852247525437e-06,5.182941764026614e-06,2.123220720606335e-06,1.0028436476919975,0.9945159094999491,1.0018565080274344,1.0031828470666249,1.0024157012645427,1.0008755763746233,0.9939779876644835,0.9994148043588179,1.0031161052158861,0.9921744541169917,1.0046265683591629,0.9931346003094038,0.9926006135566401,1.0013392469990834,0.9999905243626143,1.003251015009331,1.0010455041036836,0.9989037141861002,1.0002887046499622,1.0052388137408008,1.000357777363594,1.0003907288803646,1.0016291523587393,1.0056155249000145,1.0065145339320412,0.9996060165953445,0.9998129415395386,1.002883547955719,0.9942436889299866,1.0031316073688064,7.5660563362046875e-06,3.0168339352048033e-06,3.1039662395435473e-06,3.598374315972592e-06,3.577774023763174e-06,8.216847830773973e-06,3.5512829638638405e-06,8.178130040770804e-06,4.083549898777766e-06,3.895560886619629e-06,4.7083402389089095e-06,3.94988709616028e-06,3.548376735245115e-06,3.790305330515396e-06,2.196852247525437e-06,8.510390375191303e-06,3.967501018622927e-06,4.2495084688765965e-06,4.076471707187618e-06,8.579886919485919e-06,4.235996967543961e-06,4.352340332162294e-06,4.529699986084949e-06,8.60808035093663e-06,8.639208896951872e-06,4.412919783178363e-06,4.372445454955449e-06,8.18835162528621e-06,3.3107762186079304e-06,8.4725366958764e-06
89,89.0,0.9920973006894602,1.006695462437698,8.017930200005292e-06,2.326512840906705e-06,5.311396755101008e-06,1.776222864004991e-06,1.0029366987109316,0.9945179794206433,1.0018608191580514,1.0031861787119947,1.002417186123811,1.000967870072159,0.9939705691004599,0.9995047390476933,1.003114466099333,0.9921534503602771,1.0046175657440222,0.9931119632288449,0.9925919021988969,1.0013443645903042,1.0000237987799212,1.0033448380930214,1.0010505794906726,0.9989035575285221,1.0002944464571624,1.0053284165537568,1.0003658109740476,1.0004011815048193,1.0016261739545294,1.0057051041733354,1.006605692078928,0.9996185125536058,0.9998243598355966,1.00298120651821,0.9942393105874375,1.0032253124755597,7.248934704470899e-06,3.587520128205887e-06,3.1894324460271077e-06,3.7062229407875327e-06,3.664569370191289e-06,7.838966940071428e-06,4.248705516931515e-06,7.81083113380176e-06,4.182228867461538e-06,4.849843219101173e-06,4.841493770169013e-06,4.87233169174964e-06,4.248651039656578e-06,3.929655348839885e-06,2.326512840906705e-06,8.017930200005292e-06,4.104568006622454e-06,5.096894833394487e-06,4.191021813808431e-06,7.990486088074766e-06,4.342812435140968e-06,4.442095494318374e-06,5.712958475048567e-06,7.982671101468279e-06,8.017359672486465e-06,4.509820746258701e-06,4.4691070421991265e-06,7.91287519657198e-06,4.019277839488634e-06,7.986123749771768e-06
90,90.0,0.9921066081154836,1.0067198286284984,7.354047768455727e-06,2.415222054067828e-06,5.354029274847141e-06,1.45127605560828e-06,1.0030210378337552,0.9945294722956194,1.001848947262942,1.0031746954332568,1.0024052808897796,1.0010549474624608,0.9939741798402894,0.9995890330482751,1.0030981369963696,0.9921464262346334,1.0045969163333037,0.993105239636999,0.9925924990829484,1.0013418359724942,1.000063401661474,1.0034457386273241,1.0010489808142398,0.9989197298319862,1.0002950391867784,1.0054343327443342,1.0003707276536764,1.0004061544239493,1.0016475809683552,1.0058176144858453,1.0067198286284984,0.9996275199138356,0.9998333389213842,1.0030749494552191,0.9942449758041115,1.0033265306574517,6.671247145179375e-06,4.084460116124624e-06,3.2791477273557916e-06,3.7794860626367854e-06,3.747733297832102e-06,7.2164638822290745e-06,4.8682528137196835e-06,7.202298313795856e-06,4.2834452007715394e-06,5.693355320927881e-06,4.988584343331652e-06,5.689166282060275e-06,4.883973456848458e-06,4.074617717559109e-06,2.415222054067828e-06,7.346908224203484e-06,4.224608319382971e-06,5.888441079590237e-06,4.269799820979689e-06,7.296430356631991e-06,4.4290095099556835e-06,4.553920977677718e-06,6.77286879508747e-06,7.327229321682173e-06,7.354047768455727e-06,4.512789476730634e-06,4.496132361997469e-06,7.281923134995495e-06,4.674176946023385e-06,7.315138417579983e-06
91,91.0,0.9921049909754677,1.0067363430796876,7.039226540109037e-06,2.2840593936862913e-06,5.082213928536736e-06,1.3245699493935297e-06,1.0030096401226185,0.9945227077504869,1.0017466639367236,1.0030560029318485,1.0022883372609044,1.0010370365561363,0.993956533607888,0.9995719151235122,1.0029679859442058,0.9921049909754676,1.0044519420496243,0.993062777545686,0.992567731206918,1.0012273305382522,1.0000156337532111,1.0034292737297756,1.0009329530108,0.9989072164566238,1.0001800056096226,1.005410346346669,1.0002558048447123,1.0002917136142873,1.0016367842631342,1.005794563593456,1.0066974306839933,0.9995119592852446,0.9997178879335904,1.0030601080518846,0.9942282428971576,1.0033090784249405,6.320491994838497e-06,3.7220099914798874e-06,3.2927603313964553e-06,3.7580020811789726e-06,3.7205480792141903e-06,6.788885618666467e-06,4.4249035939750065e-06,6.7981798327227665e-06,4.173900033004364e-06,5.159597617730406e-06,4.826265041646481e-06,5.159285428604482e-06,4.442752948412365e-06,4.047544867603741e-06,2.2840593936862913e-06,6.928731020222449e-06,4.1908665390850555e-06,5.39898411003255e-06,4.2071338739634156e-06,6.9057221351748676e-06,4.370661914989868e-06,4.482222530882503e-06,6.210358270228531e-06,7.030228156938658e-06,7.039226540109037e-06,4.4058128839826316e-06,4.407154839094152e-06,6.8003441628036604e-06,4.279000773542964e-06,6.890783250891381e-06
92,92.0,0.9920907332356966,1.006741932523921,6.691686173314884e-06,2.1835971494094065e-06,4.810188942821151e-06,1.250259866105627e-06,1.003015929935381,0.9945693989498523,1.0017648457995931,1.0030772796784884,1.0023081980066624,1.0010564028759594,0.9940043967309325,0.9995942689221026,1.0029865280841097,0.9921366624496555,1.004462167842714,0.9930931581581124,0.9926109764494023,1.001247095509402,1.0000445572661623,1.0034409165273055,1.0009519790102661,0.9989638049889629,1.0002006227395503,1.0054213752556878,1.0002765478757032,1.0003092631259076,1.0016938497598247,1.0058082982182053,1.0067128579068814,0.9995374675703121,0.9997442420071286,1.003073917189472,0.9942811984682971,1.0033204568063927,5.949876622884984e-06,3.6217886940538904e-06,3.1123416776697817e-06,3.5303488516422887e-06,3.4746724115381077e-06,6.347678225652205e-06,4.291225528281303e-06,6.372303728276747e-06,3.849830446599897e-06,5.103349992184466e-06,4.438305064192886e-06,5.145718592270843e-06,4.322998569369074e-06,3.774308148754365e-06,2.1835971494094065e-06,6.4757069596418545e-06,3.9049095514890625e-06,5.227847422263788e-06,3.913526681075564e-06,6.498445211289568e-06,4.067397007750731e-06,4.1590230917687835e-06,6.032391433516745e-06,6.686381692791018e-06,6.691686173314884e-06,4.099204979193572e-06,4.101812395525363e-06,6.3309818732917425e-06,4.161608022925529e-06,6.436402086016021e-06
93,93.0,0.9920666151308458,1.0067342085948343,7.086819581703788e-06,2.1106192543629552e-06,4.740911671613423e-06,1.4495093723259224e-06,1.0030207680873113,0.9945372977219971,1.0017433916478813,1.0030564977382088,1.0022846396916245,1.0010650361833984,0.9939638226117522,0.9996026206538094,1.0029547452867997,0.9920774124415117,1.0044210215070122,0.9930353796012741,0.9925639349941464,1.0012280147644521,1.000030542344548,1.0034509186025147,1.0009338872768727,0.998935285949551,1.0001847248211189,1.0054379308264787,1.0002643364956756,1.0002995287982377,1.0016700492481836,1.0058282752205152,1.0067342085948343,0.9995300214336124,0.9997366173480249,1.0030852585876202,0.9942467070193843,1.0033302509627862,5.961877374058552e-06,3.5928037268144547e-06,2.830830293060574e-06,3.2238805273055866e-06,3.172279420214548e-06,6.524916444004726e-06,4.251241554560402e-06,6.5641538917434776e-06,3.50594613904645e-06,5.208883731304404e-06,4.044902241468933e-06,5.275169727050824e-06,4.296386431016874e-06,3.446855280739648e-06,2.1106192543629552e-06,6.647560212276643e-06,3.573589343246836e-06,5.149716478035294e-06,3.5907253211284907e-06,6.851660008748237e-06,3.737688682063314e-06,3.82129824076632e-06,5.98985153166263e-06,7.071498304648813e-06,7.086819581703788e-06,3.7727004753473026e-06,3.771706512163524e-06,6.390442885817285e-06,4.14470776903568e-06,6.616638765006177e-06
94,94.0,0.9920365409626883,1.0067133417492775,7.5919845270200795e-06,1.9851085640321817e-06,4.7730171423265e-06,1.6996873610890333e-06,1.0030066087379783,0.9945376233585331,1.001765657180792,1.0030722318025411,1.002302631703529,1.001050284939647,0.9939681622842104,0.9995919834646395,1.002966826323508,0.9920735426320508,1.004430237182156,0.993031625225598,0.992565595999879,1.00124888275275,1.0000315623609994,1.0034327407650072,1.0009560245572344,0.998947422924738,1.0002082734231812,1.0054254411798231,1.0002883376411116,1.0003244851164472,1.0016853486407704,1.005819082734968,1.0067251327013977,0.9995534146838947,0.9997602192617678,1.003069611577274,0.9942476577739755,1.0033117249177164,6.132818516091538e-06,3.7258651429664537e-06,2.5941326622776697e-06,2.9741835360778748e-06,2.9326523108482276e-06,6.88108741337133e-06,4.39813081082791e-06,6.919366846933605e-06,3.2337355040517686e-06,5.36259664245119e-06,3.6974832928658868e-06,5.404509415002384e-06,4.4651805077556675e-06,3.17408225457725e-06,1.9851085640321817e-06,6.964944617941396e-06,3.2991006883390527e-06,5.261240449513315e-06,3.3219679830479685e-06,7.32671452988088e-06,3.4576303367499025e-06,3.532377687035161e-06,6.200270334979944e-06,7.576273744895921e-06,7.5919845270200795e-06,3.487856210235859e-06,3.4840173119914858e-06,6.57627532747848e-06,4.285917575988581e-06,6.9430095245660625e-06
95,95.0,0.9920044150329965,1.0066897377369552,7.528029952925617e-06,1.898138858632039e-06,4.6784902127022986e-06,1.805848910849406e-06,1.0029700546732132,0.9945073485211204,1.0017789112831386,1.0030819128309603,1.0023163365475523,1.0010097335791819,0.9939312768997566,0.9995494961223418,1.0029831825603814,0.9920347939245241,1.0044458826551679,0.9929953662887362,0.9925297404971386,1.001262569385864,1.0000073764265858,1.0033864524905458,1.0009722523263058,0.998904581318823,1.0002245312261024,1.005373304955429,1.0003051694482195,1.0003405880078453,1.0016236265560972,1.0057602918141921,1.006665789668909,0.999573626528409,0.9997796186624591,1.0030304696195635,0.9942077809112971,1.0032656350017732,6.231243270410099e-06,3.838999638397918e-06,2.3651756700569446e-06,2.719122595782525e-06,2.6897774970208405e-06,6.914104800974802e-06,4.4755732262087945e-06,6.91257006032762e-06,2.976001588172065e-06,5.342476993792424e-06,3.4021190297280433e-06,5.372012901534286e-06,4.556355535811457e-06,2.900106487095481e-06,1.898138858632039e-06,6.998415091237027e-06,3.0146068616805322e-06,5.343104598825137e-06,3.035190343973338e-06,7.26924445467648e-06,3.1522585681634595e-06,3.2195696915298635e-06,6.331075172420088e-06,7.494567189318763e-06,7.528029952925617e-06,3.1783546676719567e-06,3.1738793110726316e-06,6.687474432920788e-06,4.357396684029651e-06,6.977761206678236e-06
96,96.0,0.9919741416435431,1.006676361130786,8.957249284506951e-06,2.0394108191375123e-06,4.8118254214325535e-06,2.3707213522499713e-06,1.0029445463944986,0.9944487226713439,1.001808148513035,1.0031119327137703,1.0023507902283952,1.0009842781082363,0.9938676721777152,0.9995242037056631,1.0030221847551113,0.9919745412184121,1.0044882167015023,0.9929363620056768,0.992467068153542,1.0012941352461293,0.99997858549043,1.0033471169834534,1.001006779556283,0.9988222801578318,1.0002617688753137,1.005322905662662,1.0003453998443006,1.000382008920415,1.0015275494842957,1.0057022523637453,1.0066070938051934,0.9996178261651746,0.999823620738611,1.00300346037892,0.9941426381337645,1.003226531698716,7.1943248206011254e-06,3.561540809879961e-06,2.152256966617233e-06,2.4737404029509274e-06,2.451657473947694e-06,7.819048309089636e-06,4.08257349827707e-06,7.73084023103287e-06,2.731487946044949e-06,4.837893788155591e-06,3.1562394285207946e-06,4.863859501286437e-06,4.149306153373273e-06,2.624674182158175e-06,2.0394108191375123e-06,8.228368723627445e-06,2.727948067211265e-06,4.944276953057152e-06,2.7461604770226227e-06,8.50063249457867e-06,2.855365269182697e-06,2.918988029748552e-06,5.864953946898411e-06,8.854150882939605e-06,8.957249284506951e-06,2.891971252130807e-06,2.8857896197792137e-06,7.909165455241748e-06,3.988438005972759e-06,8.212449850005447e-06
97,97.0,0.9919496250961012,1.0066861765036892,9.804232927227686e-06,2.146277581539719e-06,5.286887734153875e-06,2.360890106082818e-06,1.0030233739897383,0.9944535837983176,1.0018198496528008,1.003122016250886,1.0023613782591871,1.0010623363086721,0.9938727426525408,0.9996028010330877,1.0030308917198778,0.9919740761223989,1.0044936018150805,0.9929365531273691,0.9924712293237984,1.0013053107057919,1.0000099742782764,1.003421054300202,1.0010188580253825,0.9988327737690087,1.0002747000106282,1.0053980517190189,1.0003621289334437,1.0004028216778575,1.0015484828562062,1.0057800511123458,1.0066861765036892,0.9996349567513525,0.9998408872865414,1.003083127952238,0.9941464988486522,1.0033006000391116,7.598081324968239e-06,3.2560353285660574e-06,2.9162280071851506e-06,3.5281051315816264e-06,3.483442546828307e-06,8.178142730605692e-06,3.7190848482309835e-06,8.033628642992313e-06,4.083081157200243e-06,4.53846589363273e-06,4.910275621606598e-06,4.5706434714846584e-06,3.8010223794195376e-06,3.5038691911880203e-06,2.146277581539719e-06,8.87129164795912e-06,3.621186010123321e-06,4.527273798547827e-06,3.6020795975625927e-06,9.173347622885726e-06,3.6673307336531065e-06,3.710693149539752e-06,5.3838390074759425e-06,9.654175805044113e-06,9.804232927227686e-06,3.684211548745638e-06,3.678312384963099e-06,8.468994717959344e-06,3.6348692450983874e-06,8.858409970800713e-06
98,98.0,0.9919347696924434,1.0067272775049252,8.966520005203455e-06,2.051358528707151e-06,5.373453936832757e-06,1.8925070010232466e-06,1.0029997246842148,0.994411144628114,1.0018224081807037,1.00312318750848,1.0023618065612998,1.001036440064393,0.9938305309723108,0.9995776882232158,1.0030326973695396,0.9919347696924434,1.0044963400979812,0.9928983600435058,0.9924317012185732,1.0013028375402746,0.9999823916200125,1.0033900167938565,1.0010134191590978,0.998781356592407,1.0002683090163191,1.005360629367143,1.0003549031566337,1.0003930327297887,1.001492403148921,1.0057396448386609,1.006646826222519,0.9996312701019857,0.9998378574271204,1.0030594381305984,0.9941007455011373,1.0032694965118123,6.947729940808707e-06,3.1301907107514907e-06,3.620327823947342e-06,4.501812982190084e-06,4.437260156066904e-06,7.48851626876895e-06,3.5394314410460155e-06,7.369962520370268e-06,5.335836856053543e-06,4.290078802108199e-06,6.582519336929171e-06,4.3229468412320435e-06,3.590426951097409e-06,4.328310748290126e-06,2.051358528707151e-06,8.118186047634334e-06,4.46244538530572e-06,4.355387216361237e-06,4.402927935562382e-06,8.358471715162362e-06,4.423422968310129e-06,4.456575537540432e-06,5.144511417739708e-06,8.817099982623762e-06,8.966520005203455e-06,4.401315829880704e-06,4.394845177435079e-06,7.761139547962872e-06,3.503342158554822e-06,8.100717271338346e-06
99,99.0,0.991932251860704,1.0067882740891256,8.231287493368521e-06,1.8906657064196263e-06,4.992589065008121e-06,1.696381438156443e-06,1.0029528416384785,0.9944082182113698,1.0018424475840837,1.0031428169575454,1.0023825302706184,1.0009827209559192,0.9938279464309566,0.9995202080285223,1.0030645428741403,0.9919418623697774,1.004533326875798,0.9929065294498123,0.9924355397103538,1.001319022621118,0.9999665555232232,1.0033291587643165,1.001026050746103,0.998785461971819,1.0002796696444858,1.0052955086655317,1.0003638386790337,1.0004023214433342,1.0015047115140083,1.0056723374871472,1.0065790683383284,0.9996348533951478,0.9998421808574655,1.0030098598166974,0.9940964066131219,1.003208850234915,6.312579129381175e-06,3.039518479669055e-06,3.3633869970759225e-06,4.169059896797854e-06,4.129141329171248e-06,6.857325772163267e-06,3.4173262988928335e-06,6.765385393245355e-06,5.030146767219802e-06,4.148998328308879e-06,6.352063000654272e-06,4.1658807477968055e-06,3.4608164845255717e-06,4.000035679714675e-06,1.8906657064196263e-06,7.403660735375992e-06,4.122587059061145e-06,4.207040543906199e-06,4.0502616658399e-06,7.631098325945988e-06,4.053381184880269e-06,4.088145818352361e-06,4.9299315906328095e-06,8.077970694971984e-06,8.231287493368521e-06,4.004699781491056e-06,3.997049278490788e-06,7.094409238827945e-06,3.398990555968532e-06,7.384827972093744e-06
100,100.0,0.9919398365344609,1.0068529052872637,7.5194546748999135e-06,1.7159476397507063e-06,4.59100852682304e-06,1.5327799610255181e-06,1.0030260773961575,0.9944128906726336,1.001878230407562,1.0031723582849301,1.0024148066931844,1.0010524281629833,0.9938306849185766,0.999588141824822,1.0030985935443255,0.9919398365344608,1.0045640007018783,0.9929059892864037,0.9924393021162008,1.00135550846974,1.0000064943252474,1.0034020288484047,1.0010606731952874,0.998796579056423,1.0003149541296377,1.0053706956067683,1.0003996171731229,1.0004410995783246,1.0015215941769422,1.005747499974711,1.0066535242721437,0.9996686622438486,0.999876038045422,1.0030807897322511,0.9940996779195724,1.0032819772312815,5.729516249808209e-06,2.7755101286835393e-06,3.1204634580540215e-06,3.8389796098817495e-06,3.819528123338833e-06,6.236332951261198e-06,3.1517597144864093e-06,6.150150230870401e-06,4.692071086721278e-06,4.0360732931632035e-06,6.008326599719906e-06,4.0415929797021755e-06,3.2443684436116685e-06,3.6864318174823896e-06,1.7159476397507063e-06,6.73576072207287e-06,3.7980249178350787e-06,3.821548278171958e-06,3.727172298987061e-06,6.948986906268612e-06,3.7219096468322534e-06,3.7536442015013517e-06,4.4782550918147125e-06,7.370744969289852e-06,7.5194546748999135e-06,3.6667639250153577e-06,3.660458492327344e-06,6.456142846144902e-06,3.105683491902208e-06,6.71865301509199e-06
101,101.0,0.9919530626848547,1.0069049101303125,7.099304983588361e-06,1.604429427214011e-06,4.285501007902295e-06,1.4422961510911732e-06,1.003166241355621,0.9944205881902597,1.0019190589862712,1.0032137804188517,1.0024567617337232,1.0011958546813646,0.9938393871532281,0.9997310541326897,1.003141061222783,0.9919450270119778,1.0046053493486826,0.9929114887110816,0.992447387758806,1.0014040895559275,1.0000787804445939,1.003550130385648,1.0011093111179163,0.9988108893922922,1.0003640423498978,1.0055229103688832,1.0004509987421082,1.0004953206403309,1.0015369473694007,1.0059016112760801,1.0068070262147077,0.9997195615044717,0.9999269832611049,1.00322508884039,0.9941062744620658,1.0034303923968362,5.3306501195719315e-06,2.6001731965735797e-06,2.8644024739335667e-06,3.4890394511458265e-06,3.483523690556514e-06,5.8098075864961445e-06,2.9777620741494403e-06,5.730446129970895e-06,4.266673777202732e-06,3.870568419666348e-06,5.456542611798846e-06,3.854141146520689e-06,3.074075844472741e-06,3.375328505449882e-06,1.604429427214011e-06,6.32344210248726e-06,3.489501811730708e-06,3.5990055124798648e-06,3.4344667528201714e-06,6.534425292098196e-06,3.4392182531169567e-06,3.47162021702399e-06,4.3442114924605196e-06,6.961919629797731e-06,7.099304983588361e-06,3.4106644400477138e-06,3.402500222971807e-06,5.999960650189387e-06,2.9585439988456403e-06,6.308680422687385e-06
102,102.0,0.9919634769278303,1.006928027649246,7.239540017507192e-06,1.6193915797888695e-06,4.30826853115591e-06,1.4063566538629137e-06,1.003277130592177,0.9944507327104501,1.001954500378474,1.003248845794327,1.0024926232946978,1.0013102087258356,0.9938763408105574,0.9998464839127583,1.0031772225861315,0.9919818727551645,1.0046399121802219,0.9929496441179101,0.9924847927339036,1.0014448986762297,1.000146217336116,1.003667512633901,1.0011496296151505,0.9988506615548334,1.0004037039040983,1.005644759079478,1.0004932523038799,1.000542649264131,1.0015806310075657,1.0060225426217637,1.0069280276492463,0.9997618094809461,0.9999692146751934,1.0033393634880103,0.9941377787741824,1.0035479145599149,5.087836523775333e-06,2.845746308300469e-06,2.7224096728208714e-06,3.266477382067426e-06,3.3090391290734106e-06,5.5523136233591735e-06,3.312688093782552e-06,5.484140132610565e-06,4.047629976233794e-06,4.164537250357689e-06,5.133759945533422e-06,4.10297227358522e-06,3.397094047168154e-06,3.199883451166198e-06,1.6193915797888695e-06,6.204010635270038e-06,3.339672203318547e-06,4.1649927225240114e-06,3.3145740989315243e-06,6.552537288841219e-06,3.3496712019871258e-06,3.3871397777232716e-06,5.3292222828571566e-06,7.102524929393899e-06,7.239540017507192e-06,3.385244081527677e-06,3.370635389314972e-06,5.722771345526022e-06,3.3515966809126984e-06,6.1880038894188314e-06
103,103.0,0.9919616277905329,1.0069116528263349,7.307796918140401e-06,1.6119430406090487e-06,4.3368261483856246e-06,1.4267736860565988e-06,1.0032484913908377,0.9944358985606202,1.0019420023835994,1.0032356120465489,1.0024768246980191,1.0012740791764037,0.9938591705349773,0.9998077840231445,1.0031567479070227,0.991961627790533,1.004615059586213,0.9929295226993642,0.9924676461056031,1.0014266890159413,1.0001219520168716,1.0036303602066319,1.0011324550683927,0.9988434504614432,1.0003859885598987,1.0056122392424323,1.0004761305153058,1.0005251565390427,1.0015804135030657,1.0059885916880689,1.0068933720754163,0.9997429859586273,0.9999501566597412,1.003310209553389,0.9941218067974169,1.0035106394393223,5.09860599830124e-06,3.009370913169123e-06,2.613945596027633e-06,3.091956299085621e-06,3.176923433376551e-06,5.513535295270511e-06,3.5263933762013917e-06,5.45778838114668e-06,3.874802781398931e-06,4.307239998436098e-06,4.8651961847421535e-06,4.218956024732048e-06,3.596853442881531e-06,3.061700929434093e-06,1.6119430406090487e-06,6.138289689971832e-06,3.2240841431345736e-06,4.5808426000943804e-06,3.2314928985735135e-06,6.5559668885323625e-06,3.314857291206594e-06,3.3841665877892943e-06,5.969567513866512e-06,7.164743429259748e-06,7.307796918140401e-06,3.404410286712403e-06,3.3871732653652176e-06,5.689142244116812e-06,3.6035637470430958e-06,6.123475252949297e-06
104,104.0,0.9919423886141367,1.0068678044490378,6.889014414989673e-06,1.527303820840579e-06,4.119376698471128e-06,1.3753133844494478e-06,1.0032065372119576,0.9944255970886509,1.0019318942940094,1.0032253901710524,1.00246806158097,1.0012282293248669,0.9938574399928611,0.999763654326127,1.0031522943998308,0.991970197906738,1.0046173601616837,0.992936813698978,0.9924707665485558,1.0014119723317314,1.0000951180666207,1.0035768343465923,1.0011143403115754,0.9988247711249207,1.0003655841339003,1.0055516654885641,1.0004530205462308,1.000499029390302,1.00155712716312,1.005919187803531,1.0068213313762684,0.999717387929616,0.9999248893785982,1.003264543483782,0.9941154063426137,1.0034574019229123,4.980460117037451e-06,2.950201035224643e-06,2.4204741593345076e-06,2.842137188591306e-06,2.9286184158451087e-06,5.344767370479837e-06,3.4290869645523973e-06,5.299637304861985e-06,3.56025068188383e-06,4.146667006777671e-06,4.446794370555561e-06,4.048521267263844e-06,3.4754304776006253e-06,2.8200609132161263e-06,1.527303820840579e-06,5.825299912404738e-06,2.974705218634785e-06,4.473387995874527e-06,2.989629921267964e-06,6.1974953377533535e-06,3.0906946945044085e-06,3.179150682832998e-06,5.7511055113016946e-06,6.755718985662394e-06,6.889014414989673e-06,3.1882308797028854e-06,3.173481884936504e-06,5.515969127607921e-06,3.5431272697105286e-06,5.813878022883925e-06
105,105.0,0.9919179319959287,1.0068141572561105,6.748868497932167e-06,1.4644652342201913e-06,3.9192353940469866e-06,1.380459125616025e-06,1.0031771239453082,0.9943839066774938,1.0018916374975837,1.003185041500478,1.0024246249096946,1.0011971213522817,0.9938122645172847,0.9997321924647431,1.0031036156365363,0.9919179319959287,1.004565031122105,0.9928855569876083,0.9924235518124245,1.0013677238559433,1.0000543875618872,1.003545910854334,1.0010711485532287,0.9987757919525144,1.0003241023058806,1.0055266900238333,1.0004143395563034,1.000463843166349,1.0015057420440865,1.0058936742285207,1.0067963909437614,0.9996809935286377,0.9998872221696818,1.0032364466848964,0.994075984259588,1.0034265968542697,4.69696499347917e-06,2.899391492776759e-06,2.245765377754032e-06,2.6197738524060785e-06,2.702494716754625e-06,5.094883303791011e-06,3.3361499974822558e-06,5.086554082303909e-06,3.3330579748325992e-06,3.952298258996479e-06,4.168218750575819e-06,3.848817591880682e-06,3.3394817564242075e-06,2.5813733172009328e-06,1.4644652342201913e-06,5.642447073935957e-06,2.708146982924732e-06,4.357585687499426e-06,2.718432531576565e-06,6.077140070778191e-06,2.8062160118114123e-06,2.8856654617509423e-06,5.533554544116534e-06,6.633787817027124e-06,6.748868497932167e-06,2.893187630770697e-06,2.881842901830409e-06,5.203754182141037e-06,3.486986052707096e-06,5.6297556737285545e-06
106,106.0,0.9919016296048132,1.0067683859863092,6.7892853635347504e-06,1.4577665511797136e-06,3.796973757506958e-06,1.4244647571425735e-06,1.0030922546769192,0.9944016961068965,1.001854149030107,1.003144474257824,1.0023847173020441,1.001114318957173,0.993834684990137,0.9996523058498221,1.0030631229759286,0.9919385395843775,1.0045236947312193,0.9929067011002556,0.992446941060156,1.0013221806503776,1.000014920609353,1.0034568354618671,1.0010226693031385,0.9987927471471086,1.0002734886516005,1.0054403024364873,1.000362058066749,1.000409352224513,1.0015181948717145,1.0058062842971884,1.0067099363935523,0.999628747674103,0.9998347945299259,1.0031515131325002,0.994097576089594,1.0033376834750773,4.719337951299778e-06,2.6543824684965242e-06,2.239637444595149e-06,2.5286862875349216e-06,2.6281875014129506e-06,5.0901904912332495e-06,3.049806510642384e-06,5.0911312880698136e-06,3.296733754467582e-06,3.584633925661944e-06,4.072699601573723e-06,3.4874686967550075e-06,3.0329871669698466e-06,2.51571947682651e-06,1.4577665511797136e-06,5.685251958744e-06,2.596117472205454e-06,3.965705600909714e-06,2.6037153116305312e-06,6.156952700142444e-06,2.677542220706297e-06,2.7700513150282927e-06,5.0292640749517865e-06,6.691284967128222e-06,6.7892853635347504e-06,2.7299340501322913e-06,2.7230018670936875e-06,5.169854783040926e-06,3.1976078412064245e-06,5.674274082034808e-06
107,107.0,0.9918943501400509,1.0067481653783898,8.79599073488498e-06,1.9911981567645266e-06,4.397689970987815e-06,2.221997379969685e-06,1.0031339169838558,0.994392761973288,1.0018978326354795,1.0031945302956855,1.0024359743204558,1.0011603926786503,0.9938345258568828,0.9997011479875023,1.003122083539499,0.9919557999165666,1.0045932610571635,0.9929236582093897,0.9924516142415231,1.0013712662822636,1.0000408039739888,1.0034975941636952,1.0010742485510777,0.9987778242792098,1.0003277445824104,1.0054831832531679,1.0004196908138265,1.0004713805600483,1.0014995510582336,1.0058444759676932,1.0067481653783898,0.9996884963876145,0.9998938795032972,1.0031970547315305,0.9940889625426085,1.0033792637267698,6.6973668808040805e-06,2.4061341751583974e-06,2.4468782634250977e-06,2.648450540546881e-06,2.773265329328141e-06,7.010054975387294e-06,2.7652048629842454e-06,6.946009196075947e-06,3.4418095299670736e-06,3.2463944549851564e-06,4.115205110329865e-06,3.157794682504251e-06,2.7496076633127223e-06,2.762170073362153e-06,1.9911981567645266e-06,7.674832817224164e-06,2.80115824639795e-06,3.6135506941882934e-06,2.814796535757328e-06,8.2195407265438e-06,2.9038842065576034e-06,3.051346876643501e-06,4.601189069858841e-06,8.737560700947678e-06,8.79599073488498e-06,2.9134620708752455e-06,2.9112306849529448e-06,7.158207798998458e-06,2.896808756559139e-06,7.679595314308736e-06
108,108.0,0.9918938365584926,1.006764649930036,1.3076630012085749e-05,2.270825562609064e-06,5.74793722478104e-06,3.971199066720808e-06,1.0031118367616052,0.9943294564208643,1.0019072732853749,1.003206305292244,1.0024471326222408,1.0011398464085859,0.9937720763150624,0.9996825524104518,1.00313690808005,0.9918938365584925,1.0046054799944293,0.9928624575961554,0.9923898612239808,1.0013800804188342,1.0000071556155932,1.003464433214239,1.0010847911511065,0.9987095488232215,1.0003400143500025,1.0054456169424455,1.0004303088185476,1.0004844319797865,1.0014265448409974,1.0058036092105778,1.0067094905629008,0.9997032260843262,0.9999078848748341,1.003174740603926,0.9940211607166698,1.0033465862845088,1.048454663598755e-05,2.270825562609064e-06,2.7192670046238403e-06,2.8785285191918935e-06,3.0179299396074728e-06,1.0909605055482564e-05,2.6384333785597183e-06,1.0827923048337026e-05,3.6558026050617477e-06,3.0606584740967533e-06,4.22915384934229e-06,2.9919304583563754e-06,2.629245485545408e-06,3.1548793576931733e-06,3.1514741745482983e-06,1.1770361064453161e-05,3.1704867803678747e-06,3.4649140705822823e-06,3.183278244925429e-06,1.2554006939066648e-05,3.3226770394886747e-06,3.571211437131508e-06,4.411807989019142e-06,1.3054437821123058e-05,1.3076630012085749e-05,3.3086563616540168e-06,3.308857076831494e-06,1.1109042323126344e-05,2.716825007788053e-06,1.179472102674462e-05
109,109.0,0.9918980460652188,1.0068029131746432,1.4554456559028666e-05,2.1454464104390394e-06,6.150596795301317e-06,4.643035400206066e-06,1.0031441210509728,0.9943368431649618,1.001958703039532,1.0032646248227857,1.0025059543634454,1.0011742933266057,0.9937843646491195,0.9997160330318355,1.003201417633139,0.9919170109936251,1.0046760696965755,0.9928857589446384,0.9924045578235735,1.0014415845003153,1.0000444006992952,1.0035039093035247,1.0011510347246708,0.9987217122714861,1.0004099652300973,1.0054983367817283,1.0005048332555522,1.0005600092498053,1.0014403844420947,1.0058643522481379,1.0067716003983531,0.9997826391705033,0.9999863492601487,1.0032108064419918,0.9940320794382932,1.0033865350231133,1.1819999570593156e-05,2.1454464104390394e-06,2.7087354579323006e-06,2.8437044477652664e-06,2.980601073865748e-06,1.2289370415326272e-05,2.5203237480793606e-06,1.2224476468952763e-05,3.5677860684985037e-06,2.8964084891987327e-06,4.070640494690386e-06,2.8441712171368626e-06,2.516084053521888e-06,3.177406390484553e-06,3.6219945199275417e-06,1.3201533768961129e-05,3.1831825765537658e-06,3.3131572999771903e-06,3.189451764794625e-06,1.411045019172384e-05,3.351527409827287e-06,3.6498588841710138e-06,4.229660616392592e-06,1.454400072352014e-05,1.4554456559028666e-05,3.3321250799377682e-06,3.332650665855694e-06,1.2513329775572478e-05,2.553688023930778e-06,1.3231681692380147e-05
110,110.0,0.9919057928582334,1.0068415084045341,1.3564556500785477e-05,1.9539237081336763e-06,5.651574114817908e-06,4.304311597405238e-06,1.003200349785672,0.9943427994970944,1.002009272589367,1.0033192543061382,1.0025625855047242,1.0012378038404641,0.9937980164783373,0.999781813381248,1.003265780867727,0.9919404842768087,1.0047452907323495,0.9929085080732152,0.9924204239748208,1.0014998069009498,1.0000893991754787,1.003569861830945,1.0012096654745735,0.9987248246977084,1.000468794502899,1.0055651726386392,1.000562385282034,1.0006151475841385,1.0014405583333406,1.0059328265538359,1.006841508404534,0.9998439078025909,1.0000463606568335,1.0032719471277636,0.9940394511812682,1.0034527888372882,1.0845378113817892e-05,1.9539237081336763e-06,2.459103112506599e-06,2.5810106472924103e-06,2.702595150076793e-06,1.1282588847710133e-05,2.282457134414966e-06,1.1210283073378927e-05,3.2305601470627927e-06,2.628507304696954e-06,3.687234029234494e-06,2.5794384080257297e-06,2.2779621615029655e-06,2.8916930569160356e-06,3.3319392627001042e-06,1.2164245750115918e-05,2.9055274104643457e-06,3.0246806117863033e-06,2.918705479337749e-06,1.3053332300604488e-05,3.073768496805207e-06,3.3546275286921766e-06,3.876794320104145e-06,1.3527781030881658e-05,1.3564556500785477e-05,3.067483648169664e-06,3.066803609380452e-06,1.1497057079878229e-05,2.3179621262630072e-06,1.2189223393797917e-05
111,111.0,0.9919161053837713,1.0068635278434215,1.279872919479017e-05,1.9550743261447333e-06,5.369093313963195e-06,3.967232813059248e-06,1.0031823623088303,0.994357476949119,1.0020286579510411,1.00334031406396,1.0025873346872574,1.0012230152180182,0.993819118903995,0.9997683659341214,1.0032992255191442,0.9919745534236566,1.0047853881498108,0.9929443434139309,0.9924465853939608,1.0015195053956238,1.000092889345894,1.0035507776827757,1.0012280028307952,0.9987268889840654,1.0004854385352366,1.0055381641045231,1.0005748667210588,1.000623515028776,1.0014382592968127,1.00590261971249,1.0068129083254096,0.9998575004785787,1.0000591059349377,1.0032558442199926,0.9940512577408336,1.003434010385347,1.0045144257611685e-05,1.9550743261447333e-06,2.3873793414308765e-06,2.50013247098714e-06,2.630543498468067e-06,1.0503717912247522e-05,2.246561392691966e-06,1.0432540905304421e-05,3.140033616032672e-06,2.5950336558368986e-06,3.568085312373727e-06,2.544096514963333e-06,2.24510314046605e-06,2.835075495837394e-06,3.266822676017492e-06,1.1373873214970598e-05,2.8557832789567486e-06,3.008357468635549e-06,2.8684158180973062e-06,1.2186193546302672e-05,2.9995827504101566e-06,3.2429008017445815e-06,3.812292269036578e-06,1.2731812476661582e-05,1.279872919479017e-05,2.996602389353385e-06,3.0040109348986905e-06,1.0653588452794574e-05,2.25269950068009e-06,1.1392612805149214e-05
112,112.0,0.9919280120880672,1.0068702194405805,1.2639079786315142e-05,1.945232213418238e-06,5.438881015721489e-06,3.8831381276353646e-06,1.0032264724536986,0.9944181249066412,1.0019590277253982,1.0032621131449277,1.0025102882230361,1.001270970176854,0.9938829139230038,0.999819876879639,1.0032145877802687,0.9920276511685465,1.0046932824218038,0.9929972700175439,0.9925090347845157,1.0014388155759082,1.0001027887648668,1.0035995525983743,1.0011438492287348,0.9987868102808243,1.000396799634936,1.0055894323838515,1.0004821963787134,1.00052309957268,1.0015075939293379,1.0059578210059836,1.0068702194405805,0.9997659711861415,0.9999666081600456,1.0033032707395775,0.9941080664730736,1.0034827891093148,1.0046576162170921e-05,1.945232213418238e-06,2.5440731120986313e-06,2.6764597473323667e-06,2.818592846970514e-06,1.0473952767863509e-05,2.2174594967310894e-06,1.03626972917248e-05,3.3337422409457647e-06,2.562912578677839e-06,3.7528468588957782e-06,2.5118136568380826e-06,2.2203077818841807e-06,3.0911704192393636e-06,3.4208130324450423e-06,1.1399590833888722e-05,3.1412815258122624e-06,2.9718670178928858e-06,3.16610573692459e-06,1.2030336932476846e-05,3.2792131360761174e-06,3.494299175454911e-06,3.73096709148675e-06,1.2589415905421786e-05,1.2639079786315142e-05,3.2617874072637076e-06,3.284182737378545e-06,1.0595848202007018e-05,2.1930304337280407e-06,1.1410774342281243e-05
113,113.0,0.9919405414173561,1.006870676916917,1.231529729888913e-05,1.7660540345974969e-06,5.366682822227154e-06,3.7997915069586566e-06,1.0031656734301961,0.9944439499277896,1.001900462668868,1.0031959428213768,1.0024465078651756,1.0012064521021067,0.9939111196624439,0.9997559658627291,1.0031503383864546,0.9920571367129627,1.0046295265813392,0.9930249150258628,0.9925391289526498,1.0013712252186178,1.0000683381003341,1.0035376292859726,1.001070571215955,0.9988132846657981,1.000319719828166,1.0055298270851842,1.0004012073615114,1.0004354851841517,1.001536915715939,1.0059033450937294,1.0068175695974149,0.9996853321357444,0.9998862950843577,1.0032401529075765,0.9941332300197451,1.0034215167295533,9.915633878174638e-06,1.7660540345974969e-06,2.588214681405967e-06,2.7627494693414017e-06,2.9000608249218236e-06,1.0297294665623722e-05,2.0108485799041103e-06,1.0159202859972534e-05,3.4286120821169986e-06,2.349203627231075e-06,3.899388142469568e-06,2.303352027687022e-06,2.0185785340379758e-06,3.189144794346655e-06,3.3626465213248993e-06,1.1242703007677798e-05,3.273427046221529e-06,2.7087832121595504e-06,3.327235517210851e-06,1.1746207400104595e-05,3.4579664848001752e-06,3.692608640212897e-06,3.416217510291454e-06,1.228408403576334e-05,1.231529729888913e-05,3.4509531133573917e-06,3.472453021940328e-06,1.041973590666288e-05,1.992151150643241e-06,1.1249676597723583e-05
114,114.0,0.9919527218178724,1.0068872213542965,1.1261423774270706e-05,1.972070751478726e-06,5.044698232169116e-06,3.363693896101398e-06,1.0031745161087637,0.9944959461347831,1.0018502476753526,1.003148351129597,1.0023956215615129,1.0012236011042541,0.9939634581024936,0.9997727788510528,1.0030951792757776,0.9921016718141726,1.0045696558256485,0.9930665884653748,0.992591258416173,1.0013222024653123,1.000081830986308,1.0035679334971226,1.0010230910828963,0.9988782048274251,1.0002740093470115,1.0055871084492138,1.0003543851776278,1.0003890142185903,1.0016113206632786,1.005969985012515,1.0068872213542965,0.9996395938517618,0.9998396761756033,1.0032623007706336,0.9941827320155558,1.0034526471952254,9.008908659023474e-06,1.972070751478726e-06,2.4289286343423246e-06,2.6271324097293288e-06,2.7564746176772955e-06,9.353913448471192e-06,2.142253293567196e-06,9.230925884898662e-06,3.303517139507511e-06,2.418000235026713e-06,3.809997361591665e-06,2.369359448201298e-06,2.1287503594095323e-06,2.9824100972043638e-06,3.1293927369746075e-06,1.0257294095368887e-05,3.07351258754562e-06,2.9264601878796763e-06,3.1419138708333128e-06,1.0735372464652545e-05,3.275119307869529e-06,3.527631560019486e-06,3.6689534086139357e-06,1.124788202201624e-05,1.1261423774270706e-05,3.3030776881845098e-06,3.3126131106205064e-06,9.468766690568566e-06,2.218405705995455e-06,1.0260485413530657e-05
115,115.0,0.9919635817358515,1.006936035223644,1.0515423147277575e-05,2.171030820838896e-06,4.935343655983362e-06,2.9395709015533637e-06,1.0031365678846864,0.9945058902956991,1.001806920546406,1.003109669205736,1.0023507091282777,1.0011917153287089,0.9939722273279357,0.9997433633636319,1.0030479389436509,0.9921016756321671,1.0045181740063935,0.9930658112845038,0.9925961804982726,1.0012752673750336,1.0000562018751815,1.0035327096383073,1.0009782934488252,0.9988898173258968,1.0002327569312537,1.0055662041561704,1.0003110439423426,1.0003466922317947,1.0016260608481233,1.0059529649282455,1.0068705169652528,0.9995947013426049,0.9997949170419633,1.0032332045885315,0.9941905131400031,1.0034183710694633,8.238706881512646e-06,2.171030820838896e-06,2.5057762868037593e-06,2.785411697264679e-06,2.9061877444998856e-06,8.556518032724863e-06,2.2665525817032943e-06,8.437925642309664e-06,3.5178824231657865e-06,2.4529027995835463e-06,4.062442619440283e-06,2.402202640571764e-06,2.2261102419647014e-06,3.113659888726917e-06,2.974827550829115e-06,9.434366256957707e-06,3.268750522038227e-06,3.1163670899611404e-06,3.3970876975709707e-06,9.957321442718595e-06,3.5741019270918435e-06,3.850355992620144e-06,3.874680881610389e-06,1.0500534882791424e-05,1.0515423147277575e-05,3.7137417461731803e-06,3.698694037239583e-06,8.671020096981356e-06,2.4328991968965688e-06,9.436826909632335e-06
116,116.0,0.9919721496175272,1.0069955191911568,1.035601916917404e-05,1.982439493106418e-06,5.098609698019497e-06,2.74466826146221e-06,1.0032448487511905,0.9944821633784177,1.0018163021946516,1.0031176108041155,1.002358323709858,1.001297572246244,0.9939459587670173,0.9998490418606892,1.0030523616255018,0.9920730086643335,1.0045200383942896,0.9930377691708386,0.9925678437253063,1.0012828083440903,1.0000892712190967,1.003645558330388,1.0009836235663152,0.9988670533447691,1.0002387295973685,1.0056856570040384,1.0003186383721803,1.000353515570547,1.0016011332208234,1.0060797052450394,1.0069955191911568,0.999606421884436,0.999805017997492,1.0033436193741394,0.9941649937443398,1.0035312657278088,7.867092134042032e-06,1.982439493106418e-06,2.9588673567580055e-06,3.3824388537582654e-06,3.5245432045953933e-06,8.26708396318446e-06,2.0665418237408246e-06,8.189268810528413e-06,4.315337151119063e-06,2.273980085498666e-06,4.999788161477227e-06,2.225906530503739e-06,2.033289023558543e-06,3.7561538231076236e-06,2.998852189918353e-06,9.09185251456509e-06,3.992795092540851e-06,2.8324517185016887e-06,4.190640108099122e-06,9.702724211842994e-06,4.412259371913524e-06,4.671200859501849e-06,3.520984407224299e-06,1.0293997390107123e-05,1.035601916917404e-05,4.7200762996369404e-06,4.661685424225499e-06,8.350248168954706e-06,2.215020596251244e-06,9.104753003148924e-06
117,117.0,0.991977453909135,1.0070413456890337,1.0002749819820727e-05,1.812883352204141e-06,5.1143702092207075e-06,2.591238148140378e-06,1.0031979723640179,0.9944580913537914,1.0018460883487794,1.003147546455915,1.0023863655663017,1.0012438563553379,0.9939215268989783,0.999796588854645,1.00308382496988,0.9920530372021161,1.0045529454941422,0.9930182743491024,0.9925426073659853,1.00130943958097,1.0000666604019977,1.0035856646415733,1.001009426339094,0.9988353445556774,1.0002646674083298,1.005625317845209,1.000343848922147,1.0003794363707055,1.0015684170961512,1.0060174679241498,1.006931097495041,0.9996291848785805,0.9998277733484704,1.003293068678169,0.9941374599233945,1.0034722200041788,7.475155529548097e-06,1.812883352204141e-06,3.2426685595833887e-06,3.740070367272824e-06,3.933151553791924e-06,7.941328986562336e-06,1.931551016039416e-06,7.903728544217513e-06,4.911916654572855e-06,2.2625308728522605e-06,5.7430281251414775e-06,2.2279849008515146e-06,1.9374063337475462e-06,4.134510072578785e-06,2.998633370392673e-06,8.713562237390159e-06,4.374788519494986e-06,2.5630317453205115e-06,4.569299481906765e-06,9.328384235151176e-06,4.742596001537328e-06,4.92310848483637e-06,3.188210760474114e-06,9.915999876372603e-06,1.0002749819820727e-05,5.130644411008414e-06,5.041857881740055e-06,7.988519131484025e-06,2.019028644344996e-06,8.732776806382323e-06
118,118.0,0.9919785230569094,1.0070760560182068,9.328894731945812e-06,2.0243600458457423e-06,5.066479327539133e-06,2.2713938605646323e-06,1.0032578875690257,0.9944052530804824,1.0019194477402196,1.003227748634145,1.0024684814519247,1.0013066420904064,0.9938653004818992,0.9998576531265512,1.0031715962965202,0.9920001700447109,1.0046444654601334,0.9929641060783388,0.9924855289483364,1.001392345721127,1.000095399731089,1.003646195155377,1.0010968828679025,0.998776951545276,1.0003558333372975,1.005693597761171,1.0004417596500028,1.0004835013466766,1.0015135487612024,1.006091123588176,1.0070047025365703,0.9997312485884455,0.9999295538760433,1.0033551941757097,0.9940851506365485,1.0035335768100424,6.9382416161741314e-06,2.0243600458457423e-06,3.3477107866692904e-06,3.900073920002705e-06,4.08388844602848e-06,7.414414182031296e-06,2.2387116509675615e-06,7.422630696306845e-06,5.123717276009743e-06,2.581917925545595e-06,6.028298878860486e-06,2.5661226175491845e-06,2.281631065789481e-06,4.2840538060273775e-06,2.7767084026027412e-06,8.105507698944598e-06,4.53823281452893e-06,2.629048989933246e-06,4.764192967541815e-06,8.66205518440445e-06,4.961054999832505e-06,5.2258593916449936e-06,3.2784608011071476e-06,9.223460938667433e-06,9.328894731945812e-06,5.305565750048228e-06,5.233845725148989e-06,7.443962073440931e-06,2.156904085368887e-06,8.124852357205354e-06
119,119.0,0.9919743855070855,1.0071089086967926,8.814337887503813e-06,2.389262777104698e-06,5.342488467790048e-06,2.017702186406923e-06,1.0033407652415476,0.9943888859835149,1.002014709067952,1.0033338655231157,1.0025756259254082,1.001393680915099,0.99385114188234,0.9999416381352442,1.0032901438145063,0.991998198086495,1.004772690251198,0.9929604008160949,0.9924756509256432,1.0014973226032935,1.0001551748756146,1.003736029316632,1.0012031233699858,0.9987626902493069,1.0004637867499868,1.0057918336418774,1.0005546668189556,1.0006004654703757,1.0014996958400142,1.0061967939453504,1.0071099630382958,0.9998472969228197,1.0000454372320078,1.0034441819213102,0.9940721993941304,1.0036236729516101,6.628084363255992e-06,2.389262777104698e-06,3.791312515981432e-06,4.502858150860385e-06,4.594710545659058e-06,7.120576228745813e-06,2.6956758997768294e-06,7.150497067025557e-06,5.596326549943415e-06,2.946674585052252e-06,6.4791837735161235e-06,2.9214973650610524e-06,2.7623130278689234e-06,4.910578030615352e-06,2.606936142185513e-06,7.723486186838914e-06,5.290698798582364e-06,2.872683194572225e-06,5.644591696613841e-06,8.21232646086981e-06,5.993533572004905e-06,6.549714549612051e-06,3.5881187660250083e-06,8.708108570430887e-06,8.814337887503813e-06,6.257252100095695e-06,6.2140301419754864e-06,7.129112740170463e-06,2.4430879329207737e-06,7.737084412832681e-06
120,120.0,0.9919640697058973,1.007149162242906,8.359499467931365e-06,2.429994144919859e-06,5.615591869338561e-06,1.8447173491559244e-06,1.0033692855591798,0.9943493631437791,1.0020088239410205,1.0033285713123572,1.0025721763760316,1.0014238855318116,0.9938078441099543,0.999970280364071,1.003289415465607,0.9919526389285205,1.0047728117515273,0.9929143250602683,0.9924323531149287,1.0014940160580739,1.0001516151658374,1.003769445114309,1.0011985329865578,0.9987164979184047,1.00045988806296,1.0058293044012996,1.0005533033077934,1.000601288848727,1.0014579466936722,1.006236015548039,1.007149162242906,0.9998485307850641,1.0000457749555576,1.003473442462941,0.9940348654412624,1.0036576828400516,6.1770328449420154e-06,2.744730258634784e-06,4.420275574196511e-06,5.212575685681977e-06,5.277503033740297e-06,6.633296820056057e-06,3.0815798253631165e-06,6.6445146105637715e-06,6.273735014145446e-06,3.2177118503158384e-06,7.160632707607786e-06,3.1450654545466103e-06,3.1669401741230675e-06,5.643660011842006e-06,2.429994144919859e-06,7.179063253606115e-06,6.106316592744671e-06,3.3313986895091886e-06,6.5178304475351305e-06,7.740629167619991e-06,6.9759384340483925e-06,7.70504934899704e-06,4.188126799640193e-06,8.242159766833427e-06,8.359499467931365e-06,7.175176771206589e-06,7.151712126274503e-06,6.636659859452988e-06,2.740071230236455e-06,7.18887611384164e-06
121,121.0,0.9919466040995802,1.007201382846776,8.014625590350391e-06,2.2499589437295472e-06,5.658603221126514e-06,1.7408705881376998e-06,1.0033593193221158,0.9943443329445867,1.0019808972643978,1.0032946921570631,1.0025395090316407,1.001408594054416,0.9938026935333071,0.9999536610117468,1.0032583987578474,0.9919466040995801,1.004740961423413,0.9929092204920192,0.9924264729051546,1.0014569731650922,1.0001306038379996,1.003749656863072,1.0011592566620915,0.9987190262527994,1.000419864488342,1.005817750139748,1.0005123123470032,1.0005636217859895,1.001472161648237,1.0062278056957514,1.0071397513773925,0.9998033446104068,1.000000108291652,1.0034587042255558,0.9940330142068419,1.0036384717129276,5.7281737950391765e-06,2.963474544900205e-06,4.885594373947039e-06,5.562157622132924e-06,5.729786961606384e-06,6.085401295700505e-06,3.286673076107952e-06,6.082448107746728e-06,6.7462252828521074e-06,3.2709164048907476e-06,7.7005525833695e-06,3.163804566770202e-06,3.35100952900475e-06,6.085322039332145e-06,2.2499589437295472e-06,6.591989553221523e-06,6.4910696865864474e-06,3.687325066925742e-06,6.8223005875160984e-06,7.164329960476622e-06,7.314488629791334e-06,8.014625590350391e-06,4.675745679962225e-06,7.7090978456547e-06,7.853511334349312e-06,7.487719279802754e-06,7.481528715251809e-06,6.069501445531137e-06,2.906143426933276e-06,6.597220704312131e-06
122,122.0,0.9919215342256726,1.007251367387081,8.448758355405183e-06,2.1385208244952492e-06,5.6474947374123835e-06,1.8686209989077958e-06,1.0034471880280509,0.9943509868694898,1.002023249530666,1.0033427598459081,1.0025860326267508,1.0014945631256569,0.9938095108399253,1.0000360153650278,1.0033040369453297,0.9919577797504386,1.0047901980318623,0.9929209738978054,0.9924354783941428,1.0015152771252487,1.0001903405532893,1.0038562241265303,1.0012257826678705,0.9987411283396868,1.0004902519380308,1.005940539615705,1.0005880198523351,1.0006399112414652,1.0015011549281703,1.006357890585428,1.007271471668123,0.9998865796481421,1.0000814718295943,1.0035537553294909,0.9940394394531777,1.0037447279547274,6.0813708462154244e-06,2.785101427352132e-06,4.834394906409023e-06,5.396909288588844e-06,5.635057798911202e-06,6.3596151563944205e-06,3.081030583354398e-06,6.3548190231338005e-06,6.617444104766376e-06,3.0355923793329324e-06,7.5767486542918345e-06,2.932335758973841e-06,3.130053489164113e-06,5.983423803641255e-06,2.1385208244952492e-06,6.935765035826072e-06,6.3322126030060844e-06,3.469593763091347e-06,6.584896338696587e-06,7.649922459094025e-06,7.064892027799446e-06,7.699770956707156e-06,4.412494995030107e-06,8.343153993232136e-06,8.448758355405183e-06,7.2255447000865435e-06,7.225828700572011e-06,6.4239965132036074e-06,2.7232182754398286e-06,6.942375360156543e-06
123,123.0,0.9918904739869289,1.0072802204146127,9.029302917863976e-06,2.004882635082765e-06,5.47247329075126e-06,1.9625346580667407e-06,1.0034735964395751,0.9942775082063303,1.0020389523100706,1.0033579890808995,1.0026084863699756,1.0015176038775009,0.9937338580975335,1.0000548839946701,1.003340055564643,0.9919003957679807,1.0048378232648545,0.9928613929755885,0.9923657679632445,1.0015330298244656,1.0001738570077396,1.0038719946146137,1.0012472857927255,0.9986606240622302,1.0005138383499104,1.005952928521386,1.000614145692981,1.0006678919553122,1.001415975914035,1.0063667514801908,1.0072802204146127,0.9999166642756134,1.0001098545421452,1.0035772925024868,0.9939592364953626,1.0037603426729387,6.28460598414587e-06,2.601964985821048e-06,4.44352750621809e-06,4.95308688997532e-06,5.163876572158667e-06,6.564706316056227e-06,2.8825161438423088e-06,6.56608692104028e-06,6.074389820700283e-06,2.849503246788666e-06,6.959614787596749e-06,2.7539916734596653e-06,2.9463435422009156e-06,5.475009364457575e-06,2.004882635082765e-06,7.225580581916871e-06,5.790641852651734e-06,3.251400649059342e-06,6.01637287484495e-06,8.12387085731231e-06,6.447214348974884e-06,7.025282246687335e-06,4.110071456690585e-06,8.95010613158964e-06,9.029302917863976e-06,6.579652407820697e-06,6.581866687266163e-06,6.707281282089856e-06,2.5758014719270178e-06,7.235646566298011e-06
124,124.0,0.991855554377407,1.0072737624099708,8.582159004611153e-06,1.8798937844630408e-06,5.508535959703773e-06,1.851480896630399e-06,1.003351417727797,0.9942297690635813,1.0020052491556062,1.0033233459946855,1.002578256917757,1.0013967121598046,0.9936920252358266,0.999934460279685,1.0033186116613773,0.991871944372132,1.0048261212507434,0.9928306184482312,0.9923274195768162,1.0015021566575153,1.0001059321643015,1.0037465093900892,1.001217854481417,0.9986159735216783,1.0004825773727097,1.0058213044060407,1.000581633758512,1.00063647573058,1.001364727942355,1.0062315041062992,1.0071442807368283,0.9998796214064839,1.0000729590602115,1.0034536620609644,0.9939130899407771,1.003635034048019,5.960288605934354e-06,2.750743631122359e-06,4.6407715960947326e-06,5.202002001083906e-06,5.396324667876218e-06,6.2407398335686575e-06,3.0522331156664605e-06,6.22526825489492e-06,6.326743117497238e-06,2.9657738531333085e-06,7.189103929615547e-06,2.889316867309394e-06,3.136656370958718e-06,5.675298718994689e-06,1.8798937844630408e-06,6.821829418646175e-06,6.020012891951696e-06,3.4612288626141885e-06,6.291063049911318e-06,7.705434943728816e-06,6.791657081697704e-06,7.431234596123291e-06,4.2067757724692324e-06,8.51153018428323e-06,8.582159004611153e-06,6.975264630456422e-06,6.966862165711993e-06,6.362897219063169e-06,2.7599756518486954e-06,6.836994969782604e-06
125,125.0,0.9918189063911648,1.0072366775729924,9.76893031337557e-06,2.1382920626577386e-06,6.552486275593512e-06,2.4270622937754226e-06,1.0032296589021177,0.9941473302010077,1.0019637795651641,1.0032822332310705,1.0025370430401672,1.0012698590305134,0.9936093247374604,0.9998063559975326,1.003280152674146,0.9918000648004703,1.004792206823877,0.9927558660542103,0.9922480011321911,1.0014546187129245,1.0000131739428217,1.003614783402517,1.001173478913974,0.9985221637662925,1.0004378542302819,1.0056880917844049,1.0005390234287577,1.0005948457904925,1.0012643716179863,1.0060964713790588,1.0070095903308307,0.9998411498583003,1.0000331963229636,1.0033302922049014,0.993828691415512,1.0035030709780368,6.513463030153132e-06,2.9339757476713723e-06,6.03596683129691e-06,6.9307934643310575e-06,7.152856468521971e-06,6.849741038982146e-06,3.2423550198434026e-06,6.763522740518985e-06,8.422293463148147e-06,3.051488572923311e-06,9.552650283477869e-06,3.0029018631491597e-06,3.3135775289977575e-06,7.360781550830517e-06,2.1382920626577386e-06,7.373144055568428e-06,7.79714651078648e-06,3.6670085977511263e-06,8.17808356161683e-06,8.480102211382189e-06,8.917967961657416e-06,9.76893031337557e-06,4.29519648318234e-06,9.468666026942097e-06,9.506867044322036e-06,9.263291548192509e-06,9.238753652344523e-06,7.012064023861271e-06,2.933677752977955e-06,7.409028857341111e-06
126,126.0,0.9917826610222601,1.007178366033323,1.109601170267102e-05,2.3540728155246596e-06,7.256014850478522e-06,2.891563274839971e-06,1.0032026287194105,0.994094277440021,1.0019406765667835,1.003264583100799,1.0025203260609588,1.0012479516627233,0.9935572101157252,0.9997829709382727,1.003270270001431,0.9917532457944956,1.0047864379020377,0.9927089320306396,0.992200085838783,1.0014351032525046,0.9999782015114634,1.0035840380543086,1.0011531820582933,0.9984621109483376,1.00041563449947,1.0056513530529012,1.0005133328622684,1.0005661161404094,1.0011939369055205,1.0060526118970425,1.0069645513118417,0.9998143400566832,1.0000065320780651,1.0033058429731359,0.9937771184670673,1.003473152587349,7.087322314569405e-06,2.999295825477584e-06,6.835431613949349e-06,7.96411020081806e-06,8.212328608303785e-06,7.502074846907505e-06,3.303921082240878e-06,7.3337781187733e-06,9.745608051849528e-06,3.042879975379221e-06,1.109601170267102e-05,3.018506282640564e-06,3.3346867782927644e-06,8.348434690275546e-06,2.3540728155246596e-06,8.047789038095762e-06,8.801051513587127e-06,3.729575646171694e-06,9.2292474227694e-06,9.366076510935096e-06,1.0110853355696929e-05,1.1073967605594746e-05,4.241704230017522e-06,1.0521975391384943e-05,1.0537508857175674e-05,1.0569150913031786e-05,1.0529911919612838e-05,7.688646523168924e-06,2.952905096181896e-06,8.10161858325817e-06
127,127.0,0.9917489492647515,1.007108227920608,1.0301846427799927e-05,2.178744943817361e-06,6.861292068312423e-06,2.6555251087836442e-06,1.0030414975692863,0.9940835262125364,1.0018615372045447,1.0031853466670415,1.002437038981652,1.0010856585846257,0.9935501740262772,0.9996229973777251,1.003187679697103,0.9917489492647517,1.0047058966894273,0.9927040123197716,0.9921940709566284,1.0013435175910506,0.9998809767161343,1.0034085972924998,1.001062620989789,0.9984477891919074,1.0003225847136146,1.0054717951492644,1.0004165422314077,1.0004671410285748,1.001173838447614,1.0058647539013361,1.0067742367695725,0.9997134206290212,0.9999034994048365,1.0031427735035297,0.9937700178760867,1.0032975963954462,6.750110678069322e-06,2.983890550575026e-06,6.3103051844484825e-06,7.376427575254254e-06,7.610427076884504e-06,7.153056530139376e-06,3.295898242268608e-06,6.969305868286625e-06,9.042350365698001e-06,3.039462825149669e-06,1.0301846427799927e-05,3.0264395004007847e-06,3.3132856438858383e-06,7.745755067659887e-06,2.178744943817361e-06,7.686881947236896e-06,8.16216763223735e-06,3.690995850457045e-06,8.56250237466547e-06,8.993073221180055e-06,9.395076535617532e-06,1.0284190098156478e-05,4.083899549103282e-06,1.0118475349430159e-05,1.0124904534247713e-05,9.856779287766058e-06,9.816437460306954e-06,7.320484711720498e-06,2.899930250056927e-06,7.745656766852687e-06
128,128.0,0.9917194785093821,1.0070356633644937,1.0791559685153509e-05,2.2441244862865224e-06,6.666176800198039e-06,2.6956255749210207e-06,1.0029727771879546,0.9940803925248906,1.0018300714221815,1.0031526628579466,1.0024052081397512,1.0010223734035006,0.9935552355796631,0.9995620452107966,1.003160744338958,0.9917583755497362,1.0046791357648484,0.9927143095864772,0.9921995559797068,1.001307876032481,0.9998444261314244,1.0033371005805527,1.0010296544949806,0.9984533419384503,1.0002886507919388,1.0053995753443477,1.0003839237225394,1.000434064690286,1.0011862058235677,1.0057930601743326,1.0067023848667036,0.9996825742254045,0.9998720785087587,1.0030744985457618,0.9937706968078043,1.0032254601400397,6.825255733141737e-06,2.7419758262222267e-06,5.847185771513696e-06,6.853504559549515e-06,7.052554442479652e-06,7.133005297148517e-06,3.0292651575951657e-06,6.901276795550061e-06,8.339933669120778e-06,2.798581626183601e-06,9.505498788101115e-06,2.785183240612222e-06,3.046236995858957e-06,7.270075455477615e-06,2.2441244862865224e-06,7.936791280419255e-06,7.724925516094948e-06,3.3869010711980133e-06,8.126479841480953e-06,9.529553057600925e-06,8.937507385374039e-06,9.748811802713286e-06,3.7613368284965884e-06,1.0761776572623471e-05,1.0791559685153509e-05,9.446682215248708e-06,9.387641297281854e-06,7.4302803337767965e-06,2.651423633612222e-06,7.989975640025223e-06
129,129.0,0.9916942617336366,1.0069700724946256,1.162058225726436e-05,2.285337019630192e-06,6.715826374192911e-06,2.726198570705503e-06,1.0030229234194998,0.9941218730990221,1.0018443375762998,1.0031677449022796,1.002421449745923,1.00107363065936,0.9936035658028264,0.999613983307323,1.0031827090496315,0.9918173307465736,1.004706824489368,0.9927750167737447,0.9922526836129418,1.0013146909382593,0.9998707843475795,1.0033814620644936,1.0010382885946354,0.9984948240367084,1.0002959125649118,1.0054536505942928,1.0003902178848663,1.0004430164085252,1.0012340990147777,1.0058486932250963,1.0067586787423504,0.9996849121755234,0.9998746467802563,1.0031239294431051,0.993818110318013,1.0032694871609853,7.157448774712945e-06,2.9412355926970563e-06,5.4721776693680046e-06,6.415599748551722e-06,6.62763404026355e-06,7.343903533931761e-06,3.229869893770995e-06,7.023556778369326e-06,7.894939887666447e-06,2.801246900244878e-06,9.099356001738399e-06,2.8084594567669483e-06,3.163540726768918e-06,6.895760638062507e-06,2.285337019630192e-06,8.387882778751338e-06,7.415409132181727e-06,3.563748474748348e-06,7.841406548864147e-06,1.0253103724796381e-05,8.670280586079304e-06,9.451104588090977e-06,3.956367048605682e-06,1.1562973446341725e-05,1.162058225726436e-05,9.26349102200292e-06,9.161732231929932e-06,7.790940153917648e-06,2.9416649076186784e-06,8.43403766205055e-06
130,130.0,0.9916728883116851,1.006920855440649,1.1939876281038427e-05,2.4516791332393116e-06,6.755057435160258e-06,2.5742000382865006e-06,1.0031193802725684,0.9941500037318678,1.0018847058687055,1.0032163859346221,1.0024654258700134,1.0011747411342746,0.9936306988000738,0.9997145882275411,1.0032309178627894,0.9918447147082531,1.004756351718203,0.9928012233551577,0.9922800220704511,1.0013589071360538,0.999925400854979,1.003479463804797,1.0010848161907528,0.9985154156466187,1.000342953526718,1.0055520356931444,1.0004389942426999,1.0004911743857656,1.0012537010156717,1.0059455797360666,1.006857114805235,0.9997380954992412,0.9999280946270843,1.0032237834906756,0.9938517055764339,1.0033674086313153,7.651672376837022e-06,3.5642291594801585e-06,5.067704622061823e-06,5.928478822991546e-06,6.133751188331523e-06,7.782533195130132e-06,3.7931962592075934e-06,7.470254569648745e-06,7.353484178824367e-06,2.991490158212169e-06,8.570456127102745e-06,3.04139310212e-06,3.5894631930586866e-06,6.372103879241512e-06,2.4516791332393116e-06,8.807233964272918e-06,6.871577099391287e-06,4.111737154118044e-06,7.2830747376001905e-06,1.0618918807305185e-05,8.06687820177809e-06,8.790005622003563e-06,4.563781917012115e-06,1.1873236149742334e-05,1.1939876281038427e-05,8.66477415876661e-06,8.552940244347838e-06,8.247110867180215e-06,3.653364050997712e-06,8.84532383376587e-06
131,131.0,0.9916549476176977,1.0068974123322105,1.4537161971329427e-05,3.545224641158252e-06,7.599652388920152e-06,3.1146998107229663e-06,1.0031941460363927,0.9941353661945375,1.0019646055257463,1.00330682636284,1.0025563156624724,1.0012496662326402,0.9936178795205348,0.9997879013497144,1.0033344113912626,0.9918530649784018,1.00487152649673,0.9928064971972191,0.9922729074915247,1.0014447405343232,0.999964546349769,1.00354454421502,1.0011741145122646,0.9984844190479691,1.000434298982803,1.005605026240629,1.0005322942730552,1.0005867119166447,1.0012180707913654,1.0059863719211566,1.0068974123322108,0.9998305254443872,1.0000210019066837,1.0032975849628725,0.9938382197324851,1.0034321728887525,9.889290579496108e-06,4.628552556243401e-06,4.843522423782335e-06,5.623661946627203e-06,5.767239505840646e-06,1.0150034387829743e-05,4.748786140814603e-06,9.93953780045077e-06,6.79127626795407e-06,3.545224641158252e-06,7.84195817790406e-06,3.6734582221256594e-06,4.412503616376627e-06,6.04358499659125e-06,3.725378684645146e-06,1.134483871306218e-05,6.4469902905922475e-06,5.290402251945218e-06,6.8261978120351104e-06,1.3169959880137746e-05,7.516599487875673e-06,8.152732230748919e-06,5.966648169204355e-06,1.4469260585757464e-05,1.4537161971329427e-05,8.038909915872263e-06,7.951492909455758e-06,1.0517312418045431e-05,4.754391279080448e-06,1.138266380462243e-05
132,132.0,0.9916400290258445,1.006903668017466,1.6612161250676436e-05,4.346786132625802e-06,8.375985404674058e-06,3.668772335312144e-06,1.003208732072339,0.9940826684156093,1.0020112647973312,1.0033580820918735,1.0026075651088295,1.0012574875379794,0.9935657377711761,0.9997931386761569,1.0033927604584683,0.9918127368544375,1.004935385547329,0.9927664817976851,0.9922262395413499,1.001496365836846,0.9999665262662409,1.003552529812761,1.0012273483383514,0.9984253045120823,1.000488997153878,1.005604669730036,1.0005882694587742,1.000646417665408,1.0011527528596282,1.005980169593466,1.0068910028761742,0.9998837627484275,1.0000745559248387,1.0033085139048987,0.9937844163657545,1.0034399394332938,1.1541430649792899e-05,5.8128137103883625e-06,4.723410118602422e-06,5.393634368574657e-06,5.496725771162184e-06,1.1871528483088277e-05,5.874338978901338e-06,1.175495393693432e-05,6.326326619223499e-06,4.346786132625802e-06,7.197617021078808e-06,4.539608197439574e-06,5.395702386444737e-06,5.833815746038141e-06,4.949801227609283e-06,1.3284561788357542e-05,6.156593662527281e-06,6.776775323896923e-06,6.51822678894243e-06,1.5134589461891471e-05,7.143443474109836e-06,7.724089226133795e-06,7.809133490106555e-06,1.6535332905504883e-05,1.6612161250676436e-05,7.590101242207677e-06,7.5251841023536715e-06,1.2143602200184366e-05,5.954026720115052e-06,1.3313247155309378e-05
133,133.0,0.991627721910296,1.0069216462186144,2.020098279278945e-05,4.496468008569113e-06,9.484615112772616e-06,4.796894793616056e-06,1.003260859455015,0.994045601174961,1.0020288567917301,1.0033811489819118,1.0026278572190703,1.001303649522766,0.9935234689850079,0.9998354234461848,1.0034179039139484,0.9917763350654368,1.0049635997152262,0.9927294091379988,0.9921870813674607,1.001515504963667,0.999972144901646,1.0035994734310085,1.0012475887782062,0.9983750496954942,1.0005083470879141,1.0056428052074646,1.000606573999161,1.0006662346024362,1.0010922607878876,1.0060108285150613,1.0069216462186144,0.9999017109028251,1.0000930034953788,1.0033588516841128,0.9937487949651175,1.00348666455027,1.3947676265073302e-05,6.060588802614338e-06,5.128540259505938e-06,5.673664288321533e-06,5.8124149652287095e-06,1.4202651542211944e-05,6.067998378159998e-06,1.4072107952309266e-05,6.460466882138896e-06,4.496468008569113e-06,7.158540859374368e-06,4.694724366661067e-06,5.53293073975132e-06,6.314530326559059e-06,6.187605218086503e-06,1.6190115168748923e-05,6.580566489319413e-06,7.151878479415332e-06,6.977842832812789e-06,1.8198944437126202e-05,7.647659989516575e-06,8.24845170466041e-06,8.415307605520555e-06,2.000473582464201e-05,2.020098279278945e-05,8.13080870365945e-06,8.118440188433161e-06,1.4510134131787154e-05,6.151519541663545e-06,1.6200156638518095e-05
134,134.0,0.9916176156452214,1.0069322892828287,2.4372381161203165e-05,4.142614442778085e-06,1.0691048157769188e-05,6.3112638378956035e-06,1.0031485557328215,0.9939376456807864,1.0019635016286805,1.0033125841481507,1.002559738736303,1.0011840825086855,0.9934035726165784,0.9997131118789373,1.003350588626391,0.9916580628641022,1.004897922675781,0.9926095765841824,0.992068723877644,1.0014422287330564,0.9998579848914148,1.0034703134012442,1.001177029412258,0.9982364842525059,1.0004376167876685,1.0055060337366084,1.000536139953248,1.0005978242400806,1.0009327266156394,1.0058603782366817,1.0067704612089412,0.9998291164147205,1.0000216675047384,1.0032405554668735,0.9936323354159148,1.0033577571221057,1.7052905638887795e-05,5.643911495654925e-06,5.690147678850351e-06,6.1632171204649414e-06,6.3468711605594675e-06,1.716643150609592e-05,5.604430747425303e-06,1.6936009727835797e-05,6.8115963011625e-06,4.142614442778085e-06,7.361104808080793e-06,4.327546558834794e-06,5.101267650426374e-06,7.049181777498633e-06,7.355154620744608e-06,1.983283025804327e-05,7.232062890229554e-06,6.669345862186745e-06,7.671484720638807e-06,2.1946391449450457e-05,8.365698187363816e-06,8.983973854360289e-06,7.898293950235804e-06,2.406042369793352e-05,2.4372381161203165e-05,8.877129090405061e-06,8.925345075618015e-06,1.7603799194502065e-05,5.688707891467716e-06,1.985118621413722e-05
135,135.0,0.9916092996047917,1.0069341151831297,2.3878593228123655e-05,4.0408317945733755e-06,1.0371270446588182e-05,6.29395145533043e-06,1.0030471284816918,0.9939174587564871,1.0019115042695004,1.00325132537794,1.0024988440743507,1.0010732156602316,0.9933761022837714,0.9996001416458781,1.003282515525868,0.9916278349588008,1.0048271360382153,0.992579201273474,0.9920409476840333,1.0013784968180202,0.9997884128940738,1.0033616000922398,1.0011135106884623,0.9981969645266987,1.0003709625494115,1.00538851669312,1.00046827884564,1.0005291442517326,1.0008848910129455,1.0057344175330056,1.0066435460790824,0.9997568999009783,0.9999500600121679,1.0031327277149815,0.9936078836756088,1.0032481644460982,1.6889915478801382e-05,5.23908445614353e-06,5.479827728081953e-06,5.9139809006421545e-06,6.082543023122329e-06,1.6878464709531517e-05,5.253978963296785e-06,1.6612204961045392e-05,6.4391246941088055e-06,4.0408317945733755e-06,6.927002282652824e-06,4.22757378791298e-06,4.840645983886185e-06,6.8200750901507805e-06,7.158078489544748e-06,1.9594381515851506e-05,6.942208646027777e-06,6.165738036240031e-06,7.368408798272706e-06,2.157866812592692e-05,8.002180936668386e-06,8.57317462187693e-06,7.326196520165017e-06,2.356869248534889e-05,2.3878593228123655e-05,8.472446600411076e-06,8.532387716111072e-06,1.738750510296126e-05,5.31893281874005e-06,1.962526590142546e-05
136,136.0,0.9916023631631764,1.0069300357990014,2.2470864606947066e-05,4.135614046642356e-06,9.815876246836583e-06,5.950858736001484e-06,1.0030866663779492,0.9938903678401689,1.0019299389325513,1.0032706815276535,1.0025182947351372,1.0011111880791292,0.9933472077014426,0.999636724527334,1.0033010783596799,0.9916063119067129,1.0048458202275594,0.9925583979329088,0.9920169476557605,1.0014009850933099,0.9997964217632781,1.0034098670677631,1.0011417128961428,0.9981484036440869,1.0004014962385934,1.0054499381815103,1.0005058859156002,1.0005687076498788,1.0008344847948045,1.005800213633736,1.006711054215706,0.9998011292758456,0.9999936312222134,1.0031747969114297,0.9935782723057802,1.0032964419769352,1.6107724844954763e-05,4.985849456797546e-06,5.0850774767335744e-06,5.53814605787322e-06,5.657182801563588e-06,1.6197862048367552e-05,5.0854821228245425e-06,1.5960505469155755e-05,6.031463165321021e-06,4.135614046642356e-06,6.5087331929858356e-06,4.319763097476607e-06,4.769368904598508e-06,6.320567848817637e-06,6.7309402142694266e-06,1.852973263748105e-05,6.445987302566785e-06,5.795012277394705e-06,6.835531857088269e-06,2.038360109326723e-05,7.421809821612627e-06,7.933388442559953e-06,6.90721926876095e-06,2.2162207886242345e-05,2.2470864606947066e-05,7.883169342952715e-06,7.939668433400866e-06,1.6610776465328894e-05,5.169380222385011e-06,1.85536569987271e-05
137,137.0,0.9915963956945459,1.0069229630099277,2.1655289320469128e-05,3.977445630053252e-06,9.904960898056213e-06,5.80546675095278e-06,1.0031871695743286,0.9938743574740717,1.001965678723686,1.003316892358384,1.0025596854687129,1.0012159179877196,0.9933308868156662,0.9997409706196085,1.003345265137726,0.9915963956945459,1.004889474186746,0.9925459082102381,0.9920041754854828,1.001440903674147,0.9998358169194089,1.0035127800119208,1.0011817951589648,0.9981157845990792,1.0004422908131008,1.0055461683125508,1.0005500490682586,1.0006133257547305,1.0007959463285958,1.0058930367907755,1.0068041165321615,0.9998462330817582,1.0000380712187025,1.003281920340298,0.9935627025967029,1.0033992526036057,1.6377226676062756e-05,4.647390001190034e-06,5.450823777569928e-06,6.146385581642871e-06,6.2039132743176565e-06,1.6592821546739197e-05,4.753988991339025e-06,1.6349338260152136e-05,6.878719476769917e-06,3.977445630053252e-06,7.614027098426547e-06,4.127471203811355e-06,4.487282927095566e-06,6.6703159521217895e-06,6.6235974957719345e-06,1.837093991979787e-05,6.883885673443301e-06,5.370414906681572e-06,7.2702682045331945e-06,1.9932346845091756e-05,7.854246240796482e-06,8.3597393568119e-06,6.4008345510736125e-06,2.1347436157904038e-05,2.1655289320469128e-05,8.298552938273452e-06,8.361128094956515e-06,1.6887570141051296e-05,4.873703294924424e-06,1.8381723402813816e-05
138,138.0,0.9915910602012251,1.0069158086953918,2.0083723384770386e-05,3.7359049045856357e-06,9.993213538675199e-06,5.295494886648073e-06,1.0032744200086732,0.9939658270266918,1.0020153198369797,1.003376979190804,1.0026150108866472,1.0013068327721026,0.9934270171636593,0.9998297500944439,1.0034038218686665,0.9916988998287848,1.0049481175445043,0.9926473487709419,0.992103267129147,1.0014947060142345,0.9999177977751929,1.003610591604065,1.0012337397553306,0.9982097643781902,1.0004948500110613,1.005648995675084,1.000605655656999,1.0006680344927803,1.0008945832657266,1.0060015357529635,1.0069158086953918,0.9999067067288757,1.0000971334797788,1.003375633650141,0.9936658303515665,1.0034965993979938,1.6013739122722794e-05,4.443788826943306e-06,6.1671184133637765e-06,7.146950151318225e-06,7.176429816587303e-06,1.619736871692276e-05,4.5276214208574555e-06,1.5925020047397188e-05,8.258665251220359e-06,3.7359049045856357e-06,9.368985523675521e-06,3.863582293472308e-06,4.229596268446965e-06,7.465089455667463e-06,6.3096960101864434e-06,1.756496015256261e-05,7.781726608275455e-06,5.2584384863245775e-06,8.198416337720222e-06,1.8736366490744916e-05,8.802372947541039e-06,9.373108164042555e-06,6.295288024675361e-06,1.9805094816888323e-05,2.0083723384770386e-05,9.166461210510321e-06,9.240537407061695e-06,1.6447218239327384e-05,4.647454535185e-06,1.756568313125868e-05
139,139.0,0.9915863141981587,1.0069106298801966,1.8313288186049625e-05,3.656969553947795e-06,9.672085590498518e-06,4.69919436193025e-06,1.003249041668672,0.9940099005628205,1.0020424092533768,1.0034134322904338,1.0026484716325927,1.0012823295103939,0.9934724422106052,0.9998030763269484,1.0034404194968736,0.9917506183034026,1.0049834631669334,0.9926995333784234,0.9921522098487671,1.001526197179579,0.9999339606053491,1.0035861593910358,1.0012646441838897,0.9982507851945127,1.0005246780209673,1.005620702842417,1.0006356827892213,1.0007003238417733,1.0009356590050085,1.0059687812939657,1.006884361432919,0.9999354778015098,1.0001257440588762,1.0033524398574396,0.993719071201465,1.0034720932217902,1.5106639872887658e-05,4.513424610099558e-06,6.248467962969808e-06,7.329308709723649e-06,7.326392516424809e-06,1.5136002534029163e-05,4.622373161243345e-06,1.4818307127499793e-05,8.57430118157728e-06,3.656969553947795e-06,9.815294999864914e-06,3.7842531991810546e-06,4.237007322297138e-06,7.548607585362729e-06,5.760104130416155e-06,1.6340121862734364e-05,7.89821406895519e-06,5.564538363670412e-06,8.305668554688641e-06,1.721267646675406e-05,8.881212799479845e-06,9.494795645654603e-06,6.76161721585349e-06,1.806227115774968e-05,1.8313288186049625e-05,9.159328649537521e-06,9.239290723018966e-06,1.5434710443784096e-05,4.682443604991272e-06,1.6334935504508887e-05
140,140.0,0.9915821888284455,1.0069060641704188,1.831765648061026e-05,5.017131564523874e-06,9.933037915748938e-06,4.267273743879654e-06,1.003228206041257,0.9939482532987228,1.0020245653519326,1.003396564739842,1.0026304715384582,1.0012516484887413,0.9934047689374905,0.9997696300488392,1.0034224229446955,0.9916850781255323,1.0049628522359764,0.9926330166618506,0.9920897718104285,1.0015059308124465,0.999890497517327,1.0035512524265868,1.0012435830294713,0.9981685312847074,1.0005005521197423,1.005570089525719,1.0006106057645519,1.0006749458831425,1.0008385473517678,1.0059053143805343,1.0068198443278358,0.9999068218863777,1.0000993261228315,1.003326279638309,0.9936538348076696,1.003437710026885,1.4745761938037508e-05,5.68611288742107e-06,6.032229084096922e-06,7.081969851772676e-06,7.059155281807896e-06,1.4842902691904521e-05,6.134723723464428e-06,1.4582057362240741e-05,8.236776583917046e-06,5.017131564523874e-06,9.39577622579256e-06,5.182498068558278e-06,5.652009912034082e-06,7.299160701836834e-06,6.248316728564138e-06,1.6099211396098776e-05,7.600619920499268e-06,7.714347238493568e-06,7.969876896622917e-06,1.700272122274901e-05,8.486042851137411e-06,9.039918044220799e-06,9.715523973546905e-06,1.807318318741027e-05,1.831765648061026e-05,8.7516290179291e-06,8.815357947370267e-06,1.5118222954798016e-05,6.001747762226852e-06,1.608849597278222e-05
141,141.0,0.9915787152351854,1.0068998943174525,2.0747867213049743e-05,6.079384455900952e-06,1.091284560409946e-05,4.643200330488028e-06,1.0032718714350128,0.9939317446607976,1.0020574804605231,1.0034311313455018,1.002664318776506,1.0012872350977122,0.9933860073048332,0.999803149795923,1.0034550909832867,0.9916734117227485,1.0049976883567238,0.9926222279585348,0.9920735983690132,1.0015381260113048,0.9999072377328457,1.00358863513499,1.0012752847029842,0.9981379568837958,1.00053202245268,1.0055959123251115,1.0006438242255544,1.0007097094487694,1.000789835649123,1.0059231211204676,1.0068370149436265,0.999940356217457,1.0001326396126293,1.003366109420333,0.993636852068558,1.003474586089631,1.547405231073933e-05,6.821267285944388e-06,6.079384455900952e-06,7.1494898665304055e-06,7.130801867706135e-06,1.6017391949102334e-05,7.667494708357195e-06,1.594462265385484e-05,8.245877994714367e-06,6.5341848689956294e-06,9.286234395220963e-06,6.73634187594896e-06,7.140449327483096e-06,7.465724693719494e-06,7.631592901532754e-06,1.7353152135124216e-05,7.68717257840487e-06,9.96215364118937e-06,8.068612690620093e-06,1.8729130637050507e-05,8.550548184844238e-06,9.021954455297121e-06,1.281016148551213e-05,2.0473516415103055e-05,2.0747867213049743e-05,8.893160361396657e-06,8.919889923565602e-06,1.6121329438686597e-05,7.3604383617221875e-06,1.7361369445666427e-05
142,142.0,0.9915759245614767,1.006889903072693,2.1320365061240636e-05,5.904682081392979e-06,1.0954771293465913e-05,4.824598438465801e-06,1.003294366374856,0.9938723837120504,1.0020489107168267,1.0034213204742892,1.0026514709110013,1.0012946912906497,0.9933147753500137,0.999803718160619,1.0034383594219538,0.9916050076299557,1.0049790306312059,0.9925539901976017,0.9920033903005442,1.0015261020378727,0.9998832452847729,1.0036047756070212,1.0012649658013226,0.9980635976717253,1.0005229350497822,1.005607613612746,1.000634427254631,1.000700224255772,1.000708627328052,1.0059315193759457,1.0068459491462496,0.9999318915683549,1.000123915804581,1.003384926963908,0.9935718370148133,1.0034905842726927,1.545906590059576e-05,6.69353398301166e-06,5.904682081392979e-06,6.992049699927389e-06,6.972416573159094e-06,1.6254616019023803e-05,7.644426828702714e-06,1.6281659260567953e-05,8.066559912871981e-06,6.569674897307795e-06,9.029454457232347e-06,6.758776898785429e-06,7.112523425892574e-06,7.338734019564281e-06,7.923445039494222e-06,1.7481621806546578e-05,7.518048705349588e-06,1.0296200783429938e-05,7.908741646515048e-06,1.9060402003736323e-05,8.367726568295335e-06,8.794890947587957e-06,1.326695139157772e-05,2.103481431191572e-05,2.1320365061240636e-05,8.765290669242322e-06,8.771895067790538e-06,1.624538670598702e-05,7.299613321375929e-06,1.7509570815856748e-05
143,143.0,0.9915738479504195,1.0068738731875355,2.0083281780012857e-05,5.443234318904354e-06,1.0357655710843091e-05,4.655721681881581e-06,1.0033272863790639,0.9938381824656649,1.0019893552626493,1.0033540690168423,1.0025863151362195,1.001322947958806,0.9932774259123727,0.9998297696079073,1.0033697888928548,0.9915738479504195,1.0049120089234709,0.9925217752400943,0.9919673450323401,1.001462668392178,0.9998646639990277,1.0036444289608635,1.001197616631958,0.9980180485523388,1.0004526666611977,1.0056395584760478,1.0005626176296833,1.000625955116455,1.0006545654998507,1.0059607000815978,1.0068738731875355,0.9998585826384938,1.000051162786918,1.0034174111363454,0.9935293801877694,1.0035297977508835,1.4819733002642614e-05,6.336294892171314e-06,5.443234318904354e-06,6.493588592727762e-06,6.442089101203809e-06,1.55853508795099e-05,7.258290780950603e-06,1.5591846680111405e-05,7.448429331711964e-06,6.181610757198626e-06,8.315704047007445e-06,6.359982770796483e-06,6.704227695333292e-06,6.765604582038541e-06,7.309906150148747e-06,1.6712820510702613e-05,6.9404597582097895e-06,1.0151638979299954e-05,7.3021559017549445e-06,1.808425394033457e-05,7.7658496003062e-06,8.164859995554411e-06,1.3034490579289461e-05,1.9811927763409724e-05,2.0083281780012857e-05,8.156056563777455e-06,8.155001989265026e-06,1.5643982153684718e-05,6.932210030771072e-06,1.6734788196463043e-05
144,144.0,0.9915714971231689,1.0068514848593337,2.0706448850270192e-05,5.339489819158458e-06,1.0525669447830058e-05,4.954050062863324e-06,1.0033250686428117,0.9938664162938676,1.0019508371250854,1.0033145855780348,1.0025420114312162,1.0013148934136682,0.9932961864159686,0.999819164311955,1.0033206846696432,0.9915868985486128,1.0048581787846698,0.9925363804857696,0.9919847411152711,1.0014148644343845,0.9998486487189903,1.003631448190675,1.0011472981453844,0.9980295977803274,1.0004012698906626,1.0056232755433931,1.0005109065141287,1.0005729025774346,1.000659105356157,1.0059387500627037,1.0068510582272574,0.999805441745817,0.9999977903599652,1.0034135687638766,0.993552271290542,1.0035171865648997,1.5464649862568597e-05,6.372218990350324e-06,5.339489819158458e-06,6.5116215686700445e-06,6.354522862747641e-06,1.6288013575559192e-05,7.273787519326798e-06,1.6217011317218817e-05,7.323305350771996e-06,6.396108070905087e-06,8.101858687844458e-06,6.538920670228271e-06,6.813919156410521e-06,6.619603502944953e-06,7.408850501019057e-06,1.749466967999065e-05,6.78008704254901e-06,9.948292442783425e-06,7.126267584862048e-06,1.875761358800766e-05,7.645141006769041e-06,8.008986962988028e-06,1.2670368025357279e-05,2.0367721376118213e-05,2.0706448850270192e-05,8.091140189310514e-06,8.062346004963134e-06,1.650494052833426e-05,7.082761705426459e-06,1.749941699144772e-05
145,145.0,0.9915638061131051,1.0068300080692787,2.050791785946074e-05,5.336990955603114e-06,1.0565568163626227e-05,4.776894096230782e-06,1.0032333062168557,0.9938515580397346,1.0019510058435537,1.0033137625575568,1.002540414556581,1.0012193883448879,0.9932745967756159,0.9997202160875638,1.003319576287864,0.9915638061131051,1.0048540759643991,0.9925131854853821,0.991963496694115,1.0014081606650123,0.9998019363601772,1.0035293822063447,1.0011448302686776,0.9980057063045447,1.000399297773529,1.005523803593113,1.0005101983675841,1.0005691793309202,1.0006292056442545,1.005842579651438,1.0067558196873252,0.9998087025549827,1.0000010476735186,1.0033180704578035,0.9935372991980659,1.003414657358396,1.523501235775235e-05,6.7451613236559e-06,5.336990955603114e-06,6.6831549899237275e-06,6.413196133329572e-06,1.6078106921414476e-05,7.648368337298442e-06,1.595190857799157e-05,7.3792299682660944e-06,7.119589091135626e-06,8.068855037223917e-06,7.21711582484405e-06,7.367575923624829e-06,6.607800940038683e-06,7.606672766509495e-06,1.7338475090172236e-05,6.73187051482805e-06,9.833588436970502e-06,7.0495454557243295e-06,1.855876617783874e-05,7.5927451399026175e-06,7.935052953729361e-06,1.232763834244708e-05,2.011289011138059e-05,2.050791785946074e-05,8.074129003150202e-06,8.020039074351456e-06,1.6373011499106897e-05,7.722489698244601e-06,1.7330146402867577e-05
146,146.0,0.991547887895398,1.0068186102445198,1.8872697044809772e-05,5.019570287683429e-06,9.896923945427902e-06,4.239499363054327e-06,1.003169968996812,0.9938924919448741,1.0019276083552127,1.003288708316302,1.0025132233572356,1.0011563365951628,0.9933143193412053,0.9996548823008676,1.003290394812262,0.9916015215155375,1.0048232693925219,0.9925495346567196,0.9920008091414744,1.0013781374623858,0.9997854422633402,1.0034669851637203,1.0011137296042851,0.9980584051151897,1.0003670977677726,1.0054792881343662,1.000477128443012,1.000533437384759,1.0006810033765299,1.0058088881955243,1.0067232052637651,0.9997775231405691,0.9999696100313661,1.00325546293637,0.9935840855147295,1.0033525302764503,1.3823876727017173e-05,6.651758124693745e-06,5.019570287683429e-06,6.366553286904877e-06,6.070388060674761e-06,1.4624394579662817e-05,7.53679021024282e-06,1.4519416559568097e-05,6.988531565786588e-06,7.1469101690314114e-06,7.59894326622943e-06,7.239623976878602e-06,7.301893980789153e-06,6.22281492342849e-06,7.133700229171106e-06,1.578787243141651e-05,6.326981652015484e-06,9.571361674774392e-06,6.610681434373175e-06,1.698675317118739e-05,7.118996173940234e-06,7.447630621571e-06,1.2003033927273732e-05,1.850662858670385e-05,1.8872697044809772e-05,7.5655287757593105e-06,7.5068193511684955e-06,1.4879203898031171e-05,7.700950808113141e-06,1.57774128639369e-05
147,147.0,0.9915336489001555,1.0068264588122064,1.7370735295642212e-05,4.6298480226847855e-06,9.131471056195897e-06,3.882094123481586e-06,1.0032444928799251,0.993898952107562,1.0019771866426062,1.0033421473597237,1.0025666089077345,1.0012343830306167,0.993315981875769,0.9997295456530446,1.0033395698695367,0.9915957159873131,1.004866524713659,0.9925430122753892,0.9920009045849558,1.00143731395444,0.9998381757671483,1.0035524630332227,1.0011750147589367,0.9980709632194844,1.0004307857537351,1.0055727522998437,1.0005467954865428,1.000605861207196,1.0006956169803025,1.0059110176607555,1.0068264588122064,0.9998525398669122,1.0000440670990989,1.0033349989764269,0.9935911565297553,1.0034378321097055,1.2653340436136598e-05,6.212369538176114e-06,4.6298480226847855e-06,5.869576465560515e-06,5.590731130251984e-06,1.334736070933254e-05,7.069317385296981e-06,1.32551543024289e-05,6.41787840145008e-06,6.637470864722995e-06,6.976424535039323e-06,6.72586443144949e-06,6.784804108565741e-06,5.714127870977484e-06,6.524650016545194e-06,1.4418429916924705e-05,5.804391484773281e-06,9.185419556507777e-06,6.057204409897518e-06,1.5549934103621292e-05,6.525819506190172e-06,6.831683742291927e-06,1.1795447564334077e-05,1.703693082725419e-05,1.7370735295642212e-05,6.930700904090227e-06,6.876648003954347e-06,1.3588466411213782e-05,7.158224792258911e-06,1.4405176948303717e-05
148,148.0,0.9915341939212197,1.006859595236588,1.572246401821255e-05,4.277293950921797e-06,8.51613314222546e-06,3.4953001154523574e-06,1.0032189812494599,0.9938195683869914,1.002024451215644,1.003391687607453,1.0026183142912206,1.001212062587737,0.9932434402024046,0.9997055017096171,1.0034005624695688,0.9915341939212197,1.004932938572638,0.9924802328510095,0.9919334353590359,1.0014884002831803,0.9998250628488501,1.0035299915928724,1.001222894670953,0.998000159434819,1.0004743739216573,1.0055470233627652,1.0005895229572426,1.000645750270772,1.0006336847654662,1.0058915001866775,1.0068077698516535,0.999895180261358,1.000087589018677,1.0033120624597092,0.9935120946075742,1.0034153155686003,1.167817093933293e-05,6.096758543884578e-06,4.277293950921797e-06,5.419217898225671e-06,5.156893803886282e-06,1.2162237372348531e-05,7.062061719591929e-06,1.2047420397398796e-05,5.90380234948633e-06,6.55066530650982e-06,6.417448250917024e-06,6.624013205522472e-06,6.74278057926507e-06,5.25361419429585e-06,5.947119264855502e-06,1.316608946001727e-05,5.330541794918489e-06,9.233054215559904e-06,5.552555506098073e-06,1.4098792689036286e-05,5.984882349152294e-06,6.270698720444103e-06,1.2079055066635807e-05,1.5419789939447123e-05,1.572246401821255e-05,6.347193587882395e-06,6.300543587566917e-06,1.2464025794684949e-05,7.023525634893567e-06,1.3151284125771403e-05
149,149.0,0.9915585723323165,1.0069115571303127,1.4310033160260384e-05,4.163325851062647e-06,8.174894750931907e-06,3.0964425669414286e-06,1.0032918970037163,0.9938706255814309,1.002055612370882,1.003424383574711,1.002650887907848,1.0012897748952454,0.9933005083457854,0.9997816064706254,1.0034354911849357,0.9915937005003642,1.0049682949447656,0.9925371779101672,0.9919916197914819,1.001530029376371,0.9998967898129655,1.0036282874372564,1.0012667685325114,0.9980703098152801,1.0005186166930826,1.0056612202696178,1.0006368395791492,1.0006923382805406,1.0007140360022857,1.0060179691618816,1.0069359982774087,0.999946717244634,1.0001390633285587,1.0033924764380322,0.9935664314616759,1.003512857935,1.0840333526190408e-05,6.197400429607638e-06,4.163325851062647e-06,5.278391270843763e-06,5.030805129781345e-06,1.112363862862813e-05,7.317757271894144e-06,1.0976933555947158e-05,5.764176184362013e-06,6.693973542901914e-06,6.218314933139939e-06,6.764979445252925e-06,6.968860509510204e-06,5.099710794293504e-06,5.4760148616215885e-06,1.2163160270415991e-05,5.2073958712032585e-06,9.547225650587585e-06,5.439217260692047e-06,1.2892112742242523e-05,5.847930951751808e-06,6.134945653788776e-06,1.2551222903544314e-05,1.4041898703903501e-05,1.4310033160260384e-05,6.191485019712858e-06,6.142875646754873e-06,1.150536431734465e-05,7.212991486811992e-06,1.2144366953905231e-05
150,150.0,0.9915996118267084,1.0069727561431279,1.3040020477159435e-05,4.345853747488324e-06,7.880259411744524e-06,2.6002837607069086e-06,1.0033205996578043,0.9938948136639878,1.002088398310227,1.00346064537628,1.0026869402519243,1.0013178686556141,0.9933322382787216,0.9998094872382153,1.0034761061284252,0.9916398655624347,1.005016096745519,0.9925809797950227,0.9920276940698523,1.0015652656892358,0.9999289990738888,1.0036574009565318,1.0012994543644338,0.9981000141369922,1.00055012256863,1.0056922492834248,1.000668214006326,1.000721966306717,1.0007481392308286,1.006054066334697,1.0069733959669156,0.999980461770149,1.0001733241553195,1.0034222566563662,0.993595024859926,1.003542254876748,9.990521930758515e-06,5.891533667278266e-06,4.345853747488324e-06,5.472522681523856e-06,5.287392941237528e-06,1.016165839983904e-05,6.976706071934988e-06,1.0002296180587461e-05,6.081187180741563e-06,6.331104368768561e-06,6.535287372766396e-06,6.403348264366127e-06,6.637765933403897e-06,5.364727255489524e-06,5.0618469863382986e-06,1.120171615210204e-05,5.54443949332045e-06,9.142576608186125e-06,5.809629953917325e-06,1.1781808485874194e-05,6.2071522322763724e-06,6.522515294996974e-06,1.208516501545189e-05,1.2800999808066952e-05,1.3040020477159435e-05,6.557628408616524e-06,6.508041424880873e-06,1.0571218426821939e-05,6.910575060551833e-06,1.118054252759046e-05
151,151.0,0.9916460846775426,1.007033603924781,1.2648689124972582e-05,4.249237212786289e-06,7.5967438332578755e-06,2.5283178169431685e-06,1.0034139032395633,0.9939823776037856,1.0021216869528613,1.0034970081918315,1.0027226235243556,1.0014168835258932,0.993425404869494,0.9999079871881241,1.003513242559113,0.9917347534498991,1.0050547107897347,0.9926734959592416,0.9921207775614576,1.0015988183774813,1.0000029547894647,1.0037517967913268,1.0013343361601028,0.9982061947237361,1.000585748611548,1.0057979296726443,1.0007030547595677,1.0007574832026362,1.0008701480147602,1.0061654607917825,1.0070852920978521,1.0000125347197855,1.000205742056578,1.003519097491661,0.9936896335127557,1.0036369867551818,9.70134516012925e-06,5.349333456350277e-06,4.249237212786289e-06,5.311943804251521e-06,5.202072510364953e-06,9.949752071510782e-06,6.355920733395579e-06,9.88406015351648e-06,6.002214306840324e-06,5.784094951598349e-06,6.489294344818665e-06,5.847051647922907e-06,6.0490901725840925e-06,5.333165220671894e-06,4.886256058722471e-06,1.1000017788543423e-05,5.525342816219605e-06,8.356591924147514e-06,5.790527531724546e-06,1.1520909978660547e-05,6.155940709244186e-06,6.4860917752751815e-06,1.1112351804582056e-05,1.2438587627892082e-05,1.2648689124972582e-05,6.483330782563325e-06,6.439321434009496e-06,1.029092347199974e-05,6.271058992975677e-06,1.0987797429462415e-05
152,152.0,0.9916867631579644,1.0070845121250194,1.264727276618068e-05,3.950957048928131e-06,7.436603421422571e-06,2.8046532319504136e-06,1.003418462392458,0.9940202330327784,1.0020952689176206,1.0034698536156317,1.0026962021942407,1.0014260657324563,0.9934632454534569,0.999915257674655,1.0034882686420525,0.991773648708022,1.0050280802682328,0.9927104597470595,0.9921571120289154,1.0015708682819389,1.0000128242069322,1.0037635421660192,1.0013051443899732,0.9982543639441894,1.0005541275633412,1.0058132306634775,1.0006711369148464,1.0007259728280116,1.000927972318495,1.006186634328527,1.0071067867483139,0.9999778071277284,1.0001722414013088,1.0035258797302784,0.9937323246297514,1.003648367010158,1.015070110220079e-05,4.967557885043258e-06,3.950957048928131e-06,4.932403142468734e-06,4.85818793870474e-06,1.0513654658965417e-05,5.881416489420986e-06,1.0597101055800616e-05,5.604556768568645e-06,5.3593201409334535e-06,6.086638462963811e-06,5.4088270487995005e-06,5.590871765425621e-06,5.035171496990965e-06,4.778673788067593e-06,1.1598200928514342e-05,5.195121830877253e-06,7.787426126370062e-06,5.443690572706849e-06,1.1800047812796906e-05,5.773621188198345e-06,6.1187096610867215e-06,1.030722748969215e-05,1.247990863049765e-05,1.264727276618068e-05,6.035627357396449e-06,5.997645127375004e-06,1.076516296591031e-05,5.840652471753071e-06,1.1591748920038987e-05
153,153.0,0.9917104195411217,1.0071158923935917,1.2368876863542394e-05,3.782909085443734e-06,7.186701730634297e-06,2.8350357010070814e-06,1.0034099967192405,0.9939760688230063,1.0020188608955691,1.0033878011377562,1.002614486797988,1.0014183554551142,0.9934120859076346,0.999906540131992,1.0033994497117091,0.9917104195411218,1.0049321000309661,0.9926469867329577,0.9921017296842587,1.001486767151009,0.9999655524679109,1.003754507809423,1.0012237001996551,0.998211774979821,1.0004724846961426,1.0058140217871496,1.0005899808475651,1.000644478088927,1.0008872706321734,1.0061939947218979,1.0071158923935917,0.9998990080231531,1.0000933888554493,1.0035175180682774,0.9936849777111992,1.0036393146953002,1.007011829581419e-05,4.640241580509964e-06,3.782909085443734e-06,4.704759500186873e-06,4.646825747275486e-06,1.0452181756699996e-05,5.42213487388802e-06,1.0556254922324017e-05,5.304200866500741e-06,4.923274174676147e-06,5.721941890440642e-06,4.961265192649286e-06,5.1423579596832385e-06,4.8687345841070656e-06,4.5693121376965126e-06,1.1516947138421913e-05,5.030496501574934e-06,7.265318922729036e-06,5.280043982816699e-06,1.1577619099523992e-05,5.634238903225322e-06,5.989270641810388e-06,9.519123887587682e-06,1.221047699114097e-05,1.2368876863542394e-05,5.914217649978821e-06,5.874817875434866e-06,1.0675369702265875e-05,5.470018196749819e-06,1.1507702994330236e-05
154,154.0,0.9917098694729924,1.0071208131438294,1.1756899393137496e-05,3.865341194957924e-06,6.9212251649032795e-06,2.5050503519568096e-06,1.0033141904993164,0.9939899712747834,1.001978341449695,1.0033447722474713,1.0025717325080767,1.00132250971561,0.9934252508373629,0.9998108300690666,1.0033565820082362,0.9917203677811396,1.0048889063266686,0.9926567765548311,0.9921134465255882,1.0014420223009353,0.9999227527096717,1.0036529328039334,1.001179313712914,0.9982317084449069,1.0004278406679066,1.0057074823763463,1.0005432922978212,1.0005959401264963,1.0009160266976158,1.0060855223983831,1.0070077941399025,0.9998525208685346,1.0000465574590431,1.0034195535299766,0.9937005687440146,1.0035372010578103,9.282766534080757e-06,4.680821419094708e-06,3.865341194957924e-06,4.755474635183472e-06,4.715768800157995e-06,9.643992115407103e-06,5.314923516150515e-06,9.707825022802194e-06,5.366333753405434e-06,4.762470330942556e-06,5.744504023465723e-06,4.813091404948697e-06,5.009215871538247e-06,4.956075120697219e-06,4.277409509910947e-06,1.0663798354266527e-05,5.091294944887214e-06,6.958416017132062e-06,5.295788677827156e-06,1.0860771587610217e-05,5.679202844429724e-06,5.990349846987343e-06,8.912468962713955e-06,1.1590813817639222e-05,1.1756899393137496e-05,6.017336284039052e-06,5.98208050242746e-06,9.861193325605945e-06,5.426000231483312e-06,1.0654326904168227e-05
155,155.0,0.9916941020908799,1.007102969843408,1.2096776271515854e-05,4.029837709804111e-06,6.933364247727396e-06,2.413415047282275e-06,1.0032850080062419,0.9939656289236745,1.0019932061246613,1.003362141952224,1.002590348733706,1.00129646531181,0.9933995251799596,0.999783265108617,1.003377910747698,0.9916941020908799,1.0049098606435394,0.9926301707362827,0.9920878316716708,1.0014615621266303,0.9999146674799403,1.0036259212982785,1.001197728105308,0.9982117772078896,1.0004470970377315,1.0056748781830143,1.0005619195233626,1.000613716514892,1.0009041557548028,1.0060542901789504,1.0069777736859384,0.999870994355936,1.000064488711969,1.0033929507414678,0.9936734388988986,1.0035099430856385,8.81500244496829e-06,4.747916280627732e-06,4.029837709804111e-06,4.8933661893875435e-06,4.881895908193209e-06,9.211271289473032e-06,5.304302494296694e-06,9.239825653341492e-06,5.606917647393168e-06,4.7473337915982676e-06,6.003205067699516e-06,4.7901083414020075e-06,4.9949249089617e-06,5.201113311569052e-06,4.3080285157924225e-06,1.0442369824960817e-05,5.3111255832506345e-06,6.827014826014378e-06,5.4489438739841674e-06,1.0910436164225082e-05,5.8452474722275425e-06,6.085624916896197e-06,8.632615462357895e-06,1.1896200276630128e-05,1.2096776271515854e-05,6.230813612050236e-06,6.208049647685734e-06,9.442972156977464e-06,5.426590476561754e-06,1.0421097311975863e-05
156,156.0,0.991674216316745,1.0070687147235873,1.2954754400075614e-05,4.079749618406622e-06,6.977145209986094e-06,2.550668931746629e-06,1.003254898181285,0.9939958582952444,1.0020485487422854,1.0034225392197973,1.0026541654209513,1.0012690538554239,0.9934350331782941,0.9997552436762009,1.0034444218782188,0.9917345452846118,1.004978210824092,0.9926718923626535,0.9921266396910918,1.001529287396704,0.9999461736409655,1.0036015104186433,1.0012647039165974,0.9982592040027677,1.0005133660072516,1.005647562629349,1.0006256756658458,1.0006752319190373,1.0009577424577452,1.0060294717963398,1.0069523794568096,0.9999320727107103,1.0001258315479262,1.0033643134601486,0.9937089208314451,1.0034859960658093,8.608712814838608e-06,4.4486657963822536e-06,4.079749618406622e-06,4.922898274632102e-06,4.916545837113789e-06,9.05580764053714e-06,5.056162168484046e-06,9.037810600776194e-06,5.67967628741465e-06,4.72471979247063e-06,6.136541247890002e-06,4.710334528046895e-06,4.831786608801762e-06,5.3199831312594155e-06,4.602937132943251e-06,1.0558947607356976e-05,5.4153407631874105e-06,6.565469318224979e-06,5.5175941911105676e-06,1.1354411605301268e-05,5.9236839778601335e-06,6.103867062930368e-06,8.400432160108759e-06,1.2697134828626874e-05,1.2954754400075614e-05,6.368661521212517e-06,6.355640051042437e-06,9.3245534719519e-06,5.114373341330383e-06,1.0527160519265307e-05
157,157.0,0.9916535767198541,1.007024400015627,1.3911238171416133e-05,4.11289723634952e-06,7.379532122908695e-06,2.7288444671504988e-06,1.0031992847446565,0.994018668004748,1.0020710072925927,1.003449571386457,1.0026804032540428,1.0012076217235786,0.9934609563014604,0.9996908939037036,1.0034766679921128,0.9917740364781814,1.0050199123539165,0.9927101598537572,0.9921573828086413,1.0015501919362182,0.9999429288832479,1.0035398101611883,1.0012857952957632,0.998290512855228,1.0005355399946907,1.0055903969946502,1.0006466918246761,1.0006939336973868,1.0009964742152861,1.0059759832672086,1.0069004206110144,0.9999560616810967,1.000148944847102,1.0033071654546803,0.993734867968351,1.0034242361269556,9.050843271807835e-06,4.9405185589332e-06,4.11289723634952e-06,4.9541136035445186e-06,4.941561862747163e-06,9.587466787596354e-06,5.711484603337482e-06,9.543797155822571e-06,5.725139349226881e-06,5.685503692691347e-06,6.262455762365448e-06,5.572337163883359e-06,5.57893639487555e-06,5.3157274424960225e-06,5.159020812794083e-06,1.0988737835850776e-05,5.388133554693954e-06,7.372534447956861e-06,5.469708807387371e-06,1.2072828655308573e-05,5.842262792226825e-06,5.9844881781952785e-06,9.524348613669867e-06,1.3622908923751194e-05,1.3911238171416133e-05,6.2701353847976e-06,6.268646110524992e-06,9.828750815745256e-06,5.732536726989348e-06,1.096690097027547e-05
158,158.0,0.991633614281299,1.006976377950787,1.4609324572735901e-05,3.940247234496478e-06,7.701261424268468e-06,2.9593629064111997e-06,1.003182489164651,0.9940306254674016,1.0020490420128274,1.0034265487978173,1.0026548116368266,1.0011886926233682,0.9934712829598019,0.9996712836439641,1.0034498713772033,0.9917778483631964,1.0049877997638106,0.9927146775820404,0.9921674704720908,1.001524752405614,0.9999339731787805,1.0035233815687203,1.0012526366561012,0.9983051351086706,1.000498575918408,1.005563016835151,1.0006045553555774,1.0006505070878942,1.0010129100907001,1.0059469237607255,1.0068710896012905,0.999908397209459,1.0001010548850051,1.0032897686316877,0.9937481195731328,1.003407282897624,9.36899204487577e-06,5.716257992589479e-06,3.940247234496478e-06,4.740103301225675e-06,4.721634637900679e-06,1.0024406430436548e-05,6.606469996341011e-06,9.949880483178303e-06,5.460450240304226e-06,6.760391796324569e-06,5.987420603621037e-06,6.551348447685157e-06,6.50492101061871e-06,5.05106692518446e-06,5.535581941135301e-06,1.1270726522485284e-05,5.124165067985261e-06,8.587913718974588e-06,5.205326981342887e-06,1.260929214514865e-05,5.539440865617814e-06,5.666543462386777e-06,1.1211254520716113e-05,1.4312649621862867e-05,1.4609324572735901e-05,5.922794493579032e-06,5.9221050092880576e-06,1.0194514200513887e-05,6.687076731136338e-06,1.1255541728363248e-05
159,159.0,0.9916157599821722,1.0069310007603272,1.369223553016364e-05,4.110383136148637e-06,7.477432597188013e-06,2.5912867871999562e-06,1.0031187142888631,0.9940266687984173,1.0019839114638656,1.003354785641578,1.0025812106395606,1.0011233968967983,0.9934645789832347,0.9996077787241993,1.0033724004715936,0.9917606332779813,1.0049051139180114,0.9926976536174894,0.9921590587722581,1.001445711324754,0.9998787571191622,1.0034509652836765,1.001169470134619,0.9982877588555971,1.000412726893307,1.0054805213092441,1.000515357143534,1.0005639836760005,1.0009909222859328,1.0058571438356467,1.006780310150776,0.999811094410627,1.0000043911373022,1.0032228340918898,0.9937415311563546,1.003334244163171,8.624322290295398e-06,5.631129480278031e-06,4.110383136148637e-06,4.90795698090725e-06,4.883264003846537e-06,9.271451357917757e-06,6.4968736300302355e-06,9.184260668597314e-06,5.64099944444461e-06,6.739170373935839e-06,6.234235390715459e-06,6.518629939147592e-06,6.415333068366217e-06,5.22892272228768e-06,5.24510765933641e-06,1.0414150261984305e-05,5.263116742000745e-06,8.450395524086065e-06,5.355813077389107e-06,1.1729283617171737e-05,5.6542418796784226e-06,5.771399284739222e-06,1.1072776551248303e-05,1.3405340918617182e-05,1.369223553016364e-05,5.991753427922795e-06,5.981176673894191e-06,9.400899347302078e-06,6.61019123737405e-06,1.0398163695813458e-05
160,160.0,0.9916014448035654,1.0068946206755074,1.327856572236701e-05,4.637096704952926e-06,7.477906229707299e-06,2.3438957603466304e-06,1.0032146307821632,0.9940017415463228,1.0020011720461701,1.003377799765344,1.0026024549693444,1.0012247353305463,0.9934401635533222,0.9997099089882535,1.0033897589264786,0.9917318849025791,1.004922431537426,0.9926681226021231,0.9921342186507616,1.0014754083375754,0.9999223775485614,1.0035654235442908,1.0012004411458233,0.998261785281954,1.0004461521703885,1.0055950359292434,1.0005511115534838,1.0006016140083054,1.0009637678454604,1.0059714365122474,1.0068946206755074,0.9998449891607354,1.0000386185840424,1.0033261688997746,0.9937176428373548,1.0034484312394663,8.553813869847717e-06,5.134919317382537e-06,4.637096704952926e-06,5.484294486276572e-06,5.449379921033582e-06,9.127631692337023e-06,5.9395698457221215e-06,9.053579645849583e-06,6.254136049010671e-06,6.217100851082682e-06,6.941667750919528e-06,6.026098057131772e-06,5.886579319150454e-06,5.843401320360136e-06,5.088733897052373e-06,1.0257449195138219e-05,5.826443618304348e-06,7.680535362988214e-06,5.931771003810937e-06,1.149007837749653e-05,6.22117264480773e-06,6.355044401895032e-06,1.0081963740362171e-05,1.3025865018932534e-05,1.327856572236701e-05,6.500430870104223e-06,6.487536109862601e-06,9.285088373879429e-06,6.02475899578165e-06,1.0252480727378712e-05
161,161.0,0.9915920997265711,1.0068730138022264,1.3150197810588655e-05,4.581097667961641e-06,7.306503465993543e-06,2.442090722802449e-06,1.0031770716574975,0.9939840324255442,1.0019591838162876,1.0033341977734513,1.0025599885635963,1.0011859382813166,0.9934200866576072,0.9996712129614217,1.0033479007881503,0.9917109008299682,1.0048801517023571,0.9926481593471496,0.9921147714483297,1.0014306147352292,0.9998896652175914,1.003527227747827,1.0011547602727784,0.9982372858893357,1.0004001926376107,1.0055517233293763,1.000503361334518,1.000549288305339,1.0009328404718703,1.0059280925402507,1.0068517358242155,0.9997990495113339,0.999993650452965,1.0032873241086226,0.9936981391377313,1.003409776144726,8.797722068854016e-06,4.691032607216017e-06,4.581097667961641e-06,5.396810534050737e-06,5.3585360202552435e-06,9.267348551617982e-06,5.425419065112059e-06,9.223745304577851e-06,6.112004518095995e-06,5.687810080843891e-06,6.769523326443201e-06,5.517760007986429e-06,5.37973193571308e-06,5.7519719588804555e-06,4.908846754061761e-06,1.0415701005423197e-05,5.723290594998524e-06,6.988015303736859e-06,5.825210717507157e-06,1.1606550320391588e-05,6.112633658893763e-06,6.260377675479551e-06,9.183362989442884e-06,1.2955436682055147e-05,1.3150197810588655e-05,6.357339977510194e-06,6.348978210068464e-06,9.46629141138762e-06,5.507065464379766e-06,1.042529175627256e-05
162,162.0,0.9915891557322812,1.0068696517449358,1.240979445756867e-05,4.329610800285897e-06,6.933177585586121e-06,2.3251699637991847e-06,1.0032199012156784,0.9939650293358548,1.0019552972201478,1.0033278045662244,1.0025539414485398,1.00122661010925,0.993396821462924,0.9997128446455064,1.0033391498273942,0.9916808030524911,1.004865343099791,0.9926211911860703,0.9920898235530712,1.0014231514654006,0.9998930431275616,1.0035694715469776,1.0011442349638615,0.9981943112033796,1.0003893670646247,1.0055805899927932,1.0004922817329247,1.0005394458380519,1.0008798566909023,1.005948316051371,1.0068696517449358,0.999785281250108,0.9999810649408211,1.0033267955052834,0.9936788265055914,1.0034514835339068,8.484015982674882e-06,4.329610800285897e-06,4.385964038974563e-06,5.173624581429808e-06,5.177231467110758e-06,8.842978674111108e-06,5.022275204582895e-06,8.829174799861439e-06,5.893839562379368e-06,5.291859545091691e-06,6.505336246177786e-06,5.146436641845568e-06,4.999334549938085e-06,5.5753879031147804e-06,4.543020139826573e-06,9.895723600692871e-06,5.539049497199607e-06,6.493889395901053e-06,5.625270445164227e-06,1.1074071279834361e-05,5.855218232611834e-06,5.962799791362236e-06,8.543787262651343e-06,1.2249824474294787e-05,1.240979445756867e-05,6.049419546756315e-06,6.043158275191508e-06,9.05074770094321e-06,5.096006185254863e-06,9.906477284751575e-06
163,163.0,0.9915940438017883,1.006885049450213,1.1793143251867017e-05,4.040103983508937e-06,6.740765457266287e-06,2.232845284706449e-06,1.0031659979560983,0.993889652175707,1.0019523029497412,1.0033285402607066,1.0025552185520208,1.0011726977485276,0.9933130030067557,0.9996556170298144,1.0033404213166481,0.9915940438017882,1.0048646660583322,0.9925349418196407,0.9920041270116481,1.0014283283293415,0.9998538056897054,1.0035222894734204,1.001150096471062,0.9981014749461833,1.0003955812543135,1.0055214966528119,1.00049756473015,1.0005465366120363,1.0007761352004687,1.0058773306567261,1.006796006274141,0.9997871015413952,0.9999834931081587,1.0032733821763993,0.9936009461937761,1.0034039446764447,8.33351228751281e-06,4.040103983508937e-06,4.340608246688835e-06,5.150861889825168e-06,5.197669634265748e-06,8.684075473870504e-06,4.711627798090531e-06,8.724851759539264e-06,5.9432361190681476e-06,5.0826528395557495e-06,6.611500638205454e-06,4.949844951552395e-06,4.7430306047177865e-06,5.5693018516930985e-06,4.155997841326507e-06,9.61580389322474e-06,5.524280098329249e-06,6.203556328260023e-06,5.603628572937964e-06,1.0683393717414114e-05,5.764896191681647e-06,5.812497304150436e-06,8.232423872989915e-06,1.1665388972550986e-05,1.1793143251867017e-05,5.928504661609001e-06,5.9171898057619045e-06,8.838508717087653e-06,4.778322891639842e-06,9.622549519063088e-06
164,164.0,0.9916075161208607,1.006910199734581,1.1281281317547713e-05,3.766562060916668e-06,6.4369166245514755e-06,2.2181290411225866e-06,1.00313909362084,0.9939178775025649,1.0019949624315536,1.00337447800463,1.0025992310870655,1.0011437081244041,0.9933435958712266,0.999625441007998,1.003381777567751,0.9916266351301949,1.0049067620177834,0.9925668473501033,0.9920348328802675,1.001475823526406,0.9998739298832039,1.003500974292124,1.0012005297099833,0.9981386021160973,1.000448077487069,1.005510792654721,1.0005522833629685,1.0006041100054424,1.0008195442044572,1.005867045585598,1.0067848581595515,0.9998415780845061,1.0000385655356934,1.0032484369130747,0.9936323599650333,1.0033830613836543,8.125041099614949e-06,3.7751500898735527e-06,4.069436662074408e-06,4.847775909008588e-06,4.8976370739532064e-06,8.525912883154397e-06,4.407983819096297e-06,8.620511854243014e-06,5.631295712470074e-06,4.8453392503297125e-06,6.3384520384476224e-06,4.719463816160699e-06,4.4804177108984915e-06,5.20527893699003e-06,3.766562060916668e-06,9.344362409536133e-06,5.1832380218815355e-06,5.86294172246388e-06,5.273990361081141e-06,1.0352505785809887e-05,5.429732810329902e-06,5.462786369435774e-06,7.821256355723706e-06,1.1185159181030874e-05,1.1281281317547713e-05,5.617925405760647e-06,5.604316110282719e-06,8.59817035776683e-06,4.480071385725962e-06,9.353502224935808e-06
165,165.0,0.9916276096939743,1.0069337148820499,1.1422121917351784e-05,3.4579623269383275e-06,6.396240637478177e-06,2.2629166976099805e-06,1.0031901045697431,0.9939104813794519,1.0021042604858768,1.0034924677370585,1.002717419199333,1.0011988801717204,0.9933427338072273,0.9996821826010037,1.0035072568802192,0.9916329773461888,1.0050354171664044,0.9925746881051927,0.9920363863255942,1.0015928188637726,0.9999223239872004,1.0035469142069542,1.0013213896377653,0.9981243276671434,1.00057185521118,1.0055543389496246,1.0006800168670003,1.0007352839753312,1.0007970115960083,1.0059043492932964,1.0068213821300274,0.9999696366408573,1.0001667344095473,1.0032991191678238,0.993630902957504,1.0034288329892755,8.000335558622138e-06,3.4579623269383275e-06,4.079589618323754e-06,4.857937556826181e-06,4.9403767612958526e-06,8.425903929760356e-06,4.029232987694607e-06,8.509104338175453e-06,5.64864891891779e-06,4.428478234814548e-06,6.374804161656296e-06,4.3154882883539e-06,4.1013444277084e-06,5.299764133008275e-06,3.694619224305911e-06,9.235118136298275e-06,5.3974731468510515e-06,5.3843530333140415e-06,5.55137492134714e-06,1.0437833586754377e-05,5.8038325633143575e-06,5.8143464110035265e-06,7.190125363270288e-06,1.1320396580379212e-05,1.1422121917351784e-05,6.169451446476043e-06,6.1514419272945915e-06,8.480772733646625e-06,4.106321899248693e-06,9.258664991393474e-06
166,166.0,0.991651682730282,1.0069442071766297,1.1841470860050928e-05,3.1775303991091397e-06,6.452270571418192e-06,2.4652227037009676e-06,1.0033126789283988,0.9939676651498678,1.0021736643911177,1.0035617840014148,1.0027851759439512,1.001318651172659,0.9934062378308811,0.9998040183970944,1.0035727434121058,0.9916959159203164,1.0050985122944336,0.9926372856777086,0.9921016164550832,1.0016623311811064,1.0000059897254825,1.0036645206786872,1.0013900188288127,0.9981912098232437,1.0006417255970574,1.0056770313449794,1.0007491071804946,1.00080569540209,1.0008727368994048,1.0060275851008973,1.0069442071766297,1.0000362131757201,1.0002348887744121,1.0034194479668055,0.9936911319663144,1.0035467478035391,8.161887622133982e-06,3.1775303991091397e-06,4.084977638330536e-06,4.862577561302635e-06,4.97231404442127e-06,8.63867849374027e-06,3.695125575834638e-06,8.713003472206503e-06,5.665380859761951e-06,4.103708216812654e-06,6.4089425497576615e-06,4.004610418164312e-06,3.763710084060605e-06,5.3751312788117885e-06,3.6750863301428444e-06,9.608620747249448e-06,5.5611658556928904e-06,4.944806688325659e-06,5.760311004423059e-06,1.0845753463095967e-05,6.0752665086089415e-06,6.055334687895808e-06,6.593389487613764e-06,1.1736481955126657e-05,1.1841470860050928e-05,6.576007229915284e-06,6.550967633666044e-06,8.720543499133886e-06,3.7615058726296775e-06,9.63382710452703e-06
167,167.0,0.9916770934389361,1.0069337096806372,1.1256535681770875e-05,2.9784709274671336e-06,6.113796736637182e-06,2.3965362086479445e-06,1.0032701940739146,0.9940632617628511,1.002111399413437,1.0034987227722927,1.0027147094254443,1.0012756400208183,0.9935089420552774,0.9997643428633043,1.0034888748016226,0.9917870159527982,1.0050053231021037,0.9927284432123482,0.9922014117819525,1.001597853354017,1.0000122005030792,1.0036333065642065,1.0013257095166317,0.9983107373415108,1.000578950847279,1.0056608097629878,1.0006849268239415,1.0007439055856793,1.0010057531188985,1.006020276792818,1.0069364223653445,0.999969794951709,1.0001695469416583,1.0033800937314055,0.9937956910717257,1.003515203394362,7.81774472369753e-06,2.9784709274671336e-06,3.86074133293088e-06,4.564996822357571e-06,4.663775617874701e-06,8.303753753494814e-06,3.459863234713537e-06,8.38501012198542e-06,5.304828712898528e-06,3.885910320575995e-06,5.989513642208443e-06,3.7957296917897644e-06,3.523557799864147e-06,5.028152494100162e-06,3.42657099087867e-06,9.322568085749969e-06,5.20534963111535e-06,4.640200314989734e-06,5.38501627361965e-06,1.0393962725139897e-05,5.682714417676938e-06,5.697251078464921e-06,6.187709910937798e-06,1.1166432826402314e-05,1.1256535681770875e-05,6.134601253352756e-06,6.102925332839258e-06,8.399050010226577e-06,3.5122535886307185e-06,9.338710781361383e-06
168,168.0,0.9917012000290889,1.0069079385696198,1.0221188781284166e-05,2.8147087054285187e-06,5.718450221792632e-06,2.1346941926842753e-06,1.0032413102765307,0.9940678440920259,1.0020760282390382,1.003464291137225,1.0026767155780518,1.0012430002681185,0.9935063871998123,0.999729735168625,1.0034440790645527,0.9917774669871718,1.004953608128408,0.9927190892378572,0.9921962077265203,1.001561412953137,0.999993214778458,1.0036055957838799,1.001286755474434,0.998310717643069,1.00053688225352,1.0056203879810122,1.000635973132777,1.0006932417555712,1.0009940206736028,1.0059704329951888,1.0068827878811106,0.999913582759978,1.0001133907481727,1.0033511611925667,0.9938000421905632,1.0034871230559215,7.213128050879262e-06,2.8147087054285187e-06,3.6843081972251634e-06,4.333264413779188e-06,4.419229428004912e-06,7.639232985614135e-06,3.2876396241772288e-06,7.718573222161957e-06,5.0188328340553185e-06,3.7410469814778963e-06,5.676020176170178e-06,3.6328253972036037e-06,3.352398696042102e-06,4.755412103848914e-06,3.1533641788327143e-06,8.571533366254022e-06,4.938896153642899e-06,4.545686988908478e-06,5.101742405111562e-06,9.472939830479628e-06,5.387090972251193e-06,5.431105543761986e-06,6.1180473983225805e-06,1.0145675195644375e-05,1.0221188781284166e-05,5.807632721995975e-06,5.762571375563433e-06,7.71806868844143e-06,3.3090299741646925e-06,8.582312263051496e-06
169,169.0,0.9917213607098934,1.006876030797432,9.669957267739008e-06,2.9962284085535516e-06,5.557002885176581e-06,1.8928750117481433e-06,1.003251344436063,0.9940429638240714,1.0020177446826637,1.0034050267104628,1.0026209839278417,1.0012607859789049,0.993481048547503,0.9997486535923464,1.0033904392392259,0.9917487374209921,1.0048986775082642,0.9926916665871894,0.9921695715541754,1.0015055712344103,0.9999730521940154,1.0036199189247024,1.0012269897390298,0.9982838669987902,1.0004744431759067,1.0056204778489883,1.0005663491861927,1.0006211062303791,1.000959767378658,1.0059598002787946,1.0068686283969308,0.9998337684047858,1.0000351257209354,1.003363224198144,0.9937723801565814,1.003501395812354,6.792772511481449e-06,3.2162217656345673e-06,3.3694390410696993e-06,3.961702498968566e-06,4.037266120132461e-06,7.17022681876328e-06,3.823974155451276e-06,7.270575683245322e-06,4.592349470395048e-06,4.376721274437431e-06,5.222274991750667e-06,4.228747966073895e-06,3.930357463064178e-06,4.34449973456681e-06,2.9962284085535516e-06,7.983011049844755e-06,4.5247202926797376e-06,5.404268137686403e-06,4.673089992153031e-06,8.83990092344853e-06,4.935381673208462e-06,4.974421306329022e-06,7.254853513227859e-06,9.567673117115554e-06,9.669957267739008e-06,5.332698855515094e-06,5.282972507216087e-06,7.2342902357467635e-06,3.708088445897383e-06,7.99140133390147e-06
170,170.0,0.9917349336905019,1.0068471233179284,9.258131170755235e-06,2.8556810279713167e-06,5.434382840498938e-06,1.7411777822741569e-06,1.0032500392503931,0.9940334275809184,1.0020008100553204,1.0033874501267865,1.0026036435495076,1.0012575880665437,0.9934685759088819,0.9997446482661083,1.0033748280521493,0.9917349336905019,1.0048827207151232,0.9926775266596279,0.9921572601760057,1.001486771649366,0.9999600706676631,1.0036103126770322,1.0012060290172318,0.9982781350323644,1.0004495814606138,1.0056034753141996,1.0005335974978269,1.0005833745052588,1.0009503167798064,1.0059360758679832,1.0068427099031991,0.9997947524670856,0.9999975694442659,1.0033595363833274,0.9937596036026359,1.0034916835644137,6.429373354382406e-06,3.515243911590546e-06,3.1884418790821404e-06,3.7504385935070723e-06,3.805763493519178e-06,6.792202279712803e-06,4.219081676119386e-06,6.920737423527502e-06,4.288416123994663e-06,4.811879125215349e-06,4.860267738605656e-06,4.650365647575285e-06,4.354436307813847e-06,4.116240669144719e-06,2.8556810279713167e-06,7.412134957200463e-06,4.302165629878126e-06,5.931446468131949e-06,4.454727120640116e-06,8.285976476197868e-06,4.708896062104308e-06,4.7757186013877555e-06,7.907052082043545e-06,9.115414057292828e-06,9.258131170755235e-06,5.057549638534432e-06,5.019755563200567e-06,6.82066192114193e-06,4.001287891555446e-06,7.421998323141675e-06
171,171.0,0.9917399725178714,1.0068303530849634,8.52941732785705e-06,2.8037410140663594e-06,5.723067942629094e-06,1.435566142557679e-06,1.0031824664162414,0.9940601732140204,1.001977567326327,1.003363749600083,1.0025745508008315,1.001189146747737,0.993497697439261,0.9996790707187255,1.0033437266006444,0.9917559726590297,1.0048480383890133,0.9926989832925263,0.9921837547909583,1.0014566542162227,0.9999351906935147,1.0035388126666,1.0011738615171417,0.9983104346833166,1.000416995407082,1.005533810724147,1.0004988235184684,1.000548260119616,1.0009844540234913,1.005866416823133,1.0067732630741264,0.9997590007161594,0.9999619420078791,1.003289747214796,0.9937923655829554,1.0034196035737932,6.075685891674198e-06,3.185073734611143e-06,4.287969744751722e-06,5.044458045704644e-06,5.073928964323945e-06,6.442830634282587e-06,3.817463919665642e-06,6.581200414758487e-06,5.634200149494337e-06,4.356774313004339e-06,6.2178526905986875e-06,4.212333227964011e-06,3.940046188180191e-06,5.3973805482504816e-06,2.8037410140663594e-06,6.900700637892908e-06,5.6977776693257e-06,5.383679081946951e-06,5.939908714199832e-06,7.661727693038753e-06,6.29684313626958e-06,6.504608428453716e-06,7.195359638517784e-06,8.395355171685409e-06,8.52941732785705e-06,6.591336370364179e-06,6.576452723913355e-06,6.4194185412601045e-06,3.620700205073195e-06,6.907813457743427e-06
172,172.0,0.9917373120901779,1.0068348570523915,9.227247910877175e-06,3.1398569255617117e-06,6.881330442662594e-06,1.909375594526341e-06,1.0032418525238835,0.9940710368328224,1.001947431883164,1.003329011929174,1.0025357096532983,1.0012480967267714,0.9934998312047616,0.9997394688073885,1.0032923842411259,0.9917353586128735,1.0047845205986858,0.9926799064380994,0.9921750399560586,1.0014233458418464,0.9999468115379381,1.0035973208620292,1.001142355486972,0.9983204416686182,1.0003880776696754,1.0055943916941146,1.000468288036777,1.0005192676660861,1.000990304828637,1.0059276512230166,1.0068348570523913,0.9997299824522846,0.9999325019059695,1.0033471391745974,0.9938024356338359,1.0034781295288417,7.160160853926125e-06,3.1398569255617117e-06,6.178740475448931e-06,7.143446352242363e-06,7.129789374379141e-06,7.476763178262166e-06,3.791172858180048e-06,7.66135504948004e-06,7.777645572150598e-06,4.302167173794416e-06,8.349732168176711e-06,4.17472674588086e-06,3.928787848220277e-06,7.465943976505267e-06,3.608555235680666e-06,7.762430520697713e-06,7.861028479081354e-06,5.214972284649632e-06,8.213789475616737e-06,8.55432257504412e-06,8.662167700300903e-06,9.022605906010709e-06,6.947028962137678e-06,9.132143791701861e-06,9.227247910877175e-06,8.871665404277119e-06,8.902699728650006e-06,7.4238974677739116e-06,3.580660074794326e-06,7.774409210375199e-06
173,173.0,0.9917284826434027,1.0068622112076469,9.914734553612611e-06,4.191387972503624e-06,7.645169154787386e-06,1.7093221605033345e-06,1.0032275444137584,0.9940686264641303,1.0019498779694769,1.0033290678500077,1.0025341270055956,1.001228975726374,0.9934921178455587,0.9997192260517552,1.0032834624085132,0.9917181593170338,1.0047687149620892,0.9926632580846613,0.9921637357995121,1.0014273905264521,0.999945477617579,1.0035842824723236,1.001146251991431,0.9983268959987562,1.0003939210573434,1.0055855450255236,1.0004736377933117,1.0005266603748444,1.0010029253373804,1.0059207709263047,1.0068275360001622,0.9997327375240119,0.999935149858149,1.0033313881237365,0.9937966891835339,1.0034647295026597,8.023073355855382e-06,4.191387972503624e-06,6.674185025050931e-06,7.607858138597865e-06,7.6028047458303075e-06,8.271115770599322e-06,5.063493320427617e-06,8.494053158678411e-06,8.276657115009704e-06,5.325902476307926e-06,8.853335202385835e-06,5.214184321053468e-06,5.171314934374363e-06,7.909218209322622e-06,4.2538222245575924e-06,8.450112392534472e-06,8.278651206665865e-06,6.710179269956364e-06,8.63588974336555e-06,9.331109955098013e-06,9.061064641142021e-06,9.431472935868055e-06,8.736260534818434e-06,9.85332992387369e-06,9.914734553612611e-06,9.213470903974285e-06,9.267731266822523e-06,8.214277819090225e-06,4.857819925080507e-06,8.466563601163957e-06
174,174.0,0.9917150144135262,1.0068837476724828,1.00961655010564e-05,3.98503568989923e-06,7.490920414203376e-06,1.3480405586733247e-06,1.0032815637553711,0.9940280905723538,1.0020162148125065,1.0033992169799963,1.002606508963471,1.0012847011648511,0.9934589838586748,0.9997769716588689,1.003362052921942,0.9916974002190119,1.0048553773557352,0.9926376072535175,0.9921350216673464,1.0014998654163427,0.9999738529934517,1.003638725575133,1.001219507610817,0.9982871770052489,1.0004676236456926,1.005643613749787,1.0005480750923523,1.0006012781869336,1.000960651674164,1.0059772856940088,1.0068837476724828,0.9998074436584564,1.0000104132957106,1.0033843521988166,0.9937583589842365,1.0035194160196843,7.326068412863963e-06,5.042377276432955e-06,6.256662060071039e-06,7.092514883218651e-06,7.1757021428894025e-06,7.571103094212333e-06,6.004218433643068e-06,7.778527000051094e-06,7.980895715882323e-06,5.961461939157087e-06,8.700874302443872e-06,5.863489488346025e-06,6.037370075068022e-06,7.389463693712483e-06,3.98503568989923e-06,7.70504290043306e-06,7.740615491268128e-06,7.920933022217489e-06,8.073150026111287e-06,8.592092699707536e-06,8.528658517739233e-06,8.856420161871385e-06,1.00961655010564e-05,9.148761866705914e-06,9.226723235284278e-06,8.76672659746599e-06,8.80150426351383e-06,7.497054352631746e-06,5.886723892983736e-06,7.72127568921973e-06
175,175.0,0.991698437636529,1.0068707065878486,9.308265500139788e-06,3.6495689988197434e-06,7.180546337036181e-06,1.414068765306028e-06,1.0032175329499713,0.9940171105101322,1.0020445867522398,1.0034271760522313,1.0026396363968326,1.001221663678873,0.9934526754383534,0.9997162054223,1.003395806770371,0.9916963276677173,1.0048922019406055,0.9926373249593047,0.9921299282922121,1.0015330686515223,0.9999606554753863,1.0035748811339196,1.0012541410933555,0.9982758016022552,1.0005003236276135,1.0055774110846707,1.0005830140761471,1.000634765068859,1.0009395356528727,1.0059126534283682,1.0068204290163485,0.9998483416255659,1.0000504245087851,1.0033158048205664,0.9937532527022132,1.0034549390342742,6.694940512836234e-06,4.724963564376388e-06,6.273786103032887e-06,7.030279322140053e-06,7.135910759398014e-06,6.94180792703535e-06,5.572227496619412e-06,7.133939820513691e-06,7.989597950449184e-06,5.492051720177401e-06,8.81417255831257e-06,5.400127534855264e-06,5.586825097327689e-06,7.285466379760332e-06,3.6495689988197434e-06,7.022456601167522e-06,7.680430456983517e-06,7.3621617257184605e-06,8.045771190829209e-06,7.863609572402184e-06,8.660452776105086e-06,9.004147232131625e-06,9.308265500139788e-06,8.442602013403692e-06,8.561444100517547e-06,9.170887444538913e-06,9.165764853547267e-06,6.846811723393128e-06,5.5171675405620765e-06,7.038751633991192e-06
176,176.0,0.9916802825483925,1.0068242040371647,9.622544471394113e-06,3.378282563695536e-06,6.8480102676875515e-06,1.561199626766573e-06,1.0031374145519598,0.9940026004621836,1.0020329345907533,1.0034119672523405,1.0026213083114173,1.0011350186694283,0.993441113268864,0.9996335407229736,1.0033716336466179,0.9916788783425156,1.0048641194999992,0.9926206383384942,0.9921153780712493,1.001515766228841,0.9999153757462977,1.0034766334844707,1.0012399007248383,0.9982678969275747,1.0004868637103055,1.0054858970378968,1.0005704976071457,1.0006205028588597,1.0009349576806275,1.0058217195690944,1.0067295071839657,0.9998354626335472,1.0000372951604084,1.0032279859308113,0.9937414670784862,1.0033578666669114,6.057465188322426e-06,4.299204344741381e-06,6.27025814104205e-06,6.968594574585494e-06,7.041055272593212e-06,6.2849714638571875e-06,5.078026200101033e-06,6.460088452677324e-06,7.825975398359789e-06,5.03557579149435e-06,8.645666023733537e-06,4.9475997525289244e-06,5.09865350439474e-06,7.170186251701352e-06,3.378282563695536e-06,6.361850497124913e-06,7.614082587675006e-06,6.6793897390604046e-06,8.03148611247166e-06,7.1587961540208194e-06,8.830777459193175e-06,9.248087553477745e-06,8.48134651597682e-06,7.767699988001546e-06,7.917935874110666e-06,9.622544471394113e-06,9.563149698520425e-06,6.196096793856036e-06,5.028860647014021e-06,6.376601014900793e-06
177,177.0,0.9916620793850972,1.0067528250894682,9.461398036870082e-06,3.176424933421932e-06,6.541609085914354e-06,1.582601510503107e-06,1.0031893406006671,0.9939814859443346,1.0021009039467887,1.003486756764216,1.0026939842601899,1.0011865627054488,0.9934193934911358,0.9996850517818395,1.0034475743636788,0.9916620793850971,1.0049407099458323,0.9926036087234241,0.9920970977643083,1.0015904775474302,0.999948312057385,1.0035236631062037,1.0013135764198515,0.9982360844577015,1.0005621691417492,1.0055206616927854,1.000645004802864,1.0006986383811922,1.0009030535996928,1.0058483774799958,1.0067528250894682,0.9999059723499942,1.000108981613982,1.0032808978145493,0.9937169179635466,1.0034052567223766,5.87132263971321e-06,3.946685567048705e-06,5.932875964456686e-06,6.575420622325838e-06,6.671026368210954e-06,6.086269874313336e-06,4.664864647349956e-06,6.214019348079659e-06,7.385067163729591e-06,4.608035977095761e-06,8.173254534151788e-06,4.5291397529408806e-06,4.674711134403351e-06,6.805722547534779e-06,3.176424933421932e-06,6.224139782110112e-06,7.260964590335139e-06,6.122748175728731e-06,7.697571333238345e-06,7.007275645421277e-06,8.579798155632744e-06,9.044473613495238e-06,7.76595734450197e-06,7.655351611822229e-06,7.8273421422831e-06,9.461398036870082e-06,9.37465410779281e-06,6.029624865294357e-06,4.6364046025459735e-06,6.245727495582132e-06
178,178.0,0.9916451313685746,1.0066678744371216,9.069182149743694e-06,2.9588616834468075e-06,6.285359679273908e-06,1.5880675975403566e-06,1.0031324413320135,0.9939715433635232,1.0021488777808656,1.0035371235099209,1.002747462501682,1.001135344551702,0.993416564649731,0.9996364998435544,1.0035117030787,0.9916690779228197,1.0050087244499795,0.9926097598708992,0.9921004429586986,1.0016410293296856,0.9999423817527694,1.0034642086671601,1.0013620219819017,0.9982210579262691,1.0006105237055984,1.0054513510967238,1.0006916702926822,1.00074489639468,1.0008837079598771,1.0057750095837863,1.0066783746992507,0.9999520295192245,1.0001551759143585,1.0032216501730797,0.9937103761818311,1.0033459537840481,5.8170953364921395e-06,3.6416237534752127e-06,5.63632150531132e-06,6.259226213451906e-06,6.430376911964944e-06,6.016406457664728e-06,4.276124400894172e-06,6.116000680902979e-06,7.220097300479579e-06,4.2077226494932144e-06,8.134274252070434e-06,4.1331740733930105e-06,4.266191112944125e-06,6.519009452280345e-06,2.9588616834468075e-06,6.191790347873264e-06,6.950817473338209e-06,5.644413336119937e-06,7.348311492242497e-06,6.939172796909243e-06,8.227582088513106e-06,8.66370519739167e-06,7.116024309967411e-06,7.570868182700955e-06,7.741004631872027e-06,9.069182149743694e-06,8.983839752751697e-06,5.9752720987909725e-06,4.288070343133392e-06,6.218230392604296e-06
179,179.0,0.9916298336645607,1.006591535265793,8.424646212645373e-06,2.6772427796579555e-06,5.836579118259011e-06,1.522271601530848e-06,1.0029824024383338,0.9940045391810338,1.0020828520478053,1.0034712878201735,1.002676659066117,1.0009865692558335,0.993450999711529,0.9994912267925887,1.003434487196742,0.9916996984741941,1.004928087255189,0.9926403477047658,0.9921325595829203,1.0015752258189476,0.9998843890229748,1.0033179203698375,1.0012933707217404,0.9982534991194133,1.0005417399746235,1.0053024578542484,1.0006226627911696,1.0006760548989482,1.0009177059281085,1.005628072959552,1.006531558653992,0.9998846713271609,1.0000874682488317,1.0030726147253761,0.9937435028816125,1.0031997394845202,5.377731109708099e-06,3.324380798818096e-06,5.263793468804228e-06,5.873535485301469e-06,6.088489074760481e-06,5.55766530816906e-06,3.878955927651234e-06,5.662984910513877e-06,6.984449146141502e-06,3.871056525870424e-06,8.050218313224246e-06,3.795175798074044e-06,3.872159358747237e-06,6.105860995360904e-06,2.6772427796579555e-06,5.699328179722832e-06,6.490681187173356e-06,5.154135096394092e-06,6.830860663210014e-06,6.383235432413654e-06,7.657936105886533e-06,8.04229288155201e-06,6.485095384860139e-06,6.95252754927531e-06,7.106167751070793e-06,8.424646212645373e-06,8.349073044135618e-06,5.504774677650062e-06,3.9106407563720265e-06,5.722279624605597e-06
180,180.0,0.9916163544247417,1.0065487103844761,8.054838324735051e-06,2.488952743168263e-06,5.565913604535794e-06,1.4975482530124136e-06,1.002979003759542,0.9940773256893454,1.002080929474679,1.003472573655526,1.0026761475778763,1.0009861204130064,0.9935317463114738,0.9994921773900095,1.0034368350508946,0.9917888558464402,1.004934598720976,0.9927292606992012,0.9922152093100374,1.0015791274881325,0.9999192830072271,1.0033259118376336,1.0012935580067286,0.998337329979305,1.00054045387592,1.005313054556807,1.0006221397367119,1.0006741435429778,1.0010071406076964,1.0056443931687737,1.0065487103844761,0.9998870979820278,1.0000901755968707,1.0030717577254962,0.9938222920262255,1.0032079061695065,5.106717263875879e-06,3.1397039563180216e-06,5.1040744758787796e-06,5.691748213376056e-06,5.908357098879026e-06,5.273648373442236e-06,3.612472470868411e-06,5.3868918568173675e-06,6.7950070054532415e-06,3.6127570847323774e-06,7.881025391694562e-06,3.5633193979556368e-06,3.6058038765294095e-06,5.933520202637664e-06,2.488952743168263e-06,5.402352328629177e-06,6.290958489981207e-06,4.783579303585961e-06,6.609578077075703e-06,6.070873034360315e-06,7.362849030493718e-06,7.718193670408207e-06,6.006046319828073e-06,6.577536837249563e-06,6.7118172673704565e-06,8.054838324735051e-06,7.992845356207668e-06,5.2064949644715974e-06,3.661261564641387e-06,5.424184155408786e-06
181,181.0,0.9916048618008051,1.0065566150661687,8.054515082589929e-06,2.319767441351338e-06,5.47766347051393e-06,1.567907358136077e-06,1.0028724418104213,0.9940836153532991,1.0019921777192413,1.0033794518671137,1.0025828138529154,1.0008813007515514,0.9935399333334444,0.9993891119811771,1.003341657889988,0.9917942509785442,1.0048370771928201,0.9927346854530479,0.9922233799447067,1.001485460968992,0.999856151718261,1.0032199318921307,1.0011974608849543,0.9983470814152815,1.000441742099978,1.005212498157733,1.0005199957730386,1.0005708596978733,1.0010208683870312,1.0055445552433462,1.0064483622152989,0.99977750078736,0.9999817144972858,1.0029647672838466,0.9938289555764321,1.0031021799500743,5.042265452258036e-06,3.020550689286971e-06,5.152742820960045e-06,5.714598936419962e-06,5.970984067278049e-06,5.185758808932729e-06,3.3966858952732463e-06,5.284196779906822e-06,6.812679157810266e-06,3.3455794244636223e-06,7.890842943589544e-06,3.3255194821822285e-06,3.37445620480149e-06,6.031223450605639e-06,2.319767441351338e-06,5.311690269482108e-06,6.380435569327709e-06,4.479385444757503e-06,6.6697177768724e-06,5.970852983141742e-06,7.375623226153412e-06,7.697407061296657e-06,5.6394342503945235e-06,6.410015573626247e-06,6.5182997025015145e-06,8.054515082589929e-06,7.996664783556365e-06,5.158497664215624e-06,3.462463267883233e-06,5.3370499044989436e-06
182,182.0,0.9915955239444368,1.0066017144398842,7.643509023166504e-06,2.2836290548505432e-06,5.425712343089403e-06,1.5758044576975411e-06,1.002921676865093,0.9940400954954294,1.0019517079983637,1.0033387319334213,1.0025410719988035,1.0009342452276624,0.9934962170664099,0.9994451850675116,1.0033009717853703,0.9917473460506461,1.0047931995180057,0.9926878795262812,0.9921788769994899,1.0014416852431314,0.9998397292084178,1.003264719534373,1.0011522494375238,0.998291855331735,1.0003965475986147,1.005246958542228,1.0004696834901032,1.0005147961283556,1.0009624053584114,1.005571440304552,1.0064740553054885,0.9997258505718818,0.9999297333690595,1.0030136088557904,0.9937829238209108,1.0031468387786033,5.515830017182853e-06,2.8249703843049397e-06,4.86869147024869e-06,5.378733006055276e-06,5.659437785537412e-06,5.741318899049984e-06,3.1260870860852555e-06,5.725652290899668e-06,6.436587783781314e-06,3.073411177255787e-06,7.459441810986318e-06,3.0547431430659077e-06,3.1081727277830214e-06,5.722754744994668e-06,2.2836290548505432e-06,6.075531727252101e-06,6.057040875907959e-06,4.1188891730033924e-06,6.304562162625733e-06,6.555143107930274e-06,6.967325682995072e-06,7.245179946366616e-06,5.216599872144202e-06,6.924789561192601e-06,7.00678661990568e-06,7.643509023166504e-06,7.582701394936703e-06,5.8232062285852554e-06,3.18616074734617e-06,6.084482787242191e-06
183,183.0,0.9915885090073238,1.0066627860986415,7.377339187468239e-06,2.2753553607106925e-06,5.419764517367712e-06,1.6609550789930211e-06,1.0030391638008702,0.9940345192309706,1.0019991767748824,1.003392275636669,1.0025916626797804,1.0010526024783908,0.9934877773057952,0.9995624185060978,1.0033534956838979,0.9917385942220883,1.0048462116956023,0.9926791491252331,0.9921715283639339,1.0014935192234906,0.9998938785095545,1.00338477634544,1.001206891433045,0.9982836022928719,1.0004545498451751,1.0053728370013177,1.0005305176273138,1.0005780001289362,1.0009540166296012,1.005699558676855,1.0066026147257896,0.9997905684898951,0.9999930094366416,1.0031341634127722,0.9937764408140376,1.0032670208579473,5.797318631595508e-06,2.668299835111473e-06,4.8164102603769785e-06,5.34574380173032e-06,5.567753031632399e-06,6.096940266779092e-06,2.918598998282138e-06,6.004641554017433e-06,6.29159588472594e-06,2.8657234681744404e-06,7.217773660860932e-06,2.8472245836598047e-06,2.8981276629078465e-06,5.6562355690357735e-06,2.2753553607106925e-06,6.595470917381526e-06,5.96286074864986e-06,3.863316972282137e-06,6.2092895680835e-06,6.900575204468766e-06,6.807730689829098e-06,7.095701543545588e-06,4.85719569837826e-06,7.223354106826585e-06,7.2959609278329116e-06,7.377339187468239e-06,7.33430851934676e-06,6.228251758954217e-06,2.9878383974995807e-06,6.585998710883565e-06
184,184.0,0.9915839851411528,1.0067186076354582,7.721257538451681e-06,2.0843324580364024e-06,5.416203089569081e-06,1.7838021268995681e-06,1.0031229567100137,0.9939995332526487,1.0020539596126798,1.0034496213178905,1.0026510671076103,1.001137871399938,0.9934502427285365,0.9996475911413226,1.0034148863439512,0.9917000526617339,1.0049048192990198,0.9926391668247416,0.9921363355498379,1.0015549544575777,0.9999268580226485,1.003470216493953,1.0012728227170373,0.9982365106345765,1.000525054167854,1.005457279720542,1.0006027327013933,1.0006522437556242,1.0009023292660375,1.0057808423946804,1.0066831933408527,0.9998655618840009,1.000068078429822,1.0032183824223093,0.9937375335247574,1.0033521283401534,5.492714465052164e-06,2.515692182393339e-06,5.19584756240603e-06,5.7975883969778775e-06,5.996001873288156e-06,5.716633943247901e-06,2.7171389315849123e-06,5.614439132162219e-06,6.826293184178557e-06,2.6407464675432396e-06,7.721257538451681e-06,2.6244349080247573e-06,2.6767118693174822e-06,6.079837584485782e-06,2.0843324580364024e-06,6.243697402268882e-06,6.333611861326438e-06,3.67481476979114e-06,6.584848758636466e-06,6.653699422504918e-06,7.101450755853071e-06,7.407660613457103e-06,4.596447088250219e-06,7.03416043619535e-06,7.133608891438972e-06,7.551216316999785e-06,7.5306476273731346e-06,5.902537309024628e-06,2.805404566690042e-06,6.232616370111757e-06
185,185.0,0.9915821204976109,1.0067479566433524,9.507075765691436e-06,2.1709472825796704e-06,6.001160546942268e-06,2.3331833962488522e-06,1.003192370729553,0.9939387073084373,1.002119359377158,1.0035212023346394,1.0027244780353521,1.0012115383200642,0.993389302268293,0.9997217476943732,1.0034902423587364,0.9916404212527983,1.0049816281602453,0.992581138084683,0.9920758963629538,1.0016321849980157,0.9999546914758138,1.0035442571655804,1.0013542643830278,0.9981668877055814,1.0006089792698811,1.0055267695901746,1.0006862108777415,1.0007360392314524,1.0008294493813727,1.0058457879817775,1.0067479566433524,0.9999502576538111,1.00015267292485,1.0032897137218237,0.9936758383909079,1.0034262029838643,7.53757553301797e-06,2.367696605858087e-06,5.281170137939962e-06,5.867425360170808e-06,6.10682866741726e-06,7.620040623090928e-06,2.5489750852224383e-06,7.3787848644012265e-06,7.036267719371742e-06,2.4670984551787096e-06,7.922585314929645e-06,2.450899296377562e-06,2.502434059745905e-06,6.124300272147401e-06,2.1709472825796704e-06,8.225463365182907e-06,6.353364982662973e-06,3.434269332051624e-06,6.58650152695618e-06,8.937582508853515e-06,7.038157460374633e-06,7.31947071758988e-06,4.2903191770059265e-06,9.371488796329603e-06,9.507075765691436e-06,7.4157537480216905e-06,7.404255586342616e-06,7.935742593826333e-06,2.6261263981643998e-06,8.20621517176504e-06
186,186.0,0.9915830832283838,1.0067374888956908,1.1272821748548412e-05,2.2697796228998745e-06,6.49742740547324e-06,2.7498885737954784e-06,1.0031348020718023,0.9939331088802089,1.0020967443332363,1.0034922502445027,1.0026982504207878,1.0011455290729057,0.9933792182544275,0.9996539640483586,1.0034582414946123,0.9916250736646335,1.0049466076579108,0.9925677397954021,0.9920634524114808,1.0016031638608942,0.9999180853647651,1.003471506306462,1.0013248695108907,0.9981652952858528,1.0005783604929894,1.0054494690456006,1.0006503886033233,1.0007013775230231,1.0008342133930788,1.0057643894865411,1.0066654088200466,0.9999086287989876,1.000112334281367,1.0032234009574201,0.9936697821524603,1.0033539261250486,9.46889112922949e-06,2.7656210117539317e-06,4.9514627598435305e-06,5.4615302890543586e-06,5.716180598450609e-06,9.424956555126645e-06,3.0839514331491493e-06,9.05508393921899e-06,6.57342412370276e-06,3.1440112924634526e-06,7.386103890968592e-06,3.1218170732918087e-06,3.0717890380477013e-06,5.6884363121578734e-06,2.2697796228998745e-06,9.9365615523467e-06,5.931011753584226e-06,3.863600399445111e-06,6.145511394186631e-06,1.0778874803836823e-05,6.558960986951929e-06,6.814264771869673e-06,4.728692777095456e-06,1.1137081188878105e-05,1.1272821748548412e-05,6.884887712933466e-06,6.875463194527216e-06,9.804877799104547e-06,3.09555559446521e-06,9.911617417064888e-06
187,187.0,0.9915870414851591,1.0067053728872317,1.1435333761489571e-05,2.3583529330524762e-06,6.9139561024874255e-06,2.7476913133736437e-06,1.0031220315649718,0.9939231704060184,1.002052632484468,1.0034469578951815,1.0026496301467969,1.0011230686481263,0.9933664202668122,0.9996292757768781,1.003402703341963,0.9916119644741933,1.0048867835590325,0.9925551918151448,0.9920506597592872,1.0015589606318624,0.9998949364377885,1.003457885293362,1.0012819406918925,0.9981585916209292,1.000535577240339,1.0054419147027989,1.0006068183531502,1.0006590946094944,1.0008324986592485,1.005759799896481,1.0066628507898436,0.9998619882290671,1.0000659596160775,1.0032084517623248,0.9936586009423302,1.0033404154972592,1.021049120356523e-05,3.161178990377141e-06,5.251141716098187e-06,5.754192151357877e-06,6.013305245657443e-06,1.0068651757519302e-05,3.61496096374335e-06,9.65119405237607e-06,6.804063331910283e-06,3.8040427334492386e-06,7.5527406368077714e-06,3.777495358506811e-06,3.637812045141039e-06,5.9490472360656145e-06,2.3583529330524762e-06,1.0430512786166368e-05,6.2465288970735465e-06,4.343403333599638e-06,6.4982192878855646e-06,1.1079493477592242e-05,6.9294533079550386e-06,7.192519965581971e-06,5.259104992708583e-06,1.131113032890816e-05,1.1435333761489571e-05,7.33542491191638e-06,7.303322631033588e-06,1.0480808612522274e-05,3.565614588823254e-06,1.0399141835738709e-05
188,188.0,0.991594163419623,1.0066776552930812,1.1456230519595047e-05,2.5261495147205905e-06,7.280664616778679e-06,2.857619883479024e-06,1.0031389454078001,0.9939114666893998,1.00206188501497,1.0034590685440254,1.002660948354539,1.0011312247111444,0.9933538929591419,0.9996328970598737,1.0034136740606883,0.9916118054924339,1.0049015600917846,0.9925584695150117,0.992041891805433,1.0015687163764138,0.9999010363520012,1.0034748835647844,1.0012911585782542,0.9981516452652089,1.0005436607534888,1.0054610664291364,1.0006130182529975,1.0006655747033346,1.0008301047756325,1.0057757568849124,1.0066776552930812,0.9998637622053641,1.0000684190180418,1.0032247644325012,0.9936494333658009,1.0033573023994082,1.0591214082244457e-05,3.043717645263057e-06,5.937378590339009e-06,6.458895976131844e-06,6.7326330031314274e-06,1.0406184981748682e-05,3.4768238614298e-06,9.981715047678945e-06,7.459764245654051e-06,3.665427449152485e-06,8.20343750207151e-06,3.6404361974119335e-06,3.5046412961745415e-06,6.666834586677098e-06,2.5261495147205905e-06,1.0691636885314421e-05,7.040575361521151e-06,4.215035853833443e-06,7.335803154259053e-06,1.1167840864211537e-05,7.871645553882772e-06,8.233015767025344e-06,5.0956075160058925e-06,1.1335553972467607e-05,1.1456230519595047e-05,8.40915172150764e-06,8.355885898827641e-06,1.0826593326542533e-05,3.4337461263797732e-06,1.0656362002157008e-05
189,189.0,0.9916046171834622,1.0066721460212793,1.1689520120926659e-05,2.544709951846587e-06,7.266919656308009e-06,3.021967377466304e-06,1.0031111424799808,0.9939001629499484,1.0020698410846627,1.0034715107448149,1.0026720509005635,1.0011007715712106,0.993342664333627,0.9996001529923086,1.0034252181624277,0.9916046171834622,1.0049147339947435,0.9925537133119898,0.9920310991995996,1.0015807951530427,0.9998936289253484,1.0034482701720466,1.0013035069265084,0.9981403545437457,1.000556947426585,1.0054327307853685,1.0006264963132376,1.0006785419815885,1.0008159175574323,1.0057473955270793,1.00664897383658,0.9998776819825601,1.0000822828487106,1.0031964951026051,0.9936425294911598,1.0033305280269786,1.0803347501171477e-05,2.8651194898668787e-06,5.855598985382769e-06,6.368463989595318e-06,6.618270857861273e-06,1.0693692980196952e-05,3.2561845052772913e-06,1.032376153845907e-05,7.277639748309606e-06,3.448887836957926e-06,7.99320049143911e-06,3.4257222485379543e-06,3.281631015648991e-06,6.581099151435453e-06,2.544709951846587e-06,1.0923967168354092e-05,6.964548297048698e-06,4.003167439622565e-06,7.260606084367468e-06,1.1417119762891987e-05,7.836723430723986e-06,8.25995121997706e-06,4.811253588476033e-06,1.1577576778134003e-05,1.1689520120926659e-05,8.389908454112037e-06,8.33242470567797e-06,1.107729794907396e-05,3.2316963718349542e-06,1.089449802603222e-05
190,190.0,0.9916159679094827,1.006673707911602,1.3149341421298543e-05,2.640845749682412e-06,7.6472629111068e-06,3.6614782536133313e-06,1.0030898477624077,0.9939091703791287,1.0020870793603929,1.0034922904660208,1.0026928797391867,1.0010778028963323,0.9933519772415723,0.9995748176343172,1.0034480349538728,0.9916181515405188,1.0049363665319142,0.9925669715099367,0.9920406408559849,1.0016048275714506,0.9999012685703542,1.0034302696428272,1.0013268228128998,0.9981550185824898,1.0005798106773933,1.0054116388157075,1.000646856620649,1.000696999392608,1.0008328249322065,1.0057239920374812,1.0066247435781908,0.9998966601957663,1.0001015202825028,1.0031735964943567,0.9936571101909915,1.0033126586528698,1.2287382584964817e-05,2.753355818463094e-06,5.676773265756207e-06,6.214770799914033e-06,6.435261489497482e-06,1.2286755123746707e-05,3.1380471824156807e-06,1.1956188002932494e-05,7.0733465930474165e-06,3.3279637959132275e-06,7.68209527409248e-06,3.3179472698577143e-06,3.1393033980828098e-06,6.431595090512068e-06,2.640845749682412e-06,1.2475151245037727e-05,6.850398258378927e-06,3.914909042845045e-06,7.207393998182745e-06,1.2983619996552334e-05,7.76000867888886e-06,8.174623980069894e-06,4.694248367778478e-06,1.3062381458937687e-05,1.3149341421298543e-05,8.328956452171279e-06,8.262936691432221e-06,1.2626464684345575e-05,3.121110727624766e-06,1.2444710890781312e-05
191,191.0,0.9916153686549674,1.0066589670367592,1.4141410007453e-05,2.7371409320570615e-06,8.398157074746005e-06,3.995715005291446e-06,1.003113702652912,0.9939244199288072,1.002093382619193,1.0035000087219728,1.0026976762758288,1.0010950299272967,0.993356720662352,0.999586688673056,1.0034507409226547,0.9916153686549674,1.0049336902329973,0.9925652666943554,0.9920438079776976,1.0016153544447555,0.9999167403587513,1.003454710174128,1.0013398179826025,0.998169379845815,1.000592970636346,1.0054416846244862,1.0006598612202646,1.000711103273968,1.000854575351401,1.0057570021267372,1.006658967036759,0.9999065290927244,1.000111619697334,1.0031956336976053,0.9936734713223353,1.0033376066877506,1.3450348103836768e-05,3.0969916410335067e-06,6.098251140454941e-06,6.750710318929186e-06,6.994978409572407e-06,1.3594354543879253e-05,3.4844363095515984e-06,1.3304260841099883e-05,7.65101968216463e-06,3.656871879005371e-06,8.173924844233694e-06,3.6447504634585974e-06,3.4490785436904393e-06,7.094596716100822e-06,2.7371409320570615e-06,1.3769010355683267e-05,7.64049317777538e-06,4.445769050639657e-06,8.117314278067048e-06,1.4141410007453e-05,8.648474002658783e-06,9.073135600956405e-06,5.271055153993906e-06,1.404320824643223e-05,1.409989876887097e-05,9.262734674861527e-06,9.192705762772386e-06,1.3832345955957196e-05,3.491459931875442e-06,1.3733982905314779e-05
192,192.0,0.9915944568019512,1.0066140140471806,1.3982873599111561e-05,2.6781407721799635e-06,8.490071724212852e-06,3.859538720868006e-06,1.0030907943872522,0.993944572706939,1.0020305559269127,1.003436072772539,1.0026302786730503,1.001068306742633,0.9933742975951297,0.9995596474561459,1.0033770571289111,0.99162347209912,1.004853572317021,0.9925716897321993,0.9920595482738664,1.0015472705242459,0.9998909693660493,1.003429434211314,1.0012707788637911,0.9981826743416696,1.0005222320488334,1.0054105272445701,1.0005866922742723,1.0006393727146512,1.0008680859227463,1.0057193303221528,1.0066192491552333,0.9998256645770236,1.000031730216611,1.0031707732082693,0.993694619970028,1.0033120327051555,1.3242316469134742e-05,3.347522714065111e-06,6.150779709156334e-06,6.855279567635682e-06,7.11298934312602e-06,1.3496311063876947e-05,3.7408393074927968e-06,1.325102986983359e-05,7.750771556323999e-06,3.918314888201694e-06,8.231595753704378e-06,3.877805983401238e-06,3.702986396648997e-06,7.2782754441253724e-06,2.6781407721799635e-06,1.3695460847708602e-05,7.877449588883833e-06,4.755333566931401e-06,8.38906420550546e-06,1.3982873599111561e-05,8.870258263381628e-06,9.274340459233342e-06,5.553265895334388e-06,1.3834593635107591e-05,1.3888636049392563e-05,9.473647314805232e-06,9.405150335018576e-06,1.366638568801977e-05,3.740809020034248e-06,1.3659924419010506e-05
193,193.0,0.9915732191070041,1.0065627979041798,1.2824711801903363e-05,2.5432562559557684e-06,7.843165502785267e-06,3.49831837536106e-06,1.0030213965627928,0.9939075533660654,1.0020287043597624,1.0034325003733038,1.0026299453457677,1.000990824479821,0.9933387531256016,0.9994792275779754,1.0033819602634377,0.991598230916891,1.0048646634109761,0.9925450505172748,0.9920288714854505,1.0015418361331025,0.9998472557245722,1.0033470458710145,1.001263660337358,0.9981451006493376,1.0005127902160533,1.0053238976688235,1.0005744071474578,1.0006240757219707,1.0008289795815886,1.005630946812755,1.0065308881524333,0.9998134481551473,1.0000184146452276,1.0030940715262773,0.993657873569224,1.0032302689024162,1.2050083985366252e-05,3.1408459345810015e-06,5.7179757124945725e-06,6.3705496573880794e-06,6.622938160870235e-06,1.2359319920900902e-05,3.5408611914204026e-06,1.2160568318886662e-05,7.270766160343516e-06,3.7418723906162894e-06,7.757362729969163e-06,3.683983008754585e-06,3.520901699194507e-06,6.741148568279251e-06,2.5432562559557684e-06,1.2542273388573579e-05,7.271912649580373e-06,4.407467641647905e-06,7.733518374527197e-06,1.2824711801903363e-05,8.183324416828832e-06,8.536626723554304e-06,5.091308977246908e-06,1.2730717262103576e-05,1.2784611627595616e-05,8.766821011886626e-06,8.6988019010412e-06,1.2484985666862836e-05,3.509023190585857e-06,1.250642675459855e-05
194,194.0,0.9915787296703289,1.0065387321467896,1.1652961545899358e-05,2.381276170820603e-06,7.207052559105406e-06,3.159815948438983e-06,1.0030439953262005,0.9938949481406977,1.001993748343664,1.0033914509390371,1.002589636448855,1.0010013271716707,0.9933195423910381,0.9994856343009444,1.0033384257803741,0.991578729670329,1.004820125749044,0.9925260535592629,0.9920087933252701,1.0014979250931049,0.999829493163085,1.0033575137752968,1.0012196510782354,0.9981281597040375,1.0004682614575158,1.0053311999872343,1.0005262622620883,1.0005745358010731,1.0008133483039954,1.0056376335165467,1.0065387321467896,0.9997659119441814,0.9999705281018435,1.0031092861077477,0.9936427973662508,1.0032409058839824,1.094427588993001e-05,2.904418514915572e-06,5.325121641343917e-06,5.93214128647285e-06,6.178239518957604e-06,1.1267309712980677e-05,3.2909808018549998e-06,1.1107656608561705e-05,6.841074104366338e-06,3.4519312515016886e-06,7.330435991957461e-06,3.3890643803406024e-06,3.2641832162010027e-06,6.255135655923388e-06,2.381276170820603e-06,1.1406964318481177e-05,6.722513568188817e-06,4.025600528930386e-06,7.139524202965271e-06,1.1652961545899358e-05,7.567363112533873e-06,7.87307119903335e-06,4.618527652812584e-06,1.1559320355117875e-05,1.1601943053331467e-05,8.143157531926463e-06,8.074107017232125e-06,1.1352341479437337e-05,3.2375398350000353e-06,1.1373396626143674e-05
195,195.0,0.9916271822463313,1.0065658649335243,1.0605598221971237e-05,2.1623949160704384e-06,6.5561372260677854e-06,2.873883995272503e-06,1.0030233085512092,0.9939195485293179,1.0019875204982382,1.0033831427474456,1.0025781472100108,1.0009684737765547,0.9933411190908655,0.9994491916541347,1.0033206483697332,0.9915978126463731,1.0048012094426417,0.9925449116793694,0.9920294495575266,1.0014939759053345,0.9998340124115167,1.0033403444182005,1.0012157161612334,0.9981617172967143,1.0004638111230524,1.005312205935759,1.0005178816037488,1.0005666955039383,1.0008491711897691,1.0056190604467317,1.0065205363850886,0.999753849807673,0.9999581498004112,1.0030848974926303,0.9936703445631552,1.0032234416970085,9.961242513155125e-06,2.6821699082861366e-06,4.823323699210683e-06,5.379065967869503e-06,5.599306028288823e-06,1.0277366785175256e-05,3.041701476546008e-06,1.0160811530797011e-05,6.201179955867814e-06,3.1388228980951783e-06,6.6457128663137466e-06,3.0720503653775662e-06,3.001324409947048e-06,5.6705926472590435e-06,2.1623949160704384e-06,1.037459484544593e-05,6.093938757780741e-06,3.675991811586195e-06,6.473227498325232e-06,1.0605598221971237e-05,6.862118380551501e-06,7.137167689582841e-06,4.203642864735247e-06,1.0519777307082062e-05,1.0559672976962428e-05,7.391818027802327e-06,7.327619416432013e-06,1.0332064472854583e-05,2.964948547257773e-06,1.0344869995404097e-05
196,196.0,0.9916912492062258,1.0066307829008203,9.717544354048303e-06,1.964840321805822e-06,6.004767854833411e-06,2.646462058952009e-06,1.0030993224663909,0.9939696847967152,1.00202285323804,1.0034145459928872,1.0026114628973746,1.0010363927340056,0.9933895584452024,0.9995141253329367,1.0033519536485356,0.9916468039083748,1.0048330961042067,0.9925922720532786,0.9920779017673425,1.0015289469502833,0.999888547888974,1.003416629026112,1.001252299284707,0.9982176403917105,1.0005007998281499,1.0053870013703061,1.0005534001903578,1.0006029664827762,1.0009041750026813,1.0056941761521496,1.0065952407156655,0.9997864979731417,0.9999919102848327,1.0031549324766023,0.9937237512658609,1.0032987782239837,9.135976521336854e-06,2.4533205432652864e-06,4.399122106410379e-06,4.92936820677107e-06,5.122982072816334e-06,9.47557417300344e-06,2.7807536960143245e-06,9.415594847913498e-06,5.674069810160648e-06,2.8573765751337755e-06,6.078485782354266e-06,2.7934477886841654e-06,2.739947854101074e-06,5.2043321940444e-06,1.964840321805822e-06,9.491004625599384e-06,5.585030250620724e-06,3.3538589594476367e-06,5.928131918441901e-06,9.717544354048303e-06,6.266895299202129e-06,6.5076762802861175e-06,3.836604021785396e-06,9.657644469282203e-06,9.70149950705046e-06,6.7361109654144e-06,6.6797003935545176e-06,9.486889576592541e-06,2.704787960100911e-06,9.464464569760489e-06
197,197.0,0.9917327225754291,1.0067107073045942,8.914652513562222e-06,1.8041909286907094e-06,5.501387506144724e-06,2.4249972570262074e-06,1.0031890847421494,0.9940225164202622,1.0019956857889254,1.0033863217019443,1.002582304851441,1.001128776404098,0.9934456525700055,0.9996067104811889,1.003320060977234,0.9916962184985485,1.0047976766829092,0.9926415032187216,0.9921325993343221,1.0014981066288868,0.9999294560736649,1.0035094964369096,1.0012208803687375,0.998289471636639,1.0004693189399843,1.0054914026068784,1.0005251737407763,1.000577316451781,1.00098658618831,1.0058074486410808,1.0067107073045944,0.9997592544977452,0.9999656319648701,1.0032456690557068,0.9937829008855334,1.0033909589671386,8.35582728307007e-06,2.2430692084231953e-06,4.025665854577768e-06,4.53270969967863e-06,4.69798171211037e-06,8.670637324729919e-06,2.5197048955164075e-06,8.635545465280226e-06,5.201048346502701e-06,2.5939766809768613e-06,5.557160270967663e-06,2.5381806087530496e-06,2.482104454493486e-06,4.8058898371197886e-06,1.8041909286907094e-06,8.665068910246512e-06,5.155455121817027e-06,3.0680913463265605e-06,5.46500432823818e-06,8.899115550936421e-06,5.755861868520396e-06,5.967614394310421e-06,3.5379083285755836e-06,8.866088610657448e-06,8.914652513562222e-06,6.160795102561285e-06,6.112055262764232e-06,8.678253375537101e-06,2.4897903176251097e-06,8.642177581772366e-06
198,198.0,0.9917133943793589,1.0067939047456707,8.197981190631322e-06,1.6911231994162315e-06,5.174958699526615e-06,2.2041104376618633e-06,1.0031910307746297,0.9939640252159572,1.001981244982674,1.0033714347542286,1.0025656669985925,1.0011250924779491,0.9933816803920779,0.9996021489795933,1.0032989168280988,0.9916277533733353,1.0047727064659697,0.9925741067586216,0.9920684879773266,1.001483049445457,0.9999015073331892,1.0035058838568667,1.001205282377004,0.9982194268832738,1.0004544709975436,1.0054825617096987,1.0005117668332233,1.0005654222548106,1.0009093210016105,1.005795042872921,1.0066989271144822,0.9997477278548614,0.999954092029033,1.0032456066525985,0.9937180556225456,1.0033873895158438,7.604865392694979e-06,2.1074186141900804e-06,3.9464976923847875e-06,4.4134711427646386e-06,4.601800877420822e-06,7.89961816981303e-06,2.314874084201487e-06,7.875806179990037e-06,5.130314938242912e-06,2.352796557268212e-06,5.548245622994707e-06,2.301040324139876e-06,2.272612370060668e-06,4.701408490717965e-06,1.6911231994162315e-06,7.89485863789926e-06,5.027763976111078e-06,2.8329037795589772e-06,5.325846173741747e-06,8.136865446390222e-06,5.615672689611335e-06,5.7912917873607444e-06,3.297540597014317e-06,8.141416972616424e-06,8.197981190631322e-06,6.076933914124534e-06,6.020088080038773e-06,7.900428672459389e-06,2.351269664877098e-06,7.876005747062818e-06
199,199.0,0.9915950566434317,1.0069128232044966,8.333617894843184e-06,1.779356577308616e-06,5.113199022377058e-06,2.239864179037223e-06,1.00314301206821,0.993922855888014,1.0019105449286936,1.003292365781572,1.002488478843403,1.001070201678659,0.9933252977047001,0.9995433038104673,1.0032133227474056,0.9915582313222034,1.0046777223198917,0.9925055676723971,0.9920076138758788,1.0014079342298334,0.9998427396447749,1.0034530860067754,1.0011294643337723,0.9981677549060948,1.0003804483561172,1.0054295661504076,1.000440966940516,1.0004933339424877,1.0008571590974813,1.0057467546461472,1.006652738700433,0.9996847071735078,0.9998894976698657,1.0031935338905473,0.9936667199296209,1.0033347155639871,7.390921377200592e-06,2.030862391190564e-06,3.8997764855221395e-06,4.3293468113780535e-06,4.539554920324961e-06,7.820815123741613e-06,2.198050046827673e-06,7.866358321005231e-06,5.0841347394465e-06,2.177313078388374e-06,5.556305761932897e-06,2.1360387647808348e-06,2.133956009079602e-06,4.630934305053707e-06,1.779356577308616e-06,7.848285421030027e-06,4.936258394802076e-06,2.6764862733435004e-06,5.237881274067091e-06,8.172395497032407e-06,5.5513995936127195e-06,5.707706855914388e-06,3.1100051839095437e-06,8.263824247506794e-06,8.333617894843184e-06,6.093486727365567e-06,6.032981033513356e-06,7.778483518403736e-06,2.2565787736736674e-06,7.822855269112292e-06
200,200.0,0.9913395013930653,1.007110956006427,8.423471414601663e-06,1.9261680533006377e-06,5.009203157879875e-06,2.255093644966063e-06,1.002683198258088,0.9937191916844572,1.0013968663091086,1.0027243917637227,1.0019322536178292,1.000619816969145,0.9930974794214564,0.9991137206951354,1.0026488841397099,0.9913395013930651,1.0041105218941095,0.9922664180960326,0.9917888043005212,1.0008397836352048,0.9993926060935664,1.0029216796749203,1.000560550725678,0.9978555926997175,0.9998194289860858,1.004845551873204,0.999869846859582,0.9999254354174144,1.0005112466962975,1.0051389154261858,1.0060258095630557,0.9991155083690465,0.9993150875533006,1.002716623180201,0.99343204477318,1.0028074772240958,7.169790041696226e-06,1.9475083463178724e-06,3.716966065822372e-06,4.163485723463613e-06,4.336370266820967e-06,7.725546732357753e-06,2.1307473730173595e-06,7.841583863547543e-06,4.837432813601524e-06,2.074387158474466e-06,5.253768538455804e-06,2.0446200665457967e-06,2.0515513579799274e-06,4.480692791540437e-06,1.9261680533006377e-06,7.803524929925777e-06,4.7709967498895935e-06,2.567236768837185e-06,5.071627998233795e-06,8.204124731171583e-06,5.423178907755986e-06,5.602408583585764e-06,2.957392071133528e-06,8.355144991377493e-06,8.423471414601663e-06,5.934984810987298e-06,5.891005870026369e-06,7.644424806517996e-06,2.1553912991112887e-06,7.770561610298671e-06
201,201.0,0.9909170824509589,1.0074317964768165,7.734648487178855e-06,1.8285254931026964e-06,4.715375886735703e-06,2.0589480578078264e-06,1.0026171553491692,0.993739719084936,1.0012119589018644,1.002501779645816,1.0017298810281914,1.0006294915392573,0.9931155762769235,0.9991706999575543,1.0024553914139946,0.9914038421441428,1.0039195788579782,0.9922952960954966,0.9918345661300043,1.0006595684947026,0.9992986717408145,1.0028269400356884,1.0004015306815557,0.9977267777364632,0.9996964707802789,1.0047000508150197,0.9997504878480027,0.9998233172503598,1.000324446592706,1.0049833562879407,1.005839052382794,0.9990199168194636,0.9992095239652896,1.0026626104150294,0.9934334107688616,1.002719704448376,6.526784125895803e-06,1.8285254931026964e-06,3.547614031595001e-06,4.019252291810949e-06,4.1769531389748325e-06,7.1453618422850584e-06,2.010557575626958e-06,7.306976686492114e-06,4.685354781139624e-06,1.9471174260959933e-06,5.06731257925599e-06,1.920194133189215e-06,1.9349938047499427e-06,4.326819356005833e-06,1.8480223215606334e-06,7.138649717605897e-06,4.596361410741869e-06,2.4365975386351484e-06,4.885674854483279e-06,7.53482074066142e-06,5.274858798729242e-06,5.4608279086154045e-06,2.7960227739721367e-06,7.680236253871131e-06,7.734648487178855e-06,5.7610045004952045e-06,5.730105604465504e-06,6.999339644491122e-06,2.031940501475075e-06,7.108348278869169e-06
202,202.0,0.9903324008289447,1.0079188379410196,7.424850962586307e-06,1.906856769256319e-06,4.526354616918745e-06,1.9142186122164567e-06,1.0040522383199673,0.9945347259539916,1.0025000789153327,1.003860013481249,1.0031038437762354,1.0022165073341924,0.9939615028824069,1.0008124328108903,1.0038601794289976,0.9923138817330197,1.0053281611667175,0.9931764491204822,0.9927167433386673,1.0021245751403192,1.000589186144566,1.0043955011553536,1.0019312463889072,0.998464081471416,1.0012967200136544,1.0062966635527462,1.0013987408579248,1.0015061329048451,1.0010188004507699,1.0066252849116166,1.007461599335986,1.0007326276341881,1.0009122928720282,1.0041763575934093,0.9942512112280883,1.0042909610037039,6.345573388179724e-06,1.9438729070478974e-06,3.3136311386106278e-06,3.7331597949570025e-06,3.891885524038057e-06,6.848510927347125e-06,2.0637954116574102e-06,6.990035681488367e-06,4.372314374670917e-06,2.002317891256325e-06,4.725079932016684e-06,1.9625591142813083e-06,1.9918438234995944e-06,4.019254189215015e-06,1.906856769256319e-06,6.90220148691128e-06,4.271362356093169e-06,2.6026497119810385e-06,4.537256209605584e-06,7.245489323941427e-06,4.897712140510757e-06,5.070002159190299e-06,2.938927117328801e-06,7.380800944001216e-06,7.424850962586307e-06,5.340127946419274e-06,5.31856066028265e-06,6.711885483814836e-06,2.1742083792266066e-06,6.863912758146734e-06
203,203.0,0.9895986193361368,1.0086155737243907,8.683274254650092e-06,2.243758123527875e-06,4.8296220331857985e-06,2.130519798346472e-06,1.00508139615565,0.9949970375942745,1.0034692367253155,1.0048780930036307,1.0041325985153688,1.0033513358207513,0.994447891173652,1.0019888255882907,1.0049126931861863,0.9928271325802532,1.006385428973274,0.993663612531061,0.9932238023404014,1.0032193408106,1.0014884851358616,1.0055115436956223,1.0030710594817132,0.9988647306479906,1.0024879764622998,1.0074301590532144,1.002617903013027,1.002744718248139,1.0013835499076182,1.0077960369030758,1.0086155737243907,1.0019987094276024,1.0021685217214482,1.0052582845019595,0.9947218907609109,1.0054100725699817,7.217717904343524e-06,2.4553743886639596e-06,3.0935445547415385e-06,3.4587777022332238e-06,3.6085117761163563e-06,7.489474084135941e-06,2.558060313042259e-06,7.549098748800018e-06,4.043365583406802e-06,2.422148510159868e-06,4.3790600709110275e-06,2.362703911202545e-06,2.4726522250381528e-06,3.7413467456507192e-06,2.243758123527875e-06,7.774000835962752e-06,3.977140539629093e-06,3.437461414177333e-06,4.218198712837328e-06,8.272497182090609e-06,4.521221865808408e-06,4.671566245961939e-06,3.91745692047058e-06,8.596121701991492e-06,8.683274254650092e-06,4.9059876357374416e-06,4.885873293807089e-06,7.423681879030537e-06,2.8007210075645913e-06,7.707862863880775e-06
204,204.0,0.9887289007816503,1.009543045889484,9.552837105503053e-06,2.324022913062018e-06,4.986504267614436e-06,2.3480973937052373e-06,1.0019980977744214,0.9931094821235026,1.0004978389636068,1.001683871009341,1.0009468318556287,1.0001338193439857,0.9924205259242781,0.9987803386821488,1.0016870496721502,0.9906974256990918,1.0031630417488528,0.9915007952217478,0.9911541124182643,0.9998899164585029,0.9985477901644458,1.0020682496509021,0.999653919108372,0.996727583447795,0.999008258613404,1.0038059842132214,0.9990350177348517,0.9991249733725088,0.9992051744314251,1.004060322261624,1.0048427981819636,0.9983312754750958,0.9984980159447078,1.0020334517283465,0.9927269202446888,1.0019774586543941,7.737875329192126e-06,2.7555775375145565e-06,2.8602228959635545e-06,3.204816684263442e-06,3.349900991395352e-06,7.907087140864905e-06,2.9043626032335372e-06,7.927738870715962e-06,3.786365905601846e-06,2.7504762152577847e-06,4.13289649000657e-06,2.6818574760087854e-06,2.813138124131884e-06,3.466308425435303e-06,2.324022913062018e-06,8.269784815961911e-06,3.6820283616530323e-06,3.973886071645279e-06,3.897470482988813e-06,8.929231576430799e-06,4.156479452680757e-06,4.276152480836765e-06,4.609907682858691e-06,9.417150059393396e-06,9.552837105503053e-06,4.500288491336565e-06,4.476659311801209e-06,7.87316754387436e-06,3.1891716132197866e-06,8.188265375600994e-06
205,205.0,0.9877364079745997,1.0106324914476539,8.843845559792516e-06,2.4301087163251773e-06,4.99860672936637e-06,1.97619423418463e-06,0.997397568148708,0.9904413781820428,0.9962304642882212,0.9971009304547075,0.9963732295687324,0.9952858296623099,0.9895680063642839,0.993915085126968,0.9970540498554739,0.9877364079745997,0.9985359988287332,0.9885104505830655,0.9882528978182388,0.9950961163390755,0.9942783689623192,0.9969424202366804,0.99472363278113,0.99375987437182,0.9939705509492109,0.9984326117423469,0.9938487138209783,0.9938809705117831,0.9961974156747326,0.9985204555285492,0.9992588058013198,0.9930112610121022,0.9931773541261327,0.9972147969436079,0.9899143871342415,0.9968650476497466,7.235919137046884e-06,2.830260483995832e-06,3.1308992874436543e-06,3.570117432804769e-06,3.691028439632031e-06,7.4099837466485065e-06,3.168796743521214e-06,7.455572179215587e-06,4.2710522629790925e-06,3.2794430318958435e-06,4.8004966459361565e-06,3.1931169201479033e-06,3.1477341371114526e-06,3.7547023027223564e-06,2.4301087163251773e-06,7.728915044192827e-06,3.964530596234362e-06,4.0780689308723174e-06,4.128177590206936e-06,8.321185964206603e-06,4.301857310651539e-06,4.408601010787967e-06,4.698195437014562e-06,8.729096470889825e-06,8.843845559792516e-06,4.503570685747245e-06,4.497905719285242e-06,7.372545318784642e-06,3.3592405334233635e-06,7.653234241474702e-06
206,206.0,0.9866417391139544,1.0117926961474542,4.262199519695596e-05,6.939726107640263e-06,2.6472255310189643e-05,1.0942643679319089e-05,0.9988751923956495,0.9919883086473302,0.9980306455303473,0.9989760510713449,0.9982559817577895,0.9968721516270017,0.9912424260137722,0.9955390902921452,0.9989469997457993,0.9895172659241254,1.0004047415259523,0.9902805247886196,0.9899827712241501,0.9970598634851435,0.9960292505773789,0.9985537478860562,0.9967262118254837,0.9954024956145272,0.9960186392639415,1.000097449229583,0.9959247770446059,0.9959733447403838,0.997844565468322,1.0002408861632266,1.0009704136504511,0.9951292580446387,0.9952866740513363,0.9987535220901314,0.9915554733350178,0.9984784090950287,2.5464039293331296e-05,6.939726107640263e-06,2.798115132328975e-05,3.400694268777356e-05,3.2882513405281946e-05,2.5170854636595242e-05,8.609538599818525e-06,2.3755867081837888e-05,3.473253153023931e-05,8.743755234567265e-06,3.6054602957506715e-05,9.518175515081782e-06,8.336157940805077e-06,3.401071517491181e-05,2.127373007079955e-05,3.2292470032171966e-05,3.4320044625569614e-05,1.3471613846335973e-05,3.357954411780807e-05,3.794901036703021e-05,3.456521760146957e-05,3.435912712379459e-05,1.6090944711491534e-05,4.05897709080182e-05,4.262199519695596e-05,3.416999364712142e-05,3.4755118095072826e-05,2.7144148113892583e-05,8.938507308925328e-06,3.183985205055121e-05
207,207.0,0.9854952339581021,1.0129324457374385,8.659864474315593e-05,1.0662232274178417e-05,5.238516895846848e-05,2.413253771934766e-05,1.004727920940823,0.9963506595889411,1.0041215297339003,1.0054179322913515,1.0047127716003488,1.0031025933552844,0.9959401950823514,1.001847615991134,1.0054831072000443,0.9944994993136632,1.0069047154965924,0.9952622579932558,0.9948199377795929,1.0038001077608012,1.0019971954927298,1.0050057486274542,1.0036362193091346,1.0001082145490086,1.0030849079337159,1.0068149987624526,1.0031508347893914,1.0032761002747845,1.0025712914246325,1.0071616859417312,1.0079047624561215,1.0025265613073386,1.0026679872909967,1.0048710049315983,0.9961623358301344,1.0049233708480931,4.6070239584765483e-05,1.0662232274178417e-05,6.121894830152137e-05,7.595650381246114e-05,7.203940207506006e-05,4.286548754480317e-05,1.3486776500185905e-05,3.901680623400541e-05,7.45464637309819e-05,1.3104691239496137e-05,7.637012989001412e-05,1.4954478351040034e-05,1.2670154117393463e-05,7.295383299415372e-05,4.332737047027628e-05,6.0842971792551335e-05,7.204086233728415e-05,2.649492083065397e-05,6.828042602430305e-05,7.467265842129864e-05,7.001759249474525e-05,6.856618017285407e-05,3.4133771700196136e-05,8.041144840784962e-05,8.659864474315593e-05,6.787472466240355e-05,6.957811576659851e-05,4.8899991387852956e-05,1.4235087778460107e-05,5.966415511351027e-05
208,208.0,0.984354667655285,1.0139605259661606,0.0002894923086968698,6.1031035054783856e-05,0.00019584563248904217,8.093899379179601e-05,1.0098221416953754,0.9998794704578257,1.009162286047772,1.0107576152621363,1.0100590732789965,1.008531461527206,0.9997207393631828,1.0073475720944929,1.0108955814833074,0.9984805630558035,1.0122976293782053,0.9992404467327815,0.998693660291585,1.0093908771117057,1.007006875324105,1.0106255336477252,1.0093691823717164,1.0039164489992034,1.0089517114890951,1.0126748963759393,1.0091539169735497,1.0093456548899007,1.0063969868941447,1.0132052635874749,1.0139605259661608,1.0086733947835376,1.0088003666584762,1.0101997029036025,0.9998809151959659,1.0105379089301383,0.00020263775575553165,6.1031035054783856e-05,0.0001818521306809317,0.0002092972618529189,0.00020902991541126587,0.00024096986523992477,7.00555579657313e-05,0.0002557774178352758,0.00021788348053685357,8.10722217064558e-05,0.000220355457214024,7.660949863818685e-05,7.570033642757311e-05,0.0002298761884830182,0.00016783890378154205,0.00024605078191822097,0.0002444271365510403,6.542348635099347e-05,0.00025932616339498265,0.00026347651683373066,0.00027325709851011245,0.00028174159307650627,6.857929330091708e-05,0.0002797531894364933,0.0002796492249779364,0.0002894923086968698,0.0002878501363425255,0.00022409903664671483,6.628423946278362e-05,0.0002459717425874204
209,209.0,0.9832778153537453,1.0148025088711639,0.0007583732688491993,0.00011835649027817178,0.0004890159104562851,0.00021482038409373157,1.0058760473639319,0.9973312404450471,1.0051264550932764,1.0063458033739106,1.0056575730768853,1.0043062020344165,0.99684533617566,1.0031200464844898,1.0063370109403953,0.9953780656330875,1.0076559914486138,0.9961026513476157,0.9957218594512134,1.0048195840491656,1.0030040606698647,1.0061365535282254,1.0046720035222827,1.0008224092968157,1.004155875646611,1.0079005003450296,1.0042393806424352,1.0043755371916607,1.0031131117686047,1.0082506151222623,1.0089593117349605,1.0036496713289949,1.00377983069835,1.0059953172178038,0.9970894187081737,1.0060612252486307,0.0005261901800993963,0.00015041967018121323,0.00043585477029830816,0.0004865574666451774,0.0004957940258209537,0.0006482497641144234,0.00016990910626382808,0.0006997305605641167,0.000519272675255062,0.000198714293192381,0.000523877475651069,0.00018282806809737033,0.0001864203133856743,0.0005607436254615678,0.00041858767917646577,0.0006260912449903546,0.0006089732819707546,0.00012828115262286045,0.0006651273045579262,0.0006484346304764621,0.0007028696067501538,0.0007310679373139114,0.00011835649027817178,0.0006873050975917642,0.0006713900833301562,0.0007583732688491993,0.0007486956679767207,0.0005852524492142112,0.00015838163962442631,0.0006287277839344669
210,210.0,0.9823224522017254,1.0154511116459457,0.0017575598586922377,0.0004098141757450262,0.0011937139548633068,0.0004688093168339681,0.9932266908433383,0.9893497772111062,0.9925870841466686,0.9927836489777305,0.9921052822120826,0.9907892963245718,0.9880205544496447,0.9895315073214488,0.9923999943330936,0.9859649183820646,0.993549080185277,0.9866243159942089,0.9866376879412367,0.9906977560658706,0.9905491537436681,0.991920007183605,0.9901649669344925,0.9915328859385434,0.9893170985675691,0.9929109871292494,0.9890340088141711,0.9889931527818803,0.9934297973662807,0.9927402804453702,0.9933458755812657,0.9880869987353034,0.9882372249338534,0.9926159841890679,0.9884758932007217,0.9918745670296264,0.0012296584052979825,0.0004098141757450262,0.001087523608486592,0.0012379959818865193,0.0012441382451747263,0.0014190729812910915,0.00046908426480512627,0.0014704633014828454,0.0012869807016173615,0.0005282658115193389,0.001290226676771262,0.0005232961268477352,0.0004979595628091084,0.00137956731241825,0.0010541382087739068,0.0015009187507838112,0.0014728096521787882,0.00046409921618432065,0.001563499553584556,0.0016148557595741786,0.0016547600143639594,0.0017032597010155706,0.0004694235487520959,0.001714320550518092,0.0017172275743759563,0.0017575598586922377,0.001748502556650352,0.0013551501464241433,0.00044825461078083155,0.0014985917870934222
211,211.0,0.9815463533474682,1.0159158377729929,0.006185813590512441,0.0014766338638081225,0.004102275786489639,0.0015418662155104927,0.9896217342739562,0.9857755867275125,0.9877200020833707,0.9875703477523518,0.9868892690134716,0.9869455903897911,0.9839901192976568,0.9856765298532477,0.9870497689431219,0.9815463533474681,0.9881634326838498,0.9821695966743043,0.9824310279246419,0.985306617173307,0.9860587046335224,0.9878602323829541,0.9846555335878104,0.9873704565998538,0.9837066546017097,0.9886320142537112,0.9833099397792733,0.9832139717333447,0.9890986455442001,0.9883259045340884,0.9888957961259558,0.9822581128098601,0.9824119312338441,0.988801851018717,0.9845789183888076,0.9878248864691297,0.004207031959894444,0.0014766338638081225,0.0037289192454456233,0.0042972495365709565,0.004282869909283646,0.004673360934991536,0.0016946982165983882,0.004712704699889145,0.004398906207787485,0.0018554907097816334,0.004392165300897057,0.0018931914853434564,0.0017645695785986416,0.004701190825407267,0.0036919894068564003,0.005218283671622449,0.004972298913239463,0.0018394187220647593,0.005192453765497955,0.005733209427489457,0.0055033025937101685,0.005630260213927324,0.0019014670427813197,0.006091363015532625,0.006185813590512441,0.005790897974729128,0.005790333450187228,0.004614898822723684,0.0016412259926752934,0.005192074516842086
212,212.0,0.9809904141218394,1.0162061907347921,0.009371463821431171,0.0022312526874783767,0.006163075686878947,0.002312098918015175,0.9958931687174745,0.9886749977911565,0.9928786485625983,0.9931248870841255,0.9924423289757247,0.9936252850499184,0.9870631640925155,0.9924185798621051,0.9927259950443836,0.9846916747435424,0.9938759556257858,0.9853073783330235,0.9855399749831409,0.9911356584396425,0.9913897105367488,0.9948171532299798,0.9906643191358344,0.9905769140927927,0.9898754780519997,0.9959241660513375,0.9896489255251483,0.9896423300781233,0.9923665014161969,0.9958615288800688,0.9964578973995634,0.9887662416502384,0.9889048826301662,0.9953820570327694,0.9876261554894424,0.9947731150164582,0.006343369723712344,0.0022312526874783767,0.005582506049575209,0.006439202662751537,0.006413096055824173,0.007023991080684467,0.0025607335866875804,0.007064491820825206,0.006582194276990618,0.0027932200849212986,0.006568732575857588,0.0028521871169693304,0.002661827932668043,0.007035514090515783,0.005546827040024678,0.007881055018998861,0.0074362220971110286,0.002784540982898608,0.007755810644382083,0.008673961055842346,0.008220810157745602,0.008405524458539001,0.002876677811049822,0.009216814159963466,0.009371463821431171,0.00864433482319326,0.00864734930966766,0.0069566612731092,0.002483167561205668,0.007838730645744463
213,213.0,0.9806280105862066,1.01633167401383,0.012455124050846986,0.0037677842459445973,0.008839664212465277,0.002898495508287251,1.002279947846829,0.9933043250617805,0.9997145401569467,1.0003805628067344,0.9997068934168586,1.0004127068765014,0.9920837690139751,0.999276613953444,1.0001014805339563,0.9900505340503951,1.0012265536248923,0.9906653785316657,0.9907198274786587,0.9987001257954842,0.997956070490727,1.0018820159051802,0.9984165387929678,0.9956552395744156,0.9977942175801596,1.003324288109766,0.9977522106704841,0.9978440532169751,0.9974990608486436,1.003502026163524,1.004120678243711,0.9970521079683297,0.9971713251630784,1.0020613516163421,0.9925509490659169,1.001831751244709,0.008536705910717111,0.0037677842459445973,0.008226025949919885,0.009355651997988617,0.009352978083683282,0.009536575054975974,0.0043507992153740726,0.009665207298126106,0.00958864681386436,0.0048262055959955785,0.009528423754545646,0.004869101386668171,0.004572389159741018,0.010231873576366813,0.008050500590834408,0.010518136811227055,0.010785576855120986,0.004528627344450123,0.011262269983564211,0.01151098509178977,0.011863747896593543,0.012122862593376842,0.004623875408134992,0.01222828370845293,0.012375173726211629,0.012455124050846986,0.012433774051250046,0.0093479575393481,0.0042000901134891504,0.010474572565356347
214,214.0,0.9804156389845607,1.016301791092593,0.0221831531607598,0.007285609547405887,0.015729559741828877,0.0047722450658468476,1.0081061184087934,0.9975305424988626,1.005914512094328,1.0069614462367977,1.0062975957938765,1.006607598546683,0.9966738246316212,1.0055363194174478,1.006793729127264,0.9949487229582091,1.007895863284497,0.9955636273409239,0.9954536378086858,1.0055629325987396,1.0039342888907985,1.0083292781717361,1.005451206526296,1.0002877169188555,1.0049800334178345,1.0100738394166904,1.0051027145383,1.0052810549042857,1.0021820825473136,1.0104674702173975,1.0111072512859645,1.0045677740821648,1.0046702237143228,1.0081565750660537,0.9970476362719528,1.0082724291577234,0.014667558422622752,0.007285609547405887,0.014862783710197218,0.016745934789138692,0.01678081174266426,0.0165240414441284,0.008420030661985349,0.016862912465911945,0.017193405703379204,0.00939367195631827,0.017047358061305164,0.00941883121345232,0.008880519526765787,0.01833153308579467,0.01446896221062929,0.01793938401775757,0.019288995954849217,0.00858231087360977,0.02016471515687342,0.01954106122250734,0.021151924989057606,0.02160925992550385,0.008702437953036539,0.02076164028632363,0.020918119987099023,0.0221831531607598,0.02210936028424823,0.016044776977263312,0.008119215687836698,0.0178864712364411
215,215.0,0.9803097955608927,1.0161260454535683,0.026742954715691797,0.008802465395405521,0.01898065449942861,0.005736265314088033,1.0122632049654996,1.0005367594262258,1.010541153095949,1.0118820823534989,1.0112232596399453,1.0109996425238035,0.9999740083620278,1.0099523097405205,1.0118020641022805,0.998515850436312,1.01289232999616,0.9991345554655244,0.9988762803668612,1.0106882932408428,1.0082875151052464,1.012940032307914,1.0106991857509722,1.0036327333514015,1.0103365822252712,1.0149121357252013,1.0105735319710267,1.0108157478395483,1.0055794978900043,1.015468895948496,1.0161260454535683,1.010145496008911,1.010239786534813,1.0125053316128683,1.000263666651257,1.0128775022753704,0.017646603294627843,0.008802465395405521,0.017930659871287443,0.02021313089024525,0.020256418975431203,0.019928469223632478,0.010188841352308154,0.020354572985138496,0.020788406802232526,0.011378276626222254,0.02064577247564681,0.011403030336393399,0.010747678917219424,0.02211778776251119,0.0174799344328135,0.021591399818820682,0.023269521941117578,0.010396852965249842,0.024331330697242408,0.02353236594288785,0.025506596333388174,0.02606029763471951,0.01056894950203374,0.025018076715068283,0.0251943961194887,0.026742954715691797,0.026647167343008156,0.019324274535626875,0.009821908127615497,0.021531493249784123
216,216.0,0.9802669765591939,1.015818112385827,0.047026096309037806,0.013819937985657168,0.03326894984816667,0.010769755922553624,1.0064019957002701,0.9968894702910803,1.005229393154148,1.0061270547542265,1.0054682911192196,1.0046969592511676,0.9959900821807728,1.003596096010271,1.0058678450176133,0.9943199380613319,1.0068664983948863,0.9949153813179288,0.9947985156668722,1.0046932277084586,1.0027336357234968,1.0063474593614947,1.0045456166525877,0.9994624556544656,1.0040443928242362,1.0079996057324727,1.0041354339390298,1.0043108060674613,1.0012892948509577,1.0083438243099716,1.0089619353986583,1.003564303447363,1.0036607316353487,1.0062927889140902,0.9963585814772714,1.0063006155547563,0.030905116514640753,0.013819937985657168,0.030983424117120077,0.03566915852144758,0.035668175532000815,0.03510495078663253,0.016454442996158412,0.035627605745715274,0.03723247757534109,0.018568841352405382,0.03763819221670445,0.018728385315880933,0.0174039372951793,0.03881372733836811,0.03038160000686334,0.03852566962333679,0.04090362534448211,0.017541502442715327,0.04277072191947855,0.04249368741251432,0.04487978780325478,0.04589203390182682,0.018505077204606944,0.04536790628461445,0.045866372011461785,0.047026096309037806,0.046888986477239936,0.03426043347394511,0.01576191351828742,0.038384708418082884
217,217.0,0.9802436782234555,1.0154083544047803,0.07571021930893755,0.021689006650907037,0.05315044863143645,0.017193426259330194,0.9922166628752823,0.9880010950134553,0.9914643374183335,0.9912716089335168,0.9906146067393946,0.9895401884482047,0.9862215768093631,0.9883452675689076,0.9906137011660944,0.9839424155197389,0.9914537650480891,0.9844847850436642,0.9847568275753437,0.9892011351364053,0.9889411797515443,0.9904345377856478,0.9886369477534644,0.9892661992140507,0.9877683029125708,0.9912624803566971,0.9874609323338234,0.9874473026989785,0.9907654490649724,0.9910392704448949,0.9915563747290383,0.9864953524975265,0.9866132424001796,0.9913070504819332,0.986816732661436,0.9904193445873003,0.04809981574412575,0.021689006650907037,0.0497722944800299,0.05771857170840854,0.05767855138787513,0.05475832797300218,0.02628282028529465,0.055423358806927205,0.06060682110286525,0.02995840573843927,0.06165386133324807,0.03031329100390255,0.027904698728265825,0.06260422393185328,0.04841568636818785,0.06041131962333449,0.0659706926410543,0.028503798509555568,0.06894364517325297,0.06693162239842,0.07232467750166591,0.0739621932600019,0.030550997494141873,0.07155044180205122,0.07244947901011858,0.07571021930893755,0.0755155608715003,0.053584122884124376,0.025056947151488075,0.060168006070113814
218,218.0,0.9801963967976688,1.0149313058324247,0.07986786618083624,0.02306956316059016,0.05594439316554649,0.017877853231432008,0.9878613858575841,0.9848116510933179,0.9867131898949006,0.986168795974565,0.9855102990620846,0.9848842735381307,0.9827086201849832,0.9836523870205405,0.9853789698301784,0.9801963967976688,0.9861687535257039,0.9807210482133716,0.9811342791617026,0.9839008673440266,0.9843734251602184,0.9855731696553429,0.9832061735741585,0.9856482741435455,0.9822237084517857,0.9861817256534726,0.9817874602326389,0.9817130562467322,0.9870134954754115,0.9858109369772166,0.9862965732218728,0.980701512148305,0.9808247465953918,0.9867125448354066,0.9833872122543972,0.9855679210379907,0.05003732031202094,0.02306956316059016,0.05261547010053043,0.061021611766278884,0.060981412833735336,0.05696379550488821,0.02807938398440046,0.05764520218520303,0.06411469845305948,0.03213965874594224,0.0652411798308245,0.03253910998643383,0.029868573432794695,0.06613446297962071,0.050884320700275605,0.06285523486908226,0.06966763531867022,0.0304733964274523,0.07278503865075861,0.06964912157507894,0.07633080723869619,0.07805473542290225,0.03273012847515705,0.07444861322715494,0.0753879979697635,0.07986786618083624,0.07966742328930475,0.05574864825662838,0.02672765202145579,0.0626017320668545
219,219.0,0.9800913676987744,1.0144215009907553,0.08007701232150831,0.022951383780950484,0.056283249931305616,0.01821963110876938,0.9936179176811699,0.9882744002124542,0.9921512672520183,0.9920203857836946,0.9913611306086936,0.9910252239767694,0.9864871182532391,0.9898387822265686,0.9913631916853797,0.9842065095903881,0.9921826314893454,0.984740682965814,0.9850126410436392,0.9900164176558323,0.9898520839454003,0.9920145446406908,0.9894942079188521,0.9895792976852087,0.9886641954744296,0.992979487403685,0.9883896744787368,0.988400535804286,0.9910379078326026,0.9928604214687153,0.9933803571220723,0.9874666953915214,0.987574672684908,0.992775408400633,0.9870846346421377,0.9920003585862069,0.05124657171505196,0.022951383780950484,0.05277057744707308,0.06105509845263688,0.06103015785562867,0.058288173053272246,0.027787327835074756,0.05905917503969857,0.0640425575666808,0.031717766433212745,0.06502932308384807,0.03206682035790409,0.029527516315939285,0.0662380669870882,0.051110114858290805,0.06414055078435271,0.06978891713787007,0.030017654421252173,0.07293505149215966,0.07097252571486014,0.07650522403640747,0.07826446471901691,0.03208935442466565,0.07584387415242333,0.07672994729851947,0.08007701232150831,0.07985372110807776,0.05695992541012146,0.02649815282947023,0.06390049130611247
220,220.0,0.9799337830355143,1.0139134742017688,0.0891061483171126,0.025695833571462434,0.06252757203669987,0.02027418463071626,0.9996447469348608,0.9925473711179603,0.9984846300742144,0.998750787979132,0.9980997114455353,0.9974298465263302,0.9911407319436907,0.9963081417308536,0.9982279166982388,0.9891907571520072,0.9990543224140888,0.9897260618888468,0.9898115985529963,0.997014621005803,0.9959752736624817,0.9986779491435449,0.9966631613274775,0.9943072233607035,0.9959800932245179,0.9999755312984812,0.9958686494635961,0.9959712207782083,0.9958294619969954,1.00009043529139,1.0006366092056476,0.9951016589108469,0.9951919500199025,0.9990787157876126,0.9916423928688278,0.9986578334932547,0.05715104915049549,0.025695833571462434,0.05896640756109263,0.06790161144122771,0.06791065678304652,0.06492339514182449,0.030885876243584378,0.06588390959415,0.07102616078805399,0.035163544822004705,0.07183643262895013,0.03546587438920798,0.03279598756823829,0.07373128800999214,0.056850932917375065,0.07121051556042889,0.07766422694359772,0.03303458004622703,0.0811651880420503,0.0786541464314163,0.08512677174256075,0.0871151780459885,0.03501369247094488,0.08401135657439142,0.08489671231738537,0.0891061483171126,0.08882375574263912,0.06332627273783625,0.02951977033515291,0.07096988518255866
221,221.0,0.97973857408958,1.0134417597874612,0.09712200571819724,0.028234137271466113,0.06790487347217662,0.021918044010994512,1.0053582768455782,0.9966342912160009,1.0043542784658333,1.0049907338308273,1.004349518187264,1.00350488767029,0.9955855566015057,1.0024422975469145,1.0045909555008945,0.9939352709516001,1.005420757220529,0.9944730505963153,0.9943907651876769,1.003516305352543,1.0017588732866318,1.0050138017069965,1.003325001651764,0.9988424334638897,1.0027807153207122,1.0066327805079955,1.002822695915683,1.0030098340070965,1.0004353392659673,1.006971994464238,1.0075429549380461,1.0022019033210607,1.0022776026584865,1.0050609692009078,0.9959985348568327,1.0049868764755618,0.06169849966768856,0.028234137271466113,0.06457262275577452,0.07409794394642095,0.07413858225645963,0.06999769307001011,0.03383141898995337,0.07107814448298025,0.0773594566874583,0.03853520959068585,0.07801272273084255,0.03880754590702532,0.035941217702436405,0.08048360210569476,0.06180088348478126,0.07666641481289464,0.08473948408925294,0.03590695997517018,0.08853787645188167,0.08459026850685582,0.09281946084027384,0.09499894912949074,0.037835657405051785,0.09032561014756674,0.09121335415331962,0.09712200571819724,0.09679736253886675,0.06822475548617414,0.03235471955876008,0.07642364470186448
222,222.0,0.9795206721426627,1.0130408920698282,0.09595586921082466,0.027963371205212143,0.06711966721794244,0.02163690366743211,1.009853834643827,1.0000434786545391,1.00892759699352,1.0098681980499702,1.0092335009244575,1.0083104056546384,0.9993063236935955,1.0072965759098298,1.0095751086448965,0.9979177182750483,1.0104174802509756,0.9984629227424612,0.9982278376329982,1.008588359813713,1.0063740078289676,1.0100244601707224,1.0085180395525517,1.00264466175026,1.008079828166085,1.011913831710229,1.0082347698196885,1.0084804255113173,1.0043121936253805,1.0124440581937408,1.013040892069828,1.007728705517707,1.0077939735097703,1.009789183350397,0.9996335003950086,1.009990963668384,0.06096762979414294,0.027963371205212143,0.0638873688382858,0.0732704175049743,0.07331809810295062,0.06916433175898687,0.03349306453983843,0.07023399685649229,0.07648254304400254,0.0381608153343831,0.07709783753861137,0.03841844509165956,0.035587274872903016,0.07958431570329082,0.0611083971408384,0.07574678598732325,0.08377685033905699,0.035495126035708986,0.08752213281103956,0.08354886804210578,0.09173154359451995,0.09388242075209031,0.03734750750260448,0.08919803817048008,0.09006150456639815,0.09595586921082466,0.09563895400271168,0.06740863557929107,0.032030689539390575,0.07550718307815622
223,223.0,0.9792950084764537,1.0127365910348123,0.11608034094165692,0.03336294048822237,0.0821096592700729,0.026872506333550213,1.004967803885249,0.9976108077838441,1.0040205336381647,1.0045964608475204,1.0039606942675134,1.0031709391976975,0.996629681892483,1.0021256087094585,1.0041868443024147,0.995016191940794,1.0049809643822638,0.9955428211988685,0.9954469951226702,1.003081270494601,1.0018674687006308,1.0046355004381629,1.0028568837593308,1.000050798606779,1.002277693458622,1.0063378639783933,1.0022736878701397,1.002446353101626,1.0017720135912025,1.0067441097437262,1.0073199031417797,1.001604726456823,1.001677380115884,1.0046871492071305,0.9970379490798368,1.0046109188092587,0.07621924750656434,0.03336294048822237,0.07675821682700215,0.08845940594843081,0.08849334499616111,0.08671526700945145,0.040029507461557555,0.08800137471307636,0.09264442428624141,0.04544431941814029,0.09378868727677485,0.04580037675192057,0.042447170245099,0.09610507964051468,0.07479994094579859,0.09511450192215103,0.10121787468730183,0.042780787683935645,0.10579738829358354,0.10497637800340952,0.11092265371938337,0.11349313954133529,0.04517426284406759,0.11207842074859797,0.1132354394268767,0.11608034094165692,0.11573272393608504,0.0845597519331567,0.038272654455725016,0.09478415644996353
224,224.0,0.9790765143726449,1.0125193193241435,0.14516657253822088,0.04135074522230677,0.10314901486015891,0.03404767627797104,0.9913789957716586,0.9894280427622556,0.990592542669066,0.9901646662601155,0.9895231017844607,0.9887427216989209,0.987650532815835,0.9876009564544523,0.989407942119953,0.9854005904104007,0.9900816307007742,0.9858787298696962,0.9861801641515276,0.9880292812988303,0.9887984203372255,0.9895204845294024,0.9874026353987007,0.9909131270322026,0.9864644342387214,0.9905474827681432,0.986074562287708,0.9860638551060653,0.9925091775778415,0.9904905198227684,0.9909887196876498,0.9850145374366909,0.9851101658170088,0.9904113039312961,0.9882873137785692,0.989522987708522,0.09655780434832405,0.04135074522230677,0.09562342652088444,0.11054723711997393,0.11057136931584466,0.11003646150515324,0.04970292073757399,0.11161978811186668,0.11604038382274076,0.05630908157691311,0.11781587896784178,0.05679356175061106,0.05264732737292253,0.12009129461480367,0.09400662780975814,0.1207994661043406,0.12650535808797983,0.05339070916342844,0.13226084220077494,0.13333759439402632,0.13869375084469834,0.14187695569791633,0.05655331594132352,0.1423352067525441,0.14386910636414574,0.14516657253822088,0.14476480669807454,0.10734454806908508,0.047501905077004185,0.1203563990736855
225,225.0,0.978880121112927,1.012370725243497,0.14395057716542783,0.041003389198891516,0.10222390664866472,0.03371293896126602,0.9871957552428084,0.9855424647592198,0.9854948057496751,0.9847136007203862,0.9840625937125476,0.9842819180908937,0.9833609071926024,0.983122271428462,0.9838164883317458,0.9807611452809744,0.9844657266881967,0.9812187740464531,0.9817237565718139,0.9823717782802861,0.9839203661248516,0.9848219031703694,0.9816140375285158,0.9865491612753741,0.9805619526044826,0.9856209536304131,0.9800553198868533,0.9799927715118846,0.9880334556370308,0.9854057049790481,0.9858763844939095,0.9788801211129272,0.9789812435493129,0.9859895360017579,0.9841156333492074,0.9848351129659739,0.09553750569123808,0.041003389198891516,0.09481879001265746,0.10965302885571156,0.10967546379230796,0.10890038841917188,0.049306693046014684,0.11046733482781929,0.11513786834138583,0.055849289694097186,0.11694828093203215,0.05633478625852331,0.052224444607978406,0.11910024546744209,0.09317149793897453,0.11954436491114635,0.12545622322196967,0.052980714333886826,0.13116057104376078,0.13193151426899724,0.13753973532801453,0.14069147022007444,0.05616255420387816,0.14081504621937252,0.14234262379715096,0.14395057716542783,0.14355737578232364,0.10623464567382769,0.04711742870471497,0.1191033475011497
226,226.0,0.9787169875688396,1.0122724570985495,0.13712555807511143,0.03913510626603163,0.09738137737900245,0.032095764401401675,0.9930898230332337,0.9882404406498442,0.9904135381149504,0.9900154868139803,0.9893659573728156,0.9905553941018497,0.9862771156331933,0.9894502654370335,0.9892533600987886,0.983805960312568,0.989959762340131,0.9842706199461541,0.9846904935876223,0.9879287672996854,0.9889708121848427,0.9913675794957324,0.9873396094768807,0.9896401422659866,0.9864347890704726,0.9925062673465175,0.9860901221269873,0.9861142270174623,0.9911946716393075,0.9925224179719696,0.9930266734376966,0.9850761466370599,0.985160610302085,0.9921720250430532,0.9869846844882316,0.9913725099166881,0.09103157251742895,0.03913510626603163,0.09044208485224306,0.10448622639753435,0.10451616858784825,0.10371757883022532,0.04701814035630752,0.10523489093304746,0.10965450847217234,0.05328101146407237,0.11129447791427471,0.05371955646409015,0.04980347291023294,0.11348594825205022,0.088769412975363,0.11380297148925043,0.11953569338051534,0.05044209602325474,0.12496257548087006,0.12562630454486923,0.13102931898491482,0.13405233446809578,0.0533824546689395,0.13412146696310936,0.13555217879119885,0.13712555807511143,0.1367334388798874,0.10114918525499177,0.04494079373675996,0.11339479343538121
227,227.0,0.9785831829713122,1.012206163194977,0.1386769612480877,0.040005106296423475,0.098486845681091,0.03222151741858148,0.9987809508266546,0.9921372606561722,0.996458401918462,0.996445411622269,0.9958032228172214,0.9965956802798182,0.9905329305477635,0.995546376595608,0.9958187196871714,0.9883793860139114,0.9965371060297366,0.9888456848377274,0.9890873465346107,0.9946151823651489,0.9947239553008878,0.9976588509870348,0.9941997077069602,0.9939382934733263,0.9934389753659971,0.9991201450624193,0.9932615627771672,0.9933799156295142,0.9955343840946277,0.9993508716594401,0.9998820287414437,0.9924045442401769,0.9924707854988531,0.9981232984877151,0.9911461632814792,0.9976581135500759,0.09181668612254397,0.040005106296423475,0.09179516723526236,0.10580891976492149,0.1058645377022222,0.10452309525975845,0.04798000698287643,0.10610583502555919,0.11093238175523228,0.054420632936349335,0.11242881057416863,0.054820290929557314,0.050834832194406626,0.11490429898536665,0.08986442852684422,0.11456956865274,0.12099560274804459,0.05129046366950817,0.12645257575573274,0.12648729619740307,0.1325562384803661,0.13564198757760335,0.054109528270287185,0.1350688690570931,0.13646263953332136,0.1386769612480877,0.13825453939735882,0.10187280441112587,0.04588283593686975,0.11417842920569542
228,228.0,0.9784710041411214,1.012153491838455,0.1404868070032447,0.04128128149163023,0.09995285155576138,0.03226799268022141,1.0041505440815928,0.9957273497209106,1.0020856704992336,1.002436169262091,1.0018002740773009,1.0022935566344966,0.994456899330538,1.0012965371597842,1.001934280151143,0.9925977039681441,1.002664776008524,0.993071864878136,0.9931405256475756,1.000845017712501,1.0000958162689706,1.0035929281346772,1.000584974968809,0.9978946724426851,0.9999571248860792,1.0053312379584727,0.9999311766078857,1.000129979940313,0.9995228197176865,1.0057558862592926,1.006312257634282,0.9992248179812623,0.9992746499687796,1.0037393904661478,0.9949830750591943,1.0035857994484898,0.09285232776323589,0.04128128149163023,0.09331429806102154,0.10735319141569546,0.10743611605395231,0.10565627775359664,0.049440043270568286,0.10730809321544543,0.11246518329598323,0.05612502693180948,0.11384542716415413,0.05649805415703091,0.05239720499194598,0.11655933191814624,0.09135623761714194,0.11571124282396894,0.12269613939367081,0.052684634431221754,0.12818933303484037,0.12777560067390828,0.13433212604141737,0.13746840021028953,0.055440970277309126,0.13647887487934518,0.137852125905561,0.1404868070032447,0.1400415706176838,0.10291634273894848,0.04729229785954356,0.11533098568052973
229,229.0,0.9783727478990443,1.0120960913346602,0.13458489380052713,0.03976168625656519,0.09577861417943237,0.030794307221905334,1.0084419158521276,0.9988542991229851,1.0065984206680718,1.0072519646659601,1.0066173859090244,1.006857740079625,0.9978771222708137,1.0059005356900215,1.0068447266423486,0.9962651754633718,1.007582176987711,0.9967488936906185,0.9966721073656963,1.0058521399787634,1.004502736421322,1.0083644621094239,1.0057164110516899,1.001369838072235,1.0051964773052733,1.0103547337204277,1.005292651474859,1.0055524375106657,1.0030531076109872,1.0109525864402946,1.0115344938894135,1.0047104120273065,1.0047502914413364,1.0082414053226942,0.9983234574692756,1.0083507384190369,0.0888843593882487,0.03976168625656519,0.0894739736564873,0.1028763941155613,0.10296439581430698,0.10110934708937575,0.047600598772887644,0.1027059337914755,0.10774866881896868,0.05406719659367403,0.10903688582071518,0.05441561895067953,0.05045907084649677,0.11169165090773289,0.08754065972482318,0.11070118036738665,0.11755951472867143,0.05064245655852843,0.122814586738284,0.12222187262761973,0.12869043786878132,0.13169431473454388,0.05323381032900102,0.1305372317118795,0.13183901044670343,0.13458489380052713,0.1341548114539302,0.0984764428974422,0.045529823389923986,0.1103415971817493
230,230.0,0.9782807110658582,1.0120156099892683,0.1489891088021737,0.041993339753987384,0.10515898258824029,0.03500945040692688,1.0086749351577584,0.9979236099614721,1.0067220156770158,1.007487454309168,1.0068428361360344,1.007087995664098,0.996890888703932,1.0060976940902688,1.0071329043369812,0.9952191421913311,1.0079275759886321,0.9957036018519857,0.9956475980422339,1.0061172109826464,1.004394319397723,1.0086748486740134,1.0060272033185396,1.0004780817552872,1.0055417432334806,1.010764789092112,1.0056791173167308,1.0059629631485216,1.0022147067731975,1.0114188782756777,1.012015609989268,1.0051425021300382,1.0051772019233338,1.008501789736384,0.9973532744028712,1.0086625465643997,0.09855336957557388,0.041993339753987384,0.09866089820840822,0.11356087422883368,0.11365225840390358,0.11184473702120272,0.05032712805670108,0.11354760582634386,0.11896287918557523,0.0572698630282938,0.1205087643996055,0.05767771630896701,0.05339985570675641,0.12335554786520625,0.09559287629822645,0.12253181626181965,0.1298918767118591,0.05324939634186193,0.13577653842637544,0.13489205622169978,0.14234767865849593,0.14566357474994526,0.05573713462877709,0.14378081199339757,0.14519732647043562,0.1489891088021737,0.14852909109619972,0.10907372388008091,0.04807639750571343,0.12212523203078778
231,231.0,0.9781871904623398,1.0118986869452808,0.1733935535925894,0.04776059032214659,0.12146233870734986,0.04099304482379373,0.9997290018370516,0.9910248332533736,0.9978336192033799,0.9980292342833862,0.997373153478614,0.9975315751162135,0.9893610440248689,0.9964419900921331,0.9974832233058537,0.9871992666028351,0.9982612352904316,0.9876537329697462,0.987881085949172,0.9962758847602786,0.995266407363546,0.9986986894932891,0.9959702044753108,0.9928208357687939,0.9952882478328808,1.0003449521947405,0.9952178859252242,0.9954103864604525,0.9944593208317586,1.000676664745742,1.0012245939489608,0.9944677295676063,0.994513805745844,0.9990855761481382,0.9899931643727682,0.9987065230245431,0.11361594133491514,0.04776059032214659,0.11466726730429969,0.13206062010388578,0.13217604293546714,0.12872325440377355,0.057339672684069524,0.1306018976439816,0.13838954666337258,0.06544211155085249,0.1402758599056723,0.06595323494314201,0.06094025543885184,0.14346109154464068,0.11009848724761191,0.1411381119942677,0.15107747174063366,0.06031077662255777,0.1579581664769647,0.15503299778562674,0.16561311099745887,0.16942526108679917,0.06289716700856189,0.1649978977601331,0.1666138920150184,0.1733935535925894,0.17288017108092973,0.12568185907136428,0.054686795707625094,0.14065705425328212
232,232.0,0.9780844829092665,1.0117519246950029,0.16951164566552746,0.047016415911040096,0.11860980856818393,0.039768583906991194,0.9878852755419396,0.983440493145201,0.9864417892948032,0.9858457277305646,0.9851892804902077,0.9849336335406944,0.9811523331897698,0.9837463880489696,0.9850990691673758,0.9785968995575811,0.985855182487161,0.9790258627251585,0.9794757883437322,0.9835287020789432,0.9838367553029063,0.9854765461022117,0.9828751115146748,0.9844224147907155,0.9818808179552851,0.9864759324096243,0.9814697946001347,0.9815018336188156,0.9859546286646561,0.9863434719890835,0.9868186581292884,0.9803807107274802,0.9804468318491247,0.9866305076280429,0.9819479800492492,0.9855099393501314,0.11034842124504453,0.047016415911040096,0.11218339460600651,0.12919042284196067,0.12931403438929373,0.12500486123289123,0.056490330553755595,0.12680662879176022,0.13540702218969958,0.0645578090416017,0.13725194573454938,0.06507164660148214,0.06008498123305028,0.1403201063250787,0.10750023617132462,0.1370969399425247,0.14775428525282241,0.05933333776892557,0.15447026455965862,0.15056946094771687,0.16192766401651823,0.16562894240816292,0.0618593167094231,0.16022823723428953,0.16179927843997866,0.16951164566552746,0.16901555463953552,0.12207729687031657,0.05384748039188059,0.13662629532969836
233,233.0,0.9779648852274152,1.011586916568065,0.15927128997058,0.043947977182569105,0.11156484940759283,0.03760032678539387,0.9865463667026992,0.9827170897369015,0.985326045271985,0.9847082803926892,0.9840518624657588,0.9835378617695371,0.9804463799172113,0.9823342857073356,0.9840198232032337,0.9779648852274152,0.9848209748829035,0.9783963846603029,0.9787940043101953,0.9822950305150541,0.9827030381830575,0.9840054811597235,0.9815927077400836,0.9837546532923162,0.9805566922890302,0.9849600091086257,0.9800936701990133,0.9801040075011214,0.9853334461726923,0.9847808537989515,0.9852505636003062,0.9789574366466193,0.9790235898155696,0.9852457127348627,0.9812397650834475,0.9840431359730627,0.1043011426338602,0.043947977182569105,0.10540255763338857,0.1213321615902074,0.12145118328020127,0.11813744170040708,0.05277423279783264,0.11986962181352243,0.12715294194462462,0.06029799152995976,0.1288611768237965,0.06076227584473767,0.056120701286793605,0.13179388931297484,0.10101762544010144,0.1294890805422577,0.13879555069283384,0.055425093809395726,0.14510828279053023,0.14227470523614907,0.1521363037024604,0.15565011131959053,0.05775033750707762,0.15142934042516656,0.15290347685084224,0.15927128997058,0.15878754904044473,0.11532711629147813,0.05031954586042267,0.12905477737357687
234,234.0,0.9778232814700789,1.011415255894098,0.1572506568282276,0.04322001488280695,0.1100509842979012,0.03721902988005179,0.9922944823797011,0.9869058788654197,0.9913298275921477,0.9910873640039224,0.9904301877529436,0.9896419208591716,0.9850081007273049,0.988497168704362,0.9905032723410184,0.9828402823994324,0.9913016504331223,0.9832739202998971,0.983498407677036,0.9889209366751529,0.9885615039788528,0.9903729905797858,0.9883780424080094,0.9883530170218192,0.9874792012285234,0.9916439591987455,0.9871719543065401,0.987265621083844,0.9899693474019737,0.9916818457942511,0.9921807236439252,0.9861857670508817,0.9862358930657138,0.9912651080677869,0.9857008809470974,0.990403091009696,0.10299418937989195,0.04322001488280695,0.104223146185889,0.11983054195182952,0.11995806926830944,0.11660896106081131,0.0518569553074183,0.11836124947185273,0.1255284950879769,0.05926558377795162,0.1271310970685944,0.05969303624141449,0.055141278580764494,0.13013803652079703,0.0996103609966692,0.1276938093108947,0.1370530282257229,0.05437840227900332,0.1432648386362686,0.1403432174206927,0.15021301505708137,0.1537255259022044,0.056564622949155555,0.14939063886435622,0.1508231312553634,0.1572506568282276,0.15674428308106259,0.11377628466098197,0.04946585280573058,0.12728120587731295
235,235.0,0.9776649046206167,1.0112485360027321,0.15626560350077637,0.043100073979793006,0.10925954024483567,0.036854720568515485,0.9975942082417417,0.9907749329217755,0.9970114263600798,0.9971037847343261,0.9964535104428192,0.9952672906147916,0.9892215336764438,0.9941807376119792,0.9966284051157601,0.987361310036853,0.9974237191150576,0.987788010893711,0.9878477651544239,0.9951663534650045,0.9940032833220712,0.9962244858696596,0.9947737128701232,0.9925837148937017,0.9939986293647087,0.9977906893726924,0.9938323817521302,0.9940080401366685,0.9942178626740473,0.9980355440210349,0.9985579171639658,0.9929768103886188,0.9930092167815086,0.9968044170967836,0.9898265589250801,0.9962506445714941,0.10199882733716016,0.043100073979793006,0.10377186011727658,0.11917620320640585,0.11930890705418425,0.11544367477926198,0.051686183650285024,0.11721186767315174,0.12478001252138443,0.05910791156471932,0.12627648984522757,0.05951379055664804,0.054968648178532,0.1293854131597676,0.0989244636896787,0.12633422616822113,0.13624008670854582,0.05409140443969921,0.14238312037211676,0.13887695911679987,0.14927985622757353,0.15278749034990377,0.05617860790618847,0.14785007695073893,0.14925370529241785,0.15626560350077637,0.15574292925038138,0.11259689784894432,0.04931403342106355,0.1259368824782205
236,236.0,0.9774975748949031,1.011098350223598,0.14865516602978535,0.04096164911480508,0.10381421494606712,0.03503697358567376,1.0027169974009547,0.9944975749434498,1.0024318617239316,1.00285862947478,1.0022169911565042,1.0007111766759271,0.9932806987791589,0.9996764706464668,1.0024978927049801,0.9917166882622803,1.0032972944822727,0.9921452883187416,0.9920394839822584,1.0011518912603743,0.9992473676972148,1.001896161435522,1.0009061064772855,0.9966808891227122,1.0002547876999652,1.0037411907230827,1.000226006057774,1.000476359424311,0.9983470792852053,1.0041825379036202,1.0047277376003723,0.9995003814785502,0.999520348416985,1.0021681931058832,0.9937980253341397,1.0019162781880357,0.09675515854168615,0.04096164911480508,0.09870923009601101,0.11335496646079131,0.11347631694602987,0.10949047063159024,0.049116815106996815,0.11116506497908964,0.11867331769882344,0.05618693505693613,0.12007543367199575,0.056566347037893164,0.05224040459794213,0.12305282473993198,0.09394920035286651,0.119829159869965,0.1295790032858498,0.05137664347742851,0.13542063753181516,0.13180005118257088,0.14199180346221071,0.145340946499902,0.053341257177864455,0.14036026311104338,0.14169742677501673,0.14865516602978535,0.1481498201157246,0.10678933800888181,0.046864009754203594,0.11945678706636173
237,237.0,0.9773291125088135,1.0109762918863263,0.14318072686629993,0.04087342009949972,0.10068618350715199,0.03316343029635717,1.0066110913687791,0.9975005674668834,1.0064048139906634,1.0070852083623045,1.0064408696282656,1.0048575595745965,0.9965564706300571,1.0038648848424372,1.006787924136363,0.9952169295367164,1.007588048826051,0.9956523304882046,0.995415131335799,1.005540182477252,1.0032506394854994,1.0062318273627502,1.005396471519237,0.9999987123648721,1.0048315611418506,1.008300416604637,1.0049027879845152,1.0052041472245894,1.0017024417863882,1.008899333191983,1.009466338652936,1.0042716198617003,1.0042848089601546,1.0062555098852188,0.9970020749524997,1.0062438395902111,0.09364083546381279,0.04087342009949972,0.09533036964799164,0.10937557048712399,0.10950206948666949,0.10602548226297324,0.048972194923690364,0.10768779158053145,0.11446573273330579,0.05597299998595817,0.11575887155400122,0.056354257665071406,0.05208941433626765,0.11871297037078785,0.0913776385210135,0.11600203217303764,0.12494430228310245,0.05114177512007932,0.1305337126571195,0.12752028554239536,0.13680729473969686,0.13998418899431594,0.05302196952172844,0.1357846552571643,0.1370745131775799,0.14318072686629993,0.14270485291028323,0.10337747576889385,0.04673368500158053,0.11563441608258623
238,238.0,0.9771673376782224,1.0108939543205475,0.16256490931448475,0.04890449399958241,0.11582955310731259,0.03691216745788595,1.007518587118613,0.9982792523855566,1.0065572631145145,1.007305101231138,1.006652754100245,1.0058639390639932,0.9974163775913415,1.004878019179888,1.007026502969905,0.9961218923824309,1.0078450980819729,0.9965622184833837,0.9962888255736634,1.0057788664089304,1.0040124615840123,1.0073569346525642,1.0056443086453484,1.0009472362692524,1.0050870297220653,1.0095948434155728,1.0051693967389175,1.0054774864002938,1.0026812089272739,1.0103067274500168,1.0108939543205475,1.0045542068858848,1.0045640331966879,1.0072494908271745,0.9978411607871209,1.007366320077503,0.10820617241775493,0.04890449399958241,0.10852140297532,0.12424819351910404,0.12439650401522685,0.12260821669356187,0.0583681610982645,0.12461227745776539,0.12973146398035768,0.06631268039527241,0.13094898636002994,0.06676126488996471,0.061976072815713934,0.13495779991223728,0.10578221028059175,0.13416722293540972,0.14196379130375122,0.060837801270369786,0.14829228082938398,0.14732645535231398,0.15536448471517983,0.15888433067023608,0.06287082455205345,0.15687148406982268,0.15835984784987886,0.16256490931448475,0.1620558881779087,0.11951681058144824,0.05575791244153661,0.13371664834485306
239,239.0,0.9770200706190049,1.0108582567694853,0.176718031429775,0.05374492363114936,0.12648188395190324,0.040239990422427874,0.9993677739506044,0.993153553885167,0.9979953273945416,0.9981497084247936,0.9974865610918205,0.9971941077109456,0.99180824289784,0.9961429664948572,0.9976516448729114,0.9901109324149207,0.998415520321952,0.9905294151633528,0.9904924480687948,0.9962549662491474,0.9959520605559907,0.9983314516271273,0.9958893041966912,0.9952784926241872,0.9951178373404307,1.0002017484718755,0.9949701642361006,0.9951690297927231,0.9969228755521106,1.0006513277946232,1.0011986759874045,0.9941246326549898,0.9941473405640209,0.9986849831723785,0.9923702517548725,0.9983548997856609,0.1190573646151094,0.05374492363114936,0.11781785819636248,0.13473484809423192,0.13488389459218436,0.13488375254088547,0.06391390211714831,0.13711199878763225,0.140372190614411,0.0721967148253406,0.14148729453580122,0.07267564019046165,0.06772557074487308,0.1465292787644631,0.11576991514008837,0.14770600431723677,0.15417035254307887,0.06657164808719887,0.16109801780551317,0.1621353721923564,0.16883717907106113,0.17265128218380935,0.06864990275023736,0.1726831816649525,0.17432895438385593,0.176718031429775,0.17618223282428702,0.13151186942685592,0.06111449246039586,0.14719285002634167
240,240.0,0.9768951315470359,1.0108574221307343,0.1662330494543128,0.050667801241636,0.11900362846727809,0.03784559234070269,0.9877754775615334,0.9856913081958759,0.9856856721297694,0.9849892471815715,0.9843124919557124,0.9848929427395352,0.9836174123120739,0.9837440285765792,0.984185400366661,0.9812920994655683,0.9848705184076804,0.9816729527175503,0.9820082135747954,0.9825681377505961,0.9843918113648712,0.9855278568331017,0.9818769954460627,0.987037344909625,0.9808081299838677,0.9868726713378686,0.9803361801079749,0.9803816890158483,0.9886247132717422,0.9869464000579382,0.9874374360997934,0.9791677675307657,0.9792114849458793,0.9865386547517871,0.9843915084095876,0.985568368030013,0.11210998334653847,0.050667801241636,0.11085369338736305,0.12668906100118105,0.1268247006162343,0.12697887765306315,0.060193841101525855,0.1290880310941169,0.1318876566902177,0.06792160047393918,0.13286424879939146,0.06836113139108731,0.06375639654394079,0.13780789421855746,0.108955079851993,0.13905297219040505,0.14500114622096116,0.06263698788771595,0.1515206929374827,0.1526198162423482,0.15881381515093104,0.1624088281251592,0.06453588760779394,0.1625527771142539,0.16409813127388626,0.1662330494543128,0.16572804612583075,0.12380688347919598,0.057570311522459984,0.13856951127482076
241,241.0,0.9768003406781904,1.0108749992154829,0.15835659761089294,0.048501644269956075,0.11326076991520366,0.03581315345542209,0.98673495343988,0.9848424956660724,0.9836127063710054,0.9828310036905193,0.9821466605877979,0.9838399408523132,0.9826689095228881,0.9826767922407758,0.9820029310897196,0.980214661345563,0.9826902730902702,0.9805893108855949,0.9809955203600285,0.9803336656596633,0.9830050531593466,0.9844844694202185,0.9796061033322047,0.9861715685061494,0.9785024544753922,0.9858863673169169,0.9779960965702351,0.9780260428587422,0.987805712178599,0.9859875329920362,0.9864878947452882,0.9768003406781904,0.9768434212925223,0.9855008439761471,0.9834792465410275,0.9845248584342874,0.10619052736316027,0.048501644269956075,0.10588968560352914,0.12092165205355786,0.12105157042034131,0.12025214065640179,0.05764201732760364,0.12227009723670625,0.1258753046046694,0.06515783132219027,0.1267666787285539,0.06554804645691326,0.06109004192344635,0.13143990459615457,0.10371337567012813,0.13161452859077313,0.13826536234792483,0.059888751980102885,0.1444329880551051,0.1445018941831614,0.15134450300908608,0.15478317732111152,0.06165517171766406,0.15392271064960805,0.15537333955091168,0.15835659761089294,0.15785707967656415,0.1172192483488837,0.055127740908323945,0.13116948527268396
242,242.0,0.9767438962799501,1.0108945368349191,0.15661222298964475,0.048255338137500346,0.11184074133450841,0.03512332809575906,0.9918736698807694,0.9883754078833495,0.9891566029214178,0.9887110341513781,0.9880336890330903,0.9892830375247768,0.98652639195343,0.9881719017856548,0.9879958804961656,0.9843549808658133,0.988693605451895,0.9847358578954744,0.9849798415840301,0.9864326774793422,0.9882104688294034,0.9901374263502878,0.9858485846230333,0.9900593477150906,0.9848681211179572,0.9918059168226965,0.9844996775442725,0.9846067555544366,0.9917196563819578,0.9920916014859336,0.9926152917652067,0.9834338944523342,0.9834626205238693,0.9908643391009838,0.9872505063318111,0.9901728768459193,0.1041948925966552,0.048255338137500346,0.10510370984155026,0.11986621525187383,0.12000699113471021,0.11795699177403102,0.05735669629493634,0.11996630249178088,0.12475491999000086,0.06496501475310618,0.12556766416351064,0.06531059057895633,0.06082710383519358,0.13019599003245239,0.10243438277111117,0.12899952831007802,0.1369187602825066,0.05945832895671201,0.1429649197461683,0.1416813862730958,0.14975472746138085,0.15317548924047072,0.06112614318926415,0.15094564350669,0.15234567779514932,0.15661222298964475,0.1560974077064878,0.11493897614777869,0.054859651518231696,0.1285805732642253
243,243.0,0.9767355088262232,1.010899583800231,0.15431296542020848,0.04799836754141188,0.11020550242841651,0.034305907239168085,0.9967505102420315,0.991591721225165,0.9944813404072169,0.9943293674006689,0.993664082435875,0.9944293415839002,0.9900309482591273,0.9933706450949858,0.9937209166489386,0.9881192144613027,0.9944183478708183,0.9885019468246963,0.9885973946945502,0.992265987605359,0.9931057240579864,0.9954662458182584,0.9918209241570586,0.9935824010475697,0.9909544972199553,0.9973708590531176,0.9907184528375974,0.9909038283294996,0.9952508654417334,0.9978238249667643,0.9983657387716514,0.9897726658367035,0.9897836015767221,0.9959335528960843,0.9906799961792733,0.9954992723274149,0.1021703954731419,0.04799836754141188,0.10384481890482379,0.11831739927786808,0.11846089198665294,0.11564894970640782,0.0570557867354712,0.11764355131711897,0.12310773923830158,0.06471386728033916,0.12385155441190489,0.06503225713426215,0.06053368647122439,0.1284462590787673,0.10100672151106055,0.1264141407898078,0.13504636985301144,0.05905435599895654,0.14096107126610888,0.13888631850916636,0.14761615645510856,0.15099409333502212,0.0606517169746312,0.14799769374413044,0.14935521413767808,0.15431296542020848,0.15379802845235901,0.1126575302940267,0.05457519103568076,0.1260119805178418
244,244.0,0.9767852668425248,1.0108736889226069,0.14558872506437232,0.045837292937893306,0.1042925979405265,0.03216232881826989,1.0014424134700017,0.9946674008620245,0.9995284162707371,0.9996748703538658,0.9990153405388874,0.9993893991884072,0.9933791298895209,0.9983780220370113,0.9991602389865711,0.9917044583500871,0.9998576908925331,0.9920887257608796,0.9920514571222516,0.9978156763298172,0.9977864751373536,1.0006084920036842,0.9975103384503352,0.9969486957768706,0.9967599493523935,1.002739631946438,0.9966560358493626,0.9969142788543034,0.9986363425387205,1.003351177923774,1.0039118213890843,0.9958317429249466,0.9958284911098628,1.0008251721649284,0.9939593292169171,1.0006366036423617,0.09659910858286881,0.045837292937893306,0.09806320986523347,0.1117142308010091,0.11184179943435602,0.10936463351859033,0.054494141457796144,0.1112623748534981,0.11621317561272278,0.06183494791145736,0.11689716869479833,0.062132628448600576,0.057817954388989005,0.12125020745607605,0.09569023896393038,0.11957310318910346,0.12746448698598697,0.05640186598523751,0.1330249515558566,0.13146975814229694,0.1392911151793781,0.1424791615939711,0.05791532642688397,0.14016122259000724,0.1414527068141326,0.14558872506437232,0.1451011271376162,0.10652319270634228,0.0521251252016199,0.11919295671516998
245,245.0,0.97690325885437,1.0108004010132343,0.14001537439109762,0.043539025863108365,0.09995042561457976,0.031095203889079822,1.0051601919107955,0.9971731883691688,1.0035370317909271,1.003936235880049,1.0032787105511267,1.0033260416672145,0.9961181576703617,1.0023504217966852,1.0035007341717554,0.9946544920221846,1.0042123107504386,0.9950475622333396,0.9948810617351529,1.0022316612896605,1.0015356078245354,1.0047014788962492,1.0020300448014958,0.9997041737302012,1.0013690377305366,1.0070182649692156,1.0013643437812652,1.0016745564368408,1.0014143167880594,1.0077558181762092,1.0083337376419634,1.000636940522927,1.0006248875095571,1.0047087659472094,0.9966369037127828,1.004724475801009,0.09249166223039618,0.043539025863108365,0.0943140604221355,0.1074650025486105,0.10759592580751459,0.1047155228813181,0.05177930374054601,0.10652019623927951,0.11184563633016423,0.05878584966537929,0.11254277671892358,0.059075328951696954,0.05495218452623793,0.11661732202139141,0.0915514959274363,0.11444592844330365,0.1225793458180521,0.053573602459801306,0.12793246002458722,0.12575389606159718,0.1339554529513781,0.13701041552251092,0.055024853352958085,0.13402042549889584,0.1352515453387197,0.14001537439109762,0.1395539200452809,0.1020047858537194,0.049517087596519294,0.11408238120483297
246,246.0,0.9770995733872742,1.0106632688833015,0.16202174710126713,0.04769994556682055,0.11369874930447814,0.03670908936003519,1.0070495128834211,0.9976828027453424,1.004942188586895,1.0054642947719694,1.0047979949807309,1.005342084783033,0.9966832411567081,1.0043858485349837,1.0050650615332202,0.9952593453492122,1.0058110431726135,0.9956589983005018,0.9954546196046595,1.0038113412467817,1.0029705020470405,1.006806795840076,1.0036491154519938,1.0003353821593275,1.0030212973490409,1.0092506270875976,1.0030579625174447,1.0033960343626314,1.0020556285059334,1.0100713376433557,1.0106632688833015,1.0023725640197272,1.0023542061199762,1.0066935701517439,0.9971856149672492,1.006827378345726,0.10453626335049916,0.04769994556682055,0.10926230834026228,0.12455387527039383,0.1247398990250311,0.11823323733426634,0.05683501764767506,0.12023068362614323,0.12981874319900397,0.06474019419719192,0.13078190637516712,0.0650976185252829,0.060427851594674814,0.13506410763218424,0.10348823216205849,0.12893617052941042,0.14188935743955816,0.058575437310668124,0.14808137079091763,0.1411761516650507,0.15502057043199424,0.15849809142342047,0.060084859806713554,0.15014536498434067,0.15148595064568252,0.16202174710126713,0.16151292675183176,0.1152037979903717,0.054284514426130484,0.12853628399033112
247,247.0,0.9773842989667519,1.0104522337462951,0.1803356714741607,0.05110763889837901,0.12485864298769557,0.04133811697107667,1.003329385448921,0.9931769251713742,1.0003115804781948,1.0006224746609313,0.9999323053487622,1.001369593088806,0.9917518597560016,1.0003596033057107,1.0001263267594038,0.9899337866479573,1.0008702943267422,0.9903177386694928,0.9903350758692979,0.998800204033696,0.9983042501598662,1.0026535662383673,0.9985682653778798,0.9954657526350833,0.9978732670496668,1.004894857815988,0.997845156590609,0.9981569041306585,0.9971813371021124,1.005559332937641,1.0061335319376041,0.9971024799275285,0.9970852537528486,1.0027895553151407,0.9923785825822101,1.0026824702133355,0.11386067880165125,0.05110763889837901,0.12185683867387365,0.1388945748323488,0.13912885497387317,0.12863510814686266,0.061002814013187384,0.13078945486734586,0.14486398509799947,0.06971261441679617,0.1460360096712563,0.0701309688383817,0.06497162784057117,0.15052859866751198,0.11311502255215483,0.14004267399380468,0.158048629442113,0.06262994980150063,0.16491427311449056,0.15291506507900793,0.17258915712547887,0.17640446301494936,0.06411830602974775,0.16237517458996664,0.1637869889243445,0.1803356714741607,0.17978976226637347,0.1253551684230521,0.058200546870971925,0.139618669188711
248,248.0,0.9777675241183187,1.0101828064248968,0.17038329946137776,0.04790671957952646,0.1174730769519296,0.03909646356476625,0.9950558914837009,0.9853006646426389,0.9920657010892421,0.9919568894484989,0.9912495658001271,0.9925138205598613,0.9831757495203381,0.9913882904647886,0.991329190408234,0.9807922576007891,0.9920640828179283,0.9811503770764495,0.9814925465972247,0.9898197744272675,0.9893731972433134,0.9933699878769917,0.9894446178274346,0.9868595933283675,0.9886155185782687,0.9950787872516443,0.9884434655127202,0.9886876581846148,0.9885325883590023,0.9953417139840449,0.9958605351912913,0.9875749727554474,0.987564785937375,0.9940830337037535,0.9840013477670791,0.9934177292547466,0.10665412543162481,0.04790671957952646,0.11531335984503746,0.1313612497997728,0.13159185510765636,0.12043234200789657,0.05720087443577871,0.12245568196839932,0.13698841777439794,0.06542897787111132,0.13808714639480454,0.06582342093759443,0.060951015743778314,0.1423310130727381,0.1062824683895686,0.131036124616038,0.14941071168184555,0.05864995112655612,0.1558772818980348,0.14297572811980383,0.16310212666957874,0.16669560884398404,0.05999682900060147,0.15175947829214578,0.15306355588630696,0.17038329946137776,0.16987102535331908,0.11735602617666516,0.05456221725238731,0.1306436758195574
249,249.0,0.9782593373674895,1.0098768901440858,0.16031009262551962,0.04511075164026924,0.11056058794197958,0.036786655628310884,0.9926080709020578,0.9830135310431715,0.9902148850049975,0.9900264813494327,0.9893159834258938,0.9898787536252327,0.9807284292030642,0.9887159990740569,0.9894010477056621,0.9782593373674896,0.9901594613066749,0.9786161521761161,0.9790016172285442,0.9877986306537364,0.9869502638848227,0.9905868233718662,0.9873869377860718,0.9843759998292532,0.9865225233934874,0.9921092083752355,0.986312772831779,0.986538699769756,0.9860244656948433,0.9922291303672526,0.9927307544315093,0.985414464827068,0.9854061457839329,0.9914930261122515,0.9815946732527233,0.9906411445742102,0.10038850059893696,0.04511075164026924,0.10865346193699518,0.12367940596517986,0.12390419413369783,0.11332093959104148,0.05384578205352397,0.115240144593571,0.12895489231291624,0.06159439757652118,0.12994920587806716,0.06195220832127949,0.05736741373814368,0.133974132275999,0.10003302933353952,0.12325341841622553,0.14063406104191165,0.05520461060883426,0.14669762754251628,0.13454089541796982,0.15348656361104152,0.156892078720613,0.05645127109722421,0.14283639463517336,0.14405847737090965,0.16031009262551962,0.1598109332992192,0.11040579961658045,0.0513738616424749,0.12289309266349319
250,250.0,0.9788618970684039,1.0095563881288427,0.15621097651659377,0.04378671237081032,0.10757447333325827,0.03590883719502414,0.9959761255140736,0.9860787647537151,0.9940123082829446,0.9940231638624161,0.993322061268014,0.9934637854479346,0.9840966737976738,0.9923415409620476,0.9934731159611795,0.9819092004390527,0.994237678512209,0.9822678642801008,0.9824929969046104,0.9919212672461766,0.9906860516848899,0.9943320893006075,0.9915783972255771,0.9877355695042773,0.9907781646922547,0.9960623394847816,0.9906330155512573,0.9908989087564892,0.9893969038708692,0.9963272688049022,0.9968510209403354,0.9897934467774862,0.989780204525769,0.9950178957162331,0.9848721699058294,0.9943804027379104,0.09760600363833304,0.04378671237081032,0.10612344279516381,0.12063923854486348,0.12087028043671236,0.1100999158959842,0.052241471800060404,0.11198716951478101,0.1257367935367168,0.05977523241988585,0.12663627882845468,0.06010202729387654,0.05565258075040964,0.13063081036236265,0.09727749425775843,0.11965322705657302,0.13712289807355035,0.053521458434608475,0.1430017549450456,0.13063189403446074,0.14960600900308388,0.1529588996174934,0.05468436917386928,0.13869343284954663,0.13986449619952607,0.15621097651659377,0.1557001973647772,0.10724302378125135,0.04985999218973114,0.1193161183114646
251,251.0,0.9795456408896991,1.0092432036041472,0.15257339042369897,0.04259035662224291,0.1048948464565656,0.03512862676715198,0.9991067542433179,0.9890046296593041,0.9976879622329636,0.9978799289338166,0.9971851795924193,0.9967900024473179,0.9872999786553021,0.995708358130092,0.9973970791466129,0.9853771652026281,0.9981583445145358,0.9857302888908548,0.9858084288029314,0.9958938117026982,0.9942269142544471,0.9978021153443877,0.9956160794103421,0.9909260401647509,0.9948718908728958,0.9997382583371405,0.994793348835647,0.9951002548423898,0.9925922671532849,1.0001473467096662,1.000689404639986,0.9940150881643449,0.9939944965366488,0.9982851159992379,0.9880005223974216,0.9978470779800346,0.09507542371541891,0.04259035662224291,0.10384589013010954,0.11793960609565335,0.1181677348305907,0.10718029083464652,0.05079900297615486,0.10903292614898812,0.12287333687895703,0.05814896392135538,0.12370369613661121,0.05845393263516836,0.05411468633867569,0.12765311038383523,0.09479549193472109,0.1164028967878661,0.1339954632610314,0.05200094863577179,0.1397150806115438,0.12708735804268018,0.14615484881947993,0.14944988781369467,0.053096975758241065,0.13492186860841632,0.13604867973924867,0.15257339042369897,0.15205940382189825,0.10438526838604376,0.04849630062789927,0.11608257277632449
252,252.0,0.9802730763286371,1.0089592397949794,0.1445842401713308,0.040154433352111385,0.09940754880308802,0.033416536423456766,1.0020585384639975,0.9917396544679326,1.0012534139484863,1.0016277198953898,1.0009365252149152,0.9999184689032244,0.9903018337108696,0.9988740022570479,1.0012017406128886,0.9886378891626844,1.0019653153874275,0.9889893970746436,0.9889215481761626,0.9997589232478586,0.9975987913523577,1.001076595514041,0.9995442912269422,0.9938990172057656,0.9988555269481304,1.0031879616991035,0.9988404557967293,0.9991814073643798,0.9955559753739164,1.0037197222883791,1.0042774391424667,0.9981235230301195,0.9980973738558775,1.0013652792967056,0.9909316594153622,1.0011176153474004,0.09027942664148714,0.040154433352111385,0.0984845952195017,0.11183130261295413,0.11203938115943907,0.10175307924881578,0.047894291633726827,0.10351922916739677,0.11649025772973737,0.054843755683112894,0.11728384911055711,0.0551307474198942,0.05101842952706858,0.12100231128296392,0.08977960219258002,0.11048183416314976,0.1270090157721505,0.04902721939829558,0.1324164652858117,0.12065069554293949,0.13851250700534315,0.14164559387629605,0.05004909513605319,0.12809399150201484,0.12916279221037816,0.1445842401713308,0.14409008105809287,0.09909134307402027,0.045726220792966406,0.1101806771224516
253,253.0,0.9810067108824797,1.008726399926319,0.13362205079822542,0.03789893405711409,0.09218516942359886,0.030523973259958877,1.0044072733648939,0.9941256363742172,1.0039591769989993,1.0044771153510934,1.0037874675197151,1.0024268782418149,0.9929208963059792,1.001412786891438,1.0040921736504376,0.9914708460655683,1.0048530989745117,0.9918250039340057,0.9916352555039355,1.0026900878517473,1.000314859739122,1.0037004674634122,1.002517931634637,0.9965144098711157,1.0018685856633307,1.0059646662746544,1.0018971267425791,1.0022588073660375,0.9981855766378999,1.006606424579352,1.0071820839027041,1.001223937424908,1.0011940278531393,1.0038308212081102,0.9934855057645392,1.0037369173500972,0.08344947768734638,0.03789893405711409,0.09117348681200334,0.10348183829843097,0.10368154414632658,0.09406707505889354,0.04521227353940659,0.09571035616470383,0.10779097650200475,0.051810980159645345,0.10852794679540465,0.052083933202704186,0.04818286569704336,0.11194440556178395,0.0832740632517499,0.10214140873352527,0.11746728972567684,0.0462013456983276,0.1224410464013853,0.1115697937005209,0.12804459597107426,0.13092473493353274,0.04713163114763579,0.11847334945337823,0.11946345001716381,0.13362205079822542,0.13316830308716346,0.09159618390077612,0.043157378550250834,0.10186236365476838
254,254.0,0.9817090520484886,1.0085665872231462,0.13203144968678812,0.04269920476747422,0.09333618158404634,0.027875129752595203,1.005456946329901,0.9956892538032268,1.0052565332657377,1.0058201855749105,1.0051344300916956,1.0035617208908942,0.9946513749513984,1.0025652401895984,1.005457610360302,0.9933583801922331,1.0062130151029125,0.9937173249531707,0.9934350841660362,1.0040482810891624,1.001733432522653,1.004891147031782,1.0038738132777405,0.998244417704438,1.0032254535711536,1.0072612131712875,1.003255164195891,1.0036219097894294,0.9999270659223656,1.0079775255173726,1.0085665872231462,1.0025784781553662,1.0025473132050249,1.0049368466439745,0.9951683152121432,1.0049256813655454,0.0829867145575988,0.04269920476747422,0.09097268433807712,0.10293714595688591,0.10317702615329266,0.09368440717039819,0.05090334990060854,0.09540328152706108,0.10714041506520978,0.05832320827112935,0.10780955705700869,0.05863416747906679,0.054271376462743735,0.11127565676968315,0.08504056484370896,0.10183662174470415,0.11656790360757713,0.05173821217924274,0.12135436799827633,0.11144735924804602,0.12672352828024583,0.12946107898173784,0.05264940602242522,0.1185581599086897,0.11957081333631346,0.13203144968678812,0.13161149366371266,0.09115771476169862,0.04857386316116992,0.10154471462081503
255,255.0,0.9823426073239258,1.0084933228125994,0.1321560878701559,0.048177017968641246,0.09612109723172375,0.025736775293673554,1.0007329241017104,0.9946948074551047,1.000965203191364,1.0012206892433124,1.0005443815144315,0.9986191266645262,0.9936563118617637,0.9975778999803204,1.0008163511834007,0.9924083230444143,1.0015654886571421,0.992775294402385,0.9924562925643268,0.9992183184287176,0.9980986339936999,0.9998499896356808,0.9988780519748137,0.9972464519789956,0.9980851606780724,1.002135802677062,0.9979583669110778,0.998252546667773,0.9989343729501284,1.0027884588027614,1.0033710824403541,0.9971299062004693,0.997106849445964,1.0000547887208233,0.9941670999613663,0.9998878575409484,0.0846063756161264,0.048177017968641246,0.09188474314107489,0.103664358224177,0.10393509503580185,0.09568819496857528,0.057342909476491635,0.09753776404792866,0.10777231983155945,0.06556079304520174,0.10836756667804062,0.06590807972566601,0.06109561772437717,0.11200281671712549,0.08842680484227723,0.10416571862674343,0.117144518246199,0.05813616782813412,0.12181542581620847,0.11428901215500029,0.127036627672156,0.12968061215201854,0.05906963330148647,0.12186273658717374,0.12293346226584023,0.1321560878701559,0.13176110905896085,0.09303333130236119,0.05472696513995179,0.10385105188625726
256,256.0,0.9828698842060533,1.0084865994304517,0.12289280433372621,0.04614699177593762,0.09013214705841834,0.02344859383731013,0.9927572774266459,0.9912686308627932,0.9923507939847686,0.9920832525382981,0.9914152819544831,0.9902615554658833,0.9900271648793166,0.9891420792834128,0.9916183512175373,0.9886473397644363,0.9924322244171582,0.9890105452233555,0.9887500707418263,0.9896843399765498,0.9908634044352503,0.9913196167442393,0.989079747896253,0.9936580594048141,0.9880554121712112,0.9934284614080798,0.987675110269322,0.9878407319752686,0.9953499026704573,0.9939485507314776,0.9945174237683095,0.9866100254809985,0.9866025856626117,0.9918185018495138,0.9905871365909569,0.9913621199899159,0.07928835561240326,0.04614699177593762,0.08562216456737189,0.09652674711688336,0.09678422629301564,0.08972196473630951,0.05488538543174243,0.09147959162480392,0.10031018361255223,0.06268055233244826,0.1008346813282476,0.06300590376810795,0.058448849737109496,0.10428152335835444,0.08312064178434529,0.09771934208790059,0.10903102319432378,0.05563401219089702,0.11335102518275882,0.10731015118722961,0.11817453876718557,0.12061770023919864,0.05651661066227206,0.11450493055377799,0.11551948245065863,0.12289280433372621,0.1225301236935659,0.087213803827602,0.052391099036217643,0.09742000126560241
257,257.0,0.9832533901921322,1.0085180277146348,0.11385143748687863,0.04284363936889168,0.08342468554662259,0.021632567073052673,0.9911561099563605,0.9900657886988959,0.9895018142913775,0.9890986773184474,0.9884230505422422,0.9886236244993386,0.9887114901691069,0.987495057613335,0.9886107830189755,0.9871710454786299,0.9894691709400862,0.987537573217214,0.9873599530805909,0.986587275704303,0.988866698734047,0.9896796397010398,0.9859113675849012,0.9924347693645541,0.9848254502910968,0.9918132320894321,0.9843805008544493,0.9845128772587117,0.9941327279167812,0.9923528763131468,0.9929278521326945,0.9832568863802208,0.9832533901921323,0.9901986703621085,0.9893186230941354,0.9897202130280374,0.07306328125713607,0.04284363936889168,0.07948395387492416,0.08956393640963908,0.08980536836759312,0.08266772328807492,0.050983043335550426,0.08429152725686416,0.09307825639935084,0.05829266027933411,0.09355899629683456,0.058582310802220885,0.05431195536320217,0.09670837419869427,0.07693309207724362,0.09002918572642266,0.10108444768232751,0.051642993727208014,0.10506343546237473,0.09889427402411918,0.10950702925285866,0.11177030545471638,0.05244459022411681,0.10553665750896367,0.10647384654734744,0.11385143748687863,0.1135144960492092,0.0803470328823466,0.0486574032181595,0.08975531257607669
258,258.0,0.983468978802588,1.0085592183030798,0.10799648191669502,0.04097215804998296,0.07908639176534964,0.020306507772702313,0.9942207257929121,0.9917445406393992,0.9925530678492733,0.9923266733071049,0.991647761872971,0.9918542970819382,0.9905251120826776,0.9907635862745495,0.9918767607742139,0.9890818629661082,0.9927469518635702,0.9894568101657092,0.9892165911812082,0.9899313154183563,0.9917036091381707,0.9930107029106361,0.9893295664506998,0.9942852276214273,0.9883089372582108,0.9952904715018104,0.9879391012402919,0.9881121507529,0.99599681965815,0.9959382239424278,0.996527140888441,0.9868822911425998,0.9868734784402793,0.9933777513447474,0.9911023424409594,0.9930482924239574,0.06869934491744427,0.04097215804998296,0.07568414326617823,0.08519655805653012,0.08542700222468115,0.07771371119059624,0.048790996451047265,0.07925194032172363,0.0885219833656463,0.05588939833965141,0.08896031939131872,0.05614441397820952,0.05200381268006909,0.09191436166210128,0.07297120408599043,0.08463671520095277,0.09601994567185117,0.04935047787171125,0.09974965684563503,0.09302449027812162,0.10392111153279332,0.10605995842502082,0.05007336128634246,0.09930019579121446,0.100183926276514,0.10799648191669502,0.10767609747291931,0.07551730671243334,0.04655845765025532,0.08438222204685897
259,259.0,0.9835458876504988,1.0085817818337188,0.1026897831879536,0.03946717103331271,0.07524985694538769,0.019034622825765155,0.9972308281487946,0.9936489351060683,0.9958595260524647,0.9958048110601759,0.9951248671530019,0.9950162808875002,0.9925814414279175,0.9939607739391269,0.9953837998292534,0.9912710884899829,0.9962376645093526,0.9916481735340889,0.9913318150452521,0.99353306620213,0.9946802583019959,0.9962723805002632,0.9930122074903336,0.9963484506644071,0.9920567968513799,0.9986872263206517,0.9917653605717034,0.9919839722578574,0.9980624593441557,0.999431443509066,1.00003042903599,0.9907794675379027,0.9907619246045294,0.9964906870717594,0.9931215238022352,0.9963084464667934,0.06480898484459555,0.03946717103331271,0.07224174532657268,0.08124623425990668,0.08146319528108432,0.07330640830073198,0.04703305663154445,0.07476985031235947,0.08438713031902967,0.05396838920824784,0.08478478715574099,0.054197311443383425,0.05015623047867242,0.08757913762477026,0.0694993537385783,0.07984912145190359,0.09143509485585188,0.04750340289591753,0.09493708405486312,0.0878131975418967,0.09885824810019783,0.10087417099559726,0.04815996189753658,0.09376723602793816,0.0946062099148924,0.1026897831879536,0.10238608909233643,0.07122208667002682,0.04487469735674445,0.07961033835944326
260,260.0,0.983526700372105,1.0085573289444831,0.09582951887710037,0.0375063739042759,0.07044019709799663,0.017448906772303895,1.0001677768950024,0.9954778593475081,0.9990437712649678,0.9991632107184688,0.9984814280482036,0.9981126100655584,0.9945465801308647,0.9970915306300508,0.9987723173045936,0.9933453716529167,0.999606089801661,0.9937246133460496,0.9933489319709791,0.9970092158515258,0.9975553483417716,0.9994575346270559,0.9965707356810266,0.998316156435251,0.9956833402543126,1.0019977717076953,0.9954692001899278,0.9957314642641921,1.0000331859171132,1.0028303940961043,1.003438498379601,0.9945519357520102,0.9945269920588428,0.9995363001052161,0.9950592699232195,0.9994914182034499,0.060265452439419935,0.0375063739042759,0.06763089499954983,0.07601042727074772,0.07621205983945878,0.06817961581020382,0.04472761237779622,0.06955016249016277,0.07892937017443641,0.051387490962372995,0.07928474794510938,0.05159864449539717,0.04771811771276498,0.08187754723871692,0.06513448089779142,0.07427464825497754,0.08543561032079193,0.045139683329988085,0.08866932387303886,0.08173579156132617,0.09229127135971213,0.09415588084687954,0.04574965383951369,0.08731353141347539,0.0881032165511834,0.09582951887710037,0.09554739572418224,0.06622830863225741,0.042666671988448965,0.0740524078088191
261,261.0,0.9834540006036481,1.0084574702733047,0.08914823712479583,0.034592277966432085,0.06543292435366399,0.01634558944991739,1.0025392802525337,0.9963635942933102,1.0011918597501397,1.0014512348160203,1.0007628643284638,1.000620117500878,0.9954744882535375,0.9996272681790792,1.0010767424779936,0.9942693734023418,1.001912876608306,0.9946563630904947,0.9942790858872013,0.999393703502286,0.999529623800667,1.0020412040071454,0.9990263558329574,0.9992882761346729,0.9981972713616009,1.0046934113943315,0.9980475423739308,0.9983425257382815,1.0010052367932747,1.0056014823189445,1.0062197760473663,0.9971924737239664,0.9971624667672743,1.002003732511581,0.9959849231145669,1.0020726203437567,0.05629875066721594,0.034592277966432085,0.06279635579784061,0.07059486149917785,0.0707729227914399,0.06363776218790555,0.04126759769191159,0.06491537718949991,0.07327464378758852,0.04744157929633953,0.0735983146049958,0.047635883099381084,0.04403658492435341,0.07606632273806578,0.06022969569879515,0.06924403164492261,0.07940186625004964,0.04163747171151583,0.0824336053741398,0.0760942670040434,0.08582932109975269,0.08757420622214798,0.042197405587406964,0.08121774842536116,0.08194238686843036,0.08914823712479583,0.08888599047506285,0.06182103446376178,0.03936143605789846,0.06903979235968767
262,262.0,0.9833703719813687,1.0082538164581145,0.09451442319347582,0.032304581165288296,0.06727942676871061,0.01913807922531063,1.0038011825857838,0.994951419564619,1.000793924056933,1.0010874336478168,1.0003776626565026,1.0019716429171361,0.9938174310050008,1.0009969144961541,1.0006794394729335,0.9922713216003108,1.0015432917305658,0.9926566305508984,0.9924728811864214,0.9990560658270417,0.9993774642432144,1.0034240439317512,0.9987171025470405,0.9977617944480603,0.9979124742695986,1.0061427766583693,0.9977921643277984,0.9981046128097008,0.9994871301280723,1.0070996530418024,1.0077257268850628,0.996963574807053,0.9969284703248998,1.0033274323927948,0.9944222234706325,1.0034544401686813,0.05957816896595143,0.032304581165288296,0.06580683411870797,0.07406251370637806,0.07419564519381938,0.0670325989768908,0.03844638448359635,0.06836009934115082,0.07662557549760275,0.044088487536824233,0.07681457758152266,0.04426488349212508,0.04098834063943631,0.0799824756601684,0.06069886305734408,0.07246755289816256,0.08369523977933482,0.03875714279142982,0.08706162309536868,0.07899434697256941,0.09083248609194935,0.0927610536641189,0.039259328664646764,0.08388416909586444,0.08456254376060227,0.09451442319347582,0.09423551203365271,0.06513647795505939,0.036698423100829713,0.07227245054744731
263,263.0,0.9833183981415079,1.0079179781368448,0.10227898150834765,0.030702775295203107,0.07035170854982817,0.02243101502692855,1.0039819045088636,0.9917404431088082,0.9984183611492542,0.9986473634179424,0.9979055172883523,1.0021605036751216,0.9901532785782683,1.001184153033775,0.9981531159806167,0.9880396434797812,0.9990398989751081,0.9884086783227829,0.9885542838465199,0.9965874478202756,0.9974664397091478,1.0036050839822495,0.9962479909745173,0.9942405763870669,0.9954434597622676,1.00632727584606,0.9953267475991487,0.9956441617878905,0.9959794101977786,1.0072856461779713,1.0079179781368448,0.9945034423530985,0.9944639804641441,1.0035156500495555,0.9909171066291024,1.0036361657973765,0.0630882231881902,0.030702775295203107,0.07071303271960659,0.07958386449895143,0.07968717020316904,0.0706832629658321,0.036432289998405774,0.07206466021199115,0.08207533125501973,0.04167496820193577,0.08206617907309718,0.04183343480279247,0.03880916071679594,0.08607436542143233,0.06238881614148784,0.0759764081379996,0.09022652359569945,0.03664550086722837,0.09398249013775883,0.08222541659454832,0.09818660153320159,0.10033488063869042,0.03709188242367433,0.08691225297888724,0.08754802091014223,0.10227898150834765,0.10197787443798915,0.068693501566907,0.034802265841023486,0.07579112062883599
264,264.0,0.983340662720307,1.0074382374060724,0.0972318308163697,0.028314844346009286,0.06618947267620637,0.021639325856748375,1.0021663786290618,0.9888401093863494,0.9971907490053302,0.99736908483866,0.9966079369490678,1.0001316141818553,0.9870137833881357,0.9991024909780498,0.996813847957271,0.9846459580752013,0.9976915380063003,0.9850131085007151,0.9852998350516649,0.9952830197936974,0.9953027168761204,1.0014816910692632,0.9949347229789066,0.9911458669533063,0.9941230748256741,1.003958101212669,0.9940036786305797,0.9943262071752546,0.9929060668799534,1.004743932919869,1.0053587820951515,0.9931775164852135,0.9931362249428255,1.0015551748481644,0.9878331582978607,1.0015170242090425,0.059139535928662536,0.028314844346009286,0.06721146862083698,0.07560905241914113,0.0757056614648118,0.06618667736772806,0.03358118555546527,0.0674756055790803,0.07791786625012782,0.038414265089887524,0.0778448050030613,0.03855781470449738,0.03577449068102589,0.08178447441779373,0.05845851613932071,0.07105264341340711,0.08574762565637194,0.03374230298761435,0.08932988612676898,0.07677706548593943,0.09333700308585555,0.0953855999585988,0.03414560925059649,0.08107158263174118,0.08165014236782855,0.0972318308163697,0.09694665674798875,0.06432618933751252,0.03207950404152131,0.07088427481062674
265,265.0,0.9834797493540064,1.0068695621969577,0.08964546641105978,0.026096672141325623,0.06111671641788089,0.019984758053335973,0.9995585074878883,0.9874828384301404,0.9982274224291638,0.998437007676184,0.997664906986252,0.9971987755215452,0.9857176296067209,0.9960936782337206,0.9978624459787877,0.9834797493540065,0.9987096232045305,0.9838542875133311,0.98405848659863,0.9963519826416724,0.9941820621684174,0.9984269427382623,0.9960113654707152,0.9897906075006295,0.9952055485539592,1.0005288249268478,0.9950921791326851,0.9954267556864407,0.9915743163611067,1.0010467902217495,1.0016269097762096,0.994270626475568,0.9942286055682505,0.9987281675680201,0.986493666609389,0.9984676829281757,0.054739843071586726,0.026096672141325623,0.06202392434293253,0.0697552550147878,0.0698401951381201,0.061257550346542046,0.030942891389533524,0.062457917357340416,0.07187216655749602,0.03538127076198173,0.07180905739365988,0.03551503698782253,0.03295489401222539,0.07543511909883593,0.05400538724548684,0.06576193366109338,0.07908210755844573,0.031113491087431645,0.08237429690324051,0.07109986378357616,0.08606369794189352,0.08795548143191324,0.0314845647376527,0.07510587013241841,0.07564447907851188,0.08964546641105978,0.08938023466354364,0.05952930160612699,0.02956642764781396,0.06560709503202855
266,266.0,0.9837660094767198,1.0062835918993065,0.08495572566512084,0.024578149903528038,0.05791558701992838,0.019038520156633095,0.9993332940999271,0.9882044911749487,0.999951193455983,1.0002219668330639,0.9994443009066545,0.9968829627754523,0.9865821958297549,0.9957568609426948,0.9996415145025926,0.984542122040685,1.0004519010522441,0.9849135853743026,0.985008914334892,0.998160580275199,0.9949347227232667,0.9980942524309916,0.9978377959776176,0.9905755825120807,0.9970480170671651,1.0000858804268549,0.9969527195843827,0.997301705827264,0.992355025650104,1.0005277464910938,1.0011015962474095,0.9961454957133908,0.9961017391675936,0.9984457112382535,0.9873085831296092,0.9981359067217892,0.05199695043255807,0.024578149903528038,0.05888113798446764,0.06618079203577988,0.06625389153736946,0.058166314150525526,0.02911999208034243,0.05931580520972645,0.06815322941441669,0.03327109075835648,0.0680755107213719,0.033396320536765736,0.03100052467041823,0.07153671248956447,0.051200304956981475,0.0624190499937665,0.07498605764568234,0.029292896972663966,0.07808975187825022,0.06751045253687413,0.08157824153986205,0.0833780422836662,0.02963452513452184,0.07132904701777686,0.07183820369311035,0.08495572566512084,0.08469966746753739,0.05651469285551948,0.027839497192762908,0.06227503183856398
267,267.0,0.9841808657140468,1.0057519659029244,0.08077561690718613,0.023049872542652467,0.05502224518802198,0.01828514809684296,1.000612883219674,0.9900557620672846,1.0016651204694795,1.0020036109145105,1.0012238142401648,0.9982532883867276,0.9886059092077465,0.9971511578776004,1.0014258911739322,0.9867666824555795,1.0022045180848889,0.9871330294293647,0.9871192009985152,0.9999776986429083,0.9966744008804698,0.999523699069102,0.999673814019165,0.9925505721664785,0.9988999377918206,1.0016301624457498,0.9988220415668916,0.9991811794385633,0.9943050609420301,1.0021572642894034,1.0027443918702936,0.9980308407136186,0.9979848980494916,0.9997889054617201,0.9892888222104906,0.9995645489773918,0.049657038094808995,0.023049872542652467,0.05601820456832456,0.06294344302907745,0.06300262238845877,0.05553383002761887,0.027279863938645548,0.05663986320045364,0.06478123988774409,0.03112651685987882,0.06469047130253032,0.031244671115405662,0.029024167050898397,0.06801822275952912,0.048611831615491305,0.05956012278058724,0.07130427722950383,0.02745769338857648,0.07425117203316096,0.06443171606622126,0.07756921548809541,0.07928854795469038,0.02777002741825602,0.06807850079682051,0.06856158612945638,0.08077561690718613,0.08052833188676026,0.053946126516786146,0.026097421952715326,0.0594251407103244
268,268.0,0.9846935084894602,1.0053463235976179,0.07483066101012592,0.02116960482135399,0.051130803490800965,0.017084020115451935,1.0018722530401583,0.9918429453052281,1.003128224611563,1.0035156376334098,1.0027393623226848,0.9995965660908196,0.9905682610096735,0.9985175075579806,1.0029489996715242,0.988930323320042,1.0037035553158606,0.9892925395220965,0.9891671342556964,1.0015135030241782,0.9982866805900369,1.000914211579171,1.0012154847625996,0.9944634020206916,1.0004484785262848,1.0031267593083555,1.0003795176967967,1.0007426838711602,0.9962076460718864,1.0037294860791215,1.0043273865556424,0.9995975269434824,0.9995498949665504,1.001103333862087,0.9912002179015872,1.00095439339085,0.04664499634992352,0.02116960482135399,0.051844352281574066,0.05826403333257295,0.0583090740505914,0.052168702051252354,0.02506250642768943,0.053214342167946474,0.0599431060424783,0.028624378867594193,0.05986176443023838,0.028733884853103617,0.026675449555312602,0.06296737815042168,0.04498643442766403,0.05592545364573774,0.06602557660317948,0.02521472262706863,0.06876387657421985,0.06051439447977006,0.07184937820544167,0.07345053801934019,0.02549654095855656,0.06394441197231233,0.06439888645490158,0.07483066101012592,0.07459893177449399,0.05066810080161083,0.023972701737485846,0.055799922050066765
269,269.0,0.9852731282264321,1.0051383043731927,0.06818775441006322,0.020242220367372145,0.04709005681849927,0.015086905916466378,1.002392272142308,0.9934494230389688,1.0034771388422046,1.003871143058084,1.0030982889421525,1.000190159928382,0.9923243204500752,0.999131717810244,1.0033016362761025,0.990850522353897,1.004024373416105,0.9912118576669172,0.9909973393507316,1.0018696297358636,0.9991889696187638,1.0015489258682444,1.0015601165029608,0.996187237088282,1.0007827602142458,1.003860145801646,1.0007042015360923,1.0010633096979678,0.9979230733118596,1.004530189514625,1.0051383043731927,0.9999111142613072,0.9998628330817517,1.0016709846219283,0.9929152836968844,1.001588190905223,0.0428229618045258,0.020242220367372145,0.04733759663394759,0.053171834050853295,0.0532235465811599,0.04790142370081976,0.02412949637666691,0.04886418243465899,0.054722173542403274,0.02791597408830074,0.054640718121790555,0.028027323732074033,0.02582747384780936,0.057440671720509685,0.0409936994323643,0.05133592754174412,0.0602112101962908,0.0241159910348216,0.06269215429007247,0.05555535227439158,0.06548724171683652,0.06693714321127515,0.024358974561117037,0.0587083800624952,0.05912804518540586,0.06818775441006322,0.06797888160106204,0.04651872218874731,0.02300329632434241,0.0512213335210562
270,270.0,0.9858889153484346,1.005178073215256,0.06239138785942524,0.020742119753471983,0.04388303799970132,0.012698937302332269,1.0011407821621015,0.9946803636571648,1.0013515662187014,1.00164214081042,1.0008755361888475,0.99898395810494,0.9936664308834147,0.9979437289702473,1.0010620407539799,0.9923236987425897,1.001759993117502,0.9926862885784453,0.9923959752832805,0.9995717618317583,0.9984652162149529,1.0003611170151925,0.9991999810141349,0.997508341708278,0.9983691187066934,1.0027655333361363,0.9982373050976272,0.998562705595638,0.9992379586568859,1.0035018948421373,1.0041213050139264,0.9974014907252114,0.9973560977707429,1.0004467552586693,0.9942349019312853,1.0003998810354298,0.03901670086237792,0.020742119753471983,0.04352020276859636,0.048829115886151984,0.04890160589595502,0.04367375878240101,0.024890045247263907,0.04456078654462527,0.050298381672101586,0.029196399619740975,0.05021232096856637,0.029315739395819374,0.026805712314283397,0.05270174611622197,0.03791948961235529,0.04680998103876223,0.05520149426429532,0.024669234482749314,0.057440062545942236,0.050709285849523215,0.059958433125345795,0.06126079265525546,0.024858629946453728,0.05362495157105613,0.05401184913987765,0.06239138785942524,0.0622062639906529,0.0424022627782478,0.023657352432945377,0.0467050328705747
271,271.0,0.98651006027894,1.0054298974926232,0.05680633008645889,0.020786738860446383,0.040966302381550954,0.010838928882597451,0.9992184871760407,0.995378159727362,0.9980424528419662,0.998179908691086,0.9974219887450394,0.9970794562293882,0.9944209594828637,0.9960517860160933,0.9975821134030926,0.9931521391704534,0.9982585111657309,0.993515321582988,0.9931819275052726,0.9960261186299806,0.9969036268598903,0.9984700558197316,0.9955814754275009,0.9982710272530431,0.9946869693963196,1.00095818167518,0.9944935132730198,0.9947741967212831,0.9999933642738498,1.0017540797673106,1.0023846598164199,0.9936143311296796,0.9935726777466996,0.9985367811699132,0.9949844382744628,0.9985078600081694,0.03629896089921558,0.020786738860446383,0.039703795496183865,0.04452784540775267,0.044603067071287146,0.04078101774474517,0.024874236646354506,0.04165319610343366,0.04588579437457539,0.029167500897387587,0.04580569342348026,0.029279103697377674,0.02678265378725475,0.04804033247935194,0.03526807205918015,0.04373597203135327,0.05030311850615214,0.024603878583382654,0.052329235632512544,0.047632710789941135,0.05460644069587075,0.05578225939639261,0.02474006884469021,0.05055939654948989,0.05094412819208467,0.05680633008645889,0.056640104463448325,0.03953969027207351,0.023672169937747244,0.04363555851690364
272,272.0,0.9871057534414205,1.0058365701699106,0.051755428733423765,0.01943233791135302,0.03781669723800001,0.009834128114111388,0.9989833684828318,0.9948636294811611,0.9964038794905383,0.9964925642052117,0.9957320703174873,0.9968987464577405,0.9938096548021117,0.9958872327584557,0.9958883029680173,0.9924075845353896,0.9965903600464308,0.9927711169747986,0.9925109852609645,0.9943170250446794,0.9961008956814789,0.9983047756380434,0.9938566538781393,0.9977405445255156,0.9929482201531271,1.000867682949463,0.9927408908651517,0.9930104477470189,0.9994535530754209,1.001715102520437,1.0023540962430038,0.9918571291833271,0.9918147751795099,0.9983391515751652,0.9944124802067832,0.9983422549446807,0.0337895825079288,0.01943233791135302,0.036226857818292164,0.04061297098108997,0.040675412446751845,0.038112992191712367,0.0231638077132977,0.03897070230824119,0.041831071873643516,0.027063292469422646,0.041742025620877844,0.027161853180572286,0.02489817520649288,0.043797243066351584,0.032254833635562905,0.04089532452483255,0.04585167233643127,0.022931636707300102,0.04769115972070789,0.044790529511886064,0.04975900504130008,0.05083063475187315,0.023039328873278937,0.047729287917731456,0.04811351994575516,0.051755428733423765,0.051604049790662514,0.0368979169098466,0.022078822960213497,0.040799440483167054
273,273.0,0.9876451852593486,1.0063408842117352,0.04772404380652696,0.017855856874676793,0.03474159860754173,0.009065745768625073,1.0001340183037564,0.9930102683112854,0.9956335695196323,0.9957305683912608,0.9949542044785027,0.9981316911947037,0.9916721692081598,0.9971373272902198,0.995115907229029,0.9898985291330947,0.9958885153368706,0.9902565587362355,0.9902071779921776,0.9935556841937098,0.9956115396384416,0.9995626639373826,0.9931052044587511,0.9957518554323803,0.9922085299641586,1.0021934892822595,0.9920148981386351,0.9922950580999605,0.9974686537320419,1.0030925590212987,1.0037378949147717,0.9911405709062515,0.9910966667223594,0.9995484172428082,0.9923826178240801,0.9995987501857596,0.03076824232328816,0.017855856874676793,0.03352842423688938,0.03755351405926648,0.03760322237456669,0.034733507526685345,0.021297418262573097,0.03552373817378652,0.03864633999142438,0.024921631529301855,0.03853173694699827,0.025008636433580422,0.022905766803712636,0.04045893617011334,0.029447572921209603,0.037273681131902006,0.04233512144809499,0.02106310255331408,0.04401463063405475,0.040876322626238276,0.04590288832499126,0.0468863184748172,0.02115299868802705,0.0435980560059217,0.04395338235849147,0.04772404380652696,0.04758495079677302,0.03361541959516397,0.020296361936722226,0.03718613521714051
274,274.0,0.9880975461561965,1.0068856325827134,0.04422796921680217,0.01690785528704736,0.032199293494799386,0.008192081994990294,1.0013404874011405,0.991663943061223,0.9954814525939069,0.9956101192365069,0.9948212337424505,0.9994074124984805,0.9901259415664004,0.9984279591713469,0.9949979069578521,0.9880975461561965,0.9958286847131368,0.9884539603599627,0.988543522733159,0.9934506028731663,0.9955364680104241,1.0008637493317374,0.9930190452586738,0.9943115113346283,0.9921401951920323,1.0035510791002766,0.9919665463568093,0.9922644599897589,0.9960302063449673,1.0044917317081652,1.0051413678841539,0.991104133343398,0.9910589104486786,1.0008042391800378,0.9909029684472555,1.0008998982236588,0.028102908391390367,0.01690785528704736,0.031220675413441423,0.03492876451205273,0.0349716568702915,0.03171722458651195,0.02019385406203482,0.03244025412244777,0.035919277683146414,0.023703888560492027,0.03578081927053163,0.023777508870533474,0.02174473091653452,0.037590058710426415,0.027317249986403672,0.03403779808071194,0.03930407574327575,0.01992288290799555,0.040838586259645863,0.03733596398391305,0.04256429737249775,0.04346516587952505,0.019989157144865696,0.03982861505922199,0.04015541636732083,0.04422796921680217,0.04409972405582402,0.03069724069240297,0.01923672206087971,0.03395846277581308
275,275.0,0.9884384474783491,1.0074136082474616,0.040617391739163504,0.016266820645425277,0.029818654105626532,0.007190365580817576,1.0025806339898866,0.9921094862316021,0.9968931948027216,0.9970984682810227,0.9963031311078574,1.0007084264860657,0.9906151019853136,0.9997450144838854,0.9964970169649466,0.9886172113751559,0.9973318198167626,0.9889761816520295,0.9890444885154187,0.9949726674348679,0.9966532338931692,1.0021944630618698,0.9945685526811542,0.9948158222784834,0.9937134715704563,1.0049348255550448,0.9935678638532883,0.9938832604913684,0.9965325991444566,1.0059160466728487,1.0065714332299607,0.9927303338884425,0.9926828041884127,1.0020849122401432,0.9913815646158574,1.0022301105867293,0.0257195452008954,0.016266820645425277,0.028773887274903893,0.03216538814577181,0.0322054823092352,0.029032837577971368,0.019442789805010012,0.029699741539104547,0.03306535364890618,0.022876199222488566,0.032916052495884175,0.022938440305705705,0.020954674435189963,0.03459079197297099,0.025352295546004155,0.0311612321201247,0.036146047618673516,0.0191392166907288,0.03753903549629151,0.034208982600947076,0.03910655023921999,0.03992536734432746,0.019185252564072514,0.03651279324443013,0.036816217112090315,0.040617391739163504,0.04049996661545672,0.02809511121686627,0.018517098458072784,0.031089059982863817
276,276.0,0.9886691842638418,1.0078676041705972,0.03724160686826444,0.015555002131590577,0.02748880099925483,0.006301722861442451,1.0037323876153366,0.9933218267911075,0.9989241272972814,0.9992132902301366,0.9984160807097066,1.0018951928465432,0.991951018248946,1.0009401308516543,0.9986192512337005,0.9900928088950027,0.9994282716085997,0.9904526532266534,0.990442117772696,0.99713488761676,0.9982126901668374,1.0034131666265234,0.996762400728794,0.9961241964061023,0.9959358410546044,1.006197996739031,0.9958228088517923,0.9961606473404903,0.9978423476566808,1.0072078164279605,1.0078676041705972,0.995010080510094,0.9949609711615572,1.0032617397111243,0.9926854547141399,1.0034491457593104,0.02343036055098924,0.015555002131590577,0.026397487937239214,0.02950045956103948,0.029535116735966205,0.02643544134290481,0.01859491423719024,0.027040665265891523,0.030318071803273682,0.02190910662362152,0.030187237670884506,0.021964132473593658,0.020051756592020756,0.03171799002910384,0.02316705807633774,0.028367905782140483,0.033145125365224556,0.01828001172503325,0.0344232107064877,0.03113794701731401,0.03585976094026109,0.03661256846986464,0.01831137234066937,0.033234704065194014,0.03351129501475208,0.03724160686826444,0.03713421435578421,0.0255845005181987,0.01771250784245986,0.028302497934349725
277,277.0,0.9887974724736228,1.0082021642430146,0.03579486160131332,0.014582918813129783,0.02591792883720762,0.006168499027075881,1.003641754430672,0.9936171643805352,1.0006987824128903,1.0010555425278482,1.0002614780640848,1.0017139045412398,0.9923375736124341,1.0007353717244312,1.0004770152834146,0.9906186459649108,1.0012688166089936,0.990978638477671,0.9908855608670433,0.9990130805454247,0.9988772804301039,1.003207773950054,0.9986680761903087,0.9964483079429162,0.9978671485240154,1.0058640571982151,0.9977829720408501,0.9981426252545328,0.9981681769060887,1.0067842766189696,1.0074328908777015,0.996994252934913,0.9969423434053826,1.0031109486758456,0.993031250096398,1.003244839122265,0.021687323464409096,0.014582918813129783,0.025430672907406346,0.02839061322786032,0.028411882633831684,0.024377952860460544,0.017430119011847493,0.024913670765935515,0.029148337604008537,0.020553481994449032,0.029066945905122734,0.020603581064069214,0.018800955333027832,0.030490905645325323,0.02118583099951813,0.026111418595270514,0.0318710240438305,0.017128943271570864,0.033106285378591636,0.028554772213772325,0.03448457819784267,0.03522023676639865,0.01715051670042098,0.03041100022904327,0.030654374929943853,0.03579486160131332,0.03569338953922417,0.023618047046890103,0.016610411979007925,0.026052812392706074
278,278.0,0.9888310280686406,1.008418836060724,0.03499756060063594,0.01335436771028788,0.024592278342320386,0.006420051625727778,1.0011220649428625,0.9924343971357676,1.0017917045644953,1.0021616913239861,1.0013707254501667,0.9988822438309353,0.9912145124810887,0.9978367987908636,1.0015934295747626,0.9896362084102505,1.0023747680189024,0.9899968743678371,0.9898190686888919,1.0001123255154503,0.9978432299751064,1.0002377129602031,0.9997716437368711,0.99523559064135,0.9989757152228284,1.0025150556645264,0.9988958065685499,0.9992647969255786,0.9969724701592229,1.0031647227389884,1.0037768032359131,0.9981126745582068,0.9980587102328905,1.0003727710074253,0.9918605217040825,1.0002788369944615,0.020121484052040648,0.01335436771028788,0.02502395032541041,0.027881964670405216,0.027892885055000476,0.022528276048352548,0.0159602518270504,0.023001390852616814,0.02858919935812601,0.018827269360223088,0.028532580259396815,0.01887276970869998,0.017217693883379702,0.02988514982027758,0.0195433065228982,0.024083315527811015,0.031226424559422834,0.015685455191628214,0.032426274880389586,0.026231509816226888,0.03375480857982413,0.03447920671436933,0.015702312955156304,0.027869993556612217,0.02808320565280267,0.03499756060063594,0.03490185660656548,0.021849899627632542,0.015213128698600855,0.02403085784776764
279,279.0,0.9887775670098434,1.008530918146013,0.032837430545510755,0.012379491244934935,0.022853380780450298,0.006110329900982,0.9988002290888343,0.9914099940497626,1.0022500427882204,1.0025937704807018,1.0018040768724605,0.9962932969775652,0.9902413841617683,0.9951905541737546,1.0020172527169573,0.9887775670098434,1.002780485160088,0.989138331400689,0.9888918590951615,1.0005061193142701,0.9967140101673712,0.997527098834853,1.0001465186847533,0.9941833831338758,0.9993339418057876,0.9995066479136749,0.9992386632150916,0.9996071387756715,0.9959292413601802,0.9999423426957483,1.000523972756389,0.9984355806812173,0.9983820487788144,0.9978653416028427,0.9908496761097505,0.9975724638379773,0.01834352702447589,0.012379491244934935,0.02363013324233761,0.026280203011083275,0.026294166239329054,0.020525722663518372,0.014841864768030726,0.020954209564625452,0.0269315852301647,0.017598784642009774,0.026850737903797647,0.01764224932893821,0.016049129600724205,0.028127662923524303,0.017909082436461367,0.02193428659073207,0.029367959384535302,0.014530342194415197,0.030476327755372776,0.02387988651542242,0.031700293284707796,0.032371889907743555,0.014545865194164943,0.02536710599498155,0.025560567081781577,0.032837430545510755,0.03275078565302643,0.01991057772087748,0.014122887293043158,0.02188666847323826
280,280.0,0.9886495237816323,1.008551709021169,0.030019385490522247,0.011825854371271436,0.021128938856955045,0.005371825453456738,0.9983109133906338,0.9919425478671204,1.0021408484269778,1.0024537608160755,1.001664639521467,0.9957759278688362,0.9908551906272888,0.994668838792487,1.0018657829830238,0.9895008576000062,1.0026143761347024,0.9898617654085171,0.9895515102648225,1.000321860568976,0.9966596578461301,0.9970016675794962,0.9999387193205338,0.9947537995419643,0.9991038694187875,0.9989925644508246,0.9989850300362093,0.9993457653691792,0.9964906742471877,0.9994296258570925,1.0000117555139247,0.9981558746053414,0.998103950798561,0.9973591345039214,0.991436155995674,0.9970472383387127,0.016839969179231633,0.011825854371271436,0.021684482744420523,0.024087916727133653,0.024107392175412988,0.018857098878351814,0.014265629538813083,0.019255046794211805,0.024682074159453532,0.01708266550272886,0.024577071570047716,0.017125832938273407,0.015497414577192925,0.025763835683942228,0.01629049568156953,0.020146684460910204,0.026885787710071992,0.01386097785262048,0.02788723959628665,0.021951529907234008,0.028992335747337995,0.029597817632603714,0.013874591420900204,0.023332086950979655,0.023511680503301848,0.030019385490522247,0.029941571867352433,0.018287687609061846,0.01353280733725796,0.02010320110015492
281,281.0,0.9884782069622192,1.008494507208481,0.02736398135084756,0.011032022072363517,0.019475658669747056,0.004778230718076612,0.9981367191370148,0.9931927554265773,1.0013998830390294,1.0016920248145795,1.000904522697166,0.9956834600111752,0.992213174841648,0.9946018501821025,1.0011007974569153,0.9909721156388046,1.0018382068372853,0.9913323968594016,0.9909578426417984,0.9995409351651207,0.9968350046965221,0.9969550334778612,0.9991288022490588,0.9961010374608364,0.9982720517089912,0.9990685871611855,0.9981331973602595,0.9984864965035307,0.9978372948655413,0.9995947378390742,1.000187692120158,0.9972800159153689,0.9972286562948666,0.997237622864337,0.9927662485454207,0.997000358048469,0.015676506750063997,0.011032022072363517,0.019780282734388012,0.021969287318418965,0.02198646780193003,0.017557490268312288,0.0133497986514319,0.01793123816081215,0.022509272285749102,0.016065803976745875,0.022411638133003415,0.01610629689894859,0.014537387925686703,0.023492390796899732,0.014834300274310415,0.018747239377368996,0.024512800294488723,0.01292004088701576,0.02542357262074957,0.020433402246961472,0.026429221878159076,0.02698063984970608,0.012931790555396575,0.021723856125195628,0.021891632061469046,0.02736398135084756,0.027293076351595315,0.01702491911314247,0.012645848951225976,0.018707554380024544
282,282.0,0.9882996436532696,1.008372611230237,0.02556778817269644,0.01009552210345428,0.018140103627707297,0.00455069532283289,0.9978925051093185,0.994337541638263,1.000499133525806,1.000773998206641,0.9999893126830494,0.9955137924978451,0.9934503703932064,0.9944545484975598,1.0001862464946254,0.9923126598891021,1.0009171451309877,0.99267263861745,0.992241307465799,0.9986032653502239,0.9968888581826819,0.9968281579601062,0.9981664457748902,0.9973270016910729,0.9972893450007325,0.9990576512813156,0.9971277849139812,0.9974705074937045,0.9990595954065307,0.9996633325458255,1.0002654548786543,0.9962530533999541,0.9962036647638143,0.9970424795326677,0.9939780335617487,0.9968736614232062,0.014691334642188919,0.01009552210345428,0.01850737753716223,0.020552000114857645,0.020562379390985583,0.016442006730057565,0.01221602406104685,0.016792549936377955,0.02104727149306716,0.014702165736256106,0.02095928334750668,0.01473902318461645,0.013302722181858254,0.021963833801017723,0.013806056451533414,0.01754568433999868,0.022913241976057416,0.011823544616938556,0.023761168770374597,0.019121432924554066,0.024699223162280914,0.025217674387772317,0.01183441536661222,0.0203265649048958,0.02048364061107245,0.02556778817269644,0.0255017615578716,0.015944736674124993,0.011573077213129621,0.01750960344085228
283,283.0,0.9881498609564476,1.0081993196087242,0.024485981796663316,0.009283118396360977,0.017062144309308785,0.004543291564011752,0.9982459870718977,0.9951828515946076,1.0000960407011903,1.0003568834402385,0.9995751921270771,0.9959497173553145,0.9943379386819333,0.9949132212083395,0.9997689715957347,0.9932258608862072,1.0005009318067548,0.9935898311279259,0.9931453495623038,0.9981717693697049,0.9972026957697708,0.9973029918754314,0.997717376828738,0.9982257026531501,0.9968284672199885,0.9996439003063035,0.9966545981888247,0.9969916681759516,0.9999589843346622,1.0003268300272818,1.0009371189899758,0.9957665069547202,0.9957180342519917,0.9974491122400878,0.9948648608620442,0.9973474938681307,0.013565444549858433,0.009283118396360977,0.01780453214608462,0.01974810611126163,0.019755456063357265,0.015164128797055039,0.011238613783213924,0.015485012913214071,0.020209523873027338,0.013537808884853439,0.02011323176022745,0.013571564549831345,0.012241944707131882,0.021077013014599803,0.012934949772911786,0.016176211836766444,0.02197438138013926,0.010874293159605516,0.02277701184170655,0.0176186142468117,0.023666849817731324,0.024165488973303843,0.010884577054850169,0.0187219721934278,0.01886615144942713,0.024485981796663316,0.02442326908275622,0.014709874791246842,0.010645522757062334,0.016143679574776054
284,284.0,0.9880648859734186,1.007987930866231,0.023234708496409354,0.008515298963376453,0.01610194563431381,0.004470647295928562,0.9991337979703436,0.994813752207021,0.9995484810921883,0.9997830687822032,0.998994501672908,0.9969307630421542,0.9938423392569906,0.9959211113391501,0.999179665934839,0.9925208751273566,0.9999450553728599,0.9928870312457839,0.9925620389707559,0.9975840486272006,0.9972129885861153,0.998313622067636,0.9971173556692959,0.9978295067432881,0.9962219685441768,1.0007522169404257,0.9960432313388914,0.9963784489332435,0.9995576661021144,1.0015082411775,1.0021256743852307,0.9951490169770822,0.9951007798605727,0.9983969347018167,0.9944326476524333,0.9983567133052542,0.012764073199222768,0.008515298963376453,0.01699592776328549,0.01881730872243203,0.018825662332678596,0.014348390835718457,0.01028471972279181,0.014671161574275693,0.01924915058580479,0.012365810434077409,0.019145778961829268,0.012396353249863202,0.011191610525527551,0.02004928704914771,0.011875580696316251,0.015329590746442408,0.02088693966879291,0.009963884704100126,0.02163751045785017,0.016841323336154942,0.022470132448595616,0.022943874613800336,0.00997057472498511,0.018005799858341328,0.018159708550085845,0.023234708496409354,0.023175023818846393,0.01389376789290554,0.009751305832870994,0.01529810926288581
285,285.0,0.9880807458058474,1.0077517435250456,0.021477810534880723,0.007934736673126332,0.015390413597581226,0.004203561255605202,1.0001024640232181,0.9930982555972462,0.9982630989413318,0.9984653077706972,0.9976629931425522,0.99800281966803,0.9918221424032375,0.9970167068860426,0.9978398158632803,0.9900810545037692,0.9986729808708504,0.9904391108153058,0.9903573557861263,0.9962508309541719,0.9965285436770085,0.9994151076301552,0.9957800622355654,0.9959870622518165,0.994880993944087,1.0019491964419809,0.9947024235121141,0.9950395336755954,0.9977276041015715,1.0027786826283784,1.003404115422904,0.9938053499754192,0.9937564400727308,0.9994384318714029,0.9925367356324369,0.9994569204601703,0.01283664311075879,0.007934736673126332,0.015804479189853334,0.017466623726845616,0.01747581594664927,0.01462459323438149,0.009501259945152501,0.014999055110463488,0.017862491422987944,0.011322931329836788,0.01775845900316285,0.011350397282312104,0.010295586298380467,0.01857895017630224,0.01092509369582754,0.015680509264491663,0.01934076447191316,0.009253963388405903,0.0200241043908186,0.017546992262112125,0.02078238070711837,0.021219108065900914,0.009253705632619832,0.018994627464294114,0.019190343739487234,0.021477810534880723,0.021422542794890514,0.014100956481572828,0.009041118297272766,0.015646364285617245
286,286.0,0.9882334675553992,1.0075040561074562,0.019520348562351648,0.007332469799199584,0.014448496883192514,0.003940497784645755,1.001077405311915,0.9917862692562023,0.9974535258462546,0.9976407994111455,0.9968285357655554,0.9990637870430709,0.9902854599090999,0.9980973595852662,0.9970047063259445,0.9882334675553992,0.9978901700924805,0.9885866304363642,0.98868192060075,0.9954213307211247,0.9961511527606426,1.0005010320782721,0.9949572342289542,0.9945890017499921,0.9940631244120139,1.003117702882406,0.9938891949477977,0.9942321117602597,0.9963415391971333,1.0040053485558469,1.004636912878946,0.992994281036639,0.9929445939006429,1.0004719413530285,0.9910853069567963,1.0005413649539197,0.012628654395010066,0.007332469799199584,0.014409242794442625,0.015909770901896752,0.01591859415024967,0.014499583679035023,0.008733626322165492,0.014896173921099366,0.016266971437200437,0.01035407879425186,0.01616764939677601,0.010378874763096105,0.009439964310071516,0.016907989397944488,0.010055352987239396,0.01557561884249902,0.01759420956949872,0.008533618797376814,0.01821000224403449,0.017591109372541963,0.018893996220435652,0.01929012275474291,0.008529867885595998,0.019158974524441638,0.019373441572113105,0.019520348562351648,0.019470245255810193,0.01394497112766164,0.008328816515177946,0.015540566201815471
287,287.0,0.9885420414405932,1.0072581671357503,0.01788534478872693,0.006773109848837816,0.013230962607992483,0.003556487397339051,1.0019283244465393,0.9920743117723576,0.9981611923646014,0.9983738513342854,0.9975624524244101,0.9999594265645289,0.9905919508369588,0.9990041156926639,0.997748722253558,0.9885526898424396,0.9986445162396095,0.988905671116002,0.9889911518913719,0.9961716757375111,0.9968165064522173,1.0014188167209679,0.9957130830868784,0.994926379130369,0.9948262521096642,1.0040920036360241,0.9946609437914443,0.9950117640463932,0.996680173962394,1.0050216056524202,1.0056580828402342,0.9937705488130311,0.9937210062718883,1.0013523971582095,0.9913835383058677,1.001458943925762,0.011662307995322523,0.006773109848837816,0.013078903012238453,0.014438763939020263,0.014446558719491754,0.013393487446864725,0.00807641688940397,0.013759729042426559,0.014762345401846467,0.009593925094184464,0.014673935113717496,0.009616232012465484,0.008735919636328445,0.01534454925491839,0.009118679488727103,0.014383040404314982,0.01596949136564057,0.00788427084030055,0.016530085773221955,0.016239848000653416,0.01715241761267281,0.017512039290869988,0.007880343030648496,0.01768709240971072,0.01788534478872693,0.017723595975845174,0.017678129832936963,0.012879193008098066,0.007698468745473743,0.014350654264866423
288,288.0,0.9889573101473699,1.007027375132216,0.016243447632220596,0.006475331916176972,0.012167372548103168,0.003120152711551632,1.002641680856516,0.993100027892412,0.9995845850117078,0.9998429692769871,0.9990334762963738,1.0006994550444868,0.9917364120867663,0.9997490867733141,0.9992290205204701,0.9898471308939255,1.0001014548440914,0.9901974500096448,0.9901990371959091,0.99766121030974,0.9979346056747054,1.0021796338646518,0.9972157996759206,0.9960307689435793,0.9963409973483885,1.0048962031957585,0.9961884168644466,0.9965497919789803,0.9977823988848131,1.0058568478135563,1.006497817291971,0.9953069978597048,0.9952570973306536,1.002082584248243,0.992494548088223,1.00221996403608,0.010609897249149654,0.006475331916176972,0.011975473384261344,0.013214845279325356,0.01322097587792599,0.012166624216268119,0.0077265644566839025,0.012494622601252914,0.01350827283475868,0.009191427572408815,0.013433001375951334,0.009211313257115083,0.008361720844639212,0.014045219209012867,0.008250516413723253,0.013056172325982301,0.014623050700357177,0.0075367751381667635,0.015140637662298988,0.014721987317970467,0.015714561875084968,0.01604422045060231,0.007531530641096236,0.016024140419238542,0.01620282719367133,0.016243447632220596,0.016201649284848633,0.011704722438935366,0.007362843805599425,0.013026803068368465
289,289.0,0.9894130794785235,1.0068249786191412,0.014914512307696946,0.006226199248820094,0.011207499643941058,0.002731914507983656,1.002936029912196,0.9939295695242155,1.0008606242231142,1.0011560127973886,1.0003483548243406,1.0009843326858663,0.9926723821457885,1.0000298764257909,1.000550960875764,0.990925489509297,1.0014027464752036,0.991273312912138,0.9911940454995166,0.998989018374515,0.9987696257635728,1.0024714631123492,0.9985582368760587,0.9969257825207445,0.9976944293144908,1.0052094513197345,0.997553665373317,0.9979220251817105,0.9986744119689334,1.0061792327621848,1.0068249786191412,0.9966835687492553,0.9966326345343336,1.0023711183295063,0.9933963035127035,1.0025133506481592,0.009621530645916716,0.006226199248820094,0.010991893868602607,0.012121715892533622,0.012126020015164453,0.011028556759213569,0.007418636258138592,0.011325329473991712,0.012386975994828254,0.008812527724799893,0.012321794322234661,0.008831365394388137,0.0080240291646343,0.01288280625953399,0.00747440626657711,0.011833436067055697,0.013417470928010378,0.007240815235453025,0.013895350613402992,0.013346110728633703,0.014425001520617707,0.014727809500852925,0.007234652689104966,0.014532563836244478,0.014695345027611093,0.014914512307696946,0.01487591752913707,0.010610757457429133,0.007074668223303129,0.011806790364300941
290,290.0,0.9898431552368496,1.0066612866759836,0.013638865442244057,0.005792520464075104,0.010280154291932094,0.0024684560154750747,1.0021725144817872,0.9940479593053569,1.0017324878831402,1.0020420652433222,1.001236345970964,1.000115719051012,0.9928747374508414,0.9991328915672038,1.0014396457225394,0.9912536310203285,1.0022680426081503,0.9916031569913908,0.9914493821021673,0.9998735788035202,0.9988137037864534,1.0015759634632204,0.9994456058878887,0.9970726501954597,0.9985845188222778,1.0042133125999804,0.9984479997521072,0.9988191577278458,0.9988335274512236,1.005111583893249,1.0057531115849605,0.9975839765346775,0.9975320516911413,1.0015370067530547,0.9935641646309925,1.0016191783454373,0.008785375455735975,0.005792520464075104,0.010051054658335523,0.01108113427572222,0.011085249627986286,0.01008554609818649,0.006892078986061994,0.010362787483581763,0.011323322763566375,0.008176372131746826,0.011260180975838925,0.008194302044995036,0.007450381056777671,0.011776405622643293,0.006773180668391429,0.010825978355743083,0.012267723276643385,0.006732664312602707,0.012705396550852772,0.012237243543178273,0.01319000086619788,0.013466348257382386,0.006726822719723051,0.01334625813936569,0.013497450309958641,0.013638865442244057,0.013603557695436475,0.009697323908317184,0.006577614319144693,0.010801488747527562
291,291.0,0.9901813432251425,1.0065346506108752,0.012643515508121747,0.005482259844945766,0.009609027341476766,0.002245884657956052,1.000678238901014,0.9933625290483282,1.0019345519963043,1.0022247672636715,1.0014172596667468,0.9984557553364016,0.9922396041582426,0.9974358835967524,1.0016112140253188,0.9907166822565177,1.0024232769618062,0.9910680523680321,0.9908527122970413,1.0000294102655374,0.9980561324143101,0.9998550216048845,0.9995907210231268,0.9963754095695588,0.9987174647184474,1.0023008267087263,0.998566682277137,0.9989336580134931,0.9981436989576493,1.003058339576611,1.0036841453420362,0.9976903011948357,0.9976377518356508,0.9999280275063075,0.992889063903512,0.9998988398344788,0.008165686671510698,0.005482259844945766,0.009353309358255412,0.010301698430622865,0.010310439735998836,0.009398254694450119,0.006582289656079126,0.009664935286429747,0.010530467108378188,0.00793162275966729,0.010447644197535078,0.00795068184665468,0.0071634188749213025,0.010940200526397093,0.006164473604146751,0.010088425528834096,0.011391198683684815,0.006370159395921152,0.011791568065896492,0.011434328888439397,0.012233062883053319,0.012483865954590216,0.0063615537083468975,0.012493845393211913,0.012636716074820453,0.012643515508121747,0.012611559235224388,0.00902771857470217,0.006250440707009574,0.010065479046453399
292,292.0,0.9903614492461972,1.0064404322891174,0.011970148460929555,0.005498246017555196,0.009185358188961013,0.001958332646249688,0.9997858728357015,0.9929305551466333,1.0013265785526815,1.0015787129690317,1.0007698108918768,0.9974898087474838,0.991828872883307,0.9964526305871126,1.000951661856503,0.9903614492461971,1.0017503074629466,0.9907170701446342,0.9904677231250862,0.9993506005057943,0.997354669988357,0.998868814279039,0.9988894056900367,0.9959422405033035,0.9979977792306874,1.001260121107759,0.9978262408326054,0.9981833761326813,0.9977086283265206,1.0019763385517089,1.002599015516759,0.9969310186676932,0.9968782239267205,0.9989878684573686,0.9924447027779122,0.9989140035424864,0.007694909130414813,0.005498246017555196,0.00881620019808776,0.009692641131953448,0.009708283081401101,0.008877493802617918,0.006715894046576826,0.00913597044417245,0.00991160707625701,0.00831610345314465,0.009797803388226124,0.008339574224959982,0.007398831024607963,0.010279481897629733,0.005642170048866096,0.009523739253581975,0.010690042433983273,0.00638081944482503,0.011054068089294997,0.01081624658922378,0.01145387234078077,0.011679404084256667,0.006364550458265917,0.01183436174030511,0.011970148460929555,0.011827443624121737,0.01179885515708886,0.008520275299727506,0.006319753732368894,0.009501955993605286
293,293.0,0.9903395338029494,1.0063739935760128,0.011332809960040683,0.005153037796902464,0.008618886392632773,0.0017475153364967415,0.9993914165317925,0.9933446565157777,1.0005215710177078,1.0007500281368245,0.9999377195130112,0.9971289809790408,0.9922953375017544,0.9961034657926138,1.0001066862788812,0.9908876920232502,1.000892972608294,0.9912457009784452,0.9909634777487514,0.9984999002848274,0.9971101225271704,0.998529151031652,0.9980213815243363,0.996405521068567,0.9971144237488248,1.0009979688944461,0.9969241352431875,0.9972710159536903,0.9981722606975153,1.0017693510168373,1.0023994039854287,0.9960118983148128,0.9959587532194831,0.9986168060300344,0.99289208462073,0.9985749856168382,0.007276119304702693,0.005281540986874299,0.008131724421443547,0.00893212035535143,0.008949573859868575,0.00840040296753544,0.006505876382176219,0.008647815301361344,0.009134997879946176,0.008161132540802198,0.009016132240976275,0.008185898230656677,0.007210760469520346,0.009466621140760011,0.005153037796902464,0.009004268117178511,0.00983774839817428,0.006121680792606632,0.01016700941663608,0.010235549318416753,0.010528490667673631,0.010731735589772305,0.006101362655192709,0.011204613429250932,0.011332809960040683,0.010866808509483418,0.010841144581667747,0.008059264551292963,0.006096573356579178,0.008983778556139606
294,294.0,0.990160676198899,1.006330696336862,0.010638979590789674,0.004818238307700366,0.008015896561549725,0.0016456855678178782,0.9994369710656321,0.9940566238508793,1.0003371037413855,1.0005553117817287,0.9997464248112155,0.9972217738376655,0.9930883422047864,0.9962138040085501,0.9999118086351715,0.991771292366706,1.0006879829516058,0.992128385823345,0.9917948459991085,0.9982942327458117,0.9973315909296859,0.9986345604482751,0.9978079835633865,0.9971815118858816,0.9968923678707715,1.0011807272557667,0.9966929155241155,0.9970344580362664,0.9989532648074193,1.0020063181789374,1.0026436714581568,0.995773461133044,0.9957192349028302,0.9986887316038868,0.9936556177471808,0.9986800810649703,0.006842936004804072,0.004858775436485533,0.007556701986869799,0.00829483806135577,0.008310567491647965,0.007892171040399961,0.005986778302885677,0.008123735510952171,0.00848196494176549,0.007514817775329274,0.00837331851223251,0.00753682005815234,0.006636895493462083,0.00878567836260666,0.004818238307700366,0.008453874970875021,0.00912592504968109,0.005631591499821571,0.009428247727225872,0.009609897907287331,0.009760212171652611,0.00994848292177286,0.005612849041417019,0.010519034210913285,0.010638979590789674,0.010069444122493503,0.010046101225608513,0.007572580269597133,0.00561034378601058,0.008435095064696047
295,295.0,0.9898922104376867,1.006305902436967,0.00983991047042211,0.004575549577322113,0.007580919443881776,0.0015689810657765343,0.9998788892388335,0.9946024255529717,1.0005114879158126,1.0007247964219976,0.9999140654802878,0.9977133400507584,0.993675440204323,0.99672274276446,1.0000753645584983,0.9923797044206918,1.00084666290119,0.9927427640998079,0.9923927523319207,0.9984541487368893,0.9977478092163503,0.9991334516316228,0.9979615709566838,0.9977823757763091,0.9970405152567346,1.0017487646681493,0.9968336047847943,0.9971723942616529,0.9995597993286283,1.0026256500213335,1.0032684930795068,0.9959059848590663,0.9958527217247567,0.9991570082806475,0.9942366628959188,0.9991785977187958,0.006342756234658956,0.004575549577322113,0.007298705789177751,0.007996305709903777,0.008011295634630985,0.00730446477868544,0.005637884130885676,0.007516476611134859,0.008173057298822266,0.007079080558837302,0.008064208517188351,0.007097433087955719,0.006249294904276193,0.008454201323593516,0.004631123139767515,0.00782154900602706,0.008772423440497225,0.005306302400359717,0.00905503251028549,0.00888993072360603,0.009365292927997884,0.009543238382657125,0.005288717725704445,0.009728743241946914,0.00983991047042211,0.009652775743464976,0.009631160167352576,0.007010981796748844,0.005284968124554478,0.007804719357988043
296,296.0,0.9896014705229532,1.0062949737416298,0.009248287470753055,0.00426951516053604,0.007132162844866587,0.0015196475857067395,1.0004276005444448,0.9942927815998962,1.0001832690406973,1.0003834891959695,0.9995648072361721,0.9983181376570954,0.9932886601485078,0.9973452753076861,0.9997172117154761,0.9918542146107944,1.0005034833444106,0.9922225681839719,0.9919507717049288,0.9981024056552896,0.9977248101032735,0.9997451690434037,0.9976086450248761,0.9974669759029128,0.9966859681059551,1.0024299120545097,0.9964748136591473,0.9968128762213584,0.9992470093900939,1.0033534693608632,1.0040015030731462,0.9955453381266837,0.9954917468473198,0.9997383312067486,0.993891441695978,0.9997896858618972,0.005802115100027973,0.00426951516053604,0.007053540608221542,0.007709285746129307,0.007724132724769888,0.006683474758484399,0.005270530510532622,0.006878431404486699,0.007875069757861378,0.006637443246683896,0.007761070191733093,0.0066532162462244,0.005848486097343342,0.008132336989805502,0.00434262887557621,0.007155720587908215,0.00842888895453124,0.004954425357835796,0.008691714185696206,0.008138266801749106,0.008980515697513765,0.009147006560641774,0.0049389604080321975,0.008908970443600863,0.00901075432747356,0.009248287470753055,0.009227988809239949,0.006414071266635097,0.004937565781056299,0.007140471274914109
297,297.0,0.9893557904583391,1.006293272116151,0.008671070558683876,0.003906642988290155,0.006674492938438467,0.0014676634149953822,1.0009677432391242,0.9931968421535879,0.9993477934812937,0.9995274144312769,0.9987017534643294,0.9989220091188022,0.9920145468978768,0.997965404471815,0.9988515596551492,0.990332292372595,0.9996775261425132,0.9906967104855086,0.9905681670783016,0.9972377113685257,0.9972478377140067,1.0003552556658397,0.9967515402681909,0.996292942599371,0.9958303585191723,1.0031074107716833,0.9956198305141858,0.9959600875237004,0.9980727134613994,1.0040739493688768,1.0047271461836311,0.9946927688400101,0.9946378859729071,1.000319817580902,0.9926853362595921,1.0003992491952514,0.005511023388943019,0.003906642988290155,0.006603869964715061,0.007204230666985431,0.007218219168216793,0.00637854900535266,0.004817110697240305,0.0065730095992547685,0.007354996152824035,0.006066897232826495,0.0072409131409409576,0.006081143568516672,0.005344419432381527,0.0075857500573353245,0.003978042587183265,0.006830065905300811,0.007855617358633448,0.0045309096294496596,0.008094434557625114,0.007805493611727091,0.008357128269224011,0.008509285483043725,0.004517029303978171,0.00857228784823181,0.008671070558683876,0.008601342507748685,0.008582502881308412,0.006111881598749479,0.004515256202763722,0.00681566478567944
298,298.0,0.9892225042474856,1.0062961594258335,0.008602653002480733,0.0035884859085716105,0.006248425154082928,0.0014104079867203387,1.0014732566666935,0.9923782084010774,0.9988662993783156,0.9990383175569664,0.9982091074230242,0.9994769833455561,0.9910694372948838,0.9985335259570169,0.9983646540901374,0.9892225042474855,0.999221732361146,0.9895896528755913,0.9895481383796468,0.9967461502058939,0.9969753001843288,1.0009092960280865,0.9962672300102347,0.9954026769040211,0.9953487332410218,1.0037033246117484,0.9951421381441701,0.9954864540718557,0.9971836861338543,1.0046966587231723,1.0053536275162434,0.9942196320926635,0.9941642100859809,1.0008542842926151,0.9917839842779672,1.000953107367073,0.0054012439521403345,0.0035884859085716105,0.006027372872282732,0.006572315346738589,0.006584986408758984,0.006282167661135179,0.004399628099412912,0.00648196426976607,0.006708900859273788,0.005511832185910436,0.006604375767973938,0.005524263628795899,0.004868202652288405,0.0069177389779690335,0.0036988964778287394,0.006724336614016606,0.007163067549855664,0.004152454749673088,0.007379910811763828,0.007719933329302033,0.007618553151971388,0.007756963102462671,0.0041387537483773985,0.00850413484431832,0.008602653002480733,0.007840583457873095,0.00782348106346875,0.006009170738302616,0.00413596645475041,0.006710416935024566
299,299.0,0.989249280618684,1.0062989975359782,0.008134799367006305,0.003281558659880792,0.00579873460897712,0.0013416850468579542,1.0018760170962593,0.992638707840979,0.9993381674749651,0.9995283350685101,0.9987048084528503,0.9999125065226419,0.9913654411217825,0.9989783281066177,0.9988704913659538,0.9895606809898259,0.9997288089354073,0.9899298062417983,0.9898606132056862,0.9972496023190012,0.997382336812203,1.0013462392665098,0.9967819045752734,0.995701571529677,0.9958704508586063,1.0041815210124285,0.995671630958796,0.9960200166459772,0.9974840782473045,1.0052025137698173,1.0058631522248265,0.9947583143384471,0.9947015293839959,1.0012743898513252,0.9920646662370657,1.0013900942888407,0.005130104258020152,0.003281558659880792,0.005538790221713691,0.006040597609973853,0.006052835509423566,0.005965160743891664,0.004013237947118691,0.006154744389100019,0.006168971605130283,0.0050157069423466425,0.006079446093804816,0.0050268458161526345,0.0044352823037286816,0.0063621341008069775,0.0034407412427206567,0.00637589830522945,0.006590519119742182,0.0037936614622754634,0.006792484786619488,0.007308271626396672,0.007015392465343083,0.007144101431936053,0.0037811222417587936,0.00804359384517097,0.008134799367006305,0.007222752565214997,0.007207439051008915,0.005705031540990569,0.003778184652126995,0.006362628364680684
300,300.0,0.9894051271988282,1.0062971483118863,0.007417216741927929,0.003024714199403335,0.005334091081109108,0.001226411318725515,1.0022358393951074,0.9934708713725935,1.000247982876347,1.000463654686713,0.9996453756112377,1.000287860960029,0.9922923366957298,0.9993571935714199,0.9998166264350734,0.9906086427251543,1.000654311782867,0.9909739408069114,0.9908389287133146,0.9981984993633474,0.998119596517023,1.001726021913746,0.9977412309934407,0.9965973218877138,0.9968372994504037,1.0045895750399796,0.9966462327852775,0.9969990021190231,0.9983816533571306,1.0056329831220607,1.0062971483118863,0.99573990448697,0.9956818817624798,1.0016405664640717,0.9929691928090525,1.0017696485427294,0.004711926700564077,0.003024714199403335,0.005105379427971464,0.005567342269337904,0.005578884044429822,0.005467775359594956,0.0037043774319618383,0.005638605659733961,0.0056877534268750165,0.004636427156791763,0.005611617997860233,0.004646837465292354,0.004096804499279052,0.005866261240842303,0.003138362949682925,0.005837867850229553,0.00607882678614524,0.0035012681903728703,0.006267069825151937,0.006674139234144421,0.0064753842432827766,0.006595364764974183,0.0034907476417277024,0.007335377946603964,0.007417216741927929,0.0066690287878432885,0.0066554069799028585,0.005232319636883175,0.0034839704978088817,0.005825673476653407
301,301.0,0.9896393863394637,1.0062869331837745,0.006742907859613855,0.0028436077882565886,0.004880290583118877,0.001077805561030459,1.0022618034749566,0.9940965642131667,1.0010241762313747,1.001253152425826,1.000439751612927,1.0002898019537774,0.9929942000145163,0.9993511580319656,1.0006130316687383,0.9914176671474525,1.0014295263852868,0.9917793614165299,0.9915851346735705,0.9989941498361153,0.9986004217931145,1.001717447322702,0.9985441992475698,0.9972732119222811,0.9976440304419053,1.0045758037752492,0.997457910103752,0.9978103469499281,0.9990640500658399,1.0056112067802039,1.0062794151763401,0.9965606995730072,0.9965008705584061,1.001648278457707,0.9936489324516734,1.001761588765446,0.004279283978100282,0.0028436077882565886,0.004639885075170057,0.005059789263032843,0.005070049146086393,0.004965747850358525,0.0034841657287842855,0.005121437262382751,0.005169397458545522,0.004356756416367622,0.005102051721942221,0.0043672287791318735,0.0038518182286257684,0.005332319531856786,0.0028552171295340486,0.005300991262754213,0.005526205054511828,0.0032977618347826794,0.005698133834413874,0.006063553515656553,0.005888507552605108,0.005998123245406669,0.003290150457232832,0.006668042431971847,0.006742907859613855,0.006065402035483078,0.006053201202620278,0.004751355806925242,0.003275696141514178,0.005289929899898492
302,302.0,0.9899014003921356,1.0062685118415118,0.006207231237499729,0.00260012635739312,0.004460993579916983,0.0009725796681319542,1.0017688431154474,0.9941230699912006,1.0014258446929045,1.0016520821674604,1.0008407608311924,0.9997151095915741,0.9930758117617768,0.9987580637214702,1.0010087382587463,0.9915850100791368,1.0018032696118981,0.9919459519780152,0.9917016369460946,0.9993872982194806,0.9985307413466199,1.0010987859793012,0.9989426606986572,0.9973126622060281,0.9980429414943144,1.0038690590491883,0.9978579718307619,0.9982091992770029,0.9991131157397123,1.0048274923245082,1.0054895463407443,0.9969645701014116,0.9969041474374212,1.0010945426958588,0.9937012632792422,1.0011439606048576,0.003920517708802738,0.002628022035887538,0.004206944299781612,0.004587824989431365,0.00459759725010325,0.004555111300272851,0.0032190380681244098,0.004700965972151288,0.0046881758622617205,0.0040211728209042265,0.004626580424076703,0.004031371610937215,0.0035569114457096136,0.00483539268741846,0.00260012635739312,0.004860722786741204,0.005011176685845008,0.0030505715562935314,0.005167124066417878,0.0055727842793030745,0.005340032631266163,0.00543944583262743,0.0030447960523654416,0.006137359585231371,0.006207231237499729,0.005500625978158158,0.005489590381489703,0.004354965912704988,0.003027033096851684,0.004850594481458043
303,303.0,0.9901405117083889,1.006243003539883,0.005781819455886752,0.0023698783211680684,0.004150874433998804,0.0008835452186612287,1.001115127742287,0.9934691544948913,1.0012284154606563,1.001427734440176,1.000619638171343,0.998962771088182,0.9924113479679946,0.9979837706743272,1.0007873526099311,0.9909399482718166,1.0015833451845728,0.991305223219964,0.9910412899581299,0.9991384860497301,0.997941241219915,1.0002842292407967,0.9986868654549459,0.9966307725345082,0.997779796033341,1.0029405438210266,0.9975868497838585,0.9979364304063308,0.9984410215111522,1.0038083972029404,1.0044612974260385,0.9966846829881749,0.9966242278777329,1.000366118929654,0.9930188774308933,1.000330227253064,0.0036342586308800674,0.002482089077444427,0.003890641506046885,0.004240491071688687,0.004251432155946611,0.0042299275614050905,0.003057348674787225,0.004368792928145055,0.004335126931009893,0.003856537061286205,0.004271596706764228,0.003865910237751291,0.0033925651970069543,0.004467757367970447,0.0023698783211680684,0.004509270460908945,0.004626133546561135,0.0028780329462372513,0.004767594197590443,0.005183222064995758,0.004924967307006219,0.005014876606934172,0.002872506530088524,0.005715966052316502,0.005781819455886752,0.00507061736061566,0.005060865119998321,0.004039983028992797,0.0028661258898188082,0.004499899022711718
304,304.0,0.9903060626397684,1.0062115275336725,0.005402515391665336,0.002175140660381758,0.003935901783779439,0.000773021155566309,1.0008593732037272,0.9929303253664284,1.000568734047935,1.0007357712536138,0.9999283700064086,0.9986877643542874,0.9918286389980626,0.9977053546308877,1.0000929389215862,0.9903060626397685,1.0009014826444775,0.9906776819295974,0.9904327847527397,0.9984250125638527,0.997418313247327,0.9999873730062757,0.9979582965729572,0.9960839529063651,0.9970394401043416,1.002631576859258,0.9968341804961748,0.9971781661947513,0.9979053811763723,1.0034965850524766,1.004150757345752,0.9959212790788644,0.9958603339523326,1.0000924528925164,0.9924417101543195,1.0000338102334594,0.0033863002261430475,0.0024694880922664637,0.0036491708487768606,0.003972201725875684,0.0039846510417350395,0.003948218007194968,0.003071574625156808,0.004080562958411547,0.00406093442268936,0.003931655295389033,0.003990222569915039,0.003939918343272037,0.003431779668825318,0.004181126763467204,0.002175140660381758,0.004202728369909482,0.004322169704789571,0.002861408101982961,0.004449842552234792,0.004839466128805416,0.004592174560746853,0.004672699516836564,0.002855748523645765,0.005340515070530483,0.005402515391665336,0.004723266465514787,0.004714799397980822,0.003767206639096641,0.002865493480576177,0.004194074359567345
305,305.0,0.9903599944007434,1.006175203077664,0.005026911772570204,0.001988852672283345,0.0036645864438161276,0.0006948736507196575,1.001031376338338,0.9930384015679158,1.0002530030872638,1.0004104137664405,0.9996044781804987,0.9988997631241848,0.9919446333661021,0.9979264188155569,0.9997707561458492,0.9904253880909697,1.000583198686997,0.9908001306268933,0.9905524343809204,0.9980867376002809,0.9974152939017754,1.000199981439202,0.9976148844887164,0.9962123871564641,0.9966877595094639,1.0029025828375258,0.9964759427486182,0.9968166151516616,0.9980430169173922,1.003816897429905,1.0044770728672603,0.9955555261728656,0.9954950974126154,1.0002897752963205,0.9925542675756832,1.000247216351232,0.00314910827942639,0.0023554307840037646,0.0033588942234810634,0.0036538487553288397,0.0036661797366160376,0.0036751170659713333,0.002942562371390624,0.0037999473072144424,0.003735135724804061,0.0037887230552261313,0.0036657085443575132,0.0037954838034295903,0.0032974062219305175,0.0038442824685260193,0.001988852672283345,0.0039059921345672424,0.003971195820457578,0.002729814912359273,0.0040866856812050364,0.00450181305552622,0.004215413624779646,0.004287909002104708,0.0027242766164613037,0.004968953353426699,0.005026911772570204,0.004333872254991504,0.004326267547532604,0.0035038407673785477,0.002739878476892137,0.003898087280241463
306,306.0,0.9903146436574792,1.0061351494266426,0.004649905952625119,0.001863327487884559,0.003398929435358185,0.0006414181943320148,1.001225164469249,0.9936131540893093,1.0004592502120904,1.0006122875809835,0.999807191153893,0.9991189432799853,0.9925792706764688,0.9981550864123444,0.9999667616941194,0.9911265645880831,1.0007643172534386,0.9915019198462098,0.9912164536024008,0.9982823062273475,0.9977566814004574,1.00042311373834,0.9978064594547457,0.9968276272244581,0.9968756448574163,1.0031805645091838,0.9966620798366366,0.9970030120570678,0.9986611125392328,1.004135175203943,1.0047996102986405,0.995739065636522,0.9956781996546841,1.0004982325885805,0.9931751382620022,1.0004708877408566,0.002913959985678005,0.002185087888182747,0.0031236891040435123,0.003396011548289445,0.0034083897263858967,0.0034003041172284082,0.0027289995891733878,0.0035161962843546957,0.0034728304482042082,0.003512618129719212,0.003408082153813788,0.003518156474124995,0.003057370867652407,0.003571701963832659,0.001863327487884559,0.0036099977024964475,0.0036897608788148714,0.0025328012725553246,0.003796383545184815,0.004163025702222083,0.003915149008476996,0.003982113591975723,0.002528109185284751,0.004595996462973701,0.004649905952625119,0.00402472033050796,0.004017435400861449,0.003240424656397922,0.0025425279025267813,0.003602805699273618
307,307.0,0.9901949459390647,1.0060924858353915,0.00425404320784159,0.0017921174428879255,0.003212034688246518,0.0005846948328791034,1.0014373577484346,0.994218581278217,1.0007437212580157,1.0008947768257779,1.0000899932647802,0.9993520196225701,0.9932446224911685,0.9983977298173924,1.000242141035986,0.9918606458247907,1.0010195074163177,0.9922341502440419,0.9919122407849641,0.9985665170195533,0.9981420259767444,1.0006604577806497,0.9980901339724737,0.9974608857598446,0.997158216901164,1.0034503619758108,0.9969459837811547,0.9972878665628735,0.9992937610107595,1.0044327341266968,1.0050998502211652,0.9960231397945483,0.9959614678115658,1.000721151214803,0.993825658348429,1.0007085213655087,0.0026688242095411797,0.002096166363822039,0.0030101576731646124,0.0032659250763872466,0.0032795577546959184,0.003111967473166097,0.002616906800563114,0.003217590364415121,0.0033404638407593624,0.0033682104957277067,0.003274277795524057,0.0033718604052870448,0.0029308790384126038,0.0034301369154568174,0.0017921174428879255,0.003301928162768142,0.003542007973724561,0.0024311831311447864,0.003641671335231438,0.003808187737703704,0.0037527127121665415,0.003814769476521489,0.0024285000856799892,0.004204397432960163,0.00425404320784159,0.0038562662570291524,0.003848868678290177,0.0029654819113345277,0.0024405729789155613,0.0032954079162728685
308,308.0,0.9900258367745891,1.0060483315586957,0.003896459378451017,0.0016726814027495861,0.0030097696826125084,0.0005476203766608924,1.0016701503113417,0.9943244707859706,1.000708720663155,1.0008531064117494,1.0000496861805253,0.9996127787054443,0.9933481974760026,0.998666487020417,1.0001956400934136,0.9919566556175434,1.0009683670513547,0.9923318216872503,0.9920145922875583,0.9985303136130933,0.9982530325146154,1.0009249898004773,0.998058772980922,0.9975590402553152,0.9971268332241877,1.003749611308304,0.996917810702061,0.9972620993550525,0.9993807354718655,1.004758527830425,1.00542959486597,0.9959952580256584,0.9959338887030152,1.0009704505355859,0.9939287649404479,1.0009738194291926,0.00243363848792851,0.001972092866966385,0.002876439433362426,0.0031128800858751865,0.003127134336188774,0.0028408626681552286,0.0024654892651668494,0.0029380064891936174,0.0031827570067529836,0.0031817280558485124,0.003113927999896031,0.0031839423510342424,0.0027638339030134325,0.003263496712445327,0.0016726814027495861,0.003016633955668262,0.0033683532261298173,0.002288624107730087,0.003460296662966225,0.003483560099736682,0.0035629674846202964,0.003619375421945647,0.002288141767415325,0.003850818571155127,0.003896459378451017,0.0036602435422977073,0.0036528827413352095,0.0027065691104478334,0.0022986142434751377,0.0030106391004237495
309,309.0,0.9898322516931415,1.0060038058513383,0.0037047778489399347,0.001539858318428694,0.0027906092581398366,0.0005163801243463402,1.00192815584325,0.9936737291823537,1.0001183033774743,1.0002475079207254,0.9994416949983368,0.9999019682532044,0.9925923439360601,0.998959822808305,0.9995847165967063,0.9910681507198922,1.0003779349050892,0.9914429931380031,0.9912034122375084,0.9979167743760093,0.9979092925176728,1.0012088638917285,0.9974484144904705,0.996862695129851,0.9965157928861353,1.00406881919208,0.9963059786454765,0.9966477723868737,0.9986867538135694,1.0051045129279093,1.0057788519010555,0.9953829895790106,0.9953219253634662,1.0012484072184793,0.9932108508525873,1.001257670672619,0.0022701319062183325,0.0018183552158669242,0.0026528673299910134,0.0028672449795074813,0.0028807506967297026,0.002663768102596923,0.0022685929225459956,0.002757948101210433,0.002930594859215925,0.002922078264964914,0.002864322947191636,0.0029235924632390643,0.002540638315476541,0.003003190070223073,0.001539858318428694,0.0028396547482906227,0.003099297919709365,0.0021083442496727606,0.003182858726284706,0.003296319464268683,0.0032762880545716662,0.0033272430051166676,0.0021073557706981073,0.0036607208148465376,0.0037047778489399347,0.0033653879694607734,0.003358541315589117,0.0025357770164981413,0.0021178608068150324,0.0028339155400263333
310,310.0,0.989639126223811,1.0059600279681047,0.003533344783293782,0.0014582496028454218,0.002600947041038584,0.0004785792046810641,1.0020520558823542,0.9927878638786553,0.9993877050507076,0.9994966665785544,0.9986883852150241,1.0000455450444843,0.9915767507345741,0.9991068406097344,0.9988324312722543,0.9898876182297857,0.9996566883047375,0.9902622195092547,0.9901156605263608,0.9971604484823152,0.9973892585108134,1.001348552855665,0.9966943388420939,0.9959179000444095,0.995759718472067,1.00422902357378,0.9955486132842569,0.9958899577195542,0.9977501623290196,1.0052831970977052,1.0059600279681047,0.994619885509257,0.9945603783095509,1.0013840496188375,0.9922402435385377,1.001397585216755,0.002130182102734437,0.0017144576707687701,0.0024351860178877865,0.002633499275663047,0.0026454872823377658,0.002510551846601679,0.0021247325850918715,0.0026015888504195383,0.0026909933910767487,0.002714547294514932,0.002629880888119833,0.0027146372092320737,0.0023713072013110616,0.00275992518959967,0.0014582496028454218,0.002687243363294035,0.00284886826535461,0.0019799235250332423,0.002926199221051417,0.003132781324265709,0.003012576508033093,0.0030594794867694775,0.001975789477754841,0.003490950574026134,0.003533344783293782,0.0030948488321217984,0.0030887408205104243,0.0023888809308391873,0.0019918023198068745,0.0026817553907982766
311,311.0,0.989471395895687,1.0059180090967021,0.0032428800553994538,0.0013654683936547968,0.0024071286526934576,0.0004399413573767836,1.0020630953422425,0.9924348329618956,0.9992890207759348,0.9994014849290528,0.9985916642554261,1.0000501215060154,0.9911966211781184,0.9991061141278144,0.9987380015080732,0.989471395895687,0.9995680799300763,0.9898491613092788,0.989720652022995,0.997066976667284,0.9972359139282899,1.0013458503259798,0.9966024692596083,0.9955553352105547,0.9956675940774127,1.0042118922383692,0.9954585554384369,0.9958022053121984,0.9973931431734241,1.005257799681785,1.0059351592159451,0.9945302522402686,0.9944707188048953,1.0013920526591082,0.991863625388901,1.001395759563552,0.0019502278070188156,0.0015966601787299702,0.002261639006830593,0.002447739000057316,0.002458118084067433,0.002300153331225643,0.001972648544037089,0.002383827460081659,0.00249966219058943,0.002510363223305297,0.0024426090430853093,0.0025093094993982245,0.0021981836663564837,0.0025678251956704986,0.0013654683936547968,0.0024648938204627157,0.002651331459067842,0.0018381345814188399,0.0027243219601726923,0.002874781961379044,0.0028054797747952684,0.0028492724033807935,0.0018321861617848936,0.003204174499486436,0.0032428800553994538,0.002882790538719952,0.00287731825522568,0.00218891211377285,0.00185310824032367,0.002459839131305039
312,312.0,0.9893487052508276,1.005878328156534,0.002944966565765634,0.0012459837570915346,0.002199909106924837,0.0003986120872594616,1.001793638785082,0.9927185211562397,0.9997312967175231,0.9998545155720109,0.9990447544451424,0.9997306714365686,0.991539607840971,0.9987707261146531,0.9991884351551876,0.9899005794833655,1.0000003961994812,0.9902771920603993,0.9901021797191493,0.9975221361845386,0.9973771769660145,1.0010134013002405,0.9970610505876452,0.9958663787112271,0.9961259522559238,1.00383369206735,0.9959190863364565,0.9962621176808063,0.9977070017717257,1.0048402518412418,1.0055154684790644,0.9949949828240794,0.9949354110233599,1.0010921554615606,0.9921812131152826,1.001064577805272,0.0017676554323962596,0.001469917956735758,0.0020700173809710125,0.0022404678421850126,0.002249656316519969,0.0020854111422327847,0.0018157342808479307,0.002161565092129925,0.0022871796186409578,0.002309161205057548,0.0022348891517638488,0.0023083497744055556,0.0020227648796776873,0.0023512747806636496,0.0012459837570915346,0.002234391283837785,0.002427869191484985,0.0016923523520669642,0.0024952129433428536,0.0026083422828372914,0.0025698215058841127,0.0026100066870442785,0.0016874576476999736,0.002909523601774998,0.002944966565765634,0.002641019385095927,0.0026360383023254674,0.0019842126021587846,0.001706177503741419,0.002229852741365183
313,313.0,0.9892695348831679,1.005841455999927,0.0026895676368997434,0.0011520935465813777,0.002023720250125053,0.0003466940216912439,1.0016038578722415,0.9931789300637229,1.000376322877973,1.0005142824879165,0.999703290402132,0.9994928521985065,0.992074284026982,0.998519464584595,0.9998470083391513,0.9905385303460891,1.0006394765843387,0.9909107325394364,0.9906789329051577,0.9981826534147688,0.9976740556058296,1.0007573832833974,0.9977262279370602,0.9963598492150498,0.9967933309789838,1.0035244023000816,0.9965876794370521,0.9969345639035532,0.9982102389035381,1.004487776634783,1.005159714377451,0.9956645153586664,0.9956051981863976,1.0008703972421402,0.9926920844072541,1.0008089858047593,0.0016089489312465092,0.0014055771261790497,0.0018802874486782417,0.002034158813051133,0.0020425181980506736,0.0018991310950743758,0.0017350392522985974,0.0019691712085225027,0.0020759875231282764,0.0022020828864425814,0.0020275599338224507,0.0022014604567149212,0.0019312345334380116,0.0021342452440641893,0.0011520935465813777,0.0020340825290727613,0.0022033984399798152,0.0016169866889249665,0.002264159943977664,0.0023785385769249635,0.002331652094112981,0.002368035474601957,0.0016135850781674275,0.002656818372965529,0.0026895676368997434,0.002395997808631213,0.002391449599266447,0.0018062816909148645,0.0016315158283924118,0.002030041543625966
314,314.0,0.9892270743996122,1.0058078634792074,0.0024667267125640453,0.0010674127410906559,0.0018619145475178502,0.00030615077869594723,1.0016826232847285,0.9938135366831227,1.0009872917462028,1.0011421372497358,1.0003307532573118,0.999558882566375,0.9927795159721914,0.9985788659100385,1.0004723976772385,0.9913356160492719,1.001243215439924,0.9917028297911578,0.9914228965778428,0.9988163379711822,0.998130653394461,1.0008270559497787,0.9983662066168325,0.9970308561937459,0.9974370348999875,1.00358903359788,0.9972376698029274,0.9975862304458605,0.9988867058626387,1.0045504938869505,1.0052242999043492,0.9963227539900619,0.9962620138544275,1.0009430102090744,0.9933787756867479,1.0008784606840282,0.0014711358310702156,0.0013349051411287367,0.0017088889451976753,0.0018477226481414376,0.001855342320489283,0.0017374834359637176,0.0016455861601697031,0.0018023367736906505,0.0018850798012293106,0.002083524567742098,0.001840073962005104,0.002082889663562946,0.001829873351318843,0.0019381782360415106,0.0010674127410906559,0.001860100183381037,0.0020006384719295474,0.001532462000978399,0.0020554207829809653,0.00217846305277255,0.002116493133763725,0.002149460561192908,0.0015290008564534123,0.0024363327538806483,0.0024667267125640453,0.0021746125652184214,0.0021704545968027505,0.0016517280307751807,0.0015485738026706467,0.0018565353413293767
315,315.0,0.9892145134070643,1.0057780214467023,0.002272028890027012,0.0009773338893620926,0.0017180712332303298,0.00028055243458914196,1.00191240198261,0.9943747296228036,1.0013650265294438,1.0015285304501418,1.000724863251112,0.9998123031748543,0.9934054074780918,0.9988355175147117,1.00087069304477,0.9920459441888253,1.0016279888533774,0.992410164603012,0.9920844346351111,0.9992124276326346,0.9985452101184169,1.0010833216557933,0.9987644749271448,0.9976206814186129,0.9978367985037778,1.0038727961254985,0.9976421762920921,0.9979893203293164,0.9994769645082083,1.0048601379195332,1.005537267098098,0.9967364067912177,0.996673925523494,1.0011839618353997,0.9939838729984866,1.0011353937295695,0.0013513308316511308,0.0012427999224459089,0.0015739190799061637,0.0017012140560886293,0.0017083072211609776,0.0015974476148746836,0.0015349238924365995,0.001657483090982212,0.0017357389124287104,0.0019472671768240417,0.0016933177254858974,0.0019467705101659622,0.0017081284586143006,0.0017837423175975093,0.0009773338893620926,0.0017084497406048302,0.0018398469728108735,0.001425999687138714,0.0018895091428993266,0.0020039304687640685,0.0019447754108781903,0.0019747960889001832,0.0014223231526116053,0.0022436596277313784,0.002272028890027012,0.001997411742109364,0.0019936193347910897,0.0015177332841069225,0.0014430236874029571,0.0017053050661085649
316,316.0,0.9892250415124296,1.0057524007547383,0.002087627526785422,0.0009206865649077262,0.0016488278687319018,0.00026341074676185597,1.002021283883222,0.9942970145114457,1.0010409626769854,1.0011916559655998,1.0003848158940682,0.9999486124030568,0.9933143841683573,0.998978239554388,1.0005239387462201,0.9919267182686943,1.0012758322976667,0.992292409826726,0.9919829348444495,0.998868039085027,0.9984506261766134,1.001224318239856,0.9984163336621359,0.9975405154402344,0.9974844266201082,1.0040515838616075,0.9972880971159103,0.9976323100324916,0.9993942163752898,1.0050711801855108,1.0057524007547383,0.996383326599937,0.9963211354457047,1.0013087713317945,0.9939021773055594,1.0012763394640065,0.0012391175042870926,0.0012435712427489342,0.0015231793219707484,0.0016442726018243662,0.0016513690421555674,0.0014662185751266247,0.001548726160694795,0.0015214155226171493,0.0016769567079136538,0.0019828277955542453,0.001631206021483061,0.001982412563130094,0.001730264575011749,0.001720813601947789,0.0009206865649077262,0.001566158501871107,0.001770526103214262,0.0014270192928423236,0.001815950808650892,0.0018392905358898836,0.0018661280562470124,0.001893615389916804,0.001422305627863855,0.002061278141116034,0.002087627526785422,0.0019147678918140171,0.001911036940744913,0.0013923330244339108,0.001450411421774018,0.0015633489974189907
317,317.0,0.9892518483226115,1.0057315321668925,0.0020348202110803634,0.0008746290275395461,0.0015808784772398576,0.00025879726618509535,1.001931313236842,0.993279523301205,0.9999803320929687,1.0001027245060645,0.999289309604764,0.9998788744967797,0.992166226673806,0.9989109935323632,0.9994291558162752,0.9906178265095912,1.0002104228797257,0.9909846529006909,0.9907627531856611,0.9977541043719367,0.9976880810588233,1.0011388945596962,0.9972911013467152,0.9964329684524339,0.9963482119393106,1.0039637750081716,0.9961413412399438,0.9964763347124781,0.9982821933769245,1.0049878631515508,1.0056713799138322,0.9952291389839936,0.9951669432598446,1.0012303627459944,0.9927985149644182,1.001190992620443,0.0011269627946128259,0.0012629422623905346,0.001463746666434876,0.001577821959560666,0.0015849166498517382,0.0013340463042038056,0.001580672654786737,0.0013842312778891152,0.0016080910232003907,0.0020348202110803634,0.001559718096142134,0.002034026028613436,0.001770219894189304,0.0016483596418129208,0.0008746290275395461,0.0014240862261054035,0.0016925374660570261,0.0014467403961011187,0.0017340899523814691,0.0016730835660165738,0.0017795699497189104,0.0018044646508941305,0.0014399599435734553,0.0018757521437170039,0.0018998685377623428,0.00182464507789235,0.001820963630347421,0.0012665541078755657,0.0014772597956777824,0.0014215743807667622
318,318.0,0.9892881234445143,1.0057161860917436,0.001910022347947757,0.000802040368011618,0.0014570484909311584,0.00024235496513436616,1.0018563857191753,0.9923448808150664,0.9990319493544288,0.9991326508095434,0.9983131065448728,0.9998176353272605,0.9911139130627902,0.9988459321099751,0.9984534521135466,0.989407241615947,0.9992671258290501,0.989773064925384,0.9896414684883794,0.9967713819751066,0.9970199156799654,1.001087705010059,0.9963034234881928,0.9954596428382205,0.9953573413870868,1.0039366734132393,0.9951412227394283,0.9954733947433915,0.9973378076665756,1.004984278020295,1.0056705772046797,0.9942220320183156,0.9941596573182053,1.0011698987651194,0.99178714527031,1.0011397729488531,0.0010251789701747577,0.0011851776651486997,0.0013462456645364901,0.0014502946622816301,0.0014568501899127706,0.0012147698403386792,0.0014832671436060183,0.0012609732110532307,0.001477574099655528,0.001910022347947757,0.001431952947140788,0.0019088336392683572,0.001661255775004994,0.0015142718937430017,0.000802040368011618,0.0012968904525446075,0.0015542815039166927,0.0013557910478571391,0.0015919178141756655,0.0015247043208721426,0.0016331005522550977,0.0016554904821369208,0.001348701638739849,0.0017105111611912327,0.001732459028766612,0.0016741936509884828,0.0016708339426879043,0.0011527869408451195,0.0013865325872619593,0.0012945511858710236
319,319.0,0.9893270564850427,1.0057071928491208,0.0017689280339625896,0.0007335510136794933,0.0013558853169335404,0.00023107386784087424,1.001735842862209,0.9922630161275945,0.9989691069130103,0.9990642531792447,0.9982461742468092,0.9996856066931076,0.9910352813912341,0.9987108081790707,0.9983834637330818,0.9893270564850427,0.9991929494967761,0.9896902040522088,0.9895628183973741,0.9967072874438397,0.9969260702386685,1.000951975241371,0.9962409633377058,0.9953730359956239,0.9952940867631928,1.003780574097475,0.9950755989508375,0.9954076421524677,0.9972464895568796,1.0048119902747445,1.0054979146183696,0.9941528286814333,0.9940903721660075,1.0010381069988574,0.9917076758336296,1.0010040323190752,0.000938493679081662,0.0010917128969157388,0.0012733057871412777,0.001370192175784052,0.0013758871498771989,0.001115450097102016,0.001369232944128231,0.0011592138257867713,0.0013944492236491097,0.0017689280339625896,0.00134954854015368,0.0017673377877277497,0.0015356001337433276,0.0014283529688910862,0.0007335510136794933,0.0011919229147648077,0.001465586114545354,0.0012494518209511083,0.0014998702746025377,0.001405148331699182,0.0015375588485487541,0.0015583282771389059,0.001244123628896889,0.0015799672086415965,0.001600232887474256,0.0015752271953803857,0.001572234698969046,0.0010572444163038108,0.0012787395904215763,0.0011896670420440288
320,320.0,0.9893631499899631,1.0057053827588534,0.001728636004836026,0.0006979088790111848,0.001304680556708583,0.0002401053072973155,1.001780763641257,0.9929024572101798,0.9994915428172421,0.9995976251688812,0.9987787965724294,0.9997202474782758,0.9917530176983402,0.9987413561729056,0.9989109738509345,0.9901482083689267,0.9996968482288654,0.9905090174596881,0.9903237260047634,0.9972460515815936,0.9973477818518389,1.0009978057970703,0.99678097380035,0.9960475566949109,0.9958362070150707,1.0038215237845902,0.9956195099815315,0.995955839347606,0.9979233869333833,1.0048501618930197,1.0055378571628921,0.9946956623062598,0.9946329134482527,1.0010807681520966,0.9923971485057156,1.0010493499547526,0.0008552612678808716,0.0010602454360357423,0.0012619542216357497,0.0013552493713372036,0.0013600752302720385,0.0010187995784235045,0.0013329282925479125,0.001059618874561763,0.001376447385026074,0.001728636004836026,0.001328509754900607,0.0017255662317631597,0.0014970399357917454,0.0014089912678645483,0.0006979088790111848,0.0010893979540445356,0.0014447358774136976,0.001212998396627463,0.0014766878768608055,0.001287167763142183,0.0015121380932534953,0.0015318962148842025,0.0012105395820979034,0.0014499464781611985,0.0014685814538623848,0.0015478916659248953,0.0015450183531272362,0.000964821477137451,0.0012440656821319305,0.0010872981006999833
321,321.0,0.9893961582604912,1.0057115861407704,0.0017464812319211707,0.0006883468062371879,0.0012656534395423704,0.00025656850851899556,1.0018666243884706,0.9935718684221926,1.0000984722070163,1.000215768140311,0.9993994410761444,0.9997990742346076,0.9924861621154399,0.998814384389978,0.9995314589628334,0.9909771791672763,1.000299228071548,0.9913344493501162,0.9910953605876868,0.9978746929101316,0.9978244573765354,1.0010880865463612,0.9974130238912321,0.9967524884012545,0.9964722439849804,1.0039100135577783,0.9962595379210852,0.9965991061782181,0.9986249886388632,1.0049386047040583,1.0056280825413932,0.9953367705933038,0.99527369143711,1.0011639231774117,0.9931114292276538,1.0011389432352515,0.000778146365254891,0.0010702723871712548,0.0012417680196932595,0.0013313935685623154,0.0013364865454291352,0.0009267540786978558,0.001345572941014447,0.0009637550206557521,0.0013513587725063679,0.0017464812319211707,0.0013009787458234882,0.0017416699295404626,0.0015113899021733806,0.0013823308885975278,0.0006883468062371879,0.0009907208674536886,0.0014165148820498299,0.0012217587797938535,0.0014464437559507163,0.001170721139126283,0.0014804330986822815,0.0014987152165042677,0.0012213960495750728,0.001319163742238612,0.0013361803463767166,0.0015156350979453061,0.0015125645403645496,0.0008775171978716518,0.0012562844968759552,0.0009888487721838356
322,322.0,0.9894271485367059,1.0057266333147006,0.0016783306757751758,0.0006542706597227739,0.0011868608053689652,0.00025077527382208345,1.0019682914914185,0.9941382979737594,1.0006538306635593,1.0007846287900202,0.9999718538968241,0.9998966927639547,0.9931172740925868,0.998909315937354,1.0001062689287943,0.991699141162367,1.000859108154899,0.9920553788501961,0.9917657407482949,0.9984542746631055,0.9982492667442667,1.001186792135062,0.9979963499000407,0.9973523059497116,0.9970594030449235,1.004010632503367,0.9968464787240644,0.9971883421997619,0.9992214278059349,1.00503790182244,1.0057266333147008,0.9959208344163589,0.9958575266974191,1.0012620611275465,0.9937241198502014,1.001238426670336,0.0007112395477394518,0.0010293557000365502,0.0011617687835059319,0.0012448429636026496,0.0012503237646395641,0.0008472439180984902,0.001293576376011084,0.0008809005097106172,0.001264286427936529,0.0016783306757751758,0.0012162905280804273,0.0016730529966647062,0.0014525904466183351,0.0012923676781476784,0.0006542706597227739,0.0009053682218121605,0.0013239200100911158,0.0011733151923414972,0.0013514132597630412,0.0010707950792617,0.0013829956068792562,0.0013995476264220283,0.0011734607906050234,0.0012078180244784915,0.0012236533217417445,0.0014162124234563304,0.0014131772370730167,0.0008018893670266463,0.0012081068902409955,0.0009037101335859559
323,323.0,0.9894571880586847,1.0057507228466511,0.0016514663312693159,0.0006376885704332435,0.001150709492322684,0.00026846188867835904,1.0018782250773823,0.9942689581728081,1.0008229865850806,1.000960960623082,1.0001443771616605,0.999791639003081,0.9932692037168099,0.9988011263383989,1.0002762067913988,0.9918916452088172,1.0010265480548322,0.9922481396412584,0.9919351703841277,0.9986289648564919,0.9983140565934275,1.0010773732942815,0.9981732100215331,0.997485426920814,0.9972372714276795,1.003892707297694,0.9970229335457784,0.9973610403504738,0.9993487801017615,1.0049115953358405,1.0056008009960848,0.9960983830509142,0.996034704360941,1.0011638655567747,0.9938696276340769,1.001129957977627,0.0006464454948931799,0.0010112928333776007,0.0011534874924988834,0.0012345657226003554,0.0012408389804169076,0.0007704957671580684,0.0012723515067469518,0.0008011743015431124,0.0012537958932821284,0.0016514663312693159,0.0012059043326418004,0.0016464621706499083,0.001429573769589321,0.0012826828564891479,0.0006376885704332435,0.0008232868580095644,0.0013136228642758718,0.0011564352983157358,0.0013409514975195882,0.0009747502425684078,0.0013715773718767793,0.0013886815919576163,0.001157387752305646,0.0011006065663635243,0.0011152202322866486,0.0014026894782227534,0.0013999820917747418,0.0007289728436436502,0.0011871007216101783,0.0008217933353598763
324,324.0,0.9894873440665063,1.0057815262873386,0.001845122611567576,0.0005855519538409323,0.0012267978471061402,0.00035871329613445293,1.0018687272591016,0.9936654181930326,1.0003122539851443,1.0004403000634592,0.999618844079752,0.9997807615031081,0.9925988306541373,0.9987859889823937,0.9997510654697404,0.9911431903517914,1.0005203642770457,0.9915032216830605,0.991232314926034,0.9980977620131033,0.9979244994962223,1.0010680061255037,0.9976373828363527,0.996856892521835,0.9966988846398379,1.0038830648232746,0.9964821881284759,0.9968178143580841,0.9987267365724399,1.0049031424282675,1.0055943152258673,0.995556908317327,0.9954929718535671,1.0011576042905268,0.9932206941896635,1.0011210772368397,0.0005855519538409323,0.0011243172395321828,0.001291120640512974,0.0013774499364440542,0.0013863460609988057,0.0006974255932632807,0.0014177017279469965,0.0007252099736518407,0.0013982581160201701,0.001845122611567576,0.0013409923858950217,0.0018405545711280263,0.0015957504385645286,0.001430943986379489,0.0006919395204228772,0.0007451474863521019,0.0014633680545869446,0.0012847460505827544,0.0014921679095417557,0.0008819783892094427,0.0015249260417811688,0.0015439442792553899,0.0012804454865085262,0.0009958142185582449,0.0010090528073859308,0.0015563435405175044,0.001553978814426586,0.0006599062742337743,0.0013196355245508663,0.0007437957795244706
325,325.0,0.9895186838002492,1.0058160834336582,0.0019244927951836252,0.0005322604492435945,0.0012391585944947767,0.0004079537247912656,1.0017577719660304,0.9927321431775816,0.9994561516140816,0.9995639137537624,0.9987368545060307,0.9996768443717027,0.9915461923723005,0.9986796936677821,0.9988658338676578,0.9899408118474677,0.9996609005444461,0.990302861353168,0.990115165366576,0.9972054389674038,0.9972611898033307,1.0009571087014786,0.9967401247731255,0.9958739190870444,0.9957966974928287,1.0037746128694403,0.9955750958861617,0.9959073353651158,0.9977448345138271,1.0047950512996522,1.005486690857874,0.994646520361031,0.9945820680922286,1.0010534526329649,0.9922104298061657,1.001010067319198,0.0005322604492435945,0.0011710009916606346,0.0013353897292156455,0.0014220827856803314,0.0014321675118616386,0.0006332750936326013,0.0014767243234000322,0.0006585385237023303,0.001443182416486646,0.0019244927951836252,0.0013813551685036905,0.0019208435272550348,0.001663482147353748,0.0014756386817247318,0.0007096068921519862,0.0006764485693380412,0.0015071725502791716,0.0013331596394546886,0.0015351971980469962,0.0008003490035653383,0.0015684094406505803,0.0015872919716630202,0.0013228467222121778,0.0009034652720799423,0.0009154171001553434,0.0015995376983064722,0.0015974670536279651,0.0005993934986957902,0.0013733354892967581,0.0006752255904147487
326,326.0,0.9895522744999914,1.0058514340825047,0.0018057556052013639,0.0004834424708189374,0.0011497855804096103,0.00038703742796344573,1.0016645468444187,0.9924202033208348,0.9991528319658178,0.9992550917968333,0.9984256502701757,0.999588774281536,0.9912008901278093,0.9985915849366178,0.9985548234782284,0.9895522744999914,0.9993591312283343,0.9899134700793967,0.9897515386558642,0.9968884231276437,0.9970127106165855,1.0008626342807163,0.9964223381743998,0.9955510092915023,0.9954752776795754,1.003686857163699,0.9952487485565527,0.9955777799701431,0.9974238464692978,1.0047127487100251,1.0054063638317554,0.994315564666564,0.9942514884253386,1.0009634496110933,0.9918748548986185,1.00091541358816,0.0004834424708189374,0.0010995139585353816,0.0012401287459754453,0.0013202967883542108,0.0013294650628048318,0.0005749461168110787,0.0013858028704115375,0.0005979215805254649,0.0013393266399837202,0.0018057556052013639,0.001281375284525925,0.0018024159812614078,0.0015607835277380538,0.0013692737017723755,0.0006624764223227321,0.0006140378425460487,0.0013979726505226958,0.0012507297022431839,0.0014236761588791664,0.0007264491372248531,0.0014542892721399062,0.001471793932469057,0.001241335348990947,0.0008199415439801161,0.0008307196722179092,0.001482843365815576,0.0014809630781742438,0.0005443009910660641,0.001288657972462257,0.0006129319865138092
327,327.0,0.9895884759782017,1.0058846180307723,0.001756188545272826,0.00043800395020090105,0.0010909596439506136,0.00038460845630170095,1.0017435996559194,0.9928912167826177,0.9995385060056262,0.9996543459954667,0.9988265879688912,0.9996774478049812,0.9917293509276525,0.9986826672581909,0.9989579214460607,0.9901569501472066,0.9997519600247287,0.9905147597820255,0.9903112923168492,0.9972927907735525,0.997340428115614,1.0009488069835621,0.9968311858425898,0.9960481270683593,0.9958853929030198,1.0037854630246275,0.9956637026468224,0.9959943584400834,0.9979196793393376,1.0048202085103677,1.0055152893353843,0.9947340412018147,0.9946688488446738,1.0010460972591906,0.9923874853781494,1.001002034023196,0.00043800395020090105,0.0010716552688418376,0.001177276600284724,0.0012517637701991381,0.001260249352393738,0.0005206681354320019,0.0013483489313254637,0.0005413830187996979,0.0012685268614053824,0.001756188545272826,0.0012118388533513518,0.0017520141206114792,0.0015175780730064716,0.0012978603694872746,0.0006342702748099745,0.00055622272024098,0.0013243434202271037,0.0012169650794754032,0.0013482188712833929,0.0006578747346708051,0.0013763873191088548,0.0013930190044737767,0.0012084889227721575,0.0007424531876942098,0.000752233491832775,0.0014020194960841026,0.001400239580579712,0.0004930153875165213,0.0012544720886130093,0.0005552098885233397
328,328.0,0.9896248183369133,1.005912675075356,0.0017756936923436328,0.0003983167449190721,0.0010714892310018233,0.0004045712944544716,1.0019260293933305,0.9935781298934955,1.00005510901532,1.0001827913888799,0.9993602207103673,0.9998775144996187,0.9924811037606478,0.9988857813976557,0.9994909314825158,0.9909962038981228,1.0002636675722014,0.9913501856918706,0.9911002493149739,0.9978309026237239,0.9978291515719624,1.0011553422779025,0.9973729131115243,0.9967627343653784,0.9964299558112272,1.0040070086022994,0.9962113072796853,0.9965453600104303,0.9986262198252118,1.0050510733594797,1.0057458524707328,0.9952835552350505,0.9952170466924729,1.0012379367831463,0.9931238148034542,1.0012080618107195,0.0003983167449190721,0.001087541628752547,0.001163505661271187,0.0012349541067867781,0.0012434833825756685,0.0004727997769490561,0.0013642479526037377,0.0004913466866917116,0.0012509283845964871,0.0017756936923436328,0.0011933900934978459,0.0017706413996068108,0.0015342893212647827,0.0012802198483936298,0.0006337741876467698,0.00050530220063452,0.0013053488712638135,0.0012324235659564229,0.001328253829823268,0.0005972134293906581,0.0013543876508661063,0.0013705457993486584,0.0012238416929679782,0.0006736724005600271,0.0006825580611741705,0.0013771685645995345,0.001375447211940283,0.00044792926826581577,0.0012710677991438371,0.0005043837162198768
329,329.0,0.9896581242505496,1.0059326450131503,0.0017283011961707693,0.00036199296946173414,0.0010267121414069106,0.0004043135286116184,1.0020905786839462,0.9941283820380106,1.0005311511390669,1.000672912430527,0.9998550948325479,1.0000538143628324,0.9930952521536949,0.9990653349019287,0.9999893879876679,0.9917029172664679,1.0007525510970354,0.9920540465169011,0.9917495212416433,0.9983312132247877,0.998248345075487,1.0013367757804883,0.9978796252896106,0.9973305818900403,0.9969413394029603,1.0041918262884049,0.996723348101255,0.9970600516599037,0.9991809739863192,1.0052389994419608,1.0059326450131503,0.9957962249737435,0.9957293634979587,1.0014085368787873,0.993717046491599,1.0013887199861662,0.00036199296946173414,0.0010583286058483455,0.0011225038497598189,0.0011905657723133487,0.0011986903339939662,0.0004293840135510796,0.0013265059521473973,0.00044611411050566707,0.0012055045279105799,0.0017283011961707693,0.001149500872203583,0.0017232089898708113,0.001492384439042815,0.001233817864755039,0.0006116959578292903,0.00045894569936571805,0.0012575473957751719,0.0011977867965711105,0.0012792331062620713,0.000542212079673832,0.001302947861232362,0.0013179122532051845,0.001188897292510838,0.0006114699280344775,0.0006195039720239433,0.001323160253114201,0.0013215109468225187,0.00040686122143552655,0.0012367630772669026,0.00045811290354921873
330,330.0,0.9896852163935342,1.0059425419904275,0.0016162244987918595,0.00032775627709398595,0.000952347829593069,0.000381990268260523,1.0019329440212765,0.9941566444903296,1.0005940013941255,1.000734143701322,0.9999224224630892,0.9998848713678657,0.9931403502665314,0.9988920192926225,1.000057954501104,0.9917807375935414,1.0008168424418569,0.9921324245753075,0.9918100150427107,0.9983982516179939,0.998220626958211,1.0011609715551832,0.9979476641285845,0.9973609121192629,0.997009602271052,1.0039993701055325,0.9967939534994563,0.9971311149249612,0.999210411513832,1.0050372878885574,1.005731051959171,0.9958721209809898,0.9958038053225278,1.0012414162438974,0.9937483472441794,1.0012131673533327,0.00032775627709398595,0.000990277806657232,0.0010429350894317355,0.0011058425553793995,0.0011133716412770488,0.0003889293455484861,0.0012408912923808104,0.00040415637205103166,0.0011194022110446956,0.0016162244987918595,0.001066999307079562,0.0016112427312788757,0.00139573618652333,0.0011458258097023636,0.0005672092104151332,0.0004156976278853189,0.0011678058290102435,0.00111928862380662,0.0011877468323991493,0.0004911517163769482,0.0012092988243821111,0.0012228640928108987,0.001110394851996263,0.0005539458910654931,0.0005611948737618529,0.0012276416700947033,0.001226138946186765,0.00036843668879129584,0.0011571009386987198,0.00041492714587014343
331,331.0,0.9897029174402906,1.005944277550969,0.0016531905899037256,0.00029780004815704284,0.0009443982039918047,0.0004035376919695058,1.0016920075920754,0.9933894017079719,1.0000364041288146,1.0001605334109123,0.9993467417520215,0.9996170806567187,0.9922977618403286,0.9986157488229337,0.9994827727823934,0.9908544077620893,1.0002583528573128,0.9912101743051069,0.9909322797414621,0.997809173625754,0.9976530169695947,1.0008641777455982,0.997349727914598,0.9965419634920913,0.99640462099437,1.003651834004735,0.9961802294536952,0.9965134997976184,0.9983913473634383,1.004650272527251,1.0053379538567901,0.9952497890685876,0.9951826443906214,1.0009800898457744,0.9929245032105,1.0009174314626108,0.00029780004815704284,0.0010147309409848932,0.0010359105917469595,0.0010968801103261754,0.0011053249262458272,0.0003530905401285597,0.0012721900568018088,0.00036698838571741304,0.0011113696353481483,0.0016531905899037256,0.0010577686009233859,0.0016476283120581262,0.0014293296310228523,0.001136920639791678,0.0005700887536896367,0.0003774401709423058,0.0011580715653976446,0.001143555268917335,0.0011771730598781553,0.0004456963096425697,0.0011978668269189583,0.0012111490469276312,0.001134698641184097,0.0005025259662086327,0.0005090479021093953,0.0012151273252004363,0.0012139113460753422,0.00033447272802260557,0.0011852632208614851,0.0003767349786213225
332,332.0,0.9897080500652427,1.0059407375879335,0.0017210171763399021,0.00027214091904342516,0.0009548332750312552,0.0004346575836155862,1.0014960933866355,0.992528450471294,0.9993214276452105,0.9994180743493928,0.9986048249196388,0.9994031173076962,0.9913364191950773,0.9983958460181724,0.998743701642074,0.9897727650060467,0.9995427840584673,0.990129743553891,0.9899204649915415,0.9970508900281566,0.9970141262608383,1.0006274681280194,0.9965859881901968,0.995632558155707,0.9956319774413055,1.003389455190626,0.9954000579786519,0.9957305560152804,0.9974868257513354,1.0043647931519806,1.005048233187807,0.9944579704285608,0.9943931461230707,1.000767998118403,0.9919937094069393,1.0006809144206532,0.00027214091904342516,0.0010569936618766821,0.0010517574197226095,0.0011120136109826438,0.0011214604203152324,0.0003219269118658429,0.001326045149663901,0.0003346189699123159,0.0011276004196858046,0.0017210171763399021,0.0010717743782628125,0.0017152209596996214,0.0014889601421369104,0.0011531047281020787,0.0005865058353455984,0.0003442834994284228,0.001173599329460209,0.0011875920881548171,0.0011924466048213141,0.00040585001909080356,0.001212962987796727,0.0012263073359646225,0.0011787801043552678,0.00045715852721206653,0.0004629868561956731,0.0012298598367856165,0.00122885736786128,0.0003050664598409476,0.001234461848287191,0.0003436446827273259
333,333.0,0.9896974369428138,1.0059348079944799,0.001627292987177014,0.00024782224950390964,0.000895821675361802,0.0004148236176195819,1.0016862594015927,0.9924776809450973,0.9992269620791996,0.999324178556015,0.9985061915726688,0.9996067969632331,0.9912771734173443,0.9986028644932075,0.9986435535582805,0.9896974369428138,0.9994379264229312,0.9900547592597659,0.9898552994066193,0.9969527314155572,0.9970296300122747,1.0008267058980491,0.9964859078871507,0.995576489275452,0.9955301730664539,1.0035995766099128,0.9952957405333248,0.9956269378810007,0.9974262157192062,1.0045820027504875,1.0052650296474306,0.9943480510769916,0.994284573692369,1.0009660412692334,0.9919400458677229,1.0008803974146319,0.00024782224950390964,0.0010000081408663803,0.00098773771925918,0.0010439256012393676,0.0010530071309739453,0.0002928012619479108,0.001254328868550324,0.00030433190074460783,0.001058721514127232,0.001627292987177014,0.0010059812743403345,0.001621842020818177,0.0014080848070083096,0.0010827122108043837,0.0005542251052290245,0.00031317995538204536,0.0011016781638116377,0.001122326656819213,0.0011193248631309566,0.0003688450771338217,0.0011387460610127584,0.0011513584518441245,0.0011140116215682097,0.0004152638581271393,0.0004205143928083596,0.001154746159849733,0.0011537865548833786,0.00027752535721695473,0.0011679126848845298,0.0003126076097911014
334,334.0,0.9896689798747013,1.0059293746637668,0.0015567945477353376,0.00022750839450886605,0.0008443678530331006,0.00039794243285327203,1.001943231550372,0.9931489162481146,0.9996249075493364,0.9997366626114186,0.9989165253469959,0.9999012971201566,0.9920192493407437,0.998910710476851,0.9990480623873719,0.9905151246892728,0.999820650688275,0.9908700266838153,0.9906281894696395,0.9973688125456465,0.9975014138997498,1.0011223004865817,0.9969113318517866,0.9962926310242212,0.9959590592690238,1.0039405824908048,0.9957279187020214,0.9960620459321748,0.9981449631115746,1.0049512383144306,1.005635768736661,0.9947837878200455,0.9947203687270945,1.0012454361865184,0.9926630727188653,1.0011762773941213,0.00022750839450886605,0.0009599485508620922,0.0009242990881744375,0.000976893377408374,0.0009856343083278086,0.00026903382489104735,0.0012017083074613436,0.0002796173812091024,0.0009908624358503804,0.0015567945477353376,0.0009407971418218798,0.0015508947362709983,0.0013479524771703461,0.001012976882396268,0.0005284886282694031,0.0002876041450909884,0.001030738515740428,0.0010757185951062818,0.001046959040670962,0.0003388677302285652,0.0010650140670064464,0.0010767815745430437,0.0010670722981999353,0.00038151359060591003,0.0003863092585841078,0.001079795269909912,0.0010787190930103556,0.00025479614175653685,0.0011206608782443808,0.0002870753099374746
335,335.0,0.9896248971716999,1.005927323488953,0.0015727455026186422,0.0002134750083020134,0.0008324949242085639,0.0004049644221103606,1.0021470123951843,0.9938118201154521,1.0000832690677175,1.0002047161925447,0.999385886575946,1.0001326907116592,0.9927474116198465,0.9991509234793582,0.9995131691076474,0.9913148282080267,1.0002627679363305,0.9916661425265271,0.9913857188179132,0.9978385239194765,0.9979679314848405,1.001353848646837,0.9973819317491582,0.9969931311776885,0.9964280252186516,1.0041917614894211,0.9961953449269094,0.9965290129699285,0.9988462675266959,1.0052190155297163,1.0059033672274145,0.9952518186200102,0.9951890946886712,1.0014616812200454,0.9933786729903906,1.0014077809610806,0.0002134750083020134,0.0009736510927469523,0.0009020344948386911,0.0009532791235726205,0.0009624682328600243,0.00025255988701980973,0.0012154838020374628,0.0002624611839205587,0.0009676194107674968,0.0015727455026186422,0.0009181000231207462,0.0015658424092640586,0.0013617998336420815,0.000988487100367282,0.0005334984374954014,0.00026981901442574074,0.001006000660057749,0.001086777063995687,0.0010216172842015265,0.0003174197672191799,0.0010385908675106556,0.0010500526066843392,0.001075631188336596,0.0003568778856902401,0.0003611908621731588,0.0010523924800388946,0.001051135003870453,0.00023893111187490925,0.0011356184299081416,0.0002692879576958089
336,336.0,0.9895684862718778,1.0059315403631977,0.0015262253900630396,0.00019815049437291732,0.000797205968090002,0.0003950142901183025,1.0021601968186342,0.9942564619856754,1.0004400627224668,1.0005713288353961,0.9997553048563295,1.0001457555172255,0.9932493862570466,0.9991623749953547,0.9998822212881162,0.9918891059632877,1.0006156760795706,0.9922372032314049,0.9919170273314226,0.9982089928704785,0.9982535990896794,1.0013709672320015,0.9977540464236991,0.9974664283891927,0.9968001561247121,1.0042160824231878,0.9965695066518191,0.9969056454149806,0.9993175976720273,1.0052475814894577,1.0059315403631974,0.9956249352832904,0.9955631943314391,1.0014737271129424,0.9938642393298905,1.0014247656894577,0.00019815049437291732,0.0009434682717431378,0.000860775706104328,0.0009095561292117605,0.0009190397640737917,0.00023434947243101422,0.001177612723097973,0.00024354053806348224,0.0009242452049814276,0.0015262253900630396,0.0008769504972720383,0.001519136473333315,0.0013196381739582522,0.0009435036873986426,0.0005156656674937129,0.0002503192420026965,0.0009604911078030065,0.0010503949761259798,0.000975396505005895,0.0002940478280806906,0.0009911461005409218,0.0010020670538642134,0.0010377750499059365,0.0003302080760709986,0.0003340689681734338,0.0010041132494115184,0.001002771649114834,0.00022165912540944666,0.0011000611486924046,0.0002498007688992435
337,337.0,0.9895030446133029,1.0059439115533333,0.0014481085624989277,0.0001859185103920273,0.0007515847118572221,0.00037365887184032446,1.001899226991975,0.9939290662963794,1.0002222544433035,1.0003420166065593,0.9995238301082429,0.9998550689220376,0.9929002309572109,0.9988624082256018,0.9996432541427916,0.9915090018070233,1.000369276469634,0.9918607866196415,0.9915546485502147,0.9979758454387647,0.9979600138931547,1.0010728549905423,0.9975211292532875,0.997114312134359,0.9965679100304158,1.0038828215207565,0.9963367123399379,0.9966723010956493,0.9989620802446093,1.004885431169875,1.0055660758674008,0.9953924828471716,0.995331070629208,1.0011918822068617,0.9935171694761324,1.0011262183806438,0.0001859185103920273,0.0008988860907158411,0.0008037992375176659,0.0008493124655691864,0.0008582493754176694,0.00022010370434495397,0.0011203270841209046,0.00022894360968655881,0.0008629770118126311,0.0014481085624989277,0.0008186272602818622,0.0014411276753599172,0.0012538404282758995,0.000881525601008884,0.0004911021450502162,0.0002362345888315021,0.0008977199115463979,0.0010018303961130029,0.0009118505480434233,0.0002793316294971143,0.0009269207035882614,0.0009371796706893144,0.0009903568480165263,0.00031502078446760465,0.00031896279120355504,0.0009395395405008135,0.000938181022511831,0.00020833917782366165,0.0010475163506321226,0.00023570863019839623
338,338.0,0.989431869634044,1.005962324820891,0.0015155019903457104,0.00018118124943646517,0.0007713264107156743,0.0003938552975657286,1.001655608297892,0.9928940620250123,0.9994968448473847,0.9995877576174209,0.9987634393218098,0.9995680823776606,0.9917478578195071,0.9985641266992766,0.9988717464464721,0.9902123349568319,0.9996110272808304,0.990568826114607,0.9903408720732715,0.9972042824870617,0.9972269073153726,1.0007622336428605,0.9967454217293857,0.9960027540292452,0.9957887292399552,1.0035208004107994,0.995551639725863,0.9958841328466798,0.9978430541298086,1.004479898997162,1.005155087716922,0.9946037176006809,0.9945426492524181,1.0009192993696028,0.9923977094588743,1.0008153174112546,0.00018118124943646517,0.0009504945129559864,0.0008092988844805577,0.0008564659111917983,0.000864379173570351,0.0002148687792834779,0.001181226087335319,0.00022383643969740532,0.0008680514880923632,0.0015155019903457104,0.0008226840936976344,0.0015081245975870365,0.0013173439691465084,0.0008896563451260983,0.0005217661256134928,0.0002329117700924968,0.0009061988379924446,0.001061407325807166,0.000921265600918716,0.0002779613445188525,0.0009371831337676275,0.000947378123556389,0.0010504829606461901,0.00031565949637141834,0.0003201290057718624,0.0009514308522754369,0.0009497403535623372,0.00020371909050638436,0.0011070980577585338,0.00023234672036416917
339,339.0,0.9893582587721693,1.0059836683010757,0.0015472495580189836,0.00017157958028357276,0.0007760546376478456,0.0004073794848088172,1.0015598408592565,0.9922304589236988,0.9989624953557112,0.9990372698888581,0.9982083750235959,0.9994614801618902,0.991003031057538,0.9984522746842783,0.9983059475076146,0.9893582587721693,0.9990515729462237,0.9897189525847111,0.9895517908274583,0.996641517577524,0.9967624979164625,1.0006440312771454,0.9961828328095585,0.9952986382442105,0.995221260658757,1.003387558369557,0.9949795126362414,0.9953109594163652,0.9971349853259186,1.0043303320636985,1.0050034679466218,0.9940241729857067,0.9939638317393679,1.000817965600262,0.9916794204215339,1.0006967422879895,0.00017157958028357276,0.0009737589483420256,0.0008086646940272579,0.0008568520681087985,0.0008641951524203578,0.0002035251507878743,0.0012094115805739705,0.00021213217314511846,0.0008670465339507589,0.0015472495580189836,0.0008215083121233404,0.001539910677751495,0.0013468533698344624,0.0008906786055824983,0.0005329418881300597,0.00022144612963800599,0.0009072157306785945,0.0010882035106090785,0.0009229689465620267,0.0002648960150503777,0.0009394051386566627,0.0009492968262590421,0.0010777475764900133,0.00030149378280047983,0.0003059643541301563,0.00095528295532919,0.0009531841212250449,0.00019316115637577403,0.0011341552141314237,0.0002209093784189297
340,340.0,0.9892851020648781,1.0060048301290918,0.0014581036308873583,0.00016305824579178712,0.0007271667012887753,0.0003821171636707372,1.0017645782327074,0.9925879999948442,0.9991659037260344,0.9992469329357724,0.9984171967277853,0.999686603951484,0.9913940331463466,0.9986824243476651,0.9985136669153741,0.9897804980189563,0.999247374268494,0.9901432301671449,0.9899597344360753,0.9968543856418994,0.9970379112082585,1.0008777813724008,0.9963995218337511,0.9956806187163227,0.9954394889788797,1.0036558974847754,0.9952006749519611,0.9955363390984682,0.9975236328202555,1.0046224854605297,1.0052962444324034,0.9942443027104487,0.9941841068955009,1.0010364658009125,0.9920587967500439,1.0009301701430646,0.00016305824579178712,0.0009195211177168103,0.000750309669048744,0.0007950992678499252,0.0008018716517076731,0.00019406590832394153,0.0011415123466449642,0.00020261982403716957,0.0008042027558168619,0.0014581036308873583,0.0007617958946467982,0.001451139568327632,0.001270172263567057,0.0008264390687371369,0.0005003368652745832,0.0002098177452592353,0.0008420947588665608,0.0010283564115175076,0.0008568062461173855,0.00025166017737624603,0.0008721592163348234,0.0008812867915429631,0.0010192816266153786,0.000286411535037514,0.00029046955351088097,0.0008872702867476409,0.000885251086807401,0.0001837225197896431,0.0010708034134251662,0.00020936159133647
341,341.0,0.9892136599458953,1.0060226984401446,0.001441329197845813,0.00016220232005471444,0.0007063171008284698,0.0003745596904796537,1.0019518864919073,0.9933285130043175,0.9995894546352669,0.9996718456769671,0.998840311811082,0.9998940584278965,0.9921959714912156,0.9988998339534376,0.9989221060522133,0.9906478071059408,0.999621263006446,0.9910090548129885,0.9907910732935157,0.9972821559064203,0.9975107357909271,1.0010927170191082,0.9968276208843679,0.996455941196559,0.9958661015561432,1.0039077152805924,0.995627780072425,0.9959617902310888,0.9982909791161445,1.0049026531767553,1.0055785533348254,0.9946755504500207,0.9946148976301663,1.0012335973257929,0.992848042600098,1.0011449967463224,0.00016220232005471444,0.0009159363917515277,0.00071047051692834,0.0007527737527160318,0.0007587377342181471,0.0001944920906115364,0.0011344519008830779,0.0002037748462073871,0.0007599791445981112,0.001441329197845813,0.0007179927065115159,0.0014340767138860927,0.0012590006441674361,0.0007812844879669083,0.0004953938528997804,0.00020845203353808504,0.0007961602677449009,0.0010250373733822072,0.0008094486887917025,0.00025096653872085084,0.0008233001856190383,0.0008317372682292794,0.0010171765233267177,0.000285779927229711,0.0002894989440926089,0.000837042105677775,0.0008353458754840405,0.00018308317938501572,0.0010665194533190346,0.00020806835906671237
342,342.0,0.9891447854480779,1.0060341613694386,0.0014615850209624525,0.00015545819857093842,0.0007001412356687106,0.00038266460364212365,1.0021357213330138,0.9939727622810579,1.0000713327765185,1.0001634219841944,0.9993343086488177,1.000090023234953,0.9929046964632281,0.9991028241840478,0.9994120343640234,0.9914408780017487,1.0000961442178518,0.9917986481186658,0.9915317571333597,0.997775141187646,0.9979650239105226,1.001287430321535,0.9973196002130116,0.9971284074443777,0.9963584018277376,1.0041170687828191,0.9961207173969557,0.9964496553395504,0.9989549639633405,1.005129685047087,1.0058066165994488,0.9951749562872636,0.9951140724590621,1.0014219604474375,0.9935391701911952,1.0013398689847806,0.00015545819857093842,0.0009330507331440445,0.000692905549719171,0.000733762177073721,0.0007394336919743331,0.00018714702311934162,0.001154295227214299,0.000196388963477851,0.0007397361862487605,0.0014615850209624525,0.000696638186765015,0.0014535777986296125,0.0012787103034629637,0.0007601294090350334,0.0004980843323036114,0.00019978822175218265,0.00077418893459563,0.0010447485502017347,0.0007860756336278432,0.00024076806631102097,0.0007986613955861595,0.0008065883069495192,0.0010376370430033733,0.00027426392895807796,0.0002776213533724501,0.0008110784870764339,0.0008097594733428651,0.00017550485220219487,0.0010872055462251037,0.00019944447515557898
343,343.0,0.9890793316042816,1.006036107052179,0.0013933367425718855,0.00014595615967324837,0.0006622846472101228,0.000365158313672195,1.002293825536333,0.9943706422662325,1.000359165579902,1.000459581042104,0.9996291425998327,1.000255679769034,0.9933550550665504,0.9992706992245699,0.9997048563298371,0.9919492455417108,1.0003772087218226,0.9923038264944579,0.9920027886564884,0.9980756958187207,0.9982677408418034,1.0014648883837343,0.9976218689588702,0.9975586769568611,0.9966624927985933,1.004323736932412,0.9964255899547085,0.9967539124200897,0.9993940169818274,1.005356366779838,1.006036107052179,0.9954849246080728,0.9954234164699997,1.0015863224712764,0.9939697451936053,1.0015178341131614,0.00014595615967324837,0.0008893003119762808,0.0006516827426178675,0.0006900179498242068,0.0006954253404938648,0.00017590746817537363,0.0011004474943356107,0.00018468712464931675,0.0006955393090453933,0.0013933367425718855,0.000654328116881779,0.0013853502490636573,0.0012188576871058206,0.0007143071938520583,0.0004719730917705879,0.00018768864009493995,0.0007272848085434656,0.0009962273065650552,0.0007380025076144614,0.0002265248891149979,0.0007495479232609747,0.0007569675895624887,0.000989658724441789,0.0002584001910242488,0.00026160808632431513,0.000760703245521536,0.0007596280046768517,0.00016495204070056624,0.0010368328424612218,0.00018739563435981845
344,344.0,0.9890181514473627,1.006026529391752,0.0014090789348404796,0.0001448370642987554,0.0006607749084101044,0.00036878618633184786,1.0022046866717793,0.993873363033413,1.0000985948558585,1.0001923791888452,0.9993581239079693,1.0001419930998032,0.9928249007650762,0.9991500783889933,0.999429007001018,0.9913766750518074,1.0001070861664205,0.9917315360557564,0.9914514256909845,0.9978051213302557,0.997967894266217,1.0013528304237105,0.9973524098827302,0.997041526449028,0.9963936147208202,1.0041977697827489,0.9961563540925974,0.9964851541898252,0.9988811723606306,1.0052154064947507,1.005894911695912,0.995218767520169,0.9951559530463685,1.0014829598542747,0.993443572029453,1.0014059544366147,0.0001448370642987554,0.0009009921801932144,0.0006358546214662506,0.0006745537899132488,0.0006803105006679919,0.00017595937034205436,0.0011137981785589843,0.00018515769378505065,0.000682324109502627,0.0014090789348404796,0.0006441587947108283,0.0014006151933375396,0.001233451364432167,0.0006989320537610845,0.00047963436030864403,0.00018854828396984628,0.0007111663029212303,0.0010127879798570506,0.000721300204588779,0.0002294076388950595,0.0007325409819335091,0.000739657072022772,0.0010086139424697845,0.0002637074720386208,0.00026736234068737994,0.0007431318140656662,0.000742071804604489,0.0001647810544390111,0.0010501795242935062,0.0001883326253975037
345,345.0,0.9889620980101778,1.0060078453642707,0.0015647468820301996,0.0001430522965242794,0.0007137977447511135,0.00041591426545818487,1.0017261714704162,0.9926196699770711,0.9992611565966965,0.9993292751269718,0.9984908271537472,0.9996133206092911,0.9914458430153278,0.9986063568932319,0.9985581139524415,0.98985453423625,0.9992651548781879,0.9902100815103644,0.9900060506849414,0.9969308272453912,0.9970545006595793,1.0008122594419915,0.9964774310444927,0.9957163558202838,0.9955128231924235,1.0036018822342951,0.9952676521839057,0.995591996241248,0.9975552633403532,1.0045694547482527,1.00524281632733,0.9943240366145313,0.994261597153582,1.0009730725501935,0.9921019343019258,1.0008655581838841,0.0001430522965242794,0.0009987020004340247,0.0006729655884927156,0.0007155081919540302,0.0007224984060527435,0.0001752525934858666,0.0012349311659901744,0.00018486824133772287,0.0007282967150885997,0.0015647468820301996,0.0006914645892381608,0.0015545642206775915,0.0013685252982337472,0.0007424781271095232,0.0005293959313737746,0.00018912730422576427,0.0007541994021150626,0.0011267034837279882,0.0007646483835302479,0.00023210276404572944,0.0007765503428474834,0.0007836846546583307,0.0011258990542904687,0.00026907867879119075,0.00027318866268346935,0.0007878645474886517,0.0007866912463426149,0.00016372149335420729,0.0011642387307604864,0.0001889833456485609
346,346.0,0.9889120243255831,1.005983577714029,0.0015576447170151497,0.00013447501162567826,0.0007030817827248563,0.0004170669934696892,1.0013313394735102,0.9918462787289796,0.998719748672176,0.9987710604389323,0.9979257741108675,0.9991820200450394,0.9905960616999914,0.9981633768282605,0.9979802589074902,0.9889120243255832,0.9986917465554863,0.9892677287799669,0.9891146992138051,0.9963597387853829,0.9964417348755056,1.0003652573489532,0.99590181436957,0.9948903630390066,0.9949349501728585,1.0031078895627945,0.9946857533106033,0.9950100770475048,0.996725493285635,1.0040371902814131,1.0047072176370893,0.9937403677396243,0.9936781415034897,1.0005558421257912,0.9912737428535264,1.000418966353184,0.00013447501162567826,0.0009913694212280884,0.0006606995140051812,0.0007027770811416733,0.0007100602109614108,0.00016490210738851944,0.0012269141859576607,0.00017404056570168114,0.0007175117192463913,0.0015576447170151497,0.0006830452149083037,0.001547112534379845,0.0013605854302489793,0.0007297377649423724,0.0005233859022625129,0.0001783229711828882,0.0007404576966341655,0.0011191357245545657,0.0007507550337135197,0.0002194340912922805,0.0007624529891842463,0.000769164308809904,0.0011196920865939712,0.0002549897965086171,0.0002589146773626399,0.0007739632678857556,0.0007727640614560066,0.00015398467115342596,0.0011559586292883373,0.00017820209511190926
347,347.0,0.9888691595687237,1.0059572491853204,0.0014725289759402304,0.00012786907506200885,0.0006598261273609435,0.000394742560340624,1.0014657110881298,0.9922354749382604,0.9990143344261266,0.9990654343410283,0.9982233660374042,0.9993192741319069,0.9910260112402066,0.9983046539029606,0.9982768717145927,0.9893930941338478,0.9989741456006103,0.9897459361767906,0.98956782886514,0.9966609335559212,0.9967244812041823,1.0005038137805962,0.9962000182283901,0.9952876877649416,0.9952313281023013,1.0032446085300024,0.9949784796576886,0.9953007768324444,0.9971120767075129,1.0041756212420683,1.0048452283207487,0.9940314998854126,0.9939698400083236,1.0006873791195958,0.9916888908025663,1.000557785455805,0.00012786907506200885,0.0009441653917625377,0.0006119095014364075,0.0006500394229699995,0.0006564674212849923,0.00015665343599169745,0.0011650529718700375,0.00016543216868893798,0.000662161034600784,0.0014725289759402304,0.0006287569599929508,0.0014629747624611085,0.0012898538145918366,0.0006745922860613607,0.000493490164493618,0.00016920294445577197,0.0006843582111803061,0.0010643641971251738,0.0006935663435581369,0.00020918685475278522,0.0007041936367545589,0.0007101990680094366,0.0010640247146286332,0.0002435361553518388,0.0002471712606148127,0.0007148442897966415,0.0007137332851547035,0.0001462179014431431,0.0010991688644294997,0.00016906870636435774
348,348.0,0.9888362374839006,1.0059323825224395,0.0014944627936965729,0.0001260832811630827,0.0006583090272719619,0.0004041069351348118,1.001733830650604,0.9929775729838165,0.9995431729235906,0.9996069295685653,0.9987627811915876,0.9996109709040611,0.991832284457975,0.9986078047201915,0.9988131834016821,0.9902784814046061,0.9994870731033327,0.9906225653931424,0.9904082953893171,0.9972033010383605,0.9972605311945762,1.0007929811690908,0.9967423883912686,0.9960643568617825,0.99577544321113,1.0035615457575793,0.9955195746671618,0.9958420425040352,0.9978782076135861,1.0045102430901292,1.0051781490179255,0.9945676612824602,0.9945057421891601,1.000966115572199,0.9924844745919568,1.0008477961632354,0.0001260832811630827,0.0009689538597711922,0.0005996964412669025,0.0006352677856772063,0.0006410471825353347,0.00015403739545489918,0.0011899351747425729,0.00016295903567685165,0.0006440627419857578,0.0014944627936965729,0.0006086883421540825,0.001485154521896228,0.0013136872067252103,0.0006578290779358489,0.000498434551460029,0.00016581986045815668,0.0006667128590240879,0.0010884910853910933,0.0006749070953471384,0.00020564527302832484,0.0006846667669234523,0.0006895129214228386,0.0010856507966494559,0.00024009802269964707,0.00024359181127545578,0.0006952936929233175,0.0006942314216667391,0.00014358179612725564,0.0011250786675157834,0.0001656893555643361
349,349.0,0.9888163679577041,1.0059125004696807,0.001514975325243877,0.00012495973540584056,0.0006594114305885428,0.00041177741288871784,1.0020215414634048,0.9936869123459996,1.0000269919156781,1.000101442612329,0.9992589910955384,0.9999280792416031,0.9926049698514582,0.9989370275780495,0.9993075840881257,0.9911253398029686,0.9999606232810097,0.9914653212896802,0.9912125219173903,0.9977023203785322,0.9977815266268618,1.0011102530916218,0.9972419805767199,0.996812501569184,0.9962768855233033,1.0039123315448362,0.9960243025159009,0.9963484269543788,0.9986160987386427,1.0048851984812104,1.0055539672446725,0.995073349220756,0.99501118668597,1.0012674170785483,0.9932442037987033,1.0011652189496303,0.00012495973540584056,0.0009851568276045494,0.00059539569017107,0.0006295994647641814,0.0006349142630472889,0.0001517830640014627,0.0012084678260584657,0.00016062124835346855,0.0006361799673087679,0.001514975325243877,0.000599621280729581,0.0015052694293164407,0.001332027053334331,0.0006506649691118707,0.0005048993474211327,0.0001630655305585172,0.0006587817531183373,0.0011050653793539932,0.0006663233021928887,0.00020250911989972358,0.0006753409091695418,0.0006789659501865278,0.001101480952673915,0.00023688697243760926,0.0002403385738972122,0.000686413813306477,0.0006853519199102103,0.00014157020567691605,0.0011427379519298455,0.00016297509147225058
350,350.0,0.9888126608767238,1.005901125771338,0.0014413630635037506,0.00011815677901993057,0.0006241079149754871,0.00039245817295165055,1.002276652163612,0.994290154356547,1.0003946208864605,1.0004789439012238,0.9996388968888543,1.0002108509755638,0.9932599407711153,0.9992285547066573,0.9996795472015148,0.9918399285470996,1.000315062553762,0.9921785296861465,0.9918932820193214,0.9980882186923221,0.9982205814646395,1.0014047231568792,0.9976324691412085,0.9974468390666096,0.9966719703170784,1.004236262468266,0.9964231765748803,0.9967499044313761,0.9992483409865794,1.0052315641433611,1.005901125771338,0.9954766276001958,0.995414433317747,1.0015402389996682,0.9938879260097638,1.001458711766492,0.00011815677901993057,0.0009382556237563722,0.0005600837244071568,0.0005920572785184708,0.0005968647220159569,0.00014309207940946988,0.0011506093726222223,0.00015136834407683002,0.0005976840290748514,0.0014413630635037506,0.000562898356614056,0.0014319976998763875,0.0012674801529678993,0.0006115810880943103,0.0004800985507915574,0.00015382910697020195,0.0006190308406052358,0.0010525178391958755,0.0006259864022313358,0.00019144480054676357,0.0006342387700751692,0.0006373186709369125,0.0010496603022648247,0.00022419795860340017,0.00022751142675023922,0.000644831085392228,0.0006438297888297789,0.0001335970977080294,0.0010878820947297146,0.0001537703996756949
351,351.0,0.9888282261275505,1.0059007568953722,0.0015320741917698335,0.00012649236830485246,0.000655156290844429,0.0004192984268019233,1.002236130389087,0.9942680036477487,1.0002543881132897,1.0003315869568825,0.9994883959426514,1.0001726598841945,0.9932314716140515,0.9991907789930176,0.9995140061028664,0.9917938778187521,1.000136142608573,0.9921331213967409,0.9918598825737823,0.9979342231740583,0.9981485638756658,1.0013710880294946,0.997480172777142,0.9974240097601395,0.996518806123495,1.004216919784041,0.9962714627606857,0.9965980513244889,0.9992245799000926,1.0052226498465358,1.0058927038848713,0.9953239808484448,0.9952616803477556,1.0015029392932318,0.9938641441794323,1.0014243874432323,0.00012649236830485246,0.001007361987291845,0.0005715224529938864,0.0006044700118909206,0.0006097353109800768,0.00015400553649543106,0.0012300833930600414,0.00016306512268210994,0.0006114811618799963,0.0015320741917698335,0.0005757154851417497,0.0015235764890736473,0.001353996483851534,0.000623957148200466,0.0005133337921192404,0.00016461445120430254,0.0006306916219097184,0.0011279963345559513,0.0006378018209846016,0.00020407049128986444,0.0006464967975087725,0.0006500013747813251,0.0011248312876039055,0.0002392426394408211,0.00024288809676788637,0.0006566409436197507,0.0006557816876931487,0.00014344902632401402,0.0011647783234409782,0.00016453289247219495
352,352.0,0.9888661735967738,1.005909795204414,0.0017931316479696375,0.00016012040308434656,0.0007618982122447857,0.0004890790465811697,1.0019397240364538,0.9932507564147585,0.9994405739980134,0.999489433982025,0.9986432017855825,0.999847454280614,0.9921092160622019,0.9988548664445194,0.9986674930198693,0.9905472748517967,0.9993112900737595,0.9908885595397985,0.9906815975855553,0.9970721924393156,0.9973891643731131,1.0010333469683268,0.9966122990179727,0.9963518671569624,0.9956437127570494,1.0038583385704491,0.9953896003758987,0.9957143955298892,0.998156874415238,1.0048464884165973,1.0055146424055674,0.9944357714707235,0.9943734418285621,1.0011884584439747,0.9927712131722326,1.0010862218412009,0.00016012040308434656,0.0011900862833220478,0.000639582771012488,0.0006770343507793237,0.0006839112446566976,0.00019537387104427248,0.0014476749098840463,0.00020692572291766798,0.0006885544531686857,0.0017931316479696375,0.0006498142965446389,0.0017852985209844308,0.0015925472067035446,0.0006989198327334766,0.0006154536809654592,0.00020788845672090557,0.0007057132591111384,0.0013326806227721988,0.0007135885517578214,0.00025635484511069023,0.0007236830699487046,0.0007277987540170406,0.0013302481408165115,0.00030049050869666746,0.00030511427754006015,0.0007339878433501124,0.0007332076436258328,0.00018172784422550094,0.001372299973708586,0.00020773338017103935
353,353.0,0.9889296131709835,1.0059256177847606,0.001808135826199298,0.00017117920002598138,0.0007702782092980699,0.0004900337382790061,1.0015571370575838,0.9921054644475001,0.998606716243312,0.9986313357800576,0.9977786743500515,0.9994280181869132,0.9908496664008052,0.9984247088958256,0.997799187398542,0.9891491215768372,0.998465920721263,0.989493138880973,0.9893593836507267,0.9961965325036438,0.9965500800149418,1.0005997722876425,0.9957313075910851,0.9951415852152585,0.9947591610133989,1.0033881460803697,0.9945016242077007,0.9948255519391644,0.9969531619531803,1.0043463945766025,1.0050103013772318,0.9935452420398488,0.9934834784423594,1.0007829601575822,0.9915453179814381,1.0006525678028082,0.00017117920002598138,0.0012029346097054254,0.0006371888465718242,0.0006747224476142719,0.0006822121769773823,0.00020869529779945034,0.0014617483467005536,0.00022097541806910252,0.000688584376527727,0.001808135826199298,0.0006514719416739652,0.0018009912794685317,0.0016078620220927903,0.0006969854348438807,0.0006303968939308759,0.00022207474723559876,0.0007038045650527396,0.0013484314769654803,0.0007115335670355061,0.00027360724570942187,0.0007216664411345806,0.0007256242441986423,0.0013470506098878122,0.00032063020474777144,0.0003255291893512385,0.0007314680899005058,0.000730736520234911,0.00019417108916300031,0.0013860590503007295,0.00022187511982309438
354,354.0,0.9890216547367701,1.0059456017227095,0.001701675404313357,0.00016043688803092014,0.0007242354873264024,0.0004619050029873332,1.0016162978039662,0.9919756206283121,0.9985886703033613,0.9986171303869201,0.9977614986854193,0.999480036126801,0.9907181326353398,0.9984745345124506,0.9977824278667697,0.9890216547367701,0.9984519783530768,0.9893647312117942,0.9892275517236118,0.9961832572896414,0.9965190733730944,1.0006584828786882,0.9957220575091575,0.994999878424097,0.9947523230832162,1.0034490336106527,0.9944998561839595,0.9948285778754611,0.9968048578116271,1.004404425697914,1.005066455835167,0.9935471276905805,0.9934860070284256,1.0008403268334232,0.9914115686414764,1.0007116905824716,0.00016043688803092014,0.0011342773028537054,0.0006007313755555571,0.0006355600781491064,0.0006421554476166489,0.00019534484300443074,0.0013768380045253215,0.00020698164620540108,0.0006474515197721279,0.001701675404313357,0.000611518474380342,0.0016937811338977962,0.0015138417260452865,0.0006558228660811113,0.000593915851255445,0.00020731809662877067,0.0006618480201301289,0.0012696470384159853,0.0006689019728671835,0.00025520268654976414,0.0006776133755003971,0.000681134589481002,0.001266621406192013,0.0002986373917834129,0.0003029897373443536,0.0006859549779568909,0.000685287754222379,0.0001816311815310394,0.0013067670995249461,0.00020717672997724716
355,355.0,0.9891425605808492,1.0059671241045574,0.0017154705535926912,0.00016218082140190146,0.0007285634190631406,0.00046701400159023437,1.0018841375208065,0.9925983854182514,0.9991223053086492,0.9991688254651294,0.998316153042243,0.9997726325495697,0.9914099999240414,0.9987759986938385,0.9983435667785997,0.9898061972228013,0.9990013076755014,0.9901416162533682,0.9899542745643422,0.9967444374613669,0.9970234848463906,1.0009537220610518,0.9962882814466458,0.9956500344180839,0.9953216483588305,1.0037650514363066,0.9950724200720928,0.9954041007561348,0.9974429433702813,1.0047344764922674,1.0053956043660497,0.9941212543849658,0.9940595855918164,1.0011195127044026,0.9920857751334853,1.0010076408701238,0.00016218082140190146,0.0011492978502557073,0.0006048250339105121,0.0006388048005926104,0.0006447095308592647,0.00019691587901904357,0.0013914845623712484,0.00020905658545361367,0.0006486381193921776,0.0017154705535926912,0.0006104565372173077,0.0017054802769822888,0.0015279967333936657,0.0006578226041798279,0.0006019215089794292,0.00020747285448433658,0.0006631435876097764,0.001283445493156814,0.0006698288579094306,0.00025461742734695454,0.0006774418154345308,0.0006807320209693818,0.0012763064732847999,0.0002967076209837009,0.00030052798404157016,0.0006843468598638941,0.0006837082972285529,0.000182608350306448,0.0013235311408846648,0.00020742239078806848
356,356.0,0.9892812025904393,1.0059875620166023,0.0017636866455530745,0.00017057112281221534,0.0007472992407517721,0.00048069180195919246,1.0021546591532389,0.9932565929363856,0.9995840337704305,0.9996444381241737,0.9987907197932446,1.0000685955596633,0.992129246920781,0.9990851073398686,0.998815075302793,0.9905997403897752,0.9994555796985977,0.9909299463287208,0.9907018591848338,0.9972239722991476,0.9975112183233454,1.0012475217425498,0.9967696830868156,0.9963393439510729,0.9958040002413301,1.004080910465684,0.9955548273208349,0.9958858867908452,0.9981258564472789,1.0050728793602566,1.0057360180057653,0.9946073437136108,0.9945448401057059,1.0014016229622746,0.9927922519870547,1.0013018635307946,0.00017057112281221534,0.001188891330305519,0.0006136278206671487,0.0006474142990774238,0.0006531571158986578,0.00020700566585624329,0.0014353666667168818,0.00022010430201495668,0.0006553846982529038,0.0017636866455530745,0.0006148203557120283,0.0017525292221313611,0.001573570753995977,0.0006662209626642196,0.0006238176215587353,0.00021728220006914643,0.0006715240870399356,0.0013258385963519964,0.00067836798550756,0.00026610292918557445,0.0006859025147169973,0.0006893733455302277,0.0013156728773428797,0.000309013402105722,0.0003125434928995483,0.0006924709917114252,0.0006918503816494664,0.00019156499106935158,0.001368090714213757,0.00021721012994222342
357,357.0,0.9894236050528851,1.0060042925451413,0.0017057885728942535,0.00016710476695627803,0.0007207098335743174,0.0004655140249268005,1.0023647704572192,0.9938419359727991,1.0000420601051316,1.0001106115795397,0.9992598852534252,1.0002920890527045,0.9927701141360441,0.9993137547688605,0.9992792361426922,0.9913048999094691,0.9999036613834059,0.9916305817754355,0.9913685846013199,0.9977014221681405,0.9979547850258458,1.0014822195962416,0.9972524976974035,0.9969599777079107,0.9962908379011921,1.004335131288022,0.9960463270342619,0.9963833165758713,0.9987439296812215,1.005340853272439,1.0060042925451413,0.9951005748276041,0.9950384907905498,1.0016202567143926,0.993414096406066,1.0015361296790004,0.00016710476695627803,0.0011544250798097536,0.0005847515626074068,0.0006167631219525196,0.0006222206327153816,0.00020298129440084954,0.001391470034291123,0.00021593038530139973,0.0006231796285866718,0.0017057885728942535,0.0005836884842247886,0.0016949521189083478,0.0015239016654576137,0.0006347831506957751,0.0006044995168019438,0.0002132378861575929,0.0006400902744288926,0.0012866322733938774,0.0006468458763237489,0.000261280655955808,0.0006541485130850954,0.0006576253502182265,0.0012761036536086763,0.0003032669370875294,0.00030655072223079226,0.0006605299862427903,0.0006599543773812759,0.00018778010728598218,0.0013277128691230506,0.00021309550910207666
358,358.0,0.9895557922555305,1.0060151766948842,0.0016620195861702877,0.00015788479704777482,0.0007065396161628661,0.0004543535119615215,1.002251035759709,0.9940410182940287,1.0002629513639743,1.0003304768559456,0.9994841949250036,1.000158802129182,0.9930087380340366,0.9991745684675211,0.9995021316016828,0.9915963213569303,1.0001123315967304,0.9919179226329345,0.9916298156841454,0.9979266872337541,0.998054720906638,1.00134706533016,0.9974792804478919,0.9971732547577058,0.9965155338392309,1.0041846128270235,0.9962717932608216,0.9966118694320075,0.998958659088498,1.0051763506364495,1.0058379144402552,0.995321712235603,0.9952607312847206,1.001492355347969,0.9936341933034011,1.001401495408358,0.00015788479704777482,0.0011233593630838152,0.0005828556097631361,0.000615786915305563,0.0006212341280441691,0.00019170885176483153,0.0013549999645714225,0.00020396565428085783,0.0006230065384513907,0.0016620195861702877,0.0005852074690651121,0.0016518279722269999,0.0014846956170413454,0.0006350263602793227,0.0005914107908690777,0.00020162694013266865,0.0006405402052275259,0.00125171979739576,0.0006476607571811627,0.00024628147967818947,0.0006551402941406241,0.0006585136305274472,0.001241478873983346,0.0002853673571377263,0.0002884492700809874,0.0006618277938748288,0.0006613170184829504,0.00017743188522108177,0.0012923251631948296,0.00020151840066173865
359,359.0,0.9896637884857198,1.0060200111441897,0.0018815103483387594,0.00016776849683791242,0.0008059611623653735,0.0005171100307030913,1.0017619081269942,0.9935038726879031,0.9999427776973053,0.9999961763565766,0.9991524310086205,0.99962508654872,0.9924459448739589,0.9986261595279061,0.9991695070483404,0.9910145698144006,0.9997804158398289,0.9913377401456736,0.9910592740572723,0.9975826583282225,0.9975672923681863,1.0007948161697215,0.997128831144472,0.9966035725009137,0.9961591379827005,1.0035752814055903,0.9959112831039945,0.9962512946856726,0.9983862336893978,1.0045203746012241,1.0051767253466959,0.9949540992518551,0.9948942366801448,1.0009723225792164,0.9930695776970884,1.000849682921265,0.00016776849683791242,0.0012670300029220855,0.0006831090232301016,0.000723306181077334,0.0007302439454839991,0.00020323273886883888,0.0015307489760993081,0.00021599028490136224,0.0007340874691083664,0.0018815103483387594,0.0006925986140353684,0.0018709307683659482,0.0016798497844484612,0.000748438404868529,0.0006755155176769857,0.0002142429265967728,0.0007554708538396555,0.0014118019270133641,0.0007640730054950995,0.0002590222761967414,0.0007727494603364567,0.000776292636520085,0.0013999979370650218,0.0002982992145999202,0.000301673338841656,0.0007806313528008497,0.0007800727553537194,0.00018840765443406814,0.0014575265692528306,0.0002142124063515968
360,360.0,0.9897336180307978,1.0060190764898298,0.0020139305926177857,0.00017145426232178168,0.0008603511841646284,0.0005575071693068565,1.0013158664061033,0.9926710067036016,0.9992905749953847,0.9993190606851373,0.9984749444841778,0.9991462763576371,0.9915392827448944,0.9981385509638022,0.9984869682225457,0.9900145286922294,0.9991092780537387,0.9903475121430316,0.9901142250107501,0.9968978183534913,0.9968828618994152,1.0003045105873878,0.9964384672519269,0.9957244873709211,0.9954634644786198,1.003046357407392,0.9952123791252165,0.9955511757850547,0.997501369429713,1.0039640932885945,1.0046190466286393,0.9942542369229662,0.9941946798026976,1.0005018372648933,0.9921790054864608,1.0003593298284184,0.00017145426232178168,0.0013569381978022798,0.0007327900877145244,0.0007760625125645077,0.0007841893267411024,0.00020769111814443814,0.0016390141396074795,0.00022059169012029285,0.0007889843098725393,0.0020139305926177857,0.000745341270168895,0.0020033319576525654,0.0017993509227288496,0.0008040474536824395,0.000721917150413446,0.00021918143329865196,0.0008116542928559725,0.001512751412188399,0.0008205660949627837,0.00026372449717219833,0.0008292607233144229,0.0008324510772677634,0.0015005290093356078,0.0003029317375740804,0.0003065660673730481,0.0008371731715941243,0.00083650537381863,0.00019260196476337925,0.0015598263304416968,0.00021917734682516798
361,361.0,0.9897513051781087,1.0060126533285763,0.0018911361519161963,0.0001606207585452304,0.0008081612756256431,0.0005237427236253066,1.0012872188860773,0.9924792052311949,0.9989911486538369,0.9990099877005996,0.9981600607304024,0.9991232369481036,0.9913203546618546,0.9981196534826173,0.9981615737054472,0.9897513051781087,0.9987808978903953,0.9900873291180879,0.9898793464664408,0.9965806998355822,0.9967009143590729,1.0002787342765973,0.9961176685855946,0.9955229692749835,0.9951416388659959,1.0030387452957896,0.9948911381831588,0.9952321568694883,0.9973045902076513,1.0039720609823508,1.0046286628439278,0.9939295806264223,0.9938703313452051,1.0004745722600479,0.9919743868611365,1.000334073375562,0.0001606207585452304,0.001274425761278781,0.0006894277772693498,0.0007301595335422574,0.0007379616488818644,0.00019453261086985522,0.0015390512050392014,0.00020663254686678338,0.0007428388156416709,0.0018911361519161963,0.0007019913306000378,0.0018808300805832191,0.001689342567499666,0.0007564730227014919,0.000677882506305474,0.0002050369536485335,0.0007636493541287152,0.001420625317967769,0.000771921566277388,0.0002463371156966848,0.0007798906041462666,0.0007828203996110282,0.0014090477099003157,0.0002825759574438314,0.000285852264127566,0.0007870788882812978,0.0007863996352726646,0.0001802582852425483,0.0014649755704363374,0.00020506232904726046
362,362.0,0.989707917027603,1.0060010222572,0.0018166056214277207,0.00016030911979555057,0.000780238127326223,0.000499661839785019,1.0013922951386571,0.9929424592112532,0.9992248088808685,0.9992499688464467,0.9983993578775087,0.9992596857317874,0.9918268717922335,0.9982713168789697,0.9983987630215266,0.9903016393181064,0.9990076749446558,0.9906360974781706,0.990403176984994,0.9968222508899948,0.9969895204001232,1.0004094814936344,0.9963563956868998,0.9960145954110019,0.9953796642915826,1.0031868052725168,0.9951277206046958,0.9954672563871072,0.9977864830840867,1.0041395218519575,1.0047967768078419,0.9941643219780129,0.9941048903192049,1.0005902736072885,0.9924760240135553,1.000464880932357,0.00016030911979555057,0.0012216989454495572,0.0006678513746029007,0.0007077518497153422,0.0007148201941093388,0.00019363814226695266,0.001476161500664368,0.000205880002035912,0.0007195473246842838,0.0018166056214277207,0.0006800004624263335,0.0018053116765997205,0.0016198471573176168,0.0007327254281124093,0.0006569704747040947,0.0002031925381847286,0.0007400232371061372,0.0013599650406951782,0.0007479634649929438,0.0002431643510209112,0.000755655419673281,0.00075872736933515,0.00134699930942375,0.00027821455251781453,0.0002811779085373027,0.0007628036387552217,0.0007620691860553562,0.0001792390896049683,0.0014055342112451038,0.00020329522872673784
363,363.0,0.9896146919296573,1.0059844638724729,0.0018139185757171782,0.00016436640303791746,0.0007819634351591599,0.0004970834018713021,1.0016302270505872,0.993545639746668,0.999585312097077,0.999617063441234,0.9987698984372154,0.9995340045960988,0.9924849994677092,0.9985614134511639,0.9987739655636335,0.9910224572800462,0.9993742883151465,0.9913532682435866,0.9910866471741406,0.9971943037111088,0.9974170299785213,1.0006816960588438,0.9967281230460856,0.9966519796025453,0.9957510780021763,1.0034885509984872,0.9955006531998323,0.9958415806253856,0.9984184139459472,1.0044667675288383,1.0051253232436026,0.994534272864416,0.9944751713038128,1.0008425852463212,0.9931172591571612,1.0007371787391726,0.00016436640303791746,0.0012205337535103483,0.0006709496258828232,0.0007106398243620888,0.0007172799649554522,0.00019781257611277658,0.0014742102044022643,0.00021051434350679497,0.0007208343307045199,0.0018139185757171782,0.0006804980805139989,0.0018011913393644974,0.0016159593999937666,0.0007354281260350944,0.0006616929560123431,0.00020703187691049495,0.0007431963101874848,0.0013575866820100574,0.0007511486113655873,0.0002468696929125299,0.0007588783658024568,0.0007624890758547582,0.0013433947153518352,0.00028191924792433053,0.00028474925213277987,0.0007662026057846523,0.0007654519972844087,0.00018309239077194956,0.0014039056412496844,0.00020715708511990732
364,364.0,0.9894879110472555,1.0059632587711664,0.0017651210035479255,0.000157734122186329,0.000762105632222107,0.00048405540530040256,1.002006673055028,0.994056814384684,0.9999132114804993,0.9999519789858584,0.9991101599362414,0.9999495723638503,0.9930413740750351,0.9989912444793886,0.9991169503885861,0.991631860497676,0.9997083674750117,0.9919596241091456,0.9916639005497451,0.9975350595516029,0.9978449081984687,1.001091097523092,0.9970704620188569,0.9971909662427456,0.9960948858673532,1.0039257006268527,0.9958453218016402,0.9961845379719272,0.99895156599802,1.0049234422985096,1.0055820917653664,0.994879966153405,0.9948202819254306,1.0012350447166192,0.9936609329674566,1.0011468358149085,0.000157734122186329,0.0011853631951581013,0.0006599717826198056,0.000697798195614121,0.0007045268149830733,0.00018937914717647984,0.0014330501759744275,0.00020149659072457994,0.0007068900053525611,0.0017651210035479255,0.0006662644030804376,0.001751681038281141,0.0015708454347802723,0.0007225094510406768,0.0006426421328383661,0.0001983666771526908,0.0007305950505836425,0.0013188866593853155,0.0007383020532929687,0.00023625614278924618,0.0007460995069213292,0.0007505105847291122,0.0013050561212784662,0.0002695084872743203,0.00027212848490880707,0.0007528558496121579,0.0007522780815307654,0.00017543927366245446,0.0013631459096379412,0.0001984665905457048
365,365.0,0.9893438555433803,1.005937687550052,0.0016427281112122078,0.00016310385070470536,0.0007171932022538057,0.0004429778212711208,1.0023182048495678,0.9940939381877278,0.9999396760422739,0.9999869435258313,0.9991446180330528,1.0002948930338373,0.993079090591554,0.9993469100608666,0.9991550632596311,0.9916639177740122,0.999747063077187,0.9919927450508136,0.9917006498763865,0.9975710337938043,0.9979845440650439,1.0014320207150817,0.9971064944049639,0.9972286324116953,0.996129258441487,1.0042748975199307,0.9958806835671793,0.996221225913401,0.9989801790954432,1.0052814869146591,1.005937687550052,0.994910631220298,0.9948513258451328,1.0015625565401596,0.9936996539327089,1.0014870072726485,0.00016310385070470536,0.0011041872054752629,0.0006160481099870135,0.0006509487052289658,0.0006573071856443018,0.00019598183070748427,0.0013343372052886844,0.00020838990886655064,0.0006592624376103717,0.0016427281112122078,0.0006211091122689102,0.0016299149051846537,0.0014621448564973774,0.0006742620146769445,0.0006022465120454738,0.00020577534618609607,0.0006820359034474429,0.0012289977782939184,0.0006891770454435951,0.00024593503469605345,0.0006965394660004966,0.0007008758394560217,0.001216631253981563,0.0002813428913521114,0.0002843719552313782,0.000702693146999283,0.0007022040197579506,0.00018207595129710039,0.00126935927574194,0.0002058092083303066
366,366.0,0.989198806581015,1.005908253771855,0.0016047193014138695,0.00019942266809194615,0.0007203007706264793,0.00041711293645528606,1.0022989754026912,0.9933310073576657,0.9993623048056961,0.9993999541142785,0.9985524047220087,1.000276117750012,0.9922299166351081,0.9993261106319284,0.9985669361532612,0.9907047891643229,0.9991777843434471,0.9910380344652181,0.990806276052271,0.9969720528206437,0.9975040751518294,1.0014017892846838,0.9965052912529974,0.9964167551472889,0.9955232699318103,1.0042392690017063,0.9952720847058388,0.9956111538178916,0.9981585741623471,1.005242153399366,1.005898910619757,0.9942980499600739,0.9942384228215653,1.0015414882176759,0.992875532499389,1.0014569958003032,0.00019942266809194615,0.0010887459069955896,0.0006026077195755983,0.0006381586731649161,0.0006436427029734423,0.00023864732321551396,0.001309825819785628,0.00025288523696564936,0.0006461860192156624,0.0016047193014138695,0.000610720595592762,0.0015913409293828278,0.001431800129863777,0.0006607023894654014,0.0006130438269288909,0.00025114962371677646,0.0006688313871576935,0.0012121126263410571,0.0006764465515841204,0.0003003052709263357,0.0006837830655895957,0.0006877348803617632,0.0012022858635422603,0.0003432229547840342,0.0003470521259027,0.0006901246987917698,0.0006895225251676775,0.0002233317472423947,0.001249562694576693,0.0002511078604780419
367,367.0,0.989069045323143,1.005876352863114,0.0015931578521932539,0.00021644354549761125,0.0007300524116270124,0.0004064330651666862,1.0019600293008983,0.9922594421850972,0.998711867545724,0.9987358078371216,0.9978856787339276,0.9999023334496656,0.9910532447242085,0.9989344667507686,0.9979077306757957,0.9894044473039227,0.9985442267010555,0.9897433864700069,0.989578530558917,0.9962973787293663,0.9967762549565086,1.0010228502741136,0.995829513257894,0.995284419587215,0.9948462880211938,1.003831407167637,0.9945963215803001,0.9949386026751962,0.9970304225416654,1.0048093270108303,1.0054650824388403,0.9936201800654211,0.9935600307331177,1.0011802771804033,0.9917289872715064,1.0010781865055616,0.00021644354549761125,0.0010849185600398284,0.0006122290650929652,0.0006497675342510076,0.000655110775327117,0.00025761450288040407,0.0013023147435088551,0.0002720919413614387,0.0006593179790462681,0.0015931578521932539,0.0006260682480598811,0.0015785605314639765,0.0014220356697363082,0.0006724851566207035,0.0006277880414269276,0.0002712589599478382,0.0006813523216585471,0.0012079553229121054,0.0006895262912530192,0.0003227462941989057,0.0006968086472930002,0.0007002751831284907,0.0012000005916968628,0.000367118482876784,0.0003709975849317713,0.0007034828392090898,0.0007027761613343477,0.0002423064687065193,0.0012438830420816217,0.00027118001107490807
368,368.0,0.9889708529327473,1.0058436032163214,0.0014855128616567909,0.0002004462162860917,0.0006835013376191363,0.0003790616778903408,1.0015004417994828,0.9918505997348537,0.9986557194041239,0.9986792501841285,0.9978285759842082,0.9993819489291474,0.990627620014,0.9983929010424661,0.9978529927070134,0.9889708529327472,0.9984953819031144,0.9893109350840109,0.9891514389890417,0.996238890563135,0.9964406033005111,1.0005028690780648,0.9957735190956726,0.9948520007499432,0.9947912431905652,1.003266193457578,0.9945421602555788,0.9948854172446538,0.9965973011565344,1.004206206135348,1.0048600979365994,0.9935669652855155,0.993506409863044,1.0006837336686805,0.9913060881958232,1.0005588865124675,0.0002004462162860917,0.0010109778696459257,0.0005785085485750785,0.0006142615077349326,0.0006195886289253464,0.00023832212530797625,0.0012137499961536646,0.00025160269640491585,0.0006245347221056106,0.0014855128616567909,0.000594371370796009,0.0014716641397256023,0.0013252663208479835,0.0006358725199838924,0.0005869429836563715,0.0002509506692836227,0.0006444422120979511,0.0011257341506029706,0.0006521612401515818,0.0002977470493368434,0.0006588205614734148,0.0006617556848598063,0.0011178471006496058,0.00033809590502171567,0.0003415943543180676,0.0006652905281277434,0.0006645944843280963,0.00022430771711379777,0.0011592189057525746,0.0002508570576501066
369,369.0,0.9889169643475894,1.0058116232239698,0.0014124930194883542,0.00018659443368751965,0.0006423175493922605,0.0003632341253153704,1.0014351032543618,0.9921631848044712,0.9990482634763989,0.9990841539949635,0.9982340784400343,0.9992989763019027,0.9909829683278152,0.9983011748602081,0.9982552556925491,0.9893866744081306,0.9988818831263782,0.9897213780932904,0.9895320358762424,0.996650153548056,0.9966631811728077,1.0004355082342802,0.9961909370494163,0.9951698577611321,0.9952133230822141,1.0032038792381677,0.9949696755937302,0.9953148535899827,0.9969035873929921,1.004141893593647,1.004797537728834,0.9940006093241933,0.9939392248560116,1.0006096454538425,0.99165373960243,1.000491794159625,0.00018659443368751965,0.0009635301158303625,0.0005358168574678132,0.000568586903886989,0.0005735549919464612,0.00022314669553225153,0.0011562174189718064,0.00023639073995184375,0.0005781481010768635,0.0014124930194883542,0.0005500010279191272,0.0013995034642234091,0.001261229652228851,0.0005883966169036683,0.0005516244589239597,0.00023425450670839249,0.0005959809622781902,0.001073294188065196,0.0006028888769710552,0.0002785713492273365,0.0006089625936642353,0.0006116857313854237,0.0010646434556861235,0.00031716613298284833,0.0003204384172096196,0.0006145235785616107,0.0006139155461959845,0.0002089458183402868,0.0011048408949080719,0.00023417993154415493
370,370.0,0.9889059296045438,1.0057820312785513,0.0014034049368713446,0.00019181983040351462,0.0006329644316043943,0.0003601086484066849,1.0015671322164619,0.9927813210361959,0.9995015353231902,0.9995489947337479,0.9986994807368467,0.9994516827983951,0.9916495151957161,0.9984603877970964,0.9987196877546479,0.9901115490097895,0.9993316358837294,0.990440779872292,0.9902239417096689,0.9971153185797368,0.997086584324722,1.0005952313843731,0.9966584126784116,0.995819523081152,0.9956816034134846,1.0033960285786543,0.9954368227107946,0.9957847177964094,0.99754973724296,1.0043576123609175,1.0050149040995533,0.9944613152047972,0.9944005166119557,1.0007519877396598,0.9923138203676496,1.0006517419685752,0.00019181983040351462,0.0009602988446055516,0.0005143976665932944,0.0005451846282036762,0.000550341560757438,0.0002314497845697724,0.0011512663097735796,0.00024637955682359073,0.0005549533140407794,0.0014034049368713446,0.0005276812341860262,0.00139053290037536,0.001254188498865121,0.0005639577360844766,0.0005471026908869995,0.00024058188195856157,0.0005707664183507935,0.0010699228843203657,0.0005770477555099633,0.0002860056508325947,0.0005826989739436728,0.0005851291546007093,0.0010599010126860404,0.00032563160897117514,0.0003287477909708637,0.0005874341821380728,0.0005868679233175546,0.00021448445899074719,0.001100204593984669,0.00024054916451552238
371,371.0,0.9889327525152631,1.005756445772558,0.001345479117122825,0.0002096384568657023,0.0006135841899926063,0.0003366158003314361,1.001750702806214,0.9933641406538201,0.9999229458094988,0.9999777485682678,0.999134655569955,0.9996694816824624,0.9922827957146544,0.998692158575073,0.999158676931427,0.99080181726093,0.9997582313244445,0.9911276649471179,0.9908807926011998,0.9975533370472075,0.9975100726733247,1.0008126668446609,0.9970990300014612,0.9964323595636975,0.9961241510259358,1.0036402046242365,0.9958821202685256,0.9962343304492037,0.9981605949011558,1.0046208282226865,1.0052795705764737,0.9949046720649334,0.9948438725174212,1.0009461013694667,0.9929375435880214,1.0008693359286112,0.0002096384568657023,0.0009226940718651582,0.00048554761783075646,0.0005144765486811974,0.0005196837612049024,0.000254275453566655,0.0011053611172577638,0.0002712106483718335,0.0005243011012338246,0.001345479117122825,0.0004984829059153044,0.0013331839679454473,0.0012031880762425227,0.000532145651773419,0.0005335301226228968,0.0002612554998300203,0.0005383925559470963,0.0010279451029484475,0.0005441266688900225,0.0003077492748792106,0.0005493788679134893,0.0005514992727211385,0.001017140301704849,0.0003481970300298642,0.00035086856785895523,0.0005534798229040425,0.0005529367835757594,0.00023373009957709006,0.0010564305546932966,0.0002611966778047091
372,372.0,0.9889924368913999,1.0057364850984827,0.0012875788832643483,0.00020949326762231016,0.0005892099441725979,0.00031863213278535667,1.001957442487596,0.9938356148641441,1.000205413440169,1.0002584030220059,0.9994249803539739,0.9999041664525075,0.9927991175029809,0.9989389458513706,0.9994570627373522,0.9913789505531231,1.0000548018979059,0.9917029134918838,0.9914211313527922,0.9978344005851824,0.9978399757955371,1.0010394100602729,0.9973799822526894,0.9969156218431431,0.9964034567073695,1.0038936828478926,0.996163611897179,0.9965169797808615,0.9986353393121047,1.0048937170494638,1.0055539861539495,0.9951851199467805,0.9951238694986709,1.0011591314771562,0.993439011378819,1.0010958468432494,0.00020949326762231016,0.0008794664324268641,0.00046470568655729045,0.0004917474120595684,0.0004969280321686179,0.0002546231889513296,0.0010552970617658016,0.0002715926099732088,0.0005007568489887786,0.0012875788832643483,0.0004757428103375032,0.0012758180108256734,0.0011497687036457892,0.0005088168686041232,0.000503727921434508,0.0002599883300040275,0.0005146713051605378,0.0009805625896943536,0.000520293589994667,0.000303982726999884,0.0005252883160831685,0.0005273444727871055,0.0009718613695084014,0.00034237189965511885,0.00034457609426732255,0.0005293604881553113,0.0005288993229785453,0.00023329687330246653,0.0010078578566011002,0.0002598793513602079
373,373.0,0.9890799865446076,1.0057237676488175,0.001438404477592649,0.00019840281219133827,0.0006327258427590301,0.0003708926183621286,1.00204008672367,0.9940449350451982,1.0001867277950596,1.0002315615697785,0.9994033260598474,1.0000023722268396,0.9930266675565014,0.9990412173450153,0.9994405539405163,0.991641813176055,1.0000435610776481,0.9919624856341844,0.991662411074248,0.9978030872915227,0.9979381402322672,1.0011466124948627,0.9973434011841797,0.9971274839017423,0.9963626302179187,1.004025254834184,0.996116530028821,0.9964674053558988,0.9988382706378779,1.005041685233311,1.0057036054943647,0.9951324400363604,0.9950713872653354,1.0012485413348908,0.9936589725666394,1.0012029050334519,0.00019840281219133827,0.0009752487488245519,0.000500529303201884,0.000527702919888604,0.0005333994443472606,0.00024117808691786403,0.001173989153996207,0.00025756090600839173,0.0005350189782486587,0.001438404477592649,0.0005064912919652861,0.0014252385904496446,0.001281021552773909,0.0005461446014038831,0.000528545929104993,0.00024623109015141327,0.0005518925809922384,0.0010889009734004233,0.0005578814987780796,0.00028774014887733963,0.0005625253484479696,0.0005640861072206596,0.0010827856919181252,0.00032405707452132676,0.00032611621796052224,0.0005673043472645088,0.0005669983917028764,0.00022112214301322626,0.0011191316612162792,0.00024612521039078474
374,374.0,0.9891904052865379,1.0057199118160551,0.001591979548763438,0.00021312399334624978,0.0006828088735051175,0.00041786360202227413,1.0020327858514646,0.9935459435919359,0.9997098982337734,0.999741615987312,0.9989106876531545,0.9999924681491867,0.9924794717973293,0.9990284259283598,0.9989469866406432,0.9910396706209449,0.9995630705134241,0.9913638002171729,0.9910920014354253,0.9972993753167511,0.9975897721719754,1.0011377667176442,0.9968387598386015,0.996597444222946,0.995854143532293,1.0040328949119866,0.9956041959029261,0.9959543463513132,0.9983050311083363,1.0050572269178786,1.0057199118160551,0.9946145436404044,0.9945536593604362,1.001239970899671,0.9931265661905035,1.0011943727218406,0.00021312399334624978,0.0010839217938305233,0.0005194667863893743,0.0005465685651809858,0.0005524229633201842,0.000260403267115598,0.0013028969784159104,0.00027905666626050685,0.0005522386448506876,0.001591979548763438,0.0005211637233378316,0.0015775885310990692,0.0014193943005762445,0.0005656614606025923,0.0005719452187257107,0.0002658192221940908,0.00057101317978229,0.0012109097841432168,0.0005768597782916003,0.0003111309913235849,0.000580927902029568,0.0005818217082108381,0.0012055912036613846,0.0003510205143299551,0.00035322824572165296,0.0005858507543023919,0.0005856971896651523,0.0002390132084030719,0.001241911401241153,0.0002656386800386767
375,375.0,0.9893186969288439,1.0057258737752028,0.0015193901387059539,0.00022447918047282319,0.0006573611213551759,0.00039344185092386264,1.0018904629246677,0.9926720183974798,0.9989743699097313,0.9989796127045746,0.9981467584945702,0.9998298124434412,0.9915080948262842,0.9988577696613725,0.9981804289761432,0.9899505549297584,0.9988162128661608,0.9902808302801557,0.9900711358887064,0.9965190018422586,0.9969590027700871,1.00096324594897,0.9960533678832374,0.995666404099037,0.9950626897197774,1.0038516041658303,0.9948091592419366,0.9951599071653568,0.9973798158898091,1.00486762250708,1.0055307616944429,0.9938138102707098,0.9937522921778543,1.001082838139382,0.9921841790505258,1.0010203158885784,0.00022447918047282319,0.0010405468349549561,0.000485992014067871,0.0005113404796194717,0.0005167451545739233,0.0002762158626553342,0.0012477602963103832,0.00029689366018047377,0.0005161963790721363,0.0015193901387059539,0.0004866813685061548,0.0015057314589896817,0.0013569322981599008,0.0005292038833772416,0.0005499585802811048,0.0002807119867196892,0.000534281493482867,0.0011625256272069428,0.0005398141419068235,0.0003284354439279233,0.0005437392364272895,0.0005445747269274701,0.001157807363647348,0.00037091400585406665,0.00037313391016947385,0.000548537351963762,0.000548377610700558,0.0002532297017393858,0.00119023613981937,0.0002804473102349017
376,376.0,0.9894598652831784,1.0057399608313307,0.001423923118949897,0.00020863851220518747,0.0006222681786794499,0.00036690241599718473,1.0017358036066042,0.9922330938289052,0.9987164493652746,0.9987154133655232,0.997887904125786,0.9996559037994436,0.9910404984945891,0.9986769287075218,0.9979317903067704,0.9894598652831784,0.9985928537741431,0.9897924775425463,0.9895892902591282,0.9962493342631825,0.9966509836796814,1.0007757748677526,0.9957815446812999,0.995201333563409,0.9947863651547785,1.0036438292753826,0.9945306434643411,0.9948824633940544,0.9969175945057194,1.0046423422563995,1.005306326400732,0.9935300975063566,0.993469109592451,1.0009129986722558,0.9917145913461259,1.0008337258938098,0.00020863851220518747,0.0009750270587002478,0.0004718233125541576,0.000496683685714839,0.0005016235679806365,0.00025740053199978133,0.0011688950016367284,0.0002770151217123534,0.0005009206637844069,0.001423923118949897,0.00047202336833174734,0.0014106221776098802,0.0012715595561489479,0.0005132154237183155,0.0005131687174819131,0.00026088444302108457,0.0005185931255243351,0.0010883723983720998,0.0005240672091043632,0.0003050824270025106,0.0005280004222415713,0.0005292398445954218,0.0010832467389315635,0.0003447068972377916,0.0003467009557430165,0.0005322357462623958,0.0005320586322695311,0.00023571014910116214,0.0011159810319120848,0.00026062552053551585
377,377.0,0.9896084490655814,1.0057598180720237,0.001411977049604978,0.00019234085939794998,0.0006180618795693017,0.0003674803493069287,1.001794219171509,0.9924962652299878,0.99893993415016,0.9989406863890216,0.9981168246880014,0.9997081136773615,0.9913420300343724,0.998726125284167,0.9981607270476828,0.9898025343910507,0.9988157288370823,0.9901337709226804,0.9899069309618356,0.9964821326696051,0.996850521639748,1.0008435955787063,0.996014053356343,0.9954928513074809,0.99501888932368,1.0037082711281349,0.9947639446053295,0.9951150692488989,0.9972074335309166,1.0047103515822018,1.0053770192260683,0.9937669162321104,0.9937049257631844,1.0009676758473292,0.9920027224676681,1.000901389094045,0.00019234085939794998,0.0009688234997630336,0.0004831253533681762,0.0005083106275212973,0.0005135248175640856,0.0002378688670467742,0.0011601262140088077,0.0002562053437518554,0.0005131045435989985,0.001411977049604978,0.00048333986015488417,0.0013981633447456487,0.0012617668258675784,0.0005244647417178298,0.0005070207600987852,0.00024128965846057738,0.000530207312479693,0.0010798126981644179,0.0005356776757943328,0.00028323920108488617,0.0005396371200782458,0.0005417005897322891,0.0010737223418066655,0.00032062308404769043,0.0003225735403158338,0.0005426734965182927,0.0005425450434607474,0.00021725156914304875,0.0011096686641972541,0.00024107168358439271
378,378.0,0.9897571266096448,1.0057830905848666,0.0014199526393048375,0.00018372090427844556,0.0006184591176351343,0.00037279009013333045,1.0020218780098435,0.9929491605342738,0.9992876406951691,0.9992979605892502,0.9984756678326292,0.9999462359122397,0.9918373495800321,0.9989668288851298,0.998522775277989,0.9903549265207161,0.9991712264855501,0.990679696614429,0.9904237181271905,0.9968421139428851,0.9972069008068184,1.001088098756674,0.9963769139828816,0.9959556393620111,0.9953823213188969,1.003970637382724,0.9951316652227117,0.9954836155625544,0.9976588603894738,1.0049858281170894,1.0056554439501943,0.994141172940371,0.9940775977368955,1.0012034119228186,0.9924859487278017,1.0011462579590231,0.00018372090427844556,0.0009755324634947012,0.00048779605737139374,0.0005120494251048802,0.0005184486033002567,0.00022825496547579737,0.0011671376211376831,0.00024634623955026747,0.0005192014207786303,0.0014199526393048375,0.0004896682171263056,0.0014059830472833797,0.0012690649674250033,0.0005280037673014037,0.0005086708124561066,0.00023114141249646025,0.000533742785953816,0.0010845087222779695,0.0005389209229215468,0.0002728112743526706,0.0005430928839906323,0.0005458059456205372,0.001077090919451002,0.0003095415022114959,0.00031155556725340455,0.0005452906902842516,0.0005451477274270906,0.00020713053853739911,0.0011172125424211905,0.00023094894246547412
379,379.0,0.9898981111533467,1.0058074234574452,0.001378514889168692,0.00017510223638699725,0.0005936894400555312,0.0003634563763911986,1.0021205009741414,0.9933850869826462,0.9995934200486751,0.9996102111719295,0.9987880086928093,1.0000520059257416,0.9923133373711891,0.9990745218151371,0.9988361693436565,0.9908763986837955,0.9994740599431425,0.9911989149984929,0.9909193569729443,0.9971511662825375,0.9974954785436804,1.0011944912967439,0.9966860652182523,0.996414478139017,0.9956925113694483,1.004099921589292,0.9954452528626145,0.9958015109936516,0.9981239801913604,1.0051348166432261,1.0058074234574452,0.9944559336023979,0.9943928129944214,1.0013065494290587,0.9929552480554451,1.001253001461164,0.00017510223638699725,0.000945926611460229,0.00046287145380183563,0.0004848308275491763,0.0004918258487120487,0.00021831032557948589,0.0011314143272464932,0.0002359355907709633,0.0004934935591228069,0.001378514889168692,0.00046616316923765835,0.001364877513853208,0.001230742662170878,0.0004994969408761382,0.0004892238170969342,0.0002208035400525979,0.0005046879744444133,0.0010485208368728608,0.0005092163986831616,0.00026208488131836783,0.0005131512883555061,0.0005158272382813877,0.0010395756594494274,0.0002981310586819735,0.00030020560504870965,0.0005148353463738558,0.0005146717763336366,0.00019706435290269017,0.0010825618262132865,0.00022061564562050613
380,380.0,0.990023615934666,1.005830786627415,0.0012883864729015058,0.00016119818850035287,0.0005556385994671211,0.0003397663901846822,1.0020437671662847,0.9936611504387731,0.9998686819021642,0.999892486880201,0.9990714738766868,0.9999672499556831,0.992624847295279,0.9989869499105888,0.9991201485327741,0.9912310771447471,0.9997540127318755,0.9915534834488625,0.9912483454673815,0.9974378295159056,0.9976620717275556,1.0011137347504415,0.996975106347323,0.9967120839312652,0.9959816005137707,1.0040160497421562,0.9957321895051531,0.9960873478504739,0.9984173313845789,1.0050461914361315,1.0057206681799933,0.9947429525980215,0.994679725966802,1.0012257778688816,0.9932581759595335,1.001172033315996,0.00016119818850035287,0.0008835498320259826,0.00043611163660808367,0.0004569588362016001,0.0004634772864518374,0.00020127792931254869,0.001056793670786424,0.00021756785072211588,0.0004650567034850089,0.0012883864729015058,0.000439368236310566,0.0012754821350389512,0.001149826824708564,0.0004712918757023538,0.0004544869812603661,0.00020380240923386717,0.0004760808866839809,0.0009788950610729128,0.0004805036675943425,0.00024296147265133258,0.00048440258726308776,0.00048689228375480893,0.0009703152067760769,0.000276974666171299,0.0002789908992865711,0.00048642345915975236,0.0004862612838929296,0.00018139371577698682,0.0010107976407538943,0.0002036282839255326
381,381.0,0.9901258541915813,1.0058524494327143,0.0013078766256187186,0.00014739517552759786,0.0005726571967078573,0.0003477907209030042,1.001838156624963,0.9935626991304736,0.9998528598593797,0.9998647026527954,0.9990486088810203,0.9997326247606586,0.9925340768347154,0.9987457342489967,0.9990985435491002,0.9911563472267497,0.99973698359338,0.9914776791344527,0.9911628503207502,0.997407558403917,0.9975343177970095,1.0008681383637668,0.9969435996345611,0.9966043078266921,0.9959458298436855,1.0037464492167352,0.9956937319700467,0.9960483728558085,0.9983027752073449,1.0047542076380702,1.0054274489366084,0.9946984022978195,0.9946361016623436,1.0009995016819846,0.9931596701446359,1.0009276859880432,0.00014739517552759786,0.0008925537633251825,0.0004755335057661986,0.0005003439980322971,0.0005064937422283976,0.0001841317481153154,0.0010707021967751081,0.00019907038692736792,0.0005081004583779214,0.0013078766256187186,0.00048011095896833086,0.0012946571205464407,0.001166213929034633,0.0005180891322297969,0.00046033135405774305,0.00018672019775002447,0.0005235509856820811,0.0009919716493138957,0.0005292258806587635,0.00022244488496368052,0.0005340731429232411,0.000536393247767506,0.0009840699889710467,0.00025356515397233513,0.0002553923332932698,0.0005378583306206091,0.0005377893613690135,0.00016600224921130895,0.0010225034196950007,0.00018655097951288734
382,382.0,0.9901970391620718,1.005872006061353,0.0013794515299241866,0.00013795785140835072,0.0006067944309022489,0.0003734161332168579,1.0014498190141496,0.9931160952104399,0.9994661262179332,0.9994646699439701,0.9986475111543864,0.9993185277886546,0.992049345732932,0.9983226914599866,0.9987003411844343,0.9906355210168751,0.9993505426002515,0.9909583794309498,0.9906648470091182,0.9969994203740766,0.9970986925559435,1.0004464047057888,0.9965321815653955,0.9961266793761425,0.9955299466118368,1.0033026284759772,0.995274025254475,0.9956290831965364,0.9978166871415147,1.004290830212023,1.004964549156825,0.9942719643827259,0.9942095237158148,1.000595957127642,0.9926848575352076,1.0005065071111416,0.00013795785140835072,0.0009405202752187453,0.000521281187505583,0.0005501185849331826,0.0005555076060001466,0.0001724988267838502,0.00112978898781224,0.00018657825371303915,0.0005563731229004735,0.0013794515299241866,0.0005242963993086582,0.0013653838297953053,0.001231233463064587,0.0005711012500485139,0.00048530817655589143,0.00017578063783256246,0.0005773789876663854,0.0010484207233548625,0.0005844752039182397,0.0002088429520316575,0.0005901391097492797,0.0005920931774284451,0.001040116118279687,0.00023790798794293217,0.00023948108265624938,0.0005957085638522473,0.0005957044312442802,0.00015580420871126572,0.0010790100451377755,0.0001755703522888455
383,383.0,0.9902293840841161,1.0058890507013405,0.0013167848019872209,0.00012809123019015257,0.0005786144642522856,0.0003587854760100723,1.00161379677073,0.9927925054372858,0.9991960491709491,0.9991904183714244,0.998369488932575,0.9994906706575679,0.9916898599112208,0.9984966305064441,0.9984206640047244,0.9902293840841161,0.9990855275824477,0.9905542405899775,0.9902871819010571,0.9967199069573494,0.9969491072842024,1.0006180935491003,0.9962513041759335,0.9957837272478856,0.9952476140680793,1.0034802441985309,0.9949936306666595,0.9953493226541248,0.9974669242076486,1.0044796330370724,1.0051558887441632,0.9939933840625315,0.9939298359858157,1.0007687368779172,0.9923378262101417,1.000678028174916,0.00012809123019015257,0.0009009926687468896,0.0004974528145888389,0.0005251131506730255,0.0005295692868014613,0.00016027192861879397,0.0010810976460364106,0.00017340317454103837,0.0005294740742769398,0.0013167848019872209,0.0004974582224114037,0.0013033587778053777,0.0011775645080503024,0.000545404714367872,0.00046443810066191344,0.00016388183239836798,0.0005514795597452372,0.0010051195343193228,0.000558594503712635,0.00019463734914438907,0.0005641185800918935,0.0005657702286808232,0.000997055329430033,0.00022177970096061973,0.00022313648417726637,0.0005699703048914588,0.0005699265585861037,0.00014495433338533934,0.0010338862625974175,0.00016364826569001176
384,384.0,0.9902183539230659,1.0059031775406857,0.001218711313329724,0.00012019345396096023,0.000536000598549302,0.0003311107933796144,1.0017767387973213,0.992905800426566,0.9990959720072533,0.9990795291136231,0.9982550795435039,0.999671731831945,0.9917996247354861,0.9986879387035774,0.998292833284139,0.9903251477936649,0.9989411705200277,0.9906513082284764,0.9903944801012562,0.9966043000769093,0.997005823708539,1.00079554420475,0.9961302657284872,0.995889513179329,0.9951224217219834,1.0036747903563434,0.9948654650222807,0.9952156271649898,0.9975609706685244,1.0046899068183668,1.0053663432437268,0.9938630465541521,0.9937979804388214,1.0009423043531882,0.9924543800465867,1.000855399438389,0.00012019345396096023,0.0008327285998598671,0.0004612436054576163,0.0004867577621238589,0.0004910317401582419,0.00014956081538919697,0.0009996172334926295,0.0001614876358831761,0.0004912397610639014,0.001218711313329724,0.0004620052591328377,0.0012059532674173392,0.0010889460026882744,0.0005053719161623331,0.0004313320607360731,0.00015318516636696636,0.0005110047937732086,0.0009280598421616969,0.0005174140248777487,0.00018165156573354162,0.0005226707141215909,0.0005242094965515859,0.0009198618674483693,0.00020676084888553918,0.00020815781404500593,0.0005284125051585982,0.0005282449828965348,0.0001356501801398063,0.0009555626883810006,0.00015299103908182976
385,385.0,0.9901724205537673,1.0059139807673982,0.0011725407263860016,0.0001155984996386642,0.0005148286556852205,0.00031849539591843873,1.0020168970167591,0.9933108748977925,0.9993339368198929,0.9993275431681512,0.9985014078072103,0.9999413344471494,0.9922407773175426,0.9989692049743166,0.998538633033907,0.9908142944200883,0.9991820240399972,0.9911354439955015,0.990853145258723,0.996855774564014,0.9973256938375799,1.0010739800760262,0.9963832222781729,0.9963080045260467,0.9953762357566301,1.0039753124400417,0.9951240658371777,0.9954766038473395,0.9979689765793351,1.0050144835660186,1.0056924239746798,0.9941237450649907,0.9940585464280858,1.0012021999526484,0.9928943127706453,1.001133238988298,0.0001155984996386642,0.0008001970656440889,0.0004437194348338834,0.0004679899284618977,0.0004721530035567778,0.00014265674534934017,0.000960928610052467,0.00015353298551532365,0.0004727957463646428,0.0011725407263860016,0.00044514448415645296,0.001159859337482407,0.0010468250582966881,0.0004849231842371888,0.00041553492715705156,0.00014644256135107857,0.0004902311787098256,0.000890351124574543,0.0004960876179876579,0.00017375201380113507,0.0005014587522529473,0.0005032378208377438,0.000882289475443386,0.00019792297673254102,0.00019954365121648996,0.0005073538200772062,0.0005070666371824827,0.0001299424802890634,0.0009184796651171747,0.00014630015785045626
386,386.0,0.9901033075784393,1.0059210545694879,0.0011332020521152301,0.00010717401508594038,0.0004961958168611468,0.00030961964220666775,1.0021929315679035,0.9936750173678363,0.9995370479557839,0.9995316773796339,0.9987056898508103,1.0001310425207866,0.9926357032512491,0.9991669473252875,0.9987382019103045,0.9912433282071976,0.9993719854104627,0.9915578012158649,0.9912609060904953,0.9970626715298818,0.9975854730291388,1.0012658110522819,0.9965930614375605,0.9966875384734385,0.9955872711638163,1.0041841980354578,0.9953380706254367,0.9956902900651935,0.998342963113866,1.0052413936904487,1.0059210545694879,0.9943409997885275,0.9942756075509914,1.0013864376917898,0.9932850671186089,1.0013251033726602,0.00010717401508594038,0.0007720789962670112,0.00043157358277521706,0.00045492782745040674,0.0004588976553013155,0.00013194531246060894,0.0009279200071679627,0.0001418598206650959,0.0004597602090972073,0.0011332020521152301,0.0004332659041634806,0.0011210444503348248,0.001011115666971488,0.00047037660488441366,0.00039791452125416524,0.00013547194457864373,0.000475438740951256,0.0008589905371497743,0.0004808358615929869,0.00016110637587290536,0.00048600708779805837,0.00048798784306369167,0.0008516614236409501,0.00018388065865151867,0.0001855182819176537,0.0004916891676586547,0.0004914043532745846,0.00012033989170217195,0.000887126811673565,0.00013535890031362603
387,387.0,0.9900227385993008,1.0059242914824158,0.0010561617530567063,0.00010079765980917993,0.00046416531782290433,0.0002875423837710751,1.0021958302781906,0.9936481227116781,0.9995939295077845,0.99959078643909,0.9987636184496744,1.0001239629640575,0.9926082551805218,0.9991548717332697,0.9987980979464042,0.99122314974907,0.9994335866800372,0.9915387851989786,0.9912369825234926,0.9971232723762722,0.9975925887248692,1.0012596585935236,0.9966542544035547,0.9966420457194539,0.9956491356815887,1.004161631505243,0.9954017148097003,0.9957534337172848,0.9982886485863699,1.0052080073128733,1.0058867812344552,0.9944077164899938,0.9943417505843141,1.0013883056717097,0.993252428568294,1.0013193289273687,0.00010079765980917993,0.0007176969654794181,0.0004064998141051936,0.00042817833122500964,0.00043199347521087085,0.00012440855028528463,0.0008635819965487943,0.0001336919239109168,0.00043290628414494574,0.0010561617530567063,0.00040839068889715336,0.001044971685757961,0.0009415040489628799,0.0004424034658138702,0.0003678517484251357,0.00012796580722107553,0.0004471723117150203,0.0007988762189858023,0.0004520048144769904,0.00015211969197836684,0.0004565897669885981,0.0004584056551207516,0.000791878744232477,0.00017374601924744791,0.00017523005264715501,0.000461721933206979,0.0004614670861391051,0.00011352049821274964,0.0008254113221948114,0.00012781122068647902
388,388.0,0.9899424372185708,1.0059247774314528,0.0009763499572946731,0.0001128313783551312,0.00043895510097819124,0.0002575481555232607,1.0019328562681475,0.9931148146917811,0.9993643229930909,0.9993556222044536,0.9985302393559965,0.9998294233912884,0.9920398650332507,0.998848526916255,0.9985722689166623,0.9906179463457965,0.9992237400618685,0.9909365516894313,0.9906540877418385,0.9968896672426731,0.9972288213596429,1.0009592356349568,0.9964233358418616,0.9960831296638746,0.9954190813662415,1.0038256185826444,0.9951754269161179,0.9955287739059537,0.9977362889009469,1.0048435647879317,1.0055204079723865,0.9941871703909537,0.9941203861627654,1.0011079459068566,0.9926886916946124,1.0010190761180167,0.0001128313783551312,0.0006650721893737789,0.0003791857700909387,0.00039959458473325847,0.00040310872033391193,0.00013828051056204968,0.0007995861790288739,0.0001479483808077135,0.00040375879660206756,0.0009763499572946731,0.00038088006479925277,0.0009661120219341627,0.0008709742458868435,0.0004129689804027594,0.00034960825536393475,0.0001427913957112836,0.0004174908825424142,0.0007408299073553647,0.0004221580740228687,0.00016821268535126548,0.0004265632684265775,0.00042818050753596764,0.0007352946835225366,0.00019128207545479435,0.00019259019541026671,0.0004316749213711526,0.00043144921415765156,0.00012692320926605027,0.0007644355174752128,0.00014251645617297827
389,389.0,0.9898741270384683,1.0059238966893214,0.0009300042879762852,0.0001199285617734918,0.0004256208777987105,0.00024060825872665776,1.0015101207156984,0.9924801683794608,0.9989902788506791,0.9989680575129961,0.9981410172733951,0.9993644225439247,0.9913517651441821,0.9983694999925774,0.9981810056495257,0.9898741270384683,0.9988444122711666,0.990195732608556,0.9899428876992751,0.9964904211512774,0.99670963308701,1.0004763722337453,0.9960188080223391,0.9954000295418243,0.9950121152464328,1.0032965797030797,0.994767478751107,0.9951217510192392,0.9970567024330451,1.0042746476668387,1.0049481317827604,0.9937778023408553,0.9937121627042438,1.0006614191656524,0.9920125111453904,1.000536952363314,0.0001199285617734918,0.0006355429979869613,0.00036575361552018584,0.0003858184266648393,0.0003891883101936887,0.0001458543447182105,0.0007632424103617974,0.00015556383610984537,0.0003895994808274931,0.0009300042879762852,0.00036692345602359504,0.0009204379219784023,0.000830358674344107,0.0003989942441022032,0.00034054765013868965,0.00015083907240787746,0.0004034701531002847,0.0007087956022440567,0.00040830023715874913,0.00017642935093261443,0.0004125713220065292,0.0004139651074978399,0.000705549497020678,0.00019977767679062096,0.00020092132367583978,0.0004178372028934614,0.00041769639261786043,0.00013445762328788446,0.0007297497723954421,0.0001505077812117812
390,390.0,0.9898266287622092,1.0059230335287452,0.0008692976572445504,0.00011086683578380723,0.0004001169504217847,0.00022515802517418223,1.001451233350452,0.9924717851439487,0.999020496072458,0.9989989526605351,0.9981695963744981,0.9992928586112108,0.9913476508248158,0.9982942660613663,0.9982105214068709,0.9898761002227519,0.9988737046776958,0.9901973397761581,0.9899417651209239,0.9965179475615588,0.9966920699302874,1.0004025198686324,0.9960436470307299,0.9953907051142851,0.9950350314711197,1.0032066722278363,0.9947903219534028,0.9951455487874804,0.9970506769368084,1.0041767486043183,1.0048495592498081,0.9937974992780246,0.9937331562585601,1.0005978304822674,0.9920069009949415,1.0004627769061365,0.00011086683578380723,0.0005935415460656714,0.0003479074152292764,0.0003672510913649761,0.00037073100513853544,0.00013481671137471248,0.0007130284591055289,0.0001439047798780131,0.0003717211244556623,0.0008692976572445504,0.00035042759592904856,0.000860387188872474,0.0007757172789897042,0.0003800284825205434,0.00031577370428292206,0.00013917148020684645,0.00038451727732425077,0.0006623761913215995,0.00038935374096335393,0.00016282255912328198,0.0003933214975265983,0.00039477097803635705,0.0006605034022119297,0.0001845130282252515,0.00018558751762840644,0.000398272901644389,0.0003983037209944507,0.00012433779260629115,0.0006813845700605589,0.00013887097854454607
391,391.0,0.9897971514969949,1.005923572222447,0.000805009264909962,0.00011005976961402244,0.00037356507289459684,0.0002051411245259039,1.0016938979170318,0.9929302444555299,0.9992657947389271,0.9992482500625298,0.9984217717086663,0.999562447655959,0.991842368891677,0.9985721088847404,0.9984639043915748,0.9904141527958544,0.9991182630474369,0.9907323491653091,0.9904557719286881,0.996773286741533,0.9970311424147568,1.0006824876266338,0.9963027236398195,0.9958723026446282,0.9952966791447311,1.0035220991475868,0.9950558261111992,0.9954143988722326,0.9975328958169186,1.0045206950833037,1.0051974317875327,0.9940658378853476,0.9940012314509982,1.0008607049689497,0.9924890519768577,1.0007424219182406,0.00011005976961402244,0.000550110189900748,0.0003214098603820049,0.0003396194154756051,0.00034287138174360945,0.00013408703706952672,0.0006604304649823154,0.00014346565955909656,0.00034421333523880666,0.000805009264909962,0.0003251906790828749,0.0007965817044449076,0.0007182943650975205,0.00035151719507837666,0.00029376403964466544,0.00013828195237065724,0.0003558296318327456,0.0006130480933329706,0.0003604116230620597,0.00016180775116390173,0.00036423816925976426,0.0003658063041175781,0.0006104963164915226,0.00018389979531473262,0.00018503517770112246,0.00036886796445485993,0.0003689587222392945,0.0001237902148094938,0.0006318815065871632,0.00013797460187599118
392,392.0,0.9897800014510242,1.0059268970431499,0.0007747630554593623,0.00011336320530282428,0.00035802334268882167,0.00019495165887664667,1.0019113630711627,0.9933666305466715,0.9995053411184884,0.9994904645096879,0.9986696157746395,0.999821849408509,0.9923162227121229,0.9988478710695343,0.9987185197239307,0.9909224038737644,0.9993601707514218,0.9912368896947079,0.9909471773328883,0.9970217839212535,0.9973505575353573,1.0009320002121924,0.9965509999772437,0.9963218545854764,0.9955472411681244,1.0037908631040142,0.9953079341163057,0.9956653653069772,0.9979773705261246,1.0048106663832874,1.0054896022405002,0.9943219645351987,0.9942568023109579,1.00109655532821,0.9929535965988607,1.0009916480797014,0.00011336320530282428,0.000531366669828785,0.00029860883323403256,0.00031535733259355957,0.00031816739088815426,0.00013819488274928872,0.0006367797998916256,0.0001482048473408924,0.0003189662583623864,0.0007747630554593623,0.0003010191354484464,0.000766010979036914,0.0006917960950320659,0.00032628688023112395,0.00028477116940100545,0.00014262802458750478,0.0003302940275268137,0.0005903489362013118,0.00033445432954132764,0.00016694894807691712,0.0003382191047708848,0.00033965041839111135,0.0005860881664472865,0.000190465012265175,0.00019175962265772636,0.0003426137156151985,0.00034265320130279713,0.00012777171819721022,0.0006108418796528173,0.00014230664063010566
393,393.0,0.9897694848324949,1.005934392263576,0.0007321823781681013,0.0001097050744021907,0.00033718947754707074,0.00018366660769996592,1.0021190496672474,0.9936961123424815,0.9997291030873419,0.999726035610172,0.9989049382726444,1.0000660100907792,0.9926668543499374,0.9991006320597746,0.9989547064252323,0.9913032617164033,0.9995852570745285,0.9916137178919753,0.9913100122338968,0.9972620754078134,0.9976246881990972,1.0011779437651516,0.9967965635455974,0.9966485700605543,0.9957978094270933,1.0040587059392598,0.9955627936164814,0.9959212679655868,0.9982864645310172,1.0050931287927458,1.005773333561595,0.9945842290027783,0.9945188631609684,1.0013281093714939,0.9933036731178517,1.001237538162228,0.0001097050744021907,0.0005030720000562354,0.0002774837763032133,0.00029283774576778667,0.0002953024565245524,0.0001333811330938342,0.0006023141444744655,0.0001431011442609762,0.0002957441341477102,0.0007321823781681013,0.0002789305470341918,0.000723424845026414,0.0006539614110555608,0.00030292601050705006,0.000270103887940001,0.00013766197921347408,0.0003067121423809439,0.0005576843131559902,0.0003105411980143886,0.0001609547284595968,0.0003142230725939629,0.00031549883582667653,0.0005526575056098733,0.00018383501308845342,0.00018514735392935263,0.00031848201549417325,0.0003184777449580492,0.0001235779982664145,0.0005783920119840612,0.0001373677246744298
394,394.0,0.9897599078496063,1.005947442156449,0.0006903628510620621,0.00010454866337939568,0.0003161462387398261,0.00017368139499915344,1.0022369783869407,0.9937445928260594,0.9996537473567089,0.9996487766734068,0.9988268296896561,1.0001938130539259,0.9927122369885502,0.9992282739230648,0.9988734485521521,0.9913434001757943,0.9994997527658103,0.9916564376991881,0.9913542145797624,0.9971836644163597,0.997660895643337,1.0013121165033751,0.996715601870111,0.9966998203228286,0.9957165733258457,1.0042122176960504,0.9954824116787345,0.9958392313758789,0.9983402887243578,1.0052643652945847,1.0059474421564492,0.9945063633992061,0.9944403813316691,1.0014580506265063,0.9933515312010591,1.001372346930697,0.00010454866337939568,0.0004768760310900334,0.00025558409575184373,0.00026969358072916386,0.00027184638429864896,0.00012728990593980431,0.0005696015276078564,0.00013662273329296366,0.0002720115702687245,0.0006903628510620621,0.000256303275945877,0.0006821671517835955,0.0006175861378542745,0.00027880850561920776,0.0002544940888392409,0.00013143036202995314,0.00028217346466956117,0.000528541204237212,0.00028562624407987597,0.00015424424438187766,0.0002888947579832362,0.0002899922718279613,0.0005235313996808092,0.00017649708717596338,0.000177794987720649,0.00029265342002387617,0.0002926604384675219,0.00011781749334010973,0.0005475765596403587,0.00013115672347311722
395,395.0,0.9897455767105562,1.0059666957977056,0.0007226004080770589,0.00012028408488394245,0.0003296947563270009,0.00018079751983745686,1.002031247922753,0.9932526578108771,0.9992203016716433,0.9992016004555541,0.9983778453122395,0.9999639985527081,0.9921712920446444,0.9989880152788077,0.9984260244145065,0.9907453255458616,0.9990657349962024,0.9910635010057263,0.9907930952188851,0.9967286333172297,0.9972615319741013,1.001087004737857,0.9962554376487668,0.9961797578511877,0.9952533281194235,1.0039741132113786,0.9950177352956775,0.9953733620541806,0.9978133500172901,1.0050174285666946,1.0057015491806198,0.9940434477110698,0.9939761441189554,1.0012448695467273,0.9928191954353077,1.0011477026371978,0.00012028408488394245,0.000505350500828427,0.0002500493989184304,0.00026408040644974987,0.00026608129294740097,0.00014692334917318088,0.0006008019175602908,0.00015763206195933615,0.0002659654759787021,0.0007226004080770589,0.0002500441001696396,0.0007143605712978081,0.0006492053712463639,0.0002730905574658789,0.00027219302071260324,0.0001527606866358491,0.00027636702339542066,0.0005627995372406495,0.0002796158044233742,0.00018126176114139332,0.0002823782640460263,0.00028321751551901587,0.0005574308840354257,0.00020847058828534626,0.00021022110154059943,0.00028549418660437254,0.00028546841292507655,0.0001354713183998908,0.0005788031792127486,0.0001524199087360294
396,396.0,0.989720797623543,1.005989861476136,0.0007343781252284725,0.00013428969901370586,0.00033696733066122326,0.00018187615382492034,1.0016025900500436,0.992562705398184,0.9987060715153104,0.998667706741862,0.9978409764092429,0.9994946235498621,0.9914228208631142,0.9985079558534283,0.9978880874288731,0.9899201094310045,0.9985440305998005,0.9902433044753425,0.9900137574522472,0.9961828972090707,0.9966776306126427,1.0006075742401754,0.9957057619794234,0.9954564428440011,0.994698963255301,1.0034534046584294,0.9944602916587305,0.9948167688602344,0.9970906006940295,1.0044640130558795,1.005145119478518,0.9934812456449619,0.9934141350983606,1.0007917246913491,0.9920838391519525,1.0006679520262125,0.00013428969901370586,0.0005173675542388799,0.00024334869110671312,0.0002572538364761392,0.0002592133670630582,0.0001643474389989297,0.0006134803577714976,0.0001761793474251624,0.0002590513459848588,0.0007343781252284725,0.0002432658295901998,0.000726278353703788,0.0006615516045311025,0.00026638964871753364,0.00028380790437885643,0.00017187954759022867,0.0002697733862010971,0.0005784964683923924,0.00027293180013031467,0.0002053744519197023,0.00027537845399848383,0.0002759949851726457,0.0005727803860553657,0.00023678981977957053,0.00023894872415371974,0.0002781850538110613,0.00027806385780541844,0.000151133483981592,0.0005915937108508053,0.00017149268576540193
397,397.0,0.9896798767967653,1.0060139122837457,0.0006884820529183167,0.0001281806652645363,0.00031587500080977084,0.00017032122623823154,1.0012557926363685,0.9923429933998337,0.9985342848352409,0.998492860320782,0.9976616700168205,0.9991259380733533,0.991193388123055,0.9981305976007284,0.997704446658755,0.9896798767967653,0.9983586883102612,0.9900034342361397,0.9897791957039054,0.9959980363114949,0.9964186973158391,1.0002403770986996,0.9955151953366664,0.9952285090379578,0.9945044802721539,1.0030628597871174,0.9942619205584663,0.9946148816992464,0.9968650440821314,1.0040581745677701,1.004738468044959,0.9932812515598022,0.9932143861784699,1.0004371737473978,0.9918580799232399,1.0003003484532043,0.0001281806652645363,0.00048586221135231037,0.00022491605534532207,0.00023767270991279388,0.00023957139884470292,0.00015711246667982716,0.0005756144787342553,0.00016840385394353318,0.00023945893757835288,0.0006884820529183167,0.0002248192815820333,0.0006809050517155066,0.0006205949260516014,0.0002462164043279698,0.0002669984044596075,0.00016455222900541667,0.0002494528304934739,0.0005431894543895372,0.000252430823234358,0.00019737604588918948,0.00025478631748543633,0.00025545673338124494,0.0005379266673362821,0.00022787317783793718,0.00023006824986311985,0.00025746091343667275,0.00025732539944417417,0.00014444489707286253,0.0005549040899706109,0.00016419329674214147
398,398.0,0.989619266124896,1.0060358213125387,0.000675145040919172,0.00012467085316127872,0.00030719845856548686,0.00016832091188393846,1.0014160338622262,0.9927098450081235,0.9987876747547269,0.998751981346629,0.997921073000769,0.9993074434980306,0.9915896821668346,0.9983169372914956,0.9979598408696694,0.9901134270879748,0.9985994170756786,0.990433305923643,0.9901890969595288,0.9962616154204931,0.99669975713576,1.0004305498292858,0.9957780720535605,0.9956099084156748,0.9947686761804784,1.0032682594154907,0.9945276125125537,0.9948805457363219,0.997242893685622,1.0042797981183094,1.004962611144325,0.9935499130599518,0.9934824853834694,1.0006135853952023,0.992249145215847,1.0004902552705985,0.00012467085316127872,0.00047742804795617463,0.00021518573957035153,0.00022700257416731012,0.00022912616846368792,0.0001537392157899027,0.0005653159609948243,0.00016512150508657907,0.00022947862560924494,0.000675145040919172,0.0002151739570014691,0.0006675782121000935,0.0006096428283967394,0.00023526752725792552,0.000261497220696519,0.0001603096172770892,0.00023831278428572053,0.0005321235541849885,0.00024122498062084286,0.00019232001068135112,0.00024365743985956141,0.00024441568334206116,0.0005270822910993569,0.00022236992928464756,0.0002246925845970828,0.0002464069572290081,0.0002462677622370985,0.00014097839580096244,0.0005444655483522369,0.00015995274094132556
399,399.0,0.9895440002485077,1.00605256165452,0.0006773445667451776,0.00012667789767148617,0.0003077460539481846,0.0001688613216033708,1.001726050701883,0.9932514615164946,0.9991691796407635,0.9991481150389163,0.9983217463564645,0.9996619777097955,0.9921763419417793,0.9986850269977917,0.9983699983710524,0.9907553387211384,0.999008907076043,0.9910711269611886,0.9907943819422174,0.9966670871446897,0.9971480616596663,1.0007895505039837,0.9961843907209113,0.9961873590884419,0.995175046557388,1.0036535769509753,0.9949354526133282,0.9952905526922575,0.9978228198496074,1.0046895584805529,1.0053753116994817,0.9939602376007295,0.9938915671731581,1.0009492005757112,0.9928246285983705,1.0008492185048865,0.00012667789767148617,0.000480905554848951,0.000211783416853444,0.0002233919893257666,0.0002257553169314187,0.00015824761256493666,0.0005684756435316711,0.00017043988007115626,0.00022666339101980672,0.0006773445667451776,0.00021199202733728463,0.0006694264523884087,0.0006129243965858695,0.00023169186882180236,0.00026485952409436415,0.00016375372014076057,0.00023480125241012015,0.0005324831474570368,0.0002379497196323015,0.00019613251760301656,0.00024062705951232596,0.00024138737701919315,0.0005258535593439805,0.0002265957475463012,0.00022906571580513395,0.00024393100137779376,0.0002437560553061583,0.00014425671685803164,0.0005478098846553075,0.00016339860498653774
400,400.0,0.9894612594946474,1.0060611064016938,0.0006480436315073569,0.00012617643462444923,0.0002963494596691978,0.0001601826210828117,1.0019708702691046,0.9937155861382947,0.9994515079734921,0.9994386402262391,0.9986180055227863,0.9999485607985584,0.9926779771657196,0.998984907719422,0.9986713227487723,0.991297103265217,0.9993017642822138,0.9916106194103524,0.9913110403909798,0.9969700109321554,0.9975124343553802,1.0010841616050106,0.99649130099647,0.9966796004986137,0.995486031476818,1.003978382114557,0.9952521394273871,0.9956107580731258,0.9983176060736252,1.005043171703537,1.0057315253002193,0.9942825611166375,0.9942140222769508,1.0012181828763362,0.9933120478245467,1.0011431147699439,0.00012617643462444923,0.00046173381091802867,0.0002007397322777866,0.00021198918480360378,0.0002142324889158897,0.00015868722775471534,0.0005446666708973413,0.00017080216583352208,0.00021523349226950427,0.0006480436315073569,0.0002009937749500875,0.000640346975096563,0.000587001088471907,0.00021992633535701978,0.0002563871707816344,0.0001638859349394371,0.00022305830763698017,0.0005088478188055129,0.00022627598206227773,0.0001964318019942097,0.00022903588804946002,0.00022978201880709668,0.0005010617368106633,0.00022686618929895503,0.00022945456446426757,0.00023262361165146903,0.00023243689059182653,0.00014464507708650625,0.0005255397916774164,0.00016357799174044826
401,401.0,0.9893782241903619,1.006058428646065,0.0006139198200531278,0.00011966776486926266,0.0002836487230753405,0.00015023139312037012,1.0022078181529182,0.9939224649560369,0.9996071421046536,0.9996046446063139,0.998789482153309,1.0002165650068746,0.9929072948432401,0.9992596946381899,0.9988567965576977,0.9915546723457861,0.999491208365784,0.9918677549476127,0.9915528441283438,0.9971447682245973,0.997738519407299,1.001358520598582,0.9966708377817066,0.9969070600601442,0.995669064475055,1.004278790455495,0.9954388262402655,0.9957983384379797,0.9985507869023491,1.0053675790525816,1.006058428646065,0.9944753763311196,0.9944053782707658,1.0014753752827772,0.9935307987571862,1.0014171000743575,0.00011966776486926266,0.00043669592601957734,0.00019681219580364493,0.00020794256649274128,0.00021011008519413723,0.00015050830376943977,0.0005155153725972523,0.00016189589371641067,0.0002109389011724735,0.0006139198200531278,0.00019726383594329772,0.0006065161201603413,0.0005555046795839445,0.00021568416887974767,0.00024438558658700695,0.0001553041465681596,0.00021891867961286684,0.0004814316160455775,0.00022203169876897097,0.00018616008184577998,0.0002245892063982198,0.0002253797270061047,0.0004748637135917561,0.00021497984296338314,0.00021745759760021357,0.00022760235877326035,0.00022754662655844138,0.00013725060575394438,0.000497550365328664,0.00015503420460247132
402,402.0,0.9893020746626985,1.0060425875704813,0.0006624894832696384,0.00012871859021369882,0.00031291386046917443,0.00015866943980495288,1.0022006502537217,0.9935543683893353,0.9993128526975316,0.9993045036651121,0.9984883711553236,1.000206367841498,0.9925058298636862,0.9992483366601521,0.9985622044288212,0.9911075675758803,0.9992127427323785,0.9914252149319884,0.9911323210292277,0.9968340789229613,0.9975002225109644,1.0013410058173948,0.996357841934383,0.9965228631339917,0.995354043580104,1.0042593594694624,0.9951213620234675,0.9954808484909546,0.9981741025261286,1.0053441281435203,1.0060361656917889,0.994156669074295,0.9940858934574318,1.0014670736802609,0.9931385613018783,1.001399506151347,0.00012871859021369882,0.00046817195937463727,0.000229481848107216,0.000243197193886235,0.0002457129558203758,0.0001608168744827067,0.0005537468004716274,0.00017256332076776482,0.00024648773876836293,0.0006624894832696384,0.0002311317020244899,0.0006541742275292516,0.0005971705212874457,0.0002524177407663545,0.0002722213538912483,0.00016568122276270603,0.000256425150357479,0.0005167007884820049,0.0002600892751243554,0.00019759797063455324,0.0002628368704641806,0.0002636392867220714,0.0005116947219887454,0.00022692928394688798,0.00022934661400434605,0.00026571736282072155,0.0002658255367915758,0.00014663505684377998,0.0005343641497081075,0.00016543021276266946
403,403.0,0.989239991238704,1.0060159867211647,0.0007114863585626278,0.00015695041650695771,0.0003479282107259069,0.00016295957072993253,1.0016741329500731,0.992583531393111,0.9986345596426408,0.9986046947182001,0.99778331121232,0.9996279967975082,0.9914416275548259,0.9986557666604275,0.9978519370028132,0.9899359309189909,0.9985230543086688,0.9902596704979525,0.9900220970402777,0.9961176087736335,0.9967192564976766,1.000744004951497,0.9956367059512828,0.9954930073155513,0.9946278442041866,1.0036051862264181,0.9943901122083219,0.9947487299374399,0.9971479588544818,1.0046398040790538,1.0053268963011768,0.9934208765077053,0.9933505009579011,1.0009104214192934,0.9920995267256798,1.0008027827307597,0.00015695041650695771,0.0005026684141531974,0.00025682852427277034,0.0002726848277769589,0.000275763624800592,0.0001931175068717075,0.0005939065655838323,0.00020618640217356671,0.0002768724879393611,0.0007114863585626278,0.00026040475581144603,0.0007025610305761957,0.0006405602327989055,0.00028371383749026843,0.00030797265365672786,0.00019831156267290394,0.00028855646087887665,0.0005545853763187741,0.0002929439990363819,0.0002346730651462718,0.0002961843967924275,0.0002971252992254441,0.0005502276681014086,0.00026709511612838595,0.0002696738566837999,0.00029942557068691,0.0002995530910842466,0.00017655062035712825,0.0005731287354069555,0.00019813386428217932
404,404.0,0.9891991542454253,1.0059821157351796,0.0006764911318716422,0.00016355355040900907,0.0003374044178167609,0.00015062252490339456,1.001155728943514,0.991956266136955,0.9982753089547483,0.9982314960134264,0.9974080987179174,0.9990630245860105,0.9907644092789606,0.9980766832497611,0.9974735227317204,0.9891991542454253,0.9981483573206908,0.9895261808607954,0.9893203564149118,0.9957343582626588,0.9961755336848608,1.000153058706584,0.9952454500967552,0.994832387967966,0.9942318565088873,1.0029479926955451,0.9939865556180548,0.9943425326919754,0.9964893503394585,1.0039300184266893,1.0046105538395027,0.9930111660796127,0.9929413176009304,1.0003617284011883,0.9914341733906222,1.0002125854061925,0.00016355355040900907,0.0004790738461449505,0.0002465406030735837,0.0002616701147078191,0.00026480907170427947,0.00019955863756674762,0.0005652478863994476,0.0002126100740226606,0.000266016969549488,0.0006764911318716422,0.00025053535273163706,0.0006680466279433009,0.0006093466833241246,0.00027266171372144907,0.00030025885005716216,0.00020436742524746629,0.00027751676606860125,0.0005282105818420124,0.00028188987915890503,0.00024083112070145003,0.00028518221160458177,0.00028626170997259444,0.0005240172195284551,0.0002728196525013279,0.0002753207338944429,0.0002883639526193395,0.00028845856493687154,0.00018266264895644096,0.0005455624940450392,0.00020424646019799584
405,405.0,0.9891849640976081,1.0059444642495912,0.0006612700934970034,0.00015598067126798085,0.0003278189044562735,0.00014851247915214827,1.0010915452845377,0.9921713828846318,0.9984378161443407,0.9983982083941136,0.9975782927087535,0.9990012234874972,0.9910029313657319,0.9980137407757058,0.9976475440425633,0.9894749005104907,0.9983193621756075,0.9897984549928778,0.9895726594807361,0.9959011607074043,0.9962862368017819,1.0000912524490952,0.9954113798466824,0.9950544066279904,0.9943978993752423,1.0028812800343394,0.9941528441783074,0.9945074911678512,0.9967182691291543,1.0038627412581507,1.0045431965197753,0.9931800354286034,0.993109479274625,1.0002996081651714,0.9916658273716857,1.000150078971777,0.00015598067126798085,0.0004682568210938607,0.0002394689996035144,0.00025431618086641563,0.00025742061804413346,0.00019121332554777656,0.0005523468122288092,0.00020386073589304297,0.00025897638534578426,0.0006612700934970034,0.00024434249433490346,0.0006529027532672361,0.000594949087090751,0.0002649388514930449,0.0002929346413288019,0.0001960102485052996,0.00026924618324286213,0.0005170217617558859,0.00027317924774021134,0.00023073835672544126,0.0002762619121613622,0.00027735005406897206,0.0005132846963221384,0.0002615373274151575,0.00026406238376095625,0.0002794233789796084,0.00027939027266176824,0.00017485830160235159,0.0005331350901888814,0.00019588944765424726
406,406.0,0.9891957015607916,1.0059065219014645,0.0006943772262160429,0.00015933342688504993,0.00034188373391951557,0.0001577698336488301,1.0013448770760318,0.9927036453734533,0.9987533000533545,0.9987242526726038,0.9979073576602866,0.9992906351720843,0.9915720647213864,0.998313940926108,0.9979776300050408,0.9900927401646246,0.998641027953158,0.9904115582394496,0.990159356300364,0.9962392829257862,0.99668624812033,1.0003952673324803,0.9957562810625099,0.9956091433099369,0.9947497259955889,1.003229054864465,0.9945133357085079,0.9948746683256323,0.9972734897168183,1.0042451448160135,1.0049302374026987,0.9935497508030247,0.9934777282617503,1.000576171226404,0.9922271165460896,1.00045376467052,0.00015933342688504993,0.0004927022268063569,0.0002469447170276051,0.000262461346497697,0.00026609506840035737,0.00019753944315805614,0.0005806749814616206,0.0002110727728948186,0.0002686556001350044,0.0006943772262160429,0.0002542697052945168,0.0006856723660499663,0.0006243696874679213,0.00027392293827169733,0.00030864128316006177,0.00020304322848093735,0.0002781027757189143,0.0005456390755962679,0.0002819620909609808,0.0002390880723988919,0.00028534234188361154,0.0002867879150373223,0.0005427846760451621,0.00027182000357134584,0.0002746780264791247,0.000288975256713516,0.00028881012386406616,0.0001800969628910126,0.0005597797843872505,0.00020286889383029137
407,407.0,0.9892278674882126,1.005871778327864,0.0007028627452215759,0.00016489996123393558,0.0003476318874422198,0.0001587547831526749,1.0017105232631354,0.9932316155905567,0.9991251084265742,0.9991090515995443,0.9982946433352629,0.9996870848744726,0.9921420472094622,0.9987200855347843,0.9983682804616446,0.9907170118303286,0.9990302116495783,0.9910303718974638,0.9907497013568882,0.9966337573070297,0.9971451898775765,1.00080872502659,0.9961530398351016,0.9961757798811056,0.9951513655762652,1.0036791782550676,0.9949159743356631,0.9952777145696559,0.9978510960889821,1.0047274546201768,1.00541628718991,0.993955124303267,0.9938816083445535,1.0009642030082335,0.9927857804255091,1.0008679204922921,0.00016489996123393558,0.0004990428481510007,0.0002460405242256727,0.0002618096154847164,0.0002660420022143346,0.00020634909298001278,0.0005881381156743683,0.00022072783430329286,0.0002698522843897649,0.0007028627452215759,0.00025610419137380634,0.000694311922368892,0.000632024933710463,0.00027409214235689014,0.0003164033118358407,0.00021273263766327563,0.00027851254284044113,0.0005542773430099341,0.00028258987267719074,0.00025110181419330137,0.00028646015753245517,0.00028822546599616356,0.0005525917697070038,0.0002866591206185023,0.0002898756445243264,0.00029076882551725195,0.0002904991159329722,0.0001877448399378112,0.0005657394524712603,0.00021247649512014287
408,408.0,0.9892779627331089,1.005843723165855,0.0006650483205377812,0.0001607584548587231,0.00033156843114019014,0.00014830915575092567,1.0018335255898732,0.9936930743874296,0.9993572702603386,0.9993419815201612,0.9985296596282126,0.9998312863076151,0.9926382613317634,0.9988748772188784,0.9986035443493563,0.9912533800273916,0.9992611523532032,0.991562791892982,0.9912614735065515,0.9968711740125697,0.9974362499133432,1.000957726811112,0.9963885847107422,0.9966620984526829,0.9953867089547674,1.0038543515008966,0.9951498480490917,0.9955104018850887,0.9983377312415075,1.0049225849103396,1.005611829033036,0.9941881261264014,0.9941127581454654,1.0010984987934255,0.9932726572387585,1.0010175034205289,0.0001607584548587231,0.0004713982050015902,0.00023329242253727922,0.00024835232472183457,0.00025254544209657947,0.0002017472664920339,0.0005558882038854367,0.00021570498890242942,0.00025652568179571446,0.0006650483205377812,0.00024363833089713282,0.0006569750097339033,0.0005977367454799169,0.0002604143688866494,0.00030085237422720657,0.00020811848885269327,0.00026476158819083325,0.0005241375264509642,0.00026873826986778386,0.0002459354506887569,0.00027258652803216444,0.0002742901944140217,0.0005227732278979727,0.00028120722055663416,0.000284488046946627,0.0002769218726001499,0.0002766294054060003,0.0001835785115552234,0.0005341716991007947,0.00020783676359087378
409,409.0,0.9893424881487181,1.0058258460525022,0.0007431336665990726,0.00016678239616851453,0.0003641602263724596,0.0001690923435919773,1.001986143017973,0.9939100452752485,0.9994184123046048,0.9994000523570422,0.9985906923232881,1.0000010468257454,0.9928740483449929,0.9990525256525864,0.9986638971210241,0.9915116809384503,0.9993206582300226,0.9918191782548609,0.9915030957120239,0.996939845881548,0.9976013173532907,1.0011427885205817,0.9964571662883382,0.9968882431814526,0.9954540444272063,1.0040531135072934,0.9952161086487494,0.9955780592884997,0.9985449470719274,1.005136480468776,1.0058258460525022,0.9942528208062057,0.9941773899322981,1.0012613125059104,0.9935033501572925,1.0012018988961784,0.00016678239616851453,0.0005233855639293085,0.0002610934913407105,0.0002775365214601883,0.00028188744575133144,0.00020824938819924183,0.0006191669136238722,0.00022215560182099696,0.0002852605723986208,0.0007431336665990726,0.000269778405550046,0.0007340636699039259,0.0006675045791226958,0.00029109276814313716,0.000329458802065678,0.00021578034774822762,0.00029566904096770083,0.0005823219970932987,0.00029997788229232366,0.0002555160593234103,0.00030418348888323416,0.00030578453019186006,0.0005794156221999119,0.00029270790596220506,0.0002961960120823678,0.00030859936533165713,0.00030838399940970253,0.00018991302833593865,0.0005943052102643214,0.00021550251501028812
410,410.0,0.9894179445882775,1.005820495207613,0.0009208947227250369,0.00021053516522608653,0.00044885415833443264,0.00020994628319926748,1.0017912012507402,0.993597001987963,0.9991266013381181,0.9990964976838848,0.998284399021198,0.9997961232609419,0.9925263673638647,0.998843090782825,0.9983545700194707,0.9911214376056063,0.9990199098789045,0.9914293303868154,0.9911377956504199,0.996632472884089,0.9973296062341251,1.0009506246621458,0.9961477384925161,0.9965722026784855,0.9951435102166721,1.0038745680540044,0.9949050976706357,0.9952690691885443,0.998235845610044,1.0049693231739052,1.0056618470040262,0.9939398226168409,0.9938646473999994,1.001065486722385,0.9931691679079431,1.0010095175301663,0.00021053516522608653,0.0006467567522703345,0.00031421237596212376,0.0003340957618288133,0.00033902584561367155,0.0002596845569386357,0.0007663123058535554,0.00027583800831924957,0.00034262026749472615,0.0009208947227250369,0.0003239524774422356,0.0009099801715427198,0.00082753268156417,0.00035055673887943173,0.00041073781576188344,0.0002725490020716697,0.00035638520126842025,0.0007202097481926381,0.00036170002158267386,0.00032543622073137086,0.0003672592875958067,0.0003691164023885019,0.0007155260858702438,0.0003745414538826107,0.00037941230242472863,0.00037265603837368044,0.0003724066515204237,0.0002384293395194078,0.0007350871229835194,0.0002721742242046103
411,411.0,0.9895008329050242,1.0058254531819633,0.0009476994580926663,0.00023700694215824457,0.00046766403120558446,0.00021246935925220097,1.0014735105842918,0.9928318829257062,0.9984914185576311,0.9984406802038609,0.9976247407582244,0.9994566748747559,0.9916770917404767,0.9984963558163249,0.9976889898162676,0.9901623461617889,0.9983674159505735,0.9904761372478946,0.9902437229430314,0.9959631588940749,0.9967205365138848,1.0006012403995936,0.9954728378281195,0.9957696833520081,0.9944661527746302,1.0035145632708837,0.9942261605295478,0.9945904135576396,0.9974405703089974,1.0045998151964346,1.0052925505377803,0.9932584958517913,0.9931837801466025,1.0007359461666245,0.9923452278904547,1.0006605666297839,0.00023700694215824457,0.0006668100059976862,0.0003156192299787386,0.0003358483696184789,0.0003406749392711607,0.00028993375485106363,0.0007894091689592875,0.00030729612462079565,0.00034429596805094913,0.0009476994580926663,0.000326078907052783,0.0009367271902155985,0.0008523388543307363,0.0003525349179590804,0.00043013884202772217,0.0003063545462932179,0.0003588973106672178,0.0007425724781005035,0.00036444393626159716,0.00036773681605828146,0.00037054955069648957,0.0003725761059769898,0.0007374161355579874,0.0004239739259729599,0.00042980877429021495,0.0003762865917523774,0.0003760070097206812,0.00026746456809689247,0.0007574880142800751,0.00030593249925706524
412,412.0,0.9895876539521962,1.0058373611090718,0.0008870576778719514,0.0002236886897085195,0.0004379498111654275,0.0001989093722919533,1.001337061043105,0.9923605460024411,0.998186198688517,0.9981306083738151,0.9973076583152859,0.9993004907166901,0.991157760816749,0.9983357511542247,0.9973681226504314,0.9895876539521962,0.9980590231515605,0.9899063816029754,0.9896997441176901,0.9956487228615052,0.9963992961046455,1.0004446859766023,0.9951585081041038,0.9952687430896772,0.9941525722890712,1.0033432952908723,0.993913050565512,0.9942770218542232,0.9969378874504157,1.0044190415648282,1.0051118776014027,0.9929489224091879,0.9928733959209888,1.000591499664296,0.9918393590280306,1.000504859738103,0.0002236886897085195,0.0006251198055127158,0.00029342597007475337,0.00031224779274863115,0.00031679952520020373,0.00027337894487904134,0.0007392036017000508,0.00028974476548374376,0.0003201599473571398,0.0008870576778719514,0.00030324364170657,0.0008766449704374752,0.0007977453844548184,0.00032793890412737643,0.0004015238758118925,0.000289172811868968,0.0003340280706905623,0.0006954905924331693,0.00033941441848488885,0.00034777394976828773,0.00034540630953182886,0.0003476078902925742,0.0006909453739494427,0.00040120596673996403,0.00040682293474858213,0.0003511383017982005,0.00035079307926957947,0.00025234975450522665,0.0007096227946395953,0.0002887985891670682
413,413.0,0.989675003879769,1.0058528601224568,0.0008878054858235201,0.00021922157254562196,0.0004365368576997179,0.00020056905858377837,1.0014868681140447,0.9925775470398939,0.9983438659132525,0.9982906262679078,0.997470398631083,0.9994641508145344,0.9913975219549305,0.9985055208097671,0.9975355380696028,0.9898530034858374,0.998225401331875,0.9901685265961162,0.989949684493702,0.995816903040451,0.9965904834686029,1.0006149007048064,0.9953304725769078,0.9955057216328359,0.9943271418272315,1.0035274673773678,0.9940870730559063,0.9944546664898072,0.9971711665823779,1.0046129021509487,1.0053050018888419,0.9931197773941565,0.9930441801947063,1.0007496031703305,0.9920684492444309,1.0006747814196575,0.00021922157254562196,0.0006270459800238137,0.00029211533965401695,0.0003109614904524477,0.0003155919780248439,0.0002680727892372109,0.0007399038694028526,0.0002841310275103869,0.00031906864622275504,0.0008878054858235201,0.0003029888684911123,0.0008768758544289415,0.0007978506285636915,0.000326810320850199,0.0004013630402889575,0.000284359084381904,0.0003329668675810311,0.0006977694368688241,0.0003387903391872716,0.0003426172671805348,0.00034496351103393316,0.00034750984669159327,0.0006954615680519021,0.0003958780771202847,0.0004016046007837718,0.0003512033936484586,0.0003506133965130261,0.00024781737402556676,0.0007106954502168151,0.00028404862618623916
414,414.0,0.9897598600246738,1.0058685913556362,0.0009153040224971645,0.00021893621845967627,0.0004452724093520431,0.00021031521492476777,1.0016449605045292,0.9929959935459671,0.9986629878750656,0.9986160405122066,0.9977981020313474,0.999644450337209,0.991850983753387,0.9986949117823741,0.9978655651329574,0.9903507353344692,0.9985463434075323,0.990660929921799,0.9904218975600884,0.9961452134758443,0.9969057808878699,1.000794313291471,0.9956624194195577,0.9959426130082654,0.9946609576669505,1.003724943569214,0.9944221489667829,0.9947916164185759,0.9976088056107405,1.0048284930591216,1.0055221725949406,0.9934566441553699,0.9933813479049776,1.000919509948819,0.9925127668842167,1.0008541447485275,0.00021893621845967627,0.0006485991792510926,0.0002960530253359216,0.0003148319614024209,0.0003195572657359988,0.000267807721535517,0.0007636835519181681,0.00028407873925096193,0.00032314445046092283,0.0009153040224971645,0.00030786426932226016,0.0009035547023752098,0.000822601664971379,0.0003308708991745862,0.0004107759557426905,0.0002847828642770127,0.00033675542395308645,0.0007228379406821599,0.0003427702004305527,0.00034389244175504817,0.00034864728809102033,0.00035113301894844356,0.000722808304383441,0.000397988006744983,0.00040378563329342094,0.00035487805645211776,0.00035399003214298266,0.00024788977486423755,0.0007337639683709458,0.00028458569873787584
415,415.0,0.9898392950205799,1.0058811959421292,0.0009071403134264963,0.00020878436527506334,0.00043360321587371866,0.00021313630286780665,1.001841428955995,0.9934880637375776,0.9989462022836316,0.9989093512853136,0.9980933076313628,0.9998751342302287,0.9923858224177508,0.9989360662901688,0.99816253708415,0.990929235150111,0.998837319471892,0.9912376990939223,0.9909729467184948,0.9964463530007536,0.9972640943560579,1.0010359658850974,0.9959681549022185,0.9964821375224995,0.9949684856083859,1.0040068085319573,0.9947351004027014,0.9951063148492256,0.998163141875619,1.0051455923805732,1.005845363182388,0.9937772812237057,0.9937005908427565,1.0011386297263782,0.9930362391638604,1.0010959559448194,0.00020878436527506334,0.0006444023673595989,0.0002838017411221575,0.00030116942166554184,0.00030580166313406786,0.0002558868030818115,0.0007578103129209217,0.0002719649828018069,0.0003091491679168558,0.0009071403134264963,0.0002948501722519386,0.0008952843796788944,0.0008153917005176063,0.00031673263928006185,0.00040035601242715353,0.00027274951274781125,0.00032201301335498835,0.0007181215294956746,0.0003275818142238137,0.00032999261947540807,0.00033283995291315857,0.0003351053568504641,0.0007172677711837763,0.00038249918230331514,0.00038792701450754294,0.0003385096274061642,0.0003375014491866854,0.00023666957193869148,0.0007282011439314442,0.00027259087383264125
416,416.0,0.9899103815011566,1.0058873150154537,0.0008482306711470873,0.00019489582244694456,0.00040449690740933106,0.0001995156863232825,1.001858605101349,0.9937475479523171,0.9991346314486944,0.9990994122680852,0.9982878198889169,0.9999017727688346,0.9926756339726681,0.9989673307936683,0.9983594446954186,0.991255620746982,0.9990283175562531,0.9915627097835801,0.9912766252769243,0.9966398034845481,0.99742694155718,1.0010563030901038,0.996162807653034,0.9967593586624044,0.9951626777258741,1.0040372458625297,0.9949305795883377,0.9953008760690996,0.9984405708561372,1.0051848754595718,1.0058873150154537,0.9939750002334412,0.993896649771836,1.001159375670648,0.9933164673988517,1.0011172008949993,0.00019489582244694456,0.0006022775432027482,0.0002642683390683662,0.00028042822724713435,0.00028480808655792614,0.00023875811816780813,0.0007084222620803217,0.0002539063638963563,0.0002879587399082687,0.0008482306711470873,0.0002746194617122508,0.0008371793300151907,0.0007621019513363189,0.00029493241780440953,0.0003734699267413111,0.00025457662108642617,0.0002997881829929594,0.0006705982249769515,0.0003048608392396505,0.00030745623021909195,0.00030961390542413566,0.000311606571237803,0.0006684297335448856,0.00035621370956122675,0.0003611418442571793,0.00031480159730642353,0.000313860676017652,0.00022075594043418804,0.0006805270984349022,0.0002544187862140118
417,417.0,0.9899701921000734,1.0058845003697838,0.0008612331551139583,0.00018818160395894947,0.00041194862142731616,0.00019996828664566003,1.0016686868363056,0.9935724679628537,0.9990615120508647,0.9990247467961584,0.9982167317136601,0.9996933798233092,0.992503397511147,0.9987556007162313,0.998288144141498,0.9910911561581861,0.9989604652678588,0.9913981033582885,0.9911060477158821,0.9965680444997217,0.9972712851385822,1.0008394051833858,0.9960929346518863,0.9965806900894648,0.9950933254176549,1.0037929278168847,0.9948597752127409,0.9952309893857559,0.9982627304751582,1.0049159349775874,1.0056157703823554,0.9939025473194069,0.9938237974714478,1.0009559935152375,0.9931380469373339,1.0009003097435911,0.00018818160395894947,0.0006040709867266298,0.00028632859307428453,0.00030444978667624095,0.0003090062853671116,0.00022923445062199914,0.0007142062534179078,0.0002434207478685248,0.00031285898572232755,0.0008612331551139583,0.00029851984857293996,0.0008502974778091404,0.0007709811214530793,0.00031921166392178237,0.0003774129601929096,0.00024343155762840543,0.000324494714304979,0.0006708544131446226,0.0003295068179555175,0.00029114170018517554,0.00033408309415447186,0.00033564470116951894,0.0006677644189396008,0.0003352211550640666,0.0003395614357188944,0.0003392868843643862,0.00033838015811498605,0.00021211253358669485,0.0006842869293781236,0.0002432742086122626
418,418.0,0.9900157994509998,1.0058739464419173,0.0009404833238324284,0.00018649838811688697,0.0004448507145563605,0.0002205448700431661,1.001411589481933,0.9930420219843248,0.9987256040422334,0.9986798464629247,0.9978729019029734,0.9994092970241484,0.9919324476122656,0.9984646738386058,0.9979426959439774,0.9904735460232614,0.9986264380153552,0.9907814033287065,0.9905167574700895,0.9962253808914916,0.9968739060431897,1.0005436697366046,0.9957493980531613,0.9960231636052209,0.9947478784586183,1.003450488218691,0.9945109627768752,0.9948822328590281,0.9977105142369496,1.0045375179427947,1.0052335693726289,0.9935498234976626,0.9934714504068166,1.000681056998382,0.9925710474824653,1.000605164643534,0.00018649838811688697,0.0006503554725464248,0.00032677801556346085,0.0003474094391557358,0.00035286949529087614,0.00022623100829115094,0.0007738585469430276,0.00023987471415003232,0.00035781598714512296,0.0009404833238324284,0.0003412044056973701,0.0009285650088142863,0.0008388697979641044,0.00036326548951583627,0.0004036332351301879,0.00023937859954127478,0.00036903869036628305,0.0007212578040497149,0.00037396362212648206,0.000283515276525057,0.0003783588593124711,0.0003796227872094455,0.0007172580960287103,0.0003241162623765044,0.000327925590862194,0.00038324123257759476,0.0003824268313202502,0.0002092798926532491,0.000739255342386806,0.00023917022119783704
419,419.0,0.9900442761876052,1.0058577583293082,0.000922425855109622,0.00017460155961031024,0.0004318865838337326,0.00021893613252856517,1.0013417346776416,0.9926964785731263,0.9983956461712825,0.9983407495831408,0.9975340079867422,0.9993344003615795,0.9915503461596308,0.99838783350878,0.9976006025824142,0.9900442761876053,0.9982900841775604,0.9903540305759482,0.9901179420351488,0.9958866522904009,0.9966148436550805,1.0004680545399678,0.995407052596508,0.9956532085969491,0.9944044594095773,1.00335890222279,0.9941678165976341,0.9945396817855244,0.9973437354932437,1.004435104202605,1.005131417866497,0.9932077763158681,0.9931285184323517,1.0006103792396606,0.9921907167384311,1.0005297995293823,0.00017460155961031024,0.0006354317048326804,0.0003205975061378212,0.0003404869866428497,0.0003462274885132851,0.000211834688157732,0.0007576160536867261,0.00022455771453247248,0.0003512778080480954,0.000922425855109622,0.00033455145146911246,0.0009105963582602513,0.0008223167149115357,0.00035564563275455657,0.0003901052033979038,0.00022387877713049627,0.0003610501174146651,0.0007049393118972894,0.0003655197479541476,0.0002647057970729531,0.00036951246499318936,0.0003706399796014438,0.0007012302674591754,0.0003020700653551543,0.0003054792142617962,0.00037369937511655296,0.00037302672411150756,0.00019576821083231805,0.0007231598557186933,0.00022364488002763242
420,420.0,0.9900537118325411,1.0058380411294097,0.0008545604235668032,0.00016106113311834672,0.00040044247279476166,0.00020291078461061624,1.001462885820466,0.9928214839595155,0.9984390736220907,0.9983885753306996,0.9975785002080888,0.9994685652357637,0.9916859462706985,0.9985287602153842,0.9976405818370869,0.9901856400877105,0.9983259195063449,0.990492295025838,0.990255217643818,0.9959339487851483,0.996721328530794,1.000604256111443,0.9954525723530502,0.9957815249532233,0.9944508279229535,1.0034995113015241,0.9942122503148848,0.9945828630188047,0.9974665499656492,1.0045832429109367,1.0052809573835175,0.9932551504563931,0.9931747008242342,1.0007410810097617,0.9923253931881818,1.0006660769109088,0.00016106113311834672,0.0005890923841936666,0.0002983198665526221,0.00031662248157153234,0.00032193832298982496,0.00019557607355800803,0.0007020966492114208,0.00020749979655006287,0.0003266710710485364,0.0008545604235668032,0.00031111821581029475,0.0008434043327402099,0.0007619989065509819,0.00033056845980385677,0.00036156329521921086,0.00020658622221119167,0.00033570510789724637,0.0006534018563206384,0.00033989299211055,0.0002444068240237499,0.0003435661192776292,0.00034475179024130487,0.0006500328316895879,0.0002791100737071483,0.0002822443452241899,0.0003474171555488146,0.000346820847303166,0.00018068288646721164,0.0006701902287655509,0.0002063734905694945
421,421.0,0.9900462634643891,1.0058168999396757,0.0008393614790016757,0.00015401888486778762,0.0003917450895228741,0.000201392423644254,1.0015323798021076,0.9931997797656752,0.9986833948300877,0.9986293534106063,0.9978264374166099,0.9995475769064776,0.9920964002621899,0.9986153226778353,0.9978851206923838,0.990639418792184,0.9985653105546055,0.9909417301567908,0.9906798313662091,0.9961808343307678,0.996960562384451,1.0006823508927154,0.9957000627321407,0.9961833010545796,0.9946972840338264,1.0035940600925537,0.9944591341519929,0.9948326577048243,0.9978727509786456,1.0046924441587697,1.005390802250263,0.9934981357424204,0.9934175216189819,1.0008115752872753,0.9927299195551366,1.00074412915695,0.00015401888486778762,0.0005804802094512095,0.00029079903733221843,0.0003084542758800417,0.00031356495902330457,0.0001879996554289841,0.0006911559111435368,0.00019987421051942316,0.0003182144835272633,0.0008393614790016757,0.00030316498823210674,0.000828356845759078,0.000749285779099024,0.0003219638159769727,0.00035400123771057947,0.00019858434114878248,0.0003272965629484117,0.0006461377704886325,0.00033142608164510936,0.00023623175477981717,0.0003352195088315971,0.0003366653787336579,0.0006447750096412556,0.0002711213676796488,0.0002744619815498613,0.0003393403108940728,0.0003387155858199458,0.00017342980332104262,0.0006598534056384263,0.0001983980496127518
422,422.0,0.9900251050507131,1.0057964398575594,0.0008335621889851428,0.00014580583922620528,0.00038506881079534397,0.00020336689937952744,1.0017470433095457,0.9935714936526792,0.9989737551134485,0.998928683673847,0.9981251042085145,0.999778554424792,0.9924966329206102,0.998852952192178,0.9981823186911952,0.9910785453263388,0.9988607700560392,0.9913782482516084,0.9910912712925768,0.9964850088965956,0.9972713346084788,1.0009209610447423,0.9960077469701383,0.9965789414073534,0.9950070227788181,1.0038555886796674,0.9947695180161328,0.9951464482608072,0.9982727730831608,1.0049683459060852,1.005666587916293,0.9938043361896735,0.9937246215263715,1.0010371038438521,0.9931295797889997,1.0009827925498616,0.00014580583922620528,0.0005772014611888588,0.00028431463504113445,0.00030138981034142433,0.0003064873693628512,0.0001789859833165744,0.0006873686714224566,0.00019065507479281457,0.0003110741668416842,0.0008335621889851428,0.00029639872199277114,0.0008229047376279405,0.0007444496089921711,0.00031461347138307016,0.00034710233012447226,0.00018909355974041741,0.00032004955611165736,0.0006455809490187562,0.0003240004109447293,0.00022641776351234433,0.0003280256384475698,0.0003295338030430836,0.0006465002479283874,0.00026129243455721795,0.0002649050915683837,0.00033261596520288135,0.0003318329690516286,0.00016483838492323906,0.0006561107765751612,0.0001889527025952968
423,423.0,0.989993410559077,1.0057787659805149,0.0007820313914305549,0.00013486373884458958,0.0003599838170902525,0.000191530329811064,1.0018382014704634,0.9937538685143614,0.999111516243942,0.999068714315576,0.9982668669262964,0.9998753973108828,0.9926923739966828,0.9989516161512303,0.9983236052667952,0.9912954828828462,0.9989996337285156,0.9915930320095377,0.991292490949047,0.9966301357388415,0.9974155505010213,1.0010198786831686,0.9961559219343883,0.9967695391791286,0.9951571576924706,1.003964406085993,0.9949199156484774,0.9952976317690749,0.9984657476569295,1.005082333430957,1.0057787659805149,0.9939523209717167,0.9938730184189043,1.001132458767058,0.9933244482580347,1.0010820963614504,0.00013486373884458958,0.0005408686554178798,0.0002658579809380143,0.00028161361312023547,0.0002865522143008226,0.00016562926850563088,0.0006445495988025111,0.00017639921423250645,0.0002908947563671815,0.0007820313914305549,0.00027713626120353876,0.0007721349104818422,0.0006980976626142462,0.0002939683853646595,0.0003227993183778821,0.00017499151992577316,0.00029908912006030127,0.0006056681430518687,0.00030269309703131217,0.00020994771874842627,0.0003065144455651537,0.000307885933817527,0.0006069340310320487,0.00024270762814518487,0.0002461552161524684,0.00031094951376746535,0.0003101123559793364,0.00015256753109747282,0.0006150267936986766,0.00017487449463246467
424,424.0,0.9899543539570443,1.0057654819909623,0.0007389847830818776,0.0001321551147740737,0.0003418450787440309,0.0001800753854090824,1.0018148227113193,0.9935738699262096,0.998944732637841,0.998894783448324,0.9980983066397625,0.999848701289375,0.9925060491723721,0.9989230767496118,0.9981625953504173,0.9911014265247485,0.99885324194911,0.9914012118799352,0.9911008575248913,0.9964553791243308,0.9972896783419897,1.0009962370452516,0.9959788726681834,0.9965969221312554,0.9949781956060443,1.0039505006041243,0.994740445339261,0.9951191947161433,0.9983083718566128,1.0050743993749602,1.005771830228814,0.993768664984591,0.9936890038321265,1.0011083667810665,0.9931300093235795,1.001058482405783,0.0001321551147740737,0.0005137732741328261,0.00024957102744655737,0.000264323443709481,0.00026866332669971376,0.00016195680083170604,0.0006107552330818835,0.0001721102800112986,0.00027267223856880166,0.0007389847830818776,0.0002595863266867526,0.0007299670361230372,0.0006607217016936286,0.00027531131314472703,0.00030677330837784104,0.00017156540162205502,0.0002799577210372303,0.0005746384435349939,0.0002833176524875668,0.00020719718143542162,0.00028696946017555764,0.00028819628488275384,0.0005751985934580322,0.0002404405152536169,0.0002439091818720638,0.00029120543452951746,0.0002904398305826669,0.00014955626212055203,0.0005840272201700836,0.00017140797079461117
425,425.0,0.9899111092121792,1.005756185911191,0.0007338123309428943,0.00013018138670918943,0.00034055456145800343,0.00017923695640985056,1.0016702301088005,0.992980286183087,0.9985678107996151,0.9985043373789046,0.9977116462012895,0.9996874507978628,0.9918620504403326,0.9987556811482562,0.9977844391271238,0.9903975934085285,0.9985010381999818,0.9907041427096741,0.9904287983169046,0.9960594222059571,0.9968903477302461,1.0008194387068157,0.9955790690123977,0.9959758042969448,0.9945746394992332,1.0037476543299784,0.9943323735851654,0.9947099378645384,0.9976925987206334,1.0048491898639305,1.0055452346077773,0.9933574611040483,0.9932776605990122,1.000949598566528,0.9924931180176506,1.000881815666733,0.00013018138670918943,0.0005125127292848489,0.00025100735273440096,0.00026576059269493635,0.0002694384590079699,0.00015928604002698378,0.0006079162587044861,0.00016901172309693866,0.0002734174861789437,0.0007338123309428943,0.00026020775703250275,0.0007253707917344567,0.0006567942404078945,0.00027535343935721163,0.0003054099635575205,0.00016902926537487893,0.0002798236847154165,0.0005728151766168837,0.0002830836705581815,0.00020588154464342377,0.0002866533345924238,0.00028768766456771565,0.0005722501121759857,0.00023998040818196478,0.00024348016815498375,0.0002907251152323642,0.0002900998224194228,0.0001472906032783167,0.0005835265955863202,0.0001688291261706416
426,426.0,0.989866850292045,1.0057499743484568,0.0006981668915653873,0.00012065428893029267,0.00032472810859858,0.00017089638750530651,1.0013902403671486,0.992511806405723,0.9982485762026078,0.9981795764119199,0.9973889476632327,0.9993875996197709,0.9913634179169261,0.9984488512289065,0.9974701083718852,0.9898668502920449,0.9982114730170322,0.9901768010403943,0.9899134943113915,0.9957260121643579,0.9965103119000291,1.0005059524074618,0.9952422092810408,0.9954885496094358,0.9942348207488743,1.0034033073384854,0.9939894730754041,0.9943653749913394,0.9972083653045035,1.004479390476634,1.0051732442745636,0.9930120910983808,0.9929322219356578,1.0006549560262028,0.9919984283724691,1.0005677920466185,0.00012065428893029267,0.00048719626928830684,0.00024425689693949375,0.0002585090531272346,0.0002618005053407997,0.0001475428354215856,0.0005780143045775698,0.00015654630051591378,0.00026578328766055885,0.0006981668915653873,0.0002531206438144591,0.0006903347680356656,0.00062445103786912,0.000267060046206085,0.000289725889628609,0.00015654235227964203,0.0002714296182785509,0.0005448001062794486,0.00027449926387698953,0.00019100501331772993,0.00027783760717072376,0.00027873681986684897,0.0005438359308226476,0.0002228514896538243,0.00022607664167252463,0.00028148605170212,0.00028101470533578994,0.00013644630690159518,0.0005557700036999452,0.00015634832817793614
427,427.0,0.9898245985237204,1.005745943910016,0.000647782893545657,0.00011020109864130153,0.0002998866441788719,0.00015940720395462297,1.0013059403500206,0.9925335368431524,0.9983203534050368,0.9982458306967577,0.9974580908722651,0.999294571875774,0.9913914670195682,0.9983566073378143,0.9975378327792129,0.9899082939358568,0.9982786851977259,0.9902165787235516,0.98994309012035,0.995790949672055,0.9964995453801957,1.0004007604002196,0.9953059573544069,0.9954944129407356,0.9942967333278745,1.0032769393607004,0.9940496319368795,0.9944244755420171,0.9972065214468601,1.0043398643346815,1.0050336766357093,0.9930709539159255,0.9929908780583411,1.000560808896037,0.9920203571337213,1.0004627357296434,0.00011020109864130153,0.0004520814858144702,0.00022562352444258305,0.0002383912814901728,0.0002416404264324422,0.00013481886341953328,0.0005362354507460031,0.00014320180707662875,0.00024515984048864917,0.000647782893545657,0.00023353153537872048,0.0006403525189014556,0.0005791333039363566,0.0002463446094142827,0.0002666917583809451,0.00014294818369932368,0.0002503363402579872,0.0005055890242079196,0.0002530747555384379,0.00017431207986174716,0.00025612392461947265,0.00025704852822362305,0.000504960716140129,0.00020341896766093933,0.0002063701593927942,0.00025926906156950645,0.000258845807185103,0.00012461983550199842,0.0005157153998460388,0.00014277614355193488
428,428.0,0.9897867646723421,1.0057431912031252,0.0006305319994718534,0.00010547855305984367,0.00029055800480111307,0.0001561915346249133,1.0014460377137044,0.9929404705909344,0.9986094147943017,0.9985397122564543,0.997755051726752,0.9994467757740569,0.9918273533415285,0.9985134574910599,0.9978363898111644,0.9903904788853495,0.9985750462961254,0.9906948680358205,0.9903926866453843,0.9960939442319073,0.9967946768464261,1.0005591448604685,0.9956095331872323,0.9959098323416012,0.9946036044632053,1.0034497718623705,0.994360389525067,0.994736466981406,0.997621567619441,1.004526791691494,1.0052227930643869,0.9933860523043295,0.9933048137704426,1.0007072245372681,0.9924490036021135,1.0006217475888861,0.00010547855305984367,0.0004406162839779419,0.00021886775975289556,0.00023078175815732324,0.00023402796800650602,0.0001288307109901538,0.0005220398678586047,0.0001370316632936955,0.00023682159241836823,0.0006305319994718534,0.0002258916364482713,0.0006230114687495901,0.0005630762795122124,0.00023862802066218787,0.0002585157367526877,0.00013650522697121746,0.00024244144805823177,0.0004930071978647532,0.0002449975582234949,0.00016648481616352302,0.00024777978529665664,0.0002489853346688952,0.0004931293869975209,0.00019412685006079802,0.00019683041294466937,0.0002501903100217891,0.00024982740220959,0.00011908440572244868,0.0005028454917404624,0.00013635321797720516
429,429.0,0.989755606862561,1.0057408128350391,0.0006135348914803805,0.00010303723247619076,0.00028350555059074165,0.0001518604672861086,1.0014843976101193,0.993365983671966,0.9988893783094414,0.9988251368152261,0.9980461956623183,0.9995038578294171,0.9922914350980516,0.9985794752061372,0.9981336866715887,0.9909078720936086,0.9988764996072177,0.9912072702930623,0.9908749624207893,0.9963873557052113,0.9970620946930296,1.000618444771001,0.995901337098,0.9963564486720232,0.9948960013094031,1.0035258901232549,0.9946536767546637,0.9950307728663542,0.9980601127044461,1.00461370780637,1.0053099217665604,0.9936794697375231,0.9935979969405828,1.0007532789096794,0.992901602822362,1.0006813560630317,0.00010303723247619076,0.00042933027822456975,0.00021464893028423423,0.00022612626667200972,0.00022924862852254693,0.00012542315184322926,0.0005079440986758066,0.0001334509636245416,0.00023150488328389722,0.0006135348914803805,0.00022123630127630963,0.0006060565053118218,0.0005471448972193824,0.00023399186274905039,0.0002529454430190031,0.0001328447729889297,0.00023785028296066185,0.00048050536647145924,0.0002403935135780466,0.00016195509335456372,0.00024296630246029724,0.0002444375487427345,0.00048136063664864186,0.00018839094988211906,0.00019078392107972804,0.00024462393585202746,0.0002443684204591842,0.00011610094601580194,0.0004902371106160189,0.00013272338194906467
430,430.0,0.9897333832190287,1.0057379054130153,0.0005696896526011455,9.585072352042147e-05,0.00026376368865049294,0.00014086535418316316,1.0016704517661785,0.9936589464585345,0.9991318466881208,0.9990779846710989,0.9982983908721604,0.9997077384999383,0.9926125017087826,0.9987919429457328,0.9983857230424571,0.9912691961961667,0.9991277014017016,0.9915662166950683,0.9912092453006691,0.9966464964755962,0.9973182614105927,1.0008252892994456,0.9961663005106053,0.9966582040669285,0.9951651836177094,1.0037505614037454,0.9949265437002948,0.9953067041447071,0.998353965051402,1.004846984289092,1.005542898613437,0.9939575283199278,0.9938762872579091,1.0009502023532344,0.9932149264929873,1.0008882620400097,9.585072352042147e-05,0.00039895606863860045,0.00020038946604822964,0.00021106691674392658,0.00021390400945243214,0.0001164876921549487,0.0004716548330680813,0.00012391143091739325,0.00021578446484900126,0.0005696896526011455,0.00020618293698486268,0.0005626644027155739,0.0005078183403144586,0.00021849313200332258,0.00023528673719914754,0.0001233749339909112,0.00022218953090443803,0.00044624079098040795,0.0002246246697882669,0.00015048803299825203,0.00022697850103610965,0.00022838788103560472,0.0004471549195866543,0.00017492736763986477,0.0001770324648971693,0.00022837020130903393,0.0002281708808033747,0.00010792748197006378,0.000455622868009932,0.00012327932735315978
431,431.0,0.9897223518663968,1.0057335655443091,0.0005599403957054676,8.832289274386356e-05,0.0002563190695886661,0.00014093725628915445,1.001801755465477,0.9937173871507411,0.9991321776659037,0.9990849269896863,0.998303434005134,0.9998578876227929,0.9926736723740793,0.9989464413857781,0.9983925824038213,0.9913339889676436,0.9991357927499573,0.9916303437206183,0.9912705880599014,0.9966510999964894,0.997390800549187,1.000978140851117,0.9961764770968079,0.9967219472920889,0.9951777049706952,1.0039264612902798,0.9949387064572095,0.9953201556559875,0.9984171819243859,1.0050373194739415,1.0057335655443091,0.9939688600326126,0.9938876671189125,1.0010949975092367,0.9932809865710767,1.001041231714187,8.832289274386356e-05,0.00039334064071006237,0.00019566548107647938,0.00020647474666029439,0.00020854534353936582,0.00010739139171133348,0.00046446429281811474,0.00011426735232308827,0.00020940601160863892,0.0005599403957054676,0.00019857258711191239,0.0005527084261732162,0.000500496965345228,0.0002135244846372557,0.00022727428927310484,0.00011402341506479978,0.00021718113351351195,0.0004384311821892029,0.00021969922932047066,0.00013929329084109721,0.00022217544035568602,0.00022346888467915236,0.00043797158757983445,0.00016213232750127181,0.00016408465258523666,0.0002238903382479532,0.0002237263558005092,9.958145321029599e-05,0.0004495846345565835,0.00011393286077695489
432,432.0,0.989724770929316,1.0057271570072095,0.0006012574325765534,9.032089353470219e-05,0.00027296231225158144,0.00015405204203178962,1.0017661319498385,0.9933227717643971,0.9987897020569426,0.9987321095196392,0.9979450865911728,0.9998118225042874,0.9922379618777506,0.9988985746838258,0.9980362288909199,0.9908486907942745,0.9987961779459013,0.9911471244579673,0.9908128098130444,0.9962863215835327,0.9971164762680883,1.0009346261129943,0.9958077287043087,0.996308030149775,0.994803997249884,1.0038811707957431,0.9945602829843881,0.9949389883959462,0.9980005595844343,1.0049968967014393,1.0056927499401296,0.9935850200178845,0.9935033766573399,1.0010545037833778,0.9928623426294669,1.000997234411116,9.032089353470219e-05,0.0004263089090097489,0.0002082762844640687,0.0002199545000500696,0.00022110424597053064,0.0001094103156535248,0.0005015420061707063,0.00011633397770963114,0.00022021138992086632,0.0006012574325765534,0.00020586677267773985,0.0005930971052782769,0.0005406930977832888,0.00022750669130836885,0.0002425508881252727,0.00011689514629611507,0.00023150481409162262,0.0004726217517419315,0.00023443550100051282,0.0001428404011030212,0.0002373980931339359,0.00023876667625695976,0.00047025483207686745,0.00016640210838964414,0.00016840523063722346,0.00023966404708089366,0.00023954070593680974,0.0001019102008161934,0.00048695765277366834,0.00011683769597869473
433,433.0,0.9897428985324376,1.0057191122641365,0.0005983495543408461,9.3761621025361e-05,0.0002736033262885904,0.00015269326383588575,1.0015161532834658,0.9927051236825839,0.9982889246824637,0.9982131692000764,0.9974198827856888,0.9995330293524047,0.9915553683160555,0.9986108119206387,0.9975072237308407,0.9900843794301817,0.9982814509108466,0.9903868692671222,0.9900988986928717,0.9957485496397214,0.9966206209781595,1.000645932143778,0.9952639282640395,0.9956554701484681,0.9942556607664309,1.0035719467855575,0.9940080926375973,0.9943844742807076,0.9973503088471173,1.0046769170527543,1.0053710756168983,0.9930266610246791,0.992945628041817,1.0007886457963266,0.9921990255400127,1.0007079171594209,9.3761621025361e-05,0.000427590024230341,0.00020641344322015295,0.00021793635683150302,0.00021860135900654963,0.00011306224006672118,0.0005014912542927918,0.00011994850419355756,0.00021683510611809269,0.0005983495543408461,0.0002011654378103572,0.0005902057345985492,0.0005404320998746879,0.0002256618241588082,0.0002449170543944836,0.00012162331697694313,0.00022971451189840526,0.00047346608758169095,0.00023277343134059494,0.0001489696473067316,0.00023589122892169408,0.0002373131297997226,0.0004707540376792097,0.00017365924954658305,0.00017570933736075884,0.00023833171191187165,0.00023823554667513664,0.00010588137202235514,0.00048780371729455576,0.00012160184817865932
434,434.0,0.9897789928004131,1.0057101309485428,0.0005595542528411445,8.845503797625668e-05,0.00025633079358645825,0.00014236869570475203,1.001432485422151,0.9924405796521881,0.998206112030894,0.9981297900826781,0.9973340283983129,0.9994274662737075,0.9912706666211715,0.9984978131992097,0.9974194512548654,0.9897789928004133,0.9981982682221799,0.9900817556861778,0.9898055264379827,0.99565532938944,0.9964556921406472,1.0005292665534105,0.9951681891328484,0.9953695240595898,0.9941589292884399,1.003428304193577,0.9939082465006097,0.9942836918844825,0.9970597695329755,1.004512468749281,1.0052042503323433,0.9929244578288976,0.9928434905885056,1.0006900723492322,0.9919279724799143,1.0005913601740144,8.845503797625668e-05,0.00040009639617659854,0.0001931261190825757,0.0002037608245130925,0.00020450320174213496,0.00010658734101756698,0.00046882710574805284,0.00011295305251574399,0.00020298118299086568,0.0005595542528411445,0.00018872995722870006,0.000551913222522303,0.0005050322535130451,0.00021116549897920664,0.00022906911060224447,0.00011501087770269588,0.00021486093032248077,0.0004425171211521848,0.000217784461621079,0.00014119721867362952,0.0002207915841549908,0.000222139103309638,0.0004401510671438354,0.00016472858432163705,0.00016665709033865533,0.0002232092496881578,0.000223067777084297,9.99834134630263e-05,0.00045606975757468395,0.00011500101359322405
435,435.0,0.9898339775865536,1.0057009126938805,0.0005567367234570396,8.086240909182262e-05,0.0002512313208012707,0.0001436018437740828,1.0015325680994105,0.9926526653554285,0.9984153628710366,0.9983427263407674,0.9975458903970661,0.9995222898698196,0.991500845645918,0.9985916930514313,0.9976275204356757,0.9900394696359448,0.9983955730307238,0.9903377142561841,0.990044830291174,0.9958689229298333,0.9966294792380036,1.0006225523878485,0.9953809870868229,0.9955824082550241,0.9943720096389865,1.0035206056124262,0.9941214383461899,0.9944963699596405,0.9972713619914052,1.0046041460651618,1.0052949673964204,0.9931360920512867,0.993055618861139,1.0007862311735056,0.9921577736392252,1.0006855254541516,8.086240909182262e-05,0.00039630080991572263,0.00019200138323339957,0.00020208351928287853,0.00020341845337502445,9.761497054203653e-05,0.00046452113064583163,0.00010358549240668676,0.0002026071612533436,0.0005567367234570396,0.00019009061651394506,0.0005488699123703534,0.0005002079327280888,0.00020979797162021341,0.00022199481954893234,0.0001052701432065226,0.00021301335200429799,0.00043666669275377687,0.00021584617614990736,0.00012929781436772745,0.00021881524255270668,0.00022014731697632991,0.0004335716358459247,0.00015092262493210615,0.00015271386796076482,0.000221248854556683,0.0002210194121021509,9.139622041963373e-05,0.0004510394712017555,0.00010527749302251439
436,436.0,0.9899034396588091,1.0056921571336028,0.0005683557607101695,7.714175390440943e-05,0.00025387832392233386,0.00014768154773028779,1.001698739987038,0.9930562600688948,0.9987196931026556,0.9986548021504293,0.9978589629448907,0.9997020134252238,0.9919301144821848,0.9987744679610469,0.9979397217047971,0.990507203102251,0.9986977948457756,0.9908009764840008,0.9904860821332463,0.996187209054942,0.9969393248696566,1.0008101166009622,0.9957012563812182,0.996000510667453,0.9946937037136621,1.0037235566934208,0.9944478644485002,0.9948245886078477,0.9976856800328903,1.0048215826920817,1.0055132307303614,0.9934650026349993,0.9933848939761382,1.0009598931031312,0.9925857034859735,1.0008729550992108,7.714175390440943e-05,0.0004020186734807485,0.00019642382418953944,0.00020670510535635508,0.000208485849528895,9.34819337662025e-05,0.0004719035999646984,9.95228470819496e-05,0.00020834470661522546,0.0005683557607101695,0.00019737444755666536,0.0005601117978616744,0.0005082422836486263,0.0002149917732218965,0.00022262703182318524,0.00010058770917427949,0.00021813533461629498,0.00044180033108550255,0.00022109594669392191,0.00012361433311287517,0.0002241907648552126,0.00022571468015936895,0.00043728574956312667,0.00014400199065886518,0.00014563854650287785,0.00022686074839199012,0.00022661170049215147,8.725449792922002e-05,0.00045721473265975974,0.00010061126306432921
437,437.0,0.9899816315137904,1.0056845639011625,0.0005482747854141949,7.683187837295069e-05,0.0002463735017714515,0.00014085483008297232,1.001806634534001,0.9933670993891802,0.9990005333882916,0.9989495701179363,0.9981541413010364,0.9998308197445209,0.9922650908077418,0.9989058677078436,0.9982378815039444,0.9908802212039608,0.9989904294490648,0.9911707533978144,0.990832340457347,0.9964918699047373,0.9971986503582433,1.0009498721706602,0.9960102972955376,0.9963248085886484,0.995006213049936,1.0038729717506476,0.9947631857032978,0.9951427595280963,0.9980043472722328,1.0049800898885342,1.0056711434049057,0.9937815339496713,0.9937013834528009,1.0010806553929237,0.9929187585523942,1.0010122953185476,7.683187837295069e-05,0.0003865792103145079,0.00019025251415859785,0.0002005655170676056,0.0002022594820280958,9.351918463679584e-05,0.00045413739634415684,9.979590949794216e-05,0.00020232815233792663,0.0005482747854141949,0.00019248269125667184,0.0005402860228284275,0.0004891278001844745,0.0002087175753817549,0.00021635900782162766,0.0001002483673390538,0.00021207830287920255,0.000424258488504899,0.00021516281940506864,0.000123374584155794,0.00021827932532365776,0.00021995653782099078,0.000419130342154734,0.00014326310248721322,0.00014475840279215915,0.00022110532007591166,0.00022088236182237983,8.711030058187918e-05,0.00043979300195009716,0.00010028666820477697
438,438.0,0.9900628056481072,1.005678832630012,0.0005151889154218919,7.2996538223798e-05,0.00023297729239392297,0.0001315408582840904,1.0018128949148175,0.9935240287082104,0.999157565087566,0.9991112410224366,0.9983130287421098,0.9998258065215854,0.9924361514655832,0.9988960248282646,0.9983909683051936,0.9910819131859099,0.999133674351836,0.991368336191599,0.9910143042829563,0.9966545835768938,0.9973092739818629,1.0009542320291491,0.9961716867397379,0.9964872271468017,0.9951701853456506,1.0038773348195822,0.9949278962775459,0.9953082090930374,0.9981628834535959,1.0049878162102557,1.005678832630012,0.9939468279418932,0.9938666297382148,1.0010839222936494,0.993090698033904,1.0010164248305526,7.2996538223798e-05,0.0003625218637688208,0.00018110440218071047,0.00019101622826531622,0.00019283428801510378,8.90691498105499e-05,0.00042634010086554783,9.508061629897048e-05,0.000192802874954605,0.0005151889154218919,0.0001830444914978868,0.0005077754636534322,0.00045950804400747645,0.00019903305023734043,0.00020270974881714013,9.533128147766768e-05,0.00020232705576521282,0.00039789188389136005,0.00020541266058035222,0.00011760499939004825,0.00020850049108209773,0.00021018692264231868,0.00039333029293486186,0.00013655117359615248,0.00013791700030306745,0.00021136839601082846,0.00021119254388808975,8.294041793523959e-05,0.00041236662542213336,9.537125087966857e-05
439,439.0,0.9901412145583699,1.0056752846377441,0.000547801506599567,7.098618100621033e-05,0.0002490518645582631,0.0001409477977306277,1.0016996859425904,0.9935064958909485,0.9990651088229687,0.9990156291237595,0.9982153080316567,0.9996994396037477,0.9924175965082555,0.9987621356553794,0.9982856662329359,0.9910635731441794,0.9990248950983855,0.9913467251787367,0.9909944137693988,0.9965543036039173,0.9972351394172746,1.000842409201804,0.9960697127291999,0.9964794176504204,0.9950682779056147,1.0037693988698824,0.9948255409346215,0.9952064112272591,0.9981698754667605,1.0048829685654888,1.0055775203371522,0.9938427659202721,0.9937627717850183,1.0009671596990015,0.9930797809064107,1.0009038969557147,7.098618100621033e-05,0.0003813291246939738,0.00020218456841295364,0.00021361585168849326,0.00021645021142366563,8.678128507334734e-05,0.00045102196963177105,9.262501327816343e-05,0.00021657645385870437,0.000547801506599567,0.0002047517833524461,0.0005403187236250188,0.0004875261579729983,0.0002239246135630986,0.00021416861909478776,9.286612594017202e-05,0.00022770511177208267,0.0004192819806117176,0.00023133465334610682,0.0001139305048399622,0.00023496266998946066,0.00023692971674160173,0.00041526756688259385,0.00013151871178654353,0.00013284373636710138,0.00023872884828248322,0.00023854143336557503,8.063830006973621e-05,0.00043400871953777045,9.293579393978715e-05
440,440.0,0.990211110741189,1.0056727279785167,0.0005947465536978496,7.134889002453893e-05,0.000268834425305455,0.00015482552160625456,1.0015271899474751,0.9931514980890228,0.998805396761934,0.9987467288747885,0.9979405680576936,0.9995015600194777,0.9920357255315906,0.9985594335458904,0.9980041398625755,0.9906442135985931,0.9987482120600053,0.9909293717234272,0.9905990012783924,0.9962735455727318,0.9969493048100952,1.0006377702606175,0.9957837436826302,0.9961058287937103,0.9947780855535656,1.0035395758711056,0.9945281855489646,0.9949047913896304,0.9977926662018161,1.0046364041844043,1.005330889585975,0.9935402324693341,0.9934606646461459,1.0007795229251886,0.9927067560926207,1.0006992834257178,7.134889002453893e-05,0.0004112316787486991,0.00022033876428129373,0.0002331536359792414,0.00023685216826148974,8.786150021255648e-05,0.0004883019182543107,9.3898379754845e-05,0.00023741605967601666,0.0005947465536978496,0.0002240470612835452,0.0005871113528452392,0.0005286253265991259,0.0002457983326859866,0.0002314165421665608,9.42435146114907e-05,0.0002501828037811209,0.0004537235192710835,0.00025425883332432663,0.00011541436874907356,0.00025839687008472344,0.0002606146527267558,0.0004503621011571677,0.00013267843324422306,0.0001341033562500948,0.0002629627420528775,0.00026272813480504787,8.13208434913055e-05,0.00046754685178296507,9.434756936009294e-05
441,441.0,0.9902667466931745,1.0056695923906276,0.0005693361652534568,6.699345885119295e-05,0.00025549646955209845,0.00014898723125160413,1.0013632718540455,0.9928587338632126,0.998528711107098,0.998465615218215,0.9976517733635824,0.9993248344907786,0.9917165418844553,0.9983802717590105,0.9977127135489209,0.9902884702617806,0.9984643713681517,0.9905754993353817,0.9902667466931744,0.995978794498231,0.996689547976575,1.00045429206634,0.9954824235106654,0.9958066497394105,0.9944706634278757,1.0033473912469448,0.994216888974436,0.9945909445498471,0.997495590069956,1.0044398241357437,1.0051351698390014,0.9932232281736141,0.9931434254545225,1.0006102324341266,0.9923971219781805,1.0005162352572632,6.699345885119295e-05,0.00039392425085441377,0.00020726344278069848,0.00021924002496224573,0.00022279114255134347,8.279392979459527e-05,0.000467773006024218,8.858535351854197e-05,0.00022335663384246923,0.0005693361652534568,0.0002105772979980796,0.0005622086867335924,0.0005063015671763806,0.00023146413276868598,0.00022021639963695923,8.901848096556918e-05,0.00023563408206447124,0.00043538468431507274,0.00023946418078506663,0.00010939300485302655,0.00024344364962277238,0.00024553431565818806,0.0004327224530800921,0.00012599665232160487,0.000127419361779894,0.0002477898291372031,0.0002475753227360645,7.65332223205057e-05,0.0004470381993920534,8.912115478449508e-05
442,442.0,0.9903036492336731,1.0056643076123746,0.0005355179653520099,6.357349491362685e-05,0.00024174632425035293,0.0001399476784036834,1.0014559346042926,0.9929117136435869,0.9985285374625329,0.9984680929405508,0.9976578113278212,0.9994316209698011,0.9917818232688471,0.9984907979919727,0.9977284409917042,0.9903722095419897,0.9984881606212542,0.9906547184451734,0.9903397287850209,0.9959816124373329,0.9967466267544106,1.0005598534013664,0.9954825266101968,0.9958722451784503,0.9944697853164344,1.0034608979885213,0.994218369318877,0.9945940028016759,0.9975687934687647,1.0045644440783499,1.0052594963866435,0.9932228038591412,0.9931430026765787,1.000709975904178,0.9924553991564816,1.0006216477561376,6.357349491362685e-05,0.0003713606574679823,0.00019857708460156064,0.00020991572030932081,0.00021307741048546148,7.80284212690388e-05,0.0004401422231115307,8.329910673924459e-05,0.0002133546208457029,0.0005355179653520099,0.00020095417461869433,0.0005285572609783941,0.00047598409259257346,0.00022114537010410742,0.00020864442117434428,8.382045654420651e-05,0.00022494636169709565,0.00040958526692058987,0.00022847135539915078,0.0001026073948058317,0.00023230177874633776,0.00023425904123827363,0.00040682347264016426,0.00011804068531317359,0.00011933366010150547,0.00023626370149308003,0.00023611365326552724,7.225501199144716e-05,0.00042151442332867935,8.39214394619305e-05
443,443.0,0.9903224424729823,1.005655303382055,0.0005289004788116176,6.270268769880033e-05,0.00024173097114046574,0.0001379955302099395,1.0016337033381986,0.9931937080162406,0.9986864103238515,0.9986243827147604,0.9978200533251252,0.9996326954282959,0.992095244925782,0.9987012760144596,0.9978928404062154,0.9907274586933839,0.9986504177022718,0.9910021458443902,0.9906655783008411,0.9961423612129393,0.9969685353308222,1.0007595820883577,0.9956394711197325,0.9961784766387766,0.9946252314872265,1.00367737862104,0.9943732764109212,0.9947499978195201,0.997881045301661,1.0047978412119634,1.005492040201773,0.9933736811497736,0.9932940681823194,1.0008972276892711,0.9927561485998018,1.0008212406163173,6.270268769880033e-05,0.0003679440147744617,0.00020281308651889335,0.00021468736094365208,0.00021758134799015425,7.67632316883806e-05,0.0004347278538757578,8.16856093412531e-05,0.0002178382254827719,0.0005289004788116176,0.00020523752193668827,0.000521662285522804,0.00046941124991853165,0.0002259211446190419,0.00020942532011942086,8.262451075965344e-05,0.00022977643694285029,0.00040463804286187174,0.0002333193771547696,0.00010049297866570155,0.00023735247756621867,0.0002394556282285425,0.00040123572236646174,0.00011537257828426388,0.00011652797369521829,0.00024114807890877424,0.0002410569888092308,7.1101417783749e-05,0.00041781766378167954,8.270783916275864e-05
444,444.0,0.9903250248441352,1.005641009437967,0.000515039596265625,5.945965207281443e-05,0.00023755802365681906,0.00013458169403122875,1.0017439028325659,0.9934554269028547,0.9988696655682272,0.9988104919169706,0.9980083318924364,0.9997579666512301,0.9923748924863803,0.9988324257611917,0.9980837582037626,0.9910410569436834,0.9988362774294733,0.9913154110425939,0.9909570594822753,0.9963344862641512,0.9971651240393739,1.0008859310305886,0.9958334892989155,0.9964451355595397,0.9948217552269347,1.0038153107867982,0.9945739000954892,0.9949511595696129,0.9981439144599792,1.0049467596810233,1.0056410094379673,0.9935802226084636,0.993498503559486,1.0010140657198665,0.9930304992268011,1.0009479925567792,5.945965207281443e-05,0.00035803696975648394,0.00020376533808580722,0.0002161523571192229,0.00021866766919374683,7.286851787618437e-05,0.000422428857837372,7.738785084300625e-05,0.00021879881909120513,0.000515039596265625,0.00020610146839518354,0.0005076519667718464,0.0004560231305662033,0.00022736815666216386,0.00020561437213476193,7.875647122807013e-05,0.00023121434569547467,0.00039315614024718585,0.00023490181495527065,9.546247097537133e-05,0.00023897305643334068,0.000241218950804706,0.00038917806777558967,0.00010952516036002088,0.00011054646137284064,0.00024259161973618694,0.0002425197778430398,6.749843584672947e-05,0.0004070184326398944,7.881478111922552e-05
445,445.0,0.9903132947801655,1.0056224963956848,0.0004792190434954741,5.484924737207943e-05,0.00022132220891267872,0.00012533321602301216,1.0017009249966176,0.9935170160096228,0.9989557529830749,0.9989062116139991,0.9981027214961187,0.9997234183942145,0.9924435696277009,0.9987992741515682,0.9981799609518307,0.9911217433752535,0.998930730936723,0.9913933907860086,0.9910315765304423,0.996430607168109,0.9972052380807575,1.0008474224620818,0.9959325767744014,0.9965083443231298,0.9949234024041103,1.0037779162712062,0.9946785331677153,0.9950571900855109,0.9982077378102363,1.004911515100092,1.005606479263455,0.9936875648588668,0.9936053793605502,1.0009755620745915,0.9931008013093511,1.0009095731671163,5.484924737207943e-05,0.00033252522388719136,0.00019141682236968786,0.0002031310796222468,0.00020527253424101085,6.718712692018811e-05,0.0003922546946302483,7.140466646385196e-05,0.0002051442464709712,0.0004792190434954741,0.00019304322677418897,0.0004720690843408817,0.00042363916473903227,0.0002135243305905651,0.00019065147481371869,7.235245474439293e-05,0.0002170179945015276,0.0003651002611940823,0.0002205548465799047,8.744695595854044e-05,0.00022435060399476217,0.0002264800637975326,0.0003613911258516773,0.00010019986996636812,0.00010107692624904543,0.00022768461420141745,0.00022761959982283236,6.218831485440979e-05,0.00037845752940106906,7.2413139531463e-05
446,446.0,0.9902891507141068,1.005611398379884,0.0004470067183695752,5.384751075150001e-05,0.00020798993369866274,0.00011574848583796285,1.0017068216204994,0.9933082485814152,0.9988570890804537,0.9988141455994168,0.9980041626445473,0.9997215646086356,0.9922178381743809,0.9987951103435495,0.9980783098297843,0.9908670643654959,0.9988333377519012,0.9911397889936088,0.9907959938918918,0.9963389813925242,0.9971071044874643,1.000853772510406,0.995842389110187,0.9962930341911952,0.994835475561017,1.003780490574855,0.9945938965836498,0.9949702180582716,0.9979973182210422,1.0049148395862664,1.005611398379884,0.9936101893442543,0.9935264025588105,1.0009799265618147,0.9928846636654278,1.0009161168214864,5.384751075150001e-05,0.0003105022412549271,0.00017884265361106774,0.0001898470094698676,0.00019209687265987364,6.636574132108786e-05,0.0003660548429241401,7.065829791463843e-05,0.00019245363653143721,0.0004470067183695752,0.0001814141016364759,0.00044042693909930684,0.00039525244008118695,0.00019984647192626846,0.00017935199345809217,7.074051990907506e-05,0.00020328297556347546,0.0003409805909544137,0.0002066669136979332,8.529239957997143e-05,0.00021045272453243307,0.00021257576516898772,0.00033781428191954335,9.742049962410324e-05,9.81201166119504e-05,0.000213754435932355,0.0002136702960254902,6.111226311415235e-05,0.00035302921553035597,7.081754178619673e-05
447,447.0,0.9902544910789928,1.0056186577967663,0.00043665684082871015,5.6762317542994317e-05,0.00020721312987532928,0.00011107058530206301,1.0016505918044025,0.9929712488081213,0.9985947180602437,0.9985508124447181,0.9977338346888989,0.9996574234153213,0.9918440596956742,0.9987263798639748,0.9978036134469745,0.9904342401823731,0.9985595419301189,0.9907106391412402,0.9904028740773086,0.9960701899441278,0.9968800091548453,1.0007907575348793,0.9955751311979152,0.99595033811916,0.9945673879698251,1.0037184448995822,0.994325842913978,0.9947027175822714,0.9976613663311955,1.0048494658424363,1.0055458354638973,0.9933402132301677,0.9932562840819956,1.0009232157622703,0.9925244507574877,1.000853863891588,5.6762317542994317e-05,0.0003036265979767546,0.00017860979749525105,0.00018943495377569372,0.00019241701468913422,7.014371208545954e-05,0.0003577413990926044,7.455737143460317e-05,0.0001935913648865384,0.00043665684082871015,0.00018295730233982744,0.0004305261996846526,0.0003861869588455275,0.0002002307452251569,0.00017977353325141656,7.441807024644984e-05,0.00020417936625106075,0.00033276600523325146,0.00020792381678936712,8.930992074224111e-05,0.00021213026728155113,0.00021451530248391362,0.0003297048906142565,0.00010139597427955233,0.00010191957498618356,0.00021593434479115514,0.00021583787080003137,6.434399842761865e-05,0.0003443161234046303,7.448226077429422e-05
448,448.0,0.9902112143078573,1.0056418866695254,0.00041536708318394165,5.5920724587957865e-05,0.00019990970863330038,0.00010474403406298804,1.0015703729008818,0.9927977332677109,0.9984592542108441,0.9984155261512515,0.9975990831935418,0.9995730752091849,0.9916591067067911,0.9986385056501124,0.9976678711257632,0.99023281921958,0.9984305901879363,0.9905093263271264,0.9902112143078573,0.9959385039843006,0.9967528165747276,1.0007138062179624,0.9954450901223593,0.9957794085997234,0.994438752992375,1.0036439694107013,0.9941975326820744,0.9945732096296688,0.9974995519445058,1.0047756292963894,1.0054746689043346,0.9932164511431546,0.9931317883089978,1.0008443129980895,0.9923388189454547,1.000777087716697,5.5920724587957865e-05,0.0002889226414523978,0.0001739862135510296,0.00018424030577136318,0.00018756627875401646,6.898907811690021e-05,0.0003403244637313519,7.320890145809566e-05,0.0001888605369058788,0.00041536708318394165,0.00017850301150379707,0.0004097121284810339,0.00036732495780412966,0.0001952773662712994,0.00017361462952685688,7.314500583527548e-05,0.00019953512378139413,0.00031593804833275857,0.00020349966065992049,8.738022934765654e-05,0.0002077287316660731,0.00021014793012809352,0.00031291141774887214,9.879616601173536e-05,9.921109999306992e-05,0.00021180520621974318,0.00021172339864541267,6.322198704191639e-05,0.00032724130537268713,7.318762711435383e-05
449,449.0,0.9901614819619718,1.0056753644256031,0.00038550363748200657,5.344747628293753e-05,0.00018525167232009916,9.639553751728037e-05,1.0014138384106266,0.9928710422815411,0.9985520266085239,0.9985106723142056,0.9976938095045552,0.9994021812616777,0.9917455308757426,0.9984660246431919,0.9977594666389065,0.9903430723970625,0.9985222244657413,0.9906172248012739,0.9903051149561397,0.9960378284609368,0.9967553989419224,1.0005446760583006,0.9955458337679534,0.9958511971755616,0.9945424713054803,1.003471022725641,0.9943049243156453,0.9946815423042398,0.9975678319848189,1.0045967681044485,1.005296067492445,0.9933260680067251,0.9932418404885133,1.000678386823357,0.9924230634208594,1.000608885808775,5.344747628293753e-05,0.00026746620733464235,0.0001598267677967052,0.00016907071903140379,0.00017219654312702925,6.613566138269848e-05,0.00031541520355612507,7.032634220874343e-05,0.00017331447754431829,0.00038550363748200657,0.0001637776969564641,0.0003799380512223396,0.0003404675557275361,0.00017922597438776208,0.00016083457012808976,6.97954210823681e-05,0.00018308889542125443,0.00029303080677247554,0.00018670375399390646,8.332147020256246e-05,0.00019051531544484628,0.00019271949850456144,0.00029062393783492446,9.445710584339134e-05,9.479959487496725e-05,0.00019420690722105998,0.00019413660556786728,6.040294482122541e-05,0.00030297226554032507,6.982876230843973e-05
450,450.0,0.9901085081155621,1.0057133704924424,0.00037315383046429877,5.36699809635929e-05,0.00017763368129759238,9.229043529814456e-05,1.0014554352676004,0.9931145420006324,0.9987126618394974,0.9986735684750827,0.9978571222413116,0.9994513564929783,0.9920032176120682,0.9985156779729274,0.9979189207904477,0.9906229090223927,0.9986729439030378,0.9908920212999065,0.9905681675913481,0.996210106787398,0.9969207679446767,1.0006044209847313,0.9957190995659465,0.9961072647419368,0.9947165007233159,1.0035368305809216,0.9944815088163426,0.9948600552635664,0.9978257750094154,1.0046665411053106,1.0053657694067037,0.9935028253507464,0.9934186486901194,1.0007247762819271,0.9926810245051951,1.0006688725016153,5.36699809635929e-05,0.00025767633315573204,0.00014996201296781021,0.00015838412772128832,0.00016149433918543875,6.67235137546241e-05,0.00030425330352273043,7.119175940386819e-05,0.00016277029612985137,0.00037315383046429877,0.00015399495590384213,0.0003673765216486791,0.0003286208852939249,0.0001678891140987858,0.00015484507016803225,6.99542386251694e-05,0.00017127375467700063,0.00028288265403829534,0.00017455834952651155,8.343194371654543e-05,0.00017815599783698594,0.00018021002681669886,0.00028108072140237405,9.493613349379513e-05,9.520391936991024e-05,0.00018156155853003147,0.00018141792141406575,6.060646623414981e-05,0.000291739724117413,6.999098474632345e-05
451,451.0,0.9900557699710925,1.005750184297485,0.0003569578964233856,5.1055706863440974e-05,0.00016907629895437175,8.827568634866236e-05,1.001614714150585,0.9934370200593373,0.9989107713868995,0.998879506380629,0.9980631747016223,0.9996241336441715,0.992344928589952,0.9986904563713163,0.9981266472367265,0.9909968611399668,0.9988789278591671,0.991260441821997,0.990920622994109,0.9964188744421767,0.997167373339197,1.0007853349004188,0.9959254525753077,0.996451490642148,0.9949215509453783,1.003729133679863,0.9946840920867487,0.9950621511136296,0.9981694817877944,1.0048683336606725,1.005566986138684,0.9937012125763303,0.9936181254235028,1.0008947991476926,0.9930215138855502,1.0008498476473544,5.1055706863440974e-05,0.00024597016908988996,0.00014204135621814968,0.0001500418084289351,0.00015301819550935381,6.365720211103193e-05,0.0002903733163797792,6.803658541714083e-05,0.0001544314411988262,0.0003569578964233856,0.00014621784482238428,0.0003513475782340701,0.0003138507511005832,0.00015898565334536243,0.0001473754524785997,6.656941614971791e-05,0.00016213620445186026,0.0002698069093906296,0.00016526530783382332,7.940007028372675e-05,0.00016880998913761398,0.00017075936946471434,0.00026813487969523805,9.051503308338088e-05,9.075324308783182e-05,0.00017218457320854422,0.00017193498804433176,5.765963178178328e-05,0.00027838310225895043,6.661529313807384e-05
452,452.0,0.9900067447310262,1.0057800852681738,0.00032989286313677915,4.621953247037419e-05,0.0001556289136977319,8.194964119824971e-05,1.0017854305292602,0.9936636559731867,0.9991019750118153,0.9990771047376372,0.9982640858200114,0.999811242181261,0.9925954286800933,0.9988828900801929,0.9983343227997863,0.9912776475219754,0.9990917184814144,0.9915369447403775,0.9911789820707426,0.9966193347441695,0.997380792046504,1.000971891351531,0.9961269871529749,0.9967118982170379,0.9951233032729129,1.0039320085253323,0.9948838639262558,0.9952618910394843,0.9984350982837213,1.005081812009878,1.0057800852681735,0.9938974353607457,0.9938148899876131,1.0010722693882914,0.9932697776849857,1.0010360971370356,4.621953247037419e-05,0.00022709903546083926,0.00013086035916897422,0.0001383219861196279,0.00014105883651633028,5.767844281950796e-05,0.00026809503093220844,6.166436968684172e-05,0.00014244597074283168,0.00032989286313677915,0.00013489660693743062,0.0003246803643406992,0.00028988562004310435,0.00014648464191476971,0.00013498782114199258,6.0308341708947826e-05,0.00014940962354319934,0.0002489719926341967,0.00015231749691055436,7.194856259970412e-05,0.00015563625638861724,0.0001574606364258515,0.0002473410732508221,8.206445111117343e-05,8.22900193809511e-05,0.00015878958785396538,0.0001585326730316063,5.222057397197485e-05,0.0002569531777704413,6.0351462917641765e-05
453,453.0,0.9899649095978275,1.0057985565659588,0.0003218213104072807,4.2062279534434714e-05,0.0001485541831905231,8.103842659443035e-05,1.001742517738242,0.993514091306612,0.9989237938001806,0.9988892430624952,0.9980800288448081,0.9997725708603414,0.9924359817659938,0.9988464183575233,0.9981534707142492,0.9911007924830284,0.9989203733121692,0.9913622051629701,0.9910114093324544,0.9964261993024968,0.997252128806165,1.000926813959153,0.995929450993928,0.9965679344893836,0.9949240567562769,1.0038931320503954,0.9946800206683706,0.9950564076829886,0.9982914378512096,1.0050506356309405,1.00574968590928,0.9936909161968047,0.9936076875904017,1.0010271047612485,0.9931112240916683,1.000990549144148,4.2062279534434714e-05,0.00022004058810697419,0.00012508781586912033,0.0001316582551788628,0.00013460986646157106,5.251004263439698e-05,0.00026023161529798247,5.616780077674682e-05,0.0001361242388906438,0.0003218213104072807,0.00012917580286733493,0.00031681125567876794,0.00028170253246281765,0.00013927125231536945,0.00012749775793590804,5.486854054514709e-05,0.00014179361526794732,0.0002404193850573037,0.00014439532113035214,6.539188767069706e-05,0.0001473020415425629,0.00014896158640516084,0.00023826016130091415,7.457498892728866e-05,7.478043025387793e-05,0.00015008290041191653,0.00014989321637257972,4.7494897826552426e-05,0.00024873414851064656,5.489996007453245e-05
454,454.0,0.98993374177396,1.0058058962883245,0.00032307950687393084,3.9100944702003306e-05,0.00014599972719969538,8.253476194679742e-05,1.0016346290629152,0.9929625653958712,0.9985642080346779,0.998520458956652,0.9977078598041997,0.9996448375172824,0.9918356285988802,0.9987156795481611,0.9977819616264227,0.9904405684343397,0.9985671029219293,0.9907062502002115,0.9903891554560325,0.9960464757669383,0.9968812321080254,1.000783066250779,0.9955468745011706,0.995977116005329,0.9945396486506912,1.0037212162552804,0.9942923749359481,0.9946655776263761,0.9976965966497106,1.004854102697745,1.0055508708634526,0.9933012484009006,0.9932179794770497,1.000906335116345,0.992516982118282,1.0008471690035712,3.9100944702003306e-05,0.00021950262285674215,0.00012409046383224948,0.00012988558493933405,0.00013308662349247532,4.8758044115953176e-05,0.00025999587170635825,5.221354740460814e-05,0.0001348059279216325,0.00032307950687393084,0.00012813589629539045,0.00031816547806827,0.0002817909147967176,0.0001369352542090324,0.00012416042265757694,5.0711898985575593e-05,0.00013901482553786023,0.0002384052898399786,0.00014129994715063375,6.0185951275334926e-05,0.000143822306353994,0.00014537068516185886,0.00023529848644977163,6.851764050845295e-05,6.86554628720846e-05,0.00014611460103347194,0.00014601705799904182,4.3996212523262555e-05,0.0002481497490273904,5.072459739987427e-05
455,455.0,0.9899167184618878,1.0058036062667635,0.0003036479813795422,3.9214678799792404e-05,0.0001376840887187216,7.672738034913611e-05,1.001396226611018,0.9925381500290575,0.9982680207671831,0.9982259631491772,0.9974072532899685,0.999393710341793,0.9913791655366907,0.9984601795703585,0.997485982510774,0.9899399351857305,0.9982855719149277,0.9902086385187002,0.9899167184618877,0.9957434060557987,0.9965478561222593,1.0005242231647082,0.9952404695102602,0.995530859316356,0.9942324287519178,1.0034364907854258,0.9939844082220619,0.9943598015250122,0.9972533233693334,1.004545990597888,1.0052402240686775,0.9929909834196848,0.9929075566191997,1.000662101198285,0.9920653660822863,1.0005884970821368,3.9214678799792404e-05,0.00020640743699030595,0.00011669498625073145,0.0001219089062353165,0.00012489828527357326,4.8630940351099756e-05,0.00024435527002761255,5.1966937608747854e-05,0.0001265472042159876,0.0003036479813795422,0.00012023114751949226,0.00029912502585190316,0.00026484733843032643,0.0001282312187029484,0.00011641652480430446,5.0094464650027464e-05,0.00013003039241714763,0.00022350692072800637,0.00013205832745112557,5.872467037689742e-05,0.00013432974057066562,0.00013577900371387555,0.00022009574678958922,6.647279845848773e-05,6.65111906434636e-05,0.00013624767910712694,0.0001361966886609287,4.391663941757114e-05,0.00023337274628582754,5.006176984922458e-05
456,456.0,0.9899160939103567,1.0057931883327687,0.00028118688631987584,3.854703573526763e-05,0.00012826082432601922,7.033302461778972e-05,1.0013345040338952,0.992563405607796,0.9982851529072179,0.9982479560927341,0.9974262995516036,0.9993328069153505,0.9914093489658711,0.9983980245243175,0.997508317453527,0.9899816368168677,0.9983105843760063,0.9902497055078779,0.9899479934832609,0.9957577661143275,0.9965417269905007,1.00046309160849,0.9952523038755223,0.9955555005445924,0.9942445188993493,1.0033736276670708,0.9939956700273682,0.994372864747938,0.9972826887748766,1.0044827670909817,1.00517733637117,0.9930032997644103,0.9929193665421969,1.00060263984114,0.9920957489616402,1.0005271094652237,3.854703573526763e-05,0.00019146207889564904,0.00010794434029358072,0.00011275978595867523,0.00011546036013868699,4.761795880852142e-05,0.00022642278151820502,5.075434167503815e-05,0.0001167943788969629,0.00028118688631987584,0.00011087225520311453,0.00027683617413216065,0.0002452239562108363,0.0001188232499995055,0.00010744158808313139,4.8755796035356884e-05,0.00012051375439814575,0.00020743172836348544,0.00012242473455681215,5.6660778583156e-05,0.00012462329203176113,0.00012600508261074666,0.00020442821971209573,6.387905519849054e-05,6.387137102961823e-05,0.00012642842282090694,0.0001263856544855313,4.308882989539523e-05,0.00021649207036012662,4.86887678297354e-05
457,457.0,0.9899292305532429,1.0057761443178321,0.0002792317802852888,3.687407039572322e-05,0.00012627974145104534,7.081835268794352e-05,1.0013878337746107,0.9928515434357806,0.9984795865126391,0.9984461529961789,0.9976270103860722,0.9993947467408789,0.9917214036483266,0.9984609666657295,0.9977081068132148,0.9903307162509587,0.9985019902792693,0.9905953135951616,0.9902743685510982,0.9959526472016992,0.9967290801780192,1.0005283861541923,0.9954450714768247,0.9958595156737968,0.9944387573040122,1.0034561910471593,0.9941908028280829,0.9945696536766074,0.997588492334825,1.004579046429627,1.005276014105755,0.9932024066539279,0.9931178113919895,1.0006616213462651,0.9924072413324427,1.000592641439329,3.687407039572322e-05,0.00019146073552824913,0.00010544427968844566,0.00011027883691595131,0.00011272717718963869,4.545608063730656e-05,0.0002254512905134668,4.8346617814970584e-05,0.00011378470632555927,0.0002792317802852888,0.00010801964669239042,0.00027445174867312745,0.000243671861752964,0.00011638226038209861,0.00010627114042250198,4.681339337376176e-05,0.00011788146433124456,0.00020820562663464173,0.00011964009033466839,5.4371247591676814e-05,0.00012169838977973136,0.00012302568134850916,0.00020558459931108514,6.123958184794563e-05,6.121670552617355e-05,0.00012321260141203176,0.00012322621676446804,4.1280160619449494e-05,0.00021638429829532753,4.67599531429614e-05
458,458.0,0.9899522678707046,1.0057539760534464,0.00028711664693694696,3.947215643040661e-05,0.00013027165522232654,7.258726209509397e-05,1.0014535562021536,0.9932116973623448,0.9986999998362658,0.9986719667565342,0.997856314781749,0.9994796567467545,0.9921154325990008,0.9985527890705191,0.9979411063377619,0.9907665872879183,0.9987309925150878,0.9910289880041854,0.9906839997463371,0.9961831584060582,0.9969640196797954,1.0006192214129808,0.9956776549367451,0.9962496784005237,0.9946743230629558,1.0035781024546244,0.994428737450488,0.9948095825112826,0.9979845065344897,1.004725712230247,1.005425309918785,0.9934462444287164,0.9933618502891802,1.000737389642004,0.9927934336651619,1.00068355844511,3.947215643040661e-05,0.00019779261835427742,0.00010727825345581092,0.00011248442953463821,0.00011486731033771872,4.844812955103305e-05,0.00023229806856090687,5.1360354478254776e-05,0.00011615471425013504,0.00028711664693694696,0.00011092984510750312,0.00028171565049346935,0.0002505410722846191,0.00011854333746372834,0.00011169586603826361,5.017643266069985e-05,0.0001198390602569729,0.00021748245855978087,0.00012140013802767541,5.832202853630568e-05,0.00012309329648838615,0.0001243057874677167,0.00021548336204611846,6.552238646391993e-05,6.546037766876543e-05,0.00012406623873857555,0.00012417209573728112,4.416612113047416e-05,0.00022383456315519507,5.012685645421521e-05
459,459.0,0.9899813453428995,1.005728185371104,0.00027595614426107525,3.994437167852194e-05,0.00012663623467672796,6.896778218393101e-05,1.0015320538184607,0.993508938774384,0.998901222922838,0.9988785196526047,0.998061415932071,0.9995698207324736,0.9924394259256003,0.9986486695710315,0.998146533939026,0.9911242960188233,0.9989304087451553,0.99138477868929,0.9910209756227988,0.9963928357928385,0.9971728431545364,1.0007187506605815,0.9958905595229087,0.996568833030524,0.9948901954278447,1.0037031934486822,0.9946470190466755,0.9950288902212777,0.9983075627619311,1.0048676538595773,1.0055683590553237,0.9936670159351784,0.9935828632830019,1.000825074410137,0.9931094754209728,1.0007833356206406,3.994437167852194e-05,0.0001900104289752868,0.00010412667699117426,0.00010938065711566508,0.00011162395415496093,4.8964618412562614e-05,0.00022326571405421975,5.187697080294642e-05,0.0001130433066545962,0.00027595614426107525,0.0001083599141373799,0.0002705751133674602,0.00024061132861754879,0.00011516491474309366,0.00010932521951380942,5.063823000260788e-05,0.000116430796458604,0.0002104947002099875,0.00011787247309926933,5.9002151697520954e-05,0.00011938401565446344,0.00012051288594929349,0.00020904387099125529,6.628263992566168e-05,6.620749992192443e-05,0.00012011220532695791,0.00012025911608884729,4.460239727273933e-05,0.00021543387119164352,5.0580853030760896e-05
460,460.0,0.9900126024499865,1.0057002741022978,0.00028784243357717857,3.7027203799388555e-05,0.0001301724789353056,7.405442434564797e-05,1.0015230629619638,0.9935806029108161,0.9989259133603426,0.9988979863422018,0.9980792488096007,0.999558316278235,0.9925098343770592,0.9986368715993982,0.9981587703338043,0.9911996030656887,0.9989369353135983,0.9914588896408894,0.9910909060087132,0.9964115553974285,0.9972052513184764,1.0007144250317357,0.9959062655611078,0.9966505743551571,0.9949034067253143,1.0037058907586196,0.9946539267327126,0.9950318501161467,0.9983869063035712,1.0048762622382246,1.0055758804000239,0.9936674724019446,0.9935840304018841,1.0008151274345938,0.9931881726392908,1.0007791477622066,3.7027203799388555e-05,0.00019866540629214673,0.00010760715934866812,0.00011321986277363246,0.00011529251926663615,4.5545828988911234e-05,0.0002335649065355418,4.824338236516826e-05,0.00011633014035634525,0.00028784243357717857,0.00011051940136803628,0.00028249652172810806,0.00025172761487290415,0.00011934492203113333,0.00011113661448534706,4.7393495555772936e-05,0.0001208603228303633,0.00022033355896807692,0.00012236385049094555,5.5634935545475775e-05,0.0001241861316072146,0.00012550583591977745,0.00021935444975285635,6.291398926557321e-05,6.291469188488421e-05,0.00012517258693525975,0.0001253247361519563,4.146737325115954e-05,0.00022585042789243813,4.7334064218266987e-05
461,461.0,0.9900421786721231,1.0056717440785206,0.0003429127853701338,4.052118043687964e-05,0.00015267739392916044,9.036118844266505e-05,1.0015775148157722,0.993352920986708,0.9987137871120657,0.9986793506541596,0.9978635014273709,0.9996191277426539,0.9922579301399062,0.9986971828863076,0.9979468135100729,0.9909172570276233,0.9987353460543059,0.9911802257242749,0.9908284278715628,0.996197532716747,0.9970818743773776,1.0007857207848727,0.9956921040640568,0.9964213911872959,0.9946895687551672,1.003792815550119,0.9944399701970779,0.9948178579676837,0.9981560082877489,1.0049716247948912,1.0056717440785206,0.9934492462949751,0.9933664247156461,1.0008731471977401,0.9929455955393962,1.0008501596713626,4.052118043687964e-05,0.00023808176712446544,0.00012546277608100153,0.00013145251951694008,0.00013393454686292213,4.93735306426663e-05,0.0002796640679756113,5.208781265954526e-05,0.00013430685139233396,0.0003429127853701338,0.0001260785769759524,0.0003370564629388735,0.00030124298957220945,0.00013875572127653444,0.00013061838169888104,5.20967643316711e-05,0.00014078268241147883,0.00026436813983929673,0.00014243472717049064,6.196067268391281e-05,0.00014462618364044407,0.00014601658643471284,0.00026361506607382987,7.091959602010571e-05,7.118390977828762e-05,0.00014602995002662952,0.00014619600103043688,4.522399557400629e-05,0.0002712906705317527,5.202690180280958e-05
462,462.0,0.9900662134894679,1.005644861242693,0.000358030569836966,4.4832902722311657e-05,0.00016000893784345264,9.37909834505709e-05,1.001532343784953,0.9929485088792392,0.9983627192847637,0.998321452118344,0.9975101289717261,0.9995823162557235,0.9918139171091379,0.9986610092458252,0.9976022989470141,0.9904235413801226,0.9984095028473444,0.9906909045514762,0.9903670134198863,0.9958376301185818,0.996808112735581,1.000744662602211,0.9953303480356879,0.9959955306802907,0.994325901624802,1.0037416178785041,0.994069581882641,0.9944444092736149,0.9977205498298131,1.0049137078578119,1.0056135507996316,0.9930747961783851,0.9929922443639033,1.0008311405005588,0.9925071801315225,1.0008081608924295,4.4832902722311657e-05,0.00024976674911829865,0.000130168106123385,0.00013565299149364348,0.00013849505943539295,5.3835920611448e-05,0.00029292778389770473,5.661165995783231e-05,0.00013832678360511008,0.000358030569836966,0.00012915030604950426,0.000352162138348456,0.00031537269352528523,0.00014344170089961969,0.0001382241606810093,5.71118221323738e-05,0.0001457259152301599,0.0002773910341797604,0.00014734914425946436,6.823703089233249e-05,0.0001495539194317159,0.00015069059302256897,0.00027633614740514,7.84599381109818e-05,7.892372372493071e-05,0.00015108934117970263,0.00015126950873452333,4.9581876190507395e-05,0.0002845070559742831,5.704155852916693e-05
463,463.0,0.9900808463821789,1.0056249479834538,0.0003340652188500988,4.2520451540037416e-05,0.00014926265695379933,8.737325221817235e-05,1.0015682124046914,0.9926834045919213,0.9982099540911878,0.9981727904095974,0.9973609234932225,0.9996267437213311,0.9915350174568842,0.9987081027087255,0.9974586630919032,0.9901192076151792,0.9982747803594989,0.9903878399815086,0.9900808463821789,0.9956872460111912,0.9966786743659309,1.0007797139639538,0.995181632169159,0.9957151061418273,0.9941784684690504,1.0037660016218202,0.9939216221872119,0.9942982049367208,0.9974346966417841,1.0049270217485375,1.0056249479834538,0.9929254880487013,0.9928431397028521,1.000871219148706,0.9922271705419305,1.0008435281549095,4.2520451540037416e-05,0.00023310374782561927,0.0001210664017300771,0.00012607804793996833,0.00012877855443456826,5.0809523879276786e-05,0.0002733183040456882,5.339858008020802e-05,0.0001285408186754579,0.0003340652188500988,0.00011990901624146703,0.00032857552226658594,0.0002943683723126279,0.0001331887553666775,0.0001287357071788203,5.3905555855014415e-05,0.00013526115521255856,0.00025893509138125875,0.00013677081496838597,6.438113396002025e-05,0.0001388125396488208,0.00013985174862764016,0.00025795752234829066,7.399968037927661e-05,7.44555388656009e-05,0.00014030471007102317,0.0001404592313202375,4.684946031990482e-05,0.00026563128249538234,5.384722079338701e-05
464,464.0,0.9900834735448835,1.0056166289248196,0.0003327898228314348,3.884704950393903e-05,0.00014598964927277182,8.855484731910543e-05,1.0014635321352208,0.9927441138901134,0.9982685070981231,0.9982306060436109,0.9974222046432947,0.9995159414184669,0.991605547865759,0.998596152145734,0.9975202141767738,0.9902079535016903,0.9983308324210526,0.9904747453776237,0.9901588192136872,0.9957480045460764,0.9966816866219753,1.0006649469255406,0.9952441109981346,0.9957702098368191,0.9942409489254023,1.0036361952364095,0.9939867114349448,0.9943646383133554,0.9974898451188887,1.0047840341819119,1.0054821751158243,0.9929942382948226,0.9929109524906713,1.0007604415967206,0.9922927604735476,1.0007289732802878,3.884704950393903e-05,0.00023144676533603435,0.0001177480686883632,0.0001227492174813077,0.00012539183266931263,4.663504917268376e-05,0.00027178753615428477,4.9084939672953306e-05,0.00012538811208070644,0.0003327898228314348,0.00011717042125040164,0.0003273795143131219,0.0002929695245320834,0.00012910068410480158,0.00012462228608280403,4.9540055453349964e-05,0.00013093119054633805,0.0002579074254474171,0.00013249666440756742,5.9729646812062e-05,0.00013447321656997246,0.00013560960179678704,0.0002577345475092847,6.917007698261777e-05,6.968604336171644e-05,0.00013627988730747421,0.0001363934494343727,4.29135324179813e-05,0.0002642234359768235,4.948988028515819e-05
465,465.0,0.9900765180300868,1.0056186811866072,0.0003490546140137804,3.6381349870375635e-05,0.00015013836424900535,9.476578687251322e-05,1.0013781418901997,0.9929370255551347,0.9984541399150039,0.9984162810988183,0.9976125396168601,0.9994249457540375,0.9918219149025682,0.9985040860572336,0.9977160092486759,0.9904616258571094,0.9985213168488396,0.9907253731232926,0.990389955614502,0.9959330481154057,0.9967751187710051,1.0005628972700178,0.9954291197585263,0.9959690388247909,0.9944246036779154,1.0035223684015468,0.9941700495739265,0.9945494203762569,0.9976902245232158,1.0046586869123568,1.0053559353431571,0.9931743668147831,0.9930915104572818,1.0006663755885237,0.9925014468446868,1.0006268455111063,3.6381349870375635e-05,0.00024211402918026387,0.0001199700892941355,0.00012521160995348945,0.00012777054475930955,4.405989248825288e-05,0.00028490972093246164,4.655166317668809e-05,0.00012804106324957004,0.0003490546140137804,0.00011993556170020142,0.00034359678902902717,0.0003073199102010545,0.00013126407850999803,0.0001270989840451117,4.70336868846903e-05,0.00013314597157563251,0.0002712520815735006,0.0001349426371288696,5.787276870463314e-05,0.00013702275146848321,0.00013829122315358501,0.00027216754265708916,6.790770719075677e-05,6.853880358363872e-05,0.00013927563030583634,0.00013938573907191804,4.0443902591146096e-05,0.0002765934770844017,4.699710409225881e-05
466,466.0,0.9900636596047627,1.0056284200125838,0.0003454242036606332,3.382603879506636e-05,0.0001471046554445443,9.481624415807692e-05,1.0013610771104633,0.9931631313541553,0.9986317614307788,0.9985969135495729,0.9977945756347347,0.9994102224241879,0.9920703457762421,0.9984905730938802,0.9979002509958461,0.9907457588910893,0.9987028495870427,0.9910056655189123,0.9906499945027005,0.9961095490497452,0.9969034047860887,1.0005426342563954,0.9956055635306507,0.996201010749073,0.9946000955571769,1.0035011719799036,0.9943438816811939,0.9947200668795068,0.9979222597789015,1.004633165947289,1.0053299793626027,0.9933479700585373,0.993265187469099,1.000649226693145,0.9927429295029456,1.0006063167164103,3.382603879506636e-05,0.00023971492209902865,0.00011700485059943189,0.0001220783336164963,0.00012434929831032208,4.1141122284906516e-05,0.00028205637557003014,4.357534349735298e-05,0.00012457928145346908,0.0003454242036606332,0.00011669516033580941,0.0003401211734511096,0.0003042002240472888,0.00012776357443693102,0.00012421742265373174,4.413960822317535e-05,0.00012961161963960348,0.00026948736586986463,0.00013143002160183749,5.505542369560105e-05,0.0001333822999252558,0.00013457279646939235,0.00027080969711338503,6.510538352831563e-05,6.574577317439207e-05,0.0001355939293100491,0.00013571928236781342,3.775524150092655e-05,0.00027386925598088746,4.411464012422267e-05
467,467.0,0.9900485780358853,1.005643160646516,0.0003212785432471506,3.098785160272366e-05,0.00013686995104971825,8.825657276240261e-05,1.0014227456274185,0.9934459766000031,0.9987832550027735,0.9987538456551526,0.9979523251089906,0.9994892828371984,0.9923748717123088,0.9985735934626949,0.9980606563296026,0.9910753287797259,0.9988565585144643,0.991332267684739,0.9909650363483584,0.996275246269799,0.9970920881590475,1.0006345093782827,0.9957735154133743,0.9965027198183162,0.9947711833209677,1.0036124687425187,0.9945172323841143,0.9948944263215174,0.9982296404557639,1.0047584660127746,1.0054567040336368,0.9935255622654003,0.9934412625729392,1.0007225125257007,0.9930407294237805,1.0006983944283254,3.098785160272366e-05,0.0002229771311766668,0.00010960938715988203,0.00011436478574815428,0.00011631552012049847,3.770876959978549e-05,0.00026231273219830676,3.9926566886165034e-05,0.00011636264217318372,0.0003212785432471506,0.000108857116942389,0.00031628859212923184,0.0002828465699012223,0.00011937635981213854,0.00011441525163923593,4.0670266435436094e-05,0.0001210336148779672,0.0002505947535541574,0.00012265801469672996,5.106597468099347e-05,0.00012437868418994495,0.00012542847543404613,0.00025182454863799554,6.057836108954562e-05,6.116130854891428e-05,0.00012646933414714906,0.00012656976237471236,3.4609863541607253e-05,0.000254781423141282,4.064632580433387e-05
468,468.0,0.990034953090429,1.0056602183321703,0.00032051198580742023,2.8418785040520283e-05,0.00013776603538141023,8.844936069330847e-05,1.0015444111340155,0.9935790238561714,0.9987736587685578,0.9987477475438642,0.9979449691467239,0.9996325391696655,0.992513731195238,0.998721837039635,0.9980497260408298,0.9912126483173936,0.9988376506345434,0.9914696048243199,0.9911056749677322,0.9962703588395283,0.9971892251414243,1.0007850987622913,0.9957705862986856,0.9966458653637489,0.9947712840317018,1.003790518537817,0.9945181188996612,0.9948991902364148,0.99837640289489,1.0049559290262804,1.0056556911043788,0.9935272042452822,0.9934433840467255,1.000860562436804,0.9931808891948967,1.0008492570994914,2.8418785040520283e-05,0.0002213637240388372,0.00011576806515435424,0.00012093972491199508,0.00012226254013366286,3.455051147346248e-05,0.0002612729578474699,3.6558967959315455e-05,0.00012158300268701838,0.00032051198580742023,0.00011316582308743036,0.00031539205608694645,0.00028186814522583494,0.00012535939777657802,0.0001116711677474501,3.741430680007982e-05,0.0001270302426597015,0.00024775374963609644,0.00012863887538569875,4.718423737069597e-05,0.00013078008492209547,0.00013201489312237127,0.0002497430669112741,5.605253187335138e-05,5.65882537809776e-05,0.00013329106770109506,0.00013331325270711495,3.1730078400102575e-05,0.0002533675542835647,3.7392010909790944e-05
469,469.0,0.9900264645353677,1.0056769083133141,0.0003369039338983567,2.5827474613990824e-05,0.0001442601783986139,9.475900875830783e-05,1.001561738609177,0.9933458486989573,0.9985410554907085,0.9985121704225608,0.9977041193596662,0.9996575353175368,0.9922576282181184,0.9987521931987483,0.997810144649397,0.9909180794176501,0.9986047247120475,0.9911760677699356,0.9908377069757963,0.9960289436901401,0.9970340415433099,1.0008074667632985,0.9955288448903395,0.996385335016275,0.9945291858800924,1.0038148425027809,0.9942759102310054,0.9946600696216564,0.9981074204816699,1.0049793561154996,1.0056769083133141,0.9932821488999307,0.9931998270935606,1.0008820798602862,0.9929332167168838,1.000872013003948,2.5827474613990824e-05,0.00023260733312949284,0.00012591347044640697,0.00013119334803565473,0.00013195842960943952,3.141037169743174e-05,0.0002746102652938141,3.324633992693132e-05,0.00013026563761427983,0.0003369039338983567,0.00012051265708100208,0.00033151080208259276,0.00029607738883005946,0.00013531160501203813,0.00011311766091413946,3.3945190555907236e-05,0.00013692521098981303,0.00025961303684902325,0.00013848681965974806,4.2742390772962144e-05,0.00014109893913138446,0.00014243709474449413,0.00026290617463058883,5.07460560869146e-05,5.122909667158543e-05,0.00014397775704323818,0.00014393683517138124,2.883588802499355e-05,0.00026653093840983336,3.3927205030918664e-05
470,470.0,0.9900267921376755,1.005691182723744,0.0003256924718759941,2.420384807953384e-05,0.0001386716523473799,9.224039906597814e-05,1.001478622269811,0.9928844906938754,0.9981719420334904,0.9981417496016518,0.9973255622765648,0.9995744728217143,0.9917538029865073,0.9986691891686525,0.9974331034182388,0.9903492235099527,0.9982380361540276,0.9906118335555599,0.9903145188333863,0.9956423537948752,0.9967121065704033,1.0007153008606793,0.9951426212817317,0.9958961175521198,0.9941436121399626,1.0037239996902763,0.9938894006373079,0.9942747067722381,0.9976211301529896,1.0048847653914743,1.0055818387703694,0.9928951666219981,0.9928131011717951,1.0008020444686356,0.9924416273021557,1.0007797153516436,2.420384807953384e-05,0.0002257004172392646,0.00012110503891487184,0.0001258355952146533,0.0001264446087645127,2.9358560701809888e-05,0.0002658390219566276,3.104302855964598e-05,0.00012447696479613975,0.0003256924718759941,0.00011492359231680815,0.00032056974408277504,0.00028630167797660154,0.0001296379132809324,0.00010725936182206882,3.17171335183643e-05,0.00013103846215998857,0.000251902762143619,0.00013241886811280124,3.999229966717703e-05,0.0001349190388649854,0.0001360916002564091,0.0002555905810768893,4.758985751973652e-05,4.8035284296432055e-05,0.00013767678575885895,0.00013762434016981702,2.702460708752344e-05,0.0002584389800530553,3.1697124153498935e-05
471,471.0,0.990039615664327,1.0057035412573765,0.00029957711213997594,2.3832339143502434e-05,0.00012839848705866052,8.393929355544098e-05,1.0013706205331447,0.9926344136584516,0.9979900642706234,0.9979579837052698,0.9971428307549897,0.9994641606285101,0.9914882042730571,0.9985572054740065,0.9972552441482896,0.9900592744316671,0.9980736388994929,0.9903217904347117,0.9900396156643267,0.9954528107088252,0.9965250076269015,1.0005968495410882,0.9949504664540803,0.9956418785573854,0.9939503162166787,1.00359700305606,0.9936936445440836,0.9940763363052837,0.9973717427484112,1.0047512946769332,1.0054492656464473,0.9926987193726056,0.9926162865671121,1.0006924791637903,0.992175868289387,1.0006610800585563,2.3832339143502434e-05,0.00020707988330574163,0.00011222706296633146,0.00011650698237443745,0.00011721153256076823,2.8657932767929736e-05,0.00024410457705040947,3.020864133482177e-05,0.00011561485051147942,0.00029957711213997594,0.00010680612910187052,0.00029482516621571326,0.0002631087930576022,0.00011993682236993266,9.790358705489434e-05,3.1207593193279e-05,0.00012121092661776467,0.00023101775224967903,0.00012242105445530843,3.950606281693148e-05,0.00012468065093722752,0.000125791001769764,0.00023441651307999867,4.723987590525602e-05,4.7683776816040425e-05,0.0001270939629939574,0.000127055212077652,2.6661562514755107e-05,0.00023718117141006745,3.118608296672435e-05
472,472.0,0.9900670994700906,1.0057151204981578,0.00028646819807016575,2.2992095628362694e-05,0.00012288717589083257,7.968712632748637e-05,1.001357222302558,0.992766156611681,0.9981092504571214,0.9980812693183502,0.9972687268709429,0.9994526197323017,0.991639130376751,0.9985437605363606,0.9973896032947637,0.9902385812658681,0.9982119994411686,0.9904995934919033,0.9901999483165996,0.9955762686901255,0.9966137872800429,1.0005870557399215,0.9950713449237496,0.9957913981563333,0.9940701486173651,1.0035844193546846,0.9938130055835631,0.9941967004307384,0.9975293566223188,1.0047357915148356,1.005433915645937,0.9928175954712672,0.9927353956138208,1.000681391463602,0.9923167446711851,1.0006507619235796,2.2992095628362694e-05,0.00019643168875658874,0.0001087614728172109,0.00011275057733171065,0.00011370292861454526,2.748398592027565e-05,0.0002321551448764987,2.890290543172215e-05,0.00011264036290204382,0.00028646819807016575,0.00010431877474442511,0.00028174152303047246,0.00025078897840070334,0.00011569460798755565,9.091882117805433e-05,3.0189347794670588e-05,0.00011687261505249845,0.0002184447905909395,0.00011787533501799424,3.82258910405654e-05,0.00011986390271834517,0.0001208274580417566,0.00022154914315056294,4.5833076247134427e-05,4.627611822172306e-05,0.0001219390553460808,0.00012191358884765371,2.5793852947396993e-05,0.00022508591868539054,3.0173117331929824e-05
473,473.0,0.9901053462609174,1.0057270570300347,0.00028729899629367735,2.1225320226005988e-05,0.00012167594624493975,8.061200282438108e-05,1.0014834127261412,0.9929774117450896,0.9983659716431876,0.9983445586600663,0.9975358969327833,0.9995828611770293,0.9918727678239724,0.99867383243772,0.9976590317424701,0.9905100883440605,0.9984789245085641,0.9907673320870187,0.990446547035428,0.9958494951893384,0.9968288468122415,1.0007273134727803,0.9953489582104071,0.9960167463491952,0.994350773721407,1.0037310195273685,0.9940955310362816,0.9944812739811996,0.9977482506739718,1.0048848662221788,1.0055826488269606,0.9931025798178605,0.9930202073349087,1.0008110378754609,0.9925430164895482,1.0007911625207546,2.1225320226005988e-05,0.0001964581299258559,0.00010756615279496205,0.00011154872856155452,0.00011262622345007309,2.544003161682595e-05,0.00023240377519020687,2.676086682289771e-05,0.00011201320761464691,0.00028729899629367735,0.00010396774726450561,0.00028237303842308615,0.0002513135809110173,0.00011434995919216234,8.903683374315217e-05,2.809549543492307e-05,0.00011551773251088577,0.0002180606134641825,0.00011648248443132628,3.567558608614614e-05,0.00011829263313826049,0.00011907273294776186,0.00022127245284766042,4.2857496098728876e-05,4.328873006500964e-05,0.00012029723037399404,0.00012021582247263331,2.3879369720890984e-05,0.0002248022600461495,2.8085155679008997e-05
474,474.0,0.990148943330553,1.0057404874369535,0.0002840402777005774,2.0925538536933357e-05,0.00011917032859409376,7.993795789894883e-05,1.0015698145822647,0.9932346376843979,0.998574849844638,0.9985607946377479,0.9977501854366433,0.9996805344605929,0.9921498459252743,0.9987738402392113,0.9978715392638,0.9908062239177868,0.9986805903293078,0.9910619671754441,0.9907302421393314,0.9960682137293506,0.9970282579059253,1.0008295807978718,0.9955688582815545,0.9962917736369501,0.9945737106416025,1.0038417040746481,0.9943196957407697,0.9947075376765676,0.998028464681881,1.0050022331895838,1.0057009054829489,0.993328116975158,0.993245168606336,1.0009048924421091,0.9928196554915012,1.0008930972586454,2.0925538536933357e-05,0.000195426414666787,0.00010217786406313412,0.00010610178785317637,0.00010714741518792563,2.5586619220398087e-05,0.00023079839667608276,2.7007066234737707e-05,0.00010673381808666645,0.0002840402777005774,9.900688079324637e-05,0.0002791599802276197,0.00024938229034118255,0.00010898358721547354,8.804439832887103e-05,2.839338962374136e-05,0.00011017172195337862,0.0002171218091249765,0.00011121051620102558,3.654818271498926e-05,0.00011294090004353852,0.0001137111762097222,0.00022067934645353046,4.406218490254741e-05,4.454648764743388e-05,0.00011495112506147751,0.00011481396210549495,2.3903295037501715e-05,0.00022313889069268755,2.8394534917954793e-05
475,475.0,0.9901924779727425,1.0057565483028608,0.00026731915554222945,2.0830420456893513e-05,0.00011316248191915793,7.459843495149254e-05,1.0015836022775462,0.9934401671638545,0.9987183384560515,0.9987061884815951,0.9978985818578923,0.9996984930396433,0.992378075128173,0.9987921600639169,0.9980221442720523,0.9910599508486199,0.9988303486599025,0.9913121354322847,0.9909669256659664,0.9962221765328103,0.9971664954233895,1.0008597678528877,0.9957251384873717,0.9965201766856695,0.9947328194892996,1.0038848522500279,0.9944800712929779,0.9948718483447891,0.998266902338381,1.005054376531216,1.0057565483028608,0.9934906562008848,0.9934077287582123,1.0009208168236117,0.993044692192588,1.0009228028841937,2.0830420456893513e-05,0.00018430543691762497,9.656957329685041e-05,0.00010022554877234812,0.00010136260671161236,2.5944632083912708e-05,0.00021750946970666956,2.7515890967217335e-05,0.00010094234328391263,0.00026731915554222945,9.372211795616265e-05,0.00026281222387814195,0.00023493251628041182,0.0001030461384565027,8.309063099820642e-05,2.8795463601703062e-05,0.00010413572871152811,0.00020528662534511494,0.00010509482697359923,3.743431097574828e-05,0.0001066672575119763,0.00010726385819102437,0.00020895870578906974,4.519297431797164e-05,4.5679486572047906e-05,0.0001085945016796331,0.00010841570161455119,2.4140243766278453e-05,0.0002102736987110632,2.881236850473272e-05
476,476.0,0.9902305374812315,1.005775861975304,0.0002793566198856274,1.9506757508245078e-05,0.00011952707096659757,7.83867500574458e-05,1.0014535465147547,0.9933327374332607,0.998601958651144,0.9985792054977665,0.9977721471621916,0.9995586784787742,0.9922629954707155,0.9986507366965304,0.9978892814834321,0.9909304129481478,0.9986901622068579,0.9911829295303697,0.9908466539403067,0.9960905084897401,0.9970345479894805,1.0007117497204145,0.9955909563176005,0.9964017386687349,0.9945964343251769,1.00372426802718,0.9943440933795996,0.9947347220715423,0.9981571123165631,1.0048813888593096,1.0055832695630527,0.9933552537953205,0.9932720152106559,1.0007816929312763,0.9929341040499291,1.0007749078484334,1.9506757508245078e-05,0.00019062997563126956,0.00010744459529112124,0.00011091594815300797,0.0001128951654606083,2.4279222901582502e-05,0.0002255020483869685,2.5782474110801337e-05,0.00011236627978379618,0.0002793566198856274,0.00010486699212008289,0.00027474741831258796,0.0002437105260864869,0.0001149829637765782,8.657089699183276e-05,2.696130809522048e-05,0.00011590400067797045,0.0002133267075031322,0.00011666228294650386,3.490873692140644e-05,0.00011813607500824442,0.00011831606185969935,0.00021677448153669627,4.205444954538404e-05,4.2478667807855105e-05,0.00012005111666769565,0.00011977622783295319,2.2559327566010038e-05,0.00021736184681161286,2.6982953816945843e-05
477,477.0,0.990257709149766,1.005796993856237,0.00030820570164364773,1.9380026534860715e-05,0.00013221615148094478,8.742963878888482e-05,1.001293077031366,0.9930204465978314,0.9983964322230403,0.9983658108247323,0.9975582742125022,0.9993831893507655,0.9919259590646886,0.9984710802636917,0.9976756426662566,0.9905589449167984,0.9984820983748248,0.9908134419049625,0.9904981771539006,0.9958760621884343,0.9967966051749028,1.0005344122852409,0.9953760859580316,0.996074875485573,0.9943807001896778,1.003528239804203,0.9941279882910286,0.994521363096172,0.9978303339595472,1.004665356637618,1.0053652393593038,0.9931374461799313,0.993053548018058,1.0006115182858253,0.9926050131767429,1.0005973272329707,1.9380026534860715e-05,0.00020947073546591057,0.00012266455885757467,0.00012606628056192497,0.00012873742794050033,2.3650363956280707e-05,0.00024772563932239517,2.5004493621294887e-05,0.00012782581131195496,0.00030820570164364773,0.00011925439974881426,0.0003033939883614466,0.00026768321913454125,0.00013175972086950052,9.681614116424245e-05,2.642065472778047e-05,0.00013269061635307034,0.00023429030035245093,0.0001333496582089264,3.37131091285522e-05,0.00013490731466337153,0.00013497125895122852,0.00023696898985712682,4.037113542957478e-05,4.0750786059927016e-05,0.00013679690997041926,0.00013649646393044316,2.206075428601498e-05,0.00023861408331232612,2.644400070224096e-05
478,478.0,0.9902685802720912,1.0058179951112147,0.0003001699215962141,1.9205978005518442e-05,0.00012909398814636103,8.516929880070542e-05,1.0012781299121902,0.9928163971891362,0.998245491773348,0.9982154108852036,0.997408707004361,0.9993695792284878,0.9917047013930175,0.9984568049506423,0.9975282128051494,0.9903114778819235,0.9983446137846906,0.9905663649459605,0.9902685802720912,0.9957272357194427,0.9966740581855263,1.0005225659409707,0.9952251640534787,0.9958611876495574,0.9942293817303992,1.0035001013304374,0.9939744805165416,0.9943673407423805,0.9976144002166425,1.0046251622589881,1.0053247438603612,0.9929830642032091,0.9928982528203946,1.0005970042278445,0.9923907593576001,1.0005843433217334,1.9205978005518442e-05,0.00020447402913563773,0.00012011332419113414,0.00012333383682920892,0.00012588341566543174,2.3062788561949324e-05,0.00024141380363251836,2.432645853181514e-05,0.00012478942504963827,0.0003001699215962141,0.00011615212432409442,0.00029568687676501126,0.0002607820947205489,0.00012914353338947305,9.549017620071298e-05,2.5840186831251204e-05,0.00013012247044398418,0.00022807467513572276,0.00013076543236525175,3.265007419366905e-05,0.0001323344466668301,0.00013249563689833743,0.00023013945589087385,3.8908522343884496e-05,3.923352198936159e-05,0.00013410800324497018,0.0001338431094509027,2.1593337889564233e-05,0.00023281195674697023,2.5871027700351273e-05
479,479.0,0.9902597088615276,1.0058369169057917,0.00027802177646067363,1.8622136871200757e-05,0.00012129645599519336,7.839503678175964e-05,1.0014243852305345,0.9928936687851553,0.9982527358371439,0.9982261361778774,0.997422278496226,0.9995329384274074,0.9917878696660468,0.9986231256615703,0.9975492006216437,0.9904008937223472,0.9983653646316123,0.9906545076949878,0.9903570443087952,0.9957348435396844,0.996756230735064,1.000678844809315,0.9952307655443366,0.9959421978877877,0.9942333258946133,1.0036639566279821,0.9939741687509963,0.9943626419167358,0.9976965282264039,1.004794079441832,1.0054939936837073,0.9929801131105829,0.9928951661573628,1.0007519632341044,0.9924724302820304,1.0007411281614105,1.8622136871200757e-05,0.00018868570760518992,0.00011440366135231202,0.0001176660681027675,0.00012018268636684981,2.2181411179509254e-05,0.00022304735234791222,2.3328343380097025e-05,0.00011949233934016606,0.00027802177646067363,0.0001117624727234219,0.00027377375722746074,0.00024115273168780104,0.00012331591205848408,9.017013976671505e-05,2.48977363340659e-05,0.00012435054759764378,0.00021070694389804117,0.0001250534176899767,3.120704478632371e-05,0.00012654102709511565,0.000126792616097637,0.00021246850399310132,3.69419818413654e-05,3.7227294995048653e-05,0.00012825016980446004,0.00012800536827918681,2.0838300678916355e-05,0.00021487604059179004,2.4930189702566356e-05
480,480.0,0.9902355358096976,1.0058518104055225,0.00027071382295668295,1.908976588764881e-05,0.0001210683201102792,7.597322271586643e-05,1.0015313068481093,0.9931378020929187,0.9984261302576294,0.9984066473079362,0.9976039661824941,0.9996573681645751,0.9920524534284761,0.9987520214897013,0.997737169323823,0.990697430315716,0.9985544984964863,0.9909472824558576,0.9906324891577127,0.9959171269239678,0.9969452415015064,1.000806540038869,0.9954120923458326,0.9961965978545849,0.9944147972299753,1.0038046217228866,0.9941541912622022,0.9945397252130626,0.997945016403345,1.0049445858002093,1.0056445937543885,0.9931608583727667,0.993075089876458,1.0008694168108652,0.9927332015974952,1.0008688153649674,1.908976588764881e-05,0.00018343185431386521,0.00011662372406860764,0.00012042199173519653,0.00012288123821617897,2.2674952180661686e-05,0.0002170984462599604,2.3742634594966356e-05,0.00012252710711130682,0.00027071382295668295,0.00011503093503031956,0.0002664927096338935,0.00023475346866288937,0.00012621501682603435,9.149861985169921e-05,2.5499167508446205e-05,0.00012742418368554828,0.00020539816670422657,0.00012839015647765766,3.155497350727058e-05,0.0001298969278417598,0.0001303833663113153,0.0002071165618612658,3.6942385674437515e-05,3.7217687506207224e-05,0.00013166176796515906,0.00013140186335429453,2.136518801569012e-05,0.00020908188057157495,2.5519038993608158e-05
481,481.0,0.9902024727277975,1.0058607267759627,0.000270096378278444,1.878768954193035e-05,0.00012186188315164466,7.614795477764478e-05,1.0016067158592834,0.9933220404738513,0.9985766963402162,0.9985660947545454,0.9977575982371857,0.9997382396556448,0.9922530049545836,0.998835211561233,0.9978869006610308,0.9909214671947666,0.9987035303965495,0.9911681568774556,0.9908404193827686,0.996080996579077,0.9970994339715501,1.0009081579349217,0.9955803569345217,0.9963845945981121,0.9945858186175663,1.0039168186421887,0.9943314003802846,0.9947161551269146,0.9981281059557001,1.0050670624532372,1.005768565719859,0.9933478001563144,0.9932605640345031,1.000954490594466,0.9929310650170687,1.0009698306798054,1.878768954193035e-05,0.00018336878433424132,0.00011786854558035112,0.00012202511064660285,0.00012434707103136023,2.2394394720952673e-05,0.00021725830604078517,2.3418468689837285e-05,0.000124128067793918,0.000270096378278444,0.00011662273448185246,0.0002657984968216724,0.00023465655353505657,0.0001279900160259147,9.334602796971138e-05,2.5307418572384774e-05,0.00012933860709529488,0.00020633487630204096,0.0001306038601228931,3.127285390057741e-05,0.00013214161204340818,0.0001329572358454189,0.00020881380227952924,3.652109532524499e-05,3.686069345003494e-05,0.00013398187366742132,0.00013370517441559402,2.1086223816103703e-05,0.00020951540735768205,2.5309114863080454e-05
482,482.0,0.9901669312270248,1.0058617171826667,0.00025679481654128605,1.8309728765796133e-05,0.00011613162485984088,7.224763794243496e-05,1.0017081671391772,0.9933259009591819,0.9986893664195503,0.9986874109906648,0.997879080848847,0.9998359113951667,0.9922653882052893,0.9989289988042075,0.9980113813811232,0.9909474083079955,0.9988297050728071,0.9911938589989119,0.9908578254117163,0.996206787499497,0.9971805882433293,1.001012390548211,0.9957093504055669,0.9963984469121291,0.9947193758369854,1.0040150171228148,0.9944660164927833,0.99485184237555,0.998143130626146,1.0051604152553346,1.0058617171826665,0.9934834947884325,0.9933957296686953,1.0010558942914123,0.99294218942729,1.0010732056526108,1.8309728765796133e-05,0.00017427562073891268,0.0001117087708643845,0.00011574548196705604,0.00011795528327687722,2.1792540046172638e-05,0.00020673458932997935,2.2755789219793005e-05,0.0001178968308595868,0.00025679481654128605,0.00011099994851011774,0.00025261566485417256,0.00022320682913379528,0.00012159455228523911,8.91261006953893e-05,2.46711589489615e-05,0.00012296127083925236,0.00019677696715458647,0.00012429626394034804,3.0457205371163377e-05,0.0001257619336721503,0.0001267182952731738,0.00019970385081087536,3.5591695831924305e-05,3.594495046120659e-05,0.00012754485683030923,0.00012728904610338708,2.0582802673855903e-05,0.00019946947393194108,2.4666426863532657e-05
483,483.0,0.9901353229185761,1.0058535777333175,0.0002440589095473702,2.0936542369803316e-05,0.00011145577896607689,6.698436615349206e-05,1.0016014155132644,0.9930797514645752,0.9985921957951941,0.9985855892709391,0.997777751337568,0.9997047581435674,0.9920053398397108,0.9987906772059045,0.9979154115039027,0.9906728718142598,0.9987380837122183,0.990922504465258,0.990592954693543,0.9961038876413544,0.9970131291060665,1.0008719460412487,0.9956067800367135,0.9961437439260615,0.9946173409377372,1.0038458900228437,0.9943604532018948,0.9947432898423662,0.9978850595511622,1.0049658868348157,1.0056659543394595,0.9933791932823675,0.9932909736819115,1.000932304913819,0.992683415658407,1.000933113929817,2.0936542369803316e-05,0.0001659808565311694,0.00010518002273646688,0.00010930093758626676,0.00011128832468009689,2.482916214146881e-05,0.0001966536058729349,2.5895072939693753e-05,0.00011134393418024108,0.0002440589095473702,0.00010508048365465715,0.00024017833797857272,0.00021224258358244413,0.00011465904928968949,8.647559620276213e-05,2.760806056500218e-05,0.00011594322550437509,0.0001871437245660174,0.00011720237103886496,3.381031788400952e-05,0.00011852146089166908,0.00011926963688373828,0.00018956426110700278,3.962177160864001e-05,3.999349957342279e-05,0.00012016950482262368,0.0001199719065264771,2.3557038655061416e-05,0.00018957789316472056,2.76152768970437e-05
484,484.0,0.9901140594136487,1.0058380843041124,0.00024421895719517115,2.2807131910324376e-05,0.00011144239412510188,6.613747858706078e-05,1.001346237492957,0.9927243891253357,0.9984467445376637,0.9984338470591134,0.9976322712991215,0.9994172356732494,0.9916292694317704,0.9984911364754809,0.997781568364863,0.990286708407519,0.9986206908862281,0.9905382113120171,0.9902141586160453,0.9959531037078658,0.996739259673023,1.000573458647525,0.9954566309532281,0.9957762003522294,0.9944656884785841,1.0035172182432657,0.9942057780604041,0.9945852232564952,0.9975177664147616,1.0046097474131146,1.0053077428490778,0.9932260797584614,0.9931367360296876,1.000656161249408,0.9923077627831994,1.000635712809099,2.2807131910324376e-05,0.00016652912049000532,0.00010339072409236792,0.00010764438289788118,0.00010940951693703094,2.699737011575995e-05,0.00019695140081847664,2.816274273676616e-05,0.0001094638529066217,0.00024421895719517115,0.00010329363206776533,0.00024055025678800088,0.00021244726863064772,0.0001125073246402806,8.74780641747516e-05,2.9608074880456174e-05,0.000113797244490101,0.0001872598441227468,0.00011501107865487785,3.6414734197619267e-05,0.00011629130669235873,0.00011683719808738866,0.00018926187035180715,4.303560297012474e-05,4.34651382381795e-05,0.00011787914855029351,0.00011777759361891441,2.564846940409576e-05,0.0001894905591263432,2.9642213965896923e-05
485,485.0,0.9901095523234394,1.005817757713377,0.00023274358281616858,2.2393498285172222e-05,0.00010612511658818022,6.277162932897596e-05,1.0012180398244626,0.9926081481811233,0.9984967390067527,0.998488006434954,0.9976877995852895,0.9992689308841964,0.9915170514039108,0.9983353764248233,0.9978461196242737,0.9901940684472024,0.9986975400511767,0.9904450569941141,0.9901095523234394,0.9960122517160656,0.9966736371842676,1.0004300948642595,0.995519516741817,0.9956674525090506,0.9945283101509509,1.0033539152072959,0.9942678067227122,0.9946466367482933,0.9974070808602579,1.0044312168167548,1.0051277906311957,0.9932863250926773,0.9931973066372226,1.0005193491259177,0.9921877905912534,1.0004920690234,2.2393498285172222e-05,0.00015877805891901142,9.815224005758731e-05,0.00010209014254702992,0.000103621566031226,2.658338455936697e-05,0.0001876792741456013,2.772123792927956e-05,0.00010353283701107799,0.00023274358281616858,9.751972102765029e-05,0.0002293722048788346,0.00020239981163560063,0.00010647925517834325,8.282585511307554e-05,2.878233917007886e-05,0.0001077712530591925,0.0001783186072510242,0.00010892260923675021,3.531620056802232e-05,0.00011022958894309394,0.00011076268530791482,0.00018017191421853886,4.166642488207821e-05,4.207466440559938e-05,0.00011175688851139212,0.00011171845323293273,2.5171100734390152e-05,0.00018036507911287723,2.8833018876494433e-05
486,486.0,0.9901259696516026,1.005795118779436,0.00021755710648767992,2.3287213148674457e-05,9.984891969255731e-05,5.7559328207212475e-05,1.0013503689479928,0.9927762860448851,0.9986328461177475,0.9986277887341327,0.9978301734703625,0.9994146982339452,0.9917019769401721,0.9984841357188899,0.9979952724834358,0.990404533132753,0.9988459475413654,0.9906530097309914,0.990303247047083,0.9961524105386184,0.9968260238416037,1.0005719240286224,0.9956588793547522,0.9958380543375095,0.9946664855470182,1.0034976315529631,0.994404663750061,0.9947794256549246,0.9975685643687925,1.004581505967334,1.0052788741835392,0.9934244143803541,0.9933355785277587,1.0006584342368043,0.9923650194335378,1.0006336129038207,2.3287213148674457e-05,0.00014841138480854054,9.111688290212333e-05,9.486048409766874e-05,9.627271617603214e-05,2.8022160903442527e-05,0.0001753868482442266,2.925472549335586e-05,9.636522792174164e-05,0.00021755710648767992,9.096145417066437e-05,0.00021431682163112215,0.00018919729365364879,9.888548010543846e-05,7.811416978422306e-05,2.9888407880838126e-05,0.00010003630406114772,0.00016649883804600215,0.0001010879461614048,3.618216449119993e-05,0.00010225148395572625,0.00010267866731940611,0.0001679404858252306,4.219262972946601e-05,4.256653303994414e-05,0.0001036663944065146,0.00010361289492688407,2.6294476875470755e-05,0.00016862332948699041,2.9937065041910207e-05
487,487.0,0.9901585049716227,1.0057726883206157,0.00021233453185920344,2.4199044172346024e-05,9.782395546969998e-05,5.526174980911683e-05,1.0015538854837411,0.992996803872879,0.9987658401742375,0.9987671591711225,0.9979684523031677,0.9996398859370508,0.991936869945446,0.9987164785545858,0.9981328699131717,0.9906597288407973,0.9989805610804102,0.9909061522124273,0.990544317281245,0.9962909116590801,0.9970206299756862,1.000795142827367,0.9957976770727666,0.9960579418192635,0.9948073625302815,1.003737440993126,0.9945433725036826,0.9949125117808013,0.9977757746103358,1.0048363119442527,1.005534884405494,0.9935679003127003,0.9934782917192357,1.0008754119030778,0.992596186823639,1.0008569745199807,2.4199044172346024e-05,0.00014482249705796097,8.778554108732742e-05,9.178413990599619e-05,9.294161270342359e-05,2.9379613786605987e-05,0.0001711054586803598,3.074219144986664e-05,9.324330001394923e-05,0.00021233453185920344,8.84227583400488e-05,0.00020896449972668802,0.00018464696229777917,9.561999561138861e-05,7.78834241787345e-05,3.1624397242825664e-05,9.674991020368706e-05,0.0001619084459913043,9.778571815598063e-05,3.8123022071442094e-05,9.895346884965127e-05,9.914202728406965e-05,0.00016267530996118114,4.4266536206033126e-05,4.465700092833888e-05,0.0001006066050147558,0.00010045994477859045,2.7569351033948366e-05,0.0001646681496757813,3.1653205821731474e-05
488,488.0,0.9902001082494414,1.0057529871552404,0.00020221166186546802,2.493083721381832e-05,9.506096226192468e-05,5.162938598852776e-05,1.001715361827652,0.9932372766620327,0.9988982870359385,0.9989013764509082,0.9981019501727519,0.9998193238692757,0.9921906413090867,0.998901960173749,0.9982629179788578,0.9909231289889281,0.9991021472721426,0.9911686779802249,0.9908009855753371,0.9964265026133793,0.9972115389520925,1.0009744366385827,0.9959312671531426,0.9963145198348102,0.9949413329330452,1.0039387877479253,0.9946761591889592,0.9950412893831568,0.9980326676272,1.0050545476400827,1.0057529871552404,0.9937007324537933,0.9936115487470297,1.0010457947252125,0.9928539106218142,1.0010370470591907,2.493083721381832e-05,0.00013758362407643646,8.557335205267417e-05,8.99874813294323e-05,9.080491594796684e-05,2.9920432491683473e-05,0.0001626965024000595,3.118795200709905e-05,9.113291408794717e-05,0.00020221166186546802,8.683007611653648e-05,0.0001988810696962926,0.0001756627863983772,9.382885922568498e-05,7.65204882801899e-05,3.282477041790044e-05,9.514197515127534e-05,0.00015356452489058837,9.636534959830582e-05,3.9093893359884854e-05,9.771744543205963e-05,9.781387334368393e-05,0.00015393325289956138,4.50504298762271e-05,4.546047406015939e-05,9.974858195826135e-05,9.950253447380114e-05,2.8405223556279296e-05,0.0001566466434374765,3.280694221260895e-05
489,489.0,0.9902437294510001,1.005738007260023,0.00018893043205221903,2.4580768414006275e-05,8.978384438978825e-05,4.7719961878883796e-05,1.0016561306104268,0.9932544624241231,0.998871253330157,0.9988568286901678,0.9980630092153708,0.9997521238615608,0.9922010245259478,0.9988348068154851,0.9982157983267061,0.9909292722075717,0.9990468251719523,0.9911754975950916,0.990809346704766,0.9963888110732945,0.9971792885134819,1.000903887102154,0.9958866130301016,0.9963107085860465,0.9948936293466604,1.003858578769537,0.9946282690672181,0.9949906597390505,0.9980164227288436,1.0049735976996044,1.0056721141617957,0.9936524932875225,0.9935632678080882,1.0009754805285256,0.9928680618388626,1.000967447547405,2.4580768414006275e-05,0.00012912593481038696,8.027298269664089e-05,8.466285248382586e-05,8.535311243129312e-05,2.9400878210180277e-05,0.00015243629116383224,3.060519908872552e-05,8.570056934383579e-05,0.00018893043205221903,8.183967944838547e-05,0.00018577731219688285,0.0001644061000289613,8.833215303060392e-05,7.238266936458065e-05,3.2443349251844914e-05,8.966039810747222e-05,0.00014395263053941965,9.094252316990716e-05,3.859152456873166e-05,9.227925557417794e-05,9.239612359495103e-05,0.00014440742541241744,4.453219510197065e-05,4.493877745291941e-05,9.425616010661331e-05,9.399717647697483e-05,2.8010820906030097e-05,0.00014690080818263005,3.239922848322768e-05
490,490.0,0.9902823185422409,1.0057276252452223,0.00019357823582022687,2.8932452170292982e-05,9.135850957842588e-05,4.792536750497355e-05,1.0014288755929188,0.9931531990364991,0.9987342302643453,0.9987179127386169,0.9979200571548056,0.9995083669113374,0.9920938359557291,0.9985876434763127,0.9980701269052743,0.9908111479393712,0.9989069024793427,0.9910575419719048,0.9906964384273239,0.996246816914279,0.9970205259705577,1.000666792815224,0.9957391493987179,0.9962031263493465,0.9947421719563421,1.0035985596045887,0.9944738955091278,0.9948337520769898,0.9979039553641703,1.0047011817213394,1.0053991984329056,0.9934942184417365,0.9934055383142901,1.0007408789361694,0.9927664366450477,1.0007300293000125,2.8932452170292982e-05,0.00013621909116985178,7.485586940594715e-05,7.90068021450188e-05,7.946065381103357e-05,3.5604791977591154e-05,0.00015937695066876729,3.761534291366531e-05,7.938696286751524e-05,0.00019357823582022687,7.545510228979644e-05,0.0001904106598041822,0.0001705372452175474,8.22855184648205e-05,7.490166835529177e-05,3.9110059299890414e-05,8.344211605428259e-05,0.0001508014805443517,8.460851391422006e-05,4.752466295822409e-05,8.594126746397874e-05,8.618913931551992e-05,0.00015142741880214047,5.581050973682685e-05,5.6373717360661837e-05,8.764564930438625e-05,8.745503923353834e-05,3.3479372027221545e-05,0.00015430908078354965,3.900991347243622e-05
491,491.0,0.9903088254891049,1.0057211888794846,0.00019845132681362384,3.666465722884919e-05,9.470420276414057e-05,4.8081795717502884e-05,1.001181201991641,0.9928667067824425,0.9984846750399693,0.9984616144061713,0.9976610284632612,0.9992386838468906,0.9917836211251704,0.9983128858791233,0.9978140049504106,0.9904771278467284,0.9986638504182379,0.9907247413097447,0.9903768722030326,0.9959812856611157,0.9967363217661397,1.0003915234634415,0.995472488219644,0.9958946698363547,0.9944742463255538,1.0033116165179283,0.9942045046792273,0.994562899269139,0.9975885972535254,1.0044031622839462,1.0051008546681728,0.9932245264467409,0.993135887996713,1.0004806686058052,0.9924632936368067,1.0004550273011026,3.666465722884919e-05,0.00014436305412448072,6.983752576874303e-05,7.376861973144729e-05,7.400912186908137e-05,4.606605012020973e-05,0.0001672345529048784,4.923041297604256e-05,7.361329443877619e-05,0.00019845132681362384,6.972087766967658e-05,0.00019535490255503317,0.0001773046829782445,7.670177823349628e-05,7.848055331899293e-05,4.9888496545240533e-05,7.771894794199143e-05,0.00015843265230389974,7.879333826135412e-05,6.136392710935316e-05,8.010511482141726e-05,8.04516760494781e-05,0.0001591718768976604,7.25903533313149e-05,7.338689634983196e-05,8.157740662795298e-05,8.144388239676204e-05,4.271847640106903e-05,0.00016294746802146654,4.9734159133850264e-05
492,492.0,0.9903162002575346,1.0057180459314545,0.00018610463944792574,3.755889361794895e-05,9.0106775662914e-05,4.444291368886945e-05,1.001235333723761,0.9928149913228037,0.9984419000439169,0.9984161515894426,0.9976152226583089,0.9992924359360341,0.9917265323152719,0.9983685479172618,0.9977746266410246,0.9904159570236506,0.998636279794283,0.9906668408321753,0.9903162002575345,0.9959294660872807,0.9967146309090017,1.0004378460042245,0.9954180591159966,0.9958456607587474,0.9944179842015447,1.0033628852258392,0.994141320222459,0.9944940128857002,0.9975347279985561,1.0044590028204745,1.0051562888940568,0.993155799898257,0.9930685054788677,1.0005331318683377,0.9924110962974864,1.000501491099919,3.755889361794895e-05,0.0001368461100787261,6.47350266668467e-05,6.839229102095051e-05,6.870017848941112e-05,4.743302904763632e-05,0.0001579437006137584,5.082730969753183e-05,6.864953574121677e-05,0.00018610463944792574,6.535012390424754e-05,0.00018323534515035097,0.00016696034183164246,7.109994658447788e-05,7.422407940679249e-05,5.0821903419736535e-05,7.20391998946793e-05,0.00014949651532198324,7.29780128810056e-05,6.263676921113947e-05,7.411627359858826e-05,7.431783736973264e-05,0.00015012954223203183,7.41542692997216e-05,7.49943908946335e-05,7.546887388717661e-05,7.53511426969429e-05,4.371546162386617e-05,0.0001542462863496954,5.06762399070233e-05
493,493.0,0.9902997805512624,1.0057175441697797,0.000177283750845429,3.849453985472504e-05,8.704626545682534e-05,4.110652085458426e-05,1.0013320662809844,0.9929414795138228,0.9985429755909432,0.9985172680393155,0.9977143947986807,0.9993968545534863,0.9918622031264144,0.9984785454354944,0.9978721088114484,0.9905633944562474,0.9987317078262211,0.9908135137468338,0.9904564131905506,0.9960257717469695,0.9968232059967712,1.0005402456787473,0.9955117802968386,0.9959725156808897,0.9945069444138953,1.0034754020338328,0.9942279440998519,0.9945762644958284,0.9976645294654554,1.0045832852149321,1.005281271894043,0.9932407599284392,0.9931536212764883,1.0006320826905426,0.9925537322377032,1.0006041486813977,3.849453985472504e-05,0.00012958054616514646,6.280226308671649e-05,6.64534404885873e-05,6.682656245937435e-05,4.834095941937905e-05,0.00014975684709760272,5.16862539578636e-05,6.716416635839403e-05,0.000177283750845429,6.428367692871971e-05,0.00017449369754772256,0.000158558004286003,6.895067508559113e-05,7.227610008525712e-05,5.123787035944664e-05,6.983011274908749e-05,0.00014109665997938227,7.069854684422224e-05,6.241576877516694e-05,7.159325940707597e-05,7.144411507346889e-05,0.000140885081398805,7.344713716660678e-05,7.426356197585652e-05,7.299993682364981e-05,7.287324781923497e-05,4.4611989667091506e-05,0.00014593328854913923,5.110590345001436e-05
494,494.0,0.9902644550251888,1.0057190313631048,0.00017904967412937428,4.3755932569322814e-05,8.92940434950981e-05,4.050044451656825e-05,1.0014825604369462,0.9931092211111614,0.9986624352415726,0.9986405988824187,0.9978378217517051,0.9995641979482659,0.9920393303293219,0.9986505329536121,0.9979937578393603,0.9907536526632824,0.9988438364735225,0.9910040281642102,0.9906377956546484,0.9961514045731303,0.9969774801402886,1.0007066034005474,0.9956394971931792,0.9961444352001141,0.994637406712566,1.0036591584657075,0.9943631533627265,0.9947137122339015,0.9978391088473143,1.0047852684278957,1.0054854803231372,0.9933796523315871,0.9932925204340032,1.0007923948886486,0.9927285153734158,1.0007703832734065,4.3755932569322814e-05,0.00013127534680943288,6.261984949669345e-05,6.630822882197668e-05,6.662860020849352e-05,5.462495020416593e-05,0.0001514996617332213,5.8310715172584635e-05,6.695254884033256e-05,0.00017904967412937428,6.402518222990089e-05,0.00017627077882880797,0.00016027686348809008,6.860734892208819e-05,7.574585449535489e-05,5.7060447023688607e-05,6.935740224027034e-05,0.00014262927688903426,7.022531618399095e-05,6.897401002664081e-05,7.087558005779093e-05,7.031155278712048e-05,0.00014150237343355562,8.067390373053482e-05,8.148281170332263e-05,7.236718514888714e-05,7.223524315264251e-05,5.0382740889093226e-05,0.00014781336102559646,5.697856461093374e-05
495,495.0,0.9902175000720043,1.0057218552800762,0.00017450052771056233,4.433062385025777e-05,8.719119071681246e-05,3.9617665087100624e-05,1.001643483752161,0.9933263845239538,0.9987583424431395,0.9987380227487997,0.9979360933284239,0.9997425891565352,0.9922736890062112,0.9988354420924466,0.998088937613676,0.9910035850294057,0.9989329673598493,0.9912520407493347,0.9908770214612068,0.9962554559751112,0.9971504183618637,1.000892112552289,0.9957458577848857,0.9963778847517962,0.9947468106311121,1.0038669742594846,0.994476102235968,0.9948298913797132,0.9980801141895518,1.0050107157541612,1.0057134900816767,0.9934941511195742,0.9934072387114242,1.0009642162245678,0.9929560044215039,1.0009552438798408,4.433062385025777e-05,0.0001289296359707823,5.9885712539808596e-05,6.328815675450443e-05,6.357734511895717e-05,5.5236742017263454e-05,0.00014834072876873035,5.895485689990058e-05,6.375775283552307e-05,0.00017450052771056233,6.0804111947636595e-05,0.00017187608786026142,0.0001566442168021487,6.54427815224697e-05,7.481160762092813e-05,5.7375423236348554e-05,6.602902685495076e-05,0.0001398063847991752,6.683601387560445e-05,6.938169837463174e-05,6.735143407595046e-05,6.662151695793181e-05,0.00013825701677634298,8.107602918711055e-05,8.182282147668918e-05,6.875916487312601e-05,6.864590455631318e-05,5.0863078740456013e-05,0.0001451893478415455,5.733997165846305e-05
496,496.0,0.9901661920844004,1.005725363689339,0.00015973389951138376,4.426734478680549e-05,8.158494667516389e-05,3.5285995280200925e-05,1.0016603179913628,0.9932920284105754,0.9987095896725001,0.9986833597194281,0.9978839186758849,0.9997619583575695,0.9922355579966379,0.9988586535475649,0.9980350331285531,0.9909623777848783,0.9988804524096987,0.9912109947832364,0.9908365870720109,0.9962037838292338,0.9971213837861205,1.0009041063847044,0.9956944416288103,0.9963205870314006,0.9946959729941957,1.0038768351560658,0.9944278364368154,0.9947818879815259,0.99801078997713,1.005020697346265,1.005725363689339,0.9934482555464839,0.9933610109809856,1.0009787325032526,0.9929158097340978,1.000967643752971,4.426734478680549e-05,0.00011827190714242821,5.561447600669511e-05,5.8771815969035534e-05,5.910542588662587e-05,5.4769595572138566e-05,0.0001358936759480367,5.824336831813817e-05,5.936819666994617e-05,0.00015973389951138376,5.6626072100429525e-05,0.00015735842968430912,0.0001434732756043144,6.076596413982902e-05,6.961461189097996e-05,5.64783496673065e-05,6.145004654081131e-05,0.0001279314970855869,6.229013927280542e-05,6.829446946295283e-05,6.283390531202339e-05,6.226774806966171e-05,0.00012640877173002347,7.934631960995005e-05,8.004254671680069e-05,6.42057752169378e-05,6.40891330007965e-05,5.052406975802541e-05,0.00013306103573261938,5.644653384751887e-05
497,497.0,0.9901178074550679,1.0057290118170685,0.000155934758558536,5.2915996552885546e-05,8.551183360608585e-05,3.14024158120191e-05,1.0015552912245815,0.993036504276258,0.9985207665964883,0.9984882225679056,0.9976867650792122,0.9996424790622465,0.9919527288701703,0.9987365249800905,0.9978368447612548,0.9906444482304875,0.9986881419780571,0.9908946938177406,0.9905407461035827,0.9960059883195248,0.9969223577434924,1.0007794905809935,0.9954941954714621,0.9960319575523593,0.9944933472695024,1.00372877195129,0.9942226893362024,0.9945744667500863,0.9977164614041039,1.004858200371164,1.0055621477491916,0.9932388308020074,0.9931517186090432,1.0008642062806439,0.9926401225832292,1.000843534227759,5.2915996552885546e-05,0.00011525510292542501,5.880989288721945e-05,6.22824653896102e-05,6.281263388882357e-05,6.460828597261426e-05,0.00013265227913034227,6.820196938962752e-05,6.313155048509456e-05,0.000155934758558536,5.991416298213258e-05,0.0001537051470312838,0.00014021970293132935,6.458907015571907e-05,7.390788413136149e-05,6.61640481385718e-05,6.559313252471575e-05,0.00012551685227354674,6.662676678659289e-05,7.900029816606453e-05,6.73352553447849e-05,6.708375333355815e-05,0.0001248388928050158,9.038076473881748e-05,9.106153144807867e-05,6.875933427214548e-05,6.862733898182867e-05,5.9817029675918834e-05,0.0001294946031922329,6.611450408869793e-05
498,498.0,0.9900796225766983,1.005732684719553,0.00015478262956046874,5.685155034391519e-05,8.835879654486931e-05,2.936921232040983e-05,1.0014107206713037,0.9926893509087719,0.9983437872686621,0.9983119123733418,0.9975080434131239,0.9994790138929655,0.9915771331457689,0.9985661354536148,0.9976608653606425,0.9902392161326458,0.9985238651981702,0.9904912409823142,0.9901531387598312,0.9958276871033789,0.9966840564756074,1.00061502763905,0.9953161997232178,0.9956549560703245,0.994316654214872,1.0035408078038908,0.9940467761175956,0.9943970865005879,0.9973315078183854,1.0046522164138736,1.0053561839918086,0.9930634611137157,0.9929767220352501,1.000710513471711,0.9922711204413985,1.0006792992499105,5.685155034391519e-05,0.00011422804189835247,6.203904537640938e-05,6.577808841157486e-05,6.647280205510535e-05,6.908057360605501e-05,0.000131738212489739,7.268372983802905e-05,6.654541693888504e-05,0.00015478262956046874,6.257918425512204e-05,0.0001525753104050519,0.00013944134926140901,6.85948618437227e-05,7.760953994391533e-05,7.081104183044331e-05,6.980651315443145e-05,0.0001250636335851724,7.097238938684137e-05,8.363335996145327e-05,7.196767410236118e-05,7.208928616401597e-05,0.000125254927107834,9.486339285347392e-05,9.55172277555039e-05,7.351869551291358e-05,7.334501472487102e-05,6.403714951439956e-05,0.00012813748623331697,7.074576823129242e-05
499,499.0,0.990058913841983,1.0057363749106087,0.00014345535128198236,5.220394865887924e-05,8.198578073985605e-05,2.7118462560114344e-05,1.001373644979968,0.9926098068128835,0.9983117554311922,0.9982757410771564,0.9974683285479871,0.9994273663301152,0.9914873768282741,0.9985114446426615,0.9976145946550992,0.990137985624211,0.9984704080589104,0.9903894926790376,0.990058913841983,0.9957875578257787,0.9966199034383173,1.00055999988229,0.9952737256083886,0.9955536983394975,0.9942728499788508,1.0034662197943964,0.9940028131609834,0.9943550604994743,0.9972225311271415,1.0045629494319661,1.0052650469637483,0.9930154631777883,0.9929293419040812,1.0006649277165365,0.9921843676016205,1.0006238080886714,5.220394865887924e-05,0.00010583153526299554,5.8036684901226775e-05,6.154133877299212e-05,6.218583276482147e-05,6.342354552939865e-05,0.0001221132724269255,6.676544480925498e-05,6.209186208484824e-05,0.00014345535128198236,5.816703304971651e-05,0.00014135304911551587,0.00012932437947001959,6.426610528217412e-05,7.204567510635989e-05,6.502002136246456e-05,6.543734465853139e-05,0.0001157714916887855,6.653165830763874e-05,7.677552925558964e-05,6.762280601427192e-05,6.789754491798598e-05,0.00011617531408678323,8.71253463954443e-05,8.773260143493711e-05,6.918571010031645e-05,6.898939990202524e-05,5.8770052796627525e-05,0.00011877095083793264,6.496259191923577e-05
500,500.0,0.9900607936376652,1.0057400749040533,0.00013450692073349805,5.040936928755071e-05,7.737379115226998e-05,2.5312760689723333e-05,1.0014759818475232,0.9928088062123325,0.9984258213184346,0.998394937773536,0.997586894302138,0.9995411640943077,0.991704193321554,0.9986279320905799,0.997734825021041,0.9903755351914625,0.9985850755054739,0.9906227883418591,0.990283252190886,0.9959109157069217,0.9967711277518686,1.0006825064431253,0.9954029014129099,0.995761333028537,0.9944051126948406,1.0036089984304437,0.994140075832898,0.9944946096651538,0.9974309512777082,1.0047213711233796,1.00542559255205,0.9931582130698795,0.993071517443399,1.0007757333560172,0.9923942575634908,1.0007462333429187,5.040936928755071e-05,9.937836687480672e-05,5.43637841393138e-05,5.7594236588844115e-05,5.813898075961661e-05,6.120057283479193e-05,0.00011453471726665906,6.452382960124486e-05,5.802126131965504e-05,0.00013450692073349805,5.430975420593641e-05,0.00013262708502416245,0.00012126069564846203,5.998530821138017e-05,6.815371928423937e-05,6.249132814452763e-05,6.103588892667011e-05,0.00010847165649408912,6.200977976211342e-05,7.397077611129834e-05,6.30453801491973e-05,6.326505666576027e-05,0.00010893094522857385,8.436085465825682e-05,8.501492241103825e-05,6.450265569682529e-05,6.433330468418384e-05,5.6650263402941556e-05,0.00011167878848760587,6.24435319648552e-05
501,501.0,0.9900817183266999,1.0057437772137032,0.0001346019497718339,5.2058548960278685e-05,7.755859757600118e-05,2.5845884090991622e-05,1.0015958286303477,0.9930417421533244,0.9984896256657528,0.9984642589934286,0.9976543160490733,0.9996784930193807,0.991948167343633,0.9987689004482692,0.997799792201348,0.9906330536081385,0.9986408277935112,0.9908784131269314,0.9905321258599914,0.9959818943720161,0.9969240227516242,1.0008255501981775,0.9954737798196188,0.9959983457633478,0.9944771547732151,1.0037702474490329,0.9942130391053456,0.9945671018432662,0.9976554168191589,1.0049029386552895,1.0056104548635607,0.9932354549481539,0.9931484567310297,1.0009092293235797,0.9926336643525827,1.0008898109812487,5.2348983799536716e-05,9.976612729180128e-05,5.249121722529008e-05,5.5553516071700505e-05,5.604417374287882e-05,6.361561165032047e-05,0.00011487395773790318,6.72050270041088e-05,5.581235542190277e-05,0.0001346019497718339,5.2058548960278685e-05,0.00013281925403143795,0.00012146951718682968,5.7871022807097006e-05,6.881774929564998e-05,6.495793613549286e-05,5.890674275104467e-05,0.00010897338223911066,5.989556213353931e-05,7.735725583026868e-05,6.1031434403701696e-05,6.132075075924313e-05,0.00010991481684511076,8.883122780872789e-05,8.969284030435413e-05,6.24759631277893e-05,6.233624699856468e-05,5.8840935327475904e-05,0.00011198700480834212,6.488681580869951e-05
502,502.0,0.9901159802660943,1.0057474743533759,0.0001309906186957142,4.8593196114705374e-05,7.528563505624503e-05,2.5778381240189828e-05,1.0016603098762957,0.9932204554218584,0.9986524008558036,0.99863694826747,0.9978272223043291,0.9997536518850711,0.9921429150131814,0.9988454755087111,0.9979749050963714,0.9908497748885675,0.9988111106958788,0.9910938514640899,0.9907356000039704,0.9961564803276224,0.9970714706027238,1.0009041517914776,0.9956490355940959,0.99618529115171,0.9946557755559114,1.003857854390139,0.9943936510184032,0.994749882611454,0.9978479759917632,1.0050027390285594,1.0057112691450936,0.9934185103228229,0.9933310501723863,1.0009823298040426,0.9928230725943261,1.0009683805762892,5.214368643716903e-05,9.726902591672496e-05,4.919394448842152e-05,5.203098526388554e-05,5.248744402221395e-05,6.34302135589507e-05,0.00011199991048460981,6.716061671031217e-05,5.219254927967309e-05,0.0001309906186957142,4.8593196114705374e-05,0.0001292756339324978,0.00011830313454334094,5.4287000023331296e-05,6.699834583091716e-05,6.481761186434714e-05,5.529022372303013e-05,0.00010631182694343058,5.6272384138808036e-05,7.746878974601496e-05,5.742584302871677e-05,5.7778543163539247e-05,0.00010753929197140451,8.923684840893284e-05,9.02478152458378e-05,5.8801769276267255e-05,5.8683110027107895e-05,5.859867409438309e-05,0.00010901123647508796,6.472877827797715e-05
503,503.0,0.9901578718128554,1.0057511588368877,0.00012629520264370993,4.71932110006258e-05,7.184221858085428e-05,2.4888065507261067e-05,1.0017158720410526,0.9932515842679941,0.9987640553262571,0.9987554608235748,0.9979423996998127,0.9997974923180536,0.9921809271270098,0.9988854607926696,0.9980919172693566,0.9909068392694842,0.9989262497126975,0.9911480114386448,0.9907812697364066,0.9962725440181724,0.9971325067761622,1.0009489355993213,0.9957690391460565,0.9962112876581906,0.994777986219733,1.003899775585788,0.9945159493739713,0.9948752997443258,0.9978723323921674,1.005042078021649,1.0057511588368877,0.9935400834119591,0.9934523992829535,1.0010350655089937,0.9928560281830804,1.0010139100525484,4.83412515143895e-05,9.300781634729815e-05,4.7543268316885836e-05,5.037524175910167e-05,5.082336664711245e-05,5.887037753713299e-05,0.00010747437110405877,6.23698948201953e-05,5.0627202080872945e-05,0.00012629520264370993,4.71932110006258e-05,0.00012466454973666667,0.00011376936738093153,5.2444360774254765e-05,6.364813559768561e-05,6.0142395575713734e-05,5.342204994973488e-05,0.00010271819887471162,5.437275413079394e-05,7.208192768580532e-05,5.5458421998734707e-05,5.584208487155344e-05,0.00010418393852580011,8.311767335169639e-05,8.408383235638706e-05,5.6818980148655175e-05,5.6709391121202065e-05,5.4335469589227665e-05,0.00010447567697382508,6.005614501086652e-05
504,504.0,0.9902016853239904,1.005754886760896,0.00014316183437050386,4.6647391244687814e-05,7.676473149648335e-05,3.0326282128893324e-05,1.0017123905529934,0.9930857554239927,0.9987177771970768,0.9987067207460452,0.9978910823760786,0.9997779580658408,0.9919997721187609,0.9988581387044396,0.9980368646023434,0.9907052207609666,0.9988650420167724,0.9909482442902848,0.9905955548323161,0.996224054550151,0.9970518414677247,1.0009312974690239,0.99572275783618,0.9960331887336686,0.9947330795875493,1.003873190352882,0.9944716865880298,0.994833217187843,0.9976922822030876,1.0050041104985539,1.0057136432969063,0.9934970988988715,0.9934094685391873,1.0010242841562014,0.9926805537970125,1.000996598409387,4.6647391244687814e-05,0.00010419618364645559,5.09293063283362e-05,5.383473975870923e-05,5.439248048055831e-05,5.701412368931059e-05,0.00012118874759222956,6.042007820837455e-05,5.419750214941784e-05,0.00014316183437050386,5.037203114957087e-05,0.0001414187923249626,0.0001287828636756371,5.5833094858820186e-05,6.800398515345346e-05,5.837769145859643e-05,5.68038893768026e-05,0.00011789684276068957,5.769712415102685e-05,7.06329642431275e-05,5.870274639127112e-05,5.919902089401724e-05,0.00012050961073651985,8.173073522095663e-05,8.259399693523888e-05,6.006754449635898e-05,5.995034285802475e-05,5.25449480569874e-05,0.00011756440535379087,5.827692733006391e-05
505,505.0,0.9902417131565067,1.0057589685534227,0.00015714988831204375,4.538048241818938e-05,8.032783049467198e-05,3.559661830387104e-05,1.0014859446893152,0.992848019257143,0.998540716365311,0.9985240179001952,0.997707516214257,0.9995279032569873,0.9917458298908797,0.9986002502842101,0.9978545840535344,0.9904319557108607,0.998690035458203,0.9906767758300614,0.9903343984938102,0.9960301924718595,0.9968173063729241,1.0006720461339234,0.9955247418204642,0.9957883385326806,0.9945303392278181,1.003591640945036,0.9942633861279399,0.9946240928188075,0.9974531274859421,1.0047027773628106,1.0054094380742924,0.9932820509174972,0.9931948023126129,1.00078353327447,0.9924338354326201,1.000737161933093,4.538048241818938e-05,0.00011376733302088682,5.202166695665697e-05,5.482498266663386e-05,5.5534570473284565e-05,5.58419703719044e-05,0.00013283046700013937,5.926554668582381e-05,5.53960759013542e-05,0.00015714988831204375,5.145438821568497e-05,0.0001553683627410355,0.00014142489727476685,5.682329436374242e-05,7.138525976979451e-05,5.7273324005302885e-05,5.776913703769796e-05,0.00013086042664977004,5.857162086688828e-05,7.012772752159654e-05,5.946574400882089e-05,5.99745025939482e-05,0.00013460229999554072,8.164500174449972e-05,8.247479523161466e-05,6.0813287339567296e-05,6.0674743216886135e-05,5.1285370633128214e-05,0.00012865279216932736,5.717495565362923e-05
506,506.0,0.9902722476674115,1.0057637782253284,0.0001501667880071347,4.222856920179252e-05,7.603776167580412e-05,3.444630390741341e-05,1.0013615631520074,0.9927830966204774,0.9984965610550114,0.9984788565534823,0.9976636671676238,0.9993965145574383,0.9916841248848376,0.9984683281087395,0.9978150151424717,0.9903665964922165,0.9986511849763806,0.990610704877868,0.9902722476674114,0.9959751314147501,0.9967242882921538,1.0005246161274224,0.9954677180583673,0.9957142028689105,0.9944692537705767,1.003417510675495,0.994196769224404,0.9945544847754412,0.997382808581235,1.004511713217842,1.0052168993835553,0.9932103434824596,0.993124259545387,1.0006505694932863,0.9923714725959099,1.0005891125247353,4.222856920179252e-05,0.0001084105565033398,4.8628480543314236e-05,5.1304823539610233e-05,5.200856431340001e-05,5.213588649390708e-05,0.0001267760051510679,5.53529874033532e-05,5.200283640941161e-05,0.0001501667880071347,4.841350895681531e-05,0.00014844099802844275,0.00013506845749293973,5.3243918347711154e-05,6.765101712094882e-05,5.361668463774406e-05,5.422326643656646e-05,0.00012526397589801127,5.501357070720095e-05,6.608007109631859e-05,5.590173272458103e-05,5.6380093493973264e-05,0.0001290937653458182,7.72356162932141e-05,7.806607065606637e-05,5.727917707790403e-05,5.71320109352599e-05,4.783602560409308e-05,0.00012264574310348047,5.353164875070158e-05
507,507.0,0.9902889049888302,1.0057696897874744,0.0001456831612303309,4.0379910335449e-05,7.276806769464295e-05,3.401205733238248e-05,1.0014458462906022,0.9928773579083014,0.998580214921231,0.9985681772412011,0.9977548672125434,0.9994943486722865,0.9917908167824714,0.9985680986022675,0.9979111881476002,0.9904877421401416,0.9987437027589452,0.9907310451796164,0.9903849709316687,0.9960706777995618,0.9968231588498826,1.0006269727555386,0.9955626956230283,0.995800174461173,0.9945649659493804,1.0035149128519858,0.9942924676750448,0.994649973366621,0.9974579073198943,1.004606103550858,1.0053092040920497,0.9933049593115442,0.9932195256989518,1.0007427115859062,0.9924721721884417,1.000690827565073,4.0379910335449e-05,0.00010579880495000248,4.5171605188179245e-05,4.774502863559717e-05,4.831148121999684e-05,4.988264150396183e-05,0.00012333239421053222,5.291432149070235e-05,4.82626397576549e-05,0.0001456831612303309,4.476952360440251e-05,0.00014384902390878832,0.00013124522871130559,4.957666217806912e-05,6.4897967980817e-05,5.1547595073039896e-05,5.0561189493816484e-05,0.00012111525159151166,5.13527871053624e-05,6.364290969601063e-05,5.228028337298994e-05,5.2765035716871776e-05,0.00012389808326058977,7.466910691336946e-05,7.5586279270265e-05,5.369676849105683e-05,5.355047656036383e-05,4.589245869684512e-05,0.00011918178257285072,5.1481628118554474e-05
508,508.0,0.9902925963533623,1.0057770772507224,0.00014839052673250877,3.934718193974978e-05,7.299952755627e-05,3.5170686010555386e-05,1.0016565225088485,0.9929940464974051,0.9986677262518603,0.9986644097973064,0.9978469591764308,0.9997257057442784,0.991917263533818,0.9988065071041035,0.9979999233346083,0.9906277611438051,0.9988278616135543,0.9908700537186818,0.9905142738298682,0.9961732192787691,0.996978207095102,1.0008667749205724,0.9956670847345609,0.9959062567861073,0.9946725430851131,1.0037714566878266,0.9944033607073394,0.9947625346533774,0.9975490589547849,1.0048758576392267,1.0055798836281735,0.9934193808544548,0.993334611582324,1.0009679918732008,0.9925982276420209,1.0009310619295897,3.934718193974978e-05,0.00010829285349068336,4.468499101791146e-05,4.7526871335382094e-05,4.797499353240216e-05,4.878001636823729e-05,0.00012583815325086368,5.1692874854033176e-05,4.793799161052389e-05,0.00014839052673250877,4.432002555936531e-05,0.00014643340358371664,0.0001338530092934228,4.932106159141077e-05,6.53203628993389e-05,5.065308425046115e-05,5.0280099997449455e-05,0.00012271790126182081,5.117642664667662e-05,6.265595278483677e-05,5.216431403559376e-05,5.2695363299261534e-05,0.00012466660346566476,7.397282155705678e-05,7.500902267045448e-05,5.370802777989361e-05,5.3545733747332346e-05,4.499586376779962e-05,0.00012142041766890361,5.060987669534462e-05
509,509.0,0.9902855567687255,1.0057863146259343,0.00014513210466124256,3.7400407103065615e-05,7.199681518643552e-05,3.3639303666804465e-05,1.0018088024356224,0.9931544110368571,0.9987033974707076,0.9986987432154754,0.9978825144334951,0.9998973546019304,0.9920863242897983,0.9989855002751622,0.9980294995087501,0.9907996579205514,0.9988485868899282,0.9910422914321623,0.9906820903501973,0.9962102141332891,0.9971003800938328,1.001036527141361,0.9957026158708687,0.9960614451494257,0.9947067420475149,1.003959609459482,0.9944399463001067,0.9947985212897632,0.9977009657364716,1.0050813073121359,1.0057863146259343,0.9934584981143842,0.9933734809611288,1.0011285407324377,0.9927673939828635,1.0011015284539078,3.7400407103065615e-05,0.00010540684343260279,4.618613904584687e-05,4.950061400240145e-05,4.977224173882775e-05,4.6189362907014635e-05,0.00012257250578989694,4.884253728999856e-05,4.9857149589634605e-05,0.00014513210466124256,4.614311559467657e-05,0.0001431323066237037,0.00013063606314214963,5.1171020930120384e-05,6.424962036722276e-05,4.8066679502859494e-05,5.221827519242934e-05,0.00011884517613705135,5.328916862523287e-05,5.936010861566924e-05,5.432044217112758e-05,5.501487621566678e-05,0.00012063480792823428,7.020821825281812e-05,7.123397851941952e-05,5.5900072506271295e-05,5.5717009157558245e-05,4.2813804350072365e-05,0.00011804731269055066,4.804249350969926e-05
510,510.0,0.9902700212426371,1.0057974762559903,0.00013540325845350266,3.46348816993145e-05,6.748139307309161e-05,3.100196576555269e-05,1.0017225152538196,0.9932190926671116,0.9986843677216248,0.9986774864796742,0.9978610201130873,0.9998106867713189,0.9921550014344585,0.9988982285254111,0.9980042488505273,0.9908706771071766,0.9988152032133214,0.9911126994540687,0.9907520649175793,0.9961884138106294,0.9970845203225815,1.000950695031618,0.9956804553899727,0.9961177175447244,0.9946841215702024,1.0038765143114543,0.9944183443105284,0.9947774573999726,0.9977553687816317,1.0050009483667395,1.0057060856077014,0.9934371115865717,0.9933516434032084,1.001042402940317,0.9928335107699889,1.0010157285618666,3.46348816993145e-05,9.794373302129559e-05,4.4417986125455916e-05,4.7754146898743905e-05,4.7881242228249446e-05,4.243778678926452e-05,0.00011401197126847249,4.4788138541588295e-05,4.8025279438744044e-05,0.00013540325845350266,4.4514006443887613e-05,0.00013347740763172106,0.0001215945414818586,4.9216485613870186e-05,5.969428094744823e-05,4.4186465424931336e-05,5.031092078100494e-05,0.00011034966573558374,5.140299541742892e-05,5.443227705928424e-05,5.237344719866281e-05,5.314394025478471e-05,0.00011199943603860944,6.43133196247072e-05,6.526215146508958e-05,5.383165877124709e-05,5.365174446608114e-05,3.953258018922799e-05,0.00010967816012459695,4.417788305809171e-05
511,511.0,0.9902482247828153,1.0058094378118514,0.0001331356246361492,3.53968191771157e-05,6.669544900263459e-05,3.0366624189575644e-05,1.0016118354256192,0.9930345927984977,0.9986490205873052,0.9986391031369941,0.997825313659303,0.999676612850473,0.9919611652832839,0.998755638369581,0.9979680233429259,0.9906738492507889,0.9987834664433105,0.990915721993644,0.9905568162526203,0.9961464396051232,0.9969550641036258,1.000808570557537,0.9956381507082203,0.9959147739864309,0.9946432432746932,1.0037191565799586,0.9943793634415713,0.9947406604793239,0.9975504893155565,1.004828487095159,1.005531732420255,0.9933985548024546,0.9933127341677975,1.0009184964977504,0.9926398918050076,1.0008738813692932,3.53968191771157e-05,9.65628994351726e-05,4.2732755157824886e-05,4.590984474494714e-05,4.608168539086602e-05,4.356451379240375e-05,0.00011230726146895338,4.614298663420619e-05,4.619885943344144e-05,0.0001331356246361492,4.28769497303333e-05,0.00013126883361008076,0.00011957020219682352,4.758234829554333e-05,5.9285937147258286e-05,4.550185393947527e-05,4.86767811042514e-05,0.0001086288550917886,4.9800079441680316e-05,5.58932519638631e-05,5.0857553492593126e-05,5.1556310907198545e-05,0.0001099381077338557,6.597681682654403e-05,6.696729725459003e-05,5.2398566449847655e-05,5.222307137727964e-05,4.0432448684020305e-05,0.00010790008866577475,4.5494866295156705e-05
512,512.0,0.9902224023969773,1.0058207752964976,0.00013177854287487657,3.930101080303413e-05,6.82193349897605e-05,2.9270122952528505e-05,1.001429458572958,0.9927806730728165,0.9985393990174651,0.998527667019247,0.9977155430762689,0.999471610275654,0.9916826511457623,0.9985396479144889,0.9978532570688238,0.9903664370119323,0.9986658363643912,0.9906099510746706,0.9902690507142738,0.9960391533491695,0.9967610747186648,1.0006051894332915,0.9955349200932361,0.9956452520555941,0.9945432333156699,1.0035035927126739,0.994283380614362,0.994651022431852,0.997281613731654,1.0046007902563903,1.0053033599704817,0.9933033195241245,0.9932173398725533,1.0007248404572162,0.9923735668608555,1.0006708395977493,3.930101080303413e-05,9.609799359834231e-05,4.207253441718222e-05,4.515128789350572e-05,4.536031076864574e-05,4.844209687248952e-05,0.00011140338557015144,5.1384945918239924e-05,4.5381899689750615e-05,0.00013177854287487657,4.2197070903957235e-05,0.0001299818672776455,0.00011843965426649434,4.727192955950019e-05,6.14020597095189e-05,5.1254327893794006e-05,4.841663630277878e-05,0.0001079299955670216,4.9672506058247304e-05,6.32716384336976e-05,5.0965664742757676e-05,5.165237815052582e-05,0.00010871958754326467,7.470468412094993e-05,7.584952083293895e-05,5.274292736558025e-05,5.2541295405353e-05,4.497553446904331e-05,0.00010694497343404143,5.1271789249486523e-05
513,513.0,0.9901947890928415,1.0058300647129093,0.00012209781755328944,3.8866539296132305e-05,6.457415217136308e-05,2.6723296982226078e-05,1.0013429898261486,0.9927177856511451,0.9985006165443492,0.9984800443361658,0.9976668303131186,0.9993692040543346,0.9916113378116704,0.9984342005172923,0.9978008280869776,0.9902812495760163,0.9986071045968429,0.9905268504584307,0.9901947890928416,0.9959873873905963,0.9966844306107249,1.000496251255976,0.9954772367559162,0.9955687973646662,0.9944845533063018,1.0033799397317305,0.9942231764919566,0.9945887719365677,0.9972002092950703,1.0044731829259521,1.0051758818953385,0.9932443498146908,0.9931575534214075,1.000627761446743,0.9923035019044188,1.0005621527330122,3.8866539296132305e-05,8.920815920596375e-05,3.915228911339595e-05,4.202785882168158e-05,4.222582980492844e-05,4.7754196273043774e-05,0.00010323757488034999,5.0569805457332264e-05,4.2235012226965566e-05,0.00012209781755328944,3.928529289588239e-05,0.00012046477799847904,0.00010973220607274125,4.4219626478480323e-05,5.8294616205760925e-05,5.10005515883931e-05,4.5300391797507296e-05,0.00010020092846205147,4.653925385696482e-05,6.33095800886978e-05,4.784794545422698e-05,4.852517495588151e-05,0.00010072247877422406,7.481634968216446e-05,7.597016909155383e-05,4.959369651933991e-05,4.9389597761281043e-05,4.449806067861128e-05,9.910167258997793e-05,5.1037111555589594e-05
514,514.0,0.990167321463882,1.005835882064066,0.00011301116224495654,3.654989213102488e-05,6.115930865051804e-05,2.4129094484475825e-05,1.00143404988969,0.9928771909580919,0.9985657933782884,0.9985449485494655,0.9977315866217291,0.9994656006793753,0.9917816143549995,0.9985343951447273,0.9978665008833055,0.9904660019468953,0.9986707891770501,0.9907102948014052,0.9903702745011593,0.9960530374078728,0.9967961893632394,1.0005954388819438,0.9955396499336306,0.9957321571747609,0.9945473404770315,1.0034848400449543,0.994285359134696,0.9946485876783046,0.9973570616333344,1.004587693466836,1.005290397417737,0.9933075851347474,0.9932207592290998,1.000721082959198,0.9924692493459921,1.0006616130334323,3.9177326791447656e-05,8.230100545173438e-05,3.654989213102488e-05,3.938404677721544e-05,3.951697772642357e-05,4.8151432507860344e-05,9.539912194402492e-05,5.100032993503314e-05,3.956772097858439e-05,0.00011301116224495654,3.676843109477246e-05,0.00011148998425871777,0.0001014350769507067,4.151977096125229e-05,5.528544054908912e-05,5.140617746912174e-05,4.2510562260440787e-05,9.186257402596712e-05,4.368142194561803e-05,6.297728580235107e-05,4.4897555758769396e-05,4.5528109327137155e-05,9.197262125652949e-05,7.380644126818033e-05,7.485119907576316e-05,4.649984235998471e-05,4.634664175651509e-05,4.48791093807401e-05,9.155994668181639e-05,5.1442050843763065e-05
515,515.0,0.9901407424466037,1.0058368033529486,0.00010875781633654411,3.4405238971986303e-05,6.092513673008152e-05,2.326254273234354e-05,1.0016212080787945,0.9930537767444019,0.9986951212669192,0.9986842209508798,0.9978727607388822,0.999675245913131,0.9919760466692359,0.9987532357627499,0.9980142800864067,0.9906887104288283,0.9988260727155877,0.9909302685569343,0.99057261554091,0.9961959210216257,0.9969742691623454,1.000804091646278,0.9956850135777415,0.9959134065660559,0.9946928025748917,1.0037108125059486,0.9944311755676956,0.9947917097899072,0.9975276975861351,1.00482599113212,1.0055283666169965,0.9934562517156434,0.9933691011941003,1.0009205477126593,0.9926552283501123,1.0008706676038421,4.369873972361699e-05,7.942430782994756e-05,3.4405238971986303e-05,3.718539872749113e-05,3.7240816353388185e-05,5.381514481249324e-05,9.206003725481118e-05,5.711551447367108e-05,3.718912843719473e-05,0.00010875781633654411,3.444596070920965e-05,0.00010734328952649474,9.76435214403826e-05,3.931753498487968e-05,5.511721020849701e-05,5.7116008617558124e-05,4.022816413399605e-05,8.742585304595391e-05,4.1342123045295475e-05,6.905357496427695e-05,4.2538447751133945e-05,4.3134460027453275e-05,8.690432567407226e-05,8.026090334012553e-05,8.125345817815841e-05,4.4085459355636464e-05,4.3970824424016895e-05,4.9981527009859446e-05,8.851183066340878e-05,5.718748188089183e-05
516,516.0,0.9901154965632681,1.0058314045825365,0.00010451989811829068,3.1444519488992024e-05,5.8571555590218545e-05,2.3128829842348303e-05,1.0018537240775718,0.9932455597468467,0.998865127605165,0.9988654150950819,0.9980580607234787,0.9999292013134733,0.9921862292873029,0.999012916027016,0.9982122753597311,0.9909296342363475,0.9990349629994807,0.9911704186547462,0.990792480733925,0.9963869309774185,0.9971949702541624,1.0010659679108227,0.9958803634674246,0.9961170657371363,0.9948901260013951,1.0039957502665227,0.9946306849723929,0.9949912633626506,0.997728366777201,1.005127139305454,1.0058314045825365,0.9936604048048199,0.9935734547051118,1.0011653618894016,0.9928588210295511,1.0011325979012828,4.381777710004876e-05,7.686835202682213e-05,3.1549371356005936e-05,3.408916021414628e-05,3.414009435127351e-05,5.40547623894494e-05,8.896582177312169e-05,5.746408604227112e-05,3.4018640906771216e-05,0.00010451989811829068,3.1444519488992024e-05,0.00010322095041608427,9.406072825853146e-05,3.608169605070576e-05,5.272154949407942e-05,5.7071803138878126e-05,3.689188455734459e-05,8.351452088635167e-05,3.789447089531052e-05,6.88657371900636e-05,3.90205211161607e-05,3.955786500544074e-05,8.264662076904607e-05,8.001334138373252e-05,8.096138382967052e-05,4.0466918994811255e-05,4.036408570447723e-05,5.00233171604112e-05,8.566767762669757e-05,5.716911146156664e-05
517,517.0,0.9900920283361366,1.0058188029627009,9.823225594242209e-05,2.858263625502255e-05,5.4550216676624544e-05,2.2270440277809153e-05,1.001842742973421,0.9932873630563757,0.9988456016316648,0.9988390267591312,0.998032602207778,0.9999148953371961,0.9922302585861471,0.9989992384771565,0.9981860105581724,0.9909700856108811,0.9990073634328004,0.9912099632302543,0.9908346393802715,0.9963600332502494,0.9971979170749057,1.0010501590557217,0.9958473004935946,0.9961714237440185,0.9948521324159921,1.0039757493343633,0.994582826045198,0.9949289827325135,0.9977833627995719,1.0051068173021556,1.0058116947411966,0.9936114254248143,0.9935249452627002,1.0011509549923558,0.9929029332309405,1.0011168842653346,4.076535406421224e-05,7.270301703369943e-05,2.86434540123655e-05,3.096180864140109e-05,3.099185761602234e-05,5.045005184833496e-05,8.400178952496275e-05,5.371343655345211e-05,3.089736855082889e-05,9.823225594242209e-05,2.858263625502255e-05,9.70503150712652e-05,8.866844934414604e-05,3.2786516609597536e-05,4.89794438134327e-05,5.3360153898065154e-05,3.352301783706745e-05,7.903711111037225e-05,3.442136604827219e-05,6.433510611055087e-05,3.5424514242252484e-05,3.58967233648368e-05,7.825241615456024e-05,7.476630561033684e-05,7.567477376714315e-05,3.6728973783196126e-05,3.663857800270632e-05,4.661064824506477e-05,8.096993511693063e-05,5.343912212621568e-05
518,518.0,0.9900707822874709,1.0058002805308779,0.00010150890023072684,2.7250284643952107e-05,5.524559489229486e-05,2.420965294190597e-05,1.0015995277084682,0.9929885840718558,0.9986625199182884,0.9986477384968634,0.9978380105247587,0.9996415026805285,0.9919056340584049,0.9987193760350387,0.9979868623062416,0.9906116517960298,0.9988111569033553,0.9908535682183848,0.9904954406118914,0.996158787790537,0.9969273887660709,1.0007628699941924,0.9956414712418934,0.9958403886393065,0.994642257810307,1.0036500109046251,0.9943699609944858,0.9947163192233122,0.997446691343797,1.0047531597234618,1.005454489898636,0.9933925317270969,0.9933065591278579,1.000886420470047,0.9925917908880727,1.0008300165861206,4.2110069375346886e-05,7.509868631471626e-05,2.7250284643952107e-05,2.9431343424371413e-05,2.93899765370098e-05,5.247903017678172e-05,8.690397234381114e-05,5.619932004059152e-05,2.944215032901037e-05,0.00010150890023072684,2.740222714715245e-05,0.00010035699630358991,9.168811146734034e-05,3.1039832153141613e-05,5.0001126750303644e-05,5.533274653651702e-05,3.16322365696111e-05,8.26221813345114e-05,3.23657889073532e-05,6.626858791084759e-05,3.31645603387904e-05,3.34508859866248e-05,8.204229575860818e-05,7.678051260685022e-05,7.771212231774963e-05,3.4320446019272924e-05,3.424760970425068e-05,4.8222594045552224e-05,8.352773727896116e-05,5.5375514215500005e-05
519,519.0,0.9900522029395328,1.005777660531394,0.000106143970802115,2.642216829602227e-05,5.686574196589677e-05,2.6247186093359463e-05,1.0012750356871003,0.9926463836047194,0.9984283273874984,0.9984051775838496,0.9975947788800742,0.9992892303822221,0.9915334893047614,0.9983574207917466,0.9977460100888426,0.9901996427858881,0.9985736114697983,0.9904444328029561,0.9901103479660267,0.9959090139013748,0.9966039334960627,1.0004015388325826,0.9953875101768482,0.9954765584869175,0.9943841076724829,1.003251671676302,0.9941075178800262,0.9944555161971149,0.9970763295714828,1.0043234464657609,1.0050218974863452,0.9931232702046198,0.9930373194108907,1.0005447008055897,0.9922284728426908,1.0004687852503378,4.4383780075141816e-05,7.785254102123856e-05,2.642216829602227e-05,2.8597551959077718e-05,2.8511203646636374e-05,5.569262651513262e-05,9.046186659218617e-05,5.9889226474698514e-05,2.8769049620749277e-05,0.000106143970802115,2.7101302373084948e-05,0.00010492106921010242,9.551932537275377e-05,3.003689085758034e-05,5.1817070936467355e-05,5.853378656326796e-05,3.0568954087346016e-05,8.650365203149002e-05,3.115836744142678e-05,6.982514921384033e-05,3.1787478502082256e-05,3.191463551956954e-05,8.617161698806957e-05,8.042927810770603e-05,8.134339258403823e-05,3.278879189231406e-05,3.2743684208036936e-05,5.0945332685873154e-05,8.659891641651905e-05,5.853957898233543e-05
520,520.0,0.9900367348145833,1.0057527662085755,0.00010071515855767885,2.4562809104787136e-05,5.391734132047266e-05,2.5123827572973295e-05,1.00124705880079,0.992585940486884,0.9983943856558938,0.9983666127027201,0.9975584388725571,0.9992545814888075,0.9914620000699379,0.9983174788968974,0.9977135954483228,0.9901139674453668,0.9985365983897364,0.9903592676750984,0.9900367348145834,0.9958678389610114,0.9965588092620598,1.0003680042767553,0.9953408818591349,0.995408511603074,0.9943350629598942,1.003207783039801,0.9940543488521968,0.9943995950898805,0.996995681037079,1.0042725173371805,1.0049697554847494,0.9930664061866625,0.9929807561181165,1.0005115398892785,0.992163225841237,1.000435059961672,4.244399158235204e-05,7.36243402545118e-05,2.4562809104787136e-05,2.6648679372631024e-05,2.6572887234721587e-05,5.3409802987989594e-05,8.56301032654076e-05,5.745666484967423e-05,2.6888625002699196e-05,0.00010071515855767885,2.547589515375284e-05,9.951091472708264e-05,9.045644454087837e-05,2.7996961201272853e-05,4.9200656274445984e-05,5.620263294988306e-05,2.8525926384009656e-05,8.20219108236217e-05,2.9058005728447998e-05,6.710225053358739e-05,2.9622537972005067e-05,2.9721167666310454e-05,8.174787989987307e-05,7.70805546394976e-05,7.79178671532115e-05,3.051117909228452e-05,3.0483474152827403e-05,4.880762606311964e-05,8.192620785221073e-05,5.619708459340487e-05
521,521.0,0.9900247839638562,1.0057274208067482,9.807045687189537e-05,2.4064443974296473e-05,5.257833665090793e-05,2.4241435777353483e-05,1.0013982218773307,0.9927483645750156,0.9984936476884162,0.9984671284621945,0.997659164105585,0.9994190521707498,0.9916295580042174,0.9984873285170516,0.9978149320592954,0.9902895726380775,0.9986307881265408,0.9905332082766719,0.9902096571858499,0.9959646544926846,0.9966979333650648,1.0005284108063084,0.9954360276271709,0.9955609400576401,0.9944290376513661,1.003371077927208,0.9941451852435889,0.9944863890827452,0.9971303807558682,1.0044413280023023,1.00513732270793,0.9931577239687045,0.9930716246642692,1.0006682050473268,0.9923335815732808,1.0005949986052451,4.189953817616642e-05,7.133676441838834e-05,2.4064443974296473e-05,2.6146895683441542e-05,2.6123907217025167e-05,5.256373648652225e-05,8.302424875131764e-05,5.660091106378856e-05,2.656982283013617e-05,9.807045687189537e-05,2.5433869403617646e-05,9.684517788925243e-05,8.780832641950857e-05,2.7455908638072224e-05,4.814972033878149e-05,5.5062826144421417e-05,2.793140331486104e-05,7.901054140177106e-05,2.8421601822359408e-05,6.557688549385846e-05,2.8933787714449813e-05,2.8922027736554605e-05,7.815505689769824e-05,7.524598169943126e-05,7.598763105881835e-05,2.9836103416640255e-05,2.979746888646271e-05,4.8032585266857565e-05,7.926214772947636e-05,5.508032278136685e-05
522,522.0,0.9900166025544703,1.0057034475702404,0.0001036391796646075,2.7488125928681703e-05,5.823736997954661e-05,2.4635413016658577e-05,1.0015141851534846,0.992929314071219,0.9986146317968996,0.9985916713551154,0.9977843996909439,0.999551599587291,0.9918231450798989,0.9986269780116317,0.9979456846421902,0.9905020763293751,0.9987601771226264,0.9907411945557683,0.9904112823206411,0.9960890704105088,0.9968460071087778,1.000660243247053,0.9955596756535279,0.9957440485432866,0.9945520946025004,1.0035102784346779,0.9942628955356585,0.9946037254992858,0.9973095557976385,1.0045869233279128,1.0052812425604645,0.9932691495486136,0.9931827078939933,1.0007932652814153,0.9925191551150256,1.0007269276285686,4.885953542626542e-05,7.415824902044819e-05,2.7488125928681703e-05,3.0125970334526258e-05,3.033881151255863e-05,6.078683006561776e-05,8.662414255021385e-05,6.530992640486952e-05,3.151826574116768e-05,0.0001036391796646075,3.121919433581209e-05,0.00010230750543247176,9.193992385052608e-05,3.1842127440549885e-05,5.3852004448951894e-05,6.344633092969637e-05,3.2487772885738986e-05,8.182754293342389e-05,3.302417457139235e-05,7.531797761346648e-05,3.358690201757663e-05,3.3439394142790646e-05,8.023978942203382e-05,8.600068759834373e-05,8.677208794101183e-05,3.4741778320855186e-05,3.46974370441014e-05,5.563785565509959e-05,8.239607988159075e-05,6.349549627200846e-05
523,523.0,0.9900124042825165,1.0056826697433772,0.00010478393135684149,2.9109685671539883e-05,6.071231666812632e-05,2.4489939134094722e-05,1.0015142539976518,0.9930891911872445,0.9987023573436826,0.998680166647752,0.9978765475449972,0.9995714564690411,0.9920009724297357,0.9986561055077617,0.9980471149720346,0.990703680660692,0.9988654893655999,0.9909394166882988,0.9905967619325886,0.9961780694896886,0.9969354282590234,1.0006746485856168,0.9956465411526537,0.9959059150537715,0.9946386356185084,1.003539882087749,0.9943488338211451,0.9946899244740409,0.9974674633464691,1.004626984215263,1.0053214333978595,0.9933540166241829,0.9932680548720372,1.0008011986785565,0.9926861251291846,1.0007417288939082,5.2445678669156785e-05,7.433473524939031e-05,2.9109685671539883e-05,3.20135486182472e-05,3.241484599421032e-05,6.484954045269455e-05,8.701226608283003e-05,6.950321716609045e-05,3.413070595419275e-05,0.00010478393135684149,3.445251896639812e-05,0.00010344548850462934,9.250769224768599e-05,3.403514507712848e-05,5.65071904598079e-05,6.770182755777823e-05,3.477107585376896e-05,8.226353996420095e-05,3.530885209248508e-05,8.023342664557357e-05,3.5850410059251065e-05,3.559849091006218e-05,8.043942655460618e-05,9.135176178172045e-05,9.218748557952048e-05,3.7148677885438223e-05,3.711400069684958e-05,5.9443495534212296e-05,8.264846523370407e-05,6.776237322377402e-05
524,524.0,0.9900124028440861,1.0056669105704859,0.0001047613490121433,2.8891523322124457e-05,6.0742202771487225e-05,2.4642296406981237e-05,1.001621723490163,0.9932587514507802,0.9988258982133942,0.9988118772773078,0.9980109336262062,0.9997004669680967,0.9921819869245694,0.9987894919306102,0.9981897399670923,0.9908987701592011,0.9990081134689225,0.9911316040607698,0.9907848104182746,0.996314227046997,0.9970849545592039,1.0008056451304348,0.9957878937226378,0.9960859341223751,0.9947838871718968,1.0036880388702512,0.9944964264786894,0.9948409726688691,0.9976473144062089,1.004789322020987,1.0054837979022657,0.9935021153759714,0.9934168812667079,1.0009215940164409,0.9928629293807452,1.0008723338875558,5.1981138819223954e-05,7.420424008937894e-05,2.8891523322124457e-05,3.175663256517685e-05,3.221517351065502e-05,6.43837907428606e-05,8.69234002415371e-05,6.887128042384628e-05,3.3902389177271696e-05,0.0001047613490121433,3.410464935778886e-05,0.00010343245966238622,9.26168548248233e-05,3.3883286124785087e-05,5.673000610343889e-05,6.75514056425093e-05,3.4701928744310494e-05,8.298462473992513e-05,3.5332178941317404e-05,8.067761397024696e-05,3.5961611089951465e-05,3.582486775223473e-05,8.15910097005758e-05,9.218137195406174e-05,9.312967837932828e-05,3.733992739419382e-05,3.728819847294326e-05,5.912589196261327e-05,8.232928978467436e-05,6.758831063828997e-05
525,525.0,0.9900168119352692,1.005657993295893,0.00012527944755762215,3.554381830190795e-05,7.430441912244632e-05,2.961499524001346e-05,1.00170080454527,0.9933491765079887,0.9988085447961664,0.9988001347492922,0.9979964994727973,0.999793362177975,0.9922779699011322,0.9988856339207008,0.9981744916760993,0.9909923605165223,0.9989933345822953,0.9912247940973005,0.9908801211912256,0.9962958496411836,0.9971434141073235,1.0009018344447453,0.9957716224987209,0.9961915952551857,0.994769262334395,1.0038126719305025,0.9944848379228324,0.9948338944056283,0.9977665142489623,1.0049296706436917,1.0056239048029896,0.9934896882647839,0.9934051598393188,1.001013223505052,0.99295994516223,1.0009685071603425,6.415028176747555e-05,8.813872458912073e-05,3.554381830190795e-05,3.895944104318841e-05,3.952397959288775e-05,7.906130561846885e-05,0.00010347993397498285,8.418879633069854e-05,4.1079312103764705e-05,0.00012527944755762215,4.091041762360698e-05,0.00012370231322599522,0.00011070322676380683,4.1680306770434705e-05,6.983689309748017e-05,8.350778224072982e-05,4.294527742099093e-05,9.95814075180442e-05,4.401879782904467e-05,0.00010100804051150712,4.513845417108108e-05,4.517388089083206e-05,9.929684080754358e-05,0.00011622843566490206,0.00011761399675258725,4.707809696720426e-05,4.699384667450295e-05,7.306385360199097e-05,9.774478882836003e-05,8.350087543262725e-05
526,526.0,0.990025845252157,1.0056577411639251,0.00014139099460133155,4.068494765984105e-05,8.459694492594588e-05,3.3393175612354665e-05,1.0017094729024583,0.993219919690692,0.9986552802281253,0.9986499109751035,0.9978453026938555,0.9998064050572953,0.9921322771163729,0.9988961837009528,0.9980280757951432,0.9908197224363064,0.9988516438953573,0.9910530484603164,0.990724691471971,0.9961393459155615,0.9970508163664041,1.000915866137055,0.9956150345036658,0.9960602082411082,0.9946121408952352,1.0038377615271676,0.9943268703282206,0.9946753753393586,0.9976409738828231,1.0049626625744834,1.0056577411639251,0.9933313988302572,0.9932469980743165,1.001027650617452,0.9928239834348841,1.0009826244683857,7.346039551571308e-05,9.869703257203969e-05,4.068494765984105e-05,4.453339938309115e-05,4.508008906510343e-05,9.010373135653206e-05,0.00011625587388450029,9.587519125093333e-05,4.632028986509785e-05,0.00014139099460133155,4.6003623321334394e-05,0.00013959849372576692,0.00012450906058904016,4.766638996056715e-05,7.963617141374555e-05,9.524151258621076e-05,4.933138219945914e-05,0.00011197343215482486,5.0743972489255206e-05,0.00011588795641892474,5.2273651346405596e-05,5.237811906025767e-05,0.00011298865777144626,0.00013390099104888846,0.00013561062905358305,5.4708436402461415e-05,5.460720608360483e-05,8.35630244860025e-05,0.00010966481957805498,9.52188729343577e-05
527,527.0,0.9900397164908404,1.005666826487803,0.00013421250983533178,3.851299894331091e-05,8.007683521487531e-05,3.1597558056845115e-05,1.001590721796522,0.9928823163159789,0.9984245758334075,0.9984140338937875,0.9976089851796749,0.999667951155275,0.9917656150423617,0.9987497504355065,0.9977927674587823,0.9904130015451852,0.9986270995337542,0.9906476256662591,0.9903437357346395,0.9959006265229218,0.9968106615882881,1.000783301037333,0.9953748129280567,0.9957130261043167,0.9943720392477013,1.0036965355780947,0.9940854916411885,0.9944337387468197,0.9972975253657543,1.0048136763515185,1.0055085968980388,0.9930889339252318,0.9930047142117564,1.0009005661663695,0.9924652106276898,1.0008500919783552,6.943896905454788e-05,9.354373626529944e-05,3.851299894331091e-05,4.2172028982981924e-05,4.2633588850813735e-05,8.516314469504993e-05,0.00011024204916336433,9.070989387052923e-05,4.3675608803423755e-05,0.00013421250983533178,4.338531899885982e-05,0.0001325026246799189,0.00011806305266984029,4.5101159384423175e-05,7.530781112290539e-05,8.982590548836043e-05,4.676409353400282e-05,0.00010595899541463487,4.813851235588452e-05,0.00010929423820850552,4.965646930242261e-05,4.979842709449867e-05,0.00010721472174329114,0.0001263274283524682,0.00012794056000244884,5.203500722443048e-05,5.193056241326393e-05,7.897044101677659e-05,0.00010398501494257664,8.980018403209252e-05
528,528.0,0.99005863934741,1.0056813178563258,0.0001270899815341721,3.675809219380683e-05,7.550488910458671e-05,2.9726784658148284e-05,1.0014503672726043,0.9926205228312464,0.9982501023091113,0.9982348548880512,0.9974311189302518,0.9995051795099499,0.9914858650162242,0.9985785516650544,0.9976203171671089,0.9901176066518144,0.998463617945503,0.9903531155793281,0.9900586393474101,0.9957162210273278,0.9966039999007213,1.0006226378333858,0.9951850197116661,0.9954319817273126,0.9941794519892403,1.003516976857886,0.9938905592932253,0.9942370195779671,0.9970146030228348,1.0046201134023722,1.0053150277478897,0.9928952461041265,0.9928101701064262,1.0007494892691124,0.99218593497898,1.0006891785639855,6.550565268882713e-05,8.92196945539984e-05,3.675809219380683e-05,4.012692022104533e-05,4.057490999356822e-05,8.035743946856658e-05,0.0001047189619300814,8.564680209531507e-05,4.169142983956391e-05,0.0001270899815341721,4.125326901880994e-05,0.00012532732749228256,0.0001121841981100617,4.267885338724618e-05,7.124694056426563e-05,8.441717754049992e-05,4.4099484835875975e-05,0.00010010610059137908,4.528940325276148e-05,0.00010208483599792425,4.6468222588658154e-05,4.6523940844702475e-05,0.00010058237424972987,0.00011765116705582408,0.00011900815368559203,4.8463004130779466e-05,4.8357272203399725e-05,7.439320798837758e-05,9.893838860110605e-05,8.43834664793812e-05
529,529.0,0.9900825555208946,1.0056961329271858,0.0001267147996897488,3.643257674963162e-05,7.312729826885522e-05,2.895041507541745e-05,1.001330175848601,0.992622205440614,0.9982586442114695,0.9982415039358825,0.9974363704651408,0.9993671704794654,0.9914944173708052,0.9984383872359888,0.9976268622037366,0.9901372435566564,0.9984716388654186,0.9903734425483374,0.9900712630283686,0.9957199387895539,0.9965616804076474,1.0004889964559205,0.9951866435595993,0.9954277763768086,0.9941803408651473,1.003371733792429,0.9938914204745191,0.9942355604413176,0.9970038200312712,1.0044706996604416,1.0051677736817788,0.9928995484210207,0.9928134605071173,1.000618591021934,0.9921896130636799,1.0005548399901623,6.134430353663075e-05,8.905350872067412e-05,3.643257674963162e-05,3.959408264052712e-05,4.011532191983522e-05,7.55641306713774e-05,0.00010440518923161844,8.07430182690256e-05,4.155961570302863e-05,0.0001267147996897488,4.1126095426458916e-05,0.00012468375874600938,0.00011196999293802077,4.185040159523913e-05,6.888408441713406e-05,7.909130230082592e-05,4.3019723233339885e-05,9.882749221569665e-05,4.404368067061397e-05,9.545249571924668e-05,4.4884589376729074e-05,4.4881773653256834e-05,9.855851181202539e-05,0.00010990685163670827,0.00011105328792109851,4.647004613502922e-05,4.637207920470536e-05,6.973384094538148e-05,9.841918638928802e-05,7.906320659674993e-05
530,530.0,0.9901103187220741,1.005706189358077,0.00012848086571932364,3.688629771449401e-05,7.200180063698805e-05,2.8542345539140516e-05,1.0014688190447534,0.9927798197440892,0.9983602515747905,0.9983503843973628,0.9975449051681053,0.9995096337735269,0.9916654439102275,0.9985822250015309,0.9977386397544886,0.990332740281644,0.9985859612417097,0.9905669793101283,0.9902518026641831,0.9958304716929718,0.9967050242770519,1.000643933192457,0.995299990710741,0.9955926851564688,0.994295087370338,1.0035384964658463,0.9940063783594505,0.9943522426634147,0.9971643801128987,1.0046467175900016,1.0053448896572943,0.99301502462403,0.9929289376400569,1.0007631952083578,0.9923567881191364,1.0007088300916782,5.701195265260258e-05,9.022139782292905e-05,3.688629771449401e-05,4.0043765555980916e-05,4.072938955670848e-05,7.08664472113158e-05,0.00010581735506534016,7.594030661879857e-05,4.269690569247177e-05,0.00012848086571932364,4.2397280232225263e-05,0.00012618354840665598,0.00011361044428898636,4.221445805113859e-05,6.751104859957159e-05,7.397800982573002e-05,4.333934932464794e-05,9.956068042140267e-05,4.4362633746137714e-05,8.964470443099667e-05,4.5101377962345416e-05,4.519780976754231e-05,9.889593064776998e-05,0.00010349531492266024,0.0001045151659953368,4.644357368741171e-05,4.6388994197949116e-05,6.507710550601887e-05,9.949190223389166e-05,7.39500032512562e-05
531,531.0,0.9901405106646661,1.005706404806692,0.0001263825059685095,3.589804134387077e-05,7.030835803152597e-05,2.822062519130546e-05,1.0014972589078843,0.9929864664883193,0.9985019722501802,0.9984964233006638,0.9976945759511838,0.9995525317839953,0.991893710328598,0.9986336609107127,0.9978957262892789,0.9905851002411539,0.9987450803593967,0.9908164811648646,0.9904908889373937,0.9959806931634344,0.996842301945409,1.0006837599143354,0.9954521881040173,0.9958180771557051,0.9944477826427014,1.0035928350613625,0.9941600312375671,0.9945085099940741,0.9973965856783098,1.0047111671120001,1.0054094670273583,0.9931674192198037,0.9930811399260191,1.0007963364295163,0.9925771288152729,1.0007492314986473,5.411145374733373e-05,8.929289129316267e-05,3.589804134387077e-05,3.907316767615584e-05,3.980401100460319e-05,6.789416639702651e-05,0.00010457209555134287,7.285888715925509e-05,4.1990622944437634e-05,0.0001263825059685095,4.175329982559521e-05,0.00012402021697425353,0.00011219723474368717,4.11312164967564e-05,6.574104689608214e-05,7.078723974107368e-05,4.2307018754998056e-05,9.878219601740927e-05,4.3370747661504505e-05,8.66122972653909e-05,4.411231448718028e-05,4.435967610974583e-05,9.848294019107691e-05,0.00010044030666137554,0.00010134599758265571,4.529783945374462e-05,4.52840464766203e-05,6.217662488004568e-05,9.841833843091371e-05,7.075229920997146e-05
532,532.0,0.9901717130623882,1.0056916969307241,0.00011841360133071303,3.4273820977221476e-05,6.615998784765009e-05,2.6417661309352115e-05,1.001569532466632,0.9931706312356603,0.9986574123013171,0.9986579886616067,0.9978610241441617,0.999639039968362,0.9920938407907002,0.9987256338350473,0.9980725385446344,0.990811336884906,0.9989289068538822,0.9910419395197793,0.9906984083502905,0.9961456713283205,0.9969892582428103,1.0007626777226408,0.9956181290737235,0.9960202064404711,0.9946139636772009,1.003682774705334,0.9943293353172286,0.9946771068979335,0.997603599442955,1.0048103520270184,1.0055091491928057,0.9933381583925168,0.9932509872283596,1.000873940910351,0.9927689941850032,1.0008290017479422,5.038713636714693e-05,8.374579682510154e-05,3.4273820977221476e-05,3.707177704429787e-05,3.7754931956946434e-05,6.350752100478704e-05,9.809163416973896e-05,6.814476645196489e-05,3.962738780108585e-05,0.00011841360133071303,3.9311499784706076e-05,0.0001162100542083994,0.00010521218172043551,3.908233221078706e-05,6.101688261751381e-05,6.622745832480442e-05,4.014612581775833e-05,9.286259606598924e-05,4.1121295730596155e-05,8.184819848057443e-05,4.181435183289449e-05,4.205894170287476e-05,9.290765714563847e-05,9.53193778193832e-05,9.614097169723796e-05,4.2893865468646264e-05,4.287906825560455e-05,5.818966273165672e-05,9.234498046955488e-05,6.619375941544278e-05
533,533.0,0.9902025076289581,1.0056569833878661,0.0001247729017663761,3.9195681515432873e-05,6.761296307087122e-05,2.6104067045784753e-05,1.0017147473956896,0.9932071359181927,0.9987028263050487,0.9986981509855709,0.9979043662616978,0.9997823662559956,0.9921274114204387,0.9988701828314733,0.9981102520283289,0.9908484593751122,0.9989611360883797,0.9910783217153731,0.9907295165239338,0.9961900430172601,0.9970632461221364,1.0009053592320998,0.9956613647969094,0.9960491763173758,0.9946579206703879,1.0038300550377268,0.9943756834595442,0.9947262544248947,0.9976257368317376,1.0049599011896864,1.0056569833878661,0.9933852743645036,0.9932976145804935,1.0010145757749023,0.9928080461926321,1.000972477996486,4.667912947301709e-05,8.726943588468821e-05,3.9195681515432873e-05,4.174198888556645e-05,4.243630738569758e-05,5.895588768246443e-05,0.00010254120490312067,6.331485114707864e-05,4.3858555023817425e-05,0.0001247729017663761,4.289228883148998e-05,0.0001226710661140686,0.00011029157488634353,4.401315532753471e-05,6.102483935156675e-05,6.131074686904588e-05,4.5004767685792815e-05,9.597649093673432e-05,4.586445048376895e-05,7.575424368992132e-05,4.654102692785774e-05,4.6722129968906315e-05,9.547160314169128e-05,8.82357622682836e-05,8.899016750281925e-05,4.759776025162363e-05,4.755716182278787e-05,5.392578164792829e-05,9.649806549582698e-05,6.127986525488511e-05
534,534.0,0.9902314760780931,1.0056001415675204,0.0001461373106104619,4.5700856951012836e-05,7.582726574128559e-05,3.04970398904372e-05,1.00173149447982,0.9931330275088809,0.9986241328132942,0.9986113672581592,0.9978157642404045,0.9997817730147673,0.9920415531193792,0.9988660184442056,0.9980172354646298,0.9907566815059484,0.9988683723096373,0.9909853075992067,0.9906390072585076,0.9960989277533153,0.9970062250006295,1.0009060517051858,0.9955649437223524,0.9959608752686913,0.9945595388873313,1.0038239368913218,0.9942783605161203,0.9946309521651426,0.9975385799195231,1.004947000187126,1.005642718207884,0.9932859681723172,0.9931989598696335,1.0010215758784249,0.992727243182349,1.0009737167425155,4.5700856951012836e-05,0.00010239455188497505,4.801489483902073e-05,5.0734329670671864e-05,5.13596739314874e-05,5.7979951458270727e-05,0.00012028952998534683,6.248389987054301e-05,5.221511842242058e-05,0.0001461373106104619,5.0193469870275486e-05,0.00014403135418432952,0.00012926045672048776,5.3384041595886575e-05,6.804866432071851e-05,5.9836992168076126e-05,5.461256980411608e-05,0.00011224360959002766,5.550930030284207e-05,7.359827876450441e-05,5.631266573578554e-05,5.6552927670899594e-05,0.00011131454446999804,8.550965711830578e-05,8.618954454270456e-05,5.7293047545868794e-05,5.727666418208093e-05,5.270820646268021e-05,0.00011381590825573716,5.9815951309030745e-05
535,535.0,0.9902572001235116,1.0055308877859273,0.0001502301268441085,4.661984393296229e-05,7.826463393849437e-05,3.150559335756921e-05,1.0016307876679256,0.9929874612501911,0.9984725065577873,0.9984551443968029,0.9976588805543106,0.9996671221834434,0.9918776769277482,0.9987466252852083,0.997858565130799,0.990564920183108,0.9987120952457422,0.9907938892182814,0.9904622941117507,0.9959402593852247,0.9968655740386468,1.0007892374785263,0.995400640635248,0.9958059088799363,0.9943918378261313,1.0036806720208638,0.994107619305062,0.994460524308337,0.9973884493692873,1.0047855935125278,1.0054784805880843,0.9931074580478755,0.9930220309031264,1.0009118194277142,0.9925726461151995,1.0008564631421362,4.661984393296229e-05,0.00010635399253424728,5.002359603425973e-05,5.280117570444521e-05,5.3335765817090254e-05,5.948783092416087e-05,0.0001245556398637223,6.416161002695707e-05,5.377014812491952e-05,0.0001502301268441085,5.128848128340567e-05,0.00014819937679431697,0.00013344657498982212,5.560670936608941e-05,7.045898407340613e-05,6.0823453031406595e-05,5.705654479099749e-05,0.00011702503941152581,5.802557710181773e-05,7.45851006089349e-05,5.8901810911694494e-05,5.925233842016475e-05,0.00011630584401175207,8.627234364592109e-05,8.680374252579152e-05,5.968982638268356e-05,5.9731529515412753e-05,5.37971303942631e-05,0.00011849038878804234,6.0838492300507844e-05
536,536.0,0.9902782614789308,1.0054618980910344,0.00013928769768319104,4.540392562404532e-05,7.345166222613004e-05,2.8968603622198145e-05,1.001484771734897,0.9928619129271994,0.9983856354637155,0.998368952737476,0.9975714961137394,0.9995007398828721,0.9917398051769808,0.9985733404046047,0.9977705333989987,0.9904121023326588,0.9986279966178302,0.9906464014338616,0.9903170184703909,0.9958511024364093,0.9967357594257994,1.0006188044717756,0.995311983083432,0.9956770898422351,0.9943053035179142,1.0034922691132695,0.9940205525028252,0.9943736200241132,0.9972565034911055,1.0045795833382989,1.0052715278519337,0.9930198856521254,0.9929344525079186,1.0007532357383595,0.9924455369838,1.0006862495606585,4.540392562404532e-05,9.86969147752443e-05,4.628087203504248e-05,4.892619195774985e-05,4.941558224673607e-05,5.785697876295031e-05,0.00011548309187237874,6.228537910239579e-05,4.982116852446836e-05,0.00013928769768319104,4.7563661650364616e-05,0.00013738509668748561,0.00012373613642018236,5.154081333173821e-05,6.619510169814535e-05,5.906458707556357e-05,5.293517175721331e-05,0.00010870513672480244,5.385001830772075e-05,7.224161379792736e-05,5.465659134101629e-05,5.5032287345616076e-05,0.0001080821978730381,8.326186629295145e-05,8.36910861849858e-05,5.533522065008856e-05,5.538681724433963e-05,5.237618287954032e-05,0.00010996595415299871,5.9086522783981235e-05
537,537.0,0.9902932418580687,1.0054058485307906,0.00013578630717250644,4.186517020631679e-05,7.033117184731809e-05,2.851253417213272e-05,1.0014210703980928,0.9928374089260661,0.9983619397730406,0.998342347227202,0.9975458326682235,0.9994217890324264,0.9917157525333624,0.998490454438329,0.997740460950694,0.9903919568267028,0.9985962052109548,0.9906267415552353,0.9902932418580687,0.9958251175876203,0.9966940823512166,1.0005437153365135,0.9952889767112475,0.9956573898370199,0.9942847259138875,1.0034239683093447,0.9940046583538354,0.994362422917586,0.9972436793557576,1.0045126237495683,1.005205077304883,0.9930057330410244,0.9929199074807089,1.0006833118127563,0.9924196804227204,1.0006117412066051,4.186517020631679e-05,9.552071506264382e-05,4.469783493255344e-05,4.735190989842742e-05,4.7885673052934986e-05,5.3196845478980525e-05,0.00011209230040504727,5.729757726123521e-05,4.858549379783457e-05,0.00013578630717250644,4.672074933360084e-05,0.0001338513764437093,0.00012043688602977513,4.983890015635056e-05,6.311622805431561e-05,5.4507587521419514e-05,5.1195319946451616e-05,0.00010548419960687452,5.205881344368726e-05,6.67356518728332e-05,5.281541927593659e-05,5.325475187059087e-05,0.0001050043446154149,7.699808466383681e-05,7.742989491110263e-05,5.3433689885676535e-05,5.346423395135307e-05,4.823642192542789e-05,0.00010656122242655299,5.4511552216152e-05
538,538.0,0.9903012449773446,1.005375415153145,0.00013971241176205092,3.8826727729159584e-05,7.087610010192236e-05,2.970971674434947e-05,1.001388373550616,0.9929869727308457,0.9983847062611532,0.9983643392901711,0.9975670993308096,0.9993904458625772,0.9918699430202227,0.9984610187847774,0.997754975723975,0.9905517134491669,0.9986026930559471,0.9907842367770365,0.99044923754867,0.9958473686635685,0.9967463271357436,1.0005191515963432,0.9953065965051854,0.9958091827393364,0.9943010351548134,1.003401759449232,0.9940236718646929,0.994383716345957,0.9974034077517147,1.0045001993833733,1.0051924348223482,0.9930239496576819,0.9929377768406633,1.0006523750204062,0.992573343118244,1.0005868880349864,3.8826727729159584e-05,9.749933525313138e-05,4.65606497747868e-05,4.944340385278194e-05,5.0253191631130216e-05,4.9523289825004857e-05,0.0001147758836374033,5.3492800453085815e-05,5.168124395761342e-05,0.00013971241176205092,5.044240329582825e-05,0.00013768354931154605,0.0001235920014681236,5.199633028267623e-05,6.30427587767661e-05,5.060395404067025e-05,5.336607220100648e-05,0.00010852052685164216,5.4190338636891736e-05,6.219156528530742e-05,5.503562176528565e-05,5.553150249611909e-05,0.00010861675797153076,7.194801868554035e-05,7.236754325284693e-05,5.5621598960002684e-05,5.559997318952208e-05,4.4751899929097285e-05,0.0001087862849464993,5.0625363834620984e-05
539,539.0,0.9903034625639853,1.0053832740060464,0.00013728755263461536,3.8427528620766304e-05,7.010962511575949e-05,2.8790573413139156e-05,1.001549021391581,0.9931632626671806,0.9984831881409023,0.9984689269754711,0.9976739217479886,0.9995664215923645,0.9920578690169908,0.9986429528426972,0.9978656398292299,0.990760752442894,0.9987177634064764,0.9909904016228598,0.990642000575637,0.9959542422171838,0.996903019237752,1.0006977585326,0.9954150084957935,0.9959907694561158,0.9944089403815787,1.0035866253990464,0.9941333303651844,0.9944933636694343,0.997587636329916,1.0046915265169236,1.0053832740060467,0.9931367816572462,0.9930505746848248,1.0008218742385686,0.9927553759655499,1.0007650424627086,3.8427528620766304e-05,9.552490038318045e-05,4.702904670577255e-05,4.988842811561931e-05,5.094912675278438e-05,4.854593384306085e-05,0.00011242637345576494,5.241752117859139e-05,5.274059788257345e-05,0.00013728755263461536,5.190224741618696e-05,0.0001353126516516942,0.00012104323881760436,5.249233544933656e-05,6.224573268345721e-05,4.930839805325269e-05,5.3788736895901857e-05,0.00010666560516317803,5.45715595234387e-05,6.041140492018419e-05,5.5541306665432044e-05,5.6060329355512584e-05,0.00010697463797853178,6.973648613601554e-05,7.008477100845527e-05,5.6143188354778966e-05,5.606727507328908e-05,4.383392406312102e-05,0.0001064914033380205,4.937651135266423e-05
540,540.0,0.9903016083479204,1.0054358859639607,0.00012617964198403627,3.7851097314357995e-05,6.544013276003055e-05,2.5892867550098264e-05,1.0014393117266556,0.9933030559246834,0.9984633678141185,0.9984449170768952,0.9976516203779314,0.9994610467805773,0.9922041334545749,0.9985426444700387,0.9978415159764188,0.9909160577733717,0.9986917235984789,0.9911435888721941,0.9907923577087737,0.9959327374059621,0.9969085129591515,1.0005890693586825,0.9953926146282868,0.9961403664017711,0.9943867299370566,1.0034863757260724,0.9941110007306913,0.9944691927590127,0.9977400024240268,1.0045956463459649,1.0052875385590867,0.9931175445589641,0.9930307813045234,1.00071169978295,0.9928975329390436,1.0006571911231898,3.7851097314357995e-05,8.784182467860644e-05,4.382041275360529e-05,4.642622518648508e-05,4.7488337275925663e-05,4.695296672377367e-05,0.00010331055764663382,5.055584244604341e-05,4.912747267186626e-05,0.00012617964198403627,4.8321056822786656e-05,0.00012437151458555718,0.00011117250561030674,4.891671888436724e-05,5.802805114634096e-05,4.755577240401943e-05,5.012910033989884e-05,9.802838356768325e-05,5.087153363461004e-05,5.7878418550821494e-05,5.17996690210176e-05,5.2302261180143365e-05,9.821331671244429e-05,6.648973450420715e-05,6.674105284291216e-05,5.2384135286434363e-05,5.229453263856626e-05,4.255211570501841e-05,9.794010486636639e-05,4.765962581608018e-05
541,541.0,0.990297396059078,1.0055148512074246,0.00011791545665989262,3.520943207027317e-05,6.166551162420982e-05,2.381065114929596e-05,1.0014617690846395,0.9932898999271926,0.998428033740834,0.9984098825984664,0.9976197997081884,0.9994923724803686,0.9921870221458449,0.9985786742495951,0.9978140850505686,0.9908987999558618,0.9986693132414024,0.9911277848000136,0.9907740610479921,0.9958946373417221,0.9968940503877374,1.0006087546273563,0.995359448361768,0.9961220085339507,0.9943537074536135,1.0035119883676578,0.994078026528706,0.9944339671537717,0.9977184337799817,1.0046208121625424,1.0053108288199626,0.9930844689495851,0.9929976790389469,1.0007350410288625,0.992882703501618,1.0006772822469985,3.520943207027317e-05,8.16346162619457e-05,4.208792710765497e-05,4.472931922284963e-05,4.5711249735923886e-05,4.354109118760528e-05,9.630608681677044e-05,4.6869475100794055e-05,4.733667068324747e-05,0.00011791545665989262,4.654861917230039e-05,0.00011629987530271722,0.00010389587197533235,4.709867540933734e-05,5.4262644298194925e-05,4.4122976559682304e-05,4.847279608284846e-05,9.133319052434629e-05,4.928478196844601e-05,5.394628695458194e-05,5.0175937259261094e-05,5.0561171454227334e-05,9.137016434918643e-05,6.214324964056455e-05,6.243994460106154e-05,5.099231320058115e-05,5.085063169518278e-05,3.9512432377723486e-05,9.108402510763023e-05,4.422843594613164e-05
542,542.0,0.9902925394273877,1.0055955547434916,0.00011443572494293977,3.4822478508385394e-05,6.089546030310348e-05,2.2439473240779704e-05,1.0015733089259522,0.9931550065232716,0.9983509691703933,0.9983345498317651,0.997550543773591,0.9996228668798643,0.9920378905145584,0.9987123562065705,0.9977541934768145,0.990729787185506,0.9986221607671034,0.9909601692105159,0.9906173184135275,0.995824941141762,0.99687069203679,1.000744849018008,0.9952963025018818,0.9959934538842654,0.9942932670602188,1.0036722315245985,0.9940211944306824,0.9943825921391044,0.9975977712940247,1.004794856645454,1.0054843915127358,0.9930283751522595,0.9929414372532162,1.0008567660698977,0.9927384348481832,1.000813175831952,3.4822478508385394e-05,7.86020311778863e-05,4.208811318386098e-05,4.473892448350738e-05,4.5682360254832693e-05,4.347571470065813e-05,9.310890366318427e-05,4.687712164398399e-05,4.729734379676624e-05,0.00011443572494293977,4.6405792025830555e-05,0.0001127869648524293,0.00010083924283823687,4.707815535906707e-05,5.3523467442937726e-05,4.419653258628408e-05,4.859836884788919e-05,8.801061154442493e-05,4.943663491789323e-05,5.45969668562098e-05,5.0348956516139115e-05,5.0640513550918624e-05,8.79596965571439e-05,6.345043658877422e-05,6.389445844352406e-05,5.144388888386632e-05,5.1244171216430796e-05,3.9399046281210594e-05,8.759299919788886e-05,4.428818822999988e-05
543,543.0,0.9902887521827779,1.0056533815792155,0.00010843903232898115,3.522297205213875e-05,5.886172403617598e-05,2.0711583527185107e-05,1.0016460866196073,0.9929361407230926,0.9981746486146955,0.9981557495248427,0.997377427967927,0.9997064075898272,0.9917949104759805,0.9987980914666247,0.9975893070780059,0.9904568941181119,0.9984683549365839,0.99068843069973,0.9903665179131371,0.9956475603700089,0.9967575641529288,1.0008221914867341,0.9951212306193449,0.9957556895686822,0.994121051599929,1.003758428053067,0.9938513993673763,0.9942141513435244,0.9973500178863631,1.0048833059094349,1.0055717103448019,0.9928625230596262,0.9927759058873393,1.0009338831271595,0.9924957585922107,1.000890741539404,3.522297205213875e-05,7.438188914785818e-05,4.0210184246147164e-05,4.269654634165339e-05,4.3579047154430016e-05,4.443316286629169e-05,8.821623298613278e-05,4.798185347758175e-05,4.514898286723702e-05,0.00010843903232898115,4.423056993514151e-05,0.00010671731836458448,9.568677898484088e-05,4.492207683687975e-05,5.1964174667168586e-05,4.51905630610173e-05,4.6318543386488596e-05,8.310903217058977e-05,4.70239162540252e-05,5.5650869570338815e-05,4.7833193181447924e-05,4.802913006741212e-05,8.302788510654916e-05,6.481959599292108e-05,6.531654076794305e-05,4.890075632847883e-05,4.87077220001827e-05,4.0126259114206384e-05,8.271478291267373e-05,4.52521089139382e-05
544,544.0,0.990287748055178,1.0056637167216504,0.00010025559423741659,3.355388223133e-05,5.464370311620759e-05,1.9167277338136263e-05,1.00173853708311,0.9928746407808654,0.9981427975402363,0.9981272316955383,0.9973453484673267,0.9997986776514662,0.9917263422378377,0.9988903365320061,0.9975564961349789,0.990370208538612,0.9984336042935821,0.9906010922955946,0.9902925036938808,0.9956172309582542,0.9967593110503018,1.0009182393464164,0.9950891261857931,0.9956957038849392,0.9940889833013992,1.0038516263932735,0.9938189538387232,0.9941792038504254,0.9972859034585252,1.0049752129190628,1.0056637167216504,0.9928340121121896,0.9927480763597343,1.001027767014817,0.9924324205254297,1.0009864667389825,3.355388223133e-05,6.914425977038058e-05,3.680729041124515e-05,3.9100887206681624e-05,3.9893760133826e-05,4.251742974147563e-05,8.180433953554381e-05,4.590520262972798e-05,4.138986278065268e-05,0.00010025559423741659,4.058287393166514e-05,9.862990982867893e-05,8.863349800500429e-05,4.112368635701126e-05,4.790700068602474e-05,4.305024909185406e-05,4.236122029064405e-05,7.707155871611804e-05,4.296720794352077e-05,5.2550254088621674e-05,4.3646879986865334e-05,4.377081404062826e-05,7.713444021561836e-05,6.09290052269324e-05,6.138646256026454e-05,4.4605857551198994e-05,4.443374059599852e-05,3.827068206292235e-05,7.679177462427141e-05,4.309146900410449e-05
545,545.0,0.9902912407745165,1.0056105926831156,9.747327470351817e-05,3.238225056105645e-05,5.222976405119067e-05,1.9254130195675342e-05,1.0017489961436574,0.9928634487148893,0.9982415795123961,0.9982297739093666,0.997446822389539,0.999792481135314,0.9917212206277296,0.9988789170982108,0.9976615830878143,0.9903782141612817,0.9985400046962085,0.9906075402291693,0.9902912407745165,0.995718903079604,0.996788636101371,1.0009140288382046,0.9951913091162626,0.9956866079323549,0.994188882928776,1.0038317459323778,0.9939178045629142,0.994276329714095,0.9972746937068528,1.0049437713079834,1.0056317342290741,0.9929340403952321,0.992848368131495,1.0010296402511003,0.9924231347155782,1.0009821221389366,3.238225056105645e-05,6.77925402025264e-05,3.411798514193714e-05,3.628698058450098e-05,3.704088027286624e-05,4.0895481640383284e-05,7.977349455450016e-05,4.411613476772441e-05,3.8423980982485484e-05,9.747327470351817e-05,3.7746755605960255e-05,9.582652688357109e-05,8.61608692837468e-05,3.8157775099706844e-05,4.561995398031885e-05,4.141306419645039e-05,3.928508244665914e-05,7.526013943601081e-05,3.98222960240435e-05,5.0170650588748126e-05,4.049042625036259e-05,4.062580799352698e-05,7.576713766425952e-05,5.791820264658192e-05,5.83183502423007e-05,4.1413976052371926e-05,4.1255254860525036e-05,3.687026459542437e-05,7.502858148610306e-05,4.143880278754935e-05
546,546.0,0.9903003477382206,1.0055126319969903,9.840559427268062e-05,3.122126120442507e-05,5.079144545923595e-05,2.0628848788238116e-05,1.0016483670896894,0.9928791112587829,0.9983799711452018,0.9983752546719667,0.9975914193248826,0.9996710954576772,0.9917465732637206,0.9987506329045094,0.9978102332745566,0.9904210474871581,0.9986898205251478,0.9906480298944663,0.9903225542365601,0.9958645658832077,0.9968042243362655,1.000794170028221,0.9953368037216773,0.9957043175593926,0.9943354169564472,1.0036906069920994,0.9940656973719622,0.9944234933681532,0.9972911241685892,1.0047888252501045,1.005477152316134,0.993085416913836,0.9929998308052606,1.0009177661270947,0.992443808191871,1.0008621808028877,3.122126120442507e-05,6.912408809069325e-05,3.169884026050258e-05,3.3749778469135954e-05,3.44728625133043e-05,3.9152180152284536e-05,8.082794778010016e-05,4.21547667790248e-05,3.57398074573401e-05,9.840559427268062e-05,3.5155808871828144e-05,9.664200841724321e-05,8.702429312454688e-05,3.548978891804902e-05,4.3824079180076035e-05,3.976812686657795e-05,3.651243135640258e-05,7.655349741008679e-05,3.6986871914765995e-05,4.777940695661987e-05,3.765017467414762e-05,3.779344187795584e-05,7.742434317468384e-05,5.498784118630899e-05,5.533346089648678e-05,3.855237386872481e-05,3.8403671154373795e-05,3.545101745618175e-05,7.609120347383675e-05,3.977239601869082e-05
547,547.0,0.99031380101371,1.0053971047019181,9.421021082765521e-05,2.8597544683324344e-05,4.730263482995658e-05,2.0558987907330538e-05,1.0015302440182847,0.9928828329875728,0.9985227178813786,0.998525808913327,0.9977411285036285,0.9995265343107554,0.9917583312341987,0.9985965655849415,0.9979653384421979,0.990460203933252,0.9988513327588437,0.9906854047585403,0.9903430909915766,0.9960135850144396,0.9968067751984124,1.000653917225621,0.9954910209188292,0.9957039696818472,0.9944912287810136,1.0035308301473758,0.9942240238962656,0.9945818577871371,0.997288589563994,1.0046119865230556,1.0052996807644956,0.993247516644473,0.9931614080031423,1.0007873454614404,0.9924494672119659,1.0007215355027261,2.8597544683324344e-05,6.662851016352831e-05,2.8775527386737005e-05,3.062903122664278e-05,3.126795475001644e-05,3.569867458620629e-05,7.760535833754297e-05,3.837296117973188e-05,3.2394321562952096e-05,9.421021082765521e-05,3.184697653856122e-05,9.248799556959135e-05,8.343898320952769e-05,3.222093900639126e-05,3.995553034628238e-05,3.6257381438952054e-05,3.311974185416027e-05,7.377759293327557e-05,3.354827936015903e-05,4.342042595557351e-05,3.414879053710304e-05,3.4288951595213016e-05,7.473295230775047e-05,4.989279830324386e-05,5.0202244192431146e-05,3.4970175172511186e-05,3.483486304296615e-05,3.240098784105509e-05,7.309852408895081e-05,3.625481690066076e-05
548,548.0,0.9903297363359024,1.005291280836544,8.74272897983053e-05,2.6763313590293104e-05,4.3993003118331226e-05,1.90356482694445e-05,1.0014395872730535,0.9929170146795264,0.9986175890074421,0.9986209085798762,0.9978389198060411,0.9994253917424489,0.9918062356649352,0.9984932422489408,0.9980713667002349,0.9905379372521664,0.9989648920671298,0.9907616586686745,0.9903991277368023,0.996108631793341,0.9968153512446517,1.0005519116650645,0.9955842682369456,0.9957285217709746,0.9945846528700237,1.0034161025244703,0.9943169465421533,0.9946728230170263,0.9973084582142655,1.0044850500825928,1.0051702811827297,0.9933386025092594,0.9932532455332238,1.000689610480809,0.9924835885186285,1.0006198547824001,2.6933804008490256e-05,6.169671668556663e-05,2.6763313590293104e-05,2.8419891193076994e-05,2.8874825994354472e-05,3.3850102797405004e-05,7.192329913829006e-05,3.641803041003503e-05,2.9745082538472287e-05,8.74272897983053e-05,2.9086934386518888e-05,8.583507452475318e-05,7.737533370229949e-05,2.9800815037304214e-05,3.619203522963457e-05,3.43771438097939e-05,3.0483989290806145e-05,6.803987925456166e-05,3.083782899897249e-05,4.1560143400519454e-05,3.133642966256956e-05,3.142762272608579e-05,6.875693619967692e-05,4.7838473013428344e-05,4.808142671881961e-05,3.206078542522229e-05,3.1941911123314604e-05,3.0588518654258145e-05,6.774130378279092e-05,3.437515245431706e-05
549,549.0,0.9903462894397156,1.0052224304395119,8.975286929262405e-05,2.6454116397273152e-05,4.4555841421782004e-05,1.959918322297482e-05,1.001478179437219,0.993029224987723,0.9986818075963656,0.9986874724604908,0.9979040190589147,0.9994751678892371,0.9919274114040568,0.998546516949412,0.9981370767347759,0.990668427342041,0.9990269541940768,0.9908928912771721,0.9905239604208488,0.9961704759781432,0.9968901296456512,1.0005986475438136,0.9956436040782976,0.9958386472103135,0.9946423339634107,1.0034662861831802,0.9943733675061075,0.9947272745332006,0.9974139348438014,1.0045375757489137,1.0052224304395119,0.9933967138951654,0.9933111291904866,1.0007340616287337,0.9926044150737511,1.0006667937579234,2.6454116397273152e-05,6.256488163089685e-05,2.8434760050157207e-05,2.997896899876164e-05,3.0006701710625543e-05,3.356073168588942e-05,7.344727733632277e-05,3.6102208419244856e-05,3.0276311993693873e-05,8.975286929262405e-05,2.9053023894299192e-05,8.818388537521788e-05,7.905400756303598e-05,3.105080697780272e-05,3.400971963881512e-05,3.395206952628091e-05,3.139227962202465e-05,6.895266314349009e-05,3.1553057000081556e-05,4.1545100854534925e-05,3.184103817789701e-05,3.1781664416762025e-05,6.982434678848087e-05,4.7816938767110717e-05,4.796593613740648e-05,3.2344457902104994e-05,3.2231593542724495e-05,3.01265831592028e-05,6.946203373562087e-05,3.395520891507741e-05
550,550.0,0.9903615960600674,1.0052109384807133,9.318798703382186e-05,2.6372219875586767e-05,4.5408415525968766e-05,2.0471641200218376e-05,1.0014159147447332,0.9931751351155176,0.9986859260782591,0.998692674695381,0.9979062749205778,0.999424682309772,0.9920859017043512,0.9985033629447969,0.9981393684032955,0.9908469885445877,0.9990343485240814,0.991072306899079,0.9906871041437025,0.9961700583292734,0.9969247349023052,1.0005503954937571,0.9956387565594311,0.9959836712192957,0.9946338379323548,1.0034188307452727,0.9943610811208191,0.9947124356607879,0.9975484156331063,1.0044948704877519,1.005179264598387,0.9933810708844869,0.9932959546111806,1.0006793942593188,0.9927586818437761,1.0006176683550614,2.6372219875586767e-05,6.405394041627765e-05,3.0152499034558843e-05,3.1573106293581024e-05,3.1331418885482435e-05,3.330642195708843e-05,7.56708101224102e-05,3.5725465279856155e-05,3.1137112965050796e-05,9.318798703382186e-05,2.9496000465763814e-05,9.168124554735677e-05,8.150369504343598e-05,3.244858196151113e-05,3.2120520810378965e-05,3.358296349483412e-05,3.258805353499573e-05,7.069960221102305e-05,3.258594482811417e-05,4.092704796942013e-05,3.2712533698733286e-05,3.2591660584230295e-05,7.201729357072377e-05,4.6799838188668935e-05,4.6887692767561985e-05,3.294361449279584e-05,3.282198631416758e-05,2.9938194327475607e-05,7.181022344477957e-05,3.3584790659378304e-05
551,551.0,0.9903737919318754,1.0052496496550294,8.777497323198368e-05,2.5514793573257004e-05,4.279454823748329e-05,1.917564722760985e-05,1.0014165771328913,0.9932162242733368,0.9986271781439263,0.9986275411155574,0.9978412716559796,0.9994366406903034,0.9921310302746308,0.9985228918855468,0.9980735705352649,0.9908941368784514,0.9989691813579381,0.9911187894450202,0.9907351370757832,0.9961043454780049,0.9969206523690884,1.000559781580547,0.9955701932378356,0.9960237154788438,0.9945623871903909,1.0034353063476746,0.994285531247875,0.9946322309534692,0.9975752298799028,1.004518277077888,1.0052032270299365,0.9933036534494007,0.9932186871356486,1.000684570959536,0.9928019447274249,1.0006275174341663,2.5514793573257004e-05,6.009846120128135e-05,2.8494486636752906e-05,2.9788178446533903e-05,2.9567673427491926e-05,3.180697487738624e-05,7.104408862871306e-05,3.3996498029716545e-05,2.9395655100402407e-05,8.777497323198368e-05,2.7888529707186698e-05,8.643046806235553e-05,7.656541583974474e-05,3.058000779676127e-05,2.9209122757409467e-05,3.211831305923941e-05,3.071351099995797e-05,6.620826061591957e-05,3.0668706526323176e-05,3.875201646339727e-05,3.076068638130941e-05,3.0651870364591714e-05,6.761972393008953e-05,4.405065183420108e-05,4.4118821454607664e-05,3.091872395997737e-05,3.08030974687529e-05,2.8770529087182304e-05,6.741348318632626e-05,3.2112724475646595e-05
552,552.0,0.9903810127900572,1.0053245235885881,7.973609694261592e-05,2.3907475784337587e-05,4.033739957273571e-05,1.66086660496261e-05,1.0014964039271606,0.9931452719310294,0.9985414515328633,0.998543752469368,0.9977593181284269,0.9995379964175679,0.9920492439489589,0.9986297723571349,0.9979923984026868,0.9907922045935503,0.9988923696533295,0.9910190457686617,0.9906482075598345,0.996024655538772,0.9969053489720489,1.0006631497354297,0.995491061349148,0.9959495488604705,0.9944831911101882,1.0035438049060283,0.9942054977376076,0.994549087764073,0.9974962385407821,1.0046327339063783,1.005317770394206,0.993224730928829,0.9931388150459249,1.0007774391231152,0.9927276186124843,1.0007306001623304,2.3907475784337587e-05,5.468424268629021e-05,2.8313925470669512e-05,2.9778362535624112e-05,2.952505626755498e-05,2.9900916368562684e-05,6.458314191544141e-05,3.2014439675827304e-05,2.9587468586098315e-05,7.973609694261592e-05,2.831269015499819e-05,7.852417781471787e-05,6.957863569001223e-05,3.047589800682033e-05,2.6488156238614553e-05,3.0156823470686473e-05,3.060198066120279e-05,6.020356943855141e-05,3.055205662191334e-05,3.6601730844138745e-05,3.06582212343874e-05,3.0492567130266288e-05,6.152746323494164e-05,4.1774169241379066e-05,4.183057155899472e-05,3.0966065104683215e-05,3.087524057935061e-05,2.6999273204603397e-05,6.131853945417547e-05,3.015303126461139e-05
553,553.0,0.990381394369531,1.0054215199075172,7.237875093588345e-05,2.400851095236461e-05,4.028162698747182e-05,1.3185298341592611e-05,1.0015283896816862,0.9929956965237942,0.9984298758926214,0.9984316054523422,0.9976487670987999,0.9995852347098858,0.9918815582680783,0.9986809815245751,0.9978842565337419,0.9905987098430259,0.9987963461356705,0.9908258662800858,0.99047048436232,0.9959119427372544,0.9968287398197725,1.0007063388677824,0.9953797229552014,0.9957937670495871,0.9943719861076228,1.0035987197800025,0.994092465913882,0.9944343166829559,0.9973373598705279,1.004698268385101,1.0053835726573372,0.9931094779801406,0.9930237982653631,1.000816883127837,0.9925724728621259,1.000773759310635,2.400851095236461e-05,4.947831149658496e-05,3.104586883993759e-05,3.297606291936272e-05,3.266389678023704e-05,3.081320382724323e-05,5.845043246995736e-05,3.327782439582586e-05,3.3139543025470844e-05,7.237875093588345e-05,3.230314951728234e-05,7.125007884989826e-05,6.301418258277398e-05,3.3545770599161614e-05,2.4010947066847077e-05,3.084712815559561e-05,3.384236296903492e-05,5.4470382964839696e-05,3.387133618712683e-05,3.8112947684722e-05,3.410329346753321e-05,3.3894577212907575e-05,5.567117687362549e-05,4.404656769541989e-05,4.411661050694526e-05,3.470639683416991e-05,3.461562220339637e-05,2.7452784954706565e-05,5.548139210800385e-05,3.085969554729669e-05
554,554.0,0.9903730724052144,1.0055265982379449,6.64128224959633e-05,2.1743696830608466e-05,4.066000494510387e-05,1.044242202890078e-05,1.0015171194395225,0.99291401097853,0.9983843078784551,0.9983877221886672,0.9975999094971386,0.9995761283901838,0.9917911470821942,0.9986755500637062,0.997831009359563,0.9904906529582032,0.9987490592576165,0.9907182391495936,0.9903730724052145,0.9958664826503109,0.9967830019409109,1.0007004676672404,0.9953371896992187,0.9957130459403295,0.9943297146460692,1.0036047134712887,0.9940502780572975,0.9943906470249807,0.9972492269445284,1.0047163443730385,1.0054034960579814,0.9930680089684103,0.9929822274805586,1.0008101222884225,0.9924886576246362,1.000768144077469,2.5160690991400935e-05,4.4869802768735004e-05,3.351978756619256e-05,3.5734820392604945e-05,3.547061803027358e-05,3.284779917001316e-05,5.313197960811617e-05,3.564334661074359e-05,3.6468073033036924e-05,6.64128224959633e-05,3.627460109433781e-05,6.533304630601869e-05,5.741207005421095e-05,3.6178197111126925e-05,2.1743696830608466e-05,3.2701544743493455e-05,3.66274564528928e-05,4.933239048956454e-05,3.6736688701435116e-05,4.082575807258567e-05,3.70635757048948e-05,3.6799831469701105e-05,5.0399542818291004e-05,4.767650895808887e-05,4.7854182724770434e-05,3.780097331622527e-05,3.771950550647893e-05,2.902957678647747e-05,5.030992970874218e-05,3.272133083609198e-05
555,555.0,0.9903550303906935,1.0056257182059993,6.303880770603331e-05,2.0208958988183887e-05,3.946523693731125e-05,9.485056410959245e-06,1.0016253040359953,0.9929451631256271,0.9984067375663305,0.9984131215356464,0.9976265402048395,0.9996938734567731,0.9918215945410673,0.9987922685656202,0.9978609524626725,0.9905222925979859,0.9987780388441202,0.9907463191502163,0.9904031365032061,0.9958927323966349,0.9968420649195062,1.0008234694083105,0.9953658047996392,0.995739383026602,0.9943614763461325,1.0037393213125867,0.9940831776535963,0.9944256102337184,0.9972687164348113,1.0048587459211316,1.0055464251435322,0.9931010638107376,0.9930159812566951,1.0009248911678346,0.9925215998803983,1.000890361186457,2.4410675924466743e-05,4.199837025548086e-05,3.367287875010735e-05,3.5854016858223015e-05,3.566368181026252e-05,3.1925506903425136e-05,4.9931908085268914e-05,3.462932707181744e-05,3.696233679912643e-05,6.303880770603331e-05,3.7084338627037136e-05,6.202299273425957e-05,5.410308690257046e-05,3.61400595919096e-05,2.0208958988183887e-05,3.1772823414397816e-05,3.649534811525852e-05,4.586620964903821e-05,3.658825153500373e-05,3.977229146511656e-05,3.6875827094444266e-05,3.6529059330813485e-05,4.668356831967817e-05,4.662701967203321e-05,4.688286948500502e-05,3.7572283727783576e-05,3.7515002447958424e-05,2.8222064065927014e-05,4.712191608390796e-05,3.1785626704799216e-05
556,556.0,0.9903296428542253,1.0057048394378088,6.382077175962959e-05,1.9122004596985645e-05,3.7679291862961895e-05,1.03197115325973e-05,1.0017450946764586,0.9930171580313335,0.998489738272861,0.9985011070285486,0.9977139142471843,0.9998197768311899,0.9918958300259851,0.9989154276842985,0.9979484705841872,0.9906053000178777,0.9988613728635207,0.990827589778793,0.990479358708359,0.9959825266328614,0.9969406092896785,1.0009593773493135,0.9954606475681191,0.9958079883952556,0.9944589200883407,1.0038867379114025,0.9941844138027123,0.9945274149079514,0.9973335869625254,1.005015083112091,1.0057048394378088,0.9932075238306614,0.9931216697603801,1.0010524586157619,0.992592961830923,1.001025403793356,2.244727407047921e-05,4.226362524783332e-05,3.179635655706153e-05,3.385996942564786e-05,3.364948663463449e-05,2.9113715713666105e-05,5.0351449311388544e-05,3.149596288559029e-05,3.4921304025871894e-05,6.382077175962959e-05,3.5063375763982585e-05,6.293315903287983e-05,5.456122007209264e-05,3.396831747470634e-05,1.9122004596985645e-05,2.8966717520283776e-05,3.420856660651904e-05,4.555982373390546e-05,3.4244132907705166e-05,3.621456578270057e-05,3.4464421351246185e-05,3.4087469678773664e-05,4.578811868575841e-05,4.2397959851424445e-05,4.263996496246743e-05,3.511501347932301e-05,3.506442861069088e-05,2.5809949170291236e-05,4.746485004074339e-05,2.8984780934574964e-05
557,557.0,0.9903001320827372,1.0057532472232897,6.363135910200146e-05,1.7636418323855745e-05,3.555155860761763e-05,1.1068756948418786e-05,1.0017064187121087,0.9930628821679587,0.9985139812814278,0.9985219394643263,0.9977316613603685,0.9997713854012472,0.9919425430613138,0.9988627893982956,0.997958411969988,0.9906498253639934,0.998860778493709,0.9908707771361971,0.990524873385609,0.9959992367260512,0.9969452615383094,1.0009150143084846,0.9954754791015874,0.9958513404499074,0.9944724895383801,1.003845086995119,0.9941975858981517,0.9945397937967522,0.9973772722574232,1.0049731978836525,1.005664401569387,0.9932222866025163,0.9931359130304613,1.001009509357822,0.9926410603245306,1.0009811592885969,2.070288404350739e-05,4.2111656968786986e-05,2.909324539086002e-05,3.1022402539771314e-05,3.081617907860574e-05,2.6570741082652118e-05,5.0191550075232246e-05,2.8662429343116473e-05,3.198003602284363e-05,6.363135910200146e-05,3.2128279392043736e-05,6.285308870796144e-05,5.435760241469115e-05,3.109494274462848e-05,1.7636418323855745e-05,2.6428671402293308e-05,3.132350930024455e-05,4.497249926274408e-05,3.137709399768318e-05,3.2985988208831385e-05,3.1617406901074296e-05,3.133184490182102e-05,4.452086545589515e-05,3.85574385380202e-05,3.87839187765354e-05,3.222751049834588e-05,3.21798841946089e-05,2.3640282381155592e-05,4.729549047647345e-05,2.645153870224505e-05
558,558.0,0.990269720363154,1.005773529507512,5.919486220654777e-05,1.5987273356305142e-05,3.3220620646738684e-05,1.0233152759527269e-05,1.0016339944991552,0.9929439814822311,0.9985828332401746,0.9985889940156661,0.9977998961627773,0.9996728409514766,0.9918192241993589,0.9987543686777215,0.9980256510099311,0.9905397446682106,0.998928227999619,0.9907594553847923,0.990404709692849,0.9960626343096556,0.9968860296634352,1.000811198742857,0.9955370206535361,0.9957081174743039,0.9945326385043708,1.0037115745440857,0.9942571876374979,0.9945979832389724,0.99721794444582,1.004816537981272,1.0055071690246409,0.9932843935891892,0.993197527166308,1.0009230656117847,0.9925127189526266,1.0008779846273497,1.921752983874008e-05,3.912017335920438e-05,2.7343589610600763e-05,2.9132797194717315e-05,2.8928423393666953e-05,2.4882112072846063e-05,4.6663238916531426e-05,2.693123064437614e-05,2.997294073015671e-05,5.919486220654777e-05,3.000463862464582e-05,5.846185797898798e-05,5.0562699479116496e-05,2.9172653716511795e-05,1.5987273356305142e-05,2.4777957742889157e-05,2.943874427333501e-05,4.1699536259564595e-05,2.9555142838890202e-05,3.083779661724249e-05,2.987815611383702e-05,2.977839371158823e-05,4.109874664135172e-05,3.6048120077820426e-05,3.625681540222817e-05,3.0459663811623654e-05,3.0427737628814148e-05,2.206470319588989e-05,4.39264138549983e-05,2.479467010913291e-05
559,559.0,0.9902416299824026,1.0057715998993357,5.772930600633744e-05,1.5013568885873991e-05,3.239722424522897e-05,9.956303757469116e-06,1.0015991320366706,0.9928013147200984,0.998726409383297,0.9987382188559466,0.9979522484879991,0.9996080608154282,0.9916803531310704,0.9986782071875727,0.9981886566682803,0.9904356908747639,0.9991026737065611,0.9906524664872934,0.990276329218339,0.9962111659625144,0.9968596212391233,1.0007425891561281,0.995688452111081,0.995546885575663,0.9946869315311877,1.0036168192414836,0.9944127061422138,0.99475562161789,0.9970564433411743,1.0046974823226458,1.0053864320770263,0.9934373796626448,0.9933504331549078,1.0008721641122273,0.9923658425309341,1.0008095336954757,1.810444890261227e-05,3.772120613277738e-05,2.7376106039885704e-05,2.9007373117703274e-05,2.874522326183738e-05,2.3899589411239416e-05,4.519799951197512e-05,2.6009215511737905e-05,2.9615582761156724e-05,5.772930600633744e-05,2.9247624251877553e-05,5.7009263375478886e-05,4.910741967674393e-05,2.8980045973768446e-05,1.5013568885873991e-05,2.377930199154331e-05,2.921132035251418e-05,4.029011045772809e-05,2.9350347505987065e-05,2.9595544798917693e-05,2.9755290365455586e-05,2.9840914223508067e-05,4.002302215890404e-05,3.4697848311372215e-05,3.489588722645228e-05,3.0332622163279843e-05,3.0319671420551632e-05,2.102479023888535e-05,4.2246723632262336e-05,2.3789359688502133e-05
560,560.0,0.9902190832274089,1.0057533720076195,5.8815100748191045e-05,1.4567731114636969e-05,3.1867802495838456e-05,1.0606387371760226e-05,1.0014764788781867,0.9927374501290033,0.9987478107506739,0.9987549039924061,0.9979704446298235,0.9994634546237005,0.9916167296646952,0.9985265211271493,0.9982068532046536,0.9903869698054412,0.9991201486424405,0.9906044086566582,0.9902190832274089,0.9962213343647265,0.9967854813604581,1.0005893693341668,0.9956979348704086,0.9954752516568901,0.9946942634922535,1.0034526651559794,0.9944153742691985,0.9947532922980339,0.9969835965017549,1.004524773413743,1.0052156021316145,0.9934362542855878,0.9933500985181545,1.0007353421957341,0.9922990632833055,1.000656250242457,1.6652964895835136e-05,3.789944033935339e-05,2.7297410390217994e-05,2.8763174197133174e-05,2.8542893816440098e-05,2.2197651100618324e-05,4.564366051186511e-05,2.422597409451246e-05,2.932547758894966e-05,5.8815100748191045e-05,2.8509066948149956e-05,5.8104354900702635e-05,4.982016915185915e-05,2.87493560263023e-05,1.4567731114636969e-05,2.2047123039872972e-05,2.8881782179292107e-05,4.046914838670871e-05,2.9014228617065312e-05,2.7590057087420794e-05,2.9460287117160094e-05,2.9665078540250927e-05,4.065304050006389e-05,3.255517423721013e-05,3.275797421386905e-05,3.003693907857289e-05,3.0028215642137615e-05,1.9446216897551375e-05,4.225875177144048e-05,2.2055631741769423e-05
561,561.0,0.9902045227856486,1.005724759441222,5.600108615347569e-05,1.3727102482083759e-05,3.0185360019013645e-05,1.0084018114527672e-05,1.0014990159026513,0.992887102116738,0.9988344037503932,0.9988461054439873,0.9980618128530784,0.9994972202489922,0.9917804520976634,0.9985620014493622,0.9983015691966279,0.9905705316609286,0.9992181570849615,0.9907877212501525,0.9903855779767292,0.9963145549769963,0.9968841574497754,1.000630433893172,0.9957942222037843,0.9956431955969417,0.9947897772796954,1.0035129361435828,0.9945113116169205,0.9948466302631609,0.997152983908698,1.0046002491770114,1.0052955355392905,0.9935338284767717,0.993447251503006,1.000766137200109,0.9924590597975386,1.0006972764760114,1.6108745723434154e-05,3.5863153086679786e-05,2.5451174576172512e-05,2.6749459731316947e-05,2.6618749090940578e-05,2.1404387978044203e-05,4.326557625971285e-05,2.328090823018891e-05,2.7383693209553147e-05,5.600108615347569e-05,2.647422519830362e-05,5.5351558450089875e-05,4.7343218787742295e-05,2.675903332188365e-05,1.3727102482083759e-05,2.1401823393780252e-05,2.6825764618841107e-05,3.823862329371336e-05,2.6943442987048468e-05,2.6896547285814074e-05,2.735995536059948e-05,2.758695355649463e-05,3.8677919940021806e-05,3.18600174635603e-05,3.209343089852454e-05,2.7881783726371506e-05,2.7876036480103906e-05,1.883886790546952e-05,3.9902844995308464e-05,2.1394716385135955e-05
562,562.0,0.9901972729468002,1.0056916758090022,5.119359055128515e-05,1.3550984000162933e-05,2.906644907999007e-05,8.61016432032841e-06,1.0016651530321932,0.9930187929826644,0.9989432194983948,0.9989566046753375,0.9981732309266769,0.9996783138466571,0.9919208065484851,0.9987466180677631,0.9984141310423228,0.990723111143285,0.9993309386717092,0.9909381560272187,0.9905293008820233,0.9964274081448754,0.9970313890746808,1.0008164446095442,0.9959069003507556,0.995782314843264,0.9949005828031984,1.0037062819097553,0.994622317594784,0.9949569164176222,0.9972896097041856,1.0048036397465636,1.0054983855456874,0.9936436361830053,0.9935573185213882,1.0009418298444521,0.9925976750212852,1.000882837698242,1.7689906144073296e-05,3.284789539198893e-05,2.357628224018626e-05,2.48331459524575e-05,2.4705241852697244e-05,2.302447490878182e-05,3.95654299988995e-05,2.4674654050533593e-05,2.54081754915404e-05,5.119359055128515e-05,2.4536611119849976e-05,5.058787399617653e-05,4.327709615272722e-05,2.487001656675122e-05,1.3550984000162933e-05,2.3500546358162463e-05,2.5024228504230596e-05,3.495559258406068e-05,2.51903845788623e-05,2.9420201194470155e-05,2.5636631993650104e-05,2.585938703156467e-05,3.532427864341575e-05,3.471612267965697e-05,3.504760230162392e-05,2.6202348007097654e-05,2.6187481174354205e-05,2.064578622137129e-05,3.6496258429680634e-05,2.344524427938907e-05
563,563.0,0.9901958784010918,1.0056600347198197,4.718090546482791e-05,1.3433275360929989e-05,2.776206989802822e-05,7.692754345895109e-06,1.0017916068894748,0.9931018764221181,0.9989524537596952,0.9989587522811644,0.9981792690149737,0.9998167697725682,0.9920058592408837,0.998889309618338,0.9984150499487976,0.9908112933007297,0.9993287937360388,0.9910271049863718,0.990615274818382,0.9964348801492824,0.9971088764379159,1.0009588368066054,0.9959148028463174,0.9958601733610607,0.9949095731528123,1.003859094440017,0.994631235817184,0.9949657121127465,0.9973621130636291,1.0049645911521798,1.00566003471982,0.9936538961715972,0.993567260621945,1.0010742889817053,0.9926797537405777,1.0010252016757801,1.8098992839277543e-05,3.049641738731225e-05,2.209280629679356e-05,2.3304792865997384e-05,2.3152396598860155e-05,2.3200534434691348e-05,3.658985527853756e-05,2.4621450120679933e-05,2.3746771856480026e-05,4.718090546482791e-05,2.284556009734467e-05,4.657189945826207e-05,3.994434730066677e-05,2.3338536889692656e-05,1.3433275360929989e-05,2.399784824636973e-05,2.357530508567365e-05,3.230094859877858e-05,2.3784994894317942e-05,2.992906659037989e-05,2.4265459973136086e-05,2.4480007222025305e-05,3.254253849513154e-05,3.5198345138860624e-05,3.559767729140194e-05,2.489852746749756e-05,2.486910095307173e-05,2.1072297618218875e-05,3.3817586762620986e-05,2.3913850353008358e-05
564,564.0,0.9901988838387511,1.0056346891786787,4.373296260979378e-05,1.247366947828374e-05,2.608712562426903e-05,7.251899240994425e-06,1.001754350442617,0.9930959525517611,0.9988847183627321,0.9988780204542164,0.9981063304961778,0.9997772786519867,0.9919975787199604,0.9988494314367934,0.9983442592515409,0.9908042740832151,0.999261042726707,0.991022643241742,0.9906094697749851,0.996357974594834,0.9970672844736886,1.0009164172315634,0.9958324633371846,0.9958443512532681,0.9948239165632916,1.00380785178977,0.9945383964070486,0.9948681467772553,0.9973380879557195,1.0049063277872217,1.0055998827929669,0.9935537899230658,0.9934685885247212,1.0010320597523819,0.9926656932306105,1.0009839092268265,1.6781205275131268e-05,2.876843156475782e-05,2.0831850041925952e-05,2.1884517672680583e-05,2.17208699381526e-05,2.1777406380831325e-05,3.4361582032195394e-05,2.3258332577759115e-05,2.2155975512593027e-05,4.373296260979378e-05,2.1227024985930197e-05,4.318554197560949e-05,3.73378894404697e-05,2.182070520663683e-05,1.247366947828374e-05,2.255699822676903e-05,2.2012757495243484e-05,3.0829431219119365e-05,2.2184007384712734e-05,2.846169836692182e-05,2.2623437756106104e-05,2.279399342594241e-05,3.139644629711665e-05,3.3749928789402964e-05,3.411784076426298e-05,2.327122717441862e-05,2.322894829850676e-05,1.9650662952161816e-05,3.194736461496527e-05,2.2471061269670217e-05
565,565.0,0.9902048339500065,1.005616249775166,4.170864543324825e-05,1.1606661989354066e-05,2.6535905314939306e-05,7.067727893119456e-06,1.0016241752460382,0.9929357328534636,0.9987520930689947,0.9987365681047072,0.9979638021412321,0.9996282701027293,0.9918223710109588,0.9986947534473449,0.9981953675709948,0.9906062023525198,0.99911203579525,0.9908274527870532,0.9904276684160152,0.9962136015580948,0.9969164503221051,1.000768441107568,0.9956811152672245,0.9956721848816972,0.9946669126777143,1.0036367039445984,0.9943748261055566,0.9946985267760817,0.9971531587149927,1.0047210219576934,1.00541301077668,0.9933867547418951,0.9933010981244608,1.00089211646927,0.9924979415650257,1.0008364337286715,1.5853249270032843e-05,2.9396205432947635e-05,2.198131015362865e-05,2.3046254456727772e-05,2.2994656050012767e-05,2.1278786859439387e-05,3.445239123868577e-05,2.308748686178183e-05,2.363684768057646e-05,4.170864543324825e-05,2.3084688841380984e-05,4.132548318096451e-05,3.677543453866121e-05,2.2853864197260173e-05,1.1606661989354066e-05,2.2105788640383076e-05,2.3072559897184143e-05,3.259989284455883e-05,2.3281576806987014e-05,2.8666184712947164e-05,2.3711325550721855e-05,2.389487599150484e-05,3.36862866113131e-05,3.476702714144963e-05,3.514164895828174e-05,2.4304343905253135e-05,2.4246631430301486e-05,1.886903063093195e-05,3.263519500966885e-05,2.201282513199042e-05
566,566.0,0.9902122734250863,1.0056042664950138,3.996894595819204e-05,1.1302894102438898e-05,2.7611683793137226e-05,7.0469824745163405e-06,1.0014277274042878,0.9927891521374809,0.9985863158623727,0.9985563737144757,0.9977811891887824,0.9994112821844082,0.9916581870062138,0.9984724522661852,0.9980002787439758,0.9904086377171638,0.9989097526971057,0.9906315752501094,0.9902518189861217,0.9960281073968603,0.996733107953723,1.000551741717687,0.995486299198652,0.9955203903627934,0.994464372481632,1.0034033031138736,0.9941654187727318,0.9944853143925709,0.997002554013821,1.004474509733955,1.005165507758456,0.9931708901888251,0.9930866525184406,1.0006835267573666,0.992347015782268,1.0006199611626945,1.632595254005436e-05,3.044330013068518e-05,2.2923324694116192e-05,2.3991337089659515e-05,2.4073429011821295e-05,2.2694274563954658e-05,3.4924453541944384e-05,2.4976721920124588e-05,2.499430692201965e-05,3.996894595819204e-05,2.4869352151920145e-05,3.971304040556912e-05,3.6503762671151235e-05,2.3659930138764538e-05,1.1302894102438898e-05,2.38349401139779e-05,2.3927318941495847e-05,3.4578190633046566e-05,2.4173118924747664e-05,3.12385080262413e-05,2.454987764132751e-05,2.4719146229420183e-05,3.583974696504922e-05,3.828014787790275e-05,3.861372308408814e-05,2.5002467880799624e-05,2.4947292756935315e-05,1.98376201161185e-05,3.370009453781114e-05,2.3743294222739528e-05
567,567.0,0.9902197469542188,1.0055982893239548,3.9316235822527394e-05,1.1288971251366912e-05,2.7303586471397107e-05,6.9711273998662335e-06,1.001461304363082,0.992751465268857,0.998601842721844,0.9985719423705891,0.9978021362474566,0.999449537679761,0.9916245914519825,0.9985093812351237,0.9980249202080174,0.9903827897166461,0.9989400560239076,0.9906066440249867,0.9902197469542188,0.9960520430187138,0.9967446395447128,1.000594066930465,0.9955139799965007,0.995487752421258,0.9944937495023713,1.00345598473872,0.9941955359055341,0.9945130475606319,0.9969765942452319,1.0045342763828293,1.005227081917889,0.9932054166481679,0.9931215572638505,1.000719955397797,0.9923106737852946,1.0006624753783233,1.6525559508808952e-05,2.9811038484902927e-05,2.2344036151839712e-05,2.333950459925123e-05,2.346738921354318e-05,2.3235184867530572e-05,3.4127338334425946e-05,2.5687315041917026e-05,2.4432503780724472e-05,3.886551273981437e-05,2.444493843321426e-05,3.8631426026760544e-05,3.548827428892998e-05,2.2942751014191633e-05,1.1288971251366912e-05,2.4565442966373593e-05,2.3247213896999765e-05,3.4171305098338014e-05,2.3429490576111003e-05,3.199367548999764e-05,2.370330441325088e-05,2.3731112500818378e-05,3.539605551081885e-05,3.9064751675063194e-05,3.9316235822527394e-05,2.4073680284090725e-05,2.402675002306419e-05,2.0242003073012016e-05,3.3033850060115946e-05,2.4480979014109896e-05
568,568.0,0.9902260473488703,1.005597868247721,4.063694304822717e-05,1.3077481077047836e-05,2.8029015931143285e-05,6.907864029778393e-06,1.0015452918745484,0.9928128224597214,0.9985583381323099,0.9985245910165179,0.9977500855881827,0.9995418483179926,0.9916871180584157,0.9986082132584027,0.9979629924219285,0.9904449923705958,0.9988704563666042,0.9906694009255204,0.9902799674087587,0.9960039753910713,0.9967773589727448,1.000685560033087,0.9954689563430694,0.9955373397521732,0.9944509011004543,1.003562659934565,0.9941572404768609,0.9944757789948145,0.9970185413010452,1.004653469212803,1.0053484873736753,0.993173368647851,0.9930900732416035,1.0008077788576262,0.992373964761354,1.000754014135085,1.7113955903431036e-05,3.036630765062335e-05,2.3109603636963218e-05,2.41518016276404e-05,2.4319683979682973e-05,2.360080961369045e-05,3.495373477221636e-05,2.591070040175292e-05,2.5349207819523015e-05,4.063694304822717e-05,2.5490450386854973e-05,4.033575543811348e-05,3.6486302112182774e-05,2.3841277812323528e-05,1.3077481077047836e-05,2.4974124991419052e-05,2.420036779040795e-05,3.4902105849997704e-05,2.42823056714413e-05,3.2014994104166914e-05,2.4506696830835247e-05,2.43998559021018e-05,3.5946766228634995e-05,3.883744709937166e-05,3.9104099844008594e-05,2.4817843686167187e-05,2.4776462925893034e-05,2.0746222429897262e-05,3.373320060563634e-05,2.488396869404578e-05
569,569.0,0.9902309599054623,1.005602553252045,4.337830007068619e-05,1.5814769296879334e-05,2.95195862869368e-05,7.336142499400836e-06,1.001623832078612,0.9929684726210447,0.9986287277784337,0.9985963886246109,0.9978220346579331,0.9996358305676046,0.9918522742508,0.9987066764440755,0.9980372670224005,0.9906227108299753,0.9989424875533308,0.9908438750535549,0.9904506644271498,0.9960748876031728,0.9968885482364299,1.0007795535098467,0.9955408334421991,0.9957097555153798,0.9945245615368891,1.0036811362139,0.9942352023314418,0.9945575438836717,0.9971909157989363,1.0047872457608025,1.0054839043509474,0.9932562735021058,0.9931719854620978,1.00089377733274,0.9925407819182972,1.0008482095968299,2.030954157311789e-05,3.1501485973627865e-05,2.3009227894982422e-05,2.396715711526487e-05,2.419047645486578e-05,2.7130730015684394e-05,3.620621862826114e-05,2.947466581246012e-05,2.5150171675299978e-05,4.232989925227409e-05,2.5298395210561076e-05,4.1979164841378156e-05,3.782989047612239e-05,2.379910426629628e-05,1.5814769296879334e-05,2.8760870880125182e-05,2.415309802467303e-05,3.591703978932129e-05,2.417209014216905e-05,3.5983157825238377e-05,2.4370541521670237e-05,2.421327730196617e-05,3.6650684895052994e-05,4.305808346991435e-05,4.337830007068619e-05,2.4633368401461267e-05,2.4598282931856387e-05,2.416081473735983e-05,3.488776079692614e-05,2.8659319332607775e-05
570,570.0,0.9902345180416552,1.005611894322659,4.373743932497299e-05,1.583565702518347e-05,2.860154531648434e-05,7.413961638460174e-06,1.001610456874265,0.9930436965576608,0.9986512121383874,0.9986162938501857,0.9978410892750885,0.9996227772307191,0.9919260548241193,0.9986935907315919,0.9980547900434359,0.9907058125632506,0.9989580169819955,0.9909230565794181,0.9905299337905547,0.9960944639576822,0.9969151573721025,1.0007674930161234,0.9955605953481635,0.9957878119853177,0.9945446603867155,1.003685939325501,0.9942579125173748,0.9945802197522712,0.9972727244524437,1.004799788969042,1.0054961008360581,0.9932812024073785,0.9931965030017323,1.0008811934975685,0.9926164500104,1.0008362792828802,2.1132947884362164e-05,3.0277440323193602e-05,2.1301311097110222e-05,2.225331875645739e-05,2.2402923734756485e-05,2.7856267113789213e-05,3.4688362532142914e-05,3.015611369856499e-05,2.322563074262429e-05,4.052967465992146e-05,2.3318565688946e-05,4.023249791134588e-05,3.6249322243040206e-05,2.2097785542772183e-05,1.583565702518347e-05,2.9529677950884292e-05,2.2478069759394012e-05,3.417931785100072e-05,2.2533483380287253e-05,3.654961132051778e-05,2.2796961255583243e-05,2.2710648444853573e-05,3.465967896724545e-05,4.3410956174371986e-05,4.373743932497299e-05,2.3134637100846443e-05,2.308217124871556e-05,2.4900805708430213e-05,3.334885351528384e-05,2.9436228537932418e-05
571,571.0,0.9902367551751083,1.0056254414452954,4.238042192006474e-05,1.6227507714190296e-05,2.8374523923415502e-05,6.752637274364891e-06,1.0017121187775915,0.9931018577708947,0.9986917118323007,0.9986570018207471,0.9978830512542365,0.9997288758940801,0.9919872617260901,0.9988000768130425,0.9980937978622088,0.990774657183838,0.9989961896333199,0.9909900194944594,0.9905928221870801,0.9961409535844334,0.9969902372503681,1.0008793356539767,0.9956107362256288,0.9958521895911395,0.9945952216194609,1.0038050548240494,0.9943117501009229,0.9946345397888652,0.997336736578622,1.0049241215028868,1.005620778335354,0.9933382799748336,0.9932541803028786,1.0009867085701099,0.992675179212173,1.000948038946102,2.0437342267985426e-05,2.9355183769563626e-05,2.1344072029557843e-05,2.2712554969442524e-05,2.2701266961515795e-05,2.6928422330105563e-05,3.373787926037182e-05,2.914174493496206e-05,2.360851507973474e-05,3.967846566168071e-05,2.3655718075841162e-05,3.9315060611342767e-05,3.532645074462811e-05,2.2538759534966907e-05,1.6227507714190296e-05,2.842131872036378e-05,2.3183299763760545e-05,3.322623506343123e-05,2.3468387265569327e-05,3.538807023486033e-05,2.407064193432557e-05,2.4307212188175e-05,3.4083833817452725e-05,4.202605297760083e-05,4.238042192006474e-05,2.4653081632568533e-05,2.4587622569916573e-05,2.406453505431724e-05,3.2344879407262174e-05,2.8321181206907436e-05
572,572.0,0.9902377047234826,1.0056427446056868,4.915900664013503e-05,2.1187695820660343e-05,3.3373932898538774e-05,6.708814203839708e-06,1.0017306739561056,0.9930414546935817,0.9986920548236918,0.998655695148094,0.9978839198232458,0.9997510049643192,0.9919283759964518,0.9988211931359902,0.9980959483276901,0.9907123940590958,0.9989982049366252,0.9909301449590152,0.9905313942423759,0.9961436901782198,0.9969806580231452,1.0009017097907777,0.9956152278477793,0.9958029514083364,0.9946020212941912,1.0038312849310749,0.9943220582042157,0.9946473615884921,0.9972947685699427,1.0049525242537276,1.005650792665955,0.9933514122068271,0.9932666522998784,1.001006025754624,0.9926167431363732,1.0009697883263522,2.4534320756241967e-05,3.1617711552401594e-05,2.5110971298212513e-05,2.74384892395725e-05,2.744331392589005e-05,3.192297520334995e-05,3.67683552781821e-05,3.43713649307103e-05,2.9031924331940582e-05,4.43979615872322e-05,2.9357961317900643e-05,4.382695846674179e-05,3.887135350901825e-05,2.7533924000695234e-05,2.1187695820660343e-05,3.3232885801523606e-05,2.8874032404067875e-05,3.5874128553034424e-05,2.976597652703342e-05,4.132883094216769e-05,3.103553714520419e-05,3.179736696105717e-05,3.726436227470983e-05,4.868740718842256e-05,4.915900664013503e-05,3.2141416500896254e-05,3.201524185324399e-05,2.868874407369594e-05,3.483848084033655e-05,3.3099288031884784e-05
573,573.0,0.9902374001044373,1.0056633537895654,5.264926906559352e-05,2.414760118893604e-05,3.6023186945824784e-05,6.764320065624777e-06,1.0017510752892473,0.9929416722087452,0.9986164546988505,0.9985767828882032,0.997801854354581,0.9997663246860221,0.9918206058190379,0.9988335248450118,0.9980080025058382,0.9905856049537627,0.9989078065417613,0.9908062458893353,0.9904155091567557,0.9960636097051303,0.9969290203008683,1.0009197582840634,0.9955346108839549,0.9957112684662787,0.994519965598622,1.0038490650795038,0.9942388958183723,0.9945650477831034,0.9972091736063057,1.004965061474291,1.0056633537895654,0.9932644602522512,0.9931799762807604,1.0010279085717402,0.9925132985604109,1.000987942400302,2.714223350882452e-05,3.273741442736344e-05,2.6913820961648053e-05,2.980763688634159e-05,2.983293774953476e-05,3.498216969284294e-05,3.825069160809458e-05,3.7548780046118986e-05,3.187975888347896e-05,4.689325915004277e-05,3.244316993014746e-05,4.6213373396970325e-05,4.072112211136624e-05,3.0054632829027533e-05,2.414760118893604e-05,3.610950011046724e-05,3.177966145153216e-05,3.691229426221428e-05,3.303642846719493e-05,4.4580320715425364e-05,3.465652633512184e-05,3.5690960636650324e-05,3.823000849216936e-05,5.2143850269754715e-05,5.264926906559352e-05,3.603288400196857e-05,3.584317293568491e-05,3.1567295786002914e-05,3.5931773676382907e-05,3.59630597978426e-05
574,574.0,0.9902358747356329,1.0056867274564008,4.876008915492333e-05,2.222869853651913e-05,3.337118246377341e-05,6.273892668316021e-06,1.0017032440456206,0.9927955685381686,0.9985875466218271,0.9985516631397419,0.9977737574319944,0.9997046612416605,0.9916733817402569,0.9987664142338584,0.9979887347311704,0.990445221585869,0.998900216618765,0.9906641336950864,0.9902686812577556,0.9960330397681414,0.9968484938352961,1.0008554705588584,0.9955042059430695,0.9955626370200421,0.9944885339724401,1.0037685436222252,0.9942081654916975,0.9945353815445628,0.9970643204632234,1.0048702483387726,1.0055675313795527,0.9932316785873664,0.9931470945254927,1.0009750893379208,0.9923647597315124,1.0009234712543171,2.513362274982425e-05,3.057714548488823e-05,2.4946689358528646e-05,2.769397859588915e-05,2.770465588666836e-05,3.234521524643039e-05,3.562651246037985e-05,3.4769757861975174e-05,2.970060394928491e-05,4.3542309342007106e-05,3.0272310698223233e-05,4.289665509648893e-05,3.790170226186941e-05,2.783570568701495e-05,2.222869853651913e-05,3.3338693653275815e-05,2.9367148369809533e-05,3.4285946800633854e-05,3.050254697357683e-05,4.1213734453838215e-05,3.195606844036352e-05,3.294469095508556e-05,3.5377215783721786e-05,4.8264263161413685e-05,4.876008915492333e-05,3.3121709294252154e-05,3.2934277601487174e-05,2.919218893226318e-05,3.349575040204427e-05,3.32055867205215e-05
575,575.0,0.9902331620347293,1.0057119579606102,4.758315419809627e-05,2.1235742007448237e-05,3.1836079039769716e-05,6.489317758761717e-06,1.0015546375210165,0.9927407682654092,0.9985752009368596,0.9985431297755195,0.9977641794094597,0.9995473333711632,0.9916322443360412,0.9986062208008397,0.9979883726657625,0.9904249992170158,0.9989095668438353,0.9906430242872343,0.9902331620347293,0.9960206737446682,0.9967760890537134,1.0006940253152667,0.9954910053811642,0.9955229942734066,0.9944745931418777,1.0035913311898308,0.9941947713352823,0.9945227904271453,0.9970354554656639,1.0046829849897383,1.0053806221191834,0.9932162339495877,0.9931316190507158,1.0008230504346567,0.9923115858500393,1.0007614514935186,2.4012491455195546e-05,3.0022766786289257e-05,2.3107524876455796e-05,2.565405293795842e-05,2.569307655949e-05,3.0954037767129134e-05,3.486421634593136e-05,3.334735740867285e-05,2.7622872230245547e-05,4.237658160934627e-05,2.820072422899791e-05,4.17084870121004e-05,3.7041187984155043e-05,2.5762407624950153e-05,2.1235742007448237e-05,3.186485203877198e-05,2.7131890163756778e-05,3.371490274604222e-05,2.8162133705679072e-05,3.9893500172662266e-05,2.9491590235704932e-05,3.0427993490080163e-05,3.46295162402204e-05,4.7014748253836286e-05,4.758315419809627e-05,3.055863808747309e-05,3.0373845817829627e-05,2.7872585396206692e-05,3.300772262439922e-05,3.1751771187966806e-05
576,576.0,0.9902292851638073,1.0057380461303493,4.594274985365411e-05,2.0683838130964782e-05,3.0637927830039536e-05,7.05162645620111e-06,1.0015052470818984,0.992820346355432,0.9985945527696052,0.9985593230994323,0.9977782590869276,0.9994925461482423,0.991719226548191,0.9985492060099046,0.9979952521436365,0.9905128520149424,0.9989081133313277,0.9907324751948426,0.9903208446236674,0.9960397829183322,0.9967982540075747,1.000649457279414,0.9955093952288145,0.9956213547821183,0.9944936240445793,1.003549215196571,0.9942131475974446,0.9945385087258753,0.9971508674721887,1.004644251708127,1.005342835773036,0.9932336554530053,0.9931491839109677,1.0007737344079792,0.9923952066066039,1.0007164777446784,2.263273087328388e-05,3.089236665382087e-05,2.1244346343982992e-05,2.3525888651849165e-05,2.354701638059929e-05,2.9269863244381068e-05,3.55839199902858e-05,3.157426116944894e-05,2.5273229732957352e-05,4.3051999464483376e-05,2.574389023450618e-05,4.2240858697613566e-05,3.7845918273181175e-05,2.361776673353833e-05,2.0683838130964782e-05,3.0103086743681804e-05,2.4878257647318727e-05,3.4772609999636664e-05,2.5837791771932188e-05,3.823087057896382e-05,2.7123003072793885e-05,2.8015976134988536e-05,3.561274811137152e-05,4.535026601126506e-05,4.594274985365411e-05,2.8198962576396673e-05,2.801881466247557e-05,2.6290532503182598e-05,3.4027270117393566e-05,3.000700054123438e-05
577,577.0,0.9902242262626291,1.0057639927937725,4.382261395028514e-05,1.9592430146392285e-05,2.9079948883514887e-05,7.163100615258758e-06,1.001531614514539,0.9928972928538256,0.9986068317825457,0.9985719863056395,0.9977860271936763,0.9995224572550285,0.9918004234371811,0.9985800506283383,0.9979885264262994,0.9905981401245346,0.9988958686274179,0.9908170278996954,0.9904011611180472,0.9960545051437097,0.9968464433687944,1.0006948036623027,0.9955281796940308,0.9957111849369193,0.994514493492486,1.0036168384262008,0.9942341752758375,0.9945588242534015,0.997249043652262,1.0047266463726325,1.0054276128097825,0.9932561441379547,0.99317245671608,1.0008092690439043,0.9924783536311996,1.0007616519833837,2.1508836930536896e-05,3.025618303333366e-05,1.9592430146392285e-05,2.163258664906493e-05,2.1652648692973746e-05,2.7662060169540998e-05,3.4602598435075865e-05,2.9777552196825445e-05,2.317199381408983e-05,4.189729315091538e-05,2.356277600874553e-05,4.0977250509719045e-05,3.6881511686150504e-05,2.176587091029289e-05,1.9861606385872537e-05,2.854271216137262e-05,2.2951593995667585e-05,3.4083484627237495e-05,2.3835157273043592e-05,3.643745884557991e-05,2.5080956582384597e-05,2.590757202839757e-05,3.4928521458671025e-05,4.3268089864701685e-05,4.382261395028514e-05,2.6146153465190422e-05,2.598279522351706e-05,2.4926984888867572e-05,3.322460353666994e-05,2.8456569884330955e-05
578,578.0,0.9902179572153792,1.005788798779035,4.202980397137877e-05,1.7996857671718868e-05,2.7280275777107015e-05,6.9295557280956495e-06,1.0016399210127236,0.993014876338156,0.9986025528682813,0.9985682915232236,0.9977819616038851,0.9996592570793517,0.9919198815177209,0.9987212652980211,0.9979868096667055,0.9907064960568764,0.9988804512516896,0.9909245367142343,0.990519479832316,0.996051710016234,0.9969333258518785,1.0008249092499257,0.995523694202906,0.9958474390834349,0.9945100189955289,1.003770811213265,0.9942289741261944,0.9945529413045254,0.9973916869924127,1.0049024655047325,1.0056059592362017,0.9932542915398724,0.9931701992757863,1.000932553150881,0.9926021431717131,1.0008924802643921,2.0710011440766378e-05,2.830707132248839e-05,1.7996857671718868e-05,1.9830766885706727e-05,1.9864098315129802e-05,2.645653377393266e-05,3.229128646672137e-05,2.8384815160455224e-05,2.1207521708201754e-05,3.911567514652948e-05,2.154203638874373e-05,3.8210071496914734e-05,3.4430811762515735e-05,2.0023631570043945e-05,1.8805048922961477e-05,2.739895464048538e-05,2.1148918931383188e-05,3.187767152212451e-05,2.1968305802235484e-05,3.5001813549212534e-05,2.317450941045217e-05,2.3948850415962197e-05,3.264349153988374e-05,4.149173881033242e-05,4.202980397137877e-05,2.4221441003655036e-05,2.407503189619957e-05,2.392088771816126e-05,3.1016467307430676e-05,2.7314148761483224e-05
579,579.0,0.9902104499062403,1.0058114649142915,3.8687641565804535e-05,1.6720233833363435e-05,2.5355878016570372e-05,6.491985636050649e-06,1.0017333053128485,0.9931217867318499,0.9986091279550723,0.9985760424959453,0.9977910708923563,0.9997695182847778,0.9920286109378785,0.9988333618833468,0.9979978646373515,0.9908175292594378,0.9988875572071205,0.9910346869512041,0.9906303636828659,0.9960609209311477,0.9970137943874438,1.0009362604792316,0.995530566284221,0.9959711737154905,0.9945148365520354,1.0038946605044698,0.9942309658593054,0.9945530381751913,0.997522247229981,1.0050392079132198,1.0057436504939306,0.9932546931345505,0.9931705391562968,1.001037632800694,0.992711739406914,1.0010042617417152,1.911745735332075e-05,2.6669954718856335e-05,1.6720233833363435e-05,1.8421697656967118e-05,1.84886349549887e-05,2.435285449404441e-05,3.0397556407687113e-05,2.607242362887765e-05,1.9782397724760862e-05,3.696781106595508e-05,2.012077850907613e-05,3.606962278732714e-05,3.251132582829382e-05,1.8605528985588035e-05,1.7222075418584615e-05,2.5251257417387634e-05,1.9630017083356153e-05,2.9632864599839694e-05,2.0390068655613783e-05,3.22548730350924e-05,2.1500356280174987e-05,2.2195734999246897e-05,3.018151975376458e-05,3.8173136694304397e-05,3.8687641565804535e-05,2.2502643047259524e-05,2.2365592863148375e-05,2.2061201427934256e-05,2.9161877838528323e-05,2.51672018679644e-05
580,580.0,0.9902016762193961,1.0058309920276969,3.788332426232294e-05,1.5766901655669952e-05,2.443755616041184e-05,6.8492927752399606e-06,1.0018126456504308,0.9930981012193948,0.9985635842397784,0.9985324283563443,0.9977425846880387,0.9998526680782667,0.9919941024286871,0.9989155093240824,0.9979405289634816,0.9907622266854036,0.9988181930951613,0.9909805186091741,0.9905897443469429,0.996014284830775,0.9970196149131102,1.001020906633346,0.9954824507185542,0.9959465951920207,0.9944664480155377,1.0039793259978038,0.9941836033587981,0.9945067376747981,0.9975014755404458,1.005124443006355,1.005830992027697,0.9932090707243698,0.9931241436259839,1.0011222115008453,0.9926884704214854,1.0010889537741643,1.7526555896046407e-05,2.7942918132415176e-05,1.5766901655669952e-05,1.7332739095916457e-05,1.7455494147347815e-05,2.235034220986599e-05,3.15584231852153e-05,2.394633308850986e-05,1.8645901890167416e-05,3.788332426232294e-05,1.891531364453363e-05,3.7016298235478576e-05,3.372124804818582e-05,1.7534907157160878e-05,1.6514013245023166e-05,2.319767672373091e-05,1.8452854195405254e-05,3.0349254993325483e-05,1.9159037559850396e-05,2.9706187260287263e-05,2.0147915844784524e-05,2.0740382809468442e-05,3.0513277262440784e-05,3.523178058130668e-05,3.5712541489943704e-05,2.1110388315921752e-05,2.0985805520031834e-05,2.023191571596749e-05,3.035411263589428e-05,2.3122840010137247e-05
581,581.0,0.9901916080390302,1.005846614097148,3.774846339091064e-05,1.4569695505019117e-05,2.423477094839144e-05,7.5906480830330655e-06,1.0016234597725715,0.9929152144472319,0.9984375013167875,0.9983952094634544,0.9976065393514252,0.9996465300628964,0.9917941096883195,0.9987059654608952,0.9977981251579323,0.9905317147140853,0.9986706361390719,0.9907532714662172,0.9903823690562997,0.9958771262796943,0.9968382861305031,1.0008072855861954,0.9953428382476438,0.9957505343810463,0.9943259530069295,1.0037419381657537,0.9940438245438802,0.9943706371424469,0.9973068263370111,1.0048676277722244,1.0055727423017435,0.9930679087921936,0.9929830401578381,1.0009182690255676,0.9924995799758762,1.0008747615695268,1.813493902115893e-05,2.922630917351137e-05,1.4569695505019117e-05,1.5943596471161694e-05,1.6097582893153302e-05,2.2993323304990776e-05,3.2374516725541524e-05,2.4646400638545452e-05,1.7074355159617288e-05,3.774846339091064e-05,1.7222408707801813e-05,3.699912427188706e-05,3.432683401213144e-05,1.6198531150631605e-05,1.6627048971383635e-05,2.3909874546908e-05,1.70298407719813e-05,3.106334655453475e-05,1.7686351959418437e-05,3.061879266763071e-05,1.8568050630154704e-05,1.908182559672809e-05,3.080715239299261e-05,3.63447780327824e-05,3.6787829217440574e-05,1.9482522174439553e-05,1.937077357510398e-05,2.0742442210965117e-05,3.1502755297386996e-05,2.386366342583027e-05
582,582.0,0.9901802172493259,1.0058584976995082,3.8191142562367186e-05,1.32643804751485e-05,2.346356944482011e-05,7.781978188975789e-06,1.001455424853981,0.9927238449223689,0.9983805617370862,0.9983429158728312,0.9975495968013103,0.9994617793558183,0.9915931311954351,0.9985157638447929,0.9977437676878788,0.9903190839584102,0.9986216144549634,0.9905430682045754,0.9901771833681668,0.9958171619795838,0.9966865484962234,1.0006085741512787,0.995279507516134,0.9955503883250342,0.9942615011968237,1.0035022128369766,0.9939739854262176,0.9942983385227602,0.9971049938039762,1.0045955399158697,1.005297565748847,0.9929940423472536,0.9929096551190109,1.00074159231953,0.9923008964092139,1.0006761951005954,1.9476761255571473e-05,2.7716277189372316e-05,1.32643804751485e-05,1.448356924804826e-05,1.462996502548706e-05,2.4441318872450175e-05,3.0425007609272225e-05,2.6163350327226674e-05,1.546973130872446e-05,3.503227883830505e-05,1.558318218070785e-05,3.4382390377872806e-05,3.213046851565347e-05,1.4741948060463809e-05,1.5975057481331515e-05,2.5248555876117735e-05,1.5496523264182444e-05,2.9307311211452204e-05,1.6097064377992956e-05,3.206721791088536e-05,1.688969014940147e-05,1.7344911761825167e-05,2.914451809035623e-05,3.7811556987221686e-05,3.8191142562367186e-05,1.7731599446561454e-05,1.7630932452044474e-05,2.1996219954428563e-05,2.9796822249874366e-05,2.5237330284256046e-05
583,583.0,0.9901674757344666,1.0058670425613832,3.576296574805464e-05,1.2028816505017155e-05,2.189242689095801e-05,7.547366098581541e-06,1.0014244976247126,0.9927129972844604,0.9984090249487737,0.9983771771295881,0.9975781212914491,0.9994261983107865,0.9915827435030652,0.9984782604988274,0.9977717382963358,0.990309051141744,0.9986485777053007,0.9905334034144587,0.9901674757344667,0.9958482613715516,0.9966798902581022,1.000571227409404,0.9953116416872978,0.9955391058507512,0.9942959422824532,1.0034622624751766,0.9940112795040739,0.9943364930835733,0.9970939706750466,1.0045550136015844,1.0052583415961667,0.9930372119172276,0.9929518875836097,1.0007107483231519,0.9922904446540904,1.0006386652938886,1.85219143579278e-05,2.5914680189487843e-05,1.2028816505017155e-05,1.3129133319659416e-05,1.324622828071373e-05,2.3195095005278713e-05,2.858718260307789e-05,2.4829497858729075e-05,1.399988700416569e-05,3.294768198485609e-05,1.411385541959141e-05,3.236666006455484e-05,3.0149284513425737e-05,1.3371144151892984e-05,1.4630896000099804e-05,2.3770642499204614e-05,1.4064876679894831e-05,2.7927624317289488e-05,1.461685386025196e-05,3.009499069052612e-05,1.5333622309365325e-05,1.5737364170995435e-05,2.8367088064278893e-05,3.541612388295933e-05,3.576296574805464e-05,1.6096385038036583e-05,1.600890809604717e-05,2.0823172780701286e-05,2.79494330319749e-05,2.3770798300681505e-05
584,584.0,0.9901535930745364,1.005872648409378,3.575614458487643e-05,1.0903430038352568e-05,2.124536605082718e-05,8.099448226453005e-06,1.0015412119029512,0.9928743911934945,0.998517546678619,0.9984936250105695,0.9976940284974846,0.9995634870323841,0.9917613281811563,0.998622016261602,0.997892258986768,0.9905059146856753,0.998773008215441,0.9907266135584096,0.9903513828918747,0.9959650668302304,0.9968238195717124,1.0007104718712847,0.9954296524271419,0.9957163414704819,0.9944164293206845,1.0036280821737322,0.9941337499866778,0.9944603505049344,0.9972789752668143,1.0047407283983862,1.0054462418703771,0.9931625981428379,0.9930769100056289,1.0008398845105284,0.9924643752903302,1.0007780187026911,1.770853396595312e-05,2.599112692712921e-05,1.0903430038352568e-05,1.1898658054106635e-05,1.199226813271386e-05,2.2516574328192042e-05,2.8655390036162523e-05,2.409491941718803e-05,1.2671023602743188e-05,3.249495906254246e-05,1.28170528220132e-05,3.194035026682099e-05,3.0036579838108512e-05,1.2125003333959763e-05,1.4274443118676585e-05,2.3028673007980563e-05,1.2764841714369296e-05,2.8867015559103952e-05,1.327290312229163e-05,2.960180334656744e-05,1.3921176459751556e-05,1.4280438549668316e-05,2.9927414775273914e-05,3.530886209713695e-05,3.575614458487643e-05,1.4617342456683632e-05,1.4541536526754462e-05,2.0131983462089886e-05,2.817886753297842e-05,2.3041665384626512e-05
585,585.0,0.9901397296332203,1.0058757149700983,3.902393707814764e-05,9.86905878345801e-06,2.1744385306500597e-05,9.511694100018847e-06,1.0016960756526074,0.9930025944697712,0.9985666983230254,0.9985424029312886,0.9977450195886536,0.9997409488373652,0.9919021529338214,0.9988076694657135,0.9979478121605005,0.9906634427738156,0.9988332512952733,0.9908823763245046,0.9904974585233124,0.9960154602836017,0.9969478926465293,1.0008895669384013,0.995475366244707,0.9958491667635438,0.9944606357931945,1.0038203296149315,0.9941744886855979,0.9945012174614318,0.9974011618146592,1.00494625148431,1.0056516833931595,0.9931994889707392,0.9931139604024866,1.0010069876863608,0.992596977977117,1.0009570717931469,1.8367554174620525e-05,2.742974278431603e-05,9.86905878345801e-06,1.0771333126423118e-05,1.0856776840637188e-05,2.393175710544816e-05,3.0045965041360637e-05,2.5545511373356346e-05,1.1473591220025057e-05,3.3280426580248033e-05,1.1629442317706616e-05,3.272330856788996e-05,3.1313217229312524e-05,1.097993999678036e-05,1.4894354169693724e-05,2.4405399285149436e-05,1.1554835815458489e-05,3.145414458209268e-05,1.2012787001052498e-05,3.177430922025124e-05,1.2596661189524612e-05,1.2920621197357964e-05,3.310165947460668e-05,3.8435958810367284e-05,3.902393707814764e-05,1.3229099596525634e-05,1.3160333169476436e-05,2.1317483604081923e-05,2.9785035432774485e-05,2.4447314426874435e-05
586,586.0,0.9901272834701043,1.0058766419701497,4.0809016743271525e-05,9.09153447938205e-06,2.1632027406858828e-05,1.0082187679408221e-05,1.0018682021469494,0.9931348917462586,0.9986227027610678,0.9986037620311692,0.9978037874748914,0.999927510981377,0.9920434052187787,0.998998884312154,0.9980070983728604,0.9908147983393998,0.9988915318945152,0.9910337235187866,0.9906426004934386,0.9960797654954893,0.9970817745501054,1.0010841775834904,0.9955391248809712,0.995983377720388,0.9945240230749139,1.0040227554145766,0.9942391378365473,0.9945673263770575,0.9975304376022209,1.0051563429511885,1.0058613149496025,0.9932631322014969,0.9931779004548912,1.0011916369574698,0.9927303309483684,1.00115132113731,1.928284446176171e-05,2.6950351766914294e-05,9.09153447938205e-06,9.892649556772484e-06,1.0005019777243547e-05,2.5225341168595707e-05,2.93681420343737e-05,2.677399459129929e-05,1.0636494847743202e-05,3.2248026030999954e-05,1.0927175233533607e-05,3.171152705667096e-05,3.054768506111597e-05,1.0101260160857476e-05,1.4745548436008891e-05,2.5718680409426948e-05,1.0634957438356516e-05,3.135795890761361e-05,1.1054013626987833e-05,3.321133577899067e-05,1.15799532213543e-05,1.1870029106882393e-05,3.3235729959807114e-05,4.0132829955702865e-05,4.0809016743271525e-05,1.2139539176565166e-05,1.2083461687085021e-05,2.260310870469185e-05,2.924345594959374e-05,2.577915687616247e-05
587,587.0,0.9901176526447737,1.0058758291361374,4.256688547627424e-05,1.0055242910823713e-05,2.2719269296139035e-05,1.0030628250922757e-05,1.0018862706354166,0.9931355836466695,0.9986632249840441,0.9986541262495285,0.9978525926516133,0.9999487090397126,0.9920540828062461,0.9990197479850856,0.9980597807440225,0.9908335962152685,0.9989481588333299,0.9910514083268365,0.9906573098298543,0.9961304039870931,0.9971108807906429,1.001109488708858,0.9955905567519096,0.9959879681381676,0.9945755750739046,1.0040427258431006,0.9942908085732217,0.9946218350042203,0.9975403970716294,1.0051712477273413,1.0058758291361376,0.9933132309908252,0.993228077598655,1.0012139804832858,0.9927379289614703,1.0011764099108038,2.0576323833563017e-05,2.6998059379702935e-05,1.0055242910823713e-05,1.1018191370615876e-05,1.1163941652898644e-05,2.656143290941993e-05,2.9779272188860505e-05,2.805770197673684e-05,1.2049791025507133e-05,3.370608736021758e-05,1.2756219546539598e-05,3.308404848003095e-05,3.114141738844639e-05,1.1242110761390059e-05,1.5856677803416033e-05,2.7240946500169643e-05,1.1825919755690109e-05,3.134948627240695e-05,1.2242785215815274e-05,3.484322943970441e-05,1.2699689838865166e-05,1.2861669912983145e-05,3.2978579623158127e-05,4.186478692158462e-05,4.256688547627424e-05,1.321582762951631e-05,1.3176851460347414e-05,2.4109020355016076e-05,2.9240452053970755e-05,2.7315429840499276e-05
588,588.0,0.9901122352168141,1.0058737648256686,5.2148579505704263e-05,1.1680426267945412e-05,2.719971439681851e-05,1.2402795868988094e-05,1.0015972495408583,0.9929056061084266,0.9985768512895895,0.9985615177686319,0.9977629769026688,0.999625750599732,0.991814619734915,0.9986873760279823,0.997974456159765,0.9905882086160384,0.9988731027179256,0.9908063475478949,0.9904154402111168,0.9960351788326837,0.996887546078292,1.0007749988239842,0.9954935222052652,0.995757365186295,0.9944753476076635,1.0036690923064069,0.9941844901997313,0.9945147424164068,0.9973180670244846,1.0047665213105303,1.0054684181078177,0.9931990489210981,0.9931145340880059,1.0009021417192063,0.9924985908960772,1.0008416281489565,2.4487681054847468e-05,3.2229395196149506e-05,1.1680426267945412e-05,1.2785815053964947e-05,1.301244748178294e-05,3.104631322352145e-05,3.609228048251537e-05,3.276242836490049e-05,1.4065364406348523e-05,4.2131083190198396e-05,1.4955108521858338e-05,4.1256528329317727e-05,3.796641589794557e-05,1.314957834061694e-05,2.0336579342979633e-05,3.2531772019658946e-05,1.3846127120618118e-05,3.7021766924036454e-05,1.4283818226427787e-05,4.232236792541991e-05,1.478203479424871e-05,1.4855300483276154e-05,3.8394079837322326e-05,5.130714549896868e-05,5.2148579505704263e-05,1.5361590868477197e-05,1.5323155289626422e-05,2.8438752696647155e-05,3.480374935857077e-05,3.261374620065954e-05
589,589.0,0.9901124292458118,1.0058712919203587,5.920843246806425e-05,1.1482838967424635e-05,2.93542632786733e-05,1.4557236334118037e-05,1.001332707816958,0.9926571706940234,0.9984672763432793,0.9984467560312488,0.997645772412424,0.9993222686928026,0.9915510503641375,0.9983728681512254,0.9978584671923288,0.99031051165799,0.998764887715229,0.9905307044859822,0.9901454197496982,0.9959153879622801,0.9966582881327968,1.000466396064967,0.995375343342378,0.9955035489595337,0.9943575288721074,1.003332109262723,0.99406483000939,0.9943945228581347,0.9970692046012508,1.0043993137565195,1.005098467801113,0.9930818443200164,0.9929969779955435,1.0006145134763376,0.9922414404960972,1.0005332244964067,2.7066633606506476e-05,3.5162798304124025e-05,1.1482838967424635e-05,1.2458837410364642e-05,1.2753250513107884e-05,3.4025330749159276e-05,3.9453663015514096e-05,3.5928817664431835e-05,1.3715570789187679e-05,4.61870204312766e-05,1.4486009151445128e-05,4.5192308864985905e-05,4.151073405446367e-05,1.2933429758649137e-05,2.25235725444617e-05,3.619240552870007e-05,1.3648833142532966e-05,4.010570061604714e-05,1.4072856703322966e-05,4.77356537917136e-05,1.4626627746909379e-05,1.4717506117337867e-05,4.136282243582847e-05,5.826406090744423e-05,5.920843246806425e-05,1.5240507973924066e-05,1.5196875222674642e-05,3.118004098787059e-05,3.7923541940617175e-05,3.627121695210865e-05
590,590.0,0.9901196327913518,1.0058693419328244,5.715444926520873e-05,1.1352227594339699e-05,2.8527589046857217e-05,1.3945298762902102e-05,1.0013879082755006,0.9926295165862898,0.9984657843598227,0.9984461295794206,0.9976441778899301,0.9993737308380503,0.9915238579882899,0.9984220043029256,0.9978574898633377,0.990282756982073,0.9987645944952883,0.9905037021750117,0.9901196327913518,0.9959164322588556,0.9966697769829095,1.000524720480652,0.9953806439784889,0.9954799911176895,0.994365366568305,1.003395352490476,0.9940709618581873,0.9943975892837664,0.9970518644973592,1.0044646359093607,1.0051652427330326,0.9930917374948194,0.9930071079327176,1.0006717796376505,0.9922103034607443,1.0005912394763483,2.596706267079476e-05,3.3993209622462256e-05,1.1352227594339699e-05,1.242068518467632e-05,1.2633434099315643e-05,3.2734415902094646e-05,3.831939993653974e-05,3.462576597489612e-05,1.3590719380750358e-05,4.495371300597574e-05,1.4365116464269481e-05,4.394096386869818e-05,4.032884323520556e-05,1.2821999854230963e-05,2.2056644668342692e-05,3.483211051109163e-05,1.3490370812978787e-05,3.887230067099554e-05,1.3933615348846317e-05,4.606581010579528e-05,1.4481997100605964e-05,1.4595847838994305e-05,4.020374848409468e-05,5.625389141669531e-05,5.715444926520873e-05,1.5128624839236312e-05,1.507564450045679e-05,2.992524802545687e-05,3.6801717164970634e-05,3.490809385769744e-05
591,591.0,0.9901344139566232,1.0058688463756826,5.862306069523451e-05,1.1837413619545607e-05,2.9486971058590416e-05,1.4294799727136453e-05,1.0015316359156654,0.9927607569586536,0.9985522326118227,0.9985396071760547,0.9977373874369196,0.9995373906460554,0.9916667877467978,0.9985911725777868,0.9979568454548355,0.9904441777279477,0.9988686100484898,0.9906643207202025,0.9902688132630272,0.9960134355710782,0.996806510330838,1.0006938913186265,0.9954806420298262,0.9956197070900143,0.9944665598197312,1.0035911674484639,0.9941741349518594,0.9945024110852978,0.9971901613319626,1.004679260155746,1.0053810350061072,0.99319287030871,0.9931089403674161,1.0008287470568893,0.9923481196887877,1.0007609741560846,2.6879182530128668e-05,3.468033688106496e-05,1.1837413619545607e-05,1.303582054353382e-05,1.3188421404897253e-05,3.4194339556137024e-05,3.950056874089933e-05,3.63537657809219e-05,1.4233837947728312e-05,4.665554065053009e-05,1.5109909944633364e-05,4.555472330087226e-05,4.166036080393243e-05,1.3384331360412529e-05,2.341502085989462e-05,3.6138082657405516e-05,1.3946302833388525e-05,3.9708162431565966e-05,1.4401687678808402e-05,4.742574751369472e-05,1.4908467114982257e-05,1.5052194514017761e-05,4.086824687046629e-05,5.77280071054434e-05,5.862306069523451e-05,1.5553208346684155e-05,1.5491204571056205e-05,3.1138270189566174e-05,3.773627353461331e-05,3.6206641775653446e-05
592,592.0,0.9901540210192291,1.0058707367615507,6.56542334005274e-05,1.191703483566179e-05,3.217061182084465e-05,1.6506939266006505e-05,1.001745806086879,0.9929478543507135,0.9986065324745499,0.9986024977511594,0.997797280361974,0.9997758480198434,0.9918618431772651,0.9988344625470704,0.9980166585380422,0.9906466731258413,0.9989262606406735,0.9908649183255143,0.9904668900874296,0.9960824540832021,0.9969861357723709,1.000951923564421,0.9955540394240687,0.995830522499144,0.9945428080469856,1.0038893039161385,0.9942527016742001,0.9945833461922028,0.9974075269319522,1.0050082622377416,1.0057117765942496,0.9932731050361907,0.9931891142477142,1.0010627237381715,0.9925460856655525,1.0010190188161847,3.172328161603251e-05,3.690890395969348e-05,1.191703483566179e-05,1.3138236901455379e-05,1.3261405713974085e-05,4.026544318260133e-05,4.231018543973435e-05,4.293072413847322e-05,1.4339190319286572e-05,5.0156298383484444e-05,1.524556315646632e-05,4.902509347530459e-05,4.47038451241717e-05,1.3521502179239945e-05,2.6457376500536098e-05,4.2454775334111825e-05,1.3935277987831264e-05,4.190240469160587e-05,1.433218278569757e-05,5.4083774087573314e-05,1.4758948893641953e-05,1.4924073082086386e-05,4.246542502950249e-05,6.482768162618263e-05,6.56542334005274e-05,1.5282327707926242e-05,1.5229822747236169e-05,3.682005676559969e-05,4.004404937150854e-05,4.249923618819264e-05
593,593.0,0.9901748723003764,1.0058759446030456,6.775065214493179e-05,1.1780869825748308e-05,3.292472251030715e-05,1.720880353357651e-05,1.001845861448592,0.9930687546239474,0.9986195328556722,0.9986180663401035,0.9978106698018064,0.9998858410776522,0.9919875047340811,0.9989484521728279,0.998023849185253,0.9907795655868308,0.9989277355435897,0.990997385968593,0.990596867018296,0.9961028980135617,0.9970778075794745,1.001080365436215,0.995574958750562,0.9959475647704771,0.9945649437422672,1.0040371984455423,0.9942758459470998,0.9946079642593975,0.9975235246061249,1.0051718623822856,1.0058759446030454,0.9932971093909355,0.9932129342760283,1.0011741011745243,0.9926704122318954,1.0011470745145623,3.406865182620203e-05,3.6778523202246216e-05,1.1780869825748308e-05,1.3130529584160292e-05,1.3178116747800707e-05,4.297442428770206e-05,4.234228908077036e-05,4.5779036737948583e-05,1.425599429449869e-05,5.0271728154567065e-05,1.5152738750633898e-05,4.919061085737445e-05,4.480893896963547e-05,1.3547912742747378e-05,2.765848615343562e-05,4.546272852326861e-05,1.3892813954342353e-05,4.152347330904618e-05,1.424287390604705e-05,5.664141060116511e-05,1.4638064090257184e-05,1.4861951008640858e-05,4.182097867091031e-05,6.702349543692049e-05,6.775065214493179e-05,1.5054072180303277e-05,1.5013166243355284e-05,3.9584558952473396e-05,3.983289075734409e-05,4.547969431473762e-05
594,594.0,0.9901933861212705,1.0058849910590137,7.395389454307395e-05,1.1398662950824862e-05,3.4221681595062444e-05,1.8920722408742884e-05,1.0018228389859856,0.9930543080512642,0.9986729140928635,0.9986714036755996,0.9978626967783681,0.999847200703505,0.9919730216918542,0.9989081865296211,0.9980707892022785,0.9907721439302698,0.9989731037235569,0.9909886790597737,0.9905847012589261,0.9961537310126086,0.9970727400331357,1.0010395391574576,0.9956297832131377,0.9959199801663272,0.9946217053130822,1.003989240792222,0.994336215968249,0.9946747163180545,0.9974925513838222,1.0051158002003495,1.00581683569833,0.9933552107849717,0.9932715566677816,1.0011427736341283,0.9926558775404882,1.0011063942940277,3.719605511644702e-05,3.730798007661056e-05,1.1398662950824862e-05,1.2795352795475473e-05,1.2783244944043033e-05,4.683763452887559e-05,4.2683207833921166e-05,4.984423623725576e-05,1.3762718940997189e-05,5.010611643066034e-05,1.4533028802593765e-05,4.911113502879319e-05,4.501292987668714e-05,1.3216347148951253e-05,2.8882990491221427e-05,4.967424430923158e-05,1.3550780891705834e-05,4.162049877554894e-05,1.3905475928450973e-05,6.188345258168184e-05,1.4343624655469804e-05,1.4589682583653325e-05,4.160708800062992e-05,7.312764252678358e-05,7.395389454307395e-05,1.4811137621097512e-05,1.4766191407647614e-05,4.323800417560866e-05,4.040368406552988e-05,4.970340458240223e-05
595,595.0,0.9902059808031187,1.0058967558732228,9.909800814762355e-05,1.2101643852104234e-05,4.265689326343855e-05,2.6294910457656552e-05,1.0015046951067534,0.9928272727787425,0.9985791764425899,0.9985675616811893,0.9977601227061935,0.9994907220733341,0.9917315923412445,0.9985440881093529,0.9979681944582325,0.9905237943599212,0.9988732607634938,0.9907398779093484,0.9903399009270754,0.9960415498524834,0.9968272755870479,1.0006641148492876,0.9955124328236932,0.9956638091621517,0.9945017370160424,1.0035608958163056,0.9942088921566006,0.9945443900156284,0.9972271970401885,1.0046467432203863,1.0053428583439488,0.9932204469422271,0.9931387170081908,1.000796497914772,0.9924181462591869,1.0007305319363993,4.963547663756163e-05,4.6002587383377266e-05,1.2101643852104234e-05,1.3524335490539417e-05,1.3528540718261116e-05,6.286359200439815e-05,5.194578048749216e-05,6.696711225516187e-05,1.428114144056138e-05,5.955077388843285e-05,1.4619852750734187e-05,5.85378205924268e-05,5.4443555212411474e-05,1.4065473627267712e-05,3.656764471195355e-05,6.644481542951595e-05,1.4364037215314743e-05,5.013052798112577e-05,1.474077402214816e-05,8.260414623311845e-05,1.53081996296999e-05,1.5536948826402916e-05,4.936841939849813e-05,9.786614774648268e-05,9.909800814762355e-05,1.5862229073944985e-05,1.5814261735026042e-05,5.7805664962691796e-05,4.964000362232977e-05,6.648728282655008e-05
596,596.0,0.9902090746671273,1.00590970843567,0.00011106621254134677,1.2568216239654449e-05,4.722818945001134e-05,3.0022596107359443e-05,1.0013356109582061,0.9926991786098308,0.9985340003403421,0.9985244234580047,0.997720049301236,0.9993077113709989,0.9916006972012176,0.9983574681767337,0.9979378741615789,0.9903915019025895,0.9988504784601058,0.9906094167775871,0.990209074667127,0.9959956344694503,0.9967015652885659,1.0004703588612254,0.9954673184311867,0.9955269196039448,0.9944574425715074,1.0033494687342261,0.9941650135214979,0.9945026735909148,0.997091772588098,1.00441353419621,1.005107881751882,0.9931787239872693,0.9930963138825876,1.000617301595916,0.9922862773701321,1.0005367069475648,5.5614129127717274e-05,5.169437959726031e-05,1.2568216239654449e-05,1.3998416496504873e-05,1.4053990418852523e-05,7.093635547581839e-05,5.8107841630745725e-05,7.570585539685638e-05,1.4648200794201462e-05,6.596079913363135e-05,1.4665103778567924e-05,6.489166993516644e-05,6.076256364466337e-05,1.4625764754531459e-05,4.100807897262085e-05,7.468026862780197e-05,1.4836950209599e-05,5.5644113863509426e-05,1.5179016625910314e-05,9.243199360891632e-05,1.580692273456591e-05,1.6048778849032634e-05,5.4330282269224145e-05,0.00010964835086934183,0.00011106621254134677,1.6293269005626586e-05,1.625154073689433e-05,6.4919204268781e-05,5.5749305882983674e-05,7.471810801001366e-05
597,597.0,0.9902001426056025,1.005922318136353,0.00010413828532062738,1.1975092719030593e-05,4.4497012149636634e-05,2.8055976569376917e-05,1.001390265937304,0.9927618255246252,0.9986047320249267,0.9985988499648012,0.997799193807925,0.9993782662753862,0.9916689915423323,0.9984295322175695,0.9980303983162311,0.9904686352812516,0.9989478928784896,0.9906868089807362,0.9902802744695932,0.9960763592818564,0.9967751101222387,1.0005394260152816,0.9955494669662668,0.9956005963946165,0.9945402279083961,1.0034324725204977,0.9942473886455934,0.9945830661412869,0.9971796143456142,1.0045062335652144,1.0052030533169825,0.9932626981637604,0.9931797012354049,1.0006803539868618,0.9923512563927778,1.000606161078849,5.192341337749061e-05,4.8919539902022514e-05,1.1975092719030593e-05,1.3361955247725851e-05,1.3414181204016484e-05,6.632077808964976e-05,5.49945717690257e-05,7.081086632979133e-05,1.4030060898796676e-05,6.252600677737765e-05,1.4102667452859995e-05,6.151790182963837e-05,5.751606432869312e-05,1.397801345084239e-05,3.8720210256935894e-05,6.981562376217091e-05,1.4198958142477034e-05,5.2582042874862785e-05,1.452151299434376e-05,8.66223305900679e-05,1.51251171067869e-05,1.537667639797822e-05,5.122777565762097e-05,0.00010282073472761472,0.00010413828532062738,1.5527680188284012e-05,1.550010574468024e-05,6.0660210946299205e-05,5.2816967004310736e-05,6.986501939707689e-05
598,598.0,0.9901808857952538,1.0059330543652685,0.00011005969371491854,1.1782940336475546e-05,4.565459851686485e-05,2.9478717282195338e-05,1.001560359975596,0.9927964699033748,0.9986740208697773,0.9986697218677594,0.9978736233020762,0.9995636826054826,0.9916996295933043,0.9986183388121156,0.9981131982277732,0.9905146923741681,0.9990351561030982,0.9907324859506689,0.9903148809228075,0.9961524020561052,0.9968698143755245,1.0007246166625887,0.9956307620556496,0.995621033166001,0.9946236239331496,1.003644328345626,0.9943339076164277,0.9946720631772746,0.9971913533674516,1.004730436110002,1.0054277594804366,0.9933521026182234,0.993267799312355,1.0008602249890142,0.9923787797053374,1.0007921025325304,5.3778644680187325e-05,4.8846210898567374e-05,1.1782940336475546e-05,1.3274843320133683e-05,1.3263697944371387e-05,6.840587511282898e-05,5.492148508590726e-05,7.282920100775898e-05,1.3944116475181243e-05,6.254701834649417e-05,1.4099515752882071e-05,6.154729749032548e-05,5.749911569125117e-05,1.3992782590562359e-05,3.995459523151971e-05,7.282296766059866e-05,1.4355741564813678e-05,5.3345023831610295e-05,1.4738103883682054e-05,9.13311431271226e-05,1.534687230035432e-05,1.5630698424707426e-05,5.2439728198771374e-05,0.00010868673354038128,0.00011005969371491854,1.572427140031393e-05,1.5714404662239287e-05,6.297046028915543e-05,5.2897025859448946e-05,7.288774708338013e-05
599,599.0,0.9901540619838902,1.0059403865124137,0.00011993059514107375,1.1306229332380604e-05,4.8156817529497615e-05,3.2355617718862435e-05,1.0017699192699836,0.9929279643019461,0.9987670229055823,0.9987627748657939,0.997971070162227,0.9997886014750774,0.9918386562304247,0.9988504155496909,0.9982104483341427,0.990662532303237,0.9991316834346397,0.9908799606247811,0.9904570513567302,0.9962551987242587,0.9970313609193261,1.0009600320472785,0.9957369802619597,0.9957613860807809,0.9947333452668036,1.0039008597141386,0.9944492179999799,0.994794483532969,0.9973289296983258,1.0050061369493846,1.0057046121548547,0.9934685354184118,0.9933833214278692,1.0010781889755966,0.992514320996269,1.001026771843625,5.70736247497021e-05,5.1293704432244854e-05,1.1306229332380604e-05,1.2852913006263357e-05,1.2770597564736772e-05,7.22613932793591e-05,5.749860195772893e-05,7.675937252031662e-05,1.3381482866592469e-05,6.531827423549647e-05,1.3487887487533512e-05,6.429309201627562e-05,6.0233201233025175e-05,1.3676889808094075e-05,4.234905410202343e-05,7.829763978264293e-05,1.4126290281203427e-05,5.6573637576430096e-05,1.455651911516429e-05,9.921244804368238e-05,1.517387008956292e-05,1.5501948327439044e-05,5.609331521426053e-05,0.0001184818848009294,0.00011993059514107375,1.5554396919988278e-05,1.5547853635989134e-05,6.707530671982741e-05,5.567039914147077e-05,7.835210250349172e-05


==> data/bounded_direct_pow_voltages744a_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826949764,1.0067586576240413,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318671003,1.0069127485044023,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.991953280954315,1.0069821961776224,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901656607,1.006990892956637,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644197101776,1.0069627311543807,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297969059,1.0069216030837886,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806348867,1.0068914010577956,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.0068960173893364,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454007662,1.0069593443913463,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797467457,1.007091066842586,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801388,1.0072440393851245,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785601254,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464436,1.007384422015622,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611104971097,1.0073457193590467,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.9919273598627,1.0072760413047006,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419299,1.0072106280001552,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894205585083,1.0071761374293302,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886834361178,1.0071648989215474,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956026234353,1.007160659642477,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063404691365,1.007150178934776,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.991917059321898,1.007132264849045,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087376128696,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242533108642,1.0070814174538365,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200363497689,1.0070521245995312,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.991914416201133,1.00702267927754,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097677862058,1.0069949017154496,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.9919053834951364,1.0069706121408455,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997850852997,1.0069516307813142,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.9918914943140701,1.0069389966892839,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790329388221,1.0069306242165519,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169306,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.9918376806943491,1.0069154164770442,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.9918178050713482,1.0069041654125683,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367774,1.0068883443719907,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.9918274628233585,1.0068664043809723,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918619982393049,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919099041367007,1.006798662556908,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919656890676313,1.0067539082151076,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.9920238615841821,1.0067051299053558,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384382,1.0066549240932368,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.992126401233185,1.0066058872443342,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921657713740096,1.0065606158242328,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921975351172004,1.006521706298517,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.992222186919045,1.0064917551327706,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922402212358312,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922521325238471,1.006468616407516,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922584152393805,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922595638387193,1.0064996582345889,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922560727781516,1.0065324048994537,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.992248436513965,1.0065732277609183,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024475,1.0066194768221681,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922227140385074,1.0066685020863904,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.9922056637715347,1.0067176535567717,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.9921865401895402,1.0067642812364987,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.9921658847805341,1.006805735128758,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921442390325272,1.0068393652367364,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921221444335301,1.0068625215636204,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,1.0030561030098206,0.9946282039621849,1.0019870462643616,1.0032843165469851,1.002510104904383,1.0010659767052175,0.9940405434013505,0.9996006586376374,1.0031679543221583,0.9921623871167458,1.004644515990111,0.9931196536664135,0.9926221704262593,1.0014232953600974,1.0001292407685327,1.0034783177549105,1.0011041459100658,0.9990198414819018,1.0003309000710323,1.0055240484630878,1.0003789416784794,1.0004174997632231,1.0017364788966405,1.0059414331378937,1.0068155737694024,0.999571544100968,0.9997997377550472,1.0030424821043222,0.9943426883907767,1.0033573797421074,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.992100142471553,1.0068725541125965,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,1.0030851243009076,0.9946178360009676,1.0019516300598934,1.003248773850947,1.0024738968672886,1.0010986147716419,0.9940251311298016,0.999632594431797,1.0031261601190717,0.9921328588670958,1.0045965681346851,0.9930930606895121,0.9926027105098987,1.0013922323984985,1.0001293650617191,1.003513465632335,1.001079249243923,0.9990139051076861,1.0003107123455472,1.0055739137099005,1.0003642540656486,1.0004077928899648,1.0017401143387799,1.005996701748622,1.0068725541125965,0.9995615950804745,0.9997883698932726,1.0030745635704608,0.9943304263083304,1.0033926571851288,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.9920787746346068,1.006867844491821,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,1.0030742053013253,0.9946045498439945,1.001897783736337,1.003192692288839,1.002415476339401,1.0010859343768486,0.9940055511183324,0.9996197294891921,1.0030633121490513,0.9921068917941114,1.004532195875393,0.9930699064510099,0.9925784191789555,1.0013373969789614,1.0001010135018165,1.0035001595372892,1.0010280109694654,0.9989950534148373,1.000261274616858,1.0055619669613993,1.0003158058698536,1.0003632410734868,1.0017228307156496,1.005982521122936,1.0068569513387151,0.9995088523898218,0.9997340541439702,1.0030619193379335,0.9943127425449731,1.003379184554311,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920585824107017,1.0068509007293318,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,1.0029434348498312,0.9945516832865754,1.0018779306959804,1.003178953419847,1.0023991558423515,1.0009540903608654,0.9939489463321982,0.9994868926580213,1.0030481976344425,0.9920502050964988,1.0045150780685488,0.9930119546353379,0.9925220899551465,1.0013241922488718,1.000031416030198,1.0033637487140181,1.0010179033797102,0.9989297259688361,1.0002554118403069,1.0054225626731743,1.000315848606123,1.0003674029563931,1.0016507881980108,1.0058416080620247,1.006716572895334,0.9995139145201396,0.9997382550765014,1.0029297469933445,0.9942610022459535,1.0032428647144602,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.992040107287848,1.0068252624581346,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,1.0028638462640895,0.9945363537024026,1.001873462643466,1.0031757130705383,1.0023954192449516,1.0008718444169902,0.9939338451939355,0.9994045042978538,1.003042821345878,0.9920329293239637,1.0045063839218236,0.9929957718715455,0.9925082377662124,1.0013234578022046,1.000001788241207,1.003284812295173,1.001016123134983,0.9989125616418302,1.0002523875134455,1.0053352899340853,1.0003159227766598,1.000368843802717,1.0016323863705423,1.0057515962680534,1.0066269316990253,0.9995150503107341,0.9997392769177653,1.0028475893400206,0.9942480589551836,1.0031633538589377,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920238907540571,1.006794469311236,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,1.0028181467951804,0.9945168548430984,1.0018384659898427,1.0031387301382642,1.002361345817245,1.0008283944906096,0.9939132733015398,0.9993620376891218,1.003011099401002,0.9920139374355527,1.0044722275260518,0.992976381461406,0.9924882262835018,1.001291384626924,0.9999674716252681,1.0032389977293623,1.000985184465611,0.9988838859610717,1.000223196028018,1.0052894930411873,1.0002904378632498,1.0003460286830572,1.001604935155633,1.0057052912905415,1.0065819121697577,0.9994933748665591,0.9997169557720796,1.0028019232419059,0.9942194024091925,1.0031179088981348,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9920104742973388,1.0067620609216432,3.003860011698052e-05,3.7123284225114258e-06,1.2263362400012991e-05,9.444823222224282e-06,1.002827874617526,0.994500454508154,1.0019401913238426,1.003256617335292,1.0024746752502665,1.000842442594011,0.9939042615154888,0.9993770954118822,1.003131147364479,0.9920104742973389,1.0045926909995957,0.9929717481600185,0.9924807958538787,1.0014032370966444,1.0000012832065992,1.0032428161190006,1.0010994371634157,0.9988733058810839,1.0003378449531772,1.0052892303348506,1.0004040613043899,1.000459333992511,1.0015924998513714,1.0057022573972139,1.0065783850962466,0.9996035159956753,0.9998277375638882,1.0028113431070762,0.9942223534470792,1.0031218692607289,2.2095128894277417e-05,3.7123284225114258e-06,5.425148068637679e-06,5.951824954195547e-06,6.195207144647668e-06,2.5781720386128716e-05,4.683613190108842e-06,2.6170186596272957e-05,6.6496884180309525e-06,5.587515725218654e-06,7.0261137243684904e-06,5.5069586729978615e-06,5.050491299913716e-06,6.572993910130906e-06,4.85968540422567e-06,2.5929339316616155e-05,7.129891815729564e-06,4.594903296276789e-06,7.53453353996677e-06,2.830795641700393e-05,8.138798913362253e-06,8.452121565054802e-06,5.025093786594003e-06,2.9515272105349847e-05,3.003860011698052e-05,8.877897927032262e-06,8.768778722898684e-06,2.4077237939789725e-05,4.3467987551841605e-06,2.5895042970883737e-05
64,64.0,0.9920004821024393,1.0067315769223621,2.857896577665651e-05,3.436863483433672e-06,1.1648578495143647e-05,9.010991618444048e-06,1.0028576266771136,0.9945639679265914,1.0019559796016786,1.003274214749726,1.00249183735995,1.0008786172917223,0.9939728381096928,0.9994161010905848,1.003143370110783,0.992069793467498,1.0045965768377743,0.9930332403423056,0.9925472536624869,1.001423307024508,1.0000443761998523,1.0032767939935388,1.0011197623208492,0.9989486056243166,1.0003559924297876,1.0053183246211306,1.0004189816869484,1.0004714392386465,1.001676307537582,1.0057261105192763,1.0066008057867557,0.9996133946218052,0.9998378644649313,1.0028440806587051,0.9942909381968946,1.003155896685442,2.0982141602021392e-05,3.436863483433672e-06,5.045286017473476e-06,5.544192624028498e-06,5.796653099756547e-06,2.4538964072963586e-05,4.383406522021413e-06,2.485400821313572e-05,6.2302588691734834e-06,5.352514586963506e-06,6.5987695692368654e-06,5.2509173853620065e-06,4.765152087232852e-06,6.179704578126347e-06,4.573602608913142e-06,2.473108363687376e-05,6.755924808938505e-06,4.247773373370264e-06,7.202033721128901e-06,2.6982457449143957e-05,7.846883100099477e-06,8.219153731819149e-06,4.623741375538305e-06,2.808769051586079e-05,2.857896577665651e-05,8.584026735437158e-06,8.464565034949543e-06,2.2866720577696593e-05,4.051542391877846e-06,2.468235730507625e-05
65,65.0,0.9919948691410471,1.0067065569463993,2.6531840293534665e-05,3.1702051110310045e-06,1.0842602147561898e-05,8.267849522608749e-06,1.0028851552946174,0.994602303029835,1.0019884089882038,1.0033060390059017,1.002524978429199,1.0009079354926549,0.9940147993962923,0.9994463103916496,1.0031752228744382,0.992109268625569,1.004623934347461,0.9930737226512303,0.9925889710149841,1.0014576779711866,1.0000798527720738,1.003306947982015,1.001155475866378,0.9989940654939653,1.0003894293581792,1.0053412434770355,1.000450019771345,1.000499213047722,1.0017177327912619,1.0057456544507597,1.0066204258964417,0.9996436757961469,0.9998685321320689,1.00287096625315,0.9943301833601594,1.0031847934810387,1.9287242641292048e-05,3.1702051110310045e-06,4.944179196741561e-06,5.407730473811207e-06,5.652970454332422e-06,2.257725494926407e-05,4.0916466672536515e-06,2.2848488929978103e-05,6.142985395722247e-06,5.137574028726596e-06,6.556187880029029e-06,4.997693257323509e-06,4.498171788848004e-06,5.90887986774809e-06,4.202713377146584e-06,2.2785786123744476e-05,6.3513935623416186e-06,3.91250397148949e-06,6.717158430194252e-06,2.5005365653807182e-05,7.280113895066573e-06,7.588912430616432e-06,4.2183734084835485e-06,2.6065959566452716e-05,2.6531840293534665e-05,7.978477490856986e-06,7.883470295677243e-06,2.103435092700438e-05,3.76114760955941e-06,2.2739286748779832e-05
66,66.0,0.9919946730815846,1.006690540626762,2.5581835869705568e-05,3.198336935901432e-06,1.0543092255941837e-05,7.961035117289783e-06,1.0028829814728584,0.9945808831951536,1.0020055534309968,1.003321563910711,1.0025442956414303,1.0009118890071291,0.9939970867369954,0.9994520171400164,1.0032004039851419,0.9920965277641758,1.0046492357401746,0.9930611371820068,0.9925738851177145,1.0014722666303806,1.0000739296225307,1.0033045707858348,1.0011718982122904,0.9989646271039248,1.0004064468258924,1.0053411188928938,1.0004679323918344,1.000516050640558,1.001684673632559,1.0057465265337904,1.0066215585113596,0.9996676762038725,0.9998913305781768,1.0028690547895855,0.9943058669733618,1.0031824848459014,1.884028939738663e-05,3.198336935901432e-06,4.939562035711465e-06,5.341924717709814e-06,5.6052174839078196e-06,2.1837553431087516e-05,4.138941686207848e-06,2.210801132311167e-05,6.1281879667429925e-06,5.2023147356491905e-06,6.570256970573498e-06,5.050104751517437e-06,4.563012927851639e-06,5.73923150959135e-06,4.356746715384792e-06,2.2125347050525954e-05,6.048442766462268e-06,4.044057896118837e-06,6.319325610373717e-06,2.4169903693397744e-05,6.777369160493155e-06,7.000497645307411e-06,4.369938695532052e-06,2.5167936477763488e-05,2.5581835869705568e-05,7.41752307317915e-06,7.352501621762691e-06,2.0453604602682364e-05,3.7622382617281366e-06,2.2082552664887595e-05
67,67.0,0.9920009315924765,1.0066870675964565,2.6246786867078886e-05,3.2962021641753944e-06,1.0596488913389163e-05,8.357457173177146e-06,1.0029370477578041,0.9945539744799391,1.0019772497023356,1.0032872166184508,1.0025137115021592,1.0009709553643917,0.9939717636239631,0.9995137943808574,1.003167079873923,0.992068810756365,1.0046124197436888,0.9930326170619795,0.9925473245416506,1.0014382129808224,1.000069108083775,1.0033585667495648,1.0011395194419055,0.9989309929252311,1.0003741507839448,1.0054019666575709,1.0004371677180706,1.0004873079886019,1.0016527525768126,1.0058108826101477,1.0066870675964565,0.9996397285403907,0.999862228739836,1.0029238282805755,0.9942745951038564,1.0032364314138245,1.9693452538654095e-05,3.2962021641753944e-06,4.6358501558504995e-06,4.9558808470178164e-06,5.218322467863683e-06,2.2487140840323308e-05,4.230546702299007e-06,2.2769179520313682e-05,5.703108461154985e-06,5.263110246540656e-06,6.140689015472738e-06,5.1175311899907635e-06,4.631867125828094e-06,5.29689723265512e-06,4.709545251841934e-06,2.280759021737507e-05,5.547824640419431e-06,4.2607821607827275e-06,5.767923183377394e-06,2.4869322311102336e-05,6.152912515756533e-06,6.3405112590114154e-06,4.64349551208307e-06,2.5888056227621155e-05,2.6246786867078886e-05,6.721278568804243e-06,6.665838179426153e-06,2.1250687272194503e-05,3.801910780676113e-06,2.2780423945984084e-05
68,68.0,0.9920146823421456,1.0066979140266272,2.597319627459668e-05,3.169055129234555e-06,1.0321159859492566e-05,8.403790196548185e-06,1.0028892926061115,0.9945150542330049,1.0019036023382302,1.0032061613046748,1.0024314061632311,1.0009191458012319,0.993928008958996,0.9994640333889541,1.0030747622117122,0.9920146823421456,1.0045107900938661,0.9929766854503381,0.9925006750196955,1.0013598149834233,1.0000107084928358,1.0033059685245924,1.0010624883105437,0.9988813884086122,1.0002981927489165,1.005347082117495,1.0003643484495677,1.0004158423569622,1.0016009241056008,1.00575760993336,1.0066348120338235,0.999570901034897,0.9997913109417078,1.0028731125825199,0.9942272519337055,1.0031840209958407,1.971444734998392e-05,3.169055129234555e-06,4.364002745052725e-06,4.65174311221759e-06,4.87691117030153e-06,2.2285759842646903e-05,4.036117867694911e-06,2.2540801748089598e-05,5.310082322672853e-06,4.991417668907887e-06,5.74761318648047e-06,4.852380352130785e-06,4.391145271392064e-06,4.913796734033722e-06,4.757165975792031e-06,2.2562797947496474e-05,5.1311815442475116e-06,4.154803573640329e-06,5.3179977932753066e-06,2.465910826636692e-05,5.631244001053362e-06,5.782844802270933e-06,4.520923395011134e-06,2.5680962334288264e-05,2.597319627459668e-05,6.124458069615051e-06,6.077934403564222e-06,2.1202420962052822e-05,3.664996162565641e-06,2.254748577810074e-05
69,69.0,0.9920359957611785,1.006717802240971,2.428020083839241e-05,3.010468132118097e-06,9.991269495958901e-06,7.664688664114538e-06,1.0028657384280137,0.9945827453694729,1.0020087900370367,1.0033168351521802,1.0025447652656767,1.0008928497425629,0.994008322584864,0.9994377941429302,1.003199380274486,0.992119627336892,1.0046476744645354,0.9930796893351334,0.9925879098588226,1.0014712933181935,1.0000634297888942,1.0032769435143032,1.0011728196220213,0.9989555495172097,1.0004089739483355,1.005314869323932,1.0004775501625902,1.0005288400085903,1.001672997920768,1.0057252548773756,1.0066029514746233,0.9996875140596472,0.9999067300547577,1.002845695725585,0.9943032665353049,1.003155295485424,1.8500138167157158e-05,3.010468132118097e-06,4.747128699683665e-06,5.271652494828356e-06,5.39391989939381e-06,2.0794812135005856e-05,3.777436775579046e-06,2.1011056813509395e-05,5.90270238547932e-06,4.623034560896615e-06,6.30883154995837e-06,4.500386104992295e-06,4.088496005935748e-06,5.3995915149069295e-06,4.5623261100928505e-06,2.1107199133435835e-05,5.637074363689079e-06,3.964253770006848e-06,5.813283125742957e-06,2.3070556709153136e-05,6.0831375665648655e-06,6.220967392760618e-06,4.301500392433328e-06,2.4037758287895068e-05,2.428020083839241e-05,6.475931408708615e-06,6.443337841765222e-06,1.9863098530841583e-05,3.4579604658154363e-06,2.108984370202439e-05
70,70.0,0.9920610733288127,1.0067396911013229,2.207364178157915e-05,3.03675111086638e-06,9.610372948455492e-06,6.672667300337672e-06,1.002778906721098,0.994626521993885,1.0020026737484011,1.0033118862313923,1.0025432402429086,1.0008073923474121,0.9940638144056668,0.9993540387252893,1.0032031247538402,0.9921933379135933,1.0046606526696227,0.9931560054202752,0.9926483539129998,1.0014686832607855,1.0000517844840198,1.0031918448301602,1.0011710381099597,0.9990085625097196,1.0004080343423247,1.0052361928196258,1.0004767628186984,1.0005274867968053,1.0017328952966187,1.005651057833337,1.006531460723086,0.9996875390223021,0.9999058856248458,1.0027600742720524,0.9943488669834781,1.0030705622109044,1.6815367531660732e-05,3.03675111086638e-06,5.124015742830739e-06,5.914460867017978e-06,5.945389409443105e-06,1.8915202762430816e-05,3.7760172578715378e-06,1.9126097881308347e-05,6.512810536387563e-06,4.4519843064391065e-06,6.800358285784325e-06,4.3606983045096184e-06,4.035919821400792e-06,5.970449774322215e-06,4.349181731301723e-06,1.9206012102087333e-05,6.245392776162239e-06,4.0191534625890855e-06,6.4065637039359764e-06,2.0981210336948015e-05,6.639507083661549e-06,6.760628223122894e-06,4.4271580040457155e-06,2.1857117250868317e-05,2.207364178157915e-05,6.915724539971911e-06,6.895143080012759e-06,1.8062251504082176e-05,3.4970188513274147e-06,1.9189960429695265e-05
71,71.0,0.9920851492864481,1.0067565394695162,2.0028329116595327e-05,3.270237250363075e-06,9.0861964895802e-06,5.8669122112836544e-06,1.0028752586858776,0.9946105831859998,1.0020297401993659,1.0033405803478472,1.0025711961290882,1.0009040664207658,0.9940500373428396,0.9994516231565322,1.0032324198087421,0.9921830421252051,1.0046933976659604,0.99314549331286,0.9926361632503102,1.0014973797013171,1.000087542101223,1.0032871625115836,1.0011976901781992,0.9989861808170083,1.0004351627143768,1.005326410465325,1.0005039925761816,1.0005527284074263,1.0017096110998778,1.0057383769220392,1.0066199136526244,0.9997176045936947,0.9999346841197199,1.0028571222753886,0.9943322024387836,1.0031663397096,1.5365865234258514e-05,3.270237250363075e-06,4.999343348652656e-06,5.787342772348094e-06,5.806956455634322e-06,1.73311740017878e-05,4.072628165468772e-06,1.7553838951348187e-05,6.281784753323167e-06,4.56132319378843e-06,6.42291536947348e-06,4.511274351010354e-06,4.284317343300662e-06,5.873115549591498e-06,4.35985611731008e-06,1.7559003592414034e-05,6.148584377992648e-06,4.406164912408237e-06,6.25217075483708e-06,1.9086138627282427e-05,6.409031756886968e-06,6.466475381038426e-06,4.854616032146275e-06,1.9836945823751406e-05,2.0028329116595327e-05,6.592948850386812e-06,6.580968273392166e-06,1.650731823889338e-05,3.838091487045639e-06,1.753713460467609e-05
72,72.0,0.9921034578754854,1.0067613062073861,1.8173839716404155e-05,3.229862904495951e-06,8.470028019768269e-06,5.218648036902351e-06,1.002940375534034,0.9945830544046989,1.001973132593981,1.0032850319539894,1.0025163880195667,1.0009792981320103,0.9940202503915982,0.9995276222383866,1.0031791346017411,0.9921483940788896,1.0046379004522803,0.9931127224081188,0.9926053555507677,1.0014378798651622,1.0000793848264953,1.0033554391840929,1.001136703521174,0.9989471915645627,1.0003728307392339,1.0053906234347725,1.0004416006000778,1.0004888729771615,1.0016669803103682,1.0058015043081558,1.0066839281371818,0.9996564489252993,0.9998729989770041,1.002928360649303,0.9943026113607644,1.003234501436,1.4015896054613545e-05,3.229862904495951e-06,4.806056164241354e-06,5.527722759641002e-06,5.575047253015921e-06,1.5839656118930385e-05,4.017334106216719e-06,1.606228341889441e-05,6.020706830955504e-06,4.411900425089147e-06,6.077436979092489e-06,4.383253510127749e-06,4.202750200314845e-06,5.6306031141066076e-06,4.181196161403315e-06,1.6022771087407013e-05,5.90907809717746e-06,4.379733266814895e-06,5.975042543913236e-06,1.7348747130884108e-05,6.087371272722811e-06,6.094266762576848e-06,4.775755814665941e-06,1.800210209666354e-05,1.8173839716404155e-05,6.265037528755319e-06,6.251366991674239e-06,1.5050917307375873e-05,3.7885650957555396e-06,1.5994539879118224e-05
73,73.0,0.9921112333373249,1.0067469501767676,1.6846769409638087e-05,2.988092951266177e-06,7.843935090975042e-06,4.834659973252151e-06,1.0029931362865505,0.9945508071347455,1.0019543895401009,1.0032730963817815,1.0025005555050979,1.0010350626719766,0.9939862289913005,0.9995821941422859,1.0031618199313899,0.9921112333373249,1.0046174760692856,0.99307665153824,0.9925727839399072,1.001425357312357,1.0000868618237113,1.003416918461297,1.0011247675151487,0.998914330871831,1.0003613304882997,1.0054508073634205,1.0004286715813961,1.000474516210233,1.001633272998599,1.0058633520311058,1.0067469501767676,0.999644501755665,0.9998602974304228,1.0029876851162205,0.9942731069194704,1.0032963670298953,1.2966480956249859e-05,2.988092951266177e-06,4.465736426184363e-06,5.135174715212977e-06,5.182941481720175e-06,1.4711728097056794e-05,3.6854458738962313e-06,1.4960288253724391e-05,5.623117666583517e-06,4.050568710004289e-06,5.674355667564007e-06,4.027955311537939e-06,3.85679634828353e-06,5.227239155897274e-06,3.7938741988773237e-06,1.4786070147481567e-05,5.483459905610808e-06,4.07575420339145e-06,5.541157662915635e-06,1.605171014417141e-05,5.63647330497319e-06,5.625386832771077e-06,4.438078343457335e-06,1.6677462318057945e-05,1.6846769409638087e-05,5.816006470177837e-06,5.800894503634374e-06,1.3911584002752561e-05,3.5190874628046126e-06,1.475836220335453e-05
74,74.0,0.9921051895091774,1.0067117141066895,1.5712659526793084e-05,2.9652683682395615e-06,7.591785905476353e-06,4.347745367189525e-06,1.0028947953384222,0.9945436129890052,1.0019372383821572,1.0032562111901921,1.0024846991317709,1.0009323241807164,0.9939831063212983,0.9994781367742356,1.0031520935365363,0.9921207486712917,1.004614321828222,0.9930839384214025,0.9925736650200677,1.0014045208861426,1.0000419455432514,1.0033094701525,1.0011022471924031,0.9989098259819695,1.0003373549738788,1.0053401448978199,1.0004017855435234,1.000444562973468,1.0016292401390525,1.00575123792574,1.0066363662508193,0.9996163156175565,0.9998319557402452,1.002888014114829,0.994267143088942,1.0031896562194287,1.2078772383246823e-05,2.9652683682395615e-06,4.599757739316205e-06,5.363564812644421e-06,5.381668364132766e-06,1.3743385907920513e-05,3.611874236847854e-06,1.3992293858116186e-05,5.947431852658887e-06,4.052347805264809e-06,6.198959658714799e-06,4.055888488737721e-06,3.7962467487251304e-06,5.404725555415643e-06,3.7248654260470195e-06,1.3752399343922364e-05,5.595635591534663e-06,4.117746225186934e-06,5.632998775215106e-06,1.4965537922774908e-05,5.664485189128158e-06,5.627260283203924e-06,4.465780354271427e-06,1.5552963015018474e-05,1.5712659526793084e-05,5.742230616625802e-06,5.765472286172565e-06,1.2955574635878993e-05,3.560782013029021e-06,1.372500017950679e-05
75,75.0,0.9920879586114959,1.0066749761949592,1.443652248255754e-05,3.1050289421256146e-06,7.623017131224965e-06,3.660122913283861e-06,1.0028223872591282,0.9944966612175462,1.0019406951111027,1.003262375058394,1.0024932247986018,1.0008622022190168,0.9939396105411498,0.9994076758298236,1.003168149050783,0.9920898474961509,1.0046388093516534,0.9930517351230578,0.9925341121424924,1.0014140900506412,1.0000039116919401,1.0032376300770411,1.001115520137948,0.9988660376077269,1.0003514944387328,1.0052734243401762,1.0004198043248598,1.0004650486964757,1.001589895215717,1.0056871660051032,1.006574692914771,0.9996384216424786,0.9998527540939819,1.0028189343249634,0.994219123731711,1.0031182061141652,1.1090783309817753e-05,3.1050289421256146e-06,5.220169343372394e-06,6.078374419506094e-06,6.127530585902119e-06,1.262369581369458e-05,3.831776219584306e-06,1.2826455293014606e-05,6.91963840411374e-06,4.596883393903922e-06,7.477880150168783e-06,4.585063456697996e-06,4.092077887498986e-06,6.098605309950352e-06,3.7552929541855933e-06,1.2673855343120788e-05,6.2339166143522286e-06,4.29009625691898e-06,6.263992382488344e-06,1.3794817986452182e-05,6.294892294472833e-06,6.2435002666970255e-06,4.602651523093732e-06,1.4306154021099988e-05,1.443652248255754e-05,6.373236570536141e-06,6.3955077972174565e-06,1.1926311581922336e-05,3.77982406396673e-06,1.2645979268315773e-05
76,76.0,0.992063652460543,1.0066613985065787,1.3825741632980492e-05,3.3498725888247445e-06,7.695531330120794e-06,3.378987295577214e-06,1.0028905195853763,0.9944700262948685,1.0019774679399005,1.0033106577041926,1.0025356396907779,1.0009340080951112,0.9939148337376486,0.9994791937655791,1.0032130547860405,0.9920697696670704,1.0046868639712576,0.9930301703541335,0.9925127581042079,1.0014631298695917,1.0000366683790054,1.003315968223535,1.0011706171890966,0.9988346841207549,1.0004104363357962,1.0053539066040136,1.0004839634110463,1.0005286405840916,1.0015518401147168,1.0057702157503652,1.0066613985065787,0.9997134234653716,0.9999254658174542,1.0028972300861114,0.9941920107023556,1.0031964528345931,1.0938174252745794e-05,3.3498725888247445e-06,5.28181830346813e-06,6.096401510726987e-06,6.1984026681021096e-06,1.2339461774680371e-05,4.298645228380525e-06,1.2482082702004423e-05,7.071563515697692e-06,5.6334363867670245e-06,7.800762031079288e-06,5.6163997764205275e-06,4.693852029133602e-06,6.150211237632379e-06,3.4906352151337766e-06,1.2424574175111063e-05,6.269781856143659e-06,4.550505554369338e-06,6.313169464023452e-06,1.337480287949096e-05,6.3996403964453175e-06,6.356684757117375e-06,4.883092020506699e-06,1.3759240787200374e-05,1.3825741632980492e-05,6.562697987037541e-06,6.543282194382426e-06,1.1728952881646272e-05,4.043017945063437e-06,1.2389036151308077e-05
77,77.0,0.9920363828725822,1.0066854603596382,1.3430823360070258e-05,3.2652594978910094e-06,7.524234802044372e-06,3.3772934970451836e-06,1.0028982702898137,0.9944233518631628,1.0018886213858058,1.0032126056753092,1.0024424420443223,1.0009367536613907,0.9938656302259824,0.9994808376103431,1.003119504930411,0.9920214235491815,1.0045946919785698,0.9929795255409283,0.9924662633881096,1.0013623581430442,0.999982413880783,1.0033140276929045,1.0010678784467655,0.9987735886125894,1.0003068215973097,1.005341316697795,1.0003792903363824,1.0004172224580534,1.001491774008684,1.0057509229702488,1.0066430101651762,0.9996156852451508,0.9998258169245002,1.0029016798177284,0.994139785394961,1.0031939168034856,1.1051118941090685e-05,3.3473443363469837e-06,4.909629270308021e-06,5.666983483101473e-06,5.781632203185222e-06,1.2318698143727834e-05,4.396346288681664e-06,1.2431389351742602e-05,6.638105438468204e-06,6.020256676492441e-06,7.437178039482024e-06,6.036475623520021e-06,4.856629950627959e-06,5.7332906567952096e-06,3.2652594978910094e-06,1.2393003421988885e-05,5.833337010697004e-06,4.5427059176967285e-06,5.882622487807228e-06,1.3131805543078556e-05,5.9706028947283736e-06,5.9168212908084665e-06,4.918418079151534e-06,1.3393829105206687e-05,1.3430823360070258e-05,6.154909212310702e-06,6.117553483293269e-06,1.1779008940221495e-05,4.011811340475014e-06,1.2359454072335563e-05
78,78.0,0.9920102616638771,1.0067209100845853,1.305388977168867e-05,3.0624737101125745e-06,7.259838349176146e-06,3.417265168887018e-06,1.002976068932204,0.9943919951894642,1.0019515199833502,1.0032819005223834,1.0025154108747698,1.001015231527625,0.993834370688396,0.9995532063843139,1.0032056617555172,0.992010261663877,1.0046919830051715,0.9929681236251087,0.9924421457028583,1.001434249923709,1.0000259388556776,1.0033990489407927,1.00113949340858,0.9987428859720457,1.000379909210335,1.0054230914123377,1.0004550777196857,1.0004947786686742,1.0014618421022499,1.0058283635974015,1.006720910084585,0.9996957036027578,0.9999048407884036,1.002984844527308,0.99410957992577,1.0032786308022474,1.0973822903456707e-05,3.0876968794385724e-06,4.712713177818318e-06,5.3977029851795195e-06,5.498720237728805e-06,1.228404888522197e-05,4.045978557296286e-06,1.2425076353113723e-05,6.279819101795235e-06,5.554804360026597e-06,7.057300142173817e-06,5.56221945734326e-06,4.470229871753617e-06,5.491563437767328e-06,3.0624737101125745e-06,1.2215441623540725e-05,5.588058941295448e-06,4.236156859802659e-06,5.646717158288489e-06,1.2773988655987172e-05,5.72866974821978e-06,5.686048927337441e-06,4.59875234053054e-06,1.2976473529898418e-05,1.305388977168867e-05,5.899002331144822e-06,5.862486587920121e-06,1.1734239163094324e-05,3.697992967380262e-06,1.219306180892921e-05
79,79.0,0.9919888376177384,1.0067383200931015,1.310960545561217e-05,2.7783860957647246e-06,7.138266553962669e-06,3.5877873354227237e-06,1.0029266956476663,0.9944047435462506,1.0019359857304104,1.0032654774466438,1.0024981203481258,1.0009630672728438,0.9938529727254375,0.9995013508023622,1.003192874680847,0.9920381986327963,1.004685914998121,0.9929935028316559,0.9924642459281885,1.0014083300587602,0.9999988383273811,1.003333952568668,1.0011097681624443,0.9987639032510938,1.0003475586405406,1.005349698352823,1.000418174631739,1.0004555123966798,1.0014866665131938,1.0057515299179298,1.0066456014297964,0.9996559373122663,0.9998657727653395,1.0029358634109948,0.9941240220766588,1.0032139103223225,1.1123026079430589e-05,2.9930069787668554e-06,4.535042443141064e-06,5.1032777659804055e-06,5.204600900790094e-06,1.2559465529227698e-05,3.871318553626411e-06,1.269724831057276e-05,5.894242845852931e-06,5.266276665724907e-06,6.612126208630715e-06,5.250825268186277e-06,4.243023277301204e-06,5.224360344029562e-06,2.7783860957647246e-06,1.2428060085845528e-05,5.329267318654397e-06,4.135616303111389e-06,5.390911186311803e-06,1.2811855627663483e-05,5.470796874284201e-06,5.462319815063157e-06,4.501353457850015e-06,1.2990919817785936e-05,1.310960545561217e-05,5.5956822083987445e-06,5.577272036414922e-06,1.2032718052720911e-05,3.5397452230605358e-06,1.2415645889076566e-05
80,80.0,0.9919734073856707,1.0067362901094592,1.310759067964556e-05,2.6696267741829318e-06,6.923560412416618e-06,3.6919408429470556e-06,1.0029262720259218,0.9944465425548686,1.0019469407019017,1.0032794895663362,1.0025110541474098,1.000966869264196,0.9939048964862185,0.9995077761992596,1.0032101101103001,0.9920957409974599,1.0047076661968397,0.9930516629614162,0.9925186130565524,1.001431343333463,1.0000304812162533,1.0033457645229862,1.001135908990661,0.9988207865039918,1.0003755479446252,1.0053565784785723,1.0004467824602932,1.0004842812376737,1.0015446214595083,1.0057534479239205,1.0066478562059866,0.9996835758213662,0.9998931897822613,1.0029418781620096,0.9941692187433923,1.0032255665021201,1.1055309912008244e-05,2.886584110774112e-06,4.268651180660965e-06,4.732378704511262e-06,4.841822424933431e-06,1.2474726331966199e-05,3.682046453747974e-06,1.2607881846163837e-05,5.445460058539585e-06,4.947424978172258e-06,6.0951920774904495e-06,4.921860264596488e-06,3.995881824216487e-06,4.871795511688044e-06,2.6696267741829318e-06,1.2450905844752857e-05,4.976305699012336e-06,3.951695707775731e-06,5.039591870469755e-06,1.2808888147725168e-05,5.138708316832605e-06,5.167017672209025e-06,4.298524540360854e-06,1.3003027318765957e-05,1.310759067964556e-05,5.247308797238046e-06,5.239484617804216e-06,1.1985819526774255e-05,3.36054622525277e-06,1.243475495422714e-05
81,81.0,0.9919647045862268,1.0067204266860774,1.3066188220766936e-05,2.794052355550072e-06,6.739224510442563e-06,3.8241851079337065e-06,1.0029220292093206,0.9944711907273913,1.0019397762886355,1.0032703612225709,1.0025040075459242,1.0009666277912104,0.9939320122116108,0.9995084355727747,1.00320107129548,0.9921208119218949,1.0046984445771912,0.9930777897127093,0.9925466624531415,1.001428752615674,1.0000413386701297,1.0033481914027975,1.0011360046184894,0.9988543635075937,1.0003762395372766,1.00535715407277,1.0004478000035975,1.0004837559692987,1.0015778675049278,1.0057536391162256,1.0066492421787734,0.9996863527950312,0.9998948867302377,1.0029451141319556,0.9941887538196299,1.003227802214134,1.1213347298930335e-05,2.8943633542302634e-06,3.9336450857082075e-06,4.338082315581762e-06,4.437318860759175e-06,1.2500439094479896e-05,3.5623749445574706e-06,1.265454294570284e-05,4.967913615740985e-06,4.570490354047055e-06,5.5649887876479795e-06,4.5597939091213525e-06,3.791840785271056e-06,4.48530594281282e-06,2.794052355550072e-06,1.2572915859360384e-05,4.589483810127249e-06,3.82312852034117e-06,4.654831625704023e-06,1.2893233454404903e-05,4.76658976748741e-06,4.818278419529695e-06,4.1017424941391584e-06,1.304767953449097e-05,1.3066188220766936e-05,4.874256762005185e-06,4.868345723625398e-06,1.197528292950106e-05,3.32056877003733e-06,1.2535709771614754e-05
82,82.0,0.9919634628379584,1.006696336375375,1.2760939933299741e-05,2.7773041926470066e-06,6.589603765110653e-06,3.7452468648470502e-06,1.0029879836046731,0.9944353256424987,1.0019872554452043,1.003324371351356,1.0025556149696284,1.0010300770326501,0.9938979907348297,0.9995716173717926,1.0032525772021808,0.992088710974165,1.0047518624587084,0.9930463221996515,0.9925162607101603,1.001480143208205,1.0000638797383228,1.0034076698527863,1.0011894625023312,0.9988134674570159,1.0004298244655925,1.0054094424766118,1.000501127171681,1.0005340069140274,1.001527169102137,1.0058005885630112,1.006696336375375,0.9997428364393209,0.9999508245538952,1.0030143858082945,0.9941568773776357,1.003287514485536,1.1037937227686172e-05,3.033039329563605e-06,3.664400458251748e-06,4.116278102948836e-06,4.166788757110594e-06,1.2204737977615068e-05,3.572362779472192e-06,1.2354151746265014e-05,4.69770548133716e-06,4.308061132382341e-06,5.32045660803776e-06,4.320387154961042e-06,3.7028051305490765e-06,4.260324991431048e-06,2.7773041926470066e-06,1.2358478119516591e-05,4.418156948448613e-06,3.870018580198057e-06,4.51647276004573e-06,1.2615359391694268e-05,4.6850900263457346e-06,4.731306364331307e-06,4.131363705262708e-06,1.2747820033704825e-05,1.2760939933299741e-05,4.93565469997824e-06,4.8918537184719385e-06,1.174696436788568e-05,3.427245225532991e-06,1.2314648008344511e-05
83,83.0,0.9919704157594181,1.006669528222044,1.1822944111622978e-05,2.7371400557290503e-06,6.499045153716815e-06,3.1958226702523284e-06,1.0029932094981509,0.9943452067546358,1.0019231707143046,1.003256140137202,1.0024888409097406,1.0010376951106543,0.9937955830897914,0.9995799977632323,1.003179165966689,0.991970415759418,1.0046706643851473,0.9929288624746888,0.9924115469452792,1.0014065545513624,0.9999979892516427,1.0033983283662335,1.0011163668923508,0.9987020116997922,1.0003583909818339,1.0053869511170004,1.0004287126517222,1.0004598517584742,1.00140418457413,1.0057700355742274,1.0066650111517443,0.9996724571270854,0.9998801476811386,1.0030226563772244,0.9940557767257907,1.003278547648776,1.013009113679268e-05,3.233202530421336e-06,3.923024229118815e-06,4.487462307880837e-06,4.451296717687113e-06,1.1201834120291631e-05,3.711183131058044e-06,1.1329721231095298e-05,4.954642829887306e-06,4.270857084988408e-06,5.529464802163576e-06,4.32400540068653e-06,3.7491844278741045e-06,4.660960394780394e-06,2.7371400557290503e-06,1.1374345833656076e-05,4.8610736477894006e-06,4.201456469984868e-06,4.9826567132776e-06,1.16201460381311e-05,5.186781702124149e-06,5.325818365593222e-06,4.49235896859618e-06,1.1767728796753248e-05,1.1822944111622978e-05,5.418211724898451e-06,5.377492887597471e-06,1.0854368888444628e-05,3.657370253082881e-06,1.1334529809497091e-05
84,84.0,0.9919857019813253,1.0066451212398668,1.1213750054318999e-05,2.7431094998462074e-06,6.526649638867225e-06,2.8895888948359038e-06,1.002959278380842,0.9943955969498083,1.0018916509386644,1.003223434532571,1.002454299180081,1.0010027116770048,0.9938473337713072,0.9995431281444983,1.0031459453739555,0.992018765228458,1.0046354817270615,0.9929763997047939,0.9924637207650482,1.0013704798394671,0.9999943445653855,1.0033634584041669,1.0010791011703144,0.9987708733644018,1.0003223123841019,1.005361082184482,1.0003916278581468,1.0004229608860093,1.0014800547738651,1.0057435398472787,1.0066398490880257,0.9996386164126465,0.9998447931618035,1.0029910510269553,0.9941160743686476,1.0032442591714203,9.801368394079072e-06,3.4736717048813837e-06,4.171509389192647e-06,4.78096584580188e-06,4.74056975603735e-06,1.0752586576368725e-05,3.924087000952278e-06,1.0775643940670493e-05,5.299632423119686e-06,4.2356119550771994e-06,5.912625216218318e-06,4.320850027841742e-06,3.842673540450236e-06,4.983167900470495e-06,2.7431094998462074e-06,1.0983741482734648e-05,5.157455738042671e-06,4.574564595926474e-06,5.273279743501744e-06,1.1098539652601366e-05,5.468032978948672e-06,5.688852726700918e-06,4.842118971541201e-06,1.1147204796592313e-05,1.1213750054318999e-05,5.60372784822725e-06,5.583894144259481e-06,1.0540132113023826e-05,3.927032147092698e-06,1.093908900149676e-05
85,85.0,0.9920070801830654,1.0066281369348984,1.0868001838131233e-05,2.571854352789132e-06,6.267743960113963e-06,2.842918642227446e-06,1.0029153585573036,0.9943903770112634,1.0018678768629812,1.0032007081927283,1.002435547705364,1.0009619787889734,0.993843865467211,0.9995011632100138,1.003134657234125,0.9920236532840385,1.004631242279867,0.9929841729368756,0.9924649809906828,1.0013530506781787,0.9999759981071383,1.0033254167929082,1.0010616695256203,0.9987612141494193,1.0003056348673363,1.0053170845893633,1.000374214432173,1.0004073105783973,1.0014672240027667,1.0056929714399931,1.0065897959337096,0.9996200847779388,0.9998265919470617,1.0029526385858427,0.9941097398091682,1.0032066402764657,9.509029615663713e-06,3.372363299630599e-06,3.8918739419038945e-06,4.474676281788148e-06,4.473279111696373e-06,1.0373600173184013e-05,3.7815005640086733e-06,1.0313178528867243e-05,5.107376519522782e-06,3.938644832067633e-06,5.8240358154365875e-06,4.014191466902755e-06,3.6425617529692897e-06,4.681368868717461e-06,2.571854352789132e-06,1.0720616142549061e-05,4.846653843283532e-06,4.408756580218766e-06,4.969373510429527e-06,1.0802267545475264e-05,5.180967579947126e-06,5.3861698118920875e-06,4.648610903933753e-06,1.0807585155872413e-05,1.0868001838131233e-05,5.374277274403053e-06,5.338024334397154e-06,1.0251529252347931e-05,3.788409792767945e-06,1.067154011262177e-05
86,86.0,0.9920317140561908,1.0066235968131934,1.0055412501758508e-05,2.410090480984389e-06,5.8004988274375856e-06,2.560114931926701e-06,1.002933151615181,0.9944449824953268,1.0018801351875586,1.0032138135826585,1.0024488275369854,1.0009761920660452,0.9939016233809475,0.9995137578025481,1.0031512124258866,0.992092620669013,1.004656738571647,0.9930553601141873,0.9925223881514038,1.0013723848240477,1.000011370950065,1.0033513360691952,1.001080730982441,0.9988249014560998,1.0003257162197925,1.0053461193672975,1.0003938782686497,1.0004261369248133,1.0015379228327632,1.005723972128013,1.0066235968131934,0.9996410084537558,0.9998475579299967,1.0029744123855138,0.9941677094316856,1.0032326018439717,8.646376066320456e-06,3.1903194006471034e-06,3.5303647006192183e-06,4.06376152031126e-06,4.060423468275631e-06,9.436791717154376e-06,3.6532146777597235e-06,9.38898521929756e-06,4.658260768135146e-06,3.930762374199986e-06,5.362657198832323e-06,3.9869694205911084e-06,3.574462197045905e-06,4.2777288816201516e-06,2.410090480984389e-06,9.804940100987621e-06,4.44221876793939e-06,4.270357088786855e-06,4.563211194962508e-06,9.956281238965277e-06,4.763992002670783e-06,4.956647043342227e-06,4.514103716742345e-06,1.0019808085238325e-05,1.0055412501758508e-05,4.935969750467245e-06,4.902276724564909e-06,9.305777268940527e-06,3.593527807376148e-06,9.759273438590614e-06
87,87.0,0.9920567672922538,1.0066346017816385,9.115687418251424e-06,2.268012104786345e-06,5.383790249226513e-06,2.2302202884677593e-06,1.0028503599735188,0.994453731544289,1.0018671917094264,1.0031950253053907,1.0024300399003085,1.000880857364093,0.9939131789415407,0.9994181975352938,1.003134035480705,0.9921124354270523,1.0046455976398587,0.9930726508009239,0.9925342876197768,1.0013519231662464,0.9999728203190728,1.003252071909795,1.0010576327665963,0.9988337971644324,1.000300118947926,1.005235804462718,1.0003663488091672,1.0003984492911602,1.0015521477465847,1.0056110904697448,1.0065094588676584,0.9996120299945916,0.9998193546773326,1.0028840001837975,0.9941807427186189,1.0031329916950267,7.83152990621017e-06,3.146602999385639e-06,3.20370699995436e-06,3.6933636830823034e-06,3.687354050069459e-06,8.539825703320481e-06,3.705087470747342e-06,8.495232329974082e-06,4.247906671421147e-06,4.077955699497317e-06,4.9173500973930795e-06,4.132182935090841e-06,3.6951077277423877e-06,3.902874283593089e-06,2.268012104786345e-06,8.871642540121465e-06,4.061044992140104e-06,4.380587433035501e-06,4.17600703813171e-06,9.014389640500639e-06,4.355767297389621e-06,4.525407348813651e-06,4.6292296704542256e-06,9.086982664200632e-06,9.115687418251424e-06,4.509754083079464e-06,4.47679555343924e-06,8.420350422111713e-06,3.5157305743708545e-06,8.830238138487022e-06
88,88.0,0.9920794035828072,1.0066565703504446,8.427461721863621e-06,2.155103697425767e-06,5.119881035867106e-06,2.052222836708943e-06,1.0028344450482014,0.9945146271672539,1.0018569799027186,1.0031832124653501,1.0024160516759482,1.0008647532007766,0.9939774201381243,0.9994040298841299,1.0031163869601964,0.9921739179760777,1.0046268141723362,0.9931340548314029,0.9926000126430087,1.001339629744685,0.9999864480506518,1.0032392879592507,1.001045823114848,0.9989025402326994,1.0002889824207712,1.0052270252397957,1.000358012768844,1.0003909460061506,1.0016280784769662,1.005603296161324,1.0065020447471695,0.999606197047537,0.9998131236560908,1.0028733716562317,0.9942425225433333,1.0031200512110685,7.43309657551338e-06,3.0151217265442733e-06,3.080482102118225e-06,3.5762487166081466e-06,3.5539175723930455e-06,8.06161994820404e-06,3.5513914007737474e-06,8.023761101860028e-06,4.061292582122358e-06,3.894007648901988e-06,4.690729865406e-06,3.947841203060198e-06,3.5486649857104903e-06,3.76720023712827e-06,2.155103697425767e-06,8.334979964535889e-06,3.942457387700021e-06,4.245216262621587e-06,4.052042133469234e-06,8.38127017197129e-06,4.212861151363142e-06,4.330471145203032e-06,4.520320712564294e-06,8.39750254253036e-06,8.427461721863621e-06,4.389862984725758e-06,4.348966323465641e-06,8.037795038354762e-06,3.3156698959004863e-06,8.299074275974126e-06
89,89.0,0.9920967866194034,1.0066830004306548,7.858716660522837e-06,2.2886725462187005e-06,5.253574116536094e-06,1.7155325952379139e-06,1.0029275151816888,0.99451670070476,1.0018612882369091,1.0031865415395793,1.0024175338865675,1.0009570679379813,0.9939700047656973,0.9994939860033459,1.0031147452405176,0.9921529161143663,1.0046178091360642,0.9931114197262334,0.9925913037805935,1.001344744947285,1.0000197305044765,1.0033331340347,1.0010508962580935,0.9989023868110244,1.000294722123494,1.0053166526484352,1.0003660444626683,1.0004013968067045,1.0016251028783145,1.005692901727318,1.0065932291829933,0.9996186913133321,0.999824540240029,1.00297105088386,0.9942381475040415,1.0032137791712477,7.128034969615989e-06,3.583863454787332e-06,3.1684050994640995e-06,3.6864599153167494e-06,3.6432329651295e-06,7.697885924379405e-06,4.246337564034235e-06,7.670515150538505e-06,4.162348125949996e-06,4.8454841678717454e-06,4.8258344848792166e-06,4.8675900145922905e-06,4.246417495021087e-06,3.909016188131747e-06,2.2886725462187005e-06,7.858716660522837e-06,4.082183729496116e-06,5.090184739238768e-06,4.169189384639128e-06,7.810418993895265e-06,4.322151023958578e-06,4.422582538063555e-06,5.701047645160905e-06,7.791877240188792e-06,7.825505167538513e-06,4.489222702143985e-06,4.448127980636242e-06,7.775961942020374e-06,4.02128755147959e-06,7.828668131169605e-06
90,90.0,0.9921060800935941,1.0067073899333112,7.202916744602017e-06,2.3807081317422587e-06,5.3013627852597034e-06,1.4037029305765212e-06,1.0030118726508128,0.9945281934049199,1.0018494179958448,1.003175060491905,1.0024056308113607,1.0010441653113478,0.9939736146510784,0.9995783003028089,1.003098418449642,0.9921458897863975,1.0045971622791408,0.9931046940327874,0.9925918990935223,1.0013422189658518,1.0000593413133152,1.0034340562196986,1.0010493005597485,0.9989185582601888,1.0002953181485845,1.0054225915989596,1.0003709648233414,1.0004063735875057,1.001646508620412,1.0058054362271172,1.0067073899333112,0.9996277027499502,0.9998335233735318,1.0030648134839522,0.9942438120530936,1.0033150188876838,6.561830388831976e-06,4.079729914688863e-06,3.260340531751992e-06,3.7619001349936e-06,3.7287253673908733e-06,7.088773540583346e-06,4.864288542399514e-06,7.075300673095682e-06,4.265790476987778e-06,5.686971125754395e-06,4.9748184605168e-06,5.682466563357927e-06,4.880034408642359e-06,4.056320034596588e-06,2.3807081317422587e-06,7.202916744602017e-06,4.204797151504812e-06,5.880505014147663e-06,4.250524577015648e-06,7.133619950383865e-06,4.41086639005011e-06,4.536868037937075e-06,6.759911561586184e-06,7.154750436201669e-06,7.180609022153821e-06,4.494719351654039e-06,4.477729643781516e-06,7.1579720848437065e-06,4.674361640686145e-06,7.172733655908981e-06
91,91.0,0.9921044476969322,1.006723922438995,6.882446415926386e-06,2.2527807758024516e-06,5.034944862285731e-06,1.2796180236477782e-06,1.003000489495388,0.9945214244957404,1.0017471377681177,1.0030563717120373,1.002288690858014,1.001026269996713,0.9939559629390273,0.9995611980742802,1.0029682712405041,0.9921044476969322,1.0044521920447573,0.9930622252007429,0.9925671250406352,1.0012277177312403,1.0000115787478938,1.0034176082898105,1.0009332773834545,0.9989060394022852,1.000180289565829,1.00539862285846,1.0002560474314066,1.000291938412472,1.0016357060067131,1.00578240409209,1.0066850107489147,0.9995121479741852,0.999718078213615,1.0030499875434034,0.9942270740451213,1.0032975835304483,6.221744552580165e-06,3.71797586930206e-06,3.2762057786880936e-06,3.742622581306563e-06,3.703861468080907e-06,6.673582270828548e-06,4.421564585718126e-06,6.683508302450485e-06,4.158409625564798e-06,5.154017945845495e-06,4.814293421669319e-06,5.153444268333774e-06,4.439501848677422e-06,4.031563790015745e-06,2.2527807758024516e-06,6.798663647512316e-06,4.173571602488363e-06,5.3922467352009124e-06,4.190341554173687e-06,6.758583005194522e-06,4.354960283397047e-06,4.467525619225268e-06,6.199093049286088e-06,6.8743193617238005e-06,6.882446415926386e-06,4.390187783042571e-06,4.391241734923963e-06,6.6883979803694614e-06,4.2795393478070004e-06,6.76215066343656e-06
92,92.0,0.99209017653546,1.0067295242064398,6.549910936840914e-06,2.1552842558246676e-06,4.767681652483092e-06,1.2107686669168869e-06,1.0030067884592608,0.9945681083971832,1.0017653224134433,1.0030776518952076,1.0023085549690314,1.0010456458596544,0.99400381770478,0.9995835613115245,1.0029868169617775,0.9921361096367776,1.0044624216132343,0.9930925963552938,0.9926103613032219,1.0012474864645335,1.0000405043913208,1.0034292617792437,1.0009523075376408,0.9989626195757745,1.0002009111787433,1.0054096626687126,1.000276795308592,1.0003094929453606,1.0016927627578707,1.0057961504749275,1.006700449732866,0.9995376615074635,0.9997444375055734,1.0030638063540673,0.9942800216663572,1.003308972535256,5.860679442150143e-06,3.6185274292670335e-06,3.097627201526434e-06,3.5167165842097797e-06,3.459821814612793e-06,6.243483180987195e-06,4.288663319973638e-06,6.26868195078122e-06,3.835974557073191e-06,5.098948915828067e-06,4.427513078184542e-06,5.141135577905974e-06,4.3205876233178215e-06,3.760065226959214e-06,2.1552842558246676e-06,6.358124684244222e-06,3.889497781846353e-06,5.222242294813143e-06,3.89855831765023e-06,6.3654040979749485e-06,4.053446729991612e-06,4.145978683832423e-06,6.022715796393373e-06,6.545392503953684e-06,6.549910936840914e-06,4.08532247093273e-06,4.0876712072216085e-06,6.229808549851199e-06,4.162547323875747e-06,6.320118036468921e-06
93,93.0,0.9920660473731786,1.0067218071639177,6.9582596472659825e-06,2.0849959163644016e-06,4.702602540109192e-06,1.412827950477732e-06,1.0030116320939364,0.9945359988156496,1.0017438704081574,1.0030568726116482,1.0022849992442777,1.0010542847140822,0.9939632341729205,0.9995919184267215,1.0029550369023232,0.9920768492260276,1.0044212781668906,0.993034807472827,0.9925633099121994,1.0012284086024696,1.0000264894823532,1.0034392702340087,1.0009342190140103,0.998934091099801,1.0001850167443376,1.0054262243785712,1.0002645877360306,1.0002997626081145,1.0016689525024727,1.005816134221409,1.0067218071639177,0.9995302195227314,0.9997368169706715,1.0030751534667721,0.9942455212049011,1.003318773000857,5.881106966099145e-06,3.5903562113196343e-06,2.8175965632804973e-06,3.2116575568883197e-06,3.1589418556634507e-06,6.430530311279894e-06,4.249511893704741e-06,6.470277144455062e-06,3.49344710564678e-06,5.205675488504027e-06,4.035034956260348e-06,5.271812773237788e-06,4.294814808333397e-06,3.434022689295746e-06,2.0849959163644016e-06,6.541009492116833e-06,3.5597216359470995e-06,5.14528134015839e-06,3.577262014136131e-06,6.73105349855925e-06,3.725171189868448e-06,3.809606952040594e-06,5.981823238638891e-06,6.943646159624302e-06,6.9582596472659825e-06,3.760242026394964e-06,3.7590087546322696e-06,6.298798496585559e-06,4.1461440430718765e-06,6.511265473901977e-06
94,94.0,0.9920359643885799,1.0067009422780313,7.47517185723515e-06,1.9619255506787664e-06,4.738435798879638e-06,1.6662895511925377e-06,1.0029974735977236,0.9945363155266084,1.0017661371815907,1.003072608223446,1.0023029927728655,1.001039533851042,0.9939675639793109,0.9995812813321243,1.0029671195512089,0.9920729688471807,1.0044304955801935,0.993031042580885,0.9925649606661383,1.001249278282642,1.000027507150375,1.0034210934285293,1.0009563582307615,0.9989462182429267,1.0002085674779049,1.005413735105629,1.0002885912286246,1.000324721399827,1.0016842418244,1.0058069423959557,1.0067127319292628,0.9995536153442016,0.999760421440628,1.0030595071727375,0.9942464624679356,1.0033002479244504,6.059560711437349e-06,3.7239596361884343e-06,2.582285683949122e-06,2.963305682735061e-06,2.9207714148757244e-06,6.795429659993544e-06,4.396919406808942e-06,6.834159959571784e-06,3.222605359945244e-06,5.360102864921227e-06,3.688667698798187e-06,5.40187297775796e-06,4.464113494992831e-06,3.162655698318568e-06,1.9619255506787664e-06,6.868219669855281e-06,3.2867644591157724e-06,5.257593275413135e-06,3.310017436867573e-06,7.2171763490248915e-06,3.446549392198394e-06,3.522047172502094e-06,6.193428960974284e-06,7.460098788176035e-06,7.47517185723515e-06,3.4768339129115287e-06,3.4727732578152204e-06,6.493140329757313e-06,4.287569273618213e-06,6.847354029951497e-06
95,95.0,0.9920038317601548,1.0066773366687054,7.422599735118459e-06,1.877222654238091e-06,4.64736560359078e-06,1.7764420909518031e-06,1.0029609187097128,0.9945060336532815,1.001779392241224,1.0030822904270258,1.0023166987869376,1.000998981171721,0.9939306708476879,0.9995387924201699,1.0029834770767068,0.9920342119622886,1.0044461424411213,0.9929947755159169,0.9925290971614442,1.001262966142163,1.0000033187159374,1.00337480419365,1.0009725873962003,0.9989033688452148,1.0002248268049434,1.0053615969135934,1.0003054247118996,1.0003408260406272,1.0016225116960915,1.005748149558941,1.0066533869518535,0.9995738290574391,0.9997798226925518,1.003020364143061,0.9942065781368525,1.0032541569800122,6.165172116399623e-06,3.8375015369801964e-06,2.354511319931976e-06,2.7093551272589424e-06,2.679114991549971e-06,6.83680834428801e-06,4.474708332390832e-06,6.835681013629884e-06,2.966036436166185e-06,5.3404245240968686e-06,3.3942507102142684e-06,5.3698284498113915e-06,4.55561551559962e-06,2.889842677862946e-06,1.877222654238091e-06,6.911143919440071e-06,3.003524589444241e-06,5.340063187608256e-06,3.024457767176339e-06,7.170372038588745e-06,3.142300611995801e-06,3.2102837172937105e-06,6.325163094283867e-06,7.3897024535156254e-06,7.422599735118459e-06,3.1684327600928533e-06,3.1637593032927265e-06,6.612517030253108e-06,4.3591195118914146e-06,6.891454637309347e-06
96,96.0,0.9919735536663947,1.0066639564941953,8.863165101546434e-06,2.0206388367193326e-06,4.783995073556162e-06,2.3412260180059918e-06,1.0029354092767186,0.9944474029092404,1.0018086308671983,1.0031123119002785,1.0023511540629382,1.000973524122497,0.9938670608322854,0.999513498242445,1.0030224809672914,0.9919739537803792,1.0044884782504808,0.9929357657856712,0.9924664193893745,1.001294533606632,0.999974526034328,1.0033354672497414,1.0010071163675467,0.9988210623378966,1.000262066291556,1.0053111950778955,1.0003456570497744,1.0003822489548664,1.0015264291745996,1.0056901074847469,1.0065946884201409,0.9996180307605621,0.999823826821173,1.0029933534636641,0.9941414302462842,1.0032150521724132,7.135362160658922e-06,3.5602330629366953e-06,2.1426126416393634e-06,2.4649102372231297e-06,2.4420224366303502e-06,7.750013244170512e-06,4.081819654405512e-06,7.662165388056757e-06,2.7224916665806773e-06,4.836041821534684e-06,3.149151326481165e-06,4.861885849695844e-06,4.148659596131708e-06,2.6153899425223226e-06,2.0206388367193326e-06,8.15049032263448e-06,2.7179234446194616e-06,4.9415724401922445e-06,2.7364509091258167e-06,8.412333565809302e-06,2.8463514884741967e-06,2.9105777193219546e-06,5.8596490282315375e-06,8.76055510810499e-06,8.863165101546434e-06,2.882981914718336e-06,2.876622925733573e-06,7.842312096918017e-06,3.990030620961442e-06,8.135437654906101e-06
97,97.0,0.9919490342857913,1.0066737679127562,9.720084306743288e-06,2.1293425591316374e-06,5.26191149221856e-06,2.3328273766204132e-06,1.003014234794755,0.9944522610128419,1.0018203338812524,1.003122397419662,1.002361744063216,1.0010515799463484,0.9938721281722214,0.9995920931666874,1.0030311899450555,0.991973485502545,1.0044938653747182,0.9929359537382818,0.992470577358784,1.001305710995755,1.000005913591066,1.0034094022231426,1.0010191968488082,0.9988315528271663,1.000274999480809,1.0053863378163712,1.000362388258669,1.0004030638906503,1.0015473594854205,1.0057679029996798,1.0066737679127562,0.999635163519957,0.99984109553656,1.0030730186891084,0.994145287897904,1.003289118110011,7.545329079986085e-06,3.2548616305508364e-06,2.907459883504109e-06,3.5200490245765894e-06,3.4746611298312848e-06,8.116318017740778e-06,3.7184178276104374e-06,7.972122020141096e-06,4.074865298565118e-06,4.536839888831258e-06,4.903768085253265e-06,4.568907517494703e-06,3.8004609141946195e-06,3.4953924918615744e-06,2.1293425591316374e-06,8.801632373085221e-06,3.612027965556963e-06,4.5248389469291984e-06,3.5931987276630653e-06,9.094298815445637e-06,3.6590706822914683e-06,3.7029748431648346e-06,5.379047416713239e-06,9.570448408129099e-06,9.720084306743288e-06,3.6759650393591534e-06,3.66990595528485e-06,8.409204914842182e-06,3.6363241507574274e-06,8.78952685131781e-06
98,98.0,0.9919341777968353,1.0067148658551557,8.890598790752026e-06,2.0360055690909784e-06,5.350852431531411e-06,1.868107417431177e-06,1.0029905838219177,0.9944098204568236,1.001822893880654,1.0031235702404826,1.0023621739125521,1.001025681792476,0.9938299150962087,0.9995669784397653,1.0030329971890242,0.9919341777968352,1.0044966052559634,0.9928977593866442,0.9924310478755244,1.0013032393253223,0.9999783302457524,1.0033783627548367,1.001013759488738,0.9987801342143717,1.000268609988903,1.005348912434918,1.0003551639733301,1.0003932764227017,1.0014912783446661,1.005727493635167,1.0066344145200905,0.9996314783853631,0.9998380671854915,1.0030493269434482,0.9940995332112216,1.0032580125518973,6.900144775903219e-06,3.1290621827539327e-06,3.612338435605539e-06,4.494439641876501e-06,4.429232593050805e-06,7.4327421715686935e-06,3.538767204986378e-06,7.3144843467415085e-06,5.328301710263427e-06,4.288622958635262e-06,6.576498516205516e-06,4.321395456459784e-06,3.5898754297282407e-06,4.320548220072423e-06,2.0360055690909784e-06,8.05535011093207e-06,4.454052241299309e-06,4.353094660113719e-06,4.394778511867882e-06,8.28710846384848e-06,4.4158255450075775e-06,4.4494595820517245e-06,5.140075298510453e-06,8.741544625936441e-06,8.890598790752026e-06,4.393725806133046e-06,4.387112216939025e-06,7.707221233560715e-06,3.504590244171751e-06,8.038576401875843e-06
99,99.0,0.9919316604437841,1.0067758603422128,8.162753944936955e-06,1.8767889350083316e-06,4.972157240141531e-06,1.6747310735028079e-06,1.0029436993626284,0.9944068943321992,1.0018429345479658,1.0031432010219778,1.0023828989505619,1.000971961154686,0.9938273310447814,0.9995094967557374,1.0030648441038017,0.9919412711797037,1.004533593447073,0.9929059295014397,0.9924348869156416,1.0013194256887892,0.9999624941401475,1.0033175031646182,1.0010263923638745,0.9987842400917809,1.0002799718876478,1.0052837892405915,1.0003641007359232,1.0004025663744678,1.0015035872843756,1.0056601837233616,1.006566654059275,0.9996350628789611,0.9998423918237528,1.002999747021693,0.9940951947715524,1.0031973646367565,6.269586671770266e-06,3.0384620563761595e-06,3.3561324446100538e-06,4.1623543284046595e-06,4.121841759173925e-06,6.80697598520557e-06,3.416709338412609e-06,6.715312834789061e-06,5.02327780810183e-06,4.147776588650703e-06,6.346538294943878e-06,4.16457294727969e-06,3.4603323225449813e-06,3.992976742012772e-06,1.8767889350083316e-06,7.346914346986021e-06,4.114952971728208e-06,4.204895181143969e-06,4.042849648300569e-06,7.5666419378064724e-06,4.0464699720274854e-06,4.081666795569252e-06,4.925827351069853e-06,8.009755133962883e-06,8.162753944936955e-06,3.997805560483988e-06,3.9900270320623125e-06,7.0457315737316715e-06,3.4000797254353007e-06,7.328706971716519e-06
100,100.0,0.9919392467339564,1.0068404901672576,7.457518284537473e-06,1.703390660104286e-06,4.5725486064965555e-06,1.5134792482722392e-06,1.0030169342976656,0.9944115677451001,1.0018787185798066,1.0031727435315498,1.002415176568244,1.001041667454695,0.9938300707413582,0.9995774297044374,1.0030988959920746,0.9919392467339564,1.0045642684409428,0.9929053907285501,0.9924386505794781,1.0013559126852916,1.0000024334022883,1.0033903724925233,1.001061015949824,0.9987953583845418,1.000315257492773,1.0053589746650444,1.0003998803246852,1.0004413456122452,1.001520471199657,1.005735344683491,1.0066411084774702,0.9996688727917034,0.9998762500778301,1.0030706759657377,0.9940984672207202,1.0032704907942418,5.690628292890287e-06,2.774596751902217e-06,3.113889629366982e-06,3.83289665077796e-06,3.8129065788704546e-06,6.190805673238917e-06,3.151268613312612e-06,6.104877963646123e-06,4.685825731028127e-06,4.035154197289863e-06,6.003280682193862e-06,4.040591325813763e-06,3.2440363925457167e-06,3.6800323178443145e-06,1.703390660104286e-06,6.684444232073129e-06,3.7911051352547313e-06,3.819608240798633e-06,3.7204567573295423e-06,6.890714499186131e-06,3.715651733475702e-06,3.7477798886667786e-06,4.474519109370409e-06,7.309090557094039e-06,7.457518284537473e-06,3.6605294744652544e-06,3.654108498881739e-06,6.4121311226224905e-06,3.1067182415857566e-06,6.66790095872943e-06
101,101.0,0.9919524751595018,1.0068924941236208,7.043269500353014e-06,1.5930817561056105e-06,4.2688320846878945e-06,1.4247405731045037e-06,1.0031570981652118,0.9944192670880797,1.001919548063239,1.003214166520596,1.0024571324614833,1.0011850939262819,0.9938387751455126,0.999720342096512,1.0031413645172698,0.9919444395525502,1.0046056178841678,0.9929108924915301,0.9924467384375014,1.0014044945383695,1.000074720469171,1.0035384741579714,1.001109654611648,0.9988096708717655,1.000364346419689,1.0055111889619952,1.0004512625709423,1.00049556735002,1.0015358265577752,1.0058894555254798,1.006794609989,0.9997197726894511,0.9999271959311418,1.0032149749154926,0.9941050658123572,1.0034189060047762,5.295452607848049e-06,2.599418922038289e-06,2.858465208276135e-06,3.4835434539878807e-06,3.4775424699801077e-06,5.768609145458945e-06,2.9774091465346925e-06,5.689484499954269e-06,4.261028625257777e-06,3.869896785567132e-06,5.451977552683031e-06,3.853386884554825e-06,3.073886428620145e-06,3.3695521910615905e-06,1.5930817561056105e-06,6.2769943847146715e-06,3.483258818005494e-06,3.597313774506571e-06,3.4284122048074997e-06,6.481702298740439e-06,3.4335817558362778e-06,3.4663420531633513e-06,4.340922383449294e-06,6.906138235069018e-06,7.043269500353014e-06,3.405055213033088e-06,3.3967860078463494e-06,5.960129835380363e-06,2.9595763576771564e-06,6.262744040125795e-06
102,102.0,0.9919628918888312,1.0069156110046336,7.18887898992945e-06,1.6091549742368615e-06,4.293264296510461e-06,1.3911547139969826e-06,1.0032679872274612,0.9944494136243978,1.0019549896146067,1.0032492319681432,1.0024929940963085,1.0012994478837232,0.9938757311879002,0.9998357719634924,1.0031775259500395,0.9919812878370552,1.0046401807601932,0.9929490504458351,0.9924841458338011,1.0014453036267101,1.000142158059892,1.0036558564186877,1.0011499730280171,0.9988494453488322,1.0004040078413305,1.0056330372052162,1.0004935159624249,1.000542895813865,1.001579512542926,1.0060103864212822,1.0069156110046336,0.9997620204493731,0.9999694271291218,1.0033292493298243,0.9941365723526667,1.0035364281010617,5.055992480609208e-06,2.845226284797821e-06,2.717054831499698e-06,3.261522434200959e-06,3.3036489963502603e-06,5.515048662903658e-06,3.3125717887218567e-06,5.44709420285758e-06,4.042547125433838e-06,4.164159874831178e-06,5.129655340031985e-06,4.102509380614027e-06,3.3971333887064103e-06,3.194679255862934e-06,1.6091549742368615e-06,6.161990469961661e-06,3.334051325716964e-06,4.163700440496721e-06,3.3091276177727693e-06,6.504870154137136e-06,3.3446077986463486e-06,3.3824024679264687e-06,5.326560925372761e-06,7.052092439339338e-06,7.18887898992945e-06,3.3802136645837843e-06,3.3655089904988164e-06,5.686739517487119e-06,3.352736925781658e-06,6.146448146004516e-06
103,103.0,0.9919610450094212,1.0068992356590325,7.261960009580762e-06,1.6026917990802237e-06,4.323302256192398e-06,1.4135987593272719e-06,1.003239348016306,0.9944345812413207,1.001942490950655,1.0032359974911693,1.0024771947508768,1.0012633184224544,0.9938585629606581,0.9997970723036199,1.0031570504919571,0.9919610450094211,1.0046153273615417,0.9929289311665395,0.9924670012629789,1.001427093124623,1.0001178930604449,1.0036187040679942,1.001132797608534,0.9988422361902896,1.0003862915744794,1.005600516956201,1.000476393201721,1.0005254020841254,1.0015792969845436,1.0059764348845588,1.0068809548199942,0.9997431959043076,0.9999503680935051,1.0033000953284208,0.9941206022884188,1.0034991529675863,5.069774204720289e-06,3.0090200834625025e-06,2.6091225392326895e-06,3.0874965111140177e-06,3.1720732855680284e-06,5.479798153921899e-06,3.5264319905687238e-06,5.424249791322009e-06,3.8702337543358164e-06,4.307053519483026e-06,4.861513056534358e-06,4.218686294410888e-06,3.5970369415060913e-06,3.0570183298465963e-06,1.6026917990802237e-06,6.100256959445964e-06,3.219029565143371e-06,4.579850093028032e-06,3.226600130228226e-06,6.5128331226921456e-06,3.3103175303075455e-06,3.3799262670443842e-06,5.967368143870073e-06,7.119112871754427e-06,7.261960009580762e-06,3.3999070480662075e-06,3.3825826557759126e-06,5.65651994578496e-06,3.604740434844943e-06,6.085862653097871e-06
104,104.0,0.9919418075141204,1.0068553871571775,6.8475225265426185e-06,1.5189317510360767e-06,4.107154235785569e-06,1.363450911815508e-06,1.0031973934636516,0.9944242808198729,1.0019323816345918,1.0032257742911042,1.0024684302937834,1.0012174680966792,0.9938568337060503,0.9997529421539318,1.0031525956156975,0.991969616503398,1.004617626577521,0.992936223542286,0.992470122996732,1.001412375005079,1.0000910588752845,1.0035651779821557,1.001114681356151,0.9988235579116139,1.0003658855953863,1.0055399426336764,1.000453281609353,1.000499273260816,1.0015560116313953,1.0059070301659792,1.006808913256859,0.9997175961942169,0.999925099135635,1.0032544287924408,0.9941142029919289,1.0034459151271813,4.9543483281461514e-06,2.9499294083145383e-06,2.416124545803361e-06,2.8381156085729943e-06,2.9242447539914228e-06,5.314213687625351e-06,3.4291725580050745e-06,5.269261144518111e-06,3.556132203892611e-06,4.146554312857996e-06,4.443476385101762e-06,4.0483305677712255e-06,3.475647322127983e-06,2.815837383386303e-06,1.5189317510360767e-06,5.7908699660123646e-06,2.970146007549679e-06,4.472547809552952e-06,2.9852183578394188e-06,6.158447210233491e-06,3.086606096403471e-06,3.1753354976885936e-06,5.749171297163265e-06,6.71441542456768e-06,6.8475225265426185e-06,3.1841791523416555e-06,3.1693512938054363e-06,5.486423536979138e-06,3.544245503498699e-06,5.779827432237656e-06
105,105.0,0.9919173520172697,1.006801740624834,6.711396377841944e-06,1.456897411026455e-06,3.908201576042551e-06,1.3697590766508355e-06,1.0031679812654728,0.994382591699627,1.0018921236580505,1.0031854243915268,1.0024249923591708,1.0011863612352923,0.993811659687487,0.9997214814174065,1.0031039155456483,0.9919173520172697,1.0045652962066611,0.9928849682676042,0.992422909675416,1.0013681252224036,1.0000503288619313,1.0035342560546914,1.0010714882961613,0.9987745800982094,1.0003244024564455,1.0055149687900822,1.0004145993016362,1.0004640857261575,1.0015046278373847,1.005881518068449,1.006783974295275,0.9996812004777096,0.9998874306046376,1.0032263331062765,0.9940747822864828,1.003415111516349,4.673358698818169e-06,2.8991759603347717e-06,2.241842175056188e-06,2.616146959023387e-06,2.698549645786977e-06,5.067264826400861e-06,3.3362585573310036e-06,5.059096998213747e-06,3.329349266429067e-06,3.952224810755785e-06,4.165236391734948e-06,3.848672380216043e-06,3.3397069924729615e-06,2.5775605786537778e-06,1.456897411026455e-06,5.6113300549318946e-06,2.7040282126812404e-06,4.356862315633659e-06,2.714446711154525e-06,6.041874051544963e-06,2.8025219586206017e-06,2.8822183349934493e-06,5.531842450353331e-06,6.596486813468753e-06,6.711396377841944e-06,2.8895274451693197e-06,2.878111974339943e-06,5.17704499312606e-06,3.4880307157694985e-06,5.598983219393217e-06
106,106.0,0.9919010504660178,1.0067559711877685,6.75540965111709e-06,1.4509229713227794e-06,3.787003522035969e-06,1.4141458180849063e-06,1.003083112805279,0.9944003821120959,1.0018546336535301,1.0031448555587403,1.0023850831488113,1.0011035595841857,0.9938340811650593,0.9996415954848734,1.0030634212653882,0.9919379605704246,1.0045239581934788,0.9929061133572865,0.9924462998848075,1.0013225803694645,1.000010862075688,1.0034451820011567,1.001023007380525,0.9987915362649574,1.0002737871058167,1.005428582705564,1.0003623160802204,1.0004095930230748,1.001517081561496,1.005794129412398,1.0066975210147107,0.9996289528743246,0.9998350012132349,1.0031414003978742,0.9940963751165983,1.003326199363094,4.697982587008229e-06,2.6541899399054295e-06,2.2361099134445165e-06,2.525424919327972e-06,2.6246396907693067e-06,5.065210488536329e-06,3.049906294083538e-06,5.066299934835041e-06,3.2934069073630996e-06,3.5845670851874135e-06,4.070031056098936e-06,3.487337219932428e-06,3.0331921694203853e-06,2.5122894538742962e-06,1.4509229713227794e-06,5.657112381064813e-06,2.5924080708969336e-06,3.965053889150137e-06,2.6001256217609227e-06,6.12506895057196e-06,2.6742154297633153e-06,2.766948916958297e-06,5.0277183996442445e-06,6.657563425936279e-06,6.75540965111709e-06,2.726635280576163e-06,2.7196395624411326e-06,5.145694298197585e-06,3.1985549040180177e-06,5.6464462478725045e-06
107,107.0,0.9918937725172574,1.006735753971747,8.765277262956448e-06,1.9850227274280227e-06,4.3886689262738315e-06,2.2115047798767803e-06,1.0031247783295039,0.9943914497317715,1.0018983168407463,1.0031949112041736,1.002436339759665,1.0011496366237655,0.9938339239538918,0.9996904409273226,1.0031223814441113,0.9919552228364803,1.004593524192134,0.9929230724122069,0.9924509749584731,1.001371665586005,1.0000367472187088,1.003485944719691,1.001074586269977,0.9987766152992112,1.0003280427087806,1.0054714678164334,1.0004199485255236,1.0004716210937497,1.0014984396300324,1.0058323250661165,1.006735753971747,0.9996887013103466,0.999894085900317,1.003186945374088,0.994087763393311,1.0033677835080068,6.67801355182019e-06,2.4059622657588116e-06,2.4437149999084076e-06,2.6455252502559583e-06,2.7700823439262957e-06,6.9874219335376856e-06,2.765297726058967e-06,6.923516344207389e-06,3.43882947437765e-06,3.246334580384305e-06,4.11281870288132e-06,3.15767720718403e-06,2.749796611661535e-06,2.759094641110844e-06,1.9850227274280227e-06,7.649348086281181e-06,2.797828462265963e-06,3.612968886684155e-06,2.811574703388496e-06,8.190628402189906e-06,2.9009000125110748e-06,3.0485675298174725e-06,4.599801656421297e-06,8.706985277759131e-06,8.765277262956448e-06,2.9105011180507694e-06,2.9082124299145114e-06,7.136310500555974e-06,2.897667074410734e-06,7.654388024506425e-06
108,108.0,0.991893262255317,1.0067522436263643,1.3048775145095752e-05,2.2706873689770593e-06,5.739778886118728e-06,3.961410382261561e-06,1.0031027031046935,0.9943281468894839,1.001907757357211,1.0032066861403717,1.002447497986407,1.0011290957569894,0.993771477274607,0.999671850856526,1.0031372059656352,0.991893262255317,1.0046057431377335,0.9928618745945829,0.9923892247406185,1.0013804796754728,1.0000031017240414,1.0034527896798782,1.0010851288911964,0.9987083428053903,1.0003403125302466,1.0054339077891714,1.0004305665768642,1.0004846725909855,1.0014254363814408,1.0057914641457932,1.0066970849688308,0.9997034310944756,0.9999080913466508,1.003164636528682,0.9940199643611379,1.0033351118451272,1.0467009384100994e-05,2.2706873689770593e-06,2.7164254997421286e-06,2.875900481308141e-06,3.0150692967049183e-06,1.0889102140457711e-05,2.638542071878046e-06,1.0807557650463907e-05,3.653126407849323e-06,3.0606282235827442e-06,4.227013078138065e-06,2.9918495468753724e-06,2.629442168483535e-06,3.1521159707019946e-06,3.1459185024883406e-06,1.1747288599228106e-05,3.167492063249043e-06,3.4644185557460966e-06,3.180380214314403e-06,1.252777938319092e-05,3.3199936935938064e-06,3.5687146800434152e-06,4.410588422626428e-06,1.3026705530741433e-05,1.3048775145095752e-05,3.3059924427492024e-06,3.3061413770838292e-06,1.1089195477221143e-05,2.717620631179977e-06,1.1771892575745992e-05
109,109.0,0.9918974776763526,1.0067905128965329,1.4529224249788622e-05,2.145334442054916e-06,6.14321844993657e-06,4.634143783158238e-06,1.003134992014643,0.9943355365306753,1.0019591869955966,1.0032650056396415,1.002506319675631,1.0011635478342122,0.9937837687934853,0.9997053368466406,1.0032017155121407,0.9919164398050025,1.0046763328869988,0.9928851790749801,0.9924039244576282,1.0014419837519126,1.0000403496968102,1.0034922714322236,1.0011513725432566,0.9987205094248783,1.0004102635452223,1.0054866338461623,1.0005050911983764,1.0005602500696669,1.0014392791411983,1.0058522129488134,1.0067592005751713,0.9997828444183176,0.9999865559546679,1.0032007073367357,0.9940308861277486,1.0033750661240874,1.1804121407175025e-05,2.145334442054916e-06,2.706170277827538e-06,2.8413313940924845e-06,2.9780179003428974e-06,1.227081172463375e-05,2.5204414643412362e-06,1.220604923272322e-05,3.5653702994157824e-06,2.8963991770591993e-06,4.068709084760051e-06,2.8441174338523155e-06,2.516282223889645e-06,3.1749103800175444e-06,3.6169856889765346e-06,1.3180655240601998e-05,3.180476488961105e-06,3.312736984788394e-06,3.1868325234113997e-06,1.4086688882871029e-05,3.3491017450619936e-06,3.64760214967505e-06,4.228592808306607e-06,1.451887790929612e-05,1.4529224249788622e-05,3.3297165425277296e-06,3.3301953278785815e-06,1.2495358120972211e-05,2.5544224229656848e-06,1.3211019969828497e-05
110,110.0,0.9919052324238318,1.0068291140509948,1.3541736106604105e-05,1.9538167815468767e-06,5.644900770432657e-06,4.296262536083026e-06,1.0031912249639094,0.9943414949824307,1.0020097560925736,1.0033196347199398,1.0025629503992042,1.0012270630382751,0.9937974229352896,0.9997711220551643,1.0032660783864504,0.9919399152901281,1.004745553615983,0.9929079304198178,0.9924197928368921,1.0015002057556952,1.0000853505304839,1.003558229237114,1.0012100029327895,0.9987236241477627,1.0004690924946187,1.0055534756365871,1.0005626429152978,1.0006153880941426,1.0014394552974664,1.005920692713931,1.0068291140509948,0.999844112796639,1.0000465670834964,1.0032618525775303,0.9940382600779275,1.003441325093456,1.0831013918254319e-05,1.9538167815468767e-06,2.456783751851602e-06,2.578865422145907e-06,2.7002598416584933e-06,1.1265800790429049e-05,2.282560308089618e-06,1.1193613911833956e-05,3.2283760094009447e-06,2.6284971966461132e-06,3.6854873392935084e-06,2.5793879894661415e-06,2.278140178225681e-06,2.889438416506209e-06,3.3274083553061105e-06,1.2145357469139155e-05,2.903083695587044e-06,3.0242987156507916e-06,2.91634141524301e-06,1.3031837751293707e-05,3.0715802912687705e-06,3.352592913984871e-06,3.875830666115808e-06,1.3505058699527595e-05,1.3541736106604105e-05,3.0653125496235266e-06,3.0645900951793254e-06,1.1480799333451488e-05,2.3186212722632182e-06,1.2170531927392875e-05
111,111.0,0.9919155540530502,1.0068511380694134,1.2778086301255744e-05,1.9549588166321865e-06,5.363056988629177e-06,3.959944861810279e-06,1.0031732405586944,0.9943561736367533,1.0020291402618038,1.0033406933169502,1.0025876984137456,1.001212277834888,0.9938185266023839,0.9997576781251857,1.0032995219226148,0.9919739855466643,1.0047856499937002,0.992943766900252,0.9924459554044291,1.0015199030782376,1.0000888420228728,1.0035391491050094,1.0012283391371275,0.998725689666968,1.0004857353960976,1.0055264717730557,1.0005751232117053,1.0006237543843808,1.0014371574677894,1.005890489927364,1.006800518022991,0.9998577043608553,1.000059311240473,1.0032457530347045,0.9940500678328262,1.003422550530088,1.003214407304949e-05,1.9549588166321865e-06,2.3852947353727664e-06,2.4982064573326596e-06,2.628446499179733e-06,1.0488524769147845e-05,2.2466360651925717e-06,1.0417454307642343e-05,3.1380744489572918e-06,2.5950079057576666e-06,3.5665214297993003e-06,2.544034001012381e-06,2.2452476238802927e-06,2.833054939688232e-06,3.262719300886856e-06,1.1356773750484817e-05,2.853592933386697e-06,3.007987572021886e-06,2.866298572212187e-06,1.2166743528017292e-05,2.9976252297077653e-06,3.2410824920478694e-06,3.8113951187706246e-06,1.271125739492235e-05,1.2778086301255744e-05,2.994661477460452e-06,3.002031973293161e-06,1.0638876073620512e-05,2.2532780934293527e-06,1.137569377471298e-05
112,112.0,0.9919274701193034,1.006857830775139,1.2620366292062026e-05,1.9451134751318048e-06,5.433420437908477e-06,3.87651483324605e-06,1.0032173515304201,0.9944168207114071,1.0019595085333282,1.0032624908301604,1.0025106503613412,1.001260233690831,0.9938823204816003,0.9998091899847807,1.0032148825453981,0.9920270818774953,1.0046935426199686,0.9929966921074846,0.9925084035116093,1.0014392116397337,1.0000987410239401,1.0035879256423441,1.001144183904576,0.9987856098067686,1.000397094857898,1.0055777422728835,1.0004824512125403,1.0005233372313065,1.0015064908918676,1.0059456928017054,1.006857830775139,0.999766173437213,0.9999668118248428,1.0032931805473804,0.9941068754955507,1.0034713307446792,1.0034789103917665e-05,1.9451134751318048e-06,2.5422172546082142e-06,2.6747500152170605e-06,2.8167299222103166e-06,1.0460181942642597e-05,2.2175116712419423e-06,1.034902378976117e-05,3.332006883104392e-06,2.5628712625150665e-06,3.751470655648446e-06,2.5117394604129527e-06,2.2204234415284594e-06,3.0893814700309924e-06,3.4170933202109427e-06,1.1384075607708838e-05,3.1393405247761268e-06,2.9715132334836248e-06,3.1642320932331606e-06,1.2012696431813117e-05,3.277484554098956e-06,3.4926966789220717e-06,3.730134338859124e-06,1.2570781396279575e-05,1.2620366292062026e-05,3.2600737329364825e-06,3.2824353586333497e-06,1.0582511410631511e-05,2.1935412122300595e-06,1.1395426603404283e-05
113,113.0,0.9919400081778867,1.0068582858949267,1.2298341192806023e-05,1.765944186001591e-06,5.36174394364898e-06,3.793786930060404e-06,1.0031565531298205,0.9944426441590254,1.0019009420249732,1.0031963190314057,1.002446868512373,1.0011957160974898,0.9939105242947557,0.9997452793311434,1.0031506316458372,0.9920565652642389,1.004629785301085,0.9930243349685968,0.9925384956311524,1.0013716198233362,1.0000642896223826,1.0035260035742881,1.0010709044341688,0.9988120822965718,1.0003200135894827,1.0055181385656422,1.0004014607073175,1.0004357213276203,1.001535810689845,1.005891217573431,1.0068051816286778,0.9996855328988362,0.9998864972543395,1.0032300634106617,0.9941320372661742,1.0034100594662863,9.904956173369611e-06,1.765944186001591e-06,2.586548878613172e-06,2.7612167562160143e-06,2.8983895196818842e-06,1.0284826254878644e-05,2.0108987904510685e-06,1.0146826009840802e-05,3.427056006090052e-06,2.34917523363904e-06,3.898156219047852e-06,2.303294149927701e-06,2.01868846531669e-06,3.1875443250965064e-06,3.359280297934535e-06,1.1228637525459014e-05,3.2716903526105237e-06,2.7084564404832572e-06,3.3255606632123208e-06,1.1730221601433615e-05,3.4564232992859803e-06,3.69117989205903e-06,3.415453830091062e-06,1.2267198756450659e-05,1.2298341192806023e-05,3.4494232005676805e-06,3.4708929938425373e-06,1.0407658178135774e-05,1.9926129899582e-06,1.1235766126968479e-05
114,114.0,0.9919521957840964,1.0068748339254583,1.1246039657647582e-05,1.9719293949063255e-06,5.0402074145329875e-06,3.3582666019278475e-06,1.003165396112013,0.9944946390086172,1.0018507262904814,1.003148726652919,1.0023959814721513,1.001212865338718,0.9939628611089254,0.9997620924969032,1.0030954717618459,0.9921010984774118,1.0045699137595796,0.9930660065219871,0.9925906233335221,1.0013225963903627,1.0000777820324807,1.003556308750996,1.0010234236665412,0.9988770008863663,1.0002743025277665,1.0055754212267927,1.0003546379616663,1.0003892498326552,1.0016102140354481,1.0059578579762276,1.006874833925458,0.9996397940900453,0.9998398778099781,1.0032522116875007,0.9941815377294143,1.0034411907506766,8.999233220400032e-06,1.9719293949063255e-06,2.427414947564284e-06,2.6257380467537846e-06,2.7549544534244894e-06,9.34262296087034e-06,2.1422610080217173e-06,9.21972385881664e-06,3.3020997683891372e-06,2.417948300615606e-06,3.808871966993923e-06,2.3692810980644725e-06,2.128816510814478e-06,2.9809550502327385e-06,3.1263309801066306e-06,1.024453345121504e-05,3.071934363940966e-06,2.92611121996889e-06,3.140391297783014e-06,1.0720870756936576e-05,3.2737153702423393e-06,3.5263305673117645e-06,3.6682029504999093e-06,1.1232558726168662e-05,1.1246039657647582e-05,3.301685387955264e-06,3.3111936319854627e-06,9.457827357381774e-06,2.21877864916986e-06,1.0247867481807994e-05
115,115.0,0.9919630604932272,1.0069236600487965,1.0501527119994345e-05,2.170854061273884e-06,4.931271911227133e-06,2.9346938265694936e-06,1.003127448302058,0.9945045814982292,1.001807399282129,1.003110044990844,1.0023510692382513,1.0011809798499027,0.9939716283639425,0.9997326771882786,1.0030482316392706,0.99210110012074,1.004518432144463,0.9930652271772261,0.992595543342523,1.001275661589303,1.0000521526374488,1.0035210858169012,1.0009786264134466,0.9988886114580136,1.0002330505687782,1.0055545179455387,1.0003112972021613,1.000346928365666,1.0016249522507399,1.0059408378616286,1.0068581295139025,0.9995949020762962,0.999795119165727,1.0032231159737586,0.9941893170092369,1.0034069153960687,8.229962192886253e-06,2.170854061273884e-06,2.5044024389970826e-06,2.7841465446654914e-06,2.9048083758558524e-06,8.546321166354e-06,2.2665147262507278e-06,8.427813509515e-06,3.5165964303565313e-06,2.4528250495779236e-06,4.061421752389979e-06,2.4021015144500913e-06,2.226130033850367e-06,3.112340334136145e-06,2.9720573513876424e-06,9.422821671771984e-06,3.2673208922498536e-06,3.115995174118472e-06,3.3957092999620116e-06,9.94421649820235e-06,3.5728315780639843e-06,3.849179318317162e-06,3.873941291723967e-06,1.0486687918611597e-05,1.0501527119994345e-05,3.7124829881199277e-06,3.6974103330024044e-06,8.661138987085603e-06,2.4331853003675906e-06,9.425413483275692e-06
116,116.0,0.991971629860575,1.0069831314185964,1.0343635809894221e-05,1.982270175231308e-06,5.094969345039263e-06,2.740408982070032e-06,1.0032357296753673,0.9944808523113966,1.0018167822392254,1.0031179880030874,1.0023586852075768,1.0012868370698123,0.9939453573584641,0.9998383558810177,1.003052655712914,0.992072430574994,1.0045202979337893,0.9930371825013126,0.992567204050553,1.001283204031857,1.0000852219142948,1.003633935412868,1.0009839581010407,0.9988658449606765,1.0002390248688102,1.0056739715532184,1.0003188933261897,1.0003537534292557,1.0016000220057144,1.0060675778353918,1.0069831314185964,0.9996066243960267,0.9998052218819626,1.0033335312422684,0.99416379521095,1.0035198108074705,7.859280367792963e-06,1.982270175231308e-06,2.9576151230193435e-06,3.381286259074292e-06,3.523286454345336e-06,8.257983129291624e-06,2.066508358189489e-06,8.180251925789713e-06,4.314165781822523e-06,2.2739285059839104e-06,4.998858216119687e-06,2.225833822140751e-06,2.0333120216040607e-06,3.7549520990208358e-06,2.9963981147578357e-06,9.081549910181054e-06,3.991495885195175e-06,2.83210537087201e-06,4.18938888423823e-06,9.691050506866538e-06,4.411107020042696e-06,4.670134073608909e-06,3.5203030865636026e-06,1.0281652388046795e-05,1.0343635809894221e-05,4.718936473213134e-06,4.6605224395697045e-06,8.34142807507742e-06,2.2152725723892123e-06,9.094567501235603e-06
117,117.0,0.9919769314414353,1.0070288956236646,9.991666243086652e-06,1.8127368075738214e-06,5.111107097911414e-06,2.587537056526743e-06,1.0031888522727628,0.9944567777597046,1.0018465692392409,1.0031479246250132,1.002386727999829,1.0012331196281783,0.9939209227009345,0.9997859010435354,1.0030841200492,0.992052456277835,1.0045532060600946,0.993017684857528,0.9925419648739011,1.0013098362985373,1.000062610168956,1.0035740407828426,1.0010097619735936,0.9988341334429179,1.0002649638305274,1.005613631063601,1.0003441050589217,1.0003796754532606,1.0015673031501258,1.006005337965997,1.0069187071430938,0.9996293885906482,0.9998279784290103,1.0032829793524192,0.9941362587178494,1.0034607639837443,7.468161718617264e-06,1.8127368075738214e-06,3.2415191974037457e-06,3.7390111950382242e-06,3.931996546183262e-06,7.933192933843055e-06,1.9315382000152328e-06,7.895676848272664e-06,4.91083735798285e-06,2.262516302053333e-06,5.74216735357355e-06,2.2279518349715693e-06,1.9374483497225693e-06,4.133406256500168e-06,2.9964561915930184e-06,8.704350151629508e-06,4.373597857569973e-06,2.562718486684651e-06,4.5681535412888404e-06,9.317943389842017e-06,4.74154078364197e-06,4.922131863101273e-06,3.1875902152194387e-06,9.904945231212832e-06,9.991666243086652e-06,5.12960123121393e-06,5.04079365752097e-06,7.980629958802515e-06,2.019263861438815e-06,8.723669371744769e-06
118,118.0,0.9919779927911037,1.0070635400218237,9.318904881352814e-06,2.0242323948546757e-06,5.063544649384637e-06,2.268153016058038e-06,1.0032487660234002,0.9944039369383667,1.0019199299185728,1.0032281281988786,1.0024688452637867,1.0012959032730366,0.9938646936091073,0.9998469628846448,1.0031718927898787,0.9919995864313288,1.0046447274428223,0.9929635138965542,0.992484883767784,1.0013927438598333,1.0000913485885181,1.0036345698710851,1.001097220007769,0.998775737882529,1.000356131322332,1.0056819090377072,1.0004420174084792,1.000483742128593,1.0015124323617837,1.006078990512515,1.0069923090552833,0.9997314539516845,0.9999297605938446,1.0033451031712535,0.9940839468302889,1.0035221192012584,6.931936791904366e-06,2.0242323948546757e-06,3.346679365422345e-06,3.899126541116005e-06,4.082852616246815e-06,7.407086960073276e-06,2.238706812584949e-06,7.415384995201682e-06,5.122749538309397e-06,2.581914143845916e-06,6.027529440653526e-06,2.5661033065293793e-06,2.2816754114003793e-06,4.283067402175218e-06,2.7747491306185945e-06,8.097213008082409e-06,4.5371695641232785e-06,2.6287629513281775e-06,4.763172348024643e-06,8.652649842468456e-06,4.960119443855991e-06,5.224999773239659e-06,3.277893325360194e-06,9.213492177027164e-06,9.318904881352814e-06,5.304639525529686e-06,5.232901316419974e-06,7.43685598619144e-06,2.1571193643515737e-06,8.116651123247106e-06
119,119.0,0.9919738414648759,1.0070963869131515,8.805326006812264e-06,2.3891332412125476e-06,5.339856063774944e-06,2.0150902951064628e-06,1.0033316409313207,0.9943875669744435,1.0020151924499259,1.0033342463888744,1.0025759910070995,1.0013829385219204,0.9938505320729437,0.9999309439210363,1.0032904416077832,0.9919976116020257,1.004772953546338,0.9929598057584911,0.9924750028273339,1.0014977220395869,1.0001511221944825,1.0037244011329476,1.001203461855365,0.9987614737438761,1.000464086105695,1.0057801413649547,1.0005549259773514,1.000600707701862,1.0014985766599855,1.0061846561874017,1.007097564881081,0.9998475036920076,1.0000456453448523,1.0034340878479686,0.9940709926847044,1.00361221229404,6.622388256632143e-06,2.3891332412125476e-06,3.7904251914959752e-06,4.502053887855904e-06,4.593824785722114e-06,7.11395990708095e-06,2.695649866379947e-06,7.143958468826871e-06,5.595504806776415e-06,2.9466430519337665e-06,6.478542540992832e-06,2.9214529557737502e-06,2.7623267194932547e-06,4.909740726832109e-06,2.6051676069220268e-06,7.71599533419455e-06,5.289795677110522e-06,2.8724052255871116e-06,5.643730760145185e-06,8.203835291629995e-06,5.992754403649874e-06,6.549012390282352e-06,3.58758216204998e-06,8.699112601323706e-06,8.805326006812264e-06,6.256479370892778e-06,6.213241921272739e-06,7.122694799151682e-06,2.443265546877134e-06,7.729678408337861e-06
120,120.0,0.9919635050180471,1.007136758597725,8.351346465678043e-06,2.4283964802040594e-06,5.613216936656617e-06,1.842911824472901e-06,1.003360157650916,0.9943480411889957,1.002009308285615,1.0033289531622291,1.0025725424251535,1.001413138633309,0.99380723112859,0.9999595811915419,1.0032897142170067,0.9919520493216626,1.0047730759702334,0.9929137268785467,0.9924317018707777,1.0014944164954998,1.0001475604833159,1.0037578131129476,1.0011988724723215,0.9987152783563206,1.0004601884258195,1.0058176075821639,1.0005535634806753,1.0006015321201556,1.0014568245416213,1.0062238722915369,1.007136758597725,0.9998487385767625,1.0000459840817133,1.0034633444314525,0.9940336556898587,1.0036462182162393,6.171866926003461e-06,2.7445783309463957e-06,4.419518761044522e-06,5.211897798810619e-06,5.27675187036866e-06,6.627299333047213e-06,3.081511158811471e-06,6.63858865918387e-06,6.27304452248463e-06,3.2176344495705735e-06,7.160106668530076e-06,3.1449789151076696e-06,3.166902484082982e-06,5.642953501203579e-06,2.4283964802040594e-06,7.1722712548125765e-06,6.1055525622042155e-06,3.331100852628931e-06,6.517105874283957e-06,7.732940986290576e-06,6.975291064013785e-06,7.704476421341344e-06,4.18758678353433e-06,8.234018994499854e-06,8.351346465678043e-06,7.174533672962502e-06,7.151055682625785e-06,6.630841204353793e-06,2.7401939535895815e-06,7.182162467479414e-06
121,121.0,0.9919460110059131,1.0071892201659844,8.014124438057816e-06,2.2485150862927363e-06,5.656452083372113e-06,1.7397285482276812e-06,1.0033501866715908,0.9943430076304075,1.0019813824524668,1.003295074838815,1.002539875900083,1.0013978413679108,0.9938020769631971,0.9999429555489533,1.0032586983301015,0.9919460110059128,1.0047412264374715,0.9929086188273735,0.9924258181220942,1.001457374454289,1.00012654651501,1.0037380197249504,1.001159596993127,0.9987178032165768,1.00042016568196,1.005806047488396,1.0005125733296958,1.0005638658909093,1.0014710360991128,1.0062156558209066,1.007127341132297,0.9998035531739675,1.000000318192259,1.003448601018726,0.9940318009696899,1.0036270018165543,5.7234943955634315e-06,2.9633026307644723e-06,4.884932365382299e-06,5.561564705768317e-06,5.729130272658814e-06,6.079972364813906e-06,3.2865689268309153e-06,6.0770848219964586e-06,6.745625555282367e-06,3.270807630543708e-06,7.70010330641779e-06,3.1636902127361893e-06,3.350931769141237e-06,6.084703601126143e-06,2.2485150862927363e-06,6.585841309056877e-06,6.490397418388147e-06,3.6870076831151004e-06,6.82166219321118e-06,7.157389200037972e-06,7.3139203651798e-06,8.014124438057816e-06,4.675200224633442e-06,7.701742971258038e-06,7.846146922148083e-06,7.4871535718932304e-06,7.480951465450231e-06,6.0642344409556885e-06,2.9062181386893766e-06,6.591144513769618e-06
122,122.0,0.991920905809462,1.0072393078698252,8.442091341734337e-06,2.1372155715591327e-06,5.6455484721987834e-06,1.8673034979478953e-06,1.0034380508488265,0.9943496592370284,1.0020237357834745,1.0033431435854143,1.002586400515614,1.0014838049124422,0.993808891966292,1.0000253039106335,1.0033043374859127,0.9919571845031416,1.0047904639871024,0.9929203700784869,0.99243482137101,1.0015156794983178,1.0001862812194913,1.0038445821752553,1.0012261240738125,0.9987399031612904,1.000490554215301,1.0059288316790287,1.0005882819336314,1.000640156442745,1.0015000273420787,1.00634573502382,1.0072590557750158,0.9998867893407556,1.0000816828441765,1.0035436472242436,0.9940382238636207,1.003733253131785,6.07714427818655e-06,2.78493980539423e-06,4.833797417523514e-06,5.396372005859035e-06,5.634463587179143e-06,6.354708180391041e-06,3.0809303784388993e-06,6.3499699155765495e-06,6.616900684525039e-06,3.035496545973321e-06,7.576340698318506e-06,2.932235856946862e-06,3.129980349804094e-06,5.982862403610165e-06,2.1372155715591327e-06,6.930219145689278e-06,6.3316003584567815e-06,3.4692949520648762e-06,6.584313836374361e-06,7.643667718213699e-06,7.064372684679093e-06,7.699311380094894e-06,4.411986342484647e-06,8.33649477467875e-06,8.442091341734337e-06,7.225028146430361e-06,7.225301371618152e-06,6.4192403524877785e-06,2.7232818209715866e-06,6.936892260698783e-06
123,123.0,0.9918898111124541,1.007267800751506,9.023276754063094e-06,2.0037031292645904e-06,5.470725682286902e-06,1.9610171559464056e-06,1.0034644563436463,0.9942761788137648,1.0020394398883568,1.0033583741434255,1.0026088556020576,1.0015068417743698,0.9937332374587142,1.0000441680859529,1.0033403574768993,0.9918997989912435,1.0048380906004273,0.9928607876122558,0.9923651092821449,1.0015334335836537,1.0001697965347187,1.003860349583589,1.0012476285988257,0.9986593972795799,1.0005141420270027,1.0059412171083815,1.0006144091772524,1.000668138562945,1.0014148468055248,1.0063545921596617,1.007267800751506,0.9999168753883245,1.0001100669678256,1.0035671811639235,0.9939580190934902,1.003748864653246,6.280795721130388e-06,2.60184237052529e-06,4.4429895238421946e-06,4.952603822215028e-06,5.1633406724002336e-06,6.560279544480726e-06,2.882453957769982e-06,6.561710870822021e-06,6.073899562426561e-06,2.8494484367310226e-06,6.959246203644007e-06,2.753932707333062e-06,2.9463097748765967e-06,5.474502734148387e-06,2.0037031292645904e-06,7.220589507854349e-06,5.790088462815874e-06,3.2511589576838414e-06,6.015847092441659e-06,8.1182419476906e-06,6.446745722507051e-06,7.024867674295243e-06,4.109640932067685e-06,8.944085072166469e-06,9.023276754063094e-06,6.5791870017919184e-06,6.5813908605629945e-06,6.70299358757552e-06,2.57588850260791e-06,7.2307093608726685e-06
124,124.0,0.9918548674243418,1.0072602867527822,8.576671909095342e-06,1.8788239946394738e-06,5.506981086403769e-06,1.8502921588659462e-06,1.0033422729267731,0.994228437247369,1.0020057372867233,1.0033237315803207,1.0025786266786978,1.0013859439646193,0.9936914019470358,0.9999237374753894,1.0033189141077645,0.9918713452019853,1.0048263891153986,0.9928300106740334,0.9923267583759134,1.0015025610022277,1.0001018693974546,1.0037348593212585,1.00121819781505,0.9986147444309923,1.000482881534797,1.0058095875294613,1.000581897692158,1.0006367227770114,1.0013635965832324,1.0062193391548155,1.0071318554152335,0.9998798329059144,1.0000731718796607,1.0034435455585662,0.9939118700083827,1.0036235508768625,5.956827325072283e-06,2.750689008079899e-06,4.6403137370033555e-06,5.201599108638596e-06,5.395872894253653e-06,6.236715835033878e-06,3.0522409806852905e-06,6.221287329205208e-06,6.3263361631861625e-06,2.965785184255594e-06,7.188808645608913e-06,2.88932475089037e-06,3.1366930186154163e-06,5.6748749336679e-06,1.8788239946394738e-06,6.817301797195155e-06,6.019550114618232e-06,3.461078643117287e-06,6.290628518511968e-06,7.700322126918056e-06,6.791278024473096e-06,7.4309089460369894e-06,4.206452586555359e-06,8.50604607450318e-06,8.576671909095342e-06,6.974890534268997e-06,6.9664779303675576e-06,6.359001465579221e-06,2.760116508292275e-06,6.832514503744422e-06
125,125.0,0.9918182152545778,1.0072215894133973,9.76873666439232e-06,2.1372966876108516e-06,6.551096113326676e-06,2.4263574594773566e-06,1.003220510596678,0.9941459963282292,1.0019642683306036,1.003282619448684,1.0025374134174283,1.0012590859292427,0.9936086990952746,0.999795627415179,1.0032804557182133,0.991799463533134,1.0047924752749757,0.9927552561608181,0.9922473377137919,1.001455023721665,1.000009109425556,1.0036031295403387,1.0011738228685492,0.9985209326300025,1.0004381589783224,1.0056763708112253,1.0005392879359702,1.0005950933954855,1.0012632382596027,1.0060843023745603,1.006997160920328,0.9998413619338755,1.0000334097117742,1.0033201717789855,0.9938274692862784,1.0034915839072533,6.510258387473153e-06,2.93399148181047e-06,6.035612884222136e-06,6.930501194401198e-06,7.152519209003653e-06,6.8459971863349566e-06,3.242432776331339e-06,6.7598073887971065e-06,8.422005129384696e-06,3.05155728481284e-06,9.552468477809432e-06,3.002969700912097e-06,3.3136799905754502e-06,7.360471661805136e-06,2.1372966876108516e-06,7.3689715325598055e-06,7.796807551139548e-06,3.666944474862287e-06,8.177775251356819e-06,8.475366842602744e-06,8.917717463068163e-06,9.76873666439232e-06,4.294971277337598e-06,9.463528577527748e-06,9.501728031606175e-06,9.263049920713585e-06,9.238501798609743e-06,7.0084520413236215e-06,2.9338705808209918e-06,7.404891950594677e-06
126,126.0,0.9917819951126147,1.0071613411725917,1.1095914797866013e-05,2.3531412770305128e-06,7.254750722042061e-06,2.8909592053767684e-06,1.0031934782950844,0.994092942975308,1.001941166301581,1.0032649702834466,1.0025206973917167,1.0012371753016984,0.9935565836995034,0.9997722383368087,1.0032705739877028,0.9917526439995707,1.004786707261547,0.9927083216013085,0.9921994217768043,1.001435509248819,0.9999741364622511,1.0035723820656526,1.0011535269149907,0.9984608793602949,1.0004159400961663,1.0056396298940524,1.0005135981597313,1.0005663644847638,1.0011928031023571,1.0060404411237305,1.0069521201124452,0.9998145528763535,1.0000067462147284,1.0032957201607682,0.9937758956799585,1.0034616632997206,7.084316128809694e-06,2.9993738220146254e-06,6.8351573053867695e-06,7.963900950833754e-06,8.212078514454675e-06,7.498542242991207e-06,3.3040606071689837e-06,7.330260457058688e-06,9.74540976235445e-06,3.0429989980736816e-06,1.1095914797866013e-05,3.018626997361462e-06,3.334844649117521e-06,8.348210220466294e-06,2.3531412770305128e-06,8.043893664536933e-06,8.800803758073324e-06,3.7295879455378617e-06,9.229030373795287e-06,9.36162788568319e-06,1.0110694125886435e-05,1.1073865875760861e-05,4.2415644651283944e-06,1.0517092869486172e-05,1.0532626128684197e-05,1.0569003167560864e-05,1.0529753948578777e-05,7.685252938143377e-06,2.953140265417238e-06,8.097747518000662e-06
127,127.0,0.9917483475079057,1.0070891744696056,1.0301770015362357e-05,2.1779023320693067e-06,6.860141135647344e-06,2.654895134035561e-06,1.0030323458199362,0.9940821918935858,1.001862027744974,1.0031857347006,1.0024374111312142,1.0010748798938953,0.9935495473877779,0.9996122617136406,1.003187984485066,0.9917483475079056,1.0047061668195558,0.9927034019177641,0.9921934068221518,1.0013439245182958,0.9998769116353078,1.0033969401182068,1.001062966724089,0.9984465577622481,1.0003228911541242,1.0054600710594424,1.0004168083605298,1.0004673901579302,1.0011727047716752,1.0058525829226344,1.0067618053369416,0.999713634284011,0.9999037143822332,1.0031326491997716,0.9937687951098113,1.0032861058521898,6.747329649589178e-06,2.984017184299814e-06,6.310062441398131e-06,7.376244459650202e-06,7.610207950162733e-06,7.149785595901085e-06,3.296087994577559e-06,6.966046891619267e-06,9.042181034815832e-06,3.0396312983101177e-06,1.0301770015362357e-05,3.026610011468757e-06,3.313490783019438e-06,7.745558108249253e-06,2.1779023320693067e-06,7.6832957627661e-06,8.161949117215802e-06,3.691065332125526e-06,8.56231228851415e-06,8.988951669520855e-06,9.394940596888314e-06,1.0284108857256674e-05,4.083815455853306e-06,1.0113924337734324e-05,1.0120355867899642e-05,9.856654548771361e-06,9.816302870822962e-06,7.31734870760807e-06,2.9001947973917064e-06,7.742088108558596e-06
128,128.0,0.9917189856639823,1.0070147217436798,1.0787214510568075e-05,2.243341295333836e-06,6.66509434826122e-06,2.6948437115839465e-06,1.0029636259612202,0.9940790593907968,1.001830562959791,1.0031530519060934,1.0024055813119581,1.0010115944708569,0.9935546098533093,0.9995513086301924,1.0031610501859323,0.9917577749741548,1.004679406937982,0.9927137003620209,0.9921988929094055,1.0013082840732885,0.9998403622373813,1.0033254444254356,1.0010300012811737,0.9984521119096207,1.000288958240225,1.0053878528944273,1.0003841908503324,1.0004343147856576,1.0011850735875247,1.0057808919227884,1.0066899561460305,0.9996827888681901,0.9998722944738577,1.0030643747610137,0.9937694751506755,1.0032139705636816,6.8226253380793415e-06,2.742109066297782e-06,5.846971890376526e-06,6.853344675642548e-06,7.052361974932779e-06,7.129916143521332e-06,3.029458016382676e-06,6.898196912256228e-06,8.339786938956748e-06,2.798752023893236e-06,9.505436986214502e-06,2.785354541578372e-06,3.046442402808211e-06,7.269905046304264e-06,2.243341295333836e-06,7.933413917145413e-06,7.724736902500974e-06,3.38696768731921e-06,8.126317996553321e-06,9.525634955325974e-06,8.937396320214882e-06,9.748751901772594e-06,3.7612466439835903e-06,1.0757427929788587e-05,1.0787214510568075e-05,9.446582754414334e-06,9.387531982811622e-06,7.427316077823353e-06,2.6516779145281014e-06,7.986609700508218e-06
129,129.0,0.9916939136606943,1.0069476154340542,1.1616386970635625e-05,2.284598165757787e-06,6.714805688866025e-06,2.7252914596994803e-06,1.0030137739878784,0.9941205422003565,1.001844830038134,1.0031681348764918,1.0024218238417317,1.0010628528934526,0.9936029420700726,0.9996032472359319,1.0031830158206698,0.9918167324331351,1.0047070965854568,0.9927744098142245,0.9922520226855539,1.001315099966643,0.9998667225233353,1.0033698085881009,1.0010386362879138,0.9984935965489772,1.000296220873781,1.0054419319987975,1.0003904858512411,1.0004432673299426,1.0012329693798308,1.0058365303905739,1.0067462554596789,0.9996851276032999,0.9998748635394278,1.003113807616227,0.9938168908736328,1.0032580002263765,7.1549167917730475e-06,2.941394948765232e-06,5.472002339017931e-06,6.415474634097347e-06,6.627481087984736e-06,7.3409288659325726e-06,3.2300850164787816e-06,7.020586477763978e-06,7.894832438055098e-06,2.801425672550307e-06,9.09932999476002e-06,2.808639627291885e-06,3.163760730492287e-06,6.8956308948949735e-06,2.284598165757787e-06,8.38465052767356e-06,7.4152668774450845e-06,3.5638346449689705e-06,7.841290676046279e-06,1.0249331638212385e-05,8.670213713813722e-06,9.451085614652171e-06,3.956303515701668e-06,1.1558776017730625e-05,1.1616386970635625e-05,9.263438853301024e-06,9.161669459006095e-06,7.788086057942384e-06,2.941937380774783e-06,8.430811032460402e-06
130,130.0,0.9916727082919705,1.0068974879799695,1.1936175980852748e-05,2.4510444879706367e-06,6.754184411467158e-06,2.5732206925356157e-06,1.003106348989064,0.9941460667450955,1.0018850139542896,1.0032165604288206,1.0024655823852477,1.0011597491233648,0.9936273871780866,0.9996996396023221,1.0032310032636664,0.9918414338939381,1.004756398720837,0.9927979329596863,0.9922766752491493,1.0013590541019781,0.9999187519094944,1.003463121890795,1.0010848899162073,0.9985114054918495,1.000342975458012,1.0055347138282422,1.0004389562452163,1.0004911216357228,1.0012498338511158,1.0059270527732438,1.0068382018812292,0.9997379824518096,0.9999279826670915,1.0032094432028555,0.9938477950727203,1.0033512333603696,7.649444237514929e-06,3.5644538108420904e-06,5.06754987777978e-06,5.928369799561843e-06,6.133620421040846e-06,7.779928465273922e-06,3.793472706238102e-06,7.467674710126237e-06,7.353401507527564e-06,2.9917052194751216e-06,8.570453840603171e-06,3.0416123597879082e-06,3.5897336089712025e-06,6.371993652917415e-06,2.4510444879706367e-06,8.804387567333582e-06,6.8714585102541495e-06,4.111890058047676e-06,7.282981094486176e-06,1.0615593115246013e-05,8.066830504041483e-06,8.790002542923282e-06,4.563800649603016e-06,1.186953288678346e-05,1.1936175980852748e-05,8.664741702771797e-06,8.552897148174607e-06,8.244600325852136e-06,3.6536974022806893e-06,8.842484149733096e-06
131,131.0,0.9916549463517402,1.006873971820666,1.4534168917508426e-05,3.5454933900289314e-06,7.59898565023282e-06,3.113665567736231e-06,1.0031784443750653,0.9941296956804264,1.0019648768884573,1.003306945554737,1.0025564156422337,1.001231774576522,0.9936127874718128,0.9997700576888919,1.003334437275158,0.9918480141518136,1.0048715093528238,0.9928014353827309,0.9922677847107031,1.0014448031506598,0.99995616690247,1.0035249672503452,1.001174096097403,0.9984785583478296,1.000434220835972,1.0055838149686787,1.0005321431644545,1.0005865478607667,1.001212385239559,1.005963409332804,1.006873971820666,0.9998302840866999,1.0000207613766414,1.0032803381994675,0.9938325221273383,1.003412762110659,9.887535932030847e-06,4.6288558230071754e-06,4.8433690357095575e-06,5.6235500646813516e-06,5.767109688132627e-06,1.0148032408389984e-05,4.7491418794435e-06,9.937615436609974e-06,6.791193858462563e-06,3.5454933900289314e-06,7.841952819636064e-06,3.673735185215877e-06,4.412842093700411e-06,6.043471489088451e-06,3.7248928192442195e-06,1.1342561651409779e-05,6.446871388262108e-06,5.290641186831897e-06,6.826101772892443e-06,1.3167285794972162e-05,7.5165456971156674e-06,8.152719588097507e-06,5.966771207709205e-06,1.4466262387894757e-05,1.4534168917508426e-05,8.038870275978443e-06,7.951443331320475e-06,1.051533425987759e-05,4.75479941219861e-06,1.1380400711534122e-05
132,132.0,0.9916402046339321,1.0068810749058599,1.6609721263960947e-05,4.347097402185519e-06,8.37547809311125e-06,3.667895695678081e-06,1.0031936271957989,0.9940777114978446,1.0020118732562904,1.0033585531566693,1.0026080181762804,1.0012402453072533,0.9935614174926899,0.9997759561090901,1.0033931400313252,0.9918084864451829,1.0049357167206432,0.9927622184036795,0.9922219021978582,1.00149679771595,0.9999587589030261,1.0035336497287821,1.0012277014599587,0.998420223395165,1.0004892936551137,1.0055842101263435,1.0005884966123986,1.0006466318795542,1.0011478523233523,1.005957995466242,1.0068683499839373,0.9998839031040864,1.0000746970168957,1.003291904025653,0.993779471869081,1.0034212229027444,1.1540045862046506e-05,5.813170811433157e-06,4.723253965936633e-06,5.393517170529904e-06,5.496593267119285e-06,1.1870001201630998e-05,5.874753596761275e-06,1.1753552244396294e-05,6.326240405660053e-06,4.347097402185519e-06,7.197603770551248e-06,4.5399300696831965e-06,5.396090299703562e-06,5.833694724827096e-06,4.949433496816129e-06,1.3282735196971105e-05,6.156469871408669e-06,6.777078693310453e-06,6.5181240161508474e-06,1.5132430609114575e-05,7.143379397283222e-06,7.724062736024133e-06,7.809337728772868e-06,1.653288573921786e-05,1.6609721263960947e-05,7.590050972921714e-06,7.525124576648049e-06,1.2142039116101273e-05,5.954484942689446e-06,1.3311439643481432e-05
133,133.0,0.9916280599324757,1.0069003072271712,2.019890536687552e-05,4.496772661413003e-06,9.484202599150853e-06,4.796157373475113e-06,1.0032467424050784,0.9940418794765356,1.002029994179372,1.0033821719343272,1.0026288642905112,1.0012874857308514,0.993520486266715,0.9998193393139995,1.0034188387893663,0.9917734716309574,1.0049644780968445,0.992726529708344,0.9921841052390497,1.0015165163479405,0.9999654029017525,1.0035817536468916,1.0012485239433422,0.9983713233717566,1.000509229709648,1.005623599286012,1.000607392048855,1.000667039135559,1.001088727645929,1.0059899696601962,1.0069003072271712,0.9999024466726587,1.0000937399785679,1.00334329893299,0.9937451553603112,1.0034691035649335,1.3946561306204951e-05,6.060939571454136e-06,5.12837076271948e-06,5.67353102043379e-06,5.812268133927928e-06,1.4201479773429911e-05,6.068407909019636e-06,1.4071101364531704e-05,6.460365151455309e-06,4.496772661413003e-06,7.158508350507327e-06,4.695039408422605e-06,5.5333098010060795e-06,6.314387988718636e-06,6.187301166652178e-06,1.618861238098299e-05,6.580424290399665e-06,7.152180782007586e-06,6.97771999292224e-06,1.8197146165613957e-05,7.64757175461399e-06,8.248398086418767e-06,8.415523739551433e-06,2.0002648289203162e-05,2.019890536687552e-05,8.130732743908804e-06,8.118355210573187e-06,1.4508873839040558e-05,6.151964243780932e-06,1.6198676718736213e-05
134,134.0,0.991618089041299,1.0069120640781049,2.4370507192398803e-05,4.142892482369815e-06,1.0690688732312409e-05,6.3106257150990245e-06,1.0031354614263774,0.9939352211615197,1.0019650994146052,1.0033140859237903,1.0025612269000401,1.0011690390732302,0.9934019925815786,0.9996981695557902,1.0033520046453424,0.9916566509553248,1.0048992741177145,0.9926081457541569,0.9920671737817818,1.0014437445453592,0.9998522814239115,1.0034538025837398,1.001178469025027,0.9982341787473892,1.0004390059151294,1.005488140110352,1.0005374670497953,1.0005991360221578,1.000930626468481,1.005840899534961,1.0067505007865127,0.9998303634474498,1.0000229153728075,1.0032261003102436,0.9936300647621813,1.0033413999177057,1.7051989328492776e-05,5.644228697105883e-06,5.689960025579278e-06,6.163061471457166e-06,6.346703044815717e-06,1.7165542314348877e-05,5.6048059103291745e-06,1.6935325148678083e-05,6.811471354305355e-06,4.142892482369815e-06,7.361044748103919e-06,4.32783426387228e-06,5.101613535609082e-06,7.049009955700057e-06,7.354876897391963e-06,1.9831555651245258e-05,7.231894889455266e-06,6.669619873232938e-06,7.671334791982257e-06,2.194482950987266e-05,8.365579422133797e-06,8.983887368061877e-06,7.898491488149437e-06,2.4058538052075732e-05,2.4370507192398803e-05,8.877021126884405e-06,8.9252280542691e-06,1.7602764877225195e-05,5.6891120049155454e-06,1.9849938489310495e-05
135,135.0,0.9916098687543318,1.0069147799178002,2.387685111609552e-05,4.0411091731348174e-06,1.0370942683591524e-05,6.293368801171906e-06,1.0030348025107267,0.993916036006424,1.0019132750993964,1.003253003396227,1.0025005102121578,1.0010590210230885,0.9933756014753915,0.9995860656890422,1.0032841068663088,0.9916275335290443,1.0048286572129592,0.9925788790747827,0.9920404916259039,1.0013802019817506,0.9997834403866003,1.0033460122364348,1.0011151344696967,0.9981957518545144,1.0003725331299946,1.00537163710958,1.0004697846372939,1.0005306310283342,1.0008838906058004,1.0057160125602194,1.0066246580960483,0.9997583226174438,0.9999514839287171,1.003119103045305,0.993606667285284,1.0032327258643272,1.6889096327368886e-05,5.239384247480956e-06,5.479641541552006e-06,5.913823311771737e-06,6.082374379781853e-06,1.687769662498435e-05,5.254334804164709e-06,1.6611641317226054e-05,6.438998180568464e-06,4.0411091731348174e-06,6.926936658784609e-06,4.2278608414590905e-06,4.8409791819985024e-06,6.819896639196779e-06,7.157814232591887e-06,1.959322345068524e-05,6.942036501933692e-06,6.166002869042737e-06,7.368252930499001e-06,2.1577239227441053e-05,8.002053295230915e-06,8.573077049702855e-06,7.326397210670224e-06,2.3566939197247603e-05,2.387685111609552e-05,8.472328365943656e-06,8.532260876406073e-06,1.7386581591255135e-05,5.3193152599096156e-06,1.9624134103617578e-05
136,136.0,0.9916029758655027,1.006911398996807,2.2362031571826242e-05,4.1151667712408765e-06,9.784593106693983e-06,5.917427143916441e-06,1.0030747887228697,0.9938895471936885,1.0019315549610062,1.00327219133248,1.0025197936058226,1.001097498734896,0.9933473492719745,0.9996231661200566,1.0033024970676911,0.9916066614275841,1.0048471664630365,0.9925587261815475,0.9920171377613575,1.0014025206781747,0.9997917942625764,1.003394838141019,1.0011431568613873,0.9981478405963585,1.0004028794946214,1.005433689560287,1.0005071963233123,1.0005699937136963,1.0008341341422895,1.0057824867399983,1.006692843404206,0.9998023483930494,0.9999948521062237,1.0031616651353605,0.9935776849175139,1.0032815591802053,1.604347073609943e-05,4.969015245888046e-06,5.08372064593635e-06,5.53630662356051e-06,5.655475641206657e-06,1.6124312128340735e-05,5.067110447720959e-06,1.588713238253768e-05,6.029513724456393e-06,4.1151667712408765e-06,6.506679720026387e-06,4.299562307849722e-06,4.7501023438491855e-06,6.318695313913327e-06,6.70725582887615e-06,1.845333971273359e-05,6.443892792990118e-06,5.78025095657716e-06,6.833372314376726e-06,2.028957421789677e-05,7.419466350882578e-06,7.931083903323006e-06,6.8919305770063564e-06,2.205714639900513e-05,2.2362031571826242e-05,7.880496377574146e-06,7.936974904134062e-06,1.6538784176501352e-05,5.148435709695422e-06,1.8477493374794374e-05
137,137.0,0.9915969871687409,1.0069048655656734,2.1369604240219547e-05,3.927992193663784e-06,9.820342413691054e-06,5.710588009117898e-06,1.0031754864797322,0.9938737827197918,1.0019669092299637,1.0033179928209284,1.002560775164878,1.0012024595100086,0.9933312816717088,0.9997276505512889,1.003346267966971,0.9915969871687409,1.0048904052390266,0.9925464790544697,0.9920046130176079,1.0014420184084267,0.9998312239452708,1.0034980171409735,1.0011828057395262,0.9981154764453367,1.000443230704788,1.0055302394022598,1.0005509053383737,1.000614151868492,1.0007958447395402,1.0058756645781763,1.0067862598075685,0.9998469871888767,1.0000388277628194,1.0032690122147094,0.9935623653540707,1.0033846338271777,1.6184668747756434e-05,4.61616825787777e-06,5.446872657889471e-06,6.140748438971492e-06,6.198524737247068e-06,1.6375067883733968e-05,4.718656694609353e-06,1.6132991833558176e-05,6.872418708644566e-06,3.927992193663784e-06,7.607050827967806e-06,4.07994069749273e-06,4.447385802033321e-06,6.664050166160985e-06,6.554085511178952e-06,1.814922415577799e-05,6.8768526987336156e-06,5.352052873794073e-06,7.262820211048587e-06,1.967301567969224e-05,7.845986541679676e-06,8.35149102490833e-06,6.383247613232508e-06,2.1070530585076187e-05,2.1369604240219547e-05,8.289237588532637e-06,8.351753392894147e-06,1.6674199666187277e-05,4.832892272434941e-06,1.8160740707733995e-05
138,138.0,0.9915915585598596,1.006898123874949,1.9741016952681178e-05,3.6814117091809674e-06,9.891815054949206e-06,5.178050916224212e-06,1.0032627994996064,0.993965252624089,1.0020160933988451,1.0033775979242707,1.0026156184457817,1.0012934590763602,0.9934273976836718,0.9998165188055717,1.0034043365347316,0.9916994525487239,1.0049485634691682,0.9926478823138943,0.9921036781436341,1.001495324648722,0.9999130725217125,1.0035959360537825,1.0012342432391232,0.9982094396330039,1.0004952737925237,1.0056332133995785,1.0006059861761891,1.0006683301582766,1.0008944555105401,1.0059843357438212,1.006898123874949,0.9999069254401897,1.000097355191388,1.003362806716457,0.9936654824832459,1.003482086733303,1.5762465113003883e-05,4.4180554669028305e-06,6.16601122991241e-06,7.1441187277303234e-06,7.173800989936857e-06,1.591615248725753e-05,4.496708557095168e-06,1.5646836678726704e-05,8.255419904291891e-06,3.6814117091809674e-06,9.365086032929357e-06,3.81231780913159e-06,4.1914066382140714e-06,7.461030605003288e-06,6.221270310514175e-06,1.7280989542253985e-05,7.776776539907624e-06,5.253469627471774e-06,8.192911922597708e-06,1.841469943188958e-05,8.795761912517157e-06,9.366719501396518e-06,6.292670822936335e-06,1.9472001588417402e-05,1.9741016952681178e-05,9.1582733628524e-06,9.232290173315124e-06,1.6170798382953647e-05,4.6112485014719435e-06,1.728273112598276e-05
139,139.0,0.9915866623422116,1.0068932604323577,1.8004181955111676e-05,3.5974565923929885e-06,9.582101094489402e-06,4.598835431764697e-06,1.0032374676439035,0.9940091964554657,1.0020427994758214,1.0034136502102524,1.0026486776270356,1.001269016835393,0.9934726673631216,0.9997899077253235,1.0034405289708694,0.9917509854367852,1.0049835084699226,0.9926998831975383,0.9921524505695752,1.0015264042060734,0.999929074315189,1.0035715806514238,1.001264729794723,0.9982503011342674,1.000524678739624,1.0056050263059406,1.0006355848875297,1.0007001888257376,1.0009353609723042,1.0059517056656269,1.0068668007399997,0.9999352627331237,1.0001255323164016,1.0033396724952646,0.9937185750875899,1.0034576566608961,1.4881909490107275e-05,4.4806651327864306e-06,6.256140507531257e-06,7.337089188881786e-06,7.3340462980036715e-06,1.4884204898452667e-05,4.582529923658775e-06,1.456931511461981e-05,8.58301431994837e-06,3.5974565923929885e-06,9.824384125446074e-06,3.72750452997255e-06,4.191293803465805e-06,7.554925814887216e-06,5.681296290577253e-06,1.6085937896806886e-05,7.904131471486434e-06,5.545859264849765e-06,8.311193151417673e-06,1.6923166515335822e-05,8.885790923308867e-06,9.500172537365062e-06,6.74188967311258e-06,1.776206361025197e-05,1.8004181955111676e-05,9.162157711370847e-06,9.242166078044535e-06,1.5187199038266351e-05,4.639745899411832e-06,1.608160107780974e-05
140,140.0,0.9915823499210331,1.0068889307743218,1.8004495870608263e-05,4.909704384777456e-06,9.82910937543456e-06,4.175013229330568e-06,1.0032167301962513,0.9939473770173571,1.0020247290927409,1.0033965501066737,1.002630444062936,1.0012384452865315,0.9934047939039051,0.9997565712282671,1.0034222983895789,0.9916852148046141,1.004962668774846,0.9926331379476595,0.9920897974891715,1.0015059015111039,0.9998855090535859,1.0035367963451636,1.0012434321223538,0.998167843009168,1.0005003161802204,1.0055545576027871,1.0006102714589522,1.00067457503152,1.0008380345766141,1.0058883973233268,1.0068024419636383,0.999906370660235,1.0000988782412816,1.0033136213579545,0.9936531463574555,1.0034233956925567,1.4532101364075207e-05,5.609700573497562e-06,6.03810304964175e-06,7.0887962605918585e-06,7.065479135783304e-06,1.4600333600279593e-05,6.042615259700371e-06,1.4340036498927038e-05,8.2454990973144e-06,4.909704384777456e-06,9.40595917596347e-06,5.0768819041501595e-06,5.555886025043203e-06,7.303308665172475e-06,6.154089624922027e-06,1.5850680508773785e-05,7.605089409960014e-06,7.63081708632046e-06,7.973943085715942e-06,1.671527564904305e-05,8.489231599351757e-06,9.04457533143253e-06,9.619428003537075e-06,1.7768239613451046e-05,1.8004495870608263e-05,8.752760549615162e-06,8.816794480759821e-06,1.488112383229403e-05,5.911541169847815e-06,1.584079045248612e-05
141,141.0,0.991578672701561,1.0068829326944382,2.03783760385699e-05,6.074344659688488e-06,1.0775067375763766e-05,4.537748036077942e-06,1.003260556444669,0.9939307031667064,1.00205758678046,1.0034310644465683,1.0026642381032598,1.0012742026358872,0.9933858418327843,0.999790261227168,1.0034549155341832,0.9916733313623564,1.0049974593469155,0.9926221339846707,0.9920734206040169,1.0015380479092117,0.9999022329153324,1.0035743621309674,1.0012750903451682,0.9981370750014804,1.000531747572165,1.0055805807658638,1.0006434563747415,1.0007093080914466,1.0007891203748303,1.005906415259802,1.006819823649165,0.999939876895352,1.0001321633588747,1.0033536220663342,0.9936359802756036,1.0034604545883128,1.5235285574828298e-05,6.699924194632203e-06,6.074344659688488e-06,7.14425087900094e-06,7.12499819891584e-06,1.574283307640428e-05,7.520069620793556e-06,1.5667542504817014e-05,8.242310209323527e-06,6.3722242126659575e-06,9.284553113235051e-06,6.575325546817351e-06,6.989630224991125e-06,7.456325645956554e-06,7.500188309250841e-06,1.7066139356678536e-05,7.67865133038419e-06,9.808850182300349e-06,8.0594576933076e-06,1.8395369480812366e-05,8.540525837598968e-06,9.013732408823427e-06,1.2631883957817552e-05,2.0111736082650274e-05,2.03783760385699e-05,8.88057685499118e-06,8.907840872365311e-06,1.5854488997051558e-05,7.21935500415812e-06,1.7075231204082584e-05
142,142.0,0.9915756820890315,1.0068730639863042,2.0940780182639036e-05,5.8955232362179066e-06,1.0806960384910493e-05,4.718198547897004e-06,1.003283245181744,0.9938712006279462,1.0020490870395666,1.003421336311913,1.002651472113899,1.00128186074585,0.9933144474148722,0.9997910304016199,1.0034382700112108,0.991604743425761,1.0049788925228826,0.9925537138738624,0.9920030396787503,1.001526115036607,0.9998782897865941,1.0035907154789174,1.0012648712854717,0.998062551346951,1.0005227674063066,1.005592507739555,1.000634175134719,1.000699943113334,1.0007077408367262,1.005915047054699,1.0068289913147654,0.9999315365698694,1.0001235634212993,1.0033726421477607,0.9935708087320217,1.0034766655424163,1.5216136147272062e-05,6.558452541978513e-06,5.8955232362179066e-06,6.981940134737642e-06,6.961770332717621e-06,1.597282775578947e-05,7.47926771177634e-06,1.599566468264269e-05,8.057584229691405e-06,6.391693483076142e-06,9.022231919583438e-06,6.581571500605114e-06,6.945177289561469e-06,7.324184162376511e-06,7.780039622807546e-06,1.718728095151022e-05,7.5044324896952625e-06,1.011422464531456e-05,7.894331012501588e-06,1.8719103161811448e-05,8.352405872648974e-06,8.781244468849718e-06,1.3055692749281567e-05,2.0662166116174774e-05,2.0940780182639036e-05,8.747241700644695e-06,8.754407370705614e-06,1.597303314147211e-05,7.14246553407761e-06,1.7215937399153902e-05
143,143.0,0.9915734294886818,1.006857122443517,1.9754436313854967e-05,5.432700758071705e-06,1.0221504860857361e-05,4.565903821732554e-06,1.00331634517347,0.993836877785107,1.001989664617766,1.0033542332963021,1.0025864640994813,1.0013103022570151,0.9932769595871779,0.99981726484379,1.0033698519812195,0.9915734294886817,1.004912027351439,0.9925213458133436,0.991966848354518,1.0014628398322964,0.9998597815432412,1.0036305623452766,1.0011976901524662,0.9980168627846585,1.0004526751594074,1.0056246546216494,1.0005625508822977,1.0006258641071328,1.0006535346279393,1.0059444348413185,1.006857122443517,0.9998584223275532,1.0000510045980116,1.0034053125758478,0.9935282185059844,1.0035160726019428,1.4607413261837e-05,6.201755058344077e-06,5.432700758071705e-06,6.481367508599503e-06,6.429723690326423e-06,1.5338260983965526e-05,7.094288192518049e-06,1.5340622193144966e-05,7.437408918859574e-06,6.008233418368653e-06,8.306321054317768e-06,6.187148245396218e-06,6.539796955130833e-06,6.749701623383843e-06,7.178222609641269e-06,1.645725068762616e-05,6.9251003762752015e-06,9.96403710313125e-06,7.285893234562967e-06,1.7789111279690207e-05,7.748157373086277e-06,8.148496193097292e-06,1.281790535792281e-05,1.9489025947834504e-05,1.9754436313854967e-05,8.135510349816253e-06,8.135038246986334e-06,1.540643655722863e-05,6.776057910296597e-06,1.647972442240613e-05
144,144.0,0.9915709403847713,1.006834800246038,2.0431740904090315e-05,5.321646887196424e-06,1.0403061536154163e-05,4.882670276846254e-06,1.0033142570178089,0.9938650033032239,1.0019512841542106,1.0033149016643785,1.002542311634691,1.00130237807187,0.993295598271671,0.9998067873260482,1.003320903277701,0.9915863473399353,1.0048583557255013,0.9925358191464491,0.99198411738314,1.0014151964874545,0.9998438259559892,1.003617717420213,1.0011475407837465,0.9980282899341361,1.0004014546271998,1.0056085121054184,1.0005110240562558,1.0005729999872552,1.0006579491643663,1.0059226277344282,1.0068344504452023,0.9998054738509614,0.999997824151453,1.0034016028761152,0.9935509921465855,1.0035035975148308,1.5285078389387606e-05,6.250006150674795e-06,5.321646887196424e-06,6.489618490043223e-06,6.333400217801838e-06,1.607947391044678e-05,7.124580031623728e-06,1.6004922842076114e-05,7.302695177318001e-06,6.2393203772700886e-06,8.082816123903522e-06,6.382322839980377e-06,6.664886996219333e-06,6.595288385686178e-06,7.290551213464827e-06,1.7281061630017332e-05,6.755930871816918e-06,9.774527771123664e-06,7.1008631200246505e-06,1.8511177370614913e-05,7.617174764424097e-06,7.98203979906727e-06,1.246941112692531e-05,2.0098096617454298e-05,2.0431740904090315e-05,8.059425032317757e-06,8.03143533711527e-06,1.6305167790578802e-05,6.941089135505892e-06,1.728609678045559e-05
145,145.0,0.9915631365776518,1.0068133671192878,2.0270491765203412e-05,5.3101744912297555e-06,1.0451872979844314e-05,4.717873955781866e-06,1.003222555041519,0.9938500443200753,1.0019515577258165,1.003314193723025,1.00254082946773,1.0012069299104693,0.9932738969913703,0.9997078928014334,1.0033199128154662,0.9915631365776518,1.0048543727908295,0.9925125063354457,0.9919627581567528,1.001408613742986,0.99979713741892,1.003515710113948,1.0011452000850998,0.9980042871908239,1.000399614772728,1.0055090996335108,1.0005104538735166,1.0005694176380862,1.000627936335022,1.0058265167889582,1.006739271394229,0.999808878406232,1.0000012248859584,1.00330616457631,0.9935359122991421,1.0034011274148804,1.5077357136417417e-05,6.6366979521549584e-06,5.3101744912297555e-06,6.64912612184891e-06,6.381149144253292e-06,1.5895496596448177e-05,7.51521405547983e-06,1.576608880022466e-05,7.34661052617847e-06,6.97881372765029e-06,8.037889520414401e-06,7.076515343901141e-06,7.234218947494052e-06,6.572992237710006e-06,7.497660287831162e-06,1.7152771094893433e-05,6.697143452637661e-06,9.677923509135786e-06,7.013428450904798e-06,1.8345243552881704e-05,7.553292504027963e-06,7.896218838100975e-06,1.2147117997751648e-05,1.987972545329144e-05,2.0270491765203412e-05,8.030273824702351e-06,7.977205494457112e-06,1.619839244908391e-05,7.596349300838964e-06,1.7144606818181736e-05
146,146.0,0.9915471167557643,1.0068019871750502,1.8656168351279957e-05,4.990842208114945e-06,9.791775292253551e-06,4.186080965190814e-06,1.003159211836869,0.9938908856528479,1.0019282203109952,1.0032892052310076,1.0025137037850782,1.0011438652510578,0.9933135182997996,0.9996425425950548,1.003290798764273,0.9916007474836979,1.0048236346520947,0.9925487512545481,0.99199996785419,1.0013786590279177,0.9997806285031237,1.003453299002349,1.001114171397199,0.9980568853910678,1.0003674895486283,1.0054645683338643,1.000477461842409,1.0005337552230764,1.0006796325432263,1.00579280794066,1.0067066397057094,0.9997777800657428,0.9999698681319856,1.0032435477873307,0.9935826007731063,1.0033389868159015,1.368116590409938e-05,6.554136014917479e-06,4.990842208114945e-06,6.329230451723493e-06,6.035585716163056e-06,1.4458938221140208e-05,7.416906921508561e-06,1.4350879723000023e-05,6.952578623280903e-06,7.019524134674394e-06,7.564901096528473e-06,7.1124621085755905e-06,7.18135850150241e-06,6.185873623040645e-06,7.0344499645791185e-06,1.5619580773601476e-05,6.290198592192304e-06,9.431907341012523e-06,6.572893526098281e-06,1.6792553840779717e-05,7.077928542099697e-06,7.406817229046233e-06,1.1841694072107988e-05,1.8293852295278033e-05,1.8656168351279957e-05,7.520578247956307e-06,7.462723879788226e-06,1.4721184471931357e-05,7.587069088943908e-06,1.5609275302642007e-05
147,147.0,0.9915327908438193,1.0068098245251091,1.717224852456604e-05,4.60294158901665e-06,9.036898330864889e-06,3.832989192685774e-06,1.0032336843174763,0.9938972672245702,1.0019778212967128,1.0033426688667542,1.0025671138365815,1.0012218515557516,0.9933150959401446,0.9997171423306174,1.0033399991097722,0.9915948565532016,1.0048669154708885,0.9925421435036149,0.9919999782286969,1.001437860277335,0.9998333214341685,1.0035387136785194,1.0011754826184012,0.9980693595849655,1.0004312045427268,1.0055579661133365,1.0005471569150826,1.000606207681207,1.0006941622861412,1.0058948685375673,1.0068098245251091,0.9998528258574999,1.0000443541871131,1.0033230274690745,0.9935895896641469,1.0034242260748845,1.2525197332065032e-05,6.12642195706122e-06,4.60294158901665e-06,5.834368191239612e-06,5.558060200583669e-06,1.3198027063392962e-05,6.964033069612674e-06,1.310279715241358e-05,6.384087409037734e-06,6.525242958657968e-06,6.944593703937791e-06,6.613830060497139e-06,6.678667253896184e-06,5.679856316272018e-06,6.435521718128343e-06,1.4266449501205477e-05,5.770399030039821e-06,9.063987218239556e-06,6.02261893422017e-06,1.53730536230938e-05,6.488266716065111e-06,6.794293965029845e-06,1.1656226505078699e-05,1.6841880268416566e-05,1.717224852456604e-05,6.889947365401359e-06,6.836497939417247e-06,1.3446240783443503e-05,7.057857059062262e-06,1.4253336516854642e-05
148,148.0,0.9915332715755947,1.0068429194823556,1.5543227256373445e-05,4.251878054154405e-06,8.432087960836328e-06,3.450607919078273e-06,1.0032080968792918,0.9938178228786658,1.0020250857229436,1.003392208385331,1.0026188185051077,1.0011994458517568,0.9932424896215977,0.9996930097853254,1.0034009911090818,0.9915332715755948,1.0049333284382884,0.9924793010391335,0.991932445260586,1.0014889444181199,0.9998201568109574,1.0035161529162349,1.0012233600685623,0.9979984924207731,1.0004747898683548,1.0055321437554638,1.0005898810730065,1.0006460932501557,1.0006321674528487,1.0058752545119556,1.0067910390734316,0.9998954624774665,1.0000878723447117,1.0033000093677669,0.9935104652107883,1.0034016208221908,1.1565155000178691e-05,6.0226878123514655e-06,4.251878054154405e-06,5.3861772374829355e-06,5.126186853040937e-06,1.2028944373728487e-05,6.971815382973789e-06,1.1910890319431331e-05,5.872097631362966e-06,6.45411680250582e-06,6.387509114291879e-06,6.527553389982265e-06,6.651756551885354e-06,5.221555884662275e-06,5.866296840507368e-06,1.3031017124408497e-05,5.298791216689955e-06,9.129471979648114e-06,5.5203344351458845e-06,1.3940098927469376e-05,5.949950019868845e-06,6.2358816756406225e-06,1.1961445827227542e-05,1.5243681070894988e-05,1.5543227256373445e-05,6.309421663963377e-06,6.26330165204307e-06,1.2338019732636155e-05,6.9370683690267865e-06,1.3016306625513085e-05
149,149.0,0.991557614040544,1.006894817164105,1.414998495425536e-05,4.138994441033659e-06,8.10049809021475e-06,3.0575380929995354e-06,1.0032809328142454,0.9938688418544587,1.0020562401079687,1.003424895927152,1.0026513837656168,1.001277069698899,0.9932995178596785,0.9997690232544886,1.0034359111540256,0.9915927414806504,1.0049686754399194,0.9925362091761061,0.9919905914068154,1.0015305631221902,0.9998918364317806,1.0036143565125253,1.001267222552676,0.9980686041986325,1.0005190203236793,1.005646245082051,1.0006371842770145,1.0006926672966043,1.0007124811981782,1.006001625349751,1.0069191695353954,0.999946984943392,1.0001393321800958,1.0033803381433986,0.9935647634876538,1.0034990715192191,1.0741686801967109e-05,6.134824028146028e-06,4.138994441033659e-06,5.246769197699174e-06,5.001320331748422e-06,1.100541164407104e-05,7.242054616782283e-06,1.0855162455228213e-05,5.7335747027372596e-06,6.612738488758565e-06,6.1892481740069215e-06,6.683797675660507e-06,6.8926319961441645e-06,5.068893957631564e-06,5.4024391499079615e-06,1.204461061350289e-05,5.176618660036089e-06,9.460345860438903e-06,5.407809656534736e-06,1.2751302028682758e-05,5.813874869305245e-06,6.100838473541458e-06,1.2453124835682762e-05,1.3884726498605054e-05,1.414998495425536e-05,6.154668888293788e-06,6.106564815754438e-06,1.1394777978484246e-05,7.140284391047669e-06,1.2025862520754391e-05
150,150.0,0.9915986427508254,1.0069559388887799,1.2896343948523185e-05,4.320708770178158e-06,7.812283370961191e-06,2.568552859227708e-06,1.0033095683270852,0.993893014358783,1.002089023158298,1.0034611531843916,1.0026874316775176,1.0013050893545992,0.9933312326473017,0.999796827708672,1.0034765212458012,0.9916388956650534,1.005016471544119,0.9925799998753128,0.9920266526434156,1.0015657931153126,0.9999240128032012,1.0036433927444104,1.001299900902323,0.9980982946366272,1.0005505176373408,1.0056771943096323,1.000668548873037,1.0007222848230677,1.0007465719048438,1.006037640611251,1.0069564854025397,0.9999807183774793,1.000173581974258,1.0034100468456097,0.9935933423072056,1.003528391678761,9.90377397783435e-06,5.836536763171031e-06,4.320708770178158e-06,5.440060228038904e-06,5.256754996650354e-06,1.0056406528258817e-05,6.9107513918210455e-06,9.893441418782889e-06,6.049043138915756e-06,6.2602244628871745e-06,6.504261575122359e-06,6.332490629890503e-06,6.5714222671829564e-06,5.332513429330481e-06,4.994561267567834e-06,1.109696607515201e-05,5.51172518964461e-06,9.067324833769993e-06,5.77592282310368e-06,1.1656189956499454e-05,6.1706615616331316e-06,6.485644634037219e-06,1.2000812148822332e-05,1.2660040606255264e-05,1.2896343948523185e-05,6.518200341220868e-06,6.469103632047038e-06,1.0473571422065514e-05,6.8472282115736135e-06,1.1075814898855122e-05
151,151.0,0.9916451245742728,1.0070167059748016,1.2515774082736401e-05,4.2241573072272526e-06,7.533329987417071e-06,2.500052374229789e-06,1.003402821668815,0.9939805818249202,1.0021223162173818,1.003497519152412,1.0027231182340568,1.001404048992926,0.9934244048935932,0.9998952709020611,1.003513660549846,0.9917337938416045,1.005055087503007,0.9926725259948321,0.9921197440596734,1.0015993476607192,0.9999979517868649,1.0037377310575952,1.0013347835280062,0.998204482097125,1.0005861435720884,1.005782816057072,1.0007033883988818,1.0007577998789405,1.000868589072553,1.0061489752186668,1.007068321818727,1.0000127889530845,1.0002059975661526,1.0035068343275673,0.9936879564918508,1.0036230664752037,9.621357236127168e-06,5.299627331233623e-06,4.2241573072272526e-06,5.279796381166866e-06,5.171362934136134e-06,9.852553713383441e-06,6.297022283556019e-06,9.783410114664694e-06,5.969771616359671e-06,5.720992772954644e-06,6.457481702022176e-06,5.783908728103395e-06,5.9898872837164e-06,5.300523148692568e-06,4.824526395768627e-06,1.0903038183807813e-05,5.492008059959623e-06,8.289825168203799e-06,5.756037797378145e-06,1.1404702908580904e-05,6.118737296933319e-06,6.448206979399673e-06,1.1038079117258894e-05,1.2308172034658852e-05,1.2515774082736401e-05,6.443317739829706e-06,6.399759107983418e-06,1.020086858084429e-05,6.214165638300355e-06,1.0890827977524376e-05
152,152.0,0.9916858263787203,1.0070675397405928,1.2524283854435351e-05,3.92714859749682e-06,7.3776274629401526e-06,2.778259288133728e-06,1.0034073470883709,0.9940184537506711,1.0020959071623898,1.0034703726695304,1.0026967051551738,1.0014131941367752,0.9934622649769307,0.9999025032642865,1.003488694568382,0.9917727131856191,1.0050284640042797,0.9927095135465772,0.9921561002687678,1.0015714048317443,1.00000781721599,1.0037494379298975,1.0013055981117442,0.9982526718789868,1.0005545280744084,1.0057980784479523,1.0006714751827939,1.0007262935936425,1.0009264353201976,1.006170109576208,1.007089777354157,0.9999780650215389,1.0001725006305666,1.0035135808216373,0.9937306665997648,1.0036344086002416,1.00757532952505e-05,4.921995548715835e-06,3.92714859749682e-06,4.901969649542028e-06,4.82892806603462e-06,1.0423124922629343e-05,5.827933385885254e-06,1.050347554170244e-05,5.573577832600034e-06,5.302204880730901e-06,6.055985934950432e-06,5.351699282848374e-06,5.537179620539207e-06,5.003771955317228e-06,4.722316087534738e-06,1.1507615789971059e-05,5.163098670006861e-06,7.72670868693234e-06,5.4105109267575915e-06,1.169210299548865e-05,5.73792153879958e-06,6.0821025880687725e-06,1.0240137064837131e-05,1.2359164478449511e-05,1.2524283854435351e-05,5.997509245077732e-06,5.9599312447012236e-06,1.0681013819639714e-05,5.78851435990552e-06,1.1501144023355701e-05
153,153.0,0.9917095150320021,1.0070988615045753,1.2256457418058418e-05,3.7611981377415765e-06,7.132565212375759e-06,2.811078603972995e-06,1.0033988614672984,0.9939743131605099,1.002019508732327,1.0033883290715158,1.0026149987864226,1.0014054619347204,0.9934111323546331,0.999893763095797,1.0033998843084502,0.9917095150320021,1.0049324915706546,0.992646071264468,0.9921007468538567,1.0014873120400996,0.9999605496433027,1.0037403810191683,1.001224161512697,0.9982101108262391,1.0004728921437294,1.0057988479332791,1.000590325291569,1.0006448045483318,1.0008857627661059,1.0061774484410662,1.0070988615045755,0.9998992713348669,1.0000936535429448,1.0035051981398597,0.9936833458823991,1.003625334033014,1.000142063297997e-05,4.597706711149576e-06,3.7611981377415765e-06,4.67701915649035e-06,4.620074571352558e-06,1.0369388289480208e-05,5.372584939664345e-06,1.0470725806383805e-05,5.27577223927081e-06,4.87067207663199e-06,5.693648822551153e-06,4.9087177645203075e-06,5.092717695412247e-06,4.839965135131513e-06,4.518029471456933e-06,1.1434001721706898e-05,5.001168063806669e-06,7.2085947063053265e-06,5.249651263440376e-06,1.147890534433161e-05,5.601611996602197e-06,5.955732575721001e-06,9.456713326094904e-06,1.210009649994689e-05,1.2256457418058418e-05,5.87955592410363e-06,5.840506090398083e-06,1.0598305280797595e-05,5.421277085696538e-06,1.142473762404523e-05
154,154.0,0.9917089998329447,1.0071037469857538,1.1654214738398569e-05,3.846315808174437e-06,6.872654261320858e-06,2.4830041099692185e-06,1.0033030427072134,0.9939882408968789,1.00197899522935,1.0033453054477801,1.0025722498908405,1.0013096024718597,0.9934243257184328,0.9997980387980856,1.003357021682355,0.9917194951817824,1.004889302237195,0.9926558927618746,0.9921124938254022,1.001442572053989,0.9999177563534204,1.0036387922537935,1.0011797792024346,0.9982300735685877,1.0004282517074654,1.0056922962904635,1.0005436396472804,1.000596269037767,1.0009145491622222,1.0060689643342855,1.0069907514477747,0.9998527864200413,1.000046824427477,1.0034072205809312,0.9936989645914136,1.003523206898177,9.220491342943977e-06,4.643210329588277e-06,3.846315808174437e-06,4.731092511858519e-06,4.692274285024499e-06,9.56880939852231e-06,5.2710876351856836e-06,9.630235736758745e-06,5.341314465571516e-06,4.715906766396687e-06,5.719543460968288e-06,4.766635689219022e-06,4.965265908580997e-06,4.930816247499937e-06,4.230728706154614e-06,1.0588360715193005e-05,5.0655854779862945e-06,6.907612567478992e-06,5.269157640135433e-06,1.0770882246569796e-05,5.650664343043043e-06,5.961017679557185e-06,8.856329444489207e-06,1.149001294574001e-05,1.1654214738398569e-05,5.987089365327888e-06,5.952141183332609e-06,9.791215803492987e-06,5.382734400895893e-06,1.0578880995537332e-05
155,155.0,0.9916932598043386,1.007085889505464,1.2000676749880609e-05,4.0128312265282524e-06,6.8890491375415135e-06,2.3925153130237935e-06,1.0032738549277882,0.993963923296588,1.0019938613899377,1.0033626759026881,1.0025908669843249,1.0012835524667123,0.9933986276705424,0.9997704679662428,1.0033783509798762,0.9916932598043386,1.0049102565528907,0.9926293170718274,0.9920869078926606,1.0014621122434748,0.999909678685877,1.0036117754574405,1.0011981933055127,0.9982101707069609,1.000447507243596,1.0056596888923606,1.0005622654017483,1.0006140435417425,1.0009027074859504,1.0060377296858738,1.0069607285360094,0.999871257805486,1.0000647536172877,1.0033806126008682,0.9936718615844514,1.0034959438630116,8.757541587997844e-06,4.714835630977409e-06,4.0128312265282524e-06,4.871527489869109e-06,4.860866521385648e-06,9.141804691058713e-06,5.2654800333110344e-06,9.168247540669648e-06,5.584544578751716e-06,4.705837944682635e-06,5.980889762743023e-06,4.748778076857022e-06,4.955891913922413e-06,5.178456922144577e-06,4.26494760363389e-06,1.0372108617512305e-05,5.288054503977783e-06,6.781564138164214e-06,5.425023856023112e-06,1.0826625866370514e-05,5.819598448934762e-06,6.059249387366773e-06,8.582009958551074e-06,1.1801877736094277e-05,1.2000676749880609e-05,6.203617387573338e-06,6.181133912712343e-06,9.378219398316777e-06,5.38837195684141e-06,1.0350860683393182e-05
156,156.0,0.9916733856812627,1.0070516367856241,1.286303011957362e-05,4.064338088831925e-06,6.935740168188895e-06,2.530490734455819e-06,1.0032437427024061,0.9939941743745095,1.0020492003791002,1.003423068691351,1.0026546793021645,1.0012561388567005,0.9934341597439214,0.9997424443508014,1.0034448574251833,0.9917337290311087,1.0049786016557016,0.9926710646094214,0.9921257409238674,1.0015298325954296,0.9999411906359196,1.0035873627191536,1.0012651635465373,0.9982576221145978,1.0005137701059368,1.0056323738393838,1.0006260148151331,1.0006755518208037,1.0009563193538435,1.0060129127865738,1.006935335760506,0.9999323288056411,1.0001260891427435,1.0033519733210239,0.993707366915788,1.0034719952005884,8.55453518917105e-06,4.418185810157058e-06,4.064338088831925e-06,4.9030825422325056e-06,4.897463881583099e-06,8.990359702108763e-06,5.02029430392973e-06,8.970441697555871e-06,5.659367571560435e-06,4.686331853024746e-06,6.116258140157541e-06,4.672149936496809e-06,4.795692330758867e-06,5.299375859944607e-06,4.562588140692903e-06,1.0492040025316275e-05,5.39433986350501e-06,6.5234148588230225e-06,5.495807893638972e-06,1.1274595659594724e-05,5.900303973862053e-06,6.079823978656635e-06,8.353518256994067e-06,1.2607106443240703e-05,1.286303011957362e-05,6.3438425550669635e-06,6.331074366963624e-06,9.263371568812886e-06,5.079156243950118e-06,1.046031418946215e-05
157,157.0,0.9916527453239778,1.0070073365481529,1.382410015846607e-05,4.098958156562334e-06,7.340912048964626e-06,2.7085663055097998e-06,1.0031881306460657,0.9940170024374974,1.002071651673404,1.0034500927653294,1.002680909085904,1.0011947089569195,0.993460103008704,0.9996780970082181,1.0034770951916077,0.9917732416443622,1.0050202945964992,0.9927093534315248,0.9921565047845049,1.0015507285501144,0.9999379505803964,1.0035256649513409,1.0012862457991059,0.9982889513650439,1.0005359345072729,1.0055752135367109,1.0006470208558556,1.0006942431332246,1.0009950718333112,1.0059594309170983,1.00688338354496,0.9999563071689911,1.0001491918623233,1.0032948274504545,0.993733333639578,1.003410237961206,8.999331495701172e-06,4.912556497359977e-06,4.098958156562334e-06,4.936153361707238e-06,4.9242681355287744e-06,9.525368852018242e-06,5.678590754374468e-06,9.479910046724356e-06,5.706721765112603e-06,5.650388198447137e-06,6.244029206469274e-06,5.537414342724186e-06,5.545880216007777e-06,5.297005733100563e-06,5.121428455332804e-06,1.0925062804281417e-05,5.36903211322539e-06,7.334055887153122e-06,5.4498744868298e-06,1.199699473847059e-05,5.82095600717274e-06,5.9625710698933625e-06,9.48146285519575e-06,1.3537363087305157e-05,1.382410015846607e-05,6.247490159981007e-06,6.24622957461913e-06,9.770588019529618e-06,5.7002780341112e-06,1.090329725553347e-05
158,158.0,0.9916327758740401,1.0069593365149683,1.4527243570193654e-05,3.927648087735056e-06,7.665547124566346e-06,2.939677247543243e-06,1.0031713401403461,0.9940289744794022,1.0020496776500722,1.0034270606720093,1.002655307983638,1.001175786270334,0.9934704454302508,0.9996584935159297,1.0034502888336894,0.9917770698653212,1.0049881720787552,0.9927138874572486,0.9921666084828403,1.001525279110806,0.9999289991389215,1.0035092431304005,1.0012530767607102,0.9983035895052885,1.000498959626879,1.0055478433563523,1.0006048731355934,1.0006508050005931,1.0010115236594923,1.0059303829930613,1.0068540641074801,0.9999086310061268,1.000101290248268,1.0032774367476105,0.9937466006170518,1.0033932917082269,9.320365413101576e-06,5.690955344217386e-06,3.927648087735056e-06,4.723854284129976e-06,4.70599048580784e-06,9.965818802710339e-06,6.576774862108985e-06,9.889644078025924e-06,5.443789273054561e-06,6.728899815118268e-06,5.970739590692829e-06,6.520004539105587e-06,6.475173227639671e-06,5.034110100146551e-06,5.5009061725865365e-06,1.121061981040928e-05,5.106852751882254e-06,8.553252914695088e-06,5.187339756966894e-06,1.2537795947904626e-05,5.520110208394482e-06,5.646654951241857e-06,1.1172723852597822e-05,1.4232032601110612e-05,1.4527243570193654e-05,5.902242533965586e-06,5.901760195704375e-06,1.0139623586458782e-05,6.657971233222281e-06,1.1195515746061666e-05
159,159.0,0.9916149144730056,1.0069139844079888,1.3616886078001197e-05,4.0987922278991775e-06,7.444869711928839e-06,2.573575371142411e-06,1.0031075730705854,0.9940250289587189,1.0019845382020378,1.003355288003523,1.0025816974783204,1.001110499936028,0.9934637532257623,0.9995949984322957,1.003372808200247,0.9917598666260846,1.0049054764043017,0.992696875329233,0.9921582085938435,1.001446228194138,0.9998737870340877,1.0034368365751782,1.0011699000856895,0.9982862249966673,1.0004131001770638,1.0054653608544384,1.000515664211188,1.0005642707279827,1.0009895474919397,1.0058406177396277,1.0067632992857927,0.999811317161797,1.0000046154940903,1.0032105111957248,0.993740023742759,1.0033202629005358,8.579855833402267e-06,5.608297644831807e-06,4.0987922278991775e-06,4.893073277720597e-06,4.868925837256437e-06,9.217825324111325e-06,6.4700704929363214e-06,9.129164678967454e-06,5.6257411429400725e-06,6.7107388129497625e-06,6.218967726015441e-06,6.490308469145812e-06,6.388478809255069e-06,5.213409750927415e-06,5.213631717235598e-06,1.0359107400149467e-05,5.2473054228998e-06,8.419239043352604e-06,5.339405994574829e-06,1.1663732909204155e-05,5.636641208127732e-06,5.753306869009785e-06,1.1038245245435223e-05,1.3331338461185983e-05,1.3616886078001197e-05,5.973070358627115e-06,5.9626805298869355e-06,9.350683548108627e-06,6.583963107792926e-06,1.0343203435914233e-05
160,160.0,0.9916005982624309,1.0068776279491325,1.321059379586255e-05,4.626318198775853e-06,7.448432883095431e-06,2.3283619643411083e-06,1.0032035005606392,0.9940001101049479,1.002001792307805,1.003378295293532,1.002602934953504,1.0012118511634112,0.9934393466887945,0.9996971420078612,1.0033901596286072,0.9917311268885272,1.0049227869864197,0.992667352961127,0.9921333772374386,1.0014759181713684,0.9999174125967866,1.0035513080453953,1.0012008639310048,0.9982602603543915,1.0004465181911366,1.0055798919309695,1.0005514112532983,1.0006018936250227,1.0009624019083612,1.005954928548128,1.0068776279491325,0.9998452043888486,1.000038835434389,1.0033138583169439,0.9937161440839779,1.0034344633751962,8.513960944279415e-06,5.114205632442938e-06,4.626318198775853e-06,5.470548210119097e-06,5.436123358917856e-06,9.079501080251777e-06,5.9152016657287805e-06,9.004148197433108e-06,6.240045026092555e-06,6.191110914140482e-06,6.927586631739724e-06,6.000197973027857e-06,5.862104445104508e-06,5.829101713939823e-06,5.060206054788087e-06,1.0208077988806337e-05,5.811910938785137e-06,7.652378529976788e-06,5.916724437277213e-06,1.14310786628274e-05,6.2050768146042785e-06,6.33852201495417e-06,1.0050878009292477e-05,1.2959131670669687e-05,1.321059379586255e-05,6.483389714335487e-06,6.470662532502622e-06,9.240049429820784e-06,6.000970653268444e-06,1.0203181253097648e-05
161,161.0,0.9915912643838722,1.0068560398755242,1.3089268599148509e-05,4.571222885043615e-06,7.2799507741820665e-06,2.428296885467348e-06,1.0031659524125232,0.9939824060135966,1.0019597990968037,1.0033346881673322,1.0025604634151715,1.0011730667493863,0.9934192748219999,0.9996584590672158,1.0033482963311096,0.9917101473827771,1.0048805020760554,0.9926473943140276,0.9921139348432049,1.0014311193440444,0.9998847045784993,1.0035131250779963,1.0011551778303005,0.9982357658977108,1.0004005534165976,1.0055365949474173,1.0005036557667626,1.0005495625968306,1.0009314791989867,1.0059116015308007,1.0068347600159384,0.9997992594609958,0.9999938620284619,1.003275025691945,0.9936966453582413,1.0033958212888816,8.762223129359929e-06,4.672197970366094e-06,4.571222885043615e-06,5.3842583297291024e-06,5.346425907229664e-06,9.224399077899294e-06,5.403233117828555e-06,9.179646497073962e-06,6.099143609380585e-06,5.6640684173205035e-06,6.756681879874901e-06,5.494092758450787e-06,5.3574148990387015e-06,5.73892597066623e-06,4.8829376197543045e-06,1.0371673503829318e-05,5.710049427770841e-06,6.962543074049892e-06,5.811516593046328e-06,1.1553771140869092e-05,6.098003004696899e-06,6.2453694184391715e-06,9.155408741453882e-06,1.2895635665993077e-05,1.3089268599148509e-05,6.341869426708943e-06,6.333658315446798e-06,9.426126792805929e-06,5.485435423939865e-06,1.0381322028247255e-05
162,162.0,0.9915883499788858,1.0068526929851103,1.2354808297293387e-05,4.312566032081655e-06,6.909206607972321e-06,2.312885126561024e-06,1.0032087937255136,0.9939634056121807,1.0019559098752338,1.0033282923683273,1.002554413699349,1.0012137519652002,0.9933960121940585,0.999700104631567,1.0033395428059335,0.9916800515392,1.0048656910198366,0.9926204281498722,0.9920889892084503,1.0014236534862586,0.9998880870239324,1.0035553822989398,1.0011446500418921,0.9981927934948314,1.0003897254545018,1.0055654774981424,1.0004925738828578,1.0005397179092594,1.000878497427022,1.0059318421311831,1.0068526929851103,0.9997854889850072,0.9999812743075964,1.003314509961414,0.993677335248418,1.003437542274066,8.452101271610365e-06,4.312566032081655e-06,4.377005658963943e-06,5.162232033761385e-06,5.166239338688412e-06,8.804322537398061e-06,5.002209749508064e-06,8.789492204214452e-06,5.88216274939702e-06,5.270390102547403e-06,6.49366812590801e-06,5.125038299115053e-06,4.979162816189207e-06,5.563538494132963e-06,4.51957086504295e-06,9.856093395876262e-06,5.527013843853999e-06,6.4710165519202504e-06,5.612817376923871e-06,1.1026486624615153e-05,5.841911494722876e-06,5.949149188225887e-06,8.518827014777585e-06,1.2195861472683956e-05,1.2354808297293387e-05,6.0353474283831945e-06,6.029223028695224e-06,9.014605174311812e-06,5.076443313925648e-06,9.866893754401629e-06
163,163.0,0.991593292189028,1.0068681041012417,1.1743345883724217e-05,4.024966427291947e-06,6.719155502408345e-06,2.221928244180767e-06,1.0031549010604897,0.9938880292151938,1.001952914068998,1.0033290267269985,1.002555689451056,1.0011598517845308,0.9933121943270865,0.9996428897356616,1.0033408130418542,0.9915932921890281,1.0048650128660384,0.9925341787359795,0.9920032929221405,1.0014288290859328,0.9998488533450237,1.0035082119917813,1.0011505104657439,0.9980999575486976,1.000395938725291,1.0055063976937295,1.0004978561421185,1.0005468080553024,1.0007747760226815,1.005860871082304,1.0067790617596692,0.9997873086855972,0.9999837018860218,1.0032611081973422,0.9935994554661152,1.0033900153451882,8.304709108535026e-06,4.024966427291947e-06,4.332431485030561e-06,5.140450647374729e-06,5.187620386885711e-06,8.64915967151784e-06,4.69384229282136e-06,8.68900893837124e-06,5.932545307804404e-06,5.063744132950627e-06,6.600787692446311e-06,4.931000529923925e-06,4.725217029337743e-06,5.558466090943289e-06,4.134822231518818e-06,9.579996994071615e-06,5.513259500987981e-06,6.183395951993237e-06,5.592214626232757e-06,1.0640319688877458e-05,5.75270088833933e-06,5.799991013564219e-06,8.210517211896266e-06,1.1616515007440308e-05,1.1743345883724217e-05,5.915599992114216e-06,5.904411792144393e-06,8.805864991556292e-06,4.760981795682107e-06,9.586777760872412e-06
164,164.0,0.9916068446781378,1.0068932660880592,1.1236041447627954e-05,3.747400189547937e-06,6.4174186060950105e-06,2.2081439728356517e-06,1.003128004555112,0.993916253272315,1.0019955726559273,1.003374963834173,1.0025997013036387,1.0011308713186975,0.9933427857247727,0.9996127234078499,1.003382168691765,0.9916258813790257,1.0049071083790806,0.9925660821715913,0.9920339969883836,1.0014763237340687,0.999868979777521,1.0034869054651163,1.0012009434018736,0.9981370829806023,1.0004484348517577,1.0054957038704946,1.000552574893539,1.0006043817068335,1.000818183123386,1.0058505969256075,1.0067679245361907,0.9998417855316227,1.000038774609883,1.00323617156039,0.9936308676807575,1.0033691408698755,8.0989600970751e-06,3.76169852599971e-06,4.062001507836034e-06,4.838300206133391e-06,4.888493930348015e-06,8.494276614076346e-06,4.392185731523155e-06,8.588030271318958e-06,5.621555128418266e-06,4.828625848752005e-06,6.328675283879507e-06,4.702803782303131e-06,4.4646448222983485e-06,5.1954283392777496e-06,3.747400189547937e-06,9.311914527272653e-06,5.1732339816354596e-06,5.845093670966452e-06,5.263634084440885e-06,1.0313382844706132e-05,5.418685838133421e-06,5.451469704316314e-06,7.801921880478051e-06,1.1140752039272592e-05,1.1236041447627954e-05,5.606242853215601e-06,5.592751480237445e-06,8.568594033842786e-06,4.464680397020129e-06,9.321079120896911e-06
165,165.0,0.9916270271991849,1.0069167908199015,1.1380722087698328e-05,3.445894613141744e-06,6.378646955593621e-06,2.2540165226008483e-06,1.003179023244687,0.9939088547930658,1.0021048710352316,1.0034929542251907,1.0027178900397302,1.0011860523128686,0.9933419211597564,0.9996694744451693,1.0035076487945407,0.991632220503017,1.0050357644917622,0.9925739198874894,0.9920355476301094,1.0015933198111282,0.99991737606655,1.003532853705322,1.001321804378163,0.9981228058009582,1.0005722138450897,1.0055392597421011,1.0006803099193102,1.0007355573507999,1.000795647690996,1.005887910741065,1.006804458563459,0.9999698458146716,1.0001669451996287,1.003286862255522,0.9936294080767487,1.00341492096501,7.976582492232018e-06,3.445894613141744e-06,4.073025332413046e-06,4.84955263198053e-06,4.932303576585133e-06,8.397076464576493e-06,4.0150411566674885e-06,8.479501690584005e-06,5.64004623425134e-06,4.413416568727617e-06,6.366190896383239e-06,4.300477830025278e-06,4.08718171475279e-06,5.291076060437932e-06,3.6772127329895587e-06,9.205536326073995e-06,5.388691046452347e-06,5.368314758340028e-06,5.542302242800145e-06,1.040205285542909e-05,5.794175678645398e-06,5.8044539027711396e-06,7.172758805873167e-06,1.1279751490572026e-05,1.1380722087698328e-05,6.159272554529397e-06,6.14136844689054e-06,8.453819384692179e-06,4.092512381691503e-06,9.22909670960112e-06
166,166.0,0.9916511760274219,1.0069272901711068,1.1803988930573155e-05,3.166563449166425e-06,6.436430278504903e-06,2.4573864515896383e-06,1.0033016024629056,0.9939660351691183,1.0021742751858966,1.0035622709329501,1.0027856471832353,1.001305829231023,0.9934054216008215,0.9997913167189009,1.003573135804999,0.9916951549224642,1.0050988602151378,0.9926365133400643,0.9921007738903961,1.0016628325694723,1.0000010424398067,1.0036504653191425,1.0013904342490494,0.9981896840790951,1.0006420850767075,1.0056619582134732,1.0007494012320592,1.000805969898486,1.0008713690369386,1.006011153059644,1.0069272901711068,1.0000364234637118,1.0002351006772605,1.0034071964552405,0.9936896333824949,1.003532841078252,8.140441400088098e-06,3.166563449166425e-06,4.079194490510936e-06,4.8551668653173825e-06,4.965196357349473e-06,8.612650437824611e-06,3.682222957926118e-06,8.686281165721722e-06,5.657807227460714e-06,4.089958115024281e-06,6.401380599405461e-06,3.990906139907316e-06,3.750827827397673e-06,5.367465912059675e-06,3.6593064804424583e-06,9.581930265408954e-06,5.553442218215306e-06,4.930193441449385e-06,5.75233932351224e-06,1.0813399920478264e-05,6.066787584309259e-06,6.046636929443195e-06,6.577559347940829e-06,1.169968628829439e-05,1.1803988930573155e-05,6.567103552537434e-06,6.542155889481012e-06,8.696213075935979e-06,3.7489567461526705e-06,9.607145415812619e-06
167,167.0,0.9916766274381014,1.0069167969478012,1.1222877264710016e-05,2.9684454417658243e-06,6.099522669805676e-06,2.3894917146627656e-06,1.0032591184742776,0.9940616271839595,1.002112009609697,1.003499209278289,1.0027151801642444,1.0012628197934434,0.9935081208372278,0.9997516434722914,1.003489266709201,0.9917862494391549,1.0050056706028372,0.9927276653882692,0.9922005639785993,1.001598354295061,1.0000072515563077,1.003619251857698,1.0013261246865557,0.9983092061433674,1.0005793102235827,1.005645737736183,1.000685220904479,1.0007441802261239,1.0010043795429988,1.0060038459746696,1.0069195066465573,0.9999700053802149,1.0001697589840655,1.0033678434155617,0.9937941874843987,1.0035012974795723,7.7984710477489e-06,2.9684454417658243e-06,3.855582172059121e-06,4.5583621276675575e-06,4.657410789029029e-06,8.280371875923966e-06,3.44807577543283e-06,8.361012548655811e-06,5.2980641439173614e-06,3.87333149851521e-06,5.98276500130151e-06,3.7831916791338253e-06,3.5117885221411628e-06,5.021281284787715e-06,3.4122958006366625e-06,9.298638940630046e-06,5.198430281107186e-06,4.626843713454369e-06,5.3778705966507e-06,1.036493089775178e-05,5.675111991973308e-06,5.689452122020582e-06,6.1732367701915334e-06,1.1133394995800636e-05,1.1222877264710016e-05,6.126626389666395e-06,6.095030595266174e-06,8.377203886548832e-06,3.5007922233119803e-06,9.314789716370269e-06
168,168.0,0.9917007177064757,1.0068910276832594,1.0190717736681117e-05,2.805566699418532e-06,5.705564837313509e-06,2.128435210036703e-06,1.0032302356960379,0.9940662060439527,1.0020766382369986,1.0034647776005092,1.0026771862350041,1.0012301820824665,0.9935055624232889,0.9997170385210774,1.003444470953815,0.9917766965129619,1.004953955670964,0.9927183074746507,0.9921953561653634,1.0015619137749172,0.9999882646421622,1.0035915415683343,1.0012871706651751,0.9983091822523019,1.0005372417516956,1.0056053163082919,1.0006362674205571,1.000693516659643,1.0009926426258586,1.0059540022633684,1.0068658722242256,0.9999137934915504,1.0001136031012303,1.0033389121619067,0.9937985348484895,1.0034732177820174,7.195761882842096e-06,2.805566699418532e-06,3.6797209235059466e-06,4.32734835794899e-06,4.413556804377824e-06,7.618153797564237e-06,3.2768926192788004e-06,7.696945196664713e-06,5.012804018500203e-06,3.72957769800822e-06,5.670012411654226e-06,3.6213966597242378e-06,3.3416705144115328e-06,4.749284778437854e-06,3.1404150567985107e-06,8.549982529326415e-06,4.932730988465077e-06,4.533491363688145e-06,5.095373061841317e-06,9.446703417004608e-06,5.380312306399823e-06,5.424155940935548e-06,6.104823588075904e-06,1.0115773519377181e-05,1.0190717736681117e-05,5.800520221904191e-06,5.7555279204949026e-06,7.698374427905583e-06,3.298585186319024e-06,8.560765491850508e-06
169,169.0,0.9917207831077978,1.006859119842544,9.642173883558338e-06,2.9844654090940594e-06,5.5453166862605395e-06,1.88685187222369e-06,1.003240270303565,0.994041323345875,1.0020183550303776,1.003405513612508,1.002621455033229,1.0012479693942784,0.9934802215115256,0.9997359593595466,1.0033908316618296,0.9917479644164072,1.0048990256303423,0.9926908823159645,0.9921687175916254,1.001506072422159,0.9999681012488438,1.0036058646272266,1.0012274053932573,0.9982823287269816,1.0004748032039652,1.0056054057588326,1.0005666440330196,1.0006213817269731,1.000958386309036,1.005943368809135,1.0068517119928324,0.9998339796950972,1.0000353386504284,1.0033509758716246,0.9937708702102811,1.0034874905937916,6.777056463781548e-06,3.207882763661414e-06,3.365310999511866e-06,3.956373206439079e-06,4.0321563529812514e-06,7.151141470075068e-06,3.814176038613531e-06,7.250986804996331e-06,4.586920795252113e-06,4.366280735472271e-06,5.2168725933530924e-06,4.218345780987462e-06,3.9205835650304786e-06,4.338978299172346e-06,2.9844654090940594e-06,7.963536427307635e-06,4.5191677754367424e-06,5.393140240470988e-06,4.667352534188752e-06,8.816071167623845e-06,4.929274742429887e-06,4.9681588019657e-06,7.2427894779233135e-06,9.540426125477181e-06,9.642173883558338e-06,5.326293869345106e-06,5.2766280416426405e-06,7.216456745053756e-06,3.698573204152416e-06,7.97192627281797e-06
170,170.0,0.9917341599173198,1.0068302108907174,9.232619134425644e-06,2.8450013881373754e-06,5.423718746507097e-06,1.7355958451187816e-06,1.003238965108333,0.9940317861169681,1.002001420867473,1.0033879375654566,1.00260411517585,1.0012447727055065,0.9934677482803541,0.9997319561937962,1.0033752210640101,0.9917341599173198,1.0048830694563549,0.9926767416250045,0.9921564055204872,1.0014872732492437,0.9999551192399831,1.0035962576924362,1.0012064451469234,0.998276595551341,1.0004499419915598,1.0055884019705348,1.0005338928356584,1.0005836504892163,1.0009489344261278,1.0059196427224328,1.0068257918077053,0.9997949642475328,0.9999977828747126,1.0033472882652799,0.9937580926283361,1.0034777777878339,6.4149495498895195e-06,3.5076594777009365e-06,3.184698681407041e-06,3.7456076374974674e-06,3.8011309206203744e-06,6.774690375991648e-06,4.210175318198351e-06,6.9027430155252475e-06,4.283497106694394e-06,4.802405396334339e-06,4.855375899741562e-06,4.6409258064128495e-06,4.3455586180243666e-06,4.111233619947598e-06,2.8450013881373754e-06,7.394327498921203e-06,4.2971325014407044e-06,5.92133688600898e-06,4.449528245545458e-06,8.264149218152202e-06,4.703365669837266e-06,4.770047933161472e-06,7.896097073287632e-06,9.090404922171352e-06,9.232619134425644e-06,5.051753528071837e-06,5.014013621256014e-06,6.804305307828715e-06,3.99264171153608e-06,7.404186331445238e-06
171,171.0,0.9917388974155973,1.0068134382928422,8.50629659329705e-06,2.794113983153584e-06,5.7134200152471054e-06,1.4322370778504117e-06,1.0031713925153634,0.9940585320057229,1.0019781785579265,1.0033642375770495,1.00257502291184,1.001176332910381,0.9934968705044774,0.9996663811341576,1.0033441201482258,0.9917551994349011,1.0048483876667507,0.9926981988109104,0.9921829007497752,1.001457156273009,0.9999302393636436,1.003524757412534,1.0011742782028008,0.9983088953042765,1.0004173565518426,1.0055187366209537,1.0004991195124746,1.0005485367947144,1.0009830717584882,1.0058499825433045,1.0067563438371456,0.9997592132070404,0.9999621561473228,1.0032774995904274,0.9937908549209079,1.0034056976496686,6.062621766065182e-06,3.1782147160788917e-06,4.284562336171075e-06,5.040076614027169e-06,5.0697259657047255e-06,6.426972056458245e-06,3.809406429583825e-06,6.564900972898897e-06,5.62974446380805e-06,4.348199356646935e-06,6.213429189040615e-06,4.203788163303273e-06,3.932013764791946e-06,5.392842374843924e-06,2.794113983153584e-06,6.8845860191077124e-06,5.693227574142881e-06,5.374539674357859e-06,5.93521814727888e-06,7.641986899746253e-06,6.291864305033673e-06,6.499510360649391e-06,7.185459799857245e-06,8.372699615033472e-06,8.50629659329705e-06,6.586126339494023e-06,6.57129138767563e-06,6.40460885904475e-06,3.6128775213565e-06,6.8916952087615665e-06
172,172.0,0.9917358969043982,1.0068179395139802,9.206663780626769e-06,3.1336151552541323e-06,6.872700439810718e-06,1.908306242588976e-06,1.0032307810366246,0.9940693980072757,1.0019480442192896,1.0033295010741277,1.0025361829084378,1.001235286910749,0.9934990072422741,0.9997267843505032,1.0032927789389696,0.9917345881679844,1.0047848709724079,0.992679124742539,0.9921741887923664,1.00142384899461,0.9999418621512319,1.0035832679718013,1.001142773377585,0.9983189047016123,1.000388440091981,1.0055793195603546,1.0004685853345272,1.0005195456885472,1.000988924952231,1.0059112186046475,1.0068179395139802,0.9997301963068401,0.9999327174026644,1.0033348943749716,0.9938009274784934,1.0034642260665942,7.148621856972885e-06,3.1336151552541323e-06,6.175652813267463e-06,7.139493365982427e-06,7.12599534740005e-06,7.462751892076016e-06,3.783835388309439e-06,7.64697523246065e-06,7.773630540196877e-06,4.294346188776312e-06,8.345755843327753e-06,4.1669325432290494e-06,3.921465210210843e-06,7.4618524871366906e-06,3.59990711514545e-06,7.748138411574316e-06,7.856943351402047e-06,5.2066591322284745e-06,8.2095906298654e-06,8.536805069899588e-06,8.657722914547874e-06,9.01806423329492e-06,6.938025751656268e-06,9.111986046616999e-06,9.206663780626769e-06,8.867021821471896e-06,8.898100379208267e-06,7.410804416213262e-06,3.573535514534952e-06,7.76012076143448e-06
173,173.0,0.9917267726907933,1.0068452921809454,9.89640868630359e-06,4.1855858509571865e-06,7.637391295094998e-06,1.7081177284729154e-06,1.003216476038657,0.9940669908747257,1.001950490775618,1.0033295575222443,1.0025346007841984,1.0012161707070055,0.9934912977929754,0.9997065475271181,1.0032838576478005,0.9917173926469067,1.0047690658713484,0.992662480166901,0.9921628884722313,1.0014278941599206,0.9999405305146899,1.0035702326423852,1.0011466704515604,0.9983253624233607,1.000394284105564,1.0055704753530008,1.000473935745536,1.0005269390940006,1.0010015489224213,1.0059043402627845,1.0068106204125622,0.9997329520496662,0.9999353660293218,1.0033191468611329,0.9937951844235187,1.0034508291905975,8.01283875977093e-06,4.1855858509571865e-06,6.671396248351009e-06,7.6042918789472765e-06,7.599381897412381e-06,8.25867977619347e-06,5.056670945119861e-06,8.481311129468035e-06,8.273037410482054e-06,5.318627954123644e-06,8.849753333027277e-06,5.206935375730275e-06,5.164493308020817e-06,7.905527454497867e-06,4.246021907341915e-06,8.437398361204086e-06,8.274972118757476e-06,6.702438022164273e-06,8.632112506203926e-06,9.315538235255047e-06,9.057069416885847e-06,9.427394291789588e-06,8.72786136665318e-06,9.835391298510905e-06,9.89640868630359e-06,9.209298142800364e-06,9.263599097643395e-06,8.202656724126827e-06,4.851188468066392e-06,8.453858887041107e-06
174,174.0,0.9917131390818535,1.0068668345675573,1.0088323994696763e-05,3.977972700863659e-06,7.483832713297406e-06,1.3471596641244706e-06,1.0032704991893382,0.9940264586969089,1.002016827896094,1.0033997069331304,1.0026069830252664,1.0012719016756508,0.993458168380853,0.9997642998405193,1.0033624484738126,0.9916966380502404,1.004855728622006,0.9926368338098911,0.9921341788541252,1.0015003692095812,0.9999689085006175,1.0036246794936021,1.0012199262661718,0.9982856474494641,1.000467986904206,1.005628547128442,1.0005483732530056,1.0006015571300653,1.0009592793867284,1.0059608575404793,1.0068668345675573,0.9998076583814276,1.0000106296647044,1.0033721151584356,0.9937568582181188,1.0035055195401286,7.3167992801726015e-06,5.036972625840924e-06,6.25414412834618e-06,7.0892903666171576e-06,7.1726090057681285e-06,7.559832130091589e-06,5.997872535285564e-06,7.766977771567437e-06,7.977624308712339e-06,5.954710458868224e-06,8.697635326163484e-06,5.856761894532294e-06,6.0310202060942665e-06,7.386127310555967e-06,3.977972700863659e-06,7.693540332993732e-06,7.737286302015973e-06,7.913708902397328e-06,8.069729563398674e-06,8.578017028176852e-06,8.525038020544167e-06,8.85272264272232e-06,1.0088323994696763e-05,9.132552436679594e-06,9.210161956333757e-06,8.762942082784576e-06,8.797756660413764e-06,7.4865309535049335e-06,5.880539680592445e-06,7.709780792187558e-06
175,175.0,0.9916966103846492,1.0068538093415171,9.301142426427978e-06,3.643185115181242e-06,7.174119268378043e-06,1.4140498302861729e-06,1.003206470743247,0.9940154818041321,1.002045198890018,1.0034276650304423,1.0026401095226107,1.0012088682271223,0.9934518638413513,0.9997035387843621,1.0033962014198063,0.9916955692521423,1.0048925523633714,0.9926365552807035,0.9921290892748574,1.0015335713726037,0.9999557124678717,1.0035608372907803,1.0012545586917232,0.9982742753741607,1.0005006858176657,1.0055623460185639,1.000583311185617,1.0006350429525914,1.0009381667115882,1.0058962262459512,1.006803516837085,0.9998485553525217,1.0000506398702846,1.003303570510504,0.9937517553290931,1.0034410448838373,6.68654338764451e-06,4.720041964363981e-06,6.27150808249552e-06,7.027357943099159e-06,7.133109244393345e-06,6.93159317384047e-06,5.566457281918968e-06,7.123469470932949e-06,7.986633140857262e-06,5.485928189010401e-06,8.811234586739547e-06,5.3940243486882695e-06,5.581054881223264e-06,7.282445822782528e-06,3.643185115181242e-06,7.012042948303213e-06,7.677411952897916e-06,7.355583434048882e-06,8.042666599266378e-06,7.850863736721971e-06,8.657163172822209e-06,9.000785335382644e-06,9.301142426427978e-06,8.427925261434587e-06,8.54644791647038e-06,9.167444790586163e-06,9.162355458542552e-06,6.837278548282842e-06,5.511535781279664e-06,7.028344055702398e-06
176,176.0,0.9916788009062518,1.0068073160990534,9.619407942866205e-06,3.3725147902746813e-06,6.842196222314762e-06,1.5617428928103682e-06,1.0031263548635334,0.9940009736329374,1.0020335453132936,1.003412454788212,1.002621779975837,1.001122227232418,0.9934403039771802,0.9996208790857253,1.00337202683861,0.9916781219929034,1.0048644684948762,0.992619870739182,0.9921145412331053,1.0015162674085747,0.9999104336965919,1.0034625922554858,1.001240316845556,0.9982663725660137,1.0004872244381502,1.0054708340681195,1.0005707932655792,1.0006207792809416,1.0009335906221746,1.0058052940058437,1.0067125965770836,0.9998356749161937,1.000037509080206,1.0032157545125007,0.9937399716579077,1.0033439751993432,6.049867858922573e-06,4.2947645126915075e-06,6.2681905755746456e-06,6.965941744081599e-06,7.038511383075288e-06,6.27573266280889e-06,5.072819881661719e-06,6.450619917204595e-06,7.823281651114448e-06,5.030058726209927e-06,8.642994444251664e-06,4.942099789166487e-06,5.093450277407849e-06,7.16744614912393e-06,3.3725147902746813e-06,6.352429826885859e-06,7.61134051290405e-06,6.6734522815825695e-06,8.02866303377591e-06,7.147267853663598e-06,8.827783287781962e-06,9.245025590349791e-06,8.47492916863265e-06,7.754430691507412e-06,7.9043789442718e-06,9.619407942866205e-06,9.560043187784859e-06,6.187472016085559e-06,5.0237821639091915e-06,6.367185803871598e-06
177,177.0,0.991661324953732,1.0067359186685252,9.458541431013122e-06,3.1712107764394093e-06,6.536345506041675e-06,1.5829430846936034e-06,1.0031782853267677,0.9939798608601087,1.0021015133341842,1.0034872429823907,1.0026944545885417,1.0011737772168146,0.9934185863717667,0.9996723969735781,1.0034479662616844,0.9916613249537318,1.0049410577121725,0.992602843053063,0.9920962629564051,1.0015909772755651,0.9999433717464704,1.003509626783643,1.0013139911308722,0.9982345618035187,1.000562528485953,1.005505603346827,1.000645299063926,1.0006989134552695,1.0009016882713768,1.00583195616419,1.0067359186685252,0.9999061831907317,1.00010919410414,1.0032686713236634,0.9937154243383693,1.003391370231315,5.8644445048062405e-06,3.942671842650862e-06,5.930997799897803e-06,6.573010818550832e-06,6.668715129134933e-06,6.077884470876173e-06,4.660159877145572e-06,6.205410951786459e-06,7.382618903017701e-06,4.6030517717681535e-06,8.170824956662132e-06,4.5241709205088595e-06,4.670009405594603e-06,6.803235037561648e-06,3.1712107764394093e-06,6.215622511073993e-06,7.258472530202749e-06,6.117376585426421e-06,7.69500388411892e-06,6.996864237321034e-06,8.57707313037729e-06,9.041685542551536e-06,7.760155152976259e-06,7.643378382260885e-06,7.8151103878679e-06,9.458541431013122e-06,9.371824792273397e-06,6.021812244362388e-06,4.631814619780996e-06,6.237212583241942e-06
178,178.0,0.9916455297889052,1.0066509171035225,9.06657391933525e-06,2.9541455769239897e-06,6.280594356605464e-06,1.5882195762185347e-06,1.0031213900395293,0.9939699188334671,1.002149485389665,1.0035376079703813,1.002747931092845,1.0011225641800319,0.9934157581649585,0.9996238507022561,1.0035120933359543,0.9916683238771316,1.0050090706687693,0.9926089945971937,0.9920996086570508,1.0016415272345343,0.9999374425087381,1.0034501768989939,1.0013624349194472,0.9982195356954539,1.000610881305511,1.0054362971808537,1.0006919628143376,1.0007451697428458,1.0008823430183407,1.0057585923840242,1.0066614723230023,0.9999522386433556,1.0001553866910022,1.0032094281112478,0.9937088830893075,1.0033320719100323,5.810883762011438e-06,3.6379970497495453e-06,5.634609086165047e-06,6.257029664381273e-06,6.428268310035668e-06,6.008822604654879e-06,4.271872886360892e-06,6.108212544715122e-06,7.217860450478539e-06,4.203205328284615e-06,8.132050977224647e-06,4.128671417301054e-06,4.261935923994286e-06,6.516743528207681e-06,2.9541455769239897e-06,6.184102484797918e-06,6.94854486099603e-06,5.639556155648138e-06,7.345969416443385e-06,6.929777274814153e-06,8.225094856460567e-06,8.661159905918887e-06,7.110775605006943e-06,7.560064813731606e-06,7.729968042699866e-06,9.06657391933525e-06,8.981256297618446e-06,5.968212230690263e-06,4.283922552532074e-06,6.210543170981728e-06
179,179.0,0.9916316944925676,1.0065745563585602,8.422269584681715e-06,2.672975684068239e-06,5.832265417199454e-06,1.5224899615298131e-06,1.0029713542899348,0.9940029142358566,1.0020834577237048,1.0034717704120317,1.002677125767962,1.0009737928342928,0.9934501924206801,0.9994785818806267,1.0034348755806373,0.991698943315306,1.0049284316575173,0.9926395813345918,0.9921317243409928,1.0015757218531902,0.9998794501951611,1.003303892503097,1.0012937818450498,0.9982519759973434,1.0005420958050018,1.0052874080248653,1.0006229535861297,1.0006763265445846,1.000916339933515,1.005611659703602,1.006514660180358,0.9998848787984838,1.0000876773708685,1.003060396240325,0.9937420091415929,1.0031858615731963,5.3721255227828565e-06,3.321108809997184e-06,5.262232967051104e-06,5.871534078778179e-06,6.086565687925629e-06,5.550825163486646e-06,3.875110731836996e-06,5.655969609618995e-06,6.982404192429301e-06,3.866944369074653e-06,8.048181238465572e-06,3.7910785188636706e-06,3.8682989199757615e-06,6.103798397015053e-06,2.672975684068239e-06,5.69238406691317e-06,6.488611174822123e-06,5.149756640322805e-06,6.8287278224909715e-06,6.374745587824384e-06,7.655670231867351e-06,8.039974590493611e-06,6.480364467742043e-06,6.942761273922345e-06,7.096190491408913e-06,8.422269584681715e-06,8.346718792533159e-06,5.498401324892885e-06,3.9068959659951836e-06,5.715336608703126e-06
180,180.0,0.9916198311002594,1.0065318176133842,8.052692431180834e-06,2.4851085570084874e-06,5.562017553776528e-06,1.4978213336821957e-06,1.002967959603843,0.9940757004577917,1.0020815342759315,1.0034730554348097,1.0026766134601277,1.000973348719601,0.9935309384298818,0.9994795373942815,1.0034372226706574,0.9917880998651459,1.0049349424445515,0.9927284935227509,0.992214373366427,1.001579622691064,0.9999143454069438,1.0033118889503887,1.0012939683473439,0.998335806263008,1.0005408089578567,1.0052980102451778,1.0006224298308748,1.000674414501119,1.0010057738743863,1.0056279855893,1.0065318176133842,0.9998873048265694,1.00009038408863,1.00305954371444,0.9938207978426598,1.0031940333123708,5.101690473936886e-06,3.136712553527855e-06,5.102666920602042e-06,5.689941507932281e-06,5.906620501464737e-06,5.267521186626985e-06,3.6089534796952366e-06,5.380622396040947e-06,6.793159012275224e-06,3.6089897765043394e-06,7.879183653922506e-06,3.5595619108659924e-06,3.6022676597980663e-06,5.931657577187559e-06,2.4851085570084874e-06,5.396114161645069e-06,6.2890899167802375e-06,4.77959462838191e-06,6.60765363675228e-06,6.063233639576001e-06,7.36080398512534e-06,7.716102107176147e-06,6.001744529491498e-06,6.568734772057328e-06,6.7028236502074295e-06,8.052692431180834e-06,7.990719735763296e-06,5.2007751933101025e-06,3.657839113433119e-06,5.417947945026107e-06
181,181.0,0.9916099516475216,1.0065399563631874,8.052572147200645e-06,2.316304624101534e-06,5.474130239764907e-06,1.5682293751882675e-06,1.0028614012962809,0.9940819887637354,1.0019927818964234,1.003379933093761,1.0025832791941707,1.0008685331516043,0.9935391233987553,0.9993764760292578,1.003342045007968,0.9917934927085506,1.0048374204586847,0.9927339160036919,0.9922225418591735,1.001485955646824,0.9998512148831243,1.0032059135588405,1.0011978707555036,0.9983455558527499,1.0004420967597718,1.0051974590130504,1.0005202854893125,1.0005711302994336,1.0010194996418513,1.0055281529906626,1.006431474749092,0.9997777072717035,0.9999819226463158,1.0029525573167974,0.993827459723466,1.0030883117171356,5.037731853126382e-06,3.017790897092184e-06,5.151469170603097e-06,5.7129645867725324e-06,5.9694128457098855e-06,5.180233870198675e-06,3.3934477070773366e-06,5.278552693805605e-06,6.811008115850751e-06,3.342131669819705e-06,7.889178702227073e-06,3.322075407635363e-06,3.371207187929408e-06,6.029534909103229e-06,2.316304624101534e-06,5.306061564664767e-06,6.378742829128675e-06,4.475727910249624e-06,6.667975403538499e-06,5.963958718103268e-06,7.373771772242147e-06,7.69551425438497e-06,5.635479061981778e-06,6.402068237882495e-06,6.510179372648571e-06,8.052572147200645e-06,7.994740232196572e-06,5.153332272778007e-06,3.4593163701276914e-06,5.331422804766776e-06
182,182.0,0.991602068169895,1.006585325364951,7.641740019688513e-06,2.2804796960882664e-06,5.4224716393343445e-06,1.575680214214689e-06,1.002910641016536,0.9940384666075219,1.0019523130563976,1.0033392141597341,1.0025415383452645,1.0009214823868733,0.9934954040118305,0.9994325535018809,1.0033013599691936,0.9917465844866751,1.0047935438793567,0.9926871067958282,0.9921780357410258,1.0014421809404144,0.9998347937892734,1.0032507069939545,1.0011526604263268,0.9982903270967817,1.000396903460216,1.0052319260982003,1.0004699744434546,1.000515067944407,1.0009610338618182,1.0055550450879862,1.0064571748625855,0.999726058388651,0.9999299428525277,1.0030014039483757,0.9937814253447247,1.0031329764087,5.511633655634684e-06,2.8224403355559435e-06,4.867531513593803e-06,5.377247462163737e-06,5.658009357928023e-06,5.736162669301818e-06,3.123126612996771e-06,5.7203588386704514e-06,6.435070851412831e-06,3.0702673786352685e-06,7.457931864808996e-06,3.0516022710030176e-06,3.1052034806604077e-06,5.7212178867071804e-06,2.2804796960882664e-06,6.070333399498336e-06,6.055499302559267e-06,4.115550425928871e-06,6.302975868994143e-06,6.548827029211979e-06,6.965640085245534e-06,7.243457750364028e-06,5.212982632903163e-06,6.917541854678526e-06,6.999384517354486e-06,7.641740019688513e-06,7.580949141702149e-06,5.8184134772429135e-06,3.1832868627148836e-06,6.079282936782409e-06
183,183.0,0.9915961927029202,1.0066465516911036,7.375711202855983e-06,2.272498298125144e-06,5.416795674327783e-06,1.6606510105243913e-06,1.0030281315800358,0.9940328869969092,1.0019997832527556,1.003392759457788,1.0025921306057428,1.0010398428006713,0.9934869599745212,0.9995497893528519,1.0033538854858421,0.991737828281187,1.0048465576967407,0.9926783720270521,0.9921706828134002,1.0014940165729904,0.9998889440871599,1.003370768625084,1.0012073042364342,0.9982820705606015,1.0004549076404492,1.005357810560139,1.000530810628565,1.0005782740520235,1.000952641662221,1.005683169958531,1.0065857408131123,0.9997907785008135,0.9999932211032025,1.003121962438539,0.9937749386778701,1.0032531633820598,5.793478654825169e-06,2.6659833156230077e-06,4.815337176180687e-06,5.3443753602832914e-06,5.566437192998481e-06,6.0921920694072575e-06,2.9158909583611934e-06,5.999755623878252e-06,6.290201641375436e-06,2.8628518503191275e-06,7.216387448014191e-06,2.8443558240277806e-06,2.8954129680995665e-06,5.654818338409196e-06,2.272498298125144e-06,6.590702018189226e-06,5.96143898804125e-06,3.860268575793913e-06,6.207827105750542e-06,6.894804260684017e-06,6.8061778723799675e-06,7.094115877333205e-06,4.85389494958809e-06,7.216747858081394e-06,7.289213744574999e-06,7.375711202855983e-06,7.3326956346798085e-06,6.223856021841191e-06,2.985211582705746e-06,6.581227817406375e-06
184,184.0,0.9915923372821376,1.0067022624140738,7.719947575046626e-06,2.081754404246714e-06,5.413473831583429e-06,1.7837318238522122e-06,1.00311192538981,0.9939978950674253,1.0020545674298456,1.003450106586845,1.002651536509697,1.0011251112234054,0.993449418121781,0.9996349601905365,1.0034152776578418,0.9916992794182632,1.0049051668172042,0.9926383824187608,0.9921354827583267,1.0015554533367457,0.9999219225779604,1.003456210456993,1.0012732371803066,0.9982349726368573,1.0005254137334014,1.005442255920289,1.0006030275422313,1.0006525195707738,1.0009009480734543,1.0057644565547341,1.0066663222826147,0.9998657738202893,1.0000682920161745,1.0032061823158793,0.993736024961001,1.0033382726131244,5.489209594286568e-06,2.5135771560098274e-06,5.194825394775311e-06,5.796295812102646e-06,5.994756704412258e-06,5.712302107534919e-06,2.71466826333338e-06,5.609986417726791e-06,6.82497443283581e-06,2.638135028055391e-06,7.719947575046626e-06,2.6218257408226005e-06,2.67423998320728e-06,6.078496856495392e-06,2.081754404246714e-06,6.239329089764649e-06,6.332269613043041e-06,3.6720320885374107e-06,6.5834698119294785e-06,6.6484028340405285e-06,7.099990782205507e-06,7.406170694153949e-06,4.593434928993908e-06,7.028101243266389e-06,7.12741883624512e-06,7.549689897095685e-06,7.529134566947234e-06,5.898520459285644e-06,2.803007985224771e-06,6.228246645877955e-06
185,185.0,0.9915905139430887,1.0067310846062898,9.501229898312013e-06,2.168604562912284e-06,5.998613968575677e-06,2.3325707389017376e-06,1.0031813371315756,0.9939370608883181,1.0021199685047535,1.0035216889756384,1.0027249488365266,1.0011987734291268,0.9933884678479756,0.9997091101371788,1.0034906350925983,0.9916396383013097,1.0049819771016473,0.9925803439792861,0.9920750338614912,1.001632685279072,0.9999497530001548,1.0035302492010592,1.0013546803206725,0.9981653412151066,1.0006093403844256,1.0055117447024593,1.0006865072974966,1.0007363166511676,1.0008280598264372,1.005829401193362,1.0067310846062898,0.9999504712255431,1.0001528881441792,1.003277510949025,0.9936743210574781,1.0034123453854558,7.534210297073619e-06,2.3657783998763762e-06,5.280235897152035e-06,5.86624375664435e-06,6.105691252237172e-06,7.615879889492532e-06,2.5467349846148133e-06,7.374500132822617e-06,7.03506174278716e-06,2.464732292681031e-06,7.92138785463755e-06,2.4485351157621157e-06,2.5001941859221506e-06,6.123073687476978e-06,2.168604562912284e-06,8.22127705520477e-06,6.352139812995155e-06,3.431743539296771e-06,6.585243006661023e-06,8.932535590644176e-06,7.036826397652978e-06,7.318112281276279e-06,4.287584188784005e-06,9.365760541856341e-06,9.501229898312013e-06,7.4143623849852565e-06,7.402876278453537e-06,7.931886290551924e-06,2.62395308357871e-06,8.20202465492459e-06
186,186.0,0.9915907347213133,1.0067197293682169,1.1267310466558763e-05,2.2676540024406114e-06,6.495059712446127e-06,2.748918814186308e-06,1.003123761709031,0.9939314517748951,1.0020973541580462,1.0034927375427012,1.002698721927016,1.0011327539986192,0.9933783711213818,0.9996413138949851,1.0034586349074133,0.991624278201248,1.0049469572380527,0.9925669331810002,0.992062577360985,1.001603664828298,0.9999131410120731,1.0034574913543948,1.0013252861669493,0.9981637375114629,1.0005787223402505,1.005434437935941,1.0006506857188788,1.0007016556588701,1.0008328125815122,1.0057479965138347,1.0066485305708193,0.9999088430328025,1.0001125501785935,1.0032111906501644,0.9936682533974994,1.00334006160242,9.465645366527876e-06,2.7638823789623672e-06,4.950641939436647e-06,5.4604831058341365e-06,5.715176372393827e-06,9.420945984978114e-06,3.0819135866219823e-06,9.050949513615122e-06,6.572357923128952e-06,3.1418499624995626e-06,7.385044371537882e-06,3.119658137592785e-06,3.0697473722186327e-06,5.6873479895543645e-06,2.2676540024406114e-06,9.932547293811168e-06,5.929926978780429e-06,3.8613020392637365e-06,6.1443962656256044e-06,1.0774068141112599e-05,6.557779949463519e-06,6.813058823097037e-06,4.726200446343481e-06,1.11316739300366e-05,1.1267310466558763e-05,6.883650020370771e-06,6.874236437819499e-06,9.801164830834286e-06,3.093581363853195e-06,9.90759637907029e-06
187,187.0,0.9915930116523526,1.0066872439124654,1.1430143699267335e-05,2.356421243240097e-06,6.911755624406789e-06,2.7467279289660876e-06,1.0031109825290279,0.9939215018373876,1.0020532437623362,1.0034474466150942,1.0026501030794328,1.0011102808182113,0.9933655595094304,0.9996166100391319,1.003403098132071,0.9916111557593192,1.0048871344558425,0.9925543719325234,0.9920497713343128,1.001559463058005,0.9998899855472932,1.003443861316412,1.0012823588200153,0.9981570218899269,1.0005359405768812,1.0054268756533182,1.0006071169528281,1.000659374238011,1.0008310859975822,1.005743399231205,1.00664596487626,0.9998622039300493,1.000066176988829,1.0031962318455017,0.9936570599632065,1.0033265420261928,1.0207379300161872e-05,3.159594227478066e-06,5.250423346447686e-06,5.753266661004666e-06,6.0124196929088275e-06,1.0064825299013566e-05,3.61309230943955e-06,9.64725676263315e-06,6.8031201207191e-06,3.80205277994374e-06,7.551801100792832e-06,3.775508218737143e-06,3.6359357194752412e-06,5.948083484968509e-06,2.356421243240097e-06,1.0426682992694473e-05,6.245568994409302e-06,4.341298167615913e-06,6.497231566973835e-06,1.1074933266689806e-05,6.928405007182774e-06,7.191449080426741e-06,5.256816421468117e-06,1.130603355949338e-05,1.1430143699267335e-05,7.334324261459636e-06,7.3022313449324456e-06,1.0477256581790387e-05,3.5638099438647447e-06,1.039530357697075e-05
188,188.0,0.9915973567717472,1.006660759479682,1.1451363441011894e-05,2.5243779789683114e-06,7.278635958647783e-06,2.8568201515093106e-06,1.0031278861382968,0.9939097860091163,1.0020624986476434,1.0034595596025737,1.0026614236512628,1.0011184219994527,0.9933530179420537,0.9996202133000478,1.003414071194351,0.9916109831539209,1.0049019132901371,0.9925576359995897,0.9920409894903709,1.0015692211539344,0.999896078393359,1.0034608486557037,1.001291579045513,0.9981500629521199,1.0005440264232601,1.0054460173590642,1.0006133191576363,1.000665856626395,1.0008286796297021,1.0057593463180725,1.006660759479682,0.9998639801692563,1.0000686386659836,1.0032125331262065,0.9936478795577605,1.0033434180810388,1.0588288059532786e-05,3.042290853892206e-06,5.936742297767853e-06,6.4580692972124926e-06,6.731842320352322e-06,1.0402603410143174e-05,3.4751386510111166e-06,9.978038268293021e-06,7.458919592067127e-06,3.6636339350660295e-06,8.202593773442843e-06,3.6386452528519276e-06,3.502948852326707e-06,6.665972321036752e-06,2.5243779789683114e-06,1.0688035666914765e-05,7.0397139820518924e-06,4.213140759512059e-06,7.334914424177774e-06,1.1163556993768868e-05,7.870699604938542e-06,8.232048278453508e-06,5.093544466822548e-06,1.1330773358274922e-05,1.1451363441011894e-05,8.408156134398758e-06,8.354898200230684e-06,1.0823256361943348e-05,3.4321208254660055e-06,1.0652751397503316e-05
189,189.0,0.9916037821150379,1.0066582744671064,1.1685301930365986e-05,2.5431074934728416e-06,7.265140487284742e-06,3.0212716802498615e-06,1.003100072369526,0.9938984709495383,1.0020704577562747,1.003472004858299,1.0026725292798977,1.001087952993502,0.9933417758002288,0.9995874499756556,1.003425618356878,0.9916037821150377,1.0049150901429642,0.9925528670375369,0.9920301838237072,1.0015813030651608,0.9998886642343953,1.0034342236690281,1.0013039305363145,0.9981387605886991,1.000557316244871,1.0054176710611964,1.0006268003483516,1.0006788270068998,1.0008144808803867,1.005730974354062,1.0066320673963358,0.9998779030708937,1.0000825056225886,1.0031842517010228,0.9936409637169388,1.003316632196853,1.0800825733664447e-05,2.863855646788807e-06,5.855023808294857e-06,6.3677171931365595e-06,6.617555269951479e-06,1.0690579466074148e-05,3.254697737547351e-06,1.032054790293979e-05,7.276875340159217e-06,3.4473088438374263e-06,7.992435696338736e-06,3.424145312954428e-06,3.2801379318782696e-06,6.5803189934861775e-06,2.5431074934728416e-06,1.0920869326561131e-05,6.963768532051882e-06,4.001494036131102e-06,7.259801893463807e-06,1.1413428796706894e-05,7.835866725565825e-06,8.259074640913942e-06,4.809430641072975e-06,1.1573438337542525e-05,1.1685301930365986e-05,8.38900676230912e-06,8.331529391340007e-06,1.1074418290975214e-05,3.230258801812962e-06,1.089139414120431e-05
190,190.0,0.9916112488467242,1.0066612558983534,1.3145856441184075e-05,2.6394035702133038e-06,7.645761162782105e-06,3.6608350946299344e-06,1.0030787659782967,0.9939074684418451,1.0020876997469896,1.0034927882704439,1.0026933618621108,1.001064967413214,0.9933510766867198,0.999562094214646,1.0034484388844362,0.991617305409754,1.0049367262670477,0.9925661141148939,0.9920397140013293,1.001605339263881,0.9998962975474294,1.0034162105775386,1.0013272501483865,0.9981534145767001,1.0005801831933496,1.005396567335598,1.000647164286657,1.0006972879937972,1.0008313783781295,1.0057075591146554,1.0066078253757569,0.9998968848715496,1.000101746650156,1.0031613400622632,0.9936555339548204,1.0032987503358446,1.228527804255487e-05,2.7522746818527308e-06,5.676278930329199e-06,6.214127303143326e-06,6.434645718907357e-06,1.2284079415364158e-05,3.1367873769391115e-06,1.1953370073909643e-05,7.072689256511612e-06,3.326625500241694e-06,7.681436677536328e-06,3.3166129632329326e-06,3.1380329719609675e-06,6.4309232250631425e-06,2.6394035702133038e-06,1.2472592350360704e-05,6.849732721296157e-06,3.913484383336722e-06,7.2067126811300565e-06,1.2980593059133965e-05,7.759283294358236e-06,8.173882989872025e-06,4.692694950699842e-06,1.3058969129539529e-05,1.3145856441184075e-05,8.328196338943214e-06,8.262181379260662e-06,1.2624053392372988e-05,3.1198851796705736e-06,1.244215088454411e-05
191,191.0,0.9916145146471436,1.0066420379536303,1.4138807428248574e-05,2.7358087154053384e-06,8.396901002655096e-06,3.9950908811712204e-06,1.0031026095487756,0.9939227109155221,1.0020940072723645,1.0035005107195685,1.00269816262759,1.0010821779935526,0.9933558111722103,0.9995739453681054,1.00345114901373,0.9916145146471437,1.0049340538955909,0.9925644013606344,0.9920428727829845,1.0016158704161175,0.9999117643567343,1.0034406390355424,1.0013402495123558,0.9981677690001316,1.000593347300875,1.0054266020780698,1.000660172963328,1.0007113959105385,1.0008531222769588,1.0057405582916406,1.0066420379536303,0.9999067577576258,1.0001118500651194,1.0031833646302672,0.9936718876419659,1.0033236863649038,1.3448478380995015e-05,3.0961985145068662e-06,6.09785188686564e-06,6.750184061489938e-06,6.9944791449476014e-06,1.3591878151823162e-05,3.4835286278708045e-06,1.3301573934251358e-05,7.650486130661023e-06,3.655893433406237e-06,8.173389598223098e-06,3.643775305083075e-06,3.4481526597828878e-06,7.0940505680213035e-06,2.7358087154053384e-06,1.3766774047738757e-05,7.639961777631645e-06,4.44471699842998e-06,8.116777115059386e-06,1.4138807428248574e-05,8.647900762009004e-06,9.07255156422039e-06,5.269899512936444e-06,1.4040267625238105e-05,1.409689065798486e-05,9.262136855941422e-06,9.192111775541908e-06,1.3830195160657725e-05,3.4905603596988835e-06,1.3731749324982449e-05
192,192.0,0.9916088304084313,1.006585815638315,1.3980574513729557e-05,2.676937885979066e-06,8.48902363827925e-06,3.85891273258109e-06,1.003079689146916,0.9939428575714925,1.0020311846716627,1.0034365787327695,1.0026307690209353,1.001055437574311,0.9933733801701771,0.9995468835596991,1.0033774690768598,0.9916226113198626,1.0048539395621219,0.9925708175411316,0.9920586057945953,1.0015477905190544,0.9998859882770533,1.003415350035865,1.0012712142850884,0.9981810574429969,1.0005226125146325,1.005395432570256,1.0005870077026169,1.000639668977304,1.0008666269732098,1.0057028744603396,1.0066023080521023,0.999825896775243,1.000031964142045,1.003158490653386,0.9936930298160501,1.00329809941733,1.3240625080939068e-05,3.3470129467468557e-06,6.150448099345728e-06,6.8548366520144965e-06,7.112573001983452e-06,1.3494040768168936e-05,3.7402840280913e-06,1.3248540165940578e-05,7.750324726287997e-06,3.917705678731159e-06,8.231147047809997e-06,3.877190560230687e-06,3.7024144705831814e-06,7.2778184980387975e-06,2.676937885979066e-06,1.3693468430117116e-05,7.877011068935584e-06,4.7546249066634755e-06,8.388624663617212e-06,1.3980574513729557e-05,8.869786108568881e-06,9.273860299180675e-06,5.5524580634651894e-06,1.3831998069253858e-05,1.388598029849748e-05,9.473154688536918e-06,9.404661277939372e-06,1.366444687471649e-05,3.7402251109116874e-06,1.3657935163352683e-05
193,193.0,0.9915956233540828,1.0065292272584672,1.2822707339866331e-05,2.542239646064665e-06,7.842285444106627e-06,3.497740744013283e-06,1.0030102805770555,0.9939058343414439,1.0020293368727595,1.0034330099348427,1.0026304393744003,1.0009779398090726,0.9933378304411147,0.9994664450334257,1.003382375790805,0.9915973662120532,1.004865034016794,0.9925441743135102,0.9920279244578806,1.001542359824708,0.9998422707448368,1.0033329500366226,1.0012640993102953,0.9981434803433635,1.0005131741126199,1.0053087920059953,1.0005747258631332,1.0006243751498007,1.0008275174865893,1.0056144799413569,1.0065139359964066,0.99981368355525,1.0000186517787992,1.0030817769328617,0.993656279395889,1.0032163240120862,1.2048615816249196e-05,3.1405130894531306e-06,5.717663547280907e-06,6.370135376594033e-06,6.622547878224751e-06,1.2357408802519988e-05,3.540540527493328e-06,1.2158508218923147e-05,7.270344910451826e-06,3.7415201912261436e-06,7.75693823305573e-06,3.6836143476455274e-06,3.5205708798401556e-06,6.740722308829508e-06,2.542239646064665e-06,1.254056035122321e-05,7.271503835396261e-06,4.406953538391429e-06,7.733108576449052e-06,1.2822707339866331e-05,8.182883007481353e-06,8.536178929723712e-06,5.0906737130784345e-06,1.2728446896864244e-05,1.2782285737656252e-05,8.766358340035325e-06,8.698342882879272e-06,1.2483321784608108e-05,3.5086400739359106e-06,1.2504714541757912e-05
194,194.0,0.9915778647904319,1.0065217719453174,1.1651155717090803e-05,2.380409035905444e-06,7.206292071440176e-06,3.1592783087762266e-06,1.0030328703091445,0.9938932286266007,1.0019943843132841,1.0033919636989266,1.0025901337492238,1.0009884294119338,0.9933186182337489,0.9994728359374461,1.003338844433028,0.991577864790432,1.0048204992245715,0.9925251771027412,0.992007845513272,1.0014984520124854,0.9998245060670717,1.0033434084530324,1.0012200930924948,0.9981265396076826,1.0004686482491252,1.0053160858922467,1.0005265836696118,1.0005748377965604,1.000811886707246,1.0056211585801555,1.0065217719453174,0.999766149891043,0.9999707677917119,1.0030969814408395,0.9936412027321279,1.0032269515584114,1.0942960025411833e-05,2.9042270271636484e-06,5.324823261658877e-06,5.931751011361379e-06,6.177869285404828e-06,1.1265677872972017e-05,3.290843487442075e-06,1.110594526264618e-05,6.840672048562522e-06,3.4517276194029813e-06,7.330031202605291e-06,3.3888285838885465e-06,3.2640235948415876e-06,6.254733825609684e-06,2.380409035905444e-06,1.1405441092819393e-05,6.722127869427616e-06,4.025223120028818e-06,7.139136894050848e-06,1.1651155717090803e-05,7.5669450942861055e-06,7.872648305348047e-06,4.618000584963476e-06,1.1557278134210267e-05,1.1599849318939043e-05,8.142715912956028e-06,8.07366923538414e-06,1.1350865756877468e-05,3.2373085339086815e-06,1.1371873428037681e-05
195,195.0,0.9915570817980076,1.0065908947021625,1.0603998997126274e-05,2.1616322360136794e-06,6.555495688530378e-06,2.8733949774745652e-06,1.0030121753554593,0.9939178309160454,1.001988158717522,1.0033836574676929,1.002578646510397,1.0009555643182988,0.9933401961778412,0.9994363792338116,1.0033210688342906,0.9915969502626103,1.0048015844661071,0.9925440376369101,0.9920285036477244,1.0014945048209487,0.9998290240005799,1.0033262306302326,1.0012161599360494,0.9981600999988284,1.0004641995157386,1.0052970844988256,1.0005182044020036,1.0005669987738208,1.000847712644083,1.0056025786563003,1.0065035693424513,0.999754088958662,0.9999583907139089,1.0030725837553491,0.9936687520177802,1.0032094789642572,9.960091412666939e-06,2.682101898236083e-06,4.823055675437038e-06,5.378719391459805e-06,5.598975598590334e-06,1.0276018624003904e-05,3.041712532306438e-06,1.0159461172762076e-05,6.200818682643848e-06,3.1387024648159436e-06,6.645351540841948e-06,3.0718755806444702e-06,3.0012941496431125e-06,5.670234227968938e-06,2.1616322360136794e-06,1.0373261392563716e-05,6.093595184639639e-06,3.6757358079404605e-06,6.472882350396669e-06,1.0603998997126274e-05,6.861743558684955e-06,7.136788696239204e-06,4.203232017085348e-06,1.0517973015396046e-05,1.0557824875577813e-05,7.391417828248156e-06,7.327223283115393e-06,1.0330782638214237e-05,2.9648290412851504e-06,1.0343536781363744e-05
196,196.0,0.9915290245541164,1.0066758240205662,9.716242492771848e-06,1.964157500840845e-06,6.004260585314015e-06,2.6460843585206777e-06,1.0030881830638467,0.9939679709824434,1.0020234932767342,1.0034150621851403,1.002611963743433,1.0010234742325506,0.9933886390242694,0.9995013019246142,1.003352375482087,0.9916459461866807,1.004833472246681,0.9925914025864523,0.9920769599527264,1.0015294773401768,0.999883559405841,1.003402509052057,1.0012527442980588,0.9982160278578414,1.0005011892797502,1.0053718749801812,1.000553723819038,1.0006032704633865,1.0009027214105053,1.0056776900103954,1.006578269349384,0.9997867377146005,0.9999921518106055,1.0031426118671856,0.9937221628319289,1.0032848093603723,9.135082756510129e-06,2.453301232745622e-06,4.3989005480652565e-06,4.9290835407416095e-06,5.122710600150033e-06,9.474612732536658e-06,2.7808160135379274e-06,9.41472406586342e-06,5.673771404482651e-06,2.8572710064225587e-06,6.078187471232757e-06,2.793277869925941e-06,2.739963534044272e-06,5.204039388500687e-06,1.964157500840845e-06,9.489943757263763e-06,5.584750318481433e-06,3.353648203109581e-06,5.927850649640883e-06,9.716242492771848e-06,6.266583961901535e-06,6.50735904868539e-06,3.836249648495462e-06,9.656166320251686e-06,9.699986079393086e-06,6.73577374459325e-06,6.67936735362922e-06,9.485904460812514e-06,2.7046886975514325e-06,9.463403157238881e-06
197,197.0,0.99148799901026,1.0066937342641586,8.913311508066201e-06,1.8035417225136381e-06,5.500948085670955e-06,2.424693684608724e-06,1.0031779409163781,0.9940208075222555,1.001996327066119,1.0033868388066343,1.0025828066617313,1.00111585137402,0.9934447379380018,0.9995938790199396,1.0033204835932146,0.9916953665616065,1.0047980533581045,0.9926406394690918,0.9921316628242666,1.0014986379051483,0.9999244684171366,1.0034953724630837,1.0012213260433533,0.9982878649501886,1.0004697088532042,1.0054762736069132,1.000525497631016,1.0005776205919017,1.000985138606291,1.0057909607377167,1.0066937342641586,0.9997594942771326,0.9999658735430941,1.0032333436218417,0.9937813177116256,1.003376986145215,8.355062237607174e-06,2.2430093360201636e-06,4.025494846822981e-06,4.532488991293907e-06,4.697769756920545e-06,8.669880419683795e-06,2.519735886685982e-06,8.63494623517888e-06,5.200811832826157e-06,2.5938497545957296e-06,5.556916889776292e-06,2.5379891859202057e-06,2.48209535135707e-06,4.805669012034044e-06,1.8035417225136381e-06,8.6641399531187e-06,5.155247083932514e-06,3.0678389472878997e-06,5.4647946202233195e-06,8.89796336099886e-06,5.755620886603685e-06,5.967366363360676e-06,3.5375060633339335e-06,8.8647789354734e-06,8.913311508066201e-06,6.160524928812947e-06,6.11178956125616e-06,8.67742505204339e-06,2.4896277891304856e-06,8.64124605724999e-06
198,198.0,0.9914283111179389,1.0065848359095682,8.19679777431487e-06,1.6905387539044254e-06,5.174539044846635e-06,2.2038802948239755e-06,1.0031798859583743,0.993962323286674,1.0019818864408458,1.003371951741537,1.002566168737329,1.0011121651748656,0.9933807729286906,0.9995893141842569,1.0032993391976348,0.9916269094577553,1.0047730826985606,0.9925732509812449,0.9920675590687299,1.0014835806033253,0.9998965221007725,1.003491759514767,1.0012057277132058,0.9982178281156749,1.000454860401529,1.0054674334285252,1.00051209002748,1.0005657255929972,1.0009078814705366,1.0057785563239885,1.006681955386149,0.9997479667682335,0.9999543327516591,1.003233280058099,0.9937164798261984,1.0033734163501449,7.6041878419982286e-06,2.107286219433223e-06,3.946295577600375e-06,4.4132285304451805e-06,4.601558144838083e-06,7.899014381670563e-06,2.314844151844933e-06,7.87540724364988e-06,5.130043420882347e-06,2.3526644154397843e-06,5.547958934710831e-06,2.3008487428667646e-06,2.2725579360170376e-06,4.7011659967213035e-06,1.6905387539044254e-06,7.894034387442652e-06,5.027536496962312e-06,2.8326066112274484e-06,5.325616563246242e-06,8.135838722796361e-06,5.615412330862099e-06,5.791027631082368e-06,3.297089128699433e-06,8.140259139106281e-06,8.19679777431487e-06,6.0766370600382085e-06,6.01979627829863e-06,7.899712668701667e-06,2.3510284014475295e-06,7.875177859149932e-06
199,199.0,0.9913442668286538,1.0063814838854166,8.332925108409071e-06,1.7789098770111685e-06,5.1129001784031845e-06,2.239790446913263e-06,1.0031318677982706,0.993921162429499,1.0019111855015677,1.0032928815741664,1.0024889794660061,1.0010572745752961,0.9933243991870132,0.9995304686984819,1.0032137438408968,0.9915573969783291,1.0046780970858704,0.9925047214279067,0.9920066942241647,1.0014084642502414,0.9998377576225052,1.0034389631770464,1.0011299083436769,0.998166165475714,1.0003808362854891,1.0054144405450036,1.0004412885136351,1.0004936355326348,1.0008557289778757,1.0057302715334522,1.0066357703922357,0.999684944386218,0.9998897366874492,1.0031812079498759,0.9936651530353058,1.0033207439321696,7.390576311570254e-06,2.0307335272791186e-06,3.8995123993156005e-06,4.329046728012229e-06,4.539250947189865e-06,7.82072329353487e-06,2.1980271737089862e-06,7.866574694303384e-06,5.0838031465321244e-06,2.177206916927751e-06,5.555961322975781e-06,2.135883885834791e-06,2.1339077101960774e-06,4.630627132645266e-06,1.7789098770111685e-06,7.847875965645807e-06,4.935965583409972e-06,2.6762204626690546e-06,5.237584165100058e-06,8.171810467629976e-06,5.5510713202693635e-06,5.707376289056354e-06,3.1095946381194436e-06,8.263147244120407e-06,8.332925108409071e-06,6.093117711171705e-06,6.03261649822733e-06,7.778170219032346e-06,2.2563452300918415e-06,7.822439382105605e-06
200,200.0,0.9912301720939061,1.006139069233323,8.423186039121212e-06,1.9258444286954535e-06,5.009025627531381e-06,2.2551394104176087e-06,1.0019851233779162,0.9934380328599531,1.0012739211452057,1.0025466786263788,1.0017913595814196,0.9998276335158276,0.9928498538494693,0.9982972318423495,1.0025141751513542,0.9911737570242034,1.0039591022801895,0.9921116040425967,0.9915633824217477,1.0006446268747216,0.998955301855538,1.0021110011085044,1.0003565817756923,0.9975912322624662,0.9996025866800408,1.003912465138887,0.9996575446341988,0.9997169934422522,1.0001631053969333,1.0040877929704384,1.004947333962916,0.9988939555196145,0.9990987989085061,1.0019617798385876,0.993157165725341,1.0019930895042664,7.169697244629288e-06,1.9474378851348734e-06,3.716667779714275e-06,4.163150666422572e-06,4.336033262954428e-06,7.725876247616382e-06,2.1307967059642778e-06,7.8423172117368e-06,4.83707387916939e-06,2.0743329784557314e-06,5.253405274215237e-06,2.0445252682621396e-06,2.051561354238978e-06,4.480344183492441e-06,1.9258444286954535e-06,7.803476570636693e-06,4.770662073878848e-06,2.5670415505473276e-06,5.071288179668973e-06,8.203924123705401e-06,5.422807438310998e-06,5.602033959787542e-06,2.957062375923731e-06,8.354873927588316e-06,8.423186039121212e-06,5.934576568356293e-06,5.8906003782009385e-06,7.644440457951265e-06,2.155227764229504e-06,7.770503047332114e-06
201,201.0,0.9910803328651967,1.0059129829949067,7.734499879914759e-06,1.8284753804241488e-06,4.715236594675702e-06,2.0590237250277713e-06,1.0006430723423545,0.9930401696608082,1.00072501169325,1.0018715940794356,1.0011876922205005,0.9983947363565898,0.9925289896602462,0.9968620786951587,1.001921898535977,0.9910803328651966,1.003330419571246,0.9919995565362316,0.9913191167743667,0.9999670079114781,0.998060813069109,1.000565180241556,0.9996782556135162,0.9970901759588305,0.9989238324283706,1.0021447285844525,0.9989775077294799,0.9990527288093292,0.9994687049108282,1.00213937690326,1.0029373340421828,0.9982080404829565,0.9984136741338749,1.0005381649279237,0.9927578213209836,1.0004476522717045,6.526754081207922e-06,1.8284753804241488e-06,3.5472918957879743e-06,4.018892247145429e-06,4.176589576295538e-06,7.145847796358211e-06,2.0106244271416168e-06,7.3079099295474195e-06,4.684968140107852e-06,1.9470836478387333e-06,5.066926922552644e-06,1.920123926059479e-06,1.9350216592947226e-06,4.326444838480917e-06,1.8477578347740675e-06,7.138710816792628e-06,4.596002230115673e-06,2.4364391533431023e-06,4.885311927826929e-06,7.534752242051362e-06,5.274464534680448e-06,5.460431692261181e-06,2.7957432394217576e-06,7.680104293608769e-06,7.734499879914759e-06,5.760578189150288e-06,5.729680842510302e-06,6.999459075349633e-06,2.0318084416374188e-06,7.108398978590108e-06
202,202.0,0.9908887563991821,1.0057586162117875,7.424677270068055e-06,1.9066120064388355e-06,4.526226451135149e-06,1.9142648689784786e-06,1.0008536402415493,0.9936318360204933,1.0015492963270571,1.0027461599750211,1.0020667978385864,0.9986109484231849,0.9932845103873774,0.9970822700327856,1.0028084344213797,0.9921279285289796,1.0041652774900105,0.9930237629562347,0.9921722794354684,1.000880251321992,0.9986481566345669,1.0007851933313137,1.0006266791638458,0.9976970625590044,0.9998790931024998,1.0023294529488485,0.999941797783918,1.0000279154723704,0.9999896970015039,1.0022950046947434,1.003081373454828,0.9991782444525007,0.9993852814846598,1.0007509897981555,0.9934013341564422,1.000666548116503,6.345470789732868e-06,1.9438691402372425e-06,3.313341140650482e-06,3.7328294449326143e-06,3.891550811829169e-06,6.848931672530328e-06,2.0638853340176308e-06,6.990891749957553e-06,4.371952896152036e-06,2.0023360303772773e-06,4.724719829876012e-06,1.9625414246286786e-06,1.991908540092824e-06,4.018914631814238e-06,1.9066120064388355e-06,6.9021868935848275e-06,4.271036720906607e-06,2.6025744990820222e-06,4.536926231793246e-06,7.2453827366414066e-06,4.897349630623869e-06,5.069638025654061e-06,2.9387484491642763e-06,7.380643124983776e-06,7.424677270068055e-06,5.339733509504908e-06,5.318167611797256e-06,6.711943929061722e-06,2.174137862832585e-06,6.863891595088028e-06
203,203.0,0.9906482551731415,1.0057313599255855,8.682924598862773e-06,2.2435328687964935e-06,4.829462211578097e-06,2.1304439021215537e-06,1.001766805094318,0.9945207152788603,1.0030572253942387,1.0044021525805609,1.0036819253331917,0.9995616726038788,0.9943404542420556,0.9980377252251115,1.0044241777787866,0.993433082025584,1.0057313599255853,0.9943095808692484,0.9933126101550607,1.0025922195630645,0.9998768959871353,1.0017915776486837,1.0023875261626771,0.9986605501525455,1.0016446528024328,1.0033804536036885,1.0017132774676474,1.0017980675324973,1.0009618751406302,1.0033812746522557,1.0041771805808288,1.0009583147306096,1.001164582450336,1.0016944433493489,0.9943571335369259,1.0016720896254372,7.217350551489225e-06,2.455485900483288e-06,3.0932906539898698e-06,3.458483106812064e-06,3.6082136066333685e-06,7.4894946850332e-06,2.558245461538466e-06,7.549452988724036e-06,4.0430400725819775e-06,2.4222959990149583e-06,4.378735488699921e-06,2.362814194157801e-06,2.472831335704162e-06,3.741045753372324e-06,2.2435328687964935e-06,7.773714959028746e-06,3.976852371286043e-06,3.437573725866854e-06,4.217906408161186e-06,8.27218123853346e-06,4.520898935085397e-06,4.671242110099363e-06,3.917497506737396e-06,8.595785128561855e-06,8.682924598862773e-06,4.905634425457725e-06,4.8855217247363856e-06,7.423451034698569e-06,2.800793025022532e-06,7.707576488173488e-06
204,204.0,0.9903513429695097,1.0058681695374232,9.55241794504235e-06,2.323820293497116e-06,4.986311478626335e-06,2.3479729695572154e-06,1.002032219821698,0.9946166553733548,1.0029754016492485,1.0043069923859569,1.0035969717587163,0.9998654948500529,0.9944281552416538,0.9983558949543365,1.0043366620281156,0.9934544326329178,1.0056476078832846,0.9943331470368786,0.9933758637192824,1.0025175105961344,0.9999936286288298,1.0021126806305423,1.002325174625316,0.9987548806328808,1.0015828263986881,1.0037477096126954,1.0016509329793766,1.0017356568003675,1.0010415179978371,1.0037839691862114,1.0045887210936821,1.0008978610927612,1.0011030591092074,1.0019804971237372,0.9944564587713329,1.0019929138575665,7.737367092503712e-06,2.7557012793203693e-06,2.8599830696202505e-06,3.204542089735181e-06,3.349622219919001e-06,7.906853351131911e-06,2.9045427878840794e-06,7.927752653974033e-06,3.7860629711940448e-06,2.7506124480392865e-06,4.1325969070845575e-06,2.6819599686294937e-06,2.813315687280267e-06,3.4660277632118755e-06,2.323820293497116e-06,8.269360665968826e-06,3.6817617657574136e-06,3.974039584643539e-06,3.897202190367315e-06,8.928819547393928e-06,4.156185831210749e-06,4.27585893451314e-06,4.6100065914732405e-06,9.416742152760135e-06,9.55241794504235e-06,4.499969276327314e-06,4.476341513740156e-06,7.872769414840372e-06,3.1892645029050897e-06,8.187843858821256e-06
205,205.0,0.9899905335707214,1.0061322578864418,8.84344557788307e-06,2.4298791741818536e-06,4.998373844228805e-06,1.9761143411831855e-06,1.0009395055189811,0.993538315931517,0.9997921165474892,1.0007759448506566,1.0001650957250614,0.998768215193438,0.993077698013052,0.997267341007059,1.000838699962912,0.9916345858845362,1.0021400539271335,0.9925461813848605,0.991869602773405,0.9989305487768284,0.9980237764338673,1.0010013693864013,0.9986810705332061,0.9975033586211496,0.9979232595321743,1.0026762767211208,0.9979800767156698,0.9980671520025439,0.999655336301349,1.002746462685926,1.0035589228888415,0.9972133520977364,0.9974174999140824,1.0008875479198014,0.9932691801258682,1.0008812511783738,7.235438899005929e-06,2.8302166580692577e-06,3.1306865248982977e-06,3.5698822998543693e-06,3.690787367789258e-06,7.409751372731377e-06,3.1687575414081467e-06,7.4555656388148155e-06,4.27079573699472e-06,3.279295959855789e-06,4.8002523564076354e-06,3.192945169847051e-06,3.147670350619099e-06,3.7544602366081163e-06,2.4298791741818536e-06,7.728510352174729e-06,3.964306880603036e-06,4.077998243523481e-06,4.127956172694965e-06,8.320790443482573e-06,4.301616087359962e-06,4.4083626747306675e-06,4.6980617766831365e-06,8.72870518268403e-06,8.84344557788307e-06,4.5033065827556644e-06,4.497643241938409e-06,7.372164412438529e-06,3.3591303117252043e-06,7.652832099101e-06
206,206.0,0.9895583407592115,1.0064684021712862,0.00025277473549938935,1.7942901968966782e-05,8.319339465978177e-05,6.462139069839195e-05,0.9999501220065314,0.9923297978944365,0.9965771266849585,0.9972374514621393,0.9966961757354683,0.9977773766059197,0.9915541788012587,0.9962866841154763,0.9972762624681961,0.9895583407592116,0.9985542608812884,0.9905061420813224,0.9901598573163854,0.9953261013740394,0.9960378402133324,0.9999998095148257,0.9950183476438342,0.9961097741126841,0.994237044427814,1.001719619361875,0.9942732835117358,0.9943572329434142,0.9981189921402581,1.0018313031710886,1.0026521722275759,0.9934858440269472,0.9936898988786178,0.9998987231716957,0.9919433321624163,0.9998801676443995,0.00012024057126646922,2.4019349848384093e-05,4.056284855524371e-05,5.470345419232927e-05,4.856968017852829e-05,0.00013792715375730052,2.424747112668092e-05,0.0001390717516995127,4.992002446644556e-05,1.7942901968966782e-05,5.3494856443343836e-05,1.848564986110575e-05,2.186011831404928e-05,5.698784270124626e-05,7.154743090683913e-05,0.00015952526817864624,5.8509507370377664e-05,3.4163564601778516e-05,5.92061153961471e-05,0.0002022238437141028,5.988177094204023e-05,5.903682055178479e-05,4.787150082876265e-05,0.00023987450443828056,0.00025277473549938935,6.0573230903695386e-05,6.0644023656945574e-05,0.0001354400066058909,2.7110967600693396e-05,0.00015938487421847278
207,207.0,0.9890544220027442,1.0068213795906005,0.0010354286853412396,3.5106832073052575e-05,0.0003033216667501006,0.0002780935863263161,1.0006666271020628,0.9924283019217142,0.9970708372797046,0.9977887465772528,0.9972300519191224,0.998541620830714,0.9916483724826862,0.9970571597449079,0.9978071640344879,0.989621471268913,0.9990774200234062,0.9905699864734157,0.99024062140295,0.9959029374946831,0.9965306625572258,1.000795793237938,0.9956231779772999,0.9962140828129777,0.9948459125428268,1.0025700476588388,0.9948898710897583,0.994978550007941,0.9982109780761225,1.002718710899229,1.0035471909938156,0.9941126136069791,0.9943142406672095,1.0006487311251324,0.9920437764668556,1.0006756394491771,0.0004752122950803754,6.995695219237507e-05,0.00012410657542449578,0.0001740933111871334,0.00014910271457424396,0.000544850483832285,6.296841414724093e-05,0.0005481899545505621,0.00014962638359623928,3.5106832073052575e-05,0.00016217632683098793,3.712184985807833e-05,5.188822285274806e-05,0.00017960010000079568,0.0002547503250000673,0.0006329958129279073,0.00018293012608118533,0.00010249775479696322,0.0001844325855993511,0.0008149090522001932,0.00018604521270381094,0.00018145178598214453,0.00016019713759496946,0.0009780153792597198,0.0010354286853412396,0.00018847244785833665,0.00018849049956924598,0.0005360808831543208,7.631982766421926e-05,0.0006326320705687278
208,208.0,0.9885070095103994,1.00713596734303,0.0015421341877309242,0.00010407314017757113,0.0004527884532809903,0.00040558268544615327,1.0020381654704873,0.9940104739644117,0.9996831373840025,1.0006104166298395,1.0000021500934893,0.9999605926061135,0.9935437814455818,0.998481436794828,1.0005931808244772,0.9920195262882696,1.001778016884879,0.9929267043429375,0.9922964587148376,0.998787800897229,0.9985627729535648,1.002273363893212,0.9985656278220895,0.9979577953291293,0.9978055271762974,1.0040985401563935,0.997871713990515,0.9979705231388427,1.0000185259799756,1.0042790576828022,1.0051146164178253,0.9971152302236077,0.9973120942967153,1.00205810245644,0.9937510393583003,1.0021528741868273,0.0006940943254039794,0.00010407314017757113,0.00018974886863066365,0.0002581440879784226,0.00022563785200298888,0.0007954813141761546,0.00010682602983077728,0.0007995580647591094,0.00022583060549168657,0.00011603554254825476,0.00023713538438291018,0.00011379346454340774,0.00010436405167353388,0.0002679403032518823,0.000354496753053698,0.0009256984809200547,0.0002751204703098471,0.00014601936505149898,0.00027744555885723265,0.0012024875339951629,0.00028022110216689656,0.0002750642042296707,0.0002223143929661005,0.0014528820352667606,0.0015421341877309242,0.0002839864474168372,0.00028407657108316396,0.0007833850629707437,0.00011438211735992125,0.0009252762801998504
209,209.0,0.9879514791765869,1.0073569426272189,0.001500776388771958,0.0001965940934183641,0.0006202259389829511,0.00031598409070577796,1.0032271247275637,0.9957908235722076,1.002340616002573,1.0034576232585943,1.0028126929402659,1.0011806181272338,0.9957053725114037,0.9997052149726476,1.0034256609029473,0.9948178647761009,1.0045079434661028,0.9956706191537835,0.99466579601064,1.0016910339711098,1.0006068462566804,1.0035469613971,1.0015201078568767,0.9999067786225472,1.0007740706732793,1.0054080446935254,1.0008583397435171,1.0009716824426127,1.0020155634136987,1.0056083031762828,1.00644905941304,1.00011595182071,1.0003083921395348,1.0032696344235246,0.9956779238968433,1.003426112385659,0.0006923112566184249,0.0001965940934183641,0.0004427889574615028,0.0005482307354641665,0.000512973380086933,0.0007898201319469237,0.00025950689134606863,0.0007941093531537302,0.0005155105084266559,0.00040931781140068804,0.0004976149401172119,0.00039426765761543277,0.00029955371132590403,0.0005822523761907419,0.00046499960737334694,0.0009166110758434853,0.0006120629605371091,0.00024414276330523454,0.000617107074510842,0.0011783697229821675,0.0006234033653405624,0.0006220711170474001,0.00029683314888374315,0.0014160602179606988,0.001500776388771958,0.0006304770876268388,0.0006306597509328286,0.0007778523664096228,0.00022436734748489153,0.0009161323699050633
210,210.0,0.987423206895716,1.0074290826418124,0.0014612683462959094,0.0002826973877557302,0.0007697528015503931,0.0002794388031140545,1.0040988140671137,0.9960655544513497,1.0036321449764214,1.0048917121350276,1.004209565397037,1.002088140028661,0.9960411404166205,1.0006133629662974,1.0048430078424753,0.9952581433182094,1.0059191435640038,0.996098127506453,0.9950319940966621,1.0031708976237703,1.001517085130627,1.0044849230043267,1.0030443735841075,1.0002101817099047,1.0023058353391918,1.0063708878150828,1.0024025426626437,1.002530253666122,1.0023138192131777,1.0065835883389351,1.0074290826418126,1.0016658588113496,1.0018559285230273,1.0041649362993708,0.995971409109383,1.0043647354889116,0.0007030969902530058,0.0002826973877557302,0.0006642748823911928,0.0008066575403954243,0.0007656209396908483,0.0007992937906676579,0.0003894917810980966,0.0008055600129984484,0.0007690917092736512,0.0006218564552110672,0.0007294991568777212,0.0005994443986336522,0.00045548598024796607,0.0008630010016480246,0.0005873164727477682,0.0009228864823750003,0.0009129295306860219,0.00033878614268558393,0.0009200446257882667,0.0011649584698835119,0.0009288789041014518,0.0009292663396483428,0.0003759563846331821,0.0013841057856756656,0.0014612683462959094,0.0009390899413782324,0.000939060245370765,0.000785583877525894,0.0003251640875204798,0.0009222163830532379
211,211.0,0.9869575685621965,1.0073146570461085,0.0019082105261419735,0.0003455822345488565,0.0011751773179319842,0.000538789572043213,1.0029653560867213,0.9938011365388162,1.001203722608329,1.0023155195525775,1.0015970702016126,1.0008906396105894,0.9933522696395468,0.9994123819128973,1.0020921271681305,0.9918992224303312,1.0030875071816787,0.9927824619028497,0.9921207362063409,1.0005217028140485,0.9993663032289565,1.0031965355364654,1.0003666521528698,0.997638890589783,0.9995984137590507,1.0049621057142841,0.999667668312974,0.9997990409509289,0.999524045294652,1.0050809880279317,1.0058986293308387,0.9989010803628119,0.9990906779504305,1.0029721540034695,0.9935189329249833,1.0030786840316517,0.0007309232202867442,0.0003455822345488565,0.001393947194626422,0.0017072142100639644,0.0016145035857447964,0.000820650722203966,0.0004922979026805439,0.0008257762106714333,0.001654592051822173,0.000814994369695629,0.0016262408169948148,0.0007856890752249417,0.0005854492738514364,0.0017859056856340217,0.0008272041233688533,0.000936140273183202,0.0018611077423177325,0.00042648399853558334,0.0018763236433713079,0.0011518733298344214,0.001890718549745932,0.001889558736317331,0.00048656277621399397,0.0013477554523258584,0.0014170915193495249,0.0019075099956530703,0.0019082105261419735,0.0008066837952715818,0.0004027746717962667,0.0009355538504831422
212,212.0,0.9865899400704379,1.007045905342018,0.004777641681506163,0.0005817428839620407,0.0024272996059676167,0.0016832085870333235,0.9998474774604472,0.9906588690703543,0.996176662034071,0.9968481241410426,0.99612527282617,0.9975953716803797,0.9896461858237762,0.9961132070924041,0.9963436368880825,0.9872957205829054,0.9970953113150597,0.988229375661127,0.9881253092083053,0.9948780081022786,0.9951495186753525,0.9996942326995532,0.994621704989484,0.9940635785309178,0.9937911122274505,1.0011942800368236,0.9937976954402135,0.9939249049139005,0.9956508052912906,1.0011012083307107,1.001852023639146,0.992960932974588,0.9931522877451611,0.9996963211527096,0.9901290837836308,0.9995799294032472,0.0008743232189121967,0.0005817428839620407,0.0035435517281178913,0.004335779045666866,0.004116211864360999,0.0009532917998883176,0.0008749341771041773,0.0009525397373068,0.004279881228159262,0.0015439717510887488,0.004286277685977514,0.0014887873014857778,0.001072514618963318,0.004494213923602462,0.001583154490387666,0.0010609882473588716,0.004648700956601922,0.0007503739311218052,0.004694116212252332,0.0012342409561643954,0.004733082681623336,0.004732186953106053,0.000893416657869716,0.0013933758606932856,0.001452337745294373,0.004775690999324123,0.004777641681506163,0.0009407495699336416,0.0006904273289713289,0.0010604829422231378
213,213.0,0.9863556973148494,1.0066725594921069,0.006431663517322791,0.0007358641909228858,0.0031543022773837513,0.0023642217895450683,0.99862919436944,0.9899678276002325,0.9948309190377018,0.9953737160376247,0.9946422878469336,0.9963013291402361,0.988854489460581,0.9948154970435948,0.9947548694888598,0.9863556973148494,0.995374378542266,0.987292681585368,0.9872898267430863,0.9933505934993945,0.9939309087651145,0.9983289512240452,0.9930628314094933,0.9932821504963637,0.9922084621993509,0.9997289683062724,0.992194848611329,0.9923198180847111,0.9948155220835434,0.9995523929521809,1.0002764582264154,0.9913351897273245,0.991525402035655,0.9984121427017129,0.989394625103874,0.9982170261030373,0.0009398570208664714,0.0007358641909228858,0.00478599708277256,0.0058443417603532164,0.005562786823673599,0.001013347994360623,0.0011280114069344596,0.0010100697167980917,0.005808285006593234,0.0020336917891696994,0.005839950819835709,0.001961202643153319,0.0013974002943730388,0.0060513399843846625,0.002008093710163623,0.0011150505916747069,0.006250129032116382,0.00096083091780887,0.006315287646776134,0.001263247015602196,0.006370374994930032,0.006370689114044646,0.001156939763462019,0.001399969657813768,0.0014519262626232772,0.006428981467069208,0.006431663517322791,0.0010009677420059397,0.000878265407857811,0.001114504946049522
214,214.0,0.9862783068382016,1.0062443514589392,0.006504913823129618,0.000856925419797395,0.003264366785090943,0.0023269489123869834,0.9997471806520672,0.9916018139676981,0.9973717824547059,0.9981140472890233,0.9973540385048857,0.9974493520491919,0.9908343261899026,0.9959633691255739,0.9975165868057757,0.9889205527112191,0.9980876504523205,0.9898047884244673,0.9894580728733384,0.9961523730654307,0.9958708907622272,0.9995405863441865,0.9959131570634284,0.99509244230077,0.9950729456206819,1.0010123625807523,0.995077490161711,0.9952086363294167,0.996716203516545,1.0008860123534198,1.0016257136753053,0.9942369384627485,0.9944231098356269,0.9995547630420291,0.9911673630638963,0.9994296755473248,0.0010392823940629063,0.000856925419797395,0.00485171077775177,0.005896606853657056,0.005620683621528494,0.0011244458874639157,0.001294354378604322,0.001124470513380423,0.005849900852249087,0.0022789292003648574,0.005844554234718732,0.002198305839839205,0.001586370155550335,0.006110875283823397,0.0021369761305302624,0.0012360610969946938,0.006315806861606697,0.0011011391852073149,0.006382484229557322,0.0013963311067227422,0.0064422519349734055,0.0064470057568996346,0.0012957110749124588,0.0015389560704490203,0.0015901425797596209,0.006504585608650146,0.006504913823129618,0.0011088162405171794,0.0010169929527235975,0.0012354134873026818
215,215.0,0.986333597776709,1.00581101320508,0.007769018636929665,0.0013606736948048681,0.004074739830011553,0.0026366102076119916,1.0007300458414052,0.9931607596134744,0.9997231097183078,1.0006181439566386,0.9998388842514825,0.9984393527376068,0.9927253647931941,0.9969521381424972,1.0000419532568856,0.9914110898978701,1.000552620266868,0.992233393109572,0.9915374626750474,0.9986907628812203,0.9976314717860776,1.0005736330025488,0.998483951712721,0.9967932567187572,0.9976457378943564,1.002097626260405,0.9976578865004304,0.9978000750006296,0.9984784020528487,1.0020051438293074,1.0027532185665777,0.9968131667029249,0.9969974714441887,1.0005418454439985,0.9928534535849279,1.000464394052405,0.0013606736948048681,0.0013856798082905466,0.005834552942695906,0.007003289014054264,0.0067035630481047884,0.0014689382070015467,0.002051960400263687,0.0014732940954818449,0.006924501530310997,0.0034868145642750065,0.006802026438326842,0.003361959964745398,0.002476688567279702,0.007272371139169718,0.0028504322896467124,0.0016106988527622105,0.007528872742452768,0.001727641536489792,0.007608460047047503,0.0017958460102086649,0.007689031529100267,0.007710533145446095,0.001939975469457252,0.0019510899214248202,0.002003461045889572,0.007769018636929665,0.007762624487007383,0.00144727242631414,0.0016310971497720456,0.0016098261955925664
216,216.0,0.9864854899149463,1.0054222766930945,0.008996252234743768,0.0016427362720652955,0.004801063206611693,0.002988772594820871,1.0018520259306294,0.9947698955083896,1.0021152104558746,1.0031754490172207,1.0023763680216027,0.9995868429957498,0.9946631172839757,0.9981008254084466,1.0026186594527917,0.9939098081249285,1.0030739730185319,0.9946841095584011,0.9936569095670067,1.001302587591824,0.9994916121546403,1.0017783473293178,1.001142296038133,0.9985582471636301,1.0003201094115848,1.0033791508263379,1.0003595771458917,1.0005105250019217,1.000305697706813,1.0033408819731777,1.0041031634504407,0.999548473974198,0.9997252099772388,1.0016854059580098,0.9945909103949053,1.0016701344861803,0.0016427362720652955,0.001776637091089336,0.006774385162225218,0.008079389170902836,0.007752273529894561,0.0017689106714641428,0.0026203639668256223,0.0017755619113018167,0.00797801698965948,0.004415619634798741,0.0077643209075450295,0.004254181253394697,0.0031512896221659596,0.008403858160232763,0.003462694882532163,0.0019342739417072816,0.008713202934316114,0.0021902529856914397,0.008804264132115023,0.002132833605692795,0.008903785942936837,0.00894515680633461,0.002411126363254125,0.0022916319211217736,0.002343972372272066,0.008996252234743768,0.008984165999465612,0.001741292122345155,0.002085991966196118,0.0019334536440603742
217,217.0,0.9866979030374886,1.005127873885547,0.009104615175488944,0.0016961126340259407,0.004960489036793068,0.0029641099093886017,1.0026644238460907,0.9956546803110672,1.0034823551373038,1.0046709783614423,1.0038477050773225,1.0004337017168734,0.9957154991795284,0.9989485766610612,1.0041252507318796,0.9952475462204358,1.0045790630531133,0.9959981269048971,0.9948002340405565,1.0028333796874618,1.0006276937789653,1.0026807192874818,1.0027051145859096,0.9995372902131865,1.001886773509668,1.0043470783311585,1.0019335666890825,1.0020861638312586,1.0013519239924087,1.0043539141844202,1.005127873885547,1.0011313275253335,1.0013050533247125,1.0025284694590164,0.9955397616630314,1.0025718601659985,0.0016961126340259407,0.002009599497308304,0.006852037982586275,0.008150421678539995,0.007846064247183175,0.0018287394688446365,0.0029398795493914354,0.0018357823813379456,0.008102173978226579,0.004888760506201149,0.007918300951021917,0.004718262589263938,0.0035192612413461844,0.008490864504984033,0.003611611082521425,0.0020016909986474356,0.008804313944003429,0.002497419334333919,0.008900761922929325,0.002208083203905125,0.00900697956010493,0.00905110494647876,0.0027833481174575287,0.002371801238913974,0.0024254472401747922,0.009104615175488944,0.00909213036571139,0.0017996938759580617,0.002358659944323484,0.0020007489425779637
218,218.0,0.9869347569289112,1.0049646978536075,0.012143572634455405,0.002513587159076595,0.007022791468347,0.0037050276211181205,1.0022043474153797,0.9945226004263287,1.0014000444455655,1.0024608788126084,1.001602336827927,0.9999711348678161,0.9942839228904402,0.9984835245426462,1.0017604942668639,0.9933026296068407,1.0021466376486046,0.9940808256906105,0.9931927848662938,1.0005638105033745,0.9993003002328348,1.0022176102728066,1.0004007848727525,0.9982856987028536,0.9995441316085475,1.0039335119103505,0.9995517753175089,0.9996887543923068,1.00011951256916,1.0039785335871299,1.0047615820996578,0.998709423336979,0.9988829927759078,1.0020682612275895,0.9942901886764763,1.0021094233523578,0.002513587159076595,0.003342124396145979,0.009043642626070405,0.010694681109093017,0.010458182818702545,0.0027509893049838256,0.004784237853084656,0.002760500539980127,0.011065780889976234,0.007699813820361602,0.011235687934541915,0.007473622627435272,0.005657819190481964,0.01121687577682081,0.0053675506915420905,0.003059152747599701,0.011611846765235445,0.004237806231496602,0.011782733274127833,0.003459706492897393,0.011960690055802265,0.011998172154383417,0.004860346703731556,0.003791474945168966,0.0038994939266309,0.012143572634455405,0.0121316583279994,0.002713389438043959,0.00391341859639201,0.003055185018148122
219,219.0,0.9871599713737889,1.0049182861028647,0.015841254746497845,0.0036765173890790292,0.009414140886335307,0.00462157447174581,1.000468669171958,0.9923811962421382,0.9966585122633025,0.9973384421729472,0.9964684738242824,0.998198663699639,0.9915951682205296,0.9967118786205993,0.9963778293631177,0.9896459387387896,0.9965892689040526,0.9904821649743356,0.9901825700540783,0.9953067191159262,0.9961498381953074,1.0003979295332204,0.9950505297625056,0.9958906004939609,0.9941314030296519,1.0021501958500953,0.9940748088493344,0.9941887431649398,0.997659843421417,1.0022275299269356,1.0030204577246344,0.9931677840299625,0.9933426207149201,1.0003053586261523,0.9919415024954857,1.0002916631439445,0.0036765173890790292,0.004557742649618383,0.011672610721589814,0.013782879681698586,0.013601476085460243,0.004060304462316607,0.00645538947627818,0.004073946834626285,0.014617233730992604,0.01022685879389934,0.015220705129316139,0.009954188126994274,0.007585535076317469,0.01452557186880712,0.007414981942760068,0.004545647007510009,0.015033104689989835,0.005820699835543802,0.015293473273765373,0.005199294728279367,0.01555759970111284,0.01559380895377468,0.0067336633532808065,0.005750114825404884,0.005929543084487978,0.015841254746497845,0.01582975241761562,0.004008091524422287,0.005324668093718092,0.004537568384901693
220,220.0,0.9873374661566975,1.0049613372475121,0.015785496395282282,0.0037960188382114386,0.009428976523823131,0.0045543270778113714,0.9996929707019079,0.9909444871636547,0.994309153667736,0.9948182544232094,0.9939476356736863,0.9974022174942746,0.9898329192431201,0.9959137298369626,0.9937737912192337,0.9873374661566975,0.9939798707050015,0.9882068855374675,0.9882320655855623,0.9927266650898403,0.9944949123703651,0.9995811573175616,0.9924276156591813,0.9943080070188934,0.991475408716254,1.0013571711135973,0.9913857399665036,0.991488928232939,0.9960515833925018,1.0014561355098437,1.002257361326928,0.990442535599182,0.990617629206714,0.9995136695652699,0.9903781416883042,0.9994764696059487,0.0037960188382114386,0.004528081726560762,0.011612302607973475,0.013709176411792758,0.013545588084507138,0.004199231834016582,0.006406522922895393,0.004213669113555863,0.014588883904680496,0.01013739649239739,0.0152496090388877,0.009867325291646346,0.007522644980312322,0.014457490659353724,0.007456770821692416,0.004703034186108078,0.014964487462829948,0.005779623333830304,0.015229203072523297,0.0053868987230349195,0.015496629998142337,0.015532438438878048,0.006680467673662857,0.005965395661602816,0.006154046452539846,0.015785496395282282,0.015774402274708752,0.0041452171047107085,0.005287086045040519,0.004694156163315503
221,221.0,0.9874400352347792,1.0050665499017435,0.015332042054114916,0.0035461436928974715,0.009149864216800762,0.004480545614165609,1.0004836004120652,0.991489776131076,0.9957214635923687,0.996364251615727,0.9954790365285047,0.998213556196469,0.9905075058282042,0.9967227403086237,0.9953700666323346,0.9882517584289793,0.9956339335249862,0.9890974101698943,0.9889749381405613,0.9943145656686064,0.9955227426741228,1.0004377312511197,0.9940458289382269,0.9949518612343582,0.9930992157682017,1.0022581034463844,0.9930174655004675,0.9931258292852148,0.9967652795551484,1.0023861321850365,1.0031948263032942,0.99207827971157,0.9922514135416026,1.000321394320189,0.9909729033214058,1.0003331805339597,0.0035461436928974715,0.004480045925696195,0.011374309615448164,0.013391957692110174,0.013219369861962194,0.003910312854093026,0.006369302254939932,0.003922924506564701,0.01417504630334607,0.010178512352296918,0.014691104126682588,0.009882890558288653,0.007503883396060146,0.014096593862359038,0.007204695593842742,0.004376006506834741,0.014584184354461183,0.0056848500739689655,0.014824009237141934,0.0050057320536546854,0.015071655841975338,0.015112332547186405,0.00653115947570637,0.005535559497283791,0.005707787354519606,0.015332042054114916,0.015319075337723725,0.0038609021741211405,0.005234958172816322,0.0043685792259258146
222,222.0,0.9874759692554508,1.005206622679753,0.015902830464022015,0.0034975303815203904,0.009481548495572903,0.004720979583020349,1.0011853611447492,0.9929802739548771,0.9977915805020168,0.998562731125371,0.9976740960785755,0.9989224767164746,0.992346826592944,0.997430798833478,0.9976253552469665,0.9907246155465264,0.9978578035382946,0.9915111790112825,0.9910123790418962,0.9965359130171338,0.9970599510950274,1.00118054125523,0.9962920053823366,0.9965999841540455,0.9953479239221397,1.003041576810526,0.995273069802225,0.9953883063577303,0.998466932307105,1.003199734991159,1.0040162477358727,0.9943397734239765,0.9945080065283087,1.00103020086057,0.9925872532329141,1.0010768622018291,0.0034975303815203904,0.004778756008887259,0.011919278955047937,0.01397131519757416,0.013781510979765543,0.0038339274857156005,0.006828445866997264,0.003845138951961463,0.014693732476891352,0.011032613069044137,0.015055907716131273,0.010682820739022379,0.00807480759358942,0.01467214386406561,0.00744499809450571,0.004283543668302301,0.015172320438221905,0.006010496614497519,0.015400429281627135,0.004890217530057405,0.015648260720941377,0.015700136722065407,0.006838105872906544,0.005395130220729736,0.005557589661024062,0.015902830464022015,0.015883821400905964,0.0037874277022001464,0.005585426081606447,0.004277791107359635
223,223.0,0.9874624330386973,1.0053542541957334,0.016278406710002562,0.0034966356274203003,0.009701526055519915,0.004862531535217119,1.0018508869399259,0.994242762140214,0.9998001924957722,1.000692206256873,0.9998031306169993,0.9995930486633897,0.9939150724623345,0.998101369488326,0.9998050992652973,0.9928523828688416,1.0000021919934612,0.993585948605579,0.9927548417561396,0.9986968594041248,0.9984741557538932,1.001878156197919,0.9984823628073561,0.9979742690358342,0.9975468289724735,1.0037584579522416,0.9974860295425272,0.9976111667777464,0.9998740979093368,1.003932142952984,1.004753819372864,0.9965649360030755,0.996728714436145,1.00169815734453,0.9939559914324828,1.0017743746580225,0.0034966356274203003,0.004972808543221109,0.012249110858011777,0.014328246745556765,0.01412302466909688,0.0038173237004465845,0.007120023747112244,0.003827863039504369,0.015002370191891634,0.011557694671623805,0.015262350401354652,0.011177612180276016,0.008433506933484507,0.015030745580234237,0.0076252483534189975,0.004262138501634579,0.015545132203754539,0.006219690766709357,0.015766304803166115,0.004861595339712895,0.016017929080018513,0.016076006370068556,0.007034857739735028,0.005354948692115058,0.005511625365159371,0.016278406710002562,0.01625283788958765,0.0037727589343347547,0.005809564217989694,0.0042574198089549
224,224.0,0.9874165914045024,1.005482143063879,0.01559565473970825,0.003308558252146441,0.00927397261031615,0.004677590929540108,1.0024289390482124,0.9953316646527138,1.0015951480167877,1.0026234199914374,1.0017253786844285,1.0001911353096842,0.9952626923623521,0.9987003132695232,1.0017828362368677,0.9946497839192785,1.0019641780826507,0.9953430509624507,0.9942476521791709,1.0006696642083877,0.9997445361343728,1.0025088174899712,1.000489875896253,0.999180304330892,0.9995706578476065,1.0044255458828693,0.9995345931512046,0.9996714175683025,1.00112705343711,1.0046268895124302,1.005456823667697,0.9986377273476096,0.9987974329429808,1.0022919642385666,0.9951426135901413,1.0024053630650163,0.003308558252146441,0.004753668291321213,0.01173679435487992,0.013720243086732522,0.013529697722406418,0.003608381474341637,0.006816574657270685,0.00361816999077322,0.014373296449918502,0.011093534963682929,0.014614179334110864,0.010727200636961896,0.008082893891011404,0.01439158878134171,0.007271335640714212,0.004029658067020667,0.01488543452344668,0.0059365048445414815,0.01509825970201427,0.0045971264961123135,0.015342256048208646,0.015401008190251841,0.006698555345591789,0.005062443084714421,0.005209303227994936,0.01559565473970825,0.015570216264524967,0.0035668202217712863,0.0055544377745194926,0.004025382251449874
225,225.0,0.9873556091728509,1.005562987898383,0.01737595922239674,0.0032508956104047066,0.009947702570972843,0.005468691267734756,1.0024923563642605,0.9947011064763595,1.0014380422328666,1.0025023759485339,1.0015789716245487,1.000260596648518,0.994522225142144,0.9987698776531813,1.0016440500859238,0.9937417680198725,1.0018784051206384,0.9944402257909911,0.993439602039011,1.0005439809466323,0.9995031202256968,1.0025720038292694,1.0003697907882547,0.998520031236965,0.9994397396361421,1.0045087797019687,0.9993979111963339,0.9995325540963865,1.000509305461089,1.0047255796524026,1.005562987898383,0.9984966357753584,0.9986545213013526,1.0023549984212896,0.9944718704012232,1.0024702242819812,0.0032508956104047066,0.004792833452282928,0.013006506020485089,0.01517780412554568,0.015041447968813758,0.0035319113003221014,0.006955092033606128,0.0035407370326676975,0.01610344991660588,0.011513504667673882,0.016544190082904697,0.011138051334909528,0.008308306184609596,0.015935503685603897,0.0075787188004478225,0.003924780102440647,0.016482813557777438,0.005985107834805777,0.016757089453986067,0.0044197422356736195,0.017061415276561125,0.01714579920126265,0.006690359833717289,0.004826710836880186,0.004955749173668057,0.01737595922239674,0.01735290233710443,0.0034913820942015575,0.0056220581557838625,0.003920255596042615
226,226.0,0.9872966511637273,1.005576556833759,0.02070165559793032,0.0033545483841499637,0.011429792945006135,0.006812319918621532,1.0019972659309282,0.992541476626742,0.99891086204278,0.9998596860815823,0.9988769599194803,0.9997536998694057,0.9918666010483974,0.998260087983568,0.9988028453699087,0.9902540385906544,0.9990065200494079,0.9910024957236044,0.9904993244701175,0.997847200946789,0.9976366275712083,1.0020412983102236,0.997649145408456,0.9961346593124769,0.9966780705767555,1.0039946831540192,0.9965959929691378,0.9967193402066579,0.9980714790137378,1.0042198466453416,1.0050619748502962,0.9956544454166819,0.9958108501194848,1.0018434619000058,0.9921191116451048,1.001941349797012,0.0033545483841499637,0.0052146297710421235,0.015423732625883138,0.01796959616636606,0.01787884201728037,0.003625949900862549,0.007666845623363287,0.003634291140624551,0.01924841828069989,0.012917564467567151,0.019906363844777945,0.012502994990303804,0.009233486521963988,0.018878239466686774,0.008473199186540844,0.004001002477861812,0.019527962762581796,0.006502596624686767,0.019894460901337414,0.004418946964920623,0.020291100915075983,0.020411153403018835,0.007179281098744332,0.004762844615049048,0.004872362583504703,0.02070165559793032,0.020679867405187864,0.003584478301158987,0.006141672315697039,0.00399569999531608
227,227.0,0.987256882197116,1.005530896085797,0.020629416835053038,0.00320062993874145,0.011303624563654285,0.006856399804357926,1.0013765367440377,0.9906317691463082,0.9967155236155142,0.9975743406762597,0.996538671454997,0.9991211785948004,0.9895457395358799,0.9976249101171194,0.9963645202246911,0.987256882197116,0.9965671398265995,0.9880445708472678,0.987947711911345,0.9955031406148308,0.9959328688498057,1.0013762742826542,0.9952817533339668,0.9940176593666885,0.9942699104343433,1.0033380870998894,0.9941517007789186,0.9942652996397082,0.9959011048282631,1.0035613987835847,1.0044077094988546,0.9931694245668019,0.9933257821514444,1.0012078959333854,0.9900436026079074,1.0012779664581481,0.00320062993874145,0.0051368412729727595,0.015356956738744475,0.017878344908830123,0.017803145242445657,0.0034541393723405123,0.007579548578409236,0.003461908165878053,0.019176736681444748,0.012823262318337744,0.019828800690326845,0.012415458431628315,0.009149875636784205,0.01878241762494457,0.008320838240816064,0.003803478408158547,0.01942840105337314,0.006395467590865039,0.019804690984883227,0.004175107282269534,0.0202091749671802,0.020333592930519177,0.007023709408968155,0.00448056457447706,0.004577654010509971,0.020629416835053038,0.02060933091103394,0.0034146845359541603,0.006056371570296013,0.0037981880034424005
228,228.0,0.9872495141617007,1.005441121390609,0.019105247935413457,0.0029616643863711817,0.010508786144864755,0.006350390204645774,1.00136569257678,0.9905500518292478,0.9970205037230555,0.9979316559101349,0.9968891765432363,0.9991032585410471,0.9895108999764691,0.9976041890681592,0.996767588281706,0.9873586032806064,0.9970397358482781,0.9881339252869078,0.9879458407538408,0.9958506593926594,0.996017124194894,1.0013496688845376,0.9956272183596906,0.9939436419393329,0.9946012608699896,1.0033013051585828,0.9944715565749815,0.9945772322080121,0.9958552814214738,1.003519968880464,1.0043705948688981,0.9934817675898814,0.9936367509478828,1.0011888011656243,0.9899713425931328,1.0012518384223124,0.0029616643863711817,0.004822941073989385,0.014263992055316381,0.016596470757343763,0.01652467220520979,0.003193083124386588,0.007124563006093411,0.0031996882866261052,0.017791181831005736,0.012086057269905892,0.018373913989809608,0.011693198017711737,0.008605372753261868,0.017423894899794793,0.007738198658744476,0.003517766756983572,0.018018606280831424,0.006002991771442701,0.01835806453321691,0.003867362460624122,0.018725056651751507,0.018840074474150034,0.006589896001987601,0.004154154685195734,0.004244939560751845,0.019105247935413457,0.01908493487867643,0.0031572703304123696,0.005685114231431786,0.003513211477502408
229,229.0,0.9872719472209627,1.0053223484843041,0.0184804315693399,0.0028100989360581646,0.010223948214593881,0.006168691997023589,1.0015443484731645,0.9918075047662656,0.9984496178562918,0.9994427445679993,0.9984012711183272,0.9992642156473575,0.9910807188904329,0.9977609014155704,0.9983258303541919,0.9895183170971351,0.9985600166898015,0.9902387082808517,0.9897020543085879,0.9973704082538093,0.9970408157463145,1.0015260277795375,0.9971591094421185,0.9953206407451323,0.9961329968523294,1.0034902447274308,0.9960088479382068,0.996116163441781,0.997264536423781,1.0037189753307854,1.004574605543709,0.9950259244811793,0.9951794071038316,1.0013573931889843,0.9913368124113849,1.0014285885321532,0.0028100989360581646,0.0047914398275603716,0.013894220267781768,0.016134341277621353,0.01606412875142911,0.0030223052596359246,0.007101024428163587,0.003027929530478112,0.01726880344225539,0.01213234985846291,0.01776747890697141,0.011716925899834769,0.008590316751985537,0.0169117733357591,0.007528094400102007,0.00332946261605859,0.01747899323745488,0.005952334441216023,0.01778927708893926,0.0036617034263105933,0.018130072326390148,0.018242670123481124,0.006521857956848404,0.003933645187236738,0.004019374487666621,0.0184804315693399,0.01845675448363064,0.002989402326889438,0.005645674087672382,0.0033255622045822346
230,230.0,0.9873176286070826,1.0051896931029936,0.01827164234596718,0.0026839178599505345,0.010127207160523866,0.006139063627601473,1.0016279614393904,0.9929043020948821,0.9997265347798907,1.000790440321206,0.9997519802322425,0.9993342124054441,0.992458410473456,0.99782746452946,0.9997275023017798,0.9914326891632115,0.9999360816330365,0.992100802853508,0.9912488973385166,0.9987177045321323,0.9979170799970002,1.001605706244424,0.9985124369221124,0.9965052732728436,0.9974815200257549,1.0035713435015048,0.9973573961052025,0.9974675805551521,0.9984663216110775,1.0038022036582859,1.004660696729121,0.9963735722774608,0.9965252492233697,1.0014307412479815,0.9925336252493525,1.001508543371489,0.0026839178599505345,0.004826364073694949,0.013805904188353785,0.016002414712177348,0.015932202786858203,0.002880773134784867,0.007179030357413208,0.0028858654915263383,0.01709644329248131,0.012347583025112758,0.017511989963626157,0.01190592576985283,0.00870006107661034,0.01675231514641602,0.00743994014037211,0.0031729668897405123,0.017308334522815095,0.00597931221334346,0.01760262575919324,0.0034885522797004375,0.017933775666383055,0.018049815457874836,0.006534138742324731,0.0037465038747831916,0.0038277150535096765,0.01827164234596718,0.01824384314717175,0.002849761161582467,0.005686941741791019,0.0031695549403044734
231,231.0,0.9873800055522407,1.0050582709827875,0.01739405702643806,0.0025064073249472423,0.009629091550107173,0.005864127214165837,1.0018009074812582,0.9940708156680187,1.0010999303690655,1.0022571858071738,1.0012160773627807,0.9995083316086134,0.9939075693083932,0.9980013945555809,1.001238910377848,0.9933895007439449,1.001424077266875,0.9940141983781452,0.9928599522329279,1.0001934397832632,0.9988936246883763,1.0017853000140553,1.000004653179569,0.9977840264197689,0.9989786116691739,1.0037580000674444,0.9988625533382391,0.9989800743347055,0.9997749267376913,1.0039904748063464,1.0048506739155678,0.9978817579537456,0.9980323342145802,1.0016059882790995,0.9938086736988664,1.0016882315206768,0.0025064073249472423,0.004602763750667891,0.013153211545409342,0.015244726325415257,0.015172217481907429,0.0026888590415795784,0.006856823926830262,0.002693587936673442,0.01626954125576801,0.011821300100826677,0.016637011488950477,0.011391672575721466,0.008315532151158407,0.01595223528507048,0.00705563012592953,0.002961211540561703,0.016482282360759763,0.005696902729131024,0.016757497771466137,0.0032574901927260604,0.017072965878602964,0.017186506619792676,0.006219638783530025,0.003499505104362096,0.0035758566161623396,0.01739405702643806,0.01736512670278002,0.0026594879804122157,0.005424385465140266,0.0029583114144943624
232,232.0,0.9874525252886184,1.0049431978597967,0.016353028817832245,0.0022905924202838725,0.009135143368893232,0.005524342213597866,1.0018784834756926,0.9945075427330395,1.0015884816524867,1.0027888928007853,1.0017420578022165,0.9995862010314379,0.9944610410328419,0.9980790847113025,1.0017989140616501,0.9941748223874028,1.0020067729276791,0.9947786171535578,0.9934776385262388,1.0007225918816622,0.9992597260482065,1.0018677822552178,1.0005335221959852,0.9982719464348928,0.9994979294850428,1.0038434886971723,0.9993751759567298,0.9994882478794979,1.0002943891100715,1.0040806491360261,1.0049431978597967,0.9983869851947381,0.9985368685315367,1.0016837716105549,0.9942857765846929,1.0017706692265749,0.0022905924202838725,0.004568843452576423,0.012387151156776535,0.014325173330868048,0.014283501512179836,0.0024569822300328087,0.006808841601641841,0.0024614620541992295,0.015335107090440779,0.011722233605576195,0.015681009376785085,0.01130741065837985,0.008263066628318487,0.014987282001552216,0.006651583698274857,0.0027053676020488467,0.01547684260707305,0.005642521310144917,0.015742817188162714,0.0029740200516473157,0.016045242610400898,0.016152800179319766,0.006127980826036578,0.0031939494786192247,0.0032633870946283078,0.016353028817832245,0.016327473545851425,0.002430378404631168,0.005385554500889307,0.0027026960316251913
233,233.0,0.9875286350483954,1.0048562719168554,0.016286622579950175,0.0021314257140894613,0.009291672360626582,0.00554901432217407,1.0015672379290756,0.9932735499874048,1.0000508902627905,1.0011896671957994,1.0001187735653496,0.99928469655914,0.9929535121233969,0.9977793163347882,1.000140472705528,0.9922258525520559,1.0003982970340433,0.9928524696214781,0.9918103993624454,0.999080542495336,0.9981572777006424,1.001546669160318,0.9988662238829432,0.9969194973190585,0.9978011296461041,1.0035250365701391,0.997648852294318,0.9977482132675319,0.9989565394183485,1.003766568235625,1.004629774114806,0.996629925788922,0.9967795270623521,1.0013733565925527,0.9929448947076434,1.0014496529737558,0.0021314257140894613,0.005126747432159627,0.012386848015637577,0.01423248798314126,0.014262724019711698,0.002284244629091688,0.0076385017829560965,0.002288941156800297,0.015345949235653316,0.01309621420533809,0.015669623255076717,0.012656983171287597,0.009274315316796048,0.014891178099966209,0.006713410980168202,0.002515553883622107,0.015356445040195845,0.006313616734922697,0.015644537390450262,0.002754313306416848,0.015961610159564876,0.016070633966588508,0.006797311163806066,0.002951667126860741,0.00301306912293217,0.016286622579950175,0.016265246775310143,0.0022613654016797524,0.0060459436048075086,0.0025126395638158552
234,234.0,0.9876017820637522,1.004796021123695,0.01573084399332195,0.001981209183655326,0.009089052619217726,0.005394766341218332,1.0011064826007416,0.9912841035900349,0.9975162881755392,0.9985401941871264,0.9974207368010356,0.9988369610933272,0.9904840429148498,0.9973341338164109,0.9973326393600493,0.9889322257878592,0.9976026788049956,0.9896095784907875,0.9890599287800004,0.9963731828500437,0.9963702914183988,1.0010760956688751,0.9961303563350598,0.994733990221177,0.9950282793283173,1.003068364270643,0.9948416945724021,0.9949247735902671,0.9967802588677742,1.0033162536536504,1.0041814160569043,0.993787785457218,0.9939373804830329,1.0009214022178887,0.9907686766255432,1.0009795733827274,0.001981209183655326,0.0053057317834519415,0.011985684157665584,0.013713949373578711,0.013784999660739117,0.002121815606547675,0.007887777246717978,0.002126712099287971,0.01484223909809234,0.013452219022485867,0.015131178183235745,0.013015769052001278,0.009567962311342822,0.014353565031463175,0.006553522880920819,0.0023373400676715912,0.014791399179367441,0.006525505926387107,0.015085869934962194,0.0025511564067930283,0.015403392334073047,0.015510992200589085,0.00699370846199156,0.0027293469502940823,0.0027836488801645663,0.01573084399332195,0.015712282505919273,0.002101964196608226,0.006255485110346929,0.00233430773685528
235,235.0,0.9876654135668701,1.0047576558967712,0.014424951412213153,0.0017989393181425991,0.008367967365085962,0.004960780994508827,1.0009236786186877,0.9905006141541577,0.9966035142616368,0.9976032514917212,0.9964609565176525,0.9986676490938063,0.9895190639707765,0.9971656039716498,0.9963453463543641,0.9876654135668701,0.9966423187471108,0.9883567601677199,0.9879901149270901,0.9954092472061182,0.9957015208885963,1.0008948064821725,0.9951572257631426,0.9938775051607865,0.994036956728475,1.0028997796298553,0.9938322877960304,0.9939072714383949,0.9959361764489444,1.003153842622259,1.0040209658591477,0.9927583011540744,0.9929076432521873,1.0007487438358575,0.9899149357138709,1.0007989279838274,0.0017989393181425991,0.004952950556414909,0.011005743837336598,0.01258612278979091,0.012652011556951632,0.001926387230917927,0.0073621880427727285,0.0019309382779377703,0.013618519705742991,0.012564527810272647,0.013868945919353962,0.0121531031001172,0.008931940733989488,0.013168217358654427,0.006022044650870923,0.0021225306707914875,0.013567554442253597,0.006086227825065829,0.013835594677693465,0.0023163514744915957,0.014125651446450447,0.01422409643852233,0.0065147306016249,0.0024778816088055207,0.002526802548159069,0.014424951412213153,0.014407940918909441,0.0019086482490424663,0.0058377437092280065,0.002119734040060795
236,236.0,0.9877144689768713,1.0047363866525396,0.01345565600833256,0.0016294378928899684,0.007856897931791444,0.004675442829619303,1.0010699909593568,0.9912077608200157,0.9975289411025149,0.9985877152516419,0.9974537867309187,0.9988133345382977,0.9904216964494289,0.9973077550906634,0.9973953014618753,0.988946674462799,0.9977045618210602,0.9896035967548685,0.9890114246150413,0.9963988808437857,0.9963425313488847,1.0010485811134062,0.9961571587418067,0.9946661281152758,0.9950378265707391,1.003068386384523,0.9948354837354985,0.9949140217366562,0.9967385014752084,1.0033298594497855,1.0041980035389948,0.9937598282439081,0.9939086320765724,1.0008965355708708,0.9906909836515122,1.0009530931186144,0.0016294378928899684,0.004723691815323836,0.010318256736481504,0.011795462824944924,0.011852902056456616,0.0017440833604312268,0.007050866644419013,0.0017480555724939447,0.012758419599393691,0.012147289276022842,0.012972003992378316,0.011730636076195018,0.00857744521916635,0.012321056395306286,0.0056129316471910575,0.0019218583266360605,0.01268680870987692,0.005793569751269367,0.0129243789836421,0.002097474288718622,0.01318563580839588,0.013274787257679235,0.006194869141398215,0.002243862319778605,0.002288355373264599,0.01345565600833256,0.013439070228894246,0.0017282074314721976,0.0055705162559147045,0.001919348959375465
237,237.0,0.9877498564606457,1.0047274238074553,0.012813567470092924,0.001479131195722018,0.007556129887841819,0.00452285434510879,1.0011510067546021,0.9922562340411836,0.9985946028118876,0.9996949905499737,0.99856816059363,0.9988746136690972,0.9917372060775456,0.9973673136375933,0.998542605176211,0.9907710269262741,0.9988163854074774,0.991377513170552,0.9904849491347965,0.9975010507300527,0.9971130557618655,1.0011198949524125,0.9972641150989185,0.9958037399587131,0.9961407836434157,1.0031420461584943,0.9959426328384476,0.9960263528471978,0.9978809661046169,1.003407131573895,1.0042757660349675,0.994863856478629,0.9950114754211573,1.000966282466009,0.9918311944409166,1.0010233705299874,0.001479131195722018,0.004668570386313083,0.009890047691460475,0.011298452561850638,0.011349407112874434,0.0015822881967466524,0.00699996996421128,0.0015857331062094219,0.012213841159476378,0.012173660694262916,0.012385531333244089,0.011736472990194303,0.008538858427510614,0.011776551362629464,0.00534480410330952,0.001743683051969787,0.012116942807360156,0.005709891508565965,0.012330064029134644,0.0019029942582613885,0.012568787231702112,0.01265291600653373,0.0060925194580284826,0.0020356657341650585,0.0020761614546790023,0.012813567470092924,0.01279712623025844,0.0015681193402155647,0.005510705077779372,0.0017414326904926006
238,238.0,0.9877739763720252,1.004725977777974,0.012089266132198231,0.0013438851871483038,0.0071844636051723995,0.004321221445016417,1.0012692041427937,0.9933131320472984,0.9997293557793157,1.0008791286137673,0.9997655984700794,0.9989838764559726,0.9930505806425495,0.9974744275658756,0.999778383261172,0.9925598685201819,1.0000241882048106,0.9931216805771961,0.9919516145844942,0.9986976122834812,0.9979399484156977,1.0012478477544686,0.9984699142482409,0.9969609937439646,0.9973507705142812,1.0032877227833206,0.9971598606646359,0.9972492070733776,0.9990544470314545,1.0035633687272945,1.0044343250695171,0.9960862968706432,0.9962317616383826,1.0010818363694187,0.9929766222271512,1.0011517426748409,0.0013438851871483038,0.004532251004520208,0.009372962169984737,0.010706978174279496,0.010750767283865568,0.0014369737594741743,0.0068151879840100465,0.001440002499461334,0.0115695375310121,0.011920807140033464,0.011715326273885161,0.011481771598421973,0.008325495107441032,0.011142582189321086,0.0050484608401176025,0.00158353806915423,0.011458660998855901,0.005536147815439182,0.011650380144918069,0.0017281605407188513,0.01186823095967515,0.011946835726151368,0.005902764980841341,0.001848483143656228,0.0018853556461773792,0.012089266132198231,0.012073431605964722,0.001424281272388134,0.0053538689737216835,0.0015815134023351714
239,239.0,0.9877892290648422,1.0047272589805516,0.0112163534849022,0.0012235569396038752,0.006677953942198333,0.0040269340666120685,1.0015159082258283,0.9941047074791448,1.0006383169041457,1.001839674949961,1.0007312106280237,0.9992310967129024,0.9940355742867626,0.9977210888213424,1.0007788017991401,0.9939015256725591,1.0010103300101836,0.9944327758088304,0.9930507287262101,0.9996703652733042,0.998638214466645,1.0015143542263423,0.9994578389580262,0.9978178730105436,0.9983458406131465,1.0035728331940055,0.9981651032334735,0.9982612541963696,0.999910361321139,1.0038548251466384,1.0047272589805518,0.9971001823562304,0.9972436536670886,1.0013325693305202,0.9938382585256456,1.001418148733266,0.0012235569396038752,0.004251849939015062,0.008702839693122076,0.009933401283183502,0.009977021108423306,0.0013073385875221905,0.006396773595561688,0.0013099960999852442,0.010733170889927883,0.011194954029905084,0.01085654239393582,0.010783401902043528,0.007816701365951287,0.010336365047418654,0.004682639225616823,0.0014408952240794193,0.010628517990773826,0.005191514235718386,0.01080715499988452,0.0015716918907360564,0.01101024597279764,0.011084220404552108,0.0055267081157942865,0.0016804354980225796,0.0017138160652110485,0.0112163534849022,0.011201921426702646,0.001296252086293029,0.005023279285211446,0.0014390594840547374
240,240.0,0.987798014892928,1.0047271244766809,0.011481650178139942,0.0011382647964231084,0.006685989217581171,0.0040799851741561656,1.001358077497021,0.9934881980225948,1.0000556737086588,1.0012410469581128,1.000130023487254,0.9990806783831361,0.9933060221458571,0.9975734849148978,1.0001980457541468,0.9930184358560854,1.0005107851771258,0.9935542094049404,0.9922544608562378,0.9990542205106197,0.9981585472995488,1.0013619374049683,0.9988330427283699,0.9971449050286929,0.9977107144645445,1.0034254744226079,0.9975208643578126,0.9976157829082667,0.999246469625013,1.0037130765274171,1.0045855586819128,0.9964436243605217,0.9965870034638706,1.0011790094210056,0.9931703679033957,1.0012646500093436,0.0011382647964231084,0.0043610798965496075,0.008710351425248552,0.00989395865274395,0.00996864110263136,0.0012121957200426617,0.006569609123090406,0.001214264892766889,0.010717771904170488,0.011481650178139942,0.010802030771252438,0.011073549373849953,0.008037549142634397,0.010304985458082765,0.004655412275894839,0.0013364211231976617,0.010593461169431469,0.00531609865645818,0.010787826307768075,0.0014531052209914702,0.011002777245646798,0.011084539562634428,0.005606406486089458,0.0015504382825797284,0.0015803275947750496,0.011222168256206035,0.011209416501384836,0.0012031823915077814,0.005157488370383073,0.0013347046448596931
241,241.0,0.9878027342101148,1.0047240179080081,0.012117045610726587,0.0010665962271649834,0.0068452707646787705,0.004232915079228685,1.00102237022872,0.9916391045282575,0.9979919503427823,0.9990796383846525,0.997950008151433,0.9987656254520259,0.9910333651274509,0.997265020220252,0.9979692744124046,0.9900354450670283,0.9983597215589031,0.9906152490781374,0.9897321382085315,0.9968525885142252,0.9966335789626957,1.0010191243366646,0.9966097346211387,0.9951141713759493,0.9954614543731328,1.0030959179934709,0.9952503926708028,0.9953349714555003,0.9972139001838156,1.0033945023517388,1.004268735953918,0.9941516255392445,0.9942941674319126,1.000849904625136,0.9911539617996811,1.000922485564526,0.0010665962271649834,0.004593021597745852,0.008904524600965299,0.010060536166175483,0.010171973635276546,0.0011308787088005253,0.006933075141652088,0.0011323727470077282,0.010934034136885151,0.012117045610726587,0.010981126684876098,0.011700541187695269,0.008494578155055672,0.010487165195455419,0.004728315299036588,0.0012472091445776478,0.01077467191230686,0.005588904810889066,0.0109880576929497,0.0013502489745056097,0.011218480815512109,0.011309441575217185,0.005838124103050834,0.0014370112384074149,0.0014636594570292447,0.011455071687939493,0.01144379415247338,0.001123704317127768,0.005438403351090303,0.0012455546127672467
242,242.0,0.9878057873702346,1.0047170295612173,0.011516218232233597,0.0009763751702877067,0.006437454472837047,0.003995150083295181,1.0007716633875565,0.9902656453276694,0.9964368693669932,0.997452413083877,0.9963062198812577,0.9985253843539361,0.989340810063209,0.997026376971464,0.9962815684806964,0.9878057873702345,0.9967185771161449,0.9884188359344217,0.9878536118974051,0.9951935783444972,0.9954917139298192,1.000759689644631,0.9949367571409832,0.9936151679792875,0.9937695068746547,1.002851772817637,0.9935403316918958,0.9936175857297325,0.9957157108083463,1.0031608085257013,1.0040352770524275,0.9924219019847235,0.99256491269729,1.000602802842748,0.9896581646856653,1.0006640778066718,0.0009763751702877067,0.004361388236288015,0.008365211932913296,0.009434598844466855,0.009549125023176378,0.0010334250385537957,0.006587583341322695,0.0010346574428418353,0.010263287664657974,0.011516218232233597,0.010294673956761627,0.011124158454742442,0.008074731861927916,0.009837033224846027,0.004436817757089618,0.0011399808754244342,0.010104589515065706,0.0053041124347856065,0.010308886620558835,0.0012322675011646321,0.01052849069452339,0.01061608408045571,0.005525032613946112,0.0013103407539806853,0.0013343099976774624,0.010754510802281894,0.010744396157507578,0.0010272727918666784,0.0051656368257464195,0.0011384363380165308
243,243.0,0.9878089746287411,1.004705249722992,0.010765081119594812,0.0008841110152818842,0.005932109848221995,0.0036875074729801854,1.0008538561742155,0.9904935922461005,0.9967815209005049,0.997813184998494,0.9966755145832127,0.9986037215416391,0.989641173638625,0.9971051319869726,0.9966828137837959,0.9882634996837728,0.9971443184717562,0.9888611180828906,0.9881985699054779,0.9955535427390614,0.995721261444368,1.0008368868029276,0.9952979851586179,0.9938696997568521,0.9941268256695339,1.0029320178646584,0.993897384194576,0.9939748131902749,0.9959723569661765,1.0032430286186145,1.0041179646297662,0.9927760386463583,0.9929181276083803,1.0006813255685012,0.9899054198812396,1.0007414244013093,0.0008841110152818842,0.00405384741651129,0.007690774821649338,0.008671170685862609,0.008775555782895737,0.000935511177740862,0.006133100312790413,0.0009365799785713887,0.009433179350473345,0.010765081119594812,0.009457346851823246,0.010389428321588236,0.007524957908704543,0.00903276037510752,0.004076088342336729,0.0010320576381013466,0.009276212725307749,0.0049275745897371945,0.009458953813395126,0.0011158364696219189,0.009657455692630424,0.009737591746425358,0.005130615998186919,0.0011866880031623352,0.0012084145315759554,0.009859715069327571,0.009850246610329799,0.0009300551447891198,0.004801731436581208,0.0010306525165558855
244,244.0,0.9878116958475773,1.0046877686800155,0.010575461050247285,0.0008024355581937935,0.00564049016045482,0.0035221412739158764,1.0009903646008482,0.9915274644995027,0.9978467543619394,0.998916287932915,0.9977862606012572,0.998722168687343,0.9909284109690131,0.9972215723538497,0.9978169455167027,0.9900314164762157,0.9982264333930015,0.9905801367030644,0.9896380728136631,0.9966503981783427,0.9964968984975835,1.0009595199097905,0.9964034834930202,0.9949798706892629,0.9952345717964427,1.003061462336191,0.9950131439923334,0.9950972025215749,0.9970787549054664,1.0033741974662873,1.0042494204924222,0.9938945622620071,0.9940346916175645,1.0008081701507268,0.9910274440096536,1.0008636753327982,0.0008024355581937935,0.003945041267363559,0.007269466807732616,0.008185128319036903,0.0082847219387659,0.0008483438842237532,0.005984568069741236,0.0008492110321115975,0.008903840264724034,0.010575461050247285,0.008909619236460237,0.010190174594719775,0.007355357897135935,0.008512960315045287,0.003850009731202967,0.0009363695773535195,0.008737469985350962,0.004789028209470628,0.00890173555358029,0.0010128885447105744,0.009083700509452102,0.009159142579138942,0.004980441878278143,0.0010775047487467284,0.0010972682497394208,0.009265878789198614,0.009256307396455233,0.00084372957903744,0.004671808302049258,0.0009350909443779041
245,245.0,0.9878127507903064,1.0046636767189725,0.010468674513383156,0.0007352833099868939,0.005420972907395989,0.003402942318906303,1.0011343331995826,0.9924598402919015,0.9988688517415591,0.9999724276131282,0.9988536284020052,0.9988476204999375,0.9920895732858817,0.9973443857128481,0.9989124663330324,0.9916370521235286,0.9992849445110176,0.9921437890322791,0.9909379868136536,0.9977035229501188,0.9972265851954996,1.0010921861920872,0.9974633131629062,0.9959741638529376,0.9962972741706723,1.0031964649388359,0.9960825691774267,0.9961729559055572,0.9980663574006755,1.0035089669613202,1.0043834084786862,0.9949687803348989,0.9951064158476539,1.000941632306547,0.9920405453176547,1.0009966081055577,0.0007352833099868939,0.003877863942758601,0.006943365034141723,0.0078077978049571305,0.007904528249904827,0.0007762442523080543,0.005894281025509294,0.0007768833811383713,0.008492974584364018,0.010468674513383156,0.008480966604371058,0.01007512978134769,0.007254263312712596,0.008110839780675377,0.003682945951575351,0.0008578032595758182,0.008321858646001299,0.004699884734908577,0.008472938061635637,0.0009290497259018997,0.008642991167603793,0.008715639311383774,0.004879743076458208,0.0009885408227234016,0.0010066523722258324,0.008811056248609282,0.00880092255807563,0.0007726096534386898,0.004590808529694882,0.0008566475245088009
246,246.0,0.9878109392204935,1.0046320641265465,0.009867817463913176,0.0006729704310980776,0.005052415736582379,0.003178137576520762,1.001354891925392,0.9934059625744736,0.999991216322223,1.0011495110640736,1.0000404774915272,0.9990645975090731,0.9932635240104514,0.9975575192090029,1.0001361753676314,0.9932371361570929,1.000480971092664,0.9937073913547284,0.9922506434070613,0.9988945421884426,0.9980476228624314,1.001333368514209,0.9986676824157671,0.9969994840386995,0.9975104637134895,1.0034429529138515,0.9973097114002423,0.9974100653051675,0.9990920814334522,1.0037584332512093,1.0046320641265463,0.9962099354591768,0.9963447115117602,1.0011663625843903,0.9930681757753373,1.001237371913032,0.0006729704310980776,0.003647726414396691,0.0064530096782735346,0.007253181906175964,0.007343238785005784,0.0007097527794431854,0.005547435004230146,0.0007102332990759581,0.007888701542304003,0.009867817463913176,0.007870564618725125,0.009493382081745614,0.0068302964029733765,0.0075314814178548874,0.0034297847191129,0.0007848627471673818,0.007727298952220886,0.00441674041883275,0.007866143710698487,0.0008506644071893154,0.00802342304012725,0.008091527000683687,0.004580419077928917,0.0009050756333471496,0.0009216021818591126,0.008178191274863172,0.008168293194892302,0.0007068004097398592,0.004318030454985997,0.0007838230486065964
247,247.0,0.987805060901703,1.004592341433181,0.009711471580125098,0.0006198687822767422,0.004887637859852858,0.003089960193548078,1.0013354408271828,0.9934780822553767,1.00013265691967,1.0012992285765356,1.0001943216269797,0.9990449805455779,0.9933798130740948,0.9975377373209117,1.00031392135829,0.993462516201981,1.0006840891908175,0.9939198862424574,0.9923956926901699,0.9990337251695918,0.998114125516978,1.001315946781846,0.9988051666823231,0.9970771314745313,0.997642973799758,1.0034344378072009,0.997443695229019,0.9975443835392246,0.9991728363701278,1.0037576839260325,1.0046317718980917,0.9963437222646095,0.9964775030899757,1.0011481801004516,0.9931492958261064,1.001219961027749,0.0006198687822767422,0.00361356431409462,0.006212994338510902,0.006971274663733634,0.007059586253729957,0.0006517730776708764,0.00548631484533109,0.0006517779969567271,0.007566216805914757,0.009711471580125098,0.0075115720038566045,0.009352746774300716,0.006752149177508829,0.007239950248095736,0.0033121452356940605,0.0007211613028834626,0.007425723963423781,0.004374022906088772,0.007562503029294143,0.0007795534755436533,0.007713808129190745,0.00777920480199212,0.004521076225108837,0.0008279465027941623,0.0008427838407611454,0.007863720393273098,0.007855259441232032,0.0006499377766168256,0.00427881567878033,0.0007202122308022458
248,248.0,0.9877939155974991,1.0045452001443587,0.010457640265431906,0.0005830664124697572,0.005096353711999292,0.00326113081608502,1.000944217863192,0.9920511925034772,0.9985597497337807,0.9996418788515703,0.9985332313941592,0.9986565184129945,0.9916463040953136,0.9971507128915015,0.9986300455782212,0.9912398702043359,0.9990814633030856,0.9917242332450228,0.9904847460799263,0.9973439701602924,0.9968971073168191,1.0009107206761299,0.9970938172043231,0.9955257626658222,0.9959103056109766,1.0030465631107088,0.9956904721817489,0.9957839403397409,0.997619601229361,1.0033817683792656,1.0042565118078504,0.9945704079845068,0.9947037789500379,1.0007542684933168,0.9915951890413334,1.0008157401111262,0.0005830664124697572,0.003921958339054376,0.006425382633449709,0.007186440377812683,0.007282287229623131,0.0006095153949607057,0.005945123064156753,0.0006088708820915852,0.007777138586479524,0.010457640265431906,0.0076571156046524825,0.010087417463734847,0.007314473098866561,0.0074649662280502705,0.003438803748842832,0.0006754956295103318,0.007650383748079842,0.0047411169925167685,0.007796908696533037,0.0007259520580082974,0.007953455224207021,0.008020891159698498,0.00487298622639639,0.0007680469881949185,0.0007813064659726655,0.008110534267904096,0.008103317805001823,0.0006093863099443833,0.004646082432108389,0.0006745480262250859
249,249.0,0.9877763030714458,1.0044916520093228,0.010384438671221782,0.0005392159396876483,0.004983518579411752,0.0032105238322916855,1.0005261240052679,0.9902291522648202,0.9966338849235379,0.9976215906991742,0.9965050046847945,0.9982438237166504,0.9894250812996109,0.9967386257736902,0.9965807139853371,0.9883712217821421,0.9971426652565235,0.9888950462632989,0.988034649191159,0.995286395752022,0.995403971157902,1.000477370364748,0.9950139046346901,0.993540200488222,0.9938063735835594,1.002620274460868,0.9935642924586757,0.993649134463473,0.9956254107170492,1.0029616235153096,1.0038374663183094,0.9924224928918058,0.9925561142671678,1.0003352588984096,0.9896136249134893,1.0003824073858232,0.0005392159396876483,0.003907505180757616,0.006258049262565551,0.0069884499544594515,0.007084199743262029,0.0005620332391071332,0.0059197594528188685,0.0005611994708859743,0.00755380932176007,0.010384438671221782,0.007409189804975786,0.010024124644532681,0.0072819918865472235,0.007260433125676285,0.003354646088430028,0.0006235174530150036,0.007437412245589675,0.004718596045471719,0.007582786830439142,0.0006677702550811025,0.007735872273804593,0.007801601977927858,0.00483716745820657,0.0007049172286711843,0.0007168569469052504,0.00789074213354938,0.007884255140697663,0.0005626460734709376,0.004629785561709566,0.0006225839711247476
250,250.0,0.9877510230871079,1.004432708777316,0.00963438759177606,0.000489281816619865,0.004586129458044499,0.0029608822984539054,1.0005186841815574,0.989988834304087,0.9964021723384531,0.997377160096206,0.9962693213444802,0.9982465963093992,0.9891570820421939,0.9967440145643043,0.996369822405682,0.9880821055353919,0.9969791163792963,0.9886020287335758,0.9877510230871079,0.9950315318999813,0.9952320712573952,1.000475441374109,0.9947546541653818,0.9932785818995549,0.9935427835856758,1.0026227736734703,0.9932914900668978,0.9933767012621396,0.9953615488397828,1.0029660981764772,1.0038412168666082,0.9921383093441988,0.9922724306423091,1.0003303209463705,0.9893533502467999,1.0003796522773425,0.000489281816619865,0.0036184489030151833,0.005749220293429772,0.006416436935128867,0.006504299903716795,0.0005095761505011063,0.005484002387480774,0.000508785304312223,0.006932874223073558,0.00963438759177606,0.006792887082197245,0.0092956728689733,0.0067481227489727385,0.006661825041224097,0.003081796629744592,0.0005652948832928615,0.006823470231373904,0.004365104376322308,0.006955671994813939,0.0006054497274342089,0.0070956954142860915,0.007156330407850659,0.004471706373901499,0.000639098284726852,0.0006499078933388345,0.00723658784580439,0.007230426142648096,0.0005102883958352074,0.004286791644951877,0.0005644422445880831
251,251.0,0.9877175009070239,1.004369382197581,0.009305442329313249,0.00044685710995871666,0.004340071548393629,0.00281961398606704,1.0005424221402925,0.9910366232854069,0.9973577157956665,0.99836109817858,0.9972623821516029,0.9982590331824119,0.9904489044359274,0.9967570206906942,0.9973915585267127,0.9898135704923453,0.9979528656219288,0.9902930206576414,0.9891838224238182,0.9960148789221733,0.9959447982623372,1.0004933284022823,0.9957404808939919,0.9944171169567225,0.994529435024823,1.0026496896136592,0.9942835178176526,0.99437437492307,0.9965034230511572,1.0029996683754263,1.003874773738203,0.993134276273331,0.9932667386385269,1.0003440330210254,0.990490103184625,1.0003977435968545,0.00044685710995871666,0.003467969607672348,0.005425006713224037,0.006043985287188456,0.006128033923079285,0.00046417240008199905,0.005265211831913906,0.0004633479188149675,0.00652935155841715,0.009305442329313249,0.00638534713690521,0.008965590991493504,0.006487100539922999,0.006262504998983212,0.0029027264278143517,0.0005148052210063786,0.006411911182380863,0.0041714159489646425,0.006531661462486258,0.0005514937171438616,0.006661142270889114,0.006718826684625277,0.00426570202930249,0.0005820522882347915,0.0005918257952683798,0.006789431647611861,0.006782725801430922,0.0004652411507612836,0.004107226810093178,0.0005140356668261715
252,252.0,0.9876776637896278,1.0043026840193603,0.00925295033710876,0.00041393631779250136,0.004224148150251003,0.002767076746593031,1.0005705872191533,0.9919081215510273,0.9983042472450421,0.9993285800133881,0.9982387585868793,0.9982648766712549,0.9915361066430022,0.9967631848395699,0.9983862970605017,0.9913107262257482,0.9989045015423441,0.9917493085295885,0.9904000664820874,0.9969822644114015,0.9965887861145492,1.0005119954986752,0.9967090332284945,0.9953402219729839,0.9954979359951698,1.0026622937472986,0.9952566886261189,0.995351580904092,0.9974011638039586,1.003007942878884,1.0038813591843874,0.9941122644131751,0.9942428918573193,1.000357342180866,0.9914412767893241,1.0004165093014645,0.00041393631779250136,0.0034208341737130554,0.005266223485587932,0.0058553468100000375,0.005938647036362685,0.0004283451207180314,0.005202713486931622,0.0004272938471943136,0.006324664627748539,0.00925295033710876,0.006170345556914838,0.008903191165532407,0.00641945715977148,0.006054681479927985,0.0028127297777640176,0.00047564614631191645,0.006196513592397101,0.00410071464323171,0.006308050052406818,0.0005093739214788322,0.006431943178251568,0.006489704989408374,0.00418379354334057,0.0005372289973708074,0.0005460013685605141,0.006553487295090725,0.006545517980138409,0.0004301285851591816,0.004050042073758685,0.0004749377575566659
253,253.0,0.9876340644923293,1.0042336259918971,0.008906725006139926,0.0003817269916045186,0.004021838355118132,0.002648247920639466,1.0007461968365636,0.9928437049512656,0.9992842368991329,1.0003454016603124,0.9992643987118156,0.998436869896768,0.9926812050202344,0.9969352553573702,0.9994311735683354,0.9928324581905987,0.9999039247361133,0.9932367867650524,0.99166779621178,0.9980073305417052,0.9973281446325032,1.0006929965833442,0.9977426378237927,0.9963506753021825,0.9965388166317589,1.0028428855669527,0.99630806852986,0.996406311065396,0.9984095525540905,1.0031906952598932,1.004065245635408,0.9951758758491746,0.9953048807659907,1.0005317035756918,0.9924542205019463,1.0005970099507842,0.0003817269916045186,0.00327380018888632,0.005009651358720711,0.005565152987947408,0.005645581039479956,0.00039416705405008505,0.004986364474865017,0.0003929732455172392,0.006013773077256266,0.008906725006139926,0.005863044782124135,0.008563462138991163,0.00615945334767334,0.005747957021591301,0.0026713998941706343,0.00043838898413793174,0.005881295930745151,0.00391824509175904,0.005984692344604264,0.0004694393339095915,0.006102386857311214,0.006158833097847511,0.003993109085705645,0.000494961774158497,0.000502848174413213,0.006217388924370581,0.006208767456273643,0.00039636927976955007,0.0038754628648525993,0.0004377288446675199
254,254.0,0.9875892557725365,1.004163219864434,0.008444986394115972,0.00035720531381678856,0.003801707571171087,0.0025059018181610494,1.0008437044218255,0.9932118482940998,0.9996917464307434,1.000767449957116,0.9996958541168499,0.9985444517281495,0.9931339717499361,0.9970456455152323,0.9998825281155391,0.9934371596999485,1.0003491201224062,0.9938280579151033,0.9921702409749495,0.9984319982276741,0.9976362777431814,1.0007954517348703,0.9981674761711067,0.9967508456840902,0.9969646500012916,1.0029433406523678,0.9967357330797239,0.9968352816807355,0.9988125120961135,1.0032898047911665,1.0041632198644341,0.9956025738017578,0.9957316830676624,1.000631637607235,0.9928522508126223,1.0006990620724547,0.00035720531381678856,0.003117998816817624,0.004724495854039414,0.00524810011739273,0.005322110171368389,0.00036832357260750784,0.004742770683259917,0.0003671704563500342,0.005662445265351995,0.008444986394115972,0.005507422768701601,0.008123934206488208,0.00585482880108936,0.005421173842045564,0.002530444214678045,0.00040929864241272945,0.005547316978495744,0.0037293848451578015,0.005646191047758086,0.00043624494871346414,0.005758164474412345,0.005811245645784407,0.003797595055801148,0.00045860046228468295,0.0004656976213554303,0.0058675778793118305,0.005859810887161886,0.00037061146348266123,0.0036914387831019618,0.00040863792177522944
255,255.0,0.9875457903876584,1.0040928620779705,0.00897985680612021,0.00035925269543619237,0.0039901464062591365,0.002640650275219697,1.0005442714178403,0.9921080099480264,0.9985139509580533,0.9995304773311828,0.9984631456825296,0.9982645938172657,0.99178751340864,0.9967687600193806,0.9986510062125742,0.9917089323123911,0.9991980352155189,0.9921218854233672,0.9906855469897413,0.9971768571657245,0.9967171671887322,1.0005017208428113,0.9968996785596039,0.9955376425373099,0.9956822212999339,1.002656336815969,0.9954419554036809,0.9955398430039892,0.9975868380356455,1.0030060603379796,1.0038760124538524,0.9942940435005844,0.9944231981490477,1.0003377969349654,0.9916469007782625,1.000404832396571,0.00035925269543619237,0.003378362691900443,0.004907315394960788,0.005447551097314808,0.005518165186294516,0.0003686910975852473,0.005111525736916456,0.00036751568433346095,0.005838665157710402,0.00897985680612021,0.005620613573376427,0.008657663455040706,0.006291080341820042,0.0056334334133844016,0.002675578176183942,0.0004089013364320714,0.0057652450542572155,0.004035442200755907,0.005873969904994019,0.00043064851688771183,0.005992493197836998,0.0060466910348380065,0.004101121561443426,0.00044897636965333146,0.0004552371404032275,0.006108758516929255,0.006102103088132764,0.000371680888368248,0.0039996435684830816,0.00040820929998071527
256,256.0,0.9875062210951038,1.0040254878405346,0.009340394834177266,0.0003527196561733847,0.004103666124684382,0.0027290049244995656,1.0003142164886254,0.9902472480246152,0.9967849177844963,0.9977266025604498,0.9966589425469767,0.9980451789867463,0.9895433372319303,0.996550712636676,0.9968583898453918,0.9888726317344673,0.9975646396375805,0.9893201865010399,0.9882252784545186,0.995334889020915,0.9953466411493975,1.0002653274708395,0.9950388672693367,0.9935016927847895,0.9938016884422376,1.0024271607050894,0.9935414905684472,0.9936320327674892,0.9955353385458954,1.002778734222317,1.0036459057922458,0.9923722612176011,0.9925017535381595,1.0001142833685297,0.9896299024799695,1.000168486481324,0.0003527196561733847,0.003563614788347043,0.0050067878608732845,0.005554001140361019,0.005620264606083879,0.0003603515437238535,0.005369819184222801,0.00035912209280223006,0.005917550224759655,0.009340394834177266,0.005646528369711163,0.009019703294970708,0.0065939920769424055,0.005747940403490178,0.002762873032483374,0.0003994494423509494,0.005882463755692577,0.0042528953196083585,0.005997380107381021,0.00041752261606906624,0.006120774456715984,0.0061751248886861175,0.004316993649086008,0.00043291942101230144,0.00043847193502847404,0.006242526287807856,0.006236479361625663,0.0003640576074916784,0.0042184479645050715,0.0003988138183481333
257,257.0,0.9874731006522814,1.0039644170519095,0.008761658615819267,0.0003222310363989087,0.0038233842787618096,0.002549549774996383,1.000327275608688,0.9896785939650857,0.9962958296518,0.9972192615214509,0.9961466598189478,0.9980670986368289,0.9888585651422568,0.9965741246901177,0.9963481504480791,0.9880042908140372,0.9971013708807048,0.9884613490620461,0.9874731006522813,0.9948093617302373,0.9949718457277741,1.0002844431382196,0.9945070461448169,0.992883289202573,0.9932628642550457,1.0024506059211833,0.992997843471529,0.9930870599437168,0.9949137219071014,1.0028084168240303,1.0036752791544987,0.9918232578185728,0.9919526700400033,1.0001343842385821,0.9890189388856293,1.000186932778615,0.0003222310363989087,0.003350405595095926,0.004650636536447637,0.005156198337013759,0.005216246191885968,0.00032881428427266305,0.005044016790117385,0.0003276043931074106,0.00548600194698718,0.008761658615819267,0.005222953758363678,0.00846114176741632,0.006191033954746092,0.005335597339548037,0.0025694908476662616,0.00036458155249017866,0.005459726860433834,0.003997208329650988,0.005566088256567388,0.00038056990906804483,0.005681247697425526,0.0057315099434451025,0.004056368381366357,0.00039428932866748416,0.00039932171804842037,0.005795164211160179,0.005789449065141664,0.0003324969463126401,0.003965445282546705,0.0003640294856433869
258,258.0,0.9874483509613708,1.0039129696118803,0.008368385297478976,0.0002916892542394829,0.0035896925208364207,0.0024104148298967542,1.0003828797726184,0.9904867640006788,0.9970844737720641,0.9980304124466163,0.9969622793524604,0.9981035944832964,0.9898551627795023,0.9966093046832573,0.9971758815121714,0.9893399127364052,0.9978884211000484,0.9897676858845993,0.9885802312649654,0.9956197441038319,0.9955506169120646,1.0003289204071633,0.9953187322709381,0.9937717860635749,0.9940755601661294,1.002498110140945,0.9938151678360337,0.9939065718635364,0.995805569062441,1.0028629820325807,1.0037308591415572,0.9926423736046538,0.9927723165973582,1.000178488830244,0.989900246787302,1.0002309542928243,0.0002916892542394829,0.003179580208476691,0.00435186830386329,0.004815272492591982,0.004873312673164944,0.0002976854801563966,0.004795077547616318,0.0002965777394644697,0.005127233629124779,0.008368385297478976,0.004877512355565003,0.008071877756047998,0.005890576653772129,0.0049759402037423,0.002395283346840738,0.00033003137365837795,0.005088101946821573,0.0037865684858863664,0.0051836273798166145,0.0003444166567685069,0.005288604992747821,0.005335667386535555,0.0038353823499037956,0.0003567878996769639,0.0003613416534760618,0.005392133333653054,0.005386341537077732,0.0003010274326283843,0.003763338061588526,0.00032953219270776663
259,259.0,0.9874313705036379,1.003874465420231,0.008275771904060467,0.0002666929434705403,0.0034802694242540458,0.002359366892426327,1.000422203016074,0.991363233928168,0.997871692407338,0.9988333944537732,0.9977699294232216,0.9981222672623723,0.9909334567644631,0.9966244817417814,0.9979836724673423,0.9907992170280197,0.998627980012597,0.9911880977824624,0.9897819486281756,0.996422189472185,0.9961460948652173,1.0003629573586061,0.9961230519992792,0.9947113529385464,0.9948793842565439,1.0025288156005714,0.9946241178210397,0.9947202057253617,0.9967314763187647,1.0028936308290144,1.0037617714352594,0.9934556517070574,0.9935841785563758,1.000207716497482,0.9908487169098182,1.0002643674888514,0.0002666929434705403,0.0031256603630999535,0.004207057235085163,0.004641741426739716,0.004699896621193862,0.00027175507764609175,0.00472004941181923,0.00027076172090101467,0.004942794017438336,0.008275771904060467,0.0046921800773851805,0.007971769661921972,0.005802933709883709,0.0047881706707242205,0.0023058650903117943,0.00030141233109060814,0.004891822743075685,0.0037115313939866086,0.004979613753250693,0.00031439316454679004,0.005078377209859631,0.005123343462014849,0.0037483228102944887,0.00032563732962116835,0.0003297749266757435,0.005176127063157152,0.005169828407919684,0.0002749056100397617,0.003698946365306382,0.000300946225100887
260,260.0,0.9874209269051193,1.0038522243767458,0.008030807624038737,0.0002461639099554009,0.0033383758147608393,0.00227641997487433,1.0005257707867592,0.992273805770682,0.998748087460838,0.9997373174974715,0.9986767102227148,0.9982152186617134,0.9920357509435003,0.9967155063786672,0.9988927702407289,0.9922478366548024,0.9994665549583998,0.9926028181042676,0.9910010292947912,0.9973258629990621,0.9968031361880952,1.0004605084425189,0.9970335632482583,0.995679362644631,0.9957947105566429,1.0026222994062068,0.99554662458396,0.9956478303801146,0.9976914851457935,1.0029847083241683,1.0038522243767458,0.9943826322317251,0.9945103552318705,1.0003056571190079,0.9918345985681688,1.0003614996873165,0.0002461639099554009,0.003027010874452781,0.0040267467052131954,0.0044349882142014725,0.004492816029491785,0.0002505595793925389,0.004572008200191751,0.0002497529170950954,0.0047242873750451535,0.008030807624038737,0.00447853981151222,0.00773017367394052,0.005621888151906272,0.004569941114394784,0.0022065760657235486,0.00027777249785040887,0.0046662750726254665,0.0035889775659017687,0.0047478478137684,0.0002894187413747344,0.004841008984865798,0.004883436156882011,0.0036197173344585864,0.00029962194379153366,0.00030335718140155006,0.00493331142080539,0.004926913184250188,0.0002533776208137003,0.003580657866501421,0.00027732081097897425
261,261.0,0.9874157877918519,1.003848231630705,0.007554636642331008,0.00022998474261327605,0.003132481976902568,0.0021382997667104644,1.0004874922726188,0.9928490770351592,0.9992593292394798,1.0002621250075907,0.9992024137212656,0.9981637717198164,0.9927449557519447,0.9966621753795718,0.9994150061258389,0.9932056534229328,0.9999374528981941,0.9935384543116645,0.991792649495393,0.9978510138771655,0.9971639148712174,1.0004134982525525,0.9975670312607061,0.9962950948688816,0.9963314025180551,1.002580330640481,0.9960872904809545,0.9961892327200516,0.9983002088334308,1.0029434592980093,1.0038114686739172,0.9949286942116381,0.9950558516781359,1.0002606817962354,0.9924562690208453,1.0003144192842,0.00022998474261327605,0.002852542248901549,0.0037732848733065968,0.004154675804781153,0.0042076865699992244,0.00023326454036363205,0.004306861087903197,0.0002324673857152922,0.004419995000041378,0.007554636642331008,0.004182775159544976,0.007273258742640135,0.005294400236161254,0.004280182194876152,0.002073463079525045,0.0002584217606956661,0.004369702746380155,0.003383252023899899,0.0044462395615997245,0.0002686563290887296,0.00453299174266753,0.004571955617140728,0.003412965801429625,0.00027774870786591066,0.0002812512047795817,0.004619341457900741,0.004613476824852287,0.00023628050889874588,0.003374671253017648,0.0002580254581562007
262,262.0,0.9874147207898718,1.0038591333293712,0.007877884490721772,0.00022149880784409816,0.0032195946264517864,0.0022152933663127238,1.0002060913665352,0.9923024740435381,0.9986006935448158,0.999568628616798,0.9985057855107277,0.9978807044972013,0.9920793021049197,0.9963769344280949,0.9987095456689623,0.9923709457947466,0.9992592941588823,0.9927116544220419,0.9910632230426926,0.9971364501060273,0.9966275388883358,1.000124755784176,0.9968419779437012,0.9956900138749597,0.9955949199225637,1.002289094505958,0.9953408959387313,0.9954385316614011,0.9976844841432122,1.002653117593771,1.0035207098728691,0.9941717941711399,0.9942969632799046,0.9999792325166417,0.9918568734339018,1.000025386314044,0.00022149880784409816,0.003027526002306533,0.0038284775971164126,0.0042132041242634415,0.004258826530313102,0.00022268563783042078,0.004549112513270837,0.0002216819716574467,0.004443733964860565,0.007877884490721772,0.004156170717325517,0.007599565741614277,0.005575709805466228,0.0043451931020176545,0.002136252622644246,0.0002471217420236309,0.004436439206387536,0.0035983427536821957,0.004516931189044248,0.00025565873148896003,0.004605660042410913,0.004643882296067921,0.0036351076337481037,0.00026362016327189655,0.000267147147419566,0.004695895630578124,0.004690516055723869,0.00022652512866467417,0.0035806667501925953,0.0002468006935968067
263,263.0,0.9874164935252163,1.003880240869504,0.008354317113266422,0.00020823997566941325,0.003351912270960268,0.002333778986717879,0.9998942678434486,0.9906304992028264,0.9969633129508316,0.9978603589597176,0.9967893470039823,0.9975843640738628,0.9900455259739617,0.9960829326119309,0.9969822090520695,0.9897503655528157,0.9976397661520894,0.9901281929897775,0.9888220900111354,0.9953939169068137,0.995334105056783,0.9998097429540582,0.9950813893349573,0.9938585325483809,0.9938172146244629,1.001975534873616,0.9935478143598082,0.9936370649112778,0.9958390517680169,1.0023445968226834,1.0032133979468842,0.9923668170332254,0.9924896776595656,0.9996751035627159,0.9900457517813007,0.9997100293299074,0.00020936425951642945,0.0032657669864321216,0.003926065797579104,0.004315965259295146,0.004357140873734728,0.000209311576210375,0.004883037554147888,0.00020823997566941325,0.0045175238621141455,0.008354317113266422,0.004173982405799477,0.008073964152909703,0.005967918912027522,0.004457981275021734,0.0022211013530844736,0.0002326789923130533,0.004551834636431793,0.0038865674893934538,0.004636905881001587,0.00023981436923199633,0.004728565843223017,0.0047668479872881465,0.0039300456659221985,0.00024677858681862994,0.0002501994260938215,0.0048230857144198405,0.004818110668632804,0.00021332973064227322,0.0038585128622875167,0.0002324089182992543
264,264.0,0.9874198736239217,1.0039068656478618,0.007922337974102639,0.00018887884074029028,0.003156249364576368,0.0022078083769295665,0.9998310348615765,0.9896100176774433,0.9959274614394694,0.9967781443834478,0.9957029656283206,0.9975387848216225,0.9887822157576468,0.9960373171214201,0.9958834228262374,0.988092305617665,0.9966013643254323,0.9884930991978605,0.9874198736239216,0.9943013690565068,0.9945861978133451,0.9997649676960232,0.9939768714261502,0.9927437835469645,0.992702714857492,1.0019399119169072,0.9924283250626061,0.9925145795611615,0.9947196490053631,1.0023213704652918,1.0031925443105065,0.9912435865468345,0.9913658831388164,0.9996252340006071,0.9889281926626425,0.999665235004639,0.00019018066183942238,0.003106114770475798,0.0036805080370761367,0.004043501085676158,0.004081807357723573,0.00018987966772919784,0.004639890276163339,0.00018887884074029028,0.004226473271443115,0.007922337974102639,0.003894178862110948,0.007658837272510369,0.005668053476056703,0.004178009468460132,0.0020860876354867187,0.00021117012506073266,0.00426564461993064,0.0036973415747511883,0.004345584463003683,0.00021753971769546696,0.004431258713703752,0.004466794018607123,0.003739016886626446,0.00022379059819442907,0.00022690839769249791,0.004519650297142471,0.004515181396252301,0.00019359549124350772,0.0036683313220979364,0.00021093465769436698
265,265.0,0.9874236920793957,1.0039343190612036,0.00744831975399936,0.00017092941573903538,0.0029361203935917763,0.00206508562389868,0.9999345076201791,0.9900297997187005,0.9962544338261533,0.9971131643003357,0.996033791615849,0.9976353221031049,0.9892799603782777,0.9961300141698248,0.9962002724530725,0.9887351299776351,0.996871824796222,0.989119515986191,0.9879626071643145,0.9946411374084722,0.9948954239929729,0.9998876548544599,0.9943178260122849,0.9932002685917367,0.9930447737294533,1.0020783136003957,0.9927739230870516,0.9928646725299536,0.9951738232689292,1.0024671974992325,1.0033383016135158,0.9915919878588539,0.9917141481999242,0.9997324147726911,0.9893802405838266,0.999788479342816,0.00017231515061474863,0.0029078160225373033,0.0034153297301002064,0.003746991871482714,0.0037827745765313804,0.00017184863390406802,0.004347510200610084,0.00017092941573903538,0.0039154830070436695,0.00744831975399936,0.0036036961304089926,0.007194420234924773,0.005314816543517164,0.0038671953613892934,0.0019338253267817693,0.00019121019750865435,0.0039463847474081075,0.0034590665120161853,0.004018155977262646,0.00019698054263024353,0.004096537105690116,0.004129541908834089,0.0034943010246590114,0.00020269824354844467,0.0002055244364822181,0.004176859638597199,0.004172654005450662,0.00017528553727110533,0.003434150269453476,0.00019098970135659942
266,266.0,0.9874270333545303,1.003957912506288,0.0073222660714123205,0.00015548077481071816,0.0028341418210475365,0.002013939576093798,1.0000648863688406,0.9909091645955054,0.9970366709490313,0.9979100356973374,0.9968296655889591,0.9977421489808402,0.9903527358199633,0.996233871035113,0.9969827012058255,0.990174248906286,0.9975674262021867,0.9905214242994044,0.9891548072768952,0.9954345147092911,0.9955146958143128,1.0000084034711865,0.9951131343902297,0.9941240101477424,0.9938426974141027,1.0021885471488439,0.9935782483600882,0.9936764615215553,0.9960824990626733,1.0025697144038137,1.0034404807554356,0.992399325010196,0.9925198193737834,0.9998529596108697,0.9903270122973803,0.9999090855984644,0.0001573056645563837,0.002847350140764575,0.0032803622947725816,0.0035900508075517694,0.003624317560731251,0.00015637791045065397,0.004257720960241898,0.00015548077481071816,0.0037460071376614035,0.0073222660714123205,0.0034343936368049555,0.007062962749468885,0.005209274202360844,0.0036977490850638416,0.0018561166216972897,0.0001741666524614001,0.0037709817751796276,0.003377729293068541,0.003836498794785556,0.0001792938521845729,0.0039101143461407655,0.003942191943370885,0.0034043230382961864,0.0001844630949581085,0.00018701444921423002,0.003984497466255134,0.003980239658966349,0.00015971127861678567,0.003361345003921799,0.00017394836565678084
267,267.0,0.987429045279588,1.0039729573798746,0.007191672766642986,0.0001415108593679538,0.0027398529729885115,0.0019658920932374316,1.000145837561402,0.9917368887480823,0.9978820026210781,0.9987757095064994,0.9976964648544179,0.997805403946774,0.9913607429807395,0.9962950353212261,0.9978420437853792,0.9915196803153771,0.998351895205828,0.9918325429180087,0.9902722232273645,0.9963045504204847,0.9961293040287007,1.0000910889430714,0.9959900594252201,0.9950036295606592,0.994725217491307,1.0022700267476403,0.9944690718351299,0.9945739235726034,0.9969408565347594,1.0026531987045577,1.0035237197932585,0.9932977880400102,0.9934160010482959,0.9999280334400629,0.9912240617928243,0.9999915601477315,0.00014353290920117255,0.0027904235221098573,0.0031559220333175863,0.0034467622370957358,0.0034791395562994943,0.00014236560113608873,0.004171403311625837,0.0001415108593679538,0.0035897247850581334,0.007191672766642986,0.0032766339605514528,0.006929971007914336,0.005106681481520402,0.003543811784544939,0.001782267472283512,0.0001586243925615783,0.0036132254629575385,0.003300194172530652,0.0036741126413701764,0.00016317450201660128,0.0037436974984924143,0.003774625926186316,0.0033194528923539347,0.00016782662371615884,0.0001701260616685833,0.003813345549507416,0.0038090800900887197,0.00014552318077374035,0.003292342635780537,0.00015841427098149132
268,268.0,0.9874288756848318,1.0039747650787216,0.006738380410203325,0.00013529923780306898,0.0025554435498722863,0.0018361346575366205,1.0005024851607949,0.9925845880878134,0.9988140013143019,0.9997389515934784,0.998664323296284,0.9981545280853881,0.9923907652438747,0.9966423898308094,0.9988128199066734,0.992878533171686,0.9992617707935123,0.9931617870786535,0.9914095843554537,0.9972782894766479,0.9968815913313017,1.0004555509313666,0.9969705588222781,0.995914790513223,0.9957131444568539,1.0026309336555064,0.9954675783365027,0.9955771325231003,0.9978479060410645,1.0030123247137137,1.0038823335832316,0.9943083035736249,0.9944246443899699,1.000284297160484,0.9921398954384975,1.0003555182557256,0.00013654235603290587,0.002611656935752901,0.0029355709886032815,0.0032042231697842582,0.0032340585424980826,0.00013590782540991178,0.003904711069579659,0.00013529923780306898,0.003334404840522004,0.006738380410203325,0.0030387086432895824,0.006491332712257464,0.0047815594742064375,0.0032934036950615676,0.0016575181712099364,0.00015074998565756378,0.003358377076541899,0.0030861148288553082,0.0034149011108737365,0.00015492723315043745,0.0034795227206680713,0.0035082306702493406,0.003102176085104465,0.00015908732025225747,0.00016118260571957075,0.003544305822754695,0.003540460416472819,0.00013851069031129047,0.0030809020406907823,0.00015057981665196886
269,269.0,0.987425672400525,1.0039586469995885,0.006729205600595381,0.00014261135591651683,0.002559686540609218,0.0018334088741553472,1.0005826759882086,0.9926274283950048,0.9987848200678666,0.9997022112136403,0.9986284882066843,0.99823249291872,0.9924394000724135,0.9967188361617499,0.99877091265014,0.9929574450173856,0.9992042318006993,0.9932328194156338,0.9914644047153411,0.9972387252377781,0.9969113522640015,1.000540017989607,0.9969280514265527,0.9959532900998759,0.9956670608730311,1.002712546432856,0.9954193624396884,0.995528222947541,0.9978779457464211,1.0030892895584298,1.0039586469995885,0.994257930639726,0.9943733019417611,1.0003648816442976,0.9921815378733839,1.0004397448699045,0.00014413407598235048,0.002624422970854141,0.0029278944756323338,0.003196885293188789,0.0032268141829273614,0.00014309239010078332,0.003919340555964118,0.00014261135591651683,0.0033226499658718205,0.006729205600595381,0.003022203398526005,0.006489720173934915,0.004793966934457596,0.003291969673916536,0.0016739661876207165,0.00015801362199949757,0.0033577421085191103,0.003108225207320112,0.0034161739762509392,0.00016178786443331425,0.0034810306676709445,0.0035103633432934343,0.003129496677247519,0.00016513175296321622,0.00016696670642898982,0.003545037357634863,0.0035427474504584585,0.000145629527765853,0.0030954604750567,0.00015791224574422842
270,270.0,0.9874185832569299,1.0039215187767108,0.0072702372151474265,0.00014462331188504362,0.0027535042691016103,0.001982609191130621,1.0002639349604052,0.9912819993786559,0.9973858761024759,0.9982431463017059,0.9971612768189715,0.9979216550285097,0.9908045268585212,0.9964081590411574,0.9972923201421056,0.9908553704072922,0.997805663859088,0.9911598607034926,0.9896622429602062,0.9957484914868595,0.9958217627836762,1.0002198094982886,0.9954203827440515,0.9944852378544498,0.994142424422698,1.0023950431425062,0.9938787975596224,0.9939809782742866,0.9964004617996941,1.002772983875011,1.003642627972815,0.9927028920795741,0.9928176238726446,1.0000508185403352,0.990727422278251,1.000120052003404,0.00014765545853980162,0.0028492294195832384,0.0031326987554855024,0.003420803793341054,0.0034527213982373755,0.00014515576408121367,0.00425543102671188,0.00014462331188504362,0.0035487953043764693,0.0072702372151474265,0.00321680239037503,0.007022346787017845,0.005201019425294664,0.0035267829354932306,0.001805142588456348,0.0001601729525829227,0.003598286983527018,0.0033830721631333185,0.00366270875105578,0.00016323191473634744,0.003730495936787744,0.0037619961708328653,0.0034116722870267202,0.00016548816672789848,0.0001669994269296916,0.003795784925334763,0.0037952086183304264,0.00014805937858257788,0.0033623849409067474,0.00016011988252739441
271,271.0,0.987406756084309,1.0038667129942325,0.0071381835424673854,0.00013357235133792993,0.0026935982345522827,0.00194800593182195,0.9999400677919555,0.9896802294712972,0.99573480922305,0.9965200862479009,0.9954272957997381,0.9975983841280486,0.9888539426391565,0.9960824608268988,0.9955368622150841,0.9883349785511669,0.9961430369652844,0.9886748459280942,0.9875102350052573,0.9939933731135908,0.994550932689183,0.999894035863136,0.9936478135733636,0.9927508738896728,0.9923518802270239,1.002074485211037,0.9920714046770719,0.992166304624937,0.9946593670153959,1.0024553578409414,1.0033259453222931,0.9908798276102211,0.9909945441668367,0.9997307412916121,0.9889940324370653,0.9997939199781372,0.0001370428270688889,0.0027962022541514813,0.0030607272308674333,0.003342479701657462,0.003373671086491338,0.00013408834522489553,0.004180908507192998,0.00013357235133792993,0.0034663652233962957,0.0071381835424673854,0.0031393944544451094,0.006899076636343968,0.005110962801909665,0.003445457805645078,0.001758834375578191,0.00014805465077984256,0.0035158412778316934,0.0033224904630564296,0.00357927119930137,0.00015076524428143292,0.003643871536818642,0.003674115377718403,0.003351744610575696,0.00015258756899047627,0.00015389528183734367,0.0037055226207624026,0.0037055063897986746,0.00013696928240230808,0.0033023270341250967,0.00014801735451058033
272,272.0,0.9873893387129259,1.0037991664737742,0.006620699622987862,0.00012207234955360308,0.0024836638371402804,0.0018015878388108033,0.999748446373395,0.9895829188301185,0.9955343816613108,0.9963040388067359,0.995209380264646,0.9973973481327667,0.9887411082340068,0.9958805205435189,0.99531219422067,0.9882059641308969,0.9959158048185931,0.988543502210742,0.9873893387129259,0.9937676565022903,0.9943759920165975,0.9996953594485707,0.9934178619273604,0.9926488708449883,0.9921171392072848,1.0018788559987672,0.9918310729912168,0.9919243409756341,0.9945523249198017,1.002258983325666,1.0031294736513554,0.9906373370822129,0.9907511170632554,0.9995351369411112,0.9888873348349981,0.9995956052990744,0.00012583614155818964,0.002590920223941495,0.0028158923027561712,0.003072537760380558,0.0031006298677855116,0.00012264525631715945,0.0038729044494623995,0.00012207234955360308,0.0031829210774666217,0.006620699622987862,0.002877626901655663,0.006395673419510987,0.004735333269097473,0.003165279228734029,0.001621310929349598,0.00013597152017904123,0.003229190927077586,0.003073169430851655,0.0032868983064235162,0.0001385525349842391,0.003346126934203818,0.0033744102776217333,0.003097250717197232,0.0001402961268158011,0.00014149136961642958,0.003402276172611305,0.0034020569934049335,0.00012567038632716214,0.0030583270295953665,0.00013594358674128788
273,273.0,0.9873663040188497,1.003723816036957,0.006423473510500595,0.00011240885909604976,0.002379089228387562,0.0017387492007915738,0.999740016656935,0.9904786509367037,0.9962769884686787,0.997064849592199,0.9959739816657275,0.9973696942773873,0.9898399151946917,0.9958505943383569,0.9960747014712078,0.9896692753066858,0.9966033954521918,0.9899730181138361,0.988610190774872,0.9945270574450157,0.9949495511019282,0.9996822602113882,0.9941757425787909,0.9936149529139379,0.992877172873509,1.0018653356717655,0.9925962386629443,0.992694147506455,0.9955126062044133,1.0022467269034891,1.0031165025256847,0.9914056875231285,0.9915184723450641,0.9995176991431456,0.9898600815875236,0.999582022610244,0.00011697786720494792,0.0025080445868707994,0.0026896926789284053,0.002927348787302247,0.002952389026713923,0.00011307065082767496,0.003745907553463018,0.00011240885909604976,0.0030218204081468186,0.006423473510500595,0.0027169594206718113,0.006196788366271413,0.004581660304832273,0.003011230708373875,0.0015517117203368187,0.00012614103180747326,0.0030703973306365623,0.0029627514525116245,0.0031238746486077426,0.0001283197968316241,0.00318022722442252,0.003208645245945964,0.0029767295458883454,0.00012983025422813076,0.00013090467397346798,0.0032330574449015302,0.003232065823309817,0.00011649363524815087,0.002957642427819377,0.00012611186595384591
274,274.0,0.9873409250613746,1.0036455985054025,0.0064114982335864755,0.00011480161205256176,0.0023622289050617214,0.0017283304016463784,0.9997442565335823,0.9912146697924864,0.9969437454841789,0.9977420157111474,0.9966583919407809,0.9973531638135908,0.990745925916239,0.9958318164546449,0.9967637162019678,0.9909026034690329,0.9972337478779559,0.9911722371216153,0.9896213281065961,0.9952042830014796,0.9954385848409545,0.9996766960995664,0.9948527065392432,0.9943961004142832,0.9935571726735909,1.001855191901156,0.9932816525481656,0.9933891764745166,0.9962790058353945,1.0022337801770094,1.0031015154376424,0.992090836131738,0.9922032493379658,0.999511300779545,0.9906545859379394,0.9995772602250298,0.0001207474907133373,0.0024985433549947933,0.002674191578427911,0.0029022266564733257,0.002925941253996442,0.00011565004789960599,0.003728231623095487,0.00011480161205256176,0.0029857275494694813,0.0064114982335864755,0.002670437604378259,0.006177304496570362,0.004560799528914962,0.00298124169872926,0.0015480249915702337,0.00012962812413104476,0.0030381587142295926,0.002940696703279459,0.0030898368563280726,0.00013123862363216774,0.0031460684362903343,0.0031754189346593566,0.002945179987358505,0.00013251854864413163,0.00013344412424087917,0.003199015513868467,0.0031968883258174574,0.00011992795126584659,0.00294392074002365,0.0001295578472101713
275,275.0,0.9873172999456022,1.0035694507007307,0.006171256118832322,0.00011962602336328678,0.002273190401261455,0.0016575974787521946,0.9998588910558794,0.9920200954444254,0.9977756326679657,0.9986027333651294,0.9975235808578601,0.9974629990808039,0.9917315743075187,0.9959446499472561,0.99763704347958,0.9921949029549928,0.9980531261802696,0.9924356539658659,0.9907090352015337,0.9960707485802529,0.996061963246381,0.9997990088796801,0.9957244765826042,0.9952690750891686,0.9944365301689291,1.001981665979031,0.9941719221845129,0.9942861716578356,0.9971485879985295,1.0023654100910524,1.0032328886927864,0.9929921629779955,0.99310384536546,0.9996233869923756,0.991535124964137,0.9996995920474183,0.00012661260705177857,0.0024030192299666023,0.0025746554422733815,0.002790022561174005,0.002812695590252749,0.00012066987297525623,0.003583271166193221,0.00011962602336328678,0.002865924267698308,0.006171256118832322,0.0025566823397500326,0.0059416871508605916,0.0043833508781124745,0.0028641716599212296,0.0015007147400358284,0.0001354679079079962,0.0029177467785894617,0.0028231056069106582,0.002966636669838731,0.00013646115956081117,0.00302094684521733,0.0030494659723506023,0.0028232773705487895,0.0001373292905767074,0.00013809557043138106,0.0030725337494804895,0.0030698067393592804,0.0001256386745370484,0.002829491224360294,0.00013534882971299807
276,276.0,0.9872995267766338,1.0035003094445631,0.005921149132997104,0.0001167270197615405,0.002188794573192641,0.0015926948153278987,0.9999777750767636,0.9925300827184721,0.9982119281002085,0.999050654164129,0.9979726483570516,0.9975771178687317,0.9923398826653405,0.9960596043506367,0.9980825223367483,0.9929727891255012,0.9984600791119976,0.9931975363572779,0.9913724715386878,0.9965248721093071,0.9964420904429111,0.9999287501272833,0.9961809864805065,0.9958265411066347,0.9948987312351583,1.0021231238295407,0.9946424245682614,0.9947643912626113,0.9977101098108422,1.0025120654957125,1.0033785058280595,0.993466601749552,0.993578655269948,0.9997417438646227,0.9920855313976865,0.9998294414087454,0.000123598758320327,0.002312268362973625,0.002478588552728881,0.002686593368213839,0.002708923313170741,0.00011773033670363279,0.0034458973323445085,0.0001167270197615405,0.0027597044324511122,0.005921149132997104,0.002462604795498828,0.005703929159047659,0.004213670467834128,0.0027607391227492846,0.0014484228280718793,0.0001318319598257805,0.0028132343145546084,0.0027185397615947975,0.002861436787499423,0.00013251806324753731,0.0029143156933069893,0.0029416910501520155,0.002720740150944088,0.0001331388720621012,0.00013380171201371748,0.0029644184445629905,0.002962124286441415,0.00012250896459736776,0.002721297522738178,0.0001316926293711255
277,277.0,0.9872917036595702,1.00344311155852,0.0064840359609827074,0.00012460582466110648,0.0024186136404525994,0.0017562203474796548,1.0000035125939137,0.9918947686575381,0.9975518394476579,0.9983576616026728,0.9972825524363169,0.997620742759679,0.9915596009169432,0.9961060860484698,0.9973886231635363,0.9919715261324924,0.9978092624957898,0.9922071130809537,0.9905072527699587,0.9958224124240677,0.9959925635830505,0.9999754784931794,0.9954712731112348,0.9951214118077069,0.9941859290862867,1.002177876329977,0.9939293887669818,0.9940558358488865,0.9969958911696897,1.0025771207351801,1.00344311155852,0.9927511867771573,0.9928619977885863,0.9997807302917046,0.9913843726173868,0.9998758952424933,0.00013100067916664993,0.0025518918014676103,0.0027417121628776015,0.002975475302714337,0.0030022373528456846,0.00012530406836831794,0.0037988495685917167,0.00012460582466110648,0.0030609101297022013,0.0064840359609827074,0.002736348145648021,0.0062583406194063945,0.004640464260823244,0.0030652149407062847,0.0016042735465901495,0.00013852462535592858,0.003125460039293753,0.003004105323597401,0.0031820578705883586,0.00013870610904921125,0.003241851424582231,0.0032716461754774217,0.003013318022030895,0.00013910217289619706,0.00013963794842127884,0.003298226066520796,0.003296628908733612,0.00012946839336901763,0.003000612535171997,0.0001383992339377884
278,278.0,0.9872979286995128,1.003401382582948,0.006818045559832353,0.00013638167029597309,0.0025651177163878145,0.0018539249564739559,0.9997397196220043,0.9903722428543521,0.9960370388397451,0.9967692151716261,0.995696081814129,0.9973718750534359,0.9897063374617552,0.9958619987736229,0.9958011324230523,0.9895789543982807,0.9963353737277815,0.9898489603015569,0.9884609550071918,0.9942072823125349,0.9948163119219835,0.9997154221477567,0.9938374820889561,0.993464098466595,0.9925389312671861,1.0019290072858114,0.9922701434044364,0.9923922282767152,0.9953267413683645,1.0023390252106286,1.0032055232400228,0.9910829740165717,0.9911927066404307,0.9995248120242817,0.9897262358232003,0.9996156129517808,0.00014156404874035228,0.0026970454382462075,0.0029115599952021683,0.003162989523407603,0.003193121750068276,0.00013672957076918366,0.004011516716531089,0.00013638167029597309,0.003258338543328215,0.006818045559832353,0.0029175208327537738,0.0065890448819256875,0.004896733711716815,0.0032636702829990467,0.0017084558181140485,0.00014890822789383974,0.003328873438146739,0.0031748020743488474,0.0033911714895624384,0.0001484086558860242,0.0034558212122776217,0.003487167948845057,0.003188539706590213,0.0001485699977676678,0.00014897878803747137,0.0035161466558416544,0.003515058169400993,0.0001399404446707665,0.0031696314259578046,0.00014879491247647787
279,279.0,0.9873223000015625,1.0033730029330916,0.006382889694977791,0.00013475284587251044,0.002399758350875661,0.0017318255376719165,0.9996469319403162,0.9895197853251501,0.9952523299555194,0.995944156455141,0.9948727011513173,0.9972854179508905,0.9886742305251567,0.9957804110531145,0.9949761303699747,0.9882531493832378,0.9955705239624009,0.9885402445619496,0.9873223000015624,0.9933615088549647,0.9941881489446504,0.9996082868617311,0.9929778783626988,0.9925329629861203,0.9916695282105692,1.00181662779518,0.991394461737735,0.9915146583675889,0.9943849325069158,1.0022245932859377,1.0030878469405506,0.9901983762378461,0.990308743178268,0.9994330166130483,0.9887991694290184,0.9995089513478173,0.00013830695570722062,0.002524398653345856,0.0027183281839330557,0.0029531632440227286,0.0029815606656987408,0.00013489724201585165,0.003754755724253806,0.00013475284587251044,0.0030425040793253715,0.006382889694977791,0.0027240934135982085,0.006168013553561869,0.004583679237105057,0.003047376498431177,0.001597614847104697,0.00014552469487710476,0.003107925287430876,0.0029705646469313767,0.0031662416913702768,0.00014476997577719548,0.0032269599414029783,0.003256348081366835,0.0029832162248512673,0.00014487875025501223,0.00014524978073290166,0.0032830658974739814,0.0032821669045336706,0.00013716347898358791,0.002966926002227011,0.00014541432910177888
280,280.0,0.9873672155943342,1.0033544417429208,0.00608632769436521,0.0001240080756852975,0.0022515099731759435,0.0016401980890728063,0.9997253047660422,0.9898838970633997,0.9956609337943708,0.9963628239227328,0.9952944696910628,0.9973593921276809,0.9891298611507032,0.9958569608883138,0.9954016420412191,0.9888832089622827,0.9959700158664845,0.9891526142394643,0.9878329654932658,0.9937667149923176,0.9944685848548015,0.9996716251861679,0.9933839639641675,0.9929158230595189,0.9920767841815836,1.0018818229996382,0.991803899244771,0.9919268075281644,0.9947549184558977,1.0022868831200193,1.0031477548671377,0.9906092805292406,0.990720249766455,0.999509156136327,0.9891946899463403,0.9995722916782434,0.00012640604229226588,0.0023951193219021293,0.002532506789986487,0.0027467697350400957,0.002773688164097938,0.00012403518151505718,0.003565869753692149,0.0001240080756852975,0.0028285907970232184,0.00608632769436521,0.0025253625338544578,0.005874877024405242,0.00435721882262417,0.00283088243233357,0.0014858055693197994,0.00013316872149656748,0.002884964817156177,0.002814657953359004,0.0029379019098898103,0.00013249499944841976,0.0029936955911309764,0.0030220133055419976,0.0028220914659104123,0.00013258692057355217,0.00013295683659732008,0.0030444475663999773,0.0030434194242335883,0.00012567182648137116,0.0028146881540566555,0.00013307176486538166
281,281.0,0.9874282732004969,1.0033421681464056,0.006001997725844035,0.00011322666726611622,0.002187632615614713,0.0016101160142065472,0.9997658470362635,0.9906863271750711,0.9964331346278484,0.9971590315321749,0.996096540382331,0.9973986394487245,0.9901151279676864,0.995897605254682,0.9962130821150397,0.9901904351756518,0.9967280132790196,0.9904271662728864,0.9889223493664668,0.9945712286969222,0.9950581231637353,0.9997375924267979,0.9941865472937312,0.9937939104506419,0.9928829824501629,1.0019531006120979,0.9926177944096165,0.9927480128779798,0.9956279325026559,1.00236477624029,1.0032255876479539,0.9914283247965225,0.9915375748979576,0.9995532189420911,0.9900679688136491,0.9996381814327664,0.0001153686219974243,0.002349936135705312,0.0024506941691248493,0.0026523140317508223,0.0026791312781022382,0.00011322666726611622,0.003502227135972276,0.00011326655428691083,0.002730838845187542,0.006001997725844035,0.0024305816232795085,0.005785702262429776,0.0042827563090223125,0.002728901424562446,0.001432434214005006,0.00012163604778826033,0.0027784319272499114,0.002757165911833253,0.0028282830930312555,0.00012111190679578713,0.0028820766340324415,0.002911238778828717,0.002758999788959618,0.00012129857389400998,0.00012163484021408339,0.0029301502232858905,0.002928903992646188,0.00011468194874171837,0.0027624404084788745,0.00012154739412481615
282,282.0,0.9874993704662329,1.0033326512775158,0.00587402850713227,0.00010485974003771365,0.002125400564872888,0.001572958325469149,0.9998005248662432,0.99141065183596,0.9971666795459664,0.9979139314383616,0.9968585854002345,0.9974243346960588,0.9910025996270848,0.9959216080468173,0.9969880244089043,0.9913736135161744,0.9974568554918793,0.9915811691198444,0.9899091248708031,0.9953295326291461,0.9955923965183252,0.9997834798948498,0.9949437590358419,0.9945810771402861,0.9936421649972709,1.0019987972773299,0.9933784484788102,0.9935114019767776,0.9964088350611385,1.0024098943634794,1.003270441060163,0.9921928438341767,0.9923017448567986,0.9995872853566237,0.9908528899967243,0.9996845712279644,0.00010726651356459483,0.002298855719941657,0.002375154270232269,0.0025668628216030985,0.0025929825219637857,0.00010485974003771365,0.003425195419858565,0.00010496135063134396,0.002641400295323597,0.00587402850713227,0.002345762665471311,0.005657968122640293,0.004187264925490562,0.0026381620753997814,0.0013897835445962695,0.00011332628466705527,0.0026844219715766566,0.002696702930893611,0.002732364496894385,0.00011326995450742129,0.0027853674147657846,0.0028154217985845,0.002696624964164899,0.00011372553755458804,0.00011396766196301853,0.0028321554466816156,0.0028308327885563133,0.00010644941179609184,0.002703622027343901,0.00011325576234969018
283,283.0,0.987574405037725,1.0033223602702215,0.005501711438968797,9.733110674287958e-05,0.001987022060932246,0.0014723503128446504,0.9998470776265815,0.9921315757801148,0.9978161404103018,0.9985821836011434,0.9975328367544376,0.9974633981092473,0.9918750920300711,0.9959595861999528,0.997667542760348,0.9925147494002515,0.9980893197197436,0.9926983142292838,0.9908724584226801,0.9959974935938095,0.996093886332211,0.999835009325104,0.9956101576394961,0.9953602424990735,0.9943115499161026,1.0020508678737001,0.9940517004579418,0.99418757797298,0.9971921123650933,1.002462271694962,1.0033223602702215,0.992870031955145,0.9929785301168069,0.9996311859903342,0.9916333638767506,0.9997359164572095,9.953742225831431e-05,0.002155893561390255,0.002216706579963623,0.0023950040634104102,0.0024188418173615115,9.733110674287958e-05,0.00321059946800342,9.751208237673226e-05,0.0024628418419813626,0.005501711438968797,0.0021850749791689494,0.005299086151305366,0.003923657183627593,0.0024610967270300753,0.00129824668497206,0.00010572347604662228,0.0025039364184727664,0.0025305678028315908,0.0025485419804579345,0.0001062633939677299,0.0025980257943661413,0.0026262633841501325,0.002531231819149094,0.00010713483103543451,0.00010729172688770156,0.0026414575745126274,0.0026403551343034243,9.889552017333799e-05,0.002536170539300898,0.00010566132375060102
284,284.0,0.987647274561156,1.0033085235547627,0.005562564358482089,9.280712412196605e-05,0.00201428188832986,0.0014945016077495233,0.9997454434082523,0.9921847715745561,0.9977379393740554,0.9984880143108877,0.9974363646689834,0.9973585765791518,0.9919396319794301,0.9958589913270969,0.9975617860103485,0.9926031370720044,0.9979708219847212,0.9927809562411506,0.9909393153205394,0.99588799845733,0.9960407056258562,0.9997270459670832,0.99549003906397,0.9954122656085876,0.9941858034801395,1.0019392990922107,0.9939226210542534,0.9940580778551489,0.9972411450096164,1.0023524125050158,1.003211665068825,0.9927371949470297,0.9928456409133821,0.9995252981095588,0.991690101411603,0.9996279773133515,9.536002391234665e-05,0.0021869971346147763,0.0022478167323433467,0.002434322146440846,0.002454630445621976,9.280712412196605e-05,0.003256969659946466,9.28086563241922e-05,0.0024954111845485755,0.005562564358482089,0.0022085799317548434,0.005364190491062763,0.003980513230949358,0.002503156426933319,0.0013121148112636449,0.00010086057982423919,0.002548521856870617,0.0025720133891598456,0.0025929135432303067,0.00010100798849526477,0.0026407206866707563,0.002666180525593983,0.0025776725342579014,0.00010153680615737912,0.0001016525928909182,0.002682731075635584,0.002682279046705972,9.448118378670126e-05,0.0025768304211893295,0.0001008120611064691
285,285.0,0.987711876682708,1.0032914067464596,0.005996511823641824,8.975743151667092e-05,0.00217096873430465,0.0016177639882425435,0.9994419732740307,0.9911190417175085,0.9965752820202548,0.9972703650222272,0.9962128980389905,0.9970662533752586,0.9906397570163894,0.9955702029265789,0.9963224328568439,0.9909160324997253,0.9967947237174076,0.9911168233682351,0.9895006563029622,0.9946418922010718,0.9951427446537711,0.9994250939256097,0.9942267609454095,0.9942665919218434,0.9929058728422758,1.0016441017088695,0.9926297897192821,0.9927619495219911,0.9960984089708597,1.0020677890681373,1.0029276598209642,0.9914288230858335,0.9915370547513456,0.9992288414257209,0.9905338391055745,0.9993263728424874,9.359086104107105e-05,0.0023707233530155334,0.002413423319332532,0.0026212888242426674,0.0026380289860490663,9.015144757945748e-05,0.0035274628533505997,8.975743151667092e-05,0.002676185120056542,0.005996511823641824,0.002359667997920914,0.005791529086857601,0.0043100126396556915,0.0026993961703164434,0.0014127479360096756,9.840295229239004e-05,0.0027516719935824193,0.002794196402833913,0.0027993667442885515,9.797639131768644e-05,0.0028484153516139545,0.002872556392387585,0.0028078473639521102,9.78502703756421e-05,9.804575209288397e-05,0.0028921340460895534,0.0028921467190703536,9.218213458139085e-05,0.002797432825037679,9.835883903711287e-05
286,286.0,0.9877621090485639,1.0032720347569026,0.005829751025694599,8.323162278174507e-05,0.002107436863555115,0.001574385894024167,0.999277264878276,0.98989875379175,0.9953015880068085,0.9959369322420721,0.9948760621927514,0.9969203585601536,0.989138026301044,0.9954286633677959,0.9949753876666126,0.9889386028352198,0.9955319965645685,0.989168447494817,0.9878294699938208,0.9932849140518996,0.9941991775537744,0.9992703428476263,0.9928589645928029,0.9929538818588879,0.9915269596641165,1.001501630784045,0.9912387770768581,0.9913694951663229,0.9947879699465032,1.0019337847968277,1.0027931780109098,0.9900239237818503,0.9901321259204215,0.9990740276174589,0.9892070995407222,0.9991711177541671,8.722453589424093e-05,0.002311226696809299,0.0023341518685223933,0.0025379844927093504,0.002552438056515493,8.374927792971486e-05,0.0034363464690304077,8.323162278174507e-05,0.0025875093403636617,0.005829751025694599,0.002278138078452979,0.0056339147721646025,0.004197781247920532,0.0026161754271969684,0.001371207884758583,9.185157588380691e-05,0.0026686044071249832,0.002726647702278496,0.002715320671436344,9.147148392542284e-05,0.0027621849803389034,0.0027846088899686756,0.0027434617727162287,9.12663957377213e-05,9.154038381741694e-05,0.0028047586021752125,0.0028047259612677265,8.580485264803381e-05,0.0027282272833455564,9.180014724432129e-05
287,287.0,0.9877918693049061,1.0032514324976818,0.005412890428003006,7.556606733737713e-05,0.0019509610317661834,0.001460380446055341,0.9993117840508761,0.9898761412600131,0.9952779958123014,0.9959057953128465,0.9948479752078888,0.9969557551504925,0.9891069575640652,0.9954642853191719,0.9949507610303211,0.988901059960533,0.9955181180648841,0.9891270129536599,0.9877918693049061,0.9932522561388532,0.9941975941303766,0.9993111958216263,0.9928193453811232,0.9929426870984128,0.9914846957417442,1.0015471134940581,0.9911945298582076,0.9913280952578902,0.9947798685343805,1.0019843523443002,1.0028427827153163,0.9899746403510626,0.9900836045335645,0.9991095323862005,0.9891796448225517,0.9992116455033795,7.914597918440156e-05,0.0021419832807215277,0.0021608920958675745,0.002347987910704997,0.00236198960643591,7.599089640342609e-05,0.003186275019855387,7.556606733737713e-05,0.002395088140601123,0.005412890428003006,0.00210847066906758,0.005228314102996687,0.003892678647841451,0.0024190307748413885,0.0012682074540676658,8.348210879844933e-05,0.002466023738024608,0.002527491257498719,0.0025086582655362926,8.320908290943479e-05,0.002552045214245103,0.0025733702141527382,0.002541556361832646,8.30989853224765e-05,8.333053588985341e-05,0.002591176004857583,0.0025909361459505865,7.78872323441849e-05,0.002528619496034899,8.343523565840078e-05
288,288.0,0.9877971475244128,1.0032306248803882,0.005253832752735008,6.871269675004217e-05,0.0018811431884930003,0.0014147315279575158,0.999450482202984,0.9906412027896958,0.996024499944075,0.99667586779142,0.9956214522701105,0.9970908681138086,0.9900439437897104,0.9955972512316179,0.9957283965324449,0.9901457263404017,0.9962368158131003,0.9903420013477091,0.9888296242254689,0.9940243059331222,0.9947863159031617,0.9994633453265224,0.993594129923764,0.9937763613475048,0.9922644839958169,1.0017057853707672,0.9919801055351021,0.9921213394778658,0.9956120175652637,1.0021475171257983,1.0030050714965852,0.9907629527944422,0.9908716582986521,0.9992481133064298,0.9900129486880488,0.9993631115117434,7.201564274429904e-05,0.0020693650777314997,0.0020864887274632655,0.002263092343000171,0.002278365129337103,6.907744954674638e-05,0.0030816453137683646,6.871269675004217e-05,0.0023125582615911976,0.005253832752735008,0.0020357942987727067,0.005068290559146295,0.0037669225311828367,0.0023280393698924652,0.0012189002352429512,7.63024354466491e-05,0.002369623393751177,0.002442136116264593,0.002408995400355821,7.614604520165553e-05,0.0024498966801853824,0.002471188326834472,0.0024515115203336516,7.613987511081699e-05,7.632539248336043e-05,0.0024867979549277512,0.0024862320104421503,7.090879691647327e-05,0.0024427260071722434,7.626531045883913e-05
289,289.0,0.9877823034857427,1.0032106368166118,0.005210503176481896,6.253096514755431e-05,0.0018499115508674269,0.0014001365382828729,0.9994821558570746,0.9913314104916051,0.9966551578089144,0.9973200576494161,0.9962702987876451,0.9971204188726659,0.9908840549991431,0.995628277967641,0.9963793093368357,0.9912578286905265,0.9968358230693549,0.9914256400504221,0.989756580165345,0.9946664327762589,0.9952621261499042,0.9994998932084822,0.9942409412250177,0.9945236022200405,0.9929157768708466,1.0017539928340022,0.9926377056220875,0.9927843996134624,0.996351732876212,1.0021992646827873,1.003056664288956,0.9914264922680366,0.9915337176160104,0.9992787116991069,0.9907602465482277,0.9993997885080176,6.571331199301313e-05,0.002046601558600061,0.0020512862102443664,0.002220534458748383,0.002237572929458537,6.287731909315954e-05,0.0030481476632156497,6.253096514755431e-05,0.0022732203732759703,0.005210503176481896,0.0020005942878690017,0.005021047910203043,0.0037276406213256168,0.002280059744382372,0.001193770861385085,6.989545317631915e-05,0.0023168663772866927,0.00241467954796083,0.002353634482518023,6.978913455764306e-05,0.002392202230536584,0.0024132127973369483,0.002421524406532016,6.981041855987657e-05,6.996151101673615e-05,0.002427492191542873,0.0024267137807697644,6.469000513603422e-05,0.0024149055118526247,6.986728581614742e-05
290,290.0,0.9877537893940512,1.003192493217943,0.004987876331007087,5.7389187658917217e-05,0.001757198899304724,0.0013371700495672738,0.9995162760256154,0.9920479381307413,0.9973325412693016,0.998021559220421,0.9969763505822842,0.9971607890203213,0.9917513900825128,0.9956708810622998,0.997089587535843,0.992380454056552,0.9974958279503943,0.9925273444473122,0.9907086763086522,0.9953740768972431,0.9957772168718568,0.9995516372352856,0.9949546765401842,0.9953012654792003,0.9936375333777612,1.0018149830433636,0.9933705530776431,0.9935220635185144,0.9971347497250475,1.0022716844687944,1.0031315881717502,0.9921724284522836,0.9922781183493158,0.9993165656763013,0.9915358894149008,0.9994509500780119,6.034374718803991e-05,0.0019583326129546954,0.001942176908997295,0.0020997573395692827,0.002116776013579759,5.7768891876667124e-05,0.002915441814935596,5.7389187658917217e-05,0.00215064969786662,0.004987876331007087,0.0018912360575146381,0.004803916596368455,0.0035650851033489535,0.002153170785697817,0.001129954480628356,6.429163692040772e-05,0.002185642998448532,0.002309327274300044,0.002219420750549801,6.42561654434717e-05,0.002255143896271617,0.002275006415351394,0.002315474225477977,6.425691116914979e-05,6.440017494873574e-05,0.0022879897490694864,0.0022871571714557803,5.946319788427552e-05,0.002309995194325165,6.426564833369442e-05
291,291.0,0.9877180574544924,1.003177218995972,0.004731581360100211,6.099875864369322e-05,0.0016804473830547082,0.0012694635247051098,0.9995315869217356,0.9922128813389596,0.9974738133890136,0.9981662280959107,0.9971216141351072,0.9971885288004406,0.9919524535498927,0.9957047829364314,0.9972345363467023,0.9926364443258568,0.9976336783923664,0.9927774699570431,0.9909231597091476,0.9955170118855369,0.9958961627553907,0.999583970914539,0.9950991587636802,0.9954797984735982,0.9937826661765864,1.001853469980164,0.9935160429743856,0.9936674046349598,0.9973108345017768,1.0023160245842042,1.003177218995972,0.99232052690874,0.9924250987599309,0.9993372609860649,0.9917160684953253,0.9994821958277342,6.438142364035518e-05,0.0018590041266275084,0.0018611564888246731,0.0020141907355165404,0.0020306936654003647,6.165616643300858e-05,0.0027674425068140375,6.099875864369322e-05,0.002064578887160215,0.004731581360100211,0.0018186749850484588,0.004558985266493987,0.0033842837800655877,0.0020684606787258605,0.0010843045301626817,6.795657308536458e-05,0.002101608835027473,0.0021900998972660757,0.0021356922097055036,6.76565618772306e-05,0.002170723504767046,0.0021893392203197995,0.0021951195284052156,6.702334936644566e-05,6.715429559135532e-05,0.002203744449208842,0.002203045944939205,6.336110902948682e-05,0.002192589551254357,6.791310214064307e-05
292,292.0,0.9876815598722211,1.0031659969244353,0.004979793163230572,6.88429713666036e-05,0.0017984610353432753,0.00134374022878401,0.9994025180775676,0.9912205041367927,0.9964874275388387,0.9971303173005136,0.996084701098211,0.9970679550563866,0.9907450043670332,0.9955860514292815,0.9961909774387343,0.9910818161773712,0.9966533603615781,0.9912451151277593,0.9895921852072271,0.9944613367501006,0.9951433923534667,0.9994567299591006,0.9940285740566909,0.994399169497701,0.9927012238068736,1.0017325548930047,0.9924221129984659,0.9925668393349567,0.9962207738785305,1.0021992948378404,1.003061261695108,0.9912166794948235,0.991320412230836,0.999212513225108,0.9906353398945059,0.9993554313712608,7.387919366431824e-05,0.0019538068890431444,0.0020085918368691223,0.002180108951172073,0.002197641119564895,6.994898713217053e-05,0.0029127099874149904,6.88429713666036e-05,0.002236484235404424,0.004979793163230572,0.0019751997142225036,0.0048050675057010415,0.0035665137009018555,0.002245912148958247,0.001166074527961292,7.661543917824177e-05,0.0022853936033687947,0.0022961460713978176,0.0023250586213792914,7.541166629290499e-05,0.002364546798593535,0.002382728855401476,0.0022995226885384975,7.372817042777132e-05,7.384840403232648e-05,0.002403692570221739,0.0024031659023642698,7.212960749607828e-05,0.002304694015274194,7.657371372407444e-05
293,293.0,0.987650748852392,1.0031606412256524,0.005083746275768368,6.76392894791944e-05,0.0018462547917104887,0.0013771082759643782,0.9991254116153516,0.9899201715224258,0.9952272520154304,0.9958169212776471,0.994765075676886,0.9968069237781794,0.9891579708629044,0.9953288265208734,0.9948615463018678,0.9890158464681033,0.9954131518487817,0.9892096024066043,0.9878375196418175,0.9931269533916323,0.9941418832542556,0.9991924883338255,0.9926816270070705,0.992991247499661,0.9913434781762569,1.0014813065077968,0.9910499222450777,0.9911874770371745,0.9948089905653974,1.0019569986052088,1.0028189643687218,0.9898327941018749,0.9899354776802813,0.9989460707431328,0.9892292700596862,0.999091424031245,7.351220751016894e-05,0.0019901520353889403,0.0020705687153582146,0.002251423068181937,0.00226868030581575,6.890996591900544e-05,0.0029713816127644368,6.76392894791944e-05,0.002308735650630161,0.005083746275768368,0.0020390405117593747,0.004910161325284571,0.003642717998166807,0.002322471065028983,0.0011954287098480058,7.543781587676102e-05,0.0023648450947046217,0.002333610137853419,0.0024067767113452204,7.366301867119957e-05,0.0024483436070177563,0.0024653069593104627,0.0023354590110136486,7.158284816708181e-05,7.171279873246723e-05,0.00249092264285786,0.0024904072050775947,7.135278712903685e-05,0.002348233335724171,7.542104092940793e-05
294,294.0,0.9876320766001596,1.0031631239840895,0.004739900778305369,6.25489038318245e-05,0.0017189345120538664,0.001283187205002557,0.9991167648065502,0.9897637821715987,0.9950441115848958,0.9956259440687397,0.9945753497909963,0.996809380301988,0.9889718645032642,0.9953350493863831,0.9946732387166803,0.9887824021779611,0.9952401490552397,0.9889758622660023,0.9876320766001597,0.9929296098584709,0.994022062909307,0.9991966970911229,0.9924849546027654,0.9928313755812855,0.9911459444307535,1.0014992397657607,0.9908513857115784,0.9909884277977145,0.9946542711676342,1.0019839385244653,1.002847227524746,0.9896358448545862,0.9897366240299805,0.9989441860780196,0.9890578422601314,0.9990947878867006,6.799925928602039e-05,0.001853866116296137,0.0019269745656357098,0.0020951268764006505,0.0021109796588410527,6.37446648289228e-05,0.002768643213564308,6.25489038318245e-05,0.0021477582967097575,0.004739900778305369,0.0018952290526275332,0.004577399300429923,0.003394700240120388,0.0021605273454856065,0.0011130511128509522,7.001730892612412e-05,0.002200072991519678,0.0021733558793040836,0.0022391186095831335,6.857437839967223e-05,0.0022778571504478364,0.0022937956564948172,0.0021746252928305115,6.683181865219966e-05,6.692271969824067e-05,0.0023175368114921667,0.0023169889806252163,6.603113543865105e-05,0.002187870668598995,6.998657439049403e-05
295,295.0,0.9876299546384194,1.0031754172842113,0.004539623704907425,5.8175069423953414e-05,0.0016333976532581116,0.0012247549324170388,0.9992083866082564,0.9905722906344463,0.9956676672220164,0.9962687248779907,0.9952187511673503,0.9968998885258055,0.9899471303240822,0.99542803564901,0.995316509884252,0.9900394773843461,0.995826000555509,0.9902085312895644,0.9886991828795443,0.993568386065908,0.9945598151485086,0.9992906738660605,0.9931257940853581,0.9937163473205433,0.9917892728270361,1.0016016215277619,0.9914967739967717,0.9916372875564631,0.9955428203359061,1.0020937972106045,1.0029573906158367,0.9902824189389988,0.9903831008418078,0.9990334392932185,0.9899332953230273,0.9991881008286486,6.316904813639304e-05,0.001772977915392441,0.0018261478492755442,0.001981921758737317,0.0019974770523212325,5.927328478560955e-05,0.002647185507634331,5.8175069423953414e-05,0.0020315570516562225,0.004539623704907425,0.001789805851015064,0.0043792915130844885,0.003244747433853646,0.0020404612350558185,0.001057622439177303,6.54923890141189e-05,0.0020766779094765907,0.0020802939289224364,0.0021129581751968825,6.46425458711258e-05,0.0021493819285372633,0.0021658047313190447,0.0020801931144640014,6.335968042479875e-05,6.339993725202298e-05,0.0021859814042340837,0.0021852692412667415,6.141219444737655e-05,0.0020921824053764895,6.544329748359503e-05
296,296.0,0.9876406317610331,1.0031994932104842,0.004497390977438016,5.3419882030484185e-05,0.0016029730674100677,0.0012101699379013621,0.9992794450029586,0.9912095204910797,0.9961636561033218,0.9967741042558022,0.9957237746585156,0.9969664110423312,0.9907245882657667,0.9954975718913575,0.9958134291597466,0.9910603187441192,0.99626114186013,0.991202837826643,0.989555411760545,0.9940664397827534,0.994976389701906,0.9993591952323722,0.9936273371388314,0.9944037711846091,0.9922937499604776,1.0016820735833913,0.9920036906289914,0.9921492065475077,0.9962250149281867,1.002178640370382,1.0030423689627173,0.9907934645985947,0.9908926786014334,0.9990995240967155,0.9906293387330649,0.9992561941657498,5.7871037752239054e-05,0.0017572576712348493,0.0017849705427994478,0.0019332704200558293,0.0019492717374175032,5.437350756205258e-05,0.002621169191119635,5.3419882030484185e-05,0.0019814557753991334,0.004497390977438016,0.0017418767484658046,0.004334399960870612,0.0032099548387404804,0.001986694786958685,0.0010345104092515558,6.035365365745329e-05,0.002021301142208289,0.002062839705004869,0.0020565146099779667,6.001722356653161e-05,0.002092843022067157,0.002110196319743612,0.002062043857465939,5.9186655367594346e-05,5.925548556442921e-05,0.0021293493185618405,0.0021281363534780117,5.6310431390884624e-05,0.0020726580189529397,6.029873819815759e-05
297,297.0,0.9876583160796024,1.0032373238473735,0.004338456759075497,4.896542132604992e-05,0.001538998296548556,0.0011663585764231717,0.999405998093256,0.9918123951883936,0.9967745266503057,0.9974065491128457,0.9963596453474577,0.9970948224276628,0.9914680210880926,0.9956280623959398,0.996450243928393,0.9920452396728919,0.9968457547460106,0.9921630100537794,0.9903796334717906,0.9947055225182184,0.9954495968700571,0.9994937771237833,0.9942822673399203,0.9950605025448485,0.9929577423356332,1.0018341429855364,0.9926770477547229,0.9928304476534384,0.9968778606817935,1.0023356636135237,1.0032000435781676,0.9914773244116001,0.9915743568543749,0.9992280065951682,0.991284211267126,0.9993905749224364,5.274560208931429e-05,0.0016979304964463433,0.0017090360856611881,0.0018491638399888938,0.0018649492720340716,4.973783803308863e-05,0.002530520625915456,4.896542132604992e-05,0.0018950732370973716,0.004338456759075497,0.0016641585635214032,0.004179782528594537,0.003095690977557368,0.0018983628277729938,0.0009913446510314314,5.5426697787290095e-05,0.001931248629332951,0.0019936785845705886,0.0019650717017180596,5.5447794902500674e-05,0.0020006534298873248,0.0020178543227263386,0.001993346267505142,5.505483945211034e-05,5.5187660610038195e-05,0.002036898897644492,0.0020352983368215776,5.141161432017681e-05,0.0020020955734843695,5.535581954873415e-05
298,298.0,0.9876772157057292,1.0032908812793448,0.004119217496541465,4.5414798264521985e-05,0.001462759316203161,0.0011087709183260934,0.9994971871005724,0.9920389234193311,0.9970358249917304,0.9976771077353591,0.9966335240949576,0.9971906615241563,0.9917502218036031,0.9957263528818789,0.9967296250187252,0.9924328428780912,0.997104711448171,0.9925418726505774,0.9906938036687791,0.9949787485198796,0.995650036268063,0.9995864614054507,0.9945641453731201,0.9952946247542345,0.9932436531131519,1.0019287690904495,0.9929688152806571,0.9931279441822769,0.9971108391845704,1.0024267830740605,1.003290881279345,0.991775325706231,0.991871541940125,0.9993196272235462,0.9915292712788693,0.9994830190521882,4.899302029015004e-05,0.0016151906100475239,0.0016228650491366058,0.0017572337677552233,0.0017717492214008746,4.6123750047272574e-05,0.002406378284737976,4.5414798264521985e-05,0.0018000411772685272,0.004119217496541465,0.0015810057011838253,0.003969799440926512,0.0029424355718553753,0.0018047210411893764,0.0009418052756729936,5.14211179628634e-05,0.0018368776678358834,0.001897352111888846,0.001869278549889276,5.138533679712131e-05,0.0019035742794990332,0.0019202576270612504,0.001898433185423849,5.1039291872824816e-05,5.1165640146710816e-05,0.0019381657757344551,0.0019367974698928877,4.7702288354094825e-05,0.0019050115048810732,5.134343253644272e-05
299,299.0,0.9876915387510161,1.0033607194296554,0.0043957390493003816,4.9086448571713354e-05,0.0015632506466133486,0.0011846500559003696,0.9994233396233905,0.9913156121029969,0.9963779151531923,0.9969918565501924,0.9959527599757705,0.9971350859194561,0.990883904755337,0.9956745289432166,0.9960534028015466,0.9913394453789096,0.9964784756670986,0.991461184187558,0.9897436779232462,0.9942851709777026,0.9951330550905455,0.999519105132861,0.9938699380839445,0.9945166253705637,0.9925461064553874,1.001874481125814,0.9922686750706678,0.9924279303876794,0.996330142458321,1.0023798068332084,1.0032440200450854,0.9910743129994204,0.9911693538695647,0.9992540694009984,0.9907449681661581,0.9994152148947523,5.39647287194214e-05,0.0017290630150501992,0.001727437629728275,0.0018737078108008929,0.0018885572096718384,5.0058376120057396e-05,0.0025751860914384945,4.9086448571713354e-05,0.0019183247156621002,0.0043957390493003816,0.0016840536638050645,0.004241839988097402,0.003148531233895201,0.0019272110088767959,0.0010104337435841294,5.513123980995902e-05,0.0019631352804921265,0.002031928221917381,0.0019978595693470216,5.411939172806601e-05,0.002035714630973562,0.0020543406320474283,0.0020365048549523656,5.314374808513935e-05,5.3213608545869234e-05,0.002072233903295472,0.0020716642334917225,5.199767195608231e-05,0.0020382901794423766,5.50475189939139e-05
300,300.0,0.9876954933270649,1.0034417195767276,0.004600839414825717,5.225569731369134e-05,0.0016367918937905683,0.0012404549101220068,0.9993072765140196,0.9901308497529673,0.9952150497615493,0.9957803647742205,0.9947410260854712,0.9970367462341122,0.9894422436993102,0.9955777291513542,0.9948391686100735,0.9894769843003907,0.9953432462221591,0.9896237264050293,0.9881520903839194,0.9930537900501204,0.9942550535204572,0.9994067347536228,0.992630470275973,0.9932338489910666,0.9912980495971034,1.0017697101585066,0.991012246439104,0.991168671696799,0.9950449782598647,1.002283537333635,1.0031479526734108,0.989809311077378,0.989903692525686,0.9991458523419159,0.989462707268668,0.9993018571222758,5.839530446511528e-05,0.0018137935272956522,0.0018041871051545167,0.0019583745941674346,0.001973617057932211,5.348016818790569e-05,0.002700422572380494,5.225569731369134e-05,0.0020041121665394113,0.004600839414825717,0.0017576643881524925,0.004444394229393371,0.003301436666449733,0.0020162806033625557,0.0010618801335441532,5.828401723390356e-05,0.0020541678289799753,0.0021302598841737947,0.0020902116968753606,5.6282325291698506e-05,0.0021304811780595797,0.0021503970237235276,0.0021361384548348535,5.470565256338038e-05,5.473062844361418e-05,0.0021679771683845283,0.002168213322847483,5.5739364596478025e-05,0.0021368265948940165,5.8208043650378914e-05
301,301.0,0.9876832875454781,1.0035273448377762,0.004327649752784874,4.830805805592784e-05,0.001534407511305834,0.0011658212679728865,0.9993061242149336,0.9897887393342889,0.9948075799615962,0.9953534382871807,0.9943159892178739,0.9970443700930683,0.9890208046026665,0.9955848897589158,0.9944136827868003,0.9889286229461143,0.9949395828988938,0.9890812002427583,0.9876832875454781,0.9926180023250596,0.9939845466917315,0.9994083340574784,0.9921938051537162,0.9928741236217963,0.9908585191775775,1.001791320126785,0.9905716011501984,0.9907241801089453,0.9946910376685374,1.0023197481515342,1.0031885518164934,0.9893720014457557,0.9894648296791644,0.999149502050845,0.9890886814423692,0.9993029678901472,5.4178650516494725e-05,0.0017089790845460488,0.0016863325905251594,0.001830123608016884,0.0018440402782962926,4.945862823242314e-05,0.0025425402688569504,4.830805805592784e-05,0.0018718776371069454,0.004327649752784874,0.0016402284552156584,0.00418090893803827,0.0031069045162707494,0.0018838325269051838,0.0009951504279059559,5.383643181418841e-05,0.001918770474867571,0.002007263231971951,0.0019521256966917985,5.191942086082798e-05,0.0019894404940695855,0.002008069861743129,0.002012732277049524,5.0504811691808984e-05,5.052358840465566e-05,0.002023778436136679,0.002024244455334312,5.15847928215567e-05,0.0020131474060348198,5.377053840882035e-05
302,302.0,0.9876511390050546,1.0036110583300153,0.004132182328458599,4.4733618546206015e-05,0.0014451533224406352,0.001107936628252119,0.9994541588207922,0.9903216529610145,0.9952179629134869,0.9957725193109541,0.9947390101239213,0.9971942762243257,0.9896712042575143,0.9957380387158374,0.9948339625184758,0.9897791464285697,0.9953136803565711,0.9899132126336297,0.9883976730201824,0.9930376283128398,0.9943601505140386,0.9995530325060855,0.9926225181669857,0.9934513686655745,0.9912919654668659,1.0019512572239675,0.9910129903530709,0.9911666500221602,0.9952698939370611,1.0024881253604299,1.0033593447171636,0.9898234366369023,0.9899151482341836,0.9992955419671423,0.9896639427969895,0.9994475868529612,4.993138521232509e-05,0.0016332912282539978,0.0015719424224067816,0.001703973192981976,0.001716561576287821,4.566387095861336e-05,0.0024283163264209617,4.4733618546206015e-05,0.0017407761335805365,0.004132182328458599,0.0015210363553119649,0.003988949290432155,0.002964620423410605,0.001750835947853133,0.0009360029488283931,4.9708457019142256e-05,0.0017828584742085763,0.001919767647219919,0.0018134180344044864,4.84266166079418e-05,0.0018474130998485264,0.001865045761873312,0.0019246383450222757,4.7466420187176465e-05,4.750324395062435e-05,0.001878942547454154,0.0018791124217905776,4.753004982605401e-05,0.0019243232730353104,4.962823182691739e-05
303,303.0,0.9876033032533831,1.0036863231706588,0.004058477263547257,4.335069916064424e-05,0.0014021162554435256,0.0010833281596349489,0.9995981986962684,0.9908950249735151,0.9957467667776536,0.9963034471655662,0.9952798024730263,0.9973248578802302,0.9903810201345364,0.9958693167338845,0.9953797156240567,0.9907427220170691,0.9958138495907268,0.9908523677048355,0.9891871483613628,0.9935614562596043,0.994773015112174,0.9996666956874367,0.9931493368837643,0.9940636366374431,0.9918210242059148,1.0020609793563386,0.9915473323264783,0.9917057685688672,0.995878852358466,1.0025979379220156,1.0034701012104061,0.9903610887823486,0.9904515249299206,0.9994243807089137,0.9902828390357067,0.9995611184972801,4.791076328691219e-05,0.001601740941459474,0.0015123467631854152,0.0016367555135790794,0.001648598652424646,4.403003607088623e-05,0.0023823276157222606,4.335069916064424e-05,0.0016693337461435795,0.004058477263547257,0.0014523932521068464,0.003912965116921786,0.00290742070250594,0.0016784956961101863,0.0009073602254453845,4.793353177913756e-05,0.0017103295479616255,0.0018832831388251236,0.0017398074229861668,4.7740567788266694e-05,0.0017723308589753773,0.001790388336997879,0.0018862928832890525,4.7277037504115415e-05,4.734414355610953e-05,0.0018031059999915442,0.0018026471990223944,4.5682617708417606e-05,0.0018879798665583983,4.78375226918557e-05
304,304.0,0.9875460453252493,1.0037466024769215,0.003906970399852589,4.3358477340106184e-05,0.0013459466058272837,0.0010406296803913547,0.9997571332109569,0.9915181835571858,0.9963154810144051,0.9968843617855977,0.9958688163414108,0.997479119156735,0.9911442845825111,0.9960251970286168,0.995974495765471,0.9917422959940339,0.9963671292150186,0.9918298647048243,0.9900259715636379,0.9941455221307369,0.9952455554285494,0.9998178404121756,0.9937343686553107,0.9947519168940413,0.9924089953424438,1.0022152367748605,0.9921404994753033,0.9923022323068758,0.9965755130169621,1.0027624072770636,1.0036365712387283,0.9909600923139872,0.9910487281509403,0.9995764703480171,0.99096026078332,0.9997121504123546,4.715044686444484e-05,0.0015376089760980084,0.0014493851884791664,0.0015672099099486641,0.001578821376121603,4.3784857626184655e-05,0.0022891685584604323,4.3358477340106184e-05,0.001597775995850142,0.003906970399852589,0.0013867079373916786,0.0037637810247941822,0.0027942361761655998,0.0016057797368842824,0.0008717629027279218,4.749478802436389e-05,0.0016384238906926385,0.0018073937432408868,0.0016673047697906213,4.825694083911346e-05,0.0016991550695196222,0.0017178729041438861,0.001809021290701362,4.806298824597296e-05,4.814917204226218e-05,0.0017298179180982535,0.0017288065446819862,4.5159424945296066e-05,0.0018125909206291265,4.73858446181195e-05
305,305.0,0.9874856302554383,1.0037853593660173,0.003652859932594868,4.1180962383677655e-05,0.001258664652120446,0.000972932589437742,0.9998831779803552,0.9919065225633726,0.9966736090599378,0.9972617404920952,0.9962503939752085,0.9976111975491121,0.9916271884330691,0.9961570971630578,0.9963647752115351,0.9923912263238588,0.996730725037505,0.9924636218338997,0.9905640973075723,0.9945236987467021,0.9955537423602895,0.9999460059263051,0.9941195600028203,0.9951797543311859,0.9927967190968849,1.0023527084248356,0.9925343536559272,0.992699536854691,0.9970138826425974,1.0029100667526532,1.0037853593660175,0.9913586782658492,0.9914469866366465,0.999707080159395,0.991383922711485,0.9998408356244651,4.4454863255059204e-05,0.0014396572462468918,0.0013550200834199445,0.001465040765124989,0.0014754596920824414,4.1477409773743755e-05,0.0021420896997485137,4.1180962383677655e-05,0.0014925572743763032,0.003652859932594868,0.001294616575819678,0.003519530719127736,0.0026140691567725313,0.0015008922283239086,0.0008155983043008298,4.484022644384929e-05,0.0015314390888540158,0.0016909970981795008,0.0015583635240628672,4.575071024499785e-05,0.0015880500327797652,0.0016056202786538369,0.001692570893618691,4.5552383630784014e-05,4.562992467397073e-05,0.0016165998515612948,0.0016156585404384263,4.263595225362015e-05,0.0016969923708981091,4.473377396852969e-05
306,306.0,0.9874283230787358,1.0037983078334143,0.003744400325590857,3.8058964809939996e-05,0.001292707094485882,0.0010011742279278587,0.9997335904112208,0.9914208802342899,0.9961564834858284,0.9967218599754722,0.9957085619877941,0.9974583928766682,0.9910529203820456,0.9960041817944272,0.9958172926635528,0.991683135224008,0.9962054367872522,0.9917626451553792,0.9899383466681086,0.9939685020852504,0.995135432738071,0.9997795422313807,0.9935598636326171,0.9946525659992576,0.9922324125526898,1.0021945306755338,0.9919689440370331,0.9921357523166404,0.9964871005002742,1.002756542641803,1.003631844662117,0.9907910973574436,0.9908785775810761,0.9995539824832931,0.9908614558464046,0.9996749698717908,4.159643430124589e-05,0.001486611502396641,0.001393579265355516,0.0015076497252012665,0.0015161658811258649,3.838372659719815e-05,0.0022071081015684916,3.8058964809939996e-05,0.001531224705622893,0.003744400325590857,0.0013289556785928442,0.0036133204586992576,0.0026913522780721354,0.0015459273843134952,0.0008353143932932746,4.178531151297917e-05,0.001574803212540895,0.0017453716800178804,0.0016013605814831555,4.2334472959303156e-05,0.0016301527374236117,0.0016462150790080593,0.001748067985568316,4.197346582182278e-05,4.203990605885515e-05,0.0016576379799037616,0.0016572376885832,3.970356919234374e-05,0.0017511657553572753,4.171458360408601e-05
307,307.0,0.9873803888299281,1.0037901653875954,0.003906378267953167,3.5288109350888463e-05,0.0013555696257382859,0.001049344125557716,0.99947402780699,0.9901952809170252,0.9949378099557804,0.995448282753369,0.9944306476618021,0.9971978096280497,0.989574021880783,0.9957452142941386,0.9945283442984408,0.9897938042525545,0.9949852289980886,0.9898986712628471,0.9883135261236193,0.9926740967572392,0.9941625554966357,0.9994952882786078,0.9922552893393557,0.9933067054411032,0.9909176247521199,1.0018990250257658,0.9906478084785404,0.9908129238475882,0.9951360022836526,1.0024563624074354,1.0033303060425258,0.9894624463787813,0.9895491225666032,0.9992892448283526,0.9895325894738307,0.9993913340955731,3.91072237674061e-05,0.0015574110813881203,0.0014699164819008583,0.0015914613755265883,0.0015983886642069523,3.5637986232544115e-05,0.0023103102978722914,3.5288109350888463e-05,0.0016122062228804263,0.003906378267953167,0.0014012245488098172,0.0037749845482074854,0.002816747805998949,0.001633794346346134,0.0008720777612354694,3.911475983750537e-05,0.0016619903119540092,0.0018263739414010095,0.0016890373908816777,3.925876984088843e-05,0.0017176576504769733,0.0017333120902970778,0.0018290576478233716,3.873507124230862e-05,3.8796607759639184e-05,0.0017442774489849606,0.0017445223562536749,3.7124251255194275e-05,0.001833815484900146,3.908026756303135e-05
308,308.0,0.9873480925437998,1.0037679004152968,0.0036841909098558395,3.37546752479742e-05,0.001281183913013524,0.000990286619410035,0.9993429527858273,0.9894613165429986,0.994255620678954,0.9947340318775002,0.9937171201328275,0.9970681423832828,0.988692052024493,0.9956157103557035,0.9938075001579656,0.988680108496288,0.9943011982854919,0.9887973575443224,0.9873480925437998,0.9919548582241364,0.9936058453701141,0.9993509426716899,0.9915367786231565,0.9924904283567616,0.9901951507944734,1.0017501563032096,0.9899260186206665,0.9900929578707679,0.9943063217314052,1.002304018283666,1.0031781469802346,0.9887382308956882,0.9888251651213235,0.9991561630893465,0.9887325365962735,0.9992480490946333,3.7052645574295644e-05,0.0014690442819551564,0.0013922357185131365,0.0015077073750961404,0.0015137060823817744,3.3990454459526995e-05,0.0021796416795706645,3.37546752479742e-05,0.0015262338911855538,0.0036841909098558395,0.0013272444258441828,0.003561197370878238,0.002657620091537541,0.001548374033332676,0.000822582982186672,3.698766928226917e-05,0.0015745284219669776,0.0017213283279764826,0.0015999564286677593,3.758044140876654e-05,0.0016265965222259644,0.0016414411134811225,0.0017232525140417965,3.749268108383954e-05,3.766723768006532e-05,0.0016508100617803232,0.0016512930714970187,3.5221940597777746e-05,0.0017298304961682906,3.695384492790419e-05
309,309.0,0.9873359661473251,1.0037384813032553,0.0034528218914619364,3.5041693548131854e-05,0.0011919478737964146,0.0009238409292380131,0.9994154909596453,0.9897005251000189,0.9944977545166878,0.9949814996801899,0.9939683846918517,0.9971351590615052,0.9889929996056575,0.9956787159856682,0.9940574268559405,0.98910682108378,0.9945215128822621,0.9892081165190353,0.987690548419003,0.9922013144989947,0.9937915090222113,0.9994114087857888,0.9917902262150375,0.9927474880570339,0.9904512418490172,1.001812456421698,0.9901865917793294,0.9903546388869223,0.9945626136398386,1.0023658673084572,1.0032398710317043,0.9890026878693636,0.9890892802800635,0.9992248427551942,0.9889895588704689,0.9993085684478162,3.805146270274326e-05,0.0013723009153684305,0.0012886533245424334,0.0013931200719383924,0.0013997695686395314,3.5115873532139836e-05,0.0020377233030730436,3.5041693548131854e-05,0.0014114357474493745,0.0034528218914619364,0.0012256220566874854,0.003335212025181258,0.002484935175461013,0.0014289746686426557,0.0007655680851079874,3.7046676971250546e-05,0.0014533494264930974,0.0016073111258009976,0.0014767226324322274,3.825534515032436e-05,0.0015017071161915986,0.001515586319370966,0.0016089369362023915,3.8712453974592725e-05,3.904774795801004e-05,0.0015245268609408696,0.001524735127793766,3.5954919422960436e-05,0.001615196756029457,3.700090582338893e-05
310,310.0,0.9873416091362299,1.0037088764382078,0.0033863436380867796,3.8302449823624624e-05,0.0011564322126410207,0.0009004713940948214,0.9994447097509397,0.9902675555612507,0.9949837316827952,0.9954718005451904,0.9944656690125152,0.9971535385054966,0.9896907566380394,0.9956964291725952,0.994555285322755,0.9900444262073262,0.9949701037113612,0.9901217556075556,0.98846719950806,0.9926928220773928,0.9941650991780504,0.9994289572838828,0.9922864388906485,0.993357415717935,0.9909477584795179,1.0018264020174543,0.990686866263867,0.9908592690342412,0.9951714900968357,1.0023780410882916,1.0032513416411295,0.9895005915830013,0.9895875218069448,0.9992448090453976,0.989601516726189,0.9993262823688184,4.160504414982098e-05,0.0013390364445460712,0.0012423470045942887,0.0013385570720029236,0.0013472626501942753,3.8302449823624624e-05,0.0019912162255762865,3.8372263853553126e-05,0.0013591576892075922,0.0033863436380867796,0.0011780923418586318,0.0032673130056591975,0.002428326823411663,0.001370189686245526,0.0007449682230506954,3.913635174953956e-05,0.0013931611035659238,0.0015693129789182629,0.001415140162659015,4.048698828532581e-05,0.0014394967216062057,0.0014531587007314698,0.0015717115059848959,4.1466955102371485e-05,4.1937054720381446e-05,0.0014618908317785063,0.0014615688667993913,3.881777035944131e-05,0.0015755085453360688,3.908127937289078e-05
311,311.0,0.9873608878984286,1.0036860542068906,0.0033258072303998434,4.2009842844993055e-05,0.0011280897007993607,0.000879974529330658,0.9996060867685764,0.9907879642565476,0.9955465015685158,0.9960517787870472,0.995051171457703,0.9973176783381444,0.9903352734812004,0.9958614157601396,0.9951440415163596,0.9909071368225284,0.9955129516923784,0.9909648544233052,0.989183263137162,0.9932796949364187,0.9946054243880543,0.9995929890897699,0.9928775291195056,0.9939210272944928,0.9915418099858698,1.001985401558355,0.9912888090693126,0.9914680033072778,0.9957307859585606,1.0025363837161851,1.0034090352034017,0.990107542664231,0.9901933452794835,0.9994078580255555,0.9901663513145209,0.9994908688951247,4.5193479518683386e-05,0.0013097658132606824,0.0012044399440921199,0.0012955710277829024,0.001305899978998818,4.2009842844993055e-05,0.001950519781368734,4.21736860135028e-05,0.0013188220839260658,0.0033258072303998434,0.0011423062927091608,0.003206084640560648,0.0023787839507558865,0.0013243171411930071,0.0007302802948357727,4.217641895524102e-05,0.0013463374716871268,0.0015381488229087418,0.0013671710868609099,4.3918990620114586e-05,0.001391187263997471,0.001404759856031966,0.0015431620588188283,4.574728984259097e-05,4.6352509453920815e-05,0.001413360040018662,0.0014126160009947971,4.226059194817234e-05,0.001541382595759044,4.213483782239139e-05
312,312.0,0.9873896688218354,1.00367698299604,0.0031222278301110875,4.2118254609067417e-05,0.001059699356617431,0.0008248843738257394,0.9997615479495924,0.9913483440708174,0.9960522197015719,0.9965788875423615,0.9955808826992781,0.9974743682475248,0.9910149587614205,0.9960173411648914,0.9956750416933514,0.9917935638996814,0.9960022505037598,0.9918338002611302,0.989933632987963,0.9938148986975858,0.9950409486834534,0.9997554465405464,0.9934198470794142,0.9945332405047593,0.9920886521888006,1.0021561953994065,0.9918443879317816,0.9920256960742755,0.9963412104872187,1.0027127233090782,1.0035865427469566,0.9906734053962732,0.9907586589839481,0.9995673505293097,0.9907699947122292,0.9996539150379703,4.485715565831502e-05,0.0012288187060536045,0.0011296687897439151,0.0012154015205121424,0.0012255874693395566,4.2118254609067417e-05,0.0018303573031483473,4.228488468325889e-05,0.0012386026983664,0.0031222278301110875,0.0010735509692071357,0.0030092302695488436,0.002232312088618247,0.0012423586895100858,0.0006885543169768253,4.2279438229593875e-05,0.0012632519134428205,0.001444256720858643,0.0012827187441589798,4.4032062204293035e-05,0.0013053014277534987,0.0013179525393340085,0.0014502111099848373,4.606423957164358e-05,4.667938282565252e-05,0.001326174168829424,0.0013254445077361566,4.227203043782439e-05,0.0014461673499687384,4.2244117099996404e-05
313,313.0,0.9874238182943649,1.0036886311923925,0.0031741365195958084,4.5786883581981614e-05,0.0010975031833349881,0.0008427429751743465,0.9998630757393859,0.9915720443321726,0.9962045461863064,0.9967379705154749,0.9957377403365246,0.9975790623196504,0.9912976986449799,0.9961239654548054,0.9958321199888803,0.992177945197567,0.996138847438291,0.9922077250444715,0.9902481260103642,0.9939692373169742,0.9952080295913103,0.9998539486209667,0.9935755346356319,0.9947846374979864,0.992244594249508,1.0022555866859508,0.9920006830799076,0.9921845556503118,0.9965997342972275,1.002814357776863,1.0036886311923927,0.9908297484715589,0.9909152888232381,0.999670427091138,0.9910146834233935,0.999752301879406,4.81502071447645e-05,0.0012635794029422546,0.0011786034015325046,0.0012707034330899593,0.0012808331319090203,4.5786883581981614e-05,0.0018744437368428662,4.5856432241209665e-05,0.0012954744861236745,0.0031741365195958084,0.0011293966481328189,0.0030636060244415243,0.002282114654703588,0.0013020538814006643,0.0007222665666041833,4.767666677471139e-05,0.0013236469149333144,0.0014889248261395075,0.0013441868352971917,4.9468118838154494e-05,0.0013659088168037831,0.0013773046281772003,0.0014949775353035374,5.125835968110408e-05,5.186813619051626e-05,0.0013865839679187092,0.0013862897358813855,4.616708044011012e-05,0.0014862431934536933,4.7585273929907125e-05
314,314.0,0.9874592027039311,1.0037249517692222,0.0034799236267010355,5.2772438963368085e-05,0.0012246342821336667,0.0009291831766438713,0.9997938037334296,0.9910180287483127,0.9955683855541838,0.9960742306749467,0.995069949463535,0.9975161736871817,0.990626833082545,0.9960617015584886,0.9951570781912887,0.9913227230789622,0.9954918099020522,0.9913602647617475,0.9895091808583084,0.9932882347949498,0.9947547670445482,0.9997793449678035,0.9928878876863774,0.9941797044079997,0.9915491635868494,1.0021819608751357,0.9913006355230987,0.9914815001402445,0.995995326171284,1.0027451473554456,1.0036202853713985,0.9901270132578209,0.9902112925922986,0.9996036526724282,0.9904135342454452,0.9996774719015205,5.4902410881486906e-05,0.0014054135001546598,0.001321369856389048,0.0014285413830008903,0.0014387897694552762,5.281674614741081e-05,0.0020746481287178533,5.2772438963368085e-05,0.0014570362461824213,0.0034799236267010355,0.0012785534823228403,0.0033653427005264276,0.0025199644163989457,0.0014657341815322825,0.0008175014963782374,5.699948363165817e-05,0.001488430617522192,0.0016648514235004517,0.0015113124856634902,5.931626926183404e-05,0.0015326118172339267,0.0015427347958729392,0.0016744451441590867,6.119698441832046e-05,6.18196599111441e-05,0.0015541235934917672,0.001554181831292687,5.357547888382368e-05,0.0016533054192557246,5.681307615877673e-05
315,315.0,0.9874916884384479,1.00377783604595,0.003419455652657348,5.205480742440797e-05,0.0012085813267125923,0.0009148685505578598,0.9996695515057638,0.9899366016077207,0.9945118486569997,0.9949718038080702,0.9939711381951201,0.9974084936984288,0.98932182719748,0.9959555485926967,0.9940575329019151,0.9896566132778382,0.9944607540713839,0.9897163876558451,0.9880754112004084,0.9921716489320875,0.9939456234589173,0.9996476102082019,0.9917610144004824,0.992993493903077,0.9904124340597994,1.0020472328891246,0.9901577719509863,0.9903331132507748,0.9948044309017606,1.0026130785428284,1.0034880786153753,0.9889825858880671,0.9890652264840651,0.9994820729910003,0.9892417202907262,0.9995466111196062,5.402934811641698e-05,0.0013897175947815612,0.0013038134715602512,0.0014111822837200396,0.0014204948509607444,5.2115523120418706e-05,0.0020473073032280325,5.205480742440797e-05,0.0014393696580915546,0.003419455652657348,0.001266282723313052,0.003309852552477229,0.0024838991153553164,0.0014476927544553291,0.0008106464361039875,5.69206873545749e-05,0.0014686553284477268,0.0016511226890436688,0.0014909225631546848,5.931756686006322e-05,0.0015103461031070328,0.001519135510194856,0.001663199227007322,6.120179816283324e-05,6.177443048010115e-05,0.001530753875082418,0.0015308450488359798,5.299263001154226e-05,0.001635645231765688,5.669303650360853e-05
316,316.0,0.9875171418858301,1.0038361599285341,0.0031620004167804863,4.712542310127608e-05,0.0011121025021940607,0.0008447695189188738,0.999626004198772,0.9895103842815245,0.9940914451072763,0.9945359693136194,0.9935329184354381,0.9973738202549263,0.9888135762935029,0.9959222946569634,0.9936154608766656,0.9890079296887816,0.9940352984991881,0.989075406143529,0.9875171418858301,0.9917308572724619,0.9936304738038707,0.9996053787152008,0.9913192848210574,0.99252856947234,0.9899690939468906,1.0020080552007204,0.9897158646903037,0.9898901949751865,0.9943372628177134,1.002578421087948,1.0034545416020872,0.9885448731180679,0.9886275506779338,0.9994408697773354,0.9887864199674979,0.9995044697322572,4.89517992089715e-05,0.0012818936943774558,0.0011976521357864329,0.0012951005157206105,0.0013040576700181186,4.7178612692210106e-05,0.0018895776153823442,4.712542310127608e-05,0.0013211728438587598,0.0031620004167804863,0.0011610565968932169,0.003059130868766488,0.0022936474943233407,0.0013282238583085652,0.0007440782629292605,5.15526445793857e-05,0.001347545963404302,0.0015222226338856973,0.001367715649941609,5.371804950410952e-05,0.001385582375053758,0.0013938748047380102,0.0015330458176755146,5.5428198280648606e-05,5.594666548418205e-05,0.0014038694921240785,0.0014039769801471366,4.797658399366991e-05,0.0015084260931042702,5.134530575791131e-05
317,317.0,0.9875324361143475,1.0038887993229326,0.0030399664961883914,4.508671996674416e-05,0.0010614497304846885,0.0008095119384577541,0.999680260728413,0.9898294329206183,0.9944359329270234,0.994896546941913,0.9938943203490368,0.9974324994002541,0.9892235170215598,0.9959823676166374,0.9939835924865905,0.9895837672564698,0.9943716117768153,0.9896364695831272,0.9879806652838827,0.9920891519049572,0.9938795828384365,0.999651255043336,0.9916787522850741,0.9928575833516511,0.9903290820003077,1.0020299834688553,0.9900779436848571,0.9902497703668495,0.9946587960148449,1.0025869391297668,1.0034627022920926,0.988911479195198,0.988993264179395,0.9994947142018674,0.9891372060783638,0.9995503819145022,4.6825979746736126e-05,0.0012230091262098793,0.001142803044658922,0.0012331017547403322,0.0012428456491069362,4.513372585186846e-05,0.001806846343115258,4.508671996674416e-05,0.0012586052443246123,0.0030399664961883914,0.0011023983115465664,0.002937392706050866,0.00219636723593692,0.00126384904072556,0.0007084695134251508,4.902141180530517e-05,0.0012826429054008349,0.0014503048650777153,0.0013013020608686756,5.080071507950666e-05,0.0013190738654562796,0.0013280360595261359,0.0014591567327702961,5.2306775815020466e-05,5.275105792835828e-05,0.0013360665911621257,0.0013360440919077616,4.584410509448366e-05,0.0014385864989319664,4.885328612143946e-05
318,318.0,0.9875384709136931,1.0039246301351035,0.00300067929667977,4.7046971546674996e-05,0.0010442734381789973,0.0007963000750958011,0.9998566099630817,0.9904077010500264,0.9948954054204164,0.9953720096540317,0.9943725947675051,0.997623195639118,0.989928344443696,0.996173541591052,0.9944657768888232,0.9905002083468238,0.9948144239214733,0.9905303557383883,0.9887557160422311,0.9925701673942564,0.9943256935966757,0.9998604850350854,0.9921641670278581,0.9935028691848496,0.9908202388646272,1.0022638200188436,0.9905704083168759,0.9907462672093941,0.9953237143250936,1.0028444778185786,1.0037211774293187,0.9894063912124655,0.9894866677163603,0.9996842607644566,0.9897657240554129,0.9997594105130204,4.865398118391886e-05,0.0012001423379321174,0.0011233072289949183,0.0012105898835431585,0.0012211274648868517,4.7108688159034473e-05,0.001776110391192094,4.7046971546674996e-05,0.0012360412547666704,0.00300067929667977,0.0010791930032120322,0.002896584499958635,0.0021612782980864214,0.001240589340842844,0.0006992631207927127,5.0754789611777644e-05,0.0012596301163118123,0.0014222910931973101,0.0012776417177436234,5.2423755149760156e-05,0.0012965549303175575,0.0013064185773715997,0.0014291153438250044,5.394177541515057e-05,5.435311365201353e-05,0.0013141204436668014,0.0013138395301888984,4.783037455630579e-05,0.0014109202397567225,5.0651582827730176e-05
319,319.0,0.9875371527539154,1.0039325282710052,0.0029071908389875206,4.905229158112081e-05,0.0010067555548211515,0.0007683265189744415,0.9999354226659981,0.9908737174068041,0.9953137928748094,0.9958006767592702,0.994807046040889,0.9977042608768978,0.9905036883766921,0.9962574682952944,0.9948998643896869,0.9912615825123,0.9952068183924796,0.9912703980356152,0.9893932834213377,0.9930102720135153,0.9946697438005495,0.9999449169989875,0.9926110433358631,0.9939971630819364,0.9912720958053276,1.002339824190337,0.9910268869906638,0.9912070850160638,0.9958078067996525,1.002914503975079,1.0037900248629226,0.9898656546382378,0.9899449583816742,0.9997605451409497,0.9902726134176907,0.9998436143851125,5.035282801110828e-05,0.0011589587892335742,0.0010765163586906653,0.0011600545005057503,0.0011702573310477925,4.908243441378954e-05,0.0017168774773776729,4.905229158112081e-05,0.0011841146032304537,0.0029071908389875206,0.0010314978452518168,0.002804621447944112,0.0020902781200401606,0.0011884592119270677,0.0006769673067936234,5.243539324103792e-05,0.0012072303773947583,0.0013741969822062218,0.0012244199363847493,5.426614174142327e-05,0.0012434601280701093,0.001253362990615055,0.0013803990177142015,5.595148465475741e-05,5.637983742203459e-05,0.0012612596855311208,0.0012608796292093913,4.980823690655302e-05,0.0013619589001027613,5.2376518404134346e-05
320,320.0,0.9875303881050631,1.003901369636596,0.002714683162366018,4.702405130689982e-05,0.0009424394407179043,0.0007175173012474878,1.0000367548503364,0.9913276868140428,0.9956952114638549,0.9961973158948447,0.9952028943878749,0.9978029388137384,0.9910588248264292,0.9963553007272109,0.9952933272295145,0.9919943371298162,0.9955622686289263,0.9919889765862469,0.9900075009146357,0.9934128919373216,0.9950068694984296,1.0000553460021104,0.9930171985538293,0.9944855133592572,0.9916838981915105,1.0024495816073768,0.991443907622998,0.99162994645757,0.996298605528513,1.003025535901722,1.003901369636596,0.990285203147068,0.9903640530868084,0.9998649549103634,0.990758358062231,0.9999534553794914,4.8083059402464745e-05,0.0010816742134256657,0.0010089319593364235,0.0010875471365683965,0.0010971220436359278,4.702405130689982e-05,0.0016029639946498527,4.704680435781344e-05,0.0011103528690857905,0.002714683162366018,0.0009682256363905416,0.0026191243368592926,0.0019517819545396694,0.0011147552584751953,0.0006334571842234728,4.995010890958834e-05,0.0011325286927515693,0.0012831934279136162,0.0011488921330065772,5.168783389407398e-05,0.0011667282999656575,0.0011761443133909127,0.0012891696475836835,5.331762987627591e-05,5.372589268154518e-05,0.0011832490100516723,0.0011830242129879252,4.766305745253594e-05,0.0012712334393396977,4.990185710837827e-05
321,321.0,0.987520083437185,1.0038256576738132,0.0027784948731046162,4.353969279360529e-05,0.0009792971153956538,0.0007411544043584669,0.9999409279412372,0.9912025947340668,0.99555140212088,0.9960421371057308,0.9950483212916457,0.9976972300606683,0.9909106758612641,0.9962440275712697,0.9951370603549718,0.9918350500730199,0.9954072378975016,0.9918279045259273,0.9898504493947728,0.9932555191061484,0.9948762156551166,0.9999487557447716,0.9928571005461037,0.9943483166832698,0.9915233625880602,1.0023326526122631,0.9912821358955707,0.9914688638718674,0.9961579676559034,1.0029025667764269,1.0037779004652836,0.9901197976586207,0.9901986452643885,0.9997634740557222,0.990617018429045,0.9998464420309121,4.490682302742266e-05,0.0011159775172019824,0.001061117744278746,0.0011454809246718896,0.00115403978917679,4.355508651901643e-05,0.0016497554670881385,4.353969279360529e-05,0.0011672934012403058,0.0027784948731046162,0.0010220361798491907,0.0026848135413598917,0.0020066056193011905,0.0011760705433924096,0.0006537307906673001,4.682122653519957e-05,0.0011952788302055143,0.0013256086514843572,0.0012134667730658978,4.844285096256246e-05,0.0012315171937595881,0.0012415548771577448,0.0013317025609270658,4.9798686136138743e-05,5.0160990850315385e-05,0.0012470480438977498,0.0012474294493982022,4.4439710125377934e-05,0.0013114664779625177,4.6759145728888806e-05
322,322.0,0.9875081452203296,1.0037224059685121,0.0029435388111803446,4.076863764255804e-05,0.0010479464421816601,0.0007914373595193505,0.9997543968115288,0.9902634790551009,0.9946997319836604,0.9951511203795739,0.9941574127788164,0.9975079793227841,0.9897840639155787,0.9960522417275806,0.9942437726609712,0.9904160139779052,0.9945700667987488,0.9904286668393518,0.9886197491414687,0.9923513011041736,0.9941647857065298,0.9997392892800412,0.9919436339437708,0.9933259646151059,0.9906026710251773,1.0021148387085737,0.9903493394299714,0.9905334194058576,0.9951275079866834,1.0026766745863738,1.003549146791532,0.9891727415580756,0.9892516997947832,0.9995718368265881,0.9896011987488678,0.999638167462686,4.2651425299495554e-05,0.0011923834745931898,0.0011450269326968709,0.0012374001757216617,0.0012449054047893667,4.084222634318544e-05,0.001757323957676745,4.076863764255804e-05,0.001258267994776916,0.0029435388111803446,0.0011055632058414322,0.0028484242082900016,0.002134943669044923,0.0012711591365636887,0.0006956128196862215,4.462126040497471e-05,0.001291921229155328,0.0014183966754698274,0.001311946221622785,4.610986266395297e-05,0.0013300358031359837,0.0013409387309105177,0.0014253200363526259,4.714542338367864e-05,4.7451833232987785e-05,0.0013440154236741937,0.001344922249407006,4.209585153129491e-05,0.0014001198258518437,4.454075850620244e-05
323,323.0,0.9874964799245454,1.003614255642528,0.002801534667894866,3.740516271290822e-05,0.0009993284936430159,0.0007546590572544915,0.999530442969798,0.9894165707219176,0.9939462002279684,0.9943668197722384,0.9933680386955731,0.9972776893887313,0.9887596927646036,0.9958206264332405,0.9934489922745342,0.9891182828907202,0.9938310221906157,0.9891478613561007,0.9874964799245455,0.991551044378983,0.9935055200751256,0.9994928335219361,0.9911373469373959,0.9923939528742117,0.9897904888136704,1.0018594813989723,0.9895284033479109,0.98970577028289,0.9941853453741002,1.0024141253207093,1.0032857395865271,0.9883458593473676,0.9884245708323984,0.9993435783211762,0.9886848444993549,0.9993928094925497,3.9274607780398286e-05,0.001137321949938194,0.001094475393941912,0.001182862562322259,0.00118989687621883,3.7483476863421e-05,0.0016743553889339848,3.740516271290822e-05,0.001202766080834974,0.002801534667894866,0.001058502863216568,0.002711977677438257,0.002033664086815846,0.0012150431512263163,0.0006622011118224878,4.1051617564582206e-05,0.0012345551745855503,0.001353104673835525,0.0012535054383012543,4.234564981087831e-05,0.0012700364540595343,0.001280316956919736,0.00135987920880736,4.3221754242295944e-05,4.348279412601358e-05,0.0012822256262833055,0.0012831295370823717,3.8723765063252925e-05,0.001334537266807986,4.0973833839597795e-05
324,324.0,0.9874867426782625,1.0035238478176962,0.002615919980828434,3.7466097392821736e-05,0.0009280805839148807,0.0007015983496189954,0.9996420320506973,0.9894706014722292,0.9940260962347283,0.9944530816171617,0.9934540459701637,0.9973920710640598,0.9888291908729888,0.995932719842603,0.9935383192326585,0.9892255563137354,0.9939176832826692,0.9892514073197387,0.9875774335743221,0.991637240834583,0.9935975672825322,0.9996150905121529,0.9912242718625909,0.9924590436416584,0.9898801649872663,1.0019890002205818,0.9896210393407261,0.9897987590279683,0.9942560498745872,1.0025508694177172,1.0034238886577485,0.9884428663190951,0.9885209267272407,0.9994609249511637,0.9887467827492821,0.9995155684393023,3.8481803045161645e-05,0.0010588635349479307,0.0010103230561215124,0.0010918213121932975,0.001098435591345454,3.7484008708458314e-05,0.0015606312730143586,3.7466097392821736e-05,0.0011106255136671748,0.002615919980828434,0.0009761523538400917,0.002530482585395744,0.0018960898138551312,0.001121160862065917,0.0006172048262097798,4.10685863911657e-05,0.001139172239122983,0.0012605181992435394,0.0011567589110094794,4.285776453568421e-05,0.0011719004904574288,0.0011814130911005812,0.0012684935387602303,4.448835003769644e-05,4.4764951350469994e-05,0.0011833769029024666,0.0011840163520925654,3.842352883631365e-05,0.0012430287718459545,4.099322712859704e-05
325,325.0,0.9874795832434361,1.0034738236158511,0.0025454512581269263,3.9248143086088674e-05,0.000893294134582144,0.0006780882413727788,0.9996836262538076,0.9899295483405243,0.9944451945168195,0.9948881141408288,0.9938914257327326,0.997432280470786,0.9893965681317682,0.9959708629375656,0.993975980895036,0.9899916302721425,0.9943143930604817,0.9899984051117868,0.9882110919181748,0.9920729610873003,0.9939238335289278,0.9996589133959185,0.9916643452416793,0.9929571398436667,0.9903241491424407,1.0020380647387375,0.990069792538,0.9902500190914282,0.9947510660650025,1.0026014911897305,1.0034738236158511,0.9888970674779054,0.9889736899011768,0.9995034775024082,0.9892472691383073,0.9995594766761239,3.9378907755476935e-05,0.0010249912011521304,0.0009621836047902474,0.0010389962534556665,0.0010459114845227458,3.9248143086088674e-05,0.0015140007801622425,3.9354854022608826e-05,0.0010575747513742561,0.0025454512581269263,0.0009266388967434561,0.0024585679065359405,0.0018404177449729176,0.0010671224698667278,0.0005972907305615682,4.31213117121773e-05,0.0010846296622835786,0.0012196459898719712,0.0011017050913102945,4.530443398168034e-05,0.001116126139159985,0.0011255480771498734,0.0012281849561052098,4.761083397200896e-05,4.7879252278903693e-05,0.001127341915975803,0.0011275847058901003,3.98097166368456e-05,0.0012041625899026588,4.304037410422643e-05
326,326.0,0.9874754000404027,1.0034790436719863,0.0025037973484551713,3.915583459546483e-05,0.0008686616542012031,0.000663703455800582,0.9996489802798768,0.9903243949070035,0.994840051451832,0.9952940780042014,0.9943006074988197,0.997392074284339,0.9898869909823396,0.995929513770068,0.994386978066784,0.9906613701827073,0.9946900191824624,0.9906469365156838,0.9887588861411412,0.9924775402140736,0.9941845726349956,0.9996164852133472,0.9920731731118527,0.993380184810425,0.9907345815229422,1.0019969495913323,0.9904815441447115,0.9906634955625475,0.9951685867989113,1.0025607706078332,1.0034333613245146,0.9893095647380632,0.9893855763409007,0.9994648909581849,0.9896773575294108,0.9995170265634313,3.915583459546483e-05,0.0010032244339895908,0.0009268780673619786,0.001000023212407219,0.0010071115291072628,3.923649487524084e-05,0.0014846464299678348,3.942169865346308e-05,0.0010176279238258052,0.0025037973484551713,0.0008881678825036091,0.002415348383820073,0.0018058827448667568,0.001027789174608786,0.0005827648488376804,4.3308565884656557e-05,0.0010451223983261287,0.0011910399889526458,0.0010621013778777547,4.5166476109970535e-05,0.0010764404637351158,0.0010863417458316618,0.0011983221803462,4.7311136743911226e-05,4.753230274807715e-05,0.0010874589298247937,0.0010874024171323416,3.9687257963540714e-05,0.0011783290512786615,4.320932540468776e-05
327,327.0,0.9874745914894987,1.0035232466737278,0.0023702370144735793,3.7467193798879016e-05,0.0008169411700505824,0.0006265120666313474,0.9997361767802875,0.9907593444456021,0.9953286796336519,0.9958044809599018,0.9948141812052925,0.9974788323704793,0.9904196437126794,0.9960155017683842,0.9949055280863267,0.9913687500311724,0.9951789113850822,0.991337153616175,0.9893485778107762,0.9929965960937721,0.9945416166642462,0.9997028250930295,0.9926007947208026,0.9938469538238491,0.9912682999823139,1.0020839905057382,0.9910250654391584,0.9912118050668574,0.9956328788286775,1.0026468504972053,1.003519626382705,0.9898614221842554,0.9899358352578985,0.9995510026884794,0.9901527649226003,0.9996036771089051,3.7467193798879016e-05,0.0009471109706438891,0.0008667337190492674,0.0009349185927920641,0.0009414871866912081,3.762708180647531e-05,0.0014026927490559925,3.785547837492991e-05,0.0009507951754789742,0.0023702370144735793,0.0008281053749273679,0.0022854536174848525,0.0017068722965118668,0.0009610837157347543,0.0005487922043324989,4.165038452658725e-05,0.000977406617480325,0.0011231311199679766,0.0009936078635395423,4.339397864201868e-05,0.0010073249291881199,0.0010171212292591524,0.001129776696111293,4.543725732694028e-05,4.564381333069604e-05,0.001017695081206434,0.0010175362281335909,3.807908289042179e-05,0.0011116507249561405,4.154772380163652e-05
328,328.0,0.9874775560110606,1.0035823908218613,0.0023024880284984624,3.753627444247893e-05,0.0007973426024786439,0.0006093253552806306,0.9998001582578242,0.9910790213640195,0.9955938781860922,0.9960801287122238,0.9950937639408121,0.9975444827225335,0.9908097891287104,0.9960791332037361,0.9951851478189127,0.9918886352235771,0.9954287299406585,0.9918456805611814,0.9897827643026909,0.9932784162095166,0.9947746294183596,0.9997731958216943,0.9928859318498254,0.9941866611610054,0.9915569490697272,1.00215265498072,0.9913168925657642,0.9915071472599424,0.9959669374976778,1.0027110427241486,1.0035823908218613,0.9901555386591143,0.9902287189721752,0.9996160293205655,0.9904981680923878,0.9996734299729441,3.753627444247893e-05,0.0009272135606064265,0.0008435143633096662,0.000911092139675214,0.0009169731556392019,3.7975354741384415e-05,0.0013699597919480772,3.8392136796633504e-05,0.0009258462935899118,0.0023024880284984624,0.0008074815400440683,0.002221690924697279,0.0016642967339093452,0.0009366881204128642,0.0005380169867226516,4.227680069802238e-05,0.000952884022941926,0.0010996378367090216,0.0009685508034571137,4.4433069727471037e-05,0.00098278174422162,0.0009919161209230216,0.001107133143872067,4.67536275567456e-05,4.707450297591388e-05,0.0009944997285383443,0.0009943534726868512,3.835480903003788e-05,0.0010883106547961833,4.215233119131521e-05
329,329.0,0.9874846920254248,1.0036362147606113,0.0024962640161854217,4.459928629662819e-05,0.0008706110375203721,0.0006612203306684828,0.9997619080345094,0.9907997249484278,0.9952568160342917,0.9957276576490388,0.9947427827632392,0.9975121539306789,0.9904824037838097,0.9960478404752287,0.9948335570134076,0.9915023610759919,0.9950942535309611,0.9914616692398109,0.9894288015655768,0.9929190236661677,0.9945402386348449,0.9997376652017017,0.9925239304760521,0.9938680320451131,0.9911917728181467,1.002111703653008,0.9909439376220246,0.9911334886692061,0.9956327743067805,1.002666365726088,1.003535510091553,0.9897749096805144,0.9898479698177467,0.9995801735078435,0.9901938879350854,0.9996370696092671,4.459928629662819e-05,0.0010200975951025057,0.0009124963855065241,0.000987482475960713,0.0009936313829412206,4.56222891674543e-05,0.0015015127391547285,4.629634979213002e-05,0.001003313881630804,0.0024962640161854217,0.0008760580494872272,0.002412811305070167,0.0018187302440178619,0.0010162752509236827,0.0005955551027252168,5.139392451455683e-05,0.0010340735122515577,0.0012121006624009978,0.0010507547214097036,5.453416460733116e-05,0.0010678449430531315,0.0010777389007096455,0.00122325338417631,5.764849057561945e-05,5.8176519179016964e-05,0.0010829007126065358,0.00108281587020915,4.589244324274774e-05,0.001197290033408566,5.116648930400377e-05
330,330.0,0.9874963979529281,1.0036795789079653,0.0025362985783713215,4.755264979861424e-05,0.0008855887237139614,0.0006716688703507888,0.999528695041322,0.9899385073030044,0.9943303443894728,0.9947559944315231,0.9937747904690055,0.9972876631627511,0.9894389315259043,0.9958236321740505,0.9938610083288573,0.9901724849792308,0.9941752454436148,0.9901497730301618,0.9882831855437033,0.9919340200044636,0.9938183876096437,0.9995000801586974,0.9915279184191145,0.9929255430134178,0.9901850154866454,1.0018756517804024,0.9899286585496947,0.9901140303250083,0.9946834288077089,1.0024371076578842,1.0033074876087809,0.9887538955643791,0.9888257705525252,0.9993490873082794,0.9892537649586552,0.999399741239285,4.755264979861424e-05,0.0010438362178516515,0.0009216811151142574,0.000997831639012257,0.0010043806850231372,4.8895417044532784e-05,0.0015340999326564411,4.963993922306359e-05,0.0010142727656631315,0.0025362985783713215,0.0008852775875521244,0.0024538970222801938,0.0018556084070212627,0.001027920912925979,0.0006098095978443168,5.530125183300559e-05,0.0010458474211140537,0.0012419963274906247,0.0010624515081732312,5.886780490450205e-05,0.0010803773475646498,0.0010908130583629923,0.0012548478323896556,6.23028788295839e-05,6.289300362431834e-05,0.0010960651552114453,0.0010960709930407668,4.905654216850723e-05,0.0012247475272449705,5.50205920842403e-05
331,331.0,0.9875130722139067,1.0037111241253527,0.0023451314251882265,4.322406132826141e-05,0.0008166458899168701,0.0006208312670777056,0.9995047604373107,0.9893605706943742,0.9937427538449561,0.9941438481652931,0.9931627877861241,0.9972713927653395,0.9887380421250941,0.9958074981999437,0.9932490812532455,0.9892780772477199,0.9936011178419804,0.9892688149026677,0.9875130722139066,0.9913072237370038,0.9933869191052093,0.9994655553259538,0.9908903930451171,0.9922881506458238,0.9895386012337819,1.0018333102878414,0.9892720408897142,0.9894526657506877,0.9940428906724622,1.0023907991359395,1.0032592774659879,0.9880868174882983,0.9881598683194723,0.9993270859974593,0.9886255645616033,0.9993661587546654,4.322406132826141e-05,0.0009639112533704089,0.0008490864494158346,0.0009191177506918248,0.0009252310099373552,4.442828796227335e-05,0.0014171658090096333,4.5071784932473405e-05,0.0009341661933646283,0.0023451314251882265,0.0008146149802351832,0.002268470004613498,0.0017146537344444146,0.0009465674974295249,0.0005609300707808818,5.025471720064896e-05,0.0009631060100734459,0.0011466002658633942,0.0009783574568972748,5.354455878591896e-05,0.0009948957696001022,0.0010045461452056414,0.0011579835808542282,5.669165236638307e-05,5.722433345148259e-05,0.0010093991829557356,0.0010093371998562079,4.4611969126627523e-05,0.0011310468067549618,5.000673580963516e-05
332,332.0,0.9875346428531305,1.003729491274201,0.0022174529693846363,3.9321053868479215e-05,0.0007675739179532732,0.0005860203016689355,0.9995523998487247,0.9895295706931172,0.9938709605330893,0.9942685792566116,0.9932933988728129,0.997315526476246,0.9889454972218792,0.995850769557065,0.9933852230697614,0.9895616321127945,0.9937239859361573,0.9895432230452349,0.987746941672929,0.9914288920107499,0.9934967749035271,0.9995005850909655,0.9910126232481892,0.9924713696656411,0.9896574148724048,1.0018655756420147,0.9893896892649653,0.9895708062875166,0.99422937565301,1.0024180626870651,1.0032840382139334,0.9881983998941665,0.9882733197369779,0.999368201541806,0.9888067360565743,0.9994012072296906,3.9321053868479215e-05,0.0009045695281673605,0.0007991059810106445,0.0008645624280335221,0.0008705290611748704,4.0422512352668694e-05,0.0013325705282519337,4.099136783727544e-05,0.0008788340302634266,0.0022174529693846363,0.0007648095804040042,0.0021423382359095785,0.0016147473431329554,0.0008891377600710617,0.0005233088659615361,4.5728001031256115e-05,0.0009047900372856927,0.0010751742048564763,0.0009190802205107362,4.874522363353036e-05,0.000934550540646813,0.0009436010043573449,0.001084708443591936,5.161435858112475e-05,5.2091733489006505e-05,0.0009482543169863126,0.0009479903655555365,4.0605454697408104e-05,0.0010620758517252739,4.5506535825784005e-05
333,333.0,0.9875591564131029,1.0037333212159383,0.0021550207419171606,3.6160078444933694e-05,0.0007449853860351592,0.0005694467151739339,0.9997301877017754,0.9899342695641673,0.9942406233553975,0.9946483654046621,0.9936718597544081,0.9974916918291947,0.9894428216594918,0.9960272982302709,0.9937618972918565,0.9902273118953442,0.994057674585377,0.9901909790366691,0.9882992242251017,0.9918061680682708,0.9938248623742502,0.9996735554585506,0.9913901411200821,0.9928988837614586,0.9900355978624531,1.0020325087896578,0.9897690735834229,0.989954474256796,0.9946470768857488,1.002578366187293,1.0034424863808387,0.988575007533398,0.9886504455782429,0.9995446749284119,0.9892455227284193,0.9995742145527879,3.6160078444933694e-05,0.0008715748674426543,0.000781152863745982,0.0008447777285011946,0.0008510265913881952,3.714629810085289e-05,0.0012868368314946626,3.765101153466009e-05,0.0008593839739269403,0.0021550207419171606,0.0007471070258544871,0.002078740653740869,0.0015617504424934607,0.0008677780064081325,0.0005025522898972961,4.194092749053279e-05,0.0008836451338361507,0.0010341116471775968,0.0008976786338524843,4.4681096211008976e-05,0.0009132213919793625,0.0009223007769509469,0.0010416381604355276,4.726505786975855e-05,4.7699544205651536e-05,0.0009269886142733495,0.0009263989778823155,3.730435185127947e-05,0.0010242832195683314,4.174464257899432e-05
334,334.0,0.9875841890607605,1.0037212548119931,0.0020956606061643137,3.39687914848086e-05,0.0007245545385288908,0.0005538399545615733,0.9998538679690956,0.990350815567992,0.9945737725301715,0.9949933772648836,0.9940157028046894,0.9976262964477977,0.9899491801197076,0.9961666735625884,0.9940998613730168,0.9908828089463558,0.9943570744904452,0.990831274607549,0.9888526402784312,0.9921510603423375,0.9941322779414176,0.9998076755622397,0.9917447925571666,0.993350326862902,0.9903950114890515,1.0021822977441097,0.9901341739297574,0.9903254071183494,0.9950973489704077,1.002732552826826,1.003596929179023,0.9889455379933525,0.9890202947544833,0.9996765013930696,0.9896964583604176,0.9997083799126408,3.39687914848086e-05,0.000842613163854145,0.0007631507597857843,0.0008253985897860285,0.0008320315261477086,3.484134224196791e-05,0.0012457185811958805,3.5239680168364156e-05,0.0008404209032344093,0.0020956606061643137,0.0007299868137821977,0.0020194067840115346,0.0015135624199070184,0.0008479028355730618,0.0004865106457500556,3.924071632123027e-05,0.0008640758731297614,0.0009975930882893018,0.0008781364901259824,4.17265045219238e-05,0.000894101337237798,0.000903483285757383,0.0010032239903653968,4.39844186900166e-05,4.43599430892833e-05,0.0009081736432186071,0.0009072227253399494,3.4979966266239946e-05,0.0009908611597770718,3.9059570649510704e-05
335,335.0,0.9876073169630399,1.0036919329237939,0.0019584944761075244,3.1438768399255506e-05,0.0006767055496338201,0.0005175372323632751,0.9999601235625807,0.9907280368131115,0.9949609348614094,0.9953945466663119,0.9944185419627165,0.9977392660808414,0.9904139228786204,0.9962822480105391,0.9945004584404358,0.9914878493683036,0.9947209441689957,0.9914235482240314,0.9893636795336751,0.9925549733465989,0.9944405028742554,0.9999173798748451,0.9921524713376351,0.9937629856399338,0.990804788073658,1.0022842532905403,0.9905467101772631,0.9907399156249018,0.9955123045074011,1.0028288647695027,1.0036919329237937,0.9893629651615119,0.9894381365131827,0.9997836261201276,0.9901109718477525,0.999817879499254,3.1438768399255506e-05,0.0007863266045041074,0.000712930200375642,0.0007711467789738043,0.0007775100262081454,3.2236336382186145e-05,0.0011626878647233903,3.255808259057095e-05,0.0007852654541208325,0.0019584944761075244,0.0006815717301065198,0.0018867144897515668,0.0014132355157414856,0.0007923940701197582,0.00045400793305685425,3.628866306727881e-05,0.0008076299024272448,0.000930290125369793,0.0008209093477717345,3.8526165940621545e-05,0.0008361385600606263,0.0008450771462265179,0.0009351435910481791,4.050663847197154e-05,4.083293780974089e-05,0.0008495538608271079,0.0008485470809175569,3.2355824896901956e-05,0.0009247310285315085,3.611728448617412e-05
336,336.0,0.9876261162868778,1.00364657221512,0.0019303326870557316,3.315940374824184e-05,0.0006822422659588097,0.0005135435717946088,0.9999455507511678,0.9908689346981286,0.995103099373702,0.995542789058899,0.9945690416019339,0.9977265195771523,0.990592080640461,0.9962706589720866,0.994651283712664,0.9917313096694719,0.994856379605042,0.9916599455727649,0.9895617576753857,0.9927046644676193,0.9945349602960003,0.9998995122232592,0.9923040736504692,0.9939166808957035,0.9909572902759816,1.0022648569847654,0.9907025578884984,0.9908991060409229,0.9956632465023386,1.0028067711953386,1.0036686836588482,0.9895190462878088,0.9895950865169508,0.9997669270378634,0.9902668816437896,0.9997999651220077,3.315940374824184e-05,0.0007804003472036537,0.0007297838223938551,0.0007909583321876705,0.0007957811915912293,3.345485744293901e-05,0.0011521163341861086,3.373265742073825e-05,0.0008035903736726493,0.0019303326870557316,0.0007004658637136322,0.0018616797086045255,0.001398629917755621,0.0008128911643724068,0.0004601475893059074,3.7658525179257414e-05,0.0008286713746739873,0.000925641854598372,0.000842735209297689,3.9705145774838944e-05,0.0008585815169502619,0.0008673324643636195,0.0009326228149448299,4.130586274440748e-05,4.15943164570649e-05,0.0008723303011260548,0.0008717098410056821,3.3868778174310405e-05,0.0009188785304033546,3.750719241565446e-05
337,337.0,0.9876381631992109,1.0035966925591557,0.002058037603408558,3.526264446451122e-05,0.0007470426205764716,0.0005538542720329364,0.9998208777027112,0.9903953710538461,0.9945856756852145,0.9949971934793351,0.9940219680287276,0.997606858157851,0.9900213298187055,0.9961537087632826,0.9940951663835697,0.9910004562815913,0.9943165215330712,0.9909385214415235,0.9889309885848058,0.9921498369183391,0.9941333272820142,0.9997688596357965,0.9917455563988147,0.9933907732158935,0.9903959151249543,1.0021303452001893,0.9901377404637558,0.9903327021572462,0.9951285708008674,1.0026696871217629,1.0035307138987672,0.9889513112524311,0.9890275727751057,0.9996399334070725,0.9897511728091962,0.9996690504340856,3.560119862829069e-05,0.0008391678576603365,0.0008134408435952008,0.0008834568367373741,0.0008867075965902425,3.526264446451122e-05,0.001236819229980151,3.549684202661466e-05,0.0008947992930667947,0.002058037603408558,0.0007834717922347063,0.0019878375350962174,0.0014991516588714047,0.0009090810354159301,0.0005043511828807295,3.9999098773895903e-05,0.0009277462135822377,0.0009989898669709458,0.0009446082019705126,4.202570873646674e-05,0.0009631678173011506,0.00097282419934974,0.0010086834617090788,4.33199690248862e-05,4.360490535140804e-05,0.0009792772464281073,0.0009788590737279353,3.60755205787014e-05,0.0009895665938131296,3.9847589318898124e-05
338,338.0,0.9876410338669759,1.003556389631436,0.0020184370189915628,3.2625763590835656e-05,0.0007392061405026171,0.0005464618667295512,0.9998040630263485,0.9896281456551029,0.9938614877375815,0.9942330931095225,0.9932550225882987,0.9975887597113836,0.989088821411409,0.9961378387881292,0.9933160798628431,0.9898002949989825,0.993574495737203,0.9897558602861961,0.9879027291142328,0.9913686374228544,0.9935757139990918,0.9997303015756289,0.9909574709178792,0.9925406191571122,0.9896016354871999,1.0020857159749006,0.989335535700177,0.9895264760541189,0.9942667433721228,1.0026192784502979,1.003479271932747,0.98814285001676,0.9882193797445656,0.9996177461391086,0.9889136626997975,0.9996303925601872,3.311630560351959e-05,0.0008256040619918842,0.0008096462644232534,0.0008799664142147988,0.000882418412324941,3.2625763590835656e-05,0.001216219781579249,3.283200633413484e-05,0.0008898140745999177,0.0020184370189915628,0.0007801422200849735,0.001950704990381009,0.001473297444078457,0.0009066693250422143,0.0004970651155826183,3.729260691846086e-05,0.0009261086053461556,0.000984536232889512,0.0009437654125118106,3.92903476590236e-05,0.000963104418706996,0.0009729373840676119,0.0009945073241566442,4.052010825798914e-05,4.0824001307140635e-05,0.0009803356024575482,0.000979753669167479,3.348543216622962e-05,0.0009740261468380262,3.7137723804525817e-05
339,339.0,0.9876323044571093,1.0035397591074964,0.0018600732308092392,3.229967927245524e-05,0.0006798408015525963,0.0005020951127370041,0.9998117161558377,0.9894245893293607,0.9936874487239558,0.9940500071772537,0.9930706918032559,0.9975985330807857,0.988843352086518,0.9961482191966295,0.9931223422820505,0.9894861951828964,0.993380162036944,0.9894460617800527,0.9876323044571091,0.9911791477668925,0.9934348244257979,0.9997272596568266,0.9907703635835875,0.9923181865207448,0.9894116610558517,1.002075735507308,0.9891432940365514,0.9893345055545928,0.9940401501813969,1.0025995723741676,1.0034583065070706,0.9879451601040578,0.9880222253033656,0.999625463140429,0.9886922717130701,0.9996270062492318,3.279025258520873e-05,0.0007594539856038442,0.0007433608577068602,0.0008077543424690163,0.0008098082973783206,3.229967927245524e-05,0.0011192343952655596,3.248770637906613e-05,0.0008163357797355841,0.0018600732308092392,0.0007148864515366464,0.0017969527063517437,0.0013562345436893347,0.0008319351664737537,0.0004579629866626858,3.6245252308128115e-05,0.0008496097744232678,0.0009047067386510884,0.0008657606102507935,3.783484663152898e-05,0.0008834327590991997,0.0008925829296105869,0.000913101025526776,3.872708101307577e-05,3.893491908553244e-05,0.0008991020852090981,0.0008985554128411568,3.301737332401967e-05,0.0008959336663809003,3.610919030341967e-05
340,340.0,0.9876106656405492,1.0035608966628726,0.001776911607789307,3.5202816565726995e-05,0.0006429184628650267,0.0004754548003713752,0.9999034463264134,0.989811406041769,0.9940286034195482,0.9944023307272053,0.9934232060611808,0.9976901567975277,0.9893151823958969,0.9962403108791681,0.9934738525994661,0.9900993076607939,0.9936967754902823,0.9900482834958076,0.9881530960454118,0.991534441534849,0.9937248535014733,0.9998216965755661,0.9911308745939873,0.9927395750162838,0.9897755501377564,1.0021776720488722,0.9895124779739982,0.9897099103679605,0.9944677551031248,1.002703283196315,1.0035608966628728,0.9883153508820451,0.98839223759741,0.9997178283117214,0.9891092349373755,0.9997210700977571,3.5359699905568044e-05,0.0007227987021170157,0.0006968769372983165,0.0007563754553768975,0.0007582100088874169,3.5202816565726995e-05,0.0010660884949210833,3.553660181922165e-05,0.0007636635920760445,0.001776911607789307,0.00066612370660144,0.001714796899216964,0.0012922284518311145,0.0007777983237561717,0.00043519968385135016,3.839956428894373e-05,0.0007944462011608967,0.0008591794302105331,0.0008092832004554588,4.0052232553108466e-05,0.0008256643123474579,0.0008347047850152403,0.0008657407743407706,4.0681832278002476e-05,4.076990848438974e-05,0.0008397870835763005,0.0008393324767826952,3.569407702687092e-05,0.0008523633030222887,3.828372239420378e-05
341,341.0,0.9875792661042401,1.0036272537163111,0.0017373979723411394,3.7253679365805254e-05,0.00062342380977736,0.0004617458808035446,0.9998906223306859,0.9901765390670001,0.9942519495623781,0.9946210369537635,0.9936401757813291,0.997667596604612,0.9897549738039716,0.9962184134696528,0.9936751453482311,0.9906680554494376,0.9938488272654189,0.99060485775091,0.9886354497849519,0.9917493727528003,0.993920586549681,0.999802694565191,0.9913446914196592,0.993127752009794,0.9899875094780193,1.0021645581401668,0.9897251546445891,0.9899224207697604,0.9948455570207262,1.0026937102082634,1.0035520768497108,0.9885320334647568,0.9886080481669389,0.9996982889151068,0.9895012042799202,0.9997018548371105,3.7253679365805254e-05,0.0007046560258595564,0.0006706767729632077,0.0007272041841233286,0.0007289242430950736,3.77440388604057e-05,0.0010405060082012995,3.833473699379295e-05,0.0007330190548283531,0.0017373979723411394,0.00063629562559358,0.0016751385438105034,0.0012608528676284606,0.0007466267456461169,0.00042414343395752663,4.039403256308668e-05,0.0007630563672466028,0.0008367226196404301,0.0007771329424862243,4.2228061776996736e-05,0.000792821017567384,0.0008019842429760864,0.0008423209343677344,4.2706001168738514e-05,4.2718163384488013e-05,0.0008064453659615451,0.0008060435595141311,3.787461105648587e-05,0.0008312052769835317,4.0287163359189907e-05
342,342.0,0.9875423690391271,1.0037197046594029,0.0016639298522824575,3.623217616891211e-05,0.0005950713694600601,0.0004412515819826983,0.9999217213548593,0.990519250350471,0.9945980385338299,0.9949751725980946,0.9939968927435704,0.9976882763849386,0.9901794715485885,0.9962401884250207,0.9940279359203952,0.9912388677374907,0.9941732292176567,0.9911634057804775,0.9891063911043207,0.9921015829777154,0.9941652440676366,0.9998155943709618,0.9916959935740406,0.9934927225136161,0.9903402501064908,1.0021636456179597,0.9900799428283293,0.990273572007585,0.9952019214742682,1.0026876445387325,1.003545713922125,0.9888945807439884,0.9889701277073126,0.9997203664648502,0.9898739327336582,0.9997148677894108,3.623217616891211e-05,0.0006727789819793974,0.000639482662279387,0.0006929947604267932,0.0006948324108498655,3.7012698930684586e-05,0.0009948944126841794,3.769609018358743e-05,0.0006980835500295828,0.0016639298522824575,0.0006039976389675498,0.0016033871135562902,0.0012055634049457033,0.000710881712375088,0.0004053058204481079,3.9231128207511526e-05,0.0007266353644189818,0.0007987724413979977,0.0007398203772799823,4.077425148945586e-05,0.0007547356199771413,0.0007637267401772198,0.0008037760617216565,4.1035005203275835e-05,4.099401820097052e-05,0.0007677744603206465,0.0007674998542691086,3.6879423026589e-05,0.0007942844169531825,3.91286350504908e-05
343,343.0,0.9875042376361562,1.0038124796269503,0.0015558689198171965,3.3967207297001025e-05,0.0005583493469883878,0.0004130519737931342,1.0000643736715378,0.9908480443275731,0.9948805536722031,0.9952681989787462,0.994289127821125,0.9978379039938173,0.9905780851653769,0.9963943184339565,0.9943196788964275,0.9917460050898792,0.9944435445289878,0.9916602212605187,0.9895373182096646,0.9923988019962474,0.9944363234157914,0.9999688110040286,0.99199600782818,0.9938547747288103,0.990643773566021,1.0023327798416177,0.9903860447220367,0.9905803160706269,0.9955726168575819,1.002866074307068,1.003725576306019,0.9892074592002158,0.9892822416549312,0.9998668645536509,0.990229429342428,0.9998685213365677,3.3967207297001025e-05,0.0006289871021279045,0.0006015235671188829,0.000652339248718566,0.0006541973202252007,3.458933220673286e-05,0.0009301443853801713,3.516659751153431e-05,0.0006577786607378734,0.0015558689198171965,0.0005704761710904299,0.0014994024064225043,0.001127382840946576,0.000669276772558017,0.0003803854395543127,3.679546588523009e-05,0.000683941753580377,0.0007474500619381368,0.0006961536346273268,3.827040655410656e-05,0.0007100693046106581,0.0007184852260119221,0.0007524983044689114,3.856504122417619e-05,3.854986522622566e-05,0.0007221632779270095,0.0007219305444957475,3.459630195087954e-05,0.0007428173156649577,3.67079337730594e-05
344,344.0,0.987469135086273,1.003879808753755,0.0015954491912990344,3.201812333810629e-05,0.000576026232788368,0.00042618051676008217,1.0001851536386952,0.9906427440496779,0.9947364591896917,0.9951161017472109,0.9941356402496025,0.9979664343437807,0.9903350395905421,0.996526952083492,0.9941618021678826,0.9914360178487077,0.994296121264209,0.9913517806633287,0.9892660834704475,0.9922460093960046,0.9943565842876577,1.0001002970095934,0.9918445634099519,0.9936346621739974,0.9904933251703094,1.0024777342934297,0.9902358697742271,0.9904311001664896,0.9953537518475887,1.0030187155114236,1.0038798087537553,0.989060630350068,0.9891339839708198,0.9999914260732278,0.9900093507675973,1.0000000770957165,3.201812333810629e-05,0.0006472250815817979,0.0006213020637035224,0.0006761882856835158,0.0006783797246387091,3.2449359905932795e-05,0.0009559245797743256,3.2880311252210194e-05,0.0006846996394879035,0.0015954491912990344,0.000599369284020277,0.0015394607367910356,0.001159239088693965,0.0006952488045937949,0.0003902701718125746,3.496717907659828e-05,0.0007098973015272099,0.000772609563799967,0.0007222116128278521,3.650343944424256e-05,0.000736309303844879,0.0007445720901835372,0.0007803475679736534,3.6962169167335504e-05,3.70033085439369e-05,0.0007485467173097129,0.0007482212035061511,3.269838550330049e-05,0.0007649361869090472,3.489650745691899e-05
345,345.0,0.9874413245804228,1.0039022600963456,0.0016564808004393924,2.9222554989064714e-05,0.0005978485614560015,0.00044468893158875145,1.0001123254214561,0.9898860415439117,0.9940453957892114,0.9943943451985793,0.9934140091233538,0.9979004470808666,0.9894183688103986,0.9964621007294656,0.9934373133402503,0.990259412985775,0.9936247090002122,0.9901908474667291,0.9882545434287425,0.9915184321696333,0.9938187649906953,1.000033850243013,0.9911158433016412,0.9928146381154951,0.9897582619776337,1.00241968541201,0.9894927533856152,0.9896833104660965,0.9945279826586919,1.0029634570343853,1.003824903883215,0.9883106758875474,0.9883843492510977,0.999921618959074,0.9891920370655558,0.9999337794930293,2.9222554989064714e-05,0.0006736116188577131,0.0006429053533913174,0.0007017561283451122,0.0007043931365190529,2.960025305036208e-05,0.0009941526001337267,2.9958542331796103e-05,0.0007137065875311096,0.0016564808004393924,0.000629506836997549,0.0015999843628814372,0.0012060758114014998,0.000723192456384795,0.0004016127327825486,3.2218496688825596e-05,0.0007376679899578483,0.0008070317461041126,0.0007503502987019839,3.376815302221514e-05,0.0007649132657041775,0.0007731304978070073,0.0008173916757300385,3.438155756460983e-05,3.445802555627288e-05,0.0007777906267827506,0.0007773629594853484,2.9902241381436668e-05,0.0007967703340501434,3.215919910679636e-05
346,346.0,0.9874250693095514,1.0038857533981518,0.001560260406008845,2.7108529272833787e-05,0.0005619328615597787,0.00041879580056620357,0.9999560517643029,0.9892642582257568,0.9934510616361021,0.9937741719968154,0.9927892610133144,0.9977466145946404,0.9886672778361396,0.9963083675353283,0.9927995700442857,0.9892991040712258,0.9930138208138528,0.9892418566319161,0.9874250693095515,0.9908859922262877,0.9933266850774549,0.9998667556617418,0.990477333547664,0.992131355090239,0.9891160756099892,1.0022445963338968,0.988845458556333,0.9890355554382565,0.9938364089666046,1.0027835199321504,1.0036453370668244,0.9876599587797812,0.9877338556275425,0.9997653566052004,0.9885175080893949,0.999767166826485,2.7108529272833787e-05,0.0006347126656627239,0.0006026489666548923,0.0006579921994804733,0.0006605461816511696,2.745713640493369e-05,0.000936609288968915,2.7795163132520215e-05,0.0006700046703471005,0.001560260406008845,0.0005919090675654652,0.0015073171495885863,0.0011363816667617713,0.0006784311741264679,0.00037690765004454055,2.982959423309027e-05,0.0006917095565082294,0.0007606640041347274,0.0007036782085921686,3.134961942148409e-05,0.0007174131084645435,0.0007251408393143773,0.0007710237379479819,3.1962055997923465e-05,3.2021709930809144e-05,0.0007296867681682082,0.0007292414857273535,2.772675897466099e-05,0.0007506858130097091,2.9770670696847867e-05
347,347.0,0.9874233677132668,1.0038425463243297,0.0014622644706748086,2.5210264227023383e-05,0.0005211389700080552,0.00039111346463643437,0.9999631980093691,0.9893427409416373,0.9935655885718201,0.9938836627880734,0.9929016779140108,0.9977434710847513,0.9887685030596381,0.9963057218510928,0.9929113818313752,0.9894479091410275,0.9931114342209547,0.9893836374369892,0.9875407281789937,0.9909987085345646,0.9933891221645271,0.9998582982698084,0.9905866715353839,0.9922026655976334,0.9892236928019089,1.002216671011876,0.9889494565879843,0.9891383152616008,0.9938971258054959,1.0027440563035115,1.003604146602243,0.9877620286807204,0.987836413601818,0.9997614329200112,0.9886005649746781,0.9997590470858397,2.5210264227023383e-05,0.0005946494233765315,0.0005551451799441175,0.0006051302010304271,0.000607331300558814,2.551721568952771e-05,0.0008773612781858764,2.5840272541429556e-05,0.0006148945902677785,0.0014622644706748086,0.0005410125698772963,0.0014122455370404977,0.0010643646753109057,0.0006233775346697494,0.0003488178864272542,2.7604611147735174e-05,0.0006355872014567305,0.0007114976032276828,0.0006464090997186006,2.9059773457282214e-05,0.0006590461695928704,0.0006663235504932581,0.0007202695179883944,2.9588709893786216e-05,2.961840348653657e-05,0.0006702630064621365,0.0006698209457015247,2.5753932260591745e-05,0.0007026207639111789,2.7543411621304123e-05
348,348.0,0.987434159225826,1.0037848965400344,0.0014171058527057152,2.294627193277215e-05,0.0004966764702022858,0.000377520772576895,0.9999430740418409,0.9896681976568411,0.9938765737106072,0.9942000337826401,0.9932155601047442,0.997706191700602,0.9891724250845481,0.9962667909420667,0.9932207212451886,0.9899968682203698,0.9933821633865495,0.9899135952790585,0.987993439325169,0.9913078762210494,0.993593669450367,0.9998141856706269,0.9908937128664662,0.9925500575983552,0.9895314810528253,1.0021626111994966,0.9892533850244918,0.989443359989807,0.9942332294062662,1.0026778469437672,1.003534330266982,0.9880595987959035,0.988133464200236,0.9997295902292289,0.9889567603540342,0.9997157622491634,2.294627193277215e-05,0.0005745305667853797,0.0005256820265484923,0.0005712419033702734,0.0005732893314540773,2.3136263766626897e-05,0.0008481628002523951,2.3435624839594082e-05,0.0005785837473601544,0.0014171058527057152,0.000505994097285163,0.0013678727521806832,0.0010290855339127462,0.0005872983340874463,0.00033012591897895556,2.500450085871129e-05,0.0005983205911747365,0.0006851899208001864,0.0006081258942732677,2.6317298997588674e-05,0.000619852617384678,0.000626291940616927,0.0006913754956659333,2.6802558570777693e-05,2.6830018566016162e-05,0.0006308494921965438,0.0006303504986630184,2.336394031825527e-05,0.0006781798107318325,2.4948501789627447e-05
349,349.0,0.9874541185301484,1.0037250617104228,0.0013869776190349474,2.2904842634486004e-05,0.00048154009619664036,0.0003679488400074539,0.9999818474410591,0.9899879026305191,0.9941710162156598,0.9944982001805535,0.9935155862817634,0.9977372126730394,0.9895654237919737,0.996297317768772,0.9935184434908975,0.9905204916114085,0.9936463527477338,0.9904234662485161,0.9884300659208136,0.9916038957280854,0.9938173075500166,0.9998432463330382,0.9911889310451377,0.9928955358468222,0.9898282714156528,1.0021917468723818,0.9895533110426942,0.9897465942534062,0.9945668420201421,1.0027045610421923,1.0035602595713675,0.9883594647233993,0.9884325554776948,0.999762215671339,0.9893052404951894,0.9997449066574298,2.2904842634486004e-05,0.0005605192664760411,0.0005077349704193829,0.000550412620955702,0.0005524017623630076,2.3072750857615377e-05,0.0008283494599378151,2.3484106505570796e-05,0.0005561728835003421,0.0013869776190349474,0.000484432960460256,0.0013380588798972842,0.0010045528144789655,0.0005649191241887737,0.0003200981798717132,2.4772735837649265e-05,0.0005750321520310495,0.0006671818686627089,0.000584271960379897,2.627869650375434e-05,0.0005953516784966519,0.000600919336465729,0.0006721890419143209,2.69491433867075e-05,2.7015065169772832e-05,0.0006067439014671117,0.000606154377930103,2.3225989277602147e-05,0.0006612910527052547,2.4733644088988895e-05
350,350.0,0.9874799203091538,1.0036752995006497,0.001305795193257267,2.5269902433140132e-05,0.0004531063560092818,0.0003443398325927145,1.0000905709471515,0.990347812769697,0.9945170747951064,0.9948571166305132,0.9938769449452702,0.9978462479182019,0.9899964040059324,0.9964064509729483,0.9938731652563703,0.9910720212186983,0.9939709737617077,0.9909654254741603,0.9889028150516886,0.9919708752724368,0.9941088866171203,0.9999610621355038,0.991562657633944,0.9932821167900896,0.9902093695412115,1.00230925191953,0.9899411567578896,0.9901394420129765,0.994951641735275,1.002820487933703,1.0036752995006497,0.9887540934159038,0.9888268281820155,0.9998735605776157,0.9896922483396021,0.9998616978046262,2.5269902433140132e-05,0.0005277534176225369,0.0004750058418942858,0.0005145643725273759,0.0005163545428678391,2.574272566931851e-05,0.000779991884744778,2.6429043488794997e-05,0.0005194947112355883,0.001305795193257267,0.0004519262500982903,0.0012594913285122928,0.0009451749341726083,0.0005279205921051191,0.0003020668166191288,2.7417955384149073e-05,0.0005372629285546491,0.0006280759874859027,0.0005459152186270548,2.9690999024887954e-05,0.000556206745166183,0.000561215813778232,0.000633018786544932,3.089234555879122e-05,3.1066802110529564e-05,0.0005672792127423346,0.0005666637594052731,2.5675347931648218e-05,0.0006224263448477897,2.740087586772476e-05
351,351.0,0.9875082392457615,1.0036451953368992,0.001302344603790823,2.53993899644974e-05,0.00045056542899839686,0.0003432535453989801,1.0000783169133916,0.9906474631571184,0.9947485760450993,0.995096023471148,0.9941142460420399,0.9978329781185281,0.9903579373695717,0.996394946454179,0.9940975793327324,0.9915334814687464,0.994159493491079,0.9914163849423804,0.9892987130763509,0.992209230222466,0.9942903425031678,0.9999485284940944,0.9918070462198005,0.9936064441922507,0.9904570726407033,1.0022972709930271,0.990194762036777,0.9903953665252703,0.995276429759335,1.0028074533916242,1.00366113438118,0.9890106109646054,0.9890831385257683,0.9998608306176218,0.990017031493119,0.9998483614569141,2.53993899644974e-05,0.0005278934610000006,0.0004702307544472609,0.0005098487113073053,0.0005115130644542016,2.6066171396840335e-05,0.0007792636242950351,2.6864383824640994e-05,0.0005149451215737172,0.001302344603790823,0.00044758702960835304,0.0012575907709902576,0.0009451173853130053,0.0005226347107996353,0.0002965633920261839,2.768538874979404e-05,0.0005311366150832592,0.000627271442404831,0.0005396567713333325,3.0319536802981452e-05,0.000549916033086382,0.0005550025293902995,0.0006324043021051256,3.1781047769824954e-05,3.20154130482704e-05,0.0005605245971714872,0.0005599996493164094,2.5869116541771817e-05,0.0006218414234253332,2.7676428931048117e-05
352,352.0,0.987535750022891,1.0036336456894663,0.0014551809812302656,2.5205500232756215e-05,0.0005025500687434871,0.0003855573555760896,1.0000436228380714,0.990538301367192,0.9945731120240874,0.9949075664994436,0.9939268826675574,0.9977999046676286,0.9902353084219147,0.9963631826682116,0.9939103340203642,0.9913985555121188,0.9939736243333805,0.9912792214511875,0.9891672922486139,0.9920098237257935,0.9941695275181366,0.9999062225658724,0.9916047161900879,0.9934932814299214,0.9902497588550297,1.0022594487685363,0.9899831453632703,0.9901833490254587,0.9951660214857136,1.0027723037185379,1.0036253972285438,0.9887941855170894,0.988866617975255,0.9998237456020913,0.9899006439485464,0.9998054589073336,2.5205500232756215e-05,0.0005932267373640116,0.0005234996179973515,0.000568377412915409,0.0005706128372085939,2.5639217052722116e-05,0.0008738286533445627,2.6329889906521088e-05,0.000576455394823714,0.0014551809812302656,0.0005028420378812408,0.0014081096418499311,0.0010612268472252131,0.00058273109365471,0.0003289586227529794,2.746185690116634e-05,0.0005913969538709807,0.0007046184305665353,0.0006006271955308242,2.994397617184821e-05,0.0006120086682415821,0.0006174569142753786,0.0007115606058574876,3.1360689548847225e-05,3.1554414302973564e-05,0.0006229468981030736,0.0006224856629366936,2.558166343712203e-05,0.0006978359225179517,2.743772460216325e-05
353,353.0,0.9875591273234617,1.003636874789675,0.0014806017642621655,2.519434489129249e-05,0.0005128867493522705,0.00039314975549952993,0.9999252110676473,0.9899287936147165,0.9939427418391257,0.9942482712218395,0.9932647700328705,0.9976872540991544,0.9895043039229272,0.9962540147415563,0.9932436207072083,0.9904659694028315,0.9933425370528319,0.9903587131208841,0.9883624979254886,0.991334731710347,0.993683972392302,0.9997830826816063,0.990921965816211,0.9928325594038938,0.9895608218398548,1.002140700716348,0.9892884962577287,0.9894869698338326,0.9945077012194696,1.0026573806494605,1.0035092293471866,0.9880936880268537,0.9881668070894002,0.9997060047733386,0.9892452026806321,0.9996821184677747,2.519434489129249e-05,0.0006059715091360024,0.0005334098560996354,0.0005797134960188766,0.0005823814378958313,2.5506762878957135e-05,0.0008913916602749182,2.6094228574305633e-05,0.0005899880071580123,0.0014806017642621655,0.0005169266006987299,0.001434413396677047,0.0010829755508208053,0.0005948287345642647,0.0003373483033131047,2.7611998151276138e-05,0.0006037601168787798,0.0007209862133866284,0.0006130530792734743,3.021238950193352e-05,0.0006247017534844286,0.0006299852389485734,0.0007294875643190205,3.176860084860875e-05,3.1947572585968356e-05,0.0006354721140537348,0.0006350166201377479,2.5588592867893277e-05,0.0007126963566066194,2.7568616259478504e-05
354,354.0,0.9875750458303933,1.0036511068688472,0.0013643770518932637,2.308686743721247e-05,0.0004716753663498548,0.00036181710246031964,0.9999639499042089,0.9893537475502905,0.9934520951028489,0.9937404810084186,0.9927536004883253,0.9977347529285109,0.9888185506355943,0.9963050234716831,0.9927314430542564,0.9896016606562705,0.9928677578119153,0.989504378077804,0.9876121278770172,0.9908201678739479,0.9933186292154752,0.9998279936037305,0.9904063912700515,0.9922014224535898,0.9890431514225788,1.002191394313648,0.988771310061481,0.9889729168671625,0.9938677170889865,1.0027085502506514,1.0035584616857667,0.9875750458303933,0.9876491018601791,0.9997502791249088,0.988625071419336,0.9997273764897943,2.308686743721247e-05,0.0005576123577734426,0.0004904010200812362,0.0005327717821048887,0.0005350565900539795,2.3596082313595202e-05,0.0008205525143444095,2.4132527441234824e-05,0.000541832796380769,0.0013643770518932637,0.0004742187139218637,0.0013212233064895877,0.000997277964038319,0.0005461623394588712,0.000309315421341467,2.5702015030310854e-05,0.0005542456104959384,0.0006634901730284042,0.0005627476944428173,2.8526362168307454e-05,0.0005732440395318147,0.0005781063203137197,0.0006710930200908731,3.0377596252513072e-05,3.0634390417376507e-05,0.0005828066118436443,0.0005823632782136545,2.364848950085956e-05,0.0006560120524476003,2.5646001643672467e-05
355,355.0,0.9875811144587664,1.0036725661583068,0.0012897243703884618,2.1057033235461612e-05,0.0004425610938289333,0.0003411340652208237,1.0000156843804868,0.989341734556465,0.9935139159649319,0.993807278064222,0.9928215591976092,0.9977911498476794,0.9888198042486133,0.9963638419810215,0.9928055549655984,0.9896342961856565,0.99294153943853,0.9895308239700081,0.9876202833675416,0.9908881152841463,0.993354526487494,0.9998789909265297,0.9904761195312184,0.9921843312592727,0.9891136885833207,1.002236624929453,0.9888424855415917,0.9890463385103346,0.9938404757617099,1.002746327245594,1.0035936109843513,0.9876448270653507,0.9877185949434225,0.999801704046986,0.9886174005679781,0.9997789760517818,2.1057033235461612e-05,0.0005238103355531646,0.0004615526404347818,0.0005001064052700003,0.0005021622719446442,2.1623997412649827e-05,0.0007721863174763181,2.2120404878686667e-05,0.0005077347937127638,0.0012897243703884618,0.000442262219565294,0.0012469567207761313,0.0009395897381981962,0.0005115867632525197,0.0002881556116608159,2.36237802966432e-05,0.0005185995866054016,0.0006221327213184217,0.000526364725803373,2.6385713999326387e-05,0.0005356936759380746,0.0005403368938117063,0.000627084756036307,2.8313862457327064e-05,2.8618908578676846e-05,0.0005438793616420284,0.0005434081831745246,2.163651596422613e-05,0.0006165619407467523,2.356256473531863e-05
356,356.0,0.9875786790523066,1.003697476889377,0.0012561707218169164,2.0285226110137764e-05,0.0004292166548187076,0.0003317813681395352,1.000046583461017,0.9896438523333182,0.9937210726057857,0.9940191626633091,0.9930318337205755,0.9978166481371339,0.9891944061443506,0.9963924148449647,0.993011001919843,0.9901364557048815,0.9931173884083642,0.9900201332750239,0.9880346735047782,0.9910952155710843,0.9935392846935769,0.9999007244037504,0.9906814381387873,0.9925092445281363,0.9893175196537223,1.0022532403513433,0.9890440335394118,0.9892471414701376,0.994159756591844,1.0027636680476117,1.0036115010823838,0.9878469049067937,0.9879197222930721,0.9998278695754695,0.9889474579489933,0.9998009678056159,2.0285226110137764e-05,0.0005084838736692304,0.0004487632632655665,0.000485021013821649,0.00048719246455010043,2.066244783210363e-05,0.000749995862307002,2.1105477567510957e-05,0.0004912803824937142,0.0012561707218169164,0.00042570025744999567,0.0012130798262369221,0.0009130623783697336,0.0004956421634494255,0.00027948621789087035,2.2601451630236805e-05,0.0005023594705701253,0.000602677808022113,0.0005101448936741592,2.505281605805754e-05,0.0005192772485748617,0.000524242055474274,0.0006052524125222701,2.671797739969042e-05,2.6965916871245353e-05,0.0005270370958273053,0.0005264967044877324,2.074682805255576e-05,0.0005984667542561176,2.2528634309597674e-05
357,357.0,0.9875700196869003,1.0037220632933805,0.0012313815069513367,1.9587344464842173e-05,0.000419442151313547,0.00032518991983474036,1.000115826230437,0.9899240252901955,0.9939536079191922,0.9942506206243413,0.9932660472107183,0.9978843181439188,0.9895359367876836,0.9964621185956692,0.9932387684236507,0.9905861118734601,0.9933181772829539,0.9904567637321159,0.9884101333553748,0.9913300874957932,0.9937432611285278,0.9999733265245412,0.9909186983299225,0.9928126448162929,0.9895569156615346,1.0023251856423308,0.9892865635469371,0.9894965215583075,0.9944571588361526,1.002833210936798,1.0036798738152786,0.9880885271932538,0.988161227045304,0.9998962824142492,0.9892446274270709,0.9998730196197786,1.9587344464842173e-05,0.0004990439392370505,0.00043776678117620984,0.00047252279826082567,0.00047467709083751357,1.982994991933121e-05,0.0007354056027200737,2.0233864821948535e-05,0.0004766719051375354,0.0012313815069513367,0.0004106910050614185,0.0011883502797838759,0.0008948586169645478,0.00048278083076466847,0.00027337123949265136,2.173632212935938e-05,0.00048992052791293,0.0005904395845408598,0.0004980486570443485,2.391004924917915e-05,0.0005075185776185292,0.0005128664738825947,0.000591925950235869,2.5323373152574403e-05,2.5510196618984296e-05,0.0005154120043618341,0.000514834763537184,1.9978910007226702e-05,0.0005870189232253727,2.164747029573983e-05
358,358.0,0.9875574164384344,1.0037425496016408,0.001158935502325953,1.7839405035382353e-05,0.00039317832936186303,0.0003060679965024784,1.0001883590939804,0.9901808154094669,0.9942420765551124,0.9945445033471113,0.9935649606234431,0.9979576486060696,0.9898549078721779,0.9965374795508989,0.9935384968808363,0.9910095655208221,0.9935932268724144,0.9908690945023158,0.9887655810599894,0.9916330429660288,0.9939605467139335,1.0000449258677138,0.9912262687518496,0.9930907148972843,0.9898659933582601,1.0023929024839167,0.9896005893591624,0.9898161886676923,0.994734178836754,1.0028967316279331,1.003741898784104,0.9884015107701447,0.988474807603287,0.9999663099907247,0.9895208715637565,0.9999449706953426,1.7839405035382353e-05,0.0004699620387260597,0.0004090693200062898,0.00044140051690253114,0.000443296787854631,1.8044609411458053e-05,0.0006923313808459296,1.8409700048375127e-05,0.0004441133650310639,0.001158935502325953,0.0003814850852107218,0.0011179507473959205,0.0008421508333419825,0.00045089696354200465,0.0002554510860740677,1.9823283951055597e-05,0.0004579136900425808,0.000555733477140071,0.00046571725224584816,2.176604363009558e-05,0.00047489349407924523,0.00048003594280759504,0.0005569246862487856,2.302518671921233e-05,2.319272997838844e-05,0.00048242739479845826,0.00048187716834714625,1.8202101140957005e-05,0.0005527367323918066,1.9743355582269603e-05
359,359.0,0.9875431493827957,1.0037551600454813,0.0011176949921237365,1.7561314487375784e-05,0.00038560296670700397,0.00029654406528560015,1.0002111598042058,0.9903947184831556,0.9944659281736493,0.9947773817647418,0.9938031037796886,0.9979854256697099,0.9901243187206108,0.9965658159657408,0.993780098219886,0.9913772869941155,0.9938140351960558,0.9912282383461958,0.9890686663111874,0.9918706502503465,0.994125405264953,1.0000691506115122,0.9914650292644327,0.9933181924404015,0.9901061113609603,1.0024113838412112,0.989844680000206,0.9900634245193388,0.9949575981851054,1.0029109249645352,1.0037551600454815,0.988645954423316,0.9887200642867746,0.999989323902923,0.9897522159333578,0.9999694018824933,1.7561314487375784e-05,0.0004552781730213006,0.00040557484291155774,0.0004384777461640467,0.00044047572543772824,1.7617215953490158e-05,0.0006693694947174123,1.785724048766411e-05,0.0004419910476041256,0.0011176949921237365,0.00038204867539159325,0.00107903885915551,0.0008139406279220611,0.000449417118572725,0.000251598238873314,1.9552484984477944e-05,0.0004566863083779594,0.000538025167415821,0.00046464265983188913,2.1156638774459612e-05,0.00047371661810399133,0.00047852454964448566,0.0005387864471904579,2.2192280366478572e-05,2.2383489800740127e-05,0.0004814153173999683,0.0004808458732456712,1.7906455686908862e-05,0.0005348158824882564,1.9497515074914862e-05
360,360.0,0.9875294985958707,1.0037571029235173,0.0011940475276745915,1.7182320546798427e-05,0.00041842611104818097,0.000319711146180682,1.000099835223184,0.9902792474744445,0.9943405213613074,0.9946436142458807,0.9936724027414006,0.9978765404506306,0.9899981539469964,0.9964598761013114,0.9936474843337202,0.9912345013713519,0.9936797303285233,0.9910879267621839,0.9889345282939828,0.9917400561737252,0.9940034163085806,0.9999559799779572,0.991333971843461,0.9931941285005521,0.9899741617170816,1.0022932163256606,0.9897144441739257,0.9899341435174498,0.9948266743029137,1.0027928261960348,1.0036379264231479,0.9885191823589926,0.9885934182467936,0.999873788942093,0.9896292838755526,0.9998561052139314,1.7254871945526572e-05,0.0004924186950669418,0.00044441417216483357,0.00048114352940308746,0.00048376742195188133,1.7182320546798427e-05,0.0007202532802528314,1.73247452005326e-05,0.00048625529402845306,0.0011940475276745915,0.0004227939910515361,0.0011550499145620366,0.0008743912078713399,0.0004949366318675464,0.0002717910833603561,1.9214573636659782e-05,0.0005028866512332809,0.0005822581330516865,0.0005115196575659278,2.054086034774549e-05,0.0005206866082670976,0.0005248624092390265,0.00058373503859116,2.1385958077487035e-05,2.158964955183046e-05,0.0005289785488529497,0.0005282422092334297,1.757109466816377e-05,0.0005771105364819781,1.9176715698716164e-05
361,361.0,0.9875187441535462,1.003749522803532,0.0012056096640103353,1.582886480402032e-05,0.00042196652476764017,0.00032408881117078835,0.9999392029736746,0.9897592549524697,0.9938227890536012,0.9941038418025488,0.9931269436464679,0.9977138810962555,0.9893705199779156,0.9962988797499689,0.9930911457526206,0.9904283629482634,0.9931461133436941,0.9902922622686973,0.9882437302561163,0.9911882733369228,0.9935730934295486,0.9997822925176395,0.9907765432780744,0.9926290774925878,0.9894135962577951,1.002122079237854,0.9891525626965986,0.989374212878454,0.9942649545461668,1.002624905321412,1.0034698743707378,0.9879517657711714,0.9880263641275422,0.9997086417425177,0.9890708764278423,0.9996830226422749,1.582886480402032e-05,0.000502283220390766,0.00044681457399265323,0.00048355870774798715,0.0004864659616217675,1.5842868688012276e-05,0.0007316020837982709,1.6021355031560657e-05,0.0004889537191870296,0.0012056096640103353,0.0004253304480220377,0.001167856924502537,0.0008866941062865899,0.0004977907101039457,0.0002712826996188671,1.760531271719829e-05,0.0005054207872247679,0.0005948687602581969,0.0005138251418065671,1.8783904302482722e-05,0.0005223193388668578,0.0005256602448046121,0.0005979881960729265,1.9500256349778573e-05,1.965791359692881e-05,0.0005303859258788203,0.0005295702892831118,1.6127302561126442e-05,0.0005877696507806442,1.7576810718810653e-05
362,362.0,0.9875131661317089,1.0037345483206026,0.0011139377538888606,1.4730561285017292e-05,0.00038783979385727425,0.0002990229735123787,0.9997444583383659,0.9893409024818899,0.9934311052448953,0.993696816394919,0.9927168569258636,0.9975205920949651,0.988869455688854,0.9961084750432181,0.9926777300729259,0.9897859023569965,0.9927573975686136,0.9896595172778765,0.9876907526373627,0.9907725603343464,0.9932164944368527,0.9995768342333774,0.9903536869509815,0.992178676941377,0.9889861274597439,1.0019027751298788,0.9887196889558253,0.9889385605687617,0.9938052268776787,1.0024004671729234,1.0032446244146929,0.9875131661317089,0.9875877916769019,0.9995086826249469,0.9886254395642563,0.9994776447156821,1.4730561285017292e-05,0.0004644179229526069,0.00040869600554924586,0.0004421524326335617,0.00044474671646755676,1.4798772974247128e-05,0.0006761498057650047,1.503737404016643e-05,0.0004467665747729353,0.0011139377538888606,0.00038820809064002746,0.0010790305301631438,0.0008192580775364756,0.00045497894909507904,0.0002487277062663626,1.6276447758373356e-05,0.0004618252589038933,0.0005500736960951615,0.0004694083130911917,1.7278781911110803e-05,0.0004770360759422107,0.0004799706873110245,0.0005531865583751752,1.786739924285539e-05,1.7983900492561865e-05,0.0004844077117638407,0.00048364503583908495,1.4981021222076553e-05,0.0005433560934914778,1.6259560247893113e-05
363,363.0,0.9875144227071856,1.003714308109805,0.0010485567684953543,1.4134547930271685e-05,0.00036111637311850287,0.0002801977743303323,0.9997403924616283,0.9894039037935163,0.9934600753404422,0.9937244526197846,0.9927462364879412,0.9975207140088542,0.9889531945643466,0.9961118767823511,0.9927111120929887,0.9899017437786494,0.9927871750723732,0.9897723443048391,0.9877849309299407,0.9907991235184828,0.9932489724426534,0.9995741532822168,0.99037808518669,0.9922523207609897,0.9890089988242369,1.0019009130346943,0.9887428181348578,0.988962771646207,0.993875349053212,1.00240142897702,1.003245575653323,0.9875320853867187,0.9876071188856004,0.9995029540714515,0.9886925948649276,0.9994749448638832,1.4134547930271685e-05,0.00043442426474362154,0.00037840767306696646,0.0004087632128437173,0.00041117211030104517,1.4140530338277314e-05,0.0006338694376854517,1.4442008824569793e-05,0.0004125646902939905,0.0010485567684953543,0.0003574794458155111,0.0010144290600644177,0.0007683677502724278,0.00042028933652260325,0.00023193882558909993,1.5472589201484975e-05,0.0004265340246093515,0.0005141100136435024,0.0004334287500515455,1.6303429034678582e-05,0.0004403923651830727,0.0004433995762142933,0.000515969455123699,1.678752122122353e-05,1.6871411992494633e-05,0.0004470033400238189,0.00044627072137059024,1.4296605262979026e-05,0.0005082169071311781,1.5454820703849727e-05
364,364.0,0.9875216844605622,1.003690930806215,0.0010090561162019237,1.423465222096954e-05,0.00034535409182095874,0.00026857744715371297,0.9998905166202261,0.989653548286266,0.9936948353655259,0.9939628765478294,0.9929892195236731,0.9976750360437324,0.9892629505824266,0.9962686836513285,0.992955837253546,0.9903201436342781,0.9930103929369938,0.9901803458941036,0.9881298857274997,0.9910384820576638,0.993466691825827,0.9997222185320779,0.9906180437471889,0.9925215774014738,0.9892501033711809,1.0020499968300567,0.9889845874190628,0.9892038284837029,0.9941372764308789,1.0025482233101615,1.0033908992237652,0.9877743329552016,0.9878482878305664,0.9996501666455109,0.9889608137860249,0.9996234098937827,1.4264503750795358e-05,0.00041530100747117827,0.00036150648229948674,0.00038932576998323124,0.0003919916951509001,1.423465222096954e-05,0.0006074827589458717,1.461311834918781e-05,0.0003927838746090503,0.0010090561162019237,0.00033909861612784555,0.0009747479709542029,0.0007368642829434249,0.0004004597336090194,0.00022278810096827,1.546650814725653e-05,0.0004065539915513011,0.0004911081888765732,0.0004130065814026866,1.6100290377740392e-05,0.0004198198830517194,0.0004234441296734265,0.0004919199137535693,1.6416966977767213e-05,1.644500390383973e-05,0.0004256550173714252,0.0004250030421342281,1.432458710076927e-05,0.0004853914243175009,1.5448542403604e-05
365,365.0,0.9875335000733649,1.0036665450449096,0.0009728763083225985,1.4029276059453087e-05,0.0003328074183600647,0.0002584621661215479,1.0000391782924816,0.9898227783071399,0.9939400832656192,0.9942181788799167,0.9932452490708575,0.9978283782036289,0.989480939357802,0.9964239123077266,0.9932148511353874,0.9906292889437766,0.993249403850567,0.9904797760945835,0.9883768924810782,0.991293819659802,0.9936633021735445,0.9998709330552412,0.9908736800398255,0.9926999362387062,0.9895047517866759,1.002184544781608,0.9892411801405018,0.9894636544635279,0.994303841545145,1.002672431338037,1.0035111196775919,0.988026575112599,0.9881000657436032,0.999797451616834,0.9891468809971681,0.9997715846035106,1.4037841351895486e-05,0.0003972741806760289,0.00034991982276716453,0.0003760978008827283,0.0003793361157251713,1.4060049220523274e-05,0.0005829856287469766,1.44751332155726e-05,0.00038012298949800886,0.0009728763083225985,0.00032726389587400687,0.0009387276368528902,0.0007081600364448379,0.00038729777592998095,0.00021516753796052256,1.512266688159218e-05,0.00039334862728823103,0.00046927661739741214,0.00039945415511811593,1.5549865916070777e-05,0.00040639176672116326,0.0004106061981080655,0.00046939744775526047,1.5707151750959533e-05,1.5691391148342722e-05,0.00041156814659565533,0.00041107213955379377,1.4029276059453087e-05,0.0004640914380237056,1.5112909015213722e-05
366,366.0,0.9875484182271203,1.0036432794609644,0.0009082180362882065,1.3695089963234523e-05,0.0003106665182022419,0.00024083030290512715,1.0001118784601923,0.9899722561559479,0.9941821389268997,0.9944729477020885,0.9934993790026146,0.997901505350003,0.989677690963579,0.9964978230245108,0.9934755163477956,0.9909118477045338,0.9934922437210569,0.9907549896379197,0.9886025295249693,0.9915482270669435,0.9938219525591627,0.999933963097943,0.9911313511224701,0.9928588770505798,0.9897628849138302,1.0022370174899615,0.9895021263178296,0.9897261564783898,0.9944539774886403,1.0027157564416866,1.0035537360354136,0.9882884477246676,0.9883608874214,0.9998658640665852,0.9893122594451853,0.9998347253628174,1.3695089963234523e-05,0.0003691386296337451,0.0003270520041477939,0.00035139988632414213,0.0003547652762867972,1.3702026772747522e-05,0.0005426855758176452,1.4043533531422097e-05,0.0003556604547513903,0.0009082180362882065,0.00030588398716608126,0.0008759399426525078,0.0006598316363348064,0.0003620139463707306,0.0002007188139034589,1.4710805916004892e-05,0.0003676702604889252,0.00043569186037975305,0.00037332334622774445,1.5153430419945552e-05,0.0003799738320560245,0.0003841628052959116,0.0004354812633820498,1.5281192052735184e-05,1.5249390765911205e-05,0.00038464934410102847,0.00038426290115330103,1.3751292919293428e-05,0.00043117974505322914,1.4705235910691412e-05
367,367.0,0.9875649876033542,1.0036232626894563,0.0008747601128648565,1.6183877872268132e-05,0.0003026248344946701,0.00023129534505810328,1.0001610484645123,0.9901131726741423,0.994396724900097,0.9946993982165925,0.9937281418101584,0.9979574732072263,0.9898629422072941,0.9965519207062236,0.9937140492875478,0.9911776810568557,0.9937187107258848,0.9910149823215234,0.9888172019746359,0.9917775768089966,0.9939704193360658,0.9999924334949423,0.9913649149318771,0.9930143569641812,0.9900001356043491,1.0023022551001315,0.9897457864975086,0.9899750302884356,0.9946135577107812,1.0027843109548893,1.0036232626894563,0.9885349908634073,0.9886064887565622,0.9999153276749123,0.989469572441682,0.9998929675803072,1.6218842505457163e-05,0.0003569510813203643,0.0003188444131112317,0.0003430110790744325,0.0003464038667277398,1.6183877872268132e-05,0.0005238360993698587,1.6350448139765193e-05,0.0003482643725290583,0.0008747601128648565,0.0003015378380210329,0.0008442461503395801,0.000636505212083226,0.0003535408938659169,0.00019820246959797235,1.7615445135575037e-05,0.0003591744801856695,0.00042133362738987933,0.0003645943135090022,1.8136631218208264e-05,0.0003706168882598664,0.0003741290554236234,0.0004211121678200361,1.8197103881330088e-05,1.8163075419718446e-05,0.00037526653839668045,0.00037486779874459995,1.6539965275019782e-05,0.00041655085114017485,1.759033561796202e-05
368,368.0,0.9875817568835926,1.0036082408645512,0.0009137520399985406,2.3267526071877178e-05,0.00032219529695514244,0.00023983055984040132,1.000052944093009,0.9900293729311768,0.9943164891893598,0.994615929948704,0.9936445521812538,0.9978446300753384,0.9897717041787387,0.9964370593751728,0.9936314006299365,0.9910829928896269,0.9936405137420697,0.9909193645555263,0.9887263864043409,0.9916902270352564,0.9938748857345433,0.99988220009092,0.9912776605464161,0.9929200292006755,0.9899116609999862,1.0021950521233984,0.9896564507241136,0.9898852970308228,0.9945151052059901,1.002678815455692,1.003519397809655,0.9884450859747973,0.9885161575783058,0.9998018830419927,0.9893817563159917,0.9997830808498394,2.343759950559945e-05,0.00037559024282374026,0.00033845438661684983,0.0003647157437443288,0.00036857780829450146,2.3373519006843282e-05,0.0005492693445242114,2.3267526071877178e-05,0.00037202324004491274,0.0009137520399985406,0.0003249703359181874,0.0008828796916546036,0.0006669315649156739,0.0003763915695587869,0.00021731499728309047,2.584202123412684e-05,0.00038292384353501475,0.0004429217642719775,0.000388721389748579,2.6968121808096653e-05,0.00039474755772275376,0.0003978384358546672,0.0004436797840720822,2.7143998324982528e-05,2.7154335845577315e-05,0.0004001344924977381,0.00039970358338290075,2.4246676288620734e-05,0.00043709747753340454,2.5785816571999855e-05
369,369.0,0.9875972747493621,1.0035984301167762,0.0008991201509568757,2.7048852156207163e-05,0.00032048414135785793,0.00023458166866348237,0.9999289842008727,0.9896049347441497,0.9939101786209835,0.9941944748661171,0.9932205736715128,0.9977247093190326,0.9892682824006582,0.9963171915201833,0.9932008338602516,0.9904541782348689,0.9932290353790862,0.990297194688765,0.9881792765595037,0.9912604506074854,0.9935370061478382,0.9997624568111831,0.9908458913555955,0.9924509644380827,0.9894772484469119,1.0020842803831362,0.989220029516164,0.9894470069321734,0.9940347243048298,1.0025696136385251,1.0034121211146088,0.9880080428069568,0.988078636205314,0.9996785574714879,0.9889275327423896,0.9996634810670232,2.755492951426726e-05,0.0003710137756631576,0.00033541394280323566,0.00036169329350171513,0.00036561414545724965,2.7374518623818857e-05,0.0005414325655348581,2.7048852156207163e-05,0.00036939753616240146,0.0008991201509568757,0.000323587154685214,0.000869174486406051,0.0006573275884156372,0.00037361675430484293,0.00021965643633811463,3.047419848187328e-05,0.0003805993118279051,0.0004369635713457205,0.00038653822387709277,3.221148551445568e-05,0.0003926071343708581,0.00039557892458592323,0.0004388089620837431,3.255746405859371e-05,3.2611928890799114e-05,0.0003984500109933702,0.00039802387625638257,2.8671009656628575e-05,0.00043099273392589385,3.0409274342853153e-05
370,370.0,0.9876100898821887,1.0035936640757488,0.0008271726122493246,2.645528235876317e-05,0.0002950340170527371,0.00021512169946090651,0.9997375253316539,0.9893609317302696,0.9935930280061956,0.9938616165286377,0.9928851639525428,0.9975339935520854,0.9889644173997332,0.9961266887878995,0.9928604936729692,0.9900486378382055,0.9929036296789279,0.9898974832367278,0.9878412476560271,0.9909122534080996,0.9932655606028199,0.9995659204076318,0.9904916397508196,0.9921892444942589,0.9891162969958385,1.0018934680167055,0.9888501886786557,0.9890758470853173,0.9937734862209033,1.0023809651279898,1.0032237256972907,0.9876248318722132,0.9876965263906335,0.9994847288777166,0.9886636275789764,0.9994671001542763,2.6840100403335972e-05,0.0003407597330515274,0.0003084137834293442,0.0003324619027033281,0.0003361465200053484,2.6727635116596634e-05,0.0004975113260854705,2.645528235876317e-05,0.0003395958312085234,0.0008271726122493246,0.00029737748533327415,0.0007994452010926392,0.000604158888069446,0.00034337369659592716,0.0002028109804748702,2.9472965443012348e-05,0.0003498107388104285,0.00040119495523583185,0.00035528872909846773,3.110145074375212e-05,0.00036083226221789914,0.0003634892658476933,0.00040267205234405864,3.135582050238366e-05,3.137954119087601e-05,0.000366275426202967,0.0003658468241744806,2.7828270684063206e-05,0.00039579977653894524,2.9421454369530568e-05
371,371.0,0.9876187509635985,1.0035937763710865,0.0007746483059788243,2.8517342623474525e-05,0.0002767784903357084,0.00019989456771408933,0.9996408085100589,0.9894245341308281,0.9936055211281342,0.9938678942292476,0.9928956067049237,0.997439694224246,0.9890440474448926,0.9960339680869182,0.9928717391379273,0.9901519445725643,0.9929072755331725,0.989998780100302,0.9879284820530144,0.9909173572163509,0.9932594886904206,0.9994715046765075,0.9904946001111118,0.9922604853007922,0.9891169964790321,1.001801574361948,0.9888495537977526,0.9890775085051219,0.9938450541841095,1.002288666123071,1.0031317505198563,0.9876187509635986,0.9876905660119075,0.9993827499208551,0.988734877795448,0.9993726647385386,2.8517342623474525e-05,0.0003166355109287967,0.000289749306929174,0.00031206735407110535,0.0003156690171550327,2.8749067766453387e-05,0.00046364435770061276,2.8696620687340274e-05,0.0003190660071262633,0.0007746483059788243,0.00027890018403850276,0.0007480386706375274,0.0005637121840778163,0.00032190479117725097,0.00019148416977596167,3.080027926594328e-05,0.00032769056547219603,0.00037259049201122214,0.0003325943862771468,3.1833396486474794e-05,0.0003377210147093108,0.0003402724204264758,0.00037295411306438863,3.171662085806321e-05,3.158560395372346e-05,0.00034233124017101066,0.0003418749918394759,2.923743873463644e-05,0.0003679198187467956,3.074943738025075e-05
372,372.0,0.987622279136389,1.0035986006324067,0.0007316808311173678,3.037141719160254e-05,0.00026422987939220727,0.0001878018621497941,0.9996531302750666,0.9895804649889175,0.9937423399424375,0.9940000292652692,0.9930359538735455,0.9974489127378421,0.9892483475456663,0.9960438737101571,0.9930189853923822,0.9904494566911144,0.9930447607929145,0.9902894438609579,0.9881633484646698,0.9910450087702489,0.9933554241811876,0.9994750104542071,0.9906214971161214,0.9924176913577448,0.9892417912295715,1.0018098638224509,0.9889765992020115,0.9892063829869453,0.9939926805482368,1.0022981399114068,1.0031414644516845,0.9877449372766666,0.9878157839953636,0.9993853908161336,0.9889038906764489,0.9993759451283654,3.037141719160254e-05,0.00029568161641626233,0.00028008696481854545,0.0003017818009447746,0.00030517024513700575,3.085611537586156e-05,0.0004348539594509129,3.0959780963456325e-05,0.0003089268693090897,0.0007316808311173678,0.00026960462283066015,0.000705845227453094,0.0005298117565444656,0.00031064418648818026,0.0001837287531648972,3.218219692073529e-05,0.00031607311557075793,0.0003475132416580798,0.0003204654732281468,3.237586974781769e-05,0.00032542520187656506,0.0003280581203614983,0.0003466692087681668,3.173393386009578e-05,3.1457012356057496e-05,0.00032928991084623635,0.0003287555813003507,3.081662170631835e-05,0.00034395365956399097,3.212308679522516e-05
373,373.0,0.987621585388443,1.0036079704893264,0.0006913649577680072,2.9789190998179473e-05,0.0002529667087753051,0.00017766109529944628,0.999674386365489,0.9897613564127953,0.9938851696551257,0.9941428467552402,0.9931839237865627,0.9974660284683113,0.9894708822976126,0.9960587507711616,0.9931737196408295,0.9907606639342087,0.9931938409930382,0.9905912915193976,0.9884152376304047,0.9911869043151246,0.993476334195766,0.9995017482978904,0.9907621105139779,0.9926037461530409,0.9893819201339487,1.0018426514852745,0.9891149580466719,0.9893450411210676,0.994169303733301,1.0023312037284626,1.0031748350807048,0.9878820575071072,0.987952238650577,0.9994020037284641,0.9890977289699743,0.9994026288547685,2.9789190998179473e-05,0.00027593867648667005,0.0002726060501928725,0.00029418290855177037,0.00029739450397547624,3.0416119476802988e-05,0.00040782557534206376,3.053218340840134e-05,0.00030201656336309446,0.0006913649577680072,0.0002635959254709058,0.0006664958976277887,0.0004982592910849462,0.0003023370288871762,0.00017570677404694164,3.130427678697699e-05,0.0003077624558613193,0.0003241578855617392,0.00031196985430187717,3.120241875136384e-05,0.00031713597151733714,0.0003200574887315293,0.00032282255079112637,3.0380264575243882e-05,3.009765149802955e-05,0.0003207526619929167,0.00032010255406923706,3.0051508933292272e-05,0.0003214957423679855,3.124633083808179e-05
374,374.0,0.9876180531689147,1.0036217195714634,0.000639726506195022,2.820335812905886e-05,0.00023580786760522712,0.0001644657090379752,0.999810330125049,0.9898880614579906,0.9940841191893862,0.9943530481485248,0.9933942677747476,0.9976020232808426,0.9896375278098012,0.9961944602582989,0.9933871310548781,0.9910018916301364,0.9933964495979192,0.9908265175314731,0.9886069416879978,0.9913974844851278,0.9936371445843579,0.9996405216693868,0.9909801042436899,0.992739965240165,0.9896037003927564,1.0019923089893368,0.9893412330185897,0.9895745518465254,0.9943043130154422,1.0024827018733211,1.0033258594238625,0.9881109929595042,0.9881804993342685,0.9995365234135066,0.9892421964217425,0.9995415867673463,2.820335812905886e-05,0.00025366112611546597,0.00025589436423039086,0.00027641578589839136,0.0002794636313084718,2.8926860264625845e-05,0.0003758453022899167,2.9043392939470946e-05,0.00028441895085290036,0.000639726506195022,0.00024839803730120075,0.0006165343755237578,0.0004599458953993604,0.000283940230725242,0.00016346562164587294,2.9674245959749676e-05,0.0002891737947316044,0.00029804218533444814,0.00029320577477131334,2.9565078272712695e-05,0.00029835278159766267,0.0003013844271770315,0.00029682691935891607,2.8787837749513075e-05,2.8515631535989032e-05,0.0003017911550019296,0.00030111229393889213,2.8496187819575742e-05,0.0002958099341414527,2.9614341946878448e-05
375,375.0,0.9876130659269575,1.0036396815084347,0.0006109722802414616,2.7660839003481246e-05,0.00022636707115342904,0.00015717142565588294,0.9999762042963259,0.9899550381784964,0.9941989417317731,0.9944716236646503,0.9935153267990802,0.9977720334083965,0.9897176893200845,0.9963653161115653,0.9935107416925322,0.9911095887196217,0.9935146678379643,0.9909313875900553,0.9886961008087305,0.9915165411594069,0.9937523430136982,0.999806579097578,0.99110387363185,0.9928081237342801,0.989730162255113,1.0021680109117403,0.9894734496406357,0.9897112137590843,0.994380988884849,1.0026619519530657,1.0035051244956923,0.9882468358909322,0.9883150511047402,0.9997011868207321,0.9893147962297083,0.9997077463357438,2.7907002886448634e-05,0.0002450394021547828,0.00024490435534002466,0.0002644621229132024,0.0002673839149647559,2.8507398504016044e-05,0.0003614029126801199,2.866467000613761e-05,0.00027224227856726687,0.0006109722802414616,0.00023837328055422135,0.0005894165741409685,0.00044094151787909153,0.00027190941243797703,0.00015795839729097744,2.91355823132554e-05,0.000276751787244878,0.00028871587076822813,0.0002805885463665788,2.874985357489161e-05,0.00028535894027026105,0.00028820680856320597,0.0002886663403646348,2.7983362546958356e-05,2.7660839003481246e-05,0.00028850891540313387,0.0002879456798118935,2.8283592691486903e-05,0.00028529831831141723,2.90721768071176e-05
376,376.0,0.9876080071117259,1.003661689929858,0.0006163726162612309,3.1025714862998734e-05,0.00023306190039183808,0.00015833908144008215,1.0000273252044962,0.9897855917888954,0.9940858458044095,0.994355106913717,0.9934057466188911,0.9978338624117167,0.9895186615294632,0.9964301140825806,0.9934119185383341,0.9908694630435286,0.9934448000776047,0.9906946859751178,0.9884784886417689,0.9913990294190866,0.9936671176780365,0.9998574361539085,0.9909858092259871,0.9926200471138967,0.9896089459506305,1.0022209615282658,0.9893521478065662,0.9895915675911022,0.9941939529763656,1.0027152087848246,1.003559047569066,0.9881226913894438,0.9881911802388097,0.999754043504702,0.9891289450923314,0.9997592020872852,3.207048534570043e-05,0.00024989033079995455,0.000251977463350428,0.0002722434554497137,0.0002753124841732418,3.245561487763924e-05,0.00036713638227192733,3.261835881893419e-05,0.00028058237521360214,0.0006163726162612309,0.0002470065678142866,0.0005955463847470195,0.0004464630132312981,0.00028113192978772197,0.00016557052063781593,3.3229801274295385e-05,0.0002861528146968163,0.0002951762644605111,0.00029045248619474345,3.22684170379921e-05,0.0002956779024330205,0.00029850314588309915,0.0002964375807884968,3.141592821125448e-05,3.1025714862998734e-05,0.0002997540188150163,0.00029922533140108916,3.255969817383822e-05,0.00029044288139612803,3.315704334532591e-05
377,377.0,0.9876042601723742,1.0036875784653505,0.0005900802388756924,3.5051366239530456e-05,0.00022814355750596556,0.00015038827629755468,1.00007776996006,0.9894999873626684,0.9937785420569256,0.9940323281701187,0.9930850218432427,0.9978943506035076,0.9891704401557974,0.9964930943033117,0.9930901433697105,0.990404498675398,0.9931470938211502,0.9902385902389378,0.9880881269688072,0.9910770938424358,0.9934852818484806,0.9999251203489601,0.9906601407095625,0.9923224310262496,0.9892801950119486,1.0022900904859118,0.9890215203357829,0.9892585366902168,0.9938940924468873,1.0027924133632113,1.0036380782023129,0.9877935998943392,0.9878612108195207,0.999808696999635,0.988820109832813,0.9998266520754131,3.660176798640513e-05,0.00023911497637003638,0.00024666512336111567,0.000266911727432568,0.00026987632931725186,3.678484757407304e-05,0.0003514804589842035,3.688777231380331e-05,0.0002752084689625684,0.0005900802388756924,0.00024317593232386778,0.0005704499841309519,0.00042730726051660686,0.00027664021184329067,0.00016396560977817185,3.777043480098372e-05,0.0002818415260586794,0.00028238247108736055,0.00028650457107698196,3.63665201757373e-05,0.00029216460627453484,0.0002948243356836904,0.0002838034746237751,3.546679722983231e-05,3.5051366239530456e-05,0.0002973384339448573,0.0002967728569148233,3.734878748023399e-05,0.000277826621923373,3.769321189396835e-05
378,378.0,0.9876032085580557,1.0037171807445295,0.0005406373093771649,3.432405379584991e-05,0.00020934374193745214,0.00013672105128437927,1.0001496898705362,0.989355848068501,0.9935995105889628,0.9938472781565609,0.9928994742298565,0.9979725589679455,0.9889969327960507,0.9965736917000787,0.9929060870790392,0.9901822711788812,0.9929763522303137,0.9900176915034641,0.9878966322590739,0.9908863315824711,0.9933903545776754,0.9999976441063333,0.9904680303845419,0.9921573452155705,0.9890850167950711,1.0023654636068857,0.9888272000299712,0.9890626481063719,0.993721636558963,1.0028696075273318,1.0037171807445293,0.9876032085580558,0.9876695387131715,0.9998841606392324,0.9886622635744674,0.999899510836066,3.595737630911178e-05,0.00021822696620516443,0.00022547049445000294,0.0002439740231126656,0.00024671465702308067,3.60497456331186e-05,0.000321210799590525,3.608706127188987e-05,0.00025167665046835875,0.0005406373093771649,0.0002225534744544776,0.0005225730984519622,0.00039083557337323536,0.0002528747466917851,0.00015010833177989257,3.7055669764974855e-05,0.0002576699427984732,0.00025741545273102524,0.0002619775968019694,3.5564047313749226e-05,0.0002672351561210625,0.00026962119129413776,0.0002584953913964588,3.472332989259086e-05,3.432405379584991e-05,0.00027216530730264204,0.00027163205176404396,3.692699315738349e-05,0.0002535697649831397,3.698600081362952e-05
379,379.0,0.9876058309443188,1.0037499877145641,0.0005085467282684378,3.126666666707993e-05,0.00019349589440707186,0.00012796619343393662,1.0001114652493899,0.9894697239609651,0.9936310795407081,0.9938781302446394,0.9929294259661267,0.9979330078117261,0.9891378712580507,0.9965349392142239,0.9929368212162352,0.9903636864542685,0.992997354328694,0.9901966778566342,0.9880524800130663,0.9909074360835054,0.9934201026315224,0.9999497968772719,0.9904862729631838,0.9922835896150439,0.989101818361005,1.0023252904506856,0.9888452823546655,0.9890836865316974,0.993856132626832,1.0028370806692082,1.0036867795625461,0.9876207296918171,0.9876875367612757,0.9998437821309828,0.98878858892968,0.9998520101743127,3.272044089360798e-05,0.000203276174832005,0.00020723811360685523,0.00022375922179633436,0.00022661710528243547,3.2818264893904415e-05,0.00030004957415368297,3.28421814199599e-05,0.00023148534146143134,0.0005085467282684378,0.00020470169961746276,0.0004911364179799723,0.0003659231472430307,0.0002316279818628621,0.00013764261577980697,3.3790274112856775e-05,0.00023588246665784637,0.00023893727125299635,0.0002396876774528863,3.23998750306475e-05,0.0002444118466191163,0.00024662973416148085,0.00023921404218558187,3.163026438165006e-05,3.126666666707993e-05,0.00024875296535879424,0.00024823591976053273,3.370029867377349e-05,0.00023622352383151463,3.372899697360867e-05
380,380.0,0.9876114869122862,1.00378411959283,0.0004854683470818553,3.0401258023638784e-05,0.000182966411308546,0.00012144004558957705,1.000037163522961,0.9896180422825114,0.9937612316161654,0.9940115329836015,0.9930632889912111,0.997856715505348,0.9893286501704438,0.9964591763067603,0.9930703532494612,0.9906250739674747,0.993120495903372,0.9904539337540587,0.9882668730273202,0.9910409431057579,0.9934946120894054,0.9998741763982095,0.9906204501535508,0.9924513945854591,0.989234725143686,1.0022507006290766,0.9889754736444017,0.9892126825192759,0.9940177389059047,1.0027617789151475,1.0036130953698477,0.9877503149840343,0.9878165911649801,0.9997682006038269,0.9889532795842224,0.9997762468672582,3.1215327483044234e-05,0.00019167675557577366,0.00019561760080660275,0.00021093150868837205,0.00021389116894440227,3.126492778022528e-05,0.0002839585801908911,3.1265956286981764e-05,0.00021885048933819465,0.0004854683470818553,0.00019371178246421696,0.0004683275664059011,0.0003473264558486043,0.00021792719465251018,0.00012976364577658832,3.2274347359741485e-05,0.00022202770780883538,0.00022453836711853204,0.0002255722418550608,3.1376426013238194e-05,0.00022999271857772303,0.00023220152951106566,0.0002241107984505804,3.073734854312761e-05,3.0401258023638784e-05,0.00023393380101960224,0.00023339351245066627,3.200157011633249e-05,0.00022301122754661508,3.2222177537457254e-05
381,381.0,0.9876191312694744,1.0038173539142534,0.00045566904753556285,3.36491476617015e-05,0.0001740398646137979,0.00011235175559919006,1.0000244398120068,0.989733995559468,0.993869176520845,0.9941128764087181,0.9931700643970245,0.9978382142688803,0.9894829548510499,0.9964414487245783,0.9931792230928861,0.9908487353832127,0.9932231243513332,0.9906712622989782,0.9884429447942016,0.9911425969649066,0.9935623308717707,0.9998512219560443,0.9907225130318953,0.9925737303980526,0.9893341977740462,1.002230312136591,0.9890749434949626,0.9893128389614625,0.9941312163179497,1.0027414406661266,1.003593091575205,0.9878460190757391,0.9879126136727604,0.9997496307467093,0.9890795031832393,0.9997545016272605,3.36491476617015e-05,0.000178399449760375,0.00018596394475186998,0.00020052100571437027,0.00020345199761591167,3.378855806067109e-05,0.00026502881188571084,3.378881970596866e-05,0.00020838270033502794,0.00045566904753556285,0.0001846538596660005,0.0004393063591077573,0.00032480971083357723,0.000206827677775624,0.00012389496948316342,3.474640247655109e-05,0.00021109441574043665,0.00020864094974191953,0.00021458885411828544,3.48059974450979e-05,0.0002190426069615251,0.0002214313842010158,0.00020822155347849976,3.4447828206897205e-05,3.4131659733080505e-05,0.00022285593957061903,0.00022225710789825298,3.4168281144282404e-05,0.000207918835102106,3.470806270207495e-05
382,382.0,0.9876277188234,1.0038474682137613,0.00041908608730856987,3.549718719280549e-05,0.00016202971412279915,0.00010162969642387727,0.9998466131511013,0.9898286199327936,0.9939476847039602,0.9941945736663732,0.9932530039808525,0.9976521037004851,0.9896071040871999,0.9962517990460954,0.9932682005924182,0.9910366762293443,0.9933060108633812,0.9908537992301768,0.9885888521952872,0.9912259405358087,0.9935617259934052,0.99966614128853,0.9908077390874734,0.9926736181252602,0.9894196341457379,1.0020448438540275,0.9891621870139987,0.9894026824659939,0.994223979174338,1.0025543362457112,1.0034075987452598,0.987931851523933,0.9879977681205832,0.9995679258251237,0.9891847284462424,0.9995699530433538,3.549718719280549e-05,0.00016425158666979418,0.00017183376356351635,0.0001852601452390449,0.00018797481411619556,3.601163643378166e-05,0.00024388977135573952,3.6103980465850344e-05,0.00019253190700557703,0.00041908608730856987,0.00017064536270194967,0.0004040062430187456,0.00029891596239312387,0.0001909823013977815,0.00011501362535614872,3.654545690763904e-05,0.00019507749158116983,0.00019211016013352762,0.00019839241896059067,3.727358800613868e-05,0.00020267017082869327,0.00020502325595445078,0.00019181479883517718,3.715219732234541e-05,3.687663104640572e-05,0.00020629444109634385,0.0002056919407474325,3.589064018236153e-05,0.00019154424304379763,3.6529614819275835e-05
383,383.0,0.9876362043815798,1.003872240026281,0.0004042309134972071,3.407225662110605e-05,0.0001556050719878276,9.786074873967133e-05,1.000025765272664,0.9897433747754777,0.9940138823560836,0.99426866117687,0.9933251525347487,0.9978313449854519,0.9895133525515012,0.9964298962669951,0.9933416639383326,0.9909385540822475,0.9933871674696402,0.9907539457713649,0.9884905595669476,0.9913035383410199,0.993617601237606,0.9998462571454494,0.9908892306684653,0.9925821321503109,0.9895044079321708,1.0022220894684029,0.9892541096835269,0.9894974804023507,0.9941284744688735,1.0027352796145819,1.0035903185202928,0.9880309718007931,0.9880953690094456,0.9997512205498732,0.9890965244693231,0.9997499845279374,3.407225662110605e-05,0.00015898611971334483,0.00016446788519994422,0.00017750932131865428,0.00017963587825587724,3.5027860225929445e-05,0.00023567733121653694,3.5247611913210745e-05,0.00018351896573673627,0.0004042309134972071,0.00016191917602882574,0.0003897364341358962,0.0002890079405130641,0.0001826630120628624,0.00010715730328919823,3.5317147562585544e-05,0.0001865347693107886,0.00018557996129837397,0.00018976497258745727,3.6190144511010564e-05,0.0001936824957832308,0.00019585676718644613,0.0001853025412593533,3.628849299987302e-05,3.6095249320776887e-05,0.00019691113009379687,0.00019642470621215405,3.4516934811265546e-05,0.00018551292401398572,3.531591295533704e-05
384,384.0,0.9876435427515304,1.0038894468867394,0.0004017789278043585,3.2413893993031435e-05,0.00015458244160110112,9.790173652111232e-05,1.0000524569350349,0.9894751343881478,0.993759334894599,0.9939995756011076,0.9930522144669311,0.9978535500669911,0.9891798065686819,0.9964521781496022,0.9930570395243228,0.9904985595893026,0.9931047328978112,0.9903209974520201,0.9881202611342286,0.9910308970238346,0.9934320818283394,0.9998648360108569,0.9906128773064059,0.9922776986902552,0.9892254940300184,1.0022350711614378,0.9889742187938856,0.9892128727637174,0.9938149821191508,1.0027455644327559,1.0036001886865376,0.9877512916630821,0.9878140000967871,0.9997773760208691,0.9888019655031354,0.9997684555230262,3.2413893993031435e-05,0.000158333101006693,0.00016457616044736342,0.00017781986776105085,0.00017941893855917172,3.371101940788841e-05,0.00023440892785954633,3.404341319367739e-05,0.00018263566247631393,0.0004017789278043585,0.00016020111191930556,0.0003875566449439957,0.0002877347651317796,0.00018273349625633304,0.0001021194670915278,3.3946135967510745e-05,0.00018654085365254092,0.00018461112434453372,0.0001899037139591961,3.4882007473468204e-05,0.00019348805665696432,0.00019563104320387284,0.00018480031413620914,3.5233060442337096e-05,3.515223503225079e-05,0.0001961244394374467,0.00019582398426148628,3.2976640723094925e-05,0.00018492349090763253,3.395074998245235e-05
385,385.0,0.9876486887407687,1.003896866330063,0.00037695060693683594,3.0213565688707242e-05,0.00014585223540470959,9.220321323512157e-05,1.0001198122414776,0.9893159370672122,0.9936461606988656,0.9938874958853494,0.9929370613482259,0.9979258861436413,0.9889845267117521,0.9965248557708983,0.9929416654975821,0.9902441619470226,0.9930053122503,0.9900687809498306,0.9879034672338841,0.9909196330716173,0.9933660132329839,0.9999472817826077,0.9905024924848689,0.9920984574890596,0.9891156181172303,1.0023187450161022,0.9888690622757684,0.9891097773200777,0.9936276806381142,1.0028367306622181,1.00369235217501,0.9876486887407687,0.9877112855327349,0.9998532650195432,0.9886357802875627,0.9998502347757642,3.0213565688707242e-05,0.00014875441835768676,0.00015620277848568602,0.00016879414070880496,0.00017019253904901742,3.158591191817669e-05,0.00022011511672445367,3.195588514735834e-05,0.00017295885657208154,0.00037695060693683594,0.00015152458910093678,0.0003637795065608974,0.000270204968109236,0.00017366716302827956,9.455693530915765e-05,3.1723684711593686e-05,0.00017728623789782072,0.00017375932766220518,0.0001805948367236594,3.263616258235216e-05,0.0001837913815745044,0.00018580155279656366,0.00017433753606919852,3.304856763347611e-05,3.303155799925016e-05,0.0001859413473278843,0.00018575342612582073,3.081251419306636e-05,0.00017385890837995406,3.173303876662079e-05
386,386.0,0.9876507979939906,1.0038922758911795,0.0003477989326542779,2.782241052307923e-05,0.00013376759050924385,8.488504992947169e-05,1.0001727498684225,0.9894001129498085,0.9936894180707004,0.9939292315053161,0.9929780577086029,0.997975535217723,0.9890836713680777,0.9965762695746577,0.9929781306720303,0.9903633412974083,0.9930348771690053,0.9901817576976966,0.9880088724796917,0.9909623587398657,0.9934264677302777,0.9999974288263522,0.9905478099696747,0.9921867457947355,0.989162082246018,1.0023688388775553,0.9889186624340182,0.9891589209920544,0.993711225851176,1.0028911618001022,1.0037479447710407,0.9877020079536597,0.9877644027607644,0.9999054788533409,0.9887281040714335,0.9999003908884769,2.782241052307923e-05,0.0001367781047347537,0.000142675380983789,0.0001541504317917658,0.000155427178968149,2.9078578734199552e-05,0.0002027978029153494,2.939763904070326e-05,0.00015791527724297538,0.0003477989326542779,0.00013834592473291316,0.00033566667601470833,0.000249054770199133,0.0001586358735550348,8.5974533663344e-05,2.92488794268682e-05,0.00016195109384241655,0.00016000800517021008,0.0001649463600634208,3.001052825063161e-05,0.00016777855877990624,0.0001695572288261396,0.0001604365555582947,3.0357116872200256e-05,3.0314061710482696e-05,0.00016970588524905318,0.00016952725462531464,2.8383262236240673e-05,0.00016002707202717836,2.9256336884782836e-05
387,387.0,0.9876498295046117,1.003873453105015,0.00032968477780163756,2.5779461450849898e-05,0.00012452430836491362,8.008353285741366e-05,1.0002209241302829,0.9895351350144437,0.9938265115262201,0.9940696202924603,0.9931176436539979,0.9980211636965645,0.9892480862466488,0.9966200517267891,0.9931190682343305,0.9905908281227085,0.9931659130836761,0.9904048358200475,0.9881942869014645,0.991103748847707,0.9935363938321643,1.0000449537931104,0.9906891661838625,0.9923136119447459,0.989303760927884,1.0024070170728818,0.9890621586705096,0.9893019970822097,0.9938270153068076,1.0029246310283475,1.0037810083935712,0.9878485080241483,0.9879100778218751,0.999956930934732,0.9888667558236671,0.9999482364119884,2.5779461450849898e-05,0.00012827720443890433,0.00013185073302704583,0.00014212172750499078,0.00014341402583769545,2.697464979991486e-05,0.00019118162354143272,2.7239286514563825e-05,0.00014572212831024338,0.00032968477780163756,0.000127584758703338,0.00031808694288538346,0.00023515196956070848,0.00014608880112034823,7.885053270289893e-05,2.7205352329150675e-05,0.0001490836124369228,0.00015027657875172016,0.00015167726964548662,2.7809954169104338e-05,0.00015418385588109122,0.00015579803948808976,0.00015022730182839467,2.808746889614505e-05,2.800774319299422e-05,0.0001558359859022255,0.00015566790525975993,2.634952471986779e-05,0.00015030808649742157,2.7201948749078953e-05
388,388.0,0.987645943103227,1.003838175506497,0.0003140424515640477,2.65176466903477e-05,0.00011720043455772988,7.489197958189403e-05,1.0002470057549895,0.9896623504205179,0.9939634950253888,0.9942090737605033,0.9932613606179508,0.9980501962079535,0.9894124806638361,0.9966479196910332,0.9932700958495502,0.9908239999828741,0.9933119416179952,0.9906320564489572,0.9883809194965578,0.9912496927770476,0.9936453717566889,1.0000817440285925,0.9908384624286829,0.9924538716901065,0.9894546718310232,1.0024532121580745,0.989218189585013,0.9894600151409922,0.9939702687335501,1.0029797804654854,1.003838175506497,0.9880113383317566,0.9880717447446038,0.999987817136485,0.9890076288803766,0.99998507710879,2.65176466903477e-05,0.00012039503490011707,0.00012241079467732017,0.00013158525693723669,0.00013295388492738406,2.7984647413097306e-05,0.00018048172749899697,2.8323347826451072e-05,0.00013524883653891437,0.0003140424515640477,0.00011839153898310966,0.0003027433840931434,0.00022262417815878868,0.00013518149393640903,7.209985101534496e-05,2.8260869489869536e-05,0.00013793944998379681,0.00014094797695554385,0.0001401895190768419,2.874519606196714e-05,0.00014247498477604575,0.0001440104114159807,0.00014031776708650864,2.9036152098152914e-05,2.888649492314724e-05,0.00014382396049957062,0.00014366105919701717,2.727355452551815e-05,0.00014124567693302975,2.8215888548196246e-05
389,389.0,0.9876392986204311,1.003787235027258,0.0002914199962947343,2.8196062917149222e-05,0.00010954522733333659,6.804581589058284e-05,1.0001497016992371,0.9897537771931401,0.9940403575123974,0.9942862204222178,0.9933395805723109,0.9979472959666968,0.9895309364039829,0.9965419862675032,0.9933476600303492,0.9909994125890017,0.9933804694338348,0.9908019891821196,0.988516632177406,0.9913235296073499,0.9936673036148496,0.9999762242691248,0.9909097239862443,0.9925434084507677,0.9895260191434436,1.0023500585478546,0.9892915307968712,0.9895349077905856,0.9940626103001957,1.0028769308355563,1.0037366514684265,0.9880860667498981,0.9881474344053217,0.9998904781690434,0.9891079851227247,0.9998802325628048,2.8196062917149222e-05,0.00011095865937480521,0.00011310367096999204,0.00012158771173025907,0.0001228755932265861,2.980120288913351e-05,0.00016668440225721008,3.017424547400773e-05,0.00012517660146074163,0.0002914199962947343,0.00010980747251153884,0.0002808065164054305,0.0002059401059594113,0.00012494985549658754,6.56714763803352e-05,3.008840159137752e-05,0.000127582870073199,0.00012982802253603897,0.0001296626795614704,3.0446902279051667e-05,0.00013193638767246407,0.0001334769247707387,0.00012903361871016404,3.08179454303344e-05,3.0661606105503836e-05,0.00013324543227448982,0.0001330428678891518,2.9118520027231056e-05,0.0001302408806414371,3.002018708952098e-05
390,390.0,0.9876300558868194,1.0037334811857561,0.00028006292125137307,2.7003557106356343e-05,0.00010492009754451972,6.552372136258156e-05,1.0001047707997408,0.9897294658991684,0.9940413373735949,0.9942875895024085,0.9933387769502011,0.9978956666058095,0.9895073741539373,0.9964890142676164,0.9933482226158071,0.9909781696885829,0.993382075727536,0.9907801753707907,0.988493482863555,0.9913216567169718,0.9936407547714277,0.9999203953199588,0.9909049631464459,0.9925191680943733,0.989519195153783,1.0022815268355372,0.9892845206195326,0.989528485547729,0.9940428435690919,1.002803553022021,1.0036633779462,0.9880760771714069,0.9881387685604358,0.9998438467339152,0.989084460050976,0.9998241245580365,2.7003557106356343e-05,0.00010712669538919035,0.00010736509461077254,0.00011564622636988036,0.00011695697369995971,2.83317317060677e-05,0.00016082094072354623,2.862137231069807e-05,0.00011953568066450156,0.00028006292125137307,0.00010557157232261018,0.0002700490375250252,0.00019843075566509493,0.0001188552407173236,6.204877216026445e-05,2.857000859960589e-05,0.00012141894930638373,0.00012609748918628144,0.0001234270734478686,2.878799551266503e-05,0.0001255926695007567,0.0001272131799665614,0.0001260645939430551,2.9171845807644696e-05,2.908126728142894e-05,0.00012683391474790876,0.00012669880118109164,2.788258143973727e-05,0.00012582363998681165,2.8512344205126082e-05
391,391.0,0.9876183747329865,1.003692777897154,0.00028340697742776496,2.546428555166371e-05,0.00010366041866958188,6.675822828101788e-05,1.0001116552305496,0.9895256079792668,0.9938174865397871,0.9940535437301421,0.9931058979736549,0.9979063957216421,0.9892554548014241,0.9964994561581666,0.9931159185858134,0.9906428347586875,0.9931656083619445,0.9904506777551058,0.9882152168958163,0.9910873006251867,0.9934931673559791,0.9999332030869149,0.9906714179079047,0.9922997667607593,0.989285694959366,1.0023019111848401,0.9890521173344813,0.9892979278704906,0.9938273677444478,1.0028303095392845,1.003692777897154,0.9878444241503208,0.9879071187266383,0.9998575396019107,0.988857565818288,0.9998366621939587,2.546428555166371e-05,0.00010895336074937888,0.00010410657313919199,0.00011213609858404511,0.00011362967940929235,2.665446558990674e-05,0.00016356222407890294,2.691187770400927e-05,0.00011651152666607038,0.00028340697742776496,0.00010317631947196767,0.00027366066332962913,0.00020153518573062888,0.00011512489368387623,5.9637460982104944e-05,2.6983403603039162e-05,0.0001175265980579629,0.00012947338256051412,0.00011940633612463435,2.7107003393938525e-05,0.00012113756203064569,0.00012271354176255196,0.00013066315846299023,2.7563051760799907e-05,2.7505023930598322e-05,0.00012206704845387299,0.00012206083394083958,2.6397475163315332e-05,0.00012781718458352228,2.691936415979695e-05
392,392.0,0.9876044149895279,1.003677774192208,0.0002700531999196174,2.428937002265747e-05,9.78162109800305e-05,6.347235523423031e-05,1.0000788174518722,0.9892997460477477,0.9935913125366899,0.99381580434339,0.992872235234302,0.9978863687728035,0.9889850513771563,0.9964834784788372,0.9928882292133014,0.990282372692742,0.992949274830717,0.9900957111171105,0.9879178013453193,0.9908498073768538,0.9933226385101251,0.9999009315388276,0.9904307573184715,0.9920498266237172,0.9890448400145112,1.002262654687024,0.9888101035580718,0.9890531118282209,0.9935760147831744,1.0027916718710779,1.0036553063233182,0.987604414989528,0.9876668792185394,0.999828392626186,0.9886147385439701,0.9998040852640481,2.428937002265747e-05,0.00010397401404033785,9.714950544621223e-05,0.00010451247449834925,0.00010601643879616218,2.5382898830459492e-05,0.0001560974051305856,2.564257855379293e-05,0.00010877243336312164,0.0002700531999196174,9.61648150542591e-05,0.0002609760030446619,0.00019228610657133415,0.0001072108381814831,5.522391905969797e-05,2.5875887660863107e-05,0.0001093706791985331,0.00012401960148748287,0.0001110685355492205,2.59668705587651e-05,0.00011245814949752485,0.00011385611434746104,0.00012569933191919106,2.659948590583571e-05,2.6591311908850158e-05,0.00011318942593778982,0.00011321086696109299,2.5299921143153758e-05,0.00012172483502852567,2.580331178389464e-05
393,393.0,0.9875882507123536,1.0036882595640446,0.0002485482303008946,2.3039612187465398e-05,9.011390130266297e-05,5.8140928455094446e-05,1.000095523055431,0.9892778728642011,0.9936114831910702,0.9938425693144542,0.9928976107504869,0.9979135373462859,0.9889604220729487,0.9965095616439867,0.9929138895593714,0.9902598964967885,0.9929689539833684,0.9900715293979124,0.9878946578646514,0.9908778851372679,0.9933302820414974,0.9999280096475427,0.9904628815296288,0.9920094681098814,0.9890810602048029,1.0022878090009582,0.9888495367906392,0.9890930432430782,0.9935202719229828,1.0028124188996386,1.0036762817557325,0.9876505716594947,0.9877128954582898,0.9998551119098317,0.9885916171032454,0.9998311166976616,2.3039612187465398e-05,9.561517007512019e-05,8.937630585472487e-05,9.610169197723644e-05,9.743616362949595e-05,2.395658725461973e-05,0.00014348352638443015,2.4201262761319445e-05,9.994265639384879e-05,0.0002485482303008946,8.832200526138814e-05,0.00024012532907443783,0.00017679865246588417,9.856989735382236e-05,5.115166952810348e-05,2.448943611941082e-05,0.000100534960823891,0.00011352705454279023,0.00010208400908538466,2.44532385731624e-05,0.0001034102028514189,0.00010466420857239122,0.00011478461424234383,2.5096148253605046e-05,2.5113594737465007e-05,0.00010417526440935247,0.00010417117364621626,2.4036780584903045e-05,0.00011178371366501387,2.4423878469747594e-05
394,394.0,0.9875696128586363,1.0037208086213831,0.0002370724061865375,2.1553725543966244e-05,8.559657324188114e-05,5.545713228158412e-05,1.0001565666755208,0.9894445149495878,0.9936707755448431,0.9939027931986755,0.9929572745687728,0.997974820648573,0.989158511566098,0.996568880791833,0.9929699008825793,0.9905173307097035,0.9930072307242652,0.9903258657497983,0.9881126709208276,0.990936894553199,0.9934318736430248,0.9999925544898499,0.9905194679325509,0.9921885809965684,0.9891375810805442,1.002357915846305,0.9889071888847519,0.9891496089908763,0.9937017419189756,1.0028890026932293,1.0037546533001989,0.9877108841110878,0.9877722900777747,0.9999215724018887,0.9887685826833582,0.999896250350582,2.1553725543966244e-05,9.056339813906541e-05,8.507485339123996e-05,9.131669958265978e-05,9.260731680276247e-05,2.2358415505830644e-05,0.00013612055910026632,2.255065316423546e-05,9.509285284010063e-05,0.0002370724061865375,8.408731399070648e-05,0.0002288186275672222,0.00016796363300033428,9.380027231980697e-05,4.92835882322167e-05,2.29643678491905e-05,9.571609145334169e-05,0.00010682814978872559,9.719495725009949e-05,2.2887068311586527e-05,9.868700313915408e-05,9.987351671823677e-05,0.00010763636464995068,2.3540834678565243e-05,2.3584666344349798e-05,9.978191574410609e-05,9.97010220211808e-05,2.2564941664483554e-05,0.00010576235036123594,2.2909631915276654e-05
395,395.0,0.9875481466108643,1.0037719959729428,0.0002290296663531903,2.026843548023635e-05,8.186622492585616e-05,5.3523873250329356e-05,1.0001530649387902,0.9896255262260713,0.9937325517773297,0.9939635948436584,0.9930190219222101,0.9979684810008926,0.9893738632315848,0.996560460164287,0.9930340618174258,0.9907982037846752,0.9930609065314003,0.9906021623520868,0.9883523936925097,0.9909970440356399,0.993518422159925,0.9999956986285596,0.9905771876439898,0.9923816668375379,0.9891947755175126,1.0023667491921415,0.9889657875746829,0.9892085319665027,0.9938864766577692,1.0029042272804007,1.0037719959729428,0.9877736127183563,0.9878332284513496,0.999922352136432,0.9889589140439737,0.9998996837206181,2.026843548023635e-05,8.632458761503498e-05,8.132400232460962e-05,8.71052838997553e-05,8.84457940458715e-05,2.1082574951045523e-05,0.0001303080694359209,2.1294903652837793e-05,9.096629104365121e-05,0.0002290296663531903,8.046303708478283e-05,0.0002207759831772333,0.0001611816442881176,8.95490822974435e-05,4.687038753203552e-05,2.1711953923390318e-05,9.136940936472826e-05,0.00010136046163233277,9.278481989791327e-05,2.16486140422241e-05,9.444243256574544e-05,9.563094987063838e-05,0.00010209822970077339,2.229927163587806e-05,2.2339819390552765e-05,9.582574542833764e-05,9.571083224881568e-05,2.121288981356721e-05,0.00010090804183283798,2.165353324618439e-05
396,396.0,0.9875234971515253,1.0038377425642124,0.00021418535691821602,1.9317336526673673e-05,7.613890199612668e-05,4.972925716488803e-05,1.0000988396011383,0.9898104439563737,0.9938090879317601,0.9940380414615497,0.9930940998388865,0.9979137372747717,0.9895980222426785,0.9965078544247136,0.9931103976146057,0.991080291119701,0.9931287341442987,0.9908794640267238,0.9885958389090841,0.9910706783571924,0.99359399233715,0.999945649712473,0.9906509682421869,0.9925868823280699,0.9892677654761509,1.002322196258989,0.989039906219648,0.9892851420000358,0.9940905698948923,1.0028653326558385,1.0037340464699869,0.9878467064099401,0.9879061178363622,0.9998687069421166,0.9891604707579303,0.9998491120954385,1.9317336526673673e-05,8.003267043147751e-05,7.535358278394779e-05,8.062328402280902e-05,8.187994606061671e-05,2.0230966911851446e-05,0.00012113518559400341,2.051028915396864e-05,8.421703745583459e-05,0.00021418535691821602,7.441726619562162e-05,0.00020630193172369195,0.00015006968845057087,8.278336486066209e-05,4.283663134774163e-05,2.0852932120963348e-05,8.437482453430951e-05,9.367173916737548e-05,8.565936245297806e-05,2.0903819053374175e-05,8.726291861539507e-05,8.839918666488433e-05,9.442197773884049e-05,2.1515533565985933e-05,2.151326568182718e-05,8.860478008556936e-05,8.852199832369067e-05,2.0157484566771762e-05,9.3622362183441e-05,2.0790336690708163e-05
397,397.0,0.9874953096631075,1.003911354687761,0.0002024346357451444,1.793682580194467e-05,7.221525784459741e-05,4.711124848771414e-05,0.9999387592229109,0.9897815267119672,0.9937398221596757,0.9939701347849508,0.9930227471271204,0.9977554683017691,0.9895679270715806,0.9963482757991369,0.9930367289661859,0.9910465086852447,0.9930532632597491,0.9908454255727227,0.9885633559691568,0.990997257691343,0.9935108661756894,0.9997931672091976,0.9905738605575308,0.9925598747278351,0.9891889264830317,1.002168637226677,0.9889593052109561,0.9892017384945716,0.9940663129777277,1.0027148540042805,1.0035842889956426,0.9877664453606635,0.9878259185047285,0.9997152817529719,0.989133068032139,0.9996961268902724,1.793682580194467e-05,7.569777786711901e-05,7.203437778401708e-05,7.716684812138688e-05,7.826689879496532e-05,1.8867816815079544e-05,0.00011455132817743493,1.915850474472637e-05,8.035202103457349e-05,0.0002024346357451444,7.093688022170707e-05,0.00019501496504654918,0.00014178498661415032,7.914920652927362e-05,4.062506753972865e-05,1.948560232015895e-05,8.057646714317605e-05,8.856880763030001e-05,8.174743877775724e-05,1.9693445605259136e-05,8.315070043766996e-05,8.41035477153096e-05,8.907319805180497e-05,2.030254147359258e-05,2.0285153670435256e-05,8.434606333514462e-05,8.426259314914814e-05,1.8694479740763744e-05,8.875929182815327e-05,1.9430263621447655e-05
398,398.0,0.9874632293280989,1.0039854849729273,0.0002096220756025695,1.6378549366055185e-05,7.480372072011158e-05,4.973552385165785e-05,0.9999722754787208,0.9895117174891055,0.993534592090028,0.9937575350093977,0.9928092923662606,0.9977992352148297,0.9892330636572457,0.9963916186313899,0.9928203566978346,0.9906044151857489,0.9928511169165957,0.9904097880276674,0.9881901459103652,0.990785683161254,0.9933593641204698,0.9998404545430176,0.9903604295737308,0.992261737953667,0.988976395828056,1.0022144537248783,0.9887473435606235,0.9889893480191698,0.9937650547733023,1.002763600183993,1.0036340546495277,0.9875568790405048,0.987615868560409,0.999759294783055,0.9888368529225634,0.9997431136472403,1.6378549366055185e-05,7.889047425519914e-05,7.624439969335003e-05,8.200884921145462e-05,8.275328675362518e-05,1.714677090594576e-05,0.00011882234348030242,1.7398317995476375e-05,8.426768158937134e-05,0.0002096220756025695,7.441804045484071e-05,0.00020210867721837477,0.00014660727070077987,8.387146926059479e-05,4.2722181971882565e-05,1.7767561200200227e-05,8.534695016144217e-05,9.257547436554188e-05,8.644781317224817e-05,1.798580068019876e-05,8.769733490613039e-05,8.858449326125202e-05,9.280650921045552e-05,1.8512830021362156e-05,1.8480384960388757e-05,8.866022122681383e-05,8.856978964430215e-05,1.701375399369691e-05,9.268154479186717e-05,1.7720771547625197e-05
399,399.0,0.9874269013289879,1.0040527860490502,0.00021056803437832506,1.4945473293986227e-05,7.482209124799554e-05,5.058201046535329e-05,1.0000653349045652,0.9893250319145359,0.9934021288893773,0.9936239854393565,0.9926792455976609,0.9979105740844878,0.9889937008707941,0.9965045686847698,0.9927002161229511,0.9902714686325756,0.9927597038623046,0.9900836755473913,0.9879160480603465,0.9906568791477551,0.9932898036202383,0.9999548615139037,0.9902304292920179,0.9920656047490156,0.9888453481169993,1.0023300652002423,0.9886160846638002,0.9888593696552729,0.9935730803828599,1.0028837954720238,1.0037560214578156,0.9874269013289878,0.9874848306049278,0.9998654792265629,0.9886317795656968,0.9998573660752135,1.4945473293986227e-05,7.974231061536365e-05,7.690038123015295e-05,8.285724864358109e-05,8.330517109909452e-05,1.559778278329223e-05,0.0001195601481045297,1.5811198704789695e-05,8.431722185464083e-05,0.00021056803437832506,7.460708336670782e-05,0.0002031985586255951,0.00014711033168178254,8.454003382346401e-05,4.3117563150466087e-05,1.621161798829189e-05,8.601079291182954e-05,9.427041792117522e-05,8.697975520702915e-05,1.6439675325644242e-05,8.811160163326987e-05,8.902555411131209e-05,9.485247694450409e-05,1.689455230867755e-05,1.6852082892319426e-05,8.879462020890472e-05,8.871784621307189e-05,1.5504916828107505e-05,9.364690244033157e-05,1.617138314962553e-05
400,400.0,0.9873863821813553,1.0041059105454684,0.00019650417641292717,1.3852294075812139e-05,6.914005439875642e-05,4.711872601507297e-05,1.0001245204930818,0.989388018343813,0.9934320910235981,0.9936546804399329,0.992714949897196,0.9979842594542152,0.9890613168006587,0.9965803597338455,0.992740990396438,0.990338564537799,0.9927998185584318,0.9901512025018799,0.9879827346111808,0.9906969962430229,0.993355535589919,1.0000374662210818,0.9902733430286583,0.9921384166796767,0.988891899529535,1.0024197179651528,0.9886674881487573,0.9889139363898535,0.9936510738257947,1.002983877719302,1.003857643699332,0.9874832346585317,0.9875412656778418,0.9999355331779385,0.9886927199735868,0.9999391429204642,1.3852294075812139e-05,7.470987912546831e-05,7.018955640540789e-05,7.556608120755683e-05,7.596756236393084e-05,1.4527936113991638e-05,0.00011179311823869991,1.469985299620447e-05,7.6836648370928e-05,0.00019650417641292717,6.79905123833484e-05,0.00018972096449329246,0.00013741617313590558,7.706810814449156e-05,3.991418888420771e-05,1.5093751281076097e-05,7.835367542644482e-05,8.855644080876716e-05,7.91899796712005e-05,1.5343793389331567e-05,8.019256498458839e-05,8.101466202697848e-05,8.942264366828474e-05,1.5817872816798082e-05,1.5809128100805673e-05,8.076617628677376e-05,8.069165870678953e-05,1.4485148936751156e-05,8.764393861584865e-05,1.506314489008195e-05
401,401.0,0.9873433737331583,1.0041375110915212,0.00019131296552495758,1.2887226008328748e-05,6.5236630734273e-05,4.583288401021175e-05,1.0002350290286037,0.989575864493528,0.9936313395331122,0.9938634948369421,0.9929292919978555,0.9981046075536296,0.9892934685336928,0.9967006644310858,0.9929688191723517,0.9906470530145814,0.9930214564600022,0.9904546877237389,0.9882423345740986,0.9909132504298629,0.9935404842130113,1.000163134724888,0.9904938368195202,0.9923491257447558,0.9891158637871519,1.0025505404153248,0.988894869687018,0.9891427520060352,0.9938675421575394,1.0031218520694825,1.0039970669933358,0.9877163286793121,0.9877725295826562,1.0000543764752823,0.9888941214824367,1.0000643722734055,1.2887226008328748e-05,7.318354474921958e-05,6.404705687732469e-05,6.891408923613833e-05,6.928357779222805e-05,1.355243892495315e-05,0.00010905219442881765,1.3679547316589234e-05,7.007243741895162e-05,0.00019131296552495758,6.181627494720024e-05,0.00018475707977793986,0.00013410167872436067,7.025719271475877e-05,3.773357865290307e-05,1.412271890876176e-05,7.137779980790622e-05,8.628783453233502e-05,7.214025735990534e-05,1.4436855562474018e-05,7.308473754496647e-05,7.382100595762024e-05,8.6648963830232e-05,1.4985528018974836e-05,1.5026580382002664e-05,7.370968590613993e-05,7.360865232208324e-05,1.3592896830619115e-05,8.550116509059333e-05,1.4103356878903808e-05
402,402.0,0.9872999891654461,1.0041402403165465,0.00019667855633057844,1.1883996338447814e-05,6.37113683933353e-05,4.7571172432559045e-05,1.0003611506748522,0.9897879994473379,0.9938050199515339,0.9940433497240581,0.9931107554545169,0.9982365477704382,0.9895476567626864,0.9968350126129406,0.9931580682064932,0.9909671334863497,0.9932054700239833,0.9907705215724153,0.9885183579992796,0.9910900429525468,0.9937192327223775,1.0002931073064267,0.9906713163953718,0.9925802755589598,0.9892943530536106,1.002687917716122,0.9890739825027326,0.9893234976846383,0.9941056772802048,1.003262965461159,1.0041402403165465,0.9878968712182724,0.9879518438066089,1.0001846664619019,0.9891256700481428,1.0001941525877212,1.1883996338447814e-05,7.61317428033826e-05,5.925680678135598e-05,6.361640642834808e-05,6.397497032332849e-05,1.2490069940507015e-05,0.00011292091983589943,1.2588092349579615e-05,6.473666127283224e-05,0.00019667855633057844,5.685873285869008e-05,0.00018998152095014875,0.00013862606272944445,6.480182015047312e-05,3.630925151764699e-05,1.2980493831876261e-05,6.576771205682599e-05,8.963231198859434e-05,6.644286832634113e-05,1.3250915465314781e-05,6.735228052721507e-05,6.805911377600982e-05,8.939484759752766e-05,1.3757578254233107e-05,1.3807529181826302e-05,6.800565611769195e-05,6.787218790630152e-05,1.25245517118888e-05,8.866974794569942e-05,1.2967646502049962e-05
403,403.0,0.9872583416592687,1.0041098546107454,0.00019216672747484145,1.3580386946285066e-05,6.131006622801361e-05,4.6097587240961536e-05,1.000308535626996,0.9898799415562978,0.9938639524751574,0.9941045612840305,0.9931711674803128,0.9981797179222675,0.9896589552915438,0.9967774300591977,0.9932169023184961,0.9911153736559248,0.9932594875825153,0.9909155259954263,0.9886408508938219,0.9911505564889371,0.9937550032216436,1.0002399961547754,0.9907335553111654,0.9926799320937574,0.9893575111867566,1.002640258436396,0.9891382658135198,0.9893889925640906,0.9942091274953141,1.0032166788984558,1.0040952198082138,0.987962370351784,0.988017421753007,1.0001331997040555,0.989225772099986,1.0001411742217843,1.3580386946285066e-05,7.485632925405167e-05,5.458135687490941e-05,5.8484130186506965e-05,5.8842937019887134e-05,1.4091063774264638e-05,0.00011091082600845454,1.4196260715248196e-05,5.957321168338838e-05,0.00019216672747484145,5.226964193893122e-05,0.00018562391456158317,0.00013588598744959697,5.9575949132104946e-05,3.411169861830163e-05,1.4228238895590549e-05,6.0465112046392514e-05,8.831306287545146e-05,6.107810821316556e-05,1.4379818269320363e-05,6.194018149503235e-05,6.263750639617536e-05,8.79129509992084e-05,1.4635968641326526e-05,1.4637339282750341e-05,6.254141103197968e-05,6.240749791711188e-05,1.3911721083015968e-05,8.722582102138027e-05,1.4236827034150554e-05
404,404.0,0.9872205443956756,1.004054525407765,0.0001888639401499905,1.4970242377219106e-05,6.056000457421427e-05,4.492332728058028e-05,1.0001446550723012,0.9896915769138597,0.9936494890715329,0.9938778514762577,0.9929443647114335,0.9980168523028646,0.9894348699006631,0.9966139893967255,0.9929869865859179,0.990831638378204,0.9930335344230342,0.9906355817861169,0.9883950552701988,0.9909173370597822,0.993553114483583,1.0000648223511166,0.9904923453674639,0.9924773064534212,0.9891116219352155,1.0024568982957378,0.988885200166059,0.9891329080986359,0.9940050928761521,1.0030299004608556,1.0039078760372515,0.9877033721118939,0.9877589157608399,0.9999693073335395,0.9890215141574236,0.999966689310733,1.4970242377219106e-05,7.332511704162236e-05,5.348146555834773e-05,5.727670045181864e-05,5.769352989883528e-05,1.535110596523651e-05,0.00010895652631525039,1.5474772387184662e-05,5.850062470987765e-05,0.0001888639401499905,5.1482839987407985e-05,0.00018251590867260898,0.0001336439604711821,5.8338068460958395e-05,3.338758513881175e-05,1.5218434265169647e-05,5.929333633452418e-05,8.671911229739258e-05,5.985460226155661e-05,1.5313645861582197e-05,6.063666809315593e-05,6.132612056211082e-05,8.649798649751442e-05,1.5379092727599782e-05,1.534333944181884e-05,6.107519557683251e-05,6.0977528052900826e-05,1.5004726832971804e-05,8.56534027961446e-05,1.5244558038801016e-05
405,405.0,0.9871887105557169,1.0039855279021141,0.00020369681960145572,1.4204998881084752e-05,6.358560308860485e-05,4.890017594236019e-05,0.9999867265554601,0.989353148719391,0.9932934776245244,0.9935065670845282,0.9925753905932082,0.9978622000823311,0.989023749596824,0.9964576169476739,0.9926202816146197,0.9903074895749324,0.9926925020121558,0.9901184143142839,0.9879430384209273,0.9905377482082726,0.9932507388040577,0.9999042609308569,0.9901071964078922,0.9921052155754486,0.9887224902201599,1.0022893865153286,0.988491988249125,0.9887364035264948,0.9936391698682584,1.0028617192081608,1.0037397985060135,0.9873086795554366,0.987363728662842,0.9998139360634813,0.9886532202269465,0.9998054930549212,1.4204998881084752e-05,7.78413555032777e-05,5.593063435160672e-05,5.975376714061142e-05,6.010310696034988e-05,1.4867280406721685e-05,0.00011666788792589679,1.5005851212627285e-05,6.067065562784318e-05,0.00020369681960145572,5.286423500508071e-05,0.00019687989820704713,0.00014389261260593962,6.05950193583019e-05,3.388310305614854e-05,1.4830853983958939e-05,6.165958848409575e-05,9.191070208700199e-05,6.219239825369295e-05,1.4935212936491661e-05,6.289806419973305e-05,6.353183074982569e-05,9.167746575374529e-05,1.5110627447889646e-05,1.5123333636342673e-05,6.311950961044505e-05,6.309617305436016e-05,1.447119596064897e-05,9.130482090043029e-05,1.4849089755490307e-05
406,406.0,0.9871649533204424,1.0039141372883018,0.00020362044531094093,1.4105451320421614e-05,6.260721459767988e-05,4.858789736817038e-05,0.9999457240617107,0.9892446956690054,0.9931345427978072,0.9933421077444646,0.9924123679710873,0.9978248476716653,0.9888839395869017,0.9964193556410681,0.992456774208706,0.9901200512975402,0.9925388437589607,0.9899339581432698,0.9877851193306116,0.9903771014721374,0.9931471835272787,0.9998741420643008,0.9899491960772571,0.9919847538176947,0.9885681639907952,1.0022695130283075,0.9883424754180047,0.9885917361788373,0.9935227578155644,1.0028501061340829,1.0037308487611667,0.9871649533204423,0.9872188178976304,0.9997780117164687,0.9885306179813985,0.9997750715305396,1.4105451320421614e-05,7.667191080204659e-05,5.428016190590456e-05,5.786351170181129e-05,5.8043017360923266e-05,1.542111218167157e-05,0.00011568568753811046,1.5619275726580332e-05,5.822002449299906e-05,0.00020362044531094093,5.0122985853689013e-05,0.00019671737974265175,0.0001433654841468344,5.840851221645305e-05,3.202994263880535e-05,1.569033785311026e-05,5.9440687619495773e-05,9.022419961183908e-05,5.994315085303166e-05,1.5955143194211163e-05,6.057052283925151e-05,6.110243113739477e-05,8.983343621836492e-05,1.6517948562242887e-05,1.6630052126871096e-05,6.068156632149755e-05,6.070458031744745e-05,1.4893261157129216e-05,9.01724184415994e-05,1.5681798737067546e-05
407,407.0,0.987150749017145,1.0038516287608368,0.0001914796613394198,1.5059572801151314e-05,6.0598546782628416e-05,4.4756533787133455e-05,1.0000435883465468,0.9894006299802242,0.9932640626635212,0.9934754077860622,0.9925471248323507,0.9979182484436377,0.9890684651118669,0.996510376690394,0.9925935269905761,0.9903564131077499,0.9926738050121388,0.9901652678490713,0.987986785322213,0.9905138166337454,0.993288544381277,0.9999802805870317,0.9900853540216227,0.9921657386456729,0.9887072481845326,1.0023810035184428,0.9884800127480221,0.9887288249126915,0.9937177994886338,1.0029689927288568,1.0038516287608368,0.9873027304994614,0.9873550130378616,0.9998786599968882,0.9886960097202564,0.9998819916824844,1.5059572801151314e-05,7.213884790981641e-05,5.217869343639035e-05,5.57286088669122e-05,5.6108981481858316e-05,1.7041657203080888e-05,0.00010882405997660285,1.7290444667127662e-05,5.680844364372443e-05,0.0001914796613394198,4.9346011527051217e-05,0.0001850021658392369,0.0001348667366548494,5.65379199371477e-05,3.2180377430398994e-05,1.7733718322682655e-05,5.763701298099649e-05,8.516484913416363e-05,5.824399068277194e-05,1.8344915188265363e-05,5.898133253501895e-05,5.955092878537508e-05,8.506499555044964e-05,1.9479318395677636e-05,1.9705011619766942e-05,5.9357288964116023e-05,5.930402900879459e-05,1.638796577594678e-05,8.472280137626996e-05,1.768606244378787e-05
408,408.0,0.9871450265580916,1.0038069285113196,0.00019425779019357554,1.7800117034621075e-05,6.412123480412085e-05,4.442881305361389e-05,0.9999274753350146,0.9895567631715676,0.9933152213969833,0.993518128329946,0.9925912174331293,0.9977898960797531,0.989254813610345,0.9963818180256809,0.9926363858979637,0.9905975414419992,0.9927081623638937,0.9903999446979556,0.9881907380687657,0.9905543558032727,0.9933159512130166,0.9998528212897647,0.9901212717053927,0.9923336999387962,0.9887409724605731,1.0022517019890285,0.9885100708405266,0.9887577681752241,0.9938858469388006,1.0028372255727749,1.0037184225057427,0.9873292445306232,0.9873791742296805,0.9997545776348038,0.9888609255482422,0.999755305288529,1.7800117034621075e-05,7.422662373520567e-05,5.486166009743803e-05,5.8757880735194024e-05,5.952829943318543e-05,2.037054425575874e-05,0.00011145031790116457,2.0701336212296363e-05,6.130980251319983e-05,0.00019425779019357554,5.4185216265677984e-05,0.00018782980675039563,0.00013754143687297955,5.9893897063659335e-05,3.726925917862926e-05,2.1269658956786973e-05,6.11601343800176e-05,8.810055315516538e-05,6.198224366440307e-05,2.2360661334334937e-05,6.293330262097647e-05,6.365380059932854e-05,8.877877411635355e-05,2.3982658529210168e-05,2.4353076893486528e-05,6.373412445532323e-05,6.353002110608922e-05,1.9610845712109562e-05,8.70115343608499e-05,2.1191665996209967e-05
409,409.0,0.9871460780017924,1.0037795667197145,0.00019711525203174564,1.8630925913198316e-05,6.575620949094339e-05,4.497260085663324e-05,0.9999907427984775,0.9897066493887011,0.9934243422112842,0.9936247399115504,0.9927007903256551,0.9978510646262183,0.9894346781511285,0.9964447351598023,0.9927458117632308,0.9908296741824276,0.9928103323207494,0.9906271659038322,0.9883851927916396,0.9906722241542705,0.9934379936809652,0.9999276096157524,0.9902401246167389,0.99249140630657,0.9888601315575448,1.0023175659811938,0.9886295776054623,0.9888802323186997,0.9940253268170983,1.0028998574083605,1.0037795667197142,0.9874481514709299,0.9874974078639219,0.9998170608542714,0.9890208511250752,0.9998293175412939,1.8630925913198316e-05,7.62289291365465e-05,5.594691356382188e-05,5.997924178812234e-05,6.086234486955073e-05,2.1304249231822224e-05,0.00011395540247041453,2.1687774922223264e-05,6.311359382493464e-05,0.00019711525203174564,5.623088172064174e-05,0.00019067052400345165,0.00014006086448293157,6.102139297998187e-05,3.9876233823221306e-05,2.215317148589838e-05,6.232520160507157e-05,9.06299722617938e-05,6.321959598774335e-05,2.347952199770133e-05,6.422523358695389e-05,6.503632087135448e-05,9.197729150474614e-05,2.5212556038155435e-05,2.5652663592910342e-05,6.518511917674006e-05,6.490533305230794e-05,2.0537898890090827e-05,8.939315650221306e-05,2.2068723412012764e-05
410,410.0,0.9871521954067577,1.0037670755330437,0.00018826805045260152,1.9086740875939686e-05,6.403307446994666e-05,4.2541003871867296e-05,0.9999261266682128,0.9898851296325716,0.9936373482073475,0.9938434560813385,0.9929191597356725,0.9977799554151129,0.9896429063647391,0.9963710779778117,0.9929648418334306,0.9910874697280629,0.9930217414455869,0.9908790202536729,0.9886103361189171,0.9908990379077748,0.993563807221653,0.9998715587835172,0.9904711309766367,0.9926988831522069,0.9890962338611916,1.002269350030714,0.9888712267617082,0.9891267773367304,0.9942427333387762,1.002857873794969,1.0037393134185362,0.9876934283803548,0.9877424336967306,0.9997531356030096,0.989215080498455,0.9997727667963597,1.9086740875939686e-05,7.316600116088469e-05,5.46270818474998e-05,5.871085015214991e-05,5.9520753560690253e-05,2.148078259577163e-05,0.00010912651508245214,2.184234921287047e-05,6.169290761565342e-05,0.00018826805045260152,5.524844295472949e-05,0.0001821266949034434,0.00013395656133736831,5.98480132921764e-05,3.948132122424567e-05,2.256290381089088e-05,6.131790243129923e-05,8.693031182451873e-05,6.230570874887932e-05,2.393815693861125e-05,6.34847932262271e-05,6.435142290329483e-05,8.83682226530048e-05,2.5583127371822737e-05,2.5984546351717686e-05,6.459511451601134e-05,6.43170833543463e-05,2.078002591509381e-05,8.582328470725282e-05,2.2466563076952813e-05
411,411.0,0.9871616708314973,1.0037683909781956,0.00020250963814359745,2.3302088139109202e-05,7.381719102986906e-05,4.500141735545212e-05,0.9998804031473144,0.9898546779650893,0.9936127209736121,0.9938170320072026,0.9928929841377142,0.9977361014916917,0.9895988567515932,0.9963276176531639,0.9929368305861912,0.9910190809233418,0.9929927888848077,0.9908107707018897,0.9885562765889657,0.9908736314284275,0.9935292223810007,0.9998262271317662,0.990446591507606,0.992671821497369,0.9890754464277873,1.0022328978235833,0.9888548460797392,0.9891133994966076,0.9942232307707494,1.0028271703730052,1.0037087871173758,0.9876802206635555,0.9877292656173914,0.9997095272985106,0.9891807666063828,0.9997275884268845,2.3302088139109202e-05,7.985916116993614e-05,6.62163197004652e-05,7.155766753728996e-05,7.211698966777458e-05,2.531657755240072e-05,0.0001186759472222881,2.572539376393153e-05,7.403676173181457e-05,0.00020250963814359745,6.631651157456494e-05,0.00019612839993777984,0.000145291793784624,7.357024095761625e-05,4.874015421609171e-05,2.695036147243811e-05,7.572884105048905e-05,9.497734717413397e-05,7.716687943715754e-05,2.8678293591956213e-05,7.894115682658964e-05,8.012553006251082e-05,9.580294210039488e-05,3.0283974568748423e-05,3.06359080750545e-05,8.037204002435306e-05,8.014028521859821e-05,2.4690043401878106e-05,9.380017019708835e-05,2.6858312595396636e-05
412,412.0,0.9871727963345219,1.0037828000520246,0.00022481300603991746,2.5943553324858967e-05,8.565401606872081e-05,5.048811466212685e-05,0.9998744248238163,0.9895592764850568,0.9933824743577238,0.9935789147230757,0.9926499996864948,0.9977281084719464,0.9892334958223026,0.9963201743289828,0.9926904657546144,0.9905444129262688,0.9927696025240011,0.9903446598118404,0.9881494243235724,0.9906343874810422,0.993342135372953,0.999821416523128,0.9902074454642519,0.9923451176995244,0.9888373582865724,1.0022278664200603,0.9886173866936719,0.9888757954195622,0.9938931835718123,1.0028243895002535,1.0037059985399304,0.9874464001332827,0.9874944922793748,0.9997061195651537,0.9888585622346293,0.9997234313805156,2.5943553324858967e-05,8.923049841591384e-05,8.172925724702745e-05,8.850341851007903e-05,8.872370911973403e-05,2.754946833986764e-05,0.00013269008885772728,2.801465126472369e-05,9.034725897805151e-05,0.00022481300603991746,8.059019563155947e-05,0.0002179243707089486,0.0001622807026896817,9.108616200731864e-05,5.9058390999997424e-05,2.930104443882536e-05,9.36385926748168e-05,0.00010639375935320423,9.525064910401701e-05,3.106890004046637e-05,9.720090837122284e-05,9.84137092304235e-05,0.0001064169206279475,3.2453816082465984e-05,3.272638804152938e-05,9.850351521246521e-05,9.83911784088635e-05,2.6980320367358736e-05,0.00010515561213937244,2.9240435833237123e-05
413,413.0,0.9871838639743412,1.0038095897513841,0.00021682592901945484,2.483974369894493e-05,8.346343290279193e-05,4.894717406391596e-05,0.9999244611316243,0.9893224345658153,0.9931415405003492,0.9933245548218136,0.9923976269515026,0.9977852816003886,0.9889400592154471,0.9963797789845936,0.9924417183494665,0.9901531180307921,0.9925432807825687,0.9899588371092947,0.987820895888926,0.990382473885667,0.9931945049399147,0.9998827623998336,0.9899555505649864,0.9920941584654821,0.9885851445753546,1.0022928268933773,0.9883611846155966,0.9886218364105457,0.9936382732455118,1.002890663469442,1.0037701950388245,0.9871838639743412,0.9872319686273265,0.9997612630121284,0.9885961894977355,0.9997843245047596,2.483974369894493e-05,8.593258546149056e-05,8.145980448556118e-05,8.819068241094254e-05,8.828650236086958e-05,2.6174594838250532e-05,0.00012798597679034205,2.6595946788871067e-05,8.97653596778608e-05,0.00021682592901945484,8.003154608759858e-05,0.00021017838650785927,0.0001566033160975422,9.053090790377762e-05,5.8005442223450666e-05,2.7842184048565324e-05,9.283716668180466e-05,0.00010272240574932888,9.421867232820946e-05,2.941851168957302e-05,9.583864975569882e-05,9.676236154264515e-05,0.00010275360560693261,3.069393917236521e-05,3.0944026272455064e-05,9.678787989644533e-05,9.674008460624628e-05,2.5717288898292097e-05,0.00010141672695797219,2.7802759524407397e-05
414,414.0,0.9871934114605632,1.003848047073129,0.0002036874533762167,2.3563915254307356e-05,7.7402404715935e-05,4.572361954940215e-05,0.9999293012156751,0.9893283609823328,0.9931517618778424,0.9933329594713125,0.9924070874729363,0.9977920609152183,0.9889467801354944,0.9963873852818311,0.9924536365004504,0.9901595785215274,0.9925550482471949,0.9899635089466088,0.987828658291282,0.9903891754785812,0.9932007450774011,0.9998886228959526,0.9899631784090246,0.9921008194170329,0.9885930325830913,1.002297531419365,0.9883673848573837,0.9886285876621997,0.9936473777187413,1.0028979586732643,1.003777986545236,0.9871894334500382,0.9872379683312268,0.9997680333703888,0.9885997565253495,0.999789952509699,2.3563915254307356e-05,8.105910763187535e-05,7.410092760932473e-05,8.010787867969412e-05,8.02255834211664e-05,2.4971946085294066e-05,0.00012035439022819212,2.5347307241649914e-05,8.156983682362978e-05,0.0002036874533762167,7.272999552636085e-05,0.00019726658892428437,0.00014708471293873793,8.223552868511273e-05,5.30735529063529e-05,2.6534769943027022e-05,8.427865215895846e-05,9.706178733756671e-05,8.554191210070231e-05,2.804781350484118e-05,8.697463207766562e-05,8.780862252770236e-05,9.755684598769911e-05,2.933007606124212e-05,2.9608255681363778e-05,8.782467692467894e-05,8.774933298617049e-05,2.451602826606385e-05,9.537031646834822e-05,2.648969411982077e-05
415,415.0,0.9872009591071854,1.0038974590141139,0.00019971949396038754,2.2181232513805447e-05,7.367989617643326e-05,4.500768044591717e-05,0.9999758517905032,0.9895731683147246,0.9932436872548073,0.9934285192568515,0.9925035595290312,0.9978518633244721,0.9892335362915498,0.9964500626817516,0.9925508127908531,0.9905049711733545,0.9926425226692496,0.9903054864534058,0.9881342439957611,0.9904879109300565,0.9933499673509899,0.9999599912358651,0.9900641434992936,0.9923861720012398,0.9886943772063742,1.002391205226724,0.9884721995126288,0.9887345219390667,0.993948515829085,1.0030123359770489,1.0038974590141139,0.9872999901665959,0.9873470123018094,0.9998265830574645,0.988860805909102,0.9998613245544209,2.2181232513805447e-05,7.989431772902934e-05,6.878456317664717e-05,7.402257629121519e-05,7.422648587561301e-05,2.365319430903298e-05,0.00011817321441729126,2.4020407975308813e-05,7.543022395359315e-05,0.00019971949396038754,6.717204602624067e-05,0.00019315880122609716,0.00014404271696296468,7.617846482874142e-05,4.985627945377459e-05,2.5051919226928406e-05,7.797259973800659e-05,9.543999308143513e-05,7.910692080246598e-05,2.6354847408630506e-05,8.035273768300174e-05,8.116197552150512e-05,9.547490909098981e-05,2.748495736239625e-05,2.773758673617531e-05,8.106604200329913e-05,8.094117120875266e-05,2.3134772339467987e-05,9.361151031418064e-05,2.4990924076019808e-05
416,416.0,0.9872062728793038,1.0039549917897144,0.00020095699737242414,2.0400204314664963e-05,7.358462798519964e-05,4.610576865014419e-05,0.9999353498683179,0.9896849810844507,0.9932988280573305,0.9934795338998035,0.992558335215885,0.9978127434928985,0.9893747817859243,0.9964127753357085,0.9926071747133179,0.9906955393202916,0.9926895384520673,0.990492290826359,0.988291175571607,0.99053850164425,0.9933927367893327,0.9999152586966477,0.9901140570822955,0.9925096035371461,0.9887427463446825,1.0023507189582819,0.9885204984354812,0.9887818857180035,0.9940706840733687,1.0029760559624499,1.0038627995535014,0.9873488449691189,0.9873938550684205,0.9997857386164853,0.9889807813321853,0.9998174461438772,2.0400204314664963e-05,8.127218975145557e-05,6.92121118456963e-05,7.400837401287277e-05,7.43096162810939e-05,2.178690225293405e-05,0.0001195009438766823,2.2147668071361344e-05,7.541573943532982e-05,0.00020095699737242414,6.727519478329105e-05,0.00019410273592855386,0.00014507788362859965,7.672740379463882e-05,4.924068253275387e-05,2.29572160605064e-05,7.852141328335628e-05,9.734729717796102e-05,7.978676451386858e-05,2.4049659201159502e-05,8.114365376610286e-05,8.221979381757514e-05,9.699377852548342e-05,2.5025953078080373e-05,2.524036281498509e-05,8.190459487049568e-05,8.171456052464196e-05,2.125079960482314e-05,9.504463179609354e-05,2.2903712638504933e-05
417,417.0,0.9872091187420136,1.0040093284893967,0.00019340107686665703,1.9050274467371295e-05,7.166967132258049e-05,4.485550542029413e-05,0.9999489309766757,0.9897929544665781,0.9933960179509282,0.9935807126185894,0.9926639452096411,0.9978277675637119,0.9895143959728393,0.9964293124205523,0.992713703036752,0.9908876122885778,0.9927907768487626,0.9906805609279687,0.9884468953808838,0.9906473965700474,0.9934762660580976,0.9999335346247643,0.9902267522342713,0.9926311184032078,0.9888583007713662,1.002368603867758,0.9886368387149022,0.9889001656810804,0.9941914631816035,1.0029917426104018,1.0038774281134397,0.9874654395596382,0.9875096835599543,0.9998002741570663,0.9890989514865517,0.9998355543430448,1.9050274467371295e-05,7.899914006423127e-05,6.848995127742166e-05,7.299625894013048e-05,7.331291118629386e-05,2.0401745063182418e-05,0.00011558351437233935,2.0754168055323155e-05,7.432118067565599e-05,0.00019340107686665703,6.64428160444234e-05,0.00018666062451163295,0.00013994004363227113,7.603734991697889e-05,4.710024450916254e-05,2.1224694129073686e-05,7.787001093087881e-05,9.519825045251595e-05,7.931927835101372e-05,2.2082742914949316e-05,8.087719496423676e-05,8.22019630463889e-05,9.520279284281732e-05,2.2877423273140717e-05,2.3061084376901562e-05,8.17745195744204e-05,8.15596312800925e-05,1.980091935339622e-05,9.236669134905518e-05,2.1181643255458477e-05
418,418.0,0.9872092626604105,1.004047031421148,0.00019288997992276125,1.764319630789823e-05,6.97526305016719e-05,4.5166320644433945e-05,1.000024749068796,0.9898799585799397,0.9934977179101036,0.9936878044039016,0.9927747811729059,0.9979075828505002,0.9896159264270596,0.9965095396857075,0.9928256858002201,0.9910148291259555,0.9929011668823292,0.9908036137682049,0.9885554234275539,0.9907683672791859,0.99357916380381,1.0000211882679395,0.990351810996437,0.9927262409694041,0.9889864056782162,1.0024539283286802,0.9887664546889481,0.9890316148392906,0.9942904948598029,1.0030775554038962,1.0039631954232175,0.9875958341528478,0.9876401565610458,0.9998804568644695,0.9891891464826629,0.9999236189650299,1.764319630789823e-05,7.824711406391956e-05,6.601270349777606e-05,7.037591242624433e-05,7.084282488634469e-05,1.8888343601859014e-05,0.00011504418352692532,1.920832629863211e-05,7.188782560766604e-05,0.00019288997992276125,6.392444071063196e-05,0.00018617975779348258,0.00013969514941306114,7.316070553938772e-05,4.538602280951324e-05,1.955485692635244e-05,7.481298018079759e-05,9.435438737831073e-05,7.608418529881736e-05,2.022163212921492e-05,7.747643790680255e-05,7.868966890254129e-05,9.44849674135019e-05,2.086788377313163e-05,2.1029565641950652e-05,7.816803114119268e-05,7.800638018693857e-05,1.8286780755220543e-05,9.164073504747362e-05,1.951393596180791e-05
419,419.0,0.9872064705995897,1.0040546628929563,0.00021719665250316146,1.6167711415918813e-05,7.550371820111755e-05,5.1984157853951965e-05,1.0000992314979171,0.9897912226275974,0.9933903889170278,0.9935778590864667,0.9926669467078156,0.9979892645327101,0.9894970823517828,0.9965916380279345,0.9927170346646215,0.9908492037194915,0.992799231114493,0.9906395525631821,0.9884194002388882,0.9906663347509633,0.993542644000069,1.000109827082146,0.9902496534344691,0.992622075805785,0.9888866310841373,1.0025422712248775,0.9886701180636543,0.9889372077679108,0.9941885102717002,1.003167878938541,1.0040546628929563,0.9875038136953145,0.9875470760389672,0.9999628850813332,0.9890813645501932,1.0000124553256622,1.6167711415918813e-05,8.652413968431094e-05,7.164305447527025e-05,7.675149879074375e-05,7.732532177181618e-05,1.7353062267924142e-05,0.000128497675435076,1.7661578917900298e-05,7.829278699641605e-05,0.00021719665250316146,6.874290619750996e-05,0.00020980396222687343,0.00015704331362867272,7.910761138488427e-05,4.743492641958108e-05,1.7982896448831797e-05,8.055581029627137e-05,0.00010372478391677505,8.156618693185651e-05,1.8617608356764444e-05,8.289981726248615e-05,8.379309464164875e-05,0.0001041035163853101,1.921611514247701e-05,1.9341494930155676e-05,8.360665162251117e-05,8.351497584783034e-05,1.6782085991548127e-05,0.00010191921120270522,1.794109494029455e-05
420,420.0,0.9872005085246469,1.0040259860191048,0.0002241081317520349,1.4798882796084665e-05,7.690077265520543e-05,5.4225995283668365e-05,1.000118395032367,0.9895272888853099,0.9931985478169808,0.9933826824906612,0.9924681687290798,0.998009618294557,0.9891757097962994,0.996613732277761,0.99251488950431,0.9904284689267627,0.9926139858983437,0.9902229876627925,0.9880614074087669,0.9904700229054086,0.9933886460573724,1.000127774319265,0.9900517235060342,0.9923306318024403,0.9886900120896923,1.002547711625693,0.9884714873440701,0.9887374122346974,0.993891740691487,1.0031673242991774,1.0040541397546385,0.9873084801775563,0.9873505688747891,0.9999849419586768,0.9887951971159543,1.000030509841425,1.4798882796084665e-05,8.838783133325665e-05,7.374309815174933e-05,7.935275533212495e-05,7.982814839760041e-05,1.5932903104808726e-05,0.0001318662677470984,1.623995660637965e-05,8.052244663083925e-05,0.0002241081317520349,7.017823336276732e-05,0.0002166599091195197,0.0001616604638118573,8.135426572923592e-05,4.689611574436562e-05,1.655620700373725e-05,8.263081759438908e-05,0.00010539972009030864,8.350190524109938e-05,1.717638961022047e-05,8.492550898291622e-05,8.555740888246096e-05,0.00010596570716167608,1.7762486543955848e-05,1.7854713807596566e-05,8.586250776762033e-05,8.579245039244135e-05,1.5414755513210453e-05,0.00010457821716503914,1.651497427976877e-05
421,421.0,0.9871911424006775,1.0039835671390618,0.00021232934754598522,1.3653659736257081e-05,7.22032149636679e-05,5.148484504319706e-05,1.0000076708174839,0.989383694022159,0.9931004933118959,0.9932717445476806,0.9923629878687665,0.9978868592512192,0.9890038030544451,0.9964903724505073,0.9924065446880019,0.9902117557387473,0.9925179275175927,0.9900085150641351,0.9878714897630972,0.9903611771934594,0.9932560253264257,0.9999988174450882,0.989942104472159,0.9921813403216152,0.9885784957066361,1.0024110730369116,0.988358973620646,0.9886270296700168,0.9937496710727105,1.003026289086895,1.0039126743833398,0.9871911424006776,0.9872332067704978,0.999863323334461,0.9886404979485797,0.9999015457758405,1.3653659736257081e-05,8.462335253327177e-05,6.777158192647275e-05,7.297788527391285e-05,7.34016442317919e-05,1.4842172420372579e-05,0.00012575215929442913,1.5166844974310041e-05,7.39957125916137e-05,0.00021232934754598522,6.441853905617277e-05,0.00020541345995644047,0.00015364709359964195,7.483413010577898e-05,4.4157353198921964e-05,1.5557803671148447e-05,7.600041901132275e-05,0.00010162530183692095,7.678668422520165e-05,1.646428316026121e-05,7.815143443861277e-05,7.871730633166435e-05,0.00010281833040632986,1.7427423642330588e-05,1.761755979697124e-05,7.909959245140533e-05,7.901270315635497e-05,1.4358748013208486e-05,9.99560152365888e-05,1.5517907086342034e-05
422,422.0,0.9871784678075891,1.0039571733985906,0.00020602619054613293,1.2633068725257098e-05,6.858735594207344e-05,5.023947168014056e-05,1.0000596890081317,0.9894453766118552,0.9932238871665686,0.9934010931940375,0.9924906009115377,0.997932193482001,0.9890817647892124,0.9965345829788149,0.9925329258400057,0.9903219745469768,0.992643904619647,0.9901164908112983,0.9879566184098943,0.9904930229308221,0.9933387772794093,1.000048154981173,0.9900769991221314,0.9922557282844688,0.9887155147135733,1.0024605086216545,0.9884960715446843,0.9887673295657704,0.9938297374583449,1.0030719459747637,1.0039571733985906,0.9873238475279881,0.9873668381882039,0.9999133339069488,0.9887117331806798,0.9999510092965528,1.2633068725257098e-05,8.310365641031114e-05,6.211124495790704e-05,6.678836193915555e-05,6.723812949453842e-05,1.383583125536466e-05,0.0001229839174568575,1.4162101863160484e-05,6.7823392854803e-05,0.00020602619054613293,5.8949866762760674e-05,0.00019938724556167197,0.00014960125632830173,6.850558424627845e-05,4.196347813238961e-05,1.4635883934073945e-05,6.959182438359022e-05,0.00010077158479333935,7.029278957080565e-05,1.577498456460012e-05,7.156713423365451e-05,7.209371206691323e-05,0.0001026975758688505,1.7062101055620564e-05,1.7345301257669866e-05,7.251456938235584e-05,7.238753759626408e-05,1.3390525945019079e-05,9.778587840747531e-05,1.4595948667079707e-05
423,423.0,0.9871638987845378,1.003967041319631,0.00020034040105836056,1.1477416273592484e-05,6.523845449164206e-05,4.913927522404687e-05,1.0000296879717658,0.9895377074177708,0.9933304383353686,0.9935071490507473,0.9925979222890792,0.9978916566464998,0.9891959028478369,0.9964915636592588,0.9926391003906038,0.9904842710766033,0.9927417089307989,0.9902734664456417,0.9880835776709207,0.9906013533641727,0.9933924821465488,1.0000052319522101,0.9901872480134943,0.9923524025793337,0.9888270432496807,1.0024096739993054,0.9886067771281591,0.9888788455003518,0.9939280997276527,1.0030120042836632,1.003894361312275,0.9874310532435201,0.9874742455863985,0.9998773175191421,0.9888107786719461,0.9999085664184177,1.1477416273592484e-05,8.03955282551681e-05,5.794392497840522e-05,6.218698740038985e-05,6.277272176057072e-05,1.2549269394132242e-05,0.00011932708492790526,1.2841353048599691e-05,6.33673425232378e-05,0.00020034040105836056,5.500042507888003e-05,0.00019384227152991339,0.00014507856178656083,6.391978518283586e-05,3.9648704125818446e-05,1.3282949798231012e-05,6.499294658074351e-05,9.783948775924929e-05,6.566675879059826e-05,1.4297118744387987e-05,6.685400553478974e-05,6.736877961870172e-05,9.974790928508308e-05,1.546457733515244e-05,1.5724590622134015e-05,6.776247843555566e-05,6.757906935134256e-05,1.2151027123164286e-05,9.448561049160155e-05,1.3244547954155797e-05
424,424.0,0.9871491789854915,1.0039952849288292,0.00019246955339635667,1.0899687906487426e-05,6.269323318103416e-05,4.7164969134804516e-05,1.0000525921721841,0.9896920795432506,0.9934322390664033,0.9936072109649068,0.9927046758546376,0.9979146964841223,0.9893867564995317,0.9965152043092066,0.9927536330917862,0.9907364713387118,0.9928570477759002,0.9905219636836745,0.9882919898205125,0.9907035300937085,0.9934931445378735,1.0000309755084227,0.990288146803757,0.9925320760290609,0.9889271356259655,1.0024453891951968,0.9887072205905523,0.9889809962084585,0.9941220856035851,1.0030538968686054,1.0039365278895953,0.9875279951629075,0.9875705809003658,0.9999003131020262,0.9889742455520382,0.9999342942229857,1.0899687906487426e-05,7.688120687003985e-05,5.541061454659278e-05,5.9462752422436064e-05,6.0265072805126395e-05,1.194445679131078e-05,0.00011435787106606124,1.2230922343868578e-05,6.0884327022536514e-05,0.00019246955339635667,5.2995863919239e-05,0.0001861074403278162,0.00013897402097144516,6.164204587759056e-05,3.860026738585675e-05,1.2742453436257487e-05,6.285403744787166e-05,9.371380801128299e-05,6.363229748422468e-05,1.3650486664452606e-05,6.478651178270008e-05,6.53686768847963e-05,9.557311948842897e-05,1.4727267999173392e-05,1.4962150964997136e-05,6.566550184196665e-05,6.544808593338094e-05,1.1581853791446581e-05,9.024976630394807e-05,1.2714873743332549e-05
425,425.0,0.9871360520644179,1.004014487629007,0.00017905617657923282,1.1227596273373388e-05,5.912961481303448e-05,4.339256218782626e-05,1.0001349836708173,0.9898221347468805,0.9935950358652128,0.9937721861673874,0.9928764472977095,0.9980020793384302,0.9895489052944968,0.9966037243892928,0.9929356328065811,0.9909532054642299,0.9930436410632476,0.990737240569546,0.9884675732984889,0.9908728105670197,0.9936239467696867,1.0001117913659832,0.9904573570963601,0.9926789480965403,0.9890961093410892,1.0025254535103005,0.9888749824451668,0.9891486438215608,0.9942749379905661,1.0031320905395025,1.004014487629007,0.9876958728128327,0.9877381788745522,0.9999816898399674,0.9891149567252757,1.000015128843277,1.1227596273373388e-05,7.143755795501986e-05,5.2154961609299216e-05,5.598196155723393e-05,5.681430550898045e-05,1.2401715547833937e-05,0.00010631152072439105,1.269401974421542e-05,5.742156590799769e-05,0.00017905617657923282,5.011639906374695e-05,0.0001730842807164816,0.00012916941780320856,5.827086156814944e-05,3.659793206622061e-05,1.3443922015354453e-05,5.950728371506617e-05,8.713952263999222e-05,6.029690066790192e-05,1.4233918063537629e-05,6.136925684551391e-05,6.195241784086477e-05,8.890401801164646e-05,1.527120654304222e-05,1.5506530391473434e-05,6.216988107548181e-05,6.196644868747316e-05,1.2086820076093817e-05,8.386713072501437e-05,1.3432914467194268e-05
426,426.0,0.9871262616752854,1.0040034469570882,0.00017993983246511358,1.1246437252624172e-05,5.85680835651415e-05,4.362144162277682e-05,1.000065126760993,0.9898346413846338,0.9935804240106679,0.9937608237013117,0.9928690732489799,0.9979370455304211,0.9895747885036331,0.9965392433260112,0.9929377569986058,0.9910028130823172,0.9930605917885631,0.9907861273664434,0.9884968782536006,0.9908587627379666,0.9936009670891434,1.000041658249527,0.9904418126133037,0.9927004404556091,0.9890793647606865,1.0024538592064278,0.988856738604,0.9891288914120094,0.9942994743086161,1.0030589891659767,1.0039410556603656,0.9876768371665757,0.9877190934397834,0.9999125928923565,0.9891336615357168,0.9999443667384506,1.1246437252624172e-05,7.130008992138471e-05,5.12880736917097e-05,5.4882602358125016e-05,5.5679119865976276e-05,1.2505771948312313e-05,0.00010639372505448785,1.2805457302490086e-05,5.635908137132773e-05,0.00017993983246511358,4.903483317319955e-05,0.00017423691134900888,0.00012971209034053833,5.671096383233252e-05,3.5041011687217694e-05,1.3648254581355588e-05,5.7854850775017756e-05,8.712297684346875e-05,5.8451504607363205e-05,1.4238659855771172e-05,5.9418065918640344e-05,5.9937877532321425e-05,8.89073812503134e-05,1.51868588284344e-05,1.5425838638210812e-05,5.9942788609171756e-05,5.982089174045731e-05,1.2253577695254663e-05,8.40495042166917e-05,1.3647474247923979e-05
427,427.0,0.9871215514720623,1.003965816986405,0.00019144249307280335,1.1144898555891647e-05,6.1012360233887816e-05,4.675106994017097e-05,0.9999598358470798,0.9895796105745628,0.9933638052670891,0.9935287430536951,0.9926385479219644,0.9978297860660543,0.9892748437658518,0.9964351061257851,0.9927043217162618,0.9906363708064834,0.9928417367328318,0.9904233986126015,0.9881689417492426,0.9906201201070037,0.9933836484523358,0.9999178286673951,0.9901992293247927,0.9924085218822315,0.9888324289309186,1.0023119133359166,0.9886055905000349,0.9888749272941884,0.9939989044170473,1.0029066196717666,1.0037885259523844,0.9874231860621554,0.987465506062014,0.9998005274602484,0.9888547104698348,0.9998207213816962,1.1144898555891647e-05,7.575353779502634e-05,5.260849579526901e-05,5.640544381161773e-05,5.705652242769729e-05,1.2500440219195487e-05,0.0001130671202014714,1.2790072416810117e-05,5.793123507108505e-05,0.00019144249307280335,5.009601863087351e-05,0.00018575472032577513,0.0001382746849752849,5.784072195561522e-05,3.645289238573245e-05,1.364940256945123e-05,5.8948268814119644e-05,9.226710176418733e-05,5.942959289201835e-05,1.4306554616342559e-05,6.0365186228081284e-05,6.078142313168071e-05,9.385284002979825e-05,1.5256617460448205e-05,1.548196727521128e-05,6.076830878880771e-05,6.073067975461632e-05,1.2260129288923464e-05,8.950380612749897e-05,1.364963063530207e-05
428,428.0,0.987123665108716,1.0039114659243906,0.00018463081337754658,1.085567975858563e-05,5.8850875845193206e-05,4.5033776715034175e-05,0.9999141473826487,0.9893463685044872,0.9931189807765992,0.9932717893542835,0.9923821709927707,0.9977828773508672,0.9889859300202831,0.9963880685596331,0.9924470362005627,0.9902653243170086,0.9926062223377063,0.9900578076247107,0.9878472890609566,0.9903630792760314,0.9931961622574192,0.9998689109661958,0.9899383398102259,0.9921443988564207,0.9885709364325087,1.0022590344065403,0.9883439717923151,0.9886120218556136,0.9937352631987614,1.0028531857279384,1.0037362509913315,0.9871634012283865,0.9872049912926498,0.9997529365702734,0.9885966340660939,0.9997724289879342,1.085567975858563e-05,7.328359990878156e-05,5.038805824261313e-05,5.4255955359906184e-05,5.469162796164344e-05,1.2232235448238055e-05,0.00010924082417516054,1.2491125960747757e-05,5.5584106168788376e-05,0.00018463081337754658,4.8021011424370124e-05,0.0001792653448862723,0.0001336715140774333,5.549867539914694e-05,3.585084695694849e-05,1.338254416233038e-05,5.6568312461508664e-05,8.886969345552653e-05,5.7058786304705884e-05,1.4203620439411362e-05,5.793861601863894e-05,5.830351188890562e-05,9.005036773145688e-05,1.5186900806523278e-05,1.5396634263871736e-05,5.8335572565119696e-05,5.832782194499712e-05,1.1995548890294916e-05,8.656509767206469e-05,1.338182764425736e-05
429,429.0,0.987134346239215,1.0038502619784788,0.00016917939332826388,9.903832344096573e-06,5.4384274254671016e-05,4.117833620082087e-05,0.9997757105944297,0.9893662224186837,0.9930982454461551,0.9932483226579669,0.9923630480788042,0.9976423013042164,0.9890103451595064,0.9962486020546382,0.9924330800621178,0.9902971676713958,0.992605143748309,0.9900882846850344,0.9878723302315018,0.9903424959296168,0.993150239232586,0.9997279029060708,0.9899137624145824,0.992167683260495,0.988545053384133,1.0021146816656303,0.9883166375681476,0.9885842281180206,0.9937536232991975,1.0027033680546165,1.003585814748885,0.987134346239215,0.9871759760537077,0.9996111174200328,0.9886178626551929,0.9996316462036505,9.903832344096573e-06,6.696444511874823e-05,4.737875804384649e-05,5.089130741247441e-05,5.13119427612266e-05,1.1192653307826268e-05,9.98564498229488e-05,1.1443509620507805e-05,5.2044594749197474e-05,0.00016917939332826388,4.5132347305545855e-05,0.00016417796486984306,0.00012219749013935564,5.213464373644828e-05,3.279151641741486e-05,1.2248389704862254e-05,5.319922468783049e-05,8.115317712311105e-05,5.37087791846786e-05,1.3051595671361631e-05,5.4479050243126904e-05,5.4909422538685856e-05,8.228230144219595e-05,1.4035229365782071e-05,1.4258198517507943e-05,5.465015074741862e-05,5.466203961761459e-05,1.0954485699084557e-05,7.909071395097836e-05,1.2244620168147183e-05
430,430.0,0.9871545546353017,1.0037920733561034,0.00016305956142101963,9.025094110023449e-06,5.224498458079005e-05,3.975947493540012e-05,0.9998194542444588,0.9894463436390732,0.9931961947137466,0.9933515269848927,0.9924645637943393,0.9976836053359435,0.9891181679749521,0.9962913654697845,0.9925331595239829,0.9904595718240684,0.9927006305133923,0.9902465237887249,0.9879961938984595,0.9904470903909869,0.9932269508896922,0.9997716380684791,0.9900221198305448,0.9922487279892055,0.988655997079823,1.0021587292008989,0.9884293676225594,0.9886995674394972,0.9938265220959515,1.002741590396659,1.003622914489351,0.9872504490569729,0.9872921398269615,0.9996549837461693,0.9887059338353748,0.9996753404986104,9.025094110023449e-06,6.406559322258388e-05,4.604856871855901e-05,4.918207616560616e-05,4.976624103973728e-05,1.0252067464119e-05,9.570174227111511e-05,1.0496926597880141e-05,5.056933715264782e-05,0.00016305956142101963,4.4143431057564684e-05,0.0001580991167659519,0.00011700497049443677,5.046364271393785e-05,3.122246813726285e-05,1.1222450766702756e-05,5.148200502230284e-05,7.79263920035703e-05,5.198161756591956e-05,1.2035652304752349e-05,5.265798386560451e-05,5.3156208073332765e-05,7.959856448270467e-05,1.3034365947027432e-05,1.3266786333866291e-05,5.256474186627316e-05,5.257461163639023e-05,1.0004703475504773e-05,7.552666803234539e-05,1.1215948714959482e-05
431,431.0,0.9871821145398169,1.003746768264698,0.00016398404084364118,8.832893513872767e-06,5.268280010875378e-05,4.00233594604156e-05,0.9998770327362887,0.9895393601186723,0.9932787649122837,0.9934411477648045,0.9925523828803521,0.9977453365842641,0.9892332360556492,0.9963529545976401,0.992622545360263,0.9906197260509919,0.9927824031266762,0.990401860577247,0.9881241408909237,0.9905335021755696,0.9933095540161764,0.9998353948660356,0.9901140963255034,0.9923490733748059,0.9887504730821957,1.0022304392885535,0.9885236005148612,0.9887958409535976,0.9939252769943357,1.002814862330697,1.0036956319697319,0.9873437436676721,0.9873850705498501,0.9997174744397337,0.9888100500152128,0.9997391320743215,8.832893513872767e-06,6.39000277308177e-05,4.72085606283141e-05,5.0057753116013344e-05,5.109970863370863e-05,9.98576591280567e-06,9.573609208129778e-05,1.0222492818927117e-05,5.2497502936949e-05,0.00016398404084364118,4.6813954024837015e-05,0.0001590317609674084,0.0001167388905784219,5.149403730346973e-05,3.1967333076162294e-05,1.0780719554847179e-05,5.240017578501956e-05,7.825932938084694e-05,5.283672426414944e-05,1.1558064092338692e-05,5.340565193870204e-05,5.394165753015619e-05,8.077759829325966e-05,1.2455380197414082e-05,1.265528214019397e-05,5.3133484430089177e-05,5.311587457833636e-05,9.68645372766251e-06,7.513056135324792e-05,1.0776231829702816e-05
432,432.0,0.9872140663133752,1.0037242149116958,0.0001590011702263619,8.7795907515074e-06,5.146778020238663e-05,3.868235611606507e-05,0.9999170401253331,0.9896387977445092,0.9933933909726845,0.993558362940141,0.9926661959033529,0.9977753346507117,0.9893578543137078,0.9963825898749686,0.9927400853927616,0.9907950573952174,0.992897721748224,0.9905720968220286,0.9882623427332925,0.9906460702110386,0.993394631954074,0.9998693296279855,0.9902263116140724,0.9924589162787372,0.9888610772738406,1.0022592130919394,0.9886329038160171,0.9889041844064119,0.9940332262878947,1.0028446420071662,1.003724214911696,0.9874507249851969,0.9874912152902455,0.9997518051226827,0.9889237398405266,0.9997724659894172,8.7795907515074e-06,6.139902079071403e-05,4.674656089321391e-05,4.9418343683233104e-05,5.077332696629765e-05,9.837121759812234e-06,9.234190987052529e-05,1.0061932214466513e-05,5.269468312110757e-05,0.0001590011702263619,4.7960908311735784e-05,0.00015429449500323672,0.00011240130602872706,5.090567119333824e-05,3.1500293209501e-05,1.0514747191627973e-05,5.1703459859170894e-05,7.55438636325077e-05,5.2075052727196e-05,1.1247346162887858e-05,5.252814984058779e-05,5.302684980235864e-05,7.835723558055433e-05,1.2057744064502884e-05,1.223505886507094e-05,5.2209895828872306e-05,5.217655483911854e-05,9.523932207231946e-06,7.220114325367374e-05,1.0516038192459578e-05
433,433.0,0.9872474503165921,1.0037306355642701,0.00015428638822815284,9.279625987772637e-06,5.099149782568186e-05,3.7347037345505486e-05,0.9998854268230788,0.9897067601808143,0.9934502159408994,0.9936149748017921,0.9927193733636864,0.9977341199828359,0.9894415652153328,0.996339578552926,0.9927920960259738,0.9909108427439167,0.9929432059352856,0.990684389573523,0.988355724009679,0.9906946943782466,0.993417625929677,0.999823898051491,0.9902738674252518,0.9925340788461401,0.9889085960908855,1.002208844675842,0.9886811971401059,0.988951968146456,0.994111755814672,1.0027954014614369,1.0036732128498278,0.987497188296713,0.9875380348114104,0.9997150289747819,0.9889974509291081,0.9997261882346444,9.279625987772637e-06,6.050698583315977e-05,4.587768451016718e-05,4.8825165252499314e-05,4.998731359292134e-05,1.0197691517419913e-05,9.042370237498817e-05,1.0328092101711283e-05,5.183775889316962e-05,0.00015428638822815284,4.713184035518383e-05,0.00014981555565806026,0.00010991748490741787,5.041238063666828e-05,3.218970473469882e-05,1.1267412493990556e-05,5.128605984085157e-05,7.484562443723516e-05,5.179293061550486e-05,1.2395624774799745e-05,5.237455893762713e-05,5.2943138419463965e-05,7.778820832961625e-05,1.3444832599443998e-05,1.3618317159426413e-05,5.2191734732595384e-05,5.215988313785029e-05,1.0091228912455772e-05,7.125471112245688e-05,1.1273294673147237e-05
434,434.0,0.987279306910083,1.0037576687285503,0.00016713959023151008,1.0207879751120029e-05,5.76313451396914e-05,4.0690575137453245e-05,0.9999689682357323,0.9896497255458567,0.9934920063996928,0.9936612396557912,0.9927639271387801,0.9978172706580051,0.9893737918807248,0.996422328525648,0.9928361772830118,0.9908301431180377,0.992991214697513,0.9906031024150481,0.9882819803078057,0.9907355049551512,0.9934335817571661,0.99989848522075,0.9903140254753123,0.9924658163364652,0.9889495462682983,1.0022726537857525,0.9887207836835328,0.9889910592752043,0.994039088264733,1.0028511194314087,1.0037264975110345,0.9875362315450369,0.9875770629512711,0.9997961463037589,0.9889431676762529,0.9998006731373738,1.0207879751120029e-05,6.73321805317167e-05,5.300798848278293e-05,5.707958990821466e-05,5.788819995595056e-05,1.105559657566154e-05,9.979774183575005e-05,1.1091035042794952e-05,5.952393578322641e-05,0.00016713959023151008,5.3098961318349874e-05,0.00016241068021058362,0.00012134338270936524,5.889819306969834e-05,3.8269353252695916e-05,1.25620876582667e-05,6.0156374406843404e-05,8.389749236148666e-05,6.092329402986397e-05,1.4212376701149217e-05,6.173862731601266e-05,6.251846145811057e-05,8.69434316439879e-05,1.554072992184432e-05,1.5687639498962696e-05,6.164158227009332e-05,6.165469426757604e-05,1.1142666012783985e-05,7.961868732924606e-05,1.2557900655094055e-05
435,435.0,0.9873066764544625,1.003793306970405,0.00017175453759424048,1.2209152893517557e-05,6.13582759963929e-05,4.1388104430303236e-05,1.0000407242020803,0.9894669714933733,0.9933671450808861,0.9935315027217406,0.9926319428333563,0.9978873257634796,0.9891467251642928,0.9964924464069541,0.9927006420941266,0.9905336495776625,0.9928648241494001,0.9903093097658932,0.9880290729878798,0.990603654718521,0.9933419665740638,0.9999617094226518,0.9901799448093561,0.9922590712959352,0.9888146851368161,1.0023305391190995,0.9885847218136846,0.9888534207215558,0.993832624413326,1.0029045702883697,1.0037782404353397,0.9873977604005859,0.987439283635419,0.9998654277564444,0.9887450203938195,0.999864714267303,1.2209152893517557e-05,6.963261054148803e-05,5.744805040831609e-05,6.222519484362459e-05,6.274333762439066e-05,1.3066153738233625e-05,0.00010320789228395271,1.3042174927200778e-05,6.413596946209918e-05,0.00017175453759424048,5.639909221876394e-05,0.00016693956507002585,0.0001256948591760972,6.39560985939188e-05,4.1638298277375906e-05,1.4649611625966826e-05,6.55255022861482e-05,8.70803863425712e-05,6.639204363437873e-05,1.6513639920004992e-05,6.72774774170715e-05,6.814936909059455e-05,9.002380105225854e-05,1.80050605326227e-05,1.8127135691762572e-05,6.717520788938566e-05,6.723386271631067e-05,1.3252736880903409e-05,8.262615218823814e-05,1.4623304970324285e-05
436,436.0,0.9873265993103457,1.0038255428557028,0.00015797972968483655,1.3415700842172587e-05,5.747222054508998e-05,3.7244602576862395e-05,1.0000783961872062,0.9894030397650845,0.9932942889376433,0.993456480319189,0.9925566137657291,0.9979277356335813,0.9890532440757325,0.9965316552489485,0.9926238622579198,0.9903924549890579,0.9927950485704212,0.9901705636751891,0.9879173168808377,0.990530369636317,0.9933089325689224,1.0000055501916643,0.9901061525484512,0.9921860450815617,0.9887403226775645,1.0023750750597604,0.988512779737875,0.9887815759259532,0.9937589466341984,1.0029515542788134,1.0038255428557026,0.9873265993103457,0.9873688420258991,0.9999045946326333,0.9886735405026639,0.9999083270001439,1.3415700842172587e-05,6.382159141105588e-05,5.355603463036807e-05,5.808412157663947e-05,5.844303002625139e-05,1.4271007755325063e-05,9.471185098206926e-05,1.4203328661438579e-05,5.9598484249661414e-05,0.00015797972968483655,5.220575056713194e-05,0.00015352823718303834,0.00011545314541058899,5.9624750075492566e-05,3.9224141393279425e-05,1.5793088414635963e-05,6.119445331186784e-05,7.97405148798745e-05,6.20465007376945e-05,1.768441718374857e-05,6.2907843391129e-05,6.375140469087465e-05,8.241732876114516e-05,1.9273799048002335e-05,1.9397739647974376e-05,6.288266729174219e-05,6.294055124840038e-05,1.4499539187628558e-05,7.575942057862027e-05,1.575644353001205e-05
437,437.0,0.9873369153343244,1.0038447404504385,0.00014754904585537106,1.2393343732894534e-05,5.331768827738212e-05,3.469948841512076e-05,1.000063529557435,0.9894306736449078,0.9933452996870654,0.9935157377560865,0.9926151171505867,0.9979215432870593,0.9890875671073077,0.9965240822094716,0.9926843404339387,0.9904432388053447,0.9928540414162094,0.9902204225880684,0.9879547947904458,0.990595298119243,0.9933439261973295,1.00000674248026,0.9901731888857299,0.9922172856479681,0.9888089418285447,1.0023720065206787,0.9885821271273425,0.9888523986198119,0.9937869785716278,1.002946219665426,1.0038191827998308,0.9873954957721626,0.9874379272602,0.9998955268265319,0.9887065509946132,0.9999090596147192,1.2393343732894534e-05,5.9007920648641455e-05,4.959619454140409e-05,5.385762934242515e-05,5.414878167110849e-05,1.320326334294359e-05,8.780922525357453e-05,1.3142231002224287e-05,5.522688802884213e-05,0.00014754904585537106,4.844827650836909e-05,0.0001432392889049064,0.00010715433147174556,5.522678022842191e-05,3.6321807846684824e-05,1.4601358142559542e-05,5.678118461744965e-05,7.351400145010573e-05,5.763348199666535e-05,1.639512978420732e-05,5.84275556504158e-05,5.9270840606042856e-05,7.576496120170436e-05,1.7847576248310012e-05,1.7954208392313765e-05,5.843829681707121e-05,5.848339215232243e-05,1.3418905379282013e-05,7.0106091437117e-05,1.4568656066339081e-05
438,438.0,0.9873386623668963,1.003850749821111,0.00014185029767874532,1.1740012305789078e-05,5.087811468280105e-05,3.328915224082609e-05,1.0000454521880673,0.9894702515006277,0.9934207286616142,0.9935958117611475,0.992691541360615,0.9978912050330542,0.9891409440442799,0.9964896949927872,0.9927549834566555,0.9905347783230873,0.9929133393605992,0.9903067361165753,0.988020576761855,0.9906751599491649,0.9933768638787918,0.9999813862312759,0.9902514446767707,0.9922586168159415,0.9888896369302729,1.0023404186664806,0.9886634272454032,0.9889342499094801,0.9938240403476978,1.002912880754127,1.0037852705249466,0.9874774243011692,0.9875198301894066,0.9998728329469868,0.9887531285298664,0.9998835157734196,1.1740012305789078e-05,5.599267582270988e-05,4.7608266771201824e-05,5.173761919276667e-05,5.186493041080411e-05,1.2420078768016279e-05,8.358108265469456e-05,1.2368120973244594e-05,5.2980488526529327e-05,0.00014185029767874532,4.661409934232437e-05,0.00013745872654800882,0.0001020916662883244,5.27902789183051e-05,3.474850513644734e-05,1.3750689303833758e-05,5.435459859876586e-05,6.954553303422306e-05,5.5172172263627136e-05,1.5427266016704368e-05,5.586142686131432e-05,5.667867903956281e-05,7.139892647445566e-05,1.6734039717125323e-05,1.680695317436566e-05,5.581413521940336e-05,5.582416585537041e-05,1.2670033225333435e-05,6.674139842902068e-05,1.3716573933013886e-05
439,439.0,0.9873336777445344,1.0038457925343454,0.00013656910442306046,1.0918372421082174e-05,4.851275738648826e-05,3.208253913146115e-05,1.0000629842460986,0.9896265788823568,0.9934792580359357,0.9936593870957704,0.9927531360396618,0.9979106343655014,0.98931673105192,0.9965072133259621,0.9928105286429467,0.9907429380525229,0.9929596278083437,0.9905089991096864,0.9882061594525733,0.9907386286709744,0.9934678295706248,1.0000157386073187,0.9903158008049576,0.9924354582621845,0.9889564368649477,1.0023875127112427,0.988732342617335,0.9890045731392406,0.9940151063671784,1.0029702768263702,1.0038457925343454,0.9875471995904458,0.9875897573556118,0.9998951135687901,0.988925159375465,0.9999170898935419,1.0918372421082174e-05,5.332002593989742e-05,4.58957746620782e-05,4.979282471661817e-05,4.972000051609227e-05,1.149212417452332e-05,7.978001484508122e-05,1.1451655233650262e-05,5.084373174749379e-05,0.00013656910442306046,4.483496094864988e-05,0.0001321153237446692,9.751938967650778e-05,5.043405341697239e-05,3.290643427269172e-05,1.2749037196885108e-05,5.188417466416374e-05,6.611510657133846e-05,5.260582675913214e-05,1.4271977176994507e-05,5.320361252245367e-05,5.3933530308861243e-05,6.775071809094315e-05,1.545231224769923e-05,1.5517980121566627e-05,5.306087062312321e-05,5.304696123044137e-05,1.1737472837929719e-05,6.374146388068324e-05,1.2717886623363876e-05
440,440.0,0.9873237988037128,1.0038329129585946,0.00012684999204524446,1.0425546570460152e-05,4.5077304051012695e-05,2.9728376704702846e-05,1.0000734176086516,0.9897242853030543,0.993590278063692,0.9937752428540081,0.9928645194357276,0.9979136625977214,0.9894382286882589,0.9965117390685607,0.9929171027532072,0.9908996283524388,0.9930578658690468,0.990663080092392,0.9883403315443264,0.9908507318504939,0.9935415582415076,1.000016352578847,0.9904265314111624,0.992542775397131,0.9890663178382042,1.0023785795575362,0.9888386158561268,0.9891076934011984,0.994119760943935,1.0029572163312626,1.0038324887094452,0.987651818461283,0.9876947733329465,0.9999008007372988,0.9890364117654039,0.999917656334945,1.0425546570460152e-05,4.93615482013242e-05,4.298619974136212e-05,4.660699328066436e-05,4.641092882906838e-05,1.0924419829576786e-05,7.389646744507631e-05,1.0883099441665062e-05,4.742701002443374e-05,0.00012684999204524446,4.1872735176677736e-05,0.00012263510878660283,9.035328738385733e-05,4.690109617511405e-05,3.020833179673148e-05,1.196122471652815e-05,4.819470941619611e-05,6.119656441071942e-05,4.8852774296722956e-05,1.3242057031654935e-05,4.938414483447351e-05,5.002781135490993e-05,6.274080848857821e-05,1.4239332001422851e-05,1.4288030971168929e-05,4.91955143394992e-05,4.918348511814522e-05,1.1123748882319397e-05,5.901312365365102e-05,1.1933027286532006e-05
441,441.0,0.9873108628809056,1.0038184466696212,0.00012248726580946584,1.0783735452205456e-05,4.303355457115898e-05,2.865022395724529e-05,0.9999923804920129,0.9897433472562356,0.9935895351637829,0.9937793780150922,0.9928622090924951,0.9978262978401657,0.9894613147955548,0.996424337764511,0.9929135572455301,0.9909278670040992,0.9930547420663767,0.9906907368022544,0.9883654970483414,0.9908468417307684,0.993518929981065,0.9999242192483745,0.9904185978970789,0.9925731728760475,0.9890543475093788,1.0022836183437784,0.9888249118542267,0.9890920275663767,0.9941534172205865,1.0028624265868238,1.0037382787609814,0.9876346450495846,0.9876774291178695,0.9998177812460781,0.9890619867703433,0.9998260118128389,1.0783735452205456e-05,4.772115739461836e-05,4.022885334242968e-05,4.362688456045076e-05,4.346342272512282e-05,1.1122293418055963e-05,7.153155564308757e-05,1.1067596874540918e-05,4.444457359571107e-05,0.00012248726580946584,3.926679341545155e-05,0.00011858659210936316,8.751268346525248e-05,4.386711648043952e-05,2.7978553189602e-05,1.1796212406166866e-05,4.5073430625464114e-05,5.936494970392382e-05,4.568778286884658e-05,1.2697686797113412e-05,4.6183631300936204e-05,4.679226896971191e-05,6.081439808340589e-05,1.3451666699340363e-05,1.3440805333433304e-05,4.605122177101479e-05,4.602690429170916e-05,1.1289852626628729e-05,5.687135179444609e-05,1.1775396386830906e-05
442,442.0,0.9872967073125865,1.0038095520450154,0.00012346660924267167,1.0993409593687682e-05,4.2151423364820655e-05,2.8926499730155e-05,1.000004391251777,0.9895933994654476,0.9934621949543739,0.9936499133470102,0.9927358021763327,0.9978431051939929,0.9892830093532118,0.9964408410648994,0.9927967070770507,0.9907031925531953,0.992958742040942,0.990466010737377,0.9881719251734187,0.9907162257229382,0.9934275504486875,0.9999381453040642,0.9902844179459542,0.9924186116256252,0.9889182672045039,1.002296129666631,0.9886901296814244,0.9889582370607887,0.9940059400226146,1.0028783981543326,1.0037536066209793,0.9874973408115331,0.9875403096026298,0.9998317490967484,0.9889004120953474,0.9998398865888924,1.0993409593687682e-05,4.75708054432873e-05,3.817859310328515e-05,4.136676760544759e-05,4.130428361501798e-05,1.1266906189552243e-05,7.184461107033303e-05,1.119731520543025e-05,4.230970113556933e-05,0.00012346660924267167,3.726908247886844e-05,0.00011971843577048844,8.823735130846051e-05,4.167210085924262e-05,2.6147935018306283e-05,1.1725862244632104e-05,4.283449187781715e-05,5.9425107589319684e-05,4.341451281185284e-05,1.238131962633816e-05,4.3858445084082226e-05,4.4452847530059494e-05,6.0794831936747066e-05,1.2979841439603133e-05,1.2931423845240718e-05,4.3797269173270256e-05,4.374434268879997e-05,1.1387843245978133e-05,5.6554047682221765e-05,1.1716606529008358e-05
443,443.0,0.9872831694352288,1.0038133874623676,0.00011672915468242874,1.0372456039978013e-05,3.946474658098472e-05,2.731122688269652e-05,1.000051794772352,0.9893912871096726,0.9932774386026207,0.9934541781950865,0.9925445504208233,0.9978986301306981,0.9890411283886659,0.9964985211521016,0.9926073632403088,0.9903921863311879,0.9927889894041182,0.9901551809010947,0.9879032847584607,0.99052145108791,0.9933100624600741,0.9999914418309946,0.9900841354911335,0.992209030083,0.9887150645903976,1.002351633093183,0.9884846759867246,0.9887528023713285,0.9938021695606966,1.0029392232194025,1.0038133874623674,0.9872868148521835,0.9873302833794156,0.9998814913720417,0.9886802516931797,0.9998930465345172,1.0372456039978013e-05,4.442368612326328e-05,3.551276811319439e-05,3.847966315429855e-05,3.844495694064903e-05,1.0660595280580867e-05,6.753595557881879e-05,1.0576794503453875e-05,3.940940962759778e-05,0.00011672915468242874,3.4669907991491534e-05,0.00011321277630831773,8.323711541288359e-05,3.877954070017638e-05,2.397693073610149e-05,1.1104187806081853e-05,3.9864423416737236e-05,5.556777293632963e-05,4.041025702082569e-05,1.1647631737605172e-05,4.078419228206953e-05,4.1338740579821314e-05,5.684208501631436e-05,1.2183394451834948e-05,1.2128867560991694e-05,4.072933025369097e-05,4.066671348043559e-05,1.0742629981278264e-05,5.2816669422818926e-05,1.10937902894722e-05
444,444.0,0.9872720865853069,1.0038345326697038,0.00010625103814199107,9.410454100306363e-06,3.6091588925591e-05,2.4830970899481378e-05,1.000046308523391,0.9893487844889362,0.9932511708172873,0.9934260617919577,0.9925174322829992,0.9978925644804777,0.9889870752421991,0.9964917194042188,0.9925823993299,0.9903284086698323,0.9927674829607069,0.9900948564639277,0.9878459234894684,0.9904967616071341,0.9932842393489923,0.9999869239798924,0.9900599750720147,0.9921569405879853,0.9886924045887823,1.002345505020501,0.9884648026704399,0.9887324873554744,0.9937480420541778,1.0029335290628563,1.0038075868143577,0.987272086585307,0.9873136790111077,0.99987508104421,0.9886303240410379,0.9998889135821101,9.410454100306363e-06,4.03129532103227e-05,3.2702360431482674e-05,3.551036991166638e-05,3.5415459512390146e-05,9.722599085587158e-06,6.132541667061701e-05,9.662636478579715e-06,3.621785273259531e-05,0.00010625103814199107,3.18052976003463e-05,0.00010299958412294826,7.56469775578939e-05,3.583174430176071e-05,2.183503710682189e-05,1.0124922256379948e-05,3.6805736904195925e-05,5.040780173904765e-05,3.7350386990367364e-05,1.062509112058244e-05,3.771252570970181e-05,3.823719767827192e-05,5.1541647740951994e-05,1.1113673530591272e-05,1.1065373833601312e-05,3.766724188570068e-05,3.761562797295691e-05,9.764264437172839e-06,4.795184626511786e-05,1.0114548737780265e-05
445,445.0,0.9872648847630209,1.0038672528967956,0.00010138531112201458,8.546950210363842e-06,3.425173933608863e-05,2.385840832153078e-05,0.9999448171221554,0.9894035983620056,0.9933407091670847,0.9935250700428199,0.9926147326087247,0.9977906167814807,0.9890610006077074,0.9963883721229256,0.9926814007205568,0.9904398170781329,0.9928598010495409,0.9902012253480177,0.9879340098134543,0.9905939038196525,0.993300753293429,0.9998808870736439,0.9901583733853833,0.9922151866742746,0.9887921251344367,1.0022333265321866,0.9885660772141949,0.9888346062935864,0.993806850516949,1.002817655611392,1.0036921730696389,0.9873747302789904,0.987415815580951,0.9997730745521709,0.9886937952227463,0.9997830085352329,8.546950210363842e-06,3.896156244459491e-05,3.075638453703368e-05,3.350873506466812e-05,3.331254023089485e-05,8.857818337877115e-06,5.87518844881649e-05,8.81900874486382e-06,3.385044967665741e-05,0.00010138531112201458,2.9562717455520005e-05,9.80749931282696e-05,7.224438958320411e-05,3.383193520259132e-05,2.078680508638835e-05,9.254693429901681e-06,3.470582912798538e-05,4.872975189132815e-05,3.529749485672575e-05,9.793006107611391e-06,3.5682690234547884e-05,3.620246419355021e-05,5.0134801528322146e-05,1.0315899117146442e-05,1.0300368909249236e-05,3.566607232562954e-05,3.56250228820184e-05,8.88393702532675e-06,4.646663456155573e-05,9.242028578653142e-06
446,446.0,0.9872613446234765,1.00390323474385,0.00010110004890127118,7.76411754206122e-06,3.377039314858326e-05,2.4137518535223053e-05,1.000010809894766,0.9894982103390735,0.9934531235529636,0.9936484333643227,0.9927325971710937,0.9978547315059607,0.989178712257551,0.9964527996147126,0.9927965512073246,0.9905934615342963,0.9929665134193425,0.9903502806063182,0.9880639363171507,0.9907182557339285,0.9934046384804648,0.9999550635386737,0.9902829700879933,0.9923206174962294,0.988918262195904,1.0023085988925307,0.9886946627907514,0.9889607972063692,0.9939158473134704,1.0028977026673016,1.0037735444600582,0.9875095377520123,0.9875487902997673,0.9998406514602286,0.9888024875299543,0.999857294840546,7.76411754206122e-06,3.963614060584355e-05,3.0092135048265264e-05,3.287077134993615e-05,3.250568374192764e-05,8.02893055555095e-06,5.9149090790164035e-05,7.988614476090614e-06,3.270565092630812e-05,0.00010110004890127118,2.839076615196919e-05,9.760308540445549e-05,7.236213357126434e-05,3.308196248844527e-05,2.070862948048919e-05,8.451832348324671e-06,3.3852305899399616e-05,4.955699424874504e-05,3.444954780215942e-05,8.989170127989275e-06,3.477274891695148e-05,3.521235366704339e-05,5.128043694174108e-05,9.531505317532915e-06,9.541384985393802e-06,3.47439354795608e-05,3.472106428980086e-05,8.070884775549203e-06,4.751434783984825e-05,8.435520783415796e-06
447,447.0,0.9872608354855057,1.0039341648110742,9.711472244457784e-05,7.533915204620945e-06,3.2505765457344056e-05,2.317146905777482e-05,1.0000953734169864,0.989621020377946,0.9935495790471427,0.9937552011822529,0.9928341367661218,0.997943989276121,0.9893206358822421,0.996541954679904,0.9928949648056952,0.9907608108069191,0.9930498799623606,0.9905148347567575,0.9882160182102987,0.9908262475364589,0.9935188044444762,1.0000505433844173,0.9903950797273637,0.9924654964190511,0.9890321031064593,1.0024169460355128,0.9888108862231917,0.9890785828479493,0.9940668786843275,1.003012229727858,1.003887585189733,0.9876260416432047,0.9876650320248376,0.9999321854960623,0.9889364683122588,0.9999534206482388,7.533915204620945e-06,3.827854592835146e-05,2.9050701353152687e-05,3.180277279778562e-05,3.126752982673325e-05,7.881258664637762e-06,5.7027722470584946e-05,7.844064601446024e-06,3.124857303318645e-05,9.711472244457784e-05,2.704736389968549e-05,9.370687670610912e-05,6.96601843125883e-05,3.1829769536473216e-05,1.974412367232723e-05,8.322308803138233e-06,3.246663056659768e-05,4.793312642853294e-05,3.298888107713094e-05,8.876515603148524e-06,3.319948134891505e-05,3.35220007649575e-05,4.959161081436992e-05,9.369033204239664e-06,9.365566348292e-06,3.3122049008472674e-05,3.311214103563459e-05,7.845207728089123e-06,4.611892541293684e-05,8.301361123605522e-06
448,448.0,0.9872627266679407,1.0039517296986762,9.185636226762776e-05,7.322779732571185e-06,3.084445160136299e-05,2.1849458957070906e-05,1.0001172492605233,0.9897386673752325,0.99362354567694,0.9938368050430142,0.992916988982523,0.9979723607363115,0.9894635523885138,0.9965706119328264,0.9929773631589105,0.9909427184734276,0.9931286950708029,0.9906930068129743,0.9883718444253131,0.9909153342937053,0.9936074584945122,1.000089740699061,0.9904872154669804,0.9926048317406311,0.9891270553189239,1.0024694233550453,0.9889072408006909,0.9891740301624112,0.9942155014315871,1.003074020142495,1.0039517296986762,0.9877281047386044,0.9877663791791054,0.9999615709068819,0.9890624961170743,0.9999927606672422,7.322779732571185e-06,3.6406273682056256e-05,2.7524802268972e-05,3.0070010924748534e-05,2.9511492227508206e-05,7.755054426228289e-06,5.411109459488645e-05,7.720830646303133e-06,2.9316198551938825e-05,9.185636226762776e-05,2.518033779887175e-05,8.875826666684225e-05,6.599283558358893e-05,3.0100252341729136e-05,1.8518246982025165e-05,8.217086889313811e-06,3.074639236547334e-05,4.53445497517838e-05,3.126067589297528e-05,8.802830744662367e-06,3.142720958187532e-05,3.170294415490201e-05,4.673037203878104e-05,9.241043244110118e-06,9.226086318081615e-06,3.1418186465889194e-05,3.140526936186325e-05,7.643702395858435e-06,4.3830024886747576e-05,8.192335252674589e-06
449,449.0,0.9872663874896137,1.0039505218973295,9.798102418819624e-05,6.79664569719702e-06,3.2951399347212915e-05,2.371849546883852e-05,0.9999757255868059,0.9896929273289603,0.9935737692579458,0.9937860355776912,0.992865053690845,0.9978225931523372,0.9894128149023796,0.9964211051242359,0.9929217591190973,0.9908861543557507,0.9930791069506159,0.9906360507875958,0.9883184305605285,0.9908667083344233,0.9935260213496667,0.9999414314932957,0.990438571778238,0.9925516612732591,0.9890801985027496,1.0023228693009836,0.988862443350844,0.9891291632874928,0.994159208542109,1.0029263296647357,1.0038040878963106,0.9876842557945243,0.9877231741733224,0.9998142872243418,0.9890166225230073,0.9998454012170475,6.79664569719702e-06,3.934600191559813e-05,3.014367355935278e-05,3.285953492063192e-05,3.2169862198309645e-05,7.253819271499735e-06,5.807610531918601e-05,7.241809559627454e-06,3.166280365369369e-05,9.798102418819624e-05,2.6679420445143456e-05,9.521033682590692e-05,7.077429752772503e-05,3.298609864921821e-05,1.920949816697738e-05,7.650938316481057e-06,3.3960459357670716e-05,4.7710967325701706e-05,3.465648627109379e-05,8.199574649709457e-06,3.4886473243631583e-05,3.513334896889861e-05,4.8434197829723066e-05,8.643648682056138e-06,8.620182714977568e-06,3.5228321913658106e-05,3.51888134639972e-05,7.104814738912971e-06,4.710538272992372e-05,7.6274383116884055e-06
450,450.0,0.987271187269357,1.0039367574595721,0.00010350087047675667,6.312060206700775e-06,3.475825082220659e-05,2.5433779767650144e-05,0.9999446339216845,0.9894746372532788,0.9933517253568743,0.9935561579556496,0.9926343196669297,0.9977962666638011,0.9891421026116365,0.9963934654774631,0.9926866694291508,0.9905319808652367,0.9928559369989841,0.9902845410138976,0.9880157033822309,0.9906420491980911,0.9933693592172562,0.9999223068668672,0.9902125295599438,0.9923169362244567,0.988853030445339,1.0023048442898101,0.9886353354743058,0.9889025349238748,0.9939260195335141,1.0029086749283338,1.0037862062631189,0.9874555145281134,0.9874948701279276,0.999786555644248,0.9887790624344571,0.9998265877430321,6.312060206700775e-06,4.195087705827435e-05,3.230129661228582e-05,3.5272976145959884e-05,3.442541970299631e-05,6.79954956223469e-06,6.169707099677803e-05,6.806995897000288e-06,3.372369944333445e-05,0.00010350087047675667,2.809071449554253e-05,0.00010089198401958617,7.51636026190187e-05,3.534739874682391e-05,1.9667378092864942e-05,7.129176881159515e-06,3.6550195553607406e-05,5.008174835428512e-05,3.7340907370247947e-05,7.633148555842035e-06,3.7600568363744726e-05,3.7829861754112486e-05,5.035779499188982e-05,8.09741099694595e-06,8.064205668044955e-06,3.812682935866679e-05,3.8095723538680664e-05,6.6106214311325016e-06,5.016974718723339e-05,7.107690584446736e-06
451,451.0,0.9872764953260023,1.003919558328409,9.685028720331855e-05,6.5396759272101445e-06,3.278631375636749e-05,2.3581085663291612e-05,0.9999785326611401,0.9893316676241013,0.993195139684586,0.99339756757185,0.9924746061628559,0.9978310699662827,0.9889578405501629,0.9964249587277134,0.9925278532783884,0.9902861990310607,0.9927133780823657,0.9900399686522485,0.9878088066437404,0.9904819454312707,0.993281638960435,0.9999626189446089,0.9900476644622285,0.9921672714552698,0.9886849787409755,1.0023440097281158,0.98846233491444,0.9887277355020978,0.9937757829603633,1.0029474920943684,1.003824335911488,0.9872764953260023,0.9873173048675837,0.999824553135259,0.988622385806681,0.9998670161801693,6.5396759272101445e-06,3.9271218400851424e-05,3.0343212646812913e-05,3.320493986190932e-05,3.238413620856373e-05,6.9793427343424415e-06,5.7807030750400474e-05,7.0097042214246455e-06,3.1717498422205135e-05,9.685028720331855e-05,2.6399792409074093e-05,9.435090349028288e-05,7.040225335279332e-05,3.3206185802953515e-05,1.8271855564170103e-05,7.345652553295061e-06,3.433392415441917e-05,4.688965694628209e-05,3.5061341092418004e-05,7.916284060635914e-06,3.528507087589737e-05,3.550799424160021e-05,4.712238322073752e-05,8.3942426515337e-06,8.357585269295498e-06,3.5737171819537216e-05,3.5725098371533414e-05,6.818596766132007e-06,4.703375468750571e-05,7.322618983888816e-06
452,452.0,0.9872817067278408,1.0039080464468448,9.02682760786872e-05,6.832008541028668e-06,3.126412347235409e-05,2.1686887610826248e-05,1.0000550210494794,0.9893979703130641,0.9932948789974645,0.9935010998752721,0.9925807135147904,0.9979093555914343,0.9890370340760415,0.996502967066623,0.992640049422987,0.9903828040555419,0.9928327797712861,0.9901334331969989,0.9878914014710329,0.9905865370067201,0.9933709420591281,1.0000409236847034,0.990152490825684,0.9922592531030606,0.9887894533114538,1.002426959641265,0.988563769440988,0.988828731939899,0.9938734337613614,1.0030316878515821,1.0039080464468448,0.987373665351926,0.9874151299887955,0.999900275890706,0.9886997336482785,0.9999450231330632,6.832008541028668e-06,3.637815078731742e-05,2.9175176944081922e-05,3.215698646346578e-05,3.126619746847342e-05,7.214790981432895e-06,5.3682386139719794e-05,7.265133596451101e-06,3.065456347400005e-05,9.02682760786872e-05,2.56057475235847e-05,8.780973337231674e-05,6.547199044251098e-05,3.21677525462195e-05,1.7402831092466586e-05,7.666492023083748e-06,3.320611650052097e-05,4.3457791590224875e-05,3.3928975741703145e-05,8.29239788524195e-06,3.4237449785174096e-05,3.4392315677377236e-05,4.3742947652551715e-05,8.804223325769274e-06,8.775996005887785e-06,3.48575590491257e-05,3.477594567999177e-05,7.101290671675259e-06,4.3689796184586266e-05,7.642680945952356e-06
453,453.0,0.9872863195409983,1.003909348751938,8.835955913050207e-05,7.048218152716892e-06,3.148173975670975e-05,2.1094160013640225e-05,1.0000291929032565,0.9895030367656124,0.9933327910638267,0.9935338665367709,0.9926181337256256,0.9978842116239448,0.9891685572074321,0.9964787010603857,0.9926802804467428,0.9905563040605497,0.9928703295992004,0.9903038999351177,0.988035046813494,0.9906163161236917,0.9934127678280045,1.0000136819471652,0.9901785879216937,0.992384763167472,0.9888145968456795,1.0024066961743578,0.988584857400644,0.988848791569922,0.9939984030579756,1.0030198794530556,1.0038968493384146,0.9873924350150504,0.9874330478410953,0.9998707768844312,0.9888152908474652,0.9999173068102453,7.048218152716892e-06,3.580134804468541e-05,2.9514995950671525e-05,3.289794144421173e-05,3.176965553698662e-05,7.452730480507151e-06,5.276284275384965e-05,7.494807677739776e-06,3.1084221847233125e-05,8.835955913050207e-05,2.5892389981628698e-05,8.57902487012268e-05,6.427331768571028e-05,3.296430871423403e-05,1.8461565575167996e-05,8.075569416906499e-06,3.4029659138918924e-05,4.3126146752262076e-05,3.4799118613325416e-05,8.878295279961363e-06,3.5255343354317316e-05,3.536441116854179e-05,4.3689926556388995e-05,9.525845530831199e-06,9.510532993630826e-06,3.607432927212198e-05,3.591398606170565e-05,7.425042258787147e-06,4.314736930641836e-05,8.068465320102755e-06
454,454.0,0.9872898575810586,1.0039226121569635,8.976305786848835e-05,7.395386700556155e-06,3.244257327400936e-05,2.1309762606507906e-05,1.0001096619484384,0.9895555357249783,0.9934219828616724,0.9936256683540633,0.992709077154395,0.9979601155597135,0.9892410556521096,0.9965557605669039,0.9927726082905003,0.9906687813293943,0.9929613872874024,0.9904127135743886,0.988120395567119,0.9907048435659761,0.9934834733511776,1.0000853647641705,0.9902669162240456,0.9924337276558193,0.988903640518223,1.0024741978546514,0.9886730361134942,0.9889350169225988,0.9940420089131019,1.0030825697750922,1.0039586037623291,0.9874806571091466,0.9875209487020519,0.9999490122382907,0.9888708924520615,0.999989274438304,7.395386700556155e-06,3.688282047294515e-05,2.9600153425772275e-05,3.3301301703953946e-05,3.207145353789559e-05,7.906025588494733e-06,5.4125762695752414e-05,7.943912045893068e-06,3.132222677916241e-05,8.976305786848835e-05,2.600495062571965e-05,8.703116551346647e-05,6.56858245798382e-05,3.35852899192548e-05,2.0165084158292288e-05,8.7918066566579e-06,3.477245378945434e-05,4.5186693061236436e-05,3.562467319715691e-05,1.0010548488835998e-05,3.619875491386575e-05,3.630515685550047e-05,4.633963426256534e-05,1.0951772203894668e-05,1.097978987928532e-05,3.718707302037364e-05,3.6985683418618015e-05,7.96079489783226e-06,4.439457845703486e-05,8.803369502483568e-06
455,455.0,0.9872918446636065,1.0039449885692497,8.685758127399385e-05,8.229067200197728e-06,3.167239099199243e-05,2.0248907963209206e-05,1.0001014370338868,0.9896654750974919,0.9935187691653371,0.9937374202410547,0.9928167799579208,0.997960317993861,0.9893780042777841,0.9965571063018216,0.9928867606657127,0.9908432545703388,0.9930750218418407,0.990584157912451,0.9882707930045088,0.9908167839356758,0.9935661213878957,1.0000908172689174,0.9903791692613317,0.9925559004848261,0.9890186137620703,1.0024836794001197,0.9887905671722282,0.9890560005934487,0.994167077216109,1.0030933355610403,1.003968970520187,0.9875990518780473,0.9876390056440824,0.9999496182918405,0.9889923704707061,0.999994795184554,8.229067200197728e-06,3.581498406820545e-05,2.802184993923999e-05,3.163653085990425e-05,3.0500119628246517e-05,8.888217063382761e-06,5.2525346095744304e-05,8.917537622083387e-06,2.9791887390815892e-05,8.685758127399385e-05,2.4771026951656463e-05,8.414687841618418e-05,6.364515559967474e-05,3.207551530938902e-05,1.9961868567929284e-05,9.72067119228722e-06,3.325804975875025e-05,4.427871424457748e-05,3.412013239894659e-05,1.0919089349223402e-05,3.470676077846319e-05,3.478668127244272e-05,4.573349671017735e-05,1.1914036722633999e-05,1.1965694569239451e-05,3.577779114395711e-05,3.556805091372016e-05,8.891337764361604e-06,4.303400514293343e-05,9.713651811410769e-06
456,456.0,0.9872918046042265,1.0039736298961257,8.870466181018091e-05,9.1812603916458e-06,3.2677765373700384e-05,2.0481181649574454e-05,1.0000862741792291,0.9896883652760881,0.9935270018243844,0.9937528110771453,0.9928291040710139,0.9979515959003736,0.989409646085406,0.9965486468113702,0.9929030443675161,0.9908910659687973,0.9930937273608155,0.9906314936598826,0.988305711495787,0.9908261954728457,0.9935769383355936,1.000083920953769,0.9903868254465388,0.9925823343252964,0.9890275337084353,1.0024819764109716,0.9887991866075071,0.9890664995094332,0.9941991385932516,1.0030972363321222,1.0039736298961257,0.9876094627338735,0.9876489189629359,0.9999405158685808,0.9890206828747566,0.9999876683009087,9.1812603916458e-06,3.6315943168071056e-05,2.965516226168595e-05,3.3183232970700095e-05,3.221094098458517e-05,9.863306503429198e-06,5.349056075336451e-05,9.896658617930426e-06,3.180797762487437e-05,8.870466181018091e-05,2.6753734714475568e-05,8.612895156111491e-05,6.502925715439838e-05,3.331329848162884e-05,2.0570196535063426e-05,1.0385295408425638e-05,3.4417085763166763e-05,4.456487246911018e-05,3.520270349827815e-05,1.1280760671447148e-05,3.56962530411139e-05,3.575356270571613e-05,4.581298406018756e-05,1.2114563055795025e-05,1.2145000447664686e-05,3.669158397396635e-05,3.6481827668119566e-05,9.801154700210195e-06,4.353035460291262e-05,1.0349815611749456e-05
457,457.0,0.987289261218503,1.004005610869187,0.00010131423784511769,8.757439559077651e-06,3.700109167611624e-05,2.404733785545045e-05,1.0000242480893555,0.9895507436637099,0.9934024169466366,0.9936246720590721,0.9927022499346535,0.9978877804505434,0.9892486595513433,0.996481923931805,0.9927751244106326,0.990692956439022,0.9929723856757225,0.9904356479853106,0.9881338660230882,0.9906915521963424,0.9934617405765748,1.000019060212793,0.9902485430955961,0.9924399442964645,0.9888897281931891,1.0024210068573607,0.9886606082221776,0.9889285049064143,0.9940611725239464,1.003039585240716,1.003918060242038,0.9874737787095111,0.9875128288144159,0.9998781791733354,0.9888782089460805,0.9999230709124604,8.757439559077651e-06,4.065561003012684e-05,3.5668432398115704e-05,3.929109507956089e-05,3.85287626804771e-05,9.343245922529116e-06,6.062816003666194e-05,9.381482822247344e-06,3.8436117944613e-05,0.00010131423784511769,3.2562884331510334e-05,9.875780867333521e-05,7.414703050263367e-05,3.9114581506886486e-05,2.2766680562411502e-05,9.737482733706055e-06,4.035090599044811e-05,4.914822191494526e-05,4.119885252807376e-05,1.051207118531877e-05,4.1797662466114707e-05,4.190515465645025e-05,5.0206359937501584e-05,1.1254432951591141e-05,1.1279221282039416e-05,4.298481543445499e-05,4.270453544250217e-05,9.297918705705177e-06,4.860177570688007e-05,9.699769452451295e-06
458,458.0,0.9872837383220201,1.0040376975170964,0.00010272181283174151,8.470018015433372e-06,3.7498551424773795e-05,2.4524704337474176e-05,0.9999313386673141,0.9894228752786414,0.9932506931322161,0.9934677964404017,0.9925476505075718,0.9977988302934537,0.9890947534028296,0.9963939379446068,0.99262355386241,0.9904858554984058,0.9928355725638014,0.9902336933140129,0.9879632272463105,0.9905347785369429,0.9933360686766446,0.9999314498384198,0.990091381668799,0.9923158635155358,0.9887337012522148,1.002347163435262,0.9885044161954409,0.9887727919250157,0.993945843862902,1.002977056370878,1.003857960701653,0.9873215966754322,0.9873611870526988,0.9997868911371394,0.9887436162252643,0.9998355449591523,8.470018015433372e-06,4.068222173213438e-05,3.68575962784274e-05,4.0313416299284384e-05,3.969600828272241e-05,9.036602753156672e-06,6.115527414020081e-05,9.044162729649595e-06,3.968249239284857e-05,0.00010272181283174151,3.366922676970892e-05,0.00010030639180489448,7.501833329801194e-05,4.0129100040620754e-05,2.249564035419771e-05,9.457278701327309e-06,4.1445000290489394e-05,4.883024509201211e-05,4.233860808726786e-05,1.0227338421183144e-05,4.3055721193116525e-05,4.322027395827791e-05,4.9805100053433646e-05,1.0918792950849865e-05,1.09280642567095e-05,4.437734538131696e-05,4.4056347320820257e-05,8.981310629214444e-06,4.86151420752556e-05,9.421676608905964e-06
459,459.0,0.9872747597303625,1.0040665786927845,9.53084093706204e-05,8.201887089101506e-06,3.462164567373144e-05,2.2581088796235575e-05,0.9998764292338248,0.9893790125381494,0.993202064338606,0.9934176270274991,0.9924949345319142,0.9977406738275496,0.9890456195136659,0.9963360927623482,0.9925703315271645,0.9904236628937977,0.9927852901387931,0.9901734583946055,0.9879111045575059,0.9904838503051071,0.993288044408148,0.9998795100614494,0.9900417431233529,0.9922773745470564,0.9886856084828995,1.0023050930810304,0.988456714576599,0.988725149135092,0.9939127903546208,1.002939585272746,1.0038213662583797,0.9872747597303625,0.9873147740683795,0.999732876679439,0.9886970803889248,0.9997838494706207,8.201887089101506e-06,3.7713906053510013e-05,3.356490934495306e-05,3.6669246940133825e-05,3.615913941781044e-05,8.748064553580793e-06,5.672158455289058e-05,8.734187789850688e-06,3.62149452759101e-05,9.53084093706204e-05,3.088654296351847e-05,9.302627868199718e-05,6.949935334515394e-05,3.64909826351358e-05,2.075966154088952e-05,9.169137201745838e-06,3.7649602101848954e-05,4.565590642825633e-05,3.844415013856039e-05,9.942658273852298e-06,3.904820372765168e-05,3.9187872865990434e-05,4.6586671908709705e-05,1.0608932339179916e-05,1.0607631146448376e-05,4.0208400035872854e-05,3.991887947384608e-05,8.677020100339235e-06,4.5111010665337004e-05,9.134194249247727e-06
460,460.0,0.9872621088769451,1.004088943249181,9.093435486332901e-05,7.972417259754413e-06,3.2644515014397564e-05,2.1446608716952818e-05,0.9997984384612023,0.9894077955886044,0.9932515585660582,0.9934636725020743,0.9925390453703541,0.997646918262951,0.9890823383732397,0.9962375133557452,0.9926090553828936,0.9904835451057955,0.9928149048611914,0.9902306571773538,0.9879543624510092,0.9905296555776946,0.9932881972744809,0.9997930993027145,0.990085015643658,0.9923176186227615,0.9887271605486159,1.002213468390133,0.9884922922193381,0.988757097775298,0.9939519756277255,1.0028440942709593,1.003724484947442,0.9873042684353475,0.987344941089285,0.9996466189667884,0.9887322490048446,0.9996975839492366,7.972417259754413e-06,3.566590381116681e-05,3.1464364770655795e-05,3.426174950232637e-05,3.385624611125109e-05,8.412758060317723e-06,5.3819054004594044e-05,8.41710773866573e-06,3.3999830176257576e-05,9.093435486332901e-05,2.9185448801487777e-05,8.862360616627765e-05,6.592948008864975e-05,3.401105910617337e-05,1.971851568926454e-05,8.73549279795948e-06,3.500660195771474e-05,4.348727383741111e-05,3.5721376938578257e-05,9.426958861961523e-06,3.619391513258317e-05,3.627499085613408e-05,4.4284605814658237e-05,1.0029075901571037e-05,1.0019687699487058e-05,3.720133496191076e-05,3.69300113973799e-05,8.35787790630134e-06,4.268925350578409e-05,8.705096712320465e-06
461,461.0,0.9872466076665045,1.0041014800392158,8.914710910778177e-05,7.79430026670679e-06,3.190940125821972e-05,2.0989709193414876e-05,0.999890633165177,0.9895125263973761,0.993383101657329,0.9935998314040465,0.9926794314147059,0.9977393829565017,0.9892102864121132,0.9963270128872043,0.9927547969681098,0.9906522897725957,0.9929578000778938,0.9903976907740851,0.9880981092535502,0.9906775459355854,0.993415995919949,0.9999015843986871,0.9902362206696614,0.9924433149645866,0.9888822054247826,1.0023345099115337,0.9886503443610495,0.9889166727924877,0.9940778671519103,1.0029708783975948,1.0038514086623358,0.9874610473137039,0.9875021130664379,0.9997397273750622,0.988848821690767,0.999805725329286,7.79430026670679e-06,3.4542826329213634e-05,3.0854546887179815e-05,3.376800878314824e-05,3.332573310075598e-05,8.165105324994923e-06,5.2415234673854106e-05,8.192846049718845e-06,3.36946537961166e-05,8.914710910778177e-05,2.9309378105618277e-05,8.673712612412298e-05,6.429455258749565e-05,3.3439579218912006e-05,1.9584191564119684e-05,8.416566404188812e-06,3.4307932338302525e-05,4.205513946288058e-05,3.502831545445469e-05,9.044990896374495e-06,3.545197967876595e-05,3.555406914936139e-05,4.273436930814241e-05,9.57165772383893e-06,9.54998113931162e-06,3.63498287434503e-05,3.608412196266644e-05,8.127522159428296e-06,4.1349492914646376e-05,8.39087849103951e-06
462,462.0,0.987229337621609,1.0041008779158194,8.646393075544169e-05,7.088292164980427e-06,3.07379819548048e-05,2.0485239142263458e-05,0.9999534121593682,0.9896303105924507,0.9934952772916293,0.9937192882787496,0.9928056863075985,0.99781231166439,0.9893540453353693,0.9964004005051476,0.992891719725697,0.9908416929299342,0.9930957615239222,0.9905846193245602,0.9882593762975922,0.9908041514927984,0.9935291624854523,0.9999795076732336,0.9903649357965012,0.9925730692306186,0.9890129308514981,1.0024098843091631,0.9887779198527697,0.9890428597978543,0.9941995022365686,1.003045398271117,1.0039252739982347,0.9875878953834968,0.9876289915565405,0.9998080176623994,0.9889744725336417,0.9998826094581059,7.088292164980427e-06,3.329214641761017e-05,2.9611002206991698e-05,3.2729921102566844e-05,3.2192427568083254e-05,7.4436253796548615e-06,5.07115321469409e-05,7.475812431563923e-06,3.278012199504503e-05,8.646393075544169e-05,2.881917909665935e-05,8.406016552091846e-05,6.22005825548352e-05,3.233735301123234e-05,1.8985807245329032e-05,7.689236861621393e-06,3.3100005727609845e-05,4.05407562326289e-05,3.384272289316803e-05,8.28339893840247e-06,3.427015566534848e-05,3.445847366479119e-05,4.127046742717491e-05,8.775740169141415e-06,8.753741604088773e-06,3.5111671081777364e-05,3.485193361554929e-05,7.412453026292826e-06,3.992038272829255e-05,7.666419410403618e-06
463,463.0,0.9872113802648262,1.0040838257319211,8.161902162712105e-05,6.7776981590969015e-06,2.908497590244699e-05,1.9342307510347636e-05,1.0000953394458822,0.9896813983631187,0.9935781977369782,0.9938134246423467,0.9929003954063989,0.9979703452710604,0.9894258113812918,0.996562408951548,0.9929927267204116,0.990936332783587,0.9931967984840531,0.9906773301094157,0.9883419550650815,0.9909015626332226,0.9936350449843522,1.000136802780095,0.9904657677785126,0.99262837358647,0.989116936909276,1.0025704213059836,0.9888828657983508,0.9891501881487369,0.9942496626410097,1.0032060693908678,1.0040838257319213,0.9876929069562062,0.9877341135897673,0.9999602048735919,0.9890330345045456,1.0000401216676578,6.7776981590969015e-06,3.163776492305727e-05,2.7993847168745102e-05,3.0927003066999566e-05,3.039803080249595e-05,7.079960436873637e-06,4.8020641802880634e-05,7.138312466366319e-06,3.0979278974163116e-05,8.161902162712105e-05,2.7294239827011908e-05,7.935977601043374e-05,5.874397862169599e-05,3.0667967551768424e-05,1.8206435609471168e-05,7.30316077037052e-06,3.142479757364736e-05,3.8337968960849364e-05,3.209372507220894e-05,7.785304056873521e-06,3.2496780762936036e-05,3.266508870715895e-05,3.895698920149942e-05,8.193622288622998e-06,8.155420094297963e-06,3.320733698123829e-05,3.297787872467256e-05,7.036547455363267e-06,3.779041530857389e-05,7.280284066915813e-06
464,464.0,0.9871938171187232,1.0040491100031157,8.161287401537607e-05,7.601292973457623e-06,2.9737562359346302e-05,1.91959579295171e-05,1.0000540522868697,0.9896023928015887,0.9934604423083956,0.9936907321133065,0.9927806199025327,0.9979342026206376,0.9893264067198883,0.9965273136836816,0.9928732266680094,0.9908013144331324,0.9930827937329091,0.9905443575435707,0.988232579521611,0.9907810338336862,0.9935545991556549,1.0001009470290934,0.9903459127672805,0.9925353155020125,0.9889964870189646,1.0025341101855263,0.9887639856852106,0.9890318382152139,0.994156717144904,1.0031688523917908,1.0040467720840969,0.9875768649377918,0.9876173100332523,0.9999208715481535,0.9889446028165416,1.0000044233981764,7.601292973457623e-06,3.2069885291473756e-05,2.927609748428265e-05,3.208009198332931e-05,3.153218659167403e-05,7.779690883827813e-06,4.820331186922176e-05,7.860145526482708e-06,3.1930464870368105e-05,8.161287401537607e-05,2.7951278587502233e-05,7.928058150833976e-05,5.8757426854780424e-05,3.2098947345837495e-05,1.9436240195879064e-05,7.957182225516159e-06,3.2928065281977795e-05,3.808467797738903e-05,3.34578433593673e-05,8.061565836846583e-06,3.384946188963912e-05,3.393916307478713e-05,3.823053978602871e-05,8.190197031783143e-06,8.09365180922795e-06,3.425238823008246e-05,3.4046392261155014e-05,7.760272412266837e-06,3.78733795650849e-05,7.931574057403842e-06
465,465.0,0.987177729705868,1.0040039078956526,8.140184982118992e-05,8.150948988359639e-06,3.033644304252963e-05,1.8894596797844297e-05,0.9999730366583245,0.9893853506664319,0.9932466883440093,0.9934664306671326,0.9925598312495607,0.9978568057438332,0.9890660748276824,0.9964507378304744,0.9926574869215848,0.9904656222880028,0.992884023508998,0.9902140342827684,0.9879485192384021,0.990552538607338,0.9933696147689571,1.0000116429670372,0.9901148391569521,0.9923002440968082,0.9887621940096198,1.0024416718317517,0.988526959492474,0.9887945904144589,0.9939243382137757,1.003072673410358,1.003949495125281,0.9873346532666573,0.9873759067070023,0.9998371900924143,0.9887106514061609,0.9999150573556075,8.722524886224442e-06,3.218320825206358e-05,3.0508213873428008e-05,3.3266118560736705e-05,3.2733523071832647e-05,8.829979392205782e-06,4.8035975653977344e-05,8.895802105175218e-06,3.297347818317088e-05,8.140184982118992e-05,2.8691263900230584e-05,7.894967242477755e-05,5.845264325534285e-05,3.340705274882268e-05,2.0579785099893517e-05,8.862590039318576e-06,3.4203622853187196e-05,3.743416802516384e-05,3.459203160206706e-05,8.480607286649584e-06,3.4954470057185095e-05,3.499582190518492e-05,3.714000157780714e-05,8.301314410604101e-06,8.150948988359639e-06,3.510018685655154e-05,3.4893158977312386e-05,8.791962189956008e-06,3.772905783773538e-05,8.832257439734997e-06
466,466.0,0.9871641995488281,1.0039574942384455,7.552831072532505e-05,8.873621680289008e-06,2.8753688019946443e-05,1.699285650475151e-05,0.9998906119927545,0.9892614354927123,0.9931031263816864,0.9933167623265285,0.9924104686002394,0.9977754791826355,0.9889192083734308,0.9963699991838831,0.9925093713672323,0.9902805714665022,0.9927475051172536,0.990030830193424,0.9877881209749211,0.990394533141183,0.9932400826069495,0.9999214481280488,0.9899540813207699,0.9921639904597376,0.9885984453759558,1.002347923800292,0.9883589485580087,0.9886218545982602,0.9937896853496876,1.0029731431626636,1.0038492912414432,0.987164199548828,0.9872058423789021,0.9997538552193589,0.9885770406652319,0.9998246511223166,9.631861226862725e-06,2.9953002400512907e-05,2.86610504362551e-05,3.1209536285390674e-05,3.076000753109753e-05,1.0082488667183678e-05,4.458066898611833e-05,1.0238501226464113e-05,3.096242017846132e-05,7.552831072532505e-05,2.6927880190013202e-05,7.32117809626504e-05,5.419622053628358e-05,3.136885163741737e-05,1.95770691700242e-05,9.813405150003262e-06,3.207374290052995e-05,3.4605419815499975e-05,3.2384577735494516e-05,9.264531285721725e-06,3.2706673667958746e-05,3.273899480315366e-05,3.420716696276401e-05,9.015617086985429e-06,8.873621680289008e-06,3.2793586966934885e-05,3.259533824710953e-05,9.814838974170372e-06,3.505667314876612e-05,9.776802012952001e-06
467,467.0,0.9871541275249737,1.003919143860408,7.085424173850169e-05,9.851080797454452e-06,2.7720759739160284e-05,1.5559965638520427e-05,0.9998490558099137,0.9893477698975643,0.9931135678961558,0.9933286129246669,0.9924222617220982,0.9977396249063344,0.9890187266232529,0.9963346987056468,0.992522950411089,0.99039644039564,0.9927556535500822,0.9901440821174523,0.9878953862139913,0.9904121365832057,0.9932721038460706,0.9998950335237522,0.9899723666705414,0.9922623642897915,0.9886188256794843,1.0023280107383863,0.9883800772661304,0.9886434883708853,0.9938948834142302,1.0029571122533534,1.003834523418154,0.9871881780029478,0.9872283153275532,0.9997167639175367,0.9886670169638606,0.9997984758554325,9.984887739348679e-06,2.8005272238882127e-05,2.750333940773921e-05,2.9873607986582825e-05,2.9544470007322874e-05,1.0670596410628191e-05,4.170938676163469e-05,1.0876475217635173e-05,2.9813620165633918e-05,7.085424173850169e-05,2.6046957062190344e-05,6.869295615312454e-05,5.079875109868533e-05,3.0297282430221613e-05,1.8959179739914713e-05,1.0427842472763732e-05,3.099805519564089e-05,3.272139445245533e-05,3.136999500252213e-05,1.0095712524579092e-05,3.168829924645171e-05,3.17293132423147e-05,3.238308684437492e-05,9.96638726697098e-06,9.851080797454452e-06,3.169169176295148e-05,3.1528947981132416e-05,1.0282084101561895e-05,3.2871020437690397e-05,1.0386856687898069e-05
468,468.0,0.9871476919308876,1.0038981315904543,7.17727077379393e-05,9.858919028369166e-06,2.8647083645627438e-05,1.5815809040879077e-05,0.9998794210087549,0.9894590392561097,0.9931304670575186,0.9933481232229326,0.992440223977205,0.9977774322903047,0.9891493723997141,0.9963735197901407,0.9925367064797886,0.9905553450123534,0.9927549009196391,0.9902999059160019,0.9880382777461797,0.9904311154325924,0.9933342921811978,0.9999378344002027,0.9899926686826944,0.9923835168419488,0.9886418941351912,1.0023830911503064,0.9884033400800073,0.9886711674054469,0.9940188777154653,1.0030193469968358,1.0038981315904545,0.9872113515618922,0.9872516604755753,0.9997548402615694,0.9887853083428846,0.9998415579345283,9.858919028369166e-06,2.820299168480738e-05,2.854028091976029e-05,3.098464620547717e-05,3.099499316179797e-05,1.0554628544742586e-05,4.204732972286643e-05,1.06878145316856e-05,3.168815072399117e-05,7.17727077379393e-05,2.814196441304829e-05,6.962129466693177e-05,5.143595106331808e-05,3.196652788015707e-05,2.026224702594056e-05,1.0715338676445876e-05,3.275516003111014e-05,3.353398918657378e-05,3.328058088915134e-05,1.060388640822497e-05,3.351024565767951e-05,3.351828262444686e-05,3.302258653717079e-05,1.0582211660610848e-05,1.0464175137186753e-05,3.3381458960429765e-05,3.325949703168246e-05,1.0182884861416104e-05,3.318580935789094e-05,1.0655955037969945e-05
469,469.0,0.9871448904179543,1.0039012678397425,7.274304378076172e-05,1.1900422521324119e-05,3.0390860609781378e-05,1.520962281164171e-05,0.9998853732272703,0.9895109670928669,0.9931790866188542,0.9933997472851986,0.9924877629335382,0.9977825852658252,0.9892222438559696,0.996381859214899,0.9925859547394226,0.9906610822053047,0.9927967613436606,0.9904009387004394,0.988124776971406,0.9904799827611802,0.9933705669383331,0.9999417028371455,0.9900426460341544,0.9924248923773815,0.9886931066324605,1.0023811659360444,0.9884557837618553,0.9887280644492933,0.9940516217957076,1.0030101095688015,1.0038865160977044,0.9872618312280991,0.9873032095728111,0.9997597733562203,0.9888454713303704,0.9998458035064567,1.1900422521324119e-05,2.8356279229582867e-05,2.947145965785356e-05,3.2247802707181e-05,3.256703310049474e-05,1.322359529672233e-05,4.249532473641961e-05,1.3444624158935137e-05,3.38292399167991e-05,7.274304378076172e-05,3.0597238987899164e-05,7.057467953949452e-05,5.221415518985475e-05,3.363354925730785e-05,2.236468309162489e-05,1.3651523557297632e-05,3.455460086425518e-05,3.394323067242079e-05,3.5244109709760235e-05,1.3702133660780176e-05,3.536600497262057e-05,3.538975001339985e-05,3.311350313405025e-05,1.3714362582225638e-05,1.3518254538650733e-05,3.518275075036126e-05,3.508552895078576e-05,1.2617016910999859e-05,3.340644472457946e-05,1.357347207899824e-05
470,470.0,0.9871457206375593,1.003925505348409,6.895413875026202e-05,1.320583040759007e-05,2.999465762670379e-05,1.3659961973764351e-05,0.999908107261868,0.989562510897267,0.9932706968261493,0.9935037004969236,0.992585900769385,0.997808767164641,0.9892971726680979,0.996409435932551,0.992687628526371,0.9907684392945112,0.9928907465941478,0.9905063169820786,0.9882158475338095,0.9905766933005303,0.9934297432471334,0.9999644833082246,0.9901438388612903,0.992480988507107,0.9887990507637744,1.0024109388739653,0.9885645943944718,0.9888400063372604,0.9941118055060554,1.0030405296617826,1.0039162356943445,0.9873735525695679,0.9874148140157744,0.9997877881031324,0.9889073507397738,0.9998684248790338,1.320583040759007e-05,2.670537008980184e-05,2.8662943907701567e-05,3.1515480456196514e-05,3.1838599193897545e-05,1.5014946691785059e-05,4.0218801753923086e-05,1.5341926093685748e-05,3.3212552415104145e-05,6.895413875026202e-05,3.0226117270343218e-05,6.688991973719897e-05,4.9497426492897006e-05,3.289509656141861e-05,2.237743055255446e-05,1.5506334539038344e-05,3.382226933507077e-05,3.20491287409235e-05,3.455369871520472e-05,1.5679477950539626e-05,3.4646939000760434e-05,3.4710782311716206e-05,3.117902820930124e-05,1.5701950229859256e-05,1.544441159262782e-05,3.4438628353767074e-05,3.436336629601207e-05,1.4225292179476031e-05,3.153075350113704e-05,1.5431087471319628e-05
471,471.0,0.9871501802410878,1.0039653324388342,7.391171910573908e-05,1.2456239417946007e-05,3.16480435797103e-05,1.5310028349733833e-05,0.9999178161750901,0.9896363545870026,0.9933256892182689,0.9935632585675843,0.9926477745384904,0.9978274999515216,0.9893913012282471,0.9964301070348377,0.992755338336718,0.9908892114120744,0.9929625423648587,0.9906236064608336,0.9883196703290513,0.9906352617629229,0.9934848186444752,0.9999803452118798,0.9902016097270852,0.9925706009154797,0.9888576901713823,1.0024318295475043,0.9886224366056713,0.9888961802333689,0.994206530067145,1.0030660042430701,1.0039425083960256,0.9874319998284444,0.9874726305237703,0.9998030229098808,0.9889876150281746,0.9998840469870826,1.2456239417946007e-05,2.8892923866057482e-05,3.117340418398719e-05,3.419587090032021e-05,3.4238500128980615e-05,1.4042375612479115e-05,4.3213192284588e-05,1.4330722285759387e-05,3.518378907883263e-05,7.391171910573908e-05,3.1698891440394186e-05,7.168393954437134e-05,5.2876350931583055e-05,3.550492955519027e-05,2.3513233107517298e-05,1.4637276206649738e-05,3.6398974138796645e-05,3.4699326647223255e-05,3.717871734776644e-05,1.4837305918004438e-05,3.7342079022604096e-05,3.737960481210554e-05,3.385591309813473e-05,1.4911409011843051e-05,1.469484142402988e-05,3.73148187881837e-05,3.722839309422425e-05,1.3405624343040923e-05,3.407088544146749e-05,1.4570056653489176e-05
472,472.0,0.9871582668799245,1.0040152374333986,8.580324459959534e-05,1.2741791992601073e-05,3.670523203909521e-05,1.8634141319058704e-05,0.9999593502757537,0.9896481215321589,0.9933159374202408,0.9935550610023008,0.9926419050010825,0.9978802980351391,0.9894006337792849,0.9964834472429553,0.992758638297584,0.990888764667754,0.9929779472509955,0.9906249695279191,0.9883262796705429,0.9906277181465439,0.9935098851911848,1.0000363494763396,0.9901914209083736,0.9925941603876246,0.9888469360153318,1.0024936997881062,0.9886111049603353,0.9888857564564393,0.9942386653481816,1.0031322539639944,1.0040088300726542,0.9874200839649881,0.9874609282699166,0.9998529591161235,0.9889966940494223,0.9999394712079839,1.2741791992601073e-05,3.4129599487713544e-05,3.7203694808904445e-05,4.074867811484533e-05,4.051014174188699e-05,1.4021715307688529e-05,5.053355486664062e-05,1.4245040137812307e-05,4.098005052636608e-05,8.580324459959534e-05,3.644152665606694e-05,8.324802049782565e-05,6.143607474148306e-05,4.241836018890791e-05,2.767034206197041e-05,1.4941768802129014e-05,4.3445936164951795e-05,4.0963063373700894e-05,4.444474509978835e-05,1.5253211560162587e-05,4.4901719751516514e-05,4.513077235294422e-05,4.003737420149958e-05,1.5528097305281865e-05,1.5375711413485773e-05,4.523451343736657e-05,4.510535626356958e-05,1.3630605635553855e-05,4.014656595997508e-05,1.4885684120622364e-05
473,473.0,0.9871699782054548,1.004069708654483,8.55439708142642e-05,1.3019392674564036e-05,3.728135055776939e-05,1.8719069953787813e-05,1.0000452316909862,0.9894533568432626,0.9932267361240247,0.9934632049828075,0.9925531143394556,0.9979711541132997,0.9891693470014061,0.9965737107404694,0.9926723092692713,0.9905970975314369,0.9929088571079419,0.9903377661901165,0.9880749746956263,0.9905435277955635,0.9934485928272333,1.0001344861686772,0.990110045260653,0.9923908928696328,0.9887678216216556,1.002596174349178,0.9885323496737233,0.9888081210329795,0.9940308086401874,1.0032359763497676,1.0041120602864262,0.9873426049207473,0.9873834474286036,0.999943052134528,0.9887867570067996,1.0000377452785607,1.3019392674564036e-05,3.433988473430559e-05,3.821108161094381e-05,4.181042432557664e-05,4.151288687640871e-05,1.4026842170479176e-05,5.061867199880994e-05,1.4198409190680119e-05,4.177731524958069e-05,8.55439708142642e-05,3.700537455684219e-05,8.303615362908029e-05,6.14122653958755e-05,4.366290303875934e-05,2.832298273014293e-05,1.5036831614808029e-05,4.473642048094755e-05,4.123991540251169e-05,4.57981323600064e-05,1.5356335814879742e-05,4.6434351253722393e-05,4.685564900222472e-05,4.0356283733809645e-05,1.5740249276016534e-05,1.561775836165453e-05,4.688687216469088e-05,4.67585647201839e-05,1.3792306296809105e-05,4.034366656020232e-05,1.4988620694301245e-05
474,474.0,0.9871853118690641,1.004123234424468,7.967934726338838e-05,1.2289330706520982e-05,3.4466107264960476e-05,1.733858744319618e-05,1.0000552768411182,0.9893131955764511,0.9931006864421098,0.9933345375936793,0.9924216470742538,0.9979891089463836,0.988993496753122,0.9965924934892536,0.9925386975111891,0.990349031018125,0.992782344790699,0.9900957394750882,0.9878749080582812,0.9904139395344368,0.9933636927120663,1.0001530527732077,0.9899795408203688,0.9922458345879611,0.9886390087445479,1.0026171361919838,0.9884027264858842,0.9886794813737132,0.9938925356352875,1.003259223102386,1.004136085168577,0.9872126622497048,0.9872531244803845,0.9999584990888565,0.9886371889219756,1.0000560156475007,1.2289330706520982e-05,3.227322272047951e-05,3.4918716393652395e-05,3.819394331663179e-05,3.791899620760416e-05,1.3129942785475456e-05,4.742352034485677e-05,1.3277538234420664e-05,3.8129939608161364e-05,7.967934726338838e-05,3.384130941647876e-05,7.731038498257443e-05,5.749169267461402e-05,3.984074440399312e-05,2.5938914682743523e-05,1.4003897475225087e-05,4.08164751213083e-05,3.878211719518673e-05,4.176918976608111e-05,1.4305834704435837e-05,4.235458491704185e-05,4.274998748288835e-05,3.8139190015994233e-05,1.4688219981760315e-05,1.4580851935462886e-05,4.2747608149265114e-05,4.264533321649792e-05,1.2950407751476856e-05,3.783232531788938e-05,1.3959651176705115e-05
475,475.0,0.9872042655221372,1.0041703030657338,7.65309818817977e-05,1.1125381730224483e-05,3.2071596808493486e-05,1.6695597161665845e-05,1.0000467482708546,0.9893586392758218,0.9930859520129003,0.993316965519265,0.9924063348315957,0.9979857385728721,0.9890459548058748,0.996590043028213,0.9925248601858077,0.9904025607075915,0.9927720228576841,0.9901478358710407,0.9879279632050746,0.9904022950101504,0.993383298379242,1.0001600661430798,0.9899687014248352,0.9923072361052904,0.988629991562718,1.0026378317013864,0.9883935375083174,0.9886735906414345,0.9939644575311215,1.0032900912648084,1.0041703030657338,0.9872042655221371,0.9872447790623138,0.999952547963568,0.9886897953445586,1.0000625975205533,1.1125381730224483e-05,3.1075474261360405e-05,3.178301584783948e-05,3.4775643640453575e-05,3.449028181485704e-05,1.1905055279410656e-05,4.569086441525692e-05,1.2049139489217663e-05,3.468903726452676e-05,7.65309818817977e-05,3.0759032363716085e-05,7.413403505130595e-05,5.5484503705975855e-05,3.62433676516027e-05,2.393214727059791e-05,1.2717568997658843e-05,3.713833353526443e-05,3.711105472643965e-05,3.801995485802475e-05,1.3054827082327658e-05,3.8560178590919997e-05,3.8975861022944226e-05,3.6555355251840936e-05,1.3445162978120372e-05,1.3359064673811127e-05,3.889983922963805e-05,3.8815801594748634e-05,1.1740316726270019e-05,3.6406959167597896e-05,1.2679664151054765e-05
476,476.0,0.9872266784659381,1.004206939516488,7.360517435972209e-05,1.0124396327049633e-05,3.027543009836486e-05,1.6190304111589954e-05,1.00003524689087,0.9894063873834128,0.9930901435827788,0.9933167590958728,0.9924067579272344,0.9979763182199085,0.9891081906887751,0.9965825721762037,0.9925200720240067,0.9904859772853406,0.9927532771086435,0.9902284431826557,0.9879975439322146,0.9904009613832637,0.9933955105351427,1.000147155147695,0.9899669448185862,0.9923545976575526,0.9886282898651213,1.0026280214377394,0.988394258063953,0.9886740525373219,0.9940191218470387,1.00328126993233,1.0041621166423664,0.9872074293569768,0.9872474871713594,0.9999398233798078,0.9887423653536519,1.0000498816524237,1.0124396327049633e-05,2.9387590165202252e-05,2.9919531577371106e-05,3.291976157516689e-05,3.247883286216204e-05,1.0853163086262398e-05,4.3639216393972294e-05,1.1004299789204315e-05,3.273684003600523e-05,7.360517435972209e-05,2.8875400552467677e-05,7.117386009082901e-05,5.335223226179963e-05,3.40649370275334e-05,2.2395440233920934e-05,1.1575399774417018e-05,3.4984361600852216e-05,3.478246763149027e-05,3.591351472505357e-05,1.1911795046330806e-05,3.648193814547786e-05,3.70238723179436e-05,3.421177925838124e-05,1.225385933943508e-05,1.216775410191755e-05,3.682295314191757e-05,3.67601079814144e-05,1.0712042576850327e-05,3.4588337231291064e-05,1.1542043739504478e-05
477,477.0,0.9872517566012488,1.004235315178245,7.135735978213964e-05,9.2418090794339e-06,2.9039609495106204e-05,1.587128314568972e-05,1.0000546424910437,0.9894676623359089,0.9931997737019745,0.9934304365232177,0.992521173925108,0.9979956383838957,0.9891884822644792,0.9966017579513613,0.992636989151192,0.9905973179892614,0.9928638860781172,0.9903364354208009,0.988089634227387,0.9905213703598695,0.993469598288554,1.0001735586480847,0.9900910410484358,0.9924238861145577,0.9887556039891682,1.0026579574012655,0.9885250771695746,0.9888093673304694,0.9940873025711602,1.0033098497617046,1.0041905059475467,0.9873402000902035,0.9873793309652464,0.9999598457225406,0.9888115899508447,1.000076121977552,9.2418090794339e-06,2.8023217527830532e-05,2.8742739122839e-05,3.186603310796968e-05,3.1319511029174336e-05,9.962191140424183e-06,4.207358792898633e-05,1.0126744483740888e-05,3.1750036769184464e-05,7.135735978213964e-05,2.803786210187841e-05,6.891202360657791e-05,5.173675001405286e-05,3.2680138820624774e-05,2.131573948853615e-05,1.0583497233827614e-05,3.362336612667335e-05,3.324378769370404e-05,3.462122239388432e-05,1.0955737714445136e-05,3.520945924519872e-05,3.5810861753565206e-05,3.287013942256682e-05,1.128465608475207e-05,1.1202024914167093e-05,3.559120759318606e-05,3.5529334157308674e-05,9.829696248175955e-06,3.3135205374223237e-05,1.055234489411452e-05
478,478.0,0.9872785474787292,1.0042591380683448,6.741684698060404e-05,8.58101351098013e-06,2.7297954003666822e-05,1.4949087059415372e-05,1.0001146554439349,0.9895619340017375,0.9933378197500751,0.9935789517610029,0.9926716249415065,0.9980591282243961,0.9893064883945535,0.9966650454914421,0.9927913443652174,0.9907505999416968,0.9930170844306474,0.9904856145810845,0.988221824099694,0.99067765115872,0.9935820630990513,1.0002433943838533,0.9902485554392375,0.9925285620725698,0.9889159982051162,1.0027181434028285,0.9886862115461615,0.9889713775435152,0.9941906921598795,1.003363734452826,1.004244669560317,0.9875032999569867,0.9875412659485894,1.0000222343086635,0.9889181140543852,1.000144919527654,8.58101351098013e-06,2.639568320075435e-05,2.6738408496389876e-05,2.972860003920464e-05,2.924213673470278e-05,9.411241266117389e-06,3.9789590153171274e-05,9.590134953974261e-06,2.9820236502525164e-05,6.741684698060404e-05,2.6557337489988474e-05,6.506682683657215e-05,4.8966398338986354e-05,3.0401398471872288e-05,2.0066108409084848e-05,9.976237864645502e-06,3.125960209197579e-05,3.158430681610307e-05,3.220868757481585e-05,1.0443457999931954e-05,3.2744012047173186e-05,3.329197070094191e-05,3.148360899552608e-05,1.0839745119960162e-05,1.0769771393390421e-05,3.3112342957752926e-05,3.304686209571486e-05,9.238621252956207e-06,3.122750536521271e-05,9.939926448975923e-06
479,479.0,0.9873060986490401,1.004282116204128,6.756136894654824e-05,8.831627429524276e-06,2.653858592600017e-05,1.464462659323759e-05,1.0001707454111628,0.9896136190233537,0.9933861586518792,0.9936321948775906,0.9927273830758581,0.9981189386209811,0.9893750427880581,0.9967240354311361,0.9928546941592077,0.9908484079338469,0.9930758815201476,0.9905807385210307,0.9883038561314594,0.9907275090715444,0.9936344112290892,1.0002928171468624,0.9902967712203283,0.9925851321386838,0.9889630358467082,1.0027614753775904,0.9887289497954407,0.9890098874336674,0.9942500498855579,1.003401142389401,1.004282116204128,0.9875435613953012,0.9875812982726131,1.0000786383904565,0.9889744055571722,1.0001949873998808,8.831627429524276e-06,2.6787725073933077e-05,2.4801812448595567e-05,2.754073734219761e-05,2.7057891455544276e-05,9.898604869714104e-06,4.009976391066825e-05,1.0074345499146791e-05,2.756395060315876e-05,6.756136894654824e-05,2.4478343966248735e-05,6.522981456268367e-05,4.914865494521569e-05,2.804611896987019e-05,1.854740186734114e-05,1.0585141782946308e-05,2.878751071665726e-05,3.172460080210524e-05,2.9618222567557785e-05,1.1251572679961307e-05,3.0098344857623183e-05,3.0580539345053775e-05,3.1788144844390017e-05,1.1753294382649384e-05,1.1683152257742418e-05,3.0416332883536472e-05,3.035710286667416e-05,9.664885694674356e-06,3.163708517897377e-05,1.0543485029069417e-05
480,480.0,0.9873334576628418,1.0043067629035185,7.713243286135035e-05,9.030363905623271e-06,2.804499721118154e-05,1.6894518428708675e-05,1.0001244216155585,0.9895819255233532,0.993397324839226,0.9936464674148201,0.9927418589367194,0.9980729823459361,0.9893426410564797,0.9966775823252382,0.992875278570924,0.9908189215093653,0.9931036510009528,0.9905501328602239,0.9882727247374393,0.9907405860708729,0.9936112630804285,1.0002430794280346,0.9903077883809973,0.9925507700880302,0.9889733861836614,1.0027045826355558,0.988736381783835,0.9890136044053082,0.9942118105209703,1.0033379057032263,1.004218828488916,0.987550830864418,0.9875878938100571,1.0000318107501445,0.9889429008784033,1.0001454076472467,9.030363905623271e-06,3.0354512321835774e-05,2.5008883972875057e-05,2.7581336732573807e-05,2.713219348649669e-05,1.0268400488351204e-05,4.530393595071667e-05,1.0432988167278328e-05,2.750951661212691e-05,7.713243286135035e-05,2.412879864615691e-05,7.438708498167143e-05,5.5566726219466144e-05,2.7896280041629773e-05,1.778368515304596e-05,1.107572979066512e-05,2.8547594401514943e-05,3.510452029174884e-05,2.9205240021417732e-05,1.1875602144501587e-05,2.9656507739546332e-05,3.0038014628663e-05,3.497568507383007e-05,1.2435364513966544e-05,1.2369703394612588e-05,2.9927031814706675e-05,2.9883181716536107e-05,9.989751699680805e-06,3.5715670655474283e-05,1.1033178907383494e-05
481,481.0,0.9873596720707949,1.0043308126867712,7.980739789311404e-05,8.337086984751186e-06,2.7977040870038128e-05,1.7716745599855884e-05,1.0000853845271915,0.9894127560781086,0.9932778272526853,0.9935279036600597,0.9926164924347292,0.9980312779735628,0.9891440536828893,0.99663599380701,0.9927454624401166,0.9905705015218811,0.9929875744465011,0.9903045595102109,0.9880566834821478,0.9906225594745677,0.9935032380608514,1.0002148713957282,0.9901921264378558,0.9923647311749288,0.9888588239573646,1.0026747810977326,0.9886257531435443,0.9889008078828443,0.9940224049322772,1.0033091195393162,1.0041913183965079,0.9874484099211925,0.9874842652069805,0.9999965726869384,0.9887631631184929,1.0001167546629974,8.337086984751186e-06,3.088899584290842e-05,2.4989584435159838e-05,2.7439639016582212e-05,2.7053428083170678e-05,9.567169027014907e-06,4.623003182247387e-05,9.726687671072704e-06,2.7379325724611013e-05,7.980739789311404e-05,2.3870555614574233e-05,7.688427117192483e-05,5.692885732087447e-05,2.761054703559029e-05,1.6944667243907237e-05,1.0369153875750028e-05,2.819840276688239e-05,3.5352420170100044e-05,2.870124281317516e-05,1.1230060452885744e-05,2.9133086270985327e-05,2.940310686023461e-05,3.5013712991028304e-05,1.1863831974859627e-05,1.1844674892523598e-05,2.9367112018068434e-05,2.9338014208707788e-05,9.277993177933246e-06,3.623510034979694e-05,1.032506839048228e-05
482,482.0,0.9873837894235596,1.0043508053747225,7.284819677438416e-05,7.553829749286306e-06,2.5585883114264733e-05,1.6159687130933043e-05,1.000183371953453,0.9892579408627243,0.9932079401141491,0.9934600916449587,0.9925481475095684,0.9981322802243393,0.988965732205886,0.9967356375201095,0.9926790536124419,0.9903513613509429,0.9929330086057204,0.9900895344404705,0.9878650987354107,0.9905560071202626,0.9934632904897761,1.0003191741566977,0.9901266244877301,0.9922072622485038,0.9887960253924667,1.002778056187638,0.9885617380683701,0.9888364386040301,0.9938657106436493,1.0034122822033598,1.0042943652190113,0.9873837894235598,0.9874193332250873,1.000097810339578,0.9886003044924786,1.0002202997459164,7.553829749286306e-06,2.8125380939650795e-05,2.3004051021307468e-05,2.528462084472545e-05,2.491007363814495e-05,8.67675259587333e-06,4.213409600804892e-05,8.82292335313716e-06,2.5207978622670233e-05,7.284819677438416e-05,2.2008040081963597e-05,7.016680115103598e-05,5.190845636105048e-05,2.5362631520190392e-05,1.5351500945667078e-05,9.442409063907307e-06,2.588746621081718e-05,3.2161033056231444e-05,2.6311426743129372e-05,1.0309549312383346e-05,2.6698481707640638e-05,2.6902133831083454e-05,3.195164780668804e-05,1.0978763506640433e-05,1.0997504104853079e-05,2.689357441388155e-05,2.68693768129222e-05,8.41208243037794e-06,3.299559338638159e-05,9.40011743386802e-06
483,483.0,0.987405045487888,1.0043632807882108,6.773997745296206e-05,6.8643266238421915e-06,2.3950070786589843e-05,1.5079337938187165e-05,1.0002417350303439,0.9892602070958143,0.9932190781675797,0.9934702181486409,0.992559110411766,0.9981881853612968,0.9889733521610374,0.9967909642574398,0.9926953351128744,0.9903675091263251,0.9929491003266205,0.9901074903897785,0.9878767055671083,0.9905671725746912,0.9934862702227809,1.0003726393888777,0.9901383533309226,0.9922152983098455,0.9888085472672433,1.0028315245462385,0.9885708378696828,0.9888419472140282,0.9938696059668582,1.0034644204081926,1.0043476803507285,0.9873945890827025,0.9874297798944226,1.0001532598076706,0.9886029541134161,1.0002741754932285,6.8643266238421915e-06,2.6060859533287184e-05,2.1750388389550478e-05,2.3871807761815466e-05,2.3548836001252984e-05,7.879014283015106e-06,3.916102372693214e-05,8.011967993799303e-06,2.3854902502562567e-05,6.773997745296206e-05,2.0846518052474267e-05,6.51961095692909e-05,4.827545861163788e-05,2.4069414104839533e-05,1.4391822319111882e-05,8.597633656044638e-06,2.4615417365351102e-05,2.987042857066568e-05,2.5066215301652666e-05,9.41208034065158e-06,2.549674881334812e-05,2.5781467737612015e-05,2.9819568662300764e-05,1.0023987209894409e-05,1.0046197370065402e-05,2.5725820079287557e-05,2.5681987625440424e-05,7.642281648564992e-06,3.064117115484948e-05,8.55869113559251e-06
484,484.0,0.9874234288948941,1.0043647787480732,6.607663158680209e-05,6.595301581632853e-06,2.4389997902335363e-05,1.4810676052865208e-05,1.000242632404248,0.9893047836479772,0.9933133630517308,0.9935678382074339,0.9926638241982296,0.9981857753682561,0.9890381655651564,0.9967847373298584,0.9928128333426355,0.990480552822667,0.9930722231545346,0.9902176990625775,0.9879593747162865,0.990671370100613,0.9935384870218088,1.0003715302858998,0.9902454928307854,0.9922717153585979,0.9889163630487967,1.0028404732981064,0.9886777765546638,0.9889458688451622,0.9939236906060565,1.0034794614793714,1.0043647787480732,0.9875054558078348,0.9875394811158612,1.0001523844843125,0.988651531034264,1.0002742161784408,6.595301581632853e-06,2.525609273698737e-05,2.3111759122748287e-05,2.5406933379210493e-05,2.5207871685944e-05,7.563798656810949e-06,3.8159232927217924e-05,7.686238545454108e-06,2.5635906670213714e-05,6.607663158680209e-05,2.2595573199122423e-05,6.35020239308475e-05,4.7141266839264045e-05,2.6040423992440988e-05,1.51310747779998e-05,8.34937284998217e-06,2.668559161383007e-05,2.9119117729411933e-05,2.7300455780876815e-05,9.020864498156118e-06,2.785202512609475e-05,2.829908489079809e-05,2.910430937427739e-05,9.504549583443524e-06,9.531455472149467e-06,2.8220944106063297e-05,2.8105027769612835e-05,7.331296888259273e-06,2.98665802839538e-05,8.299131470454874e-06
485,485.0,0.9874391164917846,1.0043528287072712,6.53511138996406e-05,6.843279137297188e-06,2.5024866008891503e-05,1.469081126651455e-05,1.0002330620791307,0.9893084585080717,0.9934541555337917,0.9937187084151383,0.9928160062179493,0.9981699227169514,0.9890621610235387,0.9967659241456229,0.9929752345005601,0.9905502100147676,0.9932425198825828,0.9902841730644811,0.9880000137684708,0.9908302899966756,0.9935944166548532,1.000363560604068,0.9904099371011533,0.9922907101532605,0.9890822979331013,1.0028282049474861,0.9888446455644544,0.9891125442946409,0.9939388503615018,1.003465366066858,1.0043506627326702,0.9876724178827498,0.9877067035620548,1.000142611335125,0.9886579961980052,1.000266068814473,6.843279137297188e-06,2.4761491415937337e-05,2.4382016016504513e-05,2.6957237293521542e-05,2.6914335399041822e-05,7.834223938886697e-06,3.763822914195289e-05,7.93375564737138e-06,2.7622139953029577e-05,6.53511138996406e-05,2.460103588420089e-05,6.27173387242104e-05,4.669590931393583e-05,2.7853890049060887e-05,1.6121458903537475e-05,8.554019815763288e-06,2.8502323293409265e-05,2.8698719215147387e-05,2.9198249900882737e-05,8.962517214779896e-06,2.9703156220833968e-05,3.0130933132484413e-05,2.8722949740637033e-05,9.243828577589357e-06,9.274519738386594e-06,3.0109858447707406e-05,2.9938491236546324e-05,7.554933891068121e-06,2.942619720148599e-05,8.497827921894633e-06
486,486.0,0.9874522851257654,1.00432891864726,6.144696695980612e-05,6.740336389012267e-06,2.3709412252346344e-05,1.373289007181047e-05,1.0002605311025823,0.9893246929048066,0.9935247533125404,0.9937926861579959,0.9928916647165993,0.9981987501952283,0.9890941327753885,0.9967948852758747,0.9930573440133199,0.9906104954992883,0.9933233550139082,0.9903416609254188,0.988042209726083,0.9909028267013525,0.9936309683183784,1.0003819736560813,0.9904810977784752,0.9923056119530478,0.9891517464250824,1.0028315093325486,0.9889118065685831,0.9891750424522233,0.9939464447915609,1.0034619664347662,1.0043471115990419,0.987740427860836,0.9877749638739578,1.0001684836536104,0.9886765836304618,1.0002842999177872,6.740336389012267e-06,2.3110958047278087e-05,2.3191630084451206e-05,2.5732769658497075e-05,2.577028001798222e-05,7.699059948623736e-06,3.5251728094249705e-05,7.780140417981597e-06,2.668683605725065e-05,6.144696695980612e-05,2.388382823095584e-05,5.8930135800941727e-05,4.388970447521215e-05,2.6533290987820897e-05,1.5412847910249284e-05,8.2728381111663e-06,2.7084171817851407e-05,2.682615763010641e-05,2.7712163010660666e-05,8.588876835884214e-06,2.8068896897668933e-05,2.8359157355672824e-05,2.689527148173815e-05,8.8179047258429e-06,8.84738855721848e-06,2.8404045647503553e-05,2.8228743434068885e-05,7.400462868118526e-06,2.749121648968238e-05,8.224559626894031e-06
487,487.0,0.9874631116440418,1.0042955261816184,6.05269705294363e-05,6.311239015604529e-06,2.290357951721394e-05,1.3639545691150701e-05,1.0002794840959102,0.989338722011905,0.9935550139997141,0.9938270743928267,0.9929237976676787,0.9982171417879528,0.9891204329688161,0.9968140382713454,0.9930874670353455,0.9906602889334559,0.9933494882111623,0.9903896939312313,0.9880760971867748,0.9909325172124319,0.9936466567020367,1.0003910773270333,0.9905093086768277,0.9923132700490679,0.989180277057648,1.0028311748483953,0.9889358907244938,0.989192191434824,0.9939441629136888,1.0034560272033402,1.0043416850888995,0.9877678438036597,0.9878018445288846,1.0001868396312201,0.9886933961473677,1.0002936281004866,6.311239015604529e-06,2.3344405725553423e-05,2.208146579737526e-05,2.4379848046974422e-05,2.4537913378696836e-05,7.187650727408935e-06,3.515736882680674e-05,7.264580209682357e-06,2.548295980136389e-05,6.05269705294363e-05,2.2739385863991597e-05,5.815946439158568e-05,4.349915530973507e-05,2.5091252848744645e-05,1.4882829530511687e-05,7.648248152622237e-06,2.5542970166989632e-05,2.7209236975087136e-05,2.6091124514883452e-05,8.016892513654844e-06,2.633952030966475e-05,2.6630506716408078e-05,2.7412141129332797e-05,8.298016802834409e-06,8.315389236033888e-06,2.651354540323052e-05,2.6370965215981184e-05,6.880858536491396e-06,2.7585718591373808e-05,7.6057612483589905e-06
488,488.0,0.98747177289382,1.004255128923926,6.721802411045633e-05,6.467095602829044e-06,2.3995268504960358e-05,1.542064806354307e-05,1.0002665616212612,0.9893871527412672,0.9935825578132914,0.9938540338769033,0.9929485651775297,0.9982018582404266,0.9891795787419391,0.9967990509236989,0.9931064942953663,0.9907316622313778,0.9933581778770838,0.9904602904315022,0.9881390993858734,0.9909568254113398,0.9936668343090848,1.0003687839428996,0.990529715008917,0.9923716869965493,0.9891990540037868,1.0028073346848294,0.9889510038383317,0.9892018119457304,0.9940049194305258,1.0034303724899747,1.0043152420499095,0.9877814070070918,0.98781616356266,1.0001698383858428,0.9887514714409118,1.0002721981477647,6.467095602829044e-06,2.7336641205881093e-05,2.1819795414421868e-05,2.37952085353261e-05,2.409691625429551e-05,7.309189385006156e-06,4.009613087563194e-05,7.359856684895299e-06,2.495219892059087e-05,6.721802411045633e-05,2.1934070874509024e-05,6.475636667932036e-05,4.893480467852134e-05,2.441421791220429e-05,1.4870162350685955e-05,7.751180320098259e-06,2.476944147774659e-05,3.163697458481069e-05,2.5201003186876627e-05,8.07608910059999e-06,2.5389441688778092e-05,2.5741841988938058e-05,3.198509926626853e-05,8.332993608336402e-06,8.34414086034653e-06,2.5389552745746625e-05,2.5296323186398724e-05,7.019268844879271e-06,3.1862685575255685e-05,7.70133922915514e-06
489,489.0,0.9874784457223064,1.0042102044877619,6.898416654880016e-05,7.0555104748640246e-06,2.3960971636144932e-05,1.5850234132127567e-05,1.0001204488467006,0.9892842824034719,0.9934814855513795,0.9937347348177312,0.9928334945945116,0.9980401850745404,0.9890662717129616,0.9966363225447608,0.992981523486058,0.9906120213302487,0.9932243977276533,0.9903417121090634,0.988023182802433,0.9908415217124876,0.9935332804219338,1.0001971517736836,0.9904061614609996,0.9922427909603256,0.9890709542883707,1.002613684921166,0.9888209065301816,0.9890677520607152,0.9938641184611101,1.003226340716512,1.004110555522311,0.9876498975131874,0.9876849414819139,1.0000064426992878,0.9886392881336782,1.0001016544028272,7.0555104748640246e-06,2.8907829957174112e-05,2.0714813450009204e-05,2.2448840985931328e-05,2.2768257993752914e-05,7.826729558962815e-06,4.176477752467154e-05,7.837655622890011e-06,2.3495930069609898e-05,6.898416654880016e-05,2.0480052716303203e-05,6.647003120249666e-05,5.056758333976005e-05,2.2980871723869298e-05,1.392902307479571e-05,8.3321575717453e-06,2.327168405348057e-05,3.3064471418950196e-05,2.3606625882842858e-05,8.57242940479146e-06,2.3795661647157685e-05,2.4158426119567727e-05,3.3454542867731245e-05,8.770981826102805e-06,8.803591884811549e-06,2.3753932182191404e-05,2.368482226558468e-05,7.599525941291563e-06,3.3453114167503535e-05,8.275107606704144e-06
490,490.0,0.9874833069767064,1.0041632304867047,6.36198435839777e-05,7.082596848304687e-06,2.2435452871905898e-05,1.4422595252112785e-05,0.9999880151766062,0.9892974173279738,0.9934120367315366,0.9936683888585248,0.9927626294918104,0.9979055666173023,0.9890831202183517,0.9965037370987987,0.9929080588189582,0.9906289711378086,0.9931547783962598,0.9903584982223926,0.9880389941181977,0.990773631279554,0.9934757855812205,1.000068161218106,0.9903333362139621,0.992256848879729,0.9889943929814817,1.0024700989064121,0.9887415079747095,0.9889851593256301,0.9938736027822554,1.0030775754265027,1.003961285152162,0.9875672637139162,0.9876031316196758,0.9998741809802144,0.9886572896204819,0.9999722770138347,7.082596848304687e-06,2.658865054539329e-05,1.9421245257892326e-05,2.1039852378106706e-05,2.144079301326607e-05,7.738189338871934e-06,3.838331371133446e-05,7.716591196859319e-06,2.2338242274533923e-05,6.36198435839777e-05,1.9740844888789777e-05,6.127372914468926e-05,4.6516046978627755e-05,2.162708722974611e-05,1.2827800802448666e-05,8.200136647777533e-06,2.1941288823756245e-05,3.037675704818989e-05,2.2259912946177527e-05,8.457554011832426e-06,2.2408653392199815e-05,2.268208045905416e-05,3.075842908447233e-05,8.652206372706634e-06,8.717868131340491e-06,2.244343724420841e-05,2.2359073869881848e-05,7.543631173211254e-06,3.075198271939218e-05,8.155747040134543e-06
491,491.0,0.987486533504226,1.0041166845343343,5.898903923697357e-05,6.481952596348202e-06,2.2111061531274246e-05,1.3362176235590212e-05,0.9998626439314121,0.9892645036576548,0.9933370530392488,0.9935940648207289,0.9926857270204439,0.9977736827805869,0.9890529307356023,0.9963724562207777,0.9928344538139396,0.9906114826577322,0.9930875246126974,0.9903400423494304,0.9880129844598994,0.9906932065332669,0.9933893648140942,0.9999321202137794,0.9902529330290497,0.992217633891997,0.9889136093179065,1.0023333993772985,0.9886599781729116,0.9889019323646011,0.9938279383026963,1.0029388093354217,1.0038221919466388,0.9874865335042261,0.9875225961175134,0.9997447788202496,0.9886234854589492,0.9998363795148144,6.481952596348202e-06,2.4106979158984493e-05,2.0637919832193512e-05,2.2484021477750913e-05,2.3072024233297076e-05,7.061536643863053e-06,3.498360791851518e-05,7.032325893216015e-06,2.4635319390893745e-05,5.898903923697357e-05,2.2790473268879297e-05,5.67809874847937e-05,4.266777653416055e-05,2.345460451584719e-05,1.2283679171991876e-05,7.480761174846686e-06,2.4012170157492666e-05,2.7664731774506565e-05,2.4386638479348042e-05,7.766192158195006e-06,2.449464658861183e-05,2.4613886537964807e-05,2.7964835194398377e-05,7.979506442354727e-06,8.057273950414881e-06,2.4664113105197306e-05,2.455700325767737e-05,6.888315928028719e-06,2.7893336946391933e-05,7.446186885089855e-06
492,492.0,0.9874883262775702,1.0040730442442292,5.4916656974217494e-05,5.928937494129445e-06,2.2100753163537666e-05,1.2790993571072333e-05,0.9998850876503217,0.9892997222764559,0.9933980135050198,0.9936560753283712,0.9927471426002632,0.997790142653491,0.9891007072781876,0.996389955844942,0.992902142614425,0.9906854817519987,0.9931611964075566,0.9904152785348436,0.9880681274289754,0.9907495726229212,0.9934212105657014,0.9999376938628683,0.9903070476052596,0.9922619068888174,0.9889661429949886,1.0023349823632077,0.9887054780237735,0.9889415885681216,0.9938684318989529,1.0029371675906122,1.0038192251370817,0.9875267287929125,0.9875641812291307,0.9997611538030645,0.9886649382279113,0.9998422051969438,5.928937494129445e-06,2.18547230448246e-05,2.247519512788002e-05,2.4634692995852914e-05,2.5346919965665907e-05,6.452498012941855e-06,3.1937602174017264e-05,6.4273061804841e-06,2.7531108214429243e-05,5.4916656974217494e-05,2.6277180626051164e-05,5.279549330606065e-05,3.923346998378695e-05,2.588693916890576e-05,1.1880573827243014e-05,6.798161098258312e-06,2.6628873217864363e-05,2.516235071742272e-05,2.70073100346702e-05,7.027473689388168e-06,2.70630617598756e-05,2.6999172908531474e-05,2.537830331913027e-05,7.2205323614439026e-06,7.290881713877345e-06,2.730507569675044e-05,2.720565099457513e-05,6.2880118072684585e-06,2.5301862501016236e-05,6.766575989567443e-06
493,493.0,0.9874889827714388,1.0040347872299689,5.097067288134461e-05,5.495620286280622e-06,2.0968564212022365e-05,1.2067491635032789e-05,0.9998769303379501,0.9893017278723323,0.9934751686295281,0.9937340209405691,0.9928225942035149,0.9977728640887782,0.9891094894067307,0.9963728521993345,0.9929761026511612,0.9907070554935469,0.9932333129160587,0.990436202415928,0.9880820577944922,0.990822690258588,0.993437694860389,0.9999161980572843,0.9903778502092278,0.9922598922359248,0.9890325660316343,1.0023060301442264,0.9887694590231945,0.9890011097908858,0.9938707382790559,1.0029051200035768,1.0037871700260694,0.9875893693452953,0.9876270078883858,0.9997450208022332,0.9886772389080393,0.9998210207522359,5.495620286280622e-06,1.9842929751797e-05,2.2149483798606964e-05,2.434411239976517e-05,2.5038127868942255e-05,5.9595470570426415e-06,2.9206260155848698e-05,5.93251376963773e-06,2.7316625061992143e-05,5.097067288134461e-05,2.6194424370717305e-05,4.894748132385191e-05,3.607600050145694e-05,2.5471011843863486e-05,1.1172995468412597e-05,6.200440944271643e-06,2.6146390431334432e-05,2.2840952457851156e-05,2.6463481956993002e-05,6.35915865524902e-06,2.6401025695654423e-05,2.6132848598109357e-05,2.2984019971733372e-05,6.538076322511296e-06,6.601024020161863e-06,2.6697403622236936e-05,2.660587817122265e-05,5.806122964843942e-06,2.2990285155907166e-05,6.172010853030624e-06
494,494.0,0.9874888245860316,1.004004391105132,4.7486824280845523e-05,5.0403265013805975e-06,1.9427377402980858e-05,1.1253932049040094e-05,0.9999372860969191,0.9892739616809191,0.993496467355696,0.9937579765191522,0.9928461673121881,0.9978364445396892,0.9890760539813146,0.9964362767867971,0.9929980035976745,0.990665146061965,0.9932501692447644,0.9903965440393041,0.9880457728131103,0.990848840122476,0.9934555604213512,0.9999770369730626,0.9904060482875295,0.9922281594763624,0.989063741956429,1.00236902735999,0.9888050751188333,0.9890386856249626,0.9938433327989807,1.0029734289699985,1.003857095495077,0.9876288371005857,0.9876665494864524,0.9998072225586301,0.9886466269289242,0.9998817152491385,5.0403265013805975e-06,1.8248297654084132e-05,2.071342119784186e-05,2.2796589974722498e-05,2.33843153526007e-05,5.4578339585039865e-06,2.7017110008203185e-05,5.434458322212183e-06,2.542824791420784e-05,4.7486824280845523e-05,2.429270792151558e-05,4.558470065366876e-05,3.3450706254050054e-05,2.3728948515563104e-05,1.030623735550529e-05,5.654853250792393e-06,2.4290460957600225e-05,2.10314791510437e-05,2.4564580684930337e-05,5.800666433803303e-06,2.440838564706826e-05,2.402323833535342e-05,2.1119010256858733e-05,5.986065833817035e-06,6.045280586984781e-06,2.4720138582847696e-05,2.463538308895123e-05,5.319903289866584e-06,2.1224147822392912e-05,5.627002302209803e-06
495,495.0,0.9874881733215477,1.0039843334832976,4.442121529579752e-05,6.398005415613877e-06,1.928076156163798e-05,9.649226185539149e-06,1.0000308824215292,0.9893146194983956,0.9934794866298602,0.9937399687511321,0.9928284465150802,0.9979377653565503,0.9891145934505745,0.996540131465182,0.9929767690490368,0.9906891984291825,0.9932286154435334,0.9904211757996182,0.9880791405580082,0.9908367179252662,0.9935019592535079,1.0000852630112327,0.9903956498362204,0.9922759449274858,0.9890560707103196,1.002487149786916,0.988800150216907,0.9890365095428706,0.9938997830939278,1.003098565689029,1.0039843334832976,0.9876250778119865,0.987663123450859,0.9999066239998939,0.9886867283627877,0.9999890970035556,6.398005415613877e-06,1.7372892297487342e-05,1.9562260521121298e-05,2.1738812972165706e-05,2.2190765047188587e-05,7.211192967339269e-06,2.5564256259240347e-05,7.215227509611462e-06,2.4202589327767254e-05,4.442121529579752e-05,2.334606623770263e-05,4.266362315134368e-05,3.1491406632227104e-05,2.2502473253455436e-05,1.0689528432011186e-05,7.804177165118996e-06,2.31461530723883e-05,2.035352991283975e-05,2.3477671522510882e-05,8.732938986320661e-06,2.3373422623716792e-05,2.3115162925383815e-05,2.0654068854766072e-05,9.336481194388961e-06,9.423946931072245e-06,2.368381497056729e-05,2.3601199952075957e-05,7.153551980822319e-06,2.026184253193253e-05,7.734568905161977e-06
496,496.0,0.9874873505781855,1.003976542556588,4.084173585173454e-05,1.0415050220139819e-05,2.038747233436311e-05,7.1730201216335444e-06,1.0000243910301578,0.9892512934220131,0.9934005677473648,0.9936537184516064,0.9927444140127447,0.9979312403996272,0.9890412863709891,0.9965365239737801,0.9928902941519201,0.9906024498502606,0.9931452701165441,0.9903353763552767,0.988000082056566,0.9907526560403819,0.9934428366819144,1.0000711549964723,0.9903110053861446,0.9921868357991437,0.9889713358827862,1.0024660192823118,0.988716984600149,0.9889530979358141,0.993798795658657,1.003073037239021,1.0039602130526575,0.9875435177474966,0.9875813345311505,0.9998962220547682,0.9886148483648313,0.9999752626281445,1.0415050220139819e-05,1.6340886039575812e-05,1.9096897813594467e-05,2.139065245043969e-05,2.1801517209777275e-05,1.1824713808597475e-05,2.3814405283536433e-05,1.1798916676608822e-05,2.394315687689453e-05,4.084173585173454e-05,2.3422930521568463e-05,3.924483508652344e-05,2.917665699410365e-05,2.2047549413341534e-05,1.1768984886213327e-05,1.2719406574303299e-05,2.2944962182383657e-05,1.9436338762912892e-05,2.3443494934147396e-05,1.509913659037347e-05,2.350430555581394e-05,2.3520679461172247e-05,1.9989454210354832e-05,1.639457775985592e-05,1.6534189015651033e-05,2.38914774198472e-05,2.3786614973173062e-05,1.1787089763759926e-05,1.903142693011396e-05,1.2612126764381006e-05
497,497.0,0.9874866779561452,1.003980748831295,3.70033540046e-05,1.2671964644877213e-05,2.142419115296212e-05,5.179015832331439e-06,1.0000277779641418,0.98925762876723,0.9933584863460538,0.9936089382042724,0.9926982849655921,0.9979341257588716,0.9890434970868595,0.9965413349909292,0.9928427737722793,0.9905996867987922,0.9930976074609754,0.9903323864542803,0.988000408971556,0.9907073219555733,0.9934288565022098,1.0000727469877944,0.9902632952867241,0.9921747744074664,0.9889213684624155,1.0024568288231859,0.9886644522016884,0.9888980448009826,0.9937810812580522,1.0030593883424221,1.0039459654145197,0.9874866779561452,0.9875246904306144,0.9998984693584192,0.9886175764510099,0.9999771457378717,1.5137910995440459e-05,1.4925388941025881e-05,1.9058411317096803e-05,2.1185462712316506e-05,2.168473243361899e-05,1.694639494215629e-05,2.166084949292314e-05,1.6829235422940197e-05,2.3718011371149582e-05,3.70033540046e-05,2.314099055094543e-05,3.5562174597274114e-05,2.6493389609378612e-05,2.1909602172821948e-05,1.2671964644877213e-05,1.784746359279061e-05,2.291929525069452e-05,1.780854110713184e-05,2.3516863482505404e-05,2.104714176416626e-05,2.3695725559917085e-05,2.38954005130457e-05,1.842903484302933e-05,2.273340282097055e-05,2.2910435247046384e-05,2.4131380303937515e-05,2.4005426446509532e-05,1.6763370983800136e-05,1.735220156725657e-05,1.7742177897496732e-05
498,498.0,0.9874863505597894,1.0039961333922536,3.3896481107044606e-05,1.2673912869643794e-05,2.1061257096575126e-05,4.480324729751352e-06,1.0000507528544962,0.9892677534206713,0.9933838343545677,0.9936407309412164,0.992728654985625,0.9979594583891865,0.9890606422648432,0.9965666719456007,0.9928759263405161,0.9906356508525251,0.993133127269291,0.9903669423541603,0.9880231190459712,0.9907404937381241,0.9934522190887819,1.0001029731222448,0.9902974534327492,0.9921766148801807,0.988957540261906,1.002485183380989,0.9887020150086553,0.9889342042808601,0.9937747766479896,1.0030870774593588,1.0039742748684382,0.9875252576199387,0.9875636295572023,0.9999252171192176,0.9886289208480582,1.000007389528787,1.6753442005534306e-05,1.3668792373016981e-05,1.827418612340267e-05,2.020778945349632e-05,2.0720563465789166e-05,1.87492001305294e-05,1.9809946292096392e-05,1.8592826742073592e-05,2.2569874023738025e-05,3.3896481107044606e-05,2.1982440692174258e-05,3.260657687615402e-05,2.4220502722807205e-05,2.0952428357904678e-05,1.2673912869643794e-05,1.9803210019873844e-05,2.1909745395183294e-05,1.636555658645067e-05,2.2488632881112448e-05,2.305297134987439e-05,2.2681577331284706e-05,2.2933316219663646e-05,1.69785430263676e-05,2.4818212013624032e-05,2.5018453359715434e-05,2.3082663559262923e-05,2.295808902534292e-05,1.8477591956800167e-05,1.5891109153777052e-05,1.9699077783515186e-05
499,499.0,0.9874860575101366,1.0040218773242982,3.1209195553381064e-05,1.1488397402108944e-05,1.945673448732308e-05,4.187326150557326e-06,1.000087301808114,0.9893015175559988,0.9934001387032485,0.9936549563983239,0.9927394947180521,0.9979923997199726,0.989099118534659,0.996600727566594,0.9928802440556962,0.9906842852188469,0.993126152467333,0.9904137387623924,0.9880651306681719,0.9907516425598588,0.9934741869347937,1.0001332977524084,0.990306384925225,0.992196872838262,0.9889653983133904,1.0025050309387051,0.9887098176035148,0.9889440165563617,0.9937869612917254,1.0030991626952568,1.0039844620129295,0.9875289881496533,0.9875679577980203,0.9999592608635528,0.988662482444396,1.0000371685678022,1.5328588025489445e-05,1.2417856137830648e-05,1.7206702073089248e-05,1.8976496771279744e-05,1.9387889068763362e-05,1.725762858886404e-05,1.807166475525733e-05,1.710089311867461e-05,2.110248242366215e-05,3.1209195553381064e-05,2.0630786955381062e-05,3.004999178033782e-05,2.215550854708428e-05,1.9516965735091737e-05,1.1488397402108944e-05,1.8376194920880206e-05,2.0329967394314264e-05,1.4881895725974252e-05,2.0784314786462094e-05,2.1465858076737156e-05,2.0889072865734926e-05,2.1043178103310486e-05,1.540984189415772e-05,2.3164426605667127e-05,2.33693489045128e-05,2.1215434925834035e-05,2.1110386381620725e-05,1.699637373064371e-05,1.448878739522638e-05,1.8275905972321025e-05
500,500.0,0.9874853614323692,1.0040571617122631,2.846274265366574e-05,1.0453297778027854e-05,1.803951051547232e-05,3.869999919317141e-06,1.00013829804854,0.9893694409942114,0.9934243887951448,0.9936828039517887,0.9927663346096258,0.9980502488334219,0.9891774519914943,0.9966603966074943,0.9929087676195899,0.990772714824486,0.9931513567985443,0.9904991386018204,0.9881477159959468,0.9907827947100433,0.9935294833988776,1.000196091855005,0.9903429733069872,0.9922695182396143,0.9890049652078451,1.0025792208766469,0.9887539687280817,0.9889902956463266,0.993861938422575,1.003181444195793,1.0040684221016498,0.9875782696649814,0.9876167200166494,1.0000152567864167,0.98873435679388,1.0000998437571844,1.4147247527116258e-05,1.1294079061201842e-05,1.6397401029202673e-05,1.8041130111105438e-05,1.8356100013968687e-05,1.5941490815655854e-05,1.6446797605144866e-05,1.5796570450139595e-05,1.9905438923681875e-05,2.846274265366574e-05,1.9452358861869728e-05,2.740190128514055e-05,2.017633201160489e-05,1.8423580067824984e-05,1.0453297778027854e-05,1.6959899228277074e-05,1.912327930108919e-05,1.3541648552095452e-05,1.9482000615336528e-05,1.9823339720240135e-05,1.954508156977791e-05,1.960983066770007e-05,1.3999639646521745e-05,2.1433448193929916e-05,2.163607991834046e-05,1.9833994741463837e-05,1.9749655867296745e-05,1.568919839067576e-05,1.319555119253808e-05,1.6866199663535757e-05
501,501.0,0.9874838249516703,1.0041011676409837,2.5833995334560596e-05,9.746417253970302e-06,1.69407624641261e-05,3.540260578295706e-06,1.0001493873979475,0.989382382892037,0.9933441862139567,0.9936041913767151,0.9926853994876219,0.9980669392567988,0.9891817352323923,0.9966770942308716,0.9928251934697462,0.9907599344809593,0.9930646379598209,0.9904874097275869,0.9881467090444924,0.9907040409998539,0.993513821621146,1.0002140916377156,0.9902632500619865,0.9922770002532584,0.9889258549079586,1.002600919933991,0.9886749057327825,0.9889103747478879,0.9938592318802416,1.0032111859859811,1.0041011676409837,0.9875027054666496,0.9875409737630603,1.0000325329895439,0.9887417710459071,1.0001183971149359,1.4089441863314879e-05,1.0358842862365358e-05,1.5045798890970212e-05,1.655928701695808e-05,1.6831765044413547e-05,1.585069384008741e-05,1.5014523468898142e-05,1.5772053788324435e-05,1.822301092362102e-05,2.5833995334560596e-05,1.7776467403553914e-05,2.486811386263446e-05,1.8365646043518332e-05,1.6905302102677454e-05,9.746417253970302e-06,1.6830080832776043e-05,1.7548887722748086e-05,1.2446747188528357e-05,1.7889799849959222e-05,1.962011553654446e-05,1.7980873855206008e-05,1.804345949519711e-05,1.2914105003771396e-05,2.129935059367246e-05,2.1557510260617332e-05,1.8275625807612583e-05,1.8203713961365226e-05,1.5570364447299947e-05,1.2073315590730267e-05,1.67275640778864e-05
502,502.0,0.9874810106932217,1.004152316167569,2.395849815356482e-05,9.20747475342023e-06,1.6135809719041543e-05,3.34044568916343e-06,1.0001308843295553,0.9893078346471119,0.9933211585307564,0.993585164935376,0.9926663316412279,0.9980525911854429,0.9890908506188372,0.9966623665557253,0.9928080669496393,0.9906385573167473,0.9930528384617987,0.9903690510843549,0.9880467599003089,0.9906850058228649,0.9934756401242805,1.0001979009270034,0.9902438742159431,0.9921962551821386,0.9889091523475134,1.0025831032202357,0.9886592371117606,0.9888964958865178,0.993785433184413,1.003196696301968,1.0040873952510263,0.9874886325602332,0.9875265294252851,1.0000180323091226,0.9886616399826782,1.0001022083097053,1.387652177480764e-05,9.6948756954885e-06,1.4141812660208686e-05,1.5613916441186703e-05,1.582932086352952e-05,1.5628443106428828e-05,1.3999619856845428e-05,1.5631531697446562e-05,1.7144810610584736e-05,2.395849815356482e-05,1.670594873472543e-05,2.306907906725293e-05,1.7092801563379333e-05,1.5870617269470542e-05,9.20747475342023e-06,1.6588710282742227e-05,1.6453794820653948e-05,1.1878375490350886e-05,1.675377672746504e-05,1.9304334583983932e-05,1.6806157325845254e-05,1.686134664944646e-05,1.249198167996748e-05,2.100968261568894e-05,2.1314543432135124e-05,1.704811816679755e-05,1.698535398982724e-05,1.530657644888577e-05,1.1328039748974854e-05,1.6478227360141734e-05
503,503.0,0.9874764812822063,1.004205988238229,2.2318965962455818e-05,8.538933527615604e-06,1.518999418031325e-05,3.0744485761056375e-06,1.0001970228816226,0.9891918286925148,0.9933048092260236,0.9935717453724922,0.99264936788044,0.9981129595705704,0.9889540855109424,0.9967213927748291,0.9927930682847084,0.9904732870606745,0.9930452323498645,0.9902046907013815,0.9879017471578465,0.9906683680818041,0.9934439850186635,1.0002550474866263,0.9902307809993428,0.992064717728178,0.9888981291378109,1.0026381969862184,0.9886480807248558,0.9888884321512376,0.9936526195226169,1.0032499166999669,1.0041407486436003,0.9874764812822063,0.9875141566259491,1.00008385220342,0.9885347875091582,1.0001601224551162,1.264998514351454e-05,9.015492796441875e-06,1.3720319665325896e-05,1.521682575367628e-05,1.538846016496362e-05,1.4249005243138863e-05,1.3036943326893665e-05,1.42824588103723e-05,1.6667541640449443e-05,2.2318965962455818e-05,1.6224920560644002e-05,2.1494136464156196e-05,1.593640793521211e-05,1.538011471328847e-05,8.538933527615604e-06,1.508098891613553e-05,1.5935773691388224e-05,1.1360850960124787e-05,1.621888098842365e-05,1.7512107613224952e-05,1.625008633454158e-05,1.6322808758534444e-05,1.2091041108908807e-05,1.9052087949082445e-05,1.933651513793723e-05,1.648704900981641e-05,1.6429002500335572e-05,1.3929020915769235e-05,1.0591583722809307e-05,1.4981516094216572e-05
504,504.0,0.9874699937421669,1.004256804771448,2.032667356199962e-05,7.807556301423697e-06,1.399839472442343e-05,2.8357255351128144e-06,1.0003299407150474,0.9891819992500035,0.9933387505523082,0.9936062755942138,0.9926816185640722,0.9982480618921634,0.9889385592577666,0.9968547614933946,0.9928220848645092,0.9904462736152091,0.9930663048502816,0.9901793069176256,0.987885705473642,0.9907057085684327,0.993499423413363,1.000394826486131,0.990271390692646,0.9920515393740187,0.9889412307917578,1.0027880018753932,0.9886930908815909,0.9889361397769255,0.9936374163396567,1.0034039301577242,1.0042960019955054,0.9875237620359255,0.9875614030937345,1.0002203283700333,0.9885217521600584,1.000300229984853,1.1524922053261309e-05,8.170900483715402e-06,1.281057926934637e-05,1.4230333907757793e-05,1.439172199323781e-05,1.298437196539193e-05,1.1835587374450908e-05,1.3028490519268788e-05,1.558497740822744e-05,2.032667356199962e-05,1.517946922959752e-05,1.9573521929066563e-05,1.4483534547435802e-05,1.437018582018393e-05,7.807556301423697e-06,1.375089399502055e-05,1.4902581759916774e-05,1.0407786930696462e-05,1.5185954299617359e-05,1.5910279266126685e-05,1.523729451817327e-05,1.5330521567877694e-05,1.1158292070190582e-05,1.7296353324021365e-05,1.7556472165375553e-05,1.5499579199123333e-05,1.5445526945014226e-05,1.2693675875157562e-05,9.611730049945632e-06,1.366207340208113e-05
505,505.0,0.98746208269009,1.004299386685711,1.8725668842868234e-05,7.141129677733526e-06,1.2777740242151597e-05,2.582330362407068e-06,1.000321224309889,0.9892896834420647,0.9933959718108087,0.9936674853769454,0.9927427125537492,0.9982402084818843,0.9890662031469452,0.9968465787827847,0.9928860051539403,0.9906045934947131,0.993128396783659,0.990336172452132,0.9880246380678944,0.9907615224012865,0.9935541064018594,1.0003857702891283,0.9903259794496232,0.9921740776218648,0.9889938023786221,1.0027868359193866,0.9887431376637591,0.9889865039047692,0.9937651432130575,1.0034077829788839,1.0042993866857108,0.9875697038349137,0.9876076160147782,1.0002128573179794,0.9886405797271842,1.0002910063093968,1.0668302828730273e-05,7.505284946402767e-06,1.1615969882128503e-05,1.2902999123379914e-05,1.303746333117573e-05,1.197982775115005e-05,1.086829628147419e-05,1.2036107070143787e-05,1.4109448399287254e-05,1.8725668842868234e-05,1.374359126409768e-05,1.8016860184362536e-05,1.3309992868012316e-05,1.3025216230147499e-05,7.141129677733526e-06,1.2684255286963458e-05,1.3502473335185094e-05,9.449822031962762e-06,1.375990996560406e-05,1.453273377491075e-05,1.3808364726077272e-05,1.3891601672779053e-05,1.0137327677221045e-05,1.5740276048705435e-05,1.597296945572423e-05,1.4038709144843997e-05,1.3991580673496773e-05,1.1730190182462433e-05,8.804841697605342e-06,1.260099290991196e-05
506,506.0,0.987453477141322,1.0043286394176734,1.819886464191391e-05,6.870074015782048e-06,1.2048829248510353e-05,2.421419371698232e-06,1.0003316553070465,0.9894034119021923,0.9934917972746913,0.9937694072760068,0.9928462348026628,0.9982593918721938,0.9892037185540615,0.9968705559009206,0.9929953268354345,0.9907674179568076,0.993233526156509,0.9904963623502213,0.9881727325818482,0.9908575616049092,0.9936261452606088,1.0003914368859617,0.9904225558989953,0.9922906477650021,0.9890885837681691,1.0027826475089445,0.9888348422553936,0.9890762351452532,0.993885220915392,1.0034006041533483,1.0042916989685602,0.9876585329189214,0.9876975189210667,1.0002240825611741,0.9887668296619089,1.0002961211383732,1.0200613239505431e-05,7.439894917389095e-06,1.0610609843503413e-05,1.1792026896235972e-05,1.189126446902438e-05,1.143572314112626e-05,1.0705380521899511e-05,1.152617533169733e-05,1.2849947910418365e-05,1.819886464191391e-05,1.2484556279827809e-05,1.7468086845994056e-05,1.3046497615553611e-05,1.1910462866016368e-05,6.870074015782048e-06,1.212006049221135e-05,1.2368061954898235e-05,9.091305907394967e-06,1.2619461950610808e-05,1.381652957716625e-05,1.2699783123308387e-05,1.2799087734397268e-05,9.671131714094581e-06,1.494993813620554e-05,1.5171890408833051e-05,1.2933257102174135e-05,1.2889197966698967e-05,1.1202647084257117e-05,8.664903037883068e-06,1.2037442729289202e-05
507,507.0,0.9874449061112098,1.0043406064766762,1.7489429535737248e-05,6.567367657394683e-06,1.1539249321806994e-05,2.307198071565302e-06,1.0003520295679542,0.9894119946219436,0.9935516649542939,0.9938354130667043,0.9929137291588958,0.9982869867256458,0.9892251361101558,0.9968992829913378,0.9930679490380484,0.9908064707213489,0.9933020609632041,0.9905345711500007,0.98820173015834,0.9909290837742804,0.9936620590187807,1.0004173881114309,0.9904937198001881,0.992288803841566,0.9891606047333373,1.0027932316002914,0.9889069109045083,0.9891482664506679,0.993873609626698,1.0033998393793582,1.0042881502213168,0.9877296206425491,0.9877692645121082,1.0002471531434827,0.9887785984585069,1.0003215717674596,9.69365519084555e-06,7.404202155015162e-06,1.0093448409925503e-05,1.1148887067639833e-05,1.1262196169371977e-05,1.0927942559608008e-05,1.0512139979686874e-05,1.1043862269684356e-05,1.2161392206642085e-05,1.7489429535737248e-05,1.1868895474575505e-05,1.6759639225878128e-05,1.2706454377371008e-05,1.1262754679147032e-05,6.567367657394683e-06,1.1623781732015533e-05,1.170051765848311e-05,8.838627342542759e-06,1.1930647074933067e-05,1.3305470184794996e-05,1.2022054170302746e-05,1.2133297153801417e-05,9.291398168585765e-06,1.4498220603531223e-05,1.4751020793901486e-05,1.2216201594036204e-05,1.2176649233375816e-05,1.0700818501764383e-05,8.537817322015074e-06,1.1548691161603179e-05
508,508.0,0.9874370986151005,1.0043316158902316,1.6963007722182282e-05,6.056054031282289e-06,1.0888182673452861e-05,2.2253910013771225e-06,1.000399857932951,0.9892789440281445,0.9935009896458158,0.9937892063789369,0.9928627436980864,0.9983368810944916,0.9890815740141325,0.9969505863123483,0.9930129217232665,0.990647090727196,0.9932480306173421,0.9903767769124705,0.9880510481594427,0.9908862471693278,0.9936181532355155,1.000468952020347,0.9904515629152199,0.9921330211813998,0.9891204891533184,1.0028401531780156,0.9888687821186518,0.9891112862546572,0.9937049277301478,1.003442813259404,1.0043316158902316,0.987694020282509,0.9877344578529966,1.0002979219399832,0.9886425329508566,1.0003736734783721,8.868275614379557e-06,7.1503150322461785e-06,9.732032444376253e-06,1.0618515633603512e-05,1.0764847797581925e-05,1.0027768367031338e-05,1.014604898885662e-05,1.0138076821276654e-05,1.1604342415918263e-05,1.6963007722182282e-05,1.1385577685303922e-05,1.6245889253077693e-05,1.225773661684497e-05,1.0712284250936731e-05,6.056054031282289e-06,1.0677562398934485e-05,1.1102534313815968e-05,8.501784147705489e-06,1.1272224933900471e-05,1.2247248324332854e-05,1.132767636036027e-05,1.1417551213562917e-05,8.821501209513447e-06,1.341912365808291e-05,1.3684763132640191e-05,1.143563225748053e-05,1.1405194164599414e-05,9.823092954398643e-06,8.225845429488544e-06,1.0612973029871414e-05
509,509.0,0.9874307836683403,1.0043008828508657,1.9936031139003363e-05,5.752653738636561e-06,1.0828237082736757e-05,2.7510407565359402e-06,1.0004011272230158,0.9891473361630124,0.9933505653336037,0.9936313684986641,0.9927054358101065,0.9983423752373367,0.9889253019351719,0.9969589489317957,0.9928488165114651,0.9904417215043962,0.9930848915705921,0.9901759071533884,0.9878757143744835,0.9907275216715596,0.9935137670675339,1.0004648850040705,0.9902897805790539,0.9919791811694855,0.9889557822511041,1.0028350759641917,0.9887047868758762,0.9889458791684006,0.9935493073514036,1.0034395509139618,1.004328934664225,0.9875312816753175,0.9875716676542956,1.000297568158327,0.9885028677164467,1.0003704267980784,8.371408623050139e-06,8.36441731516277e-06,9.073438106627639e-06,9.816073327259756e-06,9.975407886332047e-06,9.378701069528718e-06,1.1964433447723254e-05,9.464613233770055e-06,1.07158790467166e-05,1.9936031139003363e-05,1.045856495757115e-05,1.9166405318736096e-05,1.4353187157414712e-05,9.914739779520244e-06,5.752653738636561e-06,9.931981527423251e-06,1.0251827818480926e-05,1.0128352302068537e-05,1.0370426569843244e-05,1.1334030903102394e-05,1.0409097901452825e-05,1.0466124970730742e-05,1.0382801057842417e-05,1.2399572856726386e-05,1.264887036683833e-05,1.0487623092081823e-05,1.0464221682362662e-05,9.251113421782923e-06,9.733707760310155e-06,9.881406104002803e-06
510,510.0,0.9874266902862767,1.0042591712111615,2.229147070788339e-05,5.5080965066124544e-06,1.1379299081095619e-05,3.4501921594968755e-06,1.000267433027928,0.9891084108966371,0.9932560860809688,0.9935327167802983,0.9926060437223536,0.9982079827627693,0.9888802530715366,0.9968256395483198,0.9927452027292573,0.9903838924167795,0.992975899817868,0.9901186140593348,0.9878269480256899,0.9906260540828448,0.9934160545619237,1.0003231446341898,0.9901870415043176,0.9919256435727664,0.9888515781313587,1.0026889013554956,0.988600693361527,0.9888417867678472,0.9934940686212137,1.0032905561993704,1.0041795424189461,0.9874266902862767,0.9874667754133284,1.0001616105411433,0.9884591297017382,1.0002288644114445,9.928433261252537e-06,9.40321284576932e-06,8.34113958098746e-06,8.998920436161347e-06,9.148039811096927e-06,1.0828935672430042e-05,1.3492493686956842e-05,1.0835525597354687e-05,9.79765171919776e-06,2.229147070788339e-05,9.514684746322729e-06,2.1494520914969235e-05,1.6040407488622474e-05,9.111397872343732e-06,5.5080965066124544e-06,1.1387732460052039e-05,9.42150525698817e-06,1.1545343739556205e-05,9.535372248968747e-06,1.2897820604908703e-05,9.581297603695021e-06,9.6454895982903e-06,1.1802640040699309e-05,1.3989262748777652e-05,1.4265461335840978e-05,9.666975689926592e-06,9.646233529157709e-06,1.085541954962066e-05,1.1037420869022245e-05,1.1366066309403143e-05
511,511.0,0.9874253060283014,1.0042201319887163,2.228811109053824e-05,5.519762855759542e-06,1.1604447875492094e-05,3.6938352030555078e-06,1.0002896259662497,0.98911734054174,0.9933227557881853,0.9936006130489411,0.9926767451358468,0.9982266535616069,0.9889012800595317,0.9968433071223871,0.9928156240369196,0.9904327200459592,0.9930448078991501,0.9901648470991044,0.98785804849186,0.9906918328285802,0.9934418269665698,1.0003336976472832,0.9902531782357922,0.9919272016708945,0.9889197053441966,1.0027008690958035,0.9886714993228488,0.988915002244624,0.9934912662308091,1.0033013417505097,1.0041892459168817,0.9874986537050436,0.9875383646753895,1.000181502198882,0.9884691147649838,1.0002396729613068,1.1148215368528115e-05,9.44096856042867e-06,7.950490280177405e-06,8.60784620552365e-06,8.713123032726267e-06,1.1997996296408819e-05,1.3542913551257542e-05,1.193894410468066e-05,9.31580947588922e-06,2.228811109053824e-05,9.004320274163883e-06,2.151623793726631e-05,1.6083543808586373e-05,8.662680818859833e-06,5.519762855759542e-06,1.259633660858198e-05,8.968137433193223e-06,1.1663535617360262e-05,9.081972909146894e-06,1.4314257849716289e-05,9.116214681969076e-06,9.217763077227372e-06,1.1998019798745947e-05,1.548962330258954e-05,1.5783447446154853e-05,9.174239444027779e-06,9.156593130988882e-06,1.2117182131415406e-05,1.1131981783292111e-05,1.2593167389558775e-05
512,512.0,0.9874261526299895,1.004197416201127,2.5085450816394792e-05,6.149910704353616e-06,1.218001070465165e-05,4.116133858771597e-06,1.000278858664567,0.989136494268382,0.9933825350885757,0.993664831145663,0.9927432515095227,0.9982156228085771,0.9889242831009715,0.9968290692541746,0.9928781272291146,0.9904668853669376,0.993097082125567,0.9901972569680315,0.9878868026873066,0.990763485822952,0.9934696127169252,1.0003273056881858,0.9903304426200243,0.9919460288382231,0.9890016552152646,1.0027033001002732,0.9887591795441073,0.9890097979774903,0.9935076200471532,1.003308964584146,1.0041974162011267,0.987588561748808,0.9876279721764157,1.0001725045827699,0.9884910384317427,1.0002335532234974,1.0292008306880207e-05,1.0958797142266621e-05,8.71957685262668e-06,9.525187541937256e-06,9.629914011280608e-06,1.111491575479454e-05,1.5687803684622885e-05,1.1080786917070824e-05,1.0340618038967634e-05,2.5085450816394792e-05,9.899618878855626e-06,2.4273201644032695e-05,1.858856510080978e-05,9.366142273169445e-06,6.149910704353616e-06,1.159407357290846e-05,9.657714430805008e-06,1.3325900358425631e-05,9.71033604856373e-06,1.3222441107318137e-05,9.650025735385908e-06,9.732229982606585e-06,1.3836563949341601e-05,1.4347420677401403e-05,1.4612454537994183e-05,9.593491641559716e-06,9.600889948090434e-06,1.1195570510339248e-05,1.3019091079992634e-05,1.1589619890753712e-05
513,513.0,0.9874285103709621,1.0042004455025522,2.723318501893446e-05,6.7110063167341694e-06,1.2789934040377385e-05,4.4811765127857974e-06,1.000231751729674,0.9891559121821762,0.9934247256653504,0.9937016130351592,0.9927792046722734,0.9981579714864417,0.9889482799788339,0.996771188597325,0.9929112263856196,0.9904967688573504,0.9931204893953552,0.9902274161435484,0.9879153777975603,0.9907977761307111,0.9934652780016787,1.0002607564136474,0.9903598241089869,0.9919578546385369,0.989030996820162,1.0026231484500616,0.988788033311074,0.989037124431997,0.9935145683837033,1.0032257516173644,1.004114116915077,0.9876195587128433,0.9876580429629963,1.000116865693581,0.9885091399071093,1.000167287621773,9.432467841218017e-06,1.1927170695041272e-05,9.888002824987281e-06,1.0926375751423134e-05,1.1080431176973026e-05,1.028094252315187e-05,1.7233119833921512e-05,1.029491167838779e-05,1.200496662843739e-05,2.723318501893446e-05,1.1374372294111755e-05,2.6366942329933704e-05,2.0453440043698087e-05,1.0684478567172017e-05,6.7110063167341694e-06,1.061524962025284e-05,1.095787012531591e-05,1.416407707633903e-05,1.096739779442509e-05,1.1999744254322759e-05,1.0819276070933122e-05,1.0857036392917264e-05,1.4694985787340352e-05,1.2997003292899605e-05,1.3234607805515285e-05,1.0651058598474843e-05,1.0697910821200188e-05,1.0273851130325068e-05,1.4270481717282673e-05,1.0605657199652152e-05
514,514.0,0.9874316595308391,1.0042217240933942,2.690901651946793e-05,6.4965288071520165e-06,1.2597540208819768e-05,4.527278501036597e-06,1.0002322394677792,0.9892161296309006,0.9934648479453364,0.9937411906337089,0.9928184213655818,0.9981512934057197,0.9890194701075968,0.9967644773762977,0.9929513848130431,0.9905849059618829,0.9931582838284894,0.9903142721532996,0.9879931136598613,0.9908373283249361,0.9934988693654603,1.000253856451666,0.9903959646561012,0.9920196230112523,0.9890673605672312,1.0026070800052218,0.988823550859961,0.9890702291535642,0.9935712041649917,1.0032071459323186,1.0040949922219025,0.9876560128329697,0.9876944711570953,1.000112036106537,0.98857305839551,1.000160644979958,8.88186381968343e-06,1.2165595972625e-05,9.802948484496534e-06,1.0877121518004141e-05,1.105973170370914e-05,9.764048429952282e-06,1.7282585485988686e-05,9.819151959388886e-06,1.2040038449650922e-05,2.690901651946793e-05,1.1358825256286671e-05,2.6072269929429327e-05,2.0433079011333862e-05,1.0708127075404232e-05,6.4965288071520165e-06,1.0025187247233113e-05,1.095205375159928e-05,1.4664336160634521e-05,1.0962269543435148e-05,1.1105727651752008e-05,1.080554229349917e-05,1.0830000508484232e-05,1.547367282552779e-05,1.1925649118204663e-05,1.2135877912837006e-05,1.0610713633535608e-05,1.0672223495569364e-05,9.700228372268918e-06,1.437571841453124e-05,1.0016072912907876e-05
515,515.0,0.9874348803892412,1.0042495268106166,3.078551170753425e-05,6.969419762242148e-06,1.3780290570376534e-05,5.7352931239298115e-06,1.0002801468316649,0.9892590031069509,0.9935402849026718,0.9938246895629474,0.9929034545642295,0.9982015774751635,0.989079393915997,0.9968167375883232,0.9930423427921644,0.9906751689246075,0.993256203741103,0.9904020437681113,0.9880619844175581,0.9909224861714986,0.9935582831114366,1.0003024634072548,0.9904825611995012,0.9920638265804271,0.9891531222729882,1.0026548904284587,0.9889085557165166,0.9891520092610093,0.9936067543431548,1.0032525613425802,1.004139693972076,0.9877430577273713,0.987781281868736,1.000161328852209,0.98862164840686,1.0002096090041597,8.349686184606195e-06,1.4549605900871768e-05,1.0964205439843386e-05,1.2051944672659754e-05,1.2249257900088557e-05,9.227723131429477e-06,2.0032128016854384e-05,9.319636794247295e-06,1.3346279382913184e-05,3.078551170753425e-05,1.2714151680805627e-05,2.980833509299129e-05,2.3642327574597945e-05,1.1877458981568164e-05,6.969419762242148e-06,9.424513397668025e-06,1.2175706752293489e-05,1.832012787142374e-05,1.2245494055550081e-05,1.0289812797298089e-05,1.2068303750009317e-05,1.2120604459459256e-05,1.9682920531814853e-05,1.0966332643898317e-05,1.1153705966369701e-05,1.1840769959291749e-05,1.1887521416905808e-05,9.12960938062811e-06,1.6793365499568443e-05,9.42225640586338e-06
516,516.0,0.9874374532257898,1.0042721284911833,3.465966145264107e-05,8.8987488798473e-06,1.6072651262445944e-05,6.441807287746443e-06,1.00039011151169,0.9893307982032469,0.993652458512974,0.9939461463779806,0.9930285734832747,0.9983164803508771,0.989168556216631,0.9969317365072049,0.993179296690712,0.9907970527417326,0.9934034120567622,0.9905232023844289,0.9881616403563251,0.9910516096508236,0.9936700084364487,1.0004236370621613,0.990614814361434,0.9921439900674145,0.9892862303117818,1.0027828928446578,0.9890425372478477,0.9892853786245761,0.9936853304126569,1.0033834963770139,1.0042721284911833,0.9878807524027136,0.987919317580416,1.000274275185757,0.9887016427130707,1.0003307886961932,8.95289341368771e-06,1.637349154771481e-05,1.3807430424037383e-05,1.5072326277864846e-05,1.5300783118269484e-05,9.743100284705493e-06,2.2382936263232186e-05,9.795320895198258e-06,1.667618804275895e-05,3.465966145264107e-05,1.622798036223987e-05,3.352550286060781e-05,2.655099811161114e-05,1.4967213801306208e-05,8.8987488798473e-06,1.0120083156304411e-05,1.5373910427432726e-05,2.1201425905461837e-05,1.5558275109304694e-05,1.1031667747010499e-05,1.5349072883283347e-05,1.5436472560300196e-05,2.2758834134641934e-05,1.171717261880925e-05,1.189388410257983e-05,1.508903425821277e-05,1.5127441199090453e-05,9.70868939842057e-06,1.8769446999192065e-05,1.0109551637611176e-05
517,517.0,0.9874386583201046,1.004280160348361,3.301877882130173e-05,9.497683681640763e-06,1.6263873476412036e-05,5.775675691284903e-06,1.0003478624416131,0.9893317096156871,0.9935955410959508,0.9938813894451478,0.9929642987116606,0.9982699234855985,0.9891678921908091,0.9968862512557786,0.9931136402088527,0.9907876841212885,0.9933372987618694,0.9905135124062657,0.988157427917942,0.9909846237659813,0.9936331628290079,1.000372181243742,0.9905406557886509,0.9921548053661332,0.9892060832732577,1.0027224890395101,0.9889514520772628,0.9891791461883114,0.9936969405297844,1.0033188859965478,1.0042076298245595,0.9877877460999126,0.9878269908369047,1.0002270773028654,0.9887018878659184,1.0002794355575557,9.497683681640763e-06,1.5630408497425896e-05,1.433826568036345e-05,1.5628027456764154e-05,1.586891298449757e-05,1.0195716792878706e-05,2.1299603307927278e-05,1.0195608351700944e-05,1.7282525319029946e-05,3.301877882130173e-05,1.7010754935211436e-05,3.194177961041652e-05,2.52602178191101e-05,1.5593353633996087e-05,9.622668855733137e-06,1.0828352673900909e-05,1.6019120883561445e-05,2.0534060737808592e-05,1.6248147758000125e-05,1.1796198977090655e-05,1.6052648745569924e-05,1.614880155716261e-05,2.2066566870511356e-05,1.2505085920740601e-05,1.2678879622840257e-05,1.5817977399752548e-05,1.5856480526555858e-05,1.0243930499462006e-05,1.7930452710043395e-05,1.0805193661363265e-05
518,518.0,0.9874377759518062,1.0042736791006281,2.9977543041797718e-05,8.65320132638899e-06,1.5007440173301012e-05,5.223394452486043e-06,1.0002785324338697,0.9892036279482272,0.9934641865724857,0.9937445182363769,0.992824391975825,0.99819640348045,0.9890130986144569,0.9968144455609163,0.992969509478671,0.9905877212446336,0.993198664373056,0.9903169272259489,0.9879849834620115,0.9908399040425496,0.993508531051256,1.0002884438963613,0.9903917091882504,0.9920013210810134,0.9890532546470412,1.0026247094983916,0.9887959956246415,0.9890234014194577,0.9935372454719612,1.0032134362603042,1.00410024257245,0.9876268107879297,0.9876668155441245,1.0001519724731884,0.9885670755602368,1.00019601562861,8.65320132638899e-06,1.419742797712458e-05,1.3365154239882183e-05,1.4578197550814738e-05,1.484141130928279e-05,9.300010774127906e-06,1.931866201593619e-05,9.312210516100273e-06,1.6054810260215004e-05,2.9977543041797718e-05,1.568075254698461e-05,2.8989140225152785e-05,2.291749787735095e-05,1.4618633984230382e-05,8.776127869955916e-06,9.927228603754551e-06,1.5076392406576274e-05,1.870730141684831e-05,1.5359578205205198e-05,1.0786235879184645e-05,1.529275531859464e-05,1.551724555413033e-05,2.0131031522467356e-05,1.1435883977438693e-05,1.160055006365019e-05,1.5126384392716405e-05,1.5152566545351213e-05,9.337548401905725e-06,1.6289133420554437e-05,9.90258797530743e-06
519,519.0,0.9874340864005157,1.0042550978427676,2.7371434728966197e-05,7.979697674699508e-06,1.4090563313757074e-05,4.6730168813043564e-06,1.0001782871022662,0.9891084429703496,0.9933274111154338,0.9936036958982103,0.9926835452987918,0.9981000001622616,0.9888930175838813,0.9967179869147613,0.9928317653047062,0.9904231148710153,0.9930656884437569,0.9901561036514311,0.9878513507843524,0.9906953757023645,0.9933937972670567,1.0001893269688917,0.9902439315324496,0.9918960675736272,0.9889019978827707,1.0025201867676776,0.9886414232141547,0.9888702456435289,0.9934248290186873,1.0031037002318317,1.003989986225057,0.9874664521312335,0.9875066884796568,1.0000538648076058,0.9884617421913723,1.000096859419045,8.092094198389814e-06,1.2902321133939393e-05,1.2805661368596633e-05,1.3909264575947785e-05,1.4187154065608695e-05,8.789809794958557e-06,1.7581311339498412e-05,8.826686365364084e-06,1.5183255736423127e-05,2.7371434728966197e-05,1.4613206551785257e-05,2.6459957401157917e-05,2.090772655792443e-05,1.402205295350361e-05,7.979697674699508e-06,9.454804360731602e-06,1.4479297021614169e-05,1.694483933865834e-05,1.4824607567607826e-05,1.0353457064956764e-05,1.488371355087112e-05,1.522824223750242e-05,1.821874648705921e-05,1.0958283561354855e-05,1.1107621152051653e-05,1.4806875570807879e-05,1.4811920890925928e-05,8.789180289365919e-06,1.479755907092164e-05,9.426116801519538e-06
520,520.0,0.9874268699458534,1.0042268296695602,2.579082799298692e-05,7.321284362789063e-06,1.3311078049213153e-05,4.352780674916815e-06,1.0001767003055257,0.9890869001013157,0.993309654823642,0.9935823756824561,0.9926644900727687,0.9980972508312955,0.9888638522151513,0.9967123017200948,0.9928165354288513,0.9903827197730088,0.9930453451895234,0.9901163089180968,0.9878215365794277,0.9906718532809828,0.9933786337067493,1.0001862503656465,0.9902148881287971,0.9918702364149445,0.9888704133987438,1.0025073931289665,0.9886056175303469,0.9888315466065964,0.9933871241261912,1.003084414485491,1.0039696221373655,0.9874268699458534,0.987467483791683,1.0000496748076297,0.9884382048955686,1.000093507367073,7.5835060251308366e-06,1.2110428191096508e-05,1.225392470160278e-05,1.3191000130739388e-05,1.3441604867147272e-05,8.364678897829235e-06,1.654036282067778e-05,8.414795881696536e-06,1.4293463270916739e-05,2.579082799298692e-05,1.3601610976258692e-05,2.4937615325222323e-05,1.9720876118975766e-05,1.3288120897190414e-05,7.321284362789063e-06,9.08172880659104e-06,1.3628437815844721e-05,1.572016384325847e-05,1.39643235452659e-05,1.0117071055862849e-05,1.403272077848694e-05,1.4336824557057119e-05,1.678435254289171e-05,1.0710250321579392e-05,1.0850081773571573e-05,1.4013258126788e-05,1.400271210618627e-05,8.32325450866058e-06,1.3864520900825466e-05,9.048540333264547e-06
521,521.0,0.9874156726112658,1.0041912876757884,2.5521893979022677e-05,7.036862036317216e-06,1.294269496543584e-05,4.42781679114927e-06,1.0002124381884294,0.9891206410178006,0.993360381041369,0.9936331349628191,0.9927152736643357,0.9981297890424135,0.9889014815431031,0.9967446745964335,0.9928680991189416,0.9904299648778311,0.9930896854988955,0.9901616066952194,0.9878653244843766,0.9907170690772124,0.9934115137409072,1.0002124291905592,0.9902572183082308,0.991890865769085,0.9889104551180139,1.0025177020955442,0.9886412344439566,0.9888627946205263,0.9933919699412049,1.0030849667974648,1.0039683111534399,0.987461685268401,0.9875017906849497,1.0000814206295559,0.9884759781603167,1.0001191316236901,7.036862036317216e-06,1.1711690633952303e-05,1.218604344157979e-05,1.314003583292424e-05,1.3389162475724318e-05,7.77632890976952e-06,1.616320811255979e-05,7.836827177529273e-06,1.4259111983858967e-05,2.5521893979022677e-05,1.3658372072646699e-05,2.4663158994980946e-05,1.935844020562462e-05,1.3254921775497245e-05,7.150723030602748e-06,8.422425006277154e-06,1.351908065105651e-05,1.4968400894174544e-05,1.3820064284312467e-05,9.409464756301699e-06,1.3864554206376932e-05,1.4053622571210636e-05,1.574034099853566e-05,9.951456471021448e-06,1.0077780564520631e-05,1.3913250626567504e-05,1.3893478555227935e-05,7.725954867477867e-06,1.3420684871417304e-05,8.393508976006521e-06
522,522.0,0.9874011033955037,1.0041508849562348,2.6655823701583173e-05,7.819615721199792e-06,1.4112375268915096e-05,4.545683949748527e-06,1.0002118775577211,0.9891771437189406,0.9934384956908828,0.993713415062051,0.992796206786608,0.9981269148230149,0.9889689607521666,0.9967414823751871,0.9929549738692933,0.9905164999338869,0.993175609306227,0.9902434946737823,0.9879414083391482,0.9907956165399767,0.9934567810432173,1.000210004065661,0.9903337611968515,0.991947071596057,0.9889853713170275,1.0025056565228303,0.9887095835796942,0.9889304742158359,0.993446537748686,1.0030656610644204,1.0039468581067603,0.9875224352394705,0.9875620862356826,1.0000804040937152,0.9885333215443568,1.0001166748071018,7.819615721199792e-06,1.1702100843931935e-05,1.3563683612314877e-05,1.4851032816052871e-05,1.5212527134768772e-05,8.57680586692882e-06,1.644614977813612e-05,8.659749966286431e-06,1.649290521406786e-05,2.6655823701583173e-05,1.639825554744656e-05,2.5769786021790356e-05,1.9832066109220046e-05,1.52056766109699e-05,8.446738717317106e-06,9.262441091896253e-06,1.5531360054428764e-05,1.4800760302526692e-05,1.5812283192583008e-05,1.0243924580685693e-05,1.5854501003126888e-05,1.5904075299556702e-05,1.5296238556689418e-05,1.07585974654025e-05,1.0897273833873114e-05,1.6079556694022968e-05,1.6061624393540233e-05,8.48789342299703e-06,1.350450106011176e-05,9.243309453997157e-06
523,523.0,0.987384037041143,1.0041080346056808,2.6546668980238745e-05,8.377211907550834e-06,1.4627043117034354e-05,4.450099904853862e-06,1.0001096865871753,0.9892240842003045,0.9934994433660603,0.9937748622774217,0.9928612552899081,0.9980271795506692,0.989033192661441,0.9966443190512227,0.9930294568986167,0.9906066197255365,0.9932539019754727,0.9903304399017326,0.9880143658428883,0.9908576370096457,0.9934589545482743,1.0001061131877464,0.9903939764687563,0.9919934246929029,0.9890457732492707,1.0024018432678927,0.9887697919741026,0.9889912614445331,0.993490585401306,1.0029599884187095,1.0038408546746125,0.9875819019918163,0.9876219603588063,0.9999772128970649,0.9885840540174993,1.0000131151254366,8.377211907550834e-06,1.1417256036820086e-05,1.403767736857396e-05,1.5508375210465658e-05,1.5942471867446847e-05,9.160196930176105e-06,1.6188627787426385e-05,9.249888389497028e-06,1.748444756814576e-05,2.6546668980238745e-05,1.7754747345909695e-05,2.5691035044400702e-05,1.956779553846432e-05,1.605043687041928e-05,9.199315773300225e-06,9.902557302920695e-06,1.6448450119127097e-05,1.4447360878226837e-05,1.6742224106274035e-05,1.0922296539686894e-05,1.6851011156311726e-05,1.69559914371107e-05,1.4799382569095706e-05,1.1440151801095634e-05,1.1592917159251066e-05,1.7190200539864367e-05,1.7175982639277002e-05,9.03790512336202e-06,1.3239803417701912e-05,9.888906102889334e-06
524,524.0,0.9873653482907602,1.0040651497189077,2.7085851271057326e-05,7.989918742633896e-06,1.4869602784746816e-05,4.741158713581104e-06,1.0001287962550376,0.9892934285614028,0.9935898115699792,0.9938726902508664,0.9929615659894719,0.9980540914763321,0.9891131777672222,0.9966708118318758,0.9931376897505751,0.9907029372177256,0.9933616107880778,0.9904236434190148,0.9881021793513248,0.9909593312625884,0.9935282255958585,1.0001345919563736,0.9905007747329866,0.9920698456717504,0.9891565145876419,1.002434015801763,0.9888828156243562,0.9891079469493523,0.9935674768175088,1.0029951620568502,1.0038755050262391,0.9876953553740562,0.9877360776999375,1.0000015970937053,0.9886574678719411,1.0000411723630867,7.989918742633896e-06,1.1583530131563121e-05,1.4234542154768993e-05,1.5731456191463774e-05,1.617866572768282e-05,8.76204415753773e-06,1.6478059329401052e-05,8.815703718809876e-06,1.764630328574388e-05,2.7085851271057326e-05,1.7725740339453175e-05,2.6209321014026666e-05,1.998283697722589e-05,1.6409329541275878e-05,9.586388454001719e-06,9.589636429597646e-06,1.6946722602505518e-05,1.486639526641227e-05,1.7388581611479603e-05,1.0787540644828689e-05,1.771312630526301e-05,1.8082169458456887e-05,1.533444585068897e-05,1.1426356629341344e-05,1.1596628941393309e-05,1.818359582013345e-05,1.8136802151193034e-05,8.678254953411714e-06,1.3366414927822685e-05,9.571720913230544e-06
525,525.0,0.9873459118869312,1.004024643390699,3.173535193584581e-05,8.929718207681374e-06,1.757894689438212e-05,5.896500685378142e-06,1.0001643277881669,0.9893969047296778,0.9936082768926958,0.9938980941637932,0.9929840344367241,0.9980974736970235,0.9892299753434389,0.9967162688705409,0.9931588586185989,0.9908308499200597,0.9933804214045272,0.9905504874455685,0.9882234756906215,0.9909780923714805,0.9935864576326945,1.0001784932262305,0.9905217145440081,0.992190658436617,0.9891791463889605,1.0024951039850054,0.9889084749016092,0.9891382022738722,0.9937029509992292,1.0030623510507468,1.0039419009958765,0.9877201769426879,0.9877616104624402,1.000045341602566,0.9887692164634025,1.0000849729925112,8.929718207681374e-06,1.3173721114048634e-05,1.7196162896355858e-05,1.8907296093067786e-05,1.939654261169905e-05,9.646696869661056e-06,1.8984632451666955e-05,9.654886478996288e-06,2.0736829750549878e-05,3.173535193584581e-05,2.0430436193279033e-05,3.066438986588334e-05,2.3172830122606598e-05,1.9911752807457074e-05,1.197406986207996e-05,1.0684970160832383e-05,2.073724122751029e-05,1.701593966072174e-05,2.1477611614518855e-05,1.2276954649000065e-05,2.2132882991539892e-05,2.2641854754076822e-05,1.7843074784980212e-05,1.3213030284754473e-05,1.3428334677313926e-05,2.2997343091142363e-05,2.2904576918253577e-05,9.646093485974676e-06,1.5191624543886553e-05,1.0661556726079107e-05
526,526.0,0.987326602572233,1.0039889287158354,3.418199399288338e-05,9.524179341323122e-06,1.90287732140477e-05,6.563130243730104e-06,1.0001943131400832,0.9894250775537073,0.9935702879101338,0.9938656516252854,0.9929509384711154,0.9981368395012215,0.9892534838007809,0.9967563423875521,0.9931301191985485,0.9908423890668756,0.9933533887894799,0.9905623026015669,0.9882431822797997,0.9909404638616627,0.9935954010749694,1.000214675524185,0.99048419854674,0.9922236367397579,0.989141158294441,1.0025379968209331,0.9888696742641611,0.989098798921958,0.9937428412936481,1.0031090782612757,1.0039889287158352,0.9876811385708286,0.9877227672029452,1.0000820417485194,0.9887997883542679,1.0001211345771666,9.524179341323122e-06,1.3818460341513341e-05,1.8867233002987358e-05,2.0690961030828986e-05,2.1132119330194137e-05,1.0131926722535297e-05,2.0159234432006205e-05,1.014627330119324e-05,2.2218773237459294e-05,3.418199399288338e-05,2.176205471954529e-05,3.298795459585219e-05,2.4632912403898708e-05,2.186493068930246e-05,1.3256403427640945e-05,1.1226326301609114e-05,2.290331089532105e-05,1.78294297844113e-05,2.3830388607153862e-05,1.3030641471529404e-05,2.471731699075421e-05,2.524850901471868e-05,1.9037287558908303e-05,1.4174350990183825e-05,1.4413739682193428e-05,2.5893801535589546e-05,2.5778170809901057e-05,1.0197442697022824e-05,1.6001829805403815e-05,1.1205239707566629e-05
527,527.0,0.9873082950892417,1.0039603266776023,3.206834725323949e-05,8.810849734459442e-06,1.780922937871198e-05,6.2228084288353105e-06,1.0001751676470245,0.9892898377794064,0.9934450377883463,0.9937364618089543,0.9928223276543958,0.9981153896106629,0.9890892115605798,0.9967338386267796,0.9930023522557958,0.9906270262977175,0.9932386914403682,0.9903496312900759,0.9880617300101273,0.9908105039425733,0.9934990947969512,1.000196690016828,0.9903528835681853,0.9920851772967695,0.9890099985949785,1.0025201749229742,0.9887372782565665,0.9889659148690441,0.9936086115337368,1.0030901077598875,1.0039693253432231,0.9875477447760093,0.9875896555903694,1.0000628438585266,0.9886545341484203,1.0001030865725575,8.810849734459442e-06,1.2886144512165125e-05,1.764037199778652e-05,1.936083313218242e-05,1.9734738652412474e-05,9.352757673388373e-06,1.885767472927347e-05,9.3830281283225e-06,2.0666571866593276e-05,3.206834725323949e-05,2.026060409837841e-05,3.0943579786043704e-05,2.301858254508968e-05,2.046276024170689e-05,1.2382785023589126e-05,1.0343899577616205e-05,2.1503989278487604e-05,1.6626266817834377e-05,2.240921316685044e-05,1.2091930962879118e-05,2.331262902954184e-05,2.385064102786382e-05,1.7985194880217522e-05,1.3260266990706938e-05,1.3503044851051354e-05,2.4494480894804758e-05,2.437926458646781e-05,9.424265446218515e-06,1.4936572291937461e-05,1.03255921842509e-05
528,528.0,0.9872918641805335,1.0039407898132955,2.9697373546914213e-05,8.014514170520203e-06,1.647124434930133e-05,5.824181374199404e-06,1.0001507173637767,0.9891147575594152,0.9932636035805611,0.9935487577077803,0.9926364473979608,0.9980894868142458,0.9888790874445443,0.9967069989844348,0.9928217176157748,0.9903637284565244,0.9930744010847028,0.9900903908834208,0.987833956972019,0.9906184802933237,0.9933636893324328,1.0001716440275956,0.9901551666279497,0.9918900907737283,0.9888092271827191,1.002490441822915,0.9885339118724641,0.9887603575381005,0.9934115916811568,1.0030576109876588,1.0039363655021953,0.9873454060609308,0.9873865564763642,1.0000387108810032,0.9884623652392698,1.0000777089209967,8.014514170520203e-06,1.197900688670498e-05,1.6642596377070863e-05,1.821455341345799e-05,1.856872846392136e-05,8.49073290443307e-06,1.7490791912878464e-05,8.514605374380079e-06,1.95258530533584e-05,2.9697373546914213e-05,1.9070491707886754e-05,2.860376408950757e-05,2.138884172125345e-05,1.9129786949065428e-05,1.1414426855081873e-05,9.369052963977238e-06,2.0007611939711262e-05,1.5297176742497227e-05,2.0782945691624113e-05,1.0967215635822881e-05,2.148909527413453e-05,2.1949992262833168e-05,1.650717481980855e-05,1.2099444186689374e-05,1.2342351685203564e-05,2.2465844124856507e-05,2.2356089182775803e-05,8.551786107501322e-06,1.3854186129826604e-05,9.35129630534303e-06
529,529.0,0.9872781845886852,1.0039321785487134,2.8763408390560632e-05,8.101308039184981e-06,1.5973286162991362e-05,5.502440060563854e-06,1.0000731986816218,0.9890784413207421,0.9932033989136075,0.9934851178256932,0.9925712920416387,0.9980035294620668,0.9888390504966861,0.9966225612192678,0.9927577711093369,0.9903150151309275,0.9930159092358183,0.9900441451309032,0.9877914971287657,0.990551541826265,0.9933009600390839,1.0000881597201265,0.9900857959837425,0.991845592299481,0.9887389911189389,1.002399617394518,0.9884634415217115,0.9886872827920177,0.9933609265663814,1.0029659938871298,1.0038464928883846,0.9872781845886852,0.9873183772108877,0.9999551744057347,0.9884232565549319,0.9999934564662722,8.101308039184981e-06,1.1527589145273433e-05,1.6369970396973133e-05,1.7830527688845487e-05,1.8225289750527387e-05,8.507263255008852e-06,1.689874791904349e-05,8.48979234229742e-06,1.9394275585323463e-05,2.8763408390560632e-05,1.8971263516719535e-05,2.7602990009627772e-05,2.074252803229589e-05,1.8587707587102826e-05,1.0557621159277428e-05,9.38343225679629e-06,1.928364979995139e-05,1.444549568372727e-05,1.9935626149911286e-05,1.0945573839956282e-05,2.042279518075269e-05,2.080835864310554e-05,1.541313978234952e-05,1.2118774039381562e-05,1.2378021010741008e-05,2.1163929396470178e-05,2.10619350173966e-05,8.61438997633862e-06,1.3290232523943996e-05,9.362948770856899e-06
530,530.0,0.9872678771121074,1.0039363533096548,2.881409888555104e-05,8.193263468530365e-06,1.6117373438630596e-05,5.62884717699121e-06,1.0001482840523717,0.989140529025541,0.9932280171264735,0.99351393306476,0.9925999554015328,0.9980743531790898,0.9889149043361593,0.9966922016118752,0.9927897908727644,0.9904187379274562,0.9930498793847018,0.9901455398443803,0.987877737719347,0.9905799485742204,0.9933604385804901,1.0001706455260644,0.9901156524199249,0.9919145277479047,0.9887693217843608,1.0024859931755359,0.9884928586627069,0.9887180527375584,0.9934271933224011,1.0030550767277402,1.0039363533096546,0.9873069065233183,0.9873470159353057,1.0000316139073937,0.9884919619815835,1.0000749486701503,8.193263468530365e-06,1.1522380469438885e-05,1.671708876179495e-05,1.8218001461100942e-05,1.8719498666751194e-05,8.524394943999229e-06,1.6951541445486266e-05,8.469485501322106e-06,2.0251146998993337e-05,2.881409888555104e-05,1.9923786755034414e-05,2.756021557940532e-05,2.085073416293392e-05,1.8970457760047058e-05,1.006240180696251e-05,9.399377882041065e-06,1.96466717956894e-05,1.4234545481140336e-05,2.0311146499658476e-05,1.090795417686761e-05,2.0737214838621592e-05,2.116905168121306e-05,1.5035296628223087e-05,1.2076668463479246e-05,1.23372962191468e-05,2.133999565180078e-05,2.1268200224338042e-05,8.676960863338286e-06,1.3255499010502302e-05,9.376827075506284e-06
531,531.0,0.987260546772552,1.0039534799024945,3.018618351373699e-05,7.510335032566063e-06,1.6317446787053307e-05,6.095194182797478e-06,1.000076442870075,0.9892290327110149,0.993284208458886,0.9935696401838209,0.9926596107009825,0.998001762079617,0.9890228043817527,0.9966219859618036,0.9928566449617175,0.9905511685693188,0.9931190735892825,0.9902746085466858,0.9879961069291329,0.9906372487961926,0.9933887448752655,1.0000976495445635,0.9901732360084288,0.992019922083354,0.988826207593533,1.0024169500575764,0.9885493663915561,0.9887768693716513,0.9935412376862992,1.002987595250564,1.0038688692466302,0.9873605683860753,0.9874002919532304,0.9999572071224254,0.9885901435541179,1.0000024019940303,7.510335032566063e-06,1.2657937120720988e-05,1.6639927563534916e-05,1.826411120259012e-05,1.8781974715394418e-05,7.860593590560027e-06,1.8334476125640238e-05,7.826353099790134e-06,2.0473507463110936e-05,3.018618351373699e-05,2.015973421378521e-05,2.8867306864627106e-05,2.2318098747640736e-05,1.8963991630883694e-05,1.0173990922745388e-05,8.655858183745137e-06,1.970684484187368e-05,1.5684527179256698e-05,2.0427373377076025e-05,1.017241816081516e-05,2.0883815815126937e-05,2.1434885580277813e-05,1.67757218262058e-05,1.1298091519437461e-05,1.1522101761064782e-05,2.1397562695002042e-05,2.1361779071203133e-05,7.997607913981708e-06,1.4551994461866249e-05,8.634299417339601e-06
532,532.0,0.9872555446476052,1.0039769456559124,3.0261851409325963e-05,7.01247096382566e-06,1.5792679877943234e-05,5.976981143674574e-06,1.0000644023939858,0.9893049026621423,0.9933682756411579,0.9936557244132929,0.9927508045112546,0.997990361111476,0.9891128347395319,0.9966105506646494,0.9929577307440238,0.9906684126935749,0.993226953557011,0.9903905661664149,0.9880934744452522,0.9907249594089098,0.99344104174418,1.000081176432693,0.9902608101466683,0.9921112998414554,0.9889133372867162,1.0024020797868234,0.9886388401147086,0.9888656351229035,0.9936385250454344,1.0029742880585757,1.0038559220402588,0.9874504643828087,0.9874890624283194,0.9999440092125199,0.9886699014796778,0.9999866787310352,7.01247096382566e-06,1.3422804916915165e-05,1.53743339606332e-05,1.6925257188745115e-05,1.7376848850466328e-05,7.4962386234915005e-06,1.9046356015653e-05,7.494189140298875e-06,1.8930143238027952e-05,3.0261851409325963e-05,1.8619574583153296e-05,2.8984419715141778e-05,2.2863258445488912e-05,1.7513956720838606e-05,9.907690704961877e-06,8.192979128204752e-06,1.8221148500628478e-05,1.6783591354217915e-05,1.8905220568625823e-05,9.83934816697638e-06,1.9358660020254532e-05,1.9928077580520207e-05,1.833576246968908e-05,1.0993471543663782e-05,1.1182964410119744e-05,1.981165840263634e-05,1.978963769516177e-05,7.58884594467809e-06,1.5448451419729896e-05,8.17118465622303e-06
533,533.0,0.9872522218148531,1.0039984432791653,3.091565812833449e-05,6.484537670277561e-06,1.5608102996030816e-05,6.2555185987640495e-06,1.0001786223855487,0.9892826474878983,0.9934078062768551,0.9936903884404873,0.9927887076801668,0.9980953287354372,0.9890891850296638,0.9967140940350739,0.9929902188870526,0.990652720991675,0.9932530185791254,0.9903739617887447,0.9880689362531658,0.990764603576709,0.9934808232696116,1.000185868956737,0.9903000403932442,0.9920807899558408,0.9889542318597999,1.0025036906095308,0.9886829582769027,0.9889131568195528,0.9936019778978944,1.0030716379147884,1.003951328746463,0.9874960784312495,0.9875339940884763,1.0000497186072992,0.988648301435187,1.0000921135295677,6.484537670277561e-06,1.3635974961458696e-05,1.5400809691306226e-05,1.6806215430075215e-05,1.7212998797249152e-05,7.022743615702014e-06,1.934863902125432e-05,7.034413554153406e-06,1.855355621340777e-05,3.091565812833449e-05,1.7992930597209535e-05,2.9672294673514112e-05,2.322888550355388e-05,1.7424944693763203e-05,9.676544422005994e-06,7.625724233058898e-06,1.8082545772344392e-05,1.681645157814321e-05,1.8692736351351482e-05,9.236936552218783e-06,1.9128178327753304e-05,1.9641291786636737e-05,1.8252243569606278e-05,1.0348378728632492e-05,1.0518601788909207e-05,1.9567534239653483e-05,1.9535692877970312e-05,7.080157790027266e-06,1.5700222227576106e-05,7.6052470837771005e-06
534,534.0,0.9872499293518819,1.0040096654815092,4.0173816386849856e-05,5.9285644704373785e-06,1.879536691946243e-05,9.082479672215028e-06,1.00024985379599,0.9892950492383483,0.9934256607268068,0.9937049831679745,0.9928016655714906,0.9981529830501542,0.9891020715560004,0.9967695898261691,0.9929996985310646,0.9906778195095058,0.993259565599827,0.9903969172036476,0.9880839497360449,0.9907779247351968,0.993509155627735,1.0002456438375196,0.9903099740772234,0.9920855494987008,0.9889641308482827,1.0025574134839987,0.9886958376401616,0.9889288741479018,0.9936087283061134,1.0031188613337623,1.0039969154114805,0.9875088151786943,0.987547263061112,1.0001133435528982,0.9886588735037853,1.0001523564564103,5.9285644704373785e-06,1.718664259110567e-05,1.9690611563563493e-05,2.124111409738058e-05,2.153164712858788e-05,6.41747111504489e-06,2.4725120918898017e-05,6.433712901729447e-06,2.2452429777126852e-05,4.0173816386849856e-05,2.091442397571888e-05,3.8699482440603556e-05,2.9742068743072863e-05,2.2083914816061478e-05,1.1614180388966052e-05,6.95451592898295e-06,2.2944244124800452e-05,2.079925713843179e-05,2.3610965585102647e-05,8.427759272125537e-06,2.415548147545001e-05,2.471425466834431e-05,2.1921883489453446e-05,9.446432536432327e-06,9.603679010290158e-06,2.455451192025646e-05,2.454075032601852e-05,6.459073732185836e-06,1.9955412141625367e-05,6.9375849192264275e-06
535,535.0,0.9872480183362782,1.0040023049722002,4.753026045938881e-05,6.05333282190802e-06,2.1963177542193823e-05,1.1252438255217917e-05,1.000279726345749,0.9893564279091851,0.9934259956575416,0.9937072360591984,0.9928037156577179,0.9981840630866575,0.9891643159991013,0.9968012254276182,0.9930010835909594,0.9907382001159514,0.9932587816217964,0.9904561849280835,0.988143045239831,0.9907816078958418,0.9935448406079682,1.0002766839425157,0.990310116239936,0.9921496653272383,0.9889628593096434,1.0025743039117918,0.9886936337370221,0.9889276722162658,0.9936780126526635,1.0031274111168638,1.0040023049722002,0.9875008347285102,0.9875408128149789,1.000142826471361,0.9887220076474021,1.0001828815440792,6.05333282190802e-06,2.0326258055714067e-05,2.3659385777297045e-05,2.545000734103929e-05,2.5660540795629884e-05,6.632783567312142e-06,2.9279002240908304e-05,6.634487751517459e-06,2.618191602742385e-05,4.753026045938881e-05,2.376070397028391e-05,4.581940210215169e-05,3.511199268840545e-05,2.6548612083717983e-05,1.393198287021647e-05,7.063220526474945e-06,2.768232008467657e-05,2.462645834115185e-05,2.8454983106078078e-05,8.54800105207482e-06,2.9103850164472986e-05,2.9790623066547677e-05,2.5736715941106664e-05,9.509984768223897e-06,9.629884546827339e-06,2.934954485661486e-05,2.9392363577525863e-05,6.610882120604056e-06,2.3752436939075442e-05,7.063388621445423e-06
536,536.0,0.9872458398456283,1.0039718104446813,4.533380716708454e-05,6.289004380500874e-06,2.1354088518086276e-05,1.0590662133149955e-05,1.0002513486845825,0.9893560110750472,0.9933932656779624,0.9936774321985908,0.9927730289266332,0.9981527570938188,0.9891557873736047,0.996769285810049,0.992970362957764,0.9907167257310165,0.9932320620076472,0.9904401717368084,0.9881283482945893,0.9907502482158359,0.9935229510412679,1.000241560788804,0.9902799510095808,0.9921516318683635,0.9889354514843308,1.002535156714645,0.9886664816762721,0.9889008114574539,0.9936767100093131,1.003081930479436,1.0039555931007937,0.9874738877911017,0.9875138416203503,1.0001114552405055,0.9887238961447344,1.000147937566087,6.289004380500874e-06,1.9418825003415196e-05,2.2990949016538472e-05,2.4735328391541847e-05,2.494846135548451e-05,6.894994982402157e-06,2.792318766090586e-05,6.872989817561993e-06,2.5330843568541795e-05,4.533380716708454e-05,2.285107158030055e-05,4.366957709430043e-05,3.34717290476942e-05,2.585961772086674e-05,1.3803307973128035e-05,7.334054030789921e-06,2.6996690300125286e-05,2.3604863481103147e-05,2.7743608218907163e-05,8.82409398010297e-06,2.836709027455208e-05,2.907532837214919e-05,2.4713763282618634e-05,9.742024733779058e-06,9.836603226951023e-06,2.8498845932222295e-05,2.8568907373664383e-05,6.873272121461501e-06,2.2712876448640835e-05,7.336939005253572e-06
537,537.0,0.9872427449575182,1.003928654529141,4.312868516461581e-05,6.14096937358345e-06,1.995025782392423e-05,9.872340262134737e-06,1.0002100311438216,0.9892449401605287,0.9932804407652902,0.9935591670924153,0.9926555681029864,0.9981034295062917,0.9890259813617607,0.9967190999368264,0.9928485609922494,0.9905583074835271,0.993114968606459,0.9902847258831796,0.987987666484337,0.9906316206808159,0.9934277509191611,1.000192400432826,0.9901639437166762,0.9920382840653532,0.9888215886489293,1.0024946357171678,0.9885570559290806,0.9887958558997397,0.9935701961870236,1.0030442259948105,1.0039182141532692,0.9873660518751791,0.9874056498993733,1.0000670454734069,0.9886028857065874,1.0000993723508709,6.14096937358345e-06,1.8430133538483742e-05,2.1043135519760864e-05,2.2616220407053182e-05,2.284360811783403e-05,6.668217500855747e-06,2.6565190904144957e-05,6.622170074383999e-06,2.326217343038345e-05,4.312868516461581e-05,2.105466595814772e-05,4.152265195883832e-05,3.190163077838202e-05,2.3647842041793692e-05,1.2628328396204017e-05,7.125802888562834e-06,2.4679069594253258e-05,2.2541221026734143e-05,2.5348977484637275e-05,8.444425418252305e-06,2.591091623304716e-05,2.6571230347655433e-05,2.3666477112576427e-05,9.275309255371798e-06,9.369466539846241e-06,2.6006608507032765e-05,2.606745884980741e-05,6.6924373849644755e-06,2.1615658611210876e-05,7.117052299309458e-06
538,538.0,0.9872380847495346,1.0038870658399537,4.327529425135927e-05,5.9059470572825105e-06,1.9442032268866237e-05,9.884254598058604e-06,1.0001018305749305,0.9892069876189771,0.9931675410418629,0.9934410151004921,0.9925365137033879,0.9979889792409046,0.9889723722446674,0.9966042187831187,0.992722409488807,0.9904784352012609,0.9929869199015685,0.990205282859363,0.9879249479324057,0.9905112821571068,0.9933375448944193,1.0000814232469581,0.9900379288286099,0.9919922283705156,0.9886933643151299,1.0023769784046863,0.9884306397519224,0.9886712849176346,0.9935325125932707,1.0029290022937924,1.0038027566078254,0.9872380847495345,0.9872773881572169,0.9999557622457141,0.9885584582523943,0.9999881522652637,5.9059470572825105e-06,1.8469558496939416e-05,2.0100763869302414e-05,2.1562788945897278e-05,2.1915917583555612e-05,6.4159084632920304e-06,2.666440831112294e-05,6.34987363506851e-06,2.2629337817944265e-05,4.327529425135927e-05,2.0855508292257425e-05,4.165958640558883e-05,3.203101787381934e-05,2.253747186101268e-05,1.1876738041993852e-05,6.813967990905847e-06,2.3472040737545026e-05,2.2934065354133178e-05,2.405956594254415e-05,7.950618784698108e-06,2.4597873426270737e-05,2.521728855706067e-05,2.4282067556197516e-05,8.67079471272935e-06,8.749963732506024e-06,2.4654098146078024e-05,2.468172842567684e-05,6.442761596080855e-06,2.1682582900307758e-05,6.801429296816298e-06
539,539.0,0.9872322678444007,1.0038612729914937,4.1652121016753754e-05,6.3385758640708715e-06,1.8895311239169787e-05,9.372358062450234e-06,1.00016326791368,0.9892363192419165,0.993185131583038,0.9934619417623234,0.9925595702481742,0.9980501880455483,0.9890078202777711,0.9966654122375969,0.9927488777390073,0.9905294084794917,0.9930186069773586,0.9902540511593346,0.9879632176661324,0.9905327372772771,0.9933769318258666,1.0001463849443266,0.990060283273344,0.9920213878927805,0.988714778451668,1.0024380481740116,0.9884533227114942,0.9886938135130823,0.9935647977018605,1.0029879674181894,1.0038612729914937,0.9872635861959156,0.9873028149849162,1.000018098285748,0.9885880131797653,1.0000527061363944,6.3385758640708715e-06,1.7719829309773917e-05,1.9493439331800734e-05,2.0802561509235137e-05,2.130129035277451e-05,6.644357172606655e-06,2.5583220407619773e-05,6.562001378954626e-06,2.2182183140222333e-05,4.1652121016753754e-05,2.0708864563877076e-05,4.010811409015324e-05,3.07156662657519e-05,2.1786390030244912e-05,1.1408565770525505e-05,7.001351647609353e-06,2.262575884016671e-05,2.2186707485490867e-05,2.3163260486440948e-05,7.980283282045043e-06,2.373840168263839e-05,2.434756573812052e-05,2.358769903308211e-05,8.567082785136415e-06,8.61018227699612e-06,2.3798899357474257e-05,2.378554795898819e-05,6.680688475045048e-06,2.0777417201759052e-05,7.00131071973558e-06
540,540.0,0.9872299330453911,1.003861614704319,3.7945713967134976e-05,7.309834003222371e-06,1.7800439270541432e-05,8.081758416943196e-06,0.9999748677782636,0.9892936597423707,0.9931509745469086,0.9934227881788446,0.9925222851124713,0.9978506111651451,0.9890725327128924,0.9964645810133428,0.9927100844862211,0.9906081476202725,0.9929771136890586,0.9903302934768363,0.9880336983530108,0.9904955580764625,0.9933184966581852,0.9999466764366377,0.990022387739689,0.9920861464653663,0.9886773978829655,1.002237953759786,0.9884162609571623,0.9886552554349938,0.9936327332197714,1.0027847148663023,1.0036582292509655,0.9872299330453911,0.9872684583701582,0.9998217798977941,0.9886453927522264,0.9998538534280439,7.598485121776465e-06,1.607297436273467e-05,1.823928744838865e-05,1.934235079269179e-05,1.985953927835275e-05,7.441539369223791e-06,2.321120855646846e-05,7.309834003222371e-06,2.0618755342430498e-05,3.7945713967134976e-05,1.921908518364524e-05,3.652004642621493e-05,2.7876573509557565e-05,2.0304557435936614e-05,1.0839039661479425e-05,7.76453597636723e-06,2.1036840205825423e-05,2.009421308903147e-05,2.1543915094026688e-05,8.518264542474712e-06,2.214260681440549e-05,2.276878777011412e-05,2.1357068971121805e-05,8.89248614859345e-06,8.877051496762783e-06,2.221750448333648e-05,2.2191320457699918e-05,7.571593516951823e-06,1.884541491915269e-05,7.79258417112085e-06
541,541.0,0.9872356366900574,1.0038828701237146,3.4910362727752067e-05,7.558655676882857e-06,1.656941817695703e-05,7.111837899895766e-06,0.9999498960210613,0.9893269075947508,0.9932068096325709,0.9934804750163705,0.9925837438652368,0.9978221370469696,0.9891132403157851,0.9964359471195884,0.9927765179563147,0.9906691151000466,0.993044778185525,0.9903913331148902,0.9880804176004201,0.9905513428243602,0.9933326896285202,0.999909384174927,0.9900840420998223,0.9921172026900374,0.9887402515991883,1.0021984509343589,0.9884803141128152,0.988717787435059,0.993661499841251,1.002737757610855,1.0036093619684923,0.987294856495868,0.9873331354956141,0.9997915655558225,0.9886812693311388,0.9998169440507371,8.183318573152773e-06,1.4947332330062188e-05,1.667053350200247e-05,1.7638078443051526e-05,1.8106595787021358e-05,7.718953448951795e-06,2.1432320669885845e-05,7.558655676882857e-06,1.8765599492689127e-05,3.4910362727752067e-05,1.747032188824927e-05,3.3578652488096223e-05,2.5640287234976975e-05,1.851679553614039e-05,1.0235764188304543e-05,8.040788971863936e-06,1.91463693340313e-05,1.8568650640300764e-05,1.960539692390729e-05,8.475549172470954e-06,2.0174961252801695e-05,2.0774144484388586e-05,1.9777335410879857e-05,8.637309787663131e-06,8.573760709793008e-06,2.023699363716932e-05,2.021599352181233e-05,7.935068846162338e-06,1.747071640468952e-05,8.075934223557394e-06
542,542.0,0.987249375072515,1.0039159285011496,3.203978425210267e-05,7.160441549383607e-06,1.522841518324662e-05,6.443275387287904e-06,1.0000368104984625,0.9893982962803106,0.9933371647887312,0.9936164260477826,0.9927269892666363,0.9979178805782395,0.989198684720602,0.9965310991078639,0.9929296935972848,0.9907790627609779,0.9932023064470853,0.9904997084959571,0.9881741210656699,0.9906955207112819,0.9934426308778761,1.000014057188322,0.9902360208941319,0.992206976342178,0.9888962201048982,1.0023204947381295,0.9886412534997565,0.9888850267564931,0.9937604243784312,1.0028673814270548,1.003738440578492,0.9874576815633496,0.9874955928189044,0.9998834892511815,0.988759322386468,0.9999213344388861,7.767197583146245e-06,1.3945104881954017e-05,1.5166458285818167e-05,1.602913571771487e-05,1.6456660150094264e-05,7.307112554845865e-06,1.9808414669098044e-05,7.160441549383607e-06,1.7051424120297147e-05,3.203978425210267e-05,1.5860989773492103e-05,3.081450458624878e-05,2.357873124135602e-05,1.683281915967247e-05,9.490910749474203e-06,7.611374585299826e-06,1.7392886854866954e-05,1.723167400689501e-05,1.7795902839108296e-05,7.888536965697736e-06,1.8310427074846556e-05,1.885315415485739e-05,1.838412680353194e-05,8.011315228591414e-06,7.947816015068448e-06,1.836574775066896e-05,1.8346236986162164e-05,7.506786340788573e-06,1.625642083157802e-05,7.640359784738707e-06
543,543.0,0.9872700044760188,1.0039516790880922,3.10876076676955e-05,6.738083027349728e-06,1.4774705331893036e-05,6.34535300705751e-06,1.000097440439862,0.9893779547430942,0.9933397451853119,0.9936190464587115,0.9927366255194484,0.9979832336488424,0.9891751850226971,0.9965965123147236,0.9929479931548341,0.9907564587561226,0.9932260052946974,0.9904763321148612,0.9881539146096039,0.9907017472211128,0.993454527069634,1.00007515944742,0.9902453007784074,0.9921778174277861,0.9889091242738313,1.0023850819989655,0.9886574015203218,0.9889030505462939,0.9937224221945168,1.0029290247512945,1.003798893754099,0.9874784198352639,0.9875165123525235,0.9999450879088142,0.9887302843112953,0.9999825515387788,7.191671945823164e-06,1.3569140392493541e-05,1.505087503027754e-05,1.5910897900984337e-05,1.6291167882512e-05,6.859372535076558e-06,1.926243530677286e-05,6.738083027349728e-06,1.6931618960478508e-05,3.10876076676955e-05,1.5720389106408486e-05,2.9863322858854708e-05,2.295429998575765e-05,1.6657430027689703e-05,9.380857483943332e-06,7.152128823026453e-06,1.711261369419071e-05,1.6578225377511646e-05,1.7406300184530515e-05,7.386539106111253e-06,1.777747518372867e-05,1.8170512586562928e-05,1.7505378843626438e-05,7.551002487933034e-06,7.513065390385867e-06,1.7814170585811704e-05,1.7798092924591193e-05,6.997608194485781e-06,1.5836469390074046e-05,7.172407072103185e-06
544,544.0,0.9872963811838235,1.003981011136011,3.170835310858721e-05,7.839847416350462e-06,1.593750212901799e-05,6.379954778398715e-06,1.0002080728741418,0.9893319139018192,0.9932960428724104,0.9935761224398961,0.9926906530853613,0.9980979762291549,0.9891096897041746,0.9967128230521705,0.9929013778410827,0.9906501062981978,0.993181984040866,0.9903710961425528,0.9880753083978281,0.9906569703510927,0.9934624005128222,1.0001923921736582,0.9901982772195541,0.9921296520384053,0.9888618249791323,1.0024991561846506,0.9886094082316008,0.9888523916862443,0.9936701831069499,1.0030409897943462,1.0039108413283007,0.9874340733641669,0.9874728548788377,1.0000590982707558,0.9886797620606996,1.000099334618131,7.941992196254814e-06,1.3633709510100775e-05,1.6877844975809043e-05,1.7927882731074454e-05,1.8281474013707988e-05,7.921673877353142e-06,1.9519490238235258e-05,7.839847416350462e-06,1.9201611665521013e-05,3.170835310858721e-05,1.798395475169883e-05,3.0437239972545616e-05,2.3386283017664496e-05,1.8684542357839282e-05,1.0548812358818363e-05,8.127031066657009e-06,1.9178660558762848e-05,1.6494133510117873e-05,1.9418534886021196e-05,8.399560659192045e-06,1.9567339295600968e-05,1.973332293709161e-05,1.7088450568989087e-05,8.501635654765576e-06,8.480718830057205e-06,1.9614212898387036e-05,1.9613463699178694e-05,7.898725268115982e-06,1.5974152778787383e-05,8.140409067254503e-06
545,545.0,0.9873273614791844,1.003994813896374,3.0175450126586264e-05,8.496088090623901e-06,1.6075530179353366e-05,5.958663380836343e-06,1.0002858926394989,0.9892274734720984,0.9932365103124398,0.9935145020478645,0.9926279311633426,0.9981748698366739,0.9889835949052688,0.9967900920491649,0.9928418821759478,0.9904877350106875,0.9931333437106189,0.9902111324679601,0.9879363318491536,0.9905926063754544,0.9934295025619341,1.000269089281437,0.99013276482235,0.9920191826524928,0.9887927024258671,1.0025701256076556,0.9885379286704097,0.9887783078115223,0.993557489069503,1.0031083533741139,1.003977486203323,0.9873625688237474,0.9874017375881191,1.0001366962097262,0.9885656998955795,1.0001757853465587,8.496088090623901e-06,1.2782961810168275e-05,1.73636610742239e-05,1.848635658437986e-05,1.8816282721641343e-05,8.669897159404923e-06,1.843017853745481e-05,8.612965893411431e-06,1.9887403821214634e-05,3.0175450126586264e-05,1.8761871071260517e-05,2.8980376389458972e-05,2.2161074598047513e-05,1.9238678663961432e-05,1.0813641499389633e-05,8.80254252004585e-06,1.9825254981118526e-05,1.5480911035014156e-05,2.008528941797218e-05,9.13922300288628e-06,2.0111986148673708e-05,2.0160987904729308e-05,1.588993205307098e-05,9.177069641288723e-06,9.165754445890475e-06,2.0175588776104994e-05,2.0185995535110004e-05,8.551974925154228e-06,1.5022665468827671e-05,8.813841483486405e-06
546,546.0,0.9873618016453573,1.00398397662065,2.786133780007836e-05,1.0077749177280229e-05,1.5727179049257934e-05,4.4567019237920075e-06,1.0002932084101974,0.9892173803783889,0.9932352576364344,0.9935160545827108,0.9926286672496657,0.9981834417586923,0.9889736572312623,0.9967999113127889,0.9928460196833928,0.9904747117537778,0.9931424401451752,0.9901977042377186,0.9879256088630207,0.9905923552131132,0.9934308478162128,1.000277838602833,0.9901304730148344,0.992011685450491,0.9887899203237424,1.0025754708394787,0.988535090249925,0.9887736923051702,0.9935485888076913,1.0031145749205126,1.0039839766206498,0.9873618016453574,0.9874011912725048,1.0001446767552866,0.9885568480943455,1.000184374506497,1.0513104299293193e-05,1.1863049400505687e-05,1.597982113057288e-05,1.7026860132847507e-05,1.7294689552378624e-05,1.1050465351142595e-05,1.7044186095484795e-05,1.1042547885540744e-05,1.8271866040762807e-05,2.786133780007836e-05,1.7237290670448263e-05,2.6737890533478e-05,2.0479403840254323e-05,1.7693442919868284e-05,1.0077749177280229e-05,1.113841290338982e-05,1.8236027896896093e-05,1.4369708463858162e-05,1.8478589768914042e-05,1.149792600059046e-05,1.848005043782088e-05,1.8528539185106976e-05,1.4807991017462167e-05,1.1648547870904025e-05,1.1636373786872258e-05,1.8492138992304308e-05,1.8508273488099175e-05,1.0816979252123049e-05,1.3878297902137456e-05,1.1123809681322652e-05
547,547.0,0.9873982983728701,1.003942957736044,2.6418851376570162e-05,9.414278073657308e-06,1.5798773146732888e-05,3.3428403728140316e-06,1.00027639698505,0.9892460700596286,0.993303378626355,0.993590448087225,0.9927023200994894,0.998159722612048,0.9890152173725202,0.9967744219999018,0.9929246992842431,0.990548244415914,0.9932265604600607,0.9902693972199591,0.9879778297224766,0.9906639937512195,0.9934572799293867,1.000256493264363,0.9902061841160416,0.9920416215262705,0.9888663435338936,1.0025502084265783,0.988613313753468,0.9888513333805539,0.9935761939874233,1.0030851647654515,1.003953864881722,0.9874430107622831,0.9874819387885805,1.0001257720265622,0.9885890482319587,1.000162615407156,1.2921049290132355e-05,1.1265705887995001e-05,1.4772459507646623e-05,1.5759300852050147e-05,1.6014791822590964e-05,1.3912999097463087e-05,1.612172374697545e-05,1.3959871860671227e-05,1.6946485821833328e-05,2.6418851376570162e-05,1.6026274107726695e-05,2.5347987615487533e-05,1.9377550448075593e-05,1.6338054850932324e-05,9.414278073657308e-06,1.4081782230618368e-05,1.6876788432605572e-05,1.3600656113347287e-05,1.71052045791782e-05,1.453129244493387e-05,1.7109979219386226e-05,1.714816677395223e-05,1.4054920505976318e-05,1.4946883560659139e-05,1.4972168253873678e-05,1.710721313965384e-05,1.7123278268739592e-05,1.3571916364170516e-05,1.310091393590005e-05,1.4034646219184043e-05
548,548.0,0.9874344099813432,1.003880492372712,2.6200050991058936e-05,9.509932530663191e-06,1.6150744299486776e-05,3.472689524307882e-06,1.000214279041749,0.9892438020810472,0.9933483499420496,0.9936352981773159,0.9927498441717917,0.9980945071761899,0.9890283847723987,0.9967108406306311,0.9929805594755777,0.9905943706174107,0.9932894517373871,0.9903137828142661,0.9880002291857737,0.9907080748054738,0.9934475126275455,1.0001861737301667,0.9902482235041928,0.9920304752775281,0.988908399615273,1.0024692418576253,0.9886548550131328,0.9888908723268739,0.9935602674252697,1.0029938019812035,1.0038599457785375,0.9874826286635232,0.9875223179836835,1.0000594041984283,0.988585838128249,1.0000926609350416,1.2598090189728085e-05,1.1101049123296853e-05,1.5259532898499333e-05,1.6296131291250073e-05,1.6791330803459274e-05,1.3676111191867697e-05,1.5876319665964535e-05,1.3719500041044384e-05,1.798905799146948e-05,2.6200050991058936e-05,1.7300054987082965e-05,2.51732460908559e-05,1.9114538827944144e-05,1.7013850062846056e-05,9.509932530663191e-06,1.4036599052155943e-05,1.7806379060186162e-05,1.3518533199285637e-05,1.8148540837150472e-05,1.4714069347840973e-05,1.832750633816866e-05,1.8519233442951117e-05,1.4095361206484798e-05,1.5320624112610397e-05,1.5362014306340858e-05,1.842377810149838e-05,1.8417799729530767e-05,1.333122653554184e-05,1.2899460476568171e-05,1.398240655125831e-05
549,549.0,0.9874674351976702,1.0038088848365472,2.539491028761012e-05,9.788514865194727e-06,1.640941016624025e-05,3.686980073979472e-06,1.0002123889136505,0.9892637291515816,0.9933998580502396,0.9936912873444413,0.9928041844101206,0.998096963042186,0.9890571472433224,0.9967150278392672,0.9930362589562997,0.990635314228343,0.9933413142212422,0.9903552108950131,0.9880335119233117,0.9907600980586988,0.993470516735591,1.0001824648821007,0.9902988744954029,0.9920458117440074,0.9889584054477196,1.0024595079877558,0.9887046917423207,0.9889392503903519,0.9935714644056145,1.0029786914813739,1.0038445190774736,0.9875353729585274,0.9875748517028998,1.0000588067609852,0.9886115291646168,1.0000892326671214,1.2230360019299003e-05,1.0722247854297062e-05,1.577625865266878e-05,1.687266577415948e-05,1.7647883778681147e-05,1.336778623652258e-05,1.53336884723046e-05,1.3395380589910535e-05,1.9194673347944e-05,2.539491028761012e-05,1.8799338427495897e-05,2.4416308341674253e-05,1.848666943660303e-05,1.7783259128230408e-05,9.788514865194727e-06,1.3732598209355366e-05,1.8831095764106344e-05,1.3211264952814298e-05,1.932486576298583e-05,1.4700023961485412e-05,1.9711242345916624e-05,2.010620128105844e-05,1.3899713068691803e-05,1.5298313927918035e-05,1.5292971939253434e-05,1.9950301430603426e-05,1.9928680280639684e-05,1.294153290832661e-05,1.2459604234713622e-05,1.3683949706742865e-05
550,550.0,0.9874946727487446,1.0037404394334422,2.3844275383024246e-05,9.098988337334223e-06,1.586185118484746e-05,3.191645581268276e-06,1.000084719452634,0.9893050685752738,0.9934129816695051,0.9937088471771156,0.9928184305329313,0.9979668219689335,0.9891105137653137,0.9965866978981697,0.9930514280463675,0.9907116406730202,0.9933615660541041,0.9904321380863047,0.9880923751287667,0.9907733295596552,0.993447393284419,1.0000554842174385,0.9903093420082812,0.9920829484933376,0.9889666131154242,1.0023222964242369,0.98871063841393,0.9889433115962954,0.993598658229132,1.002836965326597,1.0037024830401942,0.9875396661454858,0.987579652914845,0.9999313781276126,0.9886579356288966,0.9999614632178964,1.3205402016325997e-05,9.864471367714721e-06,1.455116270729873e-05,1.55537648046743e-05,1.635090289695968e-05,1.4482848590135233e-05,1.4205745741843298e-05,1.4541493365932889e-05,1.7881564083274377e-05,2.3844275383024246e-05,1.7600209705323057e-05,2.2942601656573122e-05,1.719891267157601e-05,1.6435136265108763e-05,9.098988337334223e-06,1.4823962658478826e-05,1.744950007298318e-05,1.2135539434830563e-05,1.794849760577783e-05,1.583004295726936e-05,1.835650130166406e-05,1.8768574811712846e-05,1.2804672095895122e-05,1.6287003485682326e-05,1.624448383973521e-05,1.8626213891760495e-05,1.8604689723584476e-05,1.3966380315042666e-05,1.1481082735980916e-05,1.4770911021927138e-05
551,551.0,0.9875134213614605,1.0036874604692898,2.561812715956323e-05,8.33326989331918e-06,1.608388441546823e-05,3.303551360076189e-06,1.0000234001665633,0.9892827635662474,0.9933941554901052,0.9936873578073567,0.9927965977377919,0.9979017560192538,0.989092502715463,0.9965228943279435,0.9930295170226995,0.9906996518480056,0.9933399178871669,0.9904191687003936,0.9880784950605609,0.990752662395709,0.9934115466674264,0.9999907984316002,0.9902874561111216,0.9920568981926929,0.9889431770448881,1.00225517745042,0.988684559708889,0.9889131779529908,0.9935599351226092,1.0027686951264423,1.003634895585608,0.9875134213614605,0.9875536087391548,0.9998673424453386,0.9886351230199358,0.999897312657875,1.4837630349706736e-05,1.0274792270914413e-05,1.3623396178621222e-05,1.4543128700956994e-05,1.5275274267191408e-05,1.617057971905694e-05,1.499251216410346e-05,1.627888854058933e-05,1.6594915651395076e-05,2.561812715956323e-05,1.6196521723439423e-05,2.470540053947545e-05,1.8255243604456093e-05,1.5371944288618154e-05,8.33326989331918e-06,1.6530453379701175e-05,1.630528599859248e-05,1.2497982621787878e-05,1.679094214439429e-05,1.731656839979841e-05,1.7182902601597768e-05,1.760337466499433e-05,1.3244972726154776e-05,1.757884968954156e-05,1.7509770937581112e-05,1.7384384322560726e-05,1.7354859649037735e-05,1.5642713197645385e-05,1.2037891755208285e-05,1.6463955324043795e-05
552,552.0,0.9875219600704763,1.003662252249983,2.691927453057089e-05,7.59642418124666e-06,1.5805055008869908e-05,3.5763055155780383e-06,1.0000425448959376,0.9892293635514371,0.9933848536877721,0.993682431650904,0.9927931624582992,0.9979287339298563,0.989031877266537,0.9965496950539372,0.9930268294143542,0.9906273517918871,0.993339952442143,0.9903486859817351,0.9880155836976229,0.9907524208152882,0.993404519516123,1.000022827481697,0.9902885132442028,0.9919996275643961,0.9889446720870945,1.0022837409248166,0.9886857928113425,0.9889115497945035,0.9934982777087763,1.002795938992426,1.003662252249983,0.9875165967420141,0.9875558797710632,0.9998928714499231,0.9885786371685469,0.9999290824385713,1.4917013473995816e-05,1.0698933955713502e-05,1.277204488079821e-05,1.3614295763223578e-05,1.4293172489406932e-05,1.616212917829588e-05,1.567675678788704e-05,1.6291959107524182e-05,1.5418898055052276e-05,2.691927453057089e-05,1.4909651946472735e-05,2.6001147175237825e-05,1.912678644203905e-05,1.4407051601464661e-05,7.59642418124666e-06,1.6498581007016173e-05,1.5277049616957152e-05,1.2853960210099104e-05,1.576377331158269e-05,1.7046843734773606e-05,1.6148750497691352e-05,1.658569476416649e-05,1.364567916641234e-05,1.7190984738476095e-05,1.7110793666092652e-05,1.629461412998028e-05,1.6257950331532954e-05,1.5677085251937304e-05,1.2566571722611461e-05,1.6427778547838337e-05
553,553.0,0.9875224891415103,1.0036736549834204,2.506271047630628e-05,6.926272739359301e-06,1.464781101632564e-05,3.336898086155716e-06,1.000027444321309,0.9891695723012487,0.9933854448025184,0.9936848417252325,0.9927971790373394,0.9979176112295675,0.9889636507606029,0.9965378489490164,0.993033119983871,0.9905502028770571,0.9933551927270267,0.9902709230686128,0.9879431718081435,0.9907548776606524,0.9933786874245545,1.0000109006125142,0.9902927544508058,0.9919363708356257,0.988949250058312,1.0022767901574354,0.9886887931381932,0.988912902514065,0.9934323088224938,1.0027936430629338,1.003660240764313,0.9875177989152971,0.9875573800010012,0.9998797513401932,0.9885182274140686,0.9999171065866455,1.3695635189537377e-05,9.901355571165025e-06,1.1910468201597932e-05,1.2739388269903377e-05,1.334530290811617e-05,1.4840117615341657e-05,1.45172861361233e-05,1.4972480436798043e-05,1.4424937982476108e-05,2.506271047630628e-05,1.4053696735972277e-05,2.4212534447376255e-05,1.7742673413942828e-05,1.3426822303320518e-05,6.926272739359301e-06,1.5144729513157796e-05,1.426051587741235e-05,1.185192195622756e-05,1.4710356788032109e-05,1.560470845905473e-05,1.5080084757930737e-05,1.5472550781493317e-05,1.2585911465355093e-05,1.573961049778989e-05,1.5668619609378365e-05,1.524566375488242e-05,1.5206685381112885e-05,1.4392327916938238e-05,1.1620341157326424e-05,1.5078620146340876e-05
554,554.0,0.9875181891480468,1.0037166524855246,2.3191846855019688e-05,6.316085780381301e-06,1.3772909385081401e-05,3.113311603720482e-06,0.9999860368548199,0.9891917369034918,0.9934353282599392,0.9937383139932635,0.9928455803632806,0.9978717459498826,0.9889906910191548,0.9964932552354704,0.9930767935081143,0.990583238328885,0.9934003356989451,0.9903026381614456,0.9879714700987985,0.9908066415283038,0.9933896257857305,0.9999697000311333,0.9903473059211831,0.9919639833804498,0.9890038115903,1.0022420706815687,0.9887431843908986,0.9889656491100541,0.993452837779534,1.00276607889228,1.0036345307573777,0.9875727900750438,0.9876123518927059,0.9998393351931243,0.9885436837511398,0.9998760982445853,1.2720227655408129e-05,8.971094060690549e-06,1.1439559984944779e-05,1.2290096444235498e-05,1.2852238716986342e-05,1.3817169311753718e-05,1.3211039257623317e-05,1.3924778113846885e-05,1.404073647395051e-05,2.3191846855019688e-05,1.3957151509163936e-05,2.2385644682295313e-05,1.622161151873755e-05,1.2849396230721407e-05,6.316085780381301e-06,1.4140840385696916e-05,1.3629135679990783e-05,1.0742260624169828e-05,1.4039308036398471e-05,1.473000085762665e-05,1.4391711944363226e-05,1.4702612562978844e-05,1.140933635683314e-05,1.5042294767893868e-05,1.5026035459823124e-05,1.4580887848714449e-05,1.4548820171896975e-05,1.3404000380294599e-05,1.0532289081214909e-05,1.4079070798787516e-05
555,555.0,0.9875122406635689,1.0037827644742234,2.1629317225833213e-05,5.757387285720659e-06,1.3051326362258491e-05,2.9680788256402453e-06,1.0000809533822255,0.9892610075778866,0.9934734393379113,0.9937794620634591,0.9928876432484993,0.9979754188372237,0.9890656917124951,0.9965961720652365,0.9931215205711859,0.9906714504507417,0.9934415634582945,0.990386394989313,0.9880503078516543,0.9908476611676367,0.9934617000368705,1.0000771364120702,0.9903899188837941,0.9920303010490461,0.9890488228372506,1.0023567624101806,0.9887884484863467,0.9890124856347202,0.9935125183923601,1.0028844647359496,1.0037533923914097,0.9876175466428521,0.9876579213704326,0.9999397641054388,0.9886158231874057,0.9999826473112677,1.1881177870634705e-05,8.15261359448174e-06,1.1161086414828694e-05,1.2022488306347974e-05,1.2546057241412792e-05,1.2921567587246123e-05,1.2095614973603527e-05,1.2998287709382731e-05,1.3821023716019319e-05,2.1629317225833213e-05,1.3879624849212611e-05,2.087325662517237e-05,1.4931472796329504e-05,1.2446624026432423e-05,5.757387285720659e-06,1.3295556182869822e-05,1.3120752489585833e-05,9.737507277104298e-06,1.348526754649115e-05,1.405109618121749e-05,1.380212586364989e-05,1.4029366099725963e-05,1.034019497603025e-05,1.4581896005884884e-05,1.4623453921828116e-05,1.3999609399431205e-05,1.397779523893858e-05,1.2554042713361746e-05,9.587833805959478e-06,1.3235692943017626e-05
556,556.0,0.9875078242615609,1.0038635106674456,2.0684801238864346e-05,5.27237272584332e-06,1.2725337686591764e-05,3.006352472622304e-06,1.0002067082577504,0.9893182601762522,0.9935016917668784,0.9938109573693283,0.9929181927237004,0.9981116684046043,0.9891242498427624,0.9967319485529225,0.9931512698477499,0.9907374624115028,0.9934670116715714,0.990451023683607,0.9881103817170009,0.990879320831054,0.9935384325816207,1.0002207929734361,0.9904252490756198,0.9920839168544792,0.989085493722219,1.0025109155055556,0.988827486293802,0.9890512246938377,0.9935623926614459,1.0030462656062058,1.0039171864404182,0.9876607304972305,0.9877004857235878,1.0000748590027178,0.9886712045448595,1.0001253154403535,1.2341142266970502e-05,7.6083224040773e-06,1.0670578266705127e-05,1.1559406409166246e-05,1.199587399722474e-05,1.3309923341251469e-05,1.141110143735242e-05,1.3314551195925028e-05,1.3233278104674474e-05,2.0684801238864346e-05,1.3316034042400954e-05,2.0006132392221458e-05,1.4132664698557886e-05,1.184301544833022e-05,5.27237272584332e-06,1.3664390331685746e-05,1.2411695227067456e-05,8.970552524093437e-06,1.2720107706648545e-05,1.4734691568174087e-05,1.2992652129239175e-05,1.315826081253052e-05,9.43342897087785e-06,1.5480379105999137e-05,1.5547466716177846e-05,1.3200752675480608e-05,1.3183637877066223e-05,1.2948072228404263e-05,8.990652962709508e-06,1.3624191792033198e-05
557,557.0,0.9875081205155061,1.0039504107831192,1.9543911026357152e-05,4.933711554515206e-06,1.251574284958224e-05,3.358040392916686e-06,1.0002313250462238,0.9893502591621605,0.9934345075841745,0.9937377796286634,0.9928416336852318,0.9981405223620758,0.9891494358859559,0.996761853604488,0.9930660124697278,0.9907453282583402,0.9933738117933976,0.9904589448968858,0.988129116793947,0.9908002972405588,0.9935315963679826,1.0002521147328285,0.9903427662695858,0.9921126626867677,0.9890002716959149,1.0025542068983175,0.9887403594483878,0.988962199522369,0.9935909178890072,1.0030967056920015,1.0039689252745618,0.9875740070019832,0.987613436056494,1.0001024665485798,0.9887027613884641,1.0001566549744247,1.36720904592043e-05,7.083527864160748e-06,9.776861306426831e-06,1.0624180206297508e-05,1.0995506565786343e-05,1.4664179404285168e-05,1.0685720665916298e-05,1.4571408916291173e-05,1.2131853042310769e-05,1.9543911026357152e-05,1.224195501799661e-05,1.8935471489107015e-05,1.3254581060570841e-05,1.0841704662577053e-05,4.933711554515206e-06,1.495929419088911e-05,1.1339489122382865e-05,8.274705313363165e-06,1.160929221243854e-05,1.639195054713442e-05,1.1852135449384293e-05,1.2004823100620025e-05,8.679449221903365e-06,1.733925895812363e-05,1.7410351074698505e-05,1.203782815782476e-05,1.2023838622210322e-05,1.4266862791793775e-05,8.393630957968785e-06,1.493271252492865e-05
558,558.0,0.9875163099988884,1.004034984539172,1.808103890159996e-05,4.642901283750118e-06,1.1753402171901464e-05,3.3198040183512713e-06,1.0003005019233908,0.9892271952923286,0.9933910417623608,0.9936895304123587,0.9927943387488745,0.9982084297971159,0.9890021217816326,0.9968280138399895,0.9930172108727083,0.9905726734451047,0.9933325178372289,0.990287959499919,0.9879717182581069,0.9907476618628576,0.9934874438384226,1.0003160724520426,0.9902871416420985,0.9919623320500761,0.9889422317053413,1.0026115316152984,0.9886807958033664,0.9889002204112838,0.9934232925155208,1.0031499251397993,1.004021951133687,0.9875163099988884,0.9875554124581323,1.0001720080137315,0.9885641767261022,1.0002212085933397,1.3350820633705683e-05,6.672798879571063e-06,8.860133010390925e-06,9.620844422577329e-06,9.957707177723903e-06,1.4312863223174654e-05,9.967721575720849e-06,1.4189030270131375e-05,1.0983794957022967e-05,1.808103890159996e-05,1.1079212124755971e-05,1.7510852244531633e-05,1.2300157477006538e-05,9.815386966124737e-06,4.642901283750118e-06,1.456236460929426e-05,1.026916296000794e-05,7.817814132340406e-06,1.0518073063490166e-05,1.60001668838756e-05,1.0746973294932097e-05,1.0905601753481877e-05,8.353601990972858e-06,1.693665676626794e-05,1.6991415032440297e-05,1.0915144972347916e-05,1.0901820674125151e-05,1.3925050758583995e-05,7.880298350147977e-06,1.4532656766947717e-05
559,559.0,0.9875338979653696,1.0041087516535327,1.7552218662830922e-05,4.3277726620127136e-06,1.0913521540735062e-05,3.0190755028698705e-06,1.0004064726462816,0.9890913246703728,0.9934520843455423,0.9937543531884812,0.992862146335261,0.998307872408036,0.9888518708732811,0.9969236171477789,0.993095554573501,0.9904215450769966,0.9934292139827064,0.9901365699855844,0.9878197550125363,0.9908118952449945,0.9934897969838365,1.000413211372653,0.9903538512243301,0.9918053290667619,0.9890114399230179,1.0027051437590107,0.9887509118213196,0.9889718231672084,0.9932648283908126,1.003238059728719,1.0041087516535327,0.9875839038402795,0.9876230215565198,1.0002756170968337,0.9884185134344063,1.0003185148934288,1.213757931296791e-05,6.816705697227437e-06,8.028203019603589e-06,8.709004358501476e-06,9.01298599728287e-06,1.2975674633175675e-05,9.972802909500939e-06,1.2864144967175992e-05,9.941800634213807e-06,1.7552218662830922e-05,1.0042417068912499e-05,1.7021025838789104e-05,1.2146677570166529e-05,8.881499737181948e-06,4.3277726620127136e-06,1.3192703669996571e-05,9.29263872600339e-06,7.98493893450888e-06,9.518129017865084e-06,1.4494820075533577e-05,9.725136609540311e-06,9.873530292683748e-06,8.669794969961282e-06,1.5341689045681296e-05,1.5390260935451574e-05,9.87609177199472e-06,9.864402218542726e-06,1.2632469271348922e-05,7.952346259566707e-06,1.3166181353829656e-05
560,560.0,0.9875556883893234,1.0041642882224755,1.671018689851182e-05,4.006330651591872e-06,1.020227187418735e-05,2.7688246021913474e-06,1.0003419961319724,0.9890202804947997,0.9934450090718379,0.9937430734706114,0.9928522207128976,0.9982316956017135,0.9887769907587635,0.996844320124337,0.9930857882127551,0.9903530589961367,0.9934204921023774,0.9900693830851977,0.9877482929351468,0.9907941874042545,0.9934262418422882,1.0003267585572122,0.9903356160589392,0.9917263655141002,0.9889911275953451,1.0026157664878141,0.9887261138904057,0.988941830023419,0.9931842912113402,1.0031470403570821,1.0040194453797802,0.9875556883893233,0.9875956353577279,1.0002022400416142,0.9883430663326129,1.000232082648788,1.1214457167064935e-05,6.687624121331737e-06,7.466195128208667e-06,8.121626726150595e-06,8.358552344588375e-06,1.1974904782571043e-05,9.679338807469485e-06,1.1866122860904028e-05,9.169559718624334e-06,1.671018689851182e-05,9.315800016882864e-06,1.6231380542282653e-05,1.1709993118009635e-05,8.26701056809942e-06,4.006330651591872e-06,1.2128405515259807e-05,8.67125200469154e-06,7.817607252633523e-06,8.876183155782512e-06,1.3247104653098567e-05,9.05458038725027e-06,9.164374136325118e-06,8.533157597580752e-06,1.3959349912469545e-05,1.399325136649346e-05,9.19282453126959e-06,9.182188845979927e-06,1.1632141764306575e-05,7.733236358899658e-06,1.2103415291288115e-05
561,561.0,0.9875757602286517,1.004198395855659,1.5777668711802723e-05,4.064644082498972e-06,9.858188200414167e-06,2.651546191597584e-06,1.000333095786693,0.9891146197662662,0.9935340523790224,0.9938386891243348,0.9929477184106154,0.998229532749357,0.9888871917620221,0.9968430587468761,0.9931848119315624,0.9904876890616466,0.9935219401132389,0.9902028889312505,0.9878628370769532,0.9908921341804411,0.9934946309903926,1.0003285181818236,0.9904373548682361,0.9918380354354952,0.9890926121880503,1.0026301113729132,0.9888285781966032,0.9890418710380255,0.9932978121846123,1.003171552128496,1.004048353328192,0.9876606467983922,0.9877001714391683,1.0001981874570482,0.9884471074428313,1.0002339370747217,1.08696242363941e-05,6.4430106944543205e-06,7.20720083082021e-06,7.884597993824048e-06,8.054965015269677e-06,1.1689371754765886e-05,9.224458977203766e-06,1.1575946076741605e-05,8.77174606637113e-06,1.5777668711802723e-05,8.924108517164941e-06,1.5273358621326284e-05,1.1110650292636548e-05,7.999966889449142e-06,4.064644082498972e-06,1.1869804496606014e-05,8.424899630189658e-06,7.444320407765168e-06,8.636725428693808e-06,1.2989051536166836e-05,8.78981516612411e-06,8.872001501617877e-06,7.998682314140057e-06,1.3700813559085145e-05,1.374279993212529e-05,8.912038896650917e-06,8.91107519284882e-06,1.1316444949900448e-05,7.432852828520904e-06,1.1833001411266542e-05
562,562.0,0.9875919936546597,1.004208932541088,1.6848082816054143e-05,4.976884469877037e-06,1.0480926125039926e-05,3.372584785235634e-06,1.0004214222032919,0.9891554737283291,0.9936550208284816,0.993963656353795,0.9930731972813492,0.998318882151148,0.9889366030830146,0.9969310562886852,0.9933116038088425,0.9905522358172911,0.9936484238224118,0.9902643076236131,0.9879165225479294,0.9910200918979066,0.9935846228752955,1.0004216472220595,0.9905661865258695,0.991883250356693,0.9892203505690362,1.0027188146937305,0.9889572671311228,0.9891701689750118,0.993341146734461,1.0032610876856072,1.0041374280026303,0.9877893040086589,0.9878290773754108,1.0002882178470696,0.9884928554688374,1.0003267795071538,1.231723353705507e-05,6.760913867014745e-06,6.953265362365207e-06,7.649602542661245e-06,7.788468510822332e-06,1.3523345784413402e-05,9.399912361889222e-06,1.3398093993602053e-05,8.447898129866413e-06,1.5704756147374824e-05,8.527491225566988e-06,1.5129226527190003e-05,1.1195205174001384e-05,7.748568230147764e-06,4.976884469877037e-06,1.4033664689581222e-05,8.202247528742427e-06,7.591565261795096e-06,8.440196346492498e-06,1.5628576072349068e-05,8.601932641633611e-06,8.682832890787737e-06,7.907506072731153e-06,1.6709181170953313e-05,1.6848082816054143e-05,8.749925961758289e-06,8.75398743644197e-06,1.3113707335598848e-05,7.693374898465552e-06,1.395013676396517e-05
563,563.0,0.9876032191420014,1.0041937562667669,1.982984300057093e-05,5.422955201732064e-06,1.0989089991607556e-05,4.181385770152065e-06,1.0004750089853565,0.9891618555703625,0.9936838934251495,0.9939882526494912,0.9931011320437696,0.998370799147007,0.9889464424862734,0.9969822405722034,0.9933343879751396,0.9905704967256462,0.9936670466059845,0.9902829014402882,0.9879289950615981,0.9910505607190295,0.9936145308551186,1.0004772725409252,0.9905980566345786,0.9918821590798891,0.9892539548895937,1.0027744044624043,0.9889914271044026,0.989204414360078,0.9933352124614337,1.0033166420156052,1.0041937562667669,0.9878258893961577,0.9878653924777531,1.00034033504752,0.9884970417072284,1.0003825387410037,1.3580817926588049e-05,6.948591762866312e-06,6.699640696887157e-06,7.409265112940095e-06,7.562120328730054e-06,1.5141203950936083e-05,9.32952491690954e-06,1.5023149645184555e-05,8.251791858468868e-06,1.5113100880839612e-05,8.403665581577062e-06,1.453807477300248e-05,1.094675135732543e-05,7.557182352531876e-06,5.422955201732064e-06,1.5949112865635812e-05,8.02970394415363e-06,7.600181707196744e-06,8.287894086799734e-06,1.8087941237077745e-05,8.470388646992886e-06,8.564973620815356e-06,7.778208505893626e-06,1.9582655978723712e-05,1.982984300057093e-05,8.626965805443252e-06,8.631763612156955e-06,1.469728962256507e-05,7.777774012304859e-06,1.583016675537733e-05
564,564.0,0.9876082671653316,1.0041531624459792,1.985515072104251e-05,5.072167426635235e-06,1.1220715365058478e-05,4.132135503482885e-06,1.0004224158020638,0.9891689054676347,0.9936654231763711,0.9939606196651226,0.9930806875452767,0.9983129184844447,0.9889593432068008,0.9969234029067316,0.9933159076859062,0.9905992101994558,0.9936487029059521,0.9903130661552583,0.9879494482133989,0.9910271290018929,0.9935891049431986,1.0004146809919838,0.9905698500666511,0.9918813673127967,0.9892226995280367,1.0026994365841702,0.9889533162886116,0.9891614841406511,0.9933263409639765,1.0032321494586254,1.004107326922495,0.9877812556854921,0.9878223397877816,1.0002804861006418,0.9884984635867826,1.000321220276321,1.3519743105354476e-05,7.485059297385173e-06,6.600057401655832e-06,7.349853288490769e-06,7.528461298500805e-06,1.5073494248934571e-05,1.010165934883981e-05,1.4955233027187524e-05,8.300648376259761e-06,1.595879805688563e-05,8.506563714872685e-06,1.539587301684456e-05,1.179177339015608e-05,7.617407846377992e-06,5.072167426635235e-06,1.5851989640299588e-05,8.111710172394195e-06,8.60561772966663e-06,8.408594084841246e-06,1.8043396957898897e-05,8.612310440925994e-06,8.763212113149501e-06,9.178370553634422e-06,1.958209574250379e-05,1.985515072104251e-05,8.701108526807987e-06,8.71675880670951e-06,1.4663079421137983e-05,8.525673780326722e-06,1.5745599416034704e-05
565,565.0,0.9876059681993049,1.0040971961931247,2.012315686301897e-05,4.701676575848397e-06,1.2356962621387968e-05,4.634798866324244e-06,1.000363370088617,0.9891577693089239,0.9936304183204303,0.9939218916460089,0.9930403632378326,0.9982455811363556,0.9889518983188674,0.9968545359828636,0.9932689129691299,0.9905983566822892,0.9935957730690734,0.9903128976871614,0.9879456733741064,0.9909861774565709,0.9935526901059594,1.0003481856293444,0.9905223818246972,0.9918672358119732,0.9891696249220555,1.0026187208642643,0.9888938775157793,0.9890956793040302,0.9932990000005403,1.0031450594578781,1.0040186206343225,0.9877188887528401,0.9877597106092074,1.0002171061236724,0.9884877407325876,1.000255278838345,1.4582653596439444e-05,1.0136811746195743e-05,6.4244385615475495e-06,7.1823484770157e-06,7.368807854807324e-06,1.587785313712124e-05,1.3731666742141247e-05,1.565258308472412e-05,8.196256092203703e-06,2.012315686301897e-05,8.547361210305735e-06,1.9570933975456684e-05,1.5723722265904293e-05,7.480830649706684e-06,4.701676575848397e-06,1.64823519892549e-05,7.982919742548428e-06,1.2692798649320862e-05,8.30297378640126e-06,1.8363980226765527e-05,8.515280988579227e-06,8.698402279767303e-06,1.3905815345015924e-05,1.962909567061398e-05,1.9860652272166766e-05,8.550085772222738e-06,8.569651957048161e-06,1.5625341266552486e-05,1.1828006091713696e-05,1.6400421771230963e-05
566,566.0,0.9875951527185762,1.0040383400478812,2.3318218111660822e-05,4.637831149736264e-06,1.303191491873758e-05,5.5005667082953e-06,1.0002426769308483,0.9891706420853584,0.9935525948387679,0.993833877722976,0.9929495126639498,0.9981163935157001,0.9889656367343074,0.9967246508147414,0.9931652183043207,0.9906075311779443,0.9934792442115721,0.9903216473348778,0.9879577634820438,0.9908931432309228,0.9934858535039859,1.0002194268397677,0.9904200836188456,0.9918843399271039,0.9890593030322791,1.002483688055411,0.9887765396266867,0.988974073178,0.993316802545862,1.003005829274462,1.0038783493998293,0.9875951527185762,0.987637595801454,1.0000905881240276,0.9885043823286295,1.0001267632941508,1.482146492733948e-05,1.3012288990558304e-05,5.957162902717967e-06,6.651955823999414e-06,6.8437115711835215e-06,1.5916128950269192e-05,1.7237058685501538e-05,1.5644398264060234e-05,7.672535198639064e-06,2.3318218111660822e-05,8.221563907973996e-06,2.278068368033684e-05,1.919272136534927e-05,6.904151324277878e-06,4.637831149736264e-06,1.6469557715739918e-05,7.36716437128044e-06,1.6712679520920142e-05,7.668567591136075e-06,1.8121247129749636e-05,7.86884320118531e-06,8.049066422899157e-06,1.8172794716239656e-05,1.9178454030095396e-05,1.935322842961391e-05,7.896657633198439e-06,7.91149927049808e-06,1.576768649383446e-05,1.520664880884885e-05,1.640147737328416e-05
567,567.0,0.987577536442446,1.0039890765499266,2.334867864027664e-05,4.752983389025636e-06,1.2732724827026193e-05,5.2325155725959246e-06,1.0002577560679604,0.9891460389223586,0.9935747484393117,0.9938570067266156,0.9929775949977727,0.9981351466907312,0.9889506248962623,0.9967422103731283,0.9931963405344175,0.9906102645127713,0.9935139318796444,0.9903245409048385,0.9879475834407384,0.990923909608454,0.993497584578364,1.000240690400546,0.9904541169349489,0.9918665105501913,0.989094410611925,1.0025136303404223,0.9888116659315315,0.9890062997617923,0.9933058052859919,1.0030416453191389,1.0039159359349847,0.9876343075735745,0.9876772700339805,1.0001074048511784,0.9884827752810735,1.0001482873733836,1.3458800248081148e-05,1.3383001350482152e-05,6.0978354971312806e-06,6.80876155090113e-06,6.9945715042291824e-06,1.450325250164456e-05,1.7583794829385808e-05,1.4285565305884687e-05,7.825378110529237e-06,2.334867864027664e-05,8.425697063126094e-06,2.282091950902581e-05,1.9371823208088117e-05,7.036075334240316e-06,4.752983389025636e-06,1.507620489551535e-05,7.517627338414679e-06,1.7261605807960853e-05,7.778519102413355e-06,1.6589689784717426e-05,7.957774514895466e-06,8.064647043437829e-06,1.8690110233739165e-05,1.7580332898973905e-05,1.7735102541145953e-05,8.011029114098216e-06,8.019848010956619e-06,1.4347944875611047e-05,1.5640799749977373e-05,1.501337085687669e-05
568,568.0,0.9875663760687983,1.0039618882389394,2.254910873403694e-05,5.42078153048664e-06,1.3185272873054591e-05,3.975844270766196e-06,1.0002662774265152,0.9891216496353858,0.9934964135125268,0.9937747522925963,0.9928902384634074,0.9981395236614702,0.9889245596079187,0.9967479000694786,0.9930987443296723,0.9905811917798463,0.9934091919631675,0.9902964523817768,0.98791803679268,0.9908406211401313,0.9934603649321252,1.0002463572793905,0.9903737219540455,0.9918279004761194,0.9890160310713879,1.0025261454346497,0.9887375121818972,0.9889328546417858,0.9932606037636851,1.003059944204845,1.0039365494446146,0.9875663760687982,0.9876100119684618,1.000113781174486,0.988457653832747,1.0001539934973693,1.278357750616707e-05,1.2620673332365519e-05,8.161341016950976e-06,9.040870709864038e-06,9.239174795975495e-06,1.3748286061633702e-05,1.667579769133723e-05,1.353049270417652e-05,1.0144762843027182e-05,2.254910873403694e-05,1.081256488177057e-05,2.2009012091340498e-05,1.8421294118757153e-05,9.32403064946774e-06,5.42078153048664e-06,1.4322758388140057e-05,9.880298304159544e-06,1.6324847216726385e-05,1.006605227462514e-05,1.5667980420243723e-05,1.0241635141051886e-05,1.0223131839789286e-05,1.760358256736386e-05,1.66270419888456e-05,1.679314183271447e-05,1.0319230682316865e-05,1.0329816883448831e-05,1.3616428225530526e-05,1.4798477659376014e-05,1.4261994099948458e-05
569,569.0,0.9875721172263852,1.0039692576545978,2.1362466579355355e-05,6.202643773898333e-06,1.3597542949085714e-05,3.0130502418822808e-06,1.000264518926622,0.9891931929034278,0.9935324112261118,0.9938116307657082,0.9929269717489173,0.998138274705436,0.9890030697663691,0.9967442052461091,0.9931375294396261,0.9906698727194733,0.9934463050808083,0.9903823721697749,0.9880011318361107,0.9908764179338349,0.9935009079880203,1.0002503606406283,0.9904103187499009,0.991914067632236,0.9890543306709069,1.002547511689453,0.9887798461777045,0.98897872949395,0.9933478258484901,1.0030908843603124,1.0039692576545978,0.987613623365203,0.987656333188923,1.0001132038468517,0.988537558824659,1.000158136950863,1.2713506284882533e-05,1.1760554708632754e-05,9.856680554355978e-06,1.0772482710981426e-05,1.1019130958828304e-05,1.3596349260819628e-05,1.560468928239438e-05,1.3360185802312132e-05,1.185927243300829e-05,2.1362466579355355e-05,1.24535157250257e-05,2.0814734569824673e-05,1.7285140518708104e-05,1.1201351095670818e-05,6.202643773898333e-06,1.4242417496145496e-05,1.1792992506192698e-05,1.5178541323685244e-05,1.1942812613114431e-05,1.5445158354162023e-05,1.2135363804613135e-05,1.2063298656957946e-05,1.6299746590338767e-05,1.63892442062375e-05,1.657459011966799e-05,1.2253823066616953e-05,1.2265602087482822e-05,1.348982087324896e-05,1.3805576414194986e-05,1.4184596101213976e-05
570,570.0,0.9875824202888441,1.0040183732863734,1.9710371373434415e-05,5.971153592410431e-06,1.2815193246092307e-05,2.706739587365233e-06,1.0001749572380534,0.989193163133233,0.9935058835368135,0.9937803084507294,0.9928945929235479,0.9980378064444545,0.9889986889186897,0.9966392014370887,0.9931030238198423,0.9906725519277292,0.9934101577383201,0.9903814768816062,0.9880010538669949,0.9908433232596061,0.9934553464134955,1.0001527030901676,0.9903764823660751,0.9919139541716754,0.9890200652409344,1.0024602673655136,0.9887472567133503,0.9889457104731575,0.9933517563572745,1.003006158946519,1.0038842195632165,0.9875824202888441,0.9876247253599785,1.0000188594586077,0.9885354546035092,1.0000606265658933,1.2117859397595067e-05,1.0717309693868277e-05,9.456104345541809e-06,1.0248565064680735e-05,1.052264273421962e-05,1.2928817645488327e-05,1.426181528256268e-05,1.2705666200977396e-05,1.1227566858930378e-05,1.9710371373434415e-05,1.171719629968607e-05,1.9217500368994186e-05,1.5853952322663184e-05,1.0731340010386299e-05,5.971153592410431e-06,1.3600074929994713e-05,1.1295254582112091e-05,1.3773486554155132e-05,1.1449997187697968e-05,1.4769682857628124e-05,1.1642453054238353e-05,1.1579307067684257e-05,1.476904909054423e-05,1.5720813965906123e-05,1.592036614746456e-05,1.1799252792519656e-05,1.1803260581243114e-05,1.2847563530606569e-05,1.2556168023223024e-05,1.354120582631231e-05
571,571.0,0.9875824853737964,1.0040952474229137,1.8023863840977442e-05,5.523753309613199e-06,1.194570204962947e-05,2.567723597686679e-06,1.0002514461831886,0.9892000585938308,0.9935024987684322,0.9937753414977101,0.9928907677761077,0.9981158064226556,0.9890026014774304,0.996716439139216,0.9930958668022549,0.9906747226211177,0.9934037530919837,0.9903824509171287,0.9880031680222215,0.990843626528698,0.9934877065003848,1.0002365080388544,0.9903798617825836,0.9919242291779499,0.9890235101263979,1.0025484426875482,0.9887534203669609,0.9889521538985435,0.9933617670764505,1.0030972056012288,1.0039755698952566,0.987591356077499,0.987634231906295,1.000097652165972,0.9885401757275586,1.000144322894464,1.1404876040347074e-05,9.720273196187e-06,8.649483386229923e-06,9.404159472445188e-06,9.647417852615636e-06,1.2290789622112202e-05,1.2952464480740088e-05,1.2122782131195682e-05,1.0331316803326751e-05,1.8023863840977442e-05,1.0824143453622364e-05,1.7589879480516724e-05,1.4441360072906935e-05,9.842760884323838e-06,5.523753309613199e-06,1.291726774278244e-05,1.0409096625866086e-05,1.2477303325611012e-05,1.0604959657181807e-05,1.433168330555888e-05,1.0869341268244275e-05,1.0911928669534086e-05,1.3432714731150823e-05,1.54320978700993e-05,1.5666041170667534e-05,1.1075205109403533e-05,1.1072581131409858e-05,1.2184231304753255e-05,1.1373506769823385e-05,1.2843778779637587e-05
572,572.0,0.9875704568299178,1.0041805983026595,1.778643160382962e-05,5.651359056843577e-06,1.2286834202439584e-05,2.681309757924199e-06,1.0003063265549168,0.9891504892000341,0.9934884736420972,0.9937588669493365,0.9928764918397354,0.9981794647399129,0.988948652359797,0.9967804500121761,0.9930828850539888,0.9906059797582542,0.9933927874815416,0.9903169432495071,0.9879426528698314,0.9908317329565509,0.9934910444440161,1.0003019434524116,0.9903696166995783,0.991884926825823,0.9890156657267873,1.0026226645657246,0.9887490272733106,0.9889502583332536,0.9933294371716408,1.003177647823306,1.0040575362578612,0.9875897267804418,0.9876318859051393,1.0001566422158115,0.9884909666316654,1.0002090761251938,1.2440966905225771e-05,8.807558831641944e-06,8.578935934947768e-06,9.505857348064944e-06,9.760324062902316e-06,1.3667779962918546e-05,1.1735343431077629e-05,1.3578133246393084e-05,1.0706769937811124e-05,1.634086937273453e-05,1.1522428580091097e-05,1.5950772110337e-05,1.3088286242697335e-05,9.991567087527505e-06,5.651359056843577e-06,1.4227165475142201e-05,1.0787501971207487e-05,1.1315799557505442e-05,1.1232546285431178e-05,1.6115613286877904e-05,1.177845577577566e-05,1.2073688363729422e-05,1.2228305430381894e-05,1.748420244685485e-05,1.778643160382962e-05,1.2210191556292794e-05,1.2163208953377528e-05,1.3430176635107897e-05,1.0311947632148927e-05,1.413283898831046e-05
573,573.0,0.9875477150636467,1.004255144164052,1.8758832826005864e-05,5.665094765100809e-06,1.2335036039548507e-05,2.94026562313192e-06,1.0004212855855474,0.9891575247137611,0.9934536242115464,0.99372184985209,0.9928363716740325,0.9983017035566172,0.9889506265198453,0.996903325430194,0.9930370415899006,0.9905906132569955,0.9933440182995369,0.9903043431745091,0.9879370443857974,0.9907950567134483,0.9935279624580495,1.0004304905785766,0.9903327629004184,0.9919043876815461,0.9889778798712034,1.0027643008319909,0.9887105405237137,0.9889127791463888,0.993354327399092,1.0033250423203544,1.0042047824886131,0.9875477150636467,0.9875900791364457,1.0002809174604257,0.9884969949847883,1.0003376672127309,1.3082512074225914e-05,8.016026276184485e-06,8.431141700530503e-06,9.47603596864851e-06,9.74254013114586e-06,1.4494242057575558e-05,1.0643214394004841e-05,1.4458421237753347e-05,1.0883522228037636e-05,1.4805602755776677e-05,1.1942421208473392e-05,1.44526813435384e-05,1.1862026404854888e-05,9.996286869509622e-06,5.665094765100809e-06,1.4976524606780546e-05,1.0942704276942737e-05,1.0267950451520671e-05,1.1560272679914694e-05,1.700136983239746e-05,1.228187741375634e-05,1.2727413595468705e-05,1.1075252613189349e-05,1.8437741844127804e-05,1.8758832826005864e-05,1.2862762107500239e-05,1.277673448407895e-05,1.4184920307571951e-05,9.371009164286748e-06,1.4873945567552742e-05
574,574.0,0.9875159990652327,1.0042996032455322,1.7025717605726798e-05,5.294199820246909e-06,1.1465812403768542e-05,2.560411892146959e-06,1.0005051763424124,0.9891575660379229,0.993482417657273,0.9937566880298231,0.9928683469749899,0.9983888700506206,0.9889586100163545,0.9969901272027581,0.9930781797236751,0.990616307156134,0.993394726003391,0.9903274930292507,0.9879491531183588,0.9908265010732579,0.9935709730745975,1.0005200541765298,0.9903650286426464,0.9919097048380363,0.9890098946491955,1.0028576075569926,0.9887439528262808,0.9889475069170286,0.9933624406588338,1.0034206682806943,1.0042996032455322,0.9875795957607113,0.9876217589872673,1.0003706980335694,0.988500051748499,1.000427019606868,1.1927310928116912e-05,7.373182640426392e-06,8.185416017234933e-06,9.20599951589426e-06,9.496381158895259e-06,1.3209409282359316e-05,9.712458589533545e-06,1.318561162286554e-05,1.0706294658972832e-05,1.3460114375923427e-05,1.1800873427109691e-05,1.3136425766187083e-05,1.0817809384741262e-05,9.655285052514235e-06,5.294199820246909e-06,1.3629629337737844e-05,1.0474526322573254e-05,9.462661833856464e-06,1.1018677431043807e-05,1.5439692887598075e-05,1.1634566518697495e-05,1.2063259086956848e-05,1.022083058682462e-05,1.6733972299121123e-05,1.7025717605726798e-05,1.20736178620704e-05,1.1981745881454785e-05,1.293163348906738e-05,8.582685411910132e-06,1.3534383317395694e-05
575,575.0,0.9874784821601749,1.0043049480968795,1.5537131594325108e-05,4.99970108232207e-06,1.0783504035996805e-05,2.2039022277231018e-06,1.0004726853485175,0.9891917687582017,0.9934868069342201,0.9937663124037142,0.9928770336168703,0.9983636113306847,0.9890121894097035,0.9969668396168108,0.9930964736138704,0.9906963627993074,0.9934217639556266,0.9904062448887758,0.988010248404973,0.9908338246674671,0.9935824659495239,1.0004947249704093,0.9903720085031589,0.9919651556431583,0.9890167706579626,1.002835640110572,0.9887519536185421,0.988956507762615,0.9934277470107075,1.0034048184804734,1.0042844459946263,0.9875859361395773,0.9876279565809266,1.0003448111037325,0.9885398264383609,1.0004011480372084,1.0792398633205714e-05,7.070200914067395e-06,7.965437845848588e-06,8.958005328621817e-06,9.27417889509635e-06,1.1956070722315029e-05,9.26043987593772e-06,1.1935421525449547e-05,1.0542359116376183e-05,1.2777384183395874e-05,1.1664748765598803e-05,1.244779513997833e-05,1.0317472488773517e-05,9.349733433233126e-06,4.99970108232207e-06,1.2333775189848961e-05,1.0055713328026123e-05,9.155140910538198e-06,1.053457105840453e-05,1.4014078669153553e-05,1.1061596660652924e-05,1.147285768473096e-05,9.871674836425516e-06,1.5251334619066368e-05,1.5537131594325108e-05,1.1398819486569119e-05,1.1301031059713223e-05,1.1702429401800052e-05,8.256067375439926e-06,1.2247551254989552e-05
576,576.0,0.9874386962577837,1.004303168513224,1.4621290391606248e-05,4.697185687382942e-06,1.0145509278429733e-05,2.1384022923059936e-06,1.0004583670381413,0.9892541559684648,0.9934702458023704,0.9937458738668599,0.9928544706272239,0.998350329692705,0.9890788447055432,0.9969534969316535,0.9930668649045105,0.9907574011149028,0.9933850781373563,0.9904693619172683,0.9880751775293891,0.9908165273229241,0.9936009093800622,1.0004919864882527,0.9903539940618733,0.9920465195932622,0.9889995762699253,1.002843086874047,0.9887341267645353,0.9889360591667572,0.9935258089620428,1.0034226223360234,1.0043031685132242,0.9875670780727376,0.987609152857071,1.0003343457576808,0.9886054903068903,1.0003981020742896,1.0457084278206504e-05,6.747709921587488e-06,7.2605567389975735e-06,8.179727896216886e-06,8.471546463607723e-06,1.1692589304627295e-05,8.8066914693677e-06,1.1768543284457413e-05,9.631422541455436e-06,1.2172298075988286e-05,1.0662288096901858e-05,1.1821831295116849e-05,9.831034132879863e-06,8.543276529905055e-06,4.697185687382942e-06,1.1953180250647921e-05,9.185340707821815e-06,8.767686428721114e-06,9.620837856392574e-06,1.3260484803512156e-05,1.0093161389983263e-05,1.04721133584717e-05,9.42600056828664e-06,1.435361061021663e-05,1.4621290391606248e-05,1.0406314839857688e-05,1.0317949440801345e-05,1.1353521335107631e-05,7.918261329632082e-06,1.1871739325134461e-05
577,577.0,0.9874001732673698,1.0043271500147333,1.405695728981042e-05,4.398294373096559e-06,9.517757874959029e-06,2.2142623845196637e-06,1.0004170020646517,0.9891935282416646,0.993398368745396,0.9936711104875896,0.9927746627804263,0.9983054610908348,0.9890056984213709,0.9969074007474179,0.9929725257820985,0.9906624336055634,0.9932902568430001,0.9903756113748698,0.9879918060139232,0.9907427565172668,0.9935450236675378,1.0004595162616303,0.9902838685987995,0.9919905278837364,0.9889313144680726,1.0028259105537347,0.988665538750645,0.9888667173192203,0.9934785738885655,1.0034151634766177,1.0042980435537652,0.9874994804345482,0.9875422716690597,1.0002976374780754,0.9885434682577319,1.0003656175607691,1.0335040734505343e-05,6.155890304845395e-06,6.626506499710597e-06,7.487530015920372e-06,7.757569284802632e-06,1.1618036472077873e-05,8.005566110552643e-06,1.176143357437279e-05,8.83248257889045e-06,1.1097671874837174e-05,9.783641023431772e-06,1.0755720419831712e-05,8.952815530758777e-06,7.817123041709296e-06,4.398294373096559e-06,1.1833109283446448e-05,8.394687576185525e-06,8.008790060505242e-06,8.787093175153197e-06,1.2856506357846364e-05,9.19488047642713e-06,9.534634869283337e-06,8.624460519945483e-06,1.3816283457915754e-05,1.405695728981042e-05,9.461528643748786e-06,9.384059518496917e-06,1.1225251736382023e-05,7.213588513456953e-06,1.1755582930823876e-05
578,578.0,0.9873664450982447,1.0043723437763725,1.4021575404171062e-05,4.022209732420197e-06,8.944884338427893e-06,2.3400128176541257e-06,1.000410459147607,0.9891051817793254,0.9932877272347872,0.9935567225087152,0.9926597411753079,0.9983127889871292,0.9888934110789567,0.9969140280488334,0.9928600706477548,0.9904992974637477,0.993171785401987,0.9902146183636327,0.9878642279283933,0.9906280399274526,0.9934772381551368,1.000456928028281,0.9901670958140514,0.9919075759917072,0.9888143793980712,1.002833460877694,0.9885474246078214,0.988747977774626,0.9934027264614432,1.0034339891841626,1.0043193999114783,0.9873843121738507,0.9874266154488968,1.0002974581253703,0.9884495684755131,1.0003639256985544,9.951384142386044e-06,5.756959597369643e-06,6.03278532948691e-06,6.830620318208098e-06,7.065213892957957e-06,1.119631053756682e-05,7.4683871169417e-06,1.1301340644014567e-05,8.049504544358816e-06,1.0407900527521273e-05,8.904995182640708e-06,1.0068448866309789e-05,8.385193111853875e-06,7.100456342781334e-06,4.022209732420197e-06,1.1508733647087278e-05,7.612502844084162e-06,7.367619804673426e-06,7.962657038783164e-06,1.271360932100571e-05,8.322303180408785e-06,8.627668802064813e-06,7.891275503012003e-06,1.3768594012904653e-05,1.4021575404171062e-05,8.560674122434895e-06,8.49082183811951e-06,1.0816263528357938e-05,6.711926524813509e-06,1.1428594694098057e-05
579,579.0,0.9873410436597183,1.004424842386806,1.6412966890599284e-05,3.7849385453099327e-06,9.074687817263008e-06,3.254107410037023e-06,1.000426219043204,0.9890905305236505,0.9932515863000723,0.9935199313449314,0.9926242584570087,0.9983332606216467,0.9888689143970135,0.9969317392225149,0.9928268307939672,0.9904600679962566,0.9931378480696363,0.9901757609247192,0.9878356844511905,0.9905926549963197,0.9934699887053039,1.0004781164127003,0.990129605407983,0.9919028181293119,0.9887752400366857,1.002858200561232,0.9885056453780111,0.9887046702084211,0.9934051882229669,1.0034649489931273,1.0043512806901311,0.9873410436597182,0.9873831361460813,1.0003183704052152,0.9884317570539838,1.00038568470508,1.1043995021514758e-05,5.385572043361136e-06,5.6256744087675615e-06,6.383282509306727e-06,6.604956058343058e-06,1.251327683368404e-05,6.9925284546159315e-06,1.2613802383355994e-05,7.543942147034916e-06,9.887382955925337e-06,8.332675706387313e-06,9.533819394156554e-06,7.914334261323689e-06,6.59124850612812e-06,3.7849385453099327e-06,1.3052865768493116e-05,7.043344104230366e-06,6.765376103039322e-06,7.356247553403411e-06,1.4803152465887492e-05,7.669417553316448e-06,7.931273681502227e-06,7.218948722269061e-06,1.614169761468652e-05,1.6412966890599284e-05,7.897888281270565e-06,7.834790973779455e-06,1.2142206275933666e-05,6.253296936393537e-06,1.2965732363870725e-05
580,580.0,0.9873266159452287,1.0044707384346987,1.970177604876028e-05,3.831323747822836e-06,9.488434300032763e-06,4.623496319990681e-06,1.0005273561885744,0.9891168203528493,0.993269704171898,0.9935421178997119,0.9926417960264627,0.9984373132441321,0.9888938282558998,0.9970338199692321,0.9928362308293049,0.9904796655340472,0.99313219531999,0.9901953024529305,0.987859700410264,0.9906139166610394,0.9935247258903508,1.0005870080963162,0.9901506051458095,0.9919323081086787,0.9887973348502368,1.0029711853286474,0.9885299864692683,0.9887308911618078,0.9934382204089854,1.0035824185320001,1.0044707384346987,0.987368078442937,0.9874091313330157,1.0004252801855809,0.988462186900188,1.0004947179838402,1.3045037891293633e-05,4.878614566757347e-06,5.2501853415469895e-06,5.97443872293498e-06,6.181369356862229e-06,1.4765020750127369e-05,6.34611160659615e-06,1.486313259469743e-05,7.103686373830007e-06,9.076485733725583e-06,7.879893961626229e-06,8.732526702468454e-06,7.213314365786575e-06,6.1370184321999834e-06,3.831323747822836e-06,1.5569373867740846e-05,6.544334788043403e-06,6.132575614164197e-06,6.827330498942524e-06,1.786499339781202e-05,7.110110791663348e-06,7.341323656287826e-06,6.569284756755065e-06,1.946116412902977e-05,1.970177604876028e-05,7.324730534135593e-06,7.266997479905552e-06,1.4517136909244802e-05,5.6647062460753e-06,1.5479030134146503e-05
581,581.0,0.987322269284723,1.0044998724848655,1.9986207769687663e-05,3.813775757735814e-06,9.251848061450477e-06,4.9293001543976e-06,1.0004955407700096,0.9891507245662914,0.9932803714053459,0.9935464010828524,0.9926477695503644,0.9984041990067053,0.9889314158590726,0.9970007917700425,0.9928371167746848,0.9905161534961558,0.9931225521084313,0.9902328594422566,0.9879003291577897,0.9906221921536368,0.993530011536245,1.0005566159190045,0.9901583333034251,0.9919664386032139,0.9888062221434366,1.0029435559020017,0.9885416651889606,0.9887472342232541,0.9934732559419844,1.003557792588336,1.0044464892909597,0.987379979233112,0.9874207532727924,1.0003903310446405,0.9885005027710384,1.0004638273321136,1.3243858581446164e-05,4.5086132106111256e-06,4.7773056707297574e-06,5.462344859609331e-06,5.632762700036283e-06,1.497376392748631e-05,5.9947388292500785e-06,1.5064595116130439e-05,6.533028898379999e-06,8.831872100089581e-06,7.340675345223249e-06,8.492860437322127e-06,6.85716544670297e-06,5.593235887233676e-06,3.813775757735814e-06,1.5824266969007505e-05,5.965011687542048e-06,5.840395970455063e-06,6.219709508093635e-06,1.8163220251632117e-05,6.4849846933415245e-06,6.705412082265225e-06,6.371778466040254e-06,1.978320532155932e-05,1.9986207769687663e-05,6.666484445803036e-06,6.6132274770149045e-06,1.4818065421581082e-05,5.259215113903317e-06,1.5733659897600576e-05
582,582.0,0.9873262260922755,1.0045170770067262,1.8277706237441644e-05,3.5972777557994565e-06,8.698214058133454e-06,4.370199368070917e-06,1.0005288843578142,0.9891949712430751,0.9933439228001404,0.993618925253483,0.9927161806196645,0.9984427853045719,0.9889846583596397,0.9970389609978071,0.992909358914341,0.9905819282200423,0.9931957953000331,0.9902992563357194,0.9879581021397665,0.9906910769878111,0.9935836092708267,1.0005939350762048,0.9902256112862539,0.9920161985109471,0.9888743417688574,1.0029754384184322,0.9886063707523456,0.9888103198451023,0.9935203976417962,1.0035872873730471,1.0044761531919375,0.9874422119360752,0.9874831402951472,1.000431004888583,0.9885477625431984,1.0005013691359406,1.200220072418911e-05,4.630574492342562e-06,4.345116168302082e-06,4.983741845062645e-06,5.140273634567052e-06,1.3586113146310861e-05,6.28555141288906e-06,1.367452734782036e-05,6.005867918182797e-06,9.269134108548868e-06,6.812085464242925e-06,8.960261759457097e-06,7.155795528646942e-06,5.089329832577636e-06,3.5972777557994565e-06,1.4359430840609855e-05,5.427321783623283e-06,6.42975996692668e-06,5.655629982559844e-06,1.6525782033199745e-05,5.8997430232703055e-06,6.108404508605201e-06,7.4238882483193085e-06,1.8085599000982246e-05,1.8277706237441644e-05,6.062768609692141e-06,6.0141922806462615e-06,1.3443890085120744e-05,5.4196898186095775e-06,1.4274764185457189e-05
583,583.0,0.9873367087819611,1.004530932445852,1.662033275617051e-05,3.5056895281696356e-06,8.379857418212756e-06,3.7605989278701795e-06,1.0005504494930137,0.9892351692032746,0.9933964029470906,0.9936776757921685,0.9927695477550573,0.99846542226551,0.9890301824416772,0.9970608293877619,0.9929629063117273,0.9906343945011477,0.9932473567024116,0.9903516067422318,0.9880067212048627,0.9907480137914985,0.9936247605523961,1.0006185980927556,0.9902841802961289,0.9920599895727935,0.9889360803505437,1.0030090369738507,0.9886716354143488,0.9888769126093991,0.993564052435766,1.003630477916877,1.0045216815497309,0.9875137799202527,0.9875535289982154,1.0004570668811033,0.9885910965267412,1.0005259612409307,1.1039740566275532e-05,4.757369754350127e-06,4.4399608699889526e-06,5.066700384873989e-06,5.300165258691405e-06,1.2483139966787994e-05,6.466805329289948e-06,1.257087592062531e-05,6.3394172412831606e-06,9.420302004002541e-06,7.107633330046588e-06,9.14489626583084e-06,7.35062161312709e-06,5.134756897440611e-06,3.5056895281696356e-06,1.3074728664041625e-05,5.398106068035788e-06,6.71919962505892e-06,5.576625086658261e-06,1.4987372537074488e-05,5.801945039093275e-06,6.013643124774329e-06,7.967058437519282e-06,1.6439231797298593e-05,1.662033275617051e-05,5.949085303480385e-06,5.896481814856952e-06,1.2286253715608517e-05,5.538851088609651e-06,1.299873255731846e-05
584,584.0,0.9873519397678535,1.0045500192478127,1.5084846152231769e-05,3.940454240502879e-06,8.992267055111995e-06,2.8151299223094485e-06,1.000551019534042,0.9892972893630718,0.9934652361680056,0.9937516502261747,0.9928430654111909,0.998471520146994,0.9891069186147392,0.9970685355293625,0.9930409398672221,0.9907286120731464,0.9933295536051899,0.9904425284921998,0.9880885404974739,0.9908209309593942,0.9936748905372982,1.0006237754627174,0.9903576092151888,0.9921345593590467,0.9890115749311487,1.0030266825109435,0.988748295758158,0.9889548622596784,0.9936477700298294,1.0036571252400872,1.0045500192478127,0.9875925155920627,0.9876317868401255,1.0004611463683173,0.9886630702257456,1.0005313518534829,1.0198454596424431e-05,5.267951157897637e-06,6.078433066583887e-06,6.805179032235666e-06,7.161303773956986e-06,1.1487518288177702e-05,7.3919207971111225e-06,1.1576817605850113e-05,8.414306906943662e-06,1.1776938832167813e-05,9.301324304994832e-06,1.1424722640502292e-05,8.705411001465335e-06,6.838624701864879e-06,3.940454240502879e-06,1.192472650873422e-05,7.054840818139321e-06,6.8139379285193e-06,7.177011695311138e-06,1.3572439678250691e-05,7.416273115508663e-06,7.652609887542947e-06,7.728707441179603e-06,1.4906835202788392e-05,1.5084846152231769e-05,7.471458388532652e-06,7.421096285237516e-06,1.1251677110539023e-05,6.067001909762466e-06,1.1855188584402849e-05
585,585.0,0.9873701414640272,1.0045795351071192,1.4410033088473982e-05,4.2554663269757855e-06,9.616522817090424e-06,2.343811046009601e-06,1.0005405682573232,0.9892761947792099,0.9934457340213151,0.9937276576531924,0.9928211178591722,0.9984622220151607,0.9890902537006774,0.997060170583267,0.9930229709996087,0.9907201825619415,0.993317821768389,0.9904333274806993,0.9880740414576213,0.9907960050144344,0.9936580832067433,1.0006128001922248,0.990326725899242,0.9921113328338875,0.9889781535500995,1.0030089921976446,0.9887099181694179,0.9889161708739522,0.993615779443275,1.0036371802993047,1.0045296615959445,0.9875488995188455,0.9875883266063445,1.0004505181571084,0.98864076422819,1.0005204337717053,9.272620842706182e-06,5.815384748108369e-06,7.629783446415995e-06,8.433767752568657e-06,8.810346670491921e-06,1.0425859415751249e-05,8.437552905716209e-06,1.0499733544270621e-05,9.991883109400866e-06,1.4410033088473982e-05,1.1000312082705986e-05,1.3985342811393922e-05,1.0180971779670867e-05,8.437581066913248e-06,4.2554663269757855e-06,1.0827278663855164e-05,8.68931602423678e-06,6.960245525423077e-06,8.808099814984145e-06,1.2338101389366013e-05,9.101290427565164e-06,9.37088834704306e-06,7.556204127371169e-06,1.3638980667149356e-05,1.3825910913564414e-05,9.08499033047093e-06,9.04982722686159e-06,1.0217433213665233e-05,6.67539111498728e-06,1.0765087134605496e-05
586,586.0,0.9873895362845568,1.0046111467140393,1.4131360223729711e-05,4.110919733331893e-06,9.43453360810083e-06,2.43706509568542e-06,1.0005923085311503,0.9892381653357817,0.9933996431931007,0.993682340878531,0.9927729275704468,0.9985149185563892,0.9890423121167942,0.997113280001207,0.9929747955073787,0.9906550581000572,0.9932737600356983,0.9903704143882001,0.9880203844116979,0.9907512863126007,0.9936490879200822,1.0006691814256663,0.9902803110335661,0.9920646705260653,0.988930414425224,1.0030590234893513,0.9886620694465721,0.9888692997093218,0.9935653171471729,1.0036839865353318,1.0045756035030584,0.9874988542586951,0.987538618983377,1.0005063322324088,0.9885946168384513,1.0005765735895302,9.311383468298974e-06,5.466413840268441e-06,7.4724389521505e-06,8.227590957695798e-06,8.567807084951984e-06,1.0482782292575429e-05,8.013560311973264e-06,1.048589363627864e-05,9.636431599178921e-06,1.3915408838987089e-05,1.065971442891184e-05,1.350863253245488e-05,9.715588244448279e-06,8.210607127320734e-06,4.110919733331893e-06,1.0930508451258202e-05,8.473683206694818e-06,6.427462316096361e-06,8.60168156971925e-06,1.2472812158410069e-05,8.91132204643892e-06,9.18320863814048e-06,6.937264861518459e-06,1.3889268414183677e-05,1.4131360223729711e-05,8.90184355070667e-06,8.875171169136394e-06,1.0338390235082512e-05,6.291885675124629e-06,1.0884972677958185e-05
587,587.0,0.9874083466435164,1.0046331380077822,1.4308875878191996e-05,3.909117701972972e-06,8.938104556943806e-06,2.5347582246985184e-06,1.000635876610697,0.9891828061021216,0.9933701771699319,0.9936600846856279,0.992749038394285,0.9985684200162607,0.9889797443832752,0.9971687333633856,0.9929547346272266,0.990571342922763,0.9932632658394218,0.9902879583878862,0.9879517840280478,0.9907287997086482,0.9936436042373487,1.0007252785572076,0.9902581651225665,0.9920074923474798,0.9889080935047491,1.003115893559375,0.988639341476115,0.9888491456242955,0.9935130460060122,1.003741535206774,1.0046331380077822,0.9874740926430278,0.9875139516880002,1.0005577955762417,0.9885400453907517,1.0006325590931688,9.340901051014572e-06,5.072616813484701e-06,6.772666952377831e-06,7.4472764152001144e-06,7.76124937098466e-06,1.0508857980471586e-05,7.376146947792272e-06,1.0455960889400524e-05,8.748074650356694e-06,1.2692458906094436e-05,9.779183058574437e-06,1.2330099647853566e-05,8.926402663321835e-06,7.435142121710837e-06,3.909117701972972e-06,1.1004892969986747e-05,7.673491979625371e-06,5.978329835650968e-06,7.789970650155283e-06,1.2551706797839454e-05,8.073358063411986e-06,8.329019159758923e-06,6.4898729504821335e-06,1.4026190322729501e-05,1.4308875878191996e-05,8.064885744297733e-06,8.04023337986527e-06,1.042492982416402e-05,5.859744035411818e-06,1.0971479946132e-05
588,588.0,0.9874247949549807,1.0046383778773393,1.3091549922825642e-05,3.8757247296645145e-06,8.436363564540502e-06,2.228415661104921e-06,1.0005731800048498,0.9891669115635927,0.9933415937947887,0.9936277378279568,0.9927199045790104,0.9985022922775006,0.9889622590519207,0.9971018170567256,0.9929303216206895,0.9905530985632098,0.9932482594856911,0.990270020455931,0.9879344030493996,0.9906959917376313,0.993604865939917,1.0006564674169292,0.9902241269614962,0.992001854377702,0.9888715016178767,1.00304513045678,0.9885973862472982,0.9888064539974131,0.9935135788380758,1.0036710422236381,1.0045634245002961,0.9874247949549807,0.9874652482447915,1.0004920396232142,0.9885217473348056,1.0005634256911213,8.551541302851924e-06,4.9794638691792885e-06,6.502503569746662e-06,7.19350892584448e-06,7.428787936997625e-06,9.642933292323022e-06,7.168314927061201e-06,9.589775365569162e-06,8.338424057673965e-06,1.2063206312321307e-05,9.256658391704451e-06,1.1755173034496889e-05,8.64040698262588e-06,7.156549168793032e-06,3.8757247296645145e-06,1.0096794447296029e-05,7.348706124848084e-06,5.882267333942247e-06,7.470759020241608e-06,1.1481300228198089e-05,7.704143646316897e-06,7.946981218293077e-06,6.352854612481731e-06,1.2828022381543433e-05,1.3091549922825642e-05,7.674370449208387e-06,7.650157999281606e-06,9.578558694580786e-06,5.77466354433272e-06,1.0066805445971263e-05
589,589.0,0.9874374546196724,1.0046380750108428,1.2237616744056413e-05,4.129919765717626e-06,8.339805231358503e-06,1.9353733127835558e-06,1.000557080311283,0.9892100814650298,0.993354536069743,0.9936405771562745,0.9927305871765666,0.9984789135263196,0.989012486819926,0.9970764235576542,0.9929428637937056,0.990618368697012,0.9932631070446452,0.9903355040327617,0.9879890112871486,0.9907069338857624,0.9936190813260061,1.0006382010622723,0.9902379138270606,0.9920566968085147,0.9888868514619262,1.0030380018868785,0.9886122188500248,0.9888210884371387,0.9935713393989516,1.0036668797417456,1.004560488028537,0.9874431454887673,0.9874831322395404,1.0004735208429711,0.9885688209630031,1.000545319673608,7.928841172978973e-06,5.072890351059524e-06,6.723154150319344e-06,7.549282772386925e-06,7.622285907070339e-06,8.967475761255815e-06,7.241295291949781e-06,8.908511302553882e-06,8.468337227833217e-06,1.1922270402876335e-05,9.205891149469763e-06,1.1659806321552061e-05,8.688650109475182e-06,7.451026418508478e-06,4.129919765717626e-06,9.392088925680344e-06,7.615949392241209e-06,6.0151602857933356e-06,7.7925087993747e-06,1.067521473645657e-05,8.016377410287591e-06,8.257225300888918e-06,6.418089400543084e-06,1.197138111835668e-05,1.2237616744056413e-05,8.051439178433054e-06,8.009911789173605e-06,8.947034966851892e-06,5.889097037411229e-06,9.365423750199371e-06
590,590.0,0.9874463029849092,1.0046480230462083,1.2523859109341118e-05,4.474784373169375e-06,8.580987056824143e-06,1.7498847337076526e-06,1.0006299731167183,0.9892239523432083,0.9933964550261724,0.9936852994894846,0.9927743651548023,0.9985505513799151,0.9890345446357033,0.9971469826545685,0.9929876564306996,0.9906538497739589,0.9933060017239373,0.9903707046441428,0.9880174431154329,0.9907542694616239,0.9936671767555221,1.0007152300738535,0.9902902540960925,0.9920780929743661,0.98894247767116,1.0031204928654482,0.9886667082550715,0.9888729562620767,0.9935990809584833,1.0037524167966836,1.0046480230462083,0.9875018841705746,0.9875419793655129,1.0005493020147287,0.9885823843738378,1.0006220777509736,7.277214287296225e-06,5.4520865611501515e-06,7.295690453995988e-06,8.291808306634109e-06,8.220967370601464e-06,8.250103956814791e-06,7.771800871227927e-06,8.194733186186224e-06,9.075306872520845e-06,1.2523859109341118e-05,9.752940867958377e-06,1.2224678453737286e-05,9.253938566322437e-06,8.13406082971e-06,4.474784373169375e-06,8.646559943444168e-06,8.31127131347495e-06,6.581229022437999e-06,8.57840791799183e-06,9.926475918441334e-06,8.858120678184155e-06,9.127801006546091e-06,7.0910871579339585e-06,1.1259798698900747e-05,1.1544741115432937e-05,9.04786234026604e-06,8.975117662028205e-06,8.255293465740691e-06,6.409060031345961e-06,8.622811365889016e-06
591,591.0,0.9874516683846575,1.0046785738949364,1.2638801935978889e-05,4.473536451917833e-06,8.413381617086958e-06,1.7049297828654705e-06,1.000616091496243,0.9892203177276788,0.9934590241607749,0.9937534996947556,0.992842149056581,0.9985349293696475,0.9890394736825014,0.9971301756858547,0.9930614435746091,0.9906779238977961,0.9933844221595322,0.9903941977535468,0.9880289073078078,0.9908248064297867,0.9936862218001822,1.0006994111878358,0.9903636567344983,0.9920774638156775,0.9890169918821965,1.003106456924766,0.9887427816139756,0.9889508512962035,0.993598996351798,1.0037373849198314,1.0046331648774953,0.9875755531280965,0.9876162699394743,1.0005353153241825,0.9885816041577437,1.000606882286682,6.599158521037099e-06,5.50277569355664e-06,7.355291853037867e-06,8.386080621009262e-06,8.278122601949244e-06,7.492906505378733e-06,7.888378488935033e-06,7.446238091679005e-06,9.14506892801813e-06,1.2638801935978889e-05,9.836876310457265e-06,1.2293846990535841e-05,9.359188570464395e-06,8.20811330489705e-06,4.473536451917833e-06,7.852143095112276e-06,8.377480943588424e-06,6.7441739561769915e-06,8.67524895446768e-06,9.076380598091269e-06,8.96594623163553e-06,9.241289645414737e-06,7.351920807381803e-06,1.0361037667366467e-05,1.0638364574686367e-05,9.212979803776168e-06,9.13104993654448e-06,7.496625755713285e-06,6.541259211466073e-06,7.831162462334994e-06
592,592.0,0.9874538791528836,1.0047183125628731,1.1772011111916952e-05,4.05515837248648e-06,7.808818801188707e-06,1.580175166144196e-06,1.0006563311459917,0.9892462812756699,0.9934631012242071,0.9937634679598298,0.9928488343689612,0.9985748539613325,0.9890653303286285,0.9971663908140418,0.9930674723500476,0.9907037524058929,0.9933895689626498,0.990419107205512,0.9880552117043107,0.9908391271887962,0.9937237379513254,1.0007556422991735,0.9903817742912533,0.992119898511354,0.9890374328797709,1.0031787867187494,0.9887646853829766,0.9889749889746916,0.9936501289435019,1.0038216477737145,1.0047183125628731,0.9875984269773116,0.9876390685118209,1.0005813506508032,0.988612575280451,1.000663169658289,6.182129503083004e-06,5.091465020988377e-06,6.8170612576416045e-06,7.745149992515097e-06,7.667757144023516e-06,7.005642903821468e-06,7.312610222230823e-06,6.9704451299423105e-06,8.451374472014997e-06,1.1772011111916952e-05,9.058581960215495e-06,1.1435778350190268e-05,8.68928533150381e-06,7.581179875448699e-06,4.05515837248648e-06,7.359800752226868e-06,7.755705279243323e-06,6.270276061913181e-06,8.038848875223354e-06,8.409118134446499e-06,8.314991513487569e-06,8.555253944506635e-06,6.859503232391623e-06,9.548984062275418e-06,9.79409034540027e-06,8.571869069086086e-06,8.49532328061937e-06,7.033351956717418e-06,6.082952203145427e-06,7.338864676955265e-06
593,593.0,0.9874532636235535,1.0047530368419142,1.1782231201725516e-05,3.67789072658101e-06,7.574174256361111e-06,1.5607140085055695e-06,1.0006164979649845,0.9891956592046738,0.9933986586736271,0.9936982727836006,0.9927811336285016,0.9985273070574227,0.989003737553846,0.9971171998170836,0.9929930517695803,0.9906281021112058,0.9933134677209622,0.9903448507421659,0.9879905292193542,0.9907768820511785,0.99367288578533,1.0007214689006623,0.9903192900759804,0.9920556102306445,0.9889754812714578,1.0031444606432267,0.9887028088522561,0.9889143363942656,0.9935861499352558,1.0037876140834943,1.0046839939759964,0.987536651848158,0.9875771466737377,1.0005419846582013,0.988557242817013,1.0006287044267512,6.106731616985182e-06,5.100089018757861e-06,6.478850446860029e-06,7.268258334306554e-06,7.232127513734845e-06,6.987062139448396e-06,7.267189318641519e-06,6.990083132750462e-06,7.899853154296259e-06,1.1782231201725516e-05,8.349232821446688e-06,1.143284937148362e-05,8.646327365994904e-06,7.12065246529896e-06,3.67789072658101e-06,7.3799498316574436e-06,7.310469585027397e-06,6.2707296766391774e-06,7.585820087772678e-06,8.25021384615251e-06,7.854116299307342e-06,8.044145697132603e-06,6.813366198561854e-06,9.258427097494525e-06,9.471607668830478e-06,8.13858666422703e-06,8.065381977237512e-06,7.021493481124709e-06,6.064573592611904e-06,7.356917358744409e-06
594,594.0,0.9874501501306338,1.0047791625738174,1.1770090196494587e-05,3.4772024115051847e-06,7.350031406422114e-06,1.5650440937121199e-06,1.0006104244335488,0.9891179629148337,0.9933904843433635,0.9936884652037373,0.992769856090112,0.9985094325558104,0.9889129700894095,0.9970987133895242,0.9929765228582684,0.9905226373959244,0.993299547839206,0.990239735918838,0.9878946423154455,0.9907642655037956,0.9936307925808476,1.0007008191421882,0.9903104426583292,0.9919600890185708,0.9889683760580276,1.0031199087638227,0.9886990447965709,0.9889168001334633,0.9934868977545511,1.0037582500407747,1.0046517890375148,0.9875304434559351,0.9875714930855789,1.000529910894801,0.9884746727341689,1.0006082292817469,5.984864614658347e-06,5.122828258086374e-06,6.179411105824034e-06,6.85449478768679e-06,6.819934210332136e-06,6.8981569092684355e-06,7.230375700299e-06,6.928434902235997e-06,7.355662488581498e-06,1.1770090196494587e-05,7.639965988679478e-06,1.1415428813736805e-05,8.597464104077164e-06,6.726224391848118e-06,3.4772024115051847e-06,7.308988180978615e-06,6.915037219538662e-06,6.183287955246904e-06,7.1919335827647655e-06,8.096151169773624e-06,7.49069895475262e-06,7.641776688868987e-06,6.607064107842329e-06,9.004313130069488e-06,9.188666831172737e-06,7.854341329729717e-06,7.779716939850931e-06,6.9155318466037674e-06,6.034129278210622e-06,7.288766093945693e-06
595,595.0,0.9874448670080905,1.0047957601128044,1.1073881903272381e-05,3.2905757736173337e-06,6.885978725781448e-06,1.4646025904836584e-06,1.0005058966238953,0.9890711706967259,0.9933382293615167,0.9936289884260157,0.9927117922493984,0.9983931382266479,0.9888612946649242,0.9969814903125285,0.9929186993129278,0.9904715078202516,0.9932431289519225,0.9901879633547036,0.9878429020015035,0.990698794822387,0.9935488343102739,1.0005767632203917,0.9902403527746451,0.9918958643300674,0.988896201208944,1.0029785640256794,0.9886202956018063,0.988834992667728,0.993412437081697,1.0036062246449644,1.004497970151242,0.9874448670080905,0.9874878369496924,1.0004155452860921,0.9884245468806685,1.0004836463596205,5.646846688331838e-06,4.837584835553453e-06,5.748269834728964e-06,6.369156719361523e-06,6.320988100108388e-06,6.5139963003589196e-06,6.807684899099801e-06,6.554943393790908e-06,6.763881197277297e-06,1.1073881903272381e-05,6.959834772512206e-06,1.0749272380548773e-05,8.085277146951235e-06,6.2581684082375345e-06,3.2905757736173337e-06,6.868920016554511e-06,6.439590133686789e-06,5.83970826188346e-06,6.712773518548824e-06,7.5514560430939295e-06,7.034049095006907e-06,7.168580572801447e-06,6.234418091342417e-06,8.360675286390848e-06,8.517411616311632e-06,7.446924692476752e-06,7.372503911937501e-06,6.500976039313062e-06,5.697714825451067e-06,6.8532973148936675e-06
596,596.0,0.9874378964509676,1.0048018998130972,1.0437156404056261e-05,3.174232232866117e-06,6.538254519992439e-06,1.3968620939376567e-06,1.0005190991400583,0.9891488085118463,0.9933813037059596,0.993678423728123,0.9927644676631759,0.9984136427305175,0.9889546463326774,0.9970037607820925,0.9929814969801608,0.9905868095413048,0.993309015502031,0.9903036620058437,0.9879452343516115,0.9907482497065404,0.993599446676344,1.0005964270101564,0.990291564120681,0.99197880043017,0.9889491383211657,1.0030093667840796,0.9886747543676891,0.9888918576883451,0.9934961775160417,1.0036394146188894,1.0045317012511656,0.9875024184453363,0.9875446447364932,1.00043340338778,0.9885087114264719,1.0005031392904258,5.520603410225052e-06,4.503802309522186e-06,5.346399443740245e-06,5.9272784798881635e-06,5.874046584891551e-06,6.308927390546329e-06,6.366238607707992e-06,6.3419211564319295e-06,6.291095054867784e-06,1.0437156404056261e-05,6.4756008422778494e-06,1.0146707438745048e-05,7.593483440410712e-06,5.8425690846740915e-06,3.174232232866117e-06,6.6759104534167135e-06,6.053445565291492e-06,5.567027446354014e-06,6.332127944259592e-06,7.351150442680794e-06,6.6059103426869e-06,6.7042741490960235e-06,6.022541807452469e-06,8.12533805756791e-06,8.29623919389447e-06,7.021307586932577e-06,6.95435083363834e-06,6.328744887126359e-06,5.300514590502799e-06,6.6586904180213775e-06
597,597.0,0.987430336098618,1.0047966520289184,9.81095008542309e-06,3.17340453475881e-06,6.447820842248606e-06,1.3332759144384877e-06,1.0005301425638262,0.9891926348903453,0.9934790690281395,0.9937810900857477,0.9928718248045194,0.998432451776613,0.9890085912891567,0.9970213609554506,0.993102475551812,0.9906578169025009,0.993433518787899,0.9903743108462013,0.9880052488892271,0.9908578571846723,0.9936590301528372,1.000613262651824,0.9904031321360501,0.9920340707306599,0.9890618569099762,1.003032339716168,0.9887874841136779,0.9890029846234059,0.9935661098243,1.0036656635858605,1.0045596807296173,0.9876171661651051,0.98765872554744,1.0004481487962729,0.9885560054027482,1.000520388522759,5.3327482806659005e-06,4.125245504693553e-06,5.476560236941272e-06,6.10878525408261e-06,6.038047864700239e-06,6.005336752520818e-06,5.8802877399650246e-06,6.016924787631074e-06,6.5306200902096445e-06,9.81095008542309e-06,6.773550982351734e-06,9.542939290592066e-06,7.070996515418118e-06,6.0893313492708206e-06,3.17340453475881e-06,6.412654215424793e-06,6.399635924084179e-06,5.160157171956513e-06,6.7188216382665594e-06,7.136721990576803e-06,6.963136415635283e-06,7.043632073632106e-06,5.635087244100083e-06,7.8907310622496e-06,8.081105394567996e-06,7.366826888819439e-06,7.316454116261378e-06,6.087269668454826e-06,4.851901049536388e-06,6.394761144667478e-06
598,598.0,0.9874234374514719,1.00477908711449,9.152951060613696e-06,3.180756523127235e-06,6.333131824358891e-06,1.3455127289968e-06,1.0005491845071988,0.9891133046972196,0.9935422460732359,0.9938451132963024,0.9929391719656473,0.9984438419243934,0.9889238807962085,0.9970283765458189,0.9931778777460641,0.9905900378336431,0.9935131634540771,0.9903062670750308,0.9879251856019695,0.9909263683811734,0.9936524010800082,1.0006216803578654,0.9904768317834263,0.9919360299405298,0.9891376174046994,1.003043085373033,0.9888660845698213,0.9890842164823718,0.9934613220432678,1.003669082623143,1.0045625221145011,0.9876985430639449,0.9877387535519462,1.0004636960606514,0.9884667443760542,1.0005295145014135,4.982619374500819e-06,3.797621590031993e-06,5.522776123300048e-06,6.228295997755018e-06,6.130294250946333e-06,5.579108523013577e-06,5.42549015794274e-06,5.560145479160373e-06,6.683401918934437e-06,9.152951060613696e-06,6.980784621941562e-06,8.898760499396945e-06,6.554074332027224e-06,6.289673929122608e-06,3.180756523127235e-06,6.092881073698072e-06,6.683752572029855e-06,4.8611438060620755e-06,7.0339497785131305e-06,6.955879096084538e-06,7.28507781909328e-06,7.396304076472408e-06,5.3827866230199085e-06,7.806082938824285e-06,7.998618557078161e-06,7.64200069162246e-06,7.607608234830151e-06,5.712273381914609e-06,4.48923590131571e-06,6.079605798393498e-06
599,599.0,0.9874184520099598,1.004748275424034,8.744057236096438e-06,3.183390603666248e-06,6.104172276396961e-06,1.296490144005552e-06,1.0006100987371707,0.989135092014367,0.9936178826418056,0.9939196307301229,0.9930176819482526,0.9984980380804811,0.988951604988985,0.99708213194369,0.9932554024282155,0.9906279479256602,0.9935895177095253,0.9903439393974136,0.9879566389300415,0.991009367369297,0.9937112634346561,1.0006842035519277,0.9905627810965846,0.9919621405423992,0.9892265701855274,1.0031042730308426,0.9889598987849427,0.9891849895581294,0.9934864082811006,1.0037313637112442,1.00462497005039,0.9877930089161179,0.9878323608605153,1.0005204605124605,0.9884895890756706,1.0005912424530872,4.717272947384251e-06,3.645262601748798e-06,5.323001617528764e-06,5.989574957460985e-06,5.913349170345619e-06,5.288690627045217e-06,5.213232820952589e-06,5.261448719985558e-06,6.485494595280055e-06,8.744057236096438e-06,6.774326520893447e-06,8.495959473318754e-06,6.27078352706787e-06,6.0412562818277886e-06,3.183390603666248e-06,5.818707388582346e-06,6.427043848871381e-06,4.781552566091168e-06,6.757876419734498e-06,6.7889715081008834e-06,6.99573436422752e-06,7.1047112319144e-06,5.30978275425793e-06,7.720542425096507e-06,7.912936478024972e-06,7.322299224041573e-06,7.293169102744481e-06,5.413506667643738e-06,4.321673534556887e-06,5.809559077418164e-06


==> data/bounded_direct_pow_voltages744a_no_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289235,1.0064960312236022,0.0013341823241990647,0.0001246468349286206,0.0006525448303200998,0.00042702829286488244,1.0025753914468838,0.9946990952414946,1.0018070565241566,1.0030415651778744,1.0022178982895968,1.0006821513906916,0.9940723240390072,0.9992602678777146,1.0027795101503527,0.9920503732289235,1.0041442116338575,0.9930070835643406,0.9926037715939737,1.0011132492346246,0.9998515379675575,1.00300604032623,1.000787237161715,0.9990594401711984,1.0000012438040113,1.0050957719905713,1.0000863455515356,1.0000990034081623,1.0017701701545108,1.0055913467206943,1.0064960312236022,0.9993674388420247,0.9995702654173512,1.002690140822255,0.9943815078964452,1.0028879767351988,0.00018861049068698475,0.00045478680274201977,0.0009560096272439931,0.001028535474994676,0.0010339278993004729,0.00020616464561409525,0.00044656594239640647,0.0002165259222271465,0.0010352975232227198,0.0005123068798072967,0.0010187236345797653,0.0004918723107133773,0.0004900446130032508,0.001120845496426324,0.00022281454677243822,0.000320313381405406,0.0011730828166108638,0.00022494236622111165,0.0012235918265970248,0.0002502966535225867,0.0012749704252081905,0.0012993437967072055,0.0001246468349286206,0.00026112755140887857,0.0003841099104619635,0.0013341823241990647,0.001328861812013214,0.0001961766830697061,0.0004387055495287523,0.0003189611679894364
1,1.0,0.9919979826869334,1.006758657650476,0.0012098521142001888,0.00011350747347961569,0.0005921573041352733,0.0003867613268534308,1.0026000555257888,0.9947125415508926,1.0018110664247446,1.0030508901063335,1.0022278233129949,1.0007056389776718,0.9940970083920145,0.999283745349497,1.0027952172422954,0.9920874130467084,1.0041676553934602,0.9930452408361424,0.9926313575252503,1.001122418183701,0.9998683964255788,1.0030306654103731,1.0007992723819172,0.9990853940767337,1.0000138112490402,1.0051266387083386,1.0000999132544528,1.000113078167166,1.0018030742947375,1.0056256561985675,1.006532350985063,0.9993801227901202,0.9995841900387676,1.0027137652420262,0.9944038081332626,1.002912207677,0.00017225640184727228,0.00041262905205012655,0.0008661415893546193,0.0009323721111546453,0.00093718799593721,0.00018820421300661124,0.0004047896964839405,0.00019745149445898205,0.0009387425289106409,0.00046383276973614463,0.0009244341656315435,0.00044530202846444365,0.0004440238705717811,0.0010160838334355529,0.0002021364234825367,0.00029213684424813475,0.0010636571015240268,0.0002043461585916012,0.0011095318465047254,0.000229039958079863,0.0011562113175932417,0.0011784860625995471,0.00011350747347961569,0.00023883563779437036,0.0003502078976866036,0.0012098521142001888,0.001205074806089728,0.00017945159256798818,0.0003978980230174411,0.0002908941155550752
2,2.0,0.9919668318546754,1.0069127485391218,0.0010950072931020377,0.00010389967100200312,0.000536361721548693,0.000349686096302816,1.0027364219151849,0.9947087048861852,1.0018828850618027,1.0031277842849302,1.002311339223431,1.000842823196841,0.9941019226251931,0.9994182229974123,1.0028917897620078,0.9921103274783024,1.004276349083033,0.9930694233120138,0.9926402707581492,1.001207579313648,0.9999444233968172,1.003169915312337,1.00088843941913,0.9990870875777286,1.0001062874741846,1.00526418222502,1.0001946342654318,1.0002075117013072,1.001803589179349,1.0057613625208768,1.006669308118224,0.9994783145566564,0.99968236778291,1.0028491329804634,0.9944004479984696,1.0030512068920565,0.00015637567484914441,0.00037491576912433857,0.0007836773954817901,0.0008437031074897162,0.000848028646933512,0.0001707729670710387,0.00036739583132884004,0.00017910026789151484,0.0008495192463259556,0.00042034355595232985,0.0008368206282810493,0.00040348034045764694,0.00040280779050339075,0.0009194606686570424,0.00018288902516265813,0.0002650208072211331,0.0009625724948040932,0.00018624259203023287,0.0010041249184873267,0.00020804438556087205,0.0010464209864605634,0.0010666595869289034,0.00010389967100200312,0.0002168467196204056,0.00031764703038488336,0.0010950072931020377,0.0010906860896071644,0.00016302407160415975,0.0003614636090171921,0.0002639004751198553
3,3.0,0.9919532809405035,1.0069821962074208,0.0009910973337245164,9.477989139391323e-05,0.00048580450782402296,0.00031618154557751764,1.0028338256825613,0.9947100944905439,1.0019389901810336,1.003197991623453,1.0023793103204586,1.0009493807122751,0.9941102008936132,0.9995253562830526,1.0029652519397252,0.992121621834797,1.004352126610173,0.993082734897264,0.992648354104755,1.0012760502905418,1.0000036478549486,1.00326908145861,1.0009572801458333,0.9990954738464436,1.0001753146606258,1.0053555955159028,1.0002636145289048,1.0002763842939737,1.001811193701919,1.005849634810573,1.0067581491512383,0.9995472061627408,0.9997511688267361,1.0029525974210898,0.9944067150313526,1.0031502456299746,0.00014202046704790976,0.0003403196227756565,0.000709191659741505,0.0007635260357296434,0.0007674124367135441,0.00015505146992324714,0.0003332189695626893,0.00016256408861347262,0.0007687553085217771,0.00038085662190656157,0.0007572951309370528,0.0003655179451434597,0.00036524058520772534,0.0008320831287269423,0.00016547368852725452,0.00024044005911199123,0.0008711126500598156,0.00016941529488761345,0.0009087429687670853,0.00018912677098726152,0.0009470732537097527,0.0009654420625689256,9.477989139391323e-05,0.00019715570076055472,0.00028844815187090595,0.0009910973337245164,0.0009871843058755114,0.00014815092439250874,0.00032800646925780345,0.00023943223827408585
4,4.0,0.9919536901527717,1.0069908929732547,0.0008974462682190132,8.609716970678507e-05,0.0004401489497895861,0.0002861787265896747,1.0029549412752774,0.9947242527241568,1.0019738685734363,1.0032423512775972,1.0024223263011536,1.001075248766231,0.9941331270638558,0.9996507967994028,1.0030136366366165,0.9921511947330753,1.0044036583803326,0.9931126846751099,0.9926744505179246,1.001321371747758,1.000071013896305,1.0034012455535632,1.0010032880851873,0.9991198432157915,1.000221966604157,1.0054911385611351,1.0003109628286326,1.0003232600935996,1.0018351758064654,1.0059882635634845,1.0068989187856554,0.9995987934124893,0.9998012094418944,1.0030790636230944,0.9944272448927441,1.0032818265802284,0.00012886505616063325,0.00030865764340639446,0.0006424040545423283,0.0006915475801058498,0.0006950695057269082,0.00014069577197431583,0.00030206805549208386,0.00014747659941526662,0.0006962586254646045,0.0003451549263111452,0.0006857707228752599,0.0003312234238812681,0.0003310814827033199,0.0007536137844134649,0.00014989064530792026,0.00021797599404794397,0.0007888614412250145,0.00015373977430926228,0.0008229417968763314,0.00017180944204881306,0.0008576157607791844,0.000874238675112032,8.609716970678507e-05,0.00017919233954797521,0.0002618796137721011,0.0008974462682190132,0.0008939103744997924,0.00013448564829437974,0.0002974232680512425,0.0002170730494169495
5,5.0,0.9919644196998335,1.0069627311545053,0.0008139481032304453,7.86641204784352e-05,0.00039934748239200957,0.00025948376864849833,1.0030076634419587,0.9947380528661497,1.0019701915420536,1.0032434440788076,1.002423364501756,1.001130569251281,0.9941514566445451,0.999705973406668,1.0030149643380555,0.9921727710093199,1.0044061214102307,0.993133118653616,0.9926917776601564,1.001325356513795,1.0000967820499926,1.003458101396666,1.0010126304988372,0.9991468034172306,1.0002322492060411,1.0055528838840466,1.000319802083853,1.0003315003332627,1.001859341823819,1.006051304153044,1.006962731154505,0.9996062914412516,0.9998101575764967,1.0031345838945784,0.9944448424703947,1.003338612666398,0.00011738299624844707,0.0002798426467308615,0.0005829623156039224,0.0006274885142333722,0.0006306532075395771,0.00012805864471704092,0.00027385843224714946,0.00013418336192030998,0.0006317896884681604,0.00031286459840493687,0.0006222220576984033,0.0003002236664891771,0.0003001303538347319,0.000683732070483185,0.000136106520195333,0.00019801986493419137,0.0007155387459048619,0.0001397085006525803,0.0007464362226380729,0.00015599820902548333,0.0007778028184736331,0.0007927855118723536,7.86641204784352e-05,0.00016257443420523047,0.00023735499956812584,0.0008139481032304453,0.0008107208017276899,0.00012248122832555193,0.00026969394632626854,0.00019719788958275504
6,6.0,0.9919818297900426,1.0069216030690535,0.000739340105483362,7.175155601041048e-05,0.0003630997011997887,0.00023535904034230608,1.002912469886961,0.9946841295056996,1.0018546540301287,1.0031212970774923,1.0023037803150319,1.0010335820659106,0.9940927356593398,0.9996080715021078,1.0028959811086975,0.9921168847710738,1.0042908486785331,0.9930773265925631,0.9926314423484525,1.0012020140748088,1.0000005841917508,1.0033592706161503,1.000891514078117,0.9990817069789226,1.0001108785166273,1.0054555022193625,1.0001972515947408,1.0002103403390221,1.0017907449001382,1.005953732760864,1.006865476896312,0.999484704485504,0.9996885060136974,1.0030378813189849,0.9943825627203693,1.0032396147372036,0.00010854526261364429,0.0002532198420302266,0.0005299327273298668,0.0005702244005698659,0.0005731060829163857,0.00011816870961177423,0.0002478778200445124,0.00012373536652366023,0.000574191127393834,0.0002831554936211153,0.0005654460666150645,0.00027171838215148657,0.00027162959775982185,0.0006212680655591103,0.00012405291208135696,0.00018154582644252948,0.0006500434237698554,0.00012668173929478808,0.0006780790795922265,0.0001431151261966311,0.0007064933004171499,0.0007199729060578554,7.175155601041048e-05,0.000148853967299073,0.0002163708451660325,0.000739340105483362,0.0007363793684293771,0.000113161860604229,0.00024412804560312634,0.00018080202880529548
7,7.0,0.9920022806317534,1.0068914010347816,0.0006706168609483076,6.520578977911808e-05,0.000329677266514381,0.00021318167169649934,1.0029038344229213,0.9946629945140332,1.00177391257149,1.0030378168547502,1.0022223266820898,1.0010287391862864,0.9940670464119388,0.999601366938574,1.0028133589791828,0.9920857700495086,1.0042080052678741,0.993046924519668,0.9926017580045818,1.0011178626903559,0.9999626577606504,1.0033515047644082,1.0008095166717084,0.9990602646603238,1.000029136186261,1.005452844467113,1.0001136030195312,1.0001259656343935,1.0017629379288342,1.005951209191983,1.0068636533730608,0.9994020071046538,0.9996052182217346,1.003030923012392,0.9943589609917828,1.0032319764495792,9.986253525422502e-05,0.00022913133516207177,0.00048095815288996585,0.0005173392691078495,0.0005199863701788091,0.0001085742438600739,0.00022436995008133224,0.00011364087179086726,0.0005209371168496343,0.0002563654791892509,0.0005129104462635572,0.00024601865172695027,0.00024586397463040674,0.0005636259039231151,0.00011284138237649083,0.00016595663036489687,0.0005896857271563009,0.00011477332276104148,0.0006151021698893326,0.00013107975610822557,0.0006408402901775712,0.0006530149467424797,6.520578977911808e-05,0.00013619022030345165,0.00019719123729182374,0.0006706168609483076,0.000667916916299958,0.00010404966414270785,0.00022097681016365936,0.0001652919700179532
8,8.0,0.9920221324333192,1.00689601736957,0.000607484438734085,5.918908398668533e-05,0.0002990341802674411,0.00019274560122280814,1.0029957000066478,0.9945875398146996,1.0018095753690515,1.003076394451595,1.0022646846141412,1.0011161485081141,0.9939917199911353,0.9996854983451828,1.0028591697553215,0.9920221324333192,1.0042627344920931,0.9929828612777012,0.9925303851726562,1.001160428220075,0.9999816086657333,1.0034436265309745,1.0008518469645786,0.9989721264384137,1.0000700802010578,1.005535733729955,1.000154639283535,1.0001687319152317,1.0016729910725402,1.006027478189406,1.0069401036467596,0.9994417883903202,0.9996448282866731,1.0031214238085442,0.9942820309504291,1.0033240774838332,9.180447019415555e-05,0.00020733159373320388,0.00043557231978642256,0.0004685277154179513,0.0004710005154663168,9.970018115827548e-05,0.00020309721773182797,0.00010422410580543239,0.00047203511306776006,0.00023221995607696584,0.0004649828718871807,0.00022287284719749214,0.00022256873900842984,0.0005105067207018104,0.00010254801379476032,0.00015166521505774894,0.0005341333734051541,0.00010395806387589657,0.0005571743074185679,0.00012010411888699171,0.0005804923667420916,0.0005915030409791586,5.918908398668533e-05,0.00012471087827678747,0.0001799501886574067,0.000607484438734085,0.000605040634251239,9.556710815971723e-05,0.00020000371690827794,0.00015105649165543896
9,9.0,0.9920377454030941,1.0069593443913019,0.0005510839667649362,5.3586429780626755e-05,0.0002720844268515773,0.00017412912681680055,1.0030210973120952,0.9945771243502234,1.001821157493849,1.00309497021057,1.0022857154782223,1.0011408564832098,0.9939868496788115,0.9997075952551004,1.0028884178306414,0.9920364997909681,1.0043026795209702,0.9929973961387669,0.9925308258701139,1.0011773485971462,0.9999912384641695,1.0034667530819084,1.0008689502152803,0.9989603248233302,1.0000864539975105,1.0055571361329925,1.0001704970890182,1.0001849297747216,1.0016651580925673,1.006045421579006,1.0069593443913019,0.99945790029869,0.9996608275473722,1.0031482576740662,0.9942712408774225,1.0033475281767192,8.614580753405167e-05,0.00018758623778610103,0.0003948702356687781,0.0004249955717286551,0.0004273100790459076,9.352723544704635e-05,0.00018378846745039282,9.754910815617051e-05,0.0004286227168398628,0.00021026779382346986,0.0004226184210878562,0.00020183102086500991,0.0002014225026535945,0.0004630812064484016,9.381265590101147e-05,0.00014042808712929142,0.00048455045567581716,9.408587283339178e-05,0.0005054615229031316,0.00011171312052656084,0.0005266052252535753,0.0005365648082818081,5.3586429780626755e-05,0.00011579975295533937,0.00016586101049072502,0.0005510839667649362,0.0005488808211017377,8.965611948856456e-05,0.00018096482179106484,0.00013986173013443948
10,10.0,0.9920454797494318,1.007091066876011,0.0005000125718677795,4.8564372344302e-05,0.00024807710579490455,0.00015693109896856055,1.0030152258817755,0.99459517673013,1.0018059267657142,1.003077848703212,1.0022699630982193,1.0011330743994755,0.9940038956758004,0.9996984921758845,1.0028670745107833,0.9920473547316548,1.0042734532920696,0.9930077483069902,0.9925463044065648,1.0011625447009844,0.9999915118173379,1.0034615245343854,1.0008547142958346,0.9989833877402712,1.0000718448233568,1.0055560679556688,1.000154250056712,1.0001681753632856,1.0016949674950788,1.0060428421326466,1.0069556639441983,0.9994392460613429,0.9996431543782034,1.0031414432297325,0.994288889213874,1.0033426990579075,8.199986791332905e-05,0.00016973971568264885,0.0003580558298099179,0.0003857173801214214,0.00038779390956146965,8.913515630628612e-05,0.00016636301428829648,9.274816353933217e-05,0.00038927192573519066,0.0001904085060610841,0.0003840529123275362,0.00018279366698935987,0.0001823387442461749,0.0004202048884925846,8.623248933656036e-05,0.00013152738869522053,0.00043967813294175796,8.52085456351155e-05,0.00045863230541334636,0.00010539713637088128,0.00047778748190830924,0.000486789684048389,4.8564372344302e-05,0.00010908233092935652,0.0001544867977755212,0.0005000125718677795,0.0004979987519078084,8.552144369661712e-05,0.00016378191248970754,0.00013098814741183237
11,11.0,0.9920416956806861,1.007244039432346,0.0004531001586550875,4.410221384851291e-05,0.00022592309341598336,0.00014120699404175798,1.0031501651590313,0.9945760680865232,1.0018525529616908,1.0031217953185343,1.0023195186134497,1.0012631748393173,0.9939854694554767,0.9998255104492464,1.0029231586632452,0.992041695680686,1.0043355750666259,0.9930017567120634,0.9925312726300811,1.0012139792634587,1.0000478191291295,1.0035977264261875,1.000908559256344,0.9989622290242132,1.0001286386512986,1.0056951248865935,1.0002122170257928,1.0002281901499093,1.0016666143099808,1.0061828897272334,1.0070967808253009,0.9994993406953134,0.9997043880772232,1.0032745408971528,0.9942614563013056,1.0034789059427085,7.757839775601491e-05,0.00015362225746094497,0.0003242841198775779,0.00034951767010201926,0.00035137715582954663,8.436087681214164e-05,0.00015064599992622616,8.760707981004254e-05,0.000352846719980136,0.00017249139380500582,0.00034822115942005014,0.00016560539850835962,0.0001651190936388067,0.0003807521190505717,7.906598235749903e-05,0.0001228952019393263,0.0003984200169318317,7.727564808628195e-05,0.00041559102186326926,9.938519542000067e-05,0.00043292776799707224,0.00044106116296990664,4.410221384851291e-05,0.00010282186287513706,0.00014401730391818765,0.0004531001586550875,0.00045126232075254146,8.107231822027595e-05,0.0001482840769123618,0.00012238110775476878
12,12.0,0.9920240785570906,1.0073569091271102,0.00041107419207882115,4.027642359767484e-05,0.0002053904391374443,0.00012782390621553428,1.0033808117351872,0.9945732868146735,1.0019335595644683,1.0032079314026565,1.0024051364688757,1.0014916299627354,0.9939839401699921,1.0000511175124347,1.0030099074084835,0.9920426305494716,1.0044230138615853,0.9930016331629102,0.9925303741624568,1.001302139306447,1.000153882820381,1.003831503483537,1.0010031975123863,0.9989672769793936,1.0002288234256402,1.0059454356290516,1.0003181748309244,1.0003384668566764,1.0016743539490895,1.00644120217863,1.0073569091271102,0.9996129084779733,0.9998179521824875,1.0035058362224238,0.9942632577631338,1.0037127871834424,7.148458738856241e-05,0.00013921372120348445,0.0002944484526012616,0.00031737743080993545,0.0003190121080832493,7.77199555667753e-05,0.00013657056603844585,8.066100353481601e-05,0.00032032528696535056,0.0001563297495589662,0.0003160703366660863,0.00015009650148481996,0.00014967940621476774,0.00034565451568314726,7.23180272698125e-05,0.00011264974953469337,0.0003615930191753121,7.026602707076808e-05,0.00037713327596663955,9.14522125188734e-05,0.00039284100182489684,0.00040017407034013334,4.027642359767484e-05,9.45979964899135e-05,0.00013189645052814653,0.00041107419207882115,0.0004094125076038609,7.474157905529976e-05,0.00013446150822836526,0.00011218151104045139
13,13.0,0.991995614346399,1.0073844218923176,0.0003741478808880021,3.690606237583324e-05,0.00018695281216069722,0.00011651356903774818,1.0033414293717096,0.9945447718807324,1.0019150518153126,1.0031921266329473,1.0023852176690093,1.0014444220719054,0.9939485445983571,1.0000006613040286,1.00298289543481,0.991995614346399,1.004386710716886,0.9929560715680771,0.9924925390197764,1.0012860710927172,1.0001262606355323,1.0037877586165052,1.0009850434182759,0.9989329393358102,1.0002099252423486,1.0058860905299856,1.000296472202267,1.000315225265349,1.0016366106498038,1.0063732555776495,1.0072869819413262,0.9995887488429939,0.999794325079341,1.0034622284723744,0.9942381619486046,1.0036690931413166,6.503855670768295e-05,0.00012626379487689322,0.0002685990889501179,0.0002894858366674687,0.00029086199978160056,7.066376081501546e-05,0.00012392273668071634,7.334458380928639e-05,0.0002920309417199846,0.00014178789186454485,0.000288068827987723,0.00013614431682720414,0.00013583024931929083,0.00031508612765473207,6.627548781756711e-05,0.00010228997188765774,0.0003293560874333707,6.394050692850608e-05,0.00034340673908013806,8.305415364246508e-05,0.000357696450481107,0.0003643170957170855,3.690606237583324e-05,8.589485007454141e-05,0.00011962944912252989,0.0003741478808880021,0.0003726500929377947,6.797497666176117e-05,0.00012204700938686709,0.00010186883672342944
14,14.0,0.9919611105109856,1.007345719120836,0.00033971907962192986,3.452166005949632e-05,0.0001700397398637026,0.00010566678812477582,1.0032968021678164,0.9945916453912309,1.0018634209436708,1.0031406893816668,1.002329185669107,1.0013930028400253,0.9939938899021376,0.999945739597144,1.0029211188855953,0.9920368294249733,1.004319265594602,0.9929990011087897,0.9925376590616061,1.001231271959406,1.0001153255991975,1.003748926817895,1.0009265132032497,0.9989904383272209,1.0001503920360602,1.0058517121900699,1.0002352639643226,1.0002523274930946,1.0016954433807856,1.0063443564743948,1.0072602795107137,0.9995293628287111,0.9997351927649827,1.0034177345585498,0.9942903496177302,1.0036297779968615,5.948745159588648e-05,0.00011500730442856437,0.0002441867441501839,0.0002631615053329171,0.0002643496785931361,6.451627830190208e-05,0.00011294799095483214,6.689887412881317e-05,0.0002654219857615956,0.00012899085922770466,0.0002618273064591373,0.00012388239567482344,0.00012371883562291964,0.00028633815342499154,6.0306453239851664e-05,9.319465499792637e-05,0.00029917737217364203,5.8846687705145514e-05,0.0003118830934789609,7.56687374484596e-05,0.00032486073209085344,0.0003308584092355889,3.452166005949632e-05,7.815782790265823e-05,0.0001086821342327805,0.00033971907962192986,0.0003383742133868374,6.212523486161863e-05,0.00011126720535105606,9.28133364668656e-05
15,15.0,0.9919273598841919,1.0072760410707446,0.0003073868791391137,3.233455989623013e-05,0.00015428878480368144,9.528110178856992e-05,1.003204637339987,0.994502498955388,1.0018206781867423,1.0030961946440506,1.0022820562494648,1.0012833727588617,0.9938975520477185,0.9998287260014908,1.002872256707036,0.9919471048253924,1.004271588824671,0.9929063334197136,0.9924433739322513,1.0011787357889108,1.000029987530425,1.0036402615737816,1.0008716294127198,0.9988980881428129,1.0000937241384842,1.0057418934975213,1.000173920475228,1.0001897928737866,1.0016021417947056,1.0062312774860465,1.0071467500066853,0.9994632284122646,0.9996700619147385,1.0033188186485624,0.9941993891055015,1.0035212916763263,5.4633965455924364e-05,0.00010484008959905736,0.0002209410843786784,0.00023812609624376254,0.00023921514057651772,5.9124629084183134e-05,0.00010296935877523723,6.119499008649254e-05,0.00024022974231811904,0.00011724587383527041,0.00023708392425802688,0.00011262647380764067,0.00011264504035770043,0.00025909424461365997,5.457008517166588e-05,8.511852191722457e-05,0.000270712561099625,5.428411213814345e-05,0.0002822043134840138,6.913145395984857e-05,0.0002939437297989653,0.0002993731166046264,3.233455989623013e-05,7.126167564114261e-05,9.889527541742658e-05,0.0003073868791391137,0.0003061694911224956,5.702033528932765e-05,0.00010151059583532091,8.477618420500129e-05
16,16.0,0.9919016516421,1.0072106280001238,0.00027814886784230294,2.943208145123382e-05,0.00013970735139040197,8.61504779038698e-05,1.0032794541651828,0.9944469857297114,1.0018525498937085,1.0031285504590033,1.0023148249812674,1.0013530845748357,0.99384159602465,0.9998957892682249,1.0029121131784187,0.9919016516421,1.0043156788778407,0.9928609950996717,0.9923896060282995,1.0012087318124145,1.000038693881819,1.003703752666315,1.0009032403618228,0.9988335695531362,1.0001269232130876,1.0058065840028922,1.000209267088631,1.000226803301922,1.0015301128632463,1.0062948739829096,1.0072106280001238,0.99950061181013,0.9997070246585188,1.003389229050549,0.9941426288466595,1.0035852838411652,4.9679113751210074e-05,9.499059001469098e-05,0.00019991997204870824,0.0002154852183715354,0.0002164796781179113,5.372220121317475e-05,9.326705867314372e-05,5.5558984326608434e-05,0.00021744367467485922,0.00010609568938708687,0.00021469379738386568,0.0001019155045671184,0.00010198891666249072,0.00023445147314840129,4.9380493923561195e-05,7.724162295248269e-05,0.0002449637171773722,4.929490724357156e-05,0.00025535869973448153,6.274937104489647e-05,0.000265981139986842,0.00027089630601964833,2.943208145123382e-05,6.462758241546849e-05,8.96386638245587e-05,0.00027814886784230294,0.00027704484165414183,5.1847788021737836e-05,9.198690066689338e-05,7.693568541206273e-05
17,17.0,0.9918894204950579,1.0071761378854471,0.00025193577105390666,2.669483209230773e-05,0.00012700787582690454,7.761935280927931e-05,1.0031952000548094,0.9944500614030346,1.0018558044345647,1.0031264257191939,1.0023114933794837,1.001248678308345,0.9938457226887162,0.9997872960373413,1.0029113510558079,0.9919189058303176,1.004322088529819,0.9928779592298497,0.9923960176053388,1.0011978390238034,1.0000012078261242,1.0035964859865882,1.0008852814678024,0.9988367408204532,1.0001046453139864,1.0056894329185742,1.0001842441234035,1.0001977331275156,1.0015332990518622,1.0061719243692824,1.0070877983054591,0.9994737796969376,0.9996812244220646,1.0032904404302982,0.9941514197860856,1.003478427387293,4.659174745739006e-05,8.597176479874104e-05,0.0001810460811184823,0.00019511035837522974,0.00019605357569414824,5.011474084861821e-05,8.441035041191975e-05,5.168504973003932e-05,0.00019697769194882,9.59962954246889e-05,0.0001945426562536742,9.221399491152676e-05,9.229310122440297e-05,0.0002123282713916595,4.495725082149097e-05,7.155843321744261e-05,0.00022186065915088364,4.4634487263480324e-05,0.0002312906905771931,5.854355291032052e-05,0.0002409096183328568,0.0002453755867841609,2.669483209230773e-05,6.0232166099670275e-05,8.28812464767067e-05,0.00025193577105390666,0.0002509486802516528,4.850554398711282e-05,8.328529245660242e-05,7.128678374200751e-05
18,18.0,0.9918886832904726,1.0071648995767635,0.0002296820402791876,2.419802431862931e-05,0.0001180684837709831,6.870990077496686e-05,1.0032410602702695,0.99444700574181,1.0018978739713669,1.0031708610722287,1.002357482752008,1.001286507955514,0.9938449225121783,0.9998211944753154,1.0029621283797066,0.9919333336029456,1.004380612700277,0.992891244630836,0.9924000628951813,1.001244680305964,1.000029574068406,1.0036395243761596,1.0009332896586398,0.9988330501367404,1.0001538327211232,1.0057360954395835,1.0002366010955002,1.0002497690094407,1.001530922330275,1.0062195163707084,1.0071372245498953,0.9995314016223817,0.9997384987896022,1.0033322586855165,0.9941508929911897,1.0035215255191507,5.027912361027359e-05,7.781618678805981e-05,0.000164725926088573,0.00017750438367593452,0.00017843381733546803,5.3146022410325036e-05,7.6398808354877e-05,5.428768122598393e-05,0.00017937047491587915,8.685475478283831e-05,0.0001772550654694953,8.343313777983894e-05,8.352001507180471e-05,0.00019322636595937477,4.228120276460245e-05,7.306457716409195e-05,0.0002020079156248484,4.0412756846821575e-05,0.0002106891710111046,6.225205632142524e-05,0.00021951906236943129,0.00022368487818697072,2.419802431862931e-05,6.418357464489721e-05,8.480620178967479e-05,0.0002296820402791876,0.00022881339716080093,5.196215251697079e-05,7.54151109092808e-05,7.283062775202918e-05
19,19.0,0.9918956024100174,1.0071606596425164,0.00020931883554229535,2.2014033068424206e-05,0.00010947564502108943,6.103141101242747e-05,1.0032433754112824,0.9944473893193487,1.001920160089278,1.003200313716329,1.002383563345144,1.0012892240321003,0.993845997934631,0.999821690351823,1.002987419428288,0.9919419803448349,1.0044073196194998,0.9928990154317663,0.9924015566711067,1.0012739184128592,1.0000443211549126,1.0036501978784491,1.0009649002746008,0.9988363184296419,1.0001867257452541,1.005753634797932,1.0002719157675202,1.0002881485678075,1.0015386237534054,1.006240949498531,1.0071606596425164,0.9995683017914873,0.9997763100996307,1.003338633353239,0.994153617949704,1.0035323487658856,5.2220195775693974e-05,7.049479965119391e-05,0.00014982050610009946,0.00016146368913573034,0.00016232328425384098,5.4548906955305054e-05,6.924758885083763e-05,5.535820980522632e-05,0.0001632123416113589,7.877050989140809e-05,0.00016133512331613,7.566666994222227e-05,7.570070446940672e-05,0.00017577457397633154,3.959809106150748e-05,7.297519660499094e-05,0.00018385559563881978,3.666604530805603e-05,0.00019184014561514102,6.399078339892116e-05,0.00019994838772017203,0.00020382452373488794,2.2014033068424206e-05,6.610808194375484e-05,8.486887471908662e-05,0.00020931883554229535,0.0002085459700884246,5.370527520758445e-05,6.830029299714268e-05,7.277211424868892e-05
20,20.0,0.9919063402353645,1.0071501770241311,0.00018965281060697012,2.0219144496072653e-05,9.928916839444092e-05,5.524016813408023e-05,1.0032216779305814,0.9944888215831033,1.0018859122894557,1.0031636328063593,1.0023464993716356,1.0012715625329476,0.993883924594924,0.9998028047690023,1.0029447227036203,0.9919672461407649,1.0043552657083494,0.9929234714915917,0.9924376581676382,1.0012346853082312,1.0000418619948102,1.0036337939854965,1.0009223796685034,0.9988838394672895,1.0001413277096847,1.0057359373855408,1.0002227002535733,1.000236388348123,1.0015853878410226,1.0062252475006728,1.0071456593322492,0.9995166729044884,0.9997250567157014,1.0033192834980356,0.9941971973753123,1.0035153685702978,4.7545643761038644e-05,6.397664079040633e-05,0.00013575546700343946,0.00014628813542551868,0.0001471039740238076,4.963063748844116e-05,6.286408309821551e-05,5.0363982205520576e-05,0.00014797005215164824,7.151133324748702e-05,0.00014635798721196377,6.870411849032047e-05,6.871004418091667e-05,0.00015926341549612252,3.584698312951719e-05,6.627659182011292e-05,0.000166606766025757,3.345462544463562e-05,0.0001738403331190297,5.806980688658216e-05,0.00018119128494289166,0.00018471416092735778,2.0219144496072653e-05,5.993667432440405e-05,7.689848509714174e-05,0.00018965281060697012,0.00018895161417428196,4.885883829055019e-05,6.201597694802353e-05,6.60954410250521e-05
21,21.0,0.991917059148187,1.0071322601549637,0.00017241964530827705,1.8988133562041067e-05,9.067200525901776e-05,4.987959363216498e-05,1.0031761399915642,0.9944883069246809,1.0018928116750916,1.0031745285268612,1.002353818143511,1.0012152890069443,0.9938819636995356,0.9997430996521807,1.002956331277197,0.9919714459248594,1.004369087280358,0.9929262054687891,0.9924409818640099,1.0012351329860325,1.000020372943599,1.00357131490022,1.000917883140299,0.9988792677255568,1.0001348657121476,1.0056580553114303,1.0002115171620098,1.0002221137574903,1.0015763076496296,1.0061383247023923,1.0070568575322483,0.9995007781353131,0.9997100262780448,1.0032668071675837,0.9941999572800261,1.003452812187992,4.394543880268001e-05,5.849791068913051e-05,0.00012330465183776285,0.0001328341266383833,0.00013366766836913092,4.627694840847422e-05,5.758555210574535e-05,4.71681906845726e-05,0.0001345726822123325,6.531428491311374e-05,0.0001332249188692983,6.28151439629167e-05,6.284478602457584e-05,0.00014469497535837144,3.308316927263072e-05,6.114718058671903e-05,0.0001514121095473239,3.0949500292306936e-05,0.0001579858547317473,5.373214101749527e-05,0.00016472375610058863,0.00016795032311522041,1.8988133562041067e-05,5.545161458513609e-05,7.07902192494529e-05,0.00017241964530827705,0.0001717645260829017,4.526683198600011e-05,5.676346401526898e-05,6.0984409440933134e-05
22,22.0,0.991923921530157,1.0071087298413508,0.00015659969669063926,1.8506134407078842e-05,8.29115219117801e-05,4.4815393875354285e-05,1.0031301781133857,0.9944379681250463,1.0018937991547952,1.0031718041674718,1.0023509884578972,1.0011598668772599,0.9938286014493366,0.9996855518706881,1.0029562566917158,0.991923921530157,1.0043704558814308,0.9928794047660835,0.9923904257976544,1.001229982228528,0.9999741503436059,1.0035062560723265,1.0009127753330147,0.9988120803539039,1.0001291420579337,1.00558626015561,1.0002024833435048,1.000212515877268,1.001501180395634,1.0060549378025905,1.0069715575898277,0.9994845946664282,0.9996951118477301,1.0032120249331478,0.9941433857014603,1.0033885681364718,4.076944819057104e-05,5.3986669652917144e-05,0.00011186385737136934,0.00012049820401354579,0.0001212980125351162,4.3199339814115124e-05,5.3322313526376175e-05,4.4174602981518775e-05,0.0001221790105475864,6.0097576250789366e-05,0.00012099074344723867,5.787574577156768e-05,5.8016204735239485e-05,0.00013131859068909766,3.0614629278644637e-05,5.651643212287609e-05,0.0001374389101856162,2.9193137230454637e-05,0.0001434121873263213,4.982631346248278e-05,0.0001495782608781612,0.00015252296293288115,1.8506134407078842e-05,5.141629543799546e-05,6.529261147931333e-05,0.00015659969669063926,0.0001559905196887884,4.2048887200683465e-05,5.242760840000933e-05,5.637075110440768e-05
23,23.0,0.9919242535738297,1.0070814068896319,0.00014174048563954153,1.763007992533602e-05,7.54754122038326e-05,4.022311193013913e-05,1.00307301296254,0.9944508561256058,1.0019271069502986,1.0032129944149302,1.0023900681138807,1.0011018184303426,0.9938452643653359,0.9996244118513129,1.0030012728057072,0.9919490307439265,1.0044207077503968,0.9929026422474836,0.992410045778512,1.0012658258503946,0.9999720467408499,1.0034457930507579,1.0009470548640467,0.9988373117760232,1.0001614909326337,1.0055351193436883,1.000236330938752,1.0002470155727456,1.0015375360115928,1.00600926421158,1.006925497452407,0.9995152490261796,0.9997264967249322,1.003154893503924,0.9941648891534253,1.0033290648809197,3.7451044466533325e-05,4.945172547296855e-05,0.00010122773794923611,0.00010903565951546209,0.00010975673363004549,3.991611884391097e-05,4.8896267104598145e-05,4.0872183013562e-05,0.00011056938906824925,5.482334036617674e-05,0.00010951898002064162,5.2821577648114984e-05,5.309185926567615e-05,0.00011882247105287496,2.790040435279073e-05,5.201570005950315e-05,0.00012437449067058748,2.716282237317746e-05,0.00012979199213279343,4.61349221608016e-05,0.00013538058242840558,0.00013806148594874493,1.763007992533602e-05,4.7686968718285096e-05,6.0238612408600666e-05,0.00014174048563954153,0.0001411852692279718,3.878983271853158e-05,4.8037271687681766e-05,5.18763582441749e-05
24,24.0,0.9919200367152892,1.0070521121061435,0.0001284982027608469,1.6037188360650044e-05,6.864759875510681e-05,3.629776749197757e-05,1.0030183711912875,0.9944537392843452,1.0019088472094193,1.0031734104079109,1.0023640451544942,1.0010333283549204,0.9938478096120422,0.9995552000808481,1.0029711482262604,0.9919552030222778,1.0043912115374987,0.9929061548329049,0.9924129121229994,1.001239857559969,0.9999431240783961,1.0033823275839726,1.000917833625285,0.9988356362516524,1.0001298147842166,1.0054607965995475,1.0002031975962087,1.000213469458911,1.0015285515307502,1.0059275332460347,1.006842147419053,0.9994780035696744,0.999689827391807,1.0030811776920046,0.9941662035502475,1.0032649958103275,3.434795526133094e-05,4.480107778985912e-05,9.175947625199829e-05,9.882393178291146e-05,9.948394792251693e-05,3.6877335148369926e-05,4.429487130183303e-05,3.783791604443961e-05,0.0001002735498259261,4.961856199674548e-05,9.943913030843117e-05,4.780551060075844e-05,4.807284096819696e-05,0.00010767608360690302,2.542499496164144e-05,4.7900084248920264e-05,0.00011270500755934386,2.4650681361676518e-05,0.00011761726663746575,4.274825028825203e-05,0.00012269987242999753,0.00012512877903767073,1.6037188360650044e-05,4.42715062896425e-05,5.562660536971678e-05,0.0001284982027608469,0.00012799179907785989,3.5755231423518274e-05,4.3495557348821774e-05,4.776474668695986e-05
25,25.0,0.991914416201501,1.007022666297224,0.00011671174597468423,1.4523560326238944e-05,6.227687557448706e-05,3.3010798360181354e-05,1.003076934871627,0.9944206069951413,1.0019368916123252,1.0032096658889122,1.0023950786877578,1.0010871608673744,0.993803473383414,0.9996026534038539,1.0030069949314744,0.991914416201501,1.0044275962644575,0.9928653243216989,0.9923723007414513,1.0012726044273177,0.99996122856871,1.0034453138024655,1.0009523784891503,0.9987885389878056,1.0001661394224433,1.0055243837293368,1.0002410335553202,1.0002519990135752,1.0014770979800507,1.0059890868839727,1.0069040576728514,0.9995199143238217,0.9997313661429467,1.003142559294307,0.9941267738688002,1.0033281142284045,3.112704630844493e-05,4.054556854853011e-05,8.330504835683349e-05,8.975196353460424e-05,9.033502632942319e-05,3.337047569982185e-05,4.008316897825621e-05,3.423434569884662e-05,9.111102991991801e-05,4.4919047985078735e-05,9.049684830584092e-05,4.327345178904425e-05,4.3495205867648825e-05,9.774827726863234e-05,2.3050696667690528e-05,4.336334056755782e-05,0.00010230501609900966,2.231663294706272e-05,0.0001067579938238504,3.872371552894557e-05,0.0001113998761190195,0.00011360811261802631,1.4523560326238944e-05,4.011335976869888e-05,5.040187521037792e-05,0.00011671174597468423,0.00011626180863471109,3.237315074916056e-05,3.935698900166157e-05,4.324188860699187e-05
26,26.0,0.991909766781876,1.0069948902692114,0.00010593517391705415,1.333632976340756e-05,5.6498497230656815e-05,2.9954785543095746e-05,1.0030868345619974,0.9944632432070676,1.0019249103684351,1.0031954219871817,1.002382687889934,1.0010949830391802,0.9938466420659187,0.9996076436734072,1.0029954572074533,0.991957222218074,1.0044147508439139,0.9929113359110222,0.9924216588741116,1.0012611817412367,0.999980367957552,1.0034624658226912,1.0009385270938584,0.9988405630919235,1.0001509595039222,1.0055460047516236,1.0002230007467312,1.000234381765926,1.0015327370412026,1.0060133465423189,1.0069282308352778,0.9994972857597484,0.9997102576636286,1.0031513817649969,0.9941697547473785,1.0033451276582248,2.8199430187391683e-05,3.682271704626535e-05,7.552843586681799e-05,8.141213963591564e-05,8.19229488831098e-05,3.0216124313028408e-05,3.638384084479482e-05,3.100351301784337e-05,8.265707285459672e-05,4.072831561692415e-05,8.21813295609795e-05,3.9230672407387395e-05,3.946424660481816e-05,8.865332170882621e-05,2.088819525161636e-05,3.926178702012709e-05,9.280274000304355e-05,2.0379950198112365e-05,9.685319969371175e-05,3.508285338353979e-05,0.00010109377895081835,0.00010312352092104113,1.333632976340756e-05,3.634874842020764e-05,4.566714783503978e-05,0.00010593517391705415,0.0001055325419060415,2.9320690368302853e-05,3.577067774665769e-05,3.9153472992284055e-05
27,27.0,0.9919053812156023,1.0069706048284435,9.600530180905804e-05,1.2265094903518165e-05,5.132975931551979e-05,2.7026063810016395e-05,1.0031157417768302,0.9944824116078813,1.0019144833271278,1.0031788703037658,1.00236905535695,1.001119020573444,0.9938629257361221,0.9996295768938012,1.0029799884897541,0.9919673193239396,1.0043950405533768,0.9929250022361351,0.9924385978592603,1.0012491405416617,0.9999945391983366,1.0034906729371573,1.0009238188943204,0.9988677492460953,1.000133397921645,1.0055690919716789,1.0002016076517641,1.0002128736342444,1.001567288744137,1.0060345823536017,1.0069470540003218,0.9994666195192679,0.9996807891939563,1.0031752613314355,0.9941873110122234,1.003373183160785,2.576871792565219e-05,3.346765288529292e-05,6.837576019072185e-05,7.370012765418836e-05,7.416651654916457e-05,2.7681750676769882e-05,3.304582525711606e-05,2.8448359068747564e-05,7.485384057499766e-05,3.693974144407739e-05,7.446547023529859e-05,3.5574463771336555e-05,3.583728442436295e-05,8.026645909573706e-05,1.893460456202682e-05,3.590734399176831e-05,8.404270627359707e-05,1.863818622625123e-05,8.772635898882583e-05,3.2312839785595574e-05,9.159587753348908e-05,9.345661745673802e-05,1.2265094903518165e-05,3.3568845900555244e-05,4.20186000924964e-05,9.600530180905804e-05,9.563225754193978e-05,2.6831724558969946e-05,3.255135315450769e-05,3.581309693279339e-05
28,28.0,0.9918997817643118,1.0069516307812583,8.697831978874169e-05,1.1549986662848084e-05,4.686572419222981e-05,2.4186676941937183e-05,1.0031195810919646,0.9944554425154548,1.0019170492071177,1.003180284779684,1.0023719694169513,1.0011132731530354,0.9938319784602244,0.9996209360371446,1.0029840128728116,0.9919448242440184,1.0044026980191754,0.9929015425572296,0.9924098612499787,1.0012538567639622,0.9999850032327776,1.0034909866844766,1.000929792884733,0.9988290955826263,1.000142464757007,1.0055728772610242,1.0002143908708103,1.0002255952375605,1.0015308878317535,1.0060387150287935,1.0069516307812583,0.9994822457383861,0.9996964365231021,1.0031732505414888,0.9941568285621352,1.003373951612432,2.387874027689851e-05,3.0473767472389688e-05,6.186385816997824e-05,6.668236804687538e-05,6.710380249918462e-05,2.5855425904760145e-05,3.0118439114756955e-05,2.6642392572120218e-05,6.772532068436649e-05,3.359375701038108e-05,6.737411044535887e-05,3.235363617975343e-05,3.261895202557387e-05,7.263218601494942e-05,1.7403040901309757e-05,3.350426529072916e-05,7.606208191348105e-05,1.7214663096375526e-05,7.940469600883577e-05,3.062573230050119e-05,8.2936102244356e-05,8.463958940378279e-05,1.1549986662848084e-05,3.213365567787857e-05,3.98450709944626e-05,8.697831978874169e-05,8.662913896555436e-05,2.5022603146357662e-05,2.969507271837087e-05,3.341095023596263e-05
29,29.0,0.9918914906896371,1.006939006025676,7.879047020245833e-05,1.091129583895412e-05,4.29085794258517e-05,2.1614609682154687e-05,1.003115866475833,0.9944326794018453,1.0019431510100523,1.0032088954272091,1.0024026613446144,1.001107914841535,0.9937996768229916,0.999612996719672,1.0030164322392485,0.9919122410863752,1.0044354175845556,0.9928681486900814,0.9923759031680734,1.001282852447253,0.9999815365988055,1.0034817130741445,1.0009614929472068,0.998791508659965,1.0001763015734175,1.005553711340623,1.0002443805884547,1.000255004680091,1.0014856699757704,1.006009609006332,1.0069205471485567,0.9995074402340297,0.9997217557605088,1.0031656793569415,0.9941315052987291,1.0033647501926244,2.246068055918467e-05,2.7751372259238635e-05,5.606766072806088e-05,6.04719800438004e-05,6.083652729078543e-05,2.4469927491467362e-05,2.7460563401609377e-05,2.529076102633804e-05,6.14484916925339e-05,3.0559694033007866e-05,6.117722134019448e-05,2.9433894984477802e-05,2.9688707208366624e-05,6.581357881639129e-05,1.6015939300813316e-05,3.1635434714047885e-05,6.890764454850482e-05,1.5917570785439902e-05,7.19222772625139e-05,2.9136828980561144e-05,7.512834415421443e-05,7.667508219643947e-05,1.091129583895412e-05,3.0746980922345067e-05,3.778645206307272e-05,7.879047020245833e-05,7.847273226548465e-05,2.3670041835749216e-05,2.7087136684439395e-05,3.1522090145055775e-05
30,30.0,0.9918790302532102,1.0069306368264481,7.140383221994212e-05,9.886561242491187e-06,3.931414661700681e-05,1.933991735773677e-05,1.0030897133136851,0.9944101154962132,1.0019146070220135,1.0031784177267697,1.0023734515910956,1.001076993239429,0.9937685945840324,0.9995792708503558,1.0029883385450735,0.9918755241194468,1.0044032251508195,0.9928311396078675,0.9923438964960899,1.001256420965891,0.9999538089665044,1.0034539352569833,1.0009345009804664,0.9987581306371441,1.0001486036608505,1.0055121984238118,1.0002144539732356,1.0002267294274805,1.0014464333614412,1.005958472147713,1.0068670813959755,0.9994708592435568,0.9996866716476516,1.0031341040651578,0.9941051729542006,1.003336304682446,2.1391207237270814e-05,2.5109255579777932e-05,5.0827641739448006e-05,5.491019004082249e-05,5.5180422339427506e-05,2.351261358194867e-05,2.484582587359036e-05,2.4352619902803372e-05,5.5788593334028334e-05,2.7667269539474424e-05,5.558347426755988e-05,2.6641090475500624e-05,2.6864520310910912e-05,5.965804183328463e-05,1.4630366709478e-05,3.0038084215278163e-05,6.24568570121661e-05,1.4403026597391391e-05,6.518337318873557e-05,2.784801010988592e-05,6.80889334430338e-05,6.949023128596851e-05,9.886561242491187e-06,2.94232733671659e-05,3.5846648830544876e-05,7.140383221994212e-05,7.111632167776329e-05,2.2845651121133274e-05,2.4509861807806862e-05,2.9920599625571548e-05
31,31.0,0.9918609227166638,1.0069236465400087,6.47653130130777e-05,9.185815831139462e-06,3.592453704693276e-05,1.7352389625448708e-05,1.0031542668098188,0.9943985528564862,1.0019472013152915,1.0032162944549097,1.002411910449011,1.0011455038512802,0.9937562261019394,0.9996472024266526,1.0030283202818209,0.9918609227166638,1.0044412943692849,0.9928151600033164,0.9923322763738819,1.0012988161936864,0.9999889453834804,1.003526962042614,1.000978239001806,0.9987438366029904,1.0001930674670807,1.0055805777487445,1.000260382673552,1.0002760431485842,1.0014291522666032,1.0060177319673653,1.0069236465400087,0.999514637963928,0.9997305607668203,1.0031993691601226,0.9940972471223518,1.0034089641602368,1.9990360142273842e-05,2.2807369019218486e-05,4.6047008678707995e-05,4.9802376069280767e-05,5.000003911344862e-05,2.209807393220632e-05,2.2640179373510437e-05,2.2871630050553063e-05,5.05750325993567e-05,2.5159606119350736e-05,5.039091928581806e-05,2.423396326018725e-05,2.4437411516840498e-05,5.40604312837305e-05,1.3347053006240181e-05,2.800041265681963e-05,5.660630490138579e-05,1.321994156049779e-05,5.9087843233528e-05,2.615636958165515e-05,6.172761790425002e-05,6.299992732368424e-05,9.185815831139462e-06,2.768980710626759e-05,3.353773966766612e-05,6.47653130130777e-05,6.450000593060588e-05,2.1598249597994402e-05,2.230164506467697e-05,2.7897664584010844e-05
32,32.0,0.9918376847569819,1.0069153833243145,5.869583216242376e-05,8.671566284665028e-06,3.2634143076017e-05,1.5654304780729584e-05,1.003092205397235,0.9944240329688763,1.0019451006357543,1.0032158384927339,1.002408115385767,1.0010764364822173,0.9937825964254635,0.9995787869119355,1.0030194833443062,0.9918821783450275,1.004429268098071,0.9928352618269741,0.9923571917164326,1.0012922386831873,0.9999708777181088,1.003452908807347,1.0009695058604962,0.9987728727169033,1.0001816186813954,1.005499504474611,1.0002437232143442,1.0002590568659424,1.0014621122128093,1.0059310570225413,1.0068345706510105,0.9994911656777888,0.9997083832732148,1.0031301887813417,0.9941307097699772,1.0033353168678203,1.8206770602033564e-05,2.0810072454397044e-05,4.171844103987311e-05,4.5125851502894744e-05,4.5299043809261036e-05,2.0052725305225067e-05,2.0713645420648153e-05,2.071978344093198e-05,4.583896456023974e-05,2.2960376161541728e-05,4.567998314230912e-05,2.214538814546155e-05,2.2351430638250808e-05,4.897757797170341e-05,1.21173842020322e-05,2.5485096974360526e-05,5.128448380498738e-05,1.2261010636965284e-05,5.353395186648909e-05,2.382248540572091e-05,5.593020149857565e-05,5.70834258093448e-05,8.671566284665028e-06,2.5195782169284624e-05,3.0484396083501048e-05,5.869583216242376e-05,5.845272187131815e-05,1.9633941323742e-05,2.038002241980012e-05,2.539193557252864e-05
33,33.0,0.9918178107125556,1.0069040945434151,5.321957077609083e-05,8.156120882621824e-06,2.9636056631327312e-05,1.41130586739945e-05,1.0029549035181686,0.9943702437838059,1.001944510407694,1.0032115209229526,1.002403422731023,1.0009258824763192,0.9937279693909762,0.999428694224699,1.003013078137368,0.9918277113946317,1.0044201526305148,0.9927818802535195,0.9923034960870518,1.0012882001489263,0.999898955484606,1.003297311976658,1.0009614041834518,0.9987109578019814,1.0001723282600719,1.005328188532885,1.0002299489381608,1.0002466394843204,1.001393775777276,1.005751397007292,1.0066523148563025,0.9994709779954609,0.9996889875852046,1.0029809672441323,0.9940742577448555,1.003180436972079,1.6616245908163242e-05,1.898893926234898e-05,3.7757570281799896e-05,4.0858460109501e-05,4.1004465927478175e-05,1.8233656655854495e-05,1.8867055298860896e-05,1.8808581758512823e-05,4.1494855829304024e-05,2.0885911257247422e-05,4.136516176051952e-05,2.0180871993705016e-05,2.0405703160690036e-05,4.4327228210104315e-05,1.1039718581716495e-05,2.3242114851168122e-05,4.64240884935854e-05,1.1335418953203768e-05,4.846994877239204e-05,2.173276633837408e-05,5.065807656009374e-05,5.170032892633732e-05,8.156120882621824e-06,2.297344973238581e-05,2.7744393129410116e-05,5.321957077609083e-05,5.298701871578992e-05,1.7867346519457927e-05,1.8580559483766636e-05,2.3156070809335226e-05
34,34.0,0.9918117893371287,1.006888252362883,4.8254127511769944e-05,7.604090590265767e-06,2.689283945014371e-05,1.2739401393395975e-05,1.002867028509706,0.9943509214418771,1.0019113265662263,1.0031794760672426,1.0023690274522892,1.0008289868754325,0.993708229440649,0.9993317321143138,1.0029777298380176,0.9918117893371285,1.0043884869422872,0.9927675929466792,0.9922839563701265,1.001254089263603,0.9998492862117102,1.0031994032018272,1.0009247935470234,0.9986922649592894,1.0001337424440893,1.0052202551333012,1.0001881563719617,1.0002082195281188,1.0013878171416404,1.0056359359238771,1.006533063676548,0.999416286082556,0.9996365044394934,1.002888773270733,0.994050451337065,1.0030830362184875,1.5162781974038651e-05,1.7280115816094983e-05,3.417307721044594e-05,3.699716927908535e-05,3.7118188463346125e-05,1.6569924256760116e-05,1.7168950521038956e-05,1.7071154258230043e-05,3.756447411018272e-05,1.8952341581218515e-05,3.7460960743949624e-05,1.833018489726959e-05,1.8564441467331157e-05,4.011939189675854e-05,1.0027045219801842e-05,2.1161294952216354e-05,4.202495305866374e-05,1.0441795433522459e-05,4.388621332101183e-05,1.9777355153327497e-05,4.588448803578791e-05,4.6827101964958494e-05,7.604090590265767e-06,2.0891388257698222e-05,2.5194069116201047e-05,4.8254127511769944e-05,4.803442607626413e-05,1.6246738286734163e-05,1.691383966157727e-05,2.1083100388760193e-05
35,35.0,0.9918274473145134,1.0068663289482915,4.3719586494941614e-05,7.145911350191602e-06,2.4416093039817395e-05,1.1514766485981742e-05,1.0030073556791843,0.9943727324714678,1.0020173969327266,1.0032903738517036,1.002484466475374,1.0009774105321931,0.993735661154944,0.9994821554702286,1.0030965484491265,0.9918386268291457,1.004510309484567,0.9927951199673688,0.9923113304686993,1.0013723905031358,0.9999471359429445,1.0033465445458014,1.0010475866748618,0.9987253759971768,1.0002576266622936,1.0053676631332642,1.0003146774325833,1.000339515413527,1.0014361922784176,1.0057824282764718,1.0066782332627158,0.9995377535091062,0.9997595775192863,1.0030315770806617,0.994070203621628,1.0032296557676068,1.3739900257470417e-05,1.572747656386236e-05,3.0974431725820246e-05,3.353744141339355e-05,3.365975056125932e-05,1.4994535255430786e-05,1.570977266590608e-05,1.545077562734729e-05,3.4073704917188664e-05,1.728959151292953e-05,3.398552408627307e-05,1.6729348927309066e-05,1.6964700466892584e-05,3.637044888714368e-05,9.074152094448354e-06,1.9161931102036335e-05,3.810871390078411e-05,9.682607611410401e-06,3.980909640907973e-05,1.7929789385467166e-05,4.160085671993167e-05,4.2450540072857064e-05,7.145911350191602e-06,1.8969780720782237e-05,2.2870721988767284e-05,4.3719586494941614e-05,4.35226941416986e-05,1.4706836973900547e-05,1.5430293072489965e-05,1.909187628750874e-05
36,36.0,0.9918619630488023,1.0068367964652123,3.968059896188339e-05,6.966460169066214e-06,2.2269821294991176e-05,1.0365282804717346e-05,1.0031422469653408,0.9944209582539348,1.0021346458009317,1.003411491723547,1.0026128035135873,1.0011201657874789,0.9937977950982211,0.9996279553529345,1.0032330310478104,0.9919136663101239,1.004653373492906,0.9928688757477999,0.9923790689632578,1.0015010918986877,1.0000576996832249,1.0034907180949453,1.001179271817046,0.9987887656264979,1.0003898634477253,1.0055206367426415,1.0004468433881282,1.000471015295262,1.0015091616915748,1.0059399686555741,1.0068367964652123,0.9996687754149253,0.9998917018438552,1.0031673231911942,0.9941233471555831,1.0033740716236044,1.248719853543381e-05,1.4385049446399553e-05,2.8114095678531608e-05,3.04443532849296e-05,3.056156148316618e-05,1.365602639737567e-05,1.4513708281400156e-05,1.4096868951520075e-05,3.094096767532994e-05,1.5970165654752947e-05,3.087903580494125e-05,1.547157297472381e-05,1.566139691913032e-05,3.300218176553184e-05,8.283463835281651e-06,1.7412511713937694e-05,3.458808240822535e-05,9.1415841189552e-06,3.614173104828949e-05,1.642018721006368e-05,3.775513988076956e-05,3.851617154178943e-05,6.966460169066214e-06,1.750914929648984e-05,2.1078705215808303e-05,3.968059896188339e-05,3.9496596610431085e-05,1.3401630144739288e-05,1.4166460571033515e-05,1.735198326980485e-05
37,37.0,0.991909852874156,1.0067988086367465,3.606756004893098e-05,6.684871968194481e-06,2.0392938838157553e-05,9.311246907452638e-06,1.0030813113588517,0.994493669412073,1.0022003802470036,1.003474908439848,1.0026807707865732,1.001048474193254,0.9938784526134077,0.999556994325211,1.0033018013466022,0.9920037829075206,1.0047273100692047,0.9929584291065655,0.9924637459295196,1.00157310816552,1.000089439533383,1.0034269414769588,1.0012495644079626,0.9988713027508098,1.0004603519009134,1.0054468075014111,1.000515274932868,1.0005395904154086,1.0015933325705701,1.0058597440664232,1.006754361340969,0.9997321241870699,0.9999561458402495,1.003095320186852,0.9942019169902997,1.0033097908314557,1.1619143432488261e-05,1.3143867672307717e-05,2.552730893613583e-05,2.7663785184403006e-05,2.7769156662909673e-05,1.272598121847173e-05,1.336020022889929e-05,1.3130042448204002e-05,2.811877987027146e-05,1.4736787832635649e-05,2.8057574667772518e-05,1.4298224562258897e-05,1.4405316763537418e-05,2.9997560410496818e-05,7.621218628355913e-06,1.6165839726006803e-05,3.144071997289359e-05,8.551095801535899e-06,3.2851025065431414e-05,1.52748489547975e-05,3.4323105797960904e-05,3.503418313613986e-05,6.684871968194481e-06,1.6270489059792038e-05,1.950760124937721e-05,3.606756004893098e-05,3.589757630039596e-05,1.2467308924617223e-05,1.2968936932981862e-05,1.6108053686522806e-05
38,38.0,0.991965633124736,1.0067542454161038,3.274563307190064e-05,6.195860172678847e-06,1.8682089690483046e-05,8.361678045264592e-06,1.0030140745183846,0.994546628347896,1.0022689630102901,1.0035480404001407,1.0027536145284708,1.0009728153160307,0.9939393855280964,0.9994805293937141,1.003375861620753,0.9920748011196443,1.0048072572233302,0.9930296742776931,0.9925283750464408,1.0016531896142318,1.0001185564916106,1.0033670885677157,1.0013278151760376,0.9989397299295008,1.0005388765167569,1.0053909954342757,1.0005915147311946,1.0006162417824225,1.0016664615494395,1.0058077062275488,1.0067017836849887,0.9998068593956643,1.0000315013540444,1.0030215233991753,0.99426814996632,1.0032496685531194,1.09375002156958e-05,1.1961587778016259e-05,2.3156690103058662e-05,2.5117155786842597e-05,2.521549499340286e-05,1.2006440783879553e-05,1.217558196928857e-05,1.2353224442119126e-05,2.5540209269461e-05,1.3424944495501124e-05,2.546705020897936e-05,1.3033629357872619e-05,1.3115691948182816e-05,2.725818927440074e-05,6.957875552387904e-06,1.5202138143822002e-05,2.8571819217812837e-05,7.845775839120081e-06,2.985190477546521e-05,1.4398072280189663e-05,3.118710665730099e-05,3.1857092212547084e-05,6.195860172678847e-06,1.5310514969836235e-05,1.8262061619160663e-05,3.274563307190064e-05,3.259278044648309e-05,1.1749767349452359e-05,1.1829028212610382e-05,1.5141869567022457e-05
39,39.0,0.9920238201347036,1.0067056683140223,2.9688585366281293e-05,5.961593494728343e-06,1.789168300040023e-05,7.13373140187998e-06,1.002768056601014,0.9945814057578883,1.002217607954812,1.003500071457175,1.0027047139998668,1.0007165299349778,0.9939809657557669,0.9992217384639113,1.0033340594365523,0.9921333568797517,1.0047766707520633,0.9930879646774368,0.9925759720931387,1.0016011098588882,1.0000363445140492,1.003116201604574,1.0012741460040098,0.9989936743104691,1.000483265224555,1.005143240687208,1.0005329237185712,1.0005563444807337,1.0017288961235582,1.0055607686814059,1.006452902298425,0.9997438707532825,0.9999680910418737,1.002769403575839,0.9943088902295854,1.0029986465297311,1.2005113549560357e-05,1.1043178896087913e-05,2.0955129883021075e-05,2.273324604142622e-05,2.2818524900116272e-05,1.343853763109451e-05,1.124344572446829e-05,1.3739253242489138e-05,2.3110971827741433e-05,1.237518484744061e-05,2.3049790072536717e-05,1.2013761995571367e-05,1.2086253646324816e-05,2.4665306372723505e-05,6.780737569786919e-06,1.6533187939682675e-05,2.5855934646150858e-05,7.390639391194128e-06,2.701557938303085e-05,1.650287352961239e-05,2.8236849039041207e-05,2.8838526513527097e-05,5.961593494728343e-06,1.7838242482420578e-05,2.0687902646145932e-05,2.9688585366281293e-05,2.9542266176458014e-05,1.3192035482124026e-05,1.095421797894179e-05,1.645361974227866e-05
40,40.0,0.9920789302382202,1.0066556388412393,2.7243914223322998e-05,5.771688693497348e-06,1.7848257755776036e-05,6.397817280293788e-06,1.0026779209432133,0.9945315135856004,1.002163420716914,1.0034415256457279,1.0026462180967584,1.000617517169279,0.9939276806882221,0.9991220794417769,1.0032755555276167,0.9920789302382202,1.0047187830634603,0.9930333690593526,0.992522590310094,1.0015385651828692,0.9999632042736715,1.0030121102430527,1.0012066927522822,0.9989380196095562,1.0004118743145765,1.005030146920728,1.0004556493882701,1.0004772956457844,1.0016658852695,1.0054433437602293,1.006332366268887,0.9996600935518699,0.9998842624623516,1.0026700111862543,0.9942574117130979,1.0028946275644783,1.4434691834550453e-05,1.0289769109784057e-05,1.904988237957688e-05,2.0657120336346633e-05,2.0750673572952754e-05,1.6495921933525585e-05,1.0484546169808624e-05,1.6752703580228578e-05,2.102968625141408e-05,1.1506772595632638e-05,2.096556823528433e-05,1.116544132924932e-05,1.1240864396528453e-05,2.2419280815697074e-05,7.085184327498559e-06,1.955108229565102e-05,2.3525194847919845e-05,7.066130931225296e-06,2.459501724585336e-05,2.0573692563151275e-05,2.575173522282306e-05,2.626227390515558e-05,5.771688693497348e-06,2.2518923973352138e-05,2.538940316737246e-05,2.7243914223322998e-05,2.707890711835722e-05,1.612040009764146e-05,1.0235539979147231e-05,1.9435721540732757e-05
41,41.0,0.9921264740687568,1.0066067185084924,2.655529857461431e-05,5.4136251654538545e-06,1.7539754895036305e-05,6.377987176050241e-06,1.0026234541624488,0.994545391533764,1.0021423950487751,1.0034178637026967,1.0026194197553517,1.0005461559708622,0.9939403183117762,0.9990482655663352,1.003252794562157,0.9920970068736189,1.0047001099734647,0.9930517521622446,0.9925368498076899,1.0015119455995176,0.9999406730257236,1.0029457774945763,1.0011705015685393,0.9989496550246395,1.0003708644122613,1.004947963684151,1.0004076647805233,1.00042607904292,1.0016682612649854,1.0053525051038572,1.0062377034981596,0.9996052178655978,0.999831045961851,1.0026027198531267,0.9942741766571543,1.0028282787908587,1.543377319560302e-05,9.423522828589302e-06,1.8092886201940765e-05,1.962686190530583e-05,1.978977576092257e-05,1.7702263493815364e-05,9.616019139096845e-06,1.7966192531754076e-05,2.0102732805477623e-05,1.052368561534983e-05,2.009982741538927e-05,1.0208680933567584e-05,1.02982699062537e-05,2.1350452653193086e-05,7.333385394432047e-06,2.0508446059150893e-05,2.2433897668390725e-05,6.54681501882118e-06,2.3423725880450537e-05,2.1807658299816575e-05,2.4526126724492836e-05,2.5075644236833063e-05,5.4136251654538545e-06,2.3841535694522583e-05,2.655529857461431e-05,2.5838506336494077e-05,2.5704593609178993e-05,1.7171426525120313e-05,9.397481387870955e-06,2.0379535889187198e-05
42,42.0,0.9921659394570224,1.0065614688265194,2.7528561976030464e-05,5.6590397989940585e-06,1.8392009770212342e-05,6.927923874644902e-06,1.0025506669317774,0.9946248504681358,1.0021181797479919,1.0033894677851947,1.002589236439215,1.0004646234197339,0.9940277288536863,0.9989684094773598,1.0032217536817825,0.9921798640771863,1.0046681692823396,0.9931360102202762,0.9926239281499762,1.001483580733629,0.9999389092091997,1.002868806047778,1.0011387102156353,0.9990566591660203,1.0003364957853131,1.0048747717083544,1.0003693484973573,1.000384517635027,1.0017809629768053,1.0052785963559059,1.0061620217668128,0.9995634587896518,0.9997898903338489,1.0025206039739591,0.9943632934503698,1.0027515277274954,1.7055380663201835e-05,8.759844178436305e-06,1.9015649410678312e-05,2.0626219824506466e-05,2.1062178296031635e-05,1.94226261015739e-05,9.103495249537763e-06,1.9806868887207948e-05,2.165008281587139e-05,1.0089110365758092e-05,2.1950074615801735e-05,9.796189879873093e-06,9.78769418542388e-06,2.256505053762222e-05,8.625538662101272e-06,2.1943447587755463e-05,2.3716488192822672e-05,6.3778301464315565e-06,2.463370097908382e-05,2.3251866380387437e-05,2.5653979688216544e-05,2.630776694302812e-05,5.6590397989940585e-06,2.5115334841425036e-05,2.7528561976030464e-05,2.652550332866311e-05,2.6501298227821625e-05,1.863714929204033e-05,8.765180943844545e-06,2.182714110619977e-05
43,43.0,0.9921978085330366,1.0065224513060582,2.7870921430914177e-05,6.827409485650377e-06,1.9333078027003074e-05,7.1106174856454314e-06,1.002635037289989,0.9946705506221317,1.0020803386222914,1.0033492911597204,1.002550499168088,1.0005548118852128,0.9940776235729385,0.9990634216697115,1.0031814241458867,0.9922240485874997,1.0046265034975965,0.9931820430901028,0.9926734439252269,1.001441095827924,0.9999681745419974,1.002955900403463,1.001097230259063,0.9991037072490706,1.0002929968791319,1.004967671966256,1.0003234457641106,1.00033863448299,1.001825930942868,1.0053700890610016,1.006250577648387,0.9995114784273083,0.99973838205329,1.0026031903767914,0.9944119048223519,1.0028384665550287,1.777434715264412e-05,8.835060688102717e-06,2.0210770702196345e-05,2.180001835862579e-05,2.2568489853625295e-05,2.0188427921755116e-05,9.519201340420068e-06,2.064357017433877e-05,2.343723550714087e-05,1.0831336328628998e-05,2.411328699307705e-05,1.0538066062156435e-05,1.0310819191320741e-05,2.4060804503312574e-05,9.842174824634183e-06,2.2475898783077512e-05,2.520796661135524e-05,7.1392699267556245e-06,2.606421098882698e-05,2.388605239557399e-05,2.6951471695537762e-05,2.7594828601120748e-05,6.827409485650377e-06,2.5679689233576688e-05,2.7870921430914177e-05,2.7473812262454823e-05,2.75410780704731e-05,1.924426723320815e-05,8.9861836931455e-06,2.2375670796442462e-05
44,44.0,0.992222563426818,1.006492227457846,2.748604906092079e-05,8.294591456986783e-06,1.9111071513764634e-05,6.554769973190496e-06,1.0027055927853605,0.9947155061953198,1.0020427420038225,1.0033141710369256,1.0025124048610383,1.0006312621820073,0.9941302724615746,0.999144707740196,1.0031453010198632,0.9922783996297093,1.0045963118213725,0.9932346869890125,0.9927245535175131,1.0014024275042437,0.9999973633037537,1.003031937552274,1.001059668359603,0.9991559189534259,1.0002540791398227,1.0050527295549037,1.0002815975374104,1.0002965115024567,1.0018740405699382,1.0054524010164392,1.006329642237562,0.9994657148064297,0.9996931821567584,1.0026757502793573,0.9944573631184523,1.0029147051349885,1.6488020590579103e-05,9.260058014980508e-06,2.0383273725221886e-05,2.1892932520817245e-05,2.2777188450507585e-05,1.882352338875912e-05,1.0280921211895848e-05,1.923324385790598e-05,2.3691911092312066e-05,1.1980570264137956e-05,2.464754097652886e-05,1.1697485256720636e-05,1.1197020451933307e-05,2.4396834675235736e-05,9.655987921948837e-06,2.0658432314743063e-05,2.5386391207800425e-05,8.321175231996997e-06,2.6178061989106162e-05,2.19308055062704e-05,2.6879084312001308e-05,2.748604906092079e-05,8.294591456986783e-06,2.354805370938909e-05,2.5550489037983802e-05,2.714267985534477e-05,2.726190374637516e-05,1.796578692302447e-05,9.749571647932145e-06,2.05725570135788e-05
45,45.0,0.9922406862683865,1.0064733587926211,2.952683308807012e-05,9.103376851756228e-06,2.019868942496268e-05,6.6816984129418105e-06,1.0028214307209906,0.9947568673402999,1.0020912273381912,1.0033676070601574,1.0025671773439073,1.000757107960808,0.9941842711353804,0.99927672485621,1.0032101518852587,0.9923428269685729,1.0046721072636842,0.9932982537008054,0.9927811170621901,1.0014535334588888,1.0000663618191468,1.0031517188390098,1.0011164851948455,0.9991991233996612,1.0003134182923477,1.0051880154795692,1.000345837997206,1.000364901901845,1.0019209653144203,1.0055953466826222,1.0064733587926211,0.999533465026507,0.99976126012791,1.0027924284436103,0.9945017973338359,1.0030342499655833,2.144935491347649e-05,9.290159001473748e-06,1.9432888321983544e-05,2.0869062414060353e-05,2.1710726024862683e-05,2.435273106819269e-05,1.0525943719022113e-05,2.4848433375391722e-05,2.257725319750334e-05,1.26310979559911e-05,2.3623945664764534e-05,1.2369370243152822e-05,1.1552286712758414e-05,2.335116232856886e-05,9.336095352792475e-06,2.5247810073893555e-05,2.421097368694661e-05,9.103376851756228e-06,2.4939998505099803e-05,2.6218401921234164e-05,2.552637214142297e-05,2.609145739483406e-05,9.378821717215963e-06,2.7595151679274615e-05,2.952683308807012e-05,2.5713106371092855e-05,2.5844376996378975e-05,2.335423367973058e-05,1.0102097921626405e-05,2.5187160426308615e-05
46,46.0,0.9922526591877605,1.0064681199097667,3.6562610721097426e-05,8.806838005436827e-06,2.1563467391261358e-05,8.845950638574491e-06,1.002797461644692,0.994759662344267,1.0020763869049552,1.0033549004688116,1.002556896858854,1.0007384457241242,0.9941885977060707,0.9992599999274648,1.0032027638190295,0.9923494997566744,1.0046695635805283,0.9933039403937193,0.9927846252760658,1.0014392260260196,1.0000550302845193,1.003130732368838,1.0011008355761872,0.9992020132770276,1.0002988957151475,1.0051754762691436,1.0003322713931675,1.0003526622503633,1.001929995957649,1.0055875934599652,1.0064654209249717,0.9995195240071831,0.999747395294064,1.0027678573087984,0.9945061016164393,1.0030133291040813,2.827154583312159e-05,8.806838005436827e-06,1.790174348144155e-05,1.9218483807191576e-05,1.9980589614080618e-05,3.197689301951445e-05,1.0049273777315207e-05,3.2597591635199795e-05,2.0727952754987023e-05,1.2239223298189195e-05,2.163324756333572e-05,1.1998870964082208e-05,1.1069463883748507e-05,2.1510302289212846e-05,9.549015682058096e-06,3.2283806352717876e-05,2.2359149630774273e-05,8.95771882262935e-06,2.3080220912664195e-05,3.325845173736009e-05,2.3720083061984807e-05,2.4265807236899462e-05,9.396911192717676e-06,3.457015734185415e-05,3.6562610721097426e-05,2.4034874360715338e-05,2.4154648793238737e-05,3.082632420607177e-05,9.660001331728025e-06,3.224222042647246e-05
47,47.0,0.9922589643149592,1.0064776377632498,3.9113416311931295e-05,8.04118921201472e-06,2.1354941918640933e-05,9.901263829614674e-06,1.002796256679165,0.994757593344023,1.0020618586001946,1.0033396461304966,1.0025462112827992,1.0007417596098394,0.9941806558003025,0.9992638347154422,1.0031946301351953,0.9923392338298809,1.004664897479688,0.9932923619765996,0.9927743508963857,1.0014323460804109,1.0000550128847714,1.0031384526295104,1.0010947036220432,0.9991872481835802,1.0002951396629975,1.0051826601718643,1.0003304461468274,1.0003480964275997,1.0019170770219559,1.0055985132252465,1.0064776377632498,0.999523985230318,0.9997512676738022,1.0027650831142807,0.9944985421525061,1.0030211455494384,2.942431492683426e-05,8.04118921201472e-06,1.663675343929058e-05,1.7881921659706817e-05,1.8596111605865455e-05,3.365729287362591e-05,9.163371601146154e-06,3.433671997187792e-05,1.9207643052637985e-05,1.1126516577623091e-05,1.9936370592571574e-05,1.0910466579960383e-05,1.0076334586953636e-05,2.003492299137254e-05,9.642124561496034e-06,3.3870642979662154e-05,2.0974760954920118e-05,8.163194582235073e-06,2.175213100683044e-05,3.545295342403947e-05,2.2541792767965637e-05,2.3118311536531654e-05,8.582488585780709e-06,3.703258724181578e-05,3.9113416311931295e-05,2.30837143691088e-05,2.3169467288625537e-05,3.2479991136260065e-05,8.806597834977964e-06,3.383415330556654e-05
48,48.0,0.9922600837800021,1.0065021025970449,3.912804580938378e-05,7.830259710609216e-06,2.064760490305247e-05,9.928811027009462e-06,1.0027411579352934,0.9947411505497301,1.002063964130995,1.0033448851316469,1.002553577297471,1.0006911080349723,0.9941637197152435,0.99921487609669,1.0032028315944843,0.9923214857335184,1.0046758905163284,0.9932739911918503,0.9927566322478649,1.0014435407352904,1.000042258104208,1.003095444181672,1.0011037771941673,0.9991616567253001,1.0003059335045033,1.0051319462291106,1.000341365080774,1.0003629079943688,1.0018877298331552,1.0055444835911507,1.0064215796915152,0.999529029710638,0.9997560796940732,1.0027100818947179,0.9944807244924847,1.00297756093887,2.8771622158448617e-05,7.830259710609216e-06,1.5314547253721075e-05,1.6503527224097883e-05,1.719556487592785e-05,3.3374366122926175e-05,8.95327876529074e-06,3.4042875967399165e-05,1.7705314548190538e-05,1.0707603612557287e-05,1.8317352809152167e-05,1.0534255787082647e-05,9.788434634855625e-06,1.849624574039971e-05,9.003963666088318e-06,3.3335103216796775e-05,1.9511364654220414e-05,8.373487604462462e-06,2.0325627493217834e-05,3.525421181984619e-05,2.122505548927669e-05,2.184956593410185e-05,8.797533348008845e-06,3.702878603373744e-05,3.912804580938378e-05,2.1923360080234476e-05,2.1963844676178807e-05,3.218966925326377e-05,8.685037868678942e-06,3.329824093341896e-05
49,49.0,0.9922564997129082,1.006539105460567,3.701669719414729e-05,8.084769314962154e-06,1.9693656782464466e-05,9.195567248191797e-06,1.0026541675034835,0.994730087484499,1.0019804516902084,1.003253061377876,1.0024658546446856,1.0006028442030201,0.9941486966160705,0.9991282433043951,1.003113102947725,0.9922988280695624,1.0045842852994296,0.993250744191056,0.9927405447394432,1.0013545389456053,0.9999788052663382,1.0030063674118819,1.0010148490799533,0.9991502942493609,1.0002181939497647,1.0050476190663191,1.000250400658596,1.000272603248997,1.0018761998318124,1.0054599322051085,1.0063360829821013,0.9994312770921663,0.9996596146444894,1.0026181939261822,0.9944617797773371,1.0028883282456604,2.726322940590938e-05,8.084769314962154e-06,1.4192602443415948e-05,1.5341796336238323e-05,1.5984790869241374e-05,3.175142125937106e-05,9.29568846724258e-06,3.238461128143632e-05,1.6452304511678904e-05,1.0770012657280626e-05,1.7007423896236185e-05,1.066427611803835e-05,1.0055776170243645e-05,1.7181608739732962e-05,8.223060539039047e-06,3.1579547988995635e-05,1.8173076208713033e-05,9.14679726397339e-06,1.898952700529812e-05,3.340672127111705e-05,1.9927419529803662e-05,2.056057137927912e-05,9.552183304581033e-06,3.507408814016827e-05,3.701669719414729e-05,2.0734989139866773e-05,2.0747185656988243e-05,3.060564880893033e-05,9.100699382660261e-06,3.15411791893447e-05
50,50.0,0.9922486942436962,1.0065855876045942,3.441215365769707e-05,7.5977541476748525e-06,1.8622952206134656e-05,8.376952492030033e-06,1.0026415789934813,0.9946851619200016,1.001950429276459,1.0032268188943756,1.0024359317303773,1.000591679082062,0.9940998463263996,0.9991184291646134,1.0030781935172104,0.9922415533941467,1.0045468107432654,0.9931957536330027,0.9926871130653029,1.0013286385265925,0.9999549554124516,1.0029995259988622,1.0009867057443484,0.9990981010210229,1.0001914452645893,1.0050320333524554,1.0002229365725994,1.000246705621729,1.0018250710006797,1.0054436259801491,1.0063190105094693,0.9994008993061566,0.9996312165129426,1.0026060736321132,0.994415995802002,1.0028809885334988,2.548818788842151e-05,8.166690038741634e-06,1.3307037323477557e-05,1.4373395990342772e-05,1.49766327141121e-05,2.9645033662656093e-05,9.473394589095006e-06,3.03667310009838e-05,1.539765305941901e-05,1.0719081236409396e-05,1.586010317588199e-05,1.0640504902219004e-05,1.0136842766839916e-05,1.6106422700935436e-05,7.5977541476748525e-06,2.946907579030849e-05,1.701113524264252e-05,9.39977597498444e-06,1.781177120849048e-05,3.133976993764306e-05,1.8759912981233398e-05,1.935848142424415e-05,9.687933583836588e-06,3.2762491673644855e-05,3.441215365769707e-05,1.9667162046378875e-05,1.9657208520020002e-05,2.8458051412777563e-05,9.201795644749408e-06,2.9436381888178816e-05
51,51.0,0.9922371495023861,1.0066384902799022,3.447881586232639e-05,7.547302811644368e-06,1.8190018464519085e-05,8.485531345877747e-06,1.002600659895787,0.9946863263258854,1.0019219455107684,1.0032006727793812,1.0024088321878086,1.0005580721546221,0.9941024160316145,0.9990886013544457,1.0030521455546124,0.9922371495023861,1.0045195764963208,0.9931914423446577,0.9926874833006732,1.0013020991173385,0.9999335073550842,1.0029621076338846,1.000959664642792,0.999096028231947,1.0001655200324837,1.0049884434214211,1.0001962233264534,1.0002215550365952,1.0018220537507483,1.0053972425698972,1.0062707555820782,0.9993722889522185,0.9996035641305573,1.0025653962949679,0.994416251053631,1.0028424859350569,2.5462669335839386e-05,8.145280227536397e-06,1.2368315551305908e-05,1.3352786004084962e-05,1.3927027083726338e-05,2.9622341571429678e-05,9.647688296624141e-06,3.0608173007795016e-05,1.436777653097208e-05,1.0917907139713575e-05,1.485215154248212e-05,1.0816697490314096e-05,1.0254533297504236e-05,1.4941009007270036e-05,7.547302811644368e-06,2.928694872954345e-05,1.5788270771483094e-05,9.457757524177949e-06,1.654880824961187e-05,3.1671238762503836e-05,1.7477691459958297e-05,1.8057235881743127e-05,9.68511771746627e-06,3.3084322907158806e-05,3.447881586232639e-05,1.8384412072907303e-05,1.8369870868742384e-05,2.8164504872633043e-05,9.158385788035934e-06,2.925551356903827e-05
52,52.0,0.9922223608612885,1.0066947547372682,3.400513827877583e-05,7.40834353150018e-06,1.7378119380189452e-05,8.492533080442122e-06,1.0025928262038812,0.9947242651838838,1.0019201462017377,1.0032009366530101,1.0024102654682616,1.0005594867667493,0.9941494700408637,0.9990938634851144,1.003054908256497,0.9922848572439146,1.0045247088801723,0.9932393079961991,0.9927347782171968,1.001306737211563,0.9999528516970045,1.0029654427657035,1.0009645478160285,0.999139092761274,1.000171926874502,1.0049948534645101,1.0002030592122586,1.0002298075457348,1.0018682291590437,1.0054056138822474,1.0062790712588003,0.9993791652559485,0.9996109228724326,1.002560557688127,0.9944557559950881,1.0028458389787154,2.4858031941801043e-05,7.77069896668011e-06,1.1270236818716872e-05,1.2188834533646212e-05,1.2711014982171529e-05,2.8973982667984478e-05,9.357603467611689e-06,3.012185031300723e-05,1.3189312675805649e-05,1.0689004612068504e-05,1.3762287494154268e-05,1.0571162148422247e-05,9.933846166491467e-06,1.3605054320477127e-05,7.40834353150018e-06,2.8482773467766756e-05,1.4406167176280911e-05,9.027851747774482e-06,1.5104570678006932e-05,3.1247685300642427e-05,1.5968520493194345e-05,1.6523275227188124e-05,9.294481248538981e-06,3.2770008646160414e-05,3.400513827877583e-05,1.679833210144065e-05,1.6789811880333248e-05,2.731966283577999e-05,8.744221787895434e-06,2.84498158953664e-05
53,53.0,0.9922048766618874,1.0067513222274693,3.105307921638897e-05,6.726107813789522e-06,1.5793709729061545e-05,7.732846321651093e-06,1.0026877165549204,0.9947282236495691,1.0019477832454138,1.003233749971988,1.0024451106624976,1.0006634855973995,0.9941632955719603,0.999201234051022,1.0030980717858382,0.9923061327840241,1.0045742617189042,0.993261636489842,0.9927536725027015,1.0013397264803405,0.9999996523402933,1.0030675853460196,1.0009980753631365,0.9991403318302025,1.0002071420580183,1.0051037359980393,1.0002417233157097,1.0002700917407275,1.001872961130857,1.0055182518047425,1.006392551650157,0.9994227366023666,0.9996538933956375,1.0026584810470014,0.9944610563697142,1.0029480157151573,2.2544336899623274e-05,7.083557272245865e-06,1.022072288778957e-05,1.1048459394454884e-05,1.1509343352628526e-05,2.6327673966164545e-05,8.548865113716433e-06,2.7400427503518583e-05,1.1941308821738638e-05,9.786560865424727e-06,1.2476967173921057e-05,9.671163889126624e-06,9.068979353964308e-06,1.2316058514023908e-05,6.726107813789522e-06,2.5867652752503208e-05,1.3039274739893216e-05,8.229117645328287e-06,1.3667704307540935e-05,2.8475406236604808e-05,1.444796538002396e-05,1.4951581875987104e-05,8.502032570547356e-06,2.9933814957489326e-05,3.105307921638897e-05,1.520042333659901e-05,1.5192382473706785e-05,2.4768377687036215e-05,7.973791505704025e-06,2.58381543643627e-05
54,54.0,0.9921852584879585,1.0068051340012816,2.8349086708727992e-05,6.098107197755759e-06,1.4365548354636513e-05,7.07389711641478e-06,1.0028653343735328,0.9946767085205981,1.001971386625393,1.0032633738108219,1.0024785100340963,1.0008549745876802,0.9941067143029725,0.9993924283135049,1.0031383719268547,0.9922457806873971,1.0046165781852,0.9932022714456442,0.9926965273548786,1.0013783977140402,1.0000581846976015,1.0032602840335207,1.0010421435326695,0.9990761324621117,1.0002553823361442,1.0052998279501024,1.0002936718262192,1.0003250204482874,1.0018012800032745,1.0057147366098176,1.006588397463051,0.9994780164185776,0.9997086778273034,1.0028424842023986,0.9944046960383659,1.0031409242611338,2.0637330264233004e-05,6.429643280734046e-06,9.27017391800105e-06,1.0016635099564207e-05,1.042321282706672e-05,2.4015794974502917e-05,7.757202264569953e-06,2.497382896518585e-05,1.0809986017374341e-05,8.879527439511794e-06,1.1299705709304992e-05,8.778408009382702e-06,8.231795091224657e-06,1.11547732738057e-05,6.098107197755759e-06,2.354692515214136e-05,1.1805557837565218e-05,7.51299661551115e-06,1.2374984622047351e-05,2.5963530249895626e-05,1.3081320247263608e-05,1.3544428667701351e-05,7.768721385264914e-06,2.7318188752158568e-05,2.8349086708727992e-05,1.3758352959273714e-05,1.3750270866511346e-05,2.2652006987998785e-05,7.239980886132798e-06,2.3523974368683917e-05
55,55.0,0.9921640679232774,1.0068531313094822,2.669416219445232e-05,5.856273391783232e-06,1.3616933715831706e-05,6.726739402332634e-06,1.0029205734852802,0.9946763021128155,1.0019278055460379,1.0032174640806684,1.0024352606357945,1.0009190044510075,0.9941014120005538,0.9994577308458745,1.0030920089305806,0.9922319178450693,1.0045694573907273,0.9931880553303691,0.9926876343035578,1.001338153890985,1.000066120659373,1.0033273255582895,1.0010059670950362,0.999069447578838,1.0002233013399253,1.0053763974223042,1.0002625235422622,1.0002949837001622,1.001789580918311,1.00579528729464,1.0066694391605482,0.9994495114049357,0.9996790650517142,1.0029021652430852,0.9943984822998609,1.0032080416884572,1.9834051558051794e-05,5.856273391783232e-06,8.994095917008513e-06,9.776128436607833e-06,1.0063688333902086e-05,2.281379814250984e-05,7.075661196063949e-06,2.362046285406756e-05,1.0433502724840282e-05,8.126559648204528e-06,1.0887351812149968e-05,8.04355442974165e-06,7.515271939742399e-06,1.0727132714065444e-05,5.9090156692444525e-06,2.2293247560279945e-05,1.1321332491145883e-05,6.897787164694782e-06,1.1809916415048862e-05,2.4477026200326935e-05,1.2492784609636351e-05,1.2892780832239186e-05,7.144162021688416e-06,2.5723412650757806e-05,2.669416219445232e-05,1.3224586361854083e-05,1.3198269802811479e-05,2.17526578650473e-05,6.627605493532898e-06,2.2281731043451467e-05
56,56.0,0.9921418665516197,1.006892255402848,2.523254088222312e-05,5.533351336175356e-06,1.3131574026250746e-05,6.313540135896388e-06,1.0030086725797125,0.9946377255524512,1.0019637663546213,1.003257452319969,1.002479635155728,1.0010127782170275,0.9940549403102839,0.9995478277030759,1.0031383902574704,0.992183592208966,1.004615885804279,0.9931401129603961,0.9926397926873952,1.001386167707988,1.0001013202935092,1.003425518732094,1.0010604721237921,0.9990337569492376,1.000281525096194,1.0054778215551525,1.000323234266861,1.0003569078758998,1.0017486574620904,1.0058998217671404,1.006774557095649,0.9995130678023928,0.9997421677577382,1.0029939314314344,0.9943560669224123,1.0033051504104598,1.9061829101043784e-05,5.533351336175356e-06,9.030381006802585e-06,9.832064874306541e-06,1.0028944978173158e-05,2.1725183592536715e-05,6.699185130893607e-06,2.2396646835920753e-05,1.0437334985555083e-05,7.797529203691353e-06,1.0880514131060615e-05,7.705542981691573e-06,7.15300362469666e-06,1.0586713748079843e-05,5.908552527874625e-06,2.1181827890069405e-05,1.1154895968531052e-05,6.57182300160191e-06,1.1546839415681925e-05,2.3171663816502308e-05,1.2222661453536704e-05,1.2538675761366682e-05,6.790756618782166e-06,2.4318179328666835e-05,2.523254088222312e-05,1.30657519758205e-05,1.2998929536173915e-05,2.0899237588840746e-05,6.295214309781808e-06,2.1181445181441013e-05
57,57.0,0.9921192159567618,1.0069194475321555,2.3406736215354704e-05,5.240383986589361e-06,1.2302889006871628e-05,5.750303312778019e-06,1.0030792003992168,0.9946436905705607,1.001988148331195,1.0032856056120496,1.002511419012485,1.0010921465824743,0.9940564226955402,0.9996272512820391,1.0031693134649666,0.9921782775967969,1.0046458979889443,0.9931355501373401,0.9926380810357933,1.0014247968389274,1.0001444669845128,1.0035063688363772,1.0011056614848552,0.999036261419111,1.0003324471093327,1.0055534714266763,1.0003805241930201,1.000419069527971,1.0017527911456858,1.0059720995055081,1.0068464385288376,0.9995731734354665,0.999801368092912,1.0030675864151366,0.9943586798753739,1.0033851967773164,1.7709554998954796e-05,5.240383986589361e-06,8.651480125360302e-06,9.341360558873124e-06,9.550111165064326e-06,2.0034620375188512e-05,6.344957157075437e-06,2.059033674621189e-05,9.981568801876273e-06,7.491907503909195e-06,1.042872916020269e-05,7.383634925539785e-06,6.817776491431098e-06,1.0000562779025814e-05,5.6417103908117645e-06,1.9524480772516726e-05,1.0547549035360767e-05,6.281170398113655e-06,1.0868484383468397e-05,2.1466511496735525e-05,1.15060535997564e-05,1.1754596192464425e-05,6.4744626912020325e-06,2.2543882848888946e-05,2.3406736215354704e-05,1.2355393336300763e-05,1.225616177139525e-05,1.938343962156103e-05,5.969427351058114e-06,1.9539625325857895e-05
58,58.0,0.992096677722479,1.0069316489481814,2.1552207710402914e-05,4.852618838919264e-06,1.1340937969936313e-05,5.256789612306009e-06,1.0031292402773662,0.9946470477915224,1.0019532016803243,1.0032506862465027,1.0024758559731717,1.0011486189768755,0.994055031357495,0.9996833878176218,1.0031282082008675,0.9921627418200537,1.0045986728343275,0.9931229595598748,0.9926326530319326,1.001394531567055,1.0001581505281865,1.003567122876418,1.001081571318806,0.9990448710041774,1.0003130895871741,1.0056302162771666,1.00036669385491,1.0004102071564482,1.001770872675651,1.0060554050495092,1.0069316489481814,0.9995641189741824,0.9997908963094524,1.0031225392150551,0.994360571919803,1.0034458613444877,1.6356001354623652e-05,4.852618838919264e-06,8.048405382113289e-06,8.642313481792392e-06,8.841875503201624e-06,1.834713619535728e-05,5.9096941418571535e-06,1.880340575573376e-05,9.235686274305445e-06,6.966111150265981e-06,9.653735861177902e-06,6.867523880910682e-06,6.341938698791173e-06,9.22658067054353e-06,5.223617554796095e-06,1.7900760045362433e-05,9.731861832085585e-06,5.8316070922188175e-06,1.0004986080417466e-05,1.9739901927278806e-05,1.05921123910014e-05,1.0797150661848154e-05,6.0272535545327504e-06,2.0744874464519727e-05,2.1552207710402914e-05,1.139264513547817e-05,1.1286901424376735e-05,1.785945757272913e-05,5.523092125596259e-06,1.792668233585181e-05
59,59.0,0.9920748134325476,1.006926965787962,2.0520848541361033e-05,4.499978171385684e-06,1.0620634963325117e-05,5.070383397840405e-06,1.0031149027997948,0.9946294889519703,1.0018972615983361,1.0031924212230274,1.0024152448774302,1.001132199683468,0.9940308104533206,0.999666695797216,1.003063166501044,0.9921319559218252,1.0045321419271827,0.9930949993881291,0.9926036354068625,1.0013374105755328,1.0001261794710503,1.0035498489883168,1.0010280350533618,0.9990213539496948,1.0002613360384758,1.0056140485930574,1.0003159099234875,1.0003633203227136,1.001748886695045,1.0060368356551554,1.0069116618086607,0.9995090203918262,0.9997342254782744,1.003106252970064,0.9943383727567624,1.0034284366039883,1.5484598260802903e-05,4.499978171385684e-06,7.348524382390897e-06,7.903551439804522e-06,8.093569080011556e-06,1.74489516054109e-05,5.559384575587259e-06,1.7939412455817e-05,8.498047671377581e-06,6.5294062176438066e-06,8.922571657239966e-06,6.449892876787482e-06,5.967092852636746e-06,8.430789827451792e-06,4.93488434166989e-06,1.7017970214929352e-05,8.89067912793107e-06,5.399489931218134e-06,9.147079966950207e-06,1.879768795446872e-05,9.698224330962968e-06,9.89576889251981e-06,5.60627219610798e-06,1.9778122541976376e-05,2.0520848541361033e-05,1.0453426232332859e-05,1.0354446969538236e-05,1.689206613390414e-05,5.115621647843228e-06,1.7040688801691404e-05
60,60.0,0.9920541846707429,1.0069081637335735,2.4136225826822605e-05,4.273635432109881e-06,1.1384731567369576e-05,6.708476987013542e-06,1.0029782688993658,0.9945688649012552,1.001873987922861,1.0031751163088969,1.0023953455567662,1.0009939214380041,0.9939657681437768,0.9995272714855912,1.003044464293551,0.9920665072625942,1.0045114905003294,0.9930283056635731,0.9925387120099558,1.0013204726618,1.0000502561378315,1.0034065845613769,1.0010141816818858,0.9989475086584305,1.0002517049416464,1.0054673394980305,1.000312158903336,1.0003636937088507,1.0016682320251118,1.0058883238161402,1.0067636925530634,0.9995102637933766,0.9997346080995541,1.00296781335119,0.9942784236748514,1.0032852931292606,1.8237731959525236e-05,4.273635432109881e-06,6.769115140032331e-06,7.344925525538389e-06,7.559427556095535e-06,2.0884440553922335e-05,5.28472941115164e-06,2.1471145857367137e-05,8.056204725646016e-06,6.209490315193311e-06,8.530705143588798e-06,6.133252763081086e-06,5.669641060265842e-06,7.901189466685323e-06,5.144567041381373e-06,2.0497905092546348e-05,8.36792824659597e-06,5.202757101041781e-06,8.660196749452275e-06,2.244258676394153e-05,9.229300989571655e-06,9.464650131460307e-06,5.465234752547499e-06,2.347143674416221e-05,2.4136225826822605e-05,9.995909171841978e-06,9.897988236745636e-06,1.9845715418483925e-05,4.870453601324731e-06,2.052345624296468e-05
61,61.0,0.9920353530208407,1.00687917335335,2.8526298629359482e-05,4.071590002783912e-06,1.231940184631271e-05,8.653089298244546e-06,1.0028924575270033,0.9945451252734884,1.0018663921697408,1.003168627179798,1.0023883458319862,1.0009048190583314,0.9939415275862312,0.9994378544674695,1.0030358233394925,0.9920397584017248,1.0044995877230394,0.9930026700689687,0.9925155597541861,1.0013163306164503,1.0000140229663115,1.0033203303745013,1.0010089978030525,0.9989211197511122,1.0002452673040334,1.0053722412821666,1.0003088088287977,1.0003617236919342,1.0016405081588988,1.0057901559668643,1.0066659041343415,0.9995079652594574,0.9997321950178994,1.0028789859664964,0.9942565878975592,1.003198498175996,2.140453586662361e-05,4.071590002783912e-06,6.298841626373176e-06,6.86548217098371e-06,7.069328009807332e-06,2.4794731738057903e-05,5.008735892212847e-06,2.542116963222337e-05,7.598219759465885e-06,5.898022474392355e-06,8.064889060685568e-06,5.8171957274773745e-06,5.361511323787033e-06,7.397079523310664e-06,5.221422741145788e-06,2.454999972263786e-05,7.846465554513803e-06,5.070054497489219e-06,8.143633384220235e-06,2.6813526029460817e-05,8.704276775036394e-06,8.955646756035337e-06,5.407086345351686e-06,2.7933357082962112e-05,2.8526298629359482e-05,9.446577884158e-06,9.352665246319348e-06,2.3285625901508558e-05,4.6710361485658384e-06,2.4583049882432127e-05
62,62.0,0.9920188800666172,1.0068439252156267,3.0046025551128193e-05,3.868328774309312e-06,1.2380199753381808e-05,9.332480672464754e-06,1.0028420355590668,0.9945189726411969,1.0018300700153318,1.0031302945283682,1.0023529106404976,1.0008561103797926,0.9939137432380428,0.9993899791357378,1.0030027551592524,0.9920133296592973,1.0044641253411266,0.9929758563713691,0.9924882289971524,1.001282825365898,0.9999749573295875,1.0032688768992015,1.0009766642041846,0.9988851730489271,1.0002147015057694,1.0053203636515469,1.0002819726858867,1.0003375827159335,1.0016057223958958,1.005737482919081,1.0066145241018871,0.9994849627037186,0.9997085443575406,1.0028282222056584,0.9942209123551295,1.0031474434270478,2.2085841805139375e-05,3.868328774309312e-06,5.845150425410627e-06,6.374703269228444e-06,6.568553661251859e-06,2.5726508324252717e-05,4.811630994419224e-06,2.626204716751194e-05,7.05881524655737e-06,5.7019815666877484e-06,7.479481164042674e-06,5.624174013751391e-06,5.166068996021073e-06,6.877025261298582e-06,4.996274362329226e-06,2.5715554693989837e-05,7.325833726320553e-06,4.81530823624162e-06,7.628753373106211e-06,2.8226749167664205e-05,8.16270599249283e-06,8.406471524067303e-06,5.217990915269793e-06,2.9481808284500845e-05,3.0046025551128193e-05,8.871748626634706e-06,8.77895477428702e-06,2.4073918250714033e-05,4.484423055704553e-06,2.5723161397120794e-05
63,63.0,0.9920053273918481,1.006806349888739,3.060869281946963e-05,3.669309065819971e-06,1.2410293765790636e-05,9.687925994001938e-06,1.0028490260520087,0.9944984281841946,1.001932621635944,1.0032490938373715,1.0024671444128193,1.0008670301204121,0.9939002685244529,0.9994017934667561,1.0031237413878757,0.9920053273918481,1.00458554593921,0.9929666887802291,0.992476301746376,1.0013955999853055,1.0000064648802327,1.0032693046008383,1.0010919100379039,0.9988701091101582,1.0003303961057959,1.0053163725570713,1.0003967003978653,1.0004520288126477,1.001588786922866,1.0057305013539921,1.006607055102932,0.9995962678733972,0.9998204859831874,1.0028346353599156,0.9942195176970725,1.003148035050561,2.249449828458594e-05,3.669309065819971e-06,5.43114103228918e-06,5.95993933599096e-06,6.204712519922992e-06,2.628228003378472e-05,4.618307666000084e-06,2.6673485153708013e-05,6.659474104097729e-06,5.499480012605104e-06,7.035869647441737e-06,5.421281200136743e-06,4.9742061784531964e-06,6.586012106793712e-06,4.990964756843168e-06,2.647716474421394e-05,7.145437798517998e-06,4.5377439279158234e-06,7.552391808733854e-06,2.8864933808252132e-05,8.159066233712255e-06,8.473699461950365e-06,4.9659879895336205e-06,3.0083066424660077e-05,3.060869281946963e-05,8.89992723994314e-06,8.79048994478227e-06,2.4528844305035777e-05,4.286974215749723e-06,2.6433431152775018e-05
64,64.0,0.9919953368709188,1.006770377941021,3.036566687284975e-05,3.3262234289771544e-06,1.2073909175029971e-05,9.72673500150216e-06,1.0028776407683,0.9945600887274454,1.0019508146125735,1.0032692549047122,1.0024868665533369,1.0009018075630418,0.993966892216654,0.9994393201289282,1.003138568270516,0.9920627511523497,1.0045920344986443,0.993026282428596,0.9925408383035995,1.0014183095568194,1.0000492693657421,1.0033017271505384,1.0011149626857316,0.9989434692561433,1.0003513407785327,1.0053436730288672,1.000414495250616,1.000467048728144,1.0016706810269607,1.0057524058657534,1.0066275311217703,0.9996090992489112,0.9998335606316064,1.002866060540591,0.9942861979184978,1.0031805223550117,2.2100569316041936e-05,3.3262234289771544e-06,5.053233047478836e-06,5.555576810427915e-06,5.810789544823053e-06,2.5945597315189338e-05,4.205063201149277e-06,2.6267798076018338e-05,6.2436246184277186e-06,5.075618015210456e-06,6.610602515651962e-06,4.98902156106973e-06,4.548207006755422e-06,6.201513099546729e-06,4.898996452140927e-06,2.628592335802771e-05,6.784581477070746e-06,4.1201991533998145e-06,7.236722556573139e-06,2.8668089204969804e-05,7.888056018589e-06,8.26437142894448e-06,4.523698912239334e-06,2.9854150860523752e-05,3.036566687284975e-05,8.630153794715362e-06,8.509648337146696e-06,2.4144418816634955e-05,3.896188111900887e-06,2.621297233840477e-05
65,65.0,0.9919898715406545,1.0067399399408081,2.8874993114539493e-05,3.035096324459444e-06,1.138318298676232e-05,9.175360479694437e-06,1.0029048410440062,0.9945981780556171,1.0019861978042386,1.0033042024026415,1.0025231310768472,1.0009306266145455,0.9940086589536833,0.9994689736934658,1.0031735853427408,0.992102180289281,1.0046225387533485,0.9930667100284262,0.9925824371667222,1.001455900078754,1.0000855549253904,1.003331293139563,1.0011539748837037,0.9989887704241085,1.0003881407691888,1.005365841017428,1.0004489671903298,1.0004982897947818,1.0017120018220709,1.005771093640156,1.0066462977228547,0.9996428856481074,0.9998677291422888,1.0028925053122568,0.9943252491706533,1.0032088413147433,2.0669272371218022e-05,3.035096324459444e-06,4.967274848054604e-06,5.434058971412125e-06,5.68246246714819e-06,2.4318591379636863e-05,3.867999482987479e-06,2.4597766164987257e-05,6.172224878426966e-06,4.767059116777767e-06,6.583048679767256e-06,4.6522207887008636e-06,4.220368134393078e-06,5.944605781766692e-06,4.562711612564914e-06,2.4721485844953874e-05,6.393322324025326e-06,3.7705540641087664e-06,6.764900604043774e-06,2.7181578782606402e-05,7.334519277204913e-06,7.64660105058688e-06,4.134402511999346e-06,2.8375857919643525e-05,2.8874993114539493e-05,8.03969794086285e-06,7.943988656346255e-06,2.262143982035706e-05,3.5711007775457295e-06,2.4646285911743802e-05
66,66.0,0.9919899747284892,1.006718966456436,2.7839277269113484e-05,3.1452015193684293e-06,1.1108448045536608e-05,8.808145840735773e-06,1.00290240308498,0.9945773822945749,1.0020058833373315,1.0033223922214054,1.002545116447396,1.0009341916441123,0.9939917001303968,0.999474251810787,1.0032014605952035,0.9920903857573738,1.0046505058605555,0.9930550591860149,0.9925682022252845,1.0014732283161234,1.0000806418805255,1.0033284719631155,1.0011731852844112,0.9989601316132269,1.0004079860095965,1.0053651597800188,1.0004697502904805,1.0005180157428408,1.0016798085195366,1.0057713367847798,1.0066468031836,0.9996697992793919,0.9998934382232222,1.0028902478265118,0.9943016622222786,1.003206095703344,2.0186828472471157e-05,3.1452015193684293e-06,5.008853686607971e-06,5.412095125376718e-06,5.681190126486039e-06,2.3518493670199904e-05,4.02110045148663e-06,2.3799342884357463e-05,6.206343600791506e-06,4.959695599100438e-06,6.648480164484207e-06,4.83072034764934e-06,4.399491418598333e-06,5.816497615274424e-06,4.746845184292051e-06,2.3992620727222376e-05,6.125452322559893e-06,4.010469739249567e-06,6.396257619333499e-06,2.627243652436642e-05,6.8540273825339725e-06,7.073572581811846e-06,4.399272813366722e-06,2.7397315458083323e-05,2.7839277269113484e-05,7.497954127704263e-06,7.434169766522818e-06,2.1992311819509418e-05,3.6638607432403187e-06,2.3923262604935675e-05
67,67.0,0.9919966897618576,1.0067113880562386,2.8631324756536493e-05,3.3973916058230672e-06,1.1263379676289801e-05,9.212907881954927e-06,1.0029558306564146,0.9945514038190569,1.0019791348464857,1.0032896485273946,1.0025161412281065,1.0009925132803856,0.9939674592305474,0.9995352543086784,1.0031697511352191,0.9920639493873579,1.0046152704857467,0.993027807143393,0.9925428232049132,1.0014408076404127,1.0000764534865014,1.0033816766682804,1.0011424474584905,0.9989276245839882,1.0003773369096465,1.0054251343020109,1.0004406372944945,1.0004909236130635,1.0016490801097175,1.0058347674803976,1.0067113880562386,0.9996435076862902,0.9998659921155902,1.0029443104217355,0.9942714402872066,1.0032592561693652,2.1155278178711182e-05,3.3973916058230672e-06,4.742870155749866e-06,5.059162200077303e-06,5.330524361767271e-06,2.427765890439315e-05,4.302312803693811e-06,2.4578389534751813e-05,5.819487775246402e-06,5.2436901548915665e-06,6.261963326697824e-06,5.1162142040259595e-06,4.667750129984979e-06,5.4044322362864936e-06,5.221720199404066e-06,2.478453974347305e-05,5.650687620390227e-06,4.428349995946526e-06,5.8661714070092996e-06,2.7095692162361468e-05,6.241224090074291e-06,6.418095657784736e-06,4.883875720520724e-06,2.8249579426326265e-05,2.8631324756536493e-05,6.807838652587042e-06,6.7552454481635195e-06,2.2907288895228228e-05,3.869283395589591e-06,2.473334754519783e-05
68,68.0,0.9920110599681946,1.0067192741647022,2.8515259296135274e-05,3.397461443193809e-06,1.1083925538149214e-05,9.288566685862388e-06,1.002906986563302,0.9945134012103554,1.0019059523890705,1.0032090312145847,1.0024342803189983,1.0009395171381694,0.9939247638233226,0.9994842839348642,1.0030778645935667,0.9920110599681946,1.00451403671856,0.9929731026257956,0.9924973224442925,1.0013628296083368,1.0000181268444646,1.003327844680688,1.001065807084855,0.9988791172636011,1.0003017444362923,1.0053689548885631,1.0003681534574242,1.0004197755518176,1.0015984058570016,1.0057801615841004,1.0066578000785382,0.9995749848295692,0.9997953806571122,1.0028924361918927,0.9942251256141725,1.0032056159728202,2.130691955210456e-05,3.397461443193809e-06,4.496347496954821e-06,4.780020319710634e-06,5.013521509657881e-06,2.420616895706774e-05,4.259155603926117e-06,2.4486109970773084e-05,5.451069919440915e-06,5.145173127246997e-06,5.8975381761996595e-06,5.01986711432227e-06,4.58218635358208e-06,5.04214053172376e-06,5.378055137553188e-06,2.467273432299835e-05,5.253754314352357e-06,4.493162316842292e-06,5.434827017914686e-06,2.7037461177829085e-05,5.731705024007438e-06,5.868684169655732e-06,4.932947727388921e-06,2.8206061274381132e-05,2.8515259296135274e-05,6.2188774654004236e-06,6.175908586133267e-06,2.299656589096931e-05,3.883242792519884e-06,2.463483955449066e-05
69,69.0,0.992033148619481,1.0067372496309164,2.677920722989089e-05,3.3192614073875455e-06,1.07685546921973e-05,8.507839069266585e-06,1.0028820880649107,0.9945818873621133,1.0020107631227175,1.003319248551971,1.0025471894358648,1.000911791284363,0.9940059906593176,0.9994565987304342,1.0032020063959808,0.9921170668998113,1.0046504117698187,0.993077158103044,0.9925855443345417,1.0014738002637935,1.0000704830067189,1.0032973442549329,1.0011755773256137,0.9989542206884346,1.000411919089763,1.005335223978244,1.0004806961131345,1.0005320858781968,1.001671467188064,1.0057462620077948,1.0066243954891576,0.9996908855036675,0.9999100904145993,1.002863611539231,0.9943020276614126,1.003175417969967,2.0069883106203277e-05,3.3192614073875455e-06,4.885409445190456e-06,5.408059861168104e-06,5.536627312580434e-06,2.2669947725958867e-05,4.085118417042347e-06,2.2910450498185857e-05,6.049050108283424e-06,4.863000072210211e-06,6.46542140137737e-06,4.754285171120779e-06,4.3649905326657676e-06,5.5334900608642984e-06,5.185205805143539e-06,2.3178181832200566e-05,5.766206169242694e-06,4.4020497513468194e-06,5.9371363694859635e-06,2.5408182244999177e-05,6.190430141812363e-06,6.313822136659389e-06,4.809269477778695e-06,2.6524058935471187e-05,2.677920722989089e-05,6.576445838430778e-06,6.547433994054959e-06,2.1627773275621803e-05,3.7571639899476705e-06,2.313907845359379e-05
70,70.0,0.9920590987658832,1.0067580781601213,2.4372863383780312e-05,3.3164848153474783e-06,1.032321149768511e-05,7.434674108124567e-06,1.0027939586285044,0.9946263509004295,1.0020038384989522,1.0033133909416607,1.002544761606936,1.0008249717667752,0.994062265443085,0.999371471962012,1.0032048172083214,0.9921916759691349,1.0046624280444658,0.9931543642631118,0.9926468284868274,1.001470218082683,1.0000583009009016,1.0032108468991232,1.0011727624902929,0.9990080371693666,1.0004098942430562,1.0052551253444024,1.0004787643067525,1.0005295571228958,1.001732201363138,1.0056706286639459,1.006551468591497,0.9996897059953316,0.999908044907451,1.0027766426791769,0.9943483893445868,1.003089287822881,1.8243867008792283e-05,3.3164848153474783e-06,5.266023564155127e-06,6.059999211910709e-06,6.095625483650846e-06,2.0611909792747083e-05,4.040539219114933e-06,2.084150425831806e-05,6.666372793413507e-06,4.653897359224358e-06,6.960228454397431e-06,4.575438054595949e-06,4.27129916686238e-06,6.114126612656499e-06,4.886202745331986e-06,2.109500925436796e-05,6.387811463411992e-06,4.404176214426495e-06,6.545205508365431e-06,2.3123181317326772e-05,6.7637789141990476e-06,6.871931424267765e-06,4.87209964662325e-06,2.4143835407215785e-05,2.4372863383780312e-05,7.0329668766089734e-06,7.01568150725951e-06,1.9666975450228293e-05,3.7384007406566617e-06,2.105890928129634e-05
71,71.0,0.9920840734021139,1.0067745234575567,2.209328755505716e-05,3.4684856658986684e-06,9.730132377299604e-06,6.549891509340533e-06,1.0028893161207062,0.9946110402255561,1.002030047606234,1.0033411344872716,1.0025717717795761,1.0009206153464405,0.9940491950472738,0.9994680236931621,1.0032331382047863,0.9921821716233689,1.0046941769651498,0.9931446372755979,0.9926353862771733,1.0014979069286458,1.0000936016603872,1.0033051132131843,1.001198351823644,0.9989863758841662,1.0004359133874883,1.0053442878949388,1.0005048321921917,1.0005536093498975,1.001709660681994,1.0057568908247114,1.0066388644323572,0.9997185563288161,0.9999356312217957,1.002872666647609,0.994332412132766,1.003184014534724,1.6640199105912733e-05,3.4684856658986684e-06,5.177667464622797e-06,5.976527872590299e-06,6.000073355303358e-06,1.8838919482284174e-05,4.246454995319178e-06,1.9074651799732674e-05,6.4764186391365204e-06,4.687093883601477e-06,6.614420961517626e-06,4.646730064016669e-06,4.433969609129576e-06,6.064767301324962e-06,4.8320155405285635e-06,1.9241944314639702e-05,6.34311571159101e-06,4.683755856810501e-06,6.4421014603216365e-06,2.100238019667291e-05,6.583881969959212e-06,6.626202109147625e-06,5.181277314808031e-06,2.188935292249496e-05,2.209328755505716e-05,6.7583330211027955e-06,6.7497999731247925e-06,1.7937137520013082e-05,3.9905530297008776e-06,1.9202452622624524e-05
72,72.0,0.992103235522886,1.0067793492284633,2.0031559765189603e-05,3.3931499185615593e-06,9.069259286546744e-06,5.821992432625177e-06,1.0029538799010875,0.9945841133887438,1.0019727827659686,1.003284859949088,1.002516241067615,1.0009952881039057,0.994020075764548,0.9995434680111763,1.0031791088000528,0.9921482493869096,1.0046379200326978,0.9931125877843504,0.9926052748276271,1.0014376415395154,1.0000852201388843,1.0033728285314651,1.0011365589376842,0.9989480629155268,1.0003727412367773,1.0054079535784781,1.0004415618802724,1.000488855383562,1.001667721091874,1.0058194800838003,1.0067023403691777,0.9996564836092409,0.9998730312850134,1.0029433445347804,0.9943034704570268,1.0032516143353176,1.5160271264719887e-05,3.3931499185615593e-06,5.021034638371722e-06,5.75625095054065e-06,5.810363566325765e-06,1.7190567793130275e-05,4.156373065235669e-06,1.7423152976109067e-05,6.26032829738721e-06,4.510674475035054e-06,6.307260931220967e-06,4.490302335990428e-06,4.321101526475566e-06,5.8651596243452534e-06,4.612077926308784e-06,1.753214929454457e-05,6.150854092085755e-06,4.611144623114633e-06,6.211680477135334e-06,1.907052344663012e-05,6.309144006070826e-06,6.298143515918636e-06,5.052284923168192e-06,1.9848316223872104e-05,2.0031559765189603e-05,6.481537304679472e-06,6.47051193390284e-06,1.633434502274623e-05,3.908973448834144e-06,1.7488541228751994e-05
73,73.0,0.9921117481229128,1.0067653191780814,1.8509690065775716e-05,3.1314190612291828e-06,8.38717724898836e-06,5.371509401524862e-06,1.0030065201485028,0.9945524355264042,1.0019536672286022,1.0032725121310184,1.0024999986560459,1.0010509519239732,0.9939866780222139,0.9995979482339415,1.003161370749013,0.9921117481229127,1.0046170627913864,0.9930771737222426,0.9925733444710765,1.0014246876345667,1.0000927291763038,1.0034342206271223,1.0011241675553113,0.9989158305277326,1.000360765961139,1.0054680776179494,1.0004281360827976,1.0004739898860908,1.0016346504641689,1.0058812851473196,1.0067653191780814,0.9996440174719458,0.9998598121188046,1.003002560230009,0.9942745725687473,1.0033133912926218,1.399242530257271e-05,3.1314190612291828e-06,4.675016616431222e-06,5.3538113574702506e-06,5.412988895126155e-06,1.591989942105463e-05,3.8067663061094113e-06,1.617560080331869e-05,5.860327632906408e-06,4.134436724968888e-06,5.8988838496129475e-06,4.119274460357734e-06,3.958943401422013e-06,5.4519679664448106e-06,4.185765757043168e-06,1.6138949539827185e-05,5.71811772600781e-06,4.277678046371443e-06,5.771256361145444e-06,1.7593713383550548e-05,5.854123157373032e-06,5.825871722908421e-06,4.680038237410511e-06,1.833025308816204e-05,1.8509690065775716e-05,6.03560486786546e-06,6.021290607625572e-06,1.5061732231655592e-05,3.621938488537441e-06,1.6097532389366403e-05
74,74.0,0.9921062689431194,1.0067305074038033,1.72104896525187e-05,3.0806225181615973e-06,8.064871513532283e-06,4.840503902956271e-06,1.0029083825251195,0.9945457450306603,1.0019363883312302,1.0032554841870094,1.0024840007810873,1.000948453525534,0.9939841013005314,0.9994941428518449,1.0031514963244186,0.9921218267255112,1.0046137560562307,0.9930850226599727,0.9925747800329983,1.0014037059145835,1.000048032702575,1.003327036122252,1.0011014921681693,0.9989118731288367,1.000336627917833,1.0053577133274232,1.0004010796302216,1.0004438613577724,1.0016311683021721,1.0057694907062071,1.006655054342508,0.9996156527286684,0.999831292387834,1.0029031171330818,0.9942691396075412,1.0032069423433545,1.3005498910612808e-05,3.0806225181615973e-06,4.762801754300924e-06,5.529183014645126e-06,5.5601165044936365e-06,1.4833098096602884e-05,3.704616151001963e-06,1.50865743892263e-05,6.129400082779393e-06,4.104359829527176e-06,6.365815776719592e-06,4.11418784472421e-06,3.8690250567584926e-06,5.5763735281711585e-06,4.0753466997163255e-06,1.4974804737804081e-05,5.778176625484493e-06,4.2778204947488194e-06,5.811767670141613e-06,1.635685605622387e-05,5.833776114178867e-06,5.78221944538746e-06,4.66013979672018e-06,1.7042321846753425e-05,1.72104896525187e-05,5.917140946750156e-06,5.939711095447005e-06,1.3994596763018711e-05,3.634258270328172e-06,1.4935045733021288e-05
75,75.0,0.9920894347092821,1.0066942295716284,1.5816423296138195e-05,3.210129604754146e-06,8.049327844277683e-06,4.111046878314627e-06,1.0028363490530126,0.9944991903119627,1.0019398590537245,1.0032616628301827,1.0024925416653079,1.000878749612395,0.9939410313722599,0.9994241124321375,1.0031675653106615,0.9920913539164572,1.004638256442098,0.9930532476261826,0.9925356542991486,1.0014132972711298,1.0000102959514985,1.0032556412637943,1.0011147870842305,0.9988685095317261,1.0003507899396569,1.0052914732608198,1.0004191221718837,1.000464370718823,1.0015922472092575,1.0057059210836572,1.0065938827666698,0.9996377835216476,0.9998521155623559,1.0028344418505393,0.9942215342548978,1.003135935430396,1.1946489517967359e-05,3.210129604754146e-06,5.3501847211692634e-06,6.207277538267133e-06,6.268165757200688e-06,1.3629968455182474e-05,3.918259324650895e-06,1.3836038268409415e-05,7.06065813554337e-06,4.649496000657678e-06,7.602718703281539e-06,4.64202655011623e-06,4.161340288663885e-06,6.232870571239608e-06,4.067111316432135e-06,1.3803229841737273e-05,6.37798067631711e-06,4.432765218046446e-06,6.404383105646951e-06,1.5079429170591723e-05,6.4268669263286834e-06,6.3626003982096125e-06,4.774857017332705e-06,1.5679187545370618e-05,1.5816423296138195e-05,6.510709568616743e-06,6.531911620919561e-06,1.2886989782508456e-05,3.845829398932219e-06,1.3763937008098358e-05
76,76.0,0.9920653768933894,1.0066811117397083,1.5121203139006662e-05,3.466978289013422e-06,8.101735141516468e-06,3.79790071955783e-06,1.002904889066749,0.9944728169812412,1.0019766839444024,1.0033100050610437,1.0025350161263809,1.0009510045322492,0.993916530743624,0.9994960905927557,1.0032125314045106,0.9920715435295707,1.0046863734667388,0.9930319510036759,0.9925145722308045,1.0014624076281349,1.000043326213192,1.0033344532465063,1.0011699592271428,0.9988374290011424,1.0004098114257836,1.005372460466629,1.0004833664831845,1.0005280502775669,1.0015544610117726,1.0057894947087729,1.0066811117397083,0.9997128760260489,0.9999249177673889,1.0029131740099444,0.9941946896269157,1.0032146541850142,1.1754544597999812e-05,3.466978289013422e-06,5.398067318704782e-06,6.209934028727851e-06,6.322060507063215e-06,1.3295719873049311e-05,4.4082071019892166e-06,1.3440761908174088e-05,7.1937413910413345e-06,5.72952239290443e-06,7.905183091229203e-06,5.71565176915893e-06,4.793498740730236e-06,6.2671321958995605e-06,3.771559977300073e-06,1.3495300922487402e-05,6.394296877789699e-06,4.708406943932882e-06,6.433138510253661e-06,1.458663086372201e-05,6.510417463510578e-06,6.455215443434196e-06,5.0697619201221736e-06,1.504995737728736e-05,1.5121203139006662e-05,6.676409232912157e-06,6.656530045685761e-06,1.2643957957285412e-05,4.129214676808032e-06,1.3449049688270652e-05
77,77.0,0.9920382269674296,1.0067055948996935,1.4616632045783226e-05,3.4654626323593263e-06,7.896071880396155e-06,3.764062037034074e-06,1.0029129895810212,0.9944262656966371,1.0018878608636712,1.0032119846715961,1.0024418496530167,1.000954133724908,0.9938674523064462,0.9994981268791566,1.003119014328046,0.9920233059896999,1.004594237857576,0.9929814159837397,0.9924681945801171,1.001361677388729,0.9999892621543532,1.0033329157831083,1.0010672678877082,0.9987764540091614,1.0003062495639072,1.0053602982358227,1.000378752988841,1.0004166950694695,1.0014945093181988,1.0057706443111665,1.00666316542497,0.9996152039183008,0.9998253346985393,1.0029179971893372,0.994142585629379,1.0032125198445536,1.1804175703052575e-05,3.4654626323593263e-06,5.005927895872953e-06,5.7588908975219785e-06,5.88196610683543e-06,1.3199203881175735e-05,4.5140951576499096e-06,1.3313140327287272e-05,6.734566239203796e-06,6.137440351199361e-06,7.513382964956254e-06,6.156733711987622e-06,4.969209574329204e-06,5.826780015485988e-06,3.5155786214921034e-06,1.3378466401904048e-05,5.933184997612425e-06,4.701475340715412e-06,5.977248767124962e-06,1.4244645301487067e-05,6.0556822116477924e-06,5.991056557691553e-06,5.105516414754152e-06,1.4577098554705373e-05,1.4616632045783226e-05,6.24021572896949e-06,6.203328275325383e-06,1.2622073205911977e-05,4.104147502973381e-06,1.3334831024868946e-05
78,78.0,0.9920121164033918,1.00674137977723,1.4093049831186278e-05,3.191344797754854e-06,7.585438883714538e-06,3.7519248580062784e-06,1.0029910392510548,0.9943949111178199,1.0019507320611116,1.0032812577660226,1.0025147960970633,1.0010328866470628,0.9938361860040019,0.9995707768250043,1.0032051501221044,0.9920121164033918,1.0046915120281885,0.9929699878113974,0.9924440600019062,1.0014335542917467,1.000032876679018,1.0034182249199846,1.0011388733424191,0.9987457391074729,1.0003793324934631,1.0054423778291375,1.000454541588734,1.0004942556141794,1.0014645578169519,1.005848399585586,1.00674137977723,0.999695229339146,0.9999043653504948,1.0030014297009755,0.9941123734411176,1.003297520813426,1.1621906087724366e-05,3.191344797754854e-06,4.801554777809527e-06,5.481888489802097e-06,5.5901894996718915e-06,1.3044166768737738e-05,4.150374925479324e-06,1.318553958123005e-05,6.3663684314516635e-06,5.660950479977719e-06,7.123732632929673e-06,5.6715997564161325e-06,4.570727212965682e-06,5.577720620592377e-06,3.2847463175432694e-06,1.3071769394488891e-05,5.6809196731416245e-06,4.373338030363751e-06,5.734972879196607e-06,1.3747442306072211e-05,5.808213526297629e-06,5.756941681324847e-06,4.7610109691447225e-06,1.4014291998419113e-05,1.4093049831186278e-05,5.97720860261045e-06,5.941889491500377e-06,1.2461411042565792e-05,3.777814360691623e-06,1.3040082344345778e-05
79,79.0,0.991990614890251,1.0067590030227014,1.4027379340445362e-05,2.9790581802702127e-06,7.42827661331689e-06,3.881004292792307e-06,1.002941824830148,0.9944075772750334,1.001935134354509,1.0032647744369474,1.0024974446649886,1.0009808965986362,0.9938546908775306,0.9995190993440437,1.0031923032919532,0.9920399341341901,1.0046853885743205,0.9929952492839594,0.9924660523789262,1.0014075782156249,1.0000057861219178,1.0033533092876803,1.0011090963466263,0.9987666532422418,1.0003469340948918,1.005369175400455,1.000417595513038,1.000454949122125,1.0014892715430233,1.005771761800922,1.006666266915366,0.9996554248740395,0.9998652589037965,1.0029526179380723,0.9941267207571647,1.0032329805868865,1.1686783665558074e-05,3.0767078485107e-06,4.627563059512358e-06,5.191589630388317e-06,5.299724233902072e-06,1.3221813776145012e-05,3.954368436049634e-06,1.335988291953987e-05,5.984818777602859e-06,5.349167587142141e-06,6.685160751038168e-06,5.337412754321768e-06,4.322386418814956e-06,5.316154696904987e-06,2.9790581802702127e-06,1.3178514356010732e-05,5.4283839002790305e-06,4.245396092440416e-06,5.486769371608807e-06,1.3670062215343406e-05,5.559747598084474e-06,5.544749655787444e-06,4.632568087837798e-06,1.3907924146221473e-05,1.4027379340445362e-05,5.683302924425622e-06,5.666401732703365e-06,1.2665781485994255e-05,3.60111823998252e-06,1.3157606516640886e-05
80,80.0,0.9919750449849282,1.0067570852514485,1.3929070821392436e-05,2.849731773058363e-06,7.183649533415709e-06,3.955840286372399e-06,1.002941492983611,0.9944492491173178,1.001946018540965,1.0032787178786755,1.0025103091530825,1.0009847989094007,0.9939064698846006,0.9995256271971455,1.0032094704328007,0.9920973110053973,1.004707075479384,0.9930532452888959,0.992520264747367,1.001430525129144,1.0000373934385447,1.0033652233341388,1.0011351746445503,0.9988233860688164,1.0003748640884225,1.0053761619028065,1.0004461479950566,1.0004836650340845,1.0015470691427648,1.0057737877624895,1.006668629614601,0.9996830120134255,0.9998926243398203,1.0029587300566638,0.994171776304794,1.0032447386816625,1.1558191367563267e-05,2.9535201031112298e-06,4.358281254247336e-06,4.8176717154666e-06,4.933733865324808e-06,1.3065912095555231e-05,3.747766996574307e-06,1.3199314496052998e-05,5.533106857861908e-06,5.013545335786818e-06,6.167124335204305e-06,4.9914242891100614e-06,4.058904204279104e-06,4.961083750580006e-06,2.849731773058363e-06,1.3121278801913746e-05,5.072727897770012e-06,4.040646604079411e-06,5.1334701411641915e-06,1.3576746201195134e-05,5.227185843265768e-06,5.250478805934823e-06,4.4063480560226305e-06,1.382386835876217e-05,1.3929070821392436e-05,5.334708592478516e-06,5.328466068215466e-06,1.2550447642736103e-05,3.4072946600016865e-06,1.309743506776291e-05
81,81.0,0.9919661674613305,1.0067412680700514,1.3798622071871175e-05,2.9461553281100482e-06,6.970527552374747e-06,4.061623072761271e-06,1.0029373027065003,0.9944737586774791,1.0019388036774595,1.0032695415610868,1.0025032139720114,1.000984613775791,0.9939334300443701,0.9995263437948435,1.0032003842452477,0.992122208729439,1.0046978099642234,0.9930791999962052,0.9925481501007887,1.0014278884080237,1.0000482028294808,1.003367705538825,1.0011352279733428,0.9988568026112884,1.0003755164450852,1.0053767932812447,1.0004471300007285,1.00048310652931,1.001580148970211,1.0057740338774603,1.0066700705203382,0.9996857571162955,0.9998942892218096,1.0029620208348748,0.9941911597204725,1.0032470297685383,1.166152738418567e-05,2.9461553281100482e-06,4.0166251425540355e-06,4.417088631231752e-06,4.522264992893885e-06,1.3027196332887228e-05,3.6134198214332394e-06,1.318096456223204e-05,5.048441873616467e-06,4.625456190859489e-06,5.630696587687341e-06,4.617402447368606e-06,3.841669980636299e-06,4.568286885345914e-06,2.9525805938406714e-06,1.3170111682422202e-05,4.679115008079215e-06,3.89468347264627e-06,4.742374963434761e-06,1.3577456789372992e-05,4.84958700191481e-06,4.897106317791569e-06,4.190832557095658e-06,1.377915319013458e-05,1.3798622071871175e-05,4.956381974419684e-06,4.951976551186774e-06,1.247869470011513e-05,3.3538590850780697e-06,1.3126094450796918e-05
82,82.0,0.9919647430933655,1.0067171930850898,1.3422167130118314e-05,2.9186336215946567e-06,6.795702479595159e-06,3.960922358266423e-06,1.0030032906879627,0.9944377664138978,1.0019862659425645,1.0033235383548755,1.0025548076252113,1.0010480975791913,0.9938992667713867,0.9995895602563863,1.0032518778469666,0.9920899522372939,1.0047512183424414,0.993047577844344,0.9925176000063982,1.001479268192675,1.0000707043296113,1.0034272161490307,1.0011886788964046,0.9988157609407723,1.0004290975831285,1.0054291121476997,1.000500457140398,1.0005333597244261,1.0015293005910186,1.005821011614625,1.0067171930850898,0.9997422444420785,0.9999502305282777,1.0030313264230017,0.9941591449832263,1.0033067743922104,1.1440431279902906e-05,3.0702641407376183e-06,3.7396832371937033e-06,4.187965362577344e-06,4.243789299582594e-06,1.2678318623546282e-05,3.6090500222397566e-06,1.282714017360561e-05,4.770512663820985e-06,4.351101591688998e-06,5.3796472148151215e-06,4.365411685759504e-06,3.7394595984452794e-06,4.335670038779088e-06,2.9186336215946567e-06,1.2895827867349646e-05,4.499505056586814e-06,3.924544294201368e-06,4.5959669735619285e-06,1.3231726984728033e-05,4.7604788826613445e-06,4.802899452132632e-06,4.201845965305496e-06,1.3407314349683474e-05,1.3422167130118314e-05,5.010274750518178e-06,4.9678536029235526e-06,1.2200464509704955e-05,3.447195994146824e-06,1.2845930019942732e-05
83,83.0,0.9919715326549402,1.0066903976000157,1.2428243425910605e-05,2.86338363931694e-06,6.685328686683966e-06,3.3940810854428074e-06,1.0030085421808255,0.9943475436665982,1.0019221985783975,1.003255329178671,1.0024880552174167,1.0010557404555318,0.9937967443518053,0.9995979651133209,1.0031784899446303,0.9919715326549402,1.0046700458063405,0.9929299943979797,0.9924127669229903,1.0014057046012903,1.0000047916358568,1.0034178964843834,1.001115612235095,0.9987041876059207,1.0003576962638072,1.0054066396450658,1.0004280785677475,1.0004592427001988,1.0014061955584068,1.00579047464234,1.006685883990704,0.999671904808423,0.9998795931290847,1.0030396217432034,0.9940579322134763,1.0032978296529111,1.0499354026434777e-05,3.260306030802374e-06,3.990854720750367e-06,4.5519473628823755e-06,4.5206001483926e-06,1.1636040310830144e-05,3.73765416918e-06,1.1763359773998136e-05,5.020154409024994e-06,4.304367490231445e-06,5.5826586336571876e-06,4.358971360697479e-06,3.7763991731527944e-06,4.728644831224198e-06,2.86338363931694e-06,1.1866894223274436e-05,4.93415376704309e-06,4.242845339703675e-06,5.054021591279367e-06,1.2183993222288135e-05,5.2544088402611885e-06,5.3898823959632065e-06,4.547820099590605e-06,1.2370619419727006e-05,1.2428243425910605e-05,5.48530775339988e-06,5.445782600440631e-06,1.1271337511033105e-05,3.668335497914168e-06,1.1821518832114025e-05
84,84.0,0.9919866963529108,1.0066660017057691,1.1768697630273946e-05,2.8555736187017368e-06,6.69626192362657e-06,3.071989965161311e-06,1.002974634690787,0.9943978569571581,1.0018907200589686,1.003222669953219,1.0024535596429371,1.0010207792015111,0.9938484105018538,0.9995611171124394,1.0031453171064881,0.9920197915691462,1.00463491239657,0.9929774414974097,0.9924648534391669,1.0013696795407718,1.0000011419596502,1.0033830455720811,1.0010783998587012,0.9987729628713926,1.0003216740505758,1.005380786087822,1.000391053667935,1.00042241367373,1.0014819775881585,1.0057639907800906,1.0066607338214018,0.9996381274131906,0.9998443017434204,1.003008038714064,0.9941181471657569,1.00326356049322,1.0143379490370967e-05,3.494392797480062e-06,4.2323910800176125e-06,4.838715432973496e-06,4.802690363413052e-06,1.1153746939623237e-05,3.944069183209243e-06,1.1175825492707037e-05,5.358312314989393e-06,4.26282514293235e-06,5.9601862896018235e-06,4.3492006992497645e-06,3.863866370816922e-06,5.043683451140027e-06,2.8555736187017368e-06,1.1438284017138583e-05,5.2228200477933656e-06,4.607407685921125e-06,5.3370633730877815e-06,1.1616526362095725e-05,5.528413638381301e-06,5.745903661764176e-06,4.887853216561301e-06,1.169957750608927e-05,1.1768697630273946e-05,5.663783864083077e-06,5.644980897905206e-06,1.0926332298626299e-05,3.932882072962597e-06,1.1388472768886734e-05
85,85.0,0.9920079921259258,1.006649021190161,1.1374150246726852e-05,2.6742846683784956e-06,6.422558614799e-06,3.0102383117285095e-06,1.002930728988981,0.9943925831861594,1.0018669957230062,1.0031999980844666,1.0024348624712285,1.000980058389882,0.9938448836224865,0.9995191636344306,1.0031340846339691,0.9920246179050538,1.0046307294598442,0.9929851532031767,0.9924660537350977,1.0013523078191602,0.9999827982238627,1.003345012870991,1.0010610288165418,0.9987632439758256,1.000305059689516,1.0053367936156214,1.0003737063201457,1.0004068310080918,1.0014690863058646,1.0057134240109427,1.006610682402568,0.9996196647736754,0.9998261693577117,1.0029696386624134,0.994111755245499,1.0032259507826768,9.823513448192031e-06,3.390300632191701e-06,3.946882927520704e-06,4.526888325250061e-06,4.5294254812047895e-06,1.0741891657469342e-05,3.7987526183123318e-06,1.068007125485434e-05,5.160308336586457e-06,3.962635652550769e-06,5.866862177764956e-06,4.039241846697528e-06,3.6610485199548476e-06,4.736245353617504e-06,2.6742846683784956e-06,1.1137302744820199e-05,4.905990960316026e-06,4.437635072196929e-06,5.027335014249561e-06,1.1275488256890822e-05,5.2359267172162115e-06,5.438147414917319e-06,4.689190789384437e-06,1.1311165688044308e-05,1.1374150246726852e-05,5.42903049109283e-06,5.3936966996016286e-06,1.0606892231438847e-05,3.792941821325335e-06,1.108351139520287e-05
86,86.0,0.9920325773455825,1.0066444718410033,1.0509676756208848e-05,2.5024900988006706e-06,5.9393473764834804e-06,2.7111111836172907e-06,1.0029485240736211,0.99444715276155,1.0018792985516052,1.0032131515624827,1.0024481903526046,1.000994271153841,0.9939026029147436,0.9995317569956621,1.0031506888685096,0.9920935457117736,1.0046562751259485,0.9930563008474904,0.9925234219895791,1.0013716922618974,1.0000181737036298,1.0033709282849377,1.0010801428764766,0.9988268920161092,1.0003251954779804,1.0053658205720843,1.0003934266765637,1.0004257150011346,1.0015397456230075,1.0057444132330062,1.0066444718410035,0.999640647025814,0.9998471938050736,1.002991412372393,0.9941696869965894,1.0032519087434175,8.929591979772372e-06,3.205607856274733e-06,3.5800154380248828e-06,4.11082786954489e-06,4.11105300737285e-06,9.768513484019177e-06,3.6673345059680716e-06,9.719373457024506e-06,4.705778281206169e-06,3.950053882732492e-06,5.4008417071457005e-06,4.0073085181256645e-06,3.5893351962560783e-06,4.327210091143855e-06,2.5024900988006706e-06,1.0179897982314369e-05,4.495749347877846e-06,4.294749218683054e-06,4.6155004984695265e-06,1.0381301138577029e-05,4.8135939119182655e-06,5.0035707341866545e-06,4.548843326018136e-06,1.0471583362133138e-05,1.0509676756208848e-05,4.9853940695176025e-06,4.9525346819871495e-06,9.626262720708663e-06,3.5964476751674747e-06,1.0129980497324565e-05
87,87.0,0.9920576093834778,1.0066554509989944,9.52606002440891e-06,2.351397633419328e-06,5.508334927416453e-06,2.3666835856392865e-06,1.0028657206330502,0.9944558804965421,1.001866387383747,1.0031943977385767,1.0024294372068114,1.000898921939186,0.9939141363013266,0.9994361815869248,1.0031335469900455,0.992113338891622,1.0046451692478846,0.9930735699359535,0.9925352997248423,1.0013512663195772,0.9999796216135516,1.0032716463508005,1.0010570817167557,0.9988357653545415,1.0002996363296395,1.0052554845083124,1.0003659365161846,1.0003980672859614,1.0015539485413167,1.0056315073467716,1.006530309784039,0.9996117090248351,0.9998190309423923,1.002900986118721,0.994182698290416,1.0031522810744253,8.087399778113533e-06,3.158256518018302e-06,3.2485263964791195e-06,3.7358106125310997e-06,3.7330123997859274e-06,8.839772268396526e-06,3.714796897627691e-06,8.794075615690734e-06,4.290635436336913e-06,4.091419744337093e-06,4.9515074807726634e-06,4.146606387796907e-06,3.705030752914302e-06,3.947319788599114e-06,2.351397633419328e-06,9.210950352579347e-06,4.109114972840812e-06,4.398995585414618e-06,4.222953645735241e-06,9.398565328401705e-06,4.40031994258443e-06,4.567579316256078e-06,4.6567214774532885e-06,9.495029791555483e-06,9.52606002440891e-06,4.5541762470534176e-06,4.521982559388167e-06,8.710372350584896e-06,3.515966484592481e-06,9.16569203282545e-06
88,88.0,0.992080245611209,1.0066773822163795,8.799243402090075e-06,2.2301003047728116e-06,5.232402515388873e-06,2.1755232306963623e-06,1.0028497830358136,0.994516764408772,1.0018561934400396,1.0031826034660085,1.0024154676576693,1.0008827921736136,0.9939783659999256,0.9994219877509869,1.0031159173899244,0.9921748115398751,1.004626404487049,0.9931349639567005,0.9926010141592966,1.0013389918312685,0.9999932419794956,1.0032588332662962,1.0010452914246852,0.9989044968297623,1.0002885194639153,1.0052466729279306,1.0003576204203564,1.0003905841232028,1.0016298682896643,1.0056236775488856,1.006522860207646,0.9996058962869764,0.9998128201216469,1.0028903324237368,0.9942444665381517,1.0031393116992922,7.66524785544469e-06,3.025211662588865e-06,3.1207419545114923e-06,3.6143672291950493e-06,3.594924015528361e-06,8.333783515158178e-06,3.5592791566797026e-06,8.294973130554949e-06,4.099658906963635e-06,3.904992224541835e-06,4.721332303276745e-06,3.959629052694893e-06,3.556419858849563e-06,3.807048217510085e-06,2.2301003047728116e-06,8.642790251302455e-06,3.985585408631112e-06,4.260785251457753e-06,4.0941922007491636e-06,8.729459680134149e-06,4.252907070679024e-06,4.368427098027705e-06,4.544406513855248e-06,8.767137408352233e-06,8.799243402090075e-06,4.429831826212346e-06,4.389635981878954e-06,8.30115455273238e-06,3.3154129659479632e-06,8.603396461344759e-06
89,89.0,0.9920976434003734,1.0067037705982913,8.162335614651781e-06,2.3566397816615177e-06,5.356659611172621e-06,1.8215282880066712e-06,1.0029428213142886,0.9945188319162943,1.0018605064359527,1.0031859368267215,1.0024169542839212,1.000975071846763,0.9939709453061979,0.9995119081546419,1.0031142800100679,0.9921538065173702,1.0046174034873698,0.9931123255567904,0.9925923011357648,1.0013441110163483,1.0000265110399116,1.0033526410251903,1.001050368309112,0.9989043380126307,1.0002942626758524,1.005336259347091,1.0003656553104823,1.0004010379655996,1.0016268880126638,1.0057132392972723,1.0066140008320976,0.9996183933756345,0.999824239561195,1.0029879772120496,0.9942400859912461,1.0032330015734476,7.339081681963758e-06,3.5965069964737372e-06,3.2044637480556503e-06,3.7205225330872835e-06,3.6799207594995764e-06,7.945190790106986e-06,4.257586714311075e-06,7.916979263585697e-06,4.196632534498621e-06,4.860348585435148e-06,4.8530659564542595e-06,4.883075983121018e-06,4.257593841361471e-06,3.9446267744086225e-06,2.3566397816615177e-06,8.138060238109216e-06,4.120747294883852e-06,5.1089847375257895e-06,4.2068743423292635e-06,8.126058357040146e-06,4.357931439310667e-06,4.456467947238316e-06,5.728550403415253e-06,8.12676092146416e-06,8.162335614651781e-06,4.524946919155448e-06,4.484484449313013e-06,8.015399020947733e-06,4.025087318982904e-06,8.104863386786682e-06
90,90.0,0.9921069601225678,1.006728121249862,7.485120516659259e-06,2.442664770217996e-06,5.3952158608612216e-06,1.4877231555856293e-06,1.0030271482076671,0.9945303249056089,1.0018486334394268,1.0031744520620811,1.002405047612118,1.00106213591588,0.9939745566134821,0.9995961886231178,1.0030979493672059,0.9921467838573866,1.0045967523756862,0.9931056033634779,0.9925928990648442,1.001341580642578,1.000066108636941,1.0034535271274005,1.0010487676490474,0.998920510883178,1.0002948532103613,1.0054421603662644,1.0003705695380893,1.0004060083123631,1.0016482958717605,1.0058257334869425,1.006728121249862,0.9996273980204126,0.9998332159506385,1.0030817070416962,0.9942457516506222,1.0033342054006642,6.752829698851927e-06,4.09354038448059e-06,3.292602626809389e-06,3.7922274012513656e-06,3.7614252412544297e-06,7.312601731915912e-06,4.877504501625791e-06,7.2983672988210214e-06,4.2962555840495435e-06,5.704489141897192e-06,4.998786649077104e-06,5.700495807823274e-06,4.893345307177125e-06,4.087912976744397e-06,2.442664770217996e-06,7.455558150722522e-06,4.2389528152655245e-06,5.900624778277917e-06,4.283824277802393e-06,7.4190193855648e-06,4.44232191919517e-06,4.5665238951928484e-06,6.7884315835795975e-06,7.457500185056981e-06,7.485120516659259e-06,4.526097959231001e-06,4.509660060952576e-06,7.3747343781718705e-06,4.680523910583998e-06,7.4225328875831645e-06
91,91.0,0.9921053531493894,1.0067446236650088,7.157722255265541e-06,2.308923013707117e-06,5.119224076788458e-06,1.3586615449443925e-06,1.0030157407924607,0.9945235632677039,1.0017463480488615,1.0030557570810974,1.0022881015343172,1.0010442146141807,0.9939569140321071,0.99957906023289,1.002967795754487,0.9921053531493895,1.0044517753939912,0.9930631457636387,0.9925681353044762,1.0012270724101398,1.000018337166509,1.0034370509179302,1.0009327367624972,0.9989080011605167,1.000179816305343,1.005418162197125,1.0002556431196066,1.0002915637481682,1.001637503103131,1.0058026700896898,1.0067057107986677,0.9995118334918651,0.9997177610795157,1.0030668553294446,0.9942290221420745,1.0033167419178073,6.3941390022332205e-06,3.7300626771624183e-06,3.3046264556854953e-06,3.7691759314712996e-06,3.7325956880355954e-06,6.8757168168005835e-06,4.433110149226777e-06,6.884945338921034e-06,4.185168803170562e-06,5.169541361918709e-06,4.835173929271094e-06,5.169390235932777e-06,4.451024906845151e-06,4.05919166238319e-06,2.308923013707117e-06,7.026892852509714e-06,4.203425703230377e-06,5.409713384064361e-06,4.219391695413476e-06,7.016525567267855e-06,4.382231300659698e-06,4.493137781057828e-06,6.224134789824551e-06,7.147996430911893e-06,7.157722255265541e-06,4.417371773959489e-06,4.4189034573504805e-06,6.884182902386698e-06,4.284496693753417e-06,6.9878097432332785e-06
92,92.0,0.9920911043544578,1.006750204892788,6.79884753480575e-06,2.206101600892425e-06,4.84350133142427e-06,1.2804151354542394e-06,1.0030220245035513,0.9945702593313113,1.0017645280564744,1.0030770315365127,1.0023079600363454,1.0010635745702836,0.99400478272573,0.9996014077370006,1.0029863355066075,0.992137030978643,1.0044619986699899,0.9930935326801648,0.9926113865324813,1.0012468348730583,1.0000472592584129,1.003448686586578,1.0009517599920765,0.9989645952642512,1.0002004304465952,1.0054291838377698,1.0002763829198453,1.0003091099123553,1.001694574428962,1.005816396874867,1.0067211301800028,0.9995373382782305,0.9997441116742073,1.0030806580171991,0.9942819830120073,1.003328113216065,6.016412444196037e-06,3.6288158200821534e-06,3.122902387302255e-06,3.540270567426908e-06,3.485408467422621e-06,6.426155075457369e-06,4.298345198383576e-06,6.450720063293591e-06,3.8599202270371186e-06,5.111915854600277e-06,4.446339552026158e-06,5.154393741224394e-06,4.330129618851273e-06,3.7847020437523828e-06,2.206101600892425e-06,6.564454853366761e-06,3.9161157169745465e-06,5.237228371269615e-06,3.92446780258052e-06,6.598639361300605e-06,4.07769446071014e-06,4.168730842354616e-06,6.044512018221651e-06,6.792886417928009e-06,6.79884753480575e-06,4.109493966879326e-06,4.112271776633166e-06,6.406761740947153e-06,4.1662797046857396e-06,6.524122712121994e-06
93,93.0,0.9920669936194814,1.0067424763710406,7.183966389763936e-06,2.130985029524077e-06,4.770951723294423e-06,1.477481627020269e-06,1.0030268589988023,0.9945381636706481,1.0017430724744347,1.0030562478257503,1.0022843999950988,1.0010722041774966,0.9939642148798601,0.9996097558770852,1.0029545508847153,0.9920777879036078,1.0044208504087275,0.9930357610051236,0.9925643516991637,1.0012277522068858,1.0000332443274182,1.0034586844071636,1.000933666119578,0.9989360825138784,1.0001845302062482,1.0054457353143098,1.0002641690023086,1.000299372925225,1.0016707804111347,1.005836369379546,1.0067424763710406,0.9995298893743864,0.9997364842664664,1.0030919956039224,0.9942474975694625,1.003337903164724,6.022121844489194e-06,3.5988263601065674e-06,2.8403325585713367e-06,3.232783619959755e-06,3.181927492430456e-06,6.5959955183582755e-06,4.2572910338960675e-06,6.63518441390298e-06,3.5150504550431046e-06,5.216118217644295e-06,4.052240572996457e-06,5.2824924915389855e-06,4.302432081081586e-06,3.4562236880717996e-06,2.130985029524077e-06,6.727967005795931e-06,3.5836777520723356e-06,5.1577801134201005e-06,3.600571804912159e-06,6.9424690684391434e-06,3.7469363710458973e-06,3.830008002430657e-06,6.000334083082262e-06,7.1680532729523555e-06,7.183966389763936e-06,3.781942050990251e-06,3.7811057613158333e-06,6.459076631429647e-06,4.148543782851686e-06,6.69611423071557e-06
94,94.0,0.9920369253281915,1.0067216082173311,7.680210159965464e-06,2.003534735330628e-06,4.800143419630918e-06,1.7251685250784855e-06,1.0030126990789203,0.9945384952558787,1.001765337181247,1.003071980859379,1.0023023909968054,1.001057452677459,0.9939685611281498,0.9995991186220172,1.002966630847566,0.9920739251387494,1.0044300649260391,0.993032013638641,0.9925660195378047,1.00124861906823,1.00003426590862,1.0034405058797593,1.0009558021099947,0.9989482260420541,1.0002080773883042,1.0054332454166768,1.000288168583988,1.000324327595459,1.0016860865157653,1.0058271764521207,1.0067334000366013,0.9995532809115732,0.9997600844770961,1.0030763481140377,0.9942484546500303,1.0033193764719917,6.187445206555584e-06,3.7311082804567758e-06,2.6026458288658698e-06,2.9821181946870872e-06,2.9412573987745375e-06,6.945570825408977e-06,4.403368497143031e-06,6.9838130212133435e-06,3.241853906004692e-06,5.368869521048419e-06,3.7040482686372765e-06,5.410867574924132e-06,4.4704137802002056e-06,3.182436017458447e-06,2.003534735330628e-06,7.037908122307981e-06,3.308087987711716e-06,5.268292428758262e-06,3.330723210785638e-06,7.409153652311487e-06,3.465834568043932e-06,3.540093287654828e-06,6.209473003342154e-06,7.663965683170127e-06,7.680210159965464e-06,3.496051439210413e-06,3.4923586902009976e-06,6.63851820212588e-06,4.289153471696157e-06,7.015127624933449e-06
95,95.0,0.9920048038643184,1.0066980052681158,7.607681726782943e-06,1.914770906295232e-06,4.702924244079396e-06,1.8283759713652382e-06,1.0029761455613668,0.9945082251088586,1.0017785906452479,1.0030816611042128,1.002316095060639,1.0010169021939914,0.9939316809084373,0.9995566323235789,1.0029829862251975,0.9920351818826945,1.0044457094736214,0.9929957601204128,0.9925301693696085,1.0012623048836127,1.0000100816402269,1.0033942182438993,1.0009720289480344,0.9989053896304791,1.0002243341750354,1.0053811105024175,1.0003049992735464,1.0003404293204876,1.0016243697933256,1.0057683868072345,1.0066740582991212,0.9995734915101734,0.999779482643533,1.0030372068691764,0.9942085827660702,1.0032732872400256,6.2805277045755055e-06,3.843592782181876e-06,2.372841878984458e-06,2.72625202644596e-06,2.69750518743407e-06,6.972311434097821e-06,4.4801579656271845e-06,6.970743348731483e-06,2.983276875344623e-06,5.348016546310965e-06,3.407987022314008e-06,5.377631555474495e-06,4.5609401141194014e-06,2.9076150401876867e-06,1.914770906295232e-06,7.064268586387426e-06,3.022685567586683e-06,5.349312641645891e-06,3.0430585867329487e-06,7.343676700427299e-06,3.1596364028297225e-06,3.2265100873095437e-06,6.3392161791914995e-06,7.5737437591362775e-06,7.607681726782943e-06,3.185735705678874e-06,3.1813908872639247e-06,6.743616218126932e-06,4.360172076400342e-06,7.042851808756805e-06
96,96.0,0.9919745336115937,1.0066846310395752,9.028445543269302e-06,2.054357427553353e-06,4.833712486860967e-06,2.3929700265359373e-06,1.002950638051106,0.9944496025217547,1.0018078269446125,1.0031116799269149,1.0023505476782215,1.0009914477736652,0.9938680797153367,0.9995313410790869,1.0030219872895298,0.9919749328271142,1.0044880423447784,0.9929367594688101,0.9924675006449925,1.0012938696746063,0.9999812918673836,1.0033548836936144,1.0010065550172924,0.9988230920336097,1.0002615705995048,1.0053307129039337,1.0003452283752872,1.0003818488987983,1.0015282963545644,1.0057103491049808,1.0066153642130957,0.9996176897695507,0.999823483351555,1.0030101985865034,0.9941434433970879,1.0032341849389173,7.238371726050492e-06,3.5656647091236107e-06,2.159190151151976e-06,2.4801861331460073e-06,2.4586412034382833e-06,7.871111800029813e-06,4.086702468908932e-06,7.782879129632452e-06,2.738057142257786e-06,4.842902416436642e-06,3.1615279902369353e-06,4.8689412142118394e-06,4.153438773359431e-06,2.6314662674329887e-06,2.054357427553353e-06,8.287229955655367e-06,2.7352559179194313e-06,4.949862235488809e-06,2.753278801038255e-06,8.567204936781215e-06,2.86204326810856e-06,2.925273261593327e-06,5.872290185289453e-06,8.924932670667666e-06,9.028445543269302e-06,2.898657603479721e-06,2.892592825031014e-06,7.959317167570053e-06,3.990926485972986e-06,8.27062519499326e-06
97,97.0,0.9919500189537478,1.0066944490478886,9.867998791080357e-06,2.159767961174165e-06,5.306554638624367e-06,2.381747086106191e-06,1.0030294670300164,0.9944544656650375,1.0018195268352375,1.0031217621429027,1.0023611343964,1.001069507556985,0.9938731522810351,0.9996099400069111,1.0030306929126724,0.9919744698532449,1.0044934261182914,0.9929369527041518,0.9924716639500685,1.001305043848357,1.0000126814760157,1.0034288225715156,1.0010186321453365,0.9988335877268874,1.0002745003659068,1.005405861171213,1.0003619560516346,1.00040266020438,1.0015492317680375,1.0057881500084043,1.0066944490478886,0.9996348189072803,0.9998407484548785,1.0030898677238542,0.9941473061549352,1.0033082548800898,7.637536843919689e-06,3.259760131903994e-06,2.9225290553973533e-06,3.5339815413342674e-06,3.489803780682237e-06,8.224824247380265e-06,3.7228105696073487e-06,8.080293116669112e-06,4.089075571826567e-06,4.5429644886011176e-06,4.915123438183038e-06,4.5752080933034295e-06,3.804745752575451e-06,3.5100654813817435e-06,2.159767961174165e-06,8.924012533868584e-06,3.6278565920295357e-06,4.532319079736263e-06,3.6085839521655423e-06,9.233019637895537e-06,3.67344250184282e-06,3.716452391213662e-06,5.390471141631108e-06,9.7175804488101e-06,9.867998791080357e-06,3.690336590938378e-06,3.6845427885070007e-06,8.513905892006585e-06,3.6371114170391627e-06,8.910515326026554e-06
98,98.0,0.9919351642745119,1.006735552088077,9.024070900381124e-06,2.063584649280553e-06,5.3912504532118075e-06,1.9104314319157673e-06,1.003005818836175,0.9944120274192205,1.0018220843820147,1.0031229323582143,1.0023615616668937,1.0010436125856292,0.9938309415320579,0.9995848284747667,1.00303249749932,0.9919351642745119,1.0044961633354836,0.9928987604661897,0.992432136764243,1.0013025696859938,0.9999850992760259,1.0033977863733765,1.0010131922747754,0.9987821715083718,1.0002681083698564,1.0053684408393748,1.0003547292803612,1.000392870269409,1.0014931530170303,1.005747745795639,1.0066551008414142,0.9996311312479048,0.9998377175897288,1.0030661791849853,0.9941015537007715,1.0032771527068896,6.9833324995852845e-06,3.133605169225819e-06,3.6260662883256516e-06,4.5071860117178375e-06,4.443070497074291e-06,7.530643643542269e-06,3.542842830626191e-06,7.412069052249987e-06,5.341328158171395e-06,4.29413879432317e-06,6.586994097493654e-06,4.327063948434882e-06,3.5938247508805915e-06,4.333978960978304e-06,2.063584649280553e-06,8.165759926256352e-06,4.468552156098876e-06,4.360011716748461e-06,4.4088890135572106e-06,8.412356069524887e-06,4.429035309372446e-06,4.46187471289213e-06,5.1505791571980346e-06,8.874334225526495e-06,9.024070900381124e-06,4.4069434154124455e-06,4.40056692144674e-06,7.801655407296884e-06,3.5054162939275753e-06,8.147739018804675e-06
99,99.0,0.9919326461244129,1.0067965500705272,8.28325268935724e-06,1.9017181021839183e-06,5.008679255733928e-06,1.712328876562644e-06,1.0029589367325005,0.99440910080825,1.001842122943089,1.0031425609192972,1.0023822844907178,1.0009898944961644,0.9938283566648033,0.9995273492722896,1.003064342064096,0.9919422564821874,1.004533149171398,0.9929069294008672,0.99243597489116,1.0013187539120656,0.9999692631853536,1.0033369293840873,1.001025823003324,0.9987862765563992,1.0002794681512583,1.005303321799468,1.0003636639762423,1.0004021581577434,1.0015054609996519,1.0056804401509343,1.00658734467492,0.9996347137410393,0.9998420402150608,1.0030166019426474,0.9940972145144322,1.0032165075219457,6.344750477700064e-06,3.0426313434727284e-06,3.368596311085649e-06,4.173944174567876e-06,4.13442265983252e-06,6.89536604878806e-06,3.420423471865918e-06,6.80340048031058e-06,5.035149381477428e-06,4.15260807031706e-06,6.3561631167093815e-06,4.1695419106837295e-06,3.4638808261704164e-06,4.005187859650895e-06,1.9017181021839183e-06,7.446633698615131e-06,4.128139091622486e-06,4.211272053188618e-06,4.055680841665443e-06,7.67977730926344e-06,4.058483921103152e-06,4.09296749673639e-06,4.935481861221103e-06,8.12965808121243e-06,8.28325268935724e-06,4.009809448813519e-06,4.002243271377527e-06,7.130996097052112e-06,3.4008938669554967e-06,7.427303709017529e-06
100,100.0,0.9919402297211605,1.0068611821844655,7.5664240485960114e-06,1.7259486325611041e-06,4.6055489926430285e-06,1.5470072802004026e-06,1.0030321730382916,0.9944137726356118,1.0018779049612028,1.0031721014587567,1.0024145601167345,1.0010596023074254,0.9938310943471503,0.9995952836330293,1.0030983919224128,0.9919402297211605,1.0045638222191458,0.992906388311115,0.9924397364590186,1.0013552389956342,1.0000092016808324,1.0034097999720901,1.001060444694851,0.9987973928361685,1.000314751889939,1.0053785097517773,1.000399441740715,1.0004409355577015,1.0015223428282902,1.0057556036567263,1.006661801619087,0.9996685218805318,0.9998758966924238,1.0030875325055344,0.9941004850596405,1.0032896350773515,5.758617021366482e-06,2.7782982758278497e-06,3.125183438351525e-06,3.843409395811223e-06,3.8243179176372225e-06,6.2707321615008625e-06,3.1545172312345345e-06,6.184523855737852e-06,4.696617646905285e-06,4.039215134382062e-06,6.012067804343073e-06,4.0447844721712694e-06,3.247070334262565e-06,3.6911018764463996e-06,1.7259486325611041e-06,6.774624053978367e-06,3.8030566888019954e-06,3.825376151293046e-06,3.7320816540427324e-06,6.992999624510191e-06,3.72652968839235e-06,3.7580082394555625e-06,4.483291879522543e-06,7.4174668086978455e-06,7.5664240485960114e-06,3.6713848473379953e-06,3.6651555161264007e-06,6.4892252720547935e-06,3.107372703357168e-06,6.757067404584559e-06
101,101.0,0.9919534543552304,1.0069131876191193,7.141799641135906e-06,1.6134690134465247e-06,4.298634750329761e-06,1.4552662502492327e-06,1.0031723370589654,0.9944214689366857,1.0019187329368946,1.0032135230227097,1.002456514588918,1.001203028856807,0.9938397951359663,0.9997381958844771,1.0031408590364854,0.9919454186384229,1.0046051703351142,0.9929118861773888,0.9924478206251488,1.0014038195706736,1.000081487168681,1.003557901423913,1.0011090821247826,0.9988117017382145,1.0003638396391827,1.0055307248241345,1.0004508228582616,1.0004951561692639,1.0015376945773864,1.0059097152645342,1.006815303849193,0.9997194207164662,0.9999268414830824,1.003231831719192,0.9941070802364249,1.0034380502129616,5.356988191748361e-06,2.6026477649290727e-06,2.868665946997297e-06,3.4930422675021584e-06,3.4878508503490067e-06,5.840935442768908e-06,2.9801960760324113e-06,5.761546781501181e-06,4.270783728060122e-06,3.873304474418912e-06,5.459927314902448e-06,3.8569274110382155e-06,3.076446451336666e-06,3.3795446625275254e-06,1.6134690134465247e-06,6.358616535818094e-06,3.4940425312062e-06,3.6024265069468764e-06,3.4388942786270047e-06,6.574246575350197e-06,3.44338134951664e-06,3.4755502127311496e-06,4.348707915323366e-06,7.004191017675069e-06,7.141799641135906e-06,3.4148243066846493e-06,3.406729242811555e-06,6.029899517042434e-06,2.9600082693237786e-06,6.343448232141092e-06
102,102.0,0.991963866940976,1.006936305563716,7.277962451009302e-06,1.627550040185328e-06,4.320100017251285e-06,1.4177281599254978e-06,1.0032832264122014,0.9944516121137409,1.0019541742219642,1.0032485883490934,1.002492376099612,1.0013173829597,0.9938767472043364,0.9998536256069505,1.0031770203524994,0.9919822626884334,1.0046397331359476,0.9929500398869369,0.9924852239871603,1.0014446287112335,1.000148923594252,1.0036752836644491,1.0011494006748607,0.9988514723587356,1.000403501280678,1.0056525738469786,1.0004930765324667,1.0005424848986009,1.001581376651881,1.006030646910853,1.006936305563716,0.9997616688362031,0.9999690730401386,1.003346106522826,0.9941385830640599,1.0035555724211556,5.111665353944313e-06,2.8478769575148826e-06,2.726255790111071e-06,3.270087233531663e-06,3.3129398832116037e-06,5.5804704188917845e-06,3.3147549771901183e-06,5.512269139649141e-06,4.051332061734321e-06,4.1668592369760875e-06,5.136805175703826e-06,4.105346859803855e-06,3.3990984381900656e-06,3.203683410669367e-06,1.627550040185328e-06,6.235832522059336e-06,3.3437621142950212e-06,4.167929053744504e-06,3.3185589984884576e-06,6.588543031903857e-06,3.353413628879192e-06,3.3906700461702028e-06,5.333080849973935e-06,7.140746257960406e-06,7.277962451009302e-06,3.388978044997452e-06,3.3744325816057024e-06,5.749855208474233e-06,3.3527840622782862e-06,6.219456688391224e-06
103,103.0,0.9919620162987214,1.006919931089421,7.342560578035726e-06,1.6193175435073426e-06,4.347496588008718e-06,1.436710656910631e-06,1.0032545872176897,0.9944367767856161,1.0019416766733298,1.0032353550876127,1.002476578002265,1.001281253351697,0.9938595755628346,0.9998149255643263,1.0031565461928642,0.9919620162987213,1.0046148810785316,0.9929299170418112,0.9924680759868098,1.0014264196123048,1.0001246580618475,1.0036381311865152,1.0011322267100662,0.9988442599750031,1.0003857865517147,1.0056200542850344,1.0004759553921039,1.000524992843399,1.0015811578495117,1.0059966963796774,1.0069016503975918,0.9997428459958279,0.9999500157049096,1.0033169526330137,0.9941226098118355,1.0035182973095318,5.120179087059951e-06,3.0112188797123556e-06,2.6174108877586602e-06,3.0952068529538297e-06,3.1804349326487876e-06,5.539024633953227e-06,3.5281675306562927e-06,5.483252322890786e-06,3.878132463902967e-06,4.3092375531576145e-06,4.867931023076238e-06,4.221005088464754e-06,3.598568350806437e-06,3.0651216877382846e-06,1.6193175435073426e-06,6.167090580936399e-06,3.227763892479414e-06,4.583381497528149e-06,3.2350749564641147e-06,6.588547761147755e-06,3.3182156943309796e-06,3.387330103137268e-06,5.97291960117879e-06,7.199325417733539e-06,7.342560578035726e-06,3.407756581462939e-06,3.3905771205632703e-06,5.713661400919646e-06,3.604541368434091e-06,6.1519422476219475e-06
104,104.0,0.9919427760018908,1.0068760827951546,6.920480840129462e-06,1.5339772554496983e-06,4.129021940914691e-06,1.3842851479326242e-06,1.0032126332881963,0.9944264746129525,1.0019315694012576,1.0032251340950178,1.0024678157784297,1.0012354038164164,0.993857844162109,0.9997707961691175,1.0031520935982303,0.9919705854960803,1.0046171825601837,0.9929372071236737,0.9924711955689205,1.0014117038848356,1.0000978242681338,1.003584605477282,1.001114112950139,0.9988255799329013,1.0003653831609538,1.0055594809105988,1.0004528465050593,1.0004988668108692,1.0015578708513404,1.0059272930515342,1.006829610274803,0.9997172490873643,0.9999247495414133,1.0032712868745173,0.9941162085844754,1.0034650600093877,4.9999958611857015e-06,2.9518424749260014e-06,2.423600023304203e-06,2.845069191458093e-06,2.9317857783775255e-06,5.3678488640675686e-06,3.4306583742328913e-06,5.322697228989842e-06,3.563252985878367e-06,4.1484369615419695e-06,4.449259172037163e-06,4.0503396144481566e-06,3.4769481740635713e-06,2.823147149676925e-06,1.5339772554496983e-06,5.851370768003096e-06,2.978025200143039e-06,4.4756465567287845e-06,2.9928606831639597e-06,6.226988153069507e-06,3.093720717447555e-06,3.18199871852313e-06,5.7541012180381305e-06,6.787019955874446e-06,6.920480840129462e-06,3.1912433964742185e-06,3.1765463561102003e-06,5.538173225449558e-06,3.5439760385452114e-06,5.839647290102715e-06
105,105.0,0.9919183186363166,1.0068224351617743,6.777292686038677e-06,1.4704984976032629e-06,3.927945642014418e-06,1.3885720261742502e-06,1.0031832193085795,0.9943847833420134,1.001891313390969,1.003184786243165,1.0024243799487629,1.0012042951022484,0.9938126677160791,0.9997393335569661,1.0031034157054908,0.9919183186363166,1.0045648544075212,0.9928859494553476,0.9924239798904322,1.0013674562796944,1.0000570934356816,1.0035536809412104,1.001070922058939,0.998776599855311,1.0003239022062658,1.0055345043645287,1.000414166393042,1.0004636814601036,1.0015064848497628,1.0059017784909852,1.0068046688611287,0.9996808555627871,0.9998870832132657,1.003243189333141,0.9940767855838822,1.0034342539682508,4.7146277572632506e-06,2.900856447719584e-06,2.2485854346878838e-06,2.6224188331381275e-06,2.705352393516154e-06,5.115749682594215e-06,3.3375509930051e-06,5.107400430264205e-06,3.335762658915236e-06,3.95388062955687e-06,4.170435726848003e-06,3.850444537907002e-06,3.3408355395513487e-06,2.5841599281267323e-06,1.4704984976032629e-06,5.666012406548492e-06,2.7111466239284227e-06,4.359604606630531e-06,2.7213518740842396e-06,6.103781893418142e-06,2.808950407179895e-06,2.888239119152309e-06,5.5362396633615755e-06,6.662061824369348e-06,6.777292686038677e-06,2.895909467178741e-06,2.8846113372788088e-06,5.223828586075983e-06,3.487732025590231e-06,5.653047248900119e-06
106,106.0,0.9919020156853249,1.006776662670139,6.8149840660639006e-06,1.4632228863716152e-06,3.804845964417798e-06,1.4322237589427308e-06,1.0030983495012094,0.9944025721156708,1.0018538259483434,1.0031442200607532,1.0023844734097354,1.00112149221083,0.9938350875188099,0.999659446486741,1.0030629241248006,0.9919389255812666,1.0045235190983226,0.9929070929162788,0.9924473684967147,1.0013219141725362,1.0000176263721647,1.0034646046559659,1.0010224439193727,0.9987935544014217,1.0002732896830462,1.0054481157751736,1.0003618860582244,1.0004091916925961,1.0015189370793436,1.005814387709371,1.0067182134643966,0.9996286108743173,0.9998346567414396,1.0031582552178742,0.9940983767467733,1.0033453397716081,4.735316739032683e-06,2.6557062500752964e-06,2.242174240259146e-06,2.5310659647060117e-06,2.6307586629726234e-06,5.1090641687876944e-06,3.0510730323816297e-06,5.1099850927312045e-06,3.2991617537799862e-06,3.5860658502334294e-06,4.074685589477284e-06,3.488940757160595e-06,3.0342112048320118e-06,2.5182276350763387e-06,1.4632228863716152e-06,5.706563698421666e-06,2.598820033076183e-06,3.967530395704731e-06,2.6063456056268303e-06,6.181041475103655e-06,2.6800059019331913e-06,2.7723689112226544e-06,5.031691228308208e-06,6.716848224108839e-06,6.8149840660639006e-06,2.7323881151539945e-06,2.725497780242842e-06,5.18801402504276e-06,3.1982815044958296e-06,5.6953381401510906e-06
107,107.0,0.9918947352098145,1.0067564398011069,8.819284625066095e-06,1.9961239261724093e-06,4.404812681239516e-06,2.2297675261156073e-06,1.0031400096632028,0.9943936368134048,1.0018975098322833,1.0031942763600354,1.0024357306996496,1.0011675637200683,0.9938349271044146,0.9997082864210197,1.0031218849447343,0.9919561846244067,1.0045930856422653,0.99292404872842,0.9924520404167672,1.0013710000811278,1.0000435085511983,1.0035053606799385,1.0010740234061166,0.9987786302656141,1.0003275458322383,1.0054909937290355,1.0004195190063077,1.00047122020453,1.001500292011366,1.005852576724404,1.0067564398011069,0.9996883597726512,0.9998937419054992,1.0032037945653505,0.9940897619841832,1.0033869174277672,6.711845074852893e-06,2.407330361161787e-06,2.4491545897864986e-06,2.650586605268654e-06,2.775573663887945e-06,7.0271525321777825e-06,2.7663490428505586e-06,6.963084968971483e-06,3.4439863300958784e-06,3.24768960619605e-06,4.1169833006742e-06,3.1591255610448977e-06,2.750712814645485e-06,2.7644207498318367e-06,1.9961239261724093e-06,7.694131605461617e-06,2.803585864391384e-06,3.6151964782428366e-06,2.817159008249559e-06,8.241378748926322e-06,2.9060960823029045e-06,3.0534253635357806e-06,4.603377701229752e-06,8.760733004856976e-06,8.819284625066095e-06,2.915666653337489e-06,2.9134730087661075e-06,7.17466278649425e-06,2.897417294381362e-06,7.698673084324709e-06
108,108.0,0.9918942194150784,1.0067729209511453,1.3097749789331202e-05,2.2718962720007177e-06,5.754379212489575e-06,3.978409258326768e-06,1.0031179261093244,0.994330329454247,1.0019069505714822,1.0032060513971939,1.0024468890518208,1.0011470138477985,0.9937724756543045,0.9996896871731097,1.0031367094983303,0.9918942194150784,1.0046053045743422,0.9928628462514681,0.9923902855328053,1.0013798142494685,1.0000098582838015,1.0034721957907744,1.0010845659923922,0.9987103528348653,1.000339815564293,1.0054534232294177,1.0004301369803354,1.0004842715729931,1.0014272838150415,1.0058117060762026,1.0067177611106786,0.9997030894114776,0.9999077472275641,1.003181476916291,0.9940219582957553,1.0033542361326384,1.0497664024284092e-05,2.2718962720007177e-06,2.7213128682479488e-06,2.8804487071105587e-06,3.0200056253248133e-06,1.092509120215953e-05,2.639452151097229e-06,1.0843382359683248e-05,3.657758721501948e-06,3.0618143404502145e-06,4.230750442039311e-06,2.993117680630333e-06,2.6302282429292735e-06,3.156902911647799e-06,3.1559097511070413e-06,1.1787831789111944e-05,3.172671225411727e-06,3.4663825379402244e-06,3.1854044046358227e-06,1.2573811030557142e-05,3.3246671583227405e-06,3.573080035655784e-06,4.41376438542766e-06,1.307544914155021e-05,1.3097749789331202e-05,3.3106409485899004e-06,3.3108757680480184e-06,1.112395351030392e-05,2.7173628983038264e-06,1.1811996451283087e-05
109,109.0,0.9918984249788879,1.0068111801791595,1.4573585146392158e-05,2.146406445958851e-06,6.156423258569697e-06,4.649579776148867e-06,1.0031502073193657,0.9943377142670818,1.0019583804022705,1.0032643709480449,1.0025057108271362,1.0011814573274418,0.9937847618653247,0.999723164216444,1.0032012190552673,0.9919173917739784,1.0046758942445388,0.9928861455121454,0.9924049800542735,1.0014413183337794,1.0000471014417056,1.0035116681058072,1.0011508095130994,0.9987225141691156,1.0004097663539455,1.0055061389246982,1.0005046612938189,1.0005598487033904,1.0014411213104932,1.0058724452712897,1.0067798671000407,0.9997825023387009,0.9999862114638995,1.003217539442118,0.9940328749875239,1.003394181178792,1.1831875114133062e-05,2.146406445958851e-06,2.7105826652221344e-06,2.845438621941167e-06,2.9824757147818e-06,1.2303387321772515e-05,2.5212325891346025e-06,1.223846440295066e-05,3.5695521775377627e-06,2.8974422453016863e-06,4.0720813701728145e-06,2.8452324332783135e-06,2.5169597463997382e-06,3.179234416915255e-06,3.6259958457720622e-06,1.3217342927669652e-05,3.1851566899459303e-06,3.3144672526353967e-06,3.1913735651412065e-06,1.4128389280358515e-05,3.353326566000102e-06,3.651548017532855e-06,4.23140696202323e-06,1.4563032121837863e-05,1.4573585146392158e-05,3.3339195306422825e-06,3.3344759403194182e-06,1.2526830852922044e-05,2.55416499571131e-06,1.3247316796686517e-05
110,110.0,0.9919061664689363,1.0068497714596627,1.3581857422581675e-05,1.954796061410636e-06,5.656844142937745e-06,4.310236199724964e-06,1.0032064332441382,0.994343669186622,1.0020089502542773,1.0033190007003772,1.0025623422471612,1.0012449647143127,0.9937984121533385,0.999788941326278,1.0032655825303212,0.9919408635896786,1.004745115485127,0.9929088931636963,0.9924208447206729,1.0014995409992664,1.000092098346433,1.0035776171147457,1.0012094405035383,0.9987256250647151,1.0004685958426451,1.005572970825775,1.0005622135269752,1.0006149872445997,1.0014412936922032,1.005940915937243,1.0068497714596627,0.9998437711402748,1.000046223039463,1.003278677091012,0.9940402452595185,1.0034604315560027,1.0856121478592836e-05,1.954796061410636e-06,2.4607733845599796e-06,2.5825784468269295e-06,2.7042900218373228e-06,1.1295268717683057e-05,2.2832816416775717e-06,1.1222936756640455e-05,3.232157016961807e-06,2.6294437309297713e-06,3.6885371614890814e-06,2.5803997289239395e-06,2.2787553099061377e-06,2.89334454979731e-06,3.335558915512731e-06,1.2178548062223437e-05,2.9073104138643214e-06,3.025866883190345e-06,2.9204404349748794e-06,1.3069560384480267e-05,3.075392010224179e-06,3.35615099830248e-06,3.878372710596148e-06,1.3544994689531879e-05,1.3581857422581675e-05,3.069101830673289e-06,3.0684497282294105e-06,1.150927079220035e-05,2.3183972140991214e-06,1.220336779021093e-05
111,111.0,0.9919164729253964,1.0068717878455955,1.28143796528145e-05,1.9558761051239487e-06,5.373860461268314e-06,3.972597857214688e-06,1.0031884437198006,0.994358345836792,1.0020283364111324,1.0033400612323,1.0025870922085782,1.0012301738127471,0.9938195137510722,0.999775491534639,1.0032990279254634,0.9919749319963932,1.0047852135959778,0.9929447277442593,0.9924470053738913,1.001519240275592,1.0000955876355926,1.0035585302894754,1.0012277786279185,0.998727688528835,1.0004852406291285,1.0055459591782145,1.0005746957279906,1.0006233554590855,1.0014389938507615,1.0059107063930133,1.0068211686800952,0.9998573645576941,1.0000589690652368,1.0032625719402049,0.9940520510218666,1.0034416505119554,1.005486711840266e-05,1.9558761051239487e-06,2.388881303395267e-06,2.5015410258163676e-06,2.6320663607962433e-06,1.051519281204226e-05,2.2473198203042305e-06,1.0443992798463257e-05,3.1414671046723714e-06,2.5958919629729277e-06,3.5692533726739783e-06,2.544977540933175e-06,2.245831798734755e-06,2.836556805972494e-06,3.2701002564296222e-06,1.1386820113887677e-05,2.8573827230696977e-06,3.0094470048509642e-06,2.869971100734005e-06,1.2200877809183432e-05,3.001036794295343e-06,3.24426416440561e-06,3.8137371804823503e-06,1.2747384590411804e-05,1.28143796528145e-05,2.9980508561143873e-06,3.0054844599558766e-06,1.066464094932557e-05,2.2531049995634265e-06,1.1405415252221233e-05
112,112.0,0.9919283733884414,1.006878478703604,1.2653264124907456e-05,1.945967114079084e-06,5.443193580614777e-06,3.888003821710459e-06,1.0032325533130821,0.9944189943828753,1.0019587071873937,1.0032618613584625,1.0025100468031654,1.0012781281730951,0.9938833095299485,0.9998270018703156,1.0032143912788383,0.992028030683956,1.0046931089651503,0.9929976552787625,0.9925094556200125,1.0014385515350948,1.0001054873330468,1.0036073041235518,1.0011436261128832,0.998787610596856,1.0003966028207967,1.005597225976842,1.000482026490232,1.0005229411343517,1.0015083292888636,1.0059659066322628,1.006878478703604,0.9997658363527733,0.9999664723842148,1.00330999779736,0.994108860467087,1.003490428241811,1.0055389703851725e-05,1.945967114079084e-06,2.5454118930393066e-06,2.6777122593437326e-06,2.819947774732417e-06,1.0484351266771583e-05,2.2181559450756946e-06,1.0373074360723432e-05,3.3350143996561677e-06,2.5637011491009167e-06,3.7538778573580567e-06,2.5126225275858338e-06,2.2209770810690173e-06,3.0924845440132166e-06,3.423783221617268e-06,1.1411334225884434e-05,3.1427014890622012e-06,2.9728655270460938e-06,3.1674849315127296e-06,1.2043651278555669e-05,3.2805003679013705e-06,3.4955042736713964e-06,3.732288416681493e-06,1.26035296702373e-05,1.2653264124907456e-05,3.263069672616809e-06,3.2854871936587563e-06,1.0605865151258889e-05,2.1934057826436274e-06,1.1422384214787693e-05
113,113.0,0.9919408968982444,1.0068789377508218,1.2328147320061294e-05,1.7667205576739205e-06,5.3705835731081664e-06,3.8041914124143924e-06,1.0031717538740603,0.9944448204527618,1.0019001430983911,1.003195692018024,1.0024462674390167,1.0012136097770359,0.9939115165533159,0.9997630906107867,1.0031501428884946,0.992057517666521,1.004629354109943,0.993025301718255,0.9925395511535887,1.0013709621501847,1.0000710371595465,1.00354537998129,1.0010703490715005,0.9988140862449629,1.0003195239881024,1.0055376196169228,1.0004010384646935,1.0004353277555815,1.00153765240089,1.0059114302637404,1.0068258283956881,0.9996851982940154,0.9998861603047238,1.0032468795015448,0.9941340251974901,1.003429155127508,9.923616857702799e-06,1.7667205576739205e-06,2.589417088585402e-06,2.7638732362939207e-06,2.901277246565953e-06,1.0306708902707682e-05,2.011476697396354e-06,1.0168595371545111e-05,3.42975374291245e-06,2.349911105187197e-06,3.900312141455521e-06,2.3040776961865493e-06,2.0191805668325314e-06,3.19032169544172e-06,3.3653343501670786e-06,1.1253346586809308e-05,3.2746988083965695e-06,2.709691079696674e-06,3.3284697952713138e-06,1.175827061718367e-05,3.4591172769620838e-06,3.6936848808794215e-06,3.4174198204006665e-06,1.2296870628502801e-05,1.2328147320061294e-05,3.4520995554477646e-06,3.4736192887872813e-06,1.042880627347731e-05,1.992490948260043e-06,1.1260197056454642e-05
114,114.0,0.9919530724949788,1.0068954797926237,1.127307857544752e-05,1.9727017765874375e-06,5.048242357362329e-06,3.3676767879684464e-06,1.0031805963502218,0.9944968175644764,1.001849928598335,1.003148100783522,1.0023953816258635,1.001230758619697,0.9939638560770966,0.9997799034806633,1.0030949842928303,0.9921020540262027,1.0045694838776027,0.9930669764149639,0.9925916817910062,1.001321939849464,1.0000845303625099,1.0035756835487024,1.0010228693609622,0.9988790074542433,1.000273813893466,1.0055949001161695,1.0003542166548003,1.0003888571424358,1.0016120584158112,1.0059780698598377,1.0068954797926237,0.999639460359386,0.9998395417525215,1.003269027088719,0.9941835282147904,1.0034602850473382,9.016141131581664e-06,1.9727017765874375e-06,2.430020881112307e-06,2.6281542329641404e-06,2.757580543524599e-06,9.36243745952135e-06,2.1428467335355925e-06,9.239426491857566e-06,3.3045563991910957e-06,2.418657832408069e-06,3.8108405585449077e-06,2.3700333300820226e-06,2.129317263578586e-06,2.9834795814259176e-06,3.131835333626522e-06,1.0266947161815413e-05,3.0746678492249903e-06,2.927317137462033e-06,3.143035418125561e-06,1.0746312389090571e-05,3.2761656490261143e-06,3.5286108456832878e-06,3.670080886657631e-06,1.125948160931625e-05,1.127307857544752e-05,3.3041203413298277e-06,3.313673654569172e-06,9.476981127658623e-06,2.218743083665068e-06,1.0270025442256044e-05
115,115.0,0.9919639292188174,1.0069442854924893,1.0525952698040835e-05,2.171634326792912e-06,4.938555998850397e-06,2.943146616419779e-06,1.0031426478497425,0.99450676283937,1.0018066013890998,1.0031094186852487,1.0023504690598477,1.0011988726525833,0.9939726266159543,0.99975048787358,1.0030477438211138,0.992102059293748,1.00451800192237,0.9930662006764606,0.992596605254953,1.0012750045664875,1.000058901440498,1.0035404590730548,1.0009780714730245,0.9988906212370253,1.0002325611733156,1.0055739951482456,1.0003108751024539,1.0003465348092297,1.0016267999134467,1.0059610497954559,1.006878775418256,0.999594567520087,0.9997947822927515,1.003239930594024,0.9941913105687543,1.003426008407122,8.245244373318535e-06,2.171634326792912e-06,2.5067673876036785e-06,2.7863385908960824e-06,2.907190994746057e-06,8.564218023494425e-06,2.267119394983851e-06,8.445601327124018e-06,3.5188251078018452e-06,2.4535182788928366e-06,4.063207276009854e-06,2.4028325042786944e-06,2.2266498633280014e-06,3.1146295689830223e-06,2.9770375482027203e-06,9.443099494365379e-06,3.269796896731989e-06,3.1171798826610347e-06,3.3981029808991898e-06,9.967209058567258e-06,3.575048692074529e-06,3.8512417324175185e-06,3.875741385616862e-06,1.0511018454525043e-05,1.0525952698040835e-05,3.714684466428651e-06,3.699653181899051e-06,8.678441299813882e-06,2.433238659303335e-06,9.445456515710846e-06
116,116.0,0.991972496109933,1.0070037778580758,1.0365419774381282e-05,1.982991786394876e-06,5.101487038488537e-06,2.747766985608423e-06,1.0032509283781585,0.9944830374345783,1.001815982165226,1.0031173593415121,1.002358082716721,1.001304729368203,0.9939463596842246,0.9998561662397869,1.0030521655755626,0.9920733940439831,1.0045198653764402,0.9930381602704224,0.9925682701607901,1.0012825445536797,1.0000919708290195,1.003653307162294,1.0009834005442522,0.9988678589328271,1.0002385327506318,1.005693447489326,1.0003184684033182,1.000353356998581,1.0016018740307557,1.0060877903407126,1.0070037778580758,0.999606286877146,0.9998048820749694,1.0033503450574432,0.9941657927742914,1.0035389025631816,7.8729402917545e-06,1.982991786394876e-06,2.9597702163071905e-06,3.383282757103104e-06,3.52545673723758e-06,8.273967370389102e-06,2.0670541356878054e-06,8.196125370595679e-06,4.316195287347333e-06,2.2745244426188185e-06,5.000484192456405e-06,2.226463888111283e-06,2.0337738625485556e-06,3.7570363774346765e-06,3.0008168544075e-06,9.099659037813406e-06,3.993745631184091e-06,2.8331936733726154e-06,4.191561429323919e-06,9.711548076186968e-06,4.413117957797784e-06,4.672003690284377e-06,3.521952025253992e-06,1.0303360416797135e-05,1.0365419774381282e-05,4.7209298670922165e-06,4.662554243783256e-06,8.356882635273372e-06,2.2153323180496348e-06,9.112466807667692e-06
117,117.0,0.9919778022084991,1.0070496458836675,1.0011174867249917e-05,1.8133786157050659e-06,5.116953162603768e-06,2.5939150341162192e-06,1.0032040526673405,0.9944589670946978,1.0018457677555352,1.0031472943466795,1.0023861239494094,1.0012510145103615,0.9939219296759104,0.9998037144538657,1.0030836282587865,0.9920534244717732,1.0045527717921108,0.9930186673300984,0.9925430356797401,1.0013091751041556,1.000069360630589,1.0035934141003071,1.001009202583985,0.9988361519628818,1.0002644697945662,1.0056331092170485,1.0003436781649262,1.000379276982998,1.0015691597267322,1.0060255547182062,1.0069393578809303,0.999629049071132,0.9998276366287273,1.0032997951567417,0.9941382607348134,1.0034798575723038,7.4803974095601495e-06,1.8133786157050659e-06,3.243496361772579e-06,3.7408448018354024e-06,3.9339900527170725e-06,7.947491484964994e-06,1.9320028974298494e-06,7.909861151394509e-06,4.912706059390845e-06,2.263001991674952e-06,5.743670801523147e-06,2.228467367658699e-06,1.9378308612014036e-06,4.135319606342398e-06,3.0003821459359295e-06,8.720552416624291e-06,4.3756586608587735e-06,2.563702970605691e-06,4.570142316799696e-06,9.33628702860856e-06,4.743381231139967e-06,4.923842482950576e-06,3.1890889675423755e-06,9.92439477228302e-06,1.0011174867249917e-05,5.131424630288839e-06,5.042651961565429e-06,7.994461145577111e-06,2.0193058543165423e-06,8.739683962595201e-06
118,118.0,0.9919788765546883,1.0070844001658776,9.336491966010785e-06,2.024804849495855e-06,5.068804512826041e-06,2.2737310306200692e-06,1.0032639688413731,0.9944061305199173,1.0019191262882865,1.003227495594397,1.00246823891605,1.0013138016381389,0.9938657050418733,0.9998647803454278,1.0031713986426423,0.992000559106967,1.0046442908135191,0.9929645008526744,0.9924859590542707,1.0013920802968035,1.0000981005657532,1.0036539455638696,1.0010966581091374,0.9987777606523262,1.0003556346815687,1.0057013904269794,1.0004415878115782,1.0004833408259943,1.00151429302724,1.0060992124599908,1.0070129650081039,0.9997311116801508,0.9999294160647274,1.003361921772797,0.9940859531816155,1.0035412154364534,6.942968998022178e-06,2.024804849495855e-06,3.34845410008435e-06,3.900767320493169e-06,4.084640971587825e-06,7.419967131794014e-06,2.23911599116002e-06,7.428153136034276e-06,5.124425655785295e-06,2.5823379066753443e-06,6.028874113684393e-06,2.566552063043063e-06,2.282010940348185e-06,4.2847780515210575e-06,2.778283591475452e-06,8.111805448353807e-06,4.539010743159e-06,2.629658031309066e-06,4.764944744271593e-06,8.669177911536541e-06,4.961752669750698e-06,5.226507490948708e-06,3.2792593888363867e-06,9.23103428416607e-06,9.336491966010785e-06,5.306259927051939e-06,5.234551871908988e-06,7.449317026310033e-06,2.157153251454699e-06,8.131075808508478e-06
119,119.0,0.9919747481886745,1.007117256701901,8.82119387349283e-06,2.389674576995056e-06,5.344577021138753e-06,2.0195642832251497e-06,1.0033468483559398,0.9943897653331163,1.0020143868148301,1.0033336116172418,1.0025753825442016,1.0014008428454553,0.9938515483989436,0.9999487680009503,1.003289945295234,0.9919985890616908,1.0047725147308315,0.9929607975065246,0.9924760829756304,1.0014970563151426,1.0001578767356618,1.0037437816569768,1.001202897715444,0.9987635012503546,1.0004635871817091,1.0057996286756077,1.0005544940484876,1.0006003039845506,1.0015004419586728,1.0062048859376682,1.0071182286260907,0.999847159078465,1.0000452984919022,1.003450911563228,0.9940730038735,1.0036313136094699,6.632356014298652e-06,2.389674576995056e-06,3.7919544642233836e-06,4.503450257974044e-06,4.595357126856083e-06,7.125591615138535e-06,2.6960561662409516e-06,7.155482204615863e-06,5.5969315832784795e-06,2.947073305711485e-06,6.47966761087557e-06,2.9219038660859596e-06,2.76267434118981e-06,4.9111965334493185e-06,2.6083585549883156e-06,7.729174908217782e-06,5.291363398564343e-06,2.8732470101084002e-06,5.645230225930148e-06,8.218758552829889e-06,5.994119943616804e-06,6.550250536040105e-06,3.588856742778557e-06,8.714945055761007e-06,8.82119387349283e-06,6.257836646935125e-06,6.214624878005037e-06,7.133950115318334e-06,2.4433248074096224e-06,7.742705717233095e-06
120,120.0,0.99196444615063,1.0071574314889333,8.365702101360517e-06,2.4312794655779385e-06,5.6174770071740595e-06,1.8459749138568434e-06,1.0033753710718492,0.9943502444568489,1.0020085010458817,1.0033283167501332,1.002571932349594,1.0014310504650512,0.993808252740918,0.999977413534521,1.0032892163073044,0.9919530319850215,1.0047726356151667,0.9929147238331549,0.9924327872618514,1.0014937491022298,1.000154318359792,1.0037771999993033,1.0011983066648205,0.998717310956905,1.0004596878229746,1.005837102462733,1.0005531298607266,1.0006011266693313,1.0014586947933677,1.0062441112056484,1.0071574314889333,0.999848392258758,1.0000456355396334,1.003480174743131,0.9940356719482811,1.0036653261416044,6.180905874138762e-06,2.7451259863625612e-06,4.4208257279482686e-06,5.213078228739124e-06,5.2780545572090915e-06,6.637842082110042e-06,3.081953946169611e-06,6.649031695397733e-06,6.2742471128036215e-06,3.218105172966878e-06,7.161034397501205e-06,3.145464142793273e-06,3.1673004563283846e-06,5.6441855902349616e-06,2.4312794655779385e-06,7.184219902509814e-06,6.106882525426504e-06,3.3319396957604555e-06,6.518371932719841e-06,7.746452479024179e-06,6.9764305810299465e-06,7.705492731705275e-06,4.188830829844979e-06,8.248346201219935e-06,8.365702101360517e-06,7.175668302884199e-06,7.152212429716208e-06,6.641044499746186e-06,2.7403108565053884e-06,7.1939707094868496e-06
121,121.0,0.9919469994807282,1.0072094914504204,8.01501528232685e-06,2.25112075471489e-06,5.660310417985716e-06,1.7416381960388655e-06,1.0033654079953385,0.994345216497291,1.001980573806782,1.0032944370400787,1.0025392644588125,1.0014157628451084,0.9938031045568715,0.9999607983743464,1.0032581990521245,0.991946999480728,1.0047407847566303,0.9929096215869609,0.9924269094114491,1.0014567056412258,1.0001333087918935,1.003757415171568,1.0011590297766566,0.9987198416074582,1.000419663694328,1.0058255520883599,1.0005121383598679,1.0005634590507335,1.001472912012719,1.0062359057646528,1.0071480250224234,0.9998032055693236,0.9999999683592254,1.0034654399549419,0.9940338230377397,1.0036461185285153,5.731681615471784e-06,2.963855550172094e-06,4.886076990205054e-06,5.562598706860028e-06,5.73027067895507e-06,6.089515433749797e-06,3.287039577599431e-06,6.086536137267912e-06,6.746671952100872e-06,3.271298095248012e-06,7.700898252650362e-06,3.1641893196038325e-06,3.351364601002658e-06,6.08578371533022e-06,2.25112075471489e-06,6.596657163152345e-06,6.491569065661641e-06,3.6878464843922886e-06,6.822779064317739e-06,7.169588528780587e-06,7.314922281388928e-06,8.01501528232685e-06,4.6764205653180666e-06,7.714688037130172e-06,7.859115163697662e-06,7.488153246587109e-06,7.481970263494469e-06,6.073470174250249e-06,2.906384443121837e-06,6.6018313950194476e-06
122,122.0,0.991921953154233,1.0072594072148138,8.45383112848208e-06,2.1395712576427333e-06,5.649039341423681e-06,1.8695292858175563e-06,1.0034532797197253,0.9943518719673555,1.0020229253634279,1.0033425040239403,1.0025857873738266,1.0015017355998996,0.9938099233988835,1.000043156720969,1.0033038365942304,0.9919581765670615,1.0047900207377953,0.9929213764289155,0.9924359163935285,1.001515008878985,1.00019304684744,1.003863985643087,1.0012255550660059,0.998741945122145,1.000490050421749,1.0059483450872024,1.0005878451329557,1.0006397477754558,1.0015019066503232,1.006365994444872,1.007279749077862,0.9998864398545061,1.0000813311546666,1.0035604943237373,0.9940402498520042,1.003752378053986,6.084539802708059e-06,2.7854502011099008e-06,4.8348305787848485e-06,5.397308921919112e-06,5.635495491255446e-06,6.363334190520064e-06,3.0813661648171428e-06,6.358515450401738e-06,6.617848773777333e-06,3.0359360005448338e-06,7.577062380546779e-06,2.9326814980082225e-06,3.1303766040193225e-06,5.983842751104697e-06,2.1395712576427333e-06,6.939976902591397e-06,6.332667090051564e-06,3.4700732918110364e-06,6.585332517929834e-06,7.654663541526286e-06,7.0652878452216946e-06,7.700127637159787e-06,4.413115702661111e-06,8.34821498352523e-06,8.45383112848208e-06,7.225940485423328e-06,7.226231566949809e-06,6.427581113445747e-06,2.7234390399250484e-06,6.946537328846193e-06
123,123.0,0.991890915886774,1.0072885003368157,9.033888634915493e-06,2.0058320685668867e-06,5.473861924398069e-06,1.963605864431817e-06,1.0034796900748122,0.9942783944781985,1.0020386272585393,1.0033577323762617,1.0026082402209133,1.0015247789438364,0.9937342718339617,1.000062028318822,1.0033398542984284,0.9919007936049198,1.0048376450498933,0.9928617965367288,0.9923662070686197,1.0015327606534665,1.000176564061053,1.0038797581833934,1.0012470572567571,0.9986614419148409,1.0005136358997428,1.0059607363095404,1.0006139700376055,1.0006677275510505,1.0014167286517934,1.0063748578447151,1.007288500336816,0.9999165235345592,1.0001097129257988,1.003584033651291,0.9939600481030201,1.003767994902419,6.287463948654062e-06,2.6022648046492057e-06,4.443919951162164e-06,4.953446433376325e-06,5.164271432766899e-06,6.568062569751291e-06,2.8828007863177685e-06,6.569423810183525e-06,6.074755011309019e-06,2.849792883903416e-06,6.959898288737848e-06,2.754283543246074e-06,2.9466142855070796e-06,5.47538754359745e-06,2.0058320685668867e-06,7.229373557992578e-06,5.791052691444383e-06,3.2518154054510127e-06,6.016766684466636e-06,8.128140309055162e-06,6.4475716329051e-06,7.025604134576104e-06,4.11061326425559e-06,8.954682486517546e-06,9.033888634915493e-06,6.580009198592273e-06,6.582230332248706e-06,6.710514155154227e-06,2.5759815249726787e-06,7.239396357665615e-06
124,124.0,0.9918560123290711,1.0072827463218044,8.586331217125047e-06,1.8807545403158195e-06,5.509774812469127e-06,1.8523076920437859e-06,1.0033575144987306,0.9942306569505277,1.0020049237359738,1.0033230889417462,1.0025780104165565,1.001403891286136,0.9936924407382984,0.9999416091993265,1.0033184100394987,0.9918723438040769,1.004825942683478,0.9928310236160126,0.9923278603614498,1.0015018870966086,1.0001086407464026,1.003754276316333,1.0012176255941954,0.9986167929123309,1.0004823745996425,1.0058291158355643,1.0005814578039791,1.0006363110342078,1.0013654821798803,1.006239614223813,1.0071525644303743,0.9998794804080353,1.0000728171817725,1.003460406651194,0.9939139032347756,1.0036426897107322,5.962883644846518e-06,2.7509773583729662e-06,4.641107408702187e-06,5.2023045246284875e-06,5.396659865380026e-06,6.2437889877037635e-06,3.052447902469069e-06,6.228301766676137e-06,6.327049121096612e-06,2.9659952975063413e-06,7.189334967733454e-06,2.889540123231639e-06,3.136856535839197e-06,5.675617819759696e-06,1.8807545403158195e-06,6.825269080015187e-06,6.020359332617826e-06,3.4615584889851906e-06,6.291391904970437e-06,7.709311104651838e-06,6.7919503821613235e-06,7.43149287109991e-06,4.20722176121489e-06,8.51569501419179e-06,8.586331217125047e-06,6.975556120028907e-06,6.9671603306162265e-06,6.365833134217411e-06,2.760097153578853e-06,6.840396614337131e-06
125,125.0,0.9918193671318444,1.007246736477863,9.769096700388996e-06,2.1390891490605573e-06,6.553596062657064e-06,2.4275245294358658e-06,1.0032357580081648,0.9941482194589029,1.0019634537225637,1.0032819757567155,1.0025367961279859,1.001277041426031,0.9936097418088574,0.9998135087674686,1.0032799506537058,0.9918004656305364,1.0047920278655373,0.9927562726347817,0.9922484433951412,1.001454348709245,1.0000158836914164,1.0036225528564535,1.0011732496126995,0.9985229845206247,1.0004376510664854,1.0056959059438535,1.000538847091751,1.0005946807216475,1.0012651271883024,1.0061045841974727,1.0070178767492037,0.999841008475656,1.000033054064851,1.0033370394095393,0.9938295061739855,1.0035107292392924,6.5158595661608895e-06,2.9341437913331526e-06,6.03623048319874e-06,6.93101903699329e-06,7.153112112580809e-06,6.8525684892311584e-06,3.2425022693153465e-06,6.766343015541687e-06,8.422517113135915e-06,3.0516499638177284e-06,9.552802447739942e-06,3.0030633967899373e-06,3.313712439610293e-06,7.361021266199211e-06,2.1390891490605573e-06,7.376306834715383e-06,7.797406824529219e-06,3.667258984196244e-06,8.17832456980294e-06,8.483682171866482e-06,8.918171722765678e-06,9.769096700388996e-06,4.295555208878832e-06,9.472551264320112e-06,9.510758202702119e-06,9.263490750432429e-06,9.238959595898453e-06,7.014778464740482e-06,2.9337441047138835e-06,7.4121619390519266e-06
126,126.0,0.9917831049458139,1.0071897160637515,1.1096104352618601e-05,2.3548146239829018e-06,7.257023192310362e-06,2.8919528767686042e-06,1.0032087292371408,0.9940951670923621,1.0019403500781863,1.0032643249833224,1.0025200785133441,1.0012551362301887,0.9935576277030651,0.9997901263862151,1.0032700673530786,0.9917536469762049,1.0047862583383114,0.9927093389684206,0.9922005285306962,1.001434832590688,0.9999809116144217,1.0035918089249847,1.0011529521558475,0.9984629320037101,1.0004154307701447,1.005659168668621,1.000513155998669,1.0005659505788964,1.0011946927722364,1.0060607258938596,1.0069728389220043,0.9998141981782125,1.0000063893216207,1.0033125917677517,0.9937779336639654,1.003480812325586,7.0895617460165915e-06,2.9994053751981504e-06,6.83563956328633e-06,7.96427753016509e-06,8.212523237938725e-06,7.504729851839077e-06,3.304008209204301e-06,7.336433859087613e-06,9.745768711850709e-06,3.042988106769403e-06,1.1096104352618601e-05,3.0186128884903024e-06,3.334765411704954e-06,8.348614334733306e-06,2.3548146239829018e-06,8.050730723765025e-06,8.801247784483787e-06,3.729755327567053e-06,9.229424243449084e-06,9.369424985502146e-06,1.0110992802854008e-05,1.1074069196519145e-05,4.241986146479834e-06,1.0525646810624373e-05,1.0541184828393235e-05,1.0569283931270217e-05,1.0530051685849476e-05,7.69118614773428e-06,2.952924674696053e-06,8.104538677237113e-06
127,127.0,0.9917493504217,1.0071209303382296,1.0301922746897719e-05,2.179415966214114e-06,6.8622091782916844e-06,2.655937920791281e-06,1.0030475989695116,0.9940844157682152,1.0018612101788624,1.003185087982287,1.002436790888162,1.0010928447041256,0.9935505917624272,0.9996301548661681,1.0031874765142785,0.9917493504217,1.0047057166119415,0.9927044192399604,0.9921945136974899,1.0013432463086225,0.999883686840081,1.0034163689527718,1.001062390502279,0.9984486101422545,1.0003223804217511,1.0054796113848767,1.0004163648133697,1.0004669749437276,1.0011745942300798,1.005872868034358,1.006782524534502,0.9997132781936686,0.9999033560879008,1.0031495232914935,0.9937708330596344,1.003305256969936,6.752177589107918e-06,2.983952301275779e-06,6.310489703357237e-06,7.376574833043841e-06,7.6105984063420505e-06,7.15550851729866e-06,3.2959347390201886e-06,6.971759562624738e-06,9.042489010615563e-06,3.0395201452211645e-06,1.0301922746897719e-05,3.0264951023496844e-06,3.3133152638285787e-06,7.745913516835759e-06,2.179415966214114e-06,7.689584666716876e-06,8.16234144953221e-06,3.6911195286441175e-06,8.562658163048886e-06,8.996167191311873e-06,9.395197286765032e-06,1.0284274815757519e-05,4.084126386403577e-06,1.0121886101772969e-05,1.0128317717081724e-05,9.85689368303613e-06,9.816558360091038e-06,7.322826207281278e-06,2.8999134580669396e-06,7.748342929207325e-06
128,128.0,0.9917198070618936,1.0070496245600566,1.079480093294488e-05,2.2447454862560495e-06,6.667033985731856e-06,2.6961539756176904e-06,1.0029788782402727,0.9940812812905123,1.001829743731226,1.003152403496304,1.0024049593639985,1.0010295596845664,0.9935556527076859,0.9995692033104192,1.0031605404496169,0.9917587759191462,1.0046789549915125,0.9927147157216006,0.9921999980110795,1.0013076040071904,0.9998471354641709,1.0033448715619242,1.0010294233057155,0.9984541619548218,1.000288445827727,1.0054073904873166,1.0003837456382196,1.0004338979609237,1.001186960646015,1.0058011724899094,1.0067106708243214,0.9996824311310154,0.9998719345328497,1.0030812479881797,0.9937715112518026,1.0032331200704763,6.827201935173745e-06,2.742019255894833e-06,5.847348889917906e-06,6.853633933219364e-06,7.052705596622827e-06,7.135310241321377e-06,3.0292840642334967e-06,6.903584317422387e-06,8.340054795384228e-06,2.7986215114847917e-06,9.505562951533052e-06,2.7852221984162535e-06,3.0462505959301565e-06,7.270213621583141e-06,2.2447454862560495e-06,7.939325065599499e-06,7.725076721311924e-06,3.387010472456367e-06,8.12661403663607e-06,9.53247840200502e-06,8.937608687343155e-06,9.748879385636344e-06,3.761551464193407e-06,1.0765016519011886e-05,1.079480093294488e-05,9.446776785917918e-06,9.387742380495512e-06,7.4324834303228075e-06,2.6513984928969035e-06,7.992497400790368e-06
129,129.0,0.9916944937754703,1.0069850439879924,1.1623690749366196e-05,2.285919042077971e-06,6.716629462385153e-06,2.7268223378997357e-06,1.0030290232745818,0.9941227603740646,1.0018440092697647,1.0031674849238204,1.0024212003549942,1.001080816161899,0.9936039816016031,0.9996211410666448,1.0031825045447968,0.9918177296077001,1.004706643101274,0.9927754213987221,0.9922531242155144,1.0013144182551548,0.9998734923004214,1.0033892312596073,1.001038056801212,0.9984956423587787,1.0002957070275391,1.0054614631672767,1.0003900392420486,1.0004428491290196,1.001234852102928,1.0058568019289948,1.0067669610743069,0.9996847685583575,0.9998745022755169,1.0031306775797388,0.9938189232865804,1.0032771453298088,7.159311002737818e-06,2.94124901254937e-06,5.472313130704653e-06,6.415703771185445e-06,6.627756673178007e-06,7.346108746245917e-06,3.2298599073044115e-06,7.025767003082317e-06,7.895032603420192e-06,2.8012665813547518e-06,9.099394109750653e-06,2.808477911188717e-06,3.1635302542607923e-06,6.8958693526606985e-06,2.285919042077971e-06,8.390292920367176e-06,7.415527003999212e-06,3.563830185593911e-06,7.841507588422098e-06,1.0255901863861783e-05,8.670349826603608e-06,9.451142248939434e-06,3.956549194397302e-06,1.1566080097415494e-05,1.1623690749366196e-05,9.263551368572956e-06,9.161799597046489e-06,7.793048173395316e-06,2.941613884119871e-06,8.436440067752092e-06
130,130.0,0.9916730083231763,1.0069364338807962,1.1942625129147142e-05,2.452183171801296e-06,6.755750409347224e-06,2.5748843053893555e-06,1.0031280680199925,0.9941526283395236,1.0018845004851855,1.003216269615731,1.0024653215391324,1.0011847361179644,0.9936329064622439,0.9997245543385488,1.003230860944804,0.9918469018409144,1.0047563203994376,0.9928034168750558,0.9922822532065397,1.0013588091680716,0.9999298335280162,1.003490358599214,1.0010847670496807,0.9985180890163163,1.0003429389152338,1.0055635837297714,1.000439019583857,1.0004912095620528,1.0012562790614608,1.0059579311230031,1.0068697234893134,0.9997381708740238,0.999928169276929,1.0032333439191818,0.9938543125229662,1.00337819233155,7.653315467780775e-06,3.5641876560555516e-06,5.067824586960414e-06,5.928570151587915e-06,6.133857059190875e-06,7.784470659131721e-06,3.7931326819247787e-06,7.472182630544424e-06,7.353558362854052e-06,2.9914724211363137e-06,8.570476437438178e-06,3.0413723010346576e-06,3.5894061410268497e-06,6.372197462630895e-06,2.452183171801296e-06,8.80936257816434e-06,6.871676995863407e-06,4.11176112340224e-06,7.2831586866701075e-06,1.062139238276142e-05,8.066932305395283e-06,8.790030298862764e-06,4.563895906460768e-06,1.1875984015199905e-05,1.1942625129147142e-05,8.664818922295256e-06,8.552992055480943e-06,8.2489703217242e-06,3.6532600034606945e-06,8.847444364429588e-06
131,131.0,0.9916549484657577,1.006913039497228,1.4539412550593464e-05,3.5451591542465533e-06,7.600197302749381e-06,3.1154431245507963e-06,1.0032046141277302,0.9941391464950156,1.0019644246376784,1.0033067469272612,1.0025562490371924,1.00126159440923,0.993621274140852,0.9997997975802043,1.0033343941670054,0.9918564321264515,1.0048715379582884,0.992809871670309,0.9922763226078539,1.0014446988163874,0.9999701327313645,1.003557595806064,1.0011741268158554,0.9984883261220039,1.0004343511087037,1.0056191673094996,1.000532395041441,1.0005868213167382,1.0012218611034212,1.0060016804845442,1.0069130394972283,0.9998306863802988,1.0000211622908282,1.0033090831362819,0.9938420180878816,1.0034451136895808,9.890603069454543e-06,4.628448345235887e-06,4.843639883515999e-06,5.6237534044396866e-06,5.767342963086301e-06,1.0151550982888373e-05,4.748658214989109e-06,9.941007829610748e-06,6.791348461555097e-06,3.5451591542465533e-06,7.841978747697162e-06,3.673387018414281e-06,4.412389463576627e-06,6.0436788527615735e-06,3.725775848807097e-06,1.1346565852844622e-05,6.447088411120594e-06,5.290356888037474e-06,6.826281308666654e-06,1.3171974711193234e-05,7.516655529031084e-06,8.152761128568408e-06,5.966680588013109e-06,1.4471511917909094e-05,1.4539412550593464e-05,8.038957265959173e-06,7.951546843533975e-06,1.0518799343996269e-05,4.754226134413185e-06,1.1384378368322042e-05
132,132.0,0.991639911963961,1.0069187302838774,1.661401888815634e-05,4.346681476973307e-06,8.376414496108547e-06,3.6694161431783256e-06,1.0032188023333597,0.9940859730152682,1.0020108591856647,1.0033577680821388,1.002607263099669,1.00126898279821,0.9935686179090387,0.9998045942154851,1.00339250744979,0.99181557042245,1.0049351648056921,0.9927693240219186,0.992229131064116,1.0014960779518496,0.9999717046147142,1.0035651168463797,1.0012271129591506,0.9984286918950724,1.000488799522693,1.0056183097172844,1.000588118060682,1.0006462748938736,1.0011560198587346,1.005994952547581,1.0069061049935093,0.9998836692172077,1.0000744619026647,1.0033195875178456,0.9937877126800104,1.0034524174321826,1.1542483041378712e-05,5.812664289864513e-06,4.72352797232653e-06,5.3937277628903395e-06,5.4968294078326335e-06,1.1872711378260104e-05,5.87416140310022e-06,1.1756059013626902e-05,6.326399705295776e-06,4.346681476973307e-06,7.1976412334526395e-06,4.53949625578926e-06,5.3955446633684155e-06,5.8339128782949865e-06,4.950112678365e-06,1.3285968775926632e-05,6.156693245672034e-06,6.776676162266464e-06,6.518312919175218e-06,1.5136238773909463e-05,7.143504449441639e-06,7.724125404826786e-06,7.809100884998293e-06,1.653719290738645e-05,1.661401888815634e-05,7.590153684674511e-06,7.525242678208687e-06,1.2144796470102916e-05,5.953818007029349e-06,1.3314638470662345e-05
133,133.0,0.9916274965785326,1.0069358724386508,2.0202576794344923e-05,4.496357967125927e-06,9.484972371421477e-06,4.797441042050489e-06,1.0032702711939168,0.9940480823360356,1.0020280985651755,1.0033804670516973,1.0026271858787088,1.001314425864992,0.9935254574579893,0.9998461467440254,1.0034172807088169,0.9917782440263759,1.0049630141735328,0.9927313287620823,0.9921890654559348,1.001514830746371,0.9999766397010313,1.0036112869644058,1.0012469653742413,0.9983775339251837,1.0005077587137987,1.0056556094408293,1.0006060286741882,1.0006656982886724,1.0010946162322312,1.0060247346566207,1.0069358724386506,0.9999012204324105,1.0000925125493823,1.003369220578048,0.9937512213939911,1.0034983722189508,1.394853653023396e-05,6.060435162415564e-06,5.128665696983696e-06,5.673766940205454e-06,5.812526694179577e-06,1.4203581827995194e-05,6.0678147795084265e-06,1.4072933475966958e-05,6.460548824808732e-06,4.496357967125927e-06,7.158576444912731e-06,4.6946072024045256e-06,5.5327693089373155e-06,6.314640100317762e-06,6.187867913302675e-06,1.6191288332240558e-05,6.580676717336008e-06,7.151770210997112e-06,6.977940660733371e-06,1.820033342201687e-05,7.647735328570464e-06,8.248504202132925e-06,8.415257206766825e-06,2.000633437363105e-05,2.0202576794344923e-05,8.130876467498737e-06,8.118513930327364e-06,1.4511112113881095e-05,6.15131062729717e-06,1.6201311885571517e-05
134,134.0,0.9916173000702183,1.0069457729999756,2.4373819653376552e-05,4.142513277790455e-06,1.0691362206474144e-05,6.311737482135318e-06,1.0031572856683957,0.9939392620929396,1.0019624364663717,1.0033115829988621,1.0025587466643422,1.0011941119854049,0.9934046260048419,0.9997230740174248,1.0033496446558672,0.9916590041793836,1.0048970217577262,0.9926105305133123,0.9920697573156385,1.0014412182263448,0.9998617873567898,1.0034813209862568,1.0011760697054262,0.9982380213074152,1.0004366907382798,1.0055179631372078,1.0005352552585183,1.000596949755003,1.0009341267668377,1.0058733643083155,1.0067837684161232,0.9998282850967986,1.000020835629938,1.0032501926610757,0.9936338492491673,1.003368662299808,1.705362237472601e-05,5.6437725923434055e-06,5.690284039787352e-06,6.163333382450419e-06,6.3469957652568e-06,1.7167159270419414e-05,5.6042615407293755e-06,1.6936605944443112e-05,6.811692380471197e-06,4.142513277790455e-06,7.361157440143057e-06,4.327438772013511e-06,5.101119640752489e-06,7.049309794183587e-06,7.3553940566465576e-06,1.983383502993726e-05,7.232188854283681e-06,6.669247568311216e-06,7.671599094518437e-06,2.1947604810163786e-05,8.365792311481703e-06,8.98404667302204e-06,7.89824702115575e-06,2.406186799077212e-05,2.4373819653376552e-05,8.877216563758574e-06,8.925438556819725e-06,1.760461345113139e-05,5.688517694993918e-06,1.9852170648341438e-05
135,135.0,0.991608920199765,1.0069470056170327,2.3879925795659664e-05,4.040723051120844e-06,1.0371556300082206e-05,6.294383568335138e-06,1.0030553462051939,0.9939184073415723,1.0019103237324078,1.0032502067208364,1.002497733340413,1.0010826792930148,0.9933764362058526,0.9996095262345793,1.0032814546618596,0.9916280359730751,1.004826121952609,0.9925794161334072,0.9920412517818957,1.0013773600635076,0.9997917280589038,1.0033719923831534,1.0011124281886516,0.9981977730444914,1.0003699155168142,1.0053997700800854,1.0004672750058705,1.0005281530884556,1.0008855580212925,1.0057466878014312,1.0066561383436272,0.9997559514451259,0.9999491107563149,1.0031418112658843,0.9936086946859641,1.0032584572226684,1.689055735838567e-05,5.2389502476382315e-06,5.47996204367354e-06,5.914097270780838e-06,6.082666791606857e-06,1.6879098886740947e-05,5.2538149323407384e-06,1.6612707246099887e-05,6.43922060590576e-06,4.040723051120844e-06,6.927057430343973e-06,4.227458433193724e-06,4.840498566708663e-06,6.820206248249168e-06,7.158303779521762e-06,1.959529382645322e-05,6.942336047163965e-06,6.165637824486589e-06,7.3685257628782765e-06,2.1579776401246918e-05,8.002279559502376e-06,8.573253392301302e-06,7.3261394160505025e-06,2.3570030708568788e-05,2.3879925795659664e-05,8.472539449688547e-06,8.532486274517402e-06,1.738823361214705e-05,5.318749525140214e-06,1.962615851435087e-05
136,136.0,0.9916019547279186,1.0069424605916928,2.2547532447321963e-05,4.1499903853309835e-06,9.837707418388702e-06,5.9741958348450935e-06,1.0030945852213962,0.9938909150218765,1.0019288615770952,1.003269674992545,1.0025172954923411,1.001120314853071,0.9933471133678643,0.9996457640898968,1.0033001325635411,0.9916060789503304,1.0048449227477925,0.9925581791577672,0.9920168209745898,1.0013999613700801,0.9997995069146689,1.0034198867367734,1.0011407502518737,0.9981487790755872,1.0004005740667614,1.0054607709250376,1.000505012308999,1.0005678502721085,1.000834718629022,1.0058120318483588,1.0067231950321487,0.9998003165295837,0.999992817298183,1.0031835518653673,0.9935786639796772,1.0033063642278128,1.615206441506084e-05,4.997769660807119e-06,5.085994469167661e-06,5.539386979759726e-06,5.658335648397894e-06,1.6248675903389177e-05,5.098474866087402e-06,1.6011204304914122e-05,6.0327779078274255e-06,4.1499903853309835e-06,6.510117298591468e-06,4.3339754438896915e-06,4.782958547853915e-06,6.321833715043594e-06,6.747403171072091e-06,1.8582854545281524e-05,6.44740216422929e-06,5.805649678996135e-06,6.836991105537353e-06,2.0449377442518616e-05,7.423393215293147e-06,7.934945927437583e-06,6.918185116881675e-06,2.2236208170222754e-05,2.2547532447321963e-05,7.8849742001666e-06,7.941486989933497e-06,1.666054653842051e-05,5.184088305568824e-06,1.8606623986658426e-05
137,137.0,0.9915960014154257,1.006935028225827,2.1857635339883555e-05,4.012431811741429e-06,9.964121433034685e-06,5.871717824809211e-06,1.0031949586980144,0.993874740710931,1.0019648583641363,1.003316158698207,1.0025589589889834,1.0012248908402968,0.9933306236054942,0.9997498512809715,1.0033445965738776,0.9915960014154256,1.004888853475586,0.9925455276842486,0.9920038838333605,1.001440160497121,0.9998388790350354,1.0035226222964728,1.0011811214165962,0.9981159900812879,1.0004416641958804,1.0055567879015863,1.0005494781980317,1.0006127749881375,1.00079601409955,1.0059046185377507,1.0068160212776083,0.9998457303198673,1.0000375668322947,1.0032905261814589,0.9935629274886066,1.003408998827165,1.6509855573565246e-05,4.670110280550319e-06,5.453473475411178e-06,6.150163140421231e-06,6.207525322300003e-06,1.6743016181558083e-05,4.779570246091209e-06,1.64985920812941e-05,6.882940345765026e-06,4.012431811741429e-06,7.618698669155244e-06,4.1611770785413025e-06,4.51590400822325e-06,6.674518556439406e-06,6.671809547542338e-06,1.852496770290004e-05,6.888601683608121e-06,5.384830201042738e-06,7.275262938194366e-06,2.0114100895689777e-05,7.859785377736668e-06,8.365270734742542e-06,6.414664280977272e-06,2.1543472365037737e-05,2.1857635339883555e-05,8.304799812484069e-06,8.367414560452694e-06,1.7034847349347447e-05,4.902942514724768e-06,1.8535260915619386e-05
138,138.0,0.9915907280016831,1.0069275988213056,2.0327358060053934e-05,3.7747268186177836e-06,1.0064283359229202e-05,5.377536726676217e-06,1.0032821673938874,0.9939662100057796,1.0020148040937495,1.0033765666693444,1.0026146058175454,1.001315749088755,0.9934267634845695,0.999838571555335,1.0034034787326134,0.9916985313585718,1.004947820237425,0.992646993085277,0.9921029931288092,1.0014942935557671,0.9999209480579565,1.0036203623248638,1.0012334040627084,0.998209980894771,1.0004945674523686,1.005659517490553,1.0006054352722544,1.000667837343173,1.0008946684534015,1.006013002680537,1.0069275988213056,0.9999065608822885,1.0000969856331718,1.0033841853481393,0.9936660623022107,1.003506274863854,1.618663631661367e-05,4.463307476809074e-06,6.167880691156425e-06,7.148866413839274e-06,7.17821130205133e-06,1.6391196054870102e-05,4.5507381713914325e-06,1.6116816970859584e-05,8.260858503207066e-06,3.7747268186177836e-06,9.37161500533229e-06,3.900254131724717e-06,4.257558223876307e-06,7.467830809378177e-06,6.370977707281324e-06,1.7762142521529918e-05,7.785064208602242e-06,5.26444550438887e-06,8.202125765201178e-06,1.896208017905757e-05,8.806823710353503e-06,9.377410486236729e-06,6.299639960837346e-06,2.0041728618966732e-05,2.0327358060053934e-05,9.171967529382825e-06,9.246083343798943e-06,1.6637861013420436e-05,4.6741094151017225e-06,1.7762185862935516e-05
139,139.0,0.9915860821406931,1.0069222097501256,1.8533340055997393e-05,3.6990741044649067e-06,9.73533116450436e-06,4.769569312122455e-06,1.0032567580516212,0.9940103699901601,1.0020421490661546,1.0034132869743242,1.002648334269464,1.0012912051327698,0.993472292085878,0.9998118559822274,1.0034403464848878,0.9917503735328544,1.0049834329369478,0.9926993001506628,0.9921520493533176,1.001526059122483,0.9999372182318016,1.00359587889003,1.001264587069441,0.9982511078970584,1.0005246775004202,1.0056311541498526,1.0006357480147798,1.0007004138096496,1.0009358576865286,1.0059801652853775,1.0068960687917243,0.9999356211379423,1.0001258851782153,1.0033609518275806,0.993719401959444,1.003481717937165,1.52614316297701e-05,4.537535661680091e-06,6.243421109090677e-06,7.324197296152492e-06,7.321366145974558e-06,1.530973460414606e-05,4.651363578981917e-06,1.4990162961387708e-05,8.568569390935932e-06,3.6990741044649067e-06,9.809310996480263e-06,3.824516103675406e-06,4.269912707801225e-06,7.54448089984535e-06,5.8148414228916965e-06,1.6516844092938377e-05,7.894356677941266e-06,5.579590456596059e-06,8.302075526953838e-06,1.741607801882875e-05,8.878254339189956e-06,9.491304529305521e-06,6.777293466822426e-06,1.8275845371660292e-05,1.8533340055997393e-05,9.15754033735012e-06,9.237471551674171e-06,1.5605595016686357e-05,4.713336466405492e-06,1.6511090413502516e-05
140,140.0,0.9915820814651078,1.0069174866647854,1.85394021758422e-05,5.091460334208859e-06,1.0005523389769655e-05,4.332266291059763e-06,1.0032358569635065,0.9939488374923331,1.0020244561583902,1.0033965744654072,1.00263048982825,1.0012604511201342,0.9934047522522944,0.9997783365069157,1.0034225059583735,0.991684986972997,1.0049629745215756,0.9926329357714645,0.9920897546584011,1.001505950313786,0.999893823252755,1.0035608901442143,1.0012436836006002,0.9981689901130834,1.000500709378567,1.0055804444141536,1.0006108286003186,1.0006751930825477,1.000838889177196,1.0059165926475206,1.0068314461239292,0.9999071226693103,1.0000996246761906,1.0033347188788453,0.9936542937725744,1.0034472532486916,1.48929047256755e-05,5.739508974246651e-06,6.028454530333593e-06,7.077573455680212e-06,7.055095124630555e-06,1.5010168412052038e-05,6.198799681496303e-06,1.4748963773282823e-05,8.23111825460205e-06,5.091460334208859e-06,9.389140066609013e-06,5.255618075264636e-06,5.718782766235625e-06,7.296567190017585e-06,6.313378938629096e-06,1.627175240159882e-05,7.5978142926017806e-06,7.772868176497237e-06,7.967343339636686e-06,1.720406721895966e-05,8.4840985255462e-06,9.036994265720905e-06,9.782365584981171e-06,1.8288962441658157e-05,1.85394021758422e-05,8.751060754639773e-06,8.814586353293131e-06,1.528183907721589e-05,6.064529827154407e-06,1.626048295477891e-05
141,141.0,0.9915787436075798,1.0069112022879094,2.1006435246342885e-05,6.082929510014165e-06,1.1007904880290442e-05,4.716965377021896e-06,1.0032794151161157,0.9939324389868502,1.0020574095606642,1.0034311759288006,1.0026643725452764,1.0012959238956873,0.9933861175686801,0.9998117427454306,1.003455207940192,0.9916734652533596,1.0049978410218894,0.9926222905647609,0.9920737168363027,1.0015381780608192,0.9999105743703322,1.0035981507949168,1.0012754142561038,0.9981385447738438,1.000532205687462,1.0056061336309747,1.0006440694405705,1.000709977001347,1.0007903124647772,1.0059342585826119,1.0068484760194636,0.999940675747301,1.0001329570970172,1.0033744347044247,0.9936374332522601,1.0034840074167009,1.5637769251399934e-05,6.904881730188069e-06,6.082929510014165e-06,7.153183952988974e-06,7.1348741015169315e-06,1.6205797873901532e-05,7.768778081515797e-06,1.6134729199421276e-05,8.248460345708784e-06,6.645236913616329e-06,9.28755303522359e-06,6.846760487918688e-06,7.244033185427468e-06,7.472214475259628e-06,7.721528806629268e-06,1.755109381970691e-05,7.693078883002477e-06,1.0067517717572235e-05,8.074944741783969e-06,1.8960892776730495e-05,8.557462759394656e-06,9.02766783860192e-06,1.293213433692831e-05,2.0726505393960817e-05,2.1006435246342885e-05,8.901786853507027e-06,8.928160155154741e-06,1.6304572375839896e-05,7.4574416656123885e-06,1.7558720893843962e-05
142,142.0,0.9915760862007612,1.006901129342122,2.1584883411510172e-05,5.910970534246578e-06,1.105642246468368e-05,4.898817248096884e-06,1.0033017808549718,0.9938731724266814,1.002048793162682,1.003421309914962,1.00265147011071,1.001303245472459,0.9933149939179724,0.9998121772311599,1.0034384190350818,0.9916051837189092,1.0049791227103564,0.992554174366196,0.9920036240013063,1.0015260933690777,0.9998865490450966,1.0036141493456237,1.001265028809192,0.9980642951860182,1.0005230468096915,1.0056176844566076,1.0006345953326543,1.000700411682283,1.0007092182848691,1.0059425011401832,1.0068572545751477,0.9999321282331796,1.0001241507259975,1.0033931172190922,0.993572522520425,1.0034998637483856,1.5625326280066693e-05,6.7863973087385525e-06,5.910970534246578e-06,6.998987657512259e-06,6.979714042937499e-06,1.644757517262762e-05,7.757652397314432e-06,1.6477450905568158e-05,8.07274418137551e-06,6.6915431456318005e-06,9.034463817442241e-06,6.88012285204102e-06,7.227252315157094e-06,7.348654312835281e-06,8.021341734499415e-06,1.7684109973550637e-05,7.527347775662233e-06,1.0420793735641314e-05,7.9185732095913e-06,1.9296656021961322e-05,8.378168661048096e-06,8.804215720293548e-06,1.3411034499312464e-05,2.12943131201027e-05,2.1584883411510172e-05,8.777555603865628e-06,8.783785881373538e-06,1.643202975860542e-05,7.4074319204913665e-06,1.7711577989506534e-05
143,143.0,0.9915741268773054,1.0068850405500478,2.031307619765741e-05,5.450436305163208e-06,1.045133539485304e-05,4.718603832094896e-06,1.0033345808614054,0.9938390522430259,1.0019891490327353,1.0033539595093772,1.0025862158420726,1.0013313789035818,0.9932777367393336,0.9998381066723724,1.0033697468530198,0.9915741268773054,1.00491199665803,0.9925220614768974,0.9919676761030495,1.0014625541092443,0.9998679190661935,1.0036536736838315,1.0011975676293696,0.9980188390281137,1.0004526610073994,1.0056494946329444,1.000562662140416,1.0006260158021214,1.000655252710558,1.005971543783801,1.006885040550048,0.9998586895263155,1.0000512682600695,1.0034254772140883,0.9935301546248181,1.0035389481650843,1.4965264938909436e-05,6.428684658259593e-06,5.450436305163208e-06,6.501931855961231e-06,6.450530095247684e-06,1.575480352795081e-05,7.370625455519491e-06,1.5764086716358896e-05,7.455974855057781e-06,6.300286554539856e-06,8.322152533194974e-06,6.478291866051511e-06,6.816891403075604e-06,6.7764231719630175e-06,7.399828565882675e-06,1.68890002026191e-05,6.950918438269481e-06,1.027985172877975e-05,7.313220500801815e-06,1.828907644264561e-05,7.777871902561259e-06,8.175996394640516e-06,1.318199760056975e-05,2.003740294520448e-05,2.031307619765741e-05,8.169986435884549e-06,8.168543516797304e-06,1.5807042742009354e-05,7.039243722993603e-06,1.6910620571021412e-05
144,144.0,0.9915718681962975,1.0068626081204783,2.0899216238841843e-05,5.351594276801063e-06,1.061009199551989e-05,5.0042405844094305e-06,1.0033322767289636,0.9938673582769793,1.0019505391198527,1.003314374873567,1.0025418113178282,1.0013232374400816,0.9932965784553682,0.9998274161779669,1.0033205389575561,0.9915872659738357,1.0048580608513478,0.9925367546646194,0.9919851568888718,1.0014146430838815,0.9998518639900112,1.0036406023398352,1.001147136405411,0.9980304696419846,1.0004011467526177,1.0056331180785758,1.0005108281732693,1.0005728376584895,1.000659876114255,1.0059494984792352,1.0068621302707519,0.9998054203644265,0.9999977678543385,1.003421546382988,0.9935531240351374,1.003526246236141,1.5587995462698805e-05,6.456173901716272e-06,5.351594276801063e-06,6.526519952002666e-06,6.368835661253358e-06,1.6431350187447856e-05,7.376017067061436e-06,1.6362743929761848e-05,7.337279305719489e-06,6.503472382452737e-06,8.114782442625155e-06,6.6461541224589015e-06,6.916070531944652e-06,6.636064855926691e-06,7.489653966296093e-06,1.764236595566284e-05,6.796448022557308e-06,1.0067025734436924e-05,7.143466841313319e-06,1.892925675817226e-05,7.66405526968969e-06,8.027223250264332e-06,1.2807203239454284e-05,2.0556777381206998e-05,2.0899216238841843e-05,8.112561222239384e-06,8.083230501399892e-06,1.6642404071255965e-05,7.179905534194304e-06,1.7646911798740274e-05
145,145.0,0.9915642524225565,1.006841102206873,2.067493677923715e-05,5.355121614196976e-06,1.0643829170774057e-05,4.818526317643213e-06,1.0032404739913492,0.9938525671739215,1.001950637938875,1.0033134751361916,1.0025401379739194,1.0012276944183978,0.9932750632407005,0.9997284321376859,1.003319351965151,0.9915642524225565,1.0048538781095682,0.9925136382043065,0.991963989003889,1.0014078586336927,0.9998051357461589,1.0035384972236414,1.0011445837457116,0.9980066523440032,1.0003990864627075,1.0055336064626355,1.000510028053112,1.000569020482637,1.0006300518139402,1.005853288410511,1.0067668520578599,0.999808585345024,1.0000009295560823,1.0033260080597879,0.9935382237780725,1.0034236776121168,1.5343406837387667e-05,6.8197173988732206e-06,5.355121614196976e-06,6.706119413207293e-06,6.4348406864609835e-06,1.6203755211450153e-05,7.739636840401948e-06,1.6079724400608796e-05,7.401260478446629e-06,7.216011589075931e-06,8.089777350553928e-06,7.3134178678118335e-06,7.459014388859036e-06,6.631308829213174e-06,7.681102933091341e-06,1.746707638281805e-05,6.755332443954161e-06,9.939983881727539e-06,7.073942313913321e-06,1.8707784906159083e-05,7.619375234569641e-06,7.961273513225744e-06,1.245058015447807e-05,2.027677629360936e-05,2.067493677923715e-05,8.103703985126563e-06,8.048932619670598e-06,1.6493305926475467e-05,7.80902561318732e-06,1.745862923543068e-05
146,146.0,0.9915484020923627,1.006829692448859,1.9024964976156784e-05,5.038999299448469e-06,9.969278957346476e-06,4.277159718844937e-06,1.00317714074851,0.9938935627927931,1.0019272003999058,1.0032883770601277,1.0025129030947924,1.0011646512598429,0.9933148533104962,0.9996631092807445,1.003290125537801,0.9916020374892829,1.0048230259132873,0.9925500568771245,0.9920013699508977,1.0013777897705136,0.9997886515231406,1.003476109546674,1.001113435094606,0.9980594182279471,1.0003668365999643,1.0054891015507164,1.0004769061968173,1.0005332255128618,1.0006819172290224,1.0058196085356517,1.0067342491303395,0.9997773518783682,0.9999694379855206,1.0032634067031623,0.9935850753223421,1.003361559527857,1.3921997996082115e-05,6.718876304532648e-06,5.038999299448469e-06,6.3917396408723075e-06,6.093895534811291e-06,1.4738239208553399e-05,7.618978831690376e-06,1.4635340292513043e-05,7.012810993205823e-06,7.234169633856667e-06,7.621942587960681e-06,7.326730312886636e-06,7.384550151185691e-06,6.247770955347033e-06,7.201460238287162e-06,1.5904414698865714e-05,6.351841593108005e-06,9.666706519419904e-06,6.636220224791305e-06,1.7122264236461595e-05,7.146731521950741e-06,7.475199687895634e-06,1.2112948522956243e-05,1.8656130978949826e-05,1.9024964976156784e-05,7.595863163535994e-06,7.536583272602876e-06,1.4988066536038275e-05,7.779086500498489e-06,1.5893844305929673e-05
147,147.0,0.9915342211221114,1.006837548486062,1.75102354403845e-05,4.648056523386252e-06,9.196575842358892e-06,3.916664181745337e-06,1.0032516988886615,0.9939000753484,1.0019767635525727,1.0033417997057008,1.0025662723083237,1.0012427377686806,0.9933165724407338,0.9997378150288817,1.0033392837331279,0.9915962888959758,1.0048662642327097,0.9925435914088888,0.992001522106791,1.001436949754464,0.9998414120701714,1.0035616295329641,1.0011747028681048,0.9980720322722103,1.0004305065768369,1.005582609961503,1.0005465545503427,1.0006056302407953,1.0006965867400301,1.005921783901087,1.006837548486062,0.9998523492235981,1.0000438757241648,1.0033429803032627,0.9935922010859307,1.0034469030651718,1.2741471818595799e-05,6.271519410023081e-06,4.648056523386252e-06,5.893345688633013e-06,5.612810240190944e-06,1.3450126800998797e-05,7.141569476264781e-06,1.3359959167871653e-05,6.440708817412406e-06,6.71441865712479e-06,6.997941655310478e-06,6.802679576887845e-06,6.857656150464968e-06,5.737295105910597e-06,6.585513248447445e-06,1.4523692712095082e-05,5.827381360343764e-06,9.268536112803528e-06,6.080597888598234e-06,1.5673335404837744e-05,6.551200428666743e-06,6.856958894240607e-06,1.189040622018509e-05,1.717390139676922e-05,1.75102354403845e-05,6.958225221641877e-06,6.903769607574274e-06,1.3686471983990336e-05,7.227151222658372e-06,1.4510339038454436e-05
148,148.0,0.9915348087732269,1.0068707125518088,1.5848465842119363e-05,4.294486708007177e-06,8.57403312340666e-06,3.526735213848354e-06,1.0032262377874275,0.9938207320459858,1.0020240282208475,1.0033913404364894,1.0026179781654143,1.0012204741552035,0.9932440738660201,0.999713830140854,1.0034002767304586,0.9915348087732268,1.0049326786827744,0.9924808540135402,0.9919340953777296,1.0014880375386261,0.999828333618113,1.0035392176309306,1.0012225844179012,0.9980012707425274,1.0004740966359646,1.005556943295555,1.000589284225678,1.0006455216301149,1.0006346962730006,1.0059023307854218,1.0068189238435836,0.9998949921302449,1.0000874001476234,1.003320098166373,0.9935131808527691,1.0034244456554537,1.175597057843364e-05,6.147823819725364e-06,4.294486708007177e-06,5.441517542940552e-06,5.177638982460212e-06,1.225401578428361e-05,7.1241049688278285e-06,1.214137772845651e-05,5.925216814555821e-06,6.6169742385633644e-06,6.437679511314988e-06,6.690259448378857e-06,6.805372729560187e-06,5.275279287194849e-06,6.002308201062772e-06,1.3259718378215595e-05,5.352009529377849e-06,9.304078226574306e-06,5.5743443154567634e-06,1.4209564012324658e-05,6.008486965317652e-06,6.294229080762273e-06,1.2159416374185759e-05,1.5543490497440838e-05,1.5848465842119363e-05,6.372699882630375e-06,6.325696198017147e-06,1.2550926478722916e-05,7.082998476131932e-06,1.3244843101156625e-05
149,149.0,0.9915592104833572,1.0069227172542259,1.4422642286178551e-05,4.179773440911807e-06,8.226193438857833e-06,3.1238424782995737e-06,1.0032992067498236,0.993871814721934,1.002055193887766,1.0034240420186198,1.0026505573507098,1.0012982454299932,0.9933011686159867,0.9997899957558479,1.0034352112239187,0.9915943398052267,1.0049680412996203,0.9925378236909175,0.9919923053375438,1.0015296735557304,0.9999000921431204,1.003637574969379,1.0012664658620658,0.9980714468611529,1.0005183476156114,1.005671203918327,1.0006366097901658,1.0006921189459748,1.000715072507378,1.0060288651815457,1.0069472175744585,0.9999465387888872,1.0001388841043164,1.0034005689413719,0.9935675434277691,1.0035220491300634,1.0908332948388162e-05,6.240650561485289e-06,4.179773440911807e-06,5.299721279309821e-06,5.050711456266087e-06,1.1205109601602762e-05,7.369936576319512e-06,1.1060785993884947e-05,5.784830852643366e-06,6.749902199767616e-06,6.237941122512836e-06,6.82086913610924e-06,7.0214193248719955e-06,5.120522800297397e-06,5.526248830650296e-06,1.2245449075953372e-05,5.228188980323863e-06,9.606938226544906e-06,5.460437771891782e-06,1.2990506458266456e-05,5.870925171916929e-06,6.157976593871979e-06,1.2618402579320215e-05,1.415239507541467e-05,1.4422642286178551e-05,6.21632767046283e-06,6.167381075032825e-06,1.1581723731213424e-05,7.263132829259223e-06,1.2226619515062862e-05
150,150.0,0.9916002563950501,1.0069839677951393,1.3141167543134882e-05,4.362826641083952e-06,7.927125020274963e-06,2.6227338431915166e-06,1.0033279541629772,0.9938960131945529,1.0020879817526274,1.0034603068490822,1.0026866126489218,1.0013263885907309,0.9933329086510237,0.9998179273956254,1.0034758294011685,0.9916405121246351,1.0050158468972994,0.9925816330384054,0.9920283883157917,1.0015649140811052,0.9999323233314327,1.0036667400122887,1.0012991566813891,0.9981011604439216,1.0005498591981972,1.00570228612218,1.0006679907704479,1.0007217539708873,1.000749184089169,1.0060650169614533,1.0069846698117122,0.9999802907075703,1.0001731522850352,1.0034303968352272,0.9935961465500726,1.0035514972586141,1.0050387138301206e-05,5.929591259137974e-06,4.362826641083952e-06,5.4943950099770824e-06,5.308049912493995e-06,1.0234238444081888e-05,7.022232092812657e-06,1.0077294850208578e-05,6.102852131052898e-06,6.379971130728207e-06,6.55620240763654e-06,6.452196913135323e-06,6.683578396552335e-06,5.3864517456221175e-06,5.1077762448043334e-06,1.1274508189131846e-05,5.566505367434973e-06,9.194374877877305e-06,5.832365005621936e-06,1.1869658016939118e-05,6.231751280422905e-06,6.547370610071886e-06,1.2143020650752195e-05,1.2900158509621824e-05,1.3141167543134882e-05,6.5841943995795e-06,6.534280187966202e-06,1.0638712643079831e-05,6.954324914620344e-06,1.1253314094364984e-05
151,151.0,0.9916467228270781,1.007044869376375,1.2742159207472487e-05,4.26615232251473e-06,7.640427961154656e-06,2.5483181716985356e-06,1.0034212912394673,0.9939835747885452,1.0021212674512137,1.0034966675631691,1.0027222937321407,1.0014254402832101,0.9934260714771596,0.9999164651836837,1.0035129639164426,0.9917353931586649,1.0050544596651918,0.9926741425716953,0.9921214665301031,1.0015984655314898,1.0000062902042788,1.0037611741969603,1.001334037923879,0.9982073364538695,1.0005854853133331,1.0058080056086405,1.0007028323419944,1.0007572720934945,1.0008711872896643,1.0061764513214084,1.007096605755543,1.000012365239864,1.0002055717258473,1.0035272732408724,0.9936907515204502,1.0036462671938022,9.756516424840753e-06,5.383736375352326e-06,4.26615232251473e-06,5.333590993099881e-06,5.222761950782525e-06,1.0016739971852315e-05,6.396600948779263e-06,9.95336410093673e-06,6.024063113018702e-06,5.827630695391425e-06,6.5107194462061015e-06,5.890611501787354e-06,6.089998463671847e-06,5.355159230819455e-06,4.928380185372761e-06,1.1067354888244958e-05,5.5478065286560275e-06,8.40258483400602e-06,5.813768633062842e-06,1.1602102092085858e-05,6.180999402491472e-06,6.511607887851567e-06,1.116333995250819e-05,1.2530231431880096e-05,1.2742159207472487e-05,6.510271432962232e-06,6.465961208587607e-06,1.0353134820391813e-05,6.31036798549037e-06,1.1055122804521995e-05
152,152.0,0.991687386098213,1.007095827199759,1.2733665097015351e-05,3.9670097398497114e-06,7.477199313892547e-06,2.8232819010642153e-06,1.0034258728843817,0.9940214192245023,1.002094843429212,1.0034695075914706,1.0026958669012607,1.0014346472012117,0.9934638990668807,0.999923761089122,1.003487984709024,0.9917742723650133,1.005027824461868,0.9927110905223707,0.99215778650853,1.0015705105917003,1.0000161622837658,1.0037729452439077,1.0013048419179182,0.9982554919720275,1.0005538605648214,1.0058233323373567,1.000670911411531,1.0007257589926328,1.0009289969694388,1.006197650982579,1.0071181264876325,0.9999776352074399,1.0001720685907682,1.0035340793125067,0.9937334299819233,1.0036576728726934,1.0202338807276832e-05,4.999082095102248e-06,3.9670097398497114e-06,4.952891804545916e-06,4.877894888380764e-06,1.0575990709994808e-05,5.918357111624527e-06,1.0661514431345673e-05,5.625413613700355e-06,5.398730893870061e-06,6.107274563716286e-06,5.448243324256755e-06,5.6279748008839765e-06,5.0563201279223605e-06,4.817124468605999e-06,1.166102189223014e-05,5.2166939396657295e-06,7.829250379341593e-06,5.466040862693287e-06,1.1875379921733532e-05,5.797659726895826e-06,6.143356315943969e-06,1.0353292712976039e-05,1.2564659713725938e-05,1.2733665097015351e-05,6.061286847286374e-06,6.023034736203222e-06,1.0823232447861975e-05,5.87666485229103e-06,1.1654578589836107e-05
153,153.0,0.9917110225272272,1.0071272464671182,1.2447804237094468e-05,3.7975478435358814e-06,7.223951743627368e-06,2.8519297321564042e-06,1.003417420512304,0.9939772392725202,1.002018429012714,1.0033874491938823,1.0026141454868753,1.0014269515429313,0.9934127215766406,0.9999150586327852,1.0033991599986012,0.9917110225272272,1.0049318390223816,0.9926475970249061,0.9921023848819766,1.001486403901514,0.9999688877699257,1.0037639259268214,1.0012233926669831,0.9982128844044655,1.0004722130734842,1.0058241378905513,1.000589751227065,1.0006442604578643,1.0008882758661568,1.0062050257326014,1.0071272464671182,0.999898832491089,1.0000932124062485,1.0035257316664925,0.9936860656003145,1.0036486353961338,1.0117430383071529e-05,4.669641508453174e-06,3.7975478435358814e-06,4.723435620385135e-06,4.664843042906352e-06,1.050917195525312e-05,5.456335187946667e-06,1.0615081151933786e-05,5.323340065758671e-06,4.959553645749343e-06,5.740987948353179e-06,4.997505645858506e-06,5.17663950084364e-06,4.888111369136854e-06,4.604295895212049e-06,1.1574443946611199e-05,5.0502531658116625e-06,7.304356996995863e-06,5.300516864518181e-06,1.1646476755049716e-05,5.656208922801225e-06,6.01185108627135e-06,9.56194599592077e-06,1.2287914116287337e-05,1.2447804237094468e-05,5.937552266036571e-06,5.897918827179082e-06,1.0728528869535982e-05,5.503650434385413e-06,1.1565209059924334e-05
154,154.0,0.9917104513662413,1.0071321907202355,1.1828959065068577e-05,3.878174224813459e-06,6.9546556942299035e-06,2.520584282650753e-06,1.0033216226550474,0.9939911248714386,1.001977905603607,1.0033444167912282,1.0025713875994113,1.0013311149549946,0.9934258675541093,0.9998193580623097,1.0033562889088696,0.9917209494977981,1.004888642402879,0.992657365733489,0.9921140816402402,1.0014416558075052,0.9999260837013603,1.0036623600978964,1.0011790033945973,0.9982327983550807,1.0004275666492544,1.0057176066381954,1.000543060738987,1.0005957208594753,1.0009170117147865,1.006096561268677,1.0070191560862491,0.9998523438418906,1.0000463794878358,1.0034277758113999,0.9937016381859716,1.0035465307601539,9.32565359643001e-06,4.706841962322566e-06,3.878174224813459e-06,4.771894955605324e-06,4.731597939254933e-06,9.695738635459963e-06,5.3452062490269214e-06,9.761187185018296e-06,5.38318268923055e-06,4.794611736380112e-06,5.761311314532001e-06,4.845158579838014e-06,5.039593691025528e-06,4.973093162725744e-06,4.309250105918354e-06,1.0716081646636867e-05,5.1086199615882334e-06,6.993393405494056e-06,5.313734172122438e-06,1.0923457241670421e-05,5.698426966751158e-06,6.010105805970978e-06,8.950997529760155e-06,1.1661499174406939e-05,1.1828959065068577e-05,6.037706672450285e-06,6.002245486090128e-06,9.909459019855628e-06,5.45587662756569e-06,1.0706612023883783e-05
155,155.0,0.9916946636007636,1.0071143568607268,1.2164105484027004e-05,4.041310550182729e-06,6.9638587566005305e-06,2.4281133967370927e-06,1.0032924436884239,0.9939667660215811,1.0019927692867698,1.0033617859944375,1.0025900032450301,1.0013050742878038,0.9934001234922695,0.9997917970184879,1.0033776172748436,0.9916946636007634,1.0049095967191188,0.9926307398310497,0.9920884475073682,1.001461195389248,0.9999179934312666,1.0036353521222225,1.0011974179784138,0.9982128482029611,1.0004468235733992,1.0056850045846055,1.0005616889437505,1.0006134985026454,1.0009051212626852,1.006065330672049,1.0069891372743105,0.9998708187290842,1.0000643121146615,1.003401176486354,0.9936744904505713,1.0035192761661358,8.854551227685052e-06,4.77082788518224e-06,4.041310550182729e-06,4.908075094843651e-06,4.8960657745866535e-06,9.259054577930085e-06,5.331143819181814e-06,9.28902701294768e-06,5.621986261395118e-06,4.775993698811388e-06,6.018232908739033e-06,4.818655753263097e-06,5.021923775738903e-06,5.21637929193627e-06,4.3374014091394925e-06,1.0491014955480397e-05,5.326673973859256e-06,6.858319802531769e-06,5.465063740789162e-06,1.0968808992109131e-05,5.86252632298096e-06,6.103390573221604e-06,8.667351354562874e-06,1.1962237674271098e-05,1.2164105484027004e-05,6.249130545039719e-06,6.2261792809386286e-06,9.487603008510659e-06,5.45300526449557e-06,1.0469722683634855e-05
156,156.0,0.9916747593818392,1.0070801001301657,1.301885906323459e-05,4.090146244557308e-06,7.005610074405089e-06,2.564818820769765e-06,1.0032623354659178,0.9939969809237724,1.0020481143212177,1.0034221862457546,1.0026538228430137,1.0012776642695838,0.9934356154420954,0.9997637770438923,1.0034441315266378,0.9917350894404684,1.0049779502826717,0.9926724441846149,0.9921272388536873,1.0015289239358758,0.9999494957336155,1.0036109424843918,1.0012643975010027,0.9982602585907636,1.0005130966121496,1.0056576887001485,1.0006254495700662,1.0006750186546078,1.0009586911903212,1.0060405113037734,1.0069637420793167,0.9999319019846951,1.0001256598220465,1.003372540539761,0.9937099567854065,1.0034953302440526,8.645956510977755e-06,4.4697626126879156e-06,4.090146244557308e-06,4.936244226066525e-06,4.929403058672402e-06,9.100774041460096e-06,5.080943142967195e-06,9.084067214525781e-06,5.693354019573081e-06,4.751213625303922e-06,6.150199854838472e-06,4.7366908885191896e-06,4.856734040356834e-06,5.333867580925722e-06,4.6304273234934304e-06,1.06051878268887e-05,5.429493012283558e-06,6.5944152265174786e-06,5.532275030037659e-06,1.140988638778533e-05,5.939432996477414e-06,6.120060369503437e-06,8.432612596780145e-06,1.2760011956986218e-05,1.301885906323459e-05,6.385375826298501e-06,6.372185223696563e-06,9.366666738363575e-06,5.138698779282099e-06,1.0573356813091642e-05
157,157.0,0.9916541037892687,1.0070357757701243,1.3972006383241454e-05,4.12230057174589e-06,7.406059038776034e-06,2.7430198899513716e-06,1.0032067211109184,0.9940197783979383,1.0020705777078367,1.0034492238064894,1.00268006604129,1.001216230651822,0.9934615251377565,0.9996994256536815,1.0034763832044644,0.9917745663542678,1.0050196575375125,0.9927106974550859,0.9921579681426412,1.0015498341975697,0.9999462478415923,1.0035492405694566,1.0012854949635266,0.9982915538447193,1.0005352769892855,1.00560051951327,1.0006464724732684,1.0006937274092127,1.0009974091332916,1.005987018337537,1.0069117788160327,0.999955898025413,1.0001487801732614,1.0033153911130488,0.9937358908646237,1.0034335685078175,9.08620420157923e-06,4.95986307887126e-06,4.12230057174589e-06,4.966209642181699e-06,4.9532139699886565e-06,9.630074738839052e-06,5.734200484675488e-06,9.587606653281275e-06,5.73754310653717e-06,5.7097303511387815e-06,6.274863639483952e-06,5.596433640968173e-06,5.601774522539026e-06,5.328340904872614e-06,5.184617426306029e-06,1.1032669502114628e-05,5.401005039413252e-06,7.399010153336202e-06,5.483073394941488e-06,1.2125435492897002e-05,5.856614188942475e-06,5.999248480468995e-06,9.553757859672755e-06,1.3682527989251348e-05,1.3972006383241454e-05,6.285384484362494e-06,6.283742499193124e-06,9.86872698156106e-06,5.754809518060898e-06,1.1010782262815627e-05
158,158.0,0.9916341281350409,1.0069877390221764,1.4666468161145118e-05,3.9487467551705885e-06,7.725777349290707e-06,2.973098233024491e-06,1.00318992215047,0.9940317261406252,1.0020486182563701,1.0034262075535667,1.0026544807466993,1.0011972972786145,0.9934718412867161,0.9996798108851913,1.0034495930841638,0.9917783673478526,1.0049875515651474,0.9927152043176223,0.9921680451154786,1.001524401272048,0.9999372892956285,1.0035328074654366,1.0012523432556515,0.9983061655062992,1.0004983201150575,1.005573132703968,1.0006043435042806,1.0006503084811624,1.0010138343740982,1.0059579511125023,1.0068824400945737,0.9999082413472832,1.0001008979784942,1.0032979902125603,0.9937491322203778,1.0034166106303706,9.402333479717889e-06,5.733762829912208e-06,3.9487467551705885e-06,4.75104685595166e-06,4.732175322342409e-06,1.006456025612831e-05,6.626978757116258e-06,9.991141477071703e-06,5.471670981985315e-06,6.78212535477008e-06,5.998653021911236e-06,6.572981711330002e-06,6.525477574305767e-06,5.062491197252619e-06,5.559183415739094e-06,1.1312139615491009e-05,5.135830735565096e-06,8.611766157638344e-06,5.2174466730105596e-06,1.2658813354655047e-05,5.552460852723413e-06,5.679937182642228e-06,1.123768276973853e-05,1.4368737884975442e-05,1.4666468161145118e-05,5.936633577342048e-06,5.935805767876869e-06,1.0232195724918355e-05,6.70717461134755e-06,1.1296898418946407e-05
159,159.0,0.9916162637311445,1.006942345127895,1.3744661462673222e-05,4.11820098813549e-06,7.499780577538757e-06,2.6036454236638333e-06,1.0031261420731044,0.9940277620392521,1.0019834936393641,1.0033544507381065,1.0025808860874104,1.001131995293333,0.9934651294617806,0.9996162994109569,1.003372128663072,0.9917611443647959,1.0049048722711253,0.9926981724615396,0.9921596255413395,1.0014453667477028,0.9998820706000712,1.0034603846966013,1.0011691835025385,0.9982887814232017,1.000412478039139,1.0054906284982508,1.0005151524332192,1.0005637923091755,1.0009918388107077,1.0058681614092588,1.0067916508944534,0.9998109459115617,1.000004241567885,1.003231049683437,0.9937425361083182,1.0033435652808225,8.654802846790651e-06,5.646926651594259e-06,4.11820098813549e-06,4.91797978438151e-06,4.892923454434457e-06,9.308193780772981e-06,6.515386775682429e-06,9.22199031592322e-06,5.651274289297212e-06,6.758793535608533e-06,6.244514946423802e-06,6.538178266137003e-06,6.433891814915211e-06,5.239373034556227e-06,5.266529820861013e-06,1.0452060366861994e-05,5.273769932390329e-06,8.471841017040043e-06,5.366867137629482e-06,1.1774665054183204e-05,5.666095892241709e-06,5.783582782340649e-06,1.1096468270174727e-05,1.3456797073309324e-05,1.3744661462673222e-05,6.0043334668967245e-06,5.993631889770622e-06,9.435361340345727e-06,6.628304951950007e-06,1.0436016382840922e-05
160,160.0,0.9916019418895679,1.0069059493288528,1.3325864649659473e-05,4.644364365795187e-06,7.498133757963609e-06,2.3547336315212634e-06,1.003222051236972,0.9940028291879116,1.0020007585394535,1.0033774694178648,1.0026021349870782,1.001233325200056,0.9934407081027326,0.9997184208028838,1.0033894918024833,0.9917323902301405,1.0049221945822862,0.9926686356806558,0.9921347795758546,1.0014750684511067,0.99992568760783,1.0035748341527853,1.001200159291234,0.9982628018947707,1.000445908158494,1.0056051321492416,1.0005509117553724,1.0006014275986586,1.000964678465029,1.0059824419999863,1.0069059493288528,0.9998448456773951,1.000038474019272,1.003334376284312,0.9937186420153766,1.0034577434268386,8.581139258365345e-06,5.149249706839498e-06,4.644364365795187e-06,5.493549483420048e-06,5.45830874861874e-06,9.160616259532117e-06,5.95639853295907e-06,9.087438018407311e-06,6.2636229658530865e-06,6.235032851191906e-06,6.951146675404251e-06,6.043968843324934e-06,5.9034895901092054e-06,5.853032433890109e-06,5.108148875831462e-06,1.0291462699898338e-05,5.8362337121866314e-06,7.699917117001105e-06,5.941907029472434e-06,1.1530932584067123e-05,6.2320120020689255e-06,6.366169628051747e-06,1.010329482986541e-05,1.307227327990675e-05,1.3325864649659473e-05,6.511904449264747e-06,6.4988977834732244e-06,9.316005522527695e-06,6.041186563775177e-06,1.028644427814718e-05
161,161.0,0.9915925939223009,1.0068843299633798,1.3192612534314345e-05,4.587755066502545e-06,7.324728866753319e-06,2.4517141477632838e-06,1.0031844847960893,0.9939851167138423,1.0019587736301812,1.0033338708487751,1.00255967200298,1.0011945197290906,0.9934206278539325,0.9996797160537861,1.0033476371035523,0.9917114031123283,1.004879918130731,0.9926486693531501,0.9921153291674127,1.0014302783320463,0.9998929724021149,1.0035366298052322,1.001154481903311,0.9982382992110168,1.0003999521202789,1.0055618091401117,1.0005031650482203,1.000549105445971,1.0009337479813976,1.0059390867265032,1.0068630532004674,0.9997989095471097,0.9999935094049075,1.0032955233839735,0.9936991349993953,1.003419079661431,8.822072713580518e-06,4.7040608832491286e-06,4.587755066502545e-06,5.4052608612635585e-06,5.366691897080097e-06,9.296793554539168e-06,5.440737673563617e-06,9.25396249360888e-06,6.1206625365604065e-06,5.704185938996365e-06,6.7781671109404176e-06,5.5340850629056336e-06,5.395147430814771e-06,5.7607580138215085e-06,4.926478146113079e-06,1.0446047311968643e-05,5.732210023486895e-06,7.005549503403969e-06,5.8344351386850334e-06,1.1643112572962574e-05,6.12248589160584e-06,6.270482999222092e-06,9.202548959452727e-06,1.299704051086587e-05,1.3192612534314345e-05,6.367755764171387e-06,6.3592933906482066e-06,9.493874120807945e-06,5.522000282847193e-06,1.0455597614617178e-05
162,162.0,0.9915896511413314,1.0068809577568294,1.2448076085767623e-05,4.341401120581992e-06,6.949632031563466e-06,2.3337412593380903e-06,1.0032273065189756,0.9939661118311038,1.001954888784757,1.0033274793698952,1.0025536266222579,1.0012351826332442,0.9933973609470897,0.999721338485954,1.0033388878529224,0.9916813040444585,1.0048651111644717,0.9926216998596713,0.9920903797640942,1.001422816788048,0.9998963472887352,1.0035788646578443,1.001143958247959,0.9981953230019982,1.000389128140641,1.0055906652132705,1.0004920869688188,1.0005392644595492,1.0008807628600465,1.0059592988460484,1.0068809577568294,0.9997851427630873,0.9999809253659362,1.0033349862000833,0.9936798206847596,1.0034607779879303,8.505911892920443e-06,4.341401120581992e-06,4.392003414942418e-06,5.181293953055475e-06,5.1846341410401125e-06,8.869484079760656e-06,5.036130153999909e-06,8.856369907838773e-06,5.901700148066226e-06,5.3066687390009205e-06,6.5131898977509394e-06,5.1611973514731975e-06,5.013268971554398e-06,5.583367760761684e-06,4.558977481729407e-06,9.923043597012591e-06,5.54715646271135e-06,6.5096383476741076e-06,5.633658421080136e-06,1.1107039375240797e-05,5.8641784532470806e-06,5.971990484698251e-06,8.560925215969762e-06,1.2287370827327483e-05,1.2448076085767623e-05,6.058893301318513e-06,6.052540629380819e-06,9.075572181931918e-06,5.109514133657134e-06,9.93376441540985e-06
163,163.0,0.991594544858649,1.0068963463499434,1.182781091503938e-05,4.050582356081656e-06,6.755600801506366e-06,2.240458207531198e-06,1.003173396197623,0.9938907341609952,1.0019518955387117,1.003328215955453,1.0025549046274513,1.0011812621539644,0.9933135420968042,0.9996641023920043,1.0033401601782823,0.991594544858649,1.004864434865144,0.9925354505234718,0.9920046830512332,1.00142799449539,0.9998571073451011,1.003531674741312,1.0011498204779896,0.9981024865361091,1.0003953429435593,1.0055315628507944,1.0004973704586864,1.0005463556528498,1.0007770413108754,1.0058883038887396,1.006807302790317,0.9997869634488747,0.9999833539265817,1.0032815651626465,0.9936019400186725,1.0034132311793689,8.35327478970349e-06,4.050582356081656e-06,4.3461201196161915e-06,5.157869943430089e-06,5.204436580277293e-06,8.708017289708606e-06,4.723917513164063e-06,8.74941646629031e-06,5.950432088115005e-06,5.095707912469881e-06,6.6187103317798185e-06,4.9628561844590315e-06,4.7553468523377046e-06,5.576598265756433e-06,4.170408521846436e-06,9.640489243348288e-06,5.531702403829326e-06,6.217449583915459e-06,5.611315586766524e-06,1.07132360705457e-05,5.773106948242153e-06,5.820916502065436e-06,8.247478980949453e-06,1.16993929272959e-05,1.182781091503938e-05,5.93719130040741e-06,5.925791869485165e-06,8.860931125887864e-06,4.790305512803837e-06,9.647209859573125e-06
164,164.0,0.9916080270756884,1.0069214886579867,1.1312770634725651e-05,3.7796022961693685e-06,6.4503032163576e-06,2.2250869972687786e-06,1.0031464866424764,0.9939189603337021,1.0019945556181509,1.0033741541249621,1.0025989176185566,1.0011522664245471,0.9933441359383626,0.999633919907872,1.003381516831284,0.9916271376118192,1.0049065311233214,0.9925673574496655,0.9920353901206376,1.0014754900595082,0.9998772300460637,1.0035103537902812,1.001200253919906,0.9981396148639403,1.0004478392483338,1.0055208520693948,1.0005520890136246,1.0006039288753774,1.0008204515829464,1.005878011541203,1.0067961474148714,0.9998414397912591,1.0000384261577806,1.003256614148481,0.9936333548269657,1.0033923420082806,8.14293539054235e-06,3.7844677869402533e-06,4.074448356194878e-06,4.8541538760504756e-06,4.9037935361592335e-06,8.547604978068114e-06,4.418907552146709e-06,8.642771900074457e-06,5.637851656049594e-06,4.856888194897776e-06,6.3450311615933086e-06,4.730976291043884e-06,4.491331729125097e-06,5.211911677737815e-06,3.7796022961693685e-06,9.366730811386091e-06,5.189975476106869e-06,5.875250464040493e-06,5.280964882917012e-06,1.0379606735790602e-05,5.437170369783846e-06,5.470404738546628e-06,7.834553936507615e-06,1.1216049820433924e-05,1.1312770634725651e-05,5.625789378215844e-06,5.612101343167356e-06,8.618484919488274e-06,4.490713919850789e-06,9.375852676973604e-06
165,165.0,0.9916281325516703,1.0069449974148568,1.1450924527889247e-05,3.466324216075696e-06,6.408320759449705e-06,2.2691097223535417e-06,1.0031974924317926,0.9939115657814889,1.0021038534550202,1.0034921434175605,1.0027171053141701,1.0012074325083373,0.9933432755417494,0.9996906552058297,1.0035069956161218,0.9916334818891493,1.0050351856284838,0.9925752002308856,0.9920369454350594,1.0015924849029758,0.9999256226934152,1.0035562881556779,1.001321113147931,0.9981253422355195,1.0005716161255607,1.0055643919805375,1.0006798215024424,1.0007351017285058,1.0007979208571989,1.0059153085110417,1.0068326646814674,0.9999694971957759,1.000166593887003,1.003307290777199,0.9936318995505227,1.0034381079550434,8.016629550718808e-06,3.466324216075696e-06,4.084015546098774e-06,4.8635825941823455e-06,4.9458141550826695e-06,8.445666158592443e-06,4.039048686975578e-06,8.529387341095468e-06,5.654440389293496e-06,4.438887406966001e-06,6.380601842574105e-06,4.325862514982724e-06,4.111147128464552e-06,5.305615656327809e-06,3.7064639044066816e-06,9.255505611890467e-06,5.403389549579466e-06,5.395416313671898e-06,5.557487076605906e-06,1.0462609278562914e-05,5.810336523239696e-06,5.82100837301586e-06,7.202072256946397e-06,1.1348656651964437e-05,1.1450924527889247e-05,6.17630585323289e-06,6.1582259466871754e-06,8.499281723272189e-06,4.115873851156406e-06,9.279042153939084e-06
166,166.0,0.991652216735262,1.00695548535445,1.1867547048526644e-05,3.1851283366834862e-06,6.463148387666619e-06,2.4706722650986416e-06,1.0033200635513455,0.9939687518139616,1.0021732571970967,1.003561459386782,1.0027848617933315,1.0013271995652624,0.9934067819528569,0.9998124866844076,1.0035724818294356,0.9916964232321064,1.005098280360093,0.9926378005490748,0.9921021781430753,1.0016619969267602,1.0000092880084197,1.0036738911999128,1.0013897418862203,0.9981922269760244,1.000641485948088,1.0056870803256763,1.0007489111502517,1.0008055124084707,1.000873648797996,1.0060385399783982,1.00695548535445,1.000036072988345,1.0002347475105127,1.0034276159763247,0.9936921310271625,1.0035560192372168,8.176600055429305e-06,3.1851283366834862e-06,4.088878110817092e-06,4.867567911174675e-06,4.977109221465411e-06,8.65652267426124e-06,3.704048105949005e-06,8.731314097721043e-06,5.67048097647305e-06,4.113208030980603e-06,6.4140341165037225e-06,4.014078952898218e-06,3.772624844371796e-06,5.380295382126275e-06,3.685823695439174e-06,9.627017246297295e-06,5.566370794446432e-06,4.954884675459936e-06,5.7656831476925905e-06,1.0868156612407286e-05,6.080978928294019e-06,6.061193829699138e-06,6.604277011106358e-06,1.1762065007701293e-05,1.1867547048526644e-05,6.582005031171536e-06,6.556904043568546e-06,8.737252458110848e-06,3.77018471172805e-06,9.65221657149452e-06
167,167.0,0.99167763507513,1.0069449857970636,1.1279959375404287e-05,2.9854139572817896e-06,6.123600205876745e-06,2.4014375583258985e-06,1.0032775781197787,0.9940643514923306,1.002110992618801,1.0034983984417385,1.0027143956088704,1.0012841872709444,0.9935094895024701,0.9997728096263209,1.0034886135428955,0.9917875269416688,1.005005091448147,0.9927289617412248,0.992201976962282,1.0015975193982658,1.0000154998935498,1.0036426766501865,1.0013254327413017,0.9983117581301947,1.0005787112675992,1.00567085800723,1.0006847307747786,1.000743722496426,1.0010066688263493,1.006031230854872,1.0069476996852995,0.9999696546710594,1.0001694055851198,1.003388260943968,0.9937966934681842,1.0035244742878222,7.830969344439562e-06,2.9854139572817896e-06,3.864221544269387e-06,4.569465107911764e-06,4.668064143650912e-06,8.319787037938847e-06,3.4680118140203482e-06,8.4014571455671e-06,5.309384616065303e-06,3.894597601989986e-06,5.994058236882278e-06,3.8043891059188e-06,3.5316995103220027e-06,5.032782051302598e-06,3.4362845487483357e-06,9.33906638411775e-06,5.210013081508738e-06,4.649408596595302e-06,5.389832275771517e-06,1.0414072092703258e-05,5.687836832173602e-06,5.702505267066735e-06,6.197660992435217e-06,1.1189410561370851e-05,1.1279959375404287e-05,6.139973962476122e-06,6.1082445316996374e-06,8.414056316589277e-06,3.5201775045308236e-06,9.35520263555019e-06
168,168.0,0.9917017430199415,1.0069192144085977,1.0242393890872943e-05,2.8210380662728196e-06,5.72730056530631e-06,2.139049876662384e-06,1.003248693643538,0.9940689361344166,1.0020756215766469,1.003463966835202,1.0026764018161018,1.0012515461579117,0.9935069370193762,0.9997382001036265,1.0034438178181035,0.9917779806164855,1.004953376446639,0.9927196103928843,0.9921967754121196,1.0015610790769425,0.9999965149621725,1.003614965543095,1.0012864786852769,0.9983117412269276,1.0005366425926452,1.0056304359896453,1.000635776945506,1.000693058490624,1.0009949393623827,1.0059813870000784,1.006894065160183,0.9999134422773386,1.0001132491845885,1.003359327548961,0.9938010470903008,1.0034963935226695,7.2250452951242995e-06,2.8210380662728196e-06,3.687403277921728e-06,4.337249316157188e-06,4.423052178786556e-06,7.65368880260394e-06,3.2950669455346767e-06,7.733397900659684e-06,5.022893845509005e-06,3.748965892228785e-06,5.680066528158265e-06,3.640716678240521e-06,3.3598182210846774e-06,4.759541105247789e-06,3.1621749571665158e-06,8.586394249010807e-06,4.94305200861497e-06,4.554092374041492e-06,5.106035886579292e-06,9.491113804439086e-06,5.3916590656783205e-06,5.435788276626797e-06,6.127136833076848e-06,1.0166471563033956e-05,1.0242393890872943e-05,5.812425182524182e-06,5.76731772229339e-06,7.731598371566236e-06,3.3162492401704667e-06,8.597169479964096e-06
169,169.0,0.9917218960183634,1.006887307441353,9.689285830204372e-06,3.0042314880678684e-06,5.565029035196928e-06,1.8970703092771426e-06,1.0032587275054972,0.9940440574864127,1.0020173377873272,1.003404702116164,1.0026206698671694,1.0012693308027496,0.9934815998731708,0.9997571169190971,1.0033901776374572,0.9917492527370411,1.004898445440386,0.9926921894140476,0.9921701408405212,1.0015052371144548,0.9999763529173654,1.0036292887396263,1.0012267126410999,0.9982848925031929,1.0004742031619926,1.005630526136908,1.0005661526264384,1.0006209225706317,1.000960688081878,1.005970754776516,1.0068799061750824,0.9998336275498648,1.0000349837732727,1.003371390086276,0.9937733867923402,1.003510666243298,6.803557365374316e-06,3.221993469823653e-06,3.372224454751481e-06,3.965292335447492e-06,4.040709730059294e-06,7.1833150931113e-06,3.830743908846716e-06,7.2840023355795405e-06,4.5960064083336624e-06,4.383928426956282e-06,5.2259138444563145e-06,4.235929005784721e-06,3.937115372714521e-06,4.3482206093955685e-06,3.0042314880678684e-06,7.996440845279069e-06,4.528463359982947e-06,5.411935564420588e-06,4.676957717027542e-06,8.85640549528344e-06,4.939497278001497e-06,4.9786412434065765e-06,7.263143767254095e-06,9.586617701472145e-06,9.689285830204372e-06,5.337014800901063e-06,5.287248030124335e-06,7.246541354846548e-06,3.714663660328824e-06,8.004830558672053e-06
170,170.0,0.9917354495190627,1.00685840114763,9.275868765123648e-06,2.862946529696434e-06,5.441705197500798e-06,1.7450668671343555e-06,1.0032574223274264,0.9940345219005974,1.0020004028505591,1.003387125174943,1.0026033291417435,1.0012661320762715,0.9934691276296753,0.9997531101543619,1.0033745660577618,0.9917354495190627,1.0048824882346952,0.9926780499955326,0.9921578299244431,1.0014864372548482,0.9999633717132151,1.003619682951284,1.0012057516025141,0.9982791613430587,1.0004493411116273,1.0056135244389537,1.000533400610918,1.0005831905207823,1.000951238339217,1.0059470314840717,1.0068539888100514,0.9997946112855848,0.9999974271628113,1.0033677021338,0.9937606109239004,1.0035009543686197,6.439267451194739e-06,3.5204923673424435e-06,3.190967559370667e-06,3.753692694484761e-06,3.80888545072598e-06,6.8042068881214734e-06,4.225234316406653e-06,6.933066137588556e-06,4.2917296972730465e-06,4.818418266509882e-06,4.863562678879796e-06,4.656881704572924e-06,4.360573730400272e-06,4.11961482965729e-06,2.862946529696434e-06,7.424410801971089e-06,4.30555850847211e-06,5.938411353336191e-06,4.4582317316234255e-06,8.301087237400872e-06,4.712623100740618e-06,4.779539716506048e-06,7.914579445732325e-06,9.132792515955681e-06,9.275868765123648e-06,5.061455302891001e-06,5.023625047396119e-06,6.831893997411592e-06,4.0072616874899884e-06,7.434276410748438e-06
171,171.0,0.9917404563075717,1.0068416317797297,8.545491295397757e-06,2.8102909006062783e-06,5.72969258938375e-06,1.4378851456672403e-06,1.0031898493334475,0.9940612673642647,1.0019771598417815,1.0033634242892253,1.002574236069813,1.001197689743077,0.9934982486984819,0.9996875309501299,1.003343464248975,0.9917564881225038,1.0048478055507826,0.9926995062607077,0.9921843241307852,1.0014563195169328,0.9999384916744637,1.0035481831214927,1.0011735837316076,0.9983114609270057,1.00041675464871,1.0055438603561575,1.0004986261939277,1.0005480756741942,1.000985375524769,1.005877373196254,1.0067845427428141,0.9997588590608497,0.9999617992535741,1.0032979126372275,0.9937933726970605,1.0034288744773587,6.0846470706868345e-06,3.189820279434768e-06,4.2902686886386046e-06,5.047409279345189e-06,5.076761343190146e-06,6.45370163943637e-06,3.823030166385677e-06,6.592367537520035e-06,5.637201576999449e-06,4.362693005032245e-06,6.220832197164736e-06,4.218231546460768e-06,3.94559924761527e-06,5.400438687778467e-06,2.8102909006062783e-06,6.9118094665343176e-06,5.700844963388494e-06,5.38997574179858e-06,5.943070774523165e-06,7.67539426808747e-06,6.300198655601884e-06,6.5080439463171e-06,7.202162222054366e-06,8.411097426395533e-06,8.545491295397757e-06,6.5948473629735005e-06,6.579931192239908e-06,6.429588162584453e-06,3.626105034692559e-06,6.918924002628679e-06
172,172.0,0.9917377585168853,1.0068461355899525,9.241567994873744e-06,3.1441754068305127e-06,6.88725813711044e-06,1.910116416413247e-06,1.0032492338333612,0.9940721293956385,1.0019470236616563,1.003328685839047,1.0025353941589226,1.0012566370430434,0.9935003804834444,0.9997479256224215,1.003292121122021,0.9917358722245417,1.0047842870292065,0.9926804275499312,0.9921756073785742,1.001423010411274,0.9999501112240488,1.0036066897424192,1.001142076897498,0.998321466305342,1.0003878360589633,1.0056044400144737,1.0004680898424219,1.0005190823217673,1.0009912247385764,1.0059386064897493,1.0068461355899525,0.9997298398871992,0.99993235824617,1.0033553027153448,0.9938034410778862,1.0034873987925483,7.1680813535995075e-06,3.1441754068305127e-06,6.180823649417723e-06,7.146109071283942e-06,7.132346211449707e-06,7.486374282746225e-06,3.7962405505404677e-06,7.671213848906495e-06,7.780350280668291e-06,4.307563966087755e-06,8.352410651721928e-06,4.180105279785858e-06,3.933848840813052e-06,7.4687012127939e-06,3.6144399606373777e-06,7.77228956085141e-06,7.863782567143365e-06,5.220698698896241e-06,8.216620388797703e-06,8.566458819585499e-06,8.665163735240274e-06,9.025666992374046e-06,6.953214482535204e-06,9.146160081631556e-06,9.241567994873744e-06,8.874795184303547e-06,8.905799964406753e-06,7.432894486473982e-06,3.5855814142353987e-06,7.784265174681697e-06
173,173.0,0.9917288956168636,1.0068734882685455,9.927492272801087e-06,4.195398363160352e-06,7.650512157037505e-06,1.7101616329244387e-06,1.0032349236491602,0.9940697168703166,1.0019494694348197,1.0033287414085539,1.0025338111624464,1.0012375128460682,0.9934926645183266,0.999727678913429,1.0032831989286577,0.9917186704128982,1.004768481035801,0.9926637766786649,0.9921643006651291,1.0014270547755846,0.9999487757817015,1.0035936493132507,1.001145973022449,0.9983279183751627,1.0003936790295198,1.0055955917057036,1.0004734391627998,1.000526474566221,1.0010038429404406,1.0059317248903978,1.0068388132377752,0.9997325945116837,0.9999350057488544,1.0033395493072974,0.993797692364829,1.0034739966669777,8.030102587583903e-06,4.195398363160352e-06,6.676066590529348e-06,7.610260435588549e-06,7.605111516753758e-06,8.279650984475815e-06,5.0682008347071525e-06,8.502794220138872e-06,8.279095606205226e-06,5.33091753639829e-06,8.855748089074263e-06,5.219181964790568e-06,5.176024834294871e-06,7.911705476949e-06,4.25913038721884e-06,8.458887890853152e-06,8.281131685650934e-06,6.715506846673612e-06,8.638436572521118e-06,9.341905431753749e-06,9.063757846494624e-06,9.434222171548184e-06,8.74202587959896e-06,9.865811805044428e-06,9.927492272801087e-06,9.216283565312817e-06,9.270516816978893e-06,8.222268013619699e-06,4.8623961708881705e-06,8.475332313516773e-06
174,174.0,0.9917154070773669,1.00689502325754,1.0101543269127015e-05,3.989842020525168e-06,7.495788283230591e-06,1.3486603187990383e-06,1.003288940454056,0.9940291785025168,1.0020158060920428,1.0033988903504385,1.002606192930694,1.001293234600966,0.9934595274814191,0.9997854200531856,1.0033617892328748,0.9916979083137943,1.0048551431906183,0.992638122864589,0.9921355835234228,1.001499529558101,0.9999771494181232,1.0036480899198301,1.001219228510824,0.998288196701816,1.0004673814768106,1.0056536583984654,1.000547876322022,1.000601092228126,1.0009615665254392,1.0059882379873348,1.0068950232575402,0.9998073005137146,1.0000102690536667,1.003392510570372,0.9937593595028701,1.0035286806317119,7.332434365925349e-06,5.046109132595105e-06,6.258360927155988e-06,7.094686986727522e-06,7.177786732783809e-06,7.578838328943551e-06,6.008593125182362e-06,7.786449396138544e-06,7.983099587496852e-06,5.966112553408281e-06,8.703056207297037e-06,5.868123847865247e-06,6.0417500250038495e-06,7.391712160708442e-06,3.989842020525168e-06,7.712982234270416e-06,7.74286005721902e-06,7.92589996448151e-06,8.075456271043017e-06,8.601851351854866e-06,8.531099069883335e-06,8.858912439589163e-06,1.0101543269127015e-05,9.160041161880393e-06,9.238253089396874e-06,8.769277487383669e-06,8.804030500800659e-06,7.504289625694848e-06,5.890987186677615e-06,7.729209389858249e-06
175,175.0,0.9916988323682553,1.0068819817826062,9.313150025595012e-06,3.6539132888110016e-06,7.184960188795976e-06,1.4140859450147726e-06,1.003224908077334,0.9940181963273163,1.0020441786623424,1.0034268500726593,1.00263932098811,1.0012301944254363,0.9934532164737097,0.9997246503653898,1.00339554368298,0.9916968332601875,1.0048919683378847,0.9926378380601804,0.9921304876175477,1.0015327335080721,0.9999639509103518,1.0035842439879397,1.0012538626980445,0.9982768190802628,1.0005000821710635,1.005587454698011,1.0005828160066308,1.000634579816344,1.0009404482732678,1.0059236050757119,1.0068317039857242,0.9998481991448603,1.0000502809384304,1.0033239613736022,0.9937542509588027,1.0034642020951454,6.700707359997732e-06,4.728361129157972e-06,6.2753230960326936e-06,7.0322471927255086e-06,7.1377987861692585e-06,6.948817947267489e-06,5.576204680484811e-06,7.1411217336864e-06,7.991595233068738e-06,5.496269457583791e-06,8.816151635021095e-06,5.404331409855076e-06,5.590804645492843e-06,7.287501985013108e-06,3.6539132888110016e-06,7.029644185668245e-06,7.682465502894495e-06,7.366683754391685e-06,8.047864379064038e-06,7.872445960831015e-06,8.662670165045781e-06,9.006413158124068e-06,9.313150025595012e-06,8.45281446796684e-06,8.571883978456179e-06,9.173207764522726e-06,9.16806296038401e-06,6.853365923821766e-06,5.521049158076322e-06,7.045934698669564e-06
176,176.0,0.9916807109593893,1.006835478452186,9.62465829784133e-06,3.382207693662472e-06,6.85200313540958e-06,1.560822689937956e-06,1.0031447880011948,0.9940036850284978,1.0020325274441133,1.0034116422341055,1.002620993876716,1.0011435467406606,0.9934416527674781,0.999641982333679,1.003371371530653,0.9916793825578041,1.0048638868490087,0.992621150053307,0.9921159359439216,1.0015154321127175,0.9999186705429531,1.003485994596432,1.001239623314395,0.9982689131614241,1.000486623228334,1.005495939254281,1.0005703005047644,1.0006203185805602,1.000935869045985,1.005832670137519,1.0067407811056124,0.9998353211154999,1.0000371525509735,1.0032361405568515,0.99374246403364,1.0033671279399192,6.0626827655604305e-06,4.302269638026136e-06,6.271653080942901e-06,6.970381475001287e-06,7.042769604992432e-06,6.291311787119827e-06,5.081615038997969e-06,6.466583286961124e-06,7.827789991068282e-06,5.039376327772658e-06,8.647465553601331e-06,4.951388616845147e-06,5.10224242084258e-06,7.1720327960839495e-06,3.382207693662472e-06,6.3683527450041546e-06,7.615931178618981e-06,6.6834715482301306e-06,8.03338938484115e-06,7.166788543574302e-06,8.832795570126038e-06,9.25015116735925e-06,8.485747626785349e-06,7.776933369648302e-06,7.927374100200547e-06,9.62465829784133e-06,9.565243476629226e-06,6.202026467652547e-06,5.032361310411015e-06,6.383099197886571e-06
177,177.0,0.9916625823206291,1.0067640962204147,9.46332307378977e-06,3.1799733649438496e-06,6.5452238424939815e-06,1.5823644025735325e-06,1.0031967111070732,0.9939825693465619,1.0021004976908277,1.0034864326250406,1.0026936707168,1.0011950868115944,0.9934199315406258,0.9996934888405764,1.0034473131109816,0.991662582320629,1.004940478114481,0.9926041191513464,0.9920976542825796,1.0015901443996185,0.9999516056947995,1.0035330209473263,1.001313299949796,0.9982370995524559,1.0005619295828012,1.0055307008266179,1.000644808632666,1.0006984550021698,1.0009039638107753,1.0058593252167143,1.0067640962204147,0.9999058317938295,1.0001088399582494,1.0032890491558863,0.9937179137209748,1.0034145146778306,5.8760461942337275e-06,3.9494567542127235e-06,5.934143057975668e-06,6.5770437558210344e-06,6.672583845516142e-06,6.092023991869524e-06,4.668107890513122e-06,6.219923351572514e-06,7.386716310052841e-06,4.611469610122089e-06,8.174890967645678e-06,4.532562892533637e-06,4.677954284476012e-06,6.807398808775802e-06,3.1799733649438496e-06,6.230018618357952e-06,7.262644547032168e-06,6.126440983527904e-06,7.69930216329016e-06,7.014494192234791e-06,8.581634738894344e-06,9.046352506117311e-06,7.769936654272353e-06,7.663684048771895e-06,7.835858770352277e-06,9.46332307378977e-06,9.376560918229002e-06,6.034995954500093e-06,4.639568651013221e-06,6.251604374171969e-06
178,178.0,0.991645754632546,1.0066791390323242,9.070939645037907e-06,2.9620711890854673e-06,6.288632199383631e-06,1.587961911333691e-06,1.0031398091848098,0.993972626395532,1.0021484727097603,1.0035368005416885,1.0027471501155523,1.0011438652473579,0.9934171022752271,0.9996449331252496,1.003511442918977,0.9916695806002983,1.0050084936494708,0.9926102700334509,0.992100999138543,1.0016406973965142,0.9999456746785187,1.0034735634725414,1.0013617466932898,0.9982220727378972,1.000610285308643,1.0054613872775635,1.0006914752812281,1.0007447141654102,1.0008846179122204,1.0057859545767998,1.0066896431340604,0.99995189010661,1.000155035400114,1.0032297985623804,0.9937113715833272,1.0033552086620015,5.821361356758095e-06,3.644127852751779e-06,5.6374766799123955e-06,6.260705601986499e-06,6.431797718053562e-06,6.021610596899223e-06,4.279055315624934e-06,6.1213421193612335e-06,7.22160389709306e-06,4.210834470673171e-06,8.13577156707985e-06,4.136275896772077e-06,4.269126224530984e-06,6.520536288855875e-06,2.9620711890854673e-06,6.197097127344475e-06,6.952349367858042e-06,5.6477525715624955e-06,7.349890251243957e-06,6.945687640036621e-06,8.22925825457124e-06,8.665420322105984e-06,7.119624048998723e-06,7.578387344382679e-06,7.748689987002322e-06,9.070939645037907e-06,8.985580701411129e-06,5.980125852419474e-06,4.290929696353525e-06,6.223536395742166e-06
179,179.0,0.9916306109185566,1.0066027947965384,8.426247534052848e-06,2.680146713949411e-06,5.839541456643293e-06,1.5221191885021098e-06,1.0029897681936455,0.9940056224891248,1.002082448265567,1.0034709660979486,1.0026763479398062,1.0009950873166384,0.9934515378736113,0.999499657253327,1.003434228286205,0.9917002018930045,1.0049278576659366,0.9926408585974962,0.9921331163888241,1.0015748951331072,0.9998876816705359,1.003327272572645,1.0012930966428892,0.9982545145244344,1.0005415027576336,1.0053124913090246,1.0006224689311287,1.0006758738049868,1.0009186165817032,1.005639015321551,1.0065428244852557,0.9998845330167118,1.0000873288379502,1.0030807607286756,0.9937444987140466,1.003208991719063,5.3815812494772306e-06,3.326640209886814e-06,5.264846078332895e-06,5.874883353436712e-06,6.089784974565601e-06,5.5623595429959594e-06,3.881606770399911e-06,5.6677969275676024e-06,6.985826355704554e-06,3.873888682324885e-06,8.051590061975736e-06,3.7979978367424583e-06,3.874821940015418e-06,6.1072507422949904e-06,2.680146713949411e-06,5.7041218487513654e-06,6.492076418887149e-06,5.157145561582152e-06,6.832298282990068e-06,6.3891225826109e-06,7.659462990715339e-06,8.043854939368809e-06,6.488340360156717e-06,6.9593251442080814e-06,7.113115695136435e-06,8.426247534052848e-06,8.350659421045208e-06,5.5091567510947746e-06,3.913222482120192e-06,5.727072246908633e-06
180,180.0,0.9916173029127889,1.006559972412577,8.05628420314527e-06,2.4915691053607247e-06,5.5685892753028775e-06,1.4973577533956406e-06,1.002986366851931,0.9940784091873553,1.0020805262758576,1.003472252475344,1.0026758369982882,1.0009946353205266,0.9935322848662804,0.9995006045720567,1.0034365766501094,0.9917893598124247,1.0049343695845523,0.9927297721283521,0.9922157665826333,1.0015787973568175,0.9999225748357424,1.0033352607194603,1.0012932844500029,0.9983383457793978,1.0005402171582276,1.0053230843316614,1.0006219463442123,1.0006739629076946,1.0010080517526891,1.005655331744982,1.006559972412577,0.9998869600897818,1.0000900366065237,1.0030799007449398,0.9938232881533103,1.0032171550332791,5.110170800770803e-06,3.1417688755256716e-06,5.105023943220594e-06,5.692964976723329e-06,5.909527163998807e-06,5.277854569874112e-06,3.6148975259947505e-06,5.391193827393495e-06,6.796251574118885e-06,3.6153507024196886e-06,7.882265601134578e-06,3.565906287831672e-06,3.6082418399580915e-06,5.934775226120955e-06,2.4915691053607247e-06,5.406659755416499e-06,6.292217969008662e-06,4.786318539592888e-06,6.610875255243824e-06,6.076171608053665e-06,7.364227133283717e-06,7.719602991489917e-06,6.0089965473032165e-06,6.5836643477766256e-06,6.718081248685097e-06,8.05628420314527e-06,7.99427769478394e-06,5.210428666620106e-06,3.663620285600053e-06,5.428489992636649e-06
181,181.0,0.9916059823493708,1.006567890420607,8.055824186577242e-06,2.322124461052408e-06,5.480089804459414e-06,1.567682688522797e-06,1.0028798024745131,0.9940846997549918,1.0019917749367253,1.0033791310556226,1.0025825036342564,1.0008898129293362,0.9935404732552692,0.9993975364665251,1.0033413998239888,0.9917947564686371,1.0048368483617955,0.9927351983957771,0.9922239386435495,1.0014851311880038,0.9998594430359299,1.003229277737194,1.0011971876418766,0.998348098444489,1.0004415056639917,1.0052225244870756,1.0005198026327484,1.0005706793005997,1.001021780871568,1.0055554902674335,1.0064596207058867,0.9997773631355367,0.9999815757357151,1.0029729076065945,0.9938299528147604,1.0031114257302607,5.045380460058359e-06,3.022454474462039e-06,5.153601950480189e-06,5.715699613906317e-06,5.972042695793545e-06,5.1895519630212535e-06,3.398916224967194e-06,5.288070211326002e-06,6.8138045500555125e-06,3.347952195199216e-06,7.891963630506119e-06,3.3278896361262393e-06,3.3766950421133595e-06,6.032361141386163e-06,2.322124461052408e-06,5.315577243280136e-06,6.381576502712247e-06,4.481898705935268e-06,6.67089220994138e-06,5.975635231476881e-06,7.3768708510081754e-06,7.698682441442439e-06,5.642145569003337e-06,6.4155485652850856e-06,6.523955958068483e-06,8.055824186577242e-06,7.997961609392733e-06,5.162050311311258e-06,3.4646309476373524e-06,5.340935550256485e-06
182,182.0,0.9915968009624304,1.0066130059233696,7.644700853885762e-06,2.2857724821508855e-06,5.427936897208518e-06,1.5758909120746322e-06,1.0029290344168404,0.9940411814285856,1.0019513046286412,1.0033384104555143,1.0025407611100337,1.0009427542303697,0.9934967590673796,0.9994536066262016,1.0033007130088318,0.9917478537359748,1.0047929699566716,0.9926883946556565,0.9921794378128522,1.0014413547825338,0.9998430195811071,1.0032740615153357,1.001151975448975,0.998292874141781,1.0003963103614577,1.005256980402211,1.0004694895251318,1.0005146149214608,1.0009633196764673,1.0055823706356042,1.0064853091115875,0.9997257120318161,0.9999295937179034,1.0030217458033412,0.9937839228072647,1.0031560806479152,5.51871133695518e-06,2.826714920844661e-06,4.869473846726074e-06,5.379733419718366e-06,5.6604001545445375e-06,5.744855726599969e-06,3.12812546437393e-06,5.729281363689673e-06,6.437609352440921e-06,3.075574242050487e-06,7.460458566919889e-06,3.0569041090070214e-06,3.110218120775015e-06,5.72379016886062e-06,2.2857724821508855e-06,6.079118924914298e-06,6.058079844105588e-06,4.121182778562281e-06,6.30563131617926e-06,6.559522133710917e-06,6.968461465584603e-06,7.246340296818892e-06,5.219078796901273e-06,6.929833733124787e-06,7.011940901875358e-06,7.644700853885762e-06,7.583882038868436e-06,5.826500011044225e-06,3.1881397784217073e-06,6.088070766600905e-06
183,183.0,0.9915899104860955,1.006674085664253,7.378435822128282e-06,2.277299744539401e-06,5.421801724937526e-06,1.6611664195017903e-06,1.0030465189311653,0.9940356073928267,1.0019987724600519,1.003391953097,1.0025913507394486,1.00106110936886,0.9934883221558404,0.9995708384527352,1.0033532358300414,0.9917391048233576,1.004845981042491,0.9926796671644106,0.9921720920366361,1.0014931876628537,0.9998971682164509,1.003394115109792,1.001206616236212,0.9982846234324059,1.0004543113203441,1.0053828548561237,1.0005303222985178,1.000577817518794,1.0009549332594891,1.0057104846724558,1.0066138641751192,0.9997904284885037,0.9999928683315306,1.003142297735017,0.9937774422382918,1.0032762594613491,5.799954366832339e-06,2.669896514196675e-06,4.8171338638204765e-06,5.3466651966766755e-06,5.5686393877230275e-06,6.100195585729312e-06,2.9204629298387358e-06,6.007989386878743e-06,6.29253468896458e-06,2.8676986849964538e-06,7.21870697109293e-06,2.84919776127108e-06,2.8999970846248606e-06,5.657190214255848e-06,2.277299744539401e-06,6.5987602195131114e-06,5.963818776560839e-06,3.865410562435615e-06,6.210275067119102e-06,6.9045747556641525e-06,6.808776811288946e-06,7.096769717544016e-06,4.859457213941117e-06,7.227950393251101e-06,7.30065766597741e-06,7.378435822128282e-06,7.335395069417253e-06,6.231271450149679e-06,2.9896467099421963e-06,6.589289131751827e-06
184,184.0,0.9915854626544938,1.006729896386645,7.722139139154474e-06,2.086087058588744e-06,5.418075054067775e-06,1.7838501068098057e-06,1.0031303112366754,0.994000625381291,1.0020535544040703,1.0034492978120597,1.0026507541822516,1.001146378618919,0.9934507924283227,0.9996560122818795,1.0034146254811716,0.9917005681308597,1.0049045876335696,0.9926396897352564,0.9921369040492941,1.0015546218762228,0.9999301484093669,1.0034795541325003,1.0012725464126773,0.9982375359504667,1.0005248144618974,1.005467295811163,1.0006025361452597,1.0006520598831594,1.0009032500454897,1.005791766467791,1.0066944408836533,0.9998654205980797,1.0000679360438993,1.0032265161625094,0.9937385392334083,1.0033613657741087,5.495119582987655e-06,2.517149555966634e-06,5.196536437042662e-06,5.7984583523393495e-06,5.996840244493081e-06,5.719603136230435e-06,2.7188390452506178e-06,5.617489541488096e-06,6.827180770842223e-06,2.6425424461716086e-06,7.722139139154474e-06,2.626229250991564e-06,2.6784137460090532e-06,6.08074028991307e-06,2.086087058588744e-06,6.246709168723815e-06,6.334515909000943e-06,3.676725387024289e-06,6.58577757676287e-06,6.657368236426386e-06,7.102433941302497e-06,7.408663901767631e-06,4.59851041183673e-06,7.0383737207606845e-06,7.1379152936963655e-06,7.552244163615172e-06,7.5316665514247935e-06,5.905295915348673e-06,2.807053959583833e-06,6.235628887289277e-06
185,185.0,0.9915836092017536,1.006759204833932,9.511135643897803e-06,2.1725415834764252e-06,6.0029057365286945e-06,2.333607339303533e-06,1.0031997267702935,0.9939398049250018,1.0021189532952888,1.0035208779144371,1.0027241641775846,1.0012200486764564,0.993389858508562,0.9997301732331156,1.0034899805496011,0.9916409431921038,1.004981395546253,0.9925816674596357,0.9920764713338314,1.001631851482393,0.9999579838810267,1.0035535960843684,1.001353987096068,0.9981679186813656,1.0006087385315703,1.0055367864009819,1.0006860132692978,1.0007358542895755,1.0008303757338275,1.0058567126824316,1.006759204833932,0.9999501152778855,1.0001525294505687,1.0032978492347893,0.9936768499439911,1.003435441660604,7.539881063464483e-06,2.369018254741683e-06,5.281799679523129e-06,5.868220535926479e-06,6.107594407994032e-06,7.622888033377012e-06,2.5505164359610173e-06,7.381715508314207e-06,7.037079311426229e-06,2.468725670120301e-06,7.923391113727895e-06,2.4525250810247216e-06,2.50397611834123e-06,6.125126027520702e-06,2.1725415834764252e-06,8.228344354035566e-06,6.354190092355931e-06,3.436003405829166e-06,6.587349146131064e-06,8.941071802482633e-06,7.039053757484788e-06,7.320385389549207e-06,4.292192462845936e-06,9.375464949726299e-06,9.511135643897803e-06,7.416690574565168e-06,7.4051843613656685e-06,7.938386514408854e-06,2.6276220235236934e-06,8.209098792719552e-06
186,186.0,0.9915845018620023,1.0067486716517062,1.1276643151855661e-05,2.2712261028840296e-06,6.4990488276737285e-06,2.7505586430567097e-06,1.0031421626177777,0.9939342136180624,1.0020963377865646,1.0034919253861374,1.0026979360929422,1.0011540462122464,0.9933797829678557,0.9996623979779081,1.0034579792327802,0.9916256039432737,1.0049463746179983,0.9925682775077534,0.9920640357463955,1.001602829887685,0.9999213816856131,1.003480849878609,1.0013245917449582,0.9981663337821535,1.0005781192661634,1.0054594899994123,1.0006501905309697,1.000701192103677,1.0008351472478976,1.0057753183051428,1.0066766611471543,0.9999084859816199,1.0001121903551005,1.0032315414882886,0.9936708013177227,1.0033631694129235,9.471111154531202e-06,2.766818841893982e-06,4.952016048285155e-06,5.462235142660419e-06,5.7168568351914215e-06,9.427696899158659e-06,3.085353351787195e-06,9.057907364408383e-06,6.574141806908759e-06,3.145497180758932e-06,7.386817015445758e-06,3.1233012669211652e-06,3.073194279865226e-06,5.689169128164983e-06,2.2712261028840296e-06,9.939319318617605e-06,5.931742473204318e-06,3.865178042192642e-06,6.1462625988943524e-06,1.0782192122333148e-05,6.559756417016614e-06,6.815076923083505e-06,4.7303995044395605e-06,1.1140828433815027e-05,1.1276643151855661e-05,6.885721210941215e-06,6.876289388640676e-06,9.807419260711412e-06,3.0969140189227697e-06,9.914379546678138e-06
187,187.0,0.9915882923693682,1.0067165330943746,1.1438927053676878e-05,2.3596673343231515e-06,6.915461959633445e-06,2.7483550962370417e-06,1.0031293978878495,0.9939242827836634,1.002052224969972,1.003446632089854,1.0026493148688485,1.001131594284522,0.9933669940609603,0.9996377200885171,1.0034024401627304,0.9916125035850568,1.0048865496421182,0.9925557383708643,0.9920512520083552,1.0015586256870312,0.9998982371148285,1.0034672348765348,1.0012816619454505,0.9981596380860134,1.0005353350215207,1.0054519409443572,1.0006066192922385,1.0006589081958885,1.0008334404118897,1.0057707338380726,1.0066741082211281,0.9998618444344369,1.000065814706976,1.0032165986938846,0.9936596282546356,1.003349664745189,1.0212616682733485e-05,3.1622705208286926e-06,5.2516261191673595e-06,5.754815228732584e-06,6.013901716934184e-06,1.0071263063911226e-05,3.616245921495867e-06,9.653879708596017e-06,6.804698359840073e-06,3.8054100461498785e-06,7.553373120139141e-06,3.778860706379233e-06,3.639102819750914e-06,5.949696306076022e-06,2.3596673343231515e-06,1.0433139856670551e-05,6.2471756438033006e-06,4.344847818908018e-06,6.498884805107165e-06,1.1082635801048205e-05,6.930159470161899e-06,7.19324128648028e-06,5.260671537405182e-06,1.1314657074681861e-05,1.1438927053676878e-05,7.336166242943208e-06,7.304057707203269e-06,1.0483236530988883e-05,3.5668558966236795e-06,1.0401774408243151e-05
188,188.0,0.991595132457979,1.0066889193185484,1.1459595849972014e-05,2.527354631632289e-06,7.2820522325874195e-06,2.8581690197220646e-06,1.0031463185474059,0.9939125871399097,1.0020614759315916,1.0034587411805658,1.002660631501477,1.0011397602615064,0.9933544762585069,0.9996413533781615,1.0034134093199971,0.9916123536845473,1.004901324641389,0.9925590251580774,0.9920424933133125,1.0015683798649915,0.9999043417390091,1.003484240430104,1.0012908782733756,0.9981527001169658,1.0005434169801675,1.005471099345291,1.000612817656425,1.0006653867610076,1.000831054849785,1.005786697421857,1.0066889193185484,0.9998636169030987,1.0000682725931187,1.0032329189509135,0.9936504692291925,1.0033665588729195,1.0593210822908778e-05,3.044700522986811e-06,5.937807744967392e-06,6.459452591803757e-06,6.733165638463597e-06,1.0408627313511488e-05,3.4779827864629226e-06,9.984221267431623e-06,7.460332967957711e-06,3.6666599247821158e-06,8.204005522325603e-06,3.6416668794962737e-06,3.505805679248362e-06,6.6674153662836645e-06,2.527354631632289e-06,1.0694104574008557e-05,7.041155768857182e-06,4.21633637983807e-06,7.33640199841683e-06,1.1170789274652716e-05,7.872282777099507e-06,8.233667442147612e-06,5.097019819439272e-06,1.1338857722616624e-05,1.1459595849972014e-05,8.409822279397357e-06,8.356551187012908e-06,1.0828872194383994e-05,3.4348642291544155e-06,1.0658835820363103e-05
189,189.0,0.9916051738619629,1.0066836539987356,1.169244130698128e-05,2.5458000521676537e-06,7.268137580527757e-06,3.0224459281609505e-06,1.0031185228423674,0.9939012909464933,1.00206942997511,1.0034711813444825,1.0026717319921652,1.001109317692803,0.9933432566435482,0.9996086221414922,1.003424951380912,0.9916051738619629,1.004914496577438,0.992554277460843,0.9920317094143938,1.0015804565516813,0.9998969387987348,1.0034576347619135,1.0013032245263789,0.9981414171563359,1.000556701554027,1.0054427707996993,1.0006262936294468,1.000678351970851,1.0008168753185815,1.005758343130387,1.0066602449421809,0.9998775345970856,1.0000821343395823,1.0032046576795526,0.9936435733313719,1.0033397921702332,1.0805070280171527e-05,2.8659907354794093e-06,5.855986928418385e-06,6.368966832632591e-06,6.618752909759682e-06,1.0695817981913032e-05,3.2572077792636617e-06,1.0325953653650979e-05,7.278154443908854e-06,3.44997381572248e-06,7.993715367537024e-06,3.426806782716559e-06,3.2826590752576986e-06,6.581624632400428e-06,2.5458000521676537e-06,1.0926092828337578e-05,6.965073714107741e-06,4.004316658932583e-06,7.261147969852206e-06,1.1419664023962313e-05,7.837300536671885e-06,8.260541658420128e-06,4.8125023299762414e-06,1.158044123447689e-05,1.169244130698128e-05,8.390515771202697e-06,8.333027761110972e-06,1.107926670354639e-05,3.2326860480089017e-06,1.0896627599244911e-05
190,190.0,0.9916161271163902,1.006685334881032,1.3151763234336243e-05,2.6418268913096364e-06,7.648292810077873e-06,3.6619223054346735e-06,1.003097235901985,0.9939103049992875,1.0020866657758272,1.0034919586066662,1.002692558336653,1.001086360281391,0.9933525775652737,0.9995833003778357,1.003447765683166,0.9916187155934862,1.0049361267248518,0.9925675430720786,0.992041258722776,1.0016044864515319,0.9999045826635635,1.0034396426021697,1.0013265379306155,0.9981560878948933,1.0005795623413416,1.0054216866621992,1.0006466515178696,1.0006968069995483,1.0008337892774157,1.0057349474690354,1.0066360225202857,0.9998965104202493,1.0001013693791165,1.0031817677526271,0.9936581610049747,1.003321931115333,1.2288823086407836e-05,2.7541025522368007e-06,5.677106888699064e-06,6.215204305405994e-06,6.435676523010933e-06,1.228858335085385e-05,3.138916121028713e-06,1.195811135574422e-05,7.073789424952219e-06,3.3288861667648856e-06,7.68253887566684e-06,3.3188669157598216e-06,3.1401799360696884e-06,6.432047866668884e-06,2.6418268913096364e-06,1.2476911669009286e-05,6.8508469951058554e-06,3.915889262060731e-06,7.20785342228065e-06,1.2985713424651087e-05,7.76049767231786e-06,8.175123452557449e-06,4.695314268917842e-06,1.3064751613591167e-05,1.3151763234336243e-05,8.32946879769061e-06,8.263445826832203e-06,1.2628116347847088e-05,3.1219561027092797e-06,1.244647195184952e-05
191,191.0,0.9916159379601042,1.0066702532294298,1.4143213118020476e-05,2.7380468513063978e-06,8.39902039842944e-06,3.9961445463010645e-06,1.0031210983355077,0.9939255592664984,1.002092966190134,1.0034996740670166,1.0026973520539055,1.0011035982742889,0.9933573269436109,0.9995951846674347,1.0034504688780685,0.9916159379601039,1.0049334478073935,0.9925658435497337,0.9920444314052335,1.0016150104721089,0.999920057770238,1.0034640911786366,1.0013395303040113,0.9981704537186689,1.0005927195344335,1.0054517398451028,1.000659653399286,1.000710908190477,1.0008555440440945,1.0057679648299245,1.0066702532294298,0.9999063766576112,1.0001114661270103,1.0032038133753163,0.9936745270994496,1.0033468871503741,1.345162828649356e-05,3.097543951956938e-06,6.098520987759158e-06,6.751065234195849e-06,6.995315340370839e-06,1.3596045402955872e-05,3.48506779488014e-06,1.3306092301803783e-05,7.651379549466033e-06,3.6575515388005902e-06,8.17428577707107e-06,3.6454278724860273e-06,3.4497226314616184e-06,7.094965215859661e-06,2.7380468513063978e-06,1.377055030236579e-05,7.640852007777045e-06,4.446498032276623e-06,8.117677101101125e-06,1.4143213118020476e-05,8.648861050005726e-06,9.073529913660767e-06,5.271853054679733e-06,1.4045254640579556e-05,1.4101993074735752e-05,9.263138287985881e-06,9.193106812937792e-06,1.3833819526840348e-05,3.4920853531202263e-06,1.37355209399289e-05
192,192.0,0.9915966199996804,1.0066244296919094,1.3984467828845808e-05,2.6789587748629833e-06,8.490793920850115e-06,3.859967947106763e-06,1.0030981981565588,0.9939457161272733,1.0020301367704956,1.0034357354761387,1.0026299517873467,1.0010768865739041,0.9933749091679865,0.9995681571719678,1.0033767825133402,0.9916240459203576,1.0048533275033182,0.9925722711609439,0.992060176559504,1.0015469238696626,0.9998942901681263,1.0034388239030438,1.001270488591167,0.9981837522513884,1.0005219784130501,1.0054205905467468,1.0005864819967274,1.0006391752140424,1.0008690585337514,1.0057303010396659,1.006630543357748,0.9998255097866267,1.0000315742747847,1.003178961873257,0.993695680064232,1.0033213218070536,1.3243474469606745e-05,3.3478839519669784e-06,6.151004114135067e-06,6.855578536819008e-06,7.1132706056252985e-06,1.349786063168673e-05,3.741233436732077e-06,1.3252725945951218e-05,7.751073215414403e-06,3.918745873676509e-06,8.23189860486887e-06,3.878241056364125e-06,3.7033920458537264e-06,7.278584060387367e-06,2.6789587748629833e-06,1.3696833446690342e-05,7.877746067932342e-06,4.755831074731062e-06,8.38936150262839e-06,1.3984467828845808e-05,8.870577458404305e-06,9.274665052572533e-06,5.553829388657106e-06,1.3836401746911411e-05,1.3890486927232687e-05,9.473980320463014e-06,9.405480953535465e-06,1.3667714074205358e-05,3.7412216340504753e-06,1.366129482469204e-05
193,193.0,0.9915762231088614,1.0065728024524043,1.2826103847013319e-05,2.5439485854966682e-06,7.843773496732125e-06,3.498714214318257e-06,1.0030288074932607,0.9939086993793304,1.0020282826918592,1.0034321606766552,1.0026296160068466,1.0009994146424244,0.9933393682054743,0.9994877497215505,1.0033816832621607,0.9915988073559061,1.0048644163573441,0.9925456346218651,0.9920295028039411,1.0015414870146528,0.9998505791200785,1.0033564433330984,1.001263367697604,0.9981461808310669,1.0005125342936982,1.0053339682947402,1.00057419467894,1.0006238761118054,1.000829954290079,1.0056419248682855,1.0065421897218305,0.9998132912307117,1.0000182565651952,1.0031022682142516,0.9936589363432979,1.0032395657370166,1.2051090341301382e-05,3.1410872578494175e-06,5.718186831223766e-06,6.370829179107944e-06,6.623201692386175e-06,1.2360626733574025e-05,3.541096721725396e-06,1.2161974705754903e-05,7.271050399786025e-06,3.7421297614310546e-06,7.757649080837125e-06,3.6842513027306097e-06,3.521144381079252e-06,6.741436341384448e-06,2.5439485854966682e-06,1.2543455604988158e-05,7.272188925754891e-06,4.407833130054477e-06,7.733795430494292e-06,1.2826103847013319e-05,8.183622687740647e-06,8.536929306738422e-06,5.0917551160395254e-06,1.273230126335707e-05,1.278623503579583e-05,8.76713360468457e-06,8.69911205120406e-06,1.2486127440868041e-05,3.5092997986129337e-06,1.2507608342949316e-05
194,194.0,0.9915793062281798,1.006550039078836,1.1654215896961305e-05,2.381867497850681e-06,7.20757885224966e-06,3.160183836114764e-06,1.0030514122757201,0.9938960944818719,1.00199332437107,1.0033911091098247,1.0025893049284391,1.0010099260574665,0.9933201584548695,0.9994941669870905,1.0033381466951992,0.9915793062281799,1.0048198767818814,0.9925266378344801,0.9920094251687883,1.0014975738225145,0.9998328179694448,1.0033669175610591,1.0012193564106073,0.998129239747932,1.0004680036047813,1.0053412762333738,1.0005260479986289,1.000574334478741,1.000814322682253,1.0056486169477632,1.006550039078836,0.9997657533215015,0.9999703683172106,1.0031174895093737,0.9936438604492609,1.0032502090071471,1.0945178123336645e-05,2.9045638234334757e-06,5.325323276859383e-06,5.9324044809504916e-06,6.1784893596821e-06,1.126842734278661e-05,3.291092123462575e-06,1.1108827525989612e-05,6.841345215573581e-06,3.4520875152544306e-06,7.330708877417907e-06,3.389242038630107e-06,3.2643097500026955e-06,6.25540679389794e-06,2.381867497850681e-06,1.1408016219660087e-05,6.722774072709246e-06,4.0258727937584525e-06,7.139785892870326e-06,1.1654215896961305e-05,7.5676454017799505e-06,7.873356789693961e-06,4.618899570945237e-06,1.1560745591076127e-05,1.1603404793156816e-05,8.14345568600531e-06,8.074402607345472e-06,1.1353354774752659e-05,3.237713294481443e-06,1.1374448437165089e-05
195,195.0,0.9916205864015372,1.0065804521378519,1.0606710081896241e-05,2.1629153714325023e-06,6.556582428212688e-06,2.8742186323115575e-06,1.0030307309520121,0.9939206936054149,1.0019870950254246,1.0033827996108322,1.0025778143557469,1.0009770804594451,0.9933417343277894,0.9994577337091065,1.003320368076088,0.9915983875427509,1.0048009594429779,0.9925454943478228,0.9920300801354918,1.001493623303461,0.9998373380948555,1.0033497538469236,1.001215420319402,0.9981627954773877,1.0004635522024097,1.0053222870760443,1.000517666412584,1.0005664933314389,1.0008501435364159,1.005630048447063,1.0065318478776637,0.9997536903816606,0.999957989199447,1.0030931069398927,0.9936714062559491,1.0032327504240934,9.962032580155317e-06,2.6822312871517184e-06,4.823504840372156e-06,5.3792997452222815e-06,5.599529047416474e-06,1.0278292606101821e-05,3.041712091807246e-06,1.0161739140430571e-05,6.201423586949358e-06,3.1389218202076273e-06,6.6459564889581545e-06,3.072185476216057e-06,3.001362871789245e-06,5.670834536792099e-06,2.1629153714325023e-06,1.0375516827086675e-05,6.094170859291144e-06,3.6761812415322675e-06,6.473460750769292e-06,1.0606710081896241e-05,6.8623715293706854e-06,7.13742366578701e-06,4.203935412063944e-06,1.0521037906542718e-05,1.0560964740146054e-05,7.392088212243149e-06,7.327886884938908e-06,1.033294577461511e-05,2.965045716623062e-06,1.0345791752471745e-05
196,196.0,0.991675413086305,1.0066469341910036,9.718453733913276e-06,1.9653064154618305e-06,6.005121944034057e-06,2.6467217242192977e-06,1.003106749005148,0.9939708273412329,1.002022426552408,1.0034142018750092,1.002611129012729,1.001045005445261,0.9933901713555677,0.9995226747124465,1.0033516724422655,0.9916473756981902,1.0048328453585695,0.992592851672792,0.9920785296166484,1.0015285933656586,0.9998918736210806,1.0034260425793864,1.001252002617253,0.9982187153977109,1.0005005402016083,1.0053970858135608,1.0005531844455944,1.0006027638364592,1.0009051440483216,1.0057051670544404,1.0066065550917473,0.9997863381534726,0.9999917492756775,1.0031631465053497,0.9937248102189087,1.0033080910387768,9.136592989587447e-06,2.4533479829804373e-06,4.3992720462555075e-06,4.929560462042343e-06,5.12316553793636e-06,9.476239816014126e-06,2.7807284991886927e-06,9.416200423088895e-06,5.674271275601085e-06,2.8574638774280366e-06,6.078687144957707e-06,2.7935779493967364e-06,2.739954017363016e-06,5.204530073316074e-06,1.9653064154618305e-06,9.491741861641943e-06,5.585219646264559e-06,3.354016492861831e-06,5.928322296479682e-06,9.718453733913276e-06,6.267105824840682e-06,6.507890776716995e-06,3.836857197035815e-06,9.65868225917127e-06,9.702562588970779e-06,6.736338851975165e-06,6.679925488352196e-06,9.487570658394905e-06,2.7048700247598333e-06,9.46520210902446e-06
197,197.0,0.9917092938432234,1.0067220227985685,8.915595562577506e-06,1.8046335839258619e-06,5.501694895826559e-06,2.42520676872364e-06,1.0031965142305312,0.9940236556891665,1.0019952582769402,1.003385976975047,1.0025819703232413,1.0011373934682526,0.9934462622900109,0.9996152652295489,1.0033197792485902,0.9916967864340741,1.0047974255813765,0.9926420790289833,0.9921332236494667,1.0014977524526512,0.9999327812555813,1.0035189126579411,1.0012205832597127,0.9982905427464628,1.0004690590049494,1.0055014887915927,1.0005249578208755,1.000577113698346,1.000987551229263,1.0058184407195656,1.0067220227985685,0.9997590946520056,0.9999654709199657,1.0032538863015932,0.9937839563339071,1.0034002744220258,8.356356051050445e-06,2.2431223377673142e-06,4.025781893601035e-06,4.532859094152953e-06,4.698125275668467e-06,8.671164421003509e-06,2.5196990809644023e-06,8.635967857065966e-06,5.2012083230108125e-06,2.594076655329493e-06,5.557324788645371e-06,2.538323543510168e-06,2.482125607160521e-06,4.806039490099666e-06,1.8046335839258619e-06,8.665715428445299e-06,5.155596338857682e-06,3.0682750562227282e-06,5.4651467409862014e-06,8.899921269800097e-06,5.756025221585819e-06,5.967782483277105e-06,3.5381918550325642e-06,8.867009168303544e-06,8.915595562577506e-06,6.160978010947505e-06,6.1122351857377705e-06,8.678827708913095e-06,2.489913084875183e-06,8.642825756278676e-06
198,198.0,0.9916877362330317,1.0067915316943366,8.198814570286579e-06,1.6915217538466154e-06,5.175251574096738e-06,2.2042697070633074e-06,1.0031984609240678,0.9939651598411225,1.001980817349835,1.0033710901053556,1.002565332517862,1.0011337110580787,0.9933822853353674,0.999610705951192,1.0032986352635052,0.9916283159635708,1.004772455659273,0.9925746772563347,0.9920691072271381,1.0014826953479445,0.9999048309001063,1.0035153003246087,1.0012049854933602,0.9982204927160927,1.0004542114017554,1.0054926474167027,1.0005115513770537,1.0005652200357316,1.000910280677471,1.005806034050129,1.006710241735399,0.9997475685861937,0.9999539315542568,1.0032538246730727,0.9937191061547075,1.0033967052010875,7.60533410718981e-06,2.107518861227264e-06,3.946634278427565e-06,4.413634928243378e-06,4.601964746894073e-06,7.90004118952635e-06,2.314907515623337e-06,7.876093076351741e-06,5.130498034040303e-06,2.3528985786992156e-06,5.54843879806138e-06,2.3011819383424414e-06,2.272662345672537e-06,4.701572360587533e-06,1.6915217538466154e-06,7.895432828690652e-06,5.027917916662857e-06,2.833115893912904e-06,5.326001609552204e-06,8.137583999348158e-06,5.6158487063271215e-06,5.7914703690093164e-06,3.297855492884938e-06,8.142231844748392e-06,8.198814570286579e-06,6.077134345382931e-06,6.020285139634206e-06,7.90092610038737e-06,2.351443581699763e-06,7.876582311641266e-06
199,199.0,0.9915762478164706,1.0068943793061456,8.334120099560653e-06,1.7796624733908733e-06,5.11341016570566e-06,2.2399187338160426e-06,1.003150441855051,0.9939239848681704,1.0019101178853889,1.003292021928493,1.0024881451060759,1.0010788201273586,0.9933258966865749,0.9995518609948745,1.0032130420328154,0.9915587875335885,1.0046774724902634,0.9925061318171441,0.992008226956758,1.001407580889966,0.999846061072826,1.003462501468347,1.0011291683336483,0.9981688145163632,1.0003801897427167,1.0054396500758886,1.00044075256441,1.0004931328880657,1.000858112501251,1.0057577435350173,1.006664051043748,0.9996845490379123,0.9998893383310836,1.003201751476902,0.9936677645293268,1.0033440302287013,7.391166946886535e-06,2.030959160133047e-06,3.899954208785639e-06,4.329548714999777e-06,4.539759420857645e-06,7.82089512830759e-06,2.198077513038497e-06,7.866233339241059e-06,5.08435768657948e-06,2.177396468417961e-06,5.556537241491785e-06,2.1361546024381073e-06,2.134000611827062e-06,4.6311410810649664e-06,1.7796624733908733e-06,7.848580880899733e-06,4.936455669706219e-06,2.676676162819475e-06,5.238081480970645e-06,8.172816483518691e-06,5.55162065050201e-06,5.707929471909709e-06,3.1102914860391007e-06,8.26431461394558e-06,8.334120099560653e-06,6.0937350218447355e-06,6.033226337599326e-06,7.778710726412335e-06,2.2567463178818804e-06,7.82315497009967e-06
200,200.0,0.9913403361542799,1.007082760235347,8.423698281833315e-06,1.9263911425429686e-06,5.0093323337927796e-06,2.2550683501964625e-06,1.0026908984762173,0.9937205790173893,1.0013964845444656,1.0027240960313413,1.001931968134493,1.0006287332172477,0.9930983553355711,0.9991225822367898,1.002648651648029,0.9913403361542799,1.004110319990996,0.9922672607900941,0.9917896947706278,1.0008394829018186,0.9993961443753371,1.0029314158527192,1.000560307139919,0.9978569307484291,0.9998192230708154,1.004855983440575,0.9998696856165028,0.9999252872324218,1.0005124784384147,1.0051502694127374,1.006037486740455,0.9991154035360222,0.999314981535605,1.002725131760221,0.9934333591182164,1.0028171111642548,7.16986605868468e-06,1.947565142584818e-06,3.717166433128207e-06,4.163710769768448e-06,4.336596614952795e-06,7.725344254401537e-06,2.1307255303964134e-06,7.841112672341341e-06,4.837673813066387e-06,2.0744346818753365e-06,5.254012395933929e-06,2.0446946409151985e-06,2.0515559067664686e-06,4.480927003329078e-06,1.9263911425429686e-06,7.80357764520185e-06,4.771221739609199e-06,2.5673783778827676e-06,5.07185647669099e-06,8.204286604251035e-06,5.423428553269509e-06,5.6026603591628646e-06,2.9576232606521327e-06,8.3553611262719e-06,8.423698281833315e-06,5.93525904050094e-06,5.89127826275171e-06,7.64443110251825e-06,2.1555110371448016e-06,7.770621085354547e-06
201,201.0,0.9909507045002063,1.007408869083291,7.734780731589725e-06,1.8285677904988065e-06,4.715478563731495e-06,2.0589020163330614e-06,1.0026251902897425,0.9937413953836595,1.0012115315708738,1.002501437156024,1.0017295486826987,1.0006387802800205,0.9931167611358093,0.9991799438952514,1.002455110995373,0.9914049768662099,1.0039193304000709,0.9922964379585527,0.9918357607628799,1.0006592237854914,0.999302432527036,1.0028370795938335,1.0004012411050947,0.9977284229205573,0.9996962176730437,1.0047109207104903,0.9997502782845289,0.999823119772359,1.0003259829013635,1.0049951698428046,1.0058511865878315,0.9990197620653772,0.9992093681655051,1.0026714815688993,0.9934350241538659,1.0027297395463404,6.526817005921875e-06,1.8285677904988065e-06,3.5478301606276983e-06,4.019493843430913e-06,4.177197040034748e-06,7.145053547067967e-06,2.010522998672568e-06,7.30637071008791e-06,4.685614096845219e-06,1.947150257323616e-06,5.06757121282442e-06,1.920251224987519e-06,1.934985375848906e-06,4.327070674296604e-06,1.8482052903629463e-06,7.1386275676931875e-06,4.5966025643428075e-06,2.436713504136408e-06,4.885918560315886e-06,7.534891910156038e-06,5.2751234570660825e-06,5.461093893338535e-06,2.796219443362164e-06,7.680356322969456e-06,7.734780731589725e-06,5.761290586494928e-06,5.730390654941429e-06,6.999275225503661e-06,2.0320382381937387e-06,7.108333023009067e-06
202,202.0,0.9903988388800277,1.0079249004513287,7.4249968023739855e-06,1.9070259628593855e-06,4.526448965169845e-06,1.914192130527934e-06,1.0040833074849258,0.9945453806428194,1.0025211914578636,1.003883217292631,1.0031271241990076,1.0022503508955418,0.9939720207676416,1.0008463399457799,1.0038842697292656,0.9923242514487445,1.0053527509495122,0.9931868417303467,0.9927272432409335,1.0021492918662644,1.0006131216639846,1.0044312999645795,1.0019568994405783,0.9984759005571922,1.001323268428386,1.0063336762502502,1.001426154648493,1.001533805987546,1.0010310681476309,1.0066636503459723,1.0075003515691854,1.0007609724005524,1.0009406600753545,1.0042096089228512,0.9942621175200186,1.004326574073672,6.3456534405392396e-06,1.943883489148452e-06,3.3138257156378443e-06,3.733381408907847e-06,3.892110050159592e-06,6.848244675244972e-06,2.063744534207218e-06,6.989479706773999e-06,4.372556771857202e-06,2.0023151609087514e-06,4.7253213879355785e-06,1.9625802457203053e-06,1.991809885366166e-06,4.019482047992375e-06,1.9070259628593855e-06,6.902228063131683e-06,4.271580987167263e-06,2.602709283456914e-06,4.537477785216808e-06,7.245583488656313e-06,4.897955459611899e-06,5.07024658307482e-06,2.939055604657339e-06,7.380935226960093e-06,7.4249968023739855e-06,5.340392607385078e-06,5.3188243933145005e-06,6.71186031098806e-06,2.17426419746515e-06,6.863943678376591e-06
203,203.0,0.9896814210125292,1.0086830489408105,8.683534605806492e-06,2.2439137561706803e-06,4.829736668664605e-06,2.130575647338254e-06,1.0051377392208416,0.9950151646022544,1.0035119922506146,1.0049254878096512,1.0041801810221853,1.0034123531264107,0.9944659181929052,1.0020499367328988,1.0049622269332155,0.9928444146882838,1.006436361256451,0.9936809072205671,0.9932415558161767,1.0032701556416557,1.001533363951669,1.0055758989634795,1.0031238575190495,0.9988854058560821,1.0025427661630884,1.0074957173434784,1.0026744958940825,1.0028017358679242,1.0014057112513233,1.0078630895400864,1.0086830489408105,1.002057291273342,1.0022272168530553,1.0053186792014912,0.9947403545456565,1.0054740973998508,7.21797336950498e-06,2.455307404882166e-06,3.0937149517819963e-06,3.4589753515290702e-06,3.6087118119121596e-06,7.4894732567961995e-06,2.5579451546495267e-06,7.5488759454315245e-06,4.043583871473913e-06,2.4220587212873315e-06,4.379277718624292e-06,2.3626389030064733e-06,2.472541214018323e-06,3.7415487560699238e-06,2.2439137561706803e-06,7.774206701788329e-06,3.977334049045488e-06,3.4373951513230548e-06,4.218395024312739e-06,8.272728768385785e-06,4.521438644350249e-06,4.671783847599619e-06,3.917438431029796e-06,8.596372449301857e-06,8.683534605806492e-06,4.90622465238047e-06,4.886109214006829e-06,7.423848275624786e-06,2.8006810296181573e-06,7.708069028225928e-06
204,204.0,0.988795132616496,1.009712794388027,9.553141261013054e-06,2.324162944964554e-06,4.986640132872626e-06,2.3481856897254917e-06,1.0020232110219796,0.9931092973660941,1.000508235893345,1.0016973122516981,1.0009606967818687,1.0001624508039155,0.9924188197750412,0.9988087081918741,1.0017029072279184,0.9906951605560891,1.0031808253482617,0.9914987596744168,0.9911525773409461,0.99990587516602,0.9985623622197041,1.0020976250038913,0.999670973611272,0.9967280762927411,0.999026794449273,1.0038322129986408,0.9990543502482475,0.9991440270471049,0.9992076856115608,1.0040849277519774,1.0048672549770743,0.9983516372309836,0.9985188014888681,1.002061898937282,0.9927260127759255,1.0020065196225414,7.738223735394612e-06,2.755501724936363e-06,2.86038380660535e-06,3.205000885110753e-06,3.350087980632258e-06,7.907254696767092e-06,2.9042499935993004e-06,7.927741783841925e-06,3.786569027023236e-06,2.7503931422038646e-06,4.133097358559087e-06,2.6817968750703635e-06,2.8130273735378868e-06,3.4664967586322005e-06,2.324162944964554e-06,8.270081447656557e-06,3.682207361230595e-06,3.973791561628684e-06,3.897650654064065e-06,8.929525274776775e-06,4.156676554289162e-06,4.276349549635141e-06,4.609849540308027e-06,9.417445912881343e-06,9.553141261013054e-06,4.500502702187793e-06,4.476872575688922e-06,7.873444299169823e-06,3.1891169850265183e-06,8.18856021974354e-06
205,205.0,0.9877366554107126,1.0109527575690287,8.844134571106449e-06,2.430266207189414e-06,4.998768619368032e-06,1.9762522509528352e-06,0.9974077087329991,0.9904414646678208,0.9962236640853124,0.9970972225726752,0.9963704469540534,0.9953005432206702,0.9895667192213009,0.9939291806798164,0.9970539671384291,0.9877366554107128,0.9985387374500561,0.9885115228692524,0.9882535630546744,0.9950957624133808,0.9942816593282923,0.9969558931103985,0.9947243716627449,0.993760157364465,0.9939732989774636,0.9984372703400949,0.9938520468055657,0.9938833483047261,0.9962004947317957,0.9985197597127918,0.9992573124082621,0.9930156782974319,0.9931826712487701,0.9972296666653142,0.9899137677885895,0.996878023255032,7.23624796108878e-06,2.8302957217087936e-06,3.131042070014606e-06,3.5702752317924065e-06,3.691190201357681e-06,7.4101492378497e-06,3.1688296333075995e-06,7.455587482822611e-06,4.271224351178537e-06,3.279548042562996e-06,4.8006605613157e-06,3.193238364445967e-06,3.1477835182391575e-06,3.7548648016119745e-06,2.430266207189414e-06,7.72919737550767e-06,3.964680901988189e-06,4.078123110121405e-06,4.128326400436527e-06,8.321466837146931e-06,4.302019364733236e-06,4.408761155836353e-06,4.698291564793861e-06,8.729378961144514e-06,8.844134571106449e-06,4.503748034342348e-06,4.4980819821457585e-06,7.372809506494855e-06,3.3593205848351007e-06,7.653514843921916e-06
206,206.0,0.986515447446784,1.012318844494806,4.2582918552932237e-05,6.9302499954143706e-06,2.6457658971948763e-05,1.0940910562684884e-05,0.9989650853971908,0.9920507360144782,0.9981057871260324,0.9990615005683351,0.9983428292985307,0.9969730462898493,0.9913088659469238,0.9956395949673735,0.9990391270649543,0.9895889954802106,1.000500912606023,0.9903539532367606,0.9900537315818917,0.9971545207238663,0.9961167589777314,0.9986577247070024,0.9968251066036716,0.9954718432856333,0.996122811763384,1.0001928938800113,0.9960324839918908,0.9960806858337187,0.9979191400599325,1.0003317881732696,1.0010607172505634,0.9952413777516522,0.9953999301668778,0.9988542222082416,0.9916208534291333,0.9985814072313168,2.544274301185349e-05,6.9302499954143706e-06,2.797712820691683e-05,3.4002190525443964e-05,3.28778545785782e-05,2.514752499432708e-05,8.598013330955629e-06,2.3732856645922644e-05,3.472778009924261e-05,8.732452917910898e-06,3.604980967016364e-05,9.505951468374211e-06,8.324990290182141e-06,3.400552593842156e-05,2.1256695853789603e-05,3.226314706179984e-05,3.431484463466163e-05,1.34561914764552e-05,3.357438390290605e-05,3.791413972761098e-05,3.4559939606510563e-05,3.435389596861241e-05,1.6073970589425454e-05,4.05517866712691e-05,4.2582918552932237e-05,3.4164751615435865e-05,3.474982118524198e-05,2.7120228170540582e-05,8.927095447420022e-06,3.181088702014421e-05
207,207.0,0.9851920721075924,1.0137269611763486,8.64848339094008e-05,1.0640722059771881e-05,5.234871542352931e-05,2.412994913830645e-05,1.0051887692151509,0.996651926323174,1.004557026944052,1.0058929379978996,1.0051902535536419,1.0036003552074995,0.9962646722388678,1.0023472237910658,1.005975053747748,0.994839822569936,1.0074042349984664,0.9956066615568395,0.9951557297591882,1.0043070167091277,1.002446989499722,1.0055262147495803,1.0041603107979153,1.0004412844791135,1.0036267138331565,1.0073372901046316,1.0037086397897594,1.003837308860295,1.0029170600304,1.007688249749585,1.0084322707878162,1.0031020581381898,1.0032449188376251,1.005365558702312,0.9964796188039668,1.0054413720352258,4.601333888111372e-05,1.0640722059771881e-05,6.121304038446967e-05,7.594950625170275e-05,7.20324561215539e-05,4.280931747730789e-05,1.3460268638186116e-05,3.896549397148845e-05,7.453938005033961e-05,1.3081761215664721e-05,7.636289081646999e-05,1.4926993185318182e-05,1.2646372729559455e-05,7.29455018525398e-05,4.328225472622231e-05,6.076300010058317e-05,7.203255626642718e-05,2.6449198814336275e-05,6.827207047472221e-05,7.457365232973491e-05,7.000905076337847e-05,6.855769002940594e-05,3.408049902657433e-05,8.030321292084988e-05,8.64848339094008e-05,6.786618250903259e-05,6.956952720398962e-05,4.883729340448549e-05,1.4207685277464243e-05,5.9585711313786314e-05
208,208.0,0.9838398691088385,1.0150930136246474,0.00029734505689867866,6.22132080361958e-05,0.00020069938460165273,8.327516196934267e-05,1.0107944926855736,1.0003836180791539,1.0099812011405709,1.0116533595741424,1.0109583491025635,1.0095791274202166,1.0002559307743946,1.008400403060289,1.011821958159381,0.9990243125133061,1.0132406094674709,0.9997901710429951,0.9992393804792459,1.0103486525521281,1.007872504497615,1.0117223055496525,1.0103615683350506,1.0044771344447423,1.0099786289286743,1.0137876574335938,1.0102136099291823,1.0104136182635466,1.0069793624288184,1.014334638850305,1.0150930136246474,1.0097688706230243,1.0098978630714412,1.0112394437098073,1.0004074981869744,1.0116300569023384,0.000207954981043317,6.22132080361958e-05,0.00018614022761688124,0.00021419258106773666,0.00021403433926117256,0.0002473966451804701,7.13555423666949e-05,0.000262547746437491,0.000223184152148436,8.249126326732666e-05,0.00022577530370842755,7.795584054118821e-05,7.707469985103962e-05,0.0002356020763370122,0.00017196302231976276,0.0002524677200877638,0.00025067108947095403,6.652192716915968e-05,0.00026615759179992004,0.00027001793383259437,0.00028052545593159733,0.00028926731884420956,6.960772567427296e-05,0.0002865685131125403,0.00028632873307045403,0.00029734505689867866,0.0002956423542328356,0.000230063151726183,6.752143451016891e-05,0.0002523939025050973
209,209.0,0.9825321781662234,1.0163425678452016,0.0007856096916251089,0.00012168538334010715,0.0005057830701723763,0.00022322132346226848,1.0072269940377832,0.9979318290837549,1.0062182984024386,1.0075426470540974,1.0068588436346801,1.0057589094325878,0.9974770094527552,1.0045799679248195,1.0075753767657383,0.9960111191103667,1.008918510138443,0.9967434034256916,0.9963634629067807,1.006101075602809,1.0041507442167381,1.007654967355513,1.006000854733924,1.001477408554665,1.0055320953090099,1.009435083122954,1.0056603790278533,1.0058070650946072,1.0037817624523526,1.0098043879753709,1.0105163635674141,1.005120773688504,1.0052534219350702,1.007436970579155,0.9977118858407129,1.007573469932108,0.0005447621392993444,0.0001539869034563605,0.0004507227371792501,0.0005036968301429322,0.0005132755332256754,0.000670538577493271,0.00017379755205410575,0.0007230796692463679,0.0005378633172298602,0.00020283161799449919,0.000543000847814523,0.00018674451004627672,0.0001904748006276413,0.0005807445685165011,0.0004326660660436238,0.0006486469253648203,0.0006307363583434401,0.00013173355956097073,0.0006888938890307625,0.0006714176873850214,0.0007281086704691445,0.0007570872029114407,0.00012168538334010715,0.0007112217096846422,0.0006948986607534823,0.0007856096916251089,0.0007757499045668467,0.0006061352585799762,0.00016210762015847144,0.000651273913026818
210,210.0,0.9813423389954489,1.0174398298215461,0.001807492759516575,0.0004184828589994401,0.0012260968724357166,0.0004835482156555169,0.9951480880953706,0.9903166465868682,0.9942840143638038,0.9946360835501933,0.9939644728946442,0.9928502145322645,0.9890507805151895,0.9916021593814389,0.9943128945045444,0.9870207646429563,0.9954919629690301,0.987693034686375,0.9876942882694438,0.9926737021125814,0.9922681652517578,0.9940722795811884,0.9922098345069562,0.9925779622281786,0.9914315947086092,0.9950793617549974,0.9912138357211892,0.9911885209955446,0.9944885853708164,0.9949311903488663,0.995540557204602,0.990340018452706,0.9904932664891347,0.9946620109916118,0.9894848641647945,0.9940183863733209,0.001263740683198603,0.0004184828589994401,0.0011174187573944094,0.0012720766624435228,0.0012784754484877275,0.0014585582945252152,0.00047886682190307543,0.00151136443574187,0.0013227404224618229,0.0005385031880135304,0.001326344439843951,0.0005333401883754189,0.0005078944717238174,0.0014179412268337766,0.0010820271956273858,0.0015427262552977254,0.0015140261172678607,0.00047380500581303776,0.0016075834566502477,0.001660142409936797,0.0017014829571163725,0.0017514069747321264,0.0004788615709970159,0.0017629241943566808,0.0017658421576514152,0.001807492759516575,0.0017980569932839047,0.0013927636552556468,0.00045766987723596774,0.001540346692386553
211,211.0,0.9803436913122161,1.0183586655317254,0.006287311820164697,0.0014911685044653293,0.0041600984003549646,0.0015691215412421918,0.9887489705533259,0.9857548271356156,0.9860440086257451,0.9858127287097734,0.9851336619021898,0.9860750835086314,0.9839535306282269,0.9847860664136109,0.9852609523951656,0.9814588616785583,0.9863551341787299,0.9820905738537571,0.9823916731219635,0.9835167211694639,0.9851577615679101,0.9870178842817021,0.9828307094152818,0.9873095392778869,0.981862048451957,0.9877775499494188,0.9814250813570611,0.9812925146179138,0.989038583826697,0.9874707979387887,0.9880432271053367,0.980343691312216,0.9805088370053299,0.9879653350032355,0.9845336487438302,0.9869767770016385,0.00426689922664726,0.0014911685044653293,0.0037871932054883545,0.004362049522855403,0.004347100607130462,0.004738641276080226,0.0017113318023787732,0.004779788527574556,0.004463755815686672,0.0018716244002248655,0.004455760249550664,0.0019088202509869657,0.0017802356802301773,0.004770542566951021,0.0037420551934679042,0.005291500614405058,0.005045490474998934,0.0018568889849089512,0.005268378318435456,0.005821441988370483,0.005583431413131618,0.005713316495263309,0.0019179182541298836,0.006191013907987003,0.006287311820164697,0.005875203228193121,0.005873526203814142,0.004677897438777848,0.0016573152401233376,0.0052653507982264825
212,212.0,0.9795912841808406,1.0190729409537829,0.009497788869705339,0.0022521428753521913,0.006234889632854402,0.002343968138229242,0.9927235038022533,0.9878740479497675,0.9883545002507153,0.988322554018589,0.9876374606903202,0.990348224920693,0.9861834854105725,0.9890955223966883,0.9878149283796565,0.9836937336861605,0.9889032506963585,0.9843152488602637,0.9846322329841535,0.9861725181737256,0.9883239469859778,0.9915243014591613,0.9855799460339467,0.9896431132702147,0.9846980308571398,0.992602038383564,0.9843436725099951,0.984256422542614,0.9914268468013416,0.9925235964722998,0.9931227922371787,0.9833468357917687,0.983504175637368,0.9921820528394404,0.9867457931443233,0.9914759839578412,0.006413890690910792,0.0022521428753521913,0.005658390060066064,0.006522207062823015,0.006495156458483822,0.007099430643976813,0.0025849443387109938,0.007142515535654298,0.006664158447923545,0.0028170031018747467,0.006648133003988369,0.002874935712410611,0.002684827397540563,0.0071231244149647,0.005609143119520116,0.007966220950344173,0.007527964505437328,0.0028091330166690087,0.007850160219438915,0.008781111578865804,0.008319668037709347,0.008508151991221943,0.002899781365800353,0.009340550137017707,0.009497788869705339,0.008747628539690588,0.008748855265289755,0.007028960566901446,0.002506486383289208,0.007924224694050493
213,213.0,0.9790670040600983,1.0195565220657634,0.013192420277386327,0.003995876304845346,0.009345598126101714,0.003056606099298679,1.0013453674368646,0.9937272668229837,0.997571300734635,0.9981426257401593,0.9974733396664188,0.9995093374384023,0.9925291797661271,0.9983419347400498,0.9978243079768503,0.9904399674180917,0.9989139763926577,0.9910725351845305,0.9911746061114738,0.9964408440490962,0.9970585341110126,1.0010583248772367,0.996120121303379,0.9960790533284699,0.9954838873448366,1.002517176411282,0.9953962038702241,0.9954385444525329,0.9979563777597252,1.0027183317334503,1.0033461353424422,0.9946657298533793,0.9948021456729178,1.001212774768839,0.9929646528377692,1.0009971591268318,0.008993839257210003,0.003995876304845346,0.008707980899953699,0.009901956186179131,0.009901475013509688,0.010054880972053043,0.004616682127821818,0.010195303532922176,0.010154228685628167,0.0051184661162502485,0.010093045209239116,0.005162327671276718,0.004852161425743788,0.010833911063156478,0.008514273914945743,0.01108113042355562,0.011420996736646623,0.004798237038098968,0.011929752408126323,0.012123549356192639,0.012564202270745475,0.012837843329696143,0.0049002997300797956,0.012881571523147126,0.013032591147805085,0.013192420277386327,0.013168267122781437,0.00985043359937835,0.004454475587592245,0.011035764851084102
214,214.0,0.9787344467573798,1.0197832748457105,0.024532613779618608,0.00794966808548368,0.01736620072400318,0.005334040203937012,1.0092911708345622,0.9990680220979292,1.006112842541683,1.0072352582761837,1.006585310051679,1.0079493103610522,0.9983269309085723,1.0068616242096993,1.0070974880712698,0.9966066262038652,1.0081872862344856,0.9972495511893429,0.997151181672801,1.005951690703447,1.0051003843570012,1.0098348532699997,1.0058868954329472,1.0019452893139242,1.0054776839369302,1.0116397187838133,1.005635333671133,1.0057959058409631,1.0039068106585267,1.0120942871703182,1.0127478603691447,1.005151609395862,1.0052694183363688,1.0095305829026175,0.9986410759136651,1.0097619332297831,0.016276363274093555,0.00794966808548368,0.016346208668382056,0.01844656308739521,0.018489547403155213,0.018361186666280442,0.009184397707412672,0.01873722504179377,0.01896569110564729,0.010219715068601332,0.018831412959735824,0.010250395442659389,0.009680908227634955,0.020221917190737154,0.015966627575724732,0.019931634284196913,0.02129167886599269,0.009373762340576335,0.022277541184848437,0.021673868040974084,0.02337673155058644,0.02387822623456827,0.009520938708304007,0.023011803282372355,0.02318002558176398,0.024532613779618608,0.024453986874363613,0.01783070153037353,0.008854533131484424,0.019870148825334305
215,215.0,0.9785572080800748,1.0197270652716686,0.0297188121140307,0.009631726221091118,0.021070591541333377,0.0064683503527316714,1.0151927016803626,1.0025189490271789,1.0121293556685231,1.013665712362339,1.0130241984803081,1.0142030230292245,1.00208188337722,1.0131620710819942,1.0136618372674346,1.0006150539262768,1.014766429936765,1.0012697338303942,1.0010217401643,1.0126788891861884,1.010784261167555,1.0163470627880344,1.012796120475156,1.0057910016236078,1.0125482717144034,1.0184099282102326,1.0128777702750194,1.0131249701217657,1.0078244085707935,1.019053228853986,1.0197270652716686,1.012559803099661,1.0126684456747637,1.0157069617398202,1.0023087775051867,1.0162648921851187,0.019768372627299094,0.009631726221091118,0.0197994199864265,0.02235018515446295,0.022404945726186138,0.022352436490232525,0.011133845908322771,0.022832451747221927,0.023010777415369922,0.01238847988862153,0.022878726491464576,0.01241911727877541,0.011732859598998342,0.024502338660251588,0.01939423032221448,0.02420783849736955,0.025797612811921843,0.011377956088843294,0.02700224948406623,0.026320072362422287,0.028321269160713994,0.028931128524029123,0.01158195307536071,0.02795373547768215,0.028141419325969152,0.0297188121140307,0.02961680819918326,0.021675539162799087,0.01073432210219282,0.02413711633647825
216,216.0,0.9784988838355742,1.0193792127941415,0.046900701559333846,0.013957683874000917,0.033288264514145356,0.01070892875347521,1.0109782211245657,0.9993083447515134,1.007976683024705,1.0091820670806744,1.008541455274948,1.009664975401829,0.9985405770860046,1.008590644854122,1.0090419316343708,0.99684775113817,1.0100830192065982,0.9974874718497859,0.9973819065014791,1.008028378378986,1.006436447326347,1.0115612986800666,1.0080298802199021,1.0020877323617348,1.0076866630604642,1.0133259932990948,1.0079115235939424,1.0081000754867218,1.0039681562718994,1.0137774465397011,1.0144156296877087,1.007505456467915,1.0076161788734566,1.0112284417761046,0.9988433987829051,1.0114903545276706,0.031027955331662582,0.013957683874000917,0.030943372088990753,0.035554392574118236,0.035560385844103946,0.035245516988025555,0.016572883402864284,0.03580296913095381,0.037067005896244065,0.018659894883612808,0.03742003700876531,0.01880706119234425,0.017510404509682432,0.038711704714704365,0.03044507667306961,0.038626983345376564,0.040793062889011036,0.017653769519192914,0.04265720659112644,0.04260328238981945,0.04475731516466045,0.045770325306367224,0.018607807418682235,0.045502852413442735,0.04598717802863691,0.046900701559333846,0.04675853283878988,0.03436347656752635,0.015889071837210004,0.03849002544204182
217,217.0,0.9785230698312679,1.0188008507534743,0.08153365201662731,0.022191519202201603,0.056260216437912916,0.018854724017279792,0.9979235995316613,0.9910257734444805,0.9954840872606976,0.9957055259758428,0.9950700924798767,0.9957073290814148,0.9894283273639846,0.9945428129388538,0.9952095168127753,0.9871663122357845,0.9961098903838853,0.9877598291512728,0.988023744292142,0.9939845840426721,0.9937578312078119,0.9968940754943473,0.9936080178641591,0.9925388999170118,0.9929395602565646,0.9978331754822891,0.9928032241444501,0.992809800673863,0.9940644866804865,0.9977222070988245,0.9982608557286523,0.9920516023745155,0.9921836331924606,0.9974342330751839,0.9899427923423415,0.9968509718424639,0.050529409148634,0.022191519202201603,0.053819887352866955,0.062267695343877404,0.06223703983442798,0.05742798919083576,0.026851449757967327,0.05817622078464952,0.0653430154813344,0.0306125107246254,0.0664585085703877,0.030953993707505227,0.028490372268451632,0.06749717566208974,0.05094957159414456,0.06317051735676439,0.07110232898455787,0.029142422114670094,0.07427365638738978,0.06985796206952977,0.0779084597855198,0.07970064558084529,0.031219184274865256,0.07459750138606071,0.07550137013097545,0.08153365201662731,0.08130728019573125,0.05612892819608584,0.025626254639829402,0.06292997139393619
218,218.0,0.9785933618745469,1.0180705659624711,0.09340737444046317,0.024442984794554472,0.06311040926440536,0.021640879343507023,0.9865302475762453,0.9837637901550368,0.9845774159064368,0.9839595391793768,0.983325517133947,0.9835624580909508,0.9814464856265269,0.9823177062032198,0.9831632701878643,0.978684222231855,0.9839471398941178,0.9792371310539693,0.9798227761289487,0.9817498160764978,0.9826901928034483,0.9840893314916236,0.9810604598339183,0.9842369527075623,0.9801113282970002,0.984301632616192,0.9796589278807237,0.9795072811772206,0.9855255083185323,0.983692721164036,0.9841394043452979,0.9785933618745469,0.9787475281705595,0.9854179885577612,0.9821483166443183,0.9840704883474182,0.05513697853143811,0.024442984794554472,0.06189317955474724,0.07158792113700153,0.07156594506586875,0.0626030682929585,0.029732878094879584,0.06339588334666343,0.0752108550365422,0.034098337136943886,0.07658475183231907,0.03450580503572562,0.0316252966419597,0.07749140962204526,0.0567536972111317,0.06881488914619399,0.08158308184003107,0.03229413926578074,0.08517092117416436,0.0759452028830148,0.08930736968525475,0.09135222307375275,0.03465894890680462,0.08096567505621131,0.08194547720614556,0.09340737444046317,0.09315607233017163,0.0612008015817866,0.028329084177783827,0.068552025829823
219,219.0,0.9786789759084017,1.0172669452339367,0.09444854109461359,0.024932356807311033,0.06400144602575653,0.021897892671870107,0.9861656394235533,0.9837683453663258,0.9846179232726495,0.9839870162346839,0.9833536203221639,0.9831958758630159,0.9814290922052844,0.9819585351248636,0.9831731768872151,0.9786641475756805,0.9839282322524281,0.9792085395785215,0.9798096504915131,0.9817850218490953,0.9825321778252581,0.9836344875457433,0.9811061155583591,0.9841884963549713,0.9801613313877531,0.9837662158340974,0.9797049568710294,0.9795506399489495,0.9854877227258978,0.9831063567320613,0.9835366109261161,0.9786322102456116,0.9787869798191906,0.9850331202342857,0.98213552281755,0.9836178138875004,0.05642359555194311,0.024932356807311033,0.06255711245311381,0.07221673035148539,0.07222016823903828,0.06405216857361079,0.030171325627199104,0.06491516708627038,0.07577711963196061,0.0344945702061836,0.07701204943496612,0.03486738025146352,0.03206909255694994,0.07826670099537722,0.057557261292544785,0.07031245521334521,0.08241266487810528,0.03258024455649402,0.08607232742597198,0.07750239836319688,0.09027055553100632,0.09234731003788844,0.03480445737262102,0.08261566555881593,0.08355411972226691,0.09444854109461359,0.09418308003514493,0.06256856042003744,0.028784475197966636,0.07005372630580382
220,220.0,0.9787716084182257,1.0164685753806755,0.11171411777520047,0.029832745355244758,0.07577031055482537,0.02589130611731342,0.9956896994329232,0.9901889470313605,0.9944557797120527,0.9944950098367742,0.9938760180700237,0.9933228763702522,0.9884237479532287,0.9921693255235418,0.9939144491210176,0.9861150945332288,0.994711368759025,0.9866771974803866,0.987017431430286,0.9927528811769538,0.9920735161534905,0.9942132484032286,0.9923586563469783,0.9913280283569735,0.9916698026059451,0.9948228530645457,0.9914906970288906,0.991475755113316,0.9927628770897443,0.9945070683637217,0.9949832031161707,0.9906896873444364,0.9908230692941139,0.9950296929695115,0.9889770353674123,0.994180287611883,0.06757428073801654,0.029832745355244758,0.07390803081177681,0.08497718025205962,0.08505065589204397,0.07663906376963288,0.035787580307203894,0.07778017216897587,0.08894495968780892,0.04070863884145645,0.0900234629403139,0.0410613657395304,0.03800037962200604,0.09234171046240691,0.06829675812852663,0.08387044051444811,0.09728020650192166,0.03818764723712406,0.10168925201322687,0.09211352028344141,0.10669136744862277,0.10916744499705339,0.040428158703776564,0.09806729250827138,0.09904552095121841,0.11171411777520047,0.11137410858977058,0.07475812515328552,0.03421224599684709,0.08358288325355036
221,221.0,0.9788685760250138,1.0157540432154926,0.13011248156221994,0.0343738632431855,0.08788405846633733,0.03035630893948955,1.0050185924790218,0.9964881911904682,1.0039864424490614,1.0046589664077104,1.0040613924076245,1.0032411362888896,0.9952742127091487,1.0021711008604728,1.0043052185326358,0.9934012306295332,1.0051342696263266,0.9939779955908027,0.9940725122534669,1.0033803407948507,1.0013855789053403,1.0045766941390568,1.0032675103499065,0.9983244742817927,1.0028277643933787,1.0056574177586806,1.0029205342345995,1.0030419816006282,0.9998894546100314,1.0056838632106087,1.0062009441498152,1.0023833363876027,1.0024968752885,1.0048191016523107,0.9956839394951721,1.0045285165350681,0.07882411124604091,0.0343738632431855,0.08606102707322252,0.09868744157921931,0.09883221430761546,0.08928476653831609,0.04105701577225698,0.0906765718113324,0.10314681373522826,0.04662573942448694,0.1041343201700545,0.046977310498670044,0.043588795012086595,0.10742102506681576,0.07917602522141921,0.09748383832348503,0.11319840597113656,0.04349270872908337,0.11838500690682127,0.10672214565086037,0.12422631172011502,0.12712223869771921,0.04578805625468422,0.11346049765388379,0.11448417033488058,0.13011248156221994,0.12970738252281833,0.08703142034677751,0.03927486152058905,0.09716518709509503
222,222.0,0.9789671953497598,1.0152019355511923,0.1301757238771928,0.03415158804665312,0.0878631308350572,0.030509907691427106,1.0124367215777461,1.001674674027207,1.0115070973037052,1.0126946554801426,1.012110379600516,1.0111522831286526,1.0009277571656992,1.0101519234228742,1.0125250371488286,0.9994310286802341,1.0133872425466552,1.0000230883026702,0.9998984960824403,1.011764420395974,1.0088419875037065,1.0128441953482934,1.0118660096748735,1.0041018570712121,1.0116156294812564,1.0143286454031168,1.011912977229686,1.0121337581763856,1.0057839172568088,1.0146465254823787,1.0152019355511923,1.0115815982319973,1.0116807876283573,1.012621604918316,1.0012091647839543,1.0127828426284078,0.07908933935662786,0.03415158804665312,0.08609512010019846,0.09867188966312714,0.09883092619084882,0.08954148580146892,0.04075851088454988,0.09094510056705433,0.10309852025484639,0.04627891103091941,0.10402628184527651,0.04661708569530868,0.043269865380313764,0.10745534727054418,0.07911014637283223,0.09770581895843453,0.11324372885507732,0.04312664986405903,0.11844679376669047,0.10686539485246911,0.12429099658822958,0.1271949124404701,0.045355089794215014,0.11356385558551056,0.11455773887952915,0.1301757238771928,0.12977356764647463,0.08727344807601257,0.03898989947403525,0.09739018793274488
223,223.0,0.9790647830134588,1.0148708261336719,0.13898926334526787,0.037440257908362196,0.09538570058955186,0.03249768920870095,1.0110951521276523,1.0015368379089236,1.0093549990428812,1.0104131732177104,1.0098308930245372,1.009801089546297,1.0007345232140916,1.008784710935969,1.010224149721568,0.9991436498062011,1.0110900563059093,0.9997329833608611,0.9996605443311428,1.0093879401092916,1.007575367533538,1.01149324370506,1.0094120070051065,1.004087163325279,1.0090952623022862,1.0130677228925438,1.0093139306145333,1.0094917150506135,1.005875013205944,1.0134656423086206,1.0140316439718629,1.0089010552508688,1.0090056924247472,1.0112860271024777,1.0010479746503873,1.0114312742958935,0.08685180301004648,0.037440257908362196,0.09179990293798575,0.10549458156016316,0.10562034698610613,0.0985562216853082,0.04482268880066733,0.10005158556864516,0.11040596070470698,0.050840953219940685,0.11164373536245585,0.051234982699439505,0.04752608158744149,0.11479983647932754,0.08621900201679457,0.1078253198510115,0.1209861115295524,0.04778863247498155,0.12652291989585185,0.11845844205140789,0.13275528672919995,0.13587417004195174,0.05052037038501969,0.12617211459843025,0.12738130212058182,0.13898926334526787,0.13857254401303198,0.0960943249987389,0.04286039612024412,0.10746187900389215
224,224.0,0.9791586556371044,1.0147392364411985,0.17655216219275813,0.0490250243154305,0.12399911000965619,0.041542506968361294,1.0002569179356162,0.995192770792207,0.9979050496511858,0.9981443162544343,0.9975588035973677,0.9983164664082661,0.9937445597481847,0.9972117702850519,0.9976912932839708,0.9916189293160154,0.9984853507666479,0.9921753293439443,0.9924325840191343,0.996603039963085,0.9969952677389019,0.9995282547978631,0.996276492972012,0.997021555882608,0.9956574393622709,1.0006494823998378,0.9955431298503225,0.9955511005315708,0.9986983970532743,1.0007515701195118,1.0012691584134654,0.9948009914700044,0.9949267340067323,0.9999427086478506,0.9942477222287917,0.9994856768123962,0.11507890879553888,0.0490250243154305,0.1163740262430477,0.1342099026300533,0.1342959878417811,0.1308536403075158,0.058904983138233336,0.1327498407416875,0.1407434874658954,0.06671755523493199,0.14273609825841768,0.06727470369535367,0.06235867210399484,0.1459032383277282,0.1126804823941604,0.14377344191005978,0.1537334968365888,0.06330755782026574,0.16073698888898796,0.15887030858872903,0.16865810636112738,0.1726556024409998,0.0672013873364508,0.16974084715406285,0.17156314556717409,0.17655216219275813,0.17603033251601902,0.12769261242886143,0.0562859631216947,0.14326479563213765
225,225.0,0.979246129841691,1.0147656748851324,0.19267208427629623,0.054067042583184496,0.1367062782862615,0.04566844702885638,0.988489581278214,0.9875977503895901,0.9864627699294577,0.9858144102722675,0.9852285588261791,0.9857435450266983,0.9854125160141889,0.9845597013835469,0.9850334752660979,0.9827585579322898,0.985710549815014,0.9832767573112503,0.9838652531232369,0.9837524353067028,0.9854706290108591,0.9863326014605108,0.9830803518063355,0.9883002135536112,0.9821621352066162,0.9867395318994053,0.9817216179828528,0.9815638688321444,0.9896553642783094,0.9863477249311913,0.9867828187683604,0.9806688387216039,0.980816697278005,0.9875149547039309,0.9861083224229242,0.9863143043077598,0.12811817237717196,0.054067042583184496,0.12689854884367363,0.14654200222052174,0.14660749646223667,0.14570526708409956,0.06505585160558945,0.1477699607872515,0.15379699299978536,0.07364431001580167,0.1561664482266006,0.07428212813969007,0.0688278883236391,0.1592430790056251,0.12448928993465515,0.16047936878477512,0.16774631884336497,0.0700890844913375,0.17537301415248216,0.17777581182664612,0.18403078897182557,0.1884122317738547,0.07442609390811908,0.19020498131248142,0.19234987586905547,0.19267208427629623,0.1920979762679462,0.1422746701116035,0.06214043476610733,0.15990113462242336
226,226.0,0.9793245222482132,1.0149086498768334,0.18602772361115807,0.05225826638325217,0.13191070382668635,0.04403934361783945,0.9874415019337288,0.9865865866570648,0.9853391011997379,0.9845926483388134,0.9840124458234352,0.984598725634779,0.9843162794252299,0.9834126895353986,0.9837713750535365,0.9816208934799009,0.9844262737191308,0.982133052525082,0.9827509647137338,0.9824969229842027,0.9842622465304083,0.9851140335939296,0.9817990243548572,0.98710791857683,0.9808596307192894,0.9854256810005959,0.9803951680294154,0.9802252500492313,0.9883849548699104,0.9849617055986407,0.9853822407237277,0.9793245222482132,0.9794727177641094,0.9863772448421059,0.9850260956087146,0.9850984433301312,0.12356189428150745,0.05225826638325217,0.1225877851398293,0.14148289936370675,0.14156258020901943,0.14047261879404663,0.06284207805827804,0.14247298603809364,0.14846364255928585,0.0711463595773813,0.1507089525787274,0.07175090683739532,0.06649593709844479,0.1537617681667919,0.12012915788293692,0.15470134978373462,0.16195994549270964,0.06759957970154597,0.16932640275793945,0.17131363941107747,0.17768287011057574,0.18191514978044576,0.07169703985378366,0.1832691395667862,0.18532120795098944,0.18602772361115807,0.18546718905847318,0.13716643478112583,0.06002893241470468,0.15414667755684522
227,227.0,0.9793919941985603,1.0151266698276613,0.19586730937375493,0.05515744294139076,0.13814147719599817,0.045974522311767865,0.9964087586294363,0.9920241007224205,0.9942548424999893,0.9941596345322615,0.9935848044651513,0.9941435930149725,0.9902769042072144,0.9930338487960058,0.9935611436122809,0.9879882889880176,0.9942698628970483,0.988520445545391,0.9888999539313472,0.9924877341168314,0.9929259644301336,0.9950831052337384,0.992067693139503,0.9932136190955313,0.9913725082282336,0.995862155278169,0.9911801625444653,0.991148504919582,0.9946226975212586,0.9957166055069945,0.9961850970698062,0.9903739044858815,0.9905021319337654,0.9957989725012775,0.9908403132198343,0.9950514000013129,0.12867490182244073,0.05515744294139076,0.1292670814784718,0.14886548184856885,0.1490182720488068,0.1461775716347597,0.06615856614953101,0.14832180292086203,0.15609083139351654,0.07491165663141625,0.15822524631864157,0.07549514663744421,0.07004202298652545,0.16189814604480227,0.1257994800371323,0.16070854469782767,0.17053449442804205,0.07080205365647628,0.17831056381936058,0.1775625430657239,0.18709696071251794,0.19155204844167262,0.07485583124615093,0.18976304908094072,0.19177933729020818,0.19586730937375493,0.1952640979819,0.14267212235353824,0.06322448026706773,0.16014722857045172
228,228.0,0.9794500859182029,1.0153782431489762,0.2134058804656554,0.060657920793829076,0.1501669248540391,0.04963712525469529,1.0053489293183713,0.9976429714013714,1.0033543349622507,1.0038933567384323,1.0033300255940334,1.0036512160789228,0.996406030105193,1.0026200135553456,1.0035171897767206,0.9945176712189723,1.004273926800581,0.9950731488694736,0.9952131324429973,1.0026497911562218,1.0016859109000846,1.005001479990153,1.0025031237414737,0.9994642787031442,1.002048332239944,1.0062107112184122,1.0021229443574045,1.002222277971288,1.0009865953337789,1.0063729208331105,1.006884309205732,1.0015830984896628,1.0016913577072817,1.005182812302286,0.9968336857829015,1.0049543362321025,0.13931621437362768,0.060657920793829076,0.14106602704428567,0.16213293393511913,0.16237611717058822,0.15818726365960178,0.0725888319137731,0.16057740438777068,0.16990506137844633,0.08221341288927211,0.17201648154036625,0.08280173513949031,0.0768857605074138,0.1764351698787611,0.13686224966642152,0.17367466082745395,0.18583784949271878,0.0773158681882813,0.19431555518889235,0.19156753420642575,0.2038641771899256,0.20870353780363105,0.08148892669244413,0.20460142127005929,0.20667271915699026,0.2134058804656554,0.21273926437584326,0.15432469823791536,0.06939081512355148,0.17308225312261818
229,229.0,0.9795011823535068,1.0156218782521378,0.21052380017883152,0.0606536869051266,0.1484347134957837,0.04861644869148372,1.0125662262286166,1.0024005822805688,1.010653896782223,1.0117093459556072,1.0111508860944636,1.0113380970054822,1.001597729624522,1.0103703807050999,1.0115039992169947,1.0000438529656472,1.012295125129069,1.0006192943698005,1.0005584036870991,1.0108046460884523,1.0088339808823534,1.0130380944828952,1.010875560071446,1.004784991062208,1.010611125949364,1.0146363598441703,1.0108982540764053,1.0110999789862776,1.0064249615088179,1.015070924172538,1.0156218782521378,1.0105718485094717,1.0106666184347832,1.0127699364557652,1.0019089806430526,1.012977451378891,0.13751335926508318,0.0606536869051266,0.13928139953271612,0.15997762753187916,0.1602470108422451,0.15616912746583494,0.0725026615515102,0.158558326482012,0.16762660701375953,0.08209858696378879,0.16964055559039237,0.082665629107734,0.0767938546831172,0.17411604671012626,0.13542321923720807,0.17140018791360206,0.1833772826509882,0.07715858146142775,0.19173141393004378,0.18904946079237803,0.20112507582434028,0.2058791728604453,0.08127314558066746,0.20195485239152786,0.20397299811544023,0.21052380017883152,0.20986471838296536,0.1523214707063514,0.06932268926125827,0.17081885594070834
230,230.0,0.9795476684508372,1.0158230163013926,0.2060665268699044,0.05797564791469163,0.1442128356708818,0.04794622419462604,1.011567982573991,1.001317567583182,1.0085969112391278,1.0095850685207026,1.0090121876187603,1.0103218717656426,1.000393788928313,1.009332884690657,1.009367124855543,0.9987049597198264,1.0101581341809298,0.9992716488593665,0.9992962675978352,1.0085628896082255,1.0073497899148947,1.0119811120448254,1.00858413892684,1.003655127277233,1.0082733285541448,1.0136324451503544,1.0085054043302766,1.0086879865501492,1.0053765300036759,1.0140853698581551,1.0146418996013995,1.0081198963278442,1.0082188946256685,1.0117687078987196,1.000749717823567,1.0119236155494378,0.1334270623541172,0.05797564791469163,0.13628306130502726,0.1565259172934671,0.15677280225458975,0.1513989870126672,0.06935066111543634,0.15371683645552417,0.16394713952407955,0.07861734812484383,0.16590783859468325,0.0791677092915146,0.07348794142991315,0.17032668868319026,0.1310920581146288,0.16603266865828134,0.1794242157108804,0.07367170169329978,0.18761672807547342,0.18282451247941903,0.19683390757625835,0.20151031492347443,0.07753557333677731,0.19505455069923866,0.19697332028671427,0.2060665268699044,0.20542321562413982,0.1476715548461243,0.066277026079705,0.16547155379839068
231,231.0,0.9795919291565602,1.015974829472535,0.2309760780057364,0.06256250650498832,0.16029739445037136,0.05459157739930115,1.0011467952258952,0.9941090332075315,0.9973651605523216,0.9975979485594827,0.9970075058307115,0.9992449128655471,0.9924779107633851,0.9981640568830547,0.9971174821847808,0.990224986345297,0.9978325991646442,0.990753290219926,0.9911258886489073,0.9960378172428498,0.996638493246449,1.0003706171516773,0.9957395330872676,0.995562564778169,0.9951475880641858,1.001513921191288,0.9950656704001869,0.9951025083411341,0.9971438480054139,1.0015966595461936,1.0020952397868699,0.9943638063863964,0.9944837164124456,1.0008321741980346,0.9930333989909705,1.0003353359281522,0.1485438614319333,0.06256250650498832,0.15254226512899205,0.17536951149648985,0.17559413348307254,0.1684213072292669,0.07499390486627967,0.17095699812122886,0.18369442261283186,0.08518255881054268,0.18599315934506994,0.08580722026423003,0.0795248258295383,0.19075156888326425,0.1450919561226412,0.18455855506708002,0.20101958716784807,0.07959287075549681,0.2102329425728362,0.20286493489735255,0.22060146609302006,0.22588977888247963,0.08377752148407927,0.2160876423738928,0.2181957621768805,0.2309760780057364,0.2302568234331954,0.1643110493057811,0.0715928788319327,0.18393374233315865
232,232.0,0.9796363494170415,1.0160774226942448,0.24309811654040353,0.06559955170640434,0.1689304034865695,0.05766669129041123,0.9895214354866297,0.986561021172041,0.9861956386248681,0.985572534036097,0.9849812792356236,0.9868335013841217,0.9842080863771918,0.9856682603776911,0.9847954696936823,0.9814532681858816,0.9854234052318098,0.9819472236353683,0.982622934456374,0.9834999570951053,0.9852909935638162,0.9873265239567554,0.9828643708105301,0.9869217307072966,0.9819788337577728,0.9877330939947171,0.9815790301592028,0.9814556782782664,0.9882150457701216,0.9873092918630311,0.987723541142898,0.9805654978537428,0.9807076385077697,0.9885621439599234,0.9849455761154317,0.9873144443399161,0.15685273041228,0.06559955170640434,0.16043392914951932,0.18464079381489604,0.18483885995212457,0.17792161022110936,0.07870183538107105,0.18054864755428124,0.19350654664479458,0.08940009024352544,0.1960579707588859,0.09007490872288758,0.08344809661902299,0.2007716309231471,0.15292156561760864,0.1950216918195546,0.2116027085997713,0.08373441055376375,0.22130194680157383,0.21446641446576864,0.2322121676909708,0.23779041290455208,0.08830858741772661,0.2284828048144359,0.2307448916029189,0.24309811654040353,0.24234365149969728,0.17361699278943932,0.07511228968509678,0.19435624968985457
233,233.0,0.9796833141786465,1.016130900895202,0.23093159712157868,0.06220407254265755,0.16047616274898205,0.054853472403353476,0.9884876199455955,0.9858596751456117,0.9854907657207802,0.9848023085853257,0.9842126193212031,0.9857259548209224,0.9834478357216112,0.9845561228738772,0.984006759122219,0.9806694430251306,0.9846290342871588,0.981160212771447,0.9818516273704474,0.9826941478060467,0.9843517216866808,0.9861262943753891,0.9820330540121034,0.9860678994181512,0.9811308448958123,0.9864139013044869,0.9807148083737126,0.9805829877623428,0.9873145780612483,0.9859090618553079,0.9863082050700941,0.9796833141786466,0.9798267228265626,0.9874554359333758,0.9841954630915282,0.9861165935210475,0.14912439845497338,0.06220407254265755,0.1523446227426675,0.17535670973309234,0.17553870914619601,0.16917032343105834,0.07463166451651924,0.17166874522086745,0.1837851040508797,0.0847740002132608,0.18621234424364894,0.08541293241371435,0.07913380263134695,0.19067941750174228,0.14525006199460955,0.18541411997973406,0.20097849017455052,0.07941596818744129,0.21020127213098302,0.2039073319656419,0.22058124830368842,0.22589182126759766,0.0837650984043036,0.21723289457680126,0.21938396656286796,0.23093159712157868,0.23021222798833468,0.1650753063726111,0.07122472148706421,0.18478190910902945
234,234.0,0.9797335888060796,1.0161353690040873,0.23182445670065335,0.061782271370066484,0.16071489173549397,0.055349715320846454,0.9973467543876572,0.9916275636247508,0.994649732137168,0.9946150276256764,0.994028342644429,0.9951490492648499,0.989762356074232,0.9940515608229701,0.9940350681736583,0.9874073504688056,0.994711236822527,0.9879210508300023,0.9883618277557962,0.9929296178331595,0.9931803622026852,0.995985825096715,0.9925424774694465,0.9925389789297462,0.9918813809771136,0.9967358324196229,0.9917325096112767,0.991732493223297,0.9939285056592118,0.9965512386462179,0.9970000859819637,0.9909650895651607,0.9910885213813697,0.9967670405151593,0.9903581694456562,0.9959598509077217,0.1497190273586698,0.061782271370066484,0.15280721611246656,0.17581179318321508,0.17601415432342132,0.16978305155087248,0.07409832160927868,0.17232644762031082,0.18422215942704323,0.08419351424606644,0.1865812218418075,0.08481960839298974,0.07859010608804697,0.1912443218979907,0.14530790060055693,0.18594863050761234,0.20160698024266535,0.07866843527824735,0.21089572998419392,0.20431299719282142,0.22136481620274884,0.22671654865607152,0.08283592552731599,0.21754987654923802,0.21966389076845347,0.23182445670065335,0.23108891208747634,0.16563801971763167,0.07071021210541277,0.1853202049214739
235,235.0,0.9797814603374004,1.0160909319495808,0.24229402623210416,0.06425498122307341,0.1676705184569725,0.05796337943625054,1.0060066821203026,0.9973320699252003,1.0037152550342954,1.004312095184287,1.0037371607714314,1.004367027849741,0.9959982142321044,1.0033434218027362,1.0039569095989536,0.9940684911715794,1.0046882923104832,0.994598153582067,0.9947925863460699,1.003047790261879,1.0018638627140206,1.0056202453378231,1.0029326677706483,0.9989082277776425,1.0025063749982537,1.0068148343246954,1.0026162050473357,1.0027447977378625,1.0004215877820581,1.006943261208035,1.007436590013841,1.0021021526995921,1.0022065377432707,1.005870029408983,0.9964501258553728,1.0055791189350618,0.15636514415482938,0.06425498122307341,0.15965624330002023,0.1835841761090553,0.18381509320733844,0.17727399938692676,0.07700073299739905,0.17997021370190658,0.19230668925436706,0.08748695952932967,0.19467542320151754,0.08813196993640823,0.08167728765456905,0.19975370704001424,0.15153117782495426,0.1940215015534455,0.21059372870357518,0.08155867290516204,0.2203167421914758,0.2130185189588288,0.23129279106750023,0.2368860047242279,0.0857297373283532,0.22673573405094163,0.2288990834770345,0.24229402623210416,0.24151699441613989,0.17290884300138287,0.07348861424073681,0.1933707623365579
236,236.0,0.979819596229007,1.0159976946603633,0.23542125644820336,0.06251805910010623,0.16303980393894435,0.05634907401478289,1.01306187251816,1.0020742367017668,1.0110727363471412,1.0121911935867152,1.0116236237805056,1.0118847060471985,1.0011962441248283,1.0109195777262812,1.0120235416718881,0.9996381256439807,1.0128053478410064,1.000186469735042,1.0001565952405955,1.0112626666585727,1.00897620661459,1.0134886801229237,1.0113635219857153,1.0042404700657168,1.0111229454556945,1.0150692162339123,1.0114366080376427,1.0116662441026758,1.005867557969026,1.015465113643624,1.0159976946603633,1.0111227653441879,1.0112145359936846,1.01329259664096,1.0015246419906174,1.013434121774272,0.1522558500051625,0.06251805910010623,0.15510145071690068,0.1783291952301817,0.17855375959427278,0.17263074044398097,0.07488316277171601,0.1752675715182361,0.1867799067734733,0.08505795134856452,0.18903976197641675,0.0856824364336622,0.07942602527673981,0.19404296993373782,0.14735991178412897,0.18890375687696562,0.20457882519227513,0.07927411285502549,0.2140293576054334,0.20742625638365092,0.22470504626443177,0.2301370836842311,0.08330448977135603,0.22080232451775061,0.22290237198296492,0.23542125644820336,0.23466624370401076,0.16836529092263092,0.0714769409466415,0.18827200810547903
237,237.0,0.9798406639372982,1.015858726257914,0.22780189428999478,0.060596763469150966,0.15730822105170958,0.05422582176527453,1.010884056395857,1.0007607556290212,1.0087439037393504,1.0097397032123565,1.0091562110221288,1.00959497958412,0.9997602005268267,1.0086064957039929,1.0095236810541885,0.9980714408439239,1.0102976518946463,0.9986118038596453,0.9986614410465854,1.0086821173273612,1.0068341304351351,1.0110541353870153,1.0087167933401464,1.0029147965635214,1.0084092686312565,1.0125358314092727,1.0086475964508173,1.008839579948149,1.004642802215588,1.012861948237242,1.013385522301992,1.0082491430996043,1.0083476520005934,1.0110301532174324,1.0001306188057946,1.01100431817251,0.1460503093980702,0.060596763469150966,0.15022233031231685,0.1725850615190858,0.17282583986590436,0.1655570508912507,0.07262015703196398,0.1680998872167681,0.1807169262804925,0.08255809268458209,0.18290529912475534,0.08317508876504319,0.07705342823545414,0.18784308414761972,0.14218017829451143,0.18120484561753497,0.19800540185570562,0.07679390569292135,0.2071242155277062,0.19887444441258073,0.21743369590313438,0.2226522643437756,0.08059928528482062,0.21166784925347787,0.21367795956283725,0.22780189428999478,0.22707378198294653,0.16146177443345658,0.06929209955609279,0.18059371659733384
238,238.0,0.9798373309186715,1.0156889526349102,0.2484194350494471,0.06686555037174935,0.17160596667020758,0.0586088376555315,0.9993752741536862,0.9933882059427839,0.9972427588951978,0.9974226398787199,0.9968300767279565,0.9973471455640106,0.9916833781147066,0.9962628499899097,0.9969287417357795,0.9894433952173379,0.9976225833752356,0.9899468747562219,0.9903387799976834,0.9958276586425764,0.9955394388391662,0.9981939124445822,0.995522513775558,0.9946951702285419,0.9949137950015816,0.9990435488229558,0.9948145067845061,0.9948376532853873,0.9963057239178258,0.998929154142297,0.999384018260622,0.9940805103191153,0.994201406465033,0.9989325899150763,0.992243478506123,0.9981688980645969,0.1583902458423929,0.06686555037174935,0.16395042660547454,0.18828253906061776,0.18856267817374278,0.17954838190508773,0.08020723166161199,0.18230601042564584,0.19712035805671527,0.09121287465215673,0.19954224480406166,0.09191417943427956,0.08512058788833254,0.20498653743706352,0.15536466979309124,0.19674436310712914,0.21602814383844554,0.08492256916158482,0.22593670542632321,0.21604643984322677,0.23713299435808527,0.2427659721183478,0.08910133851767947,0.23007110799804958,0.23229513534702942,0.2484194350494471,0.24762816266814622,0.1751348962780196,0.07650829094733627,0.19606892933535328
239,239.0,0.9798022646295255,1.0155062638768277,0.25671514587808514,0.06997753527357203,0.1782674304980612,0.060406780795161166,0.9878997260744379,0.9860418524547899,0.9861453839641808,0.985477567317182,0.9848862232654979,0.9850978965553034,0.9836394586925434,0.9839293557571595,0.9846843550669316,0.9808987368307089,0.9852860331216138,0.9813704972995846,0.9820688305809496,0.983387386843643,0.9843705894942268,0.9853529793991566,0.9827604685117394,0.986318440215435,0.9818669538671326,0.985525798244754,0.9814579269738081,0.9813277905133115,0.9876784878493254,0.9849371354027603,0.985314348618733,0.9804153051411677,0.9805579936069201,0.9868269512691363,0.9843795053016846,0.98535017166461,0.16487358062603216,0.06997753527357203,0.1693760357265728,0.19462158928386386,0.19489735208580233,0.1869738457912351,0.08396105788001774,0.18982003796068075,0.20378477031925804,0.09539928667837909,0.20632464430985906,0.0961398292088687,0.08907688794769278,0.21188668936784244,0.161699188119442,0.20510910539960356,0.22329917526241588,0.08917307615366625,0.23353055943268644,0.2255895519162175,0.24507297217470142,0.2508774561299153,0.0936876831112164,0.24047441002851397,0.24285768752825035,0.25671514587808514,0.25589786095232386,0.18242444484702472,0.08010237186095014,0.20439908368714743
240,240.0,0.9797281325262587,1.0153285500691438,0.24314727350368082,0.06631998466045858,0.16887281020735548,0.05720487423326873,0.9869980768224325,0.9856602416599416,0.9855907632779303,0.9848659701137493,0.9842739958250569,0.9841372742748181,0.9832247477052408,0.9829674963214722,0.9840452689923713,0.9804690782975636,0.9846450593650362,0.9809399898070014,0.9816440400949984,0.9827568599041423,0.9836758968015942,0.9843466743710528,0.9821136272218951,0.9858563404213546,0.9812086277053024,0.9844517022089478,0.9807891121218453,0.980657523021537,0.9872221011396607,0.9838171814842391,0.9841857555879117,0.9797281325262588,0.9798727748146605,0.9858706980948001,0.9839682742091105,0.9843438590437014,0.1561820583109716,0.06631998466045858,0.1604097984385761,0.18432578818405726,0.18457988100618483,0.1771122245684963,0.07956789469147577,0.1798055398019643,0.19298886983152258,0.09039708226072306,0.19538523144638378,0.09109650353442407,0.08441459806711767,0.20067414473098313,0.15319206292444382,0.1943176127724678,0.21148764796000105,0.08452456130550248,0.22118041055297671,0.2137593208947491,0.2321150715306235,0.23761382927167776,0.08880747080134292,0.22788542797660863,0.2301495552711779,0.24314727350368082,0.24237024917816213,0.1728178467324413,0.07591094420307296,0.19364542180839667
241,241.0,0.9796121459646585,1.015173701297334,0.24369954726916399,0.06604726621684598,0.16860998553616863,0.05733131381546459,0.9961574583988153,0.9916946363727479,0.9948864710594212,0.9948189895218679,0.9942385143981622,0.993890668820437,0.9898243746335877,0.9927999726830864,0.9942345344891574,0.9875090656118929,0.9949005730828845,0.9880040222510682,0.9884422601959284,0.9931403002931217,0.9927662639203755,0.9945584449895739,0.9927696021167621,0.9926092520882507,0.9921062565057511,0.9951612444213513,0.9919560640334574,0.9919570236520515,0.9941085764267426,0.9948774013456374,0.9952995379120425,0.9911631161774267,0.991287156769759,0.9955004043298489,0.990411504510074,0.9945385870842365,0.15545282882166628,0.06604726621684598,0.16081347589081657,0.18471993505665843,0.1849796379760955,0.1762482477748049,0.0792216448767703,0.1789419776919434,0.19337274407677263,0.09004955088644323,0.19574077471952828,0.09072766799269737,0.08407216180042884,0.2010957681841581,0.15281715887103753,0.19326864449479633,0.21194001519412478,0.083986836594489,0.22166078551754986,0.21245251076569865,0.23263284826380126,0.238151934960201,0.08815107695639769,0.22638919981936279,0.22860785189416072,0.24369954726916399,0.24291317438744184,0.17196667435975851,0.07557230387056345,0.1926053209008807
242,242.0,0.979469691898072,1.0150596076468754,0.25334426731367665,0.06844114491523255,0.17474607512232357,0.059519318700311685,1.0051160107664117,0.9975327502747823,1.003966584927457,1.0045298662866748,1.003965894853727,1.0034243414663366,0.9961995885952352,1.0024101676982344,1.004176830096051,0.9943076654127498,1.0048987571100685,0.9948232942760304,0.9950109985561704,1.0032796247322422,1.0016202792762734,1.0045318322479964,1.0031825834632648,0.9991309569078166,1.002756994809691,1.0056129876514475,1.0028688228875366,1.0029999020491271,1.0007489502795661,1.0056699109197809,1.0061385978580386,1.0023346549831704,1.0024402960450194,1.0049142425225872,0.9966443952085855,1.0044965508649397,0.16049950301178503,0.06844114491523255,0.16728159602487597,0.19207376567890308,0.1923585360225582,0.18195982093515814,0.08207726165684204,0.1847553243312351,0.2010702433572488,0.09336982058025256,0.20351139866228563,0.09405065661858916,0.08713384910191241,0.20908638713403777,0.1582886865185725,0.1994487690092645,0.22036456407630517,0.08685451559544478,0.2304610237887991,0.21915019418232792,0.24185654087806543,0.24759147459169722,0.0910600326148575,0.233461430785008,0.2357190304775509,0.25334426731367665,0.2525259762772774,0.1775259770761141,0.07829137975671925,0.19876908269711055
243,243.0,0.9793207011792349,1.0150041592032442,0.24541994331599967,0.06633175893928626,0.169153087427874,0.057577979961279606,1.0124133199849006,1.0023833685781878,1.0112940307899319,1.0123730244465123,1.011816826830785,1.0111961665148146,1.0015054073171765,1.0102455832962072,1.0121999590573392,0.9999693782037666,1.012969346571196,1.0005082768249334,1.0004769963654314,1.0114605695794616,1.008852410528207,1.012673220592385,1.011575248716184,1.0045740234783975,1.0113331055123516,1.0141560981345317,1.0116490572643824,1.0118792116731072,1.0062971299135206,1.0144937693404508,1.0150041592032444,1.0113176208634875,1.0114098365963387,1.0125885239150818,1.0018268818712333,1.0126234096446962,0.15507910160516494,0.06633175893928626,0.16211457723949846,0.1861278272191136,0.18640582764290514,0.17582825799956034,0.0795495802458778,0.17853277214358343,0.19485623999670101,0.09053247689396077,0.1972218575110256,0.09118528790038605,0.08446329449787303,0.20259468367289707,0.1532138894663422,0.19269577886575529,0.21351949960921002,0.08415974157259011,0.2232888075805261,0.2117244230364032,0.23431254122598316,0.23986127172433816,0.08822846542113204,0.2255432206039769,0.22771521661831245,0.24541994331599967,0.24463126210389932,0.17153614793880484,0.0758785409473203,0.1920403292977936
244,244.0,0.9791851046608837,1.015019417532993,0.23795236785775448,0.06427929564149,0.16414565881550272,0.05593457758522693,1.0110217271527822,1.0018165428232582,1.0088305361216143,1.0097781937533568,1.0092058936778703,1.0097782574625682,1.0008456955217622,1.008804538405265,1.0095478889119478,0.9991709258133247,1.0103048764452316,0.9997007532262495,0.9997557066919299,1.0087415664281683,1.0072855791470796,1.0112611017491384,1.008787102067577,1.0040615020847763,1.0084791756407012,1.0128555583856034,1.0087221182665072,1.0089145586683828,1.0058665097444652,1.0132739415965513,1.013799801814932,1.0083107755701781,1.0084087128891066,1.0112015266083232,1.0012140641065566,1.0112099702415767,0.15080121669681026,0.06427929564149,0.15714839635991484,0.18039663364624323,0.18067120096121667,0.1709523171551474,0.07709147383458713,0.17358787475384438,0.1888367425922297,0.08775762034680362,0.19113442013923657,0.08839954460423174,0.08185642797805481,0.19637547413184372,0.14869569072215844,0.1874496421874887,0.20695932671408848,0.08141081590102335,0.21643832486334355,0.20597888241023565,0.22714803518193555,0.2325433831577371,0.085216058120425,0.21943417742413932,0.22155040498544787,0.23795236785775448,0.2371873780000953,0.1667803192501433,0.07353068660517932,0.1868056322422318
245,245.0,0.9790828331957547,1.015094130126979,0.25898846383661306,0.07026759609961591,0.17963290942961999,0.0611570189740129,1.000208003516504,0.9950426032973632,0.9972084323419939,0.9973331760872574,0.9967479640310627,0.9982901304668387,0.9933902241804288,0.9972192238066763,0.9968151289301465,0.9911615057310681,0.9974947617308628,0.9916573154236874,0.9920482910605188,0.9957571020815926,0.9964701724022569,0.9992918649909474,0.9954592633866214,0.9964836780839976,0.9948486308821246,1.0004232114417644,0.9947559419292008,0.9947791856776906,0.998144647504284,1.000527010635315,1.0010044911149292,0.9940119071689716,0.9941321297462672,0.9998704035503192,0.993956344729048,0.9992594362935193,0.16621626473670112,0.07026759609961591,0.17097064001016027,0.19635700205583878,0.196640055252164,0.1884660372173368,0.08427477171666681,0.19135465468562743,0.20557716238914173,0.09590115258559007,0.20813236948042135,0.09661721839024028,0.08945661543569304,0.21372158569680114,0.16290515018296456,0.20684260113645667,0.22520590512501557,0.08895390956324511,0.23552511253757177,0.22747951561398302,0.24718897619130228,0.253071235101256,0.0929952090620975,0.2424747104236537,0.24484888291095533,0.25898846383661306,0.258154957839795,0.18388717581479483,0.08038973919440365,0.2061226126024934
246,246.0,0.9790338176365839,1.015211215957136,0.266221978258865,0.07262018261001398,0.18564967898602633,0.06308686536900453,0.9886182649891327,0.9873779438648979,0.9859604838489747,0.9852333434852046,0.9846506373036934,0.9859152464128568,0.9850014112475604,0.9847560201416765,0.9844283892155086,0.9822774548753654,0.9850307372664052,0.9827400795272833,0.9834322166688028,0.9831415698364765,0.985077015796277,0.9863130707780764,0.9825063416621027,0.9877124747686258,0.9816006544637377,0.9867255968068005,0.9811872330058847,0.9810487944575905,0.9890461752302393,0.9863286056587577,0.9867229010815892,0.9801368952748261,0.9802782841990235,0.9876424503057998,0.9857464986888281,0.9863031055677073,0.1728365075199908,0.07262018261001398,0.17571134222068108,0.2019547882972103,0.2022210188615693,0.1960474584452992,0.08709265986130241,0.1990209177219119,0.21150822671939995,0.099035528043296,0.214185669167099,0.09977853749187929,0.09241308683332349,0.2197510589311381,0.16853817246588498,0.2152370039542505,0.23153093328029467,0.09210045083439646,0.24212794827415607,0.23690963705074264,0.25409331155191617,0.26012458764235646,0.09632874692133811,0.2526661922012784,0.2551771737149069,0.266221978258865,0.26536448341339275,0.19131103261380783,0.08309432150043097,0.21448741317865747
247,247.0,0.979057988836108,1.0153535939953982,0.2518687289102069,0.06878305588207359,0.17575030634265773,0.05969554368902116,0.9876467967608717,0.9863412852178225,0.9850687628766092,0.984277545412569,0.9836968262828854,0.9848688879340645,0.9839026398885324,0.9837047294567057,0.9834570927640851,0.9811585758104985,0.9840664046046451,0.9816203745261672,0.9823211148227596,0.9821430446343923,0.9839861467347145,0.985195286668722,0.9814807530903757,0.9865169255268518,0.9805534333464836,0.9855104118295587,0.9801220311908122,0.9799720291117671,0.9877760023981481,0.9850439340400015,0.9854261036911753,0.979057988836108,0.9792004834571998,0.986601965872263,0.9846523049266825,0.985187365085247,0.16373480784150612,0.06878305588207359,0.16624174019791338,0.1910700146969857,0.19132736797896743,0.1857260392953833,0.0824817347718866,0.18854464801784648,0.20012384030794322,0.0937863451706748,0.20266140727270013,0.09448767697802891,0.08751781182819751,0.20790157948546997,0.1595695245811565,0.20389901996348248,0.21904145944434697,0.08721507784068462,0.22906530045505505,0.22444786793517246,0.24038576622612365,0.24608854927657625,0.09119737516604229,0.2393915223051662,0.2417730255538102,0.2518687289102069,0.2510535881036048,0.1812381245976746,0.07869522673565753,0.20319096345939364
248,248.0,0.9791674466582968,1.0155041832136988,0.25217039668657754,0.06890474133307008,0.1757141211710944,0.059648191249370465,0.9966252108226632,0.9918499319404122,0.9941383073882166,0.9939990746069963,0.9934298871523308,0.9944138001438917,0.9899525939771507,0.9933221991712352,0.9934074432277308,0.987624356361381,0.994078545798231,0.9881114713659579,0.9885587115600409,0.9922970029934396,0.9927487480457312,0.9951897632582751,0.9919084591097161,0.9927454016452064,0.9912259882815168,0.9959848832720887,0.9910628142645386,0.9910488445783213,0.9941520138307458,0.995851995707019,0.9962854101967389,0.9902654172389563,0.9903876187836944,0.9960325733775631,0.9905525131446112,0.9951658933136998,0.1634046136931571,0.06890474133307008,0.16646409024689177,0.19122921373490795,0.19151910207583522,0.1853278833567103,0.08259304447015801,0.18816576551699196,0.2002931013086099,0.09392751402083445,0.20281991313068204,0.0946198090512974,0.08764181724135556,0.2081077474005695,0.1595151890805346,0.20340768900627745,0.21926878846430956,0.08721268919325029,0.22931213887554702,0.22384648236998203,0.24066262836474447,0.24638284935329283,0.09113094014455493,0.23873084738900477,0.2410822758236266,0.25217039668657754,0.2513492344682782,0.18082577977058467,0.07880150778438079,0.2027058417768144
249,249.0,0.9793429670120583,1.0156459025839717,0.26125555185231597,0.07159180813084821,0.18201876637311729,0.061677132672348,1.0054698277428116,0.9975085311782311,1.0032927020175144,1.0037853860805364,1.0032310357735919,1.0038125782856293,0.9961316012613375,1.0027935393565772,1.0034227108890619,0.9942091221693296,1.0041487544037466,0.9947183506007636,0.9949234653254951,1.0025196183572551,1.0015199526979408,1.0050223684299877,1.002409172652441,0.9990797716808543,1.0019687088271225,1.0062677544095324,1.0020728092519662,1.0021927963225927,1.000613086876169,1.006453104080186,1.0069329544575683,1.001540020486531,1.0016430439866602,1.0053178100773865,0.9965916523709049,1.0049824526875593,0.16914229847118337,0.07159180813084821,0.17253153284874503,0.19810003577804505,0.19843393969988726,0.1918140445631469,0.08577330194076697,0.19477724353045728,0.20749020640907642,0.09755526113672686,0.21008385777502586,0.0982681245665373,0.0910214083621384,0.21561331705237347,0.16527245809036425,0.21047568532636288,0.22718101743066424,0.09047276651422305,0.2375797243592316,0.23158410388349437,0.24933736063430814,0.25525995625749603,0.09445583730089871,0.24697562189437824,0.24938167792440227,0.26125555185231597,0.26040515686274956,0.18713360965377887,0.08184241454584866,0.2097536683980457
250,250.0,0.9795574948175336,1.0157616710781507,0.25253479065700896,0.06962474777961675,0.176264564099121,0.05951224990191722,1.012768319187587,1.0022297063762486,1.010735417748166,1.0117548522529507,1.0112121674569283,1.011585893953185,1.0013113106156841,1.0106294349530294,1.0115902702953468,0.9997546791279053,1.0123755490314224,1.0002841937459157,1.000265033211381,1.0108310371851927,1.0087478333103943,1.0131584582927677,1.0109397530039224,1.0043843316231884,1.010692116421547,1.0147902318901991,1.0110023435559878,1.011228028223201,1.0060317464210922,1.015241821084074,1.0157616710781507,1.0106731177470059,1.0107633030593934,1.0129900461936885,1.0016408550813916,1.0131035683015055,0.1638763052705736,0.06962474777961675,0.1668243645866624,0.19152209183466554,0.19185092384781058,0.18586554907072045,0.08338966448425014,0.18874376073995813,0.20059532305163139,0.09481682533884928,0.2030943504679066,0.09550919429864906,0.08847888984201671,0.2084545838946493,0.16011998500683086,0.2039702751784518,0.21963154571299692,0.08798849971238772,0.2296711472814279,0.22451222639332657,0.24102622261825915,0.24674143507946925,0.09186380000110539,0.23950097065671944,0.2418376810968558,0.25253479065700896,0.251715277495869,0.1813277717148652,0.07957981954808896,0.20326890031200523
251,251.0,0.9797839749948647,1.0158373362924287,0.2447578825203982,0.06649216128866192,0.16979933002783218,0.057795859478081524,1.0117870019371398,1.0012311560795284,1.008968026988273,1.009939188843629,1.0093817216067669,1.0105772169432787,1.000216519437527,1.0095984441001529,1.0097716921465272,0.9985388902978496,1.0105666618279936,0.9990610636164675,0.9991137789595547,1.0089131483787328,1.007417253233326,1.0121142714497742,1.0089789703137382,1.0034194533459018,1.0086889861523411,1.013798652743972,1.008946941759678,1.0091540439617668,1.0051751473964885,1.014266627676877,1.0147931854478636,1.0085607773381096,1.0086544222386704,1.0119997495213329,1.0005830425875635,1.0120629647491244,0.15726198881500758,0.06649216128866192,0.1616920862628649,0.1855968660442233,0.18592556626929954,0.1783010950940868,0.07968747527360949,0.18107961520254864,0.19438066430006817,0.09068583150406655,0.19679747231845665,0.09135443428297724,0.08458574282948857,0.20201277043012597,0.15390701533140816,0.19553344273077775,0.2128430988251271,0.08398397326109237,0.22257789482461288,0.21495393937090035,0.23359084655178675,0.23914253426212134,0.08765806365314152,0.22910313885925326,0.2313091394867477,0.2447578825203982,0.24396520495900173,0.17391760964533715,0.07601710384065169,0.19486524279712453
252,252.0,0.9799953524641933,1.0158704603200348,0.2663834623034426,0.07134777289076666,0.18384074746711346,0.06304098925902324,1.0013447283567394,0.994032114736513,0.9980298598904888,0.9982554194651957,0.9976813932566223,0.9994507869379302,0.9923304097840422,0.9983760941263725,0.9978313850138351,0.9901106242244934,0.9985612409486025,0.9905977781571086,0.9909812410063769,0.9967106530935221,0.9968197441914506,1.0004739978525354,0.9964582020411855,0.9953828043880625,0.9958872000456103,1.001629837819765,0.9958300771389703,0.9958838072592161,0.9969995611734724,1.0017147451601824,1.0021836023963329,0.9951326613517026,0.9952471558504973,1.001024646080586,0.992890063706809,1.0004450399552958,0.16972085727423192,0.07134777289076666,0.17591384429765236,0.20199669060040812,0.20233623484363975,0.19239046285799297,0.0855973324155259,0.19539894359691898,0.21155476336480916,0.09745040503398927,0.21417911219728425,0.09818210744658962,0.09088168678557025,0.21985405298177582,0.16637097382138866,0.21079933504318007,0.23164917047357286,0.09027787304113309,0.24225963545232748,0.23147938074195862,0.2542504312943637,0.2603163902627841,0.09440313061857544,0.24650195390639465,0.24886247318836913,0.2663834623034426,0.26552659443998156,0.1876260977280094,0.08162456247787564,0.2100866926328914
253,253.0,0.9801645721456609,1.0158615338784582,0.27431462573243004,0.07408796386955997,0.18987840395936786,0.06475037410463984,0.9894833264157225,0.9864884497813358,0.9867903103288095,0.9861488100015907,0.9855771151133926,0.9867778335397921,0.9840740591867267,0.9856163488785837,0.9854170672950252,0.981356945827773,0.9860546198715471,0.9818115581826619,0.9824977405282126,0.9840918578272095,0.9853663204346027,0.9871842257998578,0.983501636815928,0.9867624968084726,0.9826376040287312,0.9876064086644151,0.9822635806235237,0.9821554062439192,0.9881021619620137,0.987185856724734,0.987573549862171,0.981255900480649,0.9813931145333641,0.988502568152079,0.9848124996768726,0.9871776717699051,0.17544683887570175,0.07408796386955997,0.1810932184967449,0.20806582289376196,0.20838030447731395,0.1989548969290485,0.08887726538426373,0.20204926473665072,0.21791161928526703,0.10105614402745303,0.22060033652040723,0.10181629917694278,0.0943157432033962,0.2264412629999751,0.17204342537271777,0.21801273071356356,0.2386006593963353,0.09403146829942037,0.24953620818167238,0.23958682979362533,0.261871619341435,0.26812673695196354,0.09861317039436766,0.255249295527957,0.25773217118154873,0.27431462573243004,0.27343756223192645,0.19403928223998193,0.08478244303610499,0.2172769095095013
254,254.0,0.9802645789594093,1.0158110476851874,0.25916990292340336,0.0699906829117243,0.17943807391153682,0.061199186873142776,0.9881971496505384,0.9858124638300978,0.9860246834395606,0.9852998057947134,0.9847356779482817,0.9853975156136254,0.9833512862932463,0.9842311184415025,0.9845449585635268,0.9806183199961301,0.9851743989525117,0.9810742267300648,0.9817695806707566,0.9832058676346537,0.9843235628667436,0.9857195247407164,0.9825834929284208,0.9859588312389164,0.981696340302385,0.9860248729567389,0.9812999787901063,0.9811819040865009,0.9872671756197117,0.9855232261741178,0.9858981596481285,0.9802645789594091,0.9804048815237795,0.9871279094431689,0.9840926376312035,0.985714957752323,0.16587757430784725,0.0699906829117243,0.17105547322217235,0.19654041431516464,0.19683920352888165,0.1880946228629738,0.08395689129247362,0.19101542413277528,0.20583882040381152,0.09543800640030181,0.208370968569812,0.09615521587190846,0.08908490913111113,0.21391415575894251,0.16258558903456088,0.20613089699764392,0.22540838818389247,0.08888419347533132,0.23575084369761057,0.22656501837456383,0.24741011235163424,0.2533285742338065,0.09325858331348968,0.2413991433649355,0.24375207458454098,0.25916990292340336,0.2583384701599593,0.18345752996011666,0.08009414980318728,0.2054363841775263
255,255.0,0.980275684610568,1.0157194924577109,0.25812258159969736,0.06890843090841658,0.17819128646299623,0.0612358408538556,0.9968113490998767,0.9915816957036159,0.9950481419938646,0.9949591444702146,0.9944071867345233,0.9945767424861117,0.9896664302026944,0.9934816067424899,0.9944316860177472,0.9873504973159054,0.9951155837838852,0.9878342732656844,0.988277517478452,0.9932870792699118,0.9930221328734384,0.995334284996335,0.992929167515392,0.9924398900039629,0.9922759521353688,0.9960984524156892,0.9921384538691314,0.9921515156582376,0.9938838586093104,0.9959177462147306,0.9963405146243508,0.991357564975359,0.9914794636975297,0.9961877902827323,0.9902590521335763,0.9953126814884784,0.16479582083368655,0.06890843090841658,0.17028306171344182,0.19558991445787488,0.19591478048423674,0.18678664356721394,0.08266760400068511,0.18968720273850143,0.20485076366044377,0.09401426005772899,0.20736706540543143,0.09471972448508918,0.08773365107275229,0.2129327924498154,0.1612560766715814,0.2046743243656374,0.22439869656608494,0.08745332094746576,0.23472236908076272,0.22486198751694816,0.24636492376909838,0.2522794279651697,0.09168355503948653,0.23952046526327558,0.2418345529086804,0.25812258159969736,0.25728587004113784,0.18219102282206776,0.07885001677992026,0.20398768671755674
256,256.0,0.9802076679442211,1.0155873589135174,0.26690797340033173,0.07073834345494574,0.1838494982719108,0.06348030030593582,1.005508524179873,0.9972138223027923,1.0041068744643122,1.0046459131057695,1.0041095041561061,1.0038175659183575,0.9958401801629748,1.0027936520450969,1.0043586472216355,0.9939868349571097,1.005122453348395,0.9944879933786199,0.9946526788183024,1.0033901731676973,1.0016885465851972,1.0050022045219644,1.0032993521980744,0.9987410015932546,1.0028787978063418,1.0062100635736788,1.0029965426763805,1.0031360865729329,1.0003052641874834,1.0063409795425426,1.0068069787539173,1.0024677683853669,1.0025720923605712,1.0053206613843195,0.9962802337422608,1.004964736345995,0.16996309062187237,0.07073834345494574,0.17608644567406045,0.20216991995990477,0.2025397719413157,0.19258487071780214,0.08485734592175753,0.1955801850270644,0.21176966516623208,0.09654814079442728,0.21437701930851627,0.09726845003611553,0.0900716047830862,0.2201323105207605,0.16624916223178468,0.21100533317723558,0.2320050075529475,0.08968574738093642,0.2426938346045766,0.23171825307309493,0.25473698474610457,0.26086465896185884,0.09394507249329324,0.2467576711428263,0.24911852477234248,0.26690797340033173,0.2660419362144318,0.18784577083600534,0.08092503720322144,0.2102968164384712
257,257.0,0.9800776745904399,1.0154151377700955,0.25830437243529314,0.06837773543956252,0.1779902428574894,0.06151311732330494,1.0126033783862156,1.0019364830466817,1.0113829565286294,1.0124391067117993,1.0119029658282597,1.011374243490909,1.0010194601748195,1.0104109845176015,1.0123212912037176,0.999523800579361,1.0131319159967624,1.0000465255412474,0.9999931332019104,1.0115050070098182,1.0087779324037822,1.0129165797200272,1.011621343536999,1.0040520695074566,1.0113815485630901,1.0145069049266782,1.0116997136249366,1.0119372953520709,1.0057286912960774,1.014908188079276,1.0154151377700955,1.01137120385059,1.0114628483918278,1.0127844500997436,1.0013413524152115,1.0128643748901205,0.16467815123680077,0.06837773543956252,0.17043187703054233,0.19567796168132312,0.1960459897747478,0.18660721381457068,0.082033159364249,0.18950735494460313,0.2050096106695043,0.09335531459603014,0.2075587271937835,0.09404967874027799,0.08707665701490434,0.21305498679912013,0.1609278296922148,0.20445578848239934,0.22455001851734463,0.0867025545637708,0.2348971665299877,0.2245523808680714,0.24653916247554097,0.2524729706922048,0.0908293885735436,0.239127954599189,0.2414134126074875,0.25830437243529314,0.2574698050646867,0.1820101456577226,0.0782220632788218,0.2037678533863829
258,258.0,0.9799028501792958,1.0152069780973836,0.2476589102232898,0.06587511994680947,0.1705276308512313,0.05872428257227941,1.0102854084332105,1.0010572487801759,1.0089490501816192,1.0098535127979171,1.0093054080911423,1.0089550837458618,1.000057890027018,1.0079682464460122,1.0096848659625486,0.9984548834783181,1.0104973184502157,0.9989725918253506,0.998980720283072,1.0087919345366,1.006740194774735,1.0104083558943966,1.0088278703684683,1.0032535249548495,1.0085156601498126,1.0119863816422032,1.0087528487898405,1.0089475618987707,1.0050453266111208,1.012386921246189,1.0128976685380262,1.0083374035867043,1.008436565399676,1.0103966991168976,1.000417383715644,1.0103589221320481,0.15732056765129637,0.06587511994680947,0.16347189580169869,0.18760048531809684,0.18796633857937328,0.1782851759365607,0.07903179602676118,0.18107412368097003,0.19650072475650285,0.08996784585916937,0.1989215807763541,0.09064261584677175,0.08390428697794568,0.2042873857037484,0.15423023229215946,0.19532585023787183,0.21529409915780703,0.08341673402216976,0.22520553401264526,0.21446078244034014,0.2363720228959334,0.2420519649755676,0.08730674781475668,0.22836748496253012,0.23054534162858545,0.2476589102232898,0.2468604308192115,0.17386996126615978,0.07534931131500722,0.19466357461084408
259,259.0,0.979700340340861,1.0149816623751184,0.2651478371010796,0.07157376385018731,0.18330798069015175,0.06253439885043248,0.9987116642920593,0.9940302488888325,0.9973059414145685,0.9973700376848833,0.9968086833812834,0.9966501677048857,0.9923484020899533,0.9955662710917094,0.9969008275010902,0.9901921578176843,0.9976289217463327,0.9906765303621728,0.9910236410177139,0.9957720756200192,0.9955254129372976,0.9975454041667107,0.9954603486899244,0.9954391812743426,0.9948411549908354,0.99855242124619,0.9947407283605948,0.9947640161283737,0.9971108016685553,0.9985629165223991,0.9990146830263781,0.9939909343625671,0.9941132611098286,0.9982487773502733,0.9929008719032805,0.9975172548283145,0.1692063506566885,0.07157376385018731,0.17504219140757502,0.20089372696462218,0.20127201835968134,0.1918758821556501,0.08585822431608332,0.1948813855987428,0.21040033559709875,0.09768704407484334,0.212991543860956,0.09842827987678987,0.09113456839824874,0.2187732706949354,0.1660892709715635,0.21026099470732226,0.23054078525794228,0.09066013610301617,0.24113437946417804,0.23097588291196336,0.253077687468099,0.2591420634563868,0.09486940838899498,0.24607336742240696,0.2484415687433061,0.2651478371010796,0.2642940206670155,0.1871058580177045,0.08186760835364978,0.20953996585782095
260,260.0,0.9794872907052066,1.0147616314354857,0.2717168260717713,0.07418992654586191,0.1891220741963825,0.06413501799677904,0.9871389835924651,0.9867982583580917,0.986099820546523,0.9853090652830455,0.9847471270197496,0.9843046071919328,0.9844255179897384,0.9831362776728774,0.9845350997101856,0.9817581649131433,0.9851660594341717,0.9822105819263174,0.9828728093632776,0.9831952442673509,0.9843221367820068,0.9846061677863749,0.9825482464705706,0.9872143695811548,0.9816360723321486,0.9849499978358106,0.9812178315838351,0.9810831602000207,0.9886626960083321,0.9844999272439433,0.9848784227261909,0.9801517861044676,0.9802976633505562,0.9860460753167513,0.9851622040641639,0.9845997654779924,0.17560870392025532,0.07418992654586191,0.1792814190462491,0.20592693661644593,0.20627393873759498,0.19927323021710058,0.0889723573928327,0.20236448556637385,0.21571880495714543,0.10111092334532586,0.21841189470483585,0.1018767100653012,0.09439001380497442,0.22422557984770863,0.17163905507574284,0.21845587722346235,0.23629604257107,0.09420070281768528,0.24714763461168024,0.24028593238756646,0.25936738299758955,0.2655761190314415,0.09869436682398744,0.2561970298078998,0.25870263650022085,0.2717168260717713,0.2708395747264739,0.19434166488317192,0.08487091266765932,0.21770554292604619
261,261.0,0.9792808469024048,1.0145693261106723,0.25649400542611445,0.07011933685658132,0.178596489737111,0.060527408308371604,0.9862182383493587,0.986347482228309,0.985389320784373,0.9845336216467825,0.9839716641189196,0.9833236781593686,0.9839372783918996,0.9821519997639327,0.9837271680135876,0.9812385686681764,0.984345310345928,0.9816921329740728,0.9823722865491559,0.9823885589650854,0.9835375192970567,0.9835795994018781,0.9817241430633951,0.986709447874534,0.980796354995827,0.9838854979799605,0.9803633961859616,0.9802223180228546,0.988169387465252,0.9834058145330855,0.9837814927427062,0.9792808469024048,0.9794286190797878,0.9850705707807863,0.9846826835883697,0.9835742698745905,0.16583676293771696,0.07011933685658132,0.16922733688174266,0.19438868449199959,0.19471464952478085,0.18820423302264735,0.08407986793466948,0.1911182638173315,0.20363693798419644,0.09552995414674444,0.20617343419320575,0.09625382022701383,0.08919263425387004,0.21166286090752132,0.16210875863223362,0.20634577190632944,0.22305795053665392,0.08904770909569154,0.23330120486764244,0.22700761172736564,0.2448353762665842,0.25069811332174025,0.09329410385822756,0.24206710479435356,0.2444371622130246,0.25649400542611445,0.2556641414762199,0.18354980776181976,0.08021040504671625,0.20563668800259177
262,262.0,0.979096051067117,1.014427187232865,0.2552136988017749,0.06941054739103243,0.17702234334502048,0.060130425655638954,0.9953113593122999,0.9921805584929239,0.9946614995768742,0.9944722284998715,0.9939146089077416,0.99300016722659,0.9903129014275335,0.9919011800606213,0.9938886920875267,0.9880348242813083,0.9945597167253698,0.9885164755562087,0.9889417120822325,0.9927533603459052,0.9925235445660148,0.9937122838796355,0.9923621297066565,0.9932443427937524,0.991676828359162,0.9944853916895579,0.9915099402735598,0.991500974809853,0.9948268743113204,0.9943375225146255,0.9947633538920815,0.9906920085683381,0.9908181949383074,0.9946314992721051,0.9909121981293629,0.9936894600515895,0.16363495368987477,0.06941054739103243,0.16850095078915328,0.1934578629000352,0.19381322141871554,0.18564923535202377,0.08324325214230573,0.18852924538328894,0.2026839066955898,0.09467865168243984,0.20522940520221816,0.09539010242433721,0.08834149470127566,0.21064429440941138,0.16055263747344214,0.20351868434647316,0.22196855285793482,0.08802987512566414,0.23215239822024766,0.2237700541691017,0.24362410108531732,0.24945764702023226,0.09215454948337583,0.23852903795876587,0.2408363999741741,0.2552136988017749,0.25438907334411304,0.18105501041372027,0.07939177503744764,0.2028196808571262
263,263.0,0.9789395313523657,1.0143576556342486,0.26317832881657427,0.07135013107871571,0.18209162907877705,0.06193059766953293,1.0042829248239658,0.9978835528307046,1.003849983058065,1.0043063224798185,1.003756932657473,1.002545372715908,0.996543029547181,1.0015234587623993,1.003945184579272,0.9946787413990351,1.0046652614668101,0.9951839574151949,0.9953621382552931,1.0030157702416556,1.001372092107527,1.0036902163667196,1.0028997076426778,0.9996058295921365,1.0024551810111861,1.00491126582121,1.0025537696704265,1.0026739082757976,1.0012981786544253,1.00508758963429,1.0055599280031162,1.0020026617095954,1.002107436087316,1.0040573609620336,0.997005374612622,1.0036511660038039,0.16777501089769803,0.07135013107871571,0.17393890154371744,0.199619422956991,0.19999712244031373,0.19028274263499792,0.08559150179109042,0.19324115310963255,0.2091410930128918,0.09747440490320732,0.21180286507901283,0.09819620658323926,0.09087359296283372,0.21730622923466136,0.16506445769899,0.20857876439273587,0.22896272881441043,0.09038094930617312,0.2394409509427804,0.22922653211179927,0.25124728198805246,0.2572451199541965,0.09453936221190484,0.24427929387963537,0.24661580943344008,0.26317832881657427,0.26233316276924545,0.18558656507956542,0.08161762072795874,0.20786156600684494
264,264.0,0.9788158124157627,1.0143831721470107,0.2539132712785912,0.06900342689491146,0.1756877388107333,0.05963151458236878,1.011654403522108,1.0026329894207653,1.0111796242597695,1.0121629536345123,1.0116159258733308,1.0103998334645519,1.0017321503490233,1.0094391961840943,1.0119719096223354,1.0002049303886826,1.0127261361416722,1.000732280615233,1.0007060392819094,1.0112158666507458,1.0086050088400667,1.0119195052357532,1.0113127289155823,1.004932649017294,1.0110552833493471,1.0135344089646425,1.0113637780263574,1.0115851537979534,1.0067282635026304,1.0139920780310923,1.014507554000239,1.0110241643494922,1.011114970958864,1.011814561534033,1.0020779346895645,1.011866098232615,0.16165404610815315,0.06900342689491146,0.16791777361127672,0.19269375434150618,0.19304739350960326,0.18333892221593814,0.08278910404354703,0.18619297241644261,0.2018648861832745,0.09431086291450613,0.2044403614618815,0.09500769107841574,0.08790561819472498,0.20972601240942954,0.15928023685957504,0.20097327876232488,0.2209551685736191,0.0874350990198915,0.23104579015973756,0.22087312320821959,0.24241791504054436,0.2481896084663906,0.09147463898431847,0.23538991249279445,0.23764027260373102,0.2539132712785912,0.253102608372451,0.17881873461382136,0.07894978634010917,0.2002798941622687
265,265.0,0.9787294189149205,1.014526177603337,0.2461560430346205,0.06623028607793909,0.17008789277081043,0.05813890736194351,1.0111600709216284,1.0024843339425304,1.0087802847071095,1.0096642219767293,1.009096096856052,1.0099521622896623,1.0014980859075002,1.0089675143528707,1.0094196180925339,0.9998175192226937,1.0101593501151194,1.0003394412450863,1.000404466621996,1.0086076825592905,1.0075897203377708,1.0115925507584098,1.0086317617734954,1.004826219091119,1.0083132550283216,1.0134002454555504,1.0085529607094406,1.0087429116490088,1.0066766433563452,1.0139892207530692,1.0145261776033372,1.0081397982705396,1.0082371908784824,1.011398247307115,1.0018927216061058,1.0115348692933304,0.15692680031666276,0.06623028607793909,0.16272212922229737,0.18674547165964434,0.1870967375432134,0.17791526404768424,0.07947654336159275,0.1806900118244418,0.19564493505915695,0.09058656826967473,0.1981388763296563,0.09125982127974894,0.08440701808939163,0.2032540066357091,0.15400738934507496,0.1949746053024377,0.214150070039761,0.08378283823013855,0.2239473360084391,0.21412099604358584,0.23498876089487028,0.24060161803804664,0.08757129984062913,0.22805842883652966,0.23021641321926428,0.2461560430346205,0.2453678848100778,0.17351927433818234,0.0757746781588084,0.19430467726703346
266,266.0,0.9786848755074511,1.0147964063044723,0.2677831310082752,0.07102928011018922,0.18521618164442896,0.06400543735544097,1.0011241407062255,0.9960394829789483,0.9971610935018745,0.997245363022425,0.9966570322722259,0.9993016770874484,0.994370615165395,0.9982215412572268,0.9967088042267908,0.9921106150410322,0.9973666982946302,0.9925974463476042,0.9930178271850189,0.9956517650074647,0.9972039031722454,1.0005474373037289,0.9953301324999432,0.9975387140402124,0.9947133962861846,1.0019452523703811,0.9946240264017516,0.9946518721908769,0.9992158767855125,1.0022519101400271,1.0027469246116076,0.993881568917828,0.994001737202614,1.0009049721814531,0.9949617803088003,1.000504637966396,0.17231086179713082,0.07102928011018922,0.1767993798751848,0.20306608483844982,0.20343394516971766,0.19532047347030318,0.08525515890144618,0.19834318930893502,0.21281419713402808,0.09721078928485391,0.21556961932741037,0.09794059717920449,0.09055264598402533,0.22101051560079144,0.16750659497450085,0.2140115417366749,0.23288805572136032,0.08974057657837352,0.2435730989838088,0.2348976956565046,0.2556007102593157,0.2617257962646461,0.09369110437504008,0.25004560201130116,0.25239608200284525,0.2677831310082752,0.2669172113631445,0.19050969336842133,0.08125973529466046,0.21328208175232552
267,267.0,0.9786867068509666,1.0151527664278943,0.27528929933336005,0.07284884913144303,0.19100555843527808,0.06619664172431351,0.9892978786259475,0.9881718912057547,0.9858993643402013,0.9851319704109194,0.9845388425703993,0.98666962179379,0.9857631887105059,0.9855025351864455,0.9842941577855525,0.9829841682632297,0.9848681966605507,0.9834384106624622,0.9841737221704876,0.9830151931413248,0.9856314837529222,0.9872776785251756,0.9823572530056249,0.9885443587811444,0.981445238273753,0.9879215770549564,0.9810319544616065,0.9808931401249379,0.989881034089662,0.9877047846031941,0.9881158006115511,0.9799809202438294,0.9801230711127282,0.9884225872410652,0.9865429341954403,0.9872587334698782,0.1787603854969651,0.07284884913144303,0.18161785385643217,0.20877118377202933,0.20912264732430352,0.20267348204879593,0.08744113315262514,0.20577537943287852,0.21886921530222872,0.09967647580802412,0.2217614961732348,0.10042534693977832,0.09285539121146404,0.2272025406105804,0.17278185223280418,0.22209391198871703,0.2394209393441058,0.09213359122448854,0.2504112512484802,0.24382656827009563,0.26276496750831785,0.26905554646601937,0.09620107176916896,0.25957280391942744,0.2620231449899209,0.27528929933336005,0.27439326075017356,0.19771469344077294,0.08334234804911858,0.2213401222625893
268,268.0,0.9787394376030797,1.0155414596201393,0.26021102976781263,0.06882073881580208,0.18055416093658433,0.06260976839556141,0.9883688086587231,0.9865894416987053,0.98484103881982,0.9840164330140047,0.983419415520688,0.9856519978578931,0.9840832813019639,0.9844775841191205,0.9831582506194892,0.9812714636616205,0.9837353791552292,0.9817245431275874,0.9824669707627702,0.9818525756611305,0.9842942159759979,0.9861574674014776,0.9811683438362713,0.9867739430817286,0.9802359475871969,0.9866606689684955,0.979802026724019,0.9796488606247421,0.98802959200338,0.9863442351303339,0.9867406768559224,0.9787394376030797,0.9788822815366194,0.9874134521654873,0.9848621690370648,0.9861414730268978,0.16905344699147487,0.06882073881580208,0.17166841726625834,0.19734760625568853,0.1976726073579686,0.19166359255547602,0.08259147944193382,0.19459104734148397,0.20688499537010288,0.09413619387475335,0.20960708378163667,0.09484475065145592,0.08770292635623919,0.21476369465482806,0.16333228715986076,0.2100347158979327,0.22630871235746658,0.08702179813513794,0.23669722009015293,0.23056000091481188,0.24837171076570339,0.2543143393469449,0.09083821885846352,0.24544072537399747,0.2477548276438231,0.26021102976781263,0.2593588554813037,0.18698453067391949,0.07872519203194595,0.20932208288314902
269,269.0,0.9788441269438802,1.015908687527743,0.2597875291092418,0.06853514480543611,0.1798687176474692,0.062460285340535944,0.9972944363791009,0.9915840975797018,0.9937058211145523,0.993540351617287,0.992946334085465,0.9951253531576261,0.9895887563955564,0.9940196314237632,0.9928993521538101,0.9871833872758013,0.9935259773744063,0.9876628766900221,0.9881523550243544,0.9918019069762612,0.9927770800318992,0.9960565319370994,0.991392590436046,0.992455641303993,0.9907025699576579,0.9969900598175564,0.9905351566819433,0.9905153504539475,0.9938511362942991,0.9969716111969005,0.9974163509104716,0.9897371574385563,0.9898595188809761,0.9967771799610109,0.9902145517352083,0.9960247288827875,0.16808004634320214,0.06853514480543611,0.17140619806316834,0.19698361064325973,0.1973024987702939,0.1905307395017092,0.08220834193065907,0.1934526627567812,0.20643288080651107,0.093676759986078,0.20907500183688257,0.09438468825091517,0.08729818284579619,0.2143713253552272,0.1626618374651463,0.2087677359376882,0.22590006468616167,0.08655187891756558,0.23627763702364302,0.22907430624374583,0.24794507519543366,0.2538740470700968,0.09029034366606593,0.2438334912510439,0.24612115352387143,0.2597875291092418,0.25892367726060606,0.18587574180033872,0.07837919267547279,0.20805973570203687
270,270.0,0.9789879721433724,1.0162006517972417,0.26856055919190425,0.0708030743479021,0.18575794158590547,0.06454571637644162,1.005973716519383,0.9972021678213998,1.0029792680708534,1.0034582561040672,1.0028730346015942,1.0043454380688461,0.9957337789046549,1.0033101855252966,1.003037743458596,0.9937413704052316,1.0037097966864452,0.9942453889295343,0.994487899052201,1.002151988477738,1.0015143360368912,1.0056961826976336,1.0020216097494705,0.998746832792307,1.001573046184602,1.0070516441855182,1.001671775743504,1.00178402968401,1.0002727200000001,1.0073292789140962,1.0078183619502628,1.001138142781869,1.001240435520324,1.0058874545274774,0.9962271758569227,1.005649449481987,0.1734708765241238,0.0708030743479021,0.17720675362686844,0.20359266977349097,0.20391234958954405,0.1966296328624102,0.08487669634470692,0.1996600429564997,0.2132762597191992,0.09668122739348865,0.21591139431009002,0.09741299251352098,0.09012830662214465,0.2215805038000542,0.1679943852986059,0.21543020110756708,0.2334942648029843,0.08929968229689479,0.2442179506461133,0.23630086087868954,0.2562886661233254,0.26240323010005534,0.09308652165001059,0.25151996006195015,0.25387070641370935,0.26856055919190425,0.26765914323988027,0.19181916503136248,0.08094993810448178,0.21470023224558638
271,271.0,0.9791547049940376,1.016363554075172,0.25935328912935224,0.06883151275181684,0.17990013108712657,0.06232046563237905,1.0130551431813706,1.001911183680855,1.0105076776300417,1.0115206400099805,1.010934557402099,1.0118685046144766,1.0008924784259576,1.0108877957750517,1.0112633002973563,0.999249170477277,1.0119700832769762,0.9997757561964603,0.9998071593207125,1.0105574950147296,1.0086884197422494,1.0135831407504734,1.0106498643894755,1.0040534772809124,1.0103923302781321,1.0153047202803454,1.0107022068193656,1.0109175816904534,1.0056998026268524,1.015833750675469,1.016363554075172,1.0103802202947636,1.010468544841358,1.0133281500394606,1.0012747273490488,1.0135221634204201,0.16835241150205468,0.06883151275181684,0.1711232376335124,0.19660923702304636,0.1969048060041904,0.19088171521915165,0.08245958134944348,0.19381645686798185,0.20591976972277726,0.09384786129177165,0.2084181813894996,0.09455831153056918,0.08753232606338485,0.21398965864547947,0.1627720710272337,0.20923147916791862,0.22548574511337585,0.08680321528917928,0.23583403709865935,0.22963423670832808,0.24749220492896165,0.25338847287315286,0.09048297033603067,0.2445388912211263,0.24684171029081264,0.25935328912935224,0.25848360338209647,0.18622459308889308,0.07867349765743008,0.20851884830656825
272,272.0,0.9793280572883574,1.0163589980049827,0.2507596861368224,0.06544961991981062,0.1724384558896938,0.06021572559324419,1.0121322733708435,1.0004590684878238,1.0093598203505982,1.0103771097672787,1.009774879452352,1.0108816564075356,0.9993213821835393,1.0098752137708553,1.010121137797893,0.9975576907372831,1.0108361980306542,0.998083022973745,0.9981847914674556,1.0093418268662482,1.0074123989502943,1.0125171163808344,1.0094226217748108,1.002559211227303,1.0091467437427593,1.0142005562335497,1.009426740808159,1.0096356943269262,1.0042823631127429,1.014668426149448,1.0151955752183368,1.0090741868563333,1.0091632515531537,1.0123679288032281,0.999740971367159,1.012462770330591,0.15999694800483127,0.06544961991981062,0.16554584461810526,0.1900990186609265,0.19041534415098332,0.18135434771716993,0.07848212525278242,0.18416402427144113,0.19910445352124218,0.08943602217604824,0.20153293058480976,0.09012003951516592,0.0833557885921922,0.20690340487653047,0.15550945204266528,0.19862335404788212,0.2180258171770492,0.08259626001542132,0.22802441782861874,0.21781725734764584,0.23929041239710191,0.2449844479806697,0.0861243345652602,0.23183140504406713,0.23399550679413397,0.2507596861368224,0.24992062098769566,0.17688932874597357,0.07484855246471336,0.19795291125305348
273,273.0,0.9794917608188138,1.0162101952177773,0.2715924803568331,0.07004077734022894,0.18526711395936987,0.06497753072408335,1.0017673249342904,0.9929206680262049,0.9988535144414895,0.9991701108090136,0.9985526962772634,0.999812004956601,0.9910792127393447,0.9987077183626436,0.9986729696311014,0.9887711694392622,0.9993232300454553,0.9892657916980298,0.9897003682485991,0.9976360822334591,0.9968516904691388,1.0008858528166589,0.9974212856720318,0.9941309597497592,0.9968853051168872,1.001971540901369,0.9968722443068553,0.9969425524269886,0.9957105101110957,1.001998983089362,1.0024602297186365,0.9962275414084546,0.9963351240330268,1.0014490786276298,0.9916916815842959,1.0008561076212634,0.17013536934988618,0.07004077734022894,0.17936050295520414,0.20592193872818862,0.20629917357628885,0.1928038503541516,0.08413301045344582,0.19581276672610684,0.21573096166127326,0.09601860866243911,0.21840523130568282,0.09676119121791825,0.08941501254822547,0.2241217875911396,0.16674320571344353,0.21091604083040075,0.23618445270638672,0.08873400690082861,0.2470097696984731,0.23118563456489802,0.2592063871454898,0.26538299497325024,0.09281984889629487,0.2459526658917796,0.24824328376940422,0.2715924803568331,0.270689442891269,0.1879915096197282,0.0801874291786455,0.21021408317378978
274,274.0,0.9796295473778885,1.0159557593415733,0.2792140554589137,0.07342750365751667,0.19130925802326526,0.06622792987457832,0.9896220653471626,0.9855270209985826,0.9876430812348748,0.9870897068875674,0.9864746568923998,0.9868294282090216,0.9829979049578679,0.9856365987628918,0.9862814247813821,0.9802134066139548,0.9868411639824408,0.9806758104006251,0.9814016170543497,0.9850559593441026,0.985370542109025,0.9872881026302232,0.9845080612543259,0.9857251343903006,0.9836780549672559,0.9876360856400114,0.9833425086560962,0.9832530142554328,0.987071727723917,0.9871533190432511,0.987530456917989,0.982372591369113,0.9825048318940591,0.9886276677972657,0.9837845535970511,0.9872820456972703,0.17542297866648668,0.07342750365751667,0.18439338336296426,0.2117672020905123,0.21215503247736242,0.19889471612563264,0.08818362114515388,0.20198352354588678,0.22189905647929814,0.10051485745754078,0.2246667077781581,0.10128613075141323,0.09367628139017947,0.2304796077839701,0.17256597957105002,0.21767329092876048,0.24288498822697385,0.09333067583492342,0.25401082968591565,0.23893501175107823,0.2665407845216941,0.2729081537700689,0.097967605033541,0.254413320082861,0.25682712774496763,0.2792140554589137,0.2782918747011652,0.19392955657293154,0.08408633447517602,0.2169475496258626
275,275.0,0.9797251487580636,1.0156343040043863,0.2634159001529961,0.06938424500225578,0.1806088015468372,0.062463148591888486,0.9880402757110757,0.9850564264456816,0.9868436837264095,0.986201995358179,0.9855872859836337,0.9851336357514916,0.9825086028062725,0.9839366936007197,0.9853501459789219,0.9797251487580636,0.9858977007088079,0.9801852312604402,0.9809124757517248,0.9841314091156727,0.9842960570753608,0.9855191576061245,0.9835538434935237,0.9851931573982522,0.9826961885899476,0.9857588131595839,0.9823324015080214,0.9822278175609294,0.9865485002996969,0.9852053756535037,0.985571715083492,0.9813305225764207,0.9814664638693402,0.9869486114553623,0.9833004693319801,0.9855152738485571,0.1657426095060438,0.06938424500225578,0.17390318617572967,0.19974257976724497,0.20010297376999028,0.1879029235242726,0.08331450599830065,0.19081399845553543,0.20928811188222785,0.09492696209802425,0.21187909930818596,0.09565413266816504,0.08849236168725198,0.2174090885821525,0.1629056336960208,0.2056682658848998,0.22912233165892792,0.08824462579850587,0.23962788446158814,0.22577890200202444,0.25145778158452137,0.2574741207391232,0.09268453285787162,0.24041615013823792,0.24270294807485285,0.2634159001529961,0.2625438899329632,0.18322609375128238,0.07945547533404228,0.20498273191187819
276,276.0,0.9797661107159377,1.015284442834234,0.26167065387200944,0.06759635628441651,0.1786949317342508,0.06256909415222787,0.9965765028043373,0.9910077600662677,0.9957223228014354,0.9957003169694895,0.9950900358823282,0.9942185139564296,0.9890225727172236,0.9930920063399357,0.9950539007984242,0.9866699579821078,0.9956496790453989,0.9871550749932771,0.9876256835946754,0.9940289567615695,0.9929714222667069,0.9950446441414577,0.9936981998837253,0.9918804934642077,0.9930638226451338,0.9957497134630479,0.9929474576573926,0.9929682731293288,0.9933805614183218,0.9955245661773285,0.995942119438145,0.9921889609147939,0.9923084849057373,0.9959247518206639,0.9896696703743847,0.9950242899495848,0.16431849903960655,0.06759635628441651,0.1726141994260798,0.19827093520923217,0.1986157975941554,0.18616627351088044,0.08120450861267603,0.18904178102165803,0.20770199180141244,0.09259283751857401,0.21021994340469685,0.09330779533631801,0.08627645702288637,0.21584138958009672,0.16086080528015287,0.2036920071691324,0.22750330246168932,0.08595650182774543,0.23796308447720016,0.22336471364192764,0.24974450595636924,0.2557309195959852,0.09021870856086349,0.23767287078718963,0.23991068685516442,0.26167065387200944,0.26079519042934796,0.18155851749760857,0.0774191782422264,0.20301754001022218
277,277.0,0.9797552348645794,1.0149447894591328,0.27049838124140063,0.06910838602933417,0.18392401362337762,0.0648351032166868,1.0051571491094151,0.9968337896001451,1.0045763633156988,1.0051617897968843,1.0045668002822203,1.0033543427021492,0.9953913971434356,1.0023013283488555,1.004733393102496,0.9934700780269837,1.0053787954960436,0.9939767332391805,0.994189746836619,1.0038996537873128,1.001597548740839,1.0046083060249302,1.0038220608323742,0.9983868172766677,1.0034134198571472,1.0057581270429299,1.0035489846084655,1.0036961427083468,1.000010103426945,1.0058568736297835,1.0063205346765989,1.0030401613925084,1.0031421020870062,1.0049463491129154,0.9958897787515175,1.0045718276819238,0.16869854601056386,0.06910838602933417,0.1784432724025736,0.20492039082971963,0.2052552866430844,0.19101847113707116,0.08302307576834585,0.19395800706251623,0.21456989641463284,0.09469568913740055,0.21708715784760566,0.09543070761992495,0.08822518571394836,0.22308467950090324,0.16541380828468272,0.20899694549864087,0.23515512033683428,0.08782160998238427,0.24596727308135816,0.22900511374061022,0.2581496817436829,0.2643306307601919,0.09210715701948505,0.24354182290559157,0.24581863095444867,0.27049838124140063,0.2695909387924428,0.186331526202579,0.07916673508612246,0.2083062809532471
278,278.0,0.9796991367811738,1.0146539575070996,0.262260898558128,0.06668818159604953,0.17798095121344207,0.06291921747486044,1.011969951515341,1.0017146112239912,1.0116821155266316,1.0127599187722103,1.0121750038188098,1.0106215234765341,1.0007462697451797,1.0096304566669654,1.012514102889673,0.9992072070788468,1.0132130046406465,0.9997345750024029,0.9997146017192154,1.0118150924625653,1.0085815699839806,1.0122338817948653,1.011932346025477,1.0038708344184062,1.0116981283542692,1.0137732947432416,1.0120274093957198,1.012268124798584,1.0056041111053224,1.0141480723991887,1.0146539575070996,1.011716706746852,1.011805523577094,1.0121209424642963,1.001110987148834,1.0121828285461238,0.16301224504158632,0.06668818159604953,0.1730051506493892,0.19869799716325304,0.19899769875299547,0.1845323109625536,0.08011674925966623,0.18735580564975415,0.20800386357119954,0.09138354096100461,0.21040908808412678,0.09209600053904232,0.08514163213457375,0.21628864324026606,0.15998677152820862,0.2019119933157339,0.2280034099935369,0.08475588252070755,0.2384826688558435,0.22120159263319802,0.25028711110647395,0.2562748297711005,0.08889027349833357,0.23518595494020691,0.2373841785078754,0.262260898558128,0.26138267308392515,0.18003731420166957,0.07640858827889506,0.20124548800396458
279,279.0,0.979604432042907,1.0144434032311742,0.24988105569105495,0.06484954919005335,0.1702329827624869,0.059422684554253646,1.0097253749021287,1.0012988443530044,1.0091516978534276,1.0100401043823757,1.0094609842945663,1.0082859494688374,1.000281569897009,1.0072749127215,1.0097542556717563,0.9986523487121276,1.0104662053674636,0.9991806586221826,0.9992042191905889,1.0089829942102395,1.006724663517445,1.0098673975126196,1.0090104486609166,1.003588607530875,1.0086979065235713,1.0114662912404273,1.008942722075543,1.0091382435311533,1.0054294879938417,1.0118908822016226,1.0124060737308347,1.0085407660253305,1.0086366571263248,1.009814032158951,1.0006728625288834,1.0098168082677148,0.15569157049434204,0.06484954919005335,0.16496267478691476,0.18936215417303853,0.18966096737355423,0.17631770274526634,0.07787476016230112,0.17904069676006237,0.19819687629776453,0.08880691910301412,0.2004858428938146,0.0894925433445518,0.08274250345869658,0.20615231055731684,0.15331452247242552,0.19302042724081084,0.2172841142600792,0.08228367877542335,0.22724606010172957,0.21156378559381062,0.2384812701126075,0.24416498674516363,0.08618693009525623,0.22506017744518986,0.22717695213430997,0.24988105569105495,0.24905036049570456,0.17199549331194483,0.07426951910367399,0.19237307795473102
280,280.0,0.9794777362269643,1.0143159533844863,0.26444035461785814,0.07126953545619218,0.1826222955527875,0.062330130198090805,0.9982661499934812,0.9946795074350856,0.9974845686435152,0.9975045681305457,0.9969272551064553,0.9961085193040257,0.993015228963627,0.9950060095862058,0.9969357063190328,0.990860785351191,0.9975896911257747,0.9913614450606009,0.9916970900640822,0.9959141397292979,0.9956969332502967,0.9971749554489255,0.9955891420381264,0.9962283504592283,0.9949659613613233,0.9982852720725328,0.9948674261176719,0.9948882154275055,0.9979428814038378,0.9983754412310818,0.9988385398812547,0.9941239993456019,0.9942443867091568,0.9977884869207339,0.9935906769066509,0.9971435080672835,0.16829830929939232,0.07126953545619218,0.17469324968995878,0.2005113106293528,0.2008285133299561,0.19086906182739197,0.08549674064674864,0.19383618626826665,0.2098905431580721,0.09733647675783832,0.21235536372986122,0.09807592080936499,0.09076048383135638,0.21827881175697403,0.16522198407932742,0.20915522944228812,0.22999433621197338,0.09035536189804937,0.24050070346003363,0.22969871486549343,0.2523726507194857,0.25834875192306395,0.09452799812790104,0.24474537032529545,0.24711055063055387,0.26444035461785814,0.26356612234824556,0.1861339374058734,0.08156342065667575,0.2084328726807806
281,281.0,0.9793256649105311,1.0142672773451897,0.2700748842580879,0.073813647978795,0.18853530388848874,0.06399555376905298,0.9866857010537402,0.9876671640643168,0.9861929734081137,0.9853579610902828,0.9847807929035646,0.9837783179525387,0.985343736261116,0.9825949939661526,0.9844920282275064,0.9826906454356478,0.9850652053259188,0.9831571015048732,0.9837983956760058,0.9832558762476971,0.9845846190188222,0.9842923009400388,0.9825841443864546,0.988304262165904,0.9816612146935615,0.9847994156123123,0.981238042366399,0.9810972227459955,0.9898076537687497,0.9844720319024509,0.9848691431081436,0.9801765504070513,0.9803199276898982,0.9856013660329982,0.9860932722905074,0.9842825814524879,0.17588049554381827,0.073813647978795,0.17831553442219553,0.20483233047525962,0.2051320601939561,0.19967371684106777,0.08848179616418846,0.202748316723201,0.21450998211205427,0.10056606071543199,0.21708593119775413,0.10132657880143504,0.09385550011295297,0.22292767664914562,0.17092406563111417,0.21888033882934302,0.2348752199276537,0.09367809304538685,0.24560410293807627,0.24075532736704067,0.2577278510918588,0.2638231692957737,0.09801645178869778,0.25678506103982685,0.25931942761426946,0.2700748842580879,0.2691773565792208,0.19470841560569438,0.08444159212628348,0.2181181315850769
282,282.0,0.9791548336707934,1.0142930444914373,0.25462858621875145,0.06984191276670874,0.17803418663384712,0.06032047487471692,0.9858255070470407,0.9872963620618957,0.9853766602162947,0.9844825848308466,0.9839064242849508,0.9828755576190438,0.9849604323697442,0.9816895276590204,0.9836014249240617,0.9822885360166317,0.9841795047520329,0.9827532422073452,0.983407973015407,0.982342365152599,0.9838491462600717,0.9833711991399285,0.981637509159932,0.9879509601155992,0.980689705957564,0.9838762132448521,0.9802392370530301,0.9800861489534322,0.9894822022852091,0.9835456031907173,0.983944541477923,0.9791548336707934,0.9793011916627089,0.9847054916339075,0.9857142557736795,0.9833627118292066,0.16628033046251503,0.06984191276670874,0.16815335883485272,0.1931627366335059,0.19344021228381156,0.18878604061906687,0.08370613255414613,0.19168513410322952,0.20228619200255363,0.09511654464511898,0.20470965874682365,0.0958347327378577,0.08878422171245752,0.21020788735855409,0.16145843934164503,0.20696251220687256,0.2214554166732767,0.08862840816322892,0.23156678159887611,0.22769348918985613,0.24299256278291786,0.2487417543753783,0.09271804228646509,0.24288217636124595,0.24528488754212377,0.25462858621875145,0.2537832646307347,0.18409933653442778,0.07989266791682009,0.2062421777315879
283,283.0,0.9789733304079409,1.0143889242013828,0.25243049257280015,0.06969238341189411,0.17612801594083588,0.059312801208288364,0.9949717094124588,0.9928963594980027,0.994522720496463,0.9942958333662215,0.9937256613570199,0.992607164562567,0.9910951809098336,0.9914967369685772,0.9936487355128988,0.9888379413143426,0.9942905819329871,0.9893277259425909,0.9897336434987517,0.9925702660318024,0.9927230925256773,0.9935427699423419,0.9921305200288162,0.9942364097796775,0.9914228670929146,0.9944956328452977,0.9912365678025342,0.9912157707390163,0.9958967671373397,0.994481832688082,0.9949280193859636,0.9904154564482962,0.9905423746705677,0.9943169707423343,0.9917086215171554,0.9935174198267374,0.1634754579661912,0.06969238341189411,0.166900603879437,0.191603808494461,0.1918937005555218,0.18555249587182585,0.08352665604970615,0.18841676213845587,0.2005958357819418,0.0949547855024418,0.20295505415771986,0.09566414124120864,0.08861764459424254,0.20849467401836208,0.15982842853374865,0.20343824084788487,0.21960194571428923,0.08832922225519943,0.22960650819444883,0.22373534254454125,0.24092058866533755,0.24662421982387261,0.0923658386102889,0.23863218267270184,0.24097934206476126,0.25243049257280015,0.251598681401588,0.1809525893274676,0.07972153137183381,0.20273131996090027
284,284.0,0.9787951323141812,1.0145505858531787,0.2591164939873157,0.0722512897218458,0.180639065696114,0.06033933357872955,1.0039456726382885,0.9985225998012465,1.0036690156285761,1.0040787013040229,1.0035165708701894,1.002152586016937,0.9972322723472649,1.0011235309261104,1.0036526503525167,0.9953627640505412,1.0043451184935512,0.9958760235473625,0.9960483738509284,1.0027708403687716,1.0015147200823025,1.003501403466005,1.0025983345066605,1.0005046999633933,1.002128461304435,1.004877367225873,1.002206819471578,1.0023176701461318,1.002275747629805,1.00517174909289,1.0056598080325008,1.0016479203166326,1.0017558593041074,1.0037391648538236,0.9977132473727842,1.003460711030823,0.16667930287240637,0.0722512897218458,0.1715472455310332,0.19681372916520867,0.19714037997489514,0.1891745563714732,0.08659798920284459,0.19211805920938582,0.20603611827505558,0.09851634535483038,0.20844393228668348,0.09924326203792434,0.09190392718611856,0.2141371477077303,0.16409183455390491,0.2074462851733519,0.22548496645089774,0.09144737604147837,0.23572614374446363,0.2281076852298202,0.24731806927489666,0.25316396636705346,0.09556063735034721,0.24330487105232634,0.24568685483500294,0.2591164939873157,0.2582685308567283,0.18448368390079178,0.08263705828091845,0.20672422888668454
285,285.0,0.9786356889047265,1.0147736988249787,0.24941344759234,0.07028781522938705,0.17404089196944503,0.057661421931260726,1.0111913981031315,1.0029920776051846,1.01090748265978,1.0118505936326156,1.011288419543858,1.0098780272292023,1.002137888368023,1.0089140172568827,1.0115970082947763,1.0005971435859535,1.0123341916642727,1.0011335072528385,1.0011041025999352,1.010873358264845,1.0085693392078732,1.0115810398797143,1.010914660494339,1.0055505763407648,1.0106306407734522,1.0133304126044917,1.010918457215492,1.0111332692713904,1.0074322291401772,1.0138911230617864,1.014418331614692,1.0105665722425952,1.0106605932817496,1.0113658145553177,1.0025060455875772,1.0115265923144932,0.16004032812719893,0.07028781522938705,0.16524866904846547,0.18953815150066677,0.18986648683006604,0.18166228168328336,0.08425484454244235,0.18450208638422924,0.19843140511675383,0.09587442738463166,0.20076579287288984,0.09658038535087465,0.0894212619771368,0.20620021591182242,0.15821677895970193,0.19926027937189486,0.21709094731602185,0.08899897209942538,0.22692840530178263,0.21917796458112068,0.23806712449687517,0.24367996546523865,0.09302177159256662,0.23384455436829626,0.23614104346684922,0.24941344759234,0.24860082665771932,0.1771545233281127,0.08039247955448825,0.19856352297106702
286,286.0,0.978510449694789,1.015053932494936,0.24239177295674397,0.0669322779619975,0.16840166799563533,0.056574090703266036,1.0112209248200714,1.002754283155053,1.0085032666157578,1.0093707293452074,1.0087916674512745,1.01000265509065,1.001827947925878,1.0090282910205721,1.0090941453787698,1.0001315977862262,1.0098350940423753,1.000660895773091,1.0007242871809776,1.0082746855279916,1.0077080884053748,1.0118303866403429,1.0082551611765103,1.0053102575999826,1.0079216521774954,1.0138001584628387,1.0081539565850817,1.0083489959632044,1.0072064770065179,1.0145022143284401,1.0150539324949357,1.0077439313298744,1.0078420933262155,1.011501150166263,1.0022259080533396,1.0117696440565511,0.15526865463658931,0.0669322779619975,0.1604321027980424,0.1841048371227333,0.18439277464502063,0.1761583140241211,0.08025355253521257,0.17890522708767176,0.1927148612576341,0.09136897359706929,0.19493036323791318,0.09204057503122873,0.08519882010306808,0.20027547789685263,0.15266444144735936,0.19305889348663663,0.21089018674458615,0.08465654451150927,0.22047754139307557,0.2119985054546697,0.23133158725579858,0.23681465043841127,0.08844659642235118,0.2259134786574707,0.22809310038229214,0.24239177295674397,0.2415983351845947,0.17178784830498323,0.07655785549227515,0.1923918898011473
287,287.0,0.9784348641995805,1.0153811512262496,0.265245407290216,0.07039288144132912,0.18325651710895352,0.06327441006916888,1.0017041716182349,0.9964629673851968,0.9970950920479993,0.997192198807665,0.996599923433727,0.9999176974852897,0.9948749981095817,0.9988558423485163,0.9966600991720007,0.9926117930703456,0.9973420694271462,0.9931031012155648,0.9935143793717609,0.9955661005569192,0.9976488587664895,1.001372919374368,0.9952073499098686,0.998155538201272,0.9945848406733047,1.002976526970732,0.9944991549216771,0.9945426950671881,0.9998420392422547,1.0034190526002191,1.0039314927941754,0.9937730506445271,0.9938935155068219,1.0015577336119332,0.9954500152497551,1.001326041040001,0.1705543113556788,0.07039288144132912,0.17517670879207828,0.2012912391765335,0.20153508854407345,0.19334936910516784,0.08442511806036153,0.19631346439954814,0.21070568592392971,0.0961887685075892,0.2130761285166452,0.09690021816548738,0.08966877589231541,0.2189222422238993,0.16545282104064252,0.2115712935627029,0.2306268958680022,0.08885575070254527,0.24118003206599306,0.23172124119002724,0.25310386353113445,0.25914847076458,0.09277233184736895,0.24644194805198535,0.24875306234399058,0.265245407290216,0.26437103979291815,0.18858313314858138,0.08051380561258094,0.2108544163506999
288,288.0,0.9784243819343132,1.0157219993223048,0.27374168385113345,0.07149571159057565,0.18900092473032196,0.06599987592471525,0.989997956241085,0.98856602407556,0.9859379241959736,0.9852029216989511,0.9846061444087019,0.9874243306864047,0.9862349504554065,0.9862719219158375,0.9843878168493125,0.9834532975682341,0.9849958838050721,0.9839095824542591,0.9846384000130343,0.9830521502023565,0.9861486782487331,0.9882220817806457,0.9823586618750946,0.9891299019255485,0.9814428131194105,0.9890545272784778,0.981034352237561,0.980914806251801,0.9904907127400615,0.9889623184679575,0.9893879644848494,0.9799961002060253,0.9801401782503638,0.9892067850976946,0.9870009406647201,0.9881990333529919,0.17703425001547632,0.07149571159057565,0.1805784513734292,0.20766635181329812,0.20787980803181116,0.20063724418072873,0.0857307827051716,0.2036650427907849,0.21740939708509077,0.09766993005728919,0.21985378344186185,0.09839934887275453,0.0910563663685919,0.22582185532764396,0.17040283797807626,0.21938916771082487,0.23796415376954919,0.09020767573671072,0.24888974507886213,0.2400655731981341,0.2612128496123029,0.2674642304678927,0.09419038641483711,0.25513008039311197,0.257497640817799,0.27374168385113345,0.27283601480296665,0.19572561482183218,0.0817611827259616,0.21865058087515746
289,289.0,0.9784944524141995,1.0160373160715326,0.25872541064865107,0.06734408470865391,0.17859930478744174,0.06251668327641402,0.9887548450548962,0.9866481851970738,0.9846203347677787,0.9838344137520038,0.9832281859725869,0.9861026661153247,0.9841746757805071,0.9849426115504533,0.983003536698295,0.981306132684333,0.9836287783540656,0.9817644453857624,0.9825266916732819,0.9816269927419121,0.984493722153912,0.9867699199061728,0.9809115857916808,0.9870102905680787,0.9799766143341466,0.9874500761821473,0.9795472378662022,0.9794141370837466,0.9882961256982092,0.9872473323170536,0.9876567114132861,0.9784944524141995,0.978640286325645,0.9878885955599997,0.9849564043023721,0.9867509113929037,0.16751349180905842,0.06734408470865391,0.1706535259512731,0.19626930887892674,0.19646922621089144,0.18982954278971292,0.08074675055866477,0.19269223817216222,0.20548525630687395,0.0919904193960382,0.2077998804026379,0.09267848026417992,0.08576410883064041,0.2134195314499488,0.16098712428136921,0.20754225189333794,0.2248955741445824,0.08494344232572884,0.23522821535621716,0.2270354546317429,0.24688063765397492,0.252792227034948,0.08867587687569367,0.24123916398529097,0.24346761363116956,0.25872541064865107,0.2578672101308976,0.18518655460206696,0.07701215258854038,0.2068443881093753
290,290.0,0.9786526107219554,1.0162879407623646,0.2577471177447116,0.06691725086729645,0.17782229827668228,0.06235479196940724,0.9972834428839528,0.9913266131223766,0.9933239118861135,0.9931929857883663,0.9925881497873795,0.9951735827072392,0.9893307241508693,0.9940832091894171,0.9925829289551574,0.9868282640152078,0.9932741209581673,0.9873180046622332,0.987841155218423,0.9914021125080056,0.9926682385093241,0.9962457235574991,0.9909599978938339,0.9923646350330576,0.9902682589124264,0.9973424931897255,0.9901081081512643,0.9901081214165092,0.9938082785717298,0.9974367189616634,0.9978953684885468,0.9893239809286075,0.9894496275835031,0.9968458650867665,0.9899694233981117,0.9962113050715588,0.1668319691032918,0.06691725086729645,0.17007653854026702,0.19555058393216007,0.19576141577718523,0.1890431540320032,0.08021699774735776,0.19192423531329902,0.20473412711244865,0.0913561500954952,0.20704963865017117,0.09203852303326293,0.08519359914580665,0.2126272776351323,0.16029213155813335,0.20665021280082257,0.2240296458709261,0.08435873988013334,0.23432207432718163,0.2259807849882284,0.24593598395992378,0.25182966188286127,0.08803388439733235,0.2400965019117597,0.24229581541547773,0.2577471177447116,0.2568906994916673,0.18440250237815708,0.0765233241952837,0.20595840651269043
291,291.0,0.9788747342103151,1.0164347126832318,0.2659938649735554,0.06879753741951475,0.1833979905211838,0.06447910694528845,1.0058078076549748,0.9969603931473194,1.0027259869543277,1.0032307779893088,1.0026391660035887,1.004231178529247,0.9955041997625155,1.0032150684918029,1.0028459123810467,0.9934270114013486,1.0035905629217943,0.9939393915844678,0.994208321963193,1.0018684200953134,1.001387822569735,1.0057025737884764,1.001702827040551,0.9986739435051724,1.001249792152922,1.0072006504429594,1.0013523996776421,1.001482403523071,1.0002522353160186,1.007579537770783,1.008081358629943,1.0008290204278363,1.0009347409193483,1.0057879052324294,0.9960004491237455,1.0056525599787156,0.17217626811776374,0.06879753741951475,0.1755718481131513,0.2018224295462163,0.202041351700523,0.19510501904775499,0.0824527520197471,0.19811982525539787,0.21127361488237795,0.09385876232748923,0.2136560709289105,0.09456328290704713,0.08755352664474689,0.21943799959160834,0.16531556556198612,0.21322863577078827,0.23118612069427436,0.08668888664539455,0.24180050972365288,0.23308795508703473,0.25379585782933123,0.25988230446259275,0.09042585184011807,0.24763040185413077,0.24987547418937575,0.2659938649735554,0.2651109121492567,0.19029254451369185,0.07867643976431234,0.21251810207376795
292,292.0,0.9791287857995165,1.0164384711225654,0.2566781929290343,0.066562144172854,0.1775144302318799,0.06238882103046216,1.0127764253454459,1.001700784778167,1.0104574349322668,1.0114902463270117,1.0109064135751866,1.0116308333690585,1.0007101123174607,1.010670519426251,1.0112878639958405,0.9990097226854143,1.0120752760800424,0.9995446248696545,0.9995872090889268,1.0104705358632202,1.0085868767488317,1.013439722936428,1.010521336280569,1.0040062607559161,1.0102578311820838,1.0152818981733358,1.0105682853752647,1.0107983780004963,1.0057054609084468,1.0158981444421473,1.0164384711225654,1.0102535721215586,1.0103448943854652,1.0131000468767661,1.0010796482888662,1.013377358375492,0.16724685907899395,0.066562144172854,0.16939854799721654,0.1947572510773866,0.1949581571225463,0.18960426769563793,0.07976413575554811,0.19254559987904224,0.20386847879712838,0.09073672478405076,0.2061706840615068,0.09142055459609517,0.084673111359099,0.21174843997734263,0.16000852404339896,0.20729765894058258,0.22308221737276154,0.08390428248320542,0.2333209415501611,0.22675834459661517,0.2449030958396557,0.2507812803744115,0.0875230771377349,0.24102089669314786,0.2432184717731491,0.2566781929290343,0.25582782798962933,0.18492543532402672,0.07612483261211392,0.20660287094231955
293,293.0,0.9793827284097975,1.0162748594192763,0.24767553163270276,0.06324083849554095,0.1697366698848627,0.06006374194390737,1.012080846220154,1.0002302987386211,1.0099770877336252,1.0110604011217266,1.010460429028369,1.0108744221313075,0.9991300929718305,1.0098881544752523,1.0108711728323205,0.9973405099269252,1.0116763586473443,0.9978758974798243,0.997968772600926,1.010002853968538,1.0076298557511496,1.012611403999866,1.0100655548772248,1.0024611153049356,1.0098046343830807,1.014395143759094,1.0101066439360125,1.0103385532960016,1.0042164064895227,1.0149394754626582,1.0154754480672774,1.0097820252398586,1.0098718065166208,1.012369566633055,0.9995347399372351,1.0125561418456033,0.15828735639374167,0.06324083849554095,0.1636083860496342,0.1879521110756439,0.1881665083373044,0.17939312901437926,0.07585186903616316,0.1821886888650663,0.19667913988340582,0.08640381953549926,0.1988705669577673,0.08706624950487253,0.08056969259557491,0.20437582763315615,0.1524871594243961,0.1960242461184895,0.2153193741431588,0.07981658851932734,0.22518204868155753,0.21430058978739402,0.236334937673277,0.24197578914314144,0.08332290051409504,0.22769704962158435,0.22976206762620158,0.24767553163270276,0.24685707590269185,0.17494448185903688,0.07237454160282707,0.19537153091824963
294,294.0,0.9796045249613964,1.015978737114196,0.26744944803812437,0.06795829808314639,0.18161889473519396,0.06423612850104056,1.0020211580816112,0.9926977522459507,1.0000112136406893,1.0004323893731781,0.9998204484754414,1.0001216341238517,0.9909049594739158,0.999039270712468,1.000017822780231,0.9886033601154484,1.0007695917055384,0.9891089012685952,0.9895121047168647,0.9989085515695709,0.9973774537416739,1.0012995721474085,0.9987037453734336,0.9940133393390135,0.9982020466490393,1.002475209198174,0.9982309730160529,0.9983327792383431,0.995605117663292,1.002571215888732,1.0030414584690572,0.9976377053251816,0.9977423344049384,1.0017626396285622,0.9914878799905708,1.0012689066649838,0.16673462665052746,0.06795829808314639,0.1768126083661199,0.20296736922406788,0.20322658584419398,0.18886302170153538,0.0816249981104007,0.19181798104104805,0.21231132763201635,0.09311647193875368,0.21464555157245815,0.09384960312900628,0.08675875026701942,0.22077718854370706,0.1629753771809919,0.20631742191065844,0.23261390442002605,0.08618942506721437,0.2432448167615129,0.2255907849305713,0.2552569560168108,0.2613108237704204,0.09031232283405233,0.23970721961156385,0.24189885747280415,0.26744944803812437,0.26656605710464165,0.184169337577154,0.07786110516619908,0.20563860208907103
295,295.0,0.9797621383745512,1.0155997677986348,0.2750165446619674,0.07182771630904285,0.1876987772152278,0.06518867944141231,0.9897731571199561,0.9855124857530575,0.988714163014772,0.9882544657825933,0.9876406072322442,0.9870343497957448,0.9830464061359017,0.9858655535051327,0.9875083957920282,0.9802634357759203,0.9881514769800928,0.9807373924569088,0.9814358017408289,0.9862195253896502,0.9858990661422441,0.9875883172904771,0.9856766384410761,0.9858555365632992,0.9848737160324834,0.9880299493640144,0.98457039378976,0.9845048666320972,0.9872301049542777,0.9876217296742476,0.9880086542259406,0.9836448193839117,0.9837740533893106,0.9888337717584116,0.9838083915013651,0.9875803346170384,0.17168638514428672,0.07182771630904285,0.18187110590488004,0.2087543266155634,0.2090322131673658,0.19449775469495043,0.08625469648994415,0.19752939937440406,0.21834491509146492,0.09829151495155232,0.22072184543749684,0.09906021656754473,0.09164366909434685,0.227112866825657,0.16895883712594664,0.21271604916921008,0.23928292019738392,0.09139403848167627,0.25020173851776717,0.23305412315477247,0.26253337692819617,0.26875366175516674,0.09607521644127306,0.24794297023473114,0.2502714505687461,0.2750165446619674,0.27410717975739457,0.18969995728532063,0.08231360565394251,0.21201302085483914
296,296.0,0.9798235315695003,1.0151876150639043,0.2595264251219879,0.06799150860563678,0.17720968427771872,0.061423038705174085,0.9879676454667585,0.9851067111142412,0.9876489468602133,0.9870763393652198,0.9864588358656673,0.9850979315811922,0.9826200084514163,0.9839231322567524,0.986260869709194,0.9798235315695003,0.9868707076298113,0.9802961543996757,0.9810075175462177,0.9849914710239172,0.9846595260874992,0.9855674523639523,0.9844130731620362,0.985406904842729,0.9835743631747423,0.9859009484596856,0.9832293402968846,0.9831434942756694,0.9868016469097912,0.9854170050503874,0.9857923482986305,0.98225896307153,0.9823920766388715,0.986918115118472,0.9833950074699501,0.9855615168055358,0.16203385675784338,0.06799150860563678,0.17157157682096377,0.19694422502489287,0.1972067747888168,0.18355588308808352,0.08163507335822262,0.18641368435837305,0.2059911372213671,0.0929909255539153,0.20823331526309663,0.0937164099791266,0.08672356408486223,0.2142827775622393,0.15950368936574905,0.2007991162033826,0.22577338081821627,0.08655776391018305,0.2360872111022109,0.2200570074160705,0.24773660699398395,0.253615173218822,0.09105103060823576,0.23416355332138764,0.23637527866842858,0.2595264251219879,0.25866555169557104,0.1790371382520568,0.07791639617011929,0.2001344929977143
297,297.0,0.9797675983371132,1.014791942501315,0.25788905959657615,0.0659630375515162,0.17499650529538405,0.061584574543827014,0.9962464316840636,0.9910166221153504,0.9963301380835016,0.9963635758157604,0.9957510965619478,0.9939250692744008,0.989101853833702,0.9928217398527176,0.9957523980838454,0.9867471400420627,0.9964086913850831,0.9872405906646929,0.9876940936581365,0.9946613691127862,0.9931482746046152,0.9948150050883878,0.9943288222364849,0.9920549408275208,0.993704968563546,0.9956129821156033,0.9935957588155615,0.9936282533354359,0.9935955490118306,0.9954527411520948,0.9958796657348331,0.9928623859032497,0.9929782608135566,0.9956320651148653,0.9897246910938478,0.9947925027189659,0.15986646037488955,0.0659630375515162,0.17034658018216772,0.19555273417968586,0.19581247582376407,0.18105874938591093,0.07924029721968574,0.183886322041501,0.2045558972383339,0.09031530343930651,0.20682070977375022,0.09102952556983093,0.08418978310786406,0.21278545990460612,0.15709826314711,0.1979594200863848,0.22423467263495359,0.08399078158472408,0.23451276475942226,0.21672820412238256,0.24612336406593843,0.2519790074833879,0.08831829221984304,0.2304813744159636,0.23264265520627786,0.25788905959657615,0.2570262980128324,0.17658394402240973,0.07559777446039136,0.1973059472501123
298,298.0,0.9796169559507881,1.0144624137021783,0.2675996035661288,0.06747409546286615,0.18037436471785512,0.0640384238509792,1.004580580997885,0.9968351529476444,1.0050280004370866,1.0056575693138226,1.0050568278731047,1.0028055517539294,0.9954695647814952,1.0017767745179464,1.005259581764025,0.9935520282246928,1.0059613103797411,0.9940669114160349,0.9942611287517598,1.0043466723942782,1.001614925142545,1.0041011114542355,1.0042610735309176,0.9985564926278321,1.0038513286604909,1.0053349649257628,1.0039806040923434,1.0041315977196867,1.0002290509157232,1.0054836678152843,1.005955773539771,1.0034857872400358,1.0035860928332105,1.0043936210001936,0.9959480030351402,1.0040626102827548,0.16371342857458415,0.06747409546286615,0.17692329147540423,0.20299450859350227,0.2032801740293585,0.18534293182973197,0.08108939414556471,0.18824412286915188,0.21233150448112212,0.09249325750503187,0.21468528628339845,0.09322698796748084,0.08618074314737571,0.22085250666626643,0.16169289576407042,0.2025723735484162,0.2327235502852808,0.0858538458853054,0.24337320540345084,0.22158875395956046,0.2553989024934397,0.26145487502628956,0.0902140856184114,0.23551443512642603,0.23770732964734706,0.2675996035661288,0.26670307328731235,0.18075832839043593,0.07733812527616606,0.20190532522677676
299,299.0,0.979405152554554,1.0142486922578042,0.2606740455926498,0.06519346153674001,0.1750185455287209,0.06245656628210023,1.0113573472514055,1.001739981459354,1.0120475452254143,1.0131681115099036,1.0125774387250894,1.0100477387707758,1.0008530667747477,1.009081950110641,1.012949764454859,0.9993177371795995,1.0136994954897274,0.9998524936253376,0.9998164275193461,1.0121704243116434,1.0085632707934353,1.0116890733745534,1.0122800805178411,1.0040787913218898,1.0120398686575762,1.013313704677812,1.0123570641958302,1.0125990031644023,1.0058734790041766,1.0137357298988963,1.0142486922578045,1.012052394769302,1.0121405191208472,1.011534804763623,1.001201301264106,1.0116358034891122,0.15818490495724122,0.06519346153674001,0.17243730722665185,0.19783598417967121,0.19811172501323707,0.1790351018628932,0.07837094102053284,0.18182605091986637,0.20693889996143724,0.08943685310095197,0.20923969154517658,0.09014861514839828,0.08331205110824687,0.2151968031480461,0.15670574862393954,0.1956435835846986,0.2267553901179152,0.08294152776482623,0.23711769192240184,0.2139348636715841,0.24880717698924681,0.2546904235028907,0.08714334107078582,0.22730060178070918,0.22941312791060992,0.2606740455926498,0.2598015128633006,0.1746208516412807,0.0747347212190012,0.19500336687669742
300,300.0,0.9791657362924402,1.014187625707404,0.24712014842536068,0.06349581598408835,0.16691771370707328,0.05857365983205389,1.009195977646649,1.0016704522713737,1.0093361963001455,1.0102445807785823,1.0096614397184904,1.0077998619543853,1.0007385088121907,1.0068109168750086,1.009961320006971,0.9991015933869347,1.0107053233340295,0.9996348096716752,0.9996550641221762,1.0091481379407339,1.0068159120794737,1.0094779164703898,1.0091734024616115,1.0041639912760294,1.0088565196660804,1.0112175206619574,1.0090873232316868,1.0092832173305175,1.0060706064587528,1.0117315753430702,1.0122612022286408,1.0086909601051643,1.0087852178130452,1.00931950380337,1.001126005627931,1.0094210058166664,0.150833804236331,0.06349581598408835,0.16359665390055933,0.18762543527155026,0.18789280573355663,0.1707994926038413,0.07627456110232805,0.17348409293835362,0.19623401630171994,0.0869657214668626,0.19840681834585153,0.0876487513409653,0.08104644316764756,0.20410418091181645,0.1498082624104019,0.18676997358083952,0.2150238945761204,0.08068423890046265,0.22482349661142548,0.204400453254783,0.23588997377939483,0.24145128440820535,0.08468060214891834,0.21733024557190633,0.21936626666125475,0.24712014842536068,0.24630271459825046,0.1665671717940935,0.07275620978811637,0.18614788139719285
301,301.0,0.9789322553084765,1.0142647973817815,0.25945200304162713,0.06970492048119221,0.1784249577607841,0.06093265382193878,0.9978432437814683,0.9954226515349197,0.997468204952769,0.9974785055673898,0.9969024021197808,0.9957313451208025,0.9938465005870964,0.994647134761483,0.9968911607248525,0.9916680225088486,0.9975556653814573,0.9921712671916503,0.9925177446048532,0.9958694890484785,0.9959127117592028,0.9969638512337924,0.9955426799802533,0.9972071180869956,0.9949145807149192,0.9982739015416063,0.9948032908870231,0.9948208360127344,0.9989953527633728,0.9985019653531882,0.9989902206310878,0.994070890606965,0.9941872293950722,0.9974078301978481,0.9944239134326366,0.9969230785009204,0.1632988798611784,0.06970492048119221,0.17179996384741017,0.19706737372500238,0.1973536242831682,0.1852063095129358,0.0836208132621113,0.1881212837209986,0.2061983880508776,0.09513188022521109,0.20855500051542197,0.09586287649838149,0.08875441447432982,0.2143857826122401,0.16103354362012212,0.20281766231344897,0.22577856639360117,0.08852383327354542,0.23604007899018212,0.22254667494126742,0.24765822396403384,0.25348866503037815,0.09279430927329356,0.23707640828829785,0.23936448375682745,0.25945200304162713,0.258606195044515,0.18058508565536652,0.07979977225968699,0.20212171590687128
302,302.0,0.9787382577466921,1.0144529745596425,0.2653102607429763,0.07197299424935862,0.18458338666637206,0.06288168222662213,0.9864215230895654,0.9884927720256225,0.9860029887229551,0.9851394022468599,0.9845642697467066,0.9835634374977431,0.9862506654085937,0.9823999171477806,0.9842443771390206,0.9835535447611556,0.9848170564933233,0.9840234109381316,0.9846867017006408,0.9830034585283839,0.9848031948554992,0.9842336682374088,0.9823329145206413,0.989371934010718,0.9814014099287924,0.9849622081379791,0.9809597518351183,0.9808053256321507,0.990934523342275,0.9847848848697893,0.9852105452422814,0.9799137406167342,0.9800529410541814,0.985379726393237,0.9870075004915944,0.9842131764179456,0.17156611981344377,0.07197299424935862,0.17547138435019055,0.2014798645019249,0.20176413240572463,0.19478895352546438,0.0862819807335228,0.19781127541172147,0.2109952480869589,0.09802712098786763,0.21353471004159136,0.09877491631586584,0.09151524178740897,0.21916343578348996,0.16690776759841972,0.21343911243062358,0.23079814445061383,0.09147039662575335,0.24130434849462354,0.23460401354795474,0.2532109913894109,0.25919102705290065,0.09586176745762082,0.2501793437170096,0.2526448278505031,0.2653102607429763,0.26444378616947795,0.1899339115763257,0.08235108002751586,0.21270344286489706
303,303.0,0.9786172917511168,1.0147249245196908,0.25016005981999406,0.06809575785760112,0.17435066898261292,0.05929184235147631,0.985753642012021,0.987899018751417,0.9849351459991659,0.983998184267391,0.9834249322768935,0.9828537727520689,0.9856306732643803,0.9816905060154218,0.9830840292557934,0.9829022549868981,0.9836586090859621,0.9833714586847581,0.9840456715214236,0.9818106693527205,0.9839505515245429,0.9834837480121884,0.9811085735409188,0.9887956918992445,0.9801519973804254,0.9842148117564282,0.9796841883751954,0.9795159873628975,0.9903784116760932,0.9840417632566634,0.9844706951358208,0.9786172917511169,0.9787583341849597,0.9846696139533346,0.986384807409012,0.983462690316215,0.16228444018754865,0.06809575785760112,0.16547005402273235,0.19001192263052175,0.19027922851012694,0.1842834770775781,0.08163435740898783,0.18713586439129565,0.19900709020095264,0.09274829379679277,0.20141340494701446,0.09345020298609095,0.08658857503790898,0.20666634442544177,0.1576945291318655,0.20194149922019292,0.21762914454529309,0.08653044626906434,0.22753059054506267,0.22202727586248347,0.23875099398336963,0.24438920618021992,0.09066175837046704,0.23680177302866903,0.23914293745570014,0.25016005981999406,0.2493420021903017,0.1796907528608986,0.07791241951060436,0.20124566702361044
304,304.0,0.9785937320725252,1.0150534145406314,0.24710783742936054,0.06810712979098416,0.17200342164704868,0.05789159706433589,0.9950582200208977,0.9932279334965257,0.9939700165194534,0.9937073712747435,0.9931391827345573,0.992753473512173,0.9914911127488096,0.9916696968256302,0.9930336437636678,0.9891757809272771,0.993676163266088,0.9896701928920169,0.9900885168951897,0.9919416080834114,0.9927484074369461,0.9937975931218309,0.9915106835755657,0.9948214538724971,0.9907985309467765,0.994970086562442,0.9905992992123092,0.9905658372853178,0.9965476272211403,0.9951167083223305,0.9955934939252036,0.9897992502982553,0.9899195419662798,0.9944386705501604,0.9920899199686981,0.9937603356719231,0.15888245848496524,0.06810712979098416,0.1637033833769295,0.18786860673246353,0.188139343253642,0.18041140096086453,0.08166948117611533,0.18322773123244437,0.19669417664487995,0.09284945883704386,0.1990053212498695,0.09353868749895329,0.08666211213682797,0.20429046903193832,0.15574483149486398,0.1976882809934635,0.21509728468862613,0.08644428382694919,0.22484108995785573,0.21732396334903706,0.2358786149524244,0.24143026657752728,0.09053934017308579,0.23176087101225473,0.23404429201767327,0.24710783742936054,0.2463051967363356,0.17589509512406606,0.07794618340050333,0.1970054572695114
305,305.0,0.9786552598886762,1.015411211901168,0.25301447785387715,0.07083624060034231,0.17615584169936332,0.058562125819979986,1.004177672671077,0.9988450775950908,1.0032005819040648,1.0035968375990125,1.003040944067763,1.002461437967929,0.9976260405460414,1.0014561846824765,1.0031669126231568,0.9957160658183737,1.0038713860792081,0.9962320555653532,0.9964097627081759,1.002258781365413,1.001623756645768,1.0039040083802202,1.0021086638401697,1.0010913215976724,1.0016393055205208,1.0055043828593748,1.0017093834581896,1.0018107310297162,1.0029466213174172,1.0059613675802594,1.0064802868461,1.0011736048061688,1.001274675392487,1.0040178542885658,0.998088563630948,1.0038524045647021,0.16161949800308317,0.07083624060034231,0.1678897481834636,0.19256575378514906,0.19286360287989113,0.1835532137566446,0.0849633508701552,0.18645048956311203,0.20158876084677055,0.09667648613747193,0.20391664752647412,0.09738152274611572,0.09019536200736374,0.2093513862845267,0.15976688056121943,0.20112357513222498,0.22038377692213942,0.08979566848849357,0.2303121679684965,0.22110987600723053,0.24155944424598996,0.24721566547707113,0.09400050331183878,0.23579794655803693,0.23811086873421158,0.25301447785387715,0.25220209987979053,0.17892043401471497,0.08108476178985,0.20042504084514925
306,306.0,0.9787803829840733,1.0157710838800058,0.24334462025866999,0.06916702932084404,0.16976384999862876,0.05579865365712597,1.0115144618670961,1.0031065782932496,1.0103461459196899,1.011283060594639,1.0107269219531496,1.0102792775743252,1.0023158634277543,1.009338047698367,1.0110343524975043,1.0007430172288336,1.0117894861553625,1.0012821840434596,1.0012501404672103,1.0102776234029303,1.008596438478179,1.012058373375316,1.0103476155827362,1.0059044723194515,1.010070846248276,1.0140288212914248,1.0103554295270267,1.0105640177841375,1.0078702615523523,1.0147428650499308,1.0152989492042839,1.0100320722557201,1.0101186657540318,1.0117336254080755,1.002657437232462,1.0119934466708738,0.15519895493697186,0.06916702932084404,0.16159525780119416,0.18530858003670278,0.18560757283653775,0.17631106763415103,0.08296288379596811,0.17910891319327996,0.1939955141286454,0.09440486257276222,0.19623415185336374,0.09508862095917907,0.0880714492408935,0.2014439315767739,0.15412103437375746,0.19323384613066324,0.21203612994478593,0.08772900469440074,0.2215601692736866,0.21254190785275381,0.23234928966794627,0.23777099603039648,0.09187348116672973,0.22673726806603248,0.22896935926082432,0.24334462025866999,0.24256820489957723,0.1718404125398931,0.07918357531534334,0.1925574105961335
307,307.0,0.9789476091432211,1.016105797755849,0.23754701449859003,0.06557844136098581,0.1645523458329799,0.0551582817503321,1.0118999497851784,1.002166306282883,1.0084332272756868,1.0093638175201178,1.0087859524996776,1.0107365460750795,1.001259978799967,1.0097780407467931,1.0091126959455954,0.9995325209736174,1.0098751252516487,1.0000647646894254,1.0001254214141835,1.0082632943728254,1.0077683510302622,1.0125970449408006,1.0083052926065972,1.0048763054894336,1.0080059969408488,1.0147282083819882,1.0082665292690627,1.008470421894788,1.006827239959215,1.015530406665106,1.016105797755849,1.007924149307517,1.0080108676559143,1.0122049627347507,1.0016338042994737,1.0125288321736585,0.15067707502331337,0.06557844136098581,0.15763031750336648,0.18089610155639632,0.1811449501752264,0.17108515993573054,0.07870529576887032,0.17380102105160064,0.18939218117820608,0.08964201470159285,0.1915808189545516,0.09029459464875891,0.08358632618942252,0.19656476330223477,0.14871837446084732,0.1871999318867219,0.206922634336554,0.08311528081282653,0.21624346767286934,0.20543347399165207,0.22679809400514164,0.2321272158332251,0.08701278523442955,0.21879687124204378,0.22089158085577132,0.23754701449859003,0.23679122799895716,0.1667413509625176,0.07509242228490606,0.18655958756208713
308,308.0,0.979135446150623,1.0163914042010325,0.2625306256057795,0.06832710275842244,0.17980950268344592,0.06266950799549827,1.002692846730238,0.9953892305449511,0.997581348356761,0.9978018293891969,0.9972087528489311,1.0009449518805844,0.9937801174849124,0.9998929830630169,0.9973097654476096,0.99147102459436,0.998006099474666,0.9919657180066497,0.9923857158707219,0.9961950629303571,0.9978234097496043,1.0023942756812112,0.9959388268138002,0.9971558043110988,0.9953778451202793,1.004116026633019,0.9953526423928212,0.995421326078235,0.9988608298784073,1.0046118083553828,1.0051444610268914,0.994732366887718,0.9948372631346578,1.0025551937400219,0.994346195619682,1.0023431793969788,0.1656744086021464,0.06832710275842244,0.17387066661411088,0.1998770820734547,0.20006563747015993,0.1879645125746041,0.08210273156196114,0.190904371673589,0.20934601475981557,0.09370479227707712,0.21182158333932852,0.0943997154588057,0.08727755126356784,0.21708506775737615,0.16149245737843454,0.2052026972514783,0.2285833308334001,0.08644976580981675,0.2389460227532,0.22436972082728113,0.25065883934421734,0.2566330998549046,0.09045344126533536,0.23832485923143318,0.2405014376047893,0.2625306256057795,0.2616968261167324,0.1832263018464438,0.07826570890741127,0.20452870768829803
309,309.0,0.9793224017907834,1.0166170874624112,0.2727322552785066,0.06933999132788021,0.18604819266292527,0.06583294442460322,0.9908209286499999,0.9875631146705254,0.9863310227064586,0.9856987785718294,0.9851053153949967,0.9882704574516817,0.9852106587161584,0.987125624767581,0.9849181173291671,0.9823872506846958,0.9855336098058415,0.9828455563462127,0.9835851974597213,0.9835625676971096,0.9862357036708124,0.989044238183946,0.9829691386018302,0.9881989663785937,0.9821094552219267,0.9899895708232569,0.981758078483353,0.981657368243383,0.9895855132440357,0.989946470703937,0.9903915126475221,0.9808221641415857,0.9809503753065566,0.9900244524993522,0.9859661214146896,0.9890178548304375,0.17185691161378738,0.06933999132788021,0.18042967529717088,0.2076124304829378,0.20776607910607633,0.19493783882609567,0.08333282444283927,0.1979353176260526,0.21750450311022446,0.09516620385146375,0.2201215764976939,0.09587940370893934,0.08861399107093863,0.22547606997481887,0.16678615257018048,0.21272381506008237,0.23745342612413659,0.08766864052038256,0.24825168733786576,0.23230988890926538,0.26043745161286547,0.2666869676488068,0.09174662790542923,0.24653066747560257,0.24874313193150882,0.2727322552785066,0.27186584402522307,0.1900734662809382,0.07942625538970959,0.21203668488033894
310,310.0,0.9794869838482063,1.0167753151804722,0.2579826423663602,0.0652432460449386,0.17595050675316687,0.06247571972303872,0.9893585012633735,0.986279215364498,0.9852524004238756,0.9845463951859036,0.9839514518822429,0.9867080175484217,0.9838518897911175,0.985553057547961,0.9837487977623766,0.981005467547981,0.9843661291112368,0.9814631003366031,0.9822165016138473,0.9823539378865355,0.9847921399644726,0.9873441320162936,0.9817289643374794,0.9867462311507059,0.9808389394594688,0.9881205097957497,0.9804559164165375,0.9803371335102617,0.9880733552707186,0.9879626154688134,0.9883902963011837,0.9794869838482062,0.9796194246701629,0.9884678885384987,0.9846095363049249,0.9873219844524378,0.1628763373621299,0.0652432460449386,0.1705955524167179,0.1963290149895128,0.19647204742517319,0.18473465750502321,0.078413846578948,0.1875743943391059,0.20569756961945423,0.08955716548112808,0.20818065125054738,0.09022959874214634,0.08338532760771404,0.21324014109811262,0.1576816584634203,0.2015508223416672,0.22457751178974245,0.08248018756444862,0.23480538215205157,0.22003893214473877,0.24634417962524907,0.25226378973732216,0.08631037384683658,0.23347388091470747,0.23556069482883696,0.2579826423663602,0.25715887954993055,0.18012405124698144,0.07473062941142346,0.2009020361506389
311,311.0,0.9796117889769904,1.0168585549957003,0.25695013108232756,0.06464627180564547,0.17549554804738846,0.06253900014944373,0.9978316001108978,0.9915255843654747,0.9941699054489419,0.9941110032529181,0.9935203980343911,0.9957186310029726,0.9896439771835553,0.9946321809679205,0.9935322265263947,0.9872269166666688,0.9942041247249496,0.9877127608570987,0.9882050155419029,0.9923338454001919,0.9932097280502227,0.99674750635406,0.9919731843158287,0.9927055161681227,0.9913157499866538,0.9979253179174308,0.9911900189940627,0.9912012370799229,0.9941954606057458,0.9980534377794298,0.9985273761197956,0.9904719609814066,0.9905862576021837,0.9973662352467475,0.9902430829526387,0.9967108883009809,0.16337897004152954,0.06464627180564547,0.1697727666207085,0.19537927299987196,0.19554671664257572,0.18528006723690066,0.07769865937041588,0.18815132286452385,0.20474973363674184,0.08873227113653247,0.20724253286075633,0.08939685439190818,0.0826147620288027,0.2122555580273765,0.15726202997278044,0.20201602821800507,0.22357236892008503,0.08174419070131267,0.23378570716097413,0.22048331666754376,0.2453130710548199,0.25122124466607526,0.08553795145703755,0.23395407685318895,0.2360340008782801,0.25695013108232756,0.2561204309493527,0.1806202604917726,0.074036888432984,0.2013689842508261
312,312.0,0.9796957693096138,1.0168592745485823,0.26536833837882295,0.06632493417530144,0.18141978792855384,0.06494874592029168,1.0061978762924941,0.9971474744874989,1.003205327731119,1.00376849337984,1.0031887846598124,1.004612141794927,0.995799490005238,1.0035945908324082,1.0034055325811446,0.993806617133616,1.004125322609216,0.9943149700387993,0.9945560801176971,1.002411343526778,1.0017376393971664,1.0060313076728529,1.0023186108531497,0.9990111297051211,1.0018920062385295,1.0076127997445874,1.002022308380844,1.0021582706958545,1.00064462345231,1.0080266317184838,1.0085434242096214,1.001557151801398,1.0016539099612103,1.0061503561535967,0.996255328993117,1.0059807235115115,0.16980690185713454,0.06632493417530144,0.1751474898367997,0.20158206244276314,0.20177279766603978,0.19256282451043905,0.07971371771316493,0.19557046314394516,0.21128539048515024,0.0910314456943431,0.21387359753641494,0.0917149452247192,0.08475324225937335,0.21904738477062155,0.16254306257010354,0.20982693290136575,0.23077720759439246,0.08384904473188705,0.24135393015657766,0.2289471002246758,0.2533019922532318,0.25942045181409235,0.0877226558717949,0.24292612036879466,0.24506499967474477,0.26536833837882295,0.26450543128804466,0.1876884389511195,0.0759515749115245,0.20915915884923533
313,313.0,0.9797419658481492,1.0167699414796039,0.2562773606710617,0.0638254832904533,0.17576936985910263,0.06313844496585047,1.013046929232585,1.0018630708879972,1.0105875658379504,1.0116684671524916,1.0110898437402118,1.0119017590029644,1.0009804273553553,1.0109436181541998,1.0114759346175448,0.9993559189989774,1.0122394075774348,0.9998853538074577,0.999903230012581,1.0106386702791659,1.008760203570299,1.0136393548976415,1.0107575130902682,1.0043252527052493,1.0105135283256592,1.015561683205355,1.0108439419019133,1.0110801132053349,1.0060971773728646,1.0162152577354364,1.0167699414796039,1.0105760361820364,1.0106608148300709,1.0133461272083029,1.0013116636402484,1.0135759347638258,0.1656895842012625,0.0638254832904533,0.1689656646510197,0.1945476151006797,0.19472240012971292,0.18793542933189333,0.07672112414901337,0.1908662222405523,0.20393291056257565,0.08760998174265672,0.20644580876645077,0.08827221746490584,0.08156679257764948,0.21142148940914504,0.1573849704360765,0.20479058339432626,0.22277768598102993,0.08071425291558627,0.23301485202812855,0.22356442878360322,0.2445861762250959,0.2505126170746295,0.08444178473892466,0.23727321467240786,0.23936873196382893,0.2562773606710617,0.25544119323410913,0.18318124141830988,0.07309193999136791,0.20413733862662117
314,314.0,0.9797534195946697,1.0165886620331521,0.24534866942456135,0.06130265608011281,0.16761291818723795,0.059956540766307714,1.0116091871404571,1.000132724735732,1.00889235866107,1.0099247645817657,1.0093293169560846,1.0103662263491404,0.9990993868461161,1.0093829904689355,1.0097146442884344,0.9973600780004692,1.0104806546793228,0.9978843018093382,0.997971452416472,1.0087891877754764,1.0069429199774778,1.0119548642392637,1.0088716052770024,1.0024147644954302,1.0085852585089221,1.013720464599659,1.008864145636587,1.0090784478088155,1.0042009382249368,1.014244541825059,1.0147804743378364,1.008537958748981,1.008626091939987,1.0118323862696197,0.9994713130825145,1.0118979219607434,0.1565414530892611,0.06130265608011281,0.1620585234249079,0.1864019595822779,0.1865937288981041,0.1775522005174109,0.07375075930861556,0.18034041326362238,0.19531697899191625,0.0843202700841478,0.197706202021405,0.08496711313213756,0.07844848730763813,0.20260162382658842,0.1499369858220171,0.19346559453101755,0.21343297316268,0.07763942198718227,0.2231943165195404,0.2111732670842031,0.23421982513243728,0.23984661790572795,0.08131133190627036,0.22412446692955776,0.22610101521798825,0.24534866942456135,0.24455619820380084,0.17304190468031624,0.07024604332327898,0.19284654425841197
315,315.0,0.9797331715512477,1.01633609686922,0.26250454324433115,0.0672593210768302,0.17903918784681874,0.06286272372681281,1.0008772794928376,0.9923587890014002,0.9979966121131608,0.998281803637215,0.9976792756112884,0.9989106075570814,0.9905926510988365,0.9978314467785037,0.9978293289953376,0.9883180046547636,0.9985289640654091,0.988809353523175,0.9892239954290638,0.996631078653015,0.9959732229751735,0.99987416539416,0.9964015211128786,0.9936157432947984,0.9958353370029255,1.0009407649978832,0.9958036468468462,0.9958639033862275,0.995189645191239,1.0009625984363186,1.0014174030576866,0.9951691207503844,0.9952767224155885,1.0005156080431878,0.9911548153257345,0.9998429205582143,0.16458648820700195,0.0672593210768302,0.17377490149413638,0.1996407393911176,0.1998752746474348,0.18669006532305069,0.08098665220497356,0.18965893507767934,0.2090643939780784,0.09261137587529962,0.2116008651297441,0.09333890827072744,0.08614276441499585,0.21708187688333014,0.1606053873406689,0.20366315136087462,0.22861123607142259,0.08562274540424017,0.23900272154255653,0.22259040606300443,0.25071721674652037,0.25668055853732197,0.09000954742185234,0.2364847331495539,0.23861365709877685,0.26250454324433115,0.26166756056777457,0.18194360143716626,0.07714370085946158,0.2030023065846344
316,316.0,0.9796842627199562,1.0160385452517031,0.2696177966154816,0.07101750072551478,0.18514859687016466,0.06386657200986898,0.9890228397209709,0.9851664075863384,0.9869804478081798,0.9864095406272204,0.9858090151254413,0.9862547658952735,0.9827240060765613,0.9850907543483145,0.9856460182294222,0.979956543568669,0.9862462824283849,0.9804163412179763,0.9811341308180264,0.9842722285595672,0.9847509087257129,0.9866062263546845,0.983719969741895,0.9854546104570082,0.9828640387522513,0.9869656693852338,0.9825182660291363,0.9824165353919679,0.9868145364620549,0.9865008597712441,0.9868757503667158,0.9815724581456995,0.9817033511302156,0.988004810485988,0.9834679529887826,0.986597656338754,0.17001914729034198,0.07101750072551478,0.17846751911806863,0.20504502144735356,0.2052821287694297,0.19291919035018143,0.08546636825847412,0.19598451792349456,0.21468691228187994,0.09755590681101005,0.21728751628955928,0.09832468193763999,0.09082420460625308,0.22301972455862995,0.16672158885131003,0.2108475873298401,0.23485382436461066,0.09073782208289366,0.2455280942029462,0.2310125400170943,0.25754591465812937,0.26367626611764433,0.0956552000078395,0.24582139281746734,0.248108254700913,0.2696177966154816,0.26875633463310805,0.1880622695445776,0.08146036793023204,0.21015231186302116
317,317.0,0.9796097341028679,1.0157223064444947,0.25467833810108237,0.06721180853075245,0.17495576937131194,0.060275071293574234,0.9877396761655938,0.9848277659012225,0.986405437924031,0.9857670795977029,0.9851680776481218,0.9848898065657316,0.9823731328785,0.9837225734518277,0.9849722004291193,0.9796097341028679,0.9855627859247988,0.9800689503264912,0.9807845385911741,0.9836086058043827,0.9839182494642119,0.985157989694927,0.9830369091263594,0.9850751083790812,0.9821585727102955,0.9854049522343006,0.9817893858843807,0.9816706500654335,0.9864582605719084,0.9848676174642725,0.9852326609400508,0.9808168684794061,0.9809501539388543,0.9866423495556981,0.9831188777412041,0.9851513653832525,0.16061835239041444,0.06721180853075245,0.1685502395156375,0.19365722176675207,0.19387989454269391,0.1822428204373671,0.0808814455833291,0.1851336049002585,0.20275089418578987,0.09229370016698223,0.20519547329092128,0.09302140261326751,0.08594032792187303,0.21064815578580612,0.15758904624850717,0.1992344400200583,0.22182900803829028,0.08592454461224755,0.23191608319586915,0.21835167043420076,0.24327275912194374,0.2490697220042451,0.09061802985302649,0.232393181945355,0.23456663106779044,0.25467833810108237,0.2538622516124949,0.17766941182067572,0.07709575313215786,0.19857686829957
318,318.0,0.9795134541435098,1.0154136797114899,0.25301932154593604,0.06596152352633157,0.17288035367340715,0.0599853203656576,0.9965456708113268,0.9909972006977738,0.9954754306824297,0.9954793714274218,0.9948847536138814,0.9942846921891395,0.9891348641683355,0.9931915383032641,0.9949021192226382,0.9868225361797486,0.9955493083025565,0.9873046164158604,0.9877544634884281,0.9937352573048003,0.9928665801266602,0.9950085076745898,0.9934209712747647,0.9920343563958481,0.9927748201657822,0.9957546442086757,0.9926550873430304,0.9926620155728744,0.993604084442879,0.995579228918005,0.995998615492364,0.9919319052413305,0.9920468212031827,0.9959175500162938,0.9897241411725132,0.9949849717894199,0.15808195614102757,0.06596152352633157,0.1674559831973056,0.1923563518974777,0.19258602645534917,0.17929779606871943,0.07942162003578342,0.18213575708574994,0.20137306443289033,0.0907080573046325,0.20377372927659287,0.09142472718545298,0.08443282930067125,0.2092458513868033,0.15552660754496372,0.19589424165103558,0.22036769290724464,0.08427467346077785,0.23038772473988245,0.21446875153209607,0.24167883047631322,0.24743388357144278,0.08882570606230235,0.2281153105716959,0.23023072567670647,0.25301932154593604,0.2522093846676841,0.17479666533642596,0.07567208611796439,0.1952537310449515
319,319.0,0.9794026010512257,1.0151389643165831,0.26115227845030675,0.06781368642850999,0.17761583867857356,0.061750677315401084,1.0051166746291045,0.9969257816020315,1.0043249592328913,1.0049392965902904,1.004357567498567,1.003423276106288,0.9956215934438079,1.0024091909868629,1.0045758977426733,0.9937387893320069,1.0052672680211991,0.994238884802659,0.994439492537642,1.0036144085297536,1.001535971580872,1.0045708441876315,1.0035593233749034,0.9986686332006306,1.0031399687745175,1.0057642970264873,1.0032693763900387,1.0033999321330036,1.0003763304194886,1.0059115720002965,1.006377362692859,1.0027916237427983,1.0028893915179449,1.0049310925434911,0.9960644281861468,1.004531175895007,0.16140725416233165,0.06781368642850999,0.17295379573907985,0.19858182348085923,0.19882428563244203,0.18300502851166528,0.08166705540726522,0.1859007042027265,0.20784316662945504,0.09332879534225409,0.21028083652892224,0.09406179543970748,0.08685211420232887,0.21600680784162624,0.15973773055840693,0.19984935031938683,0.22749216831355326,0.08654218118070799,0.23781679282887352,0.21863170865296888,0.24945635179661974,0.25537835436965894,0.09115952296592263,0.23242820712463308,0.23456979273187162,0.26115227845030675,0.26032280199136837,0.1784116007678616,0.07779932904592633,0.19919983970996546
320,320.0,0.9792851804768133,1.0149244595236686,0.25261846653449616,0.06553679786416458,0.171512117170124,0.05964987237307116,1.012105811993958,1.001899698124655,1.011399244467525,1.0125147143150677,1.0119339398069431,1.0108836627870987,1.0010682009429046,1.0099323332218761,1.0123130801189941,0.9995530179775646,1.013044468740868,1.0000753729754637,1.0000520645863422,1.0115118800123648,1.008617399564579,1.012397183102576,1.0116553218504403,1.0042578350426044,1.0114126210888257,1.0139867207846645,1.0117367661444123,1.0119647987635767,1.0060977597108973,1.014415727934219,1.0149244595236688,1.0114508616023117,1.011536493196202,1.0122968890569115,1.0013821454204876,1.0123425445049545,0.15543958522238557,0.06553679786416458,0.16738020439322024,0.1921721674622567,0.1923960348052953,0.17621722549033977,0.0789366267649202,0.17900351207917659,0.20111318011330684,0.09023484982979603,0.20346190505211503,0.09094215851230494,0.08396111197879286,0.2089998807030026,0.1542231634511435,0.19236993171352523,0.2201110062208113,0.08360561580522742,0.23008423962806215,0.2103668103638961,0.24132458057359749,0.2470428655276782,0.08806011125708488,0.22357622007505143,0.2256299171375893,0.25261846653449616,0.2518219837932951,0.17179258357716012,0.07519449489823506,0.19174628427578697
321,321.0,0.9791691980710706,1.0147907915218661,0.24238689228790647,0.06418072210858859,0.16526629684546712,0.05673224293473095,1.0099789405003847,1.001485294378235,1.0088320243370927,1.0097725960033155,1.0091883222922793,1.0086865255984143,1.0005830518930787,1.0077085929420277,1.0095190666537923,0.9989538553691363,1.0102472868884225,0.9994754252832475,0.9995137988126166,1.0086618410001746,1.0068095710914398,1.0101828208261727,1.008720857648545,1.0039698982813312,1.0084055453353191,1.0118317908773804,1.0086476093823802,1.0088331696917499,1.0059228645095168,1.0123126218428207,1.0128328719758275,1.0082724453764091,1.008364643797418,1.010128947055738,1.0009371407408452,1.0101272210777443,0.1495483515487777,0.06418072210858859,0.16062961329322373,0.18434646171510316,0.18456567805462978,0.1695929746277067,0.07726102065596799,0.17228811452586268,0.19287113056318236,0.08823243017825347,0.1951157363390324,0.08891949477688714,0.08213764398529665,0.2005284039903492,0.1489401494885558,0.1853746919013247,0.21117237148837997,0.08188960242165406,0.22074212106116012,0.20304066379948463,0.2315339843861492,0.23702072820539155,0.0862020284915078,0.21604292173472886,0.21807430449343287,0.24238689228790647,0.24162586083984358,0.16534476724256006,0.07361907761409078,0.18476096354498117
322,322.0,0.9790626594847955,1.014735894201191,0.25933611253297634,0.07091554408335489,0.1791624545473503,0.06032436814537379,0.9986338365894661,0.9948417372299175,0.9971808877315452,0.9972645258642304,0.9966784486096132,0.9966360762475043,0.9932774372441934,0.9955614897233834,0.9967262198287951,0.991102298359122,0.9973813288200428,0.9915958151616368,0.9919631876222588,0.995632640567888,0.9958381248388348,0.9976262484638201,0.9953393501475768,0.9965816771660153,0.9947168621900778,0.998779296049097,0.9946158306525418,0.9946294280878892,0.9984108086573292,0.9989235653913212,0.999390698792617,0.9938971935379153,0.9940126166993123,0.9982301359992936,0.9938245996317595,0.997590249238045,0.1634561161695005,0.07091554408335489,0.17178474680557798,0.19719273644777144,0.19741881789395102,0.18553398386809883,0.08526846931696098,0.18846612851372344,0.20633471103672693,0.09716763500446982,0.20879651356788997,0.09791605367357424,0.09055104306809503,0.21451265396604047,0.16218124167000966,0.20328567054118762,0.2258659663600905,0.09056369274598616,0.23612111773519087,0.22343448696746163,0.24768275136812357,0.2535691558826322,0.09525817255723432,0.2382863735881331,0.24063647385297254,0.25933611253297634,0.25851995996858324,0.1809390211082268,0.08128770112000294,0.2025905850059631
323,323.0,0.9789735703687854,1.0147520283768852,0.2651573217683553,0.07323776371925358,0.185011239917549,0.062097385505044525,0.9870039590542364,0.9875704302248124,0.9858831226984438,0.9851073131721247,0.9845198454756242,0.9842305178533757,0.985307924416017,0.9830712601998406,0.9842709632425628,0.9826290187236568,0.9848483319577228,0.9830892916860984,0.9837633515080746,0.9829506671512369,0.9845624425313656,0.9846235009512164,0.9823127985858623,0.9882986887526309,0.9813892008726719,0.9851186227847238,0.9809572066938789,0.9807985684207321,0.9898557909837269,0.9848037090275105,0.9851981888418105,0.9799233169066726,0.9800616174884608,0.9859706320877822,0.986039380032821,0.9846107952236847,0.1708854987240707,0.07323776371925358,0.17548735721438077,0.20162145040205026,0.2018305258695045,0.19407228367495102,0.08799403257466973,0.19709454241429958,0.21107250894814134,0.10013878553720246,0.21367072569965248,0.10090640582790332,0.09338247620495677,0.2192771129858232,0.16778113206802037,0.2128623460409973,0.2308744510101094,0.09359807446673113,0.2413816406253265,0.23440765033037556,0.2532140224395537,0.25925791437996504,0.09841384985120932,0.25025760626662846,0.2527833620349218,0.2651573217683553,0.26431659515503647,0.18932496032688184,0.08390649792321696,0.2121283030422789
324,324.0,0.9789099363738389,1.0148314548641886,0.25036992781732126,0.06944313541295456,0.17499793403378458,0.05860161164484194,0.9862971438086843,0.9870147976548135,0.9850518712427443,0.9842205232530907,0.9836324159206254,0.9834820972091518,0.984719530878863,0.9823194358229921,0.9833671750578363,0.9820170270035308,0.9839497111979805,0.9824776935324775,0.9831639044793475,0.9820247240198003,0.9837912107710349,0.9838320294430384,0.9813571819442698,0.987702369353426,0.9804125630288613,0.9842953376970587,0.9799589364563179,0.9797865544427959,0.9892515827880646,0.9839594216652191,0.9843523896455771,0.9789099363738389,0.9790497637228623,0.9852238949367957,0.9854620889877682,0.983821155646749,0.16181416046010555,0.06944313541295456,0.16570844888581687,0.19039576117264248,0.19059023844240258,0.18378833376053802,0.08342437382639376,0.18664399791525543,0.1993245255512511,0.09492210270996748,0.2017794620067347,0.09564461217560777,0.08853004281081185,0.20705960263104137,0.1587746893084506,0.2016251321845567,0.21800165555529344,0.08873649396072461,0.2279259403810772,0.2221106499028129,0.23909165050822598,0.24479966403156117,0.09329885568930905,0.23718780884685964,0.23958749896841228,0.25036992781732126,0.24957397440586046,0.17930103944287695,0.07955433787264518,0.20092990437602803
325,325.0,0.9788777344694382,1.0149664344783431,0.249387768656192,0.06980015891743359,0.17409722874417297,0.057858045764384754,0.995470922926842,0.9926397343989999,0.9941478290479827,0.9939906667859006,0.9934051721335379,0.9932512930950236,0.9908880114439682,0.9921639154723509,0.9933619740507931,0.9886006457371713,0.9940048612124761,0.9890875819345358,0.9895232573674152,0.9922203679154811,0.9926819761770699,0.9940464156703029,0.9918286772247338,0.9940454806282709,0.9911298145012892,0.9949805905428253,0.9909465988949954,0.9909091679726321,0.995742932210959,0.9949750534202363,0.9954175653534979,0.9901656228134879,0.9902849077060347,0.9948714599740467,0.9914885785782136,0.9940186047467776,0.16006560770039457,0.06980015891743359,0.165169666782621,0.18967667852879888,0.18988826811876067,0.18182449912371862,0.08384970400511613,0.18467515001582288,0.19852829692551466,0.09542275470020414,0.20092395159329574,0.09613039222929133,0.08900092314223856,0.2063109974885098,0.15811979000103435,0.19944869971260804,0.2172015918935486,0.08907072313864209,0.22707677931412842,0.21962926400676133,0.23817513277424562,0.24384116892289842,0.09363661053289284,0.23452013720234888,0.2368765917487531,0.249387768656192,0.24859486774208453,0.1773417330811742,0.07996702248971793,0.198761931836437
326,326.0,0.9788748268998053,1.0151492280345886,0.25671108784403557,0.07279210802509264,0.179317056685529,0.05901031422272638,1.004355163361139,0.998321417441497,1.003263518756733,1.0037510174876114,1.0031752642914034,1.0027103061098805,0.9970939033132878,1.0017000564205147,1.003348620704325,0.9952163878449397,1.0040467166240552,0.9957231844804337,0.9959149180896214,1.0024078164684076,1.0014635571030956,1.0039247167973937,1.002293474902914,1.000399410286394,1.0018348869809814,1.0053029281991925,1.001915725482625,1.0020098592607987,1.0022297186894114,1.0056155375731504,1.0061032174710443,1.0013944406311224,1.0014947069685665,1.0042087153136496,0.997556162829887,1.0038812063012672,0.16418921457515737,0.07279210802509264,0.17013466100628813,0.19528494379244962,0.19551719881605006,0.18654576757045288,0.08742167149093973,0.18950302350488166,0.20434656253335873,0.09949537078284378,0.20675346779646808,0.10021672121870666,0.09280442118391707,0.21244266278422685,0.16312228309278484,0.20462811613240114,0.22364031037219684,0.09271712777100642,0.23378941793337749,0.2252717160557523,0.24519204218729762,0.25100710755690975,0.09741189434532255,0.24053289411441073,0.242933268190584,0.25671108784403557,0.25589881596042036,0.1819048877135294,0.08338138145055772,0.20392155476445123
327,327.0,0.9788970472278464,1.0153720963481667,0.24729339463641417,0.0709939662926346,0.1731005885665418,0.05645284654497989,1.011635130012679,1.002889766021623,1.0105538653794714,1.0115792846356684,1.0110062112735054,1.0104706283686147,1.0021090655574403,1.0095234734307368,1.0113584229145323,1.0005836444132974,1.012108889642537,1.001110384230093,1.001085602237892,1.0105751959172915,1.0085813372989323,1.0120368899978667,1.0106813971098143,1.0055443800596042,1.0104133337848553,1.0137973891932044,1.0107079940604728,1.0109070177455821,1.007492224209461,1.0143763269120014,1.0149043924170915,1.0103977644275504,1.0104833327565292,1.011866976662974,1.0024555086434184,1.0119796320319456,0.15821152560460122,0.0709939662926346,0.16395745422965033,0.18816988086494765,0.18839104359618902,0.1797966671471236,0.08524013665304704,0.18265772738982528,0.19687327683955427,0.09698614475229628,0.19917324436272638,0.09768747503373584,0.09047735403096697,0.20470544401102791,0.15764309377782612,0.19726989316749996,0.21547812950137046,0.0904318183458987,0.22524287948035007,0.21722946828183376,0.2362135053165165,0.24180635343482618,0.09504171252555638,0.23200074235204196,0.23432142565028904,0.24729339463641417,0.24651486281494933,0.17531285179345676,0.08131158172662804,0.1965846033824707
328,328.0,0.9789402290164688,1.0156273002343181,0.2403720455793695,0.06759626733836713,0.1674276339155183,0.05539052072190171,1.0118378643530426,1.0022846892088184,1.0085187680421646,1.0095068513101355,1.0089202252516931,1.0107453370686084,1.0013978739247955,1.0097741817872778,1.0092823651026328,0.9997279855244677,1.010039641275035,1.0002485594084454,1.0003110012781014,1.0084017351726633,1.007776458643201,1.0124221314963742,1.0084614317525413,1.0049012773830692,1.0081571537049834,1.0143818833217404,1.0084113743001792,1.0086005356942518,1.006869158366482,1.0150768011198774,1.0156273002343181,1.0080575348138472,1.008145138874973,1.0121607113418425,1.0017912340105275,1.012360701936949,0.1533268312539828,0.06759626733836713,0.15925063676858564,0.18281985602171275,0.18302444149437208,0.17413072315738246,0.08118882632417058,0.17690665728192664,0.19127008709567164,0.09244637381578602,0.19349665107672961,0.09311452900047629,0.08620424813055033,0.19884392228731862,0.1520165600588903,0.19088393342570473,0.2093452327972032,0.0859868499709509,0.21885321931775584,0.2098708718228574,0.22955063122430777,0.23500571728716346,0.09030824287101068,0.22388136719650845,0.22608394001027163,0.2403720455793695,0.2396127590682114,0.1697874376248043,0.0774228283145895,0.19022732984891652
329,329.0,0.9790002058285789,1.0159040738572442,0.26335294632545736,0.07140318197673519,0.18245501852113394,0.0619337401457098,1.0025107547682153,0.9956045729137203,0.9974221337964918,0.9976753154041024,0.99707660909645,1.0008332985390915,0.9940238909548013,0.9997661823858252,0.9972103056812427,0.9917923273596786,0.9979112826635638,0.9922777654231276,0.992681271607531,0.9960519844571464,0.9977502092849336,1.0021242066327356,0.9957939737164571,0.9973194358939923,0.9952165238655344,1.0037008355757335,0.9951657517571616,0.9952126116123567,0.9990755568102102,1.0041145059154504,1.00462299373503,0.9945106020587091,0.9946180289157237,1.0023959772731859,0.9946104531876626,1.0020780957063666,0.1684432878089122,0.07140318197673519,0.17411426206009623,0.20009509693451383,0.20029092734403925,0.19114490274193055,0.08582237203278646,0.1941634775577782,0.2093912374645805,0.09781520288717163,0.21183064860400486,0.09852604560664167,0.09116388931737722,0.2175837540570397,0.16504030801693237,0.20930478746447267,0.22916955490264504,0.09070011166564308,0.23963476792118077,0.22967264130038412,0.25143074665449694,0.2574688947114972,0.0952089360571055,0.24460990705663907,0.2469635960319403,0.26335294632545736,0.2625145354571473,0.18640242803539392,0.08179469438449706,0.20859341325497902
330,330.0,0.9790728112270832,1.0161795447769892,0.27206182914873256,0.07297433618805291,0.18853183332493545,0.06451594647657577,0.9905576455433422,0.9878010551257749,0.9861323271096393,0.9855257124448874,0.9849325736399115,0.9880767980692753,0.9854827826621406,0.9869203005293167,0.9847776334741,0.9827421621356008,0.9854011191841795,0.9831945844838562,0.9839086803229883,0.983384804350058,0.9861418602342894,0.9887139192827898,0.9827866962433233,0.9883940236137899,0.9819112075239603,0.9895298486409,0.9815370184968123,0.981416020748835,0.9898274433583978,0.9894221751960804,0.9898469888827797,0.9805736199956714,0.980702601939806,0.9897839053026625,0.9862484277966679,0.9886921829245884,0.17494365300269477,0.07297433618805291,0.17964653511545936,0.20660734728677463,0.20679192129150206,0.19850656980315579,0.08771412280499745,0.20160290175660975,0.21625735370660734,0.0999424007451598,0.2187778095225443,0.10067155383166734,0.09316322737918453,0.22466256785509686,0.17043794097441267,0.21735327594479362,0.23668464210804746,0.09274711263233845,0.24752517578378147,0.23845432710999212,0.25974738683091064,0.2660280394138719,0.09742790310146951,0.2538888400052071,0.25632433213168476,0.27206182914873256,0.27119240814892626,0.19361516850873842,0.08359032483512831,0.21661399278052354
331,331.0,0.9791538787748885,1.0164278139025587,0.257194996414749,0.06879376335616531,0.17820692718956294,0.06111072741589919,0.9892369894368171,0.9863789934810459,0.9849623190645109,0.9842856090266089,0.9836898179960766,0.9866586786486113,0.983973231150532,0.9854921455097962,0.9835174390398199,0.9812035730079499,0.9841437984010557,0.9816568012764807,0.9823804029303792,0.9820883367589336,0.9846721262643214,0.9871671173933944,0.9814548030986338,0.9867929982639064,0.9805504816164763,0.9878247563070295,0.9801443941707572,0.9800040325384376,0.9881598511185645,0.9876091883731759,0.9880174276406857,0.9791538787748885,0.9792862679037034,0.9883727605486838,0.9847395556392425,0.9871499591640909,0.1655636457240626,0.06879376335616531,0.16975923864511583,0.19526290994146192,0.19543416074762918,0.18785615681157594,0.08268325756623167,0.1907820520754337,0.20438291131762223,0.09420168098013446,0.20676208741211669,0.09489015976273817,0.08781851080692821,0.21233752336570205,0.16108379483189036,0.2056846825808507,0.2237159316529098,0.08742740942765469,0.23397631603048272,0.2256274370359972,0.24554354505197243,0.2514887024937063,0.09183285837067065,0.24020954053580554,0.24250715234135586,0.257194996414749,0.25636914661601773,0.18323250523139367,0.07880034503534232,0.2049853935231753
332,332.0,0.9792390631653591,1.0166229821429573,0.2563456899194425,0.06821997740349171,0.17744245997130553,0.06106721049356898,0.9977507407365391,0.9915272536216327,0.9937643655085658,0.9937273593000345,0.9931385565908176,0.995702162665348,0.9896543420485706,0.9946025753872259,0.9931831703329739,0.9873107521720003,0.9938676142970665,0.9877886894920321,0.988253436990404,0.9919435223824284,0.9930228548251646,0.9966088660099864,0.991578730549382,0.9926534768734717,0.9909079204617989,0.9976826022620557,0.9907599750301828,0.99074918260994,0.9941874809111598,0.9977566992720464,0.9982107680824442,0.9900194380418891,0.9901351256659754,0.9973047877750666,0.9902614341807479,0.9965764344218255,0.1650440124888607,0.06821997740349171,0.1691039576470985,0.19449839777009106,0.19467797179231128,0.18725560365221142,0.08197283702902737,0.19018261006256704,0.2035817761808578,0.0933879836128459,0.20595675760048018,0.09406838742660893,0.08706461399926183,0.21154106995762856,0.16034266256809918,0.20496507271199071,0.22290107861558398,0.08663928463136523,0.2331476539796718,0.22476370047845237,0.24469878939609277,0.25062488947265465,0.09095540725015104,0.23925313159041253,0.2415240038575628,0.2563456899194425,0.2555146907881672,0.1826297008163582,0.07814025701418681,0.2042718294256309
333,333.0,0.9793233036136914,1.01673915040719,0.264906877166068,0.07014525023051421,0.18314523918341283,0.06325145616599503,1.0063038563894604,0.9971052186834629,1.0028738384191058,1.0034648484109563,1.0028834016771748,1.0047844906800838,0.995761890345688,1.0037550946449523,1.003133116760029,0.9938298837231322,1.0038614186462556,0.994329875690752,0.994550682253335,1.0021043201479711,1.0016275932110774,1.006086238324972,1.0020106376025106,0.9989084525213686,1.0015754882427355,1.0075615663201207,1.0016860211555585,1.001805810465263,1.000584704019979,1.0079173151635368,1.0084128497477698,1.0011963643487782,1.00129486994165,1.00627612207497,0.9962295766081124,1.0060389359329915,0.17046215591889088,0.07014525023051421,0.17466274437748802,0.20087843988945128,0.20107520330461853,0.19340282197858247,0.08426172034040201,0.19644185280531964,0.21026290860707,0.09600351423659874,0.21272469665690527,0.09669753593002618,0.08949396794449928,0.21851768114760564,0.16544341355875397,0.21162063911552287,0.23028563956123754,0.08899768257140384,0.24088614190499172,0.23198762648524343,0.25284408660356816,0.2589649249615501,0.09336994572101132,0.24690162169614355,0.24922489919558097,0.264906877166068,0.264042955842366,0.18859966201111736,0.08034234345293857,0.21090822228691675
334,334.0,0.9794013604655389,1.0167504196042625,0.2560583499723197,0.06780492369447093,0.17746032381299842,0.061364357551289765,1.0132052607171333,1.0018461139296018,1.0102870063299871,1.0114029318393185,1.010821520935441,1.012137766734664,1.00096742595747,1.0111707682650055,1.011234649202646,0.9993905150577355,1.0120016247663635,0.9999132642004359,0.9999163555081518,1.0103780727496632,1.0086977280901115,1.013770459326554,1.010507619913177,1.0042543022048243,1.0102614223816273,1.0156115301229303,1.0105793738680446,1.0108021777760248,1.0060673155773494,1.0162157453048515,1.0167504196042625,1.0102957423255265,1.0103812515379798,1.0135344003053126,1.0013109360300443,1.0137102191175287,0.1658348130591446,0.06780492369447093,0.1687383541225986,0.19411220840421822,0.19429899820260166,0.18820417211215976,0.08143825720476593,0.19115067760769835,0.203197312095673,0.09277304986093446,0.20559415032366476,0.09344212995757904,0.08648396825178259,0.21116617353304112,0.1602670250384954,0.20597868919187506,0.22255564415326093,0.08601993313211238,0.23280802092899364,0.22593302108757674,0.24438196869627488,0.25030239066150256,0.0902356252663202,0.2405268632127734,0.24280054025504186,0.2560583499723197,0.2552214381244567,0.1835313460048048,0.07766640995426062,0.20528326027955018
335,335.0,0.9794679940665557,1.016640280781518,0.2459685336846688,0.06475523265143694,0.16937033659641462,0.058632687841894605,1.0123049571007998,1.0001003973363247,1.0090972616467975,1.0102062703871613,1.009608534799379,1.0111699417847038,0.9990747235341756,1.0101800215443903,1.0100309916076566,0.997369939907869,1.0108007023684786,0.9978894487867969,0.9979671993044126,1.0090995153434623,1.0072706304307977,1.0126836655385218,1.009213274905095,1.0023517124363497,1.0089420525389212,1.0144150267406562,1.009224648102257,1.0094378646897089,1.0041842112137305,1.0149135134740164,1.0154352021142143,1.008901011853606,1.0089898031961362,1.012581492506281,0.999460734890224,1.012629940249583,0.15678028089636503,0.06475523265143694,0.16230787455695983,0.1865450230643088,0.18674051139734935,0.17790662381065217,0.07783891458485032,0.18071337300170087,0.19519788588342607,0.08876107318931586,0.19746556901294934,0.08940970771191058,0.08270126047985567,0.2029560511824391,0.1526665626170375,0.19462480097621182,0.21387606108295465,0.08221648289479662,0.22369190982526627,0.21337039855090825,0.23477995792497072,0.24042498138721224,0.0862779101795866,0.22709271490798644,0.2292305314523327,0.2459685336846688,0.2451703158189676,0.17346076686618273,0.07420887922321216,0.19396990907662354
336,336.0,0.9795179647623956,1.0164297855396593,0.2644705974017148,0.06994455717260026,0.18108818225040096,0.06230256157309276,1.0020048442447684,0.9923612054504666,0.9986753669112484,0.9990780057980425,0.9984676587662361,1.0001619479479855,0.9906044808545835,0.999075624188828,0.9986617061442793,0.9883554511964142,0.9993654800948485,0.9888424565292299,0.9892522073951465,0.997472315416674,0.9966563345031898,1.0010850646766862,0.9972932475194661,0.9936165926950964,0.9967587677577578,1.0021666021390863,0.9967470425278142,0.9968219903621491,0.9952393543628409,1.0021871496022072,1.0026335560929944,0.9961249092926799,0.9962339616518759,1.0017165291773948,0.9911844453663495,1.0010561187105413,0.16543125988703813,0.06994455717260026,0.17480323175752982,0.200743751338394,0.20095010022858373,0.1876839217965571,0.08416567774925221,0.19067799138389657,0.2099371772955518,0.09601201042045032,0.21233247486573034,0.09672745881090862,0.08944189458451898,0.21842360769207897,0.16326694332635974,0.20526435804234758,0.2301430706470748,0.0891343302531885,0.24065540218055162,0.22500656940773836,0.25252287916466487,0.2585406039439605,0.09377379772495373,0.23946745997371424,0.2417259913486178,0.2644705974017148,0.26362468016592966,0.1829677560954211,0.08022957667453326,0.20457633617816876
337,337.0,0.9795460328987124,1.0161493756177282,0.2720836268676468,0.07335165835392803,0.18725632042324927,0.0636097202324064,0.9899395718130853,0.9851218446396351,0.9875219006117155,0.9870509509993989,0.9864430422877716,0.9872738420118907,0.9826790502546874,0.9861015859665857,0.9863139491346357,0.9799294983673084,0.9869129708594492,0.9803869151388724,0.9811005770674478,0.9849524634439027,0.9852852066785394,0.9875849037717773,0.9844457888856661,0.9854019412205673,0.9836189140696596,0.987944335591345,0.9832858070561308,0.9831966073019095,0.9868020975920827,0.9874670717238915,0.9878311326306021,0.982343088590019,0.9824759011568497,0.9889816038089075,0.9834389976950028,0.9875781882689815,0.1710482179444908,0.07335165835392803,0.1798600068359118,0.20659221562792357,0.20678104182876716,0.1941011164212821,0.08822551173614422,0.19718584875752457,0.21602510599471866,0.10048131474443756,0.2184794537610039,0.1012277566055393,0.09369191830775146,0.22478323409785594,0.1692725372695061,0.21247294343997453,0.23684563946597348,0.09374977973513718,0.2476569736458952,0.23327154957427432,0.25984766245147073,0.26604206420909804,0.0988709945416791,0.24848388470651703,0.2508703878137101,0.2720836268676468,0.27121750525463123,0.18925732032986703,0.08415659492758922,0.21175574744722986
338,338.0,0.9795469588211603,1.0158294927547658,0.256847533102928,0.06932300716454246,0.17682420406302582,0.06002129374984239,0.988518294581755,0.9847722824321068,0.9867614594991327,0.9861934079863528,0.9855861253064008,0.9857347665635149,0.9823071962278569,0.9845564507176187,0.985400207363717,0.9795469588211604,0.9859734426628067,0.9800051854812805,0.9807257713276853,0.9840653224450948,0.9843134775329677,0.9859686619845802,0.9835345482664564,0.9850172606599518,0.9826819501341376,0.9862250383814521,0.9823183703172031,0.9822115327907218,0.9864355131504113,0.9856776190805626,0.9860312054869858,0.9813414622301546,0.9814777251612731,0.9874607125908095,0.9830699544812493,0.9859635962434468,0.16152909227549747,0.06932300716454246,0.1697618890651409,0.19499763512873608,0.19517886188191072,0.18327945925202316,0.08337194094961585,0.18618520297420527,0.2039079288358937,0.09492947951790555,0.20622186388451727,0.09563224144625024,0.08852948059744808,0.21217768554414537,0.15985449731400578,0.20065927709166187,0.22357472446730836,0.08864878294113503,0.23378576077710103,0.220345044366364,0.24530006149631384,0.25115509530798363,0.09353324192786637,0.23473711730697513,0.23699733111080734,0.256847533102928,0.2560302461817115,0.1787173965128064,0.07953317978622079,0.19998106368175309
339,339.0,0.9795175752884604,1.0155005786898132,0.254830074525912,0.06768822494689203,0.17460611886517324,0.0598678494529115,0.9970104175337419,0.9907710431282462,0.9955896052201426,0.9956397605835365,0.9950365050464616,0.9947832556740818,0.9888789143775993,0.9936762439230157,0.9950452754056778,0.9865530181336721,0.995658859795808,0.9870369756193191,0.9874987783721086,0.9939072350601342,0.9929700060303354,0.9954439900257241,0.9936273040591,0.9917676500213061,0.9929946032797017,0.9961600924474527,0.9928738859092356,0.9928878161435095,0.9933425969361489,0.9959358837096232,0.9963414182605639,0.9921361216882377,0.9922557099179552,0.9963957363620647,0.9894900657037277,0.9954217436281872,0.15936166891417644,0.06768822494689203,0.1684059123455958,0.19340818616471311,0.19359905915566983,0.18071086222250002,0.0814497175677093,0.1835660787547937,0.20225727501871518,0.09282863368350026,0.20453926373828907,0.09351795190453194,0.08652631493542998,0.21046672226350882,0.1575816842482121,0.19771092461116577,0.22179059738267903,0.08652261486016048,0.23193193036840867,0.2168585066227254,0.24336788753784974,0.24918505861284754,0.09124331761711886,0.2308480288785897,0.23304219374104646,0.254830074525912,0.2540224660329595,0.17621373015207303,0.07766102918712516,0.1970476499603005
340,340.0,0.9794630047116057,1.0151930751619127,0.26309142274758346,0.06926948955072891,0.17944569875976973,0.06185887726757674,1.0054784598942865,0.9967049533249228,1.00435455574072,1.005009125611432,1.0044147829146532,1.0038062874400187,0.9953735279445695,1.002773715282266,1.0046210716384116,0.9934807058420002,1.005275039832837,0.993987439645532,0.9941941556964906,1.0036816858071023,1.0015678074337142,1.004890833680449,1.0036552743289733,0.9984202911586755,1.003244634657875,1.0060650866635157,1.003370643894495,1.0035079718965283,1.0001473702244081,1.0061676402468656,1.0066196080168417,1.0028749272560107,1.0029781901538926,1.0053027711934557,0.9958338786577086,1.00485205740843,0.16315912019297454,0.06926948955072891,0.17392441073103576,0.19967567489456264,0.1998741642931772,0.18493514611367112,0.08336833915310114,0.1878593576897346,0.20876900992091119,0.09506053166938255,0.2110824845888421,0.09576805095800353,0.08858553174441046,0.21728563430359846,0.16180290109943607,0.2022206456300777,0.22899480602827152,0.08845276891243316,0.23946335079866748,0.22161756588497966,0.25126417601257967,0.2572691127661175,0.0932180838164758,0.23576372541077106,0.23797930224445413,0.26309142274758346,0.26226347199266875,0.18033229895649774,0.07947427526777254,0.2015461094201685
341,341.0,0.979390441914656,1.0149374239101052,0.25491359120383716,0.06684745517042628,0.17350786450164152,0.05996051032986271,1.0122616910333744,1.0016643667215581,1.0112925135860815,1.0124304886073334,1.0118360489046148,1.0110455470881445,1.0008026529364935,1.0100754094636326,1.01218970047297,0.9992601886391904,1.0128675169263617,0.999790964678262,0.9997848472559019,1.0114161020310846,1.0085107696560736,1.0124873208302798,1.0115830267844592,1.0039974904747435,1.0113413507014566,1.0140589241507258,1.0116562472414132,1.011882634133854,1.005848907412437,1.0144421774479777,1.0149374239101052,1.0113540539560681,1.011445162660028,1.012447372490173,1.0011410845310202,1.0124339244667575,0.15746582916159443,0.06684745517042628,0.16853037347060984,0.19349499746876134,0.19367379897588932,0.17846722072047955,0.08046400086336462,0.1812895023898546,0.20228088202306688,0.09176163324372683,0.20450694645511955,0.0924477469377374,0.08550427490372804,0.21053269085937143,0.15634017025776717,0.1950779028355834,0.22189711551476599,0.08533526296292859,0.2320372756593759,0.2137262086441598,0.2434614698343826,0.249278278665642,0.08992199401383669,0.2272918723711728,0.22941891039294582,0.25491359120383716,0.2541158381662981,0.17402207323577362,0.0767004735764394,0.1944301450706046
342,342.0,0.9793070817216714,1.0147583487920606,0.2431114238417813,0.0653275418462915,0.16625761953626356,0.05653532688935088,1.0098714640887565,1.0011297434216786,1.0087733121560234,1.009734284678611,1.0091421192474137,1.0085601640270052,1.0002141073570618,1.0075690960465373,1.0094553915810558,0.9985851600368243,1.010147748429468,0.9991188982807545,0.9991508748801445,1.0086029563166554,1.006555838835338,1.0099334603614512,1.0086800804483427,1.0035939268904848,1.008360527801157,1.0115247534337166,1.0085881020436134,1.0087629920043661,1.0055627109325358,1.0119346502109652,1.0124377746234188,1.0082000961443587,1.0082977334715268,1.0099862502953174,1.0005818318767123,1.0098820449252917,0.1505758908089957,0.0653275418462915,0.16078726890701606,0.18452943959650767,0.1847145730715123,0.17073194768107755,0.07859690247012417,0.173450139512608,0.1928911649383392,0.0895851605591763,0.19501953518022552,0.09025148616867971,0.08349540535385325,0.20081603242007387,0.15014172736658415,0.1867933725402675,0.2116225221631339,0.08335942876259,0.22128131732288833,0.204864468662004,0.23217259671676374,0.2376996068592823,0.08778414642792341,0.21806881735348588,0.22014271698615737,0.2431114238417813,0.2423499133068917,0.1664706893984447,0.07493077012637371,0.18616257973885372
343,343.0,0.9792201189567119,1.0146577021399594,0.2580517712634732,0.07197722498117153,0.17898006264181543,0.0594501961829948,0.9984568632745284,0.9944995271353536,0.9971943332461672,0.9972990289484103,0.9967071294777863,0.9964369534715978,0.9929362558268031,0.9953560551167556,0.9967466519815019,0.9907778600306377,0.9973823501711495,0.9912841410827293,0.9916279425001115,0.9956449187974474,0.9955826519913845,0.9972804755411488,0.9953688290404481,0.9962399207729749,0.9947405525400271,0.9983695125936369,0.9946269077273534,0.9946277262719297,0.9981044107340202,0.9984389806912383,0.998889694413438,0.9939031353285884,0.9940235874338209,0.9980081597363957,0.9934869547586935,0.9972500615347585,0.1633616613726937,0.07197722498117153,0.17065350821293765,0.19589701181996141,0.1961041362498953,0.1854561627297125,0.08651606407166196,0.18840041616055445,0.20487552272397586,0.0984801242126115,0.2072386649574946,0.0992038370956338,0.09184299604347526,0.21319254515782696,0.16238315742824927,0.20326618956350248,0.22458891706087214,0.09185600322682888,0.23482699108646304,0.22354593458929356,0.24638922469252397,0.25223560520344956,0.09665938522433522,0.23844836785154386,0.24080944609658925,0.2580517712634732,0.2572347419575113,0.18083670544500327,0.08250691329906581,0.202562649476153
344,344.0,0.979136748443838,1.014631618404612,0.2639824652676322,0.07427392466676147,0.1849332595655335,0.061298703912004544,0.9872217834112722,0.9874942131589762,0.9859794497361063,0.9852266957728527,0.9846366964257357,0.9844623646189343,0.9852597825797955,0.9833016098630225,0.9843813795452964,0.9825923371149724,0.9849364328306477,0.9830646890840898,0.9837187193960217,0.9830566030006321,0.9846014517872326,0.9847433862533722,0.9824393085177053,0.9883010149640398,0.9815135605330398,0.9852449250213599,0.9810761987128103,0.980914818619103,0.9899438553866137,0.9849054262705289,0.9852921454792656,0.9800402308508407,0.9801826113311453,0.9861709642199865,0.9859890967242898,0.9847347028549993,0.1709579877322144,0.07427392466676147,0.17442076729219197,0.20043021182447643,0.20062718903445734,0.1942514546580188,0.08923024029613753,0.19729238442685584,0.2097844290454903,0.10147818722135772,0.21232735620484747,0.1022179356022632,0.09467983685486533,0.21806485833769226,0.1680570084590048,0.21304866223228164,0.22969232378351137,0.09483657173898706,0.24017082081155,0.2346854850201103,0.2520102019349854,0.258002941856939,0.09977175112647123,0.2505851608173638,0.253122060298884,0.2639824652676322,0.26313734796335214,0.18943415557775062,0.08511456271743553,0.21230950416211408
345,345.0,0.9790641650071098,1.0146762320368266,0.24897839055428062,0.07024711839597496,0.1746607774078142,0.05781259650572285,0.9865513275520136,0.9871979308302112,0.985185996509235,0.9843722663666292,0.9837843614832444,0.9837633492973079,0.9849467807802545,0.9826015613146762,0.9835094247445334,0.9822546591556603,0.9840678964169917,0.9827247006401765,0.9833919141336268,0.9821704234349405,0.9839636276681225,0.9840242740016699,0.9815295315809113,0.9880146946471544,0.9805815738432856,0.9845394578212264,0.9801205493030808,0.9799465894379814,0.989676969933527,0.9842057385501908,0.9845954163485,0.9790641650071097,0.9792086577713619,0.9854704215146636,0.9856854332565372,0.9840163343731559,0.1616339565649824,0.07024711839597496,0.16453482471931355,0.18908285837116384,0.1892664689281284,0.18368201973193174,0.08438340469785928,0.18655104193658015,0.1979126309308992,0.09595427429353989,0.20030721786483457,0.09665290504174805,0.0895351522270896,0.2056966795893738,0.15876436314750705,0.20146909639638572,0.21665236811333885,0.08966836528672323,0.22652875863179123,0.22196345738424927,0.2376893717200888,0.24334037185295387,0.0943078991695125,0.23702032133792025,0.23942536399955658,0.24897839055428062,0.24818051523788193,0.17912845749514802,0.08049570489305344,0.20076996372061376
346,346.0,0.9790082450544988,1.014787677487414,0.24696691408331797,0.07031056978913976,0.17298639716955885,0.056802538888206064,0.9956805700388734,0.9928634560480419,0.9942283241354529,0.9940777226218236,0.9934884229120242,0.9934828084573828,0.9911476422202411,0.9923976846545447,0.9934198174533089,0.9888543017195631,0.994024642728044,0.9893487717333989,0.9897733067111656,0.9922983857566547,0.9928263413508994,0.9941899828676456,0.991929181812473,0.9943741546537971,0.9912256815200201,0.9951636158296104,0.9910317081706709,0.9909922431682596,0.9961674283904783,0.9951537164219043,0.9955932077988784,0.990242573236135,0.9903672841281439,0.9950690784981664,0.9917447118032034,0.9941649984465825,0.1591020090804055,0.07031056978913976,0.1634055010880599,0.18766002366254037,0.18785147363170882,0.1807676651242844,0.08445046770719189,0.18360631787314582,0.19633320966533452,0.09604298283144333,0.1986180096971792,0.09674040346463113,0.08962555749232737,0.20413979427502132,0.1573792456777487,0.1982544839444642,0.2149903465136307,0.0896383735123543,0.22476249670594,0.21834573444590824,0.2358065712509451,0.2413978338519756,0.09424094432986574,0.23311181217559085,0.23546191508940897,0.24696691408331797,0.24618072355608278,0.17627713755218377,0.08055901708423795,0.19756437993069703
347,347.0,0.9789695913296234,1.0149620892071822,0.25334964146213573,0.07314331817593984,0.17751627771687495,0.057650702953281965,1.0046865435685648,0.9985514379478232,1.003313903622521,1.0037959194197221,1.0032177642273712,1.0030574219893873,0.9973557825921383,1.0020511584750569,1.0033598073849255,0.9954635906684751,1.0040115120253204,0.9959788414010824,0.9961649572902899,1.0024491713999086,1.001639253380061,1.0041900463974602,1.0023505696600967,1.0007113122298197,1.0018853645339068,1.0055889453346876,1.0019521709256736,1.0020416638473235,1.0026187488264668,1.005886128630959,1.0063681795154413,1.0014235291246665,1.0015295298756637,1.0045211070304818,0.9978125739561549,1.0041493392815806,0.16241794517817454,0.07314331817593984,0.16783363510849608,0.19262608634841816,0.1928261306309661,0.18453042374113435,0.08783004045294514,0.18745202058716678,0.20143381067149121,0.09987855967861525,0.2036735543654382,0.10060460600789267,0.09322282875908412,0.2095304778644977,0.16175220407727856,0.20239861113543256,0.22063327597158963,0.09311241883317171,0.23062440509297374,0.22290508789890603,0.2419236945655759,0.24763441320603904,0.09783274353019229,0.23798611462318264,0.24037296715042408,0.25334964146213573,0.2525498392302761,0.17992957054945558,0.08378958146076812,0.2016903251485871
348,348.0,0.9789474881600132,1.0151956016469414,0.24365183713640734,0.07122560889014355,0.1710056577704927,0.055003907007695425,1.0119452616184135,1.0030435189436095,1.010468003876087,1.0114779321496377,1.0108966019986736,1.0107843978522286,1.002287878581729,1.0098410113011786,1.0112072446086842,1.0007308589202948,1.0118975963875978,1.0012642252812767,1.0012500367527304,1.0104597495778598,1.0086675759132004,1.0122689168645522,1.0105738135453797,1.0057723319324083,1.0102967255876774,1.0140398811678595,1.0105660564621302,1.0107559536283226,1.0077844758888181,1.0145924099637393,1.015110582812621,1.0102383345669843,1.0103306893227595,1.0121514914799563,1.0026311468320086,1.0122144574201768,0.15603917154829336,0.07122560889014355,0.16151390606627236,0.1853298429822848,0.18551782004977063,0.17730734649662572,0.08551476424238652,0.1801275399572243,0.19375582198720223,0.09721359493424662,0.19586497062848096,0.09792621706516273,0.09075458617939136,0.2015821745347109,0.15598285813152335,0.19451315101236474,0.21223867832096846,0.0906950054776735,0.22182481499834317,0.21428993192459372,0.23267081034409626,0.23814053220951795,0.09531430470526704,0.22884436908662564,0.23114570831345377,0.24365183713640734,0.2428865630983859,0.17287591180656198,0.08159282859634365,0.19382906239045633
349,349.0,0.9789412198731984,1.0154843492575005,0.236929556177615,0.06779163882191312,0.16557604061874104,0.05410571136748933,1.0119091203977064,1.0021497560580024,1.0083212969191269,1.0092844253344593,1.0086866953690785,1.0107951572414,1.0012780862009374,1.0098295814158034,1.009006255981448,0.9995707714308789,1.0097022707880519,1.0000980484136408,1.0001746127279352,1.0081490886547113,1.0076128632184924,1.012355910893155,1.0082106148846168,1.0048230092156494,1.0078924800860822,1.0142981461889955,1.0081162784429554,1.0082912898735097,1.006828186465845,1.0149467072144083,1.0154843492575003,1.0077423946615858,1.007837890080507,1.0121826379151118,1.0016702344466841,1.012298662318628,0.1516374185694584,0.06779163882191312,0.1569102966521964,0.1801148082001509,0.18028266658901662,0.17218686712736164,0.08140628766871538,0.17491278630237073,0.1882837708633709,0.09260046618111206,0.1902966620003868,0.0932778168618591,0.08642389241471424,0.19588787726594376,0.1505827086009901,0.18877729082166475,0.20628686258073942,0.0861812088869517,0.21563868575841333,0.20762824099575483,0.22622046730786521,0.23157453755195764,0.09048566129466791,0.2214593095668016,0.22364361728503745,0.236929556177615,0.23618337869525413,0.16790169612244796,0.0776573563231793,0.18811738507432263
350,350.0,0.9789500707967085,1.0158189857651447,0.25969501666096606,0.07121522126198071,0.18022950342857164,0.060735412624239746,1.0023884325023953,0.9952718963483067,0.9971464642963523,0.9973670933288774,0.9967560647097162,1.0006720755780407,0.9936849944601098,0.9996098565814077,0.9968384203479963,0.9913927662751184,0.9974704307905393,0.991886030641338,0.9923206974580624,0.9957037497277403,0.9974043712120316,1.0018249541319664,0.9954449448124182,0.9970273176730386,0.9948516036794041,1.0033626581972956,0.9947705746275622,0.9948023911930428,0.9988077375156887,1.0037134876518947,1.0042072597140848,0.9940979739357921,0.9942137222796165,1.0022097860762789,0.9942807998357022,1.0017834873352491,0.16641659617517868,0.07121522126198071,0.17160360707353284,0.19722734485667853,0.19736993300398317,0.18879674927975118,0.08554067141869418,0.19172856240109643,0.20620358536898134,0.09741102274983333,0.20839388138131004,0.09812523555663875,0.09087025688549398,0.21446596560394734,0.16320384702475607,0.20680742453598647,0.22594853102710188,0.09028908957528917,0.23626558110985243,0.2268711960078925,0.2479255675723584,0.25385558436690053,0.09464257824770649,0.24150525820306507,0.24381247018621977,0.25969501666096606,0.25887358114687425,0.18415873403275287,0.08157058410560318,0.20609142603672526
351,351.0,0.9789733252580733,1.0161682419980633,0.2682456077102277,0.07220654542159784,0.18569208915367644,0.06340002162063715,0.9906698054163872,0.9875265162546948,0.9859107885451155,0.9852887710266712,0.9846734067330527,0.9881754782649086,0.9851959068266488,0.9870264582080346,0.9844655476459294,0.982369889614662,0.9850118917102637,0.9828297455847529,0.9835919034788174,0.9830949613953961,0.9859211874929649,0.9886738443244876,0.9825004212915609,0.9881592984489848,0.9816113449175368,0.9894558944029876,0.981209497026521,0.9810759331240454,0.9896163419978565,0.9892841894986887,0.9896924324583445,0.9802236693078944,0.9803624058495509,0.9898543940340446,0.9859834341426408,0.9886552084090654,0.17211943592752307,0.07220654542159784,0.17703650542812419,0.20365098152788957,0.2037705138989492,0.1952179882552897,0.08673030044646328,0.19820174814952204,0.21297303055652742,0.09879435896377176,0.215255621921338,0.09952528994459323,0.09215146801961842,0.2214350633467285,0.1678977509755525,0.21378534925688328,0.23333852633996993,0.09150197431109446,0.24402914576707008,0.2342877262025063,0.2560953284255841,0.2622427010965751,0.09588779872533071,0.24921025509996358,0.2515608159572775,0.2682456077102277,0.2673954551931868,0.19047178098944595,0.0826958937754499,0.21304771297623945
352,352.0,0.9790102675848231,1.0164953680599207,0.25356886944819085,0.06801490152139633,0.1754746603863256,0.060070285646190553,0.9895294237471998,0.9862965559970063,0.9849123806021645,0.9842324634657825,0.9836139890263905,0.9869626426269048,0.9838919777802655,0.9858061085663061,0.983398758494899,0.9810363259903837,0.983948874916753,0.9814949564507898,0.9822718858049059,0.9819819882585927,0.984650990539274,0.987338442232232,0.9813592547557105,0.9867700920166962,0.9804451024440274,0.9879805084058252,0.9800173850364025,0.9798685344070875,0.9881646689705604,0.9877130926040499,0.9881065120535766,0.9790102675848229,0.9791509816729677,0.9886423432590006,0.984682069760903,0.9873223099250488,0.16287153613167324,0.06801490152139633,0.16729064665551727,0.19246183024371835,0.1925663830745484,0.18471453253268835,0.08168497295310534,0.18753639035724287,0.20125441913593833,0.09303322081318559,0.2033992652777857,0.09372226106650294,0.08678394381845735,0.2092753703048594,0.15862992769007256,0.20226565482704564,0.22053224640665164,0.08615797549481984,0.2306518302707405,0.22159820594527715,0.24206875497451433,0.2478878077362177,0.0902610056407241,0.23567258016647316,0.23788775573369506,0.25356886944819085,0.2527617236116199,0.18022910663561104,0.07788782707506639,0.20156886604642676
353,353.0,0.9790595101127417,1.016763614054382,0.25283476117655285,0.06770413132673202,0.17502603591792154,0.060026798072773724,0.998091170816739,0.9916146731902503,0.9938334258740146,0.9937994709850227,0.9931824395758297,0.9960606944019439,0.989758807219191,0.9949757986104336,0.9931727897555797,0.9873258686986112,0.9937738566808476,0.9878103228878328,0.9883304878134532,0.9919694521052392,0.9931346123809944,0.9968537253611114,0.9916175464252812,0.9928066885973774,0.9909440522579515,0.9979233843265819,0.9907807106135004,0.9907629538476441,0.9943679712620053,0.9979570738294635,0.9983977786427268,0.9900360178880403,0.9901578128091093,0.9976301799635603,0.9903917123941799,0.9968215080669212,0.16285078978973694,0.06770413132673202,0.16675747975195795,0.1917925857897129,0.19190946793678376,0.1846639448027552,0.08127214769514002,0.18750850172925393,0.20052803461687418,0.09251195644983871,0.20264304273009956,0.09319111023163744,0.086318997861348,0.20860386725689967,0.15826595233853138,0.20216971101691428,0.2198303447467966,0.08567445054543649,0.22993741300806442,0.2214090091337122,0.24133257280955242,0.24713758487186255,0.08969260186018761,0.23543926475578275,0.23763686709190956,0.25283476117655285,0.25202374048152454,0.18015528120025348,0.0775084140843241,0.20147705044747
354,354.0,0.9791169772106328,1.0169362300851126,0.2610908698382736,0.06968250421334417,0.1808073586997002,0.06219211316078291,1.006670289848163,0.9972139473115098,1.0029628480455108,1.0035568171170077,1.0029485419191297,1.0051713793460326,0.9958956748284994,1.0041596713244478,1.0031410800688407,0.9938865096167485,1.0037912680639685,0.9943915151514866,0.9946596967983293,1.0021586343245859,1.0017727741321478,1.0063787176440282,1.0020837937832794,0.9990805825223557,1.0016502879396163,1.0078639020771922,1.0017533998611163,1.0018689075707903,1.0007804447304605,1.008187865031827,1.0086701341715212,1.0012706950992187,1.0013742596134634,1.0066314223694044,0.9963819031692239,1.0063313919863837,0.16875193500845156,0.06968250421334417,0.17218246933889853,0.19798232231797322,0.1981119001576284,0.19131137513762148,0.08361653757566449,0.19428492993739274,0.20697852831978175,0.09514898150019528,0.20913704624375545,0.09583914513430658,0.08879337620808915,0.21538656674662413,0.1635178857469905,0.20938415842774366,0.2269823114742274,0.08807850384197223,0.23743182805666885,0.22918997756881415,0.24919619127428,0.25518279299859276,0.09212747533916187,0.2436449475936305,0.24588790305866862,0.2610908698382736,0.2602503595854371,0.1866182488525336,0.0797584883256871,0.20867120116859472
355,355.0,0.9791779212555547,1.0169764662557763,0.2520400306239123,0.06723836748254768,0.17503284332496408,0.06030705566380115,1.0135777361176266,1.0019030758818164,1.010424100764878,1.0115417168698888,1.0109378297741392,1.0125214246241943,1.001050140121143,1.011570079172935,1.0113013286803028,0.9994130195853687,1.0119969245939078,0.9999366180164269,0.9999783030273248,1.0104851592569977,1.008845192734512,1.0140648976137578,1.0106280249789288,1.0043575987929334,1.0103822529396005,1.015895791922806,1.0106917340616537,1.0109087571285225,1.0061795119803267,1.016457772668708,1.0169764662557763,1.0104129963845894,1.010502981013718,1.01388640012266,1.0014096035121407,1.0140048081867168,0.1641763781967255,0.06723836748254768,0.1661710459286649,0.19110665416863415,0.19122013864921517,0.18614343376509812,0.08068054832767761,0.18903320853233052,0.19978675816875816,0.09178551108277834,0.20186656343801856,0.0924478416120086,0.08566576670815323,0.20790751645658068,0.15826616128943838,0.20375780347093703,0.2191040661496671,0.08499292532756034,0.22919966538927072,0.22312671220148075,0.2405540942458854,0.24633181127817885,0.0888742461005124,0.23723997709513306,0.2394236288495536,0.2520400306239123,0.25122869586314894,0.18158334048882463,0.07696920013073424,0.20306320872749567
356,356.0,0.9792375946245646,1.0168601919605542,0.24262867317528775,0.06447970221288522,0.16745409260130112,0.05766565207429028,1.0125595396370237,1.0000779092802743,1.0090231426114142,1.010120225349545,1.0094992525993356,1.0114174154530546,0.9990672396689568,1.0104433198646137,1.009868254681041,0.9973073176223708,1.0105686634025053,0.9978265683575073,0.9979384989519995,1.0089755925415198,1.007259030378277,1.0128377393935861,1.0090979852715476,1.0023381366042547,1.0088242307208957,1.0145493021593397,1.0090941620057237,1.0092993265785248,1.0041569558020287,1.0150025723289962,1.0155072904031972,1.0087707725317623,1.0088634536121717,1.0128049582812266,0.9994674793445555,1.012784429398401,0.15550635083286538,0.06447970221288522,0.16017860644885254,0.1840471905706184,0.184181091184121,0.17629931807431695,0.07744503215973729,0.1790604721215732,0.19235927926146026,0.08822037517856876,0.19435794635659903,0.0888633671757879,0.0822725862007728,0.200265747173921,0.15116012056108385,0.1929018967707204,0.21102601874849966,0.08157562821558453,0.22071153750250488,0.2111386280214749,0.23160993253419776,0.2371325271560896,0.08536120496910224,0.22444477797402357,0.22650225963883464,0.24262867317528775,0.24185174591948286,0.17194621335022917,0.07384734757455784,0.19224720097527914
357,357.0,0.9792912496947211,1.0166137537556892,0.2618100182382908,0.07008357573657452,0.17965384089687395,0.06133195379066504,1.0022103417917578,0.9922377175361432,0.9984158019759809,0.9987864590591773,0.9981543814156313,1.0003482587807904,0.9904800486513025,0.9992772728534849,0.9982859114924434,0.9881664029390486,0.998918011593973,0.9886523446815337,0.9891019452880963,0.9971403577410429,0.9965153309544639,1.001180049482846,0.996967689850895,0.993472978564029,0.9964288190876724,1.0022312436219034,0.9964007135324927,0.9964694108397952,0.9950675565363708,1.0021983198351767,1.0026253650810433,0.9957725559558305,0.995886003194565,1.0018851914431988,0.9910709930999215,1.0011510819187905,0.16429810526502814,0.07008357573657452,0.17308843203126917,0.19869735157012522,0.1988828535858817,0.18624580786243286,0.08429521408702441,0.18919327501889696,0.20765641526781498,0.09614794939894031,0.20986117782361188,0.09685992368524962,0.08958421943778012,0.216296023576592,0.16224770552844972,0.2037991369646955,0.22788353622548227,0.0890397729445053,0.2382901609143535,0.22314218132642075,0.24999508048584276,0.25590793267894063,0.09349082347035155,0.23729286435924832,0.23949294418268682,0.2618100182382908,0.2609754369804339,0.18161097163651524,0.08033301076533851,0.20311332585744102
358,358.0,0.9793341388430817,1.0162761174879402,0.2694006365023367,0.07340837894207666,0.18562269168291004,0.06258760827031669,0.990204613849468,0.9849751948255592,0.9873389823399439,0.9868391046790069,0.9862139193019777,0.9875190242523317,0.9825326163081537,0.9863609177857162,0.9860278842440671,0.9797269670746663,0.9865636600125667,0.9801804574936822,0.9809329665810045,0.9847070411320108,0.985187162116219,0.9877399403897247,0.9842074973610879,0.9852491437361977,0.9833730742113718,0.9880714142074518,0.9830238356021833,0.9829320641574109,0.9866311989138972,0.9875420674202148,0.9878870271152016,0.9820682829736024,0.982206564740209,0.9892103121575818,0.9833007048129424,0.9877340106378762,0.1694324987212726,0.07340837894207666,0.17810490343698454,0.2044698390898724,0.2046731996380183,0.1920943174525127,0.088287869666011,0.19512095183485126,0.21372397744943075,0.10062475861467059,0.21604004287089215,0.10137028949697971,0.0937851861403591,0.22263389071438677,0.16804348495326696,0.21043431192514775,0.23455457829897935,0.09358741614214518,0.24525703199136684,0.2308278200749635,0.2572815592688976,0.2633677309003649,0.09855118161101813,0.24574771224603542,0.24808492011786698,0.2694006365023367,0.2685409116794312,0.18734454739944884,0.0841601363378378,0.20972666696987807
359,359.0,0.9793615144467049,1.015886249004066,0.25448971579068896,0.06937863968838041,0.17532985659678987,0.05909268145291058,0.9887030820003374,0.9846302212080686,0.9866027438421227,0.9860155139921151,0.9853967154143821,0.9859153027394817,0.9821708443638636,0.9847506034504226,0.9851641958260475,0.9793615144467049,0.9856835466580941,0.9798144211537075,0.9805705799453798,0.9838633015799048,0.9842197972268973,0.9860658396354628,0.983339267542327,0.9848827253038135,0.9824785989780904,0.9862967629589282,0.9821027191860351,0.98199681784324,0.9862904613123142,0.9857018015304988,0.9860369298529984,0.9811116406664453,0.9812540867212947,0.9876182908581986,0.9829404055734089,0.9860619998857674,0.15996887096491333,0.06937863968838041,0.16820152467361726,0.19310421723455926,0.19329436862042543,0.18134430456353362,0.08344202810663236,0.18419974256618463,0.20182926672543067,0.0950837587630843,0.20401131318042026,0.09578824639815524,0.08863032468540306,0.2102744850941668,0.1587375489637077,0.1987069162890705,0.22154161937290562,0.08850005167562863,0.23166210588042405,0.21801584239485283,0.24303144826969242,0.24878792818548587,0.09323868501114033,0.23214228096585574,0.2343578542854635,0.25448971579068896,0.25367558261389594,0.1768743585324238,0.0795441799064516,0.19803848850110334
360,360.0,0.9793698792056078,1.0154831141508252,0.2533455699836221,0.0679948310532333,0.17366449468929937,0.059119798410924525,0.9971507484232569,0.990658641185141,0.9954747718517218,0.9955077397436771,0.9948966741228616,0.9949235788620655,0.9887820055174146,0.9938334168767379,0.9948645775867059,0.9864149079675404,0.9954288661788185,0.9868955073470107,0.9873845803515878,0.993766859302303,0.9929035902667445,0.9955147172077456,0.993493956182253,0.9916689659552277,0.9928583561142285,0.9962100106155032,0.9927328541785448,0.9927492306265105,0.9932327963956763,0.9959500593651183,0.9963397050411527,0.9919946780790869,0.9921193875992349,0.9965075856612322,0.9893932802102856,0.9954937116451268,0.1582092938998749,0.0679948310532333,0.16735264742462488,0.1921018885128776,0.1922905845135776,0.17927005736573048,0.08182736178308993,0.18209862719385517,0.20075867874924203,0.0933143214391835,0.2029184629877482,0.09400507532675674,0.08694565253029016,0.209197624078203,0.15697288117417768,0.19634364634844406,0.22043938243119454,0.08668829865262684,0.2305379995302732,0.21522897003648528,0.24189288531235056,0.2476409134535382,0.09127924537125917,0.22903898567881745,0.23119861270085984,0.2533455699836221,0.25253172343441854,0.17485348280490481,0.07797211610349163,0.19568502080422714
361,361.0,0.9793607371116457,1.0151056787749766,0.26227216728089714,0.0696370284040938,0.17886898071645524,0.06130338041363462,1.0055427270359842,0.9965621379203152,1.0042301743781068,1.0048673837206357,1.0042613336351622,1.0038622913388497,0.9952393642957289,1.0028473576445125,1.0044167424584571,0.9932940593747164,1.0050161253169043,0.9937955465563315,0.994036528413449,1.003532550419231,1.001459895928376,1.0048788509992548,1.0035120708754213,0.9982858441534649,1.0031015768341554,1.0060291129966292,1.0032266133795613,1.0033665130302714,1.0000000456617637,1.006097906706288,1.0065353624690452,1.0027352685720223,1.0028430484972963,1.0053315921214863,0.9957093059654074,1.0048419665805965,0.16228954316509053,0.0696370284040938,0.17326575745855738,0.19881661210614376,0.19901971750867833,0.18381817912147846,0.08383414856348187,0.1867286197960875,0.2077489889698766,0.0956742147194811,0.2099748690341561,0.09637534301409602,0.08910283701068428,0.21651599076247102,0.1615008039434499,0.2012576660515752,0.22817119265116914,0.08868391302379142,0.23862897049825452,0.22044232593543686,0.25039772377444447,0.25635374878379646,0.09330700464700986,0.234450952443079,0.2366327426551901,0.26227216728089714,0.26143046951136323,0.1792888315365881,0.07986391028952003,0.20058514883371206
362,362.0,0.9793368424796332,1.0147929087232788,0.2542633381941289,0.06714937153883153,0.17300504982335327,0.05949495360126288,1.0122908494391074,1.0015112413312035,1.011298830116887,1.0124343839910988,1.0118294054140686,1.0110712022427026,1.0006678438296748,1.0101206122816822,1.0121437426783477,0.9990889145984696,1.0127817323294728,0.9996121283450741,0.999628632840769,1.0114185981229042,1.0084421904167182,1.0124422692071637,1.011592690527986,1.0038589377457159,1.0113556612281371,1.0139717843050895,1.0116718681621135,1.011903035183466,1.0056950842830719,1.0143133482519657,1.0147929087232788,1.0113727313779368,1.0114680721440468,1.0124403002785203,1.0010149080148754,1.0123908103370647,0.1566831271900821,0.06714937153883153,0.16799874228101666,0.1927779136106991,0.19296998803504725,0.17743940736956412,0.08085761650320503,0.18024867987818918,0.20143830104177776,0.09231635503331263,0.20360321312508492,0.09298987874042526,0.08595014386485392,0.20991846428338024,0.1560808806614426,0.19421768462494474,0.2212262602004115,0.08548238283138826,0.23135948681981017,0.21264130464182798,0.24276072205083668,0.24853217217336357,0.08991256903744026,0.2260685520092625,0.2281588729012769,0.2542633381941289,0.25344964466209186,0.17306496190497003,0.07701989089574042,0.1935715685961902
363,363.0,0.9793009496243845,1.0145760484109887,0.24300135247278318,0.06575976543857869,0.16607757536610174,0.056179623509830356,1.0100665989196476,1.0010709994119573,1.0089146632702,1.0098903295591044,1.0092924767313427,1.008777488257659,1.0001909696007727,1.0078076526213056,1.0095944769934289,0.998542143004447,1.010264420633648,0.9990703156965637,0.9991134858119689,1.0087677666508077,1.0066520739401945,1.0100973813562224,1.0088544326634723,1.0035819809011595,1.0085414427178263,1.011670673886369,1.0087739467377297,1.0089608600749316,1.00554501178803,1.0120557080940455,1.0125453727738585,1.008382171194309,1.0084844764655447,1.0101639298634206,1.000555202097602,1.010047693622842,0.14995797947334155,0.06575976543857869,0.16063542670709383,0.18426527433540105,0.18446098441300954,0.1699223619657103,0.07915235456254174,0.17263111698451084,0.1925346124823633,0.09030850444672467,0.19461329798529178,0.09096638896298875,0.08411000935995003,0.2006687362409265,0.15015829433402356,0.18614072985441996,0.21143799830230553,0.08372938623035868,0.22110339360310582,0.20404085863383803,0.23199230007207608,0.23747952606415684,0.08804848983953555,0.21714664082414498,0.21919398782817542,0.24300135247278318,0.2422237383462337,0.1657116091769432,0.075420393271197,0.18551174877132157
364,364.0,0.9792558128607148,1.014455456527356,0.25860644806022687,0.07264522842041014,0.179178268338383,0.05916699641428102,0.9988067308897318,0.9944431229971641,0.9974426045191545,0.997572686134327,0.9969846198367978,0.996820370633945,0.992918875828065,0.9957580358322995,0.9970335476940968,0.9907571817287786,0.9976606383680373,0.9912612417188271,0.9916042963214936,0.9959310233646042,0.9957759978510428,0.9976101415875048,0.9956634392422182,0.9962397757776031,0.9950418094419792,0.9986749111969685,0.9949332505331793,0.9949444588308445,0.9980913836330506,0.9987167414517757,0.9991531737359433,0.9942015721040895,0.9943269365499211,0.9983479189237102,0.9934610367227857,0.9975812315603405,0.16285925810973761,0.07264522842041014,0.17093691900666977,0.19616287830325468,0.19636424584682502,0.18483609659158415,0.08735759146773431,0.18777753650936915,0.20506322157415494,0.09949050359970871,0.20736378996841417,0.10021700127290988,0.09274780229922124,0.21357818825629982,0.16274123796461912,0.20278540830941164,0.22496305969622765,0.09256736819447639,0.23523570289631462,0.2229548471000566,0.24682302995037805,0.2526259152934377,0.09731527259995684,0.23780088064393795,0.24014754454480616,0.25860644806022687,0.2577700422752251,0.18023429078473108,0.08329485467886119,0.20208188593252627
365,365.0,0.9792041865034383,1.014423770330127,0.264502130735436,0.07499899945396991,0.18513935977034804,0.06096972664154137,0.9874427551719744,0.9872828490224727,0.9861516952654958,0.9854196436096019,0.9848342481246597,0.984704128083397,0.985068567530857,0.9835597415014908,0.9845831225731265,0.9823878683062137,0.9851224255813216,0.9828591548766054,0.9835197153663474,0.9832604735053023,0.9846561038046149,0.984916096295294,0.9826472962937527,0.9881122372367301,0.9817229241151033,0.9853462914830634,0.9812884948578046,0.9811370055967125,0.9897246721312937,0.98494984926779,0.9853151257728914,0.9802330205625575,0.9803823288933373,0.9863687695710041,0.985795031984982,0.9849082419235873,0.17050053204116564,0.07499899945396991,0.17467064105747482,0.20066888223453247,0.2008400196884466,0.19369093090369346,0.09013047747944848,0.19673416607572325,0.20991312231970413,0.10252051493816298,0.21236428537261937,0.10327166783782579,0.09563285243725277,0.2183845497415522,0.16842317606193002,0.21259939722358367,0.23000330011878073,0.09560833423124514,0.24052608621286012,0.23414184693148488,0.2523879247665529,0.2583236431749699,0.10048660766526667,0.2499909451209419,0.2525165557007046,0.264502130735436,0.2636348083437419,0.1888843075513915,0.08597260791413686,0.2118574797758419
366,366.0,0.9791488248673701,1.0144736270770496,0.2495504737439301,0.07093325029072066,0.17488661776699702,0.057521501686945635,0.9866424623728337,0.9868370994774821,0.9852773077808958,0.9844783043218502,0.9838914188498439,0.9838619251389751,0.9845901163880273,0.9827170924322518,0.9836151987308095,0.981867242705956,0.9841478293604653,0.982338057674598,0.9830232186111705,0.9822775149389078,0.983870349714801,0.9840277355477679,0.9816347233519431,0.987640888503451,0.9806848773492809,0.9844344775963787,0.9802274065352166,0.9800648210453555,0.9892608732930708,0.9840214434052753,0.98438699130738,0.97914882486737,0.9792997520644228,0.9855225912332592,0.9853275634455102,0.9840207351996673,0.16122508099259877,0.07093325029072066,0.16480092376099545,0.18933894764029546,0.18949956615093563,0.18317478829195857,0.08523823102330434,0.18605024974454967,0.19807047088100824,0.09694428931301455,0.2003802163428422,0.09765628672644314,0.09043910258296047,0.2060417728220676,0.15912735874875933,0.20107268713861703,0.21699171845520915,0.09040101882403014,0.2269177005192841,0.2214870816586343,0.2381085228278657,0.24370763975411355,0.0949861034723793,0.23651051023007635,0.23890846175234717,0.2495504737439301,0.24873010727851821,0.17862887912593928,0.08130658777552234,0.20037050514098795
367,367.0,0.979092662668641,1.0145976640258711,0.2477123711664065,0.07092212748549467,0.17317070656984207,0.05656486184990279,0.9958241262099518,0.9925207267242598,0.994386868193321,0.9942547109757645,0.9936704756962971,0.9936410483124083,0.9908169118076208,0.9925719379598997,0.9936165742372758,0.9885035742973997,0.9942058204681026,0.9890006936248846,0.9894400753386133,0.9924780957667017,0.9927863945670875,0.9942575139902384,0.992109403207888,0.9940275936735012,0.9914042344186228,0.99513673473763,0.9912178305021656,0.9911924207159912,0.9957892417086321,0.995055861278633,0.9954721087931552,0.990405530647918,0.9905359092661657,0.995173377807856,0.9914094399558272,0.9942329356855161,0.15848403225694838,0.07092212748549467,0.16372129450565776,0.1879804842080656,0.18815535671466627,0.18004423628242297,0.08521929199831477,0.1828931708129274,0.19656884191930438,0.09693300692417282,0.19878332339068802,0.09764133677845133,0.09043361125806772,0.2045860940569063,0.157678661252222,0.1976520318908026,0.215432674975328,0.09029821434011122,0.22526892723164613,0.2176627111635643,0.23637126001788367,0.24192481291675724,0.09485200822273254,0.23242076653892998,0.23477177346150258,0.2477123711664065,0.24690256116332,0.17555391377263938,0.08129096605610917,0.1969613343332187
368,368.0,0.9790393562286503,1.0147885184343384,0.25448278043298356,0.0736455181837523,0.17771470582486146,0.05752957590936998,1.0047397807978808,0.9981884776844643,1.003440178039797,1.003948104332914,1.0033717866036616,1.0031271393520582,0.997006406303622,1.0021343460498302,1.0035279898600487,0.9950944878570874,1.0041696076744289,0.9956135960787305,0.9958160852117964,1.002600117338017,1.0015575836007433,1.004178325818805,1.0025079149647709,1.0003532849609202,1.0020444157070678,1.0055039727470678,1.0021241037429112,1.0022303113479984,1.0022352125387153,1.005742744864728,1.0062050550871133,1.0015760012873798,1.0016866289772122,1.004538268206679,0.9974606579827839,1.0041380219475433,0.16156469859467992,0.0736455181837523,0.16837491752537048,0.19322197448946044,0.19340451477459952,0.18355772762454212,0.08847717744437857,0.18649396287883943,0.2019608834958044,0.10064067811247376,0.20416098224579882,0.10137001311219461,0.0938968141706788,0.21028606348357767,0.16201449817647187,0.20153337348507502,0.22139366703926258,0.09365744162176037,0.23147336321917134,0.2219102808654293,0.24285940913457488,0.2485490935531165,0.09832694782668634,0.23697281479136564,0.23936264610701619,0.25448278043298356,0.25365775883431146,0.17894829705101029,0.08441573898771143,0.2008271374837466
369,369.0,0.978992742270113,1.015038827560199,0.24510220969849766,0.07168743776800893,0.1713187773535324,0.054983830056436686,1.0120185499447196,1.002727781924433,1.0106257539174213,1.0116643256622087,1.0110870710777369,1.0108883387403804,1.0019841145456199,1.0099597669910194,1.011409378279738,1.0004035003543335,1.0120922262935694,1.000943458036238,1.0009448575066016,1.010652852152025,1.0086319401580515,1.0123083144121239,1.010779958205569,1.0054516448412163,1.0105079316940608,1.0140263204610778,1.0107990732073624,1.011007624178008,1.0074344039244265,1.0145346282095749,1.015038827560199,1.0104635128333128,1.0105598075891538,1.0121979557855219,1.002324923338762,1.0122534473183393,0.15517602581298523,0.07168743776800893,0.16227891055279695,0.18619780957371465,0.1863723442774722,0.17634300601317626,0.08612785687210008,0.1791809459825641,0.19459653735789315,0.09795982618147316,0.19670514561852603,0.09867200789288835,0.09139549908111347,0.2026285010956084,0.156319842070582,0.19364684071936636,0.21330014234224012,0.09122175835044898,0.22298749902102835,0.2132739902728724,0.23393151443891547,0.2393936711386837,0.09579839571985577,0.2278040204343396,0.2301079729900653,0.24510220969849766,0.24431238298435234,0.1718919205561346,0.08218409340731123,0.1929652123809555
370,370.0,0.9789566575157451,1.0153381625716658,0.23784629258468828,0.06820730603942679,0.16557438068155508,0.053928227584124674,1.0116181267504907,1.001994546335431,1.0083609392905115,1.0093304397089753,1.008737055466334,1.0105290861344902,1.001136569300463,1.0095788717037053,1.0090565818885688,0.999402423169543,1.0097416207815735,0.9999352797417652,1.0000318000912856,1.008194259383991,1.0074611972575387,1.0120235344141157,1.0082600676943902,1.0046786838238713,1.0079381724869638,1.0139075677763068,1.008172951727528,1.0083633666264684,1.0066839345770937,1.014514803996767,1.0150386237908908,1.0077741727900749,1.00787528764573,1.0118585841620993,1.0015295367574153,1.0119660054343893,0.15050766222734707,0.06820730603942679,0.1573214696394648,0.18056606400470643,0.18070050491113143,0.17091255833867153,0.08195480436351439,0.17365574152218116,0.1886250905461521,0.09324794187577264,0.19059855198600453,0.09392098755569077,0.08698752229072365,0.19647226155899206,0.15066365663199593,0.18756955556376992,0.20687481980780098,0.08665054259413661,0.21630644089755768,0.20628109099092945,0.2269631622658698,0.23230384057685707,0.09092841072126027,0.22008482590022851,0.22227185390406923,0.23784629258468828,0.23707794460473466,0.16662556079376778,0.07819199930110889,0.1869129564480979
371,371.0,0.9789349386882616,1.0156638302788163,0.2602137997517426,0.07178085937324584,0.18009049693943788,0.06036919787782951,1.0017399019341673,0.9951502201868263,0.9970318768310056,0.9972311410286502,0.9966299321846034,1.0000407532646938,0.993586638720577,0.998995199980531,0.9967104650354234,0.9912731093116058,0.9973262523503638,0.9917711259021919,0.9922232747782435,0.9955642616131283,0.9970827826680825,1.001117842367828,0.9952969938889523,0.9969362134279055,0.9946889049866776,1.0025888802864038,0.9946108716367732,0.9946541296351253,0.9987395695953952,1.0028970827394288,1.0033771160514393,0.9938982679129181,0.9940205405860418,1.0015139409483342,0.9941828697900161,1.0010772044197302,0.1651739471395416,0.07178085937324584,0.17171258352353555,0.19731283054846618,0.19739041013080166,0.18738725394675637,0.08625960441212943,0.19034388934889354,0.2060690155729417,0.09820998369852156,0.20817872092786804,0.09891245073060662,0.09159431544020728,0.21463814501961612,0.16321805241475823,0.20547509249798918,0.22612719496175906,0.09095126019968192,0.236519289206502,0.22554610593552557,0.2482384565636897,0.25414959140251187,0.09532568392069214,0.24023768787489794,0.24257009786296443,0.2602137997517426,0.25936541225327114,0.18277112029410178,0.0822769284733134,0.20476512475660433
372,372.0,0.9789314225103783,1.0159900714021926,0.2689970398853169,0.07305355261898645,0.18592004425365324,0.06304181527542613,0.9901202526817457,0.9873742867710522,0.985834197557334,0.98518530699528,0.9845904313829751,0.9876432769967246,0.985075542496393,0.986510076264707,0.9843983973001789,0.9822530689180525,0.9849437410053523,0.982719576152301,0.9834804834615514,0.9829923045207636,0.9856326360193476,0.9880654277289143,0.9823865047544249,0.9880283066445404,0.9814805036622263,0.988787160067717,0.98108131222985,0.9809585533715802,0.9894988026289939,0.9885751365232277,0.9889707228927713,0.9800569944901766,0.9802017922878845,0.9892522239262284,0.9858522638945892,0.9880479392878113,0.1712961499734884,0.07305355261898645,0.1772734642696661,0.2038793576985615,0.20392996050952228,0.1942948226239807,0.08778733401390175,0.19731132008916813,0.2129852869422968,0.09996767292665816,0.21520698250295942,0.10068358841040288,0.09322487444211575,0.22175550699085125,0.16829039644546928,0.21301913202007264,0.23369084388313796,0.09255182189678494,0.24447385435472033,0.23374508183367354,0.25660344969884835,0.26273518608204294,0.09701191352197418,0.24886180104231262,0.2512663845807854,0.2689970398853169,0.26811512078714944,0.18957509672339387,0.08372579358516903,0.21228853725618746
373,373.0,0.9789499457048111,1.016291126662338,0.25445388657262596,0.06885806061815924,0.17585325931269905,0.059791345299924796,0.9890488740022321,0.9862264351058967,0.984923046576269,0.9842209841306202,0.9836260792123561,0.9865001939567472,0.9838560381719451,0.9853574692801332,0.9834304291535901,0.9810124720861028,0.9839873916719986,0.9814767278965633,0.9822494071606648,0.981979776969631,0.9844548792393244,0.9868201656089063,0.9813463188060546,0.9867105550622047,0.9804181230088508,0.9874085873233808,0.9799933908820692,0.9798548303930646,0.988103313829016,0.9871011872799281,0.9874829700837391,0.9789499457048109,0.9790967819585238,0.9881115823665727,0.9846349716131149,0.9868054304330508,0.16227507325159768,0.06885806061815924,0.16763745073529548,0.19281905913484895,0.19286777773744873,0.1840555368723998,0.08273917239331924,0.18690707763673728,0.20144983792363078,0.0942161187596745,0.20356076218745742,0.09489272300699986,0.08786576439877625,0.2097308137242764,0.15914464039751733,0.20178168963041881,0.2210294382466741,0.08721658134682342,0.23124047021379013,0.22137895483185088,0.24272516398525235,0.24853540589175596,0.09140451738796063,0.23566959416200406,0.23793948580322716,0.25445388657262596,0.2536163498329479,0.17958460708456667,0.07891146387051694,0.20109030174241632
374,374.0,0.9789926862177746,1.0165412367797955,0.2536963820961018,0.06838623086260849,0.17531428103482335,0.059802874124958806,0.9978208508167787,0.9915453585758135,0.9939316240228996,0.993886647627308,0.9932931623404396,0.9958151339422585,0.9897194071784718,0.9947427205185693,0.9933077579346568,0.9872968725243152,0.9939213009104295,0.9877873171831698,0.9883042307044814,0.992067720699039,0.9930428597718142,0.9965592324950416,0.9917128511038528,0.9927395260053266,0.9910280247506181,0.9975890363136105,0.9908697130975372,0.9908650778377569,0.9942881329177805,0.9975864770808597,0.9980169106617437,0.9900882610934197,0.9902155731075729,0.997314606385613,0.9903465198365609,0.9965287264970415,0.16214149223566846,0.06838623086260849,0.1670791305911282,0.19214353370678994,0.19220984758623133,0.18389513391157247,0.08214072217072708,0.18675776007132702,0.200761892935913,0.09349830042041893,0.20287227907703956,0.09417140136332203,0.08722519674665655,0.2090331967585257,0.1586426892083581,0.20155926460582269,0.22031081378398057,0.0865461439500648,0.23050597012447496,0.22106994443443484,0.24198481632270827,0.24779601316658093,0.09065399572606964,0.23531539136032936,0.23756825980716378,0.2536963820961018,0.25285368240679323,0.17938764558577794,0.0783507453499664,0.20087055467814477
375,375.0,0.9790551868894841,1.0167146424751072,0.2620437078530194,0.07029678891089204,0.18107319359465268,0.062019421833818665,1.0064729718929242,0.9971403404197199,1.0030386834151057,1.0036181873801815,1.0030366809867621,1.0050010128175928,0.9958430090547239,1.0040007370275883,1.0032546601692123,0.9938319580058879,1.0039152287936763,0.994344697755521,0.9946159989325063,1.0022255715016934,1.0016880699472106,1.006151161841029,1.002147122113121,0.9990088706068005,1.0017009724987664,1.0076052286875978,1.0018071288329033,1.0019357823864652,1.0007059450869638,1.007900239103659,1.0083744702123918,1.0012842209733972,1.0013916436289083,1.006385406850522,0.9963294716030323,1.0061055362209483,0.16791935241864026,0.07029678891089204,0.17248186827896486,0.19833654210986262,0.19841903499032332,0.19044778425079908,0.08440057984129685,0.19343109522491225,0.20723339314534808,0.09603768181245954,0.20941517004923493,0.09673011113858784,0.08961936591887906,0.2158170778135707,0.1638339193446013,0.20871232918826457,0.22749163968781497,0.08886357162329622,0.2380386517477028,0.22886196719611615,0.24992154469564629,0.2559313148686164,0.09300248476060435,0.24357900244226174,0.24589513224756926,0.2620437078530194,0.26116866976711417,0.18574420545880613,0.0805209326911309,0.20800088836324232
376,376.0,0.9791313317836542,1.016785584468817,0.25301545822767063,0.06787879801238532,0.1752650325303941,0.06011051541791327,1.013454843513321,1.0018505181296928,1.0105065532271098,1.0116104571720996,1.0110388451123709,1.0124316102175397,1.001021468614858,1.0114928287793916,1.0114337986398296,0.9993897972951541,1.012153318995,0.9999241561041526,0.9999596889382443,1.0105579943009602,1.008794396157211,1.0139161831052665,1.0106969941910442,1.004308387735835,1.0104366370347693,1.0157282384067845,1.0107498303535116,1.0109816670735379,1.0061349695647126,1.0162714259380912,1.016785584468817,1.0104295508799321,1.0105239366271181,1.0137175776652734,1.001373039253794,1.0138577846292023,0.16318887954769032,0.06787879801238532,0.16646124923905262,0.19145102547191709,0.1915255459710738,0.1851385231213084,0.08148067171432728,0.1880377624138144,0.20003865659995843,0.09267805550327564,0.2021493355072116,0.0933474355323203,0.08650554163930474,0.2083343334477005,0.15856527651993052,0.2029544152811556,0.21961964601585282,0.08579364467207405,0.22981164447448862,0.2226762837475368,0.2412973388269889,0.24710318545597165,0.08976591267475667,0.23706385028426588,0.2393294558666463,0.25301545822767063,0.2521705861097404,0.1805586042485682,0.07775009366093197,0.2022597661239059
377,377.0,0.9792150049639992,1.0167369925403973,0.2440953275064109,0.06500461768846774,0.16799729108956116,0.05774711048901157,1.0124836273001727,1.000127775485144,1.0090668035241201,1.010142606690835,1.009559396943823,1.0113852974429844,0.9991530882382186,1.010423002759219,1.0099600884255553,0.9973981477173222,1.0106878183155823,0.9979300432154748,0.9980354140832914,1.0090138414581924,1.007272652637299,1.0127698797317368,1.0091313939658026,1.0024359232044373,1.0088435544593404,1.0144774388778541,1.0091208523017938,1.0093402151709852,1.004274930975685,1.0149273610082994,1.0154316541452404,1.008761143570457,1.0088572369994586,1.0126905809354398,0.9995407661106553,1.0127175733495435,0.15509141977382726,0.06500461768846774,0.1607619647182666,0.18475912584557697,0.1848478095245724,0.17590433474570852,0.07809544822293042,0.17867912318296647,0.19299134114629993,0.08893854330357526,0.19503065819643206,0.08958845564297134,0.08295205236130021,0.2010782649123562,0.15171531571679056,0.19271604833758502,0.21195845060017401,0.0822141157342203,0.22176713788111221,0.2112889224953381,0.23281582989614108,0.2383785764402967,0.08604813778399406,0.22485229618562916,0.2269846322776713,0.2440953275064109,0.2432846528341271,0.17153345812567064,0.07448365464694161,0.19205901695947977
378,378.0,0.9793000904942339,1.016586552705046,0.2639703608184058,0.07046089299281588,0.18065500746268998,0.061802328477361786,1.0021606922566084,0.9923286982129349,0.998365753361817,0.9987157120104281,0.9981202032969668,1.0003481165254318,0.9906130383443286,0.9992888899739747,0.9982869611242555,0.9883107357458888,0.9989498437723114,0.9888084790213256,0.9892491457993566,0.9970835156850844,0.9965239700310424,1.0011444797721278,0.996903374296129,0.993623180411981,0.9963474787390514,1.002201334315461,0.9963284725966932,0.9964038513827979,0.9952448780156865,1.0021756502693262,1.0026075673818555,0.9956747494415573,0.9957890376485198,1.0018018102217423,0.9911938160578618,1.0011172181172912,0.16476710157419394,0.07046089299281588,0.17402830002146613,0.19989319868277722,0.1999934559005139,0.1868030216429182,0.08474182311735451,0.18977026543978232,0.20871349038835152,0.09658800677469564,0.21093236386468112,0.09730316209732713,0.09003271593710716,0.21760859603299423,0.1631662896077477,0.20460182712373928,0.22937235100361297,0.0894802111865181,0.23995259051277396,0.22428328151713786,0.25184394650048875,0.25781826067011454,0.09392803654183839,0.23868051465269807,0.24094624608085824,0.2639703608184058,0.2631010556726625,0.1821702528218458,0.08078962084619506,0.20390898385708434
379,379.0,0.9793804724380729,1.0163606400368888,0.2714447607696137,0.07368789511059505,0.18654245335078737,0.06307673402801374,0.990164183451287,0.9850606554949501,0.9872602501595094,0.9867438312345627,0.9861495236017406,0.9875270753104455,0.9826566229064644,0.9863793063936591,0.985997478413775,0.9798588544574113,0.9865610988145522,0.980326944306736,0.9810708487743374,0.9846139060666135,0.9851813949331926,0.9877125971470886,0.9841043602490853,0.9853847496510071,0.9832555370515573,0.9880613949186687,0.9829186267960636,0.9828342448505618,0.9867956221862393,0.9875493716523394,0.987901727910605,0.9819455318401805,0.982083819434807,0.9891392199368899,0.9834211135351001,0.9877082140074318,0.16995788308593823,0.07368789511059505,0.17894096322074565,0.20558343729474537,0.20566806193682824,0.1927127846498784,0.0885975810414845,0.19576137048467027,0.21461745106765773,0.10085686070305983,0.21689599138607563,0.10160189926522675,0.09407129023822527,0.2238359005843384,0.16887876808777322,0.21126653561026446,0.2359409481742593,0.09392738512759836,0.2468202346849818,0.23194994407413214,0.25902743727976874,0.26517828197666793,0.0988965661144923,0.24708524404541454,0.24947619143258476,0.2714447607696137,0.27055345868638503,0.18798484884211228,0.08450364446416536,0.210549981083939
380,380.0,0.9794500348592309,1.016085629610053,0.2564415474203558,0.06958750006206098,0.1762539804952946,0.05961354560124657,0.9886615154359889,0.9846768506096991,0.9865476170221081,0.9859480898418553,0.9853547902472141,0.9859172617380326,0.9822550098492786,0.9847632464612267,0.9851538561176618,0.9794500348592309,0.9857048196875098,0.9799203476702886,0.9806669125457699,0.9837971957633543,0.9842102322939139,0.9860405751631532,0.9832665826934766,0.984979893777122,0.9823931955608046,0.9862971460525474,0.9820274529660659,0.9819271919309228,0.986409252829185,0.9857223733326679,0.9860667210585382,0.9810223831076703,0.9811636167764075,0.9875470753749369,0.9830230023508385,0.9860378258274878,0.16065156019424545,0.06958750006206098,0.16901432711124773,0.1941872704229396,0.194265252005939,0.1821317985959315,0.08366796072011358,0.1850087045371912,0.20271042429487185,0.09522512597172508,0.20485846967895352,0.09592956053466263,0.08882906862827268,0.2114367393496598,0.15955450419846856,0.19969131075777602,0.22288483693741207,0.08875793651631961,0.2331708734922422,0.21928178121289507,0.24471167148580386,0.25053293929807485,0.09350082193900608,0.23361240454719764,0.23587809670238527,0.2564415474203558,0.2555977217031887,0.1776772002710762,0.07980749633095363,0.19901450993786596
381,381.0,0.9795034690843832,1.0157878964986664,0.2553383260331491,0.06820794961486755,0.17478547742436995,0.059729498794067984,0.9972290519160728,0.9906470253754117,0.995428741318902,0.9954470094872809,0.9948625424385398,0.995042016159899,0.9888039779179728,0.993961335142906,0.9948677845541226,0.9864440741939211,0.9954768787864853,0.9869384692811257,0.9874176018943073,0.9937002564645303,0.992909244268177,0.995604076587184,0.9934213778519999,0.9916964732817976,0.9927706722651969,0.9963367506715054,0.9926514738250695,0.9926736992143684,0.9932743066188955,0.9960987073683824,0.9964969450846229,0.9918888761146084,0.9920133091535106,0.9965575780228895,0.9894118610879774,0.9955854870100758,0.1593559031899734,0.06820794961486755,0.168253082478908,0.1932729129129766,0.19337156584021375,0.18056059199433797,0.08204454012336992,0.18340725318134699,0.20178085119465938,0.09344426335225085,0.20392631959233612,0.09413764457481455,0.08713576375768169,0.2104468220646831,0.1579495068234688,0.19784625927948082,0.2218712385609875,0.08693439699977522,0.23212809665421183,0.2170632969574573,0.2436430310369716,0.24945796027686423,0.09152381786130045,0.23110173097011114,0.23331849030783214,0.2553383260331491,0.25449193489567934,0.17613611456917014,0.07823469675635933,0.1971799608758611
382,382.0,0.9795386954920497,1.0154938157768554,0.26410851803667657,0.06986269407463294,0.1800990561435457,0.06192948930137716,1.0055445841306985,0.9964708721379103,1.0041530667444991,1.0047777537246465,1.004203233798385,1.0039050270329588,0.9951773384358064,1.0028957623514905,1.0044120383493513,0.9932523415190783,1.0050714775925746,0.993766433834872,0.9939883301991153,1.003439431237063,1.0014032464944338,1.004897507897732,1.0034153696427541,0.9982202474048767,1.0029879772893187,1.0060851705996794,1.0031155158282352,1.0032606831337845,0.999929685658034,1.0061724820547888,1.0066200700288914,1.0025957090574007,1.0027029371768186,1.0053091836261834,0.9956396828502933,1.004863051188896,0.16382112165391327,0.06986269407463294,0.17413315749204883,0.19993448758746568,0.20007853470518097,0.18553385415730414,0.08405396708907152,0.18846272026056402,0.20877944594567135,0.09580699816406943,0.2110246687324124,0.09651812379617385,0.08929427392430102,0.217692864635115,0.16256942396071694,0.203175993343493,0.229519091980595,0.08893790109047117,0.24011587837514586,0.2227507872208129,0.25202779790426105,0.2580513761275372,0.093578772923354,0.23703193088394015,0.23928429481341426,0.26410851803667657,0.2632327231088625,0.18096806154990994,0.08012621058264106,0.20249601018661562
383,383.0,0.9795544417237108,1.0152297625187474,0.2559262233348575,0.06739082438799647,0.17424007379756343,0.06008455041996956,1.0126104178985904,1.0013363692263673,1.0112832580285533,1.012412920712954,1.0118392448560194,1.0114335763303792,1.0005142270126064,1.0104854436402533,1.0122105828815426,0.9989581264292922,1.0129176739491614,0.9994915824491654,0.9994887272918969,1.0113954006463004,1.00848629901623,1.0127882373957844,1.011572224379433,1.0036971875807834,1.0113212502764157,1.0143680028070363,1.0116467218221414,1.011887597191957,1.0055271504914154,1.0147375475794271,1.0152297625187474,1.0113253447900497,1.0114191591238184,1.0127460434973268,1.0008523931132236,1.0127391263310594,0.15832813378896307,0.06739082438799647,0.16879226906699138,0.19379668923560506,0.19395281629969677,0.17928755931373036,0.08109881732670682,0.18211646315875812,0.20241216489920127,0.09248740432145182,0.20462767956399724,0.09317568413878395,0.08616714607232619,0.2109900956586705,0.15716745964032705,0.196265718275524,0.22245299000898264,0.08576011408037407,0.23270742922996823,0.21510005010427868,0.24424053811052335,0.25007765668766646,0.09022339842302186,0.22882063022899196,0.23098872184300845,0.2559262233348575,0.25508099604727785,0.174863944266113,0.0772903969107306,0.19561219950237757
384,384.0,0.9795494354208467,1.0150180452174373,0.24469020057525065,0.06588804069676278,0.1672094077990907,0.056806823532984906,1.0103068811460134,1.0007284969134482,1.0088840308818818,1.0098553478147776,1.0092803636755074,1.009036662505946,0.9998482470252233,1.008065819439899,1.0096258693266607,0.9982036446899751,1.0103499134850873,0.9987439152313419,0.9987788414877896,1.0087236247184843,1.0065815777957683,1.0103199648117749,1.008811757657135,1.003222935286567,1.0084839706156532,1.0119058069292999,1.0087246216412504,1.008916429436606,1.0051725416954598,1.0122892338008234,1.0127869552519926,1.0083149215083353,1.0084133865099583,1.0103779252186758,1.0002168118248382,1.0102733300995257,0.1513945384106469,0.06588804069676278,0.1615156565815644,0.1853595306474618,0.18552396035122332,0.17152708761161972,0.079259521685183,0.174252821687527,0.19358576243135112,0.09033571832272791,0.19570346816240508,0.09100666622370815,0.08418730240411076,0.20182055658777778,0.15113131386947107,0.18791715781305088,0.21273959011548274,0.08384670267779053,0.22252451679604665,0.20616022183545238,0.23353343627031511,0.23909735061430082,0.08817674916732497,0.21949962008967303,0.22160441601133912,0.24469020057525065,0.2438892077456005,0.1672752051251465,0.07555530254587015,0.18728061091653367
385,385.0,0.9795224042249381,1.014864706041892,0.26050219594731144,0.07262685031081656,0.1802275304950368,0.0598852960864782,0.9988747646459379,0.9940110786149984,0.9974926118777769,0.997634554386484,0.9970593670195652,0.9968891415538174,0.992487180890666,0.9958228034160163,0.9971508937534744,0.9903421284912237,0.9978340243508902,0.9908567502943962,0.9911857286956921,0.9959812702760155,0.9956432024994707,0.9976413984439237,0.9957173102975175,0.9957792930383352,0.9950820887782823,0.9986876766886624,0.9949884962477223,0.9950093370422067,0.9976148246598044,0.9987128001515093,0.9991550070464887,0.9942440817542213,0.9943655540319345,0.9983841936841742,0.9930414488390771,0.9976153290270068,0.16399813594206708,0.07262685031081656,0.17206475099592375,0.19750161859406404,0.19768616849967838,0.18609200254623162,0.0872935036680669,0.18905169703937957,0.20637371970571042,0.09933636952377724,0.20870302831810164,0.10006821865359328,0.09264550059237708,0.21501172075341513,0.16360130185924124,0.20416474345224506,0.22655727898318692,0.09248421491545228,0.2369485087950926,0.22454753893400095,0.24863639702548246,0.25453381186088253,0.09720633718982859,0.23950799967295688,0.2418741568713484,0.26050219594731144,0.25965539419568234,0.18145142139785136,0.08324733788712443,0.20345399072021286
386,386.0,0.9794720757774651,1.014771720580046,0.2663717854517169,0.07496818410063955,0.18611299201527484,0.061649891903257044,0.9874297851595952,0.9868543377915384,0.9862097407766943,0.9854835048356423,0.9849090672124245,0.9846722975021481,0.9846380381466555,0.9835235940315598,0.9846883630054943,0.9819758690636123,0.9852761483205689,0.9824535744526293,0.9831042370794848,0.9833182614616331,0.9844892830019405,0.9848493300525167,0.9827161024558073,0.9876326744067241,0.9817848617757419,0.9852545291646962,0.9813740944083047,0.9812342275991145,0.9892331887934157,0.9848399120351546,0.9852120367261346,0.980317475395804,0.9804620135872378,0.9863138651249542,0.9853767486305933,0.9848448224549354,0.1714505840734703,0.07496818410063955,0.17584421794700067,0.2020300637778572,0.20220687373844792,0.19473981601316964,0.09005779776951162,0.19780325852240802,0.2112756870477113,0.10237056975408285,0.21375292603915189,0.10311829205535715,0.09552458277001481,0.21987319482704923,0.16922491024328715,0.2137369184712904,0.2316496603723589,0.0955173764910815,0.24227726466796776,0.23539582714413382,0.25422348930672,0.2602550153143556,0.10036371171145148,0.25128085516669146,0.2538023951131408,0.2663717854517169,0.26550231498881277,0.1898822561077698,0.085900705670569,0.2129892258010245
387,387.0,0.979397177719909,1.014741064419834,0.2512082223777881,0.07086920819885374,0.17579366269578828,0.05816884026389864,0.9866767390214991,0.9865255478117965,0.9854698273386852,0.9846754522348168,0.9840995942179984,0.9838709903482858,0.9842705555272808,0.982719926788916,0.9838476039471808,0.9815715880337206,0.9844292729816465,0.9820495423564043,0.9827214758998287,0.9824777113840639,0.9838042735400855,0.9840136899016348,0.9818492409379085,0.9872429511118849,0.9808984278750726,0.9843824021627426,0.980471228545445,0.9803237300639008,0.9888479703873153,0.9839445700548319,0.9843144315395926,0.979397177719909,0.9795431340803253,0.9855187975511104,0.9850156319002222,0.9840100754475587,0.16220683394655108,0.07086920819885374,0.1658723116245378,0.19057444869921,0.19074578501110467,0.18425330197640827,0.08512944642818089,0.18714692479242903,0.19932185947349546,0.09676657619562233,0.20167034333194367,0.0974703603270997,0.09029612196814588,0.20738603368118808,0.15987385877559937,0.2022278721134497,0.21847801864938507,0.09026747239517594,0.22849401462439847,0.22275561703890076,0.23975604353348703,0.24544354771950244,0.09481720093475358,0.23781049008656954,0.24020138678123792,0.2512082223777881,0.25038855636497825,0.1796592831648454,0.08119653259457423,0.20152220806423382
388,388.0,0.9792986259641577,1.0147747131491904,0.24910855238580354,0.0706787000843824,0.17393693229357945,0.05723690506583095,0.9959052733528552,0.9923833401736919,0.9946242156822171,0.9944907623192244,0.9939204803472612,0.9936993875240432,0.9906812967953786,0.9926255358150073,0.9938904040588766,0.9884031685836756,0.9945329246167472,0.9889055352357685,0.989323332309279,0.9927214109496965,0.9928165472322797,0.9943049931520206,0.9923670442525834,0.9938137106937663,0.9916595766206278,0.9951621239696412,0.9915013724414886,0.9914879797845751,0.9955573297308589,0.9950707268683088,0.9954937362954879,0.9906969406742387,0.9908224356768413,0.9952263485469869,0.991276775439632,0.9942838364734696,0.15944045677072738,0.0706787000843824,0.16465026304491087,0.18905835205019625,0.18925031741100504,0.18108549986955408,0.08490573077751595,0.18394197166183726,0.1977105550154473,0.09656398099601841,0.20002005514332105,0.09725899643090805,0.09008413386698366,0.20574797722009933,0.15826348112914182,0.19877793788797427,0.21672961880155825,0.08993438315403555,0.2266388199963387,0.21892688152188627,0.23778677704825316,0.24341684308737857,0.0944102990421671,0.23371880493320565,0.23606845541618768,0.24910855238580354,0.24829963516427214,0.17656924781008002,0.08097510068631496,0.1980861403998787
389,389.0,0.9791860895037334,1.0148746423560502,0.255837459732092,0.07314817237015803,0.17852930028240716,0.058377126282760136,1.0048018040164002,0.9980396694351795,1.0035491923477227,1.00404598257074,1.0034845993763937,1.0031714553648252,0.996857094668583,1.0021740349418993,1.0036613152816,0.9949809282085936,1.0043539519104392,0.9955038268501931,0.995680255610721,1.002696628194475,1.0015280254290078,1.0042082503970802,1.0026108601926833,1.0001218425628065,1.002141421123601,1.0055230259391632,1.0022457528962259,1.0023639181667485,1.00198743808498,1.0057578403560476,1.006227808523828,1.0017012491275221,1.0018089118019469,1.0045813996251476,0.9973151392012396,1.00417150794554,0.16290524601207065,0.07314817237015803,0.16925880175477587,0.1942619087431786,0.19447145579699388,0.18500810191359832,0.08786826188322948,0.18793866717682486,0.20312703446306576,0.09999001042945073,0.20548659735030295,0.10069888063602779,0.09324951943773949,0.2114068534688445,0.16258451427632112,0.20311427629142895,0.22265967091360991,0.0929668917195283,0.23280686374457177,0.22368583662618421,0.24423579733259876,0.2500032458716274,0.09751378524859741,0.238815204700531,0.24121754100114232,0.255837459732092,0.2550104312104718,0.1803984230866627,0.08380264492448772,0.20240691035609926
390,390.0,0.9790714256025663,1.0150428276283479,0.24650757051670372,0.0710219908663838,0.17223352010808946,0.0559839241157338,1.0120856703886068,1.0026950201245002,1.0107486794204332,1.0117707549500172,1.0112081845028051,1.0109323470486469,1.0019611732242462,1.009998974818328,1.011556130396786,1.0004273333179932,1.0122936073581454,1.000971425857154,1.0009384086614381,1.0107511359646981,1.0086441341351937,1.0123317446065851,1.0108767915356829,1.0053528503201594,1.01059274910764,1.01402704676029,1.010902759692954,1.011122891595161,1.0073299467374148,1.014531772025482,1.0150428276283479,1.0105611448631866,1.0106565921481465,1.012246515869638,1.0022991989307897,1.0122798995159827,0.15693175142164867,0.0710219908663838,0.1631746371435796,0.18725658154546057,0.18745632727972003,0.17823211641952882,0.08531807657612228,0.18105990420983248,0.19578936562088053,0.09710044895730423,0.19807212460826268,0.09778872467230793,0.09054291546831796,0.2037670942363773,0.15695699544131664,0.19569641659654768,0.214588715509615,0.09030695825120429,0.22434486896354824,0.21555082738502468,0.23534241535523237,0.24088522945943538,0.09474392250524712,0.2301736115097614,0.2324976884090215,0.24650757051670372,0.2457127256637196,0.17379594449041436,0.08137672967852229,0.1950129244816396
391,391.0,0.978966491524586,1.0152765836630655,0.2388604388760683,0.06769897289273209,0.16647700873839114,0.054792116193214696,1.011586012287529,1.0019849919737003,1.008332347704639,1.0092679880425597,1.0086904313007725,1.010467901033847,1.0011419554463479,1.0095130843087732,1.009030443193846,0.9994597626300179,1.0097694814564935,0.9999972922109894,1.0000568736959887,1.008125572354739,1.0073915199442998,1.0119365427131188,1.0081868299669907,1.004611279006593,1.0078500061356315,1.013786287551453,1.0081036117257747,1.0083035095009962,1.0066249871851418,1.0143884154510703,1.0149198095593208,1.0077009952366287,1.0078009090285631,1.0118070727683535,1.0015214026524286,1.0118815207691643,0.15240600198708795,0.06769897289273209,0.15798031022705655,0.1813270743110161,0.18150802310216096,0.1729960929072827,0.08132447911006266,0.17574109566444104,0.1895341597882977,0.0925673797241562,0.1916650806323767,0.09322049162526287,0.0863173156561574,0.19730549468767325,0.15137519616460654,0.18982340020425953,0.20783299155402352,0.08592800327821508,0.2173192981851301,0.20883480746181715,0.22800326790258446,0.23340482265195114,0.09007587975034391,0.22277678944397902,0.22499007289714712,0.2388604388760683,0.23808951433484854,0.16868717645523226,0.07755201553741667,0.18916461513834434
392,392.0,0.9788831445337227,1.0155545815933744,0.2606240945589367,0.07155918004103275,0.18113051443525352,0.06106256128307952,1.0015763735354497,0.9951248626285233,0.99686529856171,0.9970205763515101,0.9964327430539283,0.99984734490521,0.9935809167470232,0.9988001411922705,0.9965305472369187,0.9913160125019078,0.9971942483600815,0.9918174447148324,0.9922406612895519,0.9953420674240259,0.9969074924943593,1.0008787360811575,0.9950638158402887,0.9968546875665096,0.9944373172193602,1.00229325064969,0.9943732059415186,0.994417302091429,0.9986740663040627,1.0025912595926887,1.003077916334245,0.9936579435384577,0.9937789351699425,1.0013282301445838,0.9941590767688083,1.0008401522995072,0.1675430793198148,0.07155918004103275,0.1720674856360824,0.19770770492715628,0.19786957955060647,0.1900924777294799,0.08596751392424261,0.19307114907123119,0.2066816834462487,0.09787586071347269,0.20895835115223882,0.09857099312488331,0.09126615557262323,0.21508459607133823,0.1641812632355238,0.20838327591510106,0.22664858766587428,0.09064083719927359,0.23705819294740577,0.22891266973783922,0.24874296969174522,0.25468559017594244,0.09490561673095263,0.24383919410747548,0.24620798348321796,0.2606240945589367,0.25978011164440523,0.18537145344895498,0.08194937440012019,0.20766840783438575
393,393.0,0.9788332418939065,1.0158508316614947,0.2688889378677772,0.07287090944716315,0.1868968974776199,0.0636274014039492,0.9900954391633143,0.9873540044561973,0.9857205410182875,0.9850511241091843,0.9844576004657902,0.9876098360840389,0.9850646628875986,0.9864740047498807,0.9842791440574764,0.9822745941141316,0.9848615551067527,0.9827418625889306,0.9834880309559099,0.9828472299640338,0.9855428275290768,0.9879972020157249,0.9822361650588947,0.9879453315122352,0.981318348106855,0.9886679193620366,0.9809353907190397,0.9808128311353619,0.9894188300487351,0.9884463348797216,0.9888492833894542,0.979918733698327,0.9800621996533742,0.9892299824721014,0.9858335328921219,0.9879817856915434,0.17378410946795378,0.07287090944716315,0.1773619900952829,0.203988136604821,0.2041338465039875,0.1972024560939934,0.08755601406095308,0.20024987850923626,0.21335394610043965,0.0996880573548292,0.21575029126250836,0.10040631654734274,0.092954114555985,0.2218776652775618,0.16924607577280892,0.21611750768880955,0.23384213029735285,0.09237460446919907,0.2446027010915152,0.23736377871535572,0.2566465461726341,0.26278652090788374,0.0967359134255836,0.25275105827639605,0.2551948013617364,0.2688889378677772,0.2680162507846169,0.19232555410946683,0.08345679454641906,0.21538001695898662
394,394.0,0.9788286408690676,1.016139344109644,0.25428534112049067,0.06879676636097327,0.17678468873172443,0.06027258265843407,0.9892149699832699,0.9862339557931591,0.9848017193420322,0.9840892730705542,0.9834887489659622,0.9866733676758765,0.9838688324596712,0.9855296171874829,0.9833004674493061,0.9810385934665483,0.9838814901093085,0.9815078695347783,0.9822741947307857,0.9818352971315828,0.9844442534169621,0.9869567799727483,0.981197842626524,0.9866647484086024,0.980260249240839,0.9875064082021341,0.9798572010163428,0.9797190678403942,0.9880668984968409,0.9872026155026968,0.9875940881714497,0.9788286408690675,0.978973150080126,0.9882988343770064,0.9846444661949545,0.9869446258813819,0.16458269570431786,0.06879676636097327,0.167688160653444,0.19287826783453713,0.19301814292176692,0.18675927977053527,0.0826546837875486,0.18964288836872126,0.20175438631802398,0.09410340663649863,0.2040301361047468,0.09478127026825892,0.08774876786393587,0.20979962410575947,0.1600816121316958,0.2046706433619244,0.22111926739748902,0.08719788573264069,0.23130134237624686,0.22477880473848388,0.2426971238038726,0.2485063779519216,0.09129773026343345,0.23934605860282993,0.24165751983336453,0.25428534112049067,0.2534567975740801,0.18214569013263782,0.0787872083817115,0.20397278184984202
395,395.0,0.9788768171520528,1.0163941291800422,0.25339333116294344,0.06856382260482678,0.17621129745045722,0.06011603428835312,0.9979693773788523,0.9916655444371143,0.9937738188534833,0.993713233514786,0.9931169991289261,0.9959748988866528,0.9898499145135253,0.9949011762345652,0.9931419562585317,0.98744550510605,0.9937789216961708,0.987941646175439,0.9884509217160331,0.9918865498609077,0.9930623283315083,0.9966954745534554,0.9915222506026936,0.9928151583180899,0.9908276857223496,0.9976929390174644,0.9906917893195089,0.9906869319280683,0.994363543106807,0.9977051944394099,0.9981488287180947,0.9899307402436772,0.9900542262646449,0.9974949047390186,0.9904657051802377,0.9966675147841362,0.1642815613546314,0.06856382260482678,0.1670517417677417,0.19208575501289887,0.19224097539139753,0.18640174396560974,0.08232563031539808,0.18929540721860125,0.20091515927145356,0.0936941400253238,0.2031765304937777,0.09436440729805406,0.08738418133853293,0.20897659567648505,0.15960241367680145,0.20426256442817864,0.2202568112054665,0.08677495004798612,0.2304174928426899,0.22428510001391364,0.2418071224223207,0.24761191640300112,0.09080547962370675,0.23882519483234244,0.24112221354162885,0.25339333116294344,0.2525633069981918,0.18179758430809415,0.0784874298383536,0.20356836043336177
396,396.0,0.9789677201513776,1.0165891971149084,0.2612953251403851,0.07068829577417375,0.18182082422274295,0.06208795461365457,1.0065165273042174,0.9973182674680742,1.002827241078811,1.003388672610279,1.0028041050139638,1.0050608171559496,0.9960433540434599,1.004062363099903,1.0030339828301005,0.9940557335277227,1.0037207391620473,0.9945736969476033,0.9948334191687664,1.0019919987950978,1.0016872111452586,1.0062012546362675,1.0019034325486347,0.9991572445459694,1.0014474877410178,1.0076292884354463,1.0015745674619898,1.0017027766605902,1.0008424059937524,1.0079474151303212,1.0084366924613042,1.001070895663495,1.0011753771969656,1.0064692402391462,0.996512139825287,1.0061572470056626,0.16985679879696705,0.07068829577417375,0.1722353914651876,0.1980034721803481,0.19817045873103734,0.19271739989251668,0.08483412062745732,0.19572935491833263,0.2070868093831915,0.0965233993133982,0.2094080466378449,0.09721075326198894,0.0900330638433147,0.21544134071712603,0.16473168512660302,0.21115238849760867,0.22707152035696593,0.0893368955195271,0.23755597454922137,0.23178142902862994,0.24932559925934125,0.25532164116191763,0.09342644814579527,0.246797505223665,0.24915633333908332,0.2612953251403851,0.2604433083655541,0.18796003596277797,0.08089457275521507,0.21043535870711427
397,397.0,0.979086917704474,1.0166985581564616,0.2521175357782852,0.06841198752005545,0.17591989051663093,0.06003297642249165,1.013319514996046,1.0019803222364647,1.0101469864514228,1.0112302747227033,1.0106462253215471,1.012310662083108,1.0011641153599466,1.0113709098706853,1.0110399265515781,0.9995310108729164,1.0117666819139197,1.0000704502657407,1.0001129370418462,1.0101675527209557,1.008673891247616,1.013803621584044,1.0102929171047648,1.0044123046192495,1.0100234375125703,1.0155945394594004,1.010355261462428,1.0105823905511178,1.0062231062085576,1.0161684760116811,1.0166985581564616,1.010057332383844,1.010148438106189,1.0136316909982164,1.001510194506416,1.013745537661665,0.16489566137270464,0.06841198752005545,0.16616857710582209,0.1910486144365469,0.19120099147656353,0.18712933249183608,0.08208437401758312,0.19005427487013798,0.19980902205425236,0.09336206470210312,0.2020516815384567,0.0940273087669099,0.0871001954534535,0.20787089713586926,0.15941408096610205,0.2050787577172357,0.21908880206652548,0.0864457489993468,0.22920340225871821,0.225201944114878,0.24056612206602146,0.24635485920326325,0.09039899100528646,0.23986254477232777,0.24216553727110246,0.2521175357782852,0.25130028740184995,0.18252274529905646,0.07828254133472454,0.20437783230190865
398,398.0,0.9792199776487743,1.0167038493667828,0.24375094524806876,0.0654982120103172,0.1688345709322306,0.05780776425570483,1.0127368305138178,1.000171340320008,1.0091424635050528,1.0102392646645109,1.0096370025707095,1.0116734461884753,0.9991916794187866,1.010707973291517,1.0100396538350318,0.997420842907999,1.0107652977982182,0.9979544361893443,0.9980800067063972,1.0091159145971949,1.0074207412107057,1.013082209398458,1.009240962867093,1.0024200487348165,1.0089632491681946,1.0147989275345595,1.009279264768215,1.0095065776302412,1.0042354527563317,1.015293762352949,1.0158178072988144,1.0089615809457344,1.009053005690995,1.013017262718782,0.9995805198573885,1.0130300769365421,0.15682824591815944,0.0654982120103172,0.16081536068847707,0.18475946911005733,0.18492387488230644,0.17790868510114513,0.07864689788019717,0.18070437301057746,0.19316654357099944,0.08956448853736478,0.19533902592372898,0.09021218495953463,0.08349025023918005,0.20105173261986053,0.15266535182706523,0.19487847901002806,0.2118975342198155,0.0828140390119524,0.2216548916076834,0.2138534826904423,0.23261406479749624,0.23818614965457882,0.08662077926101024,0.22767586421810232,0.229844068232956,0.24375094524806876,0.24296447152040254,0.17351402814290862,0.07497741402638278,0.1942162200461171
399,399.0,0.9793524678217107,1.0166172150874038,0.2641078295521978,0.07088765536823684,0.1816009838999524,0.06197557882280174,1.0028019961051564,0.9924282741225019,0.998982214296392,0.999397842201763,0.9987828934705367,1.0010499573910887,0.9907132958619741,0.999986853229884,0.9989654253837849,0.9883994589859519,0.999629113986503,0.9888988034034348,0.9893559469428831,0.9977957970342293,0.9970478279764974,1.001896278110551,0.9976416849243558,0.9936775897195678,0.9971126049376183,1.002987853064499,0.9971483369299062,0.9972443488153104,0.9952834013093925,1.0030252215332411,1.0034808523106702,0.9965522979475635,0.9966602851015032,1.0025382510402634,0.9912940248487234,1.001868748999011,0.16637837213268974,0.07088765536823684,0.17445669541096473,0.20028407163935721,0.2004915479518703,0.18860974031028946,0.08522417027508629,0.19159147405008287,0.20933263716554534,0.0971684638642752,0.21172201438181337,0.09788903895300029,0.09050269141516358,0.21800762236990387,0.1641310493150425,0.20657483773820728,0.22976140511421,0.0900019251130378,0.24030192474901765,0.22667010088107323,0.25213408428709455,0.25815446272458364,0.09442471714466394,0.24131161855412056,0.24360913963018166,0.2641078295521978,0.2632595503627556,0.18394418721433184,0.08121746321700225,0.2058790261127693
400,400.0,0.9794699560607156,1.016458426479719,0.27146207202426825,0.0740389536742089,0.18721358889848308,0.06315602811972627,0.9907646082169879,0.9851718937120088,0.9878370733300024,0.9873818245754514,0.9867738078796738,0.9881924593212659,0.9827716049795886,0.9870417023352419,0.9866402158904736,0.9799687597577604,0.9872042533228245,0.9804379400543279,0.9811928540136978,0.9852906964234855,0.9856932315581549,0.9884385640759864,0.98480649784046,0.985452165203047,0.9839837499675352,0.9888138064893214,0.9837000529568415,0.9836334781833954,0.9868415357216874,0.9883622258335711,0.9887372479430182,0.9827858365849519,0.9829174916742419,0.9898374607828293,0.9835259858141405,0.9884329580867661,0.17099392948526304,0.0740389536742089,0.17936625283478133,0.20591248998700676,0.20614020087182688,0.19382206978162292,0.08901533368088367,0.1968779480420155,0.21522247987426496,0.10141530629082152,0.21770979360391973,0.10216851110303962,0.09448955808058815,0.22417705611684058,0.16955145653015677,0.21248927338456047,0.23626180979693306,0.09436128051314281,0.24708547077141038,0.23351182078800592,0.25922997098909606,0.26543455135274546,0.09931999357489275,0.24883297583910882,0.2512445190363212,0.27146207202426825,0.27059122505956396,0.18905641356177602,0.08485383296828874,0.21177111733713705
401,401.0,0.9795580102032213,1.016247254705121,0.25638547029605724,0.0699634879643322,0.17680699360365223,0.05961715123318189,0.9892407602394421,0.9847682206088579,0.9870070553558298,0.9864596389712211,0.9858585590658677,0.9865607132433769,0.9823530790622885,0.9854019961812879,0.9856863350070507,0.9795580102032213,0.9862390259791582,0.9800277071093877,0.9807787862856036,0.9843427336727683,0.9846636617972578,0.9867401718346608,0.9838329331850083,0.9850253735176222,0.9829829500164561,0.9870193832428419,0.9826694719320183,0.9825858250364438,0.9864431321086469,0.9865076223536277,0.9868743320565443,0.9817230406622672,0.9818567139404569,0.9882233488315032,0.983104182589486,0.9867362351454538,0.1614375773385391,0.0699634879643322,0.16936230071226313,0.1944285323763669,0.194646743726741,0.18296481281876825,0.08411842972385664,0.18584557544784225,0.20322013953131962,0.09582739272185034,0.20556716748118792,0.09653824800179303,0.08929032147442376,0.21169467142973528,0.16013651294688763,0.20063299108898353,0.22311404493421805,0.08921783956155316,0.23334502469598634,0.22051822095578671,0.24482451084661033,0.2506933231210882,0.09394222189398217,0.2350135078018022,0.23729938888818286,0.25638547029605724,0.2555587897327815,0.17848295044263954,0.08018487358847486,0.19995473656551316
402,402.0,0.979605492741089,1.0160034709250039,0.2550913909001226,0.0687448352456798,0.17526635448590744,0.05958086628532806,0.9977306355847204,0.9907910416273603,0.9957532852237685,0.9958201642626472,0.9952255473420611,0.9956090430825442,0.9889625739404481,0.9945241275368457,0.9952616334869454,0.9866197937480775,0.9958717372695133,0.9871153207621626,0.9875937964432022,0.9940922267533572,0.9933033799086616,0.9962207533233256,0.9938259613115238,0.9918069932062016,0.99319436935934,0.9969744759314377,0.9931200880635431,0.9931556439107195,0.9933879796470836,0.9967982752269341,0.9972206844782189,0.9924137269638714,0.9925298058626651,0.9971575959145534,0.9895558955840168,0.9961997181379094,0.1599718189627421,0.0687448352456798,0.16839029778849937,0.19329617366424895,0.19351919858582972,0.18124472265923522,0.0826875145645312,0.1841009350053069,0.20204415830633207,0.09424472760262781,0.2043615119159317,0.09494648646732357,0.08779950478349945,0.2104933291797269,0.15854461823568977,0.19867883172771003,0.2218751986544752,0.08760508332273637,0.23207954066817496,0.21819555101462867,0.2435361036230046,0.24938873814675963,0.09215710521002043,0.23243382118286857,0.23468236333805942,0.2550913909001226,0.2542588146538564,0.17681774128029212,0.07879093681754569,0.19800958106976613
403,403.0,0.9796144447838965,1.0157468463007622,0.26330933922158895,0.07044606100400146,0.18019234902324133,0.06152985802625978,1.0060161360298865,0.9966392386314099,1.0043419735718317,1.0050034980259646,1.0044179471096808,1.0044391175889045,0.9953662540532657,1.0034278729041357,1.004647316455471,0.9934574771830653,1.0053048088717003,0.9939739563036656,0.9941938294804907,1.00367228324785,1.001742640348014,1.0054791310963112,1.0036537737807816,0.9983629725836239,1.0032399986492808,1.0066900550510287,1.0034057828213538,1.0035596013793575,1.0000855194969502,1.0068385245728706,1.0073099625663366,1.002939157571288,1.0030394940962246,1.0058783113165248,0.9958114673523788,1.0054416776470338,0.16384921243999936,0.07044606100400146,0.17380426675371716,0.1994588910792384,0.19969434735663832,0.18560954755408393,0.08475275186568432,0.18854572972228403,0.20846616842287508,0.09662940613464457,0.21082603561939517,0.09734846248012277,0.09000944260856594,0.21721830376816065,0.16289213630955868,0.20344594032761554,0.22897793845503192,0.08969223213935838,0.23951724746609987,0.22330744273058753,0.251355672585394,0.2573950124317128,0.09427111638813733,0.23781058343721456,0.24010122933926795,0.26330933922158895,0.26244705281569347,0.1810845130010476,0.0807452734885361,0.20275911375098232
404,404.0,0.9795902020956504,1.015497151993789,0.25506049251481994,0.06789184688987258,0.1741845212262391,0.05967428476161407,1.0126904189728982,1.0015046466715696,1.0112195544315226,1.0123651678460017,1.0117839091723555,1.0115741808545604,1.0007018229073328,1.0106245770861202,1.0121715573087402,0.9991493686975551,1.0128658908727424,0.9996876163389488,0.9996901741517021,1.0113448948069124,1.0085975744118818,1.01296322266055,1.0115142082815236,1.003843438921084,1.0112682354675189,1.014560756903148,1.011616832890312,1.0118594408345611,1.0056898208458616,1.0149833163677109,1.0154971519937892,1.0113349454942986,1.0114240474994027,1.0129174048619571,1.0010212497657467,1.012911775143041,0.15813118146107838,0.06789184688987258,0.16833230534406277,0.19320978125797697,0.19342346782606748,0.17913093809429398,0.08169241210144752,0.18195896289778446,0.20191880418009142,0.0931547418096249,0.20419086760812924,0.09384927249145258,0.08676553135713057,0.210393650651172,0.15732742583452705,0.1963312072042468,0.22179422142715222,0.0864213268946018,0.23200551821439522,0.21544780485061446,0.24347325905698383,0.24931934742607365,0.09081367890391148,0.22939620907909244,0.23160473997684822,0.25506049251481994,0.25422623847105674,0.17477586982137477,0.07782596438257583,0.1956685687587129
405,405.0,0.9795381004403576,1.015272576075298,0.24250809718755054,0.06629977417369484,0.16640149654656755,0.05597375682383063,1.009774278739202,1.0005805584800498,1.0086315251510203,1.0095948887658754,1.009018049289946,1.0085244568410638,0.9997008615449552,1.00755098946515,1.0093709089802803,0.9980614693255492,1.010082752892383,0.9986016532689534,0.9986445030461495,1.008453220832685,1.006259609403497,1.0097835336570526,1.0085347424864113,1.0030074013522032,1.008210314420482,1.011315424021303,1.0084705049432297,1.0086656417319746,1.004983868642793,1.0116996826367453,1.012210608677077,1.008098057901084,1.008192905512519,1.0098936143080826,1.0000499962844513,1.0097363040202565,0.15059193529131318,0.06629977417369484,0.16017716451816388,0.18377113920939325,0.1839865482468283,0.17067114603578035,0.07974986158497273,0.1733892737654543,0.19203914926041898,0.09089160145753296,0.19419962769524252,0.09156939580382444,0.08468221127908157,0.20012852631104427,0.15060690591681944,0.18717030724542508,0.21092937312220458,0.08438765866668214,0.2206166375607214,0.2055653903481089,0.23150406128342968,0.23703680230840818,0.0886436210105903,0.21903019680753688,0.22115711009960684,0.24250809718755054,0.24172209389677407,0.16649807783176326,0.07599256662832199,0.18652864185033685
406,406.0,0.9794634755820247,1.01508497425578,0.25611811868940987,0.07293308244801487,0.1781962592493244,0.05834616043006662,0.9978698242509423,0.9935840274777843,0.997033082867458,0.9971372506402476,0.996563476196259,0.9958631807507606,0.9920287305902438,0.994794142106679,0.9966408539175651,0.9898630087440822,0.9972931468466869,0.9903771297214256,0.9907314203337533,0.995473261060936,0.9949377612233709,0.9965361120615959,0.9952065815580183,0.995237954832979,0.9945768607189965,0.9974744182378689,0.9945017317737554,0.9945281742989021,0.997105168849843,0.9974526818981647,0.9979013781425593,0.9937972049857297,0.9939139225791138,0.997383915006055,0.9925643605628794,0.9965117989537792,0.16218331977918965,0.07293308244801487,0.16932745906083493,0.19429577052404334,0.1945189485788796,0.18405672143883242,0.08766079010720366,0.1869999800279162,0.20311817066081436,0.0997522554820476,0.20548243520472692,0.10049362392973757,0.09301728161386158,0.21153109165479234,0.1620304519054646,0.20203850303296592,0.2228541032951649,0.09288756150762993,0.23304832765621594,0.22239609251650255,0.2445141145558861,0.25031828728061833,0.09754263657457796,0.23734219120966027,0.23970532126503202,0.25611811868940987,0.2552955722490695,0.1795126213109315,0.08358211397175724,0.20133082994794868
407,407.0,0.9793716632846586,1.0149446191555453,0.2617395837854006,0.0752199277882194,0.18389324880806368,0.06005097560368753,0.9868842759276459,0.9869277718113473,0.9859323431383198,0.9851954952074662,0.9846224508427068,0.9841610187449893,0.9847212256179073,0.9830066632470378,0.9844095801518234,0.982056364504785,0.9849831968651175,0.9825371209253124,0.9831981215996661,0.9830265762624517,0.984247979284908,0.984316662015857,0.9824233991972945,0.9877378494147794,0.9815019328064132,0.9847220724047147,0.9811075582447005,0.9809745545349466,0.9894494700091551,0.984334660968573,0.984725847948687,0.9800891226734276,0.9802276623852588,0.985827943305604,0.9854338537697565,0.9843130094798894,0.16946957278116087,0.0752199277882194,0.1729776674294044,0.19867593940788772,0.1988683156374491,0.19248913173578405,0.09035469514101407,0.1955356317973071,0.2078132973547895,0.10268675952463081,0.2103204842954104,0.10344610594807181,0.0958199984164973,0.2161997301253004,0.16747239781277934,0.21131782816074826,0.22774201123760443,0.09584923848307067,0.23815932290926412,0.2329185877141903,0.24987190749219346,0.255804393431491,0.10063614120524436,0.24874860399943338,0.2512618832684543,0.2617395837854006,0.26089772094967895,0.1877307997296231,0.08619216683658973,0.2105776198432197
408,408.0,0.9792679993122662,1.0148617833949054,0.2468041525112691,0.07114415409587678,0.17369453062694998,0.056629564571257486,0.9863486680447765,0.9870984586374003,0.985278809363806,0.9844861743957034,0.9839124300863425,0.9836184828442857,0.9848962319489364,0.9824645493237341,0.9836801868995738,0.9822015285360829,0.9842545553012799,0.982680908373805,0.9833604329677326,0.9822890486794466,0.983894140873332,0.9837821367546492,0.9816606169308654,0.9879889788590244,0.9807205727504907,0.9842506337192359,0.9803079171790446,0.9801684485567752,0.989772894941095,0.9839067341155168,0.9843054140403649,0.9792679993122662,0.9794066987632124,0.9852860723723648,0.9856134767283725,0.9837782405875295,0.16031592735220976,0.07114415409587678,0.1631505253251605,0.18740165573219272,0.1875794035528975,0.182109900924915,0.08545538793713424,0.18498916112017025,0.19603592529477015,0.09711421828272586,0.19840930534194204,0.0978312195622772,0.09062341937536054,0.20389750763921177,0.15822839639305547,0.19991679152285297,0.21476376955676643,0.09063257123752175,0.22458011565837713,0.22038602219438339,0.23561551388517843,0.24120676699059804,0.09514045439650398,0.23538124909249758,0.23776634435750235,0.2468041525112691,0.246009512487854,0.17760780082460628,0.08152184205949142,0.19921690410319579
409,409.0,0.9791580416542452,1.0148467395941707,0.24428257783772603,0.0710173646409775,0.1717232669742123,0.055545778394460885,0.9956347901224687,0.9929990059903239,0.9944350119606271,0.9943006891744829,0.9937329527557704,0.9935009126278724,0.9913473138311609,0.9924276043687109,0.9937178702025927,0.9890676077046324,0.9943528568029375,0.9895724104217,0.9899986283172643,0.9925390536082342,0.9929461350861711,0.9941362401998683,0.9921815288120518,0.9945888676983233,0.9914831050368887,0.9950693788590429,0.9913348794177975,0.9913298222004892,0.996479284994745,0.9950580328933526,0.9955057500610909,0.990557710167096,0.9906767278928237,0.9950465819844164,0.991914917279339,0.9941138067782763,0.15755871475916303,0.0710173646409775,0.16165904890609803,0.18559025144125374,0.18578581425854285,0.1789635228886354,0.08531987632074663,0.18180961969599518,0.1941169800537777,0.0970232564299965,0.19643890124176214,0.09773413643319391,0.09051026239401956,0.20191470439516046,0.156565266615807,0.19648094342796615,0.21264163113767492,0.09039339290586419,0.22233308776132338,0.2165667629609489,0.2332280590425418,0.2387438737942684,0.09487361642602266,0.23129668133293407,0.23364286885377808,0.24428257783772603,0.24349826074328207,0.17453638313823086,0.08138105030856978,0.1957910990801069
410,410.0,0.97904823720156,1.014909760373651,0.24999135660671445,0.07352208986081765,0.17575549964355794,0.05630099683552228,1.0045124250618476,0.998700963514386,1.0034461113387847,1.0039444319091062,1.0033857875788241,1.0029505418597164,0.9975721177837257,1.0019540161628655,1.003580126871186,0.9956931977822681,1.0042683751484598,0.9962183564683703,0.9964057601999322,1.0026125308883487,1.0017099590257221,1.0040338246227902,1.0025277093814833,1.0009629693778321,1.0020698789949154,1.0054232169578308,1.0021859035078764,1.0023142421285491,1.0029730849054683,1.0057405699916095,1.0062351472887765,1.0016693375089216,1.0017695882948257,1.0043812488948627,0.9980041642932143,1.003994620203303,0.1603910837499205,0.07352208986081765,0.1656365704781519,0.19006887964532707,0.1902853124879475,0.182213986803359,0.08833180603417655,0.18513447108667616,0.19877142064763914,0.10048877130643001,0.201106518010698,0.10121894087083934,0.09372471572013667,0.20677278228913115,0.16045847869558594,0.20008325739704794,0.21771034623382743,0.09348526887863029,0.227594996616915,0.22054267331548372,0.23870479469450565,0.24432053822922276,0.09807337144720643,0.23556272033792097,0.2379525249064228,0.24999135660671445,0.2491967969754587,0.1776931118364103,0.08424937123697243,0.199378032907164
411,411.0,0.9789452550705652,1.0150611183536578,0.2402237848406349,0.07128820101103567,0.1690524696705268,0.053750976240853,1.0117325264727874,1.003175812862112,1.0104712389470252,1.0114902058569324,1.0109335951562919,1.0106519657814932,1.0024855409301487,1.009720737965542,1.011296651182895,1.0009345963239311,1.012027889119281,1.0014815428981017,1.0014666324259545,1.0104895058987102,1.0086849279548165,1.0120989706653878,1.010616734107254,1.006009305071649,1.0103473930488367,1.0138830316171028,1.0106713965179022,1.0109022045335712,1.0081269884799136,1.0144768879018051,1.0150122075586059,1.0103620938701152,1.0104491806701883,1.011983250059143,1.0028008641647068,1.0120450823012161,0.15383384537344574,0.07128820101103567,0.15927608283628972,0.18274265638415116,0.18295546926807021,0.17480692826773983,0.08565482589142427,0.17762043005958847,0.19110249924446168,0.09744773579696643,0.19333309717941055,0.09815750486070784,0.09088483971331188,0.198790262495026,0.15445943915093155,0.19196975173492273,0.20927315740032004,0.09067929512530873,0.21875033898014773,0.21163206787294894,0.2293984352500641,0.23477472634532637,0.09516044067611117,0.22607596973959454,0.22837347904906258,0.2402237848406349,0.23946573429791151,0.1704561728087969,0.08169571108617918,0.19129120737591226
412,412.0,0.978855764377616,1.015311086154501,0.23391988274549477,0.06825943134753652,0.16450912997484168,0.053058241087242074,1.0116015578567052,1.0023641235560277,1.0080757233622353,1.009027601772523,1.0084482643823405,1.0105666750386098,1.0015523206268566,1.0096141576994542,1.0088078679624093,0.9998495874827361,1.0095469570619326,1.0003911895005948,1.0004632300562057,1.0078970787759525,1.007538033016204,1.012106791034436,1.0079591060557536,1.0051265984645286,1.0076371673656432,1.014059352664313,1.0078995547046494,1.0081013379217305,1.0072162402840608,1.0147560259669621,1.015311086154501,1.0075390276635205,1.007629272410599,1.0119251325600156,1.001916562458251,1.012049635980412,0.1508892135695443,0.06825943134753652,0.1549755236660106,0.17787983504475702,0.1780623586280035,0.17135985590524105,0.08201772163145106,0.17410373560247142,0.18598164692898903,0.09333170798849182,0.18810581646480595,0.09400591813919032,0.08703995292765775,0.19347449490864474,0.14999777458724362,0.18812592512579102,0.2037093384031341,0.08665826562762893,0.21295855374287076,0.20717356869603318,0.2233529813323371,0.22860956999196094,0.09083294125309575,0.2211259427300973,0.22334033207125434,0.23391988274549477,0.23318255750032726,0.16711813754800137,0.07821773844173625,0.18746317669544618
413,413.0,0.9787864342390674,1.015660075701106,0.25665883912965415,0.07190617727490041,0.179765899723834,0.05985428124947633,1.0020664361950262,0.9956202466061655,0.9967581707670341,0.996946490255902,0.9963524293153695,1.0004307647455026,0.9941004686003907,0.9993831605088764,0.9964750589700617,0.9918205047954208,0.9971488426095648,0.9923247634691011,0.9927525357957467,0.9952783459970428,0.9973176746247686,1.0015720901014389,0.995005982355118,0.997470869735073,0.9943953980358347,1.0031207317600939,0.9943347892351608,0.9943805990211753,0.9993100376142163,1.003523327316004,1.0040325117774587,0.9936615311525173,0.9937725204872333,1.0019387456197062,0.9946616289572926,1.001530352171252,0.1670070574201932,0.07190617727490041,0.16972099569812804,0.1950330088692958,0.1951800339046989,0.18951039983899123,0.08641544983157516,0.19250433201723952,0.20391801027558193,0.09839404627028853,0.2062018307614467,0.09910373987133905,0.09174152067128837,0.2120765512705126,0.16325585240960983,0.20785543512879073,0.22337629766520345,0.09096627795189412,0.23356849725038767,0.22838653117551352,0.24502349119493247,0.25083135209193946,0.09508584279941866,0.24333582180912317,0.24570232476923587,0.25665883912965415,0.255849978200918,0.18485063832272555,0.08238785591399542,0.20712880192619942
414,414.0,0.9787439337712748,1.0160690561368555,0.26482790565594566,0.07229107194301243,0.18473825340500943,0.06264618429497232,0.9906194643805198,0.9878358410405288,0.9856522109470021,0.985021567450756,0.9844200017758772,0.9882276841182485,0.9855731072530094,0.9870919387662801,0.9842746964749591,0.9827701956834956,0.9848721232068908,0.9832404377719024,0.9839904966702907,0.982820604685724,0.9859716862353678,0.988717001458648,0.9822124669276867,0.9885554045386896,0.98130780614847,0.9895115023781382,0.980925885967535,0.980806285379674,0.9900666559574942,0.9893966428108393,0.9898221230899261,0.9799450315192131,0.9800790629300654,0.989875089992997,0.9863190840528291,0.9886985340345288,0.17246547172334428,0.07229107194301243,0.1749272741168832,0.20117827142094125,0.20130423887442817,0.19563428347334166,0.08690208523505254,0.1986947919844169,0.2103925251692849,0.09900050388718816,0.21275351794590555,0.09972235559425686,0.09228309363809181,0.2187279015637202,0.1673416180930508,0.21440390519213742,0.2304322563567418,0.09134376229148324,0.2409699182264026,0.23521648558699604,0.2528084817983984,0.258813050842909,0.09535088568904619,0.25032434211902177,0.25271466569649653,0.26482790565594566,0.2639941742155658,0.19083539869075705,0.08283466076966811,0.21365870435579618
415,415.0,0.9787349320905933,1.0164891359097457,0.2505053226826728,0.06815272699273506,0.17468794774290125,0.05939111185718644,0.9896911716896319,0.9865178279985066,0.9846022168000111,0.983938914546064,0.983327444188321,0.9872616478576195,0.984173829159359,0.9861211123733148,0.9831828772828795,0.9813316482563998,0.9837879808334368,0.9818037722934706,0.9825662001825743,0.9816839011714206,0.9847570283208572,0.9876452412476348,0.9810517146758451,0.9870881787446013,0.9801264216183627,0.988322495848661,0.9797262818632279,0.979593322202576,0.9885427526813139,0.9881332949105084,0.9885501897906606,0.9787349320905931,0.978869594636386,0.9889084144112338,0.9849157117143661,0.9876297971474013,0.16330472374535832,0.06815272699273506,0.16542539567511041,0.19025765568094444,0.19037947811446568,0.18521528678787175,0.08191353368253523,0.18811389206918602,0.19897785676767313,0.09330889895950618,0.20121449507504297,0.09399036470903503,0.08698098641714591,0.20687434417557649,0.1581970161381825,0.2029717983774688,0.2179507303134198,0.0860690126899426,0.22792510901461127,0.22257211500558413,0.23912833557670354,0.24481326585104746,0.08979323323921579,0.23680911928602855,0.23905711713779865,0.2505053226826728,0.24971452529844992,0.18067549293493776,0.07808020850542417,0.2022663913833648
416,416.0,0.9787635558497555,1.0168714234677736,0.2503076268721162,0.0683466508465582,0.17468465124547186,0.05929259568655015,0.9982246769945393,0.9916272719262146,0.993369013990012,0.99334512904981,0.9927414237007454,0.9963337301050739,0.9898151907360062,0.9952654748287708,0.9928072314533833,0.9873847304070265,0.9934702270807155,0.9878850290825014,0.9883897487312289,0.9915157995254137,0.9931062422749849,0.9971333332159028,0.9911563986088098,0.9929043101471736,0.9904710656259954,0.9982450043621076,0.990335497369878,0.9903340762188848,0.9945149296205689,0.9983617498219399,0.99882961382157,0.9896055370196956,0.9897193536655353,0.9978690831147377,0.990394483800777,0.9971028237506299,0.16338060069119412,0.0683466508465582,0.16524465319839515,0.18998285057529646,0.19012412192796138,0.18529826113263068,0.08207920923551255,0.18821677657233665,0.19868646449389843,0.09342105114384001,0.20092726162539548,0.09409698972527991,0.08712369241083735,0.20665005590991917,0.15833246157737585,0.20312490833312527,0.21772230209865678,0.08625630354818671,0.22770658695142218,0.2227448105753508,0.23892201526116297,0.24462492977275946,0.08995337630351384,0.23703905096161004,0.2392812249209873,0.2503076268721162,0.24950943097712777,0.1807551931734303,0.07826290615030522,0.2024177703979693
417,417.0,0.9788237618470066,1.0171670272589368,0.25849518985516834,0.07048857339123413,0.18043779307140564,0.061349538319892025,1.006678963316916,0.9972104161425703,1.002447605788587,1.0030447099607585,1.002459350847831,1.0053164137487443,0.9959367246638169,1.0043211175366316,1.0027285887009088,0.9939232436880924,1.0034458761241858,0.9944467670799885,0.9947009307083736,1.001654978361744,1.001682577545478,1.0065309224415286,1.001573537262085,0.9991697924487786,1.0011288880089875,1.0080571847210302,1.0012554600742158,1.0013864945991717,1.0009202549811347,1.0084644405068917,1.0089753605096343,1.00078204103479,1.000876612313347,1.0067413883428178,0.9963696226091407,1.0064847377429018,0.1690053465492372,0.07048857339123413,0.17053101214394073,0.19602613337290187,0.1961882936975039,0.19169216290932084,0.08460888065708158,0.19473348090215745,0.20500480412333613,0.0962498909971013,0.2073150448187521,0.09694316985185773,0.08978657149078614,0.21329794176753641,0.16360679079352522,0.2101698963212046,0.22474979601349815,0.0889235687803624,0.2350875345834834,0.23048183977762635,0.24670388898304915,0.2526154462529378,0.0927025059839668,0.24531538830714314,0.24762428844038187,0.25849518985516834,0.2576670642656056,0.1869859837713715,0.08069597990214529,0.2094373234379514
418,418.0,0.9789069644169688,1.0173270557312317,0.24929191368895512,0.06802921724624152,0.17453774209852557,0.059424331083147965,1.0135992732122812,1.001946580637389,1.0099231667972428,1.0110391941493815,1.010464442367101,1.0126769825227497,1.0011366171448763,1.0117409862613072,1.010900390878963,0.9994834898080058,1.0116647562573888,1.0000271839991073,1.0000629236819536,1.010005086667412,1.0087899629229,1.0142421581482857,1.010144846022829,1.0045010469269076,1.0098906113093098,1.0161215109558224,1.0102255241017233,1.0104603482846373,1.0063826977752157,1.0167765296251003,1.0173270557312317,1.0099571448880864,1.0100386058240987,1.0140117534688586,1.0014431044841932,1.014182957622482,0.16422631882217018,0.06802921724624152,0.16436013864461407,0.18897089772739187,0.18912396851417554,0.1863298131137783,0.08164657154244419,0.18928531624270886,0.19763313165320587,0.09284447206963524,0.1998648336989702,0.09351540615166587,0.08662570578604772,0.205640932767188,0.15823635777224349,0.20436775617121425,0.2166932989992675,0.08584306818836834,0.2266770972420268,0.22427205668186617,0.23789766206072838,0.24360679664526239,0.08948256201999055,0.2388091018108148,0.24106827910587394,0.24929191368895512,0.2484934357288269,0.18176347858968758,0.07788081263305552,0.20365186163734636
419,419.0,0.9790045778942646,1.0173167622300758,0.2408210816884108,0.0650413362403853,0.16717188365592311,0.05707457268370323,1.0134096395209797,1.00014969440666,1.0095137961169012,1.0106809103088146,1.0100899988148995,1.0124336495188415,0.9991765557487059,1.011472123638357,1.0105443294746135,0.997395759958635,1.0113099898938822,0.997933725026269,0.9980479789998252,1.0096144239170812,1.007888463388509,1.0139199308136673,1.0097751458612625,1.0024877870822722,1.0095308601099549,1.0157179216347603,1.0098720074963896,1.0101188235257197,1.0043603693067926,1.016286542221109,1.0168297175116787,1.0096052037202836,1.0096848645685657,1.013790950591573,0.9995184357491724,1.013867410819535,0.15555603107786373,0.0650413362403853,0.15891198806280718,0.182553823862718,0.1827299936325483,0.17646964905206072,0.07813986690965646,0.17928874369105777,0.19086511643528561,0.08897358248275876,0.19300299574552346,0.0896273561958303,0.08295307306094948,0.19869923534306252,0.15116357347552659,0.19344363649132718,0.20937565472634054,0.08216495687056752,0.219003967133672,0.21216220749587972,0.2298396383154254,0.23534000807130043,0.08576051053072925,0.22584824449290822,0.22797767069062416,0.2408210816884108,0.2400537231822376,0.17211232195329915,0.07450638901262244,0.19277013375431323
420,420.0,0.9791080166135167,1.017157979690572,0.2608470129778335,0.07038823729102563,0.17930819642629894,0.06093508211026603,1.003763710521734,0.9922818450296151,0.9998329838652911,1.0003514360995822,0.9997379190084278,1.0020861349344272,0.9905589060964439,1.0010265047682345,0.9999639974151514,0.9882231206655389,1.0006538481810001,0.9887255586356667,0.9891823164567309,0.9988192216741283,0.9977295257895498,1.003007651903812,0.9987183831109444,0.9935667746818205,0.9982413522026525,1.004159086682556,0.9983185377245497,0.9984408462881762,0.9952007421080139,1.0042536605798686,1.0047249479577498,0.9977939260328968,0.9978881628643264,1.0035942073968611,0.9910982961117218,1.0029801614077862,0.163799336962538,0.07038823729102563,0.1722583282557417,0.19769886796184966,0.19794027798888603,0.18575688737529997,0.08468730342425339,0.1887505214629947,0.20663082752839376,0.09654000839626709,0.20893619138582356,0.09726685723091259,0.08994555121210018,0.21529382646889456,0.16202545792790127,0.20356402714941585,0.22687181784207,0.08935381379924855,0.23728541321081917,0.22328991242711937,0.2490202583706644,0.25497466541950553,0.09369651148009649,0.23771690820212585,0.23997521350302364,0.2608470129778335,0.26001820443378804,0.18112682036279715,0.08072389323325176,0.20286293950432577
421,421.0,0.9792086949093474,1.0168866859452446,0.268388803022279,0.07372125660712608,0.184897437072751,0.06202006250589693,0.9914085711392706,0.9849802924391408,0.9885675378184944,0.9881937732531811,0.9875867529791961,0.9888699530049043,0.9825698913013946,0.9877192090766554,0.9874803425913226,0.979754358364755,0.9880638736732096,0.9802245176559814,0.9809746656898455,0.9861604987899295,0.9861788607801317,0.9891752304269592,0.9857210276395151,0.985291652989457,0.9849417797340542,0.9895872865082115,0.9846901739605742,0.9846478965014152,0.9867111471320699,0.9891732451304126,0.9895606993749501,0.9838332613193178,0.9839508756996036,0.9905445975600891,0.9832910296744873,0.989170667579601,0.16807087826990608,0.07372125660712608,0.17726540067347407,0.2034014295389396,0.2036751846381369,0.19057940176769936,0.08868339882366502,0.19363867352108158,0.212573437615306,0.10100131874641717,0.21494544323059228,0.10176092730965901,0.09415062413173338,0.2215735537416599,0.1674437729581147,0.20904817322713032,0.23349673959173461,0.0939216667391035,0.24421058777092153,0.22968632187688343,0.25627724534909324,0.26241694444953745,0.09881887604303272,0.24475516267274708,0.24712478635130364,0.268388803022279,0.2675353655520149,0.18585148782000868,0.08457873941001959,0.20832751073320968
422,422.0,0.9792980271163798,1.0165388588266153,0.2533380718657207,0.06957798395987244,0.17447216474559663,0.05852207375967637,0.9895389154173452,0.9845413880887584,0.9874939105762399,0.9870028144574059,0.9863961479504477,0.9868539205965249,0.9821096772161652,0.9856906789433887,0.9862268705884712,0.9792980271163796,0.9867906423971569,0.9797682027281862,0.9805136459490709,0.9849274652017634,0.984910076364788,0.9870904939704728,0.9844506934607248,0.9848268322161008,0.9836341462147666,0.9873938315551481,0.9833403309832084,0.9832791856240459,0.9862760394292373,0.9869045616356118,0.9872803973326365,0.9824306621356453,0.9825534271375895,0.9885607746410444,0.9828407563291632,0.9870884052783147,0.1585235075559313,0.06957798395987244,0.16728451474277006,0.19194025355867106,0.19220736597812632,0.17972190335693009,0.0836977511028008,0.18260421461419718,0.20059599140735093,0.09530752985294758,0.20283167660424362,0.09602409179736851,0.08885216468469141,0.20911567929692376,0.15798516882431904,0.19716913112421128,0.22038065142239716,0.08869408252285883,0.23050335925963913,0.21667004087400948,0.2419019431542007,0.2477047369991345,0.09336271267849115,0.23090420955593555,0.23314641342343223,0.2533380718657207,0.2525282426583087,0.17527378282153866,0.07982745515812108,0.19649031151275537
423,423.0,0.9793687072139772,1.0161504761672087,0.2518305201660688,0.06791792188318369,0.17260258505007123,0.058593280241673415,0.997613973898173,0.9904774393165875,0.9959857621523556,0.9960840391898365,0.9954860657250713,0.9954573815584615,0.9886198194965805,0.994359984441265,0.9955124671455843,0.9862523962532643,0.9961310693813288,0.9867467452356601,0.9872253482810687,0.9943947968801602,0.9932747005781799,0.9961231071970684,0.994153579034196,0.9915142276099196,0.9935478378578483,0.9968804183554402,0.993483914473296,0.9935372343704337,0.9931267651871399,0.996710938084523,0.9971375388913857,0.9928004821781679,0.9929080060483103,0.9970603373036327,0.9891992210607704,0.9961046792613518,0.15679687620903857,0.06791792188318369,0.16612546793676317,0.19061501945567083,0.1908998278690115,0.1777148655780297,0.08175423261806225,0.18056933004784145,0.19924870979066558,0.0931646565907738,0.2014842516691348,0.09387231412643221,0.08681417705321348,0.20772364651709876,0.15600704015141367,0.19487211274543445,0.21895920116861883,0.08657218183150907,0.2290519623416216,0.21395462859415493,0.24041617035364407,0.24619961155956105,0.09108262168535568,0.22788710068791024,0.23008612096694506,0.2518305201660688,0.25101376562927463,0.17331399271310804,0.07792382589109076,0.1942053976715069
424,424.0,0.9794185477604701,1.015757515799548,0.2606368261857916,0.06947608357036994,0.17771136449394784,0.06077959986303511,1.0058065952468551,0.9964120669719704,1.0044759910912602,1.0051534008777745,1.004573961132063,1.0041939645828017,0.9951273087234445,1.0031715634427865,1.0048011005324413,0.9932097416482836,1.005477523744853,0.9937259447759654,0.9939345758614367,1.0038586291035185,1.001676564867564,1.0052828002998317,1.0038555287870672,0.9981819667388777,1.0034604035936114,1.006498475819582,1.0036307208729611,1.0037997806187975,0.9999539039287396,1.0066564872724741,1.0071312550745457,1.003176615266891,1.0032688114896682,1.0056820216109927,0.9955465425848009,1.0052477749533721,0.1607907539578851,0.06947608357036994,0.17191053914471954,0.1971838358295921,0.19751591235541197,0.1821778463751815,0.08365612212252231,0.1851084879730457,0.20613592963658178,0.09538265123941284,0.20845583397136694,0.09610756085958853,0.08885395276789228,0.21493923210265597,0.1604579182847654,0.1997175106384345,0.22659505569432592,0.08849380563343508,0.23705046584839232,0.21909785762946093,0.2488149168870173,0.25480319198706336,0.09305069132769848,0.2332454303195249,0.23547896062747495,0.2606368261857916,0.25978837761885404,0.17767075644143757,0.07970734283047003,0.19903708495806094
425,425.0,0.9794466409589295,1.0153959555561567,0.2535656210516169,0.06702491275406734,0.17236019379924802,0.059278718879979306,1.0125535071831873,1.001380158313322,1.011371031696412,1.012524651753994,1.011958127466905,1.0114044400741327,1.000582544987382,1.0104463370890124,1.0123540113606957,0.9990466236007384,1.0130871703625977,0.9995860437316627,0.9995556802147577,1.0115428105618431,1.008595395700836,1.0128404648509288,1.0117271683329367,1.003779105097338,1.0114969459382712,1.0144461295220177,1.0118491313361222,1.0121068705580427,1.0056854658508354,1.0148785160447542,1.0153959555561567,1.0115779911830085,1.0116588615291324,1.0127894677657234,1.0008683157014229,1.012790834549869,0.15569224219292138,0.06702491275406734,0.16720748757315415,0.19180212932562912,0.19213085220643478,0.17635250539150285,0.08071475751684769,0.1791771233736968,0.2005177019652765,0.0920496455368231,0.20278029755514973,0.09274858133197902,0.08573811487140913,0.20908199069344582,0.15541114660602467,0.19328592045076368,0.22044419048429206,0.08534398041264687,0.23062145031649287,0.21193714382559228,0.2420659981166884,0.2478973374340042,0.08972623692612863,0.2255320215246027,0.22768424086776265,0.2535656210516169,0.25274129436379683,0.17200411217449904,0.07689476903595682,0.19263200809823391
426,426.0,0.9794520790124267,1.0150966977917406,0.2400940313777128,0.06567157322863224,0.1643056795781327,0.05519233194308183,1.0095592990728994,1.0006152982761134,1.0088236059767963,1.0097909439192327,1.009236187215447,1.0082701696778318,0.9997778768696509,1.0072921436380156,1.0096088413780209,0.9981985091871147,1.0103872805617573,0.998743167894599,0.9987184940348252,1.0086916891752506,1.0063088056989786,1.009586369871629,1.0087856625893956,1.0031498583655836,1.0084741278027998,1.0111452505241314,1.0087348940043785,1.0089444525218776,1.0051907193860052,1.0115497642440534,1.0120655504378293,1.0083677470471284,1.0084549902177296,1.0096775969016607,1.0000812636768321,1.0095405507408164,0.14796918772684448,0.06567157322863224,0.1584414416220103,0.18169365423862638,0.18202491489129263,0.16772740420154222,0.07905639342894373,0.17043677305828084,0.18998064919003885,0.09010856480197267,0.1921506502692744,0.09079314486465158,0.08395024985759587,0.19807818982721734,0.14848773841947965,0.1839583203623685,0.20879987088816088,0.08368082739858344,0.21840861167687242,0.20193563968380873,0.2292268357647003,0.2347268616765081,0.0879814548474927,0.21508510175989076,0.21716440960634156,0.2400940313777128,0.2393213778086274,0.16355870848833756,0.07533226521889899,0.18332554115927444
427,427.0,0.9794339541240329,1.0148703429497332,0.2520703628669966,0.07266113640521164,0.17576160782365888,0.05699705483717399,0.9975528121607644,0.9936892371702829,0.9972795586328335,0.9973748888192546,0.9968286300090796,0.9954944743273249,0.9921991204663737,0.9944265271083063,0.996928736262823,0.9901213996082505,0.9976607270437334,0.990641540052479,0.9909055709100235,0.9957496826712138,0.9949855329471654,0.9962175062552366,0.9954874622939435,0.99546441118396,0.9948622449794169,0.9971715774081574,0.9947776247410691,0.9948106092665322,0.997391764022167,0.9971643812759283,0.9976170093938469,0.9940680343599669,0.9941781744617688,0.9970484282948393,0.9926778183627093,0.9961945950681764,0.15962629860521774,0.07266113640521164,0.16644527279454238,0.19096294211790546,0.19130864190574656,0.1813409890881621,0.08739030269670629,0.18428465252843387,0.19984508428608616,0.09942277327103931,0.20225702277635652,0.10017863766591587,0.09271745504270566,0.20812555486253684,0.15977603113111935,0.1991213955902564,0.21929637880262237,0.09272758100381949,0.22934170853841046,0.2192376618247136,0.24066607677841587,0.24639647332576242,0.09750090071409835,0.23401993215844047,0.23636341377640094,0.2520703628669966,0.2512706086921045,0.17676176297224366,0.08331393733792909,0.198417245149865
428,428.0,0.9793913584968199,1.0147224159957513,0.2581673673727503,0.07515525178235011,0.18216908616608424,0.0589674540678764,0.9865013845190685,0.9871516027655246,0.986042741874642,0.9852768377415188,0.9847336894436504,0.983728764918787,0.9850099127461321,0.9825788583569424,0.9845299529508241,0.982426854135994,0.9851735115507094,0.9829137215295405,0.9834854023879016,0.9831484212401873,0.9842674104095632,0.9839487770684557,0.9825436824015564,0.9880682087243812,0.9816227828166725,0.9843897821441691,0.9812191726902807,0.9810913318943455,0.9898190766574391,0.9840298742259402,0.9844274213339916,0.9801967812323893,0.9803290499561117,0.9854226077059364,0.9856676859241759,0.9839453624429018,0.16806614056731037,0.07515525178235011,0.17030287969371025,0.19563464081340454,0.19595348764142453,0.19119632033960163,0.09032667929053817,0.19426862333132658,0.2049221643183793,0.10260690022112445,0.20751475913689774,0.10338607301252253,0.09576935309514573,0.21311978931983394,0.16590973995060218,0.20995454076104852,0.22453758316898575,0.0959669884869122,0.2348327756563169,0.2315336746300125,0.24643737107008992,0.25230017999626086,0.10088547094408976,0.2473850861728205,0.2499110017855215,0.2581673673727503,0.2573461193056199,0.18633685607725092,0.08613466682273659,0.2092101002179375
429,429.0,0.9793233843338589,1.0146584418954114,0.24335399694288767,0.07103864321590792,0.17200671191414557,0.055608377294163784,0.9859716738105538,0.9874636998355453,0.985346682216312,0.9845165982287191,0.9839789762052079,0.9832020670571211,0.9853388296870971,0.9820552175834617,0.98375197648155,0.9827370316513993,0.9843994520302779,0.9832213484434581,0.9838046182429163,0.9823652871819668,0.9839642121261324,0.9834513121546428,0.9817311278382164,0.9884724565698131,0.9807897787376283,0.9839783713259216,0.980367547198516,0.9802332562973431,0.9902818848829258,0.9836770575314696,0.9840855067483544,0.9793233843338588,0.9794576050680603,0.9848913618504249,0.9859981114809641,0.9834462861431175,0.1589454187517667,0.07103864321590792,0.16056098472078528,0.18445920682599437,0.18475824320142753,0.18084990340891807,0.08537021131134177,0.18374732573893324,0.19323912761279122,0.09696994583112338,0.1956947182480521,0.09770357204846128,0.09051350979703107,0.20091930848989184,0.15668594858399437,0.19858934176825538,0.2116663178499995,0.0906839199872605,0.22136562358550002,0.21903551459068737,0.23229608531453663,0.23781673946833612,0.09530959083487352,0.23405268750313798,0.23644749333981982,0.24335399694288767,0.24257945647825985,0.17625208117397118,0.08141073096593622,0.1978857098344843
430,430.0,0.9792311164065558,1.01468394561433,0.23992621266308647,0.07089893863432659,0.16938214729205323,0.054131584626908584,0.9952724879117781,0.9933129186774239,0.9945031121184417,0.9943397330407663,0.9938041859155299,0.9931056703263904,0.9917348809367785,0.992041041186805,0.9937954412751526,0.9895474402666967,0.994506982309811,0.9900574976045108,0.9903889724287893,0.9926163376308211,0.992992931459837,0.9938082030412612,0.9922570889031153,0.9950132663519752,0.9915610277911936,0.99480164134719,0.9914065647639948,0.9914081591935207,0.9969427912433467,0.9948263060786047,0.9952831561516345,0.9906292153478767,0.990744220522746,0.9946709336812867,0.9922450019141915,0.9937855774854318,0.15527777072252122,0.07089893863432659,0.1585715054750014,0.18203947473165602,0.18236151225641017,0.17663260713513956,0.08522064022743175,0.17947074499659188,0.19066849055618207,0.09687977168239577,0.19306826567944757,0.09760389187129949,0.09038797826950154,0.19827199493110226,0.1544847243302639,0.19401004200096272,0.20882361392110532,0.09043416726302132,0.21834964740543555,0.21396218956907154,0.22908377141192499,0.23450650212428664,0.09504583383907528,0.22862595540887293,0.23095884705593375,0.23992621266308647,0.2391697791299191,0.172150949131366,0.08125770665319305,0.19332088968507027
431,431.0,0.9791236097596568,1.0148044521181225,0.2452041077695003,0.0736286525007687,0.17325860569771315,0.05460701827021641,1.004336866134852,0.9989599877385814,1.0034671809454903,1.0039459047095598,1.0034184929550962,1.0027597180997276,0.9978998250592612,1.0017758924456865,1.0036243777677225,0.9961083587265134,1.0043912473350498,0.9966404177783362,0.996733949452622,1.0026474398450953,1.0017791833690344,1.0038911084588686,1.0025662274924907,1.0013149998670823,1.002111998358564,1.005333564589812,1.0022202794100943,1.0023546670266086,1.0033587830808108,1.0056781557863186,1.0061787805834723,1.0017018211167044,1.001798039696817,1.0042003811905849,0.9982753331613831,1.0038524773456636,0.1578149338601973,0.0736286525007687,0.1623756412034755,0.18627252503285757,0.18664316981385848,0.17952323116577731,0.0885223569769485,0.18243164059389932,0.195115820145132,0.10072143851817854,0.19757910060962647,0.10146740059770856,0.0939170851833518,0.20285817440202608,0.15831091266584849,0.19721573118782687,0.21358324852913604,0.09382307837479255,0.22326700398421578,0.21750731102489396,0.23418240999853915,0.2396926039044038,0.0985867104882396,0.232431018753873,0.23479725983552957,0.2452041077695003,0.24444024973547598,0.17494744736271245,0.08438625659697223,0.19651165011563002
432,432.0,0.9790119120062426,1.0150254863724062,0.23569417842327817,0.07158926055301536,0.1668008247919947,0.05205198780188856,1.011682360601466,1.0032562458834147,1.0104243789889258,1.0114276969880798,1.010897540745237,1.0105838722923044,1.0026263744377801,1.009666379594133,1.0112809246419971,1.0011739994685886,1.0121028478866945,1.0017266020729372,1.0016055233106844,1.0104564356577352,1.0087091314495087,1.0120769037323596,1.010588143219624,1.0061680039066214,1.01031907444155,1.0138940546004316,1.010631814463729,1.010866120787193,1.0083121533442385,1.0145073000619078,1.0150466096306845,1.0103163726370978,1.0103986306618784,1.0119253438557105,1.0028817537303867,1.0120230680749387,0.15146376317612378,0.07158926055301536,0.15623841075553543,0.1791809439111494,0.17955736058518842,0.17232391393526758,0.08609498941438007,0.1751301002434525,0.18771301291081227,0.0980052752261501,0.19011023071983835,0.09873445307067645,0.09134777892850762,0.1951173869001153,0.15254657287252668,0.1893168299062139,0.2053940660615073,0.09127140116091732,0.21467197145768258,0.20882632010621116,0.22513031972544428,0.2304056901980171,0.09595205709623912,0.22317856539171946,0.22545288099322278,0.23569417842327817,0.2349652013043173,0.16791111087623656,0.08206233205206072,0.18863836580403273
433,433.0,0.9789070707593939,1.0153525733427968,0.22982128117141237,0.06843786540016696,0.16250243994361166,0.051609725908304226,1.0115622918686031,1.0023677290099624,1.0078304714219748,1.0087577227171152,1.0082038212676718,1.0105160922198673,1.0016061532159128,1.0095768353470902,1.0085839071144875,0.9999922784513207,1.0094101448084762,1.000536578828578,1.000509282859667,1.007642824037672,1.0074583905508545,1.0120928518535248,1.0077045977686225,1.0052053734647506,1.0073789518287628,1.0140763954059966,1.0076269684299959,1.0078297390307045,1.0073258762769397,1.0147950202267622,1.0153525733427968,1.0072523018559054,1.0073391443613189,1.0118804017526208,1.0019063059250102,1.0120338123620722,0.14899931167377092,0.06843786540016696,0.1521121681396941,0.17456491043541267,0.17487864434260936,0.16941351730516946,0.08228290965535619,0.17213786649751867,0.1827896002527901,0.09365346027349242,0.18501892639510445,0.09434284911212609,0.08731129948626266,0.19006065202123396,0.14824656121410507,0.18604910820889875,0.20012624650108538,0.08708080925443751,0.20921512523220986,0.20498408026799428,0.21946233903718626,0.2246463692480512,0.09144807366286495,0.21886922417492982,0.22106550611712994,0.22982128117141237,0.22910737161974648,0.16512682723343197,0.07843397465257089,0.1853863197215858
434,434.0,0.9788201336321911,1.015781087856957,0.25346044378862786,0.07167596427482571,0.1781385443252125,0.05894032457570279,1.0020923136044326,0.9956559515461362,0.9965411764747102,0.9967095496516131,0.9961366388632708,1.0004480111186393,0.9941794285267175,0.9994123126297723,0.9962729985116858,0.9919802663461514,0.9970293822778353,0.9924866809738724,0.9928195694739024,0.9950437202256684,0.9972677933224835,1.0016132284673018,0.9947667872339401,0.9975606973762404,0.9941505839747595,1.0031820946755547,0.9940748775319893,0.9941167945405351,0.9994273583533002,1.0036008222967623,1.0041124660507388,0.9933908019712534,0.9934984641590657,1.0019587551628977,0.9946921807757904,1.0015695670290587,0.16583437204784254,0.07167596427482571,0.16730307651576168,0.19232208262587083,0.19255416243485324,0.18835916188593305,0.08616150139424474,0.19130878663107978,0.20130480120526298,0.09808383037219297,0.2036376624123529,0.09879985525948304,0.0914655637813627,0.20929034953303674,0.1616952421164851,0.20658633494237516,0.22049245325929323,0.09088197370637964,0.2305921284614952,0.226999204638678,0.2419615895141406,0.24774145337326292,0.09520654278775036,0.2418730733326266,0.24422021946064779,0.25346044378862786,0.252666644291907,0.18368939264438916,0.08212589565493776,0.20586256740927664
435,435.0,0.9787621482377156,1.0162658041907322,0.26257003167304094,0.07175114462275473,0.1834566688113333,0.062160433750672824,0.9909670848521376,0.9878602891259535,0.9855274658308525,0.9848977534100448,0.9843104687495552,0.988575447964014,0.9856334503932822,0.9874514751173941,0.9841815343532595,0.9829053239453507,0.9848584969366639,0.9833765636530212,0.9840329397679913,0.982696575293414,0.986060339361477,0.9890833694718979,0.9820830329773028,0.9886203885578022,0.9811739474508846,0.9898908907354427,0.9807787938472734,0.9806546413949262,0.990156267428073,0.9897815181089334,0.9902066353015678,0.979786771997371,0.9799173843092956,0.9902261196095478,0.9863400433808112,0.9890643141871723,0.1717097413671387,0.07175114462275473,0.1731084843990676,0.19920942807170014,0.19938908249012804,0.19491546661753892,0.08627980269003814,0.19791802608154116,0.2085382720746225,0.09827547339081724,0.21094773935577177,0.09899985949420628,0.09162870628119968,0.21670241987221878,0.1659475100882799,0.21353005933027763,0.22836664126892958,0.09089924277296182,0.23885971300864026,0.23416345475979025,0.2506479402220297,0.25664887151865046,0.09513326891447609,0.2491518953702376,0.2515142232666824,0.26257003167304094,0.261744221660254,0.19013462781738316,0.08222243620846728,0.2127922796511536
436,436.0,0.9787441621890483,1.0167513464820144,0.24855930138704338,0.06758738066532156,0.17353496606343777,0.05900942626742954,0.9902749211635733,0.9864744649729676,0.9846215912647275,0.9839788462138122,0.9833773045938241,0.9878448077787888,0.9841505114485487,0.9867122134528991,0.9832553498756055,0.9813777854169011,0.9839374768300903,0.9818479336017525,0.982520917164941,0.9817222879443467,0.9849473876725076,0.9882401438864771,0.981086228895079,0.9870527738142462,0.9801594157038614,0.9889039181562139,0.9797488627141654,0.9796134917904061,0.988515144677081,0.9886973586334666,0.9891083808188165,0.9787441621890481,0.9788769541373525,0.9894968331302199,0.9848651667664126,0.9882241038862423,0.16265519115496388,0.06758738066532156,0.16382431227767755,0.18854553362737012,0.18870590454105526,0.18460501246265584,0.08125909331221383,0.18745117831846714,0.1973669729125321,0.09254995151427936,0.19965076834383666,0.09323368038881309,0.08629447676261866,0.20509981763432225,0.15688732569767763,0.20218285883362877,0.21615184489640304,0.08557334981869177,0.22609560372298887,0.2216075827052821,0.23726118370673757,0.2429469349648057,0.08951999387581218,0.23571589662889583,0.2379352286841828,0.24855930138704338,0.24777485377222463,0.18008261120313712,0.07743867021002399,0.20148646787947158
437,437.0,0.9787735723810245,1.0171823388686951,0.248408952672645,0.06778465312448438,0.17369804728707963,0.05899943957852107,0.9988112514155223,0.9915488672031337,0.9934918207421848,0.9935005043049043,0.9929042154056865,0.9969244723115164,0.9897487310178207,0.9958610132643093,0.9929940868461223,0.9873876826924932,0.9937357019723331,0.9878845881566266,0.9882989576843435,0.9916798770026541,0.9933338971725517,0.9977448080022608,0.9913219691192672,0.9928279095350235,0.9906407392190811,0.9988277370644608,0.9904983589515969,0.990500034681128,0.9944443533345886,0.9989163709987636,0.9993752277417635,0.9897550131319145,0.9898685042627018,0.9984633953958354,0.9903102302722341,0.9977124944683706,0.16316375090964944,0.06778465312448438,0.16365498782364435,0.18830781968267624,0.1884793659337786,0.1851968930208844,0.08142773218266797,0.18808649721707404,0.19710368591153798,0.0926702018385173,0.19939976677091045,0.09335042302099762,0.08644114729353813,0.20489061845208167,0.15717338834212782,0.20282059757007914,0.21595196848790482,0.08572109406321614,0.2259129666223145,0.22230971706947578,0.2370937667821575,0.24279661855352866,0.08961965843739332,0.23648046122941932,0.238693082669953,0.248408952672645,0.24761933619559973,0.18063455375939075,0.07762440018737231,0.20212331278736922
438,438.0,0.9788431728355038,1.0175034054886658,0.2564578565708291,0.06969183812618078,0.1795736378107275,0.061260742318569206,1.0071912738068902,0.9970708024242132,1.0026118994046889,1.003241526485317,1.0026568517536958,1.0058158890455546,0.9957961706155782,1.0048195136613918,1.0029442215650874,0.9938459071025278,1.0037328931474852,0.9943640496417547,0.994536734900978,1.001856162861556,1.0018678729994255,1.0070490003258925,1.0017728942079125,0.9990217965677585,1.0013340381717803,1.0085337911380439,1.001455775284799,1.0015908643163893,1.000777128368279,1.0089087567818806,1.0094107470095064,1.0009699217605583,1.0010645052633402,1.0072524733708268,0.9962215815804928,1.007001002362204,0.16952790498358739,0.06969183812618078,0.16882638753037257,0.19426099383895984,0.19443730135625142,0.19241778603237844,0.0836854185392055,0.19545583865222543,0.20333481810918183,0.0952228370580054,0.20572785308638403,0.09592017012423507,0.08881898718212655,0.21141814830764463,0.16252530202187263,0.2106816113575023,0.22287130154414897,0.08806187012154397,0.23318029585627092,0.23085776596649699,0.24474872688303564,0.250650050900827,0.09200004774843035,0.2455589157759743,0.24783089100535624,0.2564578565708291,0.25563735648821045,0.18765393389618085,0.07978891139926392,0.2099580138591394
439,439.0,0.9789421068561002,1.0176591704798188,0.2471682381668403,0.06704816710544263,0.17370146004363604,0.05947620618852977,1.013996721680745,1.0018135666287313,1.0100475429060436,1.0111943750773775,1.01061538302433,1.0130553398414517,1.000999451893194,1.0121151759804918,1.0110631119416233,0.9994047786137003,1.0118941562685222,0.9999422874707944,0.9999018326009552,1.0101532219642593,1.0089203705220655,1.0146409875886897,1.010289478561182,1.0043674852442759,1.010042278794824,1.0164866952490843,1.0103745531192188,1.0106145268201254,1.0062664821262572,1.0171147957334181,1.0176591704798188,1.0100945384628666,1.0101758724592498,1.0144044945562407,1.0013093927638645,1.0145789454126966,0.16509729867599948,0.06704816710544263,0.16261714662352936,0.18716723103815283,0.18732306625786696,0.18742519972873337,0.08051104474180405,0.19038694221381722,0.19592002377617093,0.09160927779067125,0.19825145207744263,0.09228101374915047,0.08543684252385508,0.20370902667359933,0.1571413695972897,0.20526255171157978,0.2147611252290076,0.08473977408828982,0.22470618595056352,0.22501290202968688,0.23586768772112862,0.24155745856758518,0.08850644442299421,0.23941864869016272,0.2416374765820146,0.2471682381668403,0.24637593426826015,0.18279089510068638,0.07676130084139568,0.20455207536536185
440,440.0,0.9790595177464277,1.0176111529216798,0.23899939245791857,0.0641355333663503,0.1664229098937343,0.05710898913053627,1.0134531702342477,0.9999749305237441,1.0094058105013628,1.0105782866729416,1.0099793547292735,1.0124336848594966,0.9990033495800862,1.011468722016718,1.010437528699776,0.9972871499271863,1.0112713031149958,0.9978200876383152,0.9978535227864601,1.0094785918579674,1.0077727405620789,1.0139129695914497,1.0096245291699824,1.002324527458693,1.0093742478684045,1.0156607987160675,1.0096938105939939,1.0099340370513095,1.0042120051718102,1.0161904722827266,1.0167249568752228,1.009397985461096,1.0094797018652308,1.0138071240958808,0.9993567949304443,1.0138577512293316,0.15626242350801745,0.0641355333663503,0.15738046383002574,0.18095922425912025,0.1811486392053894,0.17737234385719247,0.07710379945063335,0.18019787690790576,0.18937361292552501,0.08786095017926997,0.1916098654851158,0.08851680827908327,0.08187595184924376,0.19702609726862574,0.15014070264687895,0.19418092613230267,0.20771490042851937,0.08117222416921621,0.2173160809439094,0.21277565545566998,0.22810399499203324,0.23360037779272702,0.0848877771709849,0.2263522197095399,0.2284445984280175,0.23899939245791857,0.23823675507192613,0.17295906771762834,0.07346700185889957,0.1935120314643605
441,441.0,0.9791845488101009,1.0173884516603153,0.2590993282468707,0.06961210171971796,0.1782878896172593,0.06073433890461878,1.003449837366657,0.9921427215084476,0.9994608542589439,0.999958730823442,0.9993384996753499,1.001712966765527,0.990426288041093,1.0006482056374777,0.9995671405045277,0.988167840046695,1.00032796478387,0.9886669686695011,0.989034125476223,0.9983738800954187,0.9973919909342545,1.0026077128171083,0.9982463116181991,0.9934608309342344,0.9977485163372494,1.0037135077724215,0.9977927460415832,0.9979008904521779,0.995119627439208,1.0037698781184818,1.0042317297886705,0.9972216934626629,0.9973197836312447,1.0032390921242846,0.9909798582382213,1.0025783539311515,0.16347539227039104,0.06961210171971796,0.17077033649333892,0.19608310998584347,0.19636961729343447,0.18551341419123754,0.08383171170686562,0.1885073054405224,0.2051471464068749,0.09565248062317798,0.20756146496538092,0.09638711569812707,0.08907867139074549,0.21366190256057413,0.16078387363134863,0.20317458043350992,0.22526736485252308,0.08857607259479934,0.23566157571853422,0.2227889774679597,0.24735219735738503,0.2533232353752382,0.09304267513068026,0.23712738336794098,0.23935704904418298,0.2590993282468707,0.25827370204815303,0.18085647539033406,0.07982278715267181,0.2024776399594156
442,442.0,0.9793063433507339,1.0170370604834265,0.26630037974691734,0.07310392492459873,0.183429721484264,0.06149010210839938,0.9912601972270874,0.9849081449107473,0.9883347094158857,0.987956203942011,0.9873429261721034,0.9886784206266187,0.9825159029406384,0.9875227787638414,0.9872541553750686,0.9797895537047131,0.9879149490597471,0.9802530892993032,0.9809124609872755,0.9858781375879428,0.9859859388560567,0.9889590378631644,0.9854152271342039,0.9852695705704888,0.9846195364908907,0.9893310855539349,0.9843408785676688,0.9842849007726351,0.986719052735851,0.9888854045783506,0.9892630291229755,0.9834434628738121,0.9835648482295858,0.9903667458801584,0.9832455380027718,0.9889528997955561,0.16661213799363458,0.07310392492459873,0.17556003400284032,0.20147006406400625,0.20181432305583247,0.18908859970522077,0.08803928435545638,0.19214339324091145,0.21077349866257467,0.10036216337236761,0.21325837894195462,0.1011359058076694,0.09352123290099247,0.21963505239791933,0.16584130782173723,0.20739704627757316,0.23157779681914592,0.09339191102267974,0.2422602015483478,0.22792649925691394,0.2542681763808537,0.2604234423718979,0.09843208726901731,0.2429344292831508,0.24528750939695193,0.26630037974691734,0.2654485283104134,0.18435282962505675,0.08385229727854913,0.20667920869273357
443,443.0,0.9794140446719412,1.0166029731787132,0.2515079596216799,0.06904135534593314,0.1731060516311032,0.058018806088641746,0.9895012774355032,0.9845328206632687,0.9873782482961044,0.9868843642370562,0.9862794422686147,0.9867907221815958,0.9821304963947188,0.9856278288129345,0.9861344074335406,0.979414044671941,0.9867752982509516,0.9798719385330177,0.9805299700331458,0.9847770293898792,0.9848293901394282,0.986997383485425,0.9842774075714006,0.984884954032525,0.9834467894528345,0.9872617620097376,0.9831306084357951,0.9830562776311578,0.9863686670995307,0.986749132581329,0.9871152590336492,0.9821861989504446,0.9823116000114778,0.9884988434714234,0.9828580200302721,0.9869935636061701,0.1570117904202891,0.06904135534593314,0.16575849414959395,0.19021105662249976,0.19054287177657653,0.1781733780028112,0.08314511337986911,0.18104857204276226,0.1989859583222394,0.0947654052479736,0.20132911002370435,0.0954960513020791,0.08831603402192725,0.2073967639006375,0.15648003239273867,0.19547804940374558,0.2186876475856986,0.08826216268003761,0.22878917883407007,0.2148636591036428,0.24013952964108995,0.24596424940089948,0.09307406015976315,0.2290363761495982,0.23126254298562898,0.2515079596216799,0.25070045880150116,0.17371700841543736,0.07919617602884513,0.1948005031698225
444,444.0,0.9794983374910817,1.0161321835338775,0.25072720192728126,0.06730433696598706,0.17152028742014497,0.058356199697327714,0.9976895991741975,0.9904962208376983,0.9959815837886105,0.9960865452709066,0.9954903069710667,0.9955215574742271,0.9886699053844173,0.9944282413206552,0.9955464543912426,0.986403615828293,0.9962417216945193,0.9868880510721649,0.9872764435640173,0.9943731092211798,0.993291291034676,0.9961618984398063,0.9941125425071615,0.9915939763682354,0.9934980332486728,0.9968843517624681,0.9934211517752003,0.9934642465418901,0.9932358139787758,0.9967007836448343,0.9971203947894579,0.9927161662058418,0.9928233663787523,0.9971186970340918,0.9892415985085882,0.9961416013964018,0.1555045789067709,0.06730433696598706,0.1651133023772348,0.18948645062102432,0.18980663681140697,0.17637207546377973,0.081081174465482,0.1792008682468025,0.19820876346559732,0.09247678275394984,0.20052925007211447,0.09319064098262819,0.08614612753403941,0.2066325894178819,0.15471378289775914,0.1934087756238476,0.21790879069351163,0.08600218728759693,0.2280118002307959,0.21231172506021273,0.23936029255493804,0.2451856862859205,0.09062794962942672,0.2261383591327214,0.22831180670074017,0.25072720192728126,0.24991696972593017,0.17197603924855095,0.07721267069926274,0.19274100682115386
445,445.0,0.9795560721804975,1.0156706853366195,0.2598583695442812,0.0688044168130568,0.1766451274404515,0.060644603108229674,1.0057924455456881,0.9963315176883543,1.004549205358324,1.0052494291248195,1.004663207362237,1.0041680407851945,0.9950630414951201,1.0031473355105347,1.0049148800600756,0.9932294477091723,1.0056587736658986,0.9937331600632069,0.993870299433527,1.003931729308562,1.001654499160147,1.0052265909287597,1.0039159881041169,0.9981370474735686,1.0035183646367432,1.0063891238038023,1.0036815550624187,1.003842827478809,0.9999240374844489,1.0065230374720588,1.0069908602935767,1.0032142233081152,1.0033056674741263,1.0056505886966263,0.995488465813394,1.0051897838254877,0.15933757099691057,0.0688044168130568,0.17116169364489017,0.19635686616234582,0.19668817056613236,0.18061100083458698,0.08288511285376511,0.18349094644258124,0.2053333330470288,0.09456738309112461,0.2077008440192528,0.09529090201603473,0.08808047682580462,0.2141266910780934,0.15915616251075046,0.19802801974131837,0.2258161442719484,0.08782844363404056,0.23629935232143984,0.2171869089961508,0.24807028776419937,0.2541108154488163,0.09249690188147884,0.23120663332700198,0.233415981441755,0.2598583695442812,0.259018345697867,0.1761369059718075,0.07894487951379221,0.19734426275528894
446,446.0,0.9795856405262746,1.015264472374641,0.2525847513473976,0.06638888487472683,0.17113288316985514,0.059042340033336124,1.0125309826153774,1.0012732123484496,1.0114617455919646,1.0126515877502111,1.0120655906726386,1.011362204045933,1.0004868252701258,1.010404220984598,1.0124731891389562,0.9990207450594449,1.0132598439331653,0.9995445949358703,0.9994612650025213,1.0116475851894693,1.0085779138050357,1.0127855089154267,1.0118229633615001,1.0037025027590338,1.0115951911048107,1.0143379894138955,1.0119473774702898,1.0121968304742794,1.0056240376998364,1.0147525139273954,1.0152644723746407,1.0116721701519453,1.011750719745201,1.012751883949495,1.0007884624265104,1.012734147443853,0.15394677843920543,0.06638888487472683,0.16638574297727102,0.19088283203190382,0.19119192896235046,0.17444316167178614,0.07997434356827604,0.1772085068058365,0.19957349921135362,0.0912566041458794,0.201862347433901,0.09195167956959216,0.08499355436102705,0.2081253096493908,0.15401274571631116,0.19123584994052598,0.21949813108444777,0.08471420029419029,0.22969193827143425,0.20966024408405148,0.24113146902321395,0.24700352563883182,0.08921199463001159,0.22312564970263524,0.22525739707460285,0.2525847513473976,0.2517705930040475,0.1701410845231411,0.07618476280908619,0.19057698424922367
447,447.0,0.9795854343144995,1.0149514187195738,0.23983151808605974,0.06506662591783861,0.16359110636476035,0.05524023209341709,1.0097008328699193,1.0006076783359628,1.0089565598771113,1.0099608951231387,1.0093777140186417,1.008391688921091,0.9997740490978111,1.0074123379795967,1.0097443459925808,0.9982347336261834,1.0105478268215629,0.9987629680369623,0.9987121864666522,1.008845376588005,1.0064089274109262,1.0097186852729385,1.00893525143392,1.0031902859569635,1.008628547485802,1.0112568872960481,1.0088930084149288,1.0090970358414741,1.0052522102933965,1.0116636669239027,1.0121759311932728,1.0085229176260595,1.008607745968579,1.0098116763076064,1.0001045717195636,1.0096723146757605,0.1469101469322054,0.06506662591783861,0.15807632230860125,0.1812999643134306,0.1816132666048836,0.16658911923670097,0.07834601615857784,0.16925580946099789,0.18957365593239947,0.08932711773463688,0.19176584259902488,0.09000511388284307,0.0832256382126238,0.19770228451553368,0.1476045863783578,0.18276797347967388,0.20846197305321382,0.08304060633143885,0.2181196513664948,0.2005823780068352,0.22896380758921653,0.23451818528153476,0.0874282831963111,0.2136540308298263,0.21572174781900472,0.23983151808605974,0.23906445181703223,0.16244833237359474,0.07464177884958155,0.18212696267433554
448,448.0,0.9795538453312587,1.0147369195787797,0.2526350020789645,0.07196626421773673,0.1755798631939034,0.057429660993980156,0.9978087643413606,0.9938376975015307,0.9974339868020984,0.9975729971935526,0.9969987526265011,0.9957401043726257,0.9923630259916006,0.9946675725777505,0.9970899786319456,0.9903279953321046,0.9978440760542142,0.990829833933898,0.9910714912638537,0.9959442436124167,0.9952174305265964,0.9965095259132661,0.9956822229755755,0.9957022387587614,0.9950665647960522,0.9974919248704733,0.9949894471732864,0.9950175645471222,0.9976678370786161,0.997518529963629,0.997972199151622,0.9942845717424295,0.994391608912962,0.9973128155844543,0.9928702192507196,0.9964860870363498,0.15939036402409248,0.07196626421773673,0.16656164701772103,0.1911243130816611,0.19145624724234936,0.18110644733623438,0.0865531100994188,0.18402439850046728,0.19997971634754438,0.09845636246082996,0.2023919867891334,0.09920755292838335,0.09183471078821434,0.208381193492848,0.15937081069228828,0.19895629444406585,0.21963241071409464,0.09189493134325513,0.22977307956718132,0.21896674464040236,0.2411669483170713,0.2469837374418299,0.09670830383101775,0.23370866086147388,0.23605298077725181,0.2526350020789645,0.2518325183496813,0.17654445638272173,0.08249516683452955,0.1982395352146372
449,449.0,0.9794892653626388,1.0146182504435513,0.2584292109492204,0.07434939914059235,0.18177900848813705,0.05935464542009507,0.9865019783994265,0.9871757695126091,0.9861525951394736,0.9854258404349903,0.9848526700543826,0.9836962231746466,0.9850463822236797,0.9825420003050032,0.9846321670410485,0.9825058764105342,0.9852936393610481,0.9829738080715874,0.9835259303419109,0.983289244025149,0.9843377780228694,0.983949622146732,0.9826839119726197,0.9881633736248548,0.9817714655668476,0.9844023748345725,0.9813742498440189,0.9812407570994491,0.9899396603503969,0.9840596102029481,0.9844544363092481,0.9803546740026288,0.9804851433137818,0.9854155231303716,0.985735706833592,0.9839470001795879,0.16771664271390233,0.07434939914059235,0.17022661072471232,0.19556961200194284,0.19586714614736003,0.19079177499780986,0.08934030794409882,0.1938343234784219,0.20477021392973002,0.10145023185240155,0.20733923655274067,0.10223392661271452,0.09471313197579294,0.21312345771623292,0.1653115115452261,0.209635633140059,0.22461356378297542,0.09494780962254414,0.2349931473136334,0.23108959235806315,0.24664884370563514,0.2525971529290659,0.09987467147254048,0.2468653857024777,0.24939363056110034,0.2584292109492204,0.2576047547811847,0.18597618969195354,0.08518467097938456,0.20887847032059753
450,450.0,0.9793900861947265,1.0145926868051816,0.2436949213232214,0.07029995495978647,0.17168717565376626,0.055991374531858915,0.9859694946037643,0.9873252561243422,0.9853697106332742,0.9845739329384059,0.9840006102758598,0.9831559159581694,0.985189251042433,0.9820016214364201,0.9837438060424013,0.9826040875736064,0.9843935917300809,0.9830687563896074,0.9836487102201666,0.9824138574328424,0.9839400817717241,0.983435556383122,0.9817797910588921,0.9883832478588853,0.9808462012473315,0.9839575078016758,0.980431265923533,0.9802918608800975,0.9902202669713273,0.9836638402624621,0.9840675073628311,0.9793900861947263,0.9795226687766652,0.9848757187740299,0.9858923332672557,0.9834321084614759,0.15864795660655498,0.07029995495978647,0.16054286443059343,0.1844616524556944,0.18473652666478427,0.1804994244584045,0.08446346882038609,0.1833696059125753,0.19315673731816724,0.0959105004468808,0.19558839099659783,0.09665298346914762,0.08954601968005908,0.20098854275265696,0.15616543985070658,0.19833033804545594,0.21180668893547097,0.0897360155830619,0.22158913195373672,0.21866559449868553,0.2325762659126022,0.2381794824980753,0.09436168608041659,0.23361565725736902,0.23601609113428926,0.2436949213232214,0.2429140227746836,0.1759459186655641,0.08053845007656488,0.19761493605079639
451,451.0,0.9792574855104702,1.0146575041549646,0.24095041643239382,0.07017436313028731,0.1693349649185409,0.05469837518721591,0.9952750568624297,0.9932213925037411,0.9945015034300839,0.994373264787709,0.9938025061123062,0.9930658943051622,0.9916273983211993,0.9919882006658896,0.9937671087671337,0.9894517734222485,0.9944806235330714,0.9899388619755599,0.9902745010222131,0.9926380790362627,0.9929867491962919,0.9938049020735955,0.9922713526095035,0.9949861178955536,0.991578233920168,0.9947917278056297,0.991426099771825,0.9914198411774514,0.9969518402589733,0.9948296548065343,0.9952821899834273,0.9906427976529423,0.9907570866983089,0.9946634276141577,0.9921879213435278,0.9937837379934022,0.15508960736884325,0.07017436313028731,0.1589612660390036,0.18252603356382846,0.1828153043736532,0.1764354000286716,0.08432748755291311,0.17925455338457078,0.19108397837652494,0.09583222799848493,0.19344680507305223,0.09656055140945448,0.08944699403771007,0.1988653502192778,0.1541781363058178,0.1938959296306825,0.20951527930930636,0.08948122098232773,0.2191538545662863,0.21372602686140038,0.2299886014914427,0.23550449108460966,0.0940662069826376,0.2283354367744735,0.23067913946065724,0.24095041643239382,0.24017936375378837,0.17197400532408183,0.08040507157521264,0.19319584446483082
452,452.0,0.979103784580269,1.0148099779841921,0.2468197222285651,0.07280447641918829,0.173321135423302,0.055358219505964125,1.0043763719099288,0.9989222796957496,1.0035475305705208,1.0040595146797493,1.0035009742716936,1.0027564270595328,0.9978542731204878,1.0017590235126672,1.0036851160263607,0.9960816915484584,1.0044620412043315,0.9965883486500476,0.9966825548146345,1.00275174219608,1.0018368459813418,1.0039243021782729,1.0026578529568044,1.0013626633329857,1.0022038616788633,1.005358628829005,1.00231292604607,1.0024385725896023,1.0034483554101068,1.0057176960458698,1.0062140900606116,1.001785237077586,1.0018812933735393,1.0042258416617371,0.9982777678143644,1.0038865409573463,0.15754002850583734,0.07280447641918829,0.16306911865506096,0.18715305649030192,0.1874508815996927,0.1792347687927038,0.08749900099443733,0.18212074821041951,0.1958668033008372,0.0994951740279245,0.19824738591092295,0.1002344787727223,0.09284859130475033,0.20386984689074428,0.15805999686151612,0.1970198725157516,0.21472484239225773,0.09271761292363197,0.22455499295410697,0.21715192053148197,0.2356170374108369,0.24122714855691407,0.09742212813649818,0.23201861397554943,0.23439955486511144,0.2468197222285651,0.2460337741903159,0.1746885481327496,0.08343765772441758,0.19630627942381293
453,453.0,0.9789440905713842,1.015047383784158,0.23743618941541392,0.07080092833843118,0.16691111047450297,0.052822262152532364,1.0117014245137865,1.003289827371974,1.0105100274631575,1.0115435081988247,1.010990331889477,1.0105743611508795,1.0026591318307614,1.0096443709073297,1.011353199225403,1.0012212554059485,1.0121854310420728,1.0017506899455257,1.0016341728467226,1.0105666066909058,1.008792962938722,1.0121001369765623,1.0106842075932958,1.006299807205572,1.0104178532311854,1.0139234203793324,1.0107311763872964,1.0109579721513482,1.0084884861742978,1.0145602848175215,1.0150971268420865,1.0104084399033901,1.010490331898459,1.0119351987089398,1.0029559635432712,1.0120470596686466,0.15119023715255359,0.07080092833843118,0.15698317248160526,0.18014215533466676,0.1804215822242432,0.1720272716794929,0.085106342798586,0.1748095602818433,0.1884986861530622,0.0967881322824671,0.19078219994280785,0.09750437158344505,0.09031776354456195,0.19621047489012924,0.15235754859647593,0.1891372768272413,0.20662289427456565,0.09021237686970247,0.21605403948605645,0.20849913377531215,0.22667292536773523,0.23204304245117477,0.09483514321004377,0.22281517459259514,0.2251075865059287,0.23743618941541392,0.2366822147407191,0.16765845351583714,0.08116602499825598,0.18845041092013362
454,454.0,0.9787935106510766,1.0153669970461552,0.2311921241330851,0.06755475500333345,0.16233715567195942,0.052257044759182684,1.0115815341522076,1.002440656554472,1.0079491718445506,1.0089026374573187,1.0083301458390843,1.0105067844997253,1.0016878949170576,1.009557933871216,1.0086923371885888,1.0001000532875135,1.0095343530939074,1.0006221494548093,1.0005932364584946,1.00778536124239,1.0075632214858574,1.012106490213592,1.0078315129380693,1.0053684847064266,1.0075073411769842,1.0140837281062518,1.0077523389543868,1.0079444476423007,1.007527647759956,1.0148128236234992,1.0153669970461552,1.0073698463422347,1.0074560462779831,1.0118877643668678,1.0020213123188222,1.0120492704746609,0.14843099667749385,0.06755475500333345,0.1527160170709731,0.17534169688501533,0.17557410446130342,0.16878664238527027,0.08119034420131692,0.17149525261456133,0.18342971406747993,0.09233981705232665,0.1855795871739575,0.09301940478488922,0.08616973893404602,0.19092229130730268,0.14778556290621608,0.18541636110172596,0.20109365325574677,0.08589283087768462,0.21030405687317955,0.20407060740231742,0.22067911416198693,0.2259429946286285,0.09018964253124302,0.21782209701984653,0.2200201959127995,0.2311921241330851,0.23045805132208522,0.1645237521914141,0.07742736880835083,0.18474589441320452
455,455.0,0.9786671519866075,1.015758996041519,0.2545613682492984,0.07077566712928814,0.1779628199068456,0.059548428625877725,1.0018965249965113,0.9957866946579832,0.996545836538763,0.9967360973651656,0.9961442468155896,1.0002282697349065,0.9943302598579535,0.9991845951579114,0.9962681359158744,0.9921653782535022,0.9970435214669094,0.9926502610714177,0.9929765690428299,0.9950699824410345,0.9972896060392209,1.001419607958182,0.9947742010541788,0.9977928075039724,0.9941575673390161,1.0029847482424932,0.9940784150955201,0.9941110257775347,0.9997062194052141,1.0034168248016218,1.0039254917335971,0.9933833412152554,0.9934903455987711,1.0017572276206919,0.9948637757210727,1.0013778987650455,0.16549837950300578,0.07077566712928814,0.16784661856540573,0.19300726669343451,0.19318390755161718,0.1880172617065857,0.08505399058886123,0.19096543930516904,0.20193783566844276,0.09678587170153505,0.20425454144661892,0.09749867112252522,0.09030057823077346,0.21001872400060595,0.16121728598311166,0.20614240577839155,0.22129641438804112,0.08965116330764115,0.2314869274250573,0.22616142934029815,0.24295248108166845,0.24879996842251711,0.09390224037539305,0.24083471577039742,0.24317648155558944,0.2545613682492984,0.253748691643953,0.18331870334696684,0.08108314916170467,0.205406418161469
456,456.0,0.978580121745238,1.0161851701617541,0.26377104231630827,0.07111240754462556,0.18366435512349602,0.06279024474011206,0.9906524030715826,0.9880254951093372,0.9855006374728366,0.9848917613138622,0.9842878858382357,0.9882466082105162,0.9858263267713829,0.9871150087127755,0.9841523252765961,0.9831415142413037,0.9848556970831435,0.9835929468775667,0.9842339771534692,0.9826907367705562,0.986053972177444,0.9887900453572241,0.9820591772294668,0.9888964154389506,0.9811517920046615,0.9896094598487073,0.9807542981716847,0.980624370827069,0.9904846028743451,0.9895276561522445,0.9899526892992215,0.979755541372059,0.9798842118157217,0.9899132368428257,0.9865505573366327,0.9887717098139445,0.17198231917588674,0.07111240754462556,0.17377189834252307,0.20002391283949067,0.20016986142659157,0.19529076922654118,0.08548370106940917,0.19830302949846562,0.20937707136746914,0.09734315663725022,0.21181883374376026,0.09806898778950551,0.09078742147015889,0.21756341942415847,0.16588233247852288,0.21383832077021073,0.2292962293460848,0.08999784948834444,0.23987353335291192,0.234150759977057,0.251749299071636,0.2578140038140303,0.09417894167611218,0.24899999134215847,0.25136942022927766,0.26377104231630827,0.26292412853551517,0.19044077222925018,0.08146434455488155,0.21308289496674218
457,457.0,0.9785475270942297,1.0166002115784087,0.2496357519303681,0.06708026795720783,0.17377655770740175,0.059558520907492606,0.9898390833773688,0.9864558959044502,0.9844427655059823,0.9838122886764246,0.983197435018167,0.9873916543478882,0.9841455828112283,0.9862500028142915,0.9830679196866084,0.9813990429054171,0.9837806538330344,0.981851227327869,0.9825189273932385,0.981550872509024,0.9847786722898496,0.9878201147852588,0.9808944142579976,0.9871405758995837,0.9799709466517124,0.988503987813129,0.9795559897726019,0.9794158831240102,0.9886604626400669,0.9883297566842332,0.988742782974168,0.9785475270942295,0.9786771325925724,0.9890601868181902,0.9848830455684147,0.9878050697543355,0.1629440399864834,0.06708026795720783,0.1644490230608707,0.18931365725164884,0.18944821284980548,0.18500087026567463,0.08061719900995273,0.18785037604834284,0.19817783737774597,0.09179321487609457,0.20050237478047922,0.09247578306503443,0.08561633453381542,0.20590709622030037,0.15691001203646074,0.2025294357517916,0.21701078116846223,0.08485410270136498,0.2270244927474074,0.22167159640923384,0.23826131254889882,0.24400029421096367,0.08876123746805017,0.23566933221581812,0.23789747872456007,0.2496357519303681,0.248833267304292,0.18041315736200333,0.0768320672798648,0.20181612407905633
458,458.0,0.9785793421623997,1.01695881246303,0.24935005141822347,0.06737467932967939,0.17395452127202055,0.05947553985247916,0.9983759881002044,0.9914833793084522,0.9932250659756177,0.9932425991972108,0.9926343442640487,0.9964706515929357,0.9896942170574067,0.9954003498992792,0.9927194493006603,0.9873475181315076,0.9934972706253333,0.987828681181433,0.9882442583760638,0.9914120691002718,0.9931153996406201,0.9973228940183257,0.9910330195523523,0.9928797466431288,0.9903561661398408,0.9984482230031643,0.9902110266524459,0.9902082180917333,0.9945660901997472,0.9985854379524017,0.9990498964157669,0.9894703347943272,0.9895807849791429,0.9980270127480053,0.9902764442631611,0.9972920312075445,0.16346225507610723,0.06737467932967939,0.16427216129655717,0.18905264745537248,0.18920579838674292,0.1855851241102774,0.08089389886873492,0.18846297295508627,0.19789881504555362,0.09202558483790288,0.2002358700520953,0.09269591691384475,0.08587218389921458,0.20567178155347193,0.1572684868040193,0.2031768713297775,0.21675436887817434,0.08516471362617864,0.22676227630488413,0.222393550185327,0.2379938816459029,0.24373683420817852,0.08904978896342092,0.2364725225790991,0.23869242381759406,0.24935005141822347,0.24854798305986694,0.18096522446218746,0.07713339228464246,0.2024635788124979
459,459.0,0.9786650089247948,1.017215664987165,0.25745734958009975,0.06948238759171553,0.17996020074406918,0.06166459014791898,1.0067930241244403,0.997081821054542,1.0023912858097586,1.0030338368882032,1.0024375812248878,1.005410475301492,0.9958313929987193,1.0044113140404447,1.0027275763269967,0.993901595731188,1.0035565724845716,0.9944058821956346,0.9945748172927886,1.001639820307451,1.0017133715547375,1.0066803422451065,1.0015406137698062,0.9991643689476206,1.0011070545903034,1.0082268852266476,1.0012289217281398,1.0013606105141517,1.0009982693117279,1.0086589000232955,1.0091680725971002,1.0007484580556174,1.0008402051762773,1.0068614290896998,0.9962676668161635,1.0066343015256067,0.16983904266998928,0.06948238759171553,0.16955440423556856,0.19510467849275448,0.1952898601667464,0.1928363933599398,0.08339498930891903,0.19585886012016318,0.204267801856049,0.09484372244179982,0.2067163282392648,0.09552888686248716,0.08850450564039945,0.21231374673791906,0.16279793862601077,0.21107159727009198,0.2237660508408521,0.0877991844274593,0.23411372597244637,0.23102446792959455,0.24572238560448653,0.2516592487344473,0.09174929135092792,0.24567215028824543,0.24795507193971625,0.25745734958009975,0.2566277457107272,0.18799543297339505,0.07952701210779757,0.21033176124206207
460,460.0,0.9787888363180172,1.0173254613223621,0.24813056415630916,0.06697536170642873,0.17411960709370536,0.059797699493311304,1.0135588412925116,1.0017331386110206,1.009884245574766,1.0110418460017077,1.0104508170721909,1.0125961474331564,1.0009373176595164,1.0116502190115724,1.0109037224360455,0.9993642291226408,1.011774022392415,0.9998899088316227,0.9998418446997804,1.0099932319917122,1.0087332602269892,1.0142135411486446,1.0101119872916486,1.0044102139832964,1.009867151005319,1.0161057617674825,1.0101937414534883,1.0104263709450203,1.0063714067399954,1.0167782773494476,1.0173254613223621,1.0099141419577407,1.009993035817948,1.0139640620284927,1.001257767959098,1.0141544132589302,0.16535756977384933,0.06697536170642873,0.16333090079950383,0.18798194053118633,0.18816535382643992,0.1878117677965374,0.08038939218704062,0.19076175114888344,0.1968431136911372,0.09141362145651553,0.19923133734169832,0.0920765560340727,0.0853009972817678,0.20458224042357448,0.1574830378154081,0.20560929875258058,0.215626393151761,0.08466025695386403,0.22560981294006638,0.22517962167302202,0.23680561916915419,0.24252901356269718,0.08844694659272967,0.23955152864668536,0.2417840374842987,0.24813056415630916,0.2473300965240542,0.1830835981034414,0.07665223066138663,0.204884252625066
461,461.0,0.9789351332786694,1.0172573481303504,0.24013770638827855,0.06400085209862294,0.16696824266668014,0.05755653003844336,1.0134403640923084,0.9999118650010795,1.0097023025132688,1.010920317569647,1.0103164636115005,1.0124190866912064,0.9989606527517503,1.0114433681388872,1.0107967623193326,0.9972753620064951,1.011674805458071,0.9977981896972324,0.99781702756719,1.0098508808579465,1.0079338817850039,1.0139634939932614,1.009999862761329,1.0023883424639801,1.0097709119023328,1.0157835898600405,1.010107704353464,1.0103537468984969,1.0043350620298468,1.016371161121373,1.0169099044993757,1.0098293687722555,1.0099075865034004,1.0138087078502775,0.9993216886118341,1.013910795262236,0.15680234092097484,0.06400085209862294,0.15821999037284903,0.1819142267208731,0.18212614820581483,0.17803836243235832,0.07690184619860048,0.18085451326811497,0.19041603998844323,0.08757065598833644,0.1926955001485715,0.08821684088390719,0.08165109095216706,0.19803733748896973,0.15057773311306988,0.1948154898842337,0.20873318119233633,0.08100887992130026,0.2183789513545853,0.21325130226531858,0.22920690423018006,0.23473517225919607,0.08472962284808533,0.22679709663658862,0.22890211426822774,0.24013770638827855,0.23936744536589605,0.17353201589425524,0.07329491837949989,0.1941330003307504
462,462.0,0.9790882087433543,1.0170382900335921,0.26057851029888374,0.06930296507312846,0.17910988757793156,0.061459964981567354,1.003879028106897,0.9921026666029886,1.0001940347112006,1.000768202692689,1.0001546596782531,1.0021665487843454,0.9904123175876179,1.0010905286258385,1.00042227452837,0.9881971979809597,1.001232959629081,0.9886872686059656,0.9890319195105192,0.9992487880730314,0.9978939106431429,1.0031496003439166,0.9991443069030285,0.9935345922795543,0.998686533272883,1.0043300159065771,0.9987606636881208,0.9988826751732235,0.9952365367847548,1.0044464915750728,1.0049125502028189,0.9982241624107563,0.9983179288967563,1.0036998908762615,0.9909630053620843,1.0031211058821232,0.1647220798157715,0.06930296507312846,0.17187791012828194,0.19733854981997373,0.1976336662092611,0.18688269808505745,0.08340103060443337,0.189867893274987,0.20644210117983175,0.09508342883536292,0.2088614781697683,0.09580244218374309,0.08860365736984224,0.2149740206160714,0.1614192816889816,0.20452613435310327,0.22660701846480158,0.08817658812700956,0.23705167178291095,0.22398847862926569,0.24879131708992355,0.2547845125160025,0.09261519917592415,0.23828234051346645,0.24051772642563943,0.26057851029888374,0.2597495467582739,0.1821378003300201,0.07945874296019559,0.20381783685803123
463,463.0,0.9792323716486744,1.016709706144732,0.26805352457766446,0.07285356521854991,0.18452627465922034,0.06232439917233206,0.9917281106442145,0.9848464372502638,0.9889901074540358,0.988686816531958,0.9880772875868733,0.9891789162894918,0.982481632779896,0.9880149888357668,0.9880213522961673,0.9797932194963107,0.9887251243289997,0.980250676180693,0.9808894593746523,0.9866696201035964,0.9864661962670964,0.9895466717284465,0.986230829621907,0.9853039843259888,0.9854753327149062,0.9899949470678961,0.9852211181574347,0.9851782091241479,0.9867795613176722,0.9896047660309797,0.9899851272400367,0.9843555570020561,0.984472912561083,0.9908727200996588,0.9832080947950267,0.9895416365939858,0.16836120279253217,0.07285356521854991,0.17689642672491399,0.20298051138534073,0.2033206833143814,0.19095806861924697,0.08766599005640915,0.19400802386771357,0.21229086528381214,0.09984987556192822,0.2147489841939054,0.10060281984955145,0.09310364216841766,0.22121453720082915,0.1667244694087991,0.2092597560853026,0.23319718109570514,0.09303839063350436,0.24392771816455658,0.22963093429112608,0.2559904343849745,0.2621569675856844,0.09803093942891979,0.24457082106868505,0.24692028775138242,0.26805352457766446,0.26720406320805784,0.18614141207263885,0.08355274025784544,0.20853340352423133
464,464.0,0.9793519309312329,1.016313015576414,0.2531016376284504,0.06888706698210008,0.17416095947250582,0.0587568709511589,0.9896835283801119,0.9844196675051013,0.987813385274546,0.9873836967128082,0.9867805336680721,0.9869869043685237,0.9820356437857861,0.9858083496395565,0.9866631932858219,0.9793519309312327,0.9873397238511963,0.9798081678502613,0.9804482336504244,0.9853258909527082,0.9851059047513296,0.987283440033334,0.9848483039090425,0.9848405598369832,0.9840531781536753,0.9876176949816114,0.9837580352306396,0.9836938784363058,0.9863394286520879,0.9871518899370356,0.9875217484864217,0.9828461520151522,0.9829668093167648,0.9887109716065796,0.9827656601773039,0.9872811650744284,0.15869402833673155,0.06888706698210008,0.16697101675504594,0.19158046219770378,0.19190813359621284,0.1799688940122905,0.08288967166974033,0.1828439603711369,0.20036227021042563,0.09438773820589745,0.20268309816594865,0.09509939126310485,0.08802276376366638,0.20882557882952207,0.15734292224826166,0.19727375627435698,0.22015286794925004,0.088031819186739,0.23029719007464505,0.21654651917313378,0.24169993797023803,0.24753330581262276,0.09280777131501129,0.23068003802049591,0.23290672738221996,0.2531016376284504,0.25229777482938937,0.17543959511980542,0.0790039720805534,0.19658887475047512
465,465.0,0.9794346774661933,1.0158896374412827,0.2519826561565268,0.06715386728953877,0.17240507336265123,0.05897721373426138,0.9976128778368333,0.9903337911501192,0.9961944451770183,0.9963487416036027,0.9957559678964804,0.9954456434379649,0.988531285097591,0.994332226230758,0.9958397349954835,0.9862983767136847,0.9965711820728403,0.9867787975044948,0.9871528489960856,0.9946664423888807,0.9933706964829606,0.9961642609689942,0.9944179756349149,0.991505787286671,0.9938278160454812,0.9969534007124303,0.9937599423323825,0.9938096507749433,0.993169221212025,0.9968099413349005,0.9972322591739327,0.9930708501378219,0.9931767032809795,0.9970612011217431,0.9891039993999874,0.9961452375183112,0.15698708062461672,0.06715386728953877,0.16603610033486568,0.19053337694532319,0.19085603015054495,0.1779744934512864,0.08084762295711856,0.18081432845410447,0.19928602550006272,0.09212143941802965,0.2016098841201175,0.09282398557016247,0.08587717603226067,0.20771402193041869,0.15542594738656215,0.1950184157373696,0.21902537153357696,0.0858108071136294,0.22916768904822338,0.21391310046340584,0.2405669950576643,0.24640230190408205,0.09043256940973399,0.22776491294825912,0.22995243951744335,0.2519826561565268,0.2511756103407287,0.17350854750693437,0.07702353691716696,0.1943458670597782
466,466.0,0.9794823298829679,1.0154809908519824,0.2611323841757822,0.06862618690259535,0.17748536314083133,0.06125862252695248,1.0056458764075487,0.9961886735459378,1.0045795905473403,1.0053129830978669,1.0047313423290187,1.0040186320600506,0.994948123959948,1.0029794238220369,1.0050087622083355,0.9931536522722574,1.0057918359134772,0.9936538460546652,0.993769679798838,1.004010774798553,1.00164068410195,1.0051478112889514,1.0039972958933308,0.9980702164175466,1.003614491308001,1.006378985903586,1.0037759366017214,1.0039353743093187,0.9998805599281746,1.006548713984336,1.0070181243810827,1.0033160958087217,1.0034076026488747,1.005518960460216,0.995369652626506,1.0051120463349985,0.16064931141664138,0.06862618690259535,0.17209969671658606,0.19741507031799327,0.19775137302804044,0.18203110221619123,0.08263889261676331,0.18492718625461682,0.2064533634067965,0.09421147460107056,0.20884164383034887,0.09493268086325987,0.08780293411967195,0.21522084206427805,0.1598080604421003,0.1994553648288419,0.22695554881389185,0.08762742306020416,0.23747522157452672,0.21865247259082932,0.24929196325207442,0.25533830634556653,0.092293296017714,0.23271133539527022,0.23493323115408277,0.2611323841757822,0.26029616426745433,0.1774951947483114,0.07872225140399093,0.1987709177994439
467,467.0,0.9795000887495295,1.0151284949211579,0.25429251790851753,0.06613628771486132,0.1721124420219904,0.05981400087077379,1.012216374785198,1.0011639273300625,1.0113350579936073,1.012544475146312,1.0119681504125255,1.0110508381101908,1.0004050400384545,1.0100748930992345,1.0124057250361718,0.9989780339623975,1.0132314879347935,0.999498158059862,0.9993947651764732,1.011553491165298,1.0084632498127586,1.0125406831498929,1.0117266589210807,1.0036735717391316,1.0115098484630358,1.0141668012795948,1.0118542236584096,1.0121026067503005,1.00562148363804,1.0146150463706334,1.0151284949211579,1.01157877209149,1.0116579001133026,1.0124534521635342,1.000696406223179,1.0124906270181029,0.15529206318404817,0.06613628771486132,0.16761344762436584,0.19226944785173397,0.19258633993978802,0.17588248030902343,0.07964862563835526,0.17865616683489183,0.2010537022141679,0.09082736971838981,0.2033703825640476,0.09152438527825674,0.08463637809387016,0.20958742360489271,0.15470798137341848,0.19269534150839807,0.2210302739731798,0.08442641552190973,0.23127683588158765,0.21115905074262273,0.242775289100918,0.248660602026747,0.08890246475550403,0.2246493845894732,0.2267859229649424,0.25429251790851753,0.25348120188683665,0.17152955498505415,0.07587763333326296,0.1920382895366458
468,468.0,0.9794931546338513,1.0148663896061663,0.24044067451995574,0.06481117882302477,0.16389022420481997,0.05559971273709526,1.0092999956939417,1.0005346352222853,1.0088046288923043,1.0098251093308337,1.0092559478392948,1.0079919181625923,0.9997379244151956,1.00699613287565,1.0096540769853681,0.9982498572906616,1.0105027247407483,0.998775815601319,0.9986973634795118,1.0087230506141038,1.0062709131691387,1.009388654985326,1.0088084514280502,1.003198526341264,1.008514061498473,1.0109962819282345,1.0087685526290198,1.0089735929177202,1.0052869090721377,1.0114358211089702,1.0119510497243378,1.0083977826946575,1.0084839736902398,1.009423812745087,1.000053327020431,1.0093427357737412,0.1474868160153617,0.06481117882302477,0.1585890043836394,0.18188043238996765,0.18218010905484608,0.16715552922055565,0.07801322966308258,0.16982019777731744,0.1901816013272577,0.0888756925497425,0.19238602485838527,0.08955254969163122,0.08285367300452542,0.19826390806012284,0.14766146244045772,0.1832634976587638,0.20904270565738148,0.08276777550664789,0.21870403102486521,0.20104912765048175,0.22956339949775126,0.23510950634917777,0.08716237547136865,0.21409004966300552,0.21615531067920238,0.24044067451995574,0.23967856159092524,0.16299591248742673,0.07434275211342803,0.18262963701430165
469,469.0,0.9794667281039068,1.0147001982432144,0.25130427482645434,0.07173366290341891,0.17464811520786006,0.05702343988598795,0.997383890168201,0.9937641924093342,0.9973394145332801,0.9974960802970265,0.9969309728344729,0.9953045603122489,0.9923328790631254,0.9942186699889461,0.9970566931573496,0.9903533696760791,0.9978562213311398,0.9908540607741018,0.9910685264286082,0.9958746557287841,0.9950810713781314,0.9961383898529556,0.9956077804781408,0.9956917741039613,0.9950038599813987,0.9971677090325394,0.994917083073438,0.9949509050879639,0.9976696646907708,0.9972092675959522,0.9976608559624773,0.9942042499824675,0.9943149628094654,0.996889327232137,0.9928277396671024,0.9961150076954792,0.1584609241527544,0.07173366290341891,0.16586877254158686,0.1903160262518166,0.1906073046875889,0.17996049271720563,0.08623545052282205,0.18285875487727166,0.19909773313059112,0.09800701283994805,0.20151104302428366,0.09874706919366512,0.09146773475037767,0.2073877631689079,0.1583832533213584,0.1975698045929164,0.2185487334541862,0.09170501950221972,0.22859303294652947,0.21741243295805898,0.23992268322517607,0.24568207407306078,0.09659854810190702,0.23204303262683856,0.23437702817280012,0.25130427482645434,0.250511117862337,0.17543293242908625,0.08223241665603144,0.19686732672460383
470,470.0,0.9794260097276688,1.0146282650132243,0.2569647779682883,0.07419872163843466,0.18074450768069258,0.058817553015931556,0.9863978762241544,0.987249281594229,0.9860868184359544,0.9853884167591418,0.9848193415591742,0.983612452831782,0.9851730270424521,0.9824462014189694,0.9846387115722588,0.9826813862046098,0.9853397125643245,0.983149092017701,0.9836831506819781,0.9832493558650381,0.9843904871814847,0.9839508544166133,0.9826430534597088,0.9883212465923609,0.9817440057946927,0.9844857858516545,0.9813364477240314,0.9812103111566802,0.990117110245888,0.9841826428365066,0.984578273669583,0.9803094948770912,0.9804434947111603,0.9853414532906943,0.9858487937024177,0.9839453453031148,0.16652754571483414,0.07419872163843466,0.16948730780429003,0.19469246257234868,0.19495005760208947,0.18934698468764544,0.08911725241430275,0.1923707987540376,0.20382128958072096,0.10111558552240055,0.2064118059013203,0.10187848265849278,0.09444197587318112,0.21205011149166686,0.16426451957011476,0.20791492837101794,0.22342551613170245,0.09490840079190967,0.23369213995551458,0.2291822764092629,0.24528459554763182,0.2511711286888735,0.09996860616741303,0.2448605577799581,0.24738030629566632,0.2569647779682883,0.2561502744016004,0.18457008289873048,0.08501467199466932,0.2071720652326608
471,471.0,0.9793762000731111,1.0146489340971159,0.2421056349839297,0.07014429211225168,0.17063750855078594,0.05543393315961276,0.9860306833121774,0.9875802830768686,0.9853421056277274,0.984579975110204,0.9840133745907623,0.9832618356933263,0.9855191554885652,0.9820994261327028,0.9838062002395553,0.9829978332822186,0.9845055692203195,0.9834621317982372,0.9840165586557054,0.9824086058209923,0.9841381621713241,0.9836359986764882,0.9817725160472911,0.9887482708372886,0.9808521760859004,0.9842725810953491,0.9804239593993592,0.9802878788403077,0.9906069394992449,0.9840439525380659,0.9844527230509191,0.9793762000731111,0.9795117815607078,0.9849862049068833,0.9861976731305775,0.9836276851192544,0.15749688424154046,0.07014429211225168,0.15973468236080277,0.18350929762500168,0.1837501714268558,0.17911134949953492,0.08424782738187242,0.18196503967320315,0.19214354822106142,0.09559462286920667,0.19460181325169643,0.09631381673083432,0.08928669104017475,0.19983353455840913,0.1551154847037095,0.1966683600166995,0.21053059170462643,0.08969723482152621,0.22019417744770056,0.2168322232070951,0.23110598941510682,0.23664760435494214,0.0944563131523215,0.23169292334515734,0.23408340116733684,0.2421056349839297,0.2413392272441358,0.1745884683722073,0.08036851050988476,0.19596554108475264
472,472.0,0.9793219558356959,1.0147605496758103,0.23818066213728506,0.06997525599973518,0.1676872447254246,0.05378354021334677,0.9952881891704698,0.9934731799355861,0.9944531943714933,0.9943557577405504,0.9937943871051459,0.9931344663955992,0.9919613804195625,0.9920531467572162,0.9938162445063776,0.9898545362010064,0.9945835624511808,0.9903443016052708,0.9906477681854746,0.9926063617845223,0.9931582067806749,0.9939565302495303,0.9922370112609598,0.9953494870907196,0.9915568167044156,0.9950616813016742,0.9913931968397305,0.991391244813342,0.9973453717053983,0.9951663781763407,0.9956241480989607,0.9906068119370912,0.9907231985927202,0.9947290153010049,0.9924875376286451,0.9939303982623032,0.1534253751656833,0.06997525599973518,0.15741616680328385,0.18073305854162058,0.18099465070436493,0.17448097941974383,0.0840777648672285,0.17727132234586068,0.18921320447040527,0.09549465204385489,0.19159678161730528,0.09620176180965162,0.08915860546532044,0.19677759690054636,0.1526476194806971,0.19162774081044734,0.20725326704218838,0.08937472521667181,0.2167169337525205,0.21126065251006979,0.22740629175572152,0.23282541870858403,0.09408140491796792,0.2257347867737764,0.22806113396170752,0.23818066213728506,0.2374343771348598,0.17006399987160264,0.08019138457074443,0.19093976696328688
473,473.0,0.9792657582208446,1.0149614559302274,0.24279332384603453,0.07266134656402938,0.17108215469437324,0.054020521666556416,1.0043600811163331,0.9990516689953034,1.0034045280244628,1.0039437042309816,1.003394637866879,1.0027945962704599,0.9980538385755905,1.001793278463833,1.0036320172767876,0.9963403990090508,1.0044589415699006,0.9968518548390394,0.9969198689111295,1.0026256053238551,1.0019225604787683,1.0040470789082756,1.0025304956782903,1.0015806267090615,1.0020905208224562,1.0055953003344575,1.0021903677889137,1.0023209273345026,1.0036871394007612,1.006017044633625,1.0065181234024732,1.0016642691683533,1.0017618432095994,1.004263384380983,0.9984411316166268,1.0040052499939671,0.15534612546451324,0.07266134656402938,0.16073310631047524,0.1844463504183046,0.1847315516850816,0.17672021422746936,0.08732238485401697,0.17957318796669255,0.19308117259410787,0.09925291149136133,0.19548028885075527,0.09997358287950332,0.09264027951380693,0.2007848308927515,0.15608328993650558,0.1941493441244464,0.21140768147379352,0.09266859136159374,0.2210065729140462,0.21407285563549522,0.23184962286757427,0.2373294914435209,0.09749225196882046,0.22876304698792016,0.23111959740272398,0.24279332384603453,0.2420403235367806,0.1722182411077619,0.08327504238950441,0.19344803012180603
474,474.0,0.9792095445614678,1.0152499970412885,0.2330782410348268,0.07072693285835065,0.16452020654572855,0.05134409211435335,1.0116922627255314,1.0032398877148758,1.0102469270845533,1.0113119375123627,1.0107597333705778,1.0106233414988552,1.0026528754668558,1.0096894922087334,1.0111701842316194,1.0012414466638508,1.0120449133867149,1.0017769944811639,1.0016505645232017,1.0103231973630735,1.008778380571173,1.0122317276201518,1.0104412017250124,1.0063208659123244,1.010190139306514,1.0141605585947302,1.0104965435611397,1.0107301436849987,1.0085372604401217,1.0148501950231272,1.015391436686138,1.0101761828017932,1.0102598904330211,1.011986011441505,1.0029245252131826,1.0121751530776641,0.148807763839716,0.07072693285835065,0.15441379586981296,0.177164649146398,0.1774437643659329,0.16933129971781924,0.08501271528680537,0.1720806581152072,0.18545652095600396,0.0966466230403229,0.18775569031348563,0.09734672685741233,0.0902011400615557,0.1928478354904164,0.15027271273764448,0.18608197721980468,0.20301769037301245,0.09023927206208533,0.21220951715537203,0.20523757911643212,0.22259145817608023,0.22783148263170774,0.09497862935362533,0.21936460628722512,0.22163082890613964,0.2330782410348268,0.23235819203349567,0.1650002589116211,0.08107026887653702,0.18540736557700518
475,475.0,0.9791552521904756,1.0156245171899139,0.22722738498927553,0.06748650362473095,0.16021880086129398,0.050942232186036766,1.0115523860368565,1.0021688047110568,1.0076782141610474,1.0086724352351082,1.0081018537434916,1.0105380638708326,1.0014401738238348,1.009585533258242,1.008513557378819,0.9998558975945322,1.0093983221901017,1.0003833148970023,1.0003560002909075,1.0075553858946473,1.0074711573228872,1.0122148893340288,1.007612737800519,1.0051704507327397,1.0073114626693875,1.0142911925500069,1.007556688343421,1.0077659763634748,1.0073740548275574,1.0150648007625291,1.0156245171899139,1.0071840309846445,1.0072715442982512,1.0119147953844658,1.0017587226793871,1.0121541847085898,0.14641834691188554,0.06748650362473095,0.15033378176779205,0.17258836473648312,0.17282714821864065,0.16652329883533107,0.08109673092416428,0.16919561327837204,0.180615460676119,0.09219635932762603,0.1827748586560044,0.09285996718096146,0.08604776502494796,0.18783245707713067,0.1459263623993412,0.1828450799538872,0.19778711659745074,0.08593889356497349,0.20678240863576355,0.20136923201788193,0.2169451411034222,0.22207946458900243,0.09035922414096131,0.21499647599383737,0.21718258593843076,0.22722738498927553,0.22651783784589236,0.1622940492960503,0.07732932515126634,0.18218678738119326
476,476.0,0.9791048184407787,1.0160759552644933,0.2508687039783396,0.07047548725094674,0.17567861686796357,0.05832863909217833,1.0019508101910872,0.9953444836835026,0.996372404344932,0.9966012562233718,0.996014955269565,1.000329808162019,0.9938942572212197,0.9992834842959545,0.9961780766345557,0.9917113191931335,0.9969831332233788,0.9922022659869821,0.9925457011673389,0.9949409713921741,0.997178765776613,1.0015727896567854,0.9946665427234586,0.9974021318700509,0.9940780650199225,1.0032126620046153,0.9940065501087216,0.9940578534955871,0.9993674331178688,1.0036675052626907,1.0041796314737028,0.9933307932675037,0.9934384177158401,1.0018497523539698,0.9944211572633245,1.0015282567301602,0.1630810640079068,0.07047548725094674,0.16555996689496882,0.1903514057947037,0.19055590873991965,0.1852870934410265,0.08467577328348927,0.18818311659948464,0.19921879014752525,0.0963383595252212,0.2015526419790188,0.09703101497269406,0.08986807016485683,0.20710115463128595,0.15913791555688078,0.20306238978028807,0.21817475286455013,0.08942015877924972,0.2281660547825593,0.22290515327033592,0.23944370865472883,0.24515014638033644,0.09378861418870127,0.23743150694992018,0.2397655435731468,0.2508687039783396,0.25006962804530425,0.18063568592178306,0.08070970225214161,0.20234899362759176
477,477.0,0.9790601806452879,1.0165656289832925,0.26026955333713686,0.070514464755717,0.18101446968974466,0.0616014645984548,0.9909888349935235,0.9876394475009587,0.9854801834073242,0.9849234525997506,0.9843248672241995,0.9886366148438693,0.9854508211594246,0.9875021216594891,0.9842309607735317,0.9827459923320657,0.9849586442097149,0.9832032519110353,0.9838689004686308,0.982737257306458,0.9861216119120657,0.9892403467775042,0.9821327510461104,0.9885673830231825,0.9812553614161048,0.9901323548213421,0.9808687930548663,0.980759497631685,0.9902019180343365,0.9900660541206091,0.9904930643342261,0.9798891171200368,0.9800183274972838,0.9902954527968006,0.9861671513141945,0.9892192812926714,0.1687993596424095,0.070514464755717,0.17156304135758327,0.19743374068856664,0.19762059318132413,0.19165640157973576,0.08474888959573829,0.19460207709737734,0.2067095046505203,0.0965151301139529,0.20917076583863906,0.09721816428730465,0.08997528195923098,0.21477736091910488,0.1633819953916883,0.20977084585857775,0.22631218023048294,0.08938405735081593,0.23670130643253193,0.22975289627870873,0.2484106988200104,0.2543389017150072,0.09365957819999117,0.24434491053788227,0.2466923930158851,0.26026955333713686,0.2594331626599401,0.18687555031921285,0.08075150429894631,0.2090497805783146
478,478.0,0.9790232761369139,1.017047450772046,0.24640430192605065,0.06649842731845892,0.17126671464331122,0.05844779623068861,0.9904843389846226,0.9863849019651107,0.9847319736156809,0.9841778598286068,0.9835665473407903,0.9881079165505496,0.9841179558873738,0.9869662523632416,0.983487658938119,0.9813788627895758,0.9842268474371646,0.9818340348086722,0.9825183041111605,0.9819403596762524,0.985185184759803,0.9886053188450095,0.9813138583274136,0.9871400684774105,0.9804204922523216,0.9893493777576862,0.9800156512464091,0.9798948274323128,0.9887011354710276,0.9891816088027515,0.9895947199264601,0.9790232761369138,0.9791530999022994,0.9897655089998542,0.9848386564079076,0.9885864136117195,0.15987033771092685,0.06649842731845892,0.16239676140884374,0.18690321188932923,0.1870778852178807,0.18150466708322543,0.07990831952587608,0.184296440890632,0.19570140699344513,0.09099569294424789,0.19804351961300115,0.09166009727115196,0.08483416422875602,0.20332092284929615,0.1545216297490172,0.1986107470543534,0.21424282544997195,0.08425122519478873,0.22408404773981389,0.21743332180357894,0.23517357852111417,0.24079175908330355,0.08825334497785745,0.23118186510806493,0.23338750307784065,0.24640430192605065,0.24561029127170605,0.17697468197279598,0.07613820905598911,0.19793025236801667
479,479.0,0.9789964888545684,1.017475333056488,0.24620619038338223,0.06679030729466078,0.17159771756421577,0.058446035857341816,0.9990475910300664,0.9915806368294284,0.9936026294246213,0.9936932639267952,0.9930909104898422,0.9972122125859862,0.9898487924161603,0.9961404353862133,0.9932293415771306,0.9875235235813,0.9940283327083602,0.9880043993833354,0.9884384116778046,0.9918805176261557,0.993608485207704,0.9981178218644305,0.9915257870436107,0.9930406756221882,0.9908726358297374,0.9992846636664529,0.9907298059319346,0.9907392922752537,0.9947631517210218,0.9994122612416475,0.999874716728692,0.9899950728841449,0.9901054669973944,0.9987552328232464,0.990412043627682,0.998083844646246,0.16069986533071123,0.06679030729466078,0.16222515755161795,0.1866606504400394,0.1868557883577509,0.1824843808576235,0.08019497740940162,0.18532244074327026,0.1954634176036338,0.09124251522584119,0.19782144057026727,0.09190391030162719,0.0851093573851674,0.20310477997213183,0.15502294722665497,0.1996871175795318,0.21401865104340942,0.08453958263128644,0.22386712766068598,0.21864688466210264,0.23496644920129217,0.24059869847551216,0.08850992517886212,0.2325222745230392,0.23472505582958317,0.24620619038338223,0.24540850153090837,0.17790148208397777,0.076428658856995,0.19900299101550306
480,480.0,0.9789839891611705,1.0178031882623542,0.2540892425110689,0.06859186003528261,0.17747885597199314,0.060771640949377384,1.0073614740294987,0.9971319209673234,1.0026975442883403,1.00340827224089,1.002821054930144,1.0060502812213088,0.9959338938270662,1.00504896838263,1.0031690139004652,0.9940261801828789,1.0040261611458996,0.9945279950707588,0.9947149031197409,1.0020278387823094,1.0021233731153802,1.0073613139703312,1.0019456739240566,0.9992664592921957,1.0015302731171145,1.0089333321756688,1.0016481958053263,1.0017867947426706,1.001127813773396,1.0093450008539173,1.0098514738038469,1.001169410069645,1.001260341865506,1.0074827196864264,0.9963547823466682,1.0073121338999427,0.16731137434349275,0.06859186003528261,0.16724141089139927,0.19244459108777037,0.19265367032769462,0.1900255771133732,0.08232164909810831,0.19301695070775804,0.2015309954731439,0.09360981710356038,0.20397587239602707,0.09429263078211605,0.08734101658063508,0.2094744159237276,0.16040547373961267,0.20790287717177364,0.22076699291189208,0.0867698183464237,0.23096396284762882,0.22760864889725896,0.24245236828198558,0.2482886657023858,0.09078516657420167,0.24204871321014018,0.244315344741467,0.2540892425110689,0.2532622895327455,0.18522081115227232,0.07846129751115474,0.20719217416369315
481,481.0,0.9789903940256408,1.0179849288153786,0.24476791160709999,0.06586543730100275,0.17163145976575037,0.059056953097771314,1.0140785391963332,1.0017537400688168,1.0100933541760155,1.0113215865547514,1.0107351356177365,1.0131951327466995,1.001014636049983,1.0122516115374949,1.0112454730904978,0.9994646312226294,1.0121522726153824,0.9999870413312051,0.9999574294448522,1.010285292249345,1.0090879747401431,1.014859214603158,1.0104233228512487,1.0044704319008477,1.0101975803290657,1.0167805813705286,1.0105283393511535,1.0107687079127006,1.0064576907596579,1.017437575936798,1.0179849288153786,1.010262150924885,1.0103384598732155,1.0145446129772902,1.001313250964787,1.014796477854112,0.16306210743830993,0.06586543730100275,0.16095263624910508,0.18527549721646838,0.1854642949563289,0.18527381504718107,0.07904414047284536,0.18819730822045797,0.19403179332159107,0.08984890194601579,0.19639770562124745,0.09051118388533926,0.08384223621140986,0.2017008121679443,0.15504835474758139,0.202738621472965,0.21259859285445182,0.08335220029263565,0.222443495848203,0.222060320993831,0.23353128580557253,0.239167051913244,0.08720096083179829,0.2362112017220367,0.23842878692598934,0.24476791160709999,0.24397022913154628,0.18057913158266364,0.07533606370555783,0.20204171348208821
482,482.0,0.9790203204168999,1.017987778652356,0.23679196929189847,0.063219649630878,0.16468679901780742,0.056697070055084536,1.0133943986836185,0.9998277619330755,1.0090949835906224,1.0103211166159556,1.009718526259891,1.012431487862814,0.9989225273457332,1.0114595686039232,1.010235121835372,0.9972509038447656,1.0111456160353354,0.9977680332089817,0.9978134107898812,1.0092118091216464,1.007727064432079,1.0139869591165926,1.0093457595153221,1.0023222456972873,1.0091081453245885,1.0158078545076388,1.0094139858332987,1.0096511209409333,1.0042913077302906,1.0163622088862845,1.0168970966228068,1.0091172373932773,1.0091947182619116,1.0138049644115532,0.9992640891160343,1.0139304003584961,0.1546036394743714,0.063219649630878,0.15591273714972714,0.17929848558580763,0.17950869459166055,0.17563336926894443,0.07596063221808531,0.17842301217808754,0.1877158917659501,0.08649478675360675,0.19000183482293367,0.08714123240021257,0.08063021028805527,0.19523851560149155,0.14842311879319317,0.1921440049160848,0.20576951650570174,0.08010548613230739,0.21526944214393604,0.2103891545613344,0.22597307887178986,0.23140979031713335,0.08387989305536554,0.22376672978932932,0.22586180348905496,0.23679196929189847,0.23602650505890327,0.17116515306657434,0.07235953179750335,0.19148610101430014
483,483.0,0.9790783853038681,1.0178322077543216,0.2565449459825393,0.06893766473344685,0.17657725358130966,0.0601530743754211,1.0033463936182583,0.9919469051242699,0.9988685294503636,0.9993865580978522,0.9987698391016445,1.0016616880735423,0.9902887674298043,1.000588843628503,0.9990515822777201,0.9880716903377897,0.9998838815310809,0.9885566739259856,0.9889379732614758,0.9977845804179145,0.997197577371507,1.002628186295353,0.9976353419704835,0.9933811338208646,0.9971441297128408,1.0037989188692573,0.997159238404021,0.9972562872780685,0.9951031060862953,1.0038710847155705,1.0043311306899885,0.9965787049476428,0.9966739623631367,1.0031843724428477,0.9908271153573321,1.0025972645013221,0.16189743801573567,0.06893766473344685,0.16920113676085857,0.19430274227399946,0.19458728324041377,0.18382976500033923,0.08296910088362937,0.18678166845922595,0.20333062850619685,0.09463157469114482,0.20580751667294914,0.09535223182897266,0.08812549965811046,0.21168877582776002,0.15917848653027555,0.20123335184702767,0.2230932220996735,0.08778192050513577,0.23335674731632985,0.22055240538333754,0.24492007271011154,0.25079638771145385,0.09226796730847697,0.2347516926967121,0.23698245350782304,0.2565449459825393,0.2557249333713622,0.17914258437925776,0.07900067432275465,0.20054673521423677
484,484.0,0.9791692056554661,1.017551997613371,0.26320121744795766,0.07233676214835442,0.18136603862557668,0.06076175572122207,0.9912310534637624,0.984708813057488,0.987872830093922,0.9875205080449622,0.9869147477372304,0.9887014070270256,0.9823704758636378,0.9875342679178543,0.9868820087617758,0.9796892695619565,0.9876156601530959,0.980143187348373,0.9808109903333789,0.9854392589541349,0.9858671225841041,0.9890616382244133,0.984964851170201,0.9851854983263725,0.9841814963388364,0.9895137801736198,0.9838745056050328,0.9838044189812091,0.9866853429756713,0.9890906003556054,0.9894693492734796,0.9829784297907636,0.9830955703127995,0.9903885016185734,0.9830865356501542,0.989054892620894,0.16471120248339485,0.07233676214835442,0.1736692121790283,0.1993083145478518,0.1996365745583874,0.1870079651328791,0.08705477423146629,0.1900149525736614,0.2085239624913757,0.09921319403809856,0.21105805757844792,0.09996963555877057,0.0924268835136869,0.21722578222528932,0.1639214533063633,0.20501936987006686,0.22893788822407704,0.09246274369315735,0.23946555936025932,0.22523368669352395,0.2513204178646061,0.25735632145303117,0.09749680890962133,0.24009862728808287,0.24244515605113293,0.26320121744795766,0.2623633173666113,0.18226323276316148,0.08292300844492667,0.20431507677002786
485,485.0,0.9792973984406145,1.0171809297215988,0.24848647502168483,0.0683399534392602,0.17112758727447383,0.057291825865746486,0.9895224226809747,0.9843068749004471,0.9871353855739156,0.9866913345243429,0.9860904588163317,0.9868616883842313,0.9819587103719771,0.9856832532441617,0.9860124567560665,0.9792973984406145,0.9867358979409909,0.9797505395800831,0.9804090272987518,0.9845941902807679,0.9848085762600491,0.9871612757916651,0.9840983669030475,0.9847793000686788,0.9832881549970248,0.9875057508504823,0.9829514076213527,0.9828648988409739,0.9863023580915563,0.9870138421224528,0.987382624770689,0.9820184332815296,0.9821391404500546,0.9885767204278317,0.9826721322393562,0.9871566664517661,0.15521037184814654,0.0683399534392602,0.16393648344488423,0.18811829932457813,0.1884379080520579,0.176191182662039,0.08224263409403765,0.1790220349011494,0.1968153133086413,0.0937113357562393,0.19919941971205987,0.09442591840488256,0.08731313515941938,0.2050529059033649,0.1546528713139301,0.19319063982808035,0.21611968055576067,0.0874070292476081,0.22606742052056925,0.21228339710930544,0.2372663265776025,0.24296934094423833,0.09221416967000699,0.22632058740872216,0.22854112705896415,0.24848647502168483,0.2476931982426103,0.17172774340845134,0.07834287542646566,0.1925278398894565
486,486.0,0.9794629006095111,1.0167527855711007,0.2479841308300255,0.06686966083063657,0.16984530855282,0.05761267732290129,0.9978409640855369,0.9902441413946121,0.9958484623914307,0.9960148495203089,0.9954234911594626,0.9957337948008347,0.9884766829250375,0.9946268102294397,0.9955557493688025,0.9862629729281147,0.9963392770306255,0.9867399368227662,0.9871320315335291,0.9943132506975674,0.9933488182112722,0.9964593042532415,0.9940594416945093,0.9914670781590148,0.9934659735350073,0.9972557784050843,0.9933691876071661,0.9933990678841718,0.9931461526829464,0.9970905737231305,0.9975135643313052,0.9926757594051893,0.9927799090281413,0.9973330314638102,0.9890311811850795,0.9964376772771075,0.15393544190164826,0.06686966083063657,0.16353597884580445,0.18766738776629324,0.1879929271366365,0.17467524772014073,0.0805158281778718,0.1774737373663733,0.19638126099235176,0.09180882071065939,0.19876803207617674,0.09250756494885835,0.08551541861579227,0.2045663024220738,0.15320884212078745,0.19139824413563886,0.21562589431875157,0.08546688364234324,0.22557135844678805,0.2100504374258375,0.23676163755722635,0.24245333481831652,0.09010279976701681,0.22374826705199963,0.22592227677063761,0.2479841308300255,0.2471835657234482,0.17025100788037392,0.07667065782632505,0.19074630875776624
487,487.0,0.9796469290374649,1.016301346653972,0.25721440122547734,0.0684001045765942,0.17500140053556612,0.05990091814109884,1.0061481840219677,0.996079562453003,1.0044664943071167,1.0052299824080404,1.00464889783393,1.004590251193304,0.9948701267234972,1.0035585921007701,1.0049780813519513,0.9930873836054528,1.0058134109285721,0.9935853301155225,0.9937219319217842,1.0039268776176402,1.00179915679075,1.0057331482095224,1.0039192342801275,0.9980063527566069,1.0035449486570522,1.006972953153301,1.0036875182916525,1.0038314210963897,0.9998218510492677,1.007126960715525,1.007598967797006,1.0032369863548003,1.0033245566032785,1.0060739692266047,0.9952748984768803,1.0056951834112677,0.15768763475260822,0.0684001045765942,0.169650461009745,0.19461908707576975,0.1949591140115096,0.17885524958934723,0.08238373389620655,0.18171879629664933,0.20363635325151636,0.09399240710815107,0.20611235598343303,0.0947028144817178,0.08753014233197742,0.21214465341435282,0.15767756295482468,0.19594747730514958,0.2236254272300371,0.08731326433825677,0.23394068417742397,0.2148559590258771,0.2455531038295994,0.2514437620872616,0.09197060675316919,0.2287264339514615,0.23093573264545428,0.25721440122547734,0.2563775530138585,0.17434363435810768,0.07844205500806518,0.1952814503833796
488,488.0,0.9798260205810615,1.0158603944623084,0.24980856374975027,0.0659060756238687,0.1693767166595436,0.05828192241955194,1.0128873323487892,1.001016631523191,1.0114200699846743,1.012669621890447,1.0120931598909355,1.0117890487574492,1.0002850553919846,1.0108205926723337,1.0125813840615476,0.9988612792332039,1.0134581745801274,0.9993808936633058,0.999299174119911,1.0116819278809035,1.008730492912602,1.0132831660767554,1.0118647851185087,1.0035711902871929,1.011660601021716,1.0149148953779432,1.0119908211566675,1.0122231653855314,1.0055206328596602,1.0153457056363557,1.0158603944623086,1.0117279223214806,1.0118043169829305,1.0131739935691488,1.0005688330054208,1.0132315193546149,0.15219836037672657,0.0659060756238687,0.1647574595472209,0.18901200731262469,0.189324886932995,0.17258027787197247,0.07939529251788009,0.17533328430810902,0.19774105926881005,0.09060880865176,0.2001519670223618,0.09129285158189003,0.08436851683486543,0.20600980724850676,0.1524351965699733,0.18905977128830911,0.21717400699386288,0.08408875695533373,0.22719227524567898,0.20722241450684778,0.2384729632346379,0.24418896001180845,0.08854775509131653,0.22052302042398425,0.22264949575879367,0.24980856374975027,0.2489942425237542,0.1682497642363548,0.07559511453819245,0.18841854355811816
489,489.0,0.9799767120968875,1.0154607570627965,0.23800469681133532,0.06473624255176766,0.16231787733727168,0.05469910743908322,1.009671801367163,0.9999407753147102,1.0089856019515029,1.010041616175275,1.0094773629913316,1.008387386289567,0.9991439049985321,1.0073967871644198,1.0099321955165934,0.9976663104385008,1.010838754746401,0.998194946987069,0.9981272599243316,1.0089455764424822,1.0062630132251709,1.0097298691625938,1.0090370410428777,1.0025538395967444,1.0087531695478915,1.0112340183467827,1.0089964762963177,1.0091807465160387,1.004603573276018,1.011587690611287,1.012093925639985,1.0086417232872853,1.0087242426261818,1.0097997959502791,0.9994524862041929,1.0096844837919465,0.14540310418205862,0.06473624255176766,0.15704461076666804,0.18012815788462988,0.1804358095857672,0.16499352008903242,0.07795259108928101,0.16765282924889097,0.18844535871233653,0.08888331058109308,0.19076010491554266,0.08954938278290955,0.08279255253328785,0.19634916122483634,0.14646081715433462,0.18090530614480888,0.20694796916638059,0.08264725390020262,0.21646904489396496,0.19850816128805807,0.22721210354560334,0.23264642518920023,0.08703632000738473,0.21145785931296326,0.21352677560509745,0.23800469681133532,0.23723405598368852,0.16083060885571152,0.07424200122668677,0.18028018488462919
490,490.0,0.9800755404415286,1.0151214488204934,0.25193778981281734,0.07183689902487878,0.17485690203540527,0.05710180186057636,0.9974745950199679,0.9929668022889988,0.9975852775819114,0.9977886840519343,0.9972272430685052,0.9953959927840789,0.9915287333523608,0.9943136082372324,0.9974132142342345,0.9895796054689425,0.9982770387043882,0.9900858871953412,0.9902922591266248,0.9961702824128963,0.9949061226606034,0.9961411649996998,0.9959067755590933,0.9948052135002313,0.9953116598190228,0.9969892479969799,0.9952119929492111,0.9952191488865698,0.9967260565004991,0.9968994753593485,0.9973357537478235,0.9945174402390022,0.9946232802883359,0.9969646419140474,0.9920145716021238,0.996118750532233,0.15808146773707532,0.07183689902487878,0.1662636915440205,0.1908330085397376,0.19113104030527464,0.1797349118554296,0.08641217291326315,0.18266185792402603,0.19972187156129828,0.09828157147855966,0.2022559781868333,0.09901071018431903,0.09165691685010083,0.20795699905371023,0.15871378079207354,0.1973406162385167,0.21909202024870553,0.09181020495481373,0.2291363824900851,0.21714743516390989,0.24051132049733062,0.24626603157331686,0.09670510094856498,0.23179504056074554,0.2341412457373559,0.25193778981281734,0.2511307083959869,0.17515429917132663,0.08234979457910933,0.19663619273897306
491,491.0,0.9800990424715711,1.014858530675048,0.25743111577609773,0.07431018871777663,0.18096756874003178,0.05887253881570905,0.9863009327824304,0.9864824924286786,0.9864317727504568,0.9857808678935936,0.9852181351708558,0.9834917875110638,0.9844064367020502,0.9823276296933857,0.9850903871222725,0.9819591947313605,0.9858541028780186,0.9824312622583807,0.9829456948880746,0.9836673322165506,0.9841978848608891,0.9837398837188126,0.9830747566374399,0.987509364659936,0.9821881705034824,0.9840896111368145,0.9817700169689207,0.9816159122603167,0.9892754872324293,0.9836531114759844,0.9840334314254064,0.9807632854896641,0.9808920479139895,0.9852118783905401,0.9850698404922477,0.9837370601261577,0.16635604865223239,0.07431018871777663,0.16976359104316607,0.19509628796658504,0.19534748441384062,0.18937027331899065,0.08931375005396743,0.1924376476574155,0.204290377563298,0.10138553337079032,0.20695669257551358,0.10213526127043336,0.09464498548241128,0.21247809932736367,0.16461996492328126,0.20794754013509992,0.22382276243704924,0.09498325033642555,0.23409074605723554,0.22916363088318378,0.24573057418081032,0.2516369885019191,0.10003828967229643,0.2448357825041855,0.2473550620854579,0.25743111577609773,0.25660676583145814,0.18452693538044432,0.08515202017226929,0.20719941190995197
492,492.0,0.9800237550436013,1.0146880635661089,0.242760675318054,0.0702567808323674,0.1709737756120841,0.05556191613657959,0.9858945285288642,0.9868394632294045,0.9858561886002937,0.9851457550504392,0.9845822318366858,0.9830755909396589,0.9847845740050433,0.9819139641472042,0.9844225237785607,0.9823172278419086,0.9851785232125726,0.9827898501948245,0.9833134156318958,0.9830127932214141,0.9839918453100935,0.9833527990404983,0.9824009626639771,0.9880006555608266,0.9814969453953525,0.9838003695175956,0.9810562162389951,0.9808911887533354,0.9898544839669446,0.9834335837107216,0.9838255308826028,0.9800237550436013,0.9801557722475882,0.984800112723439,0.985453789501647,0.9833487923335569,0.15749726531870478,0.0702567808323674,0.16012980142350192,0.1840377357345186,0.18427313639832923,0.17931272117741515,0.08443570567234353,0.1822130868754531,0.19273149255575864,0.09584061353750559,0.19525125917255248,0.09654718813501699,0.08947532468992693,0.20040189884797616,0.15556312174929807,0.1968849684567197,0.21108064671970572,0.08976339690052992,0.22075601456094485,0.21699710089486499,0.23172447114855171,0.23728761553379066,0.09450980165536273,0.23185348352366617,0.23424489710669666,0.242760675318054,0.2419828601822411,0.17472038514104934,0.08050294504864149,0.1961768740510351
493,493.0,0.9798357801749785,1.0146261084333246,0.2407364910994053,0.07008832098087724,0.16911002367762326,0.054591807896840025,0.9951430081713235,0.9927390561463858,0.9949666820455227,0.9949150244590045,0.9943528349945082,0.9929288092644583,0.9912309970559307,0.9918481679492748,0.994412345149486,0.989172354904253,0.9952288734520286,0.9896696564405869,0.9899476917181768,0.9931974120808132,0.9930001079351861,0.9936583731812515,0.9928495284492191,0.9945938786756866,0.9921806494390203,0.9945776039396228,0.9920025134171272,0.9919669657274756,0.996579444973468,0.9945496887328247,0.9949931178830607,0.9912295882686082,0.9913424440567938,0.9945261412974827,0.9917613397884347,0.9936368340172707,0.1546422440183502,0.07008832098087724,0.15900209399001886,0.1826235955908573,0.18287912397229278,0.17602187546807227,0.08425622941260107,0.1788790628125037,0.19121981269272811,0.09571856365881107,0.19368885926135954,0.09641597452690208,0.08933012318049688,0.19885637333357797,0.15397768337678902,0.1932741959117538,0.20941343527110082,0.0894546047842636,0.21897951126731205,0.21293288117134815,0.22981485874666316,0.235289521479733,0.0941237254508864,0.22747984914231428,0.22982360559226267,0.2407364910994053,0.2399683863914374,0.17151175344098588,0.0803190479325477,0.19257890637044436
494,494.0,0.9795594805261583,1.0146887262163442,0.24711195618542178,0.0726994731222755,0.17348952155072667,0.055494967147907755,1.0042054141696497,0.998399239082851,1.0038513730481777,1.0044340912048293,1.003881086293336,1.0025872603466925,0.9974049298901188,1.0015874067386419,1.0041522042399131,0.9957312819196222,1.0050187384822262,0.9962521896063291,0.9962982819618839,1.0031391346766676,1.0017629647001414,1.0037460657216832,1.0030605318075438,1.0009041950057862,1.00263047160652,1.0051208579214745,1.0027188602380435,1.0028170141925985,1.003008315122735,1.0054260296972564,1.0059171221611227,1.0022067888013642,1.0023012468482342,1.0040564916375707,0.9977993914617203,1.0037080909653393,0.15772233968961152,0.0726994731222755,0.16345003432980115,0.1876231866694127,0.1879003054520726,0.17951606625628613,0.08740165015283703,0.1824496843492435,0.1964108582874868,0.09934197955451665,0.19890373819804652,0.1000584088980548,0.09269434000391437,0.2042774376221408,0.15818811227225366,0.19711414002632516,0.21506938141777876,0.09266451213681423,0.22485396305048158,0.21713146000435998,0.235924906991409,0.24149012627625013,0.09742170346702449,0.23195939789395875,0.23434452412235204,0.24711195618542178,0.24633062086788365,0.1749026360602025,0.08332332709802748,0.19640537606555789
495,495.0,0.9792287839183689,1.0148919778548167,0.23789176069846513,0.070582871818321,0.16712930280225674,0.05307502838546651,1.0115878920469017,1.0030073255317866,1.0108672421081042,1.0119695988774833,1.011419504456235,1.0104691526179899,1.0024555734893998,1.0095382789984644,1.0118621431920805,1.001108732866863,1.0127768113284306,1.0016507038248028,1.0014956223738767,1.0110091955184752,1.0088435198370587,1.0119963549315054,1.0111419196537115,1.0060830269070296,1.0108992268242898,1.0137705124299095,1.0111957258127897,1.0113981783118504,1.0082982069641384,1.0143575787434271,1.0148919778548164,1.0108884850196596,1.0109699889440475,1.0118320118990958,1.002729915697971,1.0119428950425773,0.15148050549875908,0.070582871818321,0.15748451622336762,0.18073163755995406,0.1810032929362238,0.17242285168517124,0.08487034467034668,0.17525162211556056,0.18918163570492172,0.09648372856246334,0.19157265750989358,0.09718272529559326,0.0900183332715544,0.1967581193138833,0.15250500892250288,0.18933641832268439,0.20711814592651337,0.08998347741665792,0.2165146762660233,0.20858650901178366,0.22714310649258404,0.23247117918832852,0.0946159276381768,0.2228483624837916,0.22514028120336657,0.23789176069846513,0.23714526984813644,0.16798028516021138,0.08091828280717252,0.18865555051528937
496,496.0,0.9788776181728386,1.0152407200314204,0.23128637445280167,0.06761233721524713,0.1628694624306181,0.05248712304797204,1.010857402727191,1.0025191636362452,1.0079538798997363,1.0089132190743768,1.0083489240429737,1.0097763718170072,1.0018555131341258,1.0088297891459344,1.0087610268537046,1.000349716772704,1.009671828268512,1.000883969464602,1.0008239348178676,1.007804449462387,1.0073836621609775,1.0113604583295346,1.0078416917535267,1.005516422531858,1.0075224923067163,1.0132683996595533,1.007736515291313,1.007893281814376,1.0076921368463099,1.0139534482647792,1.0145076183793238,1.0073555695340486,1.007442456060219,1.0111545878839427,1.0021718275956997,1.0113019600872393,0.14952836360533783,0.06761233721524713,0.15289610976492202,0.17555879461480645,0.17579166545586106,0.17013207319121423,0.08125432990548796,0.1728864416898353,0.1837144388118185,0.09232763603566126,0.18594129183230543,0.09298593067482919,0.0861727505456171,0.19110540585575814,0.14834140548145602,0.18675437767894948,0.20122983733280447,0.086018060452501,0.2104063689652182,0.20565988095390075,0.2207845720343077,0.22601048113933414,0.09035089174711568,0.21959661725048715,0.22183353338292988,0.23128637445280167,0.2305568156914781,0.1657875914265525,0.07747320907265609,0.18608628665734736
497,497.0,0.9785399111107965,1.0156949924009546,0.2536124254404956,0.07110086838219418,0.17855986091299417,0.059629461681851126,1.0007623396390648,0.9960330701224034,0.9961617575607394,0.9962949356669386,0.9957145052547614,0.9990648257081272,0.994664063460809,0.9980257913472036,0.9958558423564324,0.9925724371569333,0.9966846234481287,0.9930688476642993,0.9933706262108805,0.9946268115974868,0.9968617072203796,1.0002245455845014,0.9943000104356944,0.9981001578308631,0.9936687143565209,1.0016918080091404,0.9935393804227542,0.9935184539212347,1.0000199644763696,1.0020805090608755,1.0025891996319467,0.992829307472566,0.9929387183370632,1.0005909815725016,0.995179253646598,1.0001807382022623,0.16736877130356692,0.07110086838219418,0.16726568779714254,0.19234292696176364,0.19253406359905215,0.19030019676195292,0.08539377164542637,0.19329351857662042,0.20130551377533132,0.09700762664708781,0.20367526714602155,0.09769143932336471,0.0905664463965299,0.20927519128139843,0.16199088280699683,0.20860229601836683,0.2204595533982864,0.09010523105646,0.23058878112335254,0.22926755787865938,0.24203164960682344,0.24783838378173756,0.09441227313938631,0.24438213164747313,0.24680765017211737,0.2536124254404956,0.2528029686257583,0.18549658157803833,0.08140811735387792,0.20786805416454374
498,498.0,0.9782495905534708,1.0162036303612483,0.2618591241913498,0.07121064001629457,0.1837263467736559,0.06271046976500345,0.9897616944434982,0.9882409676480409,0.9851650975195121,0.9845090567170183,0.9839164432998545,0.9873363631076105,0.986126254522295,0.9862102190340084,0.9837987387752022,0.9835131248819963,0.9845547984470218,0.9839749441604779,0.9845954139697375,0.9823148280916764,0.9857242139226824,0.9878614498568362,0.9816580847781041,0.9891617348538391,0.9807397234957649,0.988589751103894,0.9802957005125331,0.9801099079185198,0.9907423178141358,0.9884649024818553,0.9888907544990909,0.9792853972718263,0.9794172138693792,0.9890002148583648,0.9868281069726526,0.9878410498072809,0.17358009492155538,0.07121064001629457,0.17253745006288335,0.19860423377967132,0.1987738667810918,0.197288315006201,0.08553596989691149,0.20033735764109448,0.20796769569530293,0.09722307548191221,0.21045956976524738,0.09791613027252566,0.09074364708423369,0.2160017511169891,0.1661845396730578,0.21599417018201564,0.22757416740167086,0.09009514983685792,0.23805433869801454,0.2369089806409848,0.24988634112666058,0.25590889091027313,0.09427590234062473,0.25215712294871145,0.2546059976421688,0.2618591241913498,0.26101593534219075,0.19232355065410184,0.08152229944405759,0.21524409465502145
499,499.0,0.9780405843220906,1.0167154693101308,0.24763074473776597,0.06713452816064462,0.17367272448597743,0.059413532662031004,0.9892957553408654,0.9864833734977069,0.9840446572522316,0.983375905633596,0.9827650574367258,0.9868481972107717,0.9842193370282388,0.9857182680416863,0.982653191755586,0.9814901784569603,0.9834207798406948,0.9819537594501843,0.9826282292359724,0.9811265535526658,0.9844865561168117,0.9872649043334741,0.9804506802653146,0.9871835477785371,0.9795188864101312,0.9878582019056092,0.9790624853743942,0.9788707343196469,0.9886829727459053,0.9876371667212819,0.9880477088969113,0.9780405843220905,0.9781740155551644,0.9885089106098334,0.984943430931623,0.9872467738582273,0.16425384339476318,0.06713452816064462,0.16315948669694216,0.1878222668433386,0.18797769633038036,0.18666730358326322,0.08062387129778234,0.1895536071099284,0.19668318094362833,0.091631066237874,0.19904537530728014,0.09228488774099936,0.08553125496798204,0.2042615971689643,0.1570364490524964,0.20432259349399823,0.21520014193693268,0.08488080992038002,0.22510898947385424,0.22400166546953412,0.23630222741747806,0.2419977938297711,0.08878787787208564,0.23835806739760176,0.24066051004301436,0.24763074473776597,0.24683009626915198,0.18196779115986286,0.07685100853767535,0.20361500218395
500,500.0,0.9779387725248883,1.0171793446454316,0.2472653904461752,0.06747386850573324,0.17374505586424774,0.059250793763816555,0.9981689406490345,0.9913087313379018,0.9927776534375962,0.9927689045364998,0.9921612150858381,0.9962851563456023,0.9895275503385519,0.9952298499613522,0.9922707839583028,0.9871475837556487,0.9931103457090009,0.9876382574870616,0.9880891557871908,0.9909574644336717,0.9928622241964583,0.9971343115923957,0.9905694518487265,0.9926925812156686,0.9898906154292834,0.9981810348079302,0.9897143873998678,0.989665610841645,0.9943520386596998,0.9982764939493927,0.9987387270940982,0.9889661710668766,0.9890787749359689,0.9978284381344441,0.990108841320992,0.9971002338699522,0.16454065963103273,0.06747386850573324,0.16292112860185165,0.1874859053399846,0.1876478193294448,0.1869905282428617,0.08095956584489597,0.18991272487953076,0.19629589149999643,0.0919294731408485,0.19863238311088854,0.09258525305611232,0.08585629542235255,0.20393097968450744,0.15728221096551828,0.20467987402627547,0.21485196200353435,0.08522703133728357,0.22475028620084697,0.22442799416224435,0.23594402434684156,0.24163627892647835,0.0891316512642763,0.23888830362327182,0.24119208165420183,0.2472653904461752,0.24646389772098068,0.18226481714665993,0.07721119228713998,0.2039722035256616
501,501.0,0.977937844418115,1.0175440917649787,0.25524178177915796,0.06983158121641468,0.17973291358981774,0.061293646859708555,1.0068149625845213,0.996931692407825,1.0019801853840724,1.0026098479751837,1.002015199816153,1.005474090170417,0.9956817021083453,1.0044911312728821,1.0023347396162936,0.9937089404770912,1.003223402573775,0.994221960875294,0.9944317602184671,1.0012411696188452,1.001569886824729,1.0067412101628155,1.0011359285994699,0.9989893984308907,1.0007041953256368,1.0082139332810331,1.000800339630946,1.0008893758670085,1.0007808279531967,1.008614043612461,1.009124024038302,1.0003194077092796,1.0004119473502866,1.0069051183928779,0.9961187204173414,1.0066925130595683,0.17080916181009112,0.06983158121641468,0.16807773699108836,0.19339168552913727,0.19356982947000628,0.194132864361084,0.08373297276405225,0.1972051778434605,0.20246316640196646,0.09501440808721622,0.20485501239720377,0.09569513049030798,0.08877116915915385,0.2104175922837663,0.1628473017503276,0.2124749385062093,0.22170553007499688,0.08810948330028329,0.23194116421569164,0.23297302286486524,0.24352981158792789,0.24942370624997892,0.09209962625492983,0.24802979047633492,0.25041134527063874,0.25524178177915796,0.25441493591762276,0.18919753154318808,0.0798797909291939,0.21174015816823388
502,502.0,0.9780234415450251,1.0177585460666028,0.2460507855419206,0.06769073884242952,0.17392333209337346,0.05924006031902086,1.0138082137808042,1.0016378113326616,1.0096322127478636,1.010799783470931,1.0102135974074489,1.0129156080941708,1.000855523686502,1.011991274526477,1.0107101888324925,0.9992495253352942,1.0116449064138053,0.9997841583208135,0.9997727344207563,1.0097840285780266,1.0087560538446727,1.014528935991721,1.0099049278016379,1.0042872534054939,1.0096717898480523,1.0163608769836614,1.009985849734862,1.010185468045737,1.0062146446615703,1.0170136523060331,1.0175646211198155,1.0097186695156821,1.0097966938486582,1.0142541396316123,1.0011649911782,1.0144670473066628,0.16598202462799871,0.06769073884242952,0.16195707199711573,0.1863669191715834,0.18653842995630626,0.1887175229678794,0.0811359254715279,0.1917189030606041,0.19510866361880852,0.09200819119433311,0.19741606609216825,0.09266846357608483,0.08599018012891457,0.20280126425094278,0.15763374455462117,0.20660301088186842,0.2136882158523865,0.0853827410567522,0.2235630792860391,0.22665868402511688,0.23474815149732858,0.24043696997652528,0.08922357518469985,0.2414093252700228,0.243741117685622,0.2460507855419206,0.24525572590107558,0.18390751531062002,0.07741424014260834,0.20588271567729888
503,503.0,0.9781812054488739,1.0177715429481315,0.23981195312855488,0.06444991882896858,0.16746642124259184,0.05758657755861005,1.0143124973221054,0.9998406781642769,1.0103772901198116,1.0116776502056897,1.0110697813410428,1.0133730370485916,0.9989085643261422,1.0124205419955898,1.011607102916176,0.9971954447159178,1.0125493283077989,0.9977256082510073,0.9977802693828354,1.0106719998983202,1.008518417958934,1.01491454049071,1.010857298191439,1.0022908601264848,1.0106677386508,1.0166655600761512,1.0110212500040356,1.011252180489733,1.0042099631314185,1.017228367875795,1.0177715429481315,1.0107872110188256,1.0108622615539444,1.0147354950516496,0.9992516471087308,1.014860105562868,0.15793883212913032,0.06444991882896858,0.157894380923176,0.18158641184074747,0.18178220660647984,0.17948702587583565,0.07735220310047644,0.1823539756558027,0.19007727324518836,0.08786577764298853,0.19232967621217775,0.08850870804754521,0.0820394969760829,0.19763848028953468,0.15115225564091603,0.1963786283067725,0.20828745022977543,0.08144382308675759,0.21791887600162732,0.21529825189192375,0.22882205619259,0.23438509970010624,0.08521515973978755,0.22918716558117908,0.23138226986710408,0.23981195312855488,0.23903940234454893,0.17489541488967572,0.07376874680576224,0.195701716496538
504,504.0,0.9783967776729161,1.0175517365249187,0.2624002818500806,0.0692662795312585,0.18045548859098562,0.06232220308436264,1.0053597078113907,0.9920407964524827,1.0016579923366153,1.0023699635199268,1.0017413135870057,1.0037346491681527,0.9903646054317653,1.0026786069066602,1.0020648488025878,0.9881015694107064,1.0029256750663642,0.9886019712870115,0.9889962616973672,1.0009481593952838,0.9989872951717992,1.0047301037015886,1.0009098392500086,0.9934602798003925,1.0005174724455648,1.005855162097913,1.0006405708700217,1.0007652475586613,0.9951488945746753,1.0059516219206075,1.0064241793310609,1.0001790332604195,1.0002680301274836,1.0052453278116043,0.99090393083149,1.0047011640822554,0.16655967815858394,0.0692662795312585,0.17285191156326524,0.1986166045657013,0.1988869635883442,0.1890891754060732,0.08331963377068503,0.19211793180590267,0.20786002622045824,0.09484986498502225,0.2103302727814836,0.09556718258225738,0.08845250251420399,0.21627424542718754,0.1624680616532346,0.20688332220050076,0.22798871231261533,0.08809894227061214,0.23853356732745337,0.22688047095604172,0.25045363637507917,0.2565817098406922,0.0926171768309008,0.24149518119778463,0.24380919177846216,0.2624002818500806,0.2615563214044483,0.18425711560601585,0.07941687813907237,0.20618181508614644
505,505.0,0.9786557997604068,1.0171470557824105,0.27027361230007474,0.07283417455550815,0.18582059709218057,0.06316063614161557,0.992888294046336,0.9847967459688078,0.9902532359721461,0.9900688898084639,0.9894437509573281,0.9904017579907263,0.9824418247873957,0.9892521261838294,0.9894374717122337,0.9797104912759811,0.9901884164979138,0.9801791084222077,0.9808628855989701,0.9881319684762366,0.9873667290788278,0.9907739608009855,0.9877484378142023,0.9852597273439819,0.9870481464040896,0.9911649906046962,0.9868314063337879,0.9867850174224866,0.9867362213119585,0.9907540357515506,0.9911414483187354,0.9860305835153189,0.9861433872762365,0.9920807943243863,0.9831641551257332,0.9907682716009647,0.16960209765023618,0.07283417455550815,0.17818262048560057,0.20461511457500256,0.2049374633881088,0.1924854560441052,0.08764620196488666,0.19555913409133424,0.21411034429316658,0.09976092783880348,0.21663925338498402,0.10051462643349598,0.09304632267752533,0.22287071374121056,0.1676529223068814,0.21086894319252764,0.23494708110169932,0.09304592602277176,0.24579288786812017,0.23170316629346996,0.2580393643391165,0.26436221367428614,0.0981679275040631,0.24690919992335147,0.24932584439955077,0.27027361230007474,0.26940370295223753,0.18760115203357186,0.0835677198355556,0.21015179789417254
506,506.0,0.978943913254601,1.0166252484235778,0.2551800634553791,0.06886304444810566,0.1754237691248865,0.059559848924592707,0.9901563204088516,0.984036318834198,0.9887943624602797,0.9884644299613975,0.9878442717085221,0.9874548583252991,0.9816664472341484,0.9862649931272595,0.9877764780985875,0.978943913254601,0.988500263644302,0.9794101565447068,0.9800927078997471,0.9864602921714981,0.9855343230871115,0.9877700377790826,0.9860253429705224,0.9844646858409998,0.9852728160858685,0.9880353544016658,0.9849963732844693,0.9849193009446401,0.9859715899800257,0.9875440797534655,0.9879202659238152,0.9841305270341555,0.9842492498811979,0.9891992691736594,0.9823901476926179,0.9877668209204491,0.16002723051738205,0.06886304444810566,0.16814380929578143,0.19308018896785306,0.19339246151038722,0.18159158346859677,0.08286645207419921,0.18449021777941302,0.20204150014535224,0.09430780336027833,0.20443509866366708,0.0950176076587049,0.08796861830451543,0.2103501247562424,0.15820104276172528,0.19897847706918628,0.2217733294593402,0.08804133431389975,0.23203032554254877,0.2186853741605721,0.24361178052787558,0.2495943952186725,0.09294736631746126,0.23306854313168043,0.2353585765532342,0.2551800634553791,0.25435432799280405,0.17699350304873496,0.0790166979876192,0.1983021952553857
507,507.0,0.9792462550662818,1.0160540621513914,0.25398440811054174,0.06692017090087996,0.17392682281441948,0.06003538377035339,0.9975125300665315,0.9895757133689693,0.9968501452409642,0.9970887867235555,0.9964761787057325,0.9952829454953531,0.987781778685149,0.9941321305499062,0.9966044817183873,0.9855086825507469,0.9973800099892213,0.9859984472644597,0.9864139026805198,0.9954472711119747,0.9933548143498657,0.9960588013423051,0.99522818819088,0.9907265826933008,0.9946717155014957,0.9967702007543823,0.9946111431567406,0.9946416002795547,0.9923835547162765,0.9965948091609274,0.997022808200001,0.993958231216692,0.9940630362179907,0.9969560593639213,0.9883447606084247,0.9960386647496915,0.1594287784122581,0.06692017090087996,0.16701818886067268,0.19185754573303823,0.1921575201211297,0.18084904925346507,0.0805304107332953,0.18373433727893115,0.20078362642238234,0.09164226898639294,0.20318193022000824,0.09233811258751082,0.08548177028933732,0.2090912830170997,0.15648757804304433,0.198052205384218,0.22052038401823112,0.08551907176945198,0.23078805116026327,0.2174367775286599,0.24238806671903815,0.24838067030167843,0.09021717325741228,0.23158984837379656,0.23384733206996675,0.25398440811054174,0.25315125065203026,0.17627704038161796,0.07676459409418249,0.19738523975204916
508,508.0,0.9795459435763473,1.0155012446688216,0.2637084858999684,0.06838582905960734,0.1795803921897276,0.06262345538138928,1.0055919029739255,0.9953783659853997,1.005014430255577,1.0058270227012862,1.0052198063625157,1.003912045167611,0.9941441388856544,1.0028408443507484,1.005533931722155,0.9923073965189456,1.0063558216028432,0.9928174467098563,0.9929741356578301,1.0045603619468926,1.0015496163090878,1.0051002936221685,1.0045675711623827,0.9972174562592806,1.0042138844717259,1.0062570587681134,1.0043785635738112,1.004520111139558,0.9990049750836749,1.0063980442243086,1.0068750209676913,1.0039492227108497,1.00404085820022,1.0054658890352113,0.9945593353802351,1.0050641131622824,0.16418798820583427,0.06838582905960734,0.17331672169697349,0.199060595851472,0.19938107901608995,0.18617484285093405,0.08229578574885774,0.18914235966397513,0.20831918527077592,0.0936731864894356,0.21078815835630074,0.094385810796122,0.08736809988028918,0.21697718321097603,0.16137674628663995,0.20382266869241078,0.2288707020227022,0.0872827074780335,0.23955733026488552,0.22358749295885336,0.25163008792233266,0.25786645673112985,0.09199275998285109,0.23802960381217764,0.24033786043889613,0.2637084858999684,0.2628377916764134,0.18148322697981795,0.07842952207602262,0.2031414963710491
509,509.0,0.9798255925332235,1.0150345436788393,0.2583109069776905,0.06596215569452868,0.1749876738720858,0.06162002500397273,1.0122250102897516,1.000371111654572,1.0115887888321682,1.0128634547297621,1.0122629406335903,1.0110159724317596,0.999619688766676,1.0100155427090893,1.0127283946922867,0.9981487065798477,1.0135879568423503,0.9986799699633517,0.9986136854781367,1.0118933702830466,1.008317152509315,1.012542654787736,1.0120768560743825,1.002816083542807,1.011879473670547,1.0140929619091081,1.0122215745795717,1.0124482174339478,1.0047307231578173,1.0145136148627893,1.0150345436788393,1.011969053082418,1.0120498825134454,1.012460871548542,0.9999082452938551,1.0124926701805717,0.15958653199887163,0.06596215569452868,0.16970364899462648,0.19495019312315798,0.19525084778046883,0.1808733103753435,0.07939290400366099,0.18373200429094155,0.20401094077669057,0.09039835027615473,0.2064197317390548,0.09108736286323685,0.08430083919210848,0.21246645095219638,0.15683012953529524,0.19793708832843102,0.2241480950190025,0.08414815591495206,0.2346343128912698,0.2169941287499688,0.2464703411907318,0.25259541946390324,0.08866872397412114,0.23089557112002143,0.23312570039093194,0.2583109069776905,0.257457528579239,0.17634308130701712,0.07565325123027002,0.1972825094286852
510,510.0,0.9800678156853366,1.0147088118714447,0.24291710776577444,0.06462920755870162,0.1658064014499519,0.05682798252911651,1.0091565825733995,1.000167238386991,1.0095417389396857,1.0106485753984966,1.0100610616412047,1.007787747498008,0.9994735771178371,1.006772932318652,1.010514245132899,0.9980679593260435,1.0114149090548359,0.9986106313363491,0.9984892090297118,1.0095619026484555,1.006393869938843,1.009225024381804,1.0096505431542953,1.0028373881159038,1.0093687635226933,1.0107554978485398,1.0096170152629884,1.009795014431779,1.004874594451443,1.011167772082806,1.0116897893689376,1.0092649903824322,1.0093519554063177,1.00926229973382,0.9997566919362677,1.0091789246058884,0.1506725925449393,0.06462920755870162,0.15969189026591876,0.18343008942255792,0.1837219078942858,0.17089655278484922,0.07775960042417951,0.17362850399352575,0.19198214891620966,0.08849241812975088,0.19428302939038272,0.08915824081881134,0.08253100079795854,0.1999084657268717,0.1488389092808781,0.18714448573571443,0.2108614498332224,0.08246920978382194,0.22069740258131293,0.2053668278911777,0.2318047278317588,0.23754220579393936,0.08687895374729968,0.218706767743065,0.2208444537767174,0.24291710776577444,0.24211931192049746,0.16658724447999984,0.07411250938005323,0.18651482728438004
511,511.0,0.980255226781113,1.0145273218847597,0.2507523536468377,0.07150969188397396,0.17500470885179759,0.057317175067529286,0.9972896137741962,0.9938291283303022,0.9985951731736767,0.9988594866444845,0.9982873238265741,0.9951409305031466,0.9925874428818426,0.994037053590015,0.9984897692324347,0.9908096578109936,0.9993593091887742,0.9913337875525026,0.9914287414167094,0.9972510960824171,0.9955610852025244,0.9960233906011474,0.9969823204063852,0.9958530606478575,0.9963892346640112,0.9969983345213853,0.9962935886962672,0.9962966610463656,0.9977763017046528,0.9970291017287477,0.9974897506678011,0.9956001238582652,0.9957097225837542,0.9967710631058975,0.9930217035754683,0.9959994555257236,0.16027023501315427,0.07150969188397396,0.16499883161583323,0.18958847607819873,0.18990059112744465,0.182221515838088,0.08595397779395107,0.18518713864410355,0.1985834293115749,0.09763510058271312,0.2011064857738272,0.09835825280798675,0.09112497830149995,0.20659029731978162,0.15826577181040924,0.1998717246217535,0.21778585226048885,0.09130688436717593,0.22787835007173926,0.22000096423812765,0.23929771335738037,0.24515774293960735,0.09614776154367846,0.23482788478447256,0.23720873679103924,0.2507523536468377,0.24993664919513892,0.17754678033686935,0.08195410204981386,0.19917299144726294
512,512.0,0.9803704395689785,1.0144804513439367,0.25632478999896485,0.07417798277112439,0.1814301455150266,0.059211389898260275,0.986418911264676,0.987457487187582,0.9872145001018929,0.9866070979586307,0.9860371548449994,0.9835749774270255,0.9855560268649506,0.982391250636159,0.9859106290462107,0.983241712451836,0.986660607527725,0.9837312269276787,0.9841604674548272,0.9845017529452964,0.9849326824208401,0.9839924518941207,0.9838985516597305,0.9886437548449238,0.9830118736624788,0.9845074858093581,0.9825983420305576,0.9824464738028656,0.9904034014149186,0.9842196901118145,0.9846284864191835,0.9815881848600904,0.9817207313898286,0.985350293106797,0.9861807454844557,0.9839858052005501,0.1691282519517637,0.07417798277112439,0.1685243874857852,0.193842068889957,0.19413442800735403,0.19258031220193086,0.08906683896033292,0.19573014401870897,0.20318982231404653,0.10099271461797588,0.20590118485605696,0.10173837094242981,0.09433923355129935,0.21116493119295773,0.164539083576013,0.2112249009586857,0.22257239443884053,0.09470317955535215,0.23288821505441434,0.232825285785763,0.24457141742060923,0.2505521007267861,0.09966915485242268,0.2487303317324107,0.2512954202784528,0.25632478999896485,0.25548890061632584,0.18757779538717256,0.08494801769272986,0.21048270561413102
513,513.0,0.9803960677973598,1.0145585778741268,0.24129035016370812,0.06997561479748503,0.17118048546932998,0.055851290732131506,0.9860709325972482,0.9878088313518711,0.9862419343374574,0.9855473252490854,0.9849747631615953,0.9832359184744435,0.9858986545382423,0.98205844201069,0.9847990499286846,0.9835160935999129,0.9855209675630782,0.9840048960332759,0.9844775275450606,0.9834100825235657,0.9846077485308872,0.9837011536939745,0.9827747546755983,0.9890768975581774,0.9818654624439102,0.9843275371013707,0.9814301030666811,0.9812691816639887,0.9909071915621354,0.9841255264705272,0.9845491553864851,0.9803960677973598,0.9805299915308973,0.9850128090647393,0.9865375875862331,0.9836914082720513,0.16001671994097943,0.06997561479748503,0.1586674899459859,0.18252867128273778,0.18279904442504719,0.18224566851126858,0.08402580805858346,0.18522242951765136,0.19135257795791336,0.0952840862738672,0.1939190801227032,0.09598667322870547,0.08900472391479917,0.19881741482295184,0.15526312776793671,0.1998890417724121,0.20953230063350314,0.0893115527818794,0.2192354093311302,0.22036885262091005,0.2302256226828993,0.23584968675453283,0.09395877424947453,0.2354398080077711,0.23787168608716924,0.24129035016370812,0.24050381064871063,0.1775065061818284,0.0801351014648433,0.19918693013050895
514,514.0,0.9803220800050405,1.0147520791004825,0.23589089124707033,0.06919470685076137,0.16703573106082678,0.0538571513577209,0.9952646046532468,0.9935781840211558,0.9950465955627245,0.9949978927976445,0.9944272935134025,0.9930398144277928,0.9921898218721332,0.9919468949964643,0.9944688487132451,0.9901901461059155,0.9952518105841417,0.9907031242191908,0.9909441873950438,0.9932723116941171,0.9934358339615339,0.9939364257982791,0.9928964713531327,0.9955134743297033,0.9922236513648072,0.995013926625724,0.9920480442335321,0.9920162204104401,0.9974635646352848,0.9951364479972411,0.9956081110042263,0.9912719580196613,0.9913869174455205,0.994682631408643,0.9926879447755377,0.9939097942828926,0.1546296387277578,0.06919470685076137,0.15540689547228495,0.1786850645750295,0.17895431883617627,0.1760647379614514,0.0831752671735759,0.17891408977527082,0.18726824853705515,0.09445658684493421,0.18972646474920685,0.09514570673911604,0.0881708662053176,0.1945978592966379,0.15171160207895515,0.193291001955653,0.20500979792337423,0.0882550138105574,0.2144470987801675,0.21313062068083008,0.22513317185797124,0.23059535066815154,0.09280481632571286,0.22774083932822206,0.23009954600580249,0.23589089124707033,0.23513431447688593,0.1715332235521537,0.07929704061038519,0.19260715077833546
515,515.0,0.980167863892235,1.0150513326481554,0.23901395090228256,0.07162349859384023,0.1696399514766443,0.05374035814551003,1.0043042735868144,0.9991018393049931,1.0037920324274023,1.004377806989304,1.0038166664101438,1.0026790317932288,0.998215302528393,1.0016722277373842,1.0040749130054951,0.9965982209861022,1.004923748174595,0.9971312165882529,0.9971407970618273,1.0030698470146777,1.0020842167204649,1.0039841264204021,1.0029622424476006,1.0016604846508699,1.0025239812821296,1.0054965263486368,1.0026085265033777,1.0027043608341206,1.0037139866520097,1.0059302331401576,1.0064446575838768,1.002090853871006,1.0021873533259347,1.0041870878282448,0.998576264082556,1.0039421630009582,0.15604815471539007,0.07162349859384023,0.15778165685503306,0.18132556691809293,0.1816014942936308,0.17771421168500218,0.08613631247520305,0.1806152721058152,0.1899688204231451,0.09791171551903881,0.1924020156274182,0.09861718946566905,0.09135356598342498,0.19743032347314302,0.15451052214952918,0.19519175638921013,0.2079029915830876,0.09119654434479403,0.21740313366191785,0.21527425092851096,0.2281686760911665,0.23365677853486108,0.0958154255838666,0.23007476669032648,0.23246230634836829,0.23901395090228256,0.2382621894407841,0.17312387956509645,0.08211408567651235,0.19449748827516772
516,516.0,0.9799601619495153,1.0154467161422973,0.2289254481080804,0.06986241475258897,0.16298523727302042,0.050849246619874756,1.011760028024359,1.0030678399783355,1.0104412745602525,1.0115493118678152,1.0109905214417747,1.0106428713919782,1.0025567403562154,1.0097060594363112,1.0114349810761,1.0012160669087433,1.0123569751624422,1.0017737487782565,1.0015974162708108,1.0105736357069772,1.008835653010966,1.012296989493904,1.0106803942600284,1.0061436754614026,1.0104288501901793,1.0141914864949082,1.0107204535844492,1.0109177076311164,1.0082955326478373,1.014891627116306,1.015446716142297,1.0104111451055147,1.0104946160649841,1.0120370061579633,1.002810197707558,1.0122407621787357,0.14941591993307193,0.06986241475258897,0.15130132787967845,0.17383683976657402,0.17410725794689072,0.17020498808492196,0.0840619560520927,0.17300746304962225,0.18210914085205243,0.09561589211060134,0.1844293346455974,0.09630849451385645,0.08917670993885407,0.1892481476524123,0.1486470756918035,0.1869645953692629,0.1992343327578856,0.08898835078758258,0.20829477967802895,0.20625299088354118,0.21857034154576635,0.22379883783165203,0.09351962353770439,0.22047699946494248,0.22277118444059776,0.2289254481080804,0.22821214542394483,0.16578229779060555,0.08013439638988297,0.18629783131051494
517,517.0,0.9797257166674535,1.0159230758320985,0.22206117458367192,0.06628168279825399,0.15811805355353556,0.05037942890158361,1.0108498912655548,1.0017644510622636,1.0072302802218553,1.0081987512506154,1.0076209073262536,1.0097498155731781,1.0010678053491153,1.0087971921519994,1.008042202639966,0.9995033494174271,1.0089681779125406,1.0000543319962416,1.0000036005144888,1.0070630582867404,1.006896689492547,1.0114004392126954,1.0070777768549175,1.004726430124159,1.0067494868560418,1.013356079941542,1.006950092891488,1.0070926957354394,1.0068522227365748,1.0140932620468706,1.0146562479933927,1.0065654689796257,1.0066550116699167,1.0111560322634041,1.0013802923749555,1.0113406904258413,0.146966431965342,0.06628168279825399,0.14640097386470133,0.1683240061031019,0.16853257342652656,0.16733865288910646,0.07969178411867223,0.17005191111137138,0.1762317256659008,0.0905610366324804,0.1783675075199124,0.0912101164847641,0.08450979322253939,0.18327761761415073,0.14373555250946357,0.1836509528453456,0.19304321398353344,0.08427468044892067,0.2018948337942471,0.20223983345832572,0.21193307129309136,0.2170499862199583,0.08851827356039045,0.21591090819601516,0.21811634122215232,0.22206117458367192,0.221364825142937,0.16302221881132098,0.07597927691297912,0.18300065020688874
518,518.0,0.9794912705366213,1.0164431324629055,0.24441033612522955,0.06834776218563451,0.17256670190646564,0.0578506527859121,1.0005721834767354,0.9949653567104607,0.9955908597050485,0.9957464658187916,0.995151142803015,0.9988318383221756,0.9935460232913398,0.99778738005561,0.9953056222844551,0.9913907089606411,0.9961479485108196,0.9919029395230705,0.9922180016608346,0.9940443453698622,0.9962177601561667,0.9999947156931277,0.993704918860736,0.9969632143521261,0.9930701499596216,1.0014399416058288,0.9929330487516802,0.9929067878839731,0.9988347191170172,1.001820450131929,1.0023266605730248,0.9922218342362042,0.9923340415285836,1.0003806828788748,0.9940680585292969,0.9999511941400202,0.16329485108169686,0.06834776218563451,0.16059354355045907,0.18494617011500708,0.1850703091734993,0.18573781499679867,0.08210552777862987,0.18865702938781026,0.19359456874434663,0.09324451439414361,0.19589304903741092,0.09390705631281479,0.08704928754908985,0.2013264530354315,0.1558919352066884,0.20338432759759445,0.21219526665821112,0.08656208825841294,0.2220280292986853,0.22309742906760036,0.23315506208574172,0.23882718560147292,0.09074140656114095,0.23751412772603422,0.23984330333268788,0.24441033612522955,0.24363389725781853,0.18100244038730207,0.07826469841442363,0.20268158627215216
519,519.0,0.9792835660475911,1.0169640754041014,0.25439691198278885,0.06806166166460086,0.1778493751972127,0.06130872073841016,0.9904893108841345,0.9873510410100064,0.9850917287903593,0.9845197555856341,0.9839104152058701,0.9880740570191459,0.9851940042474712,0.9869437700333462,0.9838335366124553,0.9825137967596972,0.9845991139621951,0.9829916714659144,0.9836323713282394,0.9823019434274988,0.9856673770558041,0.9886302991073702,0.9816502009678609,0.9882158049311275,0.9807404567726827,0.9893753120741902,0.9802989387577362,0.9801230156480889,0.98975093790143,0.9892520190893053,0.9896762794680891,0.9792937465962629,0.9794269483416147,0.9897501799314967,0.9859017913699792,0.9886101600295829,0.1686534896758004,0.06806166166460086,0.16704491129509452,0.1925662599234094,0.19265333438653165,0.19169231809653817,0.0818121708192005,0.1946491744925909,0.20168249214389228,0.09302593475322794,0.20418385141615492,0.09369520475277918,0.0867811650084338,0.20951625602263824,0.1599547693771335,0.20956094074744624,0.22086125786606278,0.0861182521046093,0.23110845117637469,0.22926256184144553,0.2426775233500241,0.2485623958867654,0.09018070183682421,0.24362303800024712,0.2459454679747932,0.25439691198278885,0.25358481249145026,0.1868293434044177,0.07794387894904124,0.20885272447606415
520,520.0,0.9791293456909351,1.0174430940250714,0.24073767496506984,0.06415688337350084,0.16817883605253875,0.05813512234539592,0.9909111868055724,0.9862990587182557,0.9849119614969022,0.9843948869327684,0.9837742030206557,0.988518112847346,0.9840662438546542,0.9873805382016954,0.9837383036262948,0.9813409990077089,0.984510137181915,0.9818175350287137,0.9824893515003742,0.9821412007658927,0.9853478024339588,0.989002632493316,0.9814870555151392,0.9869901696855368,0.9805783892214728,0.9896526265369352,0.9801340755708384,0.9799583638195061,0.988441780133193,0.9894479711679003,0.9898601002896255,0.979129345690935,0.9792628964124043,0.9901831963922735,0.9847827454413549,0.9889851494332108,0.15963035313495824,0.06415688337350084,0.15806279837734077,0.18222957726424838,0.1823105053228153,0.1814185253028985,0.07709390469726564,0.18422274222315982,0.19087761145994964,0.08764469628283977,0.19326648848599776,0.08827597907125746,0.0817706086770973,0.19826043296662538,0.15118688451672876,0.198262262631272,0.20899464328662082,0.08112071500589677,0.21869591508302694,0.2167875686287918,0.2296435934567169,0.2352094402593501,0.08490886763910441,0.23029745066165902,0.23247654041916144,0.24073767496506984,0.23996701994836592,0.17680674807643018,0.07345344503255002,0.19759520532546074
521,521.0,0.9790485662124485,1.0178373776951992,0.23955576748406693,0.06450448506818678,0.16810855473651118,0.057875615561102774,0.9996075492130119,0.9916589402934828,0.994035223189409,0.9941684078668656,0.993556650785336,0.9977580484499416,0.9899623089989448,0.9966930583148607,0.9937338776473283,0.987642976164433,0.9945602017124411,0.9881444273108783,0.9885747056533644,0.9923507785960692,0.9939602759798746,0.9986559347821106,0.9919758471776405,0.9930364283696362,0.991314454054047,0.9997209445781698,0.9911415767780221,0.9911007428172263,0.99462814568721,0.9998100100775567,1.0002702087137718,0.9904051961932865,0.9905182719034742,0.9993072672121589,0.9905311173441738,0.9986222369416624,0.16033419264479712,0.06450448506818678,0.15723626789749712,0.1812298668014188,0.1813260339178077,0.1822576674554906,0.07740527225980551,0.18512769492478393,0.18981645342400744,0.08787772631352528,0.1921873998537028,0.08850529694794446,0.08205256557110044,0.19722514261288518,0.1514286578558279,0.19914951608100773,0.2079052998681026,0.08142432759477398,0.21757393047228463,0.21778977124066226,0.22849053709277672,0.2340363650904964,0.08516634120736648,0.2314231206132486,0.23359956238007304,0.23955576748406693,0.2387827840738608,0.17758027845303265,0.07378398438895906,0.1984803325058456
522,522.0,0.9790340413788235,1.0181041157838693,0.24647522776272368,0.06615039692809943,0.17362646752020225,0.060125427825682705,1.007964739401287,0.9971718442710653,1.003147916544698,1.003901203473031,1.003304942544188,1.0066380518858655,0.9960034390459273,1.0056440293032047,1.0036919817102061,0.9940968741636135,1.0045717866084838,0.994616910277889,0.9948057873598048,1.0025191638408617,1.0024801991033305,1.0079391997652372,1.0024204869841868,0.9992099508581029,1.0019994526573566,1.0094036355206977,1.0020881684243195,1.0021813995403897,1.0009408454070388,1.009774544975867,1.0102772901547745,1.0016046208253824,1.0016982401551506,1.0080775646777567,0.9964248374570874,1.0078904882567048,0.1670937220723346,0.06615039692809943,0.1615647345535952,0.1862456268787628,0.18636376985809666,0.18998977937486325,0.07930691925325657,0.19303787983478096,0.1951151538210307,0.08996569296354613,0.19761412752275637,0.09061296564460054,0.08402550162465218,0.202771881762165,0.15652091929979395,0.20750699122717212,0.2137931021796389,0.08341332109189152,0.22376821122950383,0.22689699221886386,0.23503928120412598,0.24075556064716014,0.08717557332182806,0.2410969236164403,0.24333953891127974,0.24647522776272368,0.24567629154597626,0.18505520815705612,0.07561029507252426,0.20681243602754923
523,523.0,0.9790717992119753,1.0182004976604657,0.23706818217696224,0.06333069829502111,0.16761937283231373,0.058430807583267776,1.0145112554654174,1.0017232875882323,1.0104794346161836,1.0117408548608346,1.0111547933720662,1.0136141422773202,1.0010129814829714,1.0126797638306548,1.0117167209254094,0.999470359276647,1.0126485189698204,1.0000091269877058,0.9999777571535533,1.0106988272161657,1.0093246904016144,1.0152396020210246,1.0108140492473865,1.0043309354796908,1.0105802121319598,1.0170483602941987,1.0108763510799832,1.0110730372841512,1.0061868156589167,1.0176579403317567,1.0182004976604657,1.0105959362669747,1.010676587151362,1.014959911308713,1.001304168877656,1.0151785938213145,0.16266989359980177,0.06333069829502111,0.15520317112130655,0.17896969036002822,0.179086376871062,0.18503425030522774,0.07590098646475171,0.1880220323314714,0.18753407428451865,0.08606349206402428,0.18999015635951214,0.08669173463329352,0.08038772672469165,0.19489972223441943,0.15102232571045787,0.2020762764988515,0.20552226564063916,0.07987538813528267,0.21513271286280888,0.2210160981896102,0.22599516152657362,0.2314988662815613,0.08346227459149301,0.23488354598203667,0.23706818217696224,0.23702595862448345,0.23625764941498106,0.18019875771059687,0.07236457765934438,0.20139713831459896
524,524.0,0.979147867733819,1.0180981621747998,0.23152964412356172,0.06096205979123474,0.1620374009844757,0.0566400341064791,1.0129936666659711,0.9997758071344233,1.008736083704152,1.0099343613523248,1.0093348331845127,1.0119880877859257,0.9988926439361168,1.0110252739029963,1.0098860059412054,0.9972255634467458,1.0108127826380349,0.9977549387805702,0.9978049420225656,1.0087942421324805,1.0073762967456201,1.0134626131513724,1.0088812158434164,1.002159709854925,1.0086122330573928,1.0151187477012618,1.0088611749880203,1.0090437223212396,1.0040059229674878,1.0155979836522804,1.0161220785225389,1.008525181677715,1.0086101307444062,1.013357336169323,0.9992274264656281,1.0134086550109807,0.1552305310567155,0.06096205979123474,0.15174470778411053,0.17481525175436896,0.17496830665012877,0.17649609520515236,0.07317499104851055,0.1793529748756911,0.18313112077899532,0.08314833345466519,0.18550847240825558,0.08376703200068816,0.07757618199973411,0.19043204616210443,0.14558911505556604,0.192743996127343,0.20081556359034924,0.07703477762826796,0.2101931936523173,0.21078561595571432,0.22079499669712774,0.22617586182519972,0.08059978746398598,0.22398979841018604,0.22607289278819448,0.23152964412356172,0.23078071352518148,0.17188544944710019,0.06972102941729627,0.19210148885652248
525,525.0,0.9792482749662703,1.0178265460983915,0.25294291503423705,0.06687628937454233,0.1746090937651533,0.06029212833669256,1.0022512695297894,0.9919154933398028,0.9978180196169719,0.9982584575400182,0.9976412724222783,1.0005037491737578,0.9902796831487359,0.999441875582461,0.9979303646554735,0.988063121198695,0.9987709403998993,0.9885567838593996,0.9889483916887474,0.9965944812458929,0.9963483265712395,1.001355949516524,0.996374840416792,0.9932545625052281,0.9958308420620161,1.0023263791417512,0.9957716964566277,0.995808558635341,0.9948822345803061,1.0023024441942625,1.0027445045000685,0.995125926018321,0.9952316844428393,1.0020247968045488,0.9908142044845244,1.0013275015373395,0.1625413821051975,0.06687628937454233,0.16605196712814277,0.19096223840201532,0.1912057172675361,0.18465408667933622,0.08046521184983998,0.18765483052726079,0.19992785085576298,0.09165488858432415,0.2024988782444881,0.09235562551518108,0.08539860729259267,0.20816384434537102,0.15692202167851593,0.20192177152950586,0.21950950165025773,0.08505780491200005,0.22973317162956985,0.221175120806163,0.24129746468810495,0.24717380097770897,0.08940985643243848,0.23530290103388538,0.23754624227618165,0.25294291503423705,0.25212658008517674,0.17986900657093105,0.07662409506871824,0.20124914040961323
526,526.0,0.9793590489312444,1.0174295356831864,0.25835556727644,0.07019728993688089,0.1781088218773918,0.0601953917420209,0.9903184251687643,0.9847712007589033,0.9869662312419868,0.98655559449507,0.9859421047760667,0.9877490308555605,0.9824552840995996,0.9865972172737377,0.9859154923008211,0.9797560828328978,0.9866503570960308,0.9802171391627318,0.9809074866313953,0.9844109642003505,0.9851716050045183,0.9879894559849589,0.9838712333373528,0.9851657137163067,0.9830399153375264,0.9882435210949576,0.9826641253882181,0.9825384737595799,0.9865885898851338,0.9877259356455097,0.9880868878973323,0.9817058601935252,0.9818341319340032,0.989425830536518,0.9831741818442931,0.9879841437794875,0.1631307305059657,0.07019728993688089,0.16976454457312862,0.1950140155004303,0.1953073425715725,0.18529990771885477,0.0844999538170158,0.18832044523243416,0.20407679724984726,0.09623845827232529,0.20669513428890643,0.09697807458572857,0.08966765443939394,0.2126920961526285,0.16051354083456318,0.2029946789777028,0.22427389146559795,0.08971875222047837,0.23470171441898818,0.22288724249892788,0.2465038076931504,0.2524959893331604,0.09465877008039483,0.23754190820477827,0.23988104544738487,0.25835556727644,0.2575219094264947,0.1805364961996257,0.08048908356068787,0.20230781383826307
527,527.0,0.9794662176506571,1.016951017181131,0.24410724036669976,0.06639010538479971,0.16805984039511987,0.05672929550370799,0.9889001114374961,0.9844867754423481,0.9864557604638946,0.9859704118525952,0.9853616770513055,0.9862187455210276,0.9821622152724789,0.9850587666504464,0.985290341128657,0.979466217650657,0.9860099853387121,0.9799246706567846,0.9806169197416101,0.983819199765702,0.9843429544040078,0.9864012238826204,0.983264563568024,0.9848864994844237,0.9824165793394521,0.9865631243775767,0.9820207325621062,0.9818839253819307,0.9863457997182221,0.9859844847401008,0.9863367988258233,0.9810371250547729,0.981167763774682,0.9879148599953248,0.982883065530186,0.9863980807208967,0.15353212679785125,0.06639010538479971,0.1604047334377453,0.18421909432217995,0.1845047129066521,0.17435965132765952,0.07991848533890133,0.17720168196069583,0.19275983593825605,0.09101139552416398,0.1952168002790465,0.09171009483425298,0.08480453031439267,0.20093981250011095,0.1514117488466804,0.19102249918322106,0.2118875404721819,0.0848953451421051,0.22174581303980595,0.20972878143009988,0.23290267958920907,0.23856569343278552,0.08960597127582114,0.22351862376672416,0.22572318152013182,0.24410724036669976,0.24331597859525222,0.1698848122628673,0.07613121123348099,0.19037503082982404
528,528.0,0.9795574162520131,1.0164348768441713,0.2453928243505818,0.0653066773993243,0.16796189470153366,0.05752441280445795,0.9974460718642709,0.9904736369794458,0.9953812011362362,0.9955245013643709,0.9949259757653204,0.995324946694614,0.9887287731397577,0.9942370319487988,0.9950710399801633,0.986482447570832,0.9958528824065188,0.9869641661239742,0.9873888287741243,0.9937819014977527,0.9930665567554201,0.9959540314886643,0.9934773815855784,0.9916163189358613,0.9928563045954275,0.99658845799533,0.9927128014650445,0.9927014585491362,0.9932326666242002,0.9963470270343895,0.9967544350282312,0.9919813994449177,0.9920930464399398,0.9969083082797112,0.9892893826302624,0.9959338074481813,0.1534102522883615,0.0653066773993243,0.16124574741740397,0.18516487064160844,0.18546148807794668,0.17411428818012198,0.07862941880235345,0.17693807164968997,0.19377704915490188,0.08957697679890028,0.19621133698215898,0.09025820413175596,0.08346825527233709,0.20195656166047063,0.1510347784307301,0.1906083274112846,0.21297890331363772,0.08337905877447657,0.22290652344624715,0.20896727194543638,0.23412513324648243,0.23982881834616993,0.08790079283079594,0.22247867177250252,0.22463853221122743,0.2453928243505818,0.24458911506950862,0.16965612466562965,0.07488587223996467,0.18996689453400126
529,529.0,0.9796267082851783,1.0159250009242542,0.2553115559610408,0.06696770859424596,0.17351685359175623,0.05997782311403015,1.0058336768425378,0.9963391050935395,1.0041536498838497,1.0049022045621483,1.0043154408064896,1.0042605990731808,0.99515316471144,1.0032498558660439,1.0046659218066052,0.993338232936061,1.0055030517755745,0.993842068056675,0.9940100934773073,1.0035698409547686,1.00161972159032,1.005322856211553,1.0035188707769274,0.9981819046088591,1.003123208187635,1.0064100017583644,1.003231398734516,1.003342501066176,0.9999344016489635,1.006498214366556,1.0069568954688415,1.0027508040661302,1.0028443575232917,1.005729349235625,0.9955619362374005,1.0052856228786602,0.15742383193369772,0.06696770859424596,0.16790186005189348,0.19270658273649838,0.19304123176946025,0.17859105398877353,0.0806470397121566,0.18148666306273936,0.2016936332367086,0.09193344266009243,0.20419986315682412,0.09262061875924944,0.0856456512805379,0.21016715819764975,0.15585409190759072,0.19544082165704307,0.22163642443454928,0.0853513878877392,0.23196073681279383,0.21407636091049356,0.24361483908801895,0.24955053179361572,0.08988762181481082,0.22776789102876568,0.22995786863059814,0.2553115559610408,0.2544738078134743,0.1740233508527187,0.07678593166840363,0.19478604635050334
530,530.0,0.9796697644056074,1.0154652756733262,0.24754383687166204,0.06454200447821014,0.1676432183719207,0.058167794930040435,1.012771963661032,1.0012613396871173,1.0112025273352505,1.012452786935551,1.0118717624444928,1.0116623163893275,1.0005528130458168,1.0107138990426914,1.0123920430205697,0.9991100859365766,1.01328245850442,0.999634346723153,0.9995773827425988,1.011443725587108,1.008657418145529,1.0130969816395392,1.011593812236626,1.0037187155077112,1.0113748050639506,1.0145878837890405,1.0116783256390953,1.0118865380916886,1.005596114539855,1.0149613968208901,1.0154652756733262,1.011392127309203,1.0114734641954521,1.0130381711759635,1.0008339530049275,1.0130443852056363,0.15144958058615662,0.06454200447821014,0.1628635332373522,0.18689942929569905,0.18723095257661154,0.17179767432781073,0.07774521966010023,0.17458276259813013,0.19563496586146406,0.08866568645347712,0.1980660008635909,0.08932429694960659,0.08258231290975437,0.20381086844395563,0.15046884609411032,0.1879692247777312,0.21493105516623764,0.0822110276412429,0.224934447279607,0.20583274325914802,0.23622165108665322,0.24197625399797926,0.08655334086833533,0.21893619868459524,0.2210369267982166,0.24754383687166204,0.24673496234402068,0.1673999309430392,0.07400940217824116,0.18734141492488032
531,531.0,0.9796822552687555,1.0150926143904206,0.237860848072194,0.06349040694305597,0.1619040671397981,0.05531531717556076,1.010126716533894,1.00059084885342,1.0088525516026294,1.009942056112288,1.0093639850758394,1.0089069985922066,0.9998374914482441,1.0079397391142293,1.0098605577054205,0.9983268581066257,1.0107759874289763,0.9988538981263653,0.9988274148515541,1.0088232953941156,1.0066166538963077,1.0102394453469445,1.0088906842995213,1.0031903953278314,1.008597624315397,1.0117185129628468,1.0088179327157865,1.0089846055892597,1.005208162126966,1.0120890150525352,1.0125956040413158,1.0084427200819324,1.0085298637231073,1.0103054895993535,1.000141112000711,1.010191980390763,0.14599121912262422,0.06349040694305597,0.15659045037052371,0.17964950784943043,0.17998426918895497,0.16568786027189372,0.07644946304452091,0.16838969044695637,0.188060293126815,0.08712106821222802,0.19041889687934743,0.08777174818566386,0.08116886785842,0.1959238927264411,0.1456994770427601,0.18148859356671762,0.20656473405194015,0.08091551547073797,0.21615087143879397,0.1990132358338538,0.2269793799126648,0.23247931227380364,0.08515123340425004,0.21192753688037813,0.21400390952189835,0.237860848072194,0.23708558608493557,0.1614390613460133,0.07279413675965332,0.1808709483064727
532,532.0,0.9796598515300776,1.0148160385629226,0.25480965305894304,0.07054124955918535,0.17622873946184603,0.058868522694743484,0.9984324292881179,0.9938076840504748,0.99745631779099,0.9977004683041256,0.9971261075380295,0.9964746118613383,0.9924056087312912,0.9954124712170929,0.9973589370797927,0.990395852250514,0.99822266372943,0.9908983702860684,0.9911642107291461,0.9960595408942808,0.9955311984075889,0.9972318080111764,0.995774259943331,0.995680984462638,0.9951725063094212,0.9981484368211804,0.9950539943738983,0.9950454346488636,0.99759892917144,0.9981371038439444,0.9985845733080361,0.9943436519240866,0.994452460568962,0.9980213931384487,0.992888124406138,0.9972081107039651,0.1605913228423489,0.07054124955918535,0.16781862763438157,0.1926377959354473,0.19298660651668745,0.1824967182997659,0.08487226312760578,0.18546421948925176,0.20177515994922307,0.09654185448246122,0.20441466752058024,0.09727088878024401,0.09002194644563971,0.21002358292204082,0.15943250832413244,0.2002796357968133,0.22133223002266003,0.09000134625902766,0.231561913460752,0.2203103088957797,0.24313830294041328,0.24899669411903624,0.09465086722412411,0.23512836821809302,0.23752814112793716,0.25480965305894304,0.25397921738259843,0.1778296617232594,0.08084774358031067,0.19957868821663646
533,533.0,0.9795982238450293,1.0146375967253047,0.26040500430238617,0.07288755691306113,0.18229946055150517,0.06071958613580851,0.9871395214877586,0.9867876956447068,0.9862099413496003,0.9855782648176145,0.9850079123919835,0.9844098682526061,0.98469765242424,0.9832626717276696,0.9849189851205945,0.9821714832262319,0.985675589123467,0.9826408306817777,0.9832220300525528,0.9834319508461087,0.9845038540378516,0.9846179444558608,0.982803163035041,0.9877069260571157,0.9819047646383335,0.9849338972242884,0.9814661670648333,0.9812989275221906,0.989409251534899,0.9845063057194693,0.9848864335061763,0.9804423820938039,0.9805732974696652,0.9861062652789061,0.9853693438628935,0.9846161866180302,0.1687295722131307,0.07288755691306113,0.17142345745581172,0.19699632481537577,0.1973164001468975,0.1919134161075355,0.08764758890118145,0.19499805340925735,0.2064791158783871,0.0995777109337517,0.20928060456935577,0.10033484183904631,0.09290852649973762,0.21466158239432878,0.16526907874384336,0.21072500448061038,0.2261818752251479,0.09302158473429431,0.2366295984817499,0.23218393361614934,0.248458891370437,0.2544517482836327,0.09777855256822936,0.24803691557794932,0.25061465896850993,0.26040500430238617,0.2595535135244009,0.1870274437393443,0.08350843976217527,0.20998282108943503
534,534.0,0.9794930428690654,1.0145593374120392,0.24572670150466022,0.06895859987529133,0.17228958874870248,0.057318875440384214,0.9864476414020109,0.9866474437532601,0.9854574949417819,0.9847499766116934,0.9841781845017492,0.9836619271981357,0.984532028797456,0.982512850006791,0.9840491010615758,0.9819718650544689,0.9847926558912576,0.9824384707237067,0.9830401937116641,0.9825712388929588,0.9839129704771296,0.9838603773380059,0.9819110107936857,0.9875572196492999,0.9809918499019454,0.9841809727629351,0.9805375367374967,0.9803664268292959,0.9892966654285712,0.9837563728485405,0.9841383117467051,0.9794930428690652,0.9796263186458729,0.9853698090646866,0.9852141636312869,0.9838593686934645,0.15969707436924171,0.06895859987529133,0.1617977636127072,0.1859461724111735,0.18624702097611423,0.1816551674353994,0.08291588723660587,0.184568478210814,0.19491644427318366,0.09420464059381446,0.19756675644989127,0.09491844357852283,0.0878965991853157,0.20259070042541144,0.15623452383930822,0.19947097092170285,0.21344171555907956,0.08796410731670169,0.22329314077799112,0.21981923986405322,0.2344503199102654,0.2401034912999198,0.09243356871788637,0.23484963511775003,0.23729517994920296,0.24572670150466022,0.24492075682645248,0.1770365853319672,0.07899972140677047,0.19876825548387544
535,535.0,0.9793436885493407,1.0145833091575982,0.24469629629441172,0.06907353286581974,0.17103178906998479,0.056544760785510434,0.9956754545556296,0.9925801046773541,0.9945688154580652,0.9945248179067462,0.9939579647704206,0.9934941015405929,0.9910104257546649,0.9924248839266717,0.9940510320617746,0.9888534619643518,0.9948563482720154,0.9893440450498339,0.9897008858932532,0.9927714735227086,0.9929375108142974,0.9941500237701938,0.9923780036242635,0.9941947259567414,0.9916994903988042,0.9949375598136218,0.9915113978952618,0.9914760335977547,0.9960703983200008,0.9948451771265533,0.9952759339774861,0.9907240226439773,0.9908393412093257,0.9950748039596756,0.991547914591231,0.9941307455156436,0.15727986346944373,0.06907353286581974,0.1612881829606466,0.18524172845573747,0.18556025503894488,0.17885357078968794,0.0830568833134055,0.1817358460693488,0.1941380762815611,0.09441889481755862,0.19673618306437668,0.09512288611040136,0.08807950219747239,0.20182087690641692,0.1552084550620275,0.19642708930446623,0.2125944437369318,0.08799754979817451,0.22238391491844417,0.21640325137930813,0.2334770968465637,0.23908984324782467,0.09243172988476021,0.2311840296009953,0.2335887153748381,0.24469629629441172,0.24389145774486662,0.17431102680557384,0.07912890845635852,0.1957335813031765
536,536.0,0.9791643779998102,1.0147115604964543,0.252021975460242,0.07186873068239946,0.17600211626052553,0.057697861063577674,1.0046433232420613,0.99830453088076,1.003523506100214,1.0041195173888169,1.003562967439108,1.0030451684350792,0.9972562794454395,1.0020553848980407,1.0038717190795658,0.9954949436809425,1.0047361810757753,0.9960116517068525,0.9961253499643319,1.0027913238981672,1.0017169645599833,1.0041332473433005,1.0026711936477437,1.000583479839622,1.002234791239935,1.0053744009316679,1.002312151769944,1.0024100860345908,1.002573194154081,1.0056043570342652,1.0060803573845454,1.0017848425064073,1.0018813342500315,1.0045009909402842,0.9976605842718596,1.0040977928619277,0.1608859730302344,0.07186873068239946,0.16629428705012334,0.1908939744787783,0.19123499421422618,0.1829229209831382,0.0864129711635651,0.1858913278385777,0.20002844294608996,0.0982856666180891,0.20267607365955045,0.0990078351533018,0.09166869173186572,0.2079623054468481,0.1599419514034966,0.20095219945496887,0.21902743878621045,0.09141706071034042,0.22908233791930205,0.22137748739672639,0.2404821166127346,0.24624140649668164,0.09595509530242613,0.23651345913706423,0.2389726364657591,0.252021975460242,0.25119584582165244,0.17828162838808445,0.08232858789654499,0.2002380655667438
537,537.0,0.9789730376261281,1.0149461399630804,0.24296011382850732,0.0699491947976033,0.16985863257713557,0.0552638002911481,1.011931834685871,1.0028709292592575,1.0106042974120408,1.0117226867366744,1.0111707671507126,1.0108157548564332,1.0022638617606439,1.0098913216828649,1.0116523556238042,1.0008367828163485,1.0125684035204976,1.0013757890087132,1.001281992649669,1.0107293303849847,1.0087689642497912,1.0122723409913874,1.0108259838184142,1.0057222244881372,1.0105796579734962,1.0139176367179779,1.01086975526916,1.0110749996641033,1.0078237732320443,1.0144280806830488,1.0149461399630804,1.0105504694139698,1.0106331135082023,1.0121730596243719,1.0025480400627589,1.0122225363414614,0.15485347054174792,0.0699491947976033,0.16040577408077514,0.18411179061329683,0.18444316872458238,0.17607232387622468,0.08411304607517434,0.178938465688986,0.19291863578385116,0.09569025993189416,0.19547940099555677,0.09639201102613683,0.08923810292470805,0.20055878842313735,0.15449674019647108,0.19346909435038662,0.21120926280114716,0.08900785018452076,0.22088425568740433,0.21318602237946369,0.23185344817645426,0.237393435861453,0.09345887796768616,0.2278035154290446,0.23017822637998311,0.24296011382850732,0.2421679772593487,0.17160621669382342,0.08014134643216539,0.19277816020253127
538,538.0,0.9787875938339489,1.0152817297312515,0.23569210328908927,0.06679817657777988,0.1646340624377529,0.054248004861572226,1.0114655971007418,1.0022328662965572,1.0080035339051698,1.009022484642808,1.0084515554649984,1.010390028456186,1.0015090548508847,1.009444905483716,1.008910900469855,0.9999248621588501,1.0098195284580778,1.0004553533554963,1.0004583741963482,1.0078953957875108,1.00748613328126,1.011928534528168,1.0079137433959535,1.0050287354995668,1.0076064855512146,1.013738268947019,1.0078323254200725,1.0080100728547001,1.0071346175978273,1.0143597428858295,1.0148978103068855,1.0074480418455654,1.0075349347374147,1.0117699608258792,1.001843060340619,1.0118748500644712,0.1511970190912616,0.06679817657777988,0.15547080131139093,0.17851042550105692,0.17879993374196493,0.17180362323766424,0.08031571307975315,0.17458555126619246,0.18697308647548155,0.0913760583748399,0.18937331340120978,0.09204039212005148,0.08521962933337415,0.19443111733432716,0.14945639486471848,0.1887063231499267,0.20480282586951987,0.08482739127922605,0.21421734558128136,0.2076753423468446,0.22488573457465305,0.23029064590197748,0.08897210979939767,0.22168900623995494,0.2239596754409281,0.23569210328908927,0.23492593904559347,0.1674730379845578,0.07652160271308059,0.18803155420548845
539,539.0,0.9786259730289272,1.0156835465319574,0.25772239200276204,0.07065408514799712,0.17967445038252017,0.060747281497570645,1.0017362755951222,0.9955349257583314,0.9964957102272225,0.9967286115024853,0.9961424940545768,1.0000527132124821,0.9941070587178591,0.9990112325723244,0.996346379603826,0.9919558243174852,0.9971809326024748,0.9924479022740685,0.9928001530561193,0.9950578249217497,0.9971391812698892,1.0011823648831921,0.9947336979386556,0.997421787923287,0.994130155589482,1.002584477891568,0.9940308369890765,0.9940473596585494,0.9993024614644243,1.0029171843586124,1.0034116855034283,0.9933332072129237,0.9934412300372832,1.0015823858766602,0.9946397258126685,1.0011443038062455,0.1671274666652754,0.07065408514799712,0.16968872916383163,0.19511304389840572,0.19534693161590505,0.18981511368238493,0.08494761798277466,0.192834239536647,0.20434062970407943,0.09666695036078637,0.206915385048298,0.09736490910905564,0.09015836408629534,0.21241300296176088,0.16263768253252311,0.20829709067749808,0.22384521158932702,0.08947271145624715,0.23419078617140038,0.22879146535815337,0.2458820934870457,0.25182621120270193,0.09365627984787527,0.2438265384533567,0.24625656323508036,0.25772239200276204,0.25688872622841585,0.18507891386091785,0.08092131026115432,0.2075530661476489
540,540.0,0.9785061016167171,1.01610944073549,0.2662246074143314,0.07175552084397785,0.1853871194556351,0.06344750996285499,0.9902621327409875,0.9878290966110342,0.9853302796198993,0.9847410668180513,0.984147113564168,0.9878184806466445,0.9856599554000952,0.986687502085258,0.9840746878361017,0.9829876346520203,0.9848259478896235,0.9834448442843344,0.9841187659574261,0.9825453235700841,0.9857964294665154,0.9883061007591143,0.9818847259868709,0.9885942962968141,0.9809882803692985,0.9889653759877043,0.9805674615418439,0.9804153761966571,0.990147062389108,0.9887817982277555,0.9891933808944939,0.9795671572197112,0.9796965405012523,0.9894902088303706,0.9863775848651635,0.9882920443894275,0.1732825963175975,0.07175552084397785,0.17511227632997314,0.20158456298850438,0.20177934986391918,0.19685455096366195,0.08629085481071912,0.19994345500184785,0.21120991448738002,0.09821918904434868,0.2139282676712417,0.09893290491846678,0.09160011717837244,0.2193795674394513,0.1675900876347249,0.2158845118605328,0.23124424469580387,0.09087889140388689,0.24194909242664683,0.2369408364584966,0.2540112064077315,0.2601422504053818,0.09508367351343848,0.25233841899116727,0.25482659449522094,0.2662246074143314,0.2653646023271151,0.19195816410743163,0.0821876598424139,0.21511561382526798
541,541.0,0.9784459060029735,1.0165172627121424,0.2517864405967708,0.06778437192801497,0.17536256064930206,0.060085572735910975,0.9894180131919984,0.986442611292054,0.9843574963943272,0.9837408928280826,0.9831391634189801,0.9869277370041801,0.984181814436436,0.9857902001756141,0.9830711980150457,0.9814726318718033,0.9838307125143569,0.9819302294458662,0.9826149339545013,0.9814898465488523,0.9845973342686806,0.9872979945166013,0.9808117095857248,0.987025210390308,0.9798980235874027,0.987824572238274,0.9794589700271684,0.9792926455925581,0.9885020541637409,0.9875439846543581,0.9879406586622177,0.9784459060029734,0.9785765785910988,0.9885977408982817,0.9849019332718966,0.9872870648563963,0.16408935919862355,0.06778437192801497,0.16559985387003726,0.1906578069583873,0.19084015849356767,0.18641470488236908,0.08149440841085698,0.18933932567986236,0.19977429650421058,0.0927384368589158,0.20234980245883094,0.09341217380352879,0.08649932339195436,0.20748596780644046,0.15853795186499,0.20440416333127498,0.21870804550476794,0.08581159583735234,0.22883537447667793,0.22427364724711957,0.24024239710880096,0.24604216995886094,0.08975437875328829,0.23880511515563793,0.24114659268675914,0.2517864405967708,0.2509729276583551,0.1817723704448987,0.07762695344925535,0.20367670515865208
542,542.0,0.9784580577928037,1.0168648628322066,0.2510914436486841,0.06791560751017194,0.17506990720047483,0.059852701368329195,0.9981594165271889,0.9915977809354244,0.9933234114479764,0.993364842586207,0.9927763475234961,0.9962235998848538,0.9898700762375143,0.9951570684595316,0.9929358013936143,0.9875794105351008,0.9937662608908089,0.988062740428693,0.988485856445588,0.9915506174927046,0.993120978286466,0.9970274686320525,0.9911568522099183,0.9928981877458788,0.9904914729369593,0.9980089063576626,0.9903266365562392,0.9903029804712292,0.9945407632481474,0.9980428097207302,0.9984890601309634,0.98957877527323,0.9896896458310747,0.9977772923062898,0.990430407104604,0.9970003462641854,0.16401424425669256,0.06791560751017194,0.16513932246425467,0.19006934930355496,0.19026578211651804,0.1862980504090906,0.08156775760043371,0.18924196899324144,0.19912933762738477,0.09273721527857365,0.20167493759200303,0.09341131013393085,0.08653784368537465,0.20688205503241525,0.1584271848998088,0.2042490228622687,0.21806396259408678,0.08585504809972233,0.2281771507476893,0.22404767831900108,0.2395767076818995,0.24538382058553926,0.08975520063413277,0.2385444656238942,0.24085914550060822,0.2510914436486841,0.2502788829879656,0.18164037826332893,0.07773716882970515,0.2035251727322701
543,543.0,0.9785342093891279,1.017110091465975,0.2590950021435753,0.07018849554365565,0.18084574350238966,0.06182908684937398,1.0067223241341199,0.9971515866327172,1.002468438510252,1.003138517524726,1.002572186520754,1.0053231375017053,0.9959529754150735,1.0043284284433664,1.0029510672243047,0.9940750139485507,1.003842846091714,0.9945797015510014,0.9947600037907519,1.0017633215724606,1.0017438629955389,1.0065364768693237,1.001650817813506,0.9991197816062137,1.0012305204647904,1.0079415385185961,1.0013357255628246,1.0014485526026418,1.000894366156016,1.0082693410575845,1.0087592376913657,1.000851916071356,1.0009439904188726,1.0067617431420222,0.9963639287595364,1.0064941370614848,0.16982442800893746,0.07018849554365565,0.1703246519159551,0.19600498518874493,0.19622451317073925,0.19287836304229788,0.08423514604431119,0.19595109916130327,0.20533285587591038,0.09571615072400233,0.2079466473110946,0.09641868479848249,0.08933952440378294,0.2133877084692578,0.16376283724111929,0.2114252981624199,0.22494058747579324,0.08862743627668308,0.23539790996849663,0.231900563269483,0.24719483564009198,0.2532122083294816,0.09259411972793437,0.24689605094007444,0.24926645989526797,0.2590950021435753,0.25825492125897037,0.1880388118747263,0.08031169916276626,0.21068031004633095
544,544.0,0.9786607583943194,1.0172107989837407,0.24986612818228593,0.0679163776163237,0.17495751650039454,0.05979310307651989,1.0137365401143328,1.0018604629241847,1.0099687085896427,1.0111657285255369,1.0106042699024318,1.0127816726510195,1.0011206148909282,1.0118474485598288,1.011156040586978,0.999590422745563,1.0120941226708793,1.0001153132056866,1.0000862607169094,1.0101343852267712,1.0088794571555022,1.0143428602857416,1.0102408319039768,1.0044223463754973,1.0100115852590268,1.0161045415409795,1.0103278070437542,1.0105430800867887,1.0063200287326597,1.016680612998148,1.0172107989837407,1.0100556168128274,1.0101348382789468,1.0141280941684452,1.0014102539394274,1.0142867452964854,0.16494805510009206,0.0679163776163237,0.1641871661415283,0.1889636486996188,0.1891761013724267,0.18738253890406828,0.08148213930388318,0.1903693933978091,0.197955596313618,0.09254607524718468,0.2004786830808935,0.09322838457563677,0.08639839160720907,0.20573617379037085,0.15845534209384562,0.20546244850782608,0.2168863346436233,0.08575114388239909,0.226980600835275,0.225514732766723,0.23837660972286773,0.24419373162507046,0.08957990845377943,0.24019703845150095,0.24251196007203252,0.24986612818228593,0.24905609914804472,0.18268628404259718,0.07770178390815902,0.2047366235251431
545,545.0,0.978824102410751,1.0171387119952275,0.24201680817574112,0.06487519954152066,0.16785665188287452,0.057645946134962656,1.0135442139589295,1.0000144582563166,1.009538293477967,1.01077919075323,1.0101984266376,1.0125289260255756,0.9991131486116509,1.0115688357889356,1.010769299097129,0.9974580931783814,1.0117137876572548,0.9979765024803166,0.9980241726779729,1.0097054200645526,1.0079427860054317,1.0140041934798372,1.0098320599269501,1.002370596811141,1.0096065113942219,1.0156825891760808,1.0099205617477631,1.0101412956353442,1.0042541977380277,1.016168359636929,1.016689821289901,1.0096448007247987,1.0097229946880057,1.0138973961373385,0.9994416426833598,1.0139542680152975,0.15646004009543782,0.06487519954152066,0.15919611231018116,0.183071393137263,0.18330186127910156,0.17769436014439158,0.07791260325018745,0.18054798436157046,0.19173468437628724,0.0886018279032432,0.19416174061486208,0.08926689753042108,0.0826606535323765,0.19934810469604045,0.15158052117864226,0.19472227687127355,0.21015070593747268,0.08200476177901543,0.21991228525537349,0.21357575379145283,0.2309266995191496,0.23654208287427214,0.08573437974286818,0.22738403955245626,0.2295596447738708,0.24201680817574112,0.24123670422216265,0.17321255814147676,0.07426751720296583,0.19403935469515862
546,546.0,0.9790106390407961,1.0169210620678883,0.26316090584355184,0.06992558848140994,0.18053207875201904,0.0620372641332674,1.0038818066916864,0.9921827721078903,0.9998046318653305,1.0003846175671138,0.9997846600215292,1.0021668403302137,0.9905356709704572,1.0011072449914924,1.000127486760341,0.9883328383293741,1.0009968124466213,0.9888160628006801,0.98920361225566,0.9988451337286254,0.9977719066133904,1.0030791631866256,0.9987083524606768,0.9935016047645743,0.9982464716990241,1.0041230591364223,0.9982929311564357,0.9983846762714067,0.995150788504673,1.0041433757696197,1.0045937534423257,0.9977557637721408,0.9978492259180585,1.0036832317550715,0.9910608616374931,1.003053870467729,0.16534946419441585,0.06992558848140994,0.17335607208880052,0.19916800619414335,0.1994576922146009,0.1876733104440765,0.0841245141156093,0.19071150741042317,0.20853178595782562,0.0958002875053584,0.21116202502564677,0.09654083819373387,0.08930586107569193,0.21692636606964616,0.1627936002027597,0.20557038602103953,0.2286855039862055,0.08882140221991261,0.23927341558649504,0.22543102294224746,0.25120661950555484,0.25730263480141286,0.09320339436979333,0.23996710238137867,0.24226184093629205,0.26316090584355184,0.2623215681408021,0.18291612110525254,0.08015614789749542,0.20485737764899395
547,547.0,0.9792067658868279,1.0165989570086071,0.2709261573922618,0.07313253160399012,0.1862226903707178,0.06326026981647478,0.9916842275283277,0.9849066056183253,0.9886235535765676,0.9883264162842769,0.987728490983141,0.9891176365525981,0.9825744994266273,0.987964549289985,0.9877479384247673,0.9799013131950862,0.9885138532384561,0.9803526770697012,0.9810294104594312,0.9862874502731072,0.9863253572464926,0.9894246794326608,0.9858192885608963,0.9852560410392608,0.985059201073364,0.9897367508372673,0.984778450297263,0.9847018199009456,0.9866854050192316,0.9892515378896571,0.9896186237913159,0.9839174009569395,0.9840333867848243,0.9908036057831706,0.9832805243429255,0.9894217819089945,0.16973813116066666,0.07313253160399012,0.17859230560760633,0.20512571861856954,0.20544108681119977,0.19262434831511888,0.08798848878846979,0.19573314941131653,0.2147420881757134,0.10012080548547131,0.21744528782386593,0.10089658585224269,0.09337804884625836,0.22344729999656443,0.16826707314308817,0.21118590162245832,0.2355529055390442,0.09324896135576406,0.24643739843463544,0.23194866572752745,0.25869746632938667,0.264987633924255,0.09816509343872941,0.24714166954344563,0.24954836497985322,0.2709261573922618,0.2700667363329178,0.187772547835865,0.08387678681322458,0.2104514722120246
548,548.0,0.9793988805512197,1.0162135046242688,0.25598822896787526,0.06909033175169743,0.17590379460799963,0.05975428926151822,0.9897254594067401,0.9844069859110679,0.9875504567138089,0.9871362045845941,0.9865442693705501,0.9870127561494033,0.9820575000542956,0.9858463000595298,0.9865148313761676,0.9793988805512197,0.9872673759589057,0.9798491246815386,0.980515823421954,0.9850575538973456,0.9850065012382854,0.9872481421775013,0.984550700656886,0.9847174781626088,0.983754010992554,0.9874433568536349,0.9834320464713618,0.9833321128886675,0.986167550100104,0.9868781021136064,0.9872326616024485,0.9825226825482665,0.9826432927590247,0.9887286654350786,0.982759761250861,0.98724793898472,0.16024543438378083,0.06909033175169743,0.16869915625695658,0.1937539417136675,0.1940643206934611,0.18182531529208956,0.08312504973455873,0.18475431041566168,0.20284698102551954,0.09457291301696318,0.20540355918144917,0.09530386088061206,0.08821132048865757,0.2110902502584659,0.15892079350732777,0.19939543188090997,0.222540548954488,0.08816376902859836,0.23283472546649303,0.219056229475625,0.24443077289139786,0.25039189106607784,0.09286942659083293,0.23343947162922019,0.23571935400721963,0.25598822896787526,0.2551736546932721,0.17725608090611011,0.07924465849662637,0.19870205558437362
549,549.0,0.9795746263888945,1.0158058127217573,0.25507566581061814,0.0674785843883774,0.1744068070191753,0.06002872461165944,0.9978170277205414,0.9902806570146042,0.9960451016924651,0.9962314081799424,0.9956457438029434,0.9956441562225696,0.9885056625658794,0.9945448789353675,0.9958208681003468,0.986286389971405,0.9966314675556247,0.986762575921937,0.987164972791333,0.9945312402949624,0.9933622354179518,0.9963095369866984,0.9942573891589814,0.9913317105208743,0.993670820532624,0.996963346639929,0.9935819298017233,0.9935964965000116,0.9929373021435298,0.9967236704124706,0.9971319497588903,0.9929064745463606,0.9930112308349908,0.9972518034853551,0.9890559879347823,0.9962928650191724,0.15894126925657534,0.0674785843883774,0.1679113892451218,0.19285114837269635,0.19319582186022405,0.1802800153820442,0.08122461638056475,0.1831758992031923,0.20198218313472402,0.09249181294520878,0.2045517416791296,0.09320629835273839,0.08622514549281968,0.21015398120951165,0.15723268295209739,0.1975942396752189,0.22161033224115492,0.0860775343135588,0.23190466112424818,0.21690383505288985,0.24350603726769257,0.24947531739427367,0.09061616724096781,0.23100407668733916,0.23323514178378635,0.25507566581061814,0.2542565974528484,0.17574287727967616,0.07738693392412613,0.19691220347183191
550,550.0,0.9797266297649757,1.0154169891079567,0.26423610125295327,0.06901957644581454,0.1797670126019869,0.06237699242885086,1.00586734820557,0.9961193032939994,1.0045107491883016,1.0052893966268195,1.0047126981854086,1.004237733272188,0.9949049223285567,1.0032149631495482,1.005087617309443,0.993124896319474,1.0059591616226147,0.9936236167014382,0.9937607579291768,1.0039766362242013,1.0016737455469684,1.0053268164479867,1.0039407253429808,0.9978720593747605,1.0035650605229156,1.0064208723325492,1.0037110007783352,1.0038404209463367,0.9996107773647851,1.0064994728218202,1.0069556027191684,1.0032683655779622,1.003358817061778,1.0057325553093432,0.9953045241948835,1.0052928455256271,0.16334014860070598,0.06901957644581454,0.17392297763637093,0.19968602655592294,0.20007748227221592,0.18518559068324117,0.08308892101270338,0.18815676236432147,0.2091773375969934,0.0946594664694346,0.21183245531733255,0.0953849070463438,0.08822859314994534,0.21762265690440083,0.16187111894870979,0.20289119342385806,0.229509364908775,0.08795357737099643,0.24018311668388906,0.22255646129746176,0.2522163324014707,0.2584004222045766,0.0925117193584624,0.23689145446011303,0.23915761961309365,0.26423610125295327,0.26338763529433257,0.1805267144518196,0.07914009079288743,0.20219455354046112
551,551.0,0.9798487627971367,1.0150881415897524,0.25701626553972606,0.06656765703665703,0.17437856764235152,0.06083976918373714,1.0124816154891612,1.0009906132006725,1.0113270882787706,1.0125857823981086,1.0120155109659381,1.0113077633020817,1.000255139088439,1.0103495549061594,1.012554928620237,0.998843397100132,1.0134764515232966,0.9993622962395853,0.9992783494562824,1.0115835395874926,1.0084881834005641,1.0127507785823926,1.0117358131297152,1.0033558652660668,1.0115259389373965,1.014233890059082,1.0118552656132487,1.0120713925259417,1.0052103329214777,1.014588171000961,1.0150881415897524,1.0115974019524558,1.0116769392706362,1.012706175412529,1.0005240204378356,1.012702830606812,0.1583029480240174,0.06656765703665703,0.16916347706757687,0.19423475092165837,0.1946069653506892,0.17940989886174627,0.08014202343711292,0.18227473357146629,0.2034625271907157,0.09131323170193462,0.20603952837206183,0.0920109150394812,0.08510687071317691,0.2116544364059137,0.15679764375412292,0.19649757553270905,0.2232295930788868,0.08479798703016181,0.23361118524701804,0.21543939728597225,0.24531286792903856,0.25132159877428534,0.08916497052183368,0.22921635299773876,0.23140018647506164,0.25701626553972606,0.2561935608738363,0.17491135779269631,0.07632993727273167,0.19582658547051876
552,552.0,0.9799348976030514,1.0148528548512257,0.24334971663521346,0.06523177025944134,0.16616939822192897,0.05665617441557041,1.009607942733527,1.0003241986575524,1.0089465608446369,1.010029124082601,1.0094680211744889,1.0082913147791681,0.9995576042641295,1.0073119433276683,1.0099781470758953,0.9981038093294765,1.0109341258815756,0.9986312308883049,0.9985560540554691,1.0089211024507347,1.0063538474573568,1.0096425365914046,1.0089869383196086,1.0028500710103831,1.0086985709337275,1.0111004076130756,1.008938612843851,1.0091053199061395,1.0048319503688903,1.0114428126578825,1.0119444316401316,1.008588643021319,1.008673508885975,1.0097195821772895,0.9998476586762428,1.0095989599178348,0.15035905800266716,0.06523177025944134,0.1602882218685189,0.18399531356997528,0.18436046974625442,0.17051955132720892,0.07850415145591284,0.17326752683212707,0.1927424770689864,0.0893956299414124,0.19519724726784937,0.09007878900199369,0.0833370745952089,0.2005095513053738,0.1497620247108664,0.186887232508374,0.21142917065083885,0.08313041267600763,0.22123039005446316,0.20510704951224518,0.23228937302474864,0.23795813894464934,0.08741248299989592,0.21840478500849275,0.22051104146524186,0.24334971663521346,0.2425772941111883,0.16621905901824793,0.07478733585071193,0.1862396072437559
553,553.0,0.9799789063003925,1.0147146210852507,0.2548958291962764,0.07219096949998834,0.17721260604697456,0.05826726819868374,0.9977026545747028,0.993590610258328,0.9975953526715606,0.9978205641663878,0.9972675187291877,0.9956169531692398,0.9921959359245437,0.9945427959163871,0.9975080763116714,0.9902705243108291,0.9984209182489686,0.990774477778407,0.9909749295859301,0.9961950099097125,0.995222866504695,0.9964061857343832,0.9959090957352106,0.9954129831998494,0.9953106254803213,0.9973031168487966,0.9952055756727671,0.9951947511282987,0.9972885661877561,0.9972630925083235,0.9977047595347971,0.9945139194462459,0.994621588650289,0.9971990921842939,0.9926658441728434,0.9963853836581446,0.16138549216527476,0.07219096949998834,0.16803211357339146,0.19294718551299453,0.1933305546605325,0.18340835220550752,0.0867996693833714,0.18639359377281153,0.20222110030123397,0.09864852309796789,0.20487522442193848,0.0994018251351276,0.09204886394118805,0.2102305021195107,0.16071162114196536,0.20126087430294617,0.22156307923038057,0.09210047935052437,0.23178247476421812,0.2215113288232649,0.24333257805080089,0.24924294662785343,0.09686104441297282,0.2363744136105783,0.2387356723948929,0.2548958291962764,0.2540962722511554,0.178716285578691,0.08273189886786136,0.20054741301401863
554,554.0,0.9799746610068337,1.0146694093618986,0.26040203071176454,0.07471063111559328,0.18321915344197331,0.0599833462768127,0.986609456654527,0.9870845440162599,0.9864632382867141,0.9858317729429839,0.9852740153999332,0.9837951350543152,0.9850460703478123,0.9826398618419648,0.9851939338115383,0.9826141920063494,0.9860011592893133,0.9830833775530163,0.9835972970018555,0.9837056508329677,0.9845395054945678,0.9840933636551307,0.9830872060721846,0.9880759438745993,0.9821943562236558,0.9844916034402007,0.9817692413045432,0.9815966634224755,0.9897856249183992,0.9841083508362493,0.9844961465434806,0.9807625204997417,0.9808927814781323,0.9855313867875839,0.9856956929751538,0.9840919843843791,0.16929758162853595,0.07471063111559328,0.1715564315484406,0.19720240018815863,0.19756046779246364,0.19265039985102114,0.0897607672078043,0.19576732506309852,0.20679920508832544,0.10183957778287635,0.20959014761251285,0.10261609506108531,0.09511381500901399,0.21478435173612354,0.16653065851849558,0.21142193414408045,0.22632338021646978,0.09536471855045651,0.23676207944760716,0.23306706752296216,0.2485639367046244,0.2546112180236765,0.10028755716562701,0.2489589779482107,0.2514966443405155,0.26040203071176454,0.2595838484780133,0.18769140591811123,0.0855878411742982,0.21067210770923248
555,555.0,0.9799160338400488,1.0147131887512413,0.2453648260332533,0.07060601811646151,0.17296210723006808,0.05655058537033576,0.9862655981267118,0.9873625060031146,0.985772520910861,0.9850799438637344,0.9845228290188291,0.9834549830107164,0.9853271631510399,0.9823007812676807,0.9844095717542538,0.9828570277004965,0.9852013452934854,0.9833211773671708,0.9838620114984273,0.9829313897420827,0.9842892597334473,0.9837909618260856,0.9822930542005249,0.9884411756477676,0.9813850687569448,0.9842897397047784,0.9809442270641737,0.9807684644169931,0.9902231019077382,0.9839758516252377,0.9843760536096692,0.9799160338400487,0.9800490047515811,0.9851919190754636,0.9859873768858578,0.9837872733474402,0.16010690049215878,0.07060601811646151,0.16168440134657133,0.18587661769290204,0.18620541844174457,0.18222489252568,0.08482269747611178,0.18516621253153676,0.19492913822550006,0.09622634575488256,0.19756255766457897,0.09695945296669893,0.08988022919098856,0.202413218804616,0.15725006054948465,0.19997949894620692,0.21326574537182505,0.09009919532843892,0.2230925202596184,0.22049826769828976,0.23420446499167727,0.23989668715468135,0.09472478460418055,0.23556467681289048,0.23797482655540364,0.2453648260332533,0.24459280925526714,0.1775332539932178,0.08088672588190685,0.19927077223526982
556,556.0,0.9798009798372153,1.0148419283233494,0.24177035918882164,0.07029098579344804,0.1700923533086132,0.05505894930261696,0.9955889604059683,0.9931750950129391,0.9948201342681924,0.9947913241391284,0.9942378125756093,0.9933959514702254,0.9916716198404054,0.992322194011641,0.994348315764315,0.9895982962535739,0.9952026479093229,0.9900868104998014,0.990387389226162,0.9930619828615966,0.9932751071883038,0.9941827663013201,0.9926954563024591,0.9949315818216512,0.9920295312572441,0.9951537004841495,0.9918567422184816,0.9918148662162017,0.9968326615192052,0.9951764432151678,0.9956278506761214,0.9910946189445515,0.9912078202534252,0.9950025117768997,0.9921879593930371,0.9941605645974658,0.15609330856015305,0.07029098579344804,0.15956138768747802,0.18334177129228899,0.18367049368807717,0.17764509958804578,0.08447344718797496,0.18052492150718932,0.19222260411149003,0.09592169753967177,0.19480044516912196,0.09664743763830877,0.08954999516045936,0.19961711645287,0.15481084756224375,0.19502778040315494,0.21025918940288382,0.08959835945244296,0.21990049248931232,0.21500339390840922,0.2308069019778276,0.2363785311265276,0.0941488578000197,0.22969215108089153,0.23204191705841917,0.24177035918882164,0.24101666666647525,0.17307729706026823,0.08054424813488895,0.1943328945692303
557,557.0,0.9796437857135318,1.0150515971482952,0.24670160644843145,0.07275213245196095,0.17351293165699574,0.05547771835186089,1.0045815315259468,0.9987772333018287,1.003624942812864,1.0042255268029758,1.0036790435981666,1.0029803325858135,0.997778652779513,1.0019887883384788,1.0039978294721812,0.9960764630877195,1.0049029637776425,0.9965866076358718,0.9966648803445027,1.0029115434996714,1.0019575808579535,1.0041908609730283,1.0028114111827056,1.0011704360783604,1.0023806560768833,1.0056116787128437,1.0024694842628588,1.0025581766959175,1.0031812253353636,1.0059575713457989,1.006454230903017,1.0019664770763008,1.002061018862571,1.0044579467207864,0.9981639029598233,1.0041525674910983,0.15800832816984675,0.07275213245196095,0.16308197901930274,0.18730006544495012,0.18763896545304307,0.17985251146290052,0.08745548486484178,0.18279825841770658,0.19633131748416602,0.09939601987474954,0.19895459895344883,0.10013966111999467,0.09274917359212184,0.2038883729678842,0.15819870297807062,0.1975360340890525,0.2146895584637904,0.09260864168839922,0.22447593958124784,0.21777135097118028,0.23555093130686625,0.24118496689883753,0.09722164346932141,0.23267626161585164,0.23505819537584052,0.24670160644843145,0.24594350897133457,0.17521946362076757,0.0833770803729346,0.1968271945810272
558,558.0,0.9794628211037001,1.01533816429615,0.23692335937665399,0.07063945927548182,0.1668146204181014,0.052838634270483915,1.01195307088646,1.0030142402672422,1.0105429715245589,1.0116643409253745,1.011120932276024,1.0108418852688466,1.0024313153790085,1.0099157588154024,1.011616735270903,1.0010541652321239,1.0125781017732096,1.001585515434338,1.0014588444593575,1.010674758413012,1.008854664471288,1.0124033395415826,1.0107838192165877,1.0059305350458567,1.010537264421071,1.0141948811319514,1.01083149794159,1.011020184425681,1.0080221641305707,1.0148021479256142,1.01533816429615,1.0105356276833797,1.010616639762505,1.0122154053342463,1.002694303561176,1.0123508803512593,0.15133799425363723,0.07063945927548182,0.15674991038709687,0.17999451618540194,0.18032287061786556,0.1722887967674793,0.08494286524454543,0.1751273419028586,0.18866806125518765,0.09657996522279304,0.19119801287501811,0.09730326178541229,0.09010096004751508,0.19591942802968856,0.15222886501377622,0.18927395868956992,0.20626280885112466,0.08996389048782848,0.21563278490891635,0.2087065146881935,0.22623676347833516,0.23161656476757736,0.09445705362430136,0.22303066099851465,0.22532098927396846,0.23692335937665399,0.23620107167872306,0.16784144010490049,0.08097586726650731,0.18859257548417108
559,559.0,0.9792764556424227,1.015692808912213,0.23030317778362336,0.0673720181021322,0.16209856071990383,0.05220144130100943,1.0112667907506996,1.0018931887582738,1.0078133431178273,1.0088242194901473,1.008264002824444,1.0101653365702397,1.0011747318973039,1.0092161115325702,1.008751278032991,0.999662764250441,1.009723556396192,1.0001841525483044,1.0001360733212992,1.007681119571522,1.0072328355768,1.0117449927332558,1.007709435232991,1.0047011544892628,1.0073963327850075,1.0136207065203873,1.007612881839524,1.0077648442014173,1.0067642153515282,1.0142737348000574,1.0148181716764373,1.0072423201896905,1.0073287393769446,1.0115609012473443,1.0014781554749732,1.0116894385812845,0.14864673047690133,0.0673720181021322,0.15214897157740978,0.17480595561681703,0.17508095878168892,0.1691314033079591,0.08098684374969124,0.17189435452513874,0.18315122079103982,0.09206156816020337,0.18550041547929286,0.09274356753464191,0.0859038270024058,0.19024754259591828,0.1475642717584441,0.18566056938718706,0.20034580471268265,0.08561002690238549,0.2094939464310217,0.20439981385307643,0.2198543903340748,0.22512772274206377,0.08979911043442457,0.2181692305577926,0.22036809424204554,0.23030317778362336,0.22959712625748332,0.16479466555769348,0.07719794708174244,0.1849955458601354
560,560.0,0.9791030589644028,1.0160875504426958,0.2525637309870595,0.0703415749625014,0.17702593443471473,0.05925876513394494,1.0010435567528113,0.9949764668585386,0.9962004508161716,0.9964029881306751,0.9958267245585405,0.9992946892552714,0.9935367161250097,0.9982472375058618,0.9960524186639835,0.9914495827162795,0.9969440904933129,0.9919351420915449,0.9922429200263166,0.9946938991598713,0.9965473352379535,1.0004002492138035,0.9943704788520586,0.9968412017995354,0.9937521963912832,1.0017937352666182,0.9936278038784955,0.9936058377241737,0.9986560715458919,1.002105521308296,1.0025985061721232,0.9929311292565014,0.9930401392204178,1.0008400707833078,0.9940440084685368,1.0003609728650995,0.1652756754953751,0.0703415749625014,0.1664221071895424,0.19148778225692656,0.19171376084938768,0.187892568841543,0.08452749027071009,0.19088913445088918,0.20062990091823715,0.09610809077378674,0.2031178720254507,0.09681500073521075,0.089681106612217,0.20831962929021053,0.16039244137212877,0.2058496009344332,0.21947247016224175,0.08899395457152336,0.22957812709846662,0.22586205512759122,0.24101696871598613,0.24686943274366918,0.09313005628445313,0.2404701494058919,0.242797824510452,0.2525637309870595,0.251779031016712,0.18311019287669175,0.0805459449055458,0.20512435765660436
561,561.0,0.9789610007043423,1.0164896184090377,0.26097334126874094,0.07039600111790238,0.1820417986107956,0.06229124167578469,0.9901462540731237,0.987399894480125,0.9853186305318385,0.9847369670710588,0.9841469488923344,0.987682196958608,0.9852319041350326,0.9865491325342003,0.9841135617278677,0.9826354081944862,0.984929339799463,0.9830877827100001,0.9837033428958557,0.9825030567266807,0.9855696794811597,0.9881567456660016,0.981852345083701,0.9881573970390589,0.980944236436053,0.988825376481638,0.9805036083488136,0.980314543839993,0.9896476940947384,0.9886345058879605,0.9890482054083696,0.9795073306104298,0.9796375067260126,0.9893614030020557,0.9859247254460559,0.9881404886592348,0.17103673988147325,0.07039600111790238,0.17178273946303965,0.1978487139744965,0.1980544186481172,0.194360284642057,0.0846167379223221,0.19740919293643427,0.20740150551225434,0.09628699060742578,0.21002369005285612,0.09700532023349634,0.0898107853288271,0.2151717215376014,0.16442381979287582,0.21263639081415128,0.22672402192001032,0.0889417756281502,0.23719026984240954,0.23278477755682048,0.24902163744193476,0.25508018748715133,0.09297371908216576,0.24744421157769672,0.24977696768165952,0.26097334126874094,0.2601549685465528,0.18942076284775008,0.08060387707886513,0.21189838789862867
562,562.0,0.9788686504969442,1.0168662423326777,0.24685560725563802,0.06633049814585937,0.17213610904077337,0.05907750554066044,0.9898404823633844,0.9863420454508395,0.9847721475507327,0.9841935953386436,0.9835910244684943,0.9873619863405315,0.9841045270156908,0.9862231165022398,0.9835704184725814,0.9814741679641754,0.9843946175130671,0.9819242224423883,0.9825590152652586,0.9819146995104554,0.9848443825039105,0.9877421072793848,0.98124777247013,0.9869358647265138,0.9803256796220374,0.9882825317323872,0.9798730630132939,0.9796747505751465,0.9883519530295567,0.9880052630227757,0.9884053854801915,0.9788686504969439,0.9790000466409798,0.9890382131932444,0.9848031946412643,0.9877279837571606,0.16198257129950233,0.06633049814585937,0.16245510879866118,0.18712425023487078,0.1873148002696925,0.18405846057153213,0.07970852825556037,0.18694541328987999,0.19616746106379143,0.09068865032016127,0.19865614008872573,0.09136593283797957,0.08459633536124322,0.2035030966506002,0.15541596525794268,0.201317896189825,0.21443518927724864,0.08375297200605968,0.22434061220439122,0.22030191051298087,0.2355377969885421,0.24126779961071698,0.08751218591267154,0.23412193098278777,0.2363180847235695,0.24685560725563802,0.24607691239808577,0.17937839287443105,0.07593241542481595,0.2006203524154344
563,563.0,0.9788395862239032,1.0171846517350558,0.2461768609031105,0.06654605972210864,0.17215986339302305,0.05897202722215269,0.9986809040203036,0.9916812774452869,0.99389865193546,0.9939750622850217,0.993385297760209,0.9967553475532362,0.9899824480116232,0.9956890809086141,0.9935797418636931,0.9877606738536634,0.9944665908463981,0.9882380085767813,0.9886231765533752,0.992140873013365,0.9935166851698466,0.9975698045544441,0.991756746337125,0.9929729461144345,0.9910856483626448,0.9985508159054232,0.9909087430088838,0.9908509356360783,0.994538291051673,0.9985826007240437,0.9990337111838239,0.9901745264337738,0.9902858235824081,0.998316048144541,0.990526414902929,0.9975396110092614,0.16257701264361796,0.06654605972210864,0.16195084972238172,0.18649580336404772,0.1866899076646109,0.1847576972095391,0.07987259327291868,0.1876824172815701,0.19546333459417875,0.0907554608018384,0.19791174926861055,0.09142519658446906,0.08472291130954743,0.20285990481950486,0.15562161197648172,0.20209203402998324,0.21377428927090833,0.083921936595281,0.22366855141357322,0.2212191832044295,0.23486148026916734,0.24058841453504642,0.08764851504770894,0.23517850435709448,0.23738280439365927,0.2461768609031105,0.24539332855771773,0.18003773477916846,0.07612882057933532,0.20139093361908203
564,564.0,0.9788682187548873,1.0174120761376109,0.2536148691313996,0.06841195982597889,0.1778000862714189,0.06113376829613235,1.0072068788343378,0.9971969685050805,1.003015448534834,1.0037130203908167,1.0031467216767977,1.0058154345976118,0.9960245369397956,1.0048214645825269,1.003555826361398,0.994214231704892,1.0045022565227784,0.9947161264931516,0.9948545049148207,1.0023231609383092,1.0021072095446772,1.007041197284763,1.002215112769561,0.9991486560544881,1.0017856315201437,1.008431215592095,1.001872680018906,1.001947911819253,1.0008445541729325,1.0087509086365827,1.0092449751989554,1.0013940132225916,1.0014876917872877,1.0072600042294462,0.996418910473272,1.006996713285278,0.1689335491031208,0.06841195982597889,0.16674039480173933,0.1919956729532588,0.19219941234701965,0.19199388715128238,0.08205282027165348,0.19506318291286182,0.20119980857349642,0.09317064249598525,0.2037074146158426,0.09385607657464361,0.08700499528181879,0.20888740872591707,0.16079269386237824,0.2099603833395932,0.22014863944423646,0.0861745525573728,0.23035683558231568,0.22981412545540383,0.24191618216072108,0.2478215762851711,0.08992156272617212,0.2443327698364004,0.24660690259628765,0.2536148691313996,0.25280234849219296,0.18706380946299803,0.07822383657019356,0.20923427500511171
565,565.0,0.9789441672065563,1.0175157450617829,0.24426425978318556,0.06574771562290918,0.17179381501547913,0.05929522409324551,1.0140687107321693,1.0017771545408063,1.0104060282521046,1.0116225483314019,1.0110629175412251,1.0131139492170165,1.0010564201576821,1.0121782899954075,1.0116398233402706,0.9995949190919681,1.012633093251627,1.000119872390449,1.0000450007582242,1.0105772136666071,1.0091063736699448,1.0146852074124861,1.0106842276670287,1.0043052650280249,1.0104417233663672,1.0164200473238039,1.0107357254747558,1.0109114701433468,1.0061131409034496,1.0169829363190093,1.0175157450617829,1.0104627062753273,1.0105424216844114,1.0144687369481176,1.0013278325068673,1.014627845597913,0.16426419375000964,0.06574771562290918,0.1605192409141067,0.1848659360941895,0.18505914348162164,0.18672556754915537,0.07885100370493664,0.18971242193940221,0.19373541519534768,0.08953156676101416,0.19616624704719215,0.09019188390799944,0.08360047996268989,0.20114133459703112,0.15530889970137382,0.2042019708050652,0.21199402693252561,0.08280757110686846,0.221831313436458,0.22356310726724185,0.2329753151672171,0.23866178352904338,0.08636791291831296,0.23772253247411632,0.2399354883092933,0.24426425978318556,0.24348092470487648,0.18192812837511685,0.07516517817310613,0.20349388725297016
566,566.0,0.9790570506955699,1.017473334431529,0.2375652124677189,0.06322098477293964,0.16560120847126972,0.05730275565648457,1.0128915336192623,0.9998844994873809,1.0088576948961299,1.010028096567029,1.0094488071675525,1.0118404445431881,0.9989915077912779,1.0108786585242933,1.010005543638712,0.997388252169373,1.010984655998944,0.997906903515448,0.9979190689203188,1.0088951696893462,1.0073821485144896,1.0132908969535606,1.0089775521995143,1.0022028944314456,1.0087031435624125,1.0149031200721197,1.0089558484609797,1.0091180141480907,1.0040035281980317,1.0153490043680946,1.0158658571868708,1.0086349717203118,1.0087182733465623,1.013220512793874,0.999311602504653,1.0132402891729084,0.15658302454293838,0.06322098477293964,0.1561739835252544,0.1797281711645884,0.1799436009104184,0.1779458809913719,0.07590400133258254,0.18081158817374418,0.18829381509353357,0.08629478661206492,0.1906429644831043,0.08693967992930893,0.08051856406442155,0.19563261415250485,0.14937417197758746,0.19456106946995108,0.20620104803571435,0.07974231277991853,0.21576490320747962,0.2129336461059881,0.22660857952527877,0.23214836543865705,0.08327815770670403,0.22637234544624826,0.2284709083640023,0.2375652124677189,0.23680423674423193,0.17335902143047388,0.07232641072025937,0.19389220496910245
567,567.0,0.9791964883385886,1.0173043057808806,0.25905046683162447,0.06889748447530124,0.17860352890867176,0.06143261791572431,1.0025326034970048,0.9919918707019649,0.9982355054691371,0.998670854803781,0.9980801892375494,1.0007582520560283,0.9903509207272537,0.9996955123422947,0.9983876400765874,0.9882072975594292,0.9992877781312365,0.988691873707143,0.9890356034732677,0.9970430864921036,0.9966068544353374,1.0016168367328682,0.9968343713061222,0.9932718290836575,0.9962962171794386,1.0025721806543832,0.9962497713097533,0.9962649504182798,0.9948504119472221,1.002533899924649,1.002974639780394,0.9956354054870293,0.9957377703824035,1.0022862451386654,0.9908657997222575,1.0015913284919553,0.16535885510092496,0.06889748447530124,0.17038354970758693,0.19586218454928855,0.19615535093216896,0.18779181976292747,0.08285072551892621,0.19083830982741204,0.20510469528272487,0.09428254804446112,0.20764235969781067,0.09500082865700263,0.08793028528761228,0.21336418696709367,0.1610714487291014,0.2054955992326155,0.22491438464526806,0.08738695860422782,0.23534701230814076,0.22513091299484456,0.24717523889396475,0.25325201433811423,0.09167805392739338,0.23949477190127155,0.24174141967345136,0.25905046683162447,0.25822290476754367,0.1829615425942277,0.07892392573220681,0.20479602827491558
568,568.0,0.9793520992522724,1.0170385670463877,0.2657856064946317,0.07197383119827859,0.18330593989143235,0.06219777124252817,0.9906334888103322,0.9847691715890418,0.987274803142226,0.9868484964811756,0.9862568523630488,0.988025212200082,0.9824412084576509,0.9868734774298257,0.9862346258979514,0.9798031926750889,0.9870225170055804,0.9802578524119067,0.9809021110996473,0.9847412822877117,0.9853725161042148,0.9882853130988755,0.9842133292141066,0.9850859808467373,0.983388702888711,0.9885299608154049,0.9830286027358117,0.9828808591999654,0.9864480846508307,0.9880025652451867,0.9883646079380921,0.9821058810381151,0.9822312486958594,0.9897155109493028,0.9831408503852666,0.9882825205330569,0.16820670164854887,0.07197383119827859,0.17485398209987532,0.2008956542661396,0.20123517619918235,0.19097908331456281,0.08656041652891562,0.1940719005696083,0.21033848247410925,0.09843019073787684,0.21292796083681795,0.0991820657876016,0.09184376879491561,0.21894903663523468,0.16566963020026151,0.20930116535236828,0.23081254150519454,0.09168429871580677,0.2415255057508955,0.22980047281477933,0.25365672840080006,0.25992021972704327,0.0965263424149939,0.24479013994792415,0.2471414615741438,0.2657856064946317,0.2649376340579841,0.1861068741112085,0.08248603654648844,0.20858528803677975
569,569.0,0.9795135025532813,1.0167060261646,0.25121794798848507,0.0679817154278064,0.17310109843636526,0.05874750703165334,0.9891856669533633,0.9844901586388036,0.9867039567322441,0.986199448376271,0.9856119317976736,0.9864658504189648,0.9821506222436482,0.9853041774897918,0.9855464795094502,0.9795135025532813,0.9863163429662889,0.9799653757694383,0.9806133784837234,0.9840785591209112,0.9845131036906927,0.986670538099125,0.983533886631271,0.9848142006103219,0.9826904715038398,0.9868384219322057,0.9823114381814722,0.9821543027942001,0.9862092734220403,0.9862588728931413,0.9866145282864074,0.981365199789055,0.9814922362184073,0.9881755958720106,0.9828578666065361,0.986669921833742,0.15864304967123327,0.0679817154278064,0.16523091485053562,0.1898120071828364,0.19014667244706257,0.1800817701094745,0.08176060342777039,0.1829950867162154,0.19872649718785604,0.09296013663722114,0.2011683012273681,0.09367191905551955,0.08674795984857697,0.20690561956024994,0.15641242245295017,0.19740118795383216,0.21813082602948114,0.08665191508610255,0.22827003589035058,0.2167718319928236,0.23974646118772672,0.24567646267675833,0.09127136607860466,0.23093540266009274,0.23316266848169098,0.25121794798848507,0.2504132545775146,0.17549889211426947,0.07791381005388978,0.19672621451665886
570,570.0,0.9796704050711322,1.0163365910720663,0.25146487019931396,0.06672971179590743,0.1723913357597112,0.05926026385188993,0.997578995020411,0.9904039037600713,0.9955399010332736,0.995657259586113,0.995077509982266,0.995407775061899,0.9886322962396829,0.9943137870029881,0.9952228799099931,0.986437458569179,0.9960530467796539,0.9869105509143067,0.9872987461792465,0.9939395928561494,0.9931192214560512,0.996056530277145,0.993645564561162,0.9914719698257307,0.9930276976759433,0.9967059631606222,0.9929007567934902,0.9928690239589865,0.9930275652682755,0.9964644566458815,0.9968748666106202,0.9922029735664294,0.992312263240779,0.9970092353956113,0.9891885769801589,0.9960392127672429,0.15800433423319712,0.06672971179590743,0.16532840265544665,0.18988534610712257,0.19025009650920371,0.1792664588281172,0.08028253100190927,0.1821576287663673,0.1988411362080446,0.09133617855076062,0.2012919875146856,0.09204010522841208,0.08520827393555694,0.20702850170880413,0.15547797076385084,0.1963943314156001,0.2182871063084912,0.08497029210137721,0.22845745902028136,0.21540429592649374,0.23996166891930315,0.2459013605010047,0.08941456829753308,0.22930117004378608,0.2314893927785828,0.25146487019931396,0.2506556731983108,0.17470660546656183,0.0764732871943884,0.19572932761291983
571,571.0,0.9798128644867701,1.0159601697053373,0.2608649382010525,0.06828287827424542,0.1778532937759019,0.06166442876614857,1.006052697571613,0.9962199129469962,1.0042762875931943,1.004998424229935,1.0044334144282154,1.0044354848392918,0.9950002737559791,1.0034152838339485,1.0047813822333678,0.9932342430562731,1.005666789053785,0.9937269293247942,0.9938609219162468,1.0036930939308137,1.0016759466720726,1.0055179153112945,1.0036549324040194,0.9979944675492526,1.0032605223428968,1.0066258412038986,1.0033851450606845,1.0034778258484376,0.999690185663364,1.0067130761172323,1.0071730063495694,1.002934982040659,1.003028532220633,1.0059217735203183,0.9954080918864855,1.0054841457112902,0.16239158541191553,0.06828287827424542,0.17158604830834734,0.19697516689682817,0.19738969087944155,0.1841509384159863,0.08216553386061409,0.18711586350591602,0.20628101204256002,0.0935325947975869,0.20881757858761987,0.09425843854892466,0.08723560673166034,0.21479293520720455,0.16022580831553512,0.20168827531943323,0.22647643096346304,0.08684077640397957,0.23702165079097925,0.2209973238476675,0.2489412772208241,0.2550815669643638,0.09128357520239211,0.23511075472670864,0.2373334488634888,0.2608649382010525,0.2600263994250272,0.17947427975755442,0.07824514298310732,0.20101129282263036
572,572.0,0.9799310261939965,1.0156066700009625,0.2528379973533598,0.06576768727459491,0.17195306185847864,0.05985230243563047,1.0129213039474136,1.0010668828594858,1.0113101947076732,1.0125277804570965,1.011971850623386,1.0117751809506117,1.0003247769118833,1.0108177678427346,1.0124900817640317,0.998923424395706,1.0134246636280928,0.9994391983932629,0.999347882057485,1.0115458296556894,1.008658968118482,1.0132186753636176,1.0117065016556042,1.0034646998682548,1.0114884818754408,1.0147294014660686,1.0118104439928062,1.0120008893120662,1.0052933125098436,1.0151011342155443,1.0156066700009625,1.0115556203432505,1.0116366591420725,1.013160037767957,1.0006048386463076,1.0131697967610431,0.15672029292012454,0.06576768727459491,0.16635358488593519,0.1909576381793956,0.19135769221692886,0.17767684083799626,0.07915047491596817,0.1805294231922649,0.19996453280673712,0.09012487839470605,0.20241574864123776,0.09082790789234736,0.08404686254617896,0.20822233071062748,0.15479800305902444,0.19456753508981123,0.21954664053480305,0.08361158426875384,0.22975667971351982,0.21309947723239517,0.24129341297488224,0.24722881635366226,0.08785179040717817,0.22663130767820877,0.2287653097500541,0.2528379973533598,0.25202694595284497,0.17317529217888647,0.07536754348755156,0.1939176243043781
573,573.0,0.980015035586613,1.0153025604978163,0.24175185190728868,0.06461767480394703,0.16520692308034643,0.05647734961194079,1.0102807242288476,1.0003145160255542,1.0089796844127648,1.0100356194620534,1.0094787342957838,1.0090080762924103,0.9995258138799865,1.0080292001369557,1.0099675210734893,0.9980602727915444,1.0109270841309512,0.9985838463589592,0.9985124497832384,1.008939025581221,1.0065886680728287,1.0103415222479957,1.0090155623303858,1.0028581171064852,1.0087214033346625,1.0118204910957727,1.0089580324541878,1.0091049534994954,1.0048205977893896,1.0121724327580337,1.012677121841706,1.0086111318508104,1.0086984964370282,1.0104228188253208,0.9998302055540991,1.010297865823238,0.15002818212528485,0.06461767480394703,0.159198761727591,0.1826913648922635,0.18307640790117027,0.17018473199339976,0.07773500799897669,0.17294138327617078,0.191301746624703,0.0884521147838204,0.19366242357844546,0.08913822934508689,0.08251171227361791,0.19919815333051002,0.14909017372914304,0.18651518020286376,0.20997637113891196,0.08218692674311633,0.21971021336621616,0.20451354125880136,0.23072555273738996,0.23638298929554025,0.08633723752559448,0.21771666540371956,0.21980133946275668,0.24175185190728868,0.24097987029665796,0.16585998575070615,0.07404082645087216,0.1858810724858255
574,574.0,0.980055038058421,1.015060552144075,0.2571543229870872,0.07171132053834038,0.1783278705500689,0.059328152635302486,0.998570001384785,0.9934665268586023,0.9976590692642793,0.9978766409041666,0.9973184747701146,0.9965413755045242,0.99203894360669,0.9954669990556134,0.9975494283670885,0.9900964842280717,0.9984663448937695,0.9905944242227411,0.9908025330935298,0.9962519504464391,0.9954932702510205,0.9972957810787013,0.9959772739032299,0.9952795915154988,0.995374205159453,0.9981893090051338,0.9952710423936107,0.9952441085431484,0.9971359293311504,0.9981414199788997,0.9985823634730506,0.994586364411508,0.9946961123784215,0.9981115046496851,0.9925200956145555,0.9972752894004573,0.16280322047073828,0.07171132053834038,0.16952352665744894,0.19463891509091524,0.19503293178808342,0.18499245453711116,0.08620374877360609,0.18799654348674252,0.2039530252091308,0.09794381795714173,0.2065957309746608,0.09869306576373924,0.09142901435417733,0.21210450333199016,0.161751876904329,0.20300801669469246,0.22346541788240956,0.0913311131090477,0.2337694433864198,0.22322655005116737,0.24544887241457872,0.25144337716701554,0.09593960303191923,0.23813307789110813,0.24049794688982543,0.2571543229870872,0.25633341987819386,0.18026770458543226,0.08214475008328927,0.20229880461172503
575,575.0,0.9800411790032224,1.0148899164902392,0.262428370363461,0.07409507770344473,0.18401522679423282,0.06093511074910917,0.987211952648568,0.986550962662396,0.9865226660465372,0.9858856331222607,0.9853277758519318,0.9844270810324629,0.9844622786580887,0.98327122890034,0.9852520056842619,0.9820302577031086,0.9860729225193535,0.9824941523586742,0.9830027178230454,0.9837595752921922,0.9845389583434724,0.9846359385753134,0.9831508185108085,0.9874498484742196,0.9822546198803312,0.9849277601291205,0.9818343767513155,0.9816484429995888,0.9891195547239622,0.98446795878416,0.9848424479227167,0.9808346958742459,0.9809670196399299,0.9861468120370591,0.9851134594471913,0.9846357744469195,0.17013881128411032,0.07409507770344473,0.1729848694726249,0.1988331098629025,0.19920425882952608,0.19355053714336443,0.0890283224028836,0.19666401670407227,0.2085187263097164,0.10105872724757343,0.21134245510838734,0.10182681625082102,0.09437993381657174,0.21654110783577607,0.16723578554581173,0.21244742692025984,0.22809032967086168,0.09442235833877309,0.23859127841894442,0.2339500464302645,0.250490048410926,0.2566064014559036,0.09917752089034959,0.2497936652717423,0.25231451024837276,0.262428370363461,0.2615870448075385,0.18860286788165387,0.08485126898796004,0.21170111021238877
576,576.0,0.9799636038148191,1.0147999250868103,0.2474340772101512,0.06999929316664673,0.1737069852315941,0.057471838845016485,0.9864836855748259,0.9864972381291619,0.9858167250938935,0.9851107454336595,0.984551217411397,0.9836584896586632,0.9843943340686024,0.9825032827572716,0.9844311367861003,0.981921420938808,0.9852305787492921,0.9823859236399639,0.9829183976852375,0.9829647429755125,0.9840019505709477,0.9838690827031868,0.9823341215741471,0.9874236818769025,0.98142142600056,0.9841765478267693,0.9809847789218856,0.9807911271544612,0.9891571599817797,0.9837324466788503,0.9841101070445073,0.9799636038148188,0.9800979908302246,0.9853870311465469,0.9850530376274268,0.9838685356303781,0.16077846621281736,0.06999929316664673,0.16313038818810768,0.1875166166977563,0.1878612372900913,0.1829176325059202,0.08409938622647213,0.18585161396906189,0.19666057769618828,0.09546917976484551,0.19933090092388372,0.09619034123153236,0.08915955156289573,0.20418999761006965,0.15788634973571922,0.20078690710074598,0.2150651962483441,0.08917504567699659,0.22496093226770345,0.22115460031595777,0.23617606893727686,0.2419387337161412,0.09364735992882599,0.23615658528791275,0.23854519669368304,0.2474340772101512,0.24663982891966654,0.1782493462144072,0.08015664787525983,0.20008149777274198
577,577.0,0.9798178087407116,1.0147998494842885,0.2458750900275226,0.06985418265469422,0.17210043677542977,0.05666243663054169,0.9956624381218673,0.9923662793513639,0.9948205165489229,0.9947723410001488,0.9942130430665184,0.9934424788958327,0.9908083532027091,0.9923658127709808,0.9943015575035195,0.9887396339348588,0.9951606208691001,0.9892286497767178,0.9895149988118799,0.993046595737163,0.992953429582642,0.9941270637607,0.9926864746266542,0.9940037578491041,0.9920152126860432,0.9949368431740245,0.991842831211855,0.9917822058945804,0.9958738783005062,0.9948466935292656,0.9952793605717595,0.9910838891753193,0.9911999736171607,0.9950524801876578,0.9913247699309296,0.99410841325649,0.15818104689437973,0.06985418265469422,0.16222769726161712,0.18636161784186786,0.18671943362532642,0.17990398144762135,0.0839236178933642,0.18278902724908225,0.19539010026475498,0.09532745002376442,0.19799757773330953,0.09603123397221483,0.0890039724277054,0.2029450781400006,0.15649669591817206,0.19752470388644433,0.21373862513412498,0.08892151983850954,0.22355342551144883,0.21755751320632344,0.2346923977611467,0.24040560861657004,0.09336115860043913,0.2323193230072401,0.2346702822355459,0.2458750900275226,0.24508908413714334,0.1753254379776079,0.07999560110435387,0.19683061887059616
578,578.0,0.9796206934432001,1.0148989612331756,0.2528012100086718,0.07235357498641688,0.17678626653850754,0.057831888519833376,1.004652206167983,0.9980418608018645,1.0036427833575468,1.0042264141733293,1.003677599029035,1.003036168463706,0.9970003377998884,1.0020391377289328,1.0039841127564688,0.9953080801344696,1.0048888254577637,0.9958182493920493,0.995883119506757,1.0029210551683296,1.0016830258777762,1.0041492225190232,1.002826930091076,1.000349687242493,1.0023916954539729,1.0054311689992272,1.0024801579817704,1.0025506940459035,1.0023412605556912,1.0056833989377538,1.0061656667423153,1.0019818176972206,1.0020792408209154,1.0045129647243418,0.9973844463886916,1.0041148480248623,0.1616728459791926,0.07235357498641688,0.1669374546649706,0.1916654428989021,0.1920534703177233,0.18386217301833405,0.08693357412300973,0.18682107057273611,0.20091344803271405,0.09880389658885597,0.20355660989573138,0.09952271344749647,0.09221925313980509,0.20872720661438096,0.16091967953985134,0.2019137178266183,0.21980649832312854,0.09202843942239054,0.22987088422504928,0.22241756374380844,0.24131039272123642,0.2471652264640057,0.09658598271145957,0.23753677520726657,0.23994400359881912,0.2528012100086718,0.25200009865743744,0.17917549968007535,0.0828679052311718,0.20120138451396685
579,579.0,0.9793945084382836,1.0151065318839723,0.24355762698224034,0.07022830868728168,0.17044188801061033,0.055412259495997936,1.0119911624907778,1.0027102382428497,1.0107203490192551,1.0118266279259003,1.0112829246033512,1.0108738993408986,1.0021082871731155,1.0099405485557902,1.011768583234274,1.000746760496024,1.0127231365746054,1.0012777757738738,1.0011409950671568,1.010852218046554,1.0087931904961136,1.0123574074368615,1.0109664929762856,1.0055975981362775,1.0107145572652945,1.0140426456626181,1.011005738175592,1.011176261813116,1.0076986470048142,1.0145810744732406,1.0151065318839723,1.0107102053181707,1.0107944324112539,1.0122467299788152,1.0023764157076904,1.0123084598809953,0.15546395494242182,0.07022830868728168,0.16091804269305982,0.184720278960434,0.1851013015666156,0.17682722491495015,0.08440255324299192,0.17968116209749688,0.19363134514831148,0.0959518873332948,0.19617806188457507,0.09665405383471194,0.08953902983456832,0.20115644679252614,0.1552480041675662,0.19421557098038578,0.21181399436593737,0.08939480839495832,0.22149247142207112,0.21399837279226347,0.2324992455995771,0.23812710800625264,0.0938690543431954,0.228590473737762,0.23091627016096847,0.24355762698224034,0.24278979624883737,0.17230690768354637,0.08045580198705236,0.19352748151245827
580,580.0,0.9791615042419609,1.0154237806322601,0.23606748139596392,0.06712570160615212,0.1651520997343545,0.054333346230446306,1.0113932243510515,1.0020941570570536,1.0080732183844259,1.0090680385935784,1.008502330832228,1.0103093098346447,1.0013720764958303,1.009354075404669,1.0089567266186623,0.9998445983742843,1.0098942630934973,1.0003688948443077,1.000333917991425,1.007949683802029,1.0074412728920874,1.0118503225720883,1.0079796324140176,1.0049321885257985,1.0076609044495854,1.0136728481146462,1.0078803343422078,1.0080190980537125,1.007042011604504,1.0143028382952846,1.0148455283212683,1.007513038673241,1.0076023836796175,1.0117039766081855,1.001697126991058,1.0117978287372604,0.15178829218906498,0.06712570160615212,0.15579153301881557,0.17889516511137596,0.17924069196180725,0.1725717504534255,0.08064783922093621,0.17534614038892776,0.18745074777546328,0.09166041981343635,0.18982002113636248,0.09232609621633958,0.08555491104305381,0.19481346480881076,0.15017194846252613,0.18948493109423686,0.20518490396614103,0.08525864645948492,0.21460027965320475,0.2085785761850233,0.22530126768989978,0.23078116211897395,0.08942860640352893,0.22262318361876599,0.22486283701173576,0.23606748139596392,0.23532154770077118,0.16817438638614315,0.07687674774918231,0.1888137113910821
581,581.0,0.9789439313702314,1.0158197172539416,0.2573613034559868,0.0709522708339003,0.17995780025432107,0.06073124683491487,1.0012941646248943,0.9953955965055756,0.9964509601048198,0.9966350011073922,0.9960546807958331,0.9995857662495076,0.9939651226048307,0.9985349990600997,0.996237805206775,0.9918501790403509,0.9970837443098919,0.9923396066138311,0.992669136034027,0.9949681137674237,0.9969100145503585,1.000694665222814,0.994644953635504,0.9973261831008543,0.9940248419955929,1.0020809247704292,0.9939146400905005,0.9938926858430327,0.9992169229394657,1.0024070163525138,1.0029017888086642,0.993223216928299,0.9933350164050888,1.0011270694341317,0.9944964326294737,1.000657584693437,0.1678883221280351,0.0709522708339003,0.1694933643492977,0.1948643575826305,0.19517597448703936,0.19077469711082784,0.08518958105828156,0.1937839244321484,0.20413654675915502,0.09677291346758743,0.20662328411959724,0.09747162527814526,0.09037007134754131,0.21214835727045342,0.1631766763470762,0.20929159567106806,0.22353367688026832,0.08979605281694118,0.23385751426897394,0.2300092986556046,0.24555699977410478,0.25155847475277054,0.09396117568826334,0.24514886837423994,0.24756954800172193,0.2573613034559868,0.25654242691307255,0.18594968790949143,0.08121893499751215,0.20855648289789422
582,582.0,0.9787640403390943,1.0162552991700005,0.26519799471238853,0.07186022176383514,0.18538624757173408,0.06340085591306073,0.9901570327688178,0.9877635562122197,0.9854454858214419,0.9848256634698166,0.9842325252150557,0.9877127051367229,0.9855992036054775,0.9865743573383617,0.9841451786042695,0.9829674582118333,0.984910859990854,0.9834247003526493,0.9840693158572972,0.9826284872279347,0.9857761620804236,0.9881880572843257,0.9819687320218048,0.9885746128244212,0.9810567753903495,0.9888386911341882,0.980622806485858,0.980431314017843,0.9901283132117767,0.9886562380542371,0.9890685521167705,0.9796261891848616,0.9797604581328551,0.9893939664570165,0.9863137605211018,0.988173975871779,0.1742148711715745,0.07186022176383514,0.17450585611876818,0.2008188821190047,0.2011015421897692,0.19794144687225257,0.0862663970143391,0.20101084703949265,0.2104422114673199,0.09799078642366235,0.2130418176908621,0.09870310062491308,0.09151492272166084,0.21855859559423263,0.16785167362693476,0.21699710348752835,0.23032260103577692,0.09088904403287297,0.24097755219632447,0.238288981128971,0.25302289901125824,0.2592022114679405,0.09500499717758289,0.2537859904013532,0.25626895864984256,0.26519799471238853,0.2643501122539133,0.19295608537519804,0.0822568584765551,0.2162428653058987
583,583.0,0.9786440816645487,1.0166914838014196,0.2505980428654805,0.06779897821610437,0.17523400503253933,0.06001933900384899,0.9894983052972671,0.9865265466623199,0.9845825840421738,0.9839456451074033,0.9833366419224283,0.9870223121617141,0.9842776679124013,0.9858781169435894,0.9832505199091854,0.981601946382382,0.9840209681366445,0.982058948753011,0.9827228587030241,0.9816963124622169,0.9847482302213532,0.9874024034825499,0.9810168377083721,0.987167143414799,0.9800916519467939,0.9879458616138629,0.9796443426702806,0.9794423192833819,0.9886437280480905,0.9876919398174828,0.9880946136330634,0.9786440816645486,0.9787785839035298,0.9887053077041521,0.9849958276463202,0.9873905611467956,0.16490637925618717,0.06779897821610437,0.16486963638307736,0.1897535761193245,0.1900105463973606,0.18736000056703173,0.08137780364230318,0.19026266631222538,0.19883927584746253,0.09243010096893169,0.2013052010964139,0.09310172725198174,0.0863237011500432,0.2065076204069189,0.15864741359396714,0.20538594715869224,0.21762917155041184,0.085722770540606,0.2277033081950669,0.22551343391567188,0.23908604863603714,0.2449250052797616,0.08957507538226406,0.2401603062126171,0.24250592351826603,0.2505980428654805,0.24979544040866544,0.18264988510909208,0.0776020564436287,0.2046731085505868
584,584.0,0.9786009790269357,1.0170892285691828,0.24948308487750756,0.06783488729907913,0.17473827723941707,0.059718671098624006,0.998308642378582,0.9917670326039882,0.9935500904496526,0.9935762219006038,0.9929732687523254,0.9963959409036346,0.9900587599099312,0.9953263277707483,0.9931122812287067,0.9877995052950745,0.9939536832292326,0.9882800698430179,0.9886865271473612,0.9917569780180375,0.993328430182177,0.9972100199112544,0.9913565054617077,0.9931235886188332,0.9906796186052353,0.9982173847373444,0.9905049674116659,0.9904422674108038,0.9947621601983417,0.9982874591742684,0.998743208344312,0.9897726695177909,0.9898869681545772,0.9979620295247954,0.9906190285042871,0.9971820548334708,0.16466582416415393,0.06783488729907913,0.1640835160615997,0.18880943418548307,0.18906266622265094,0.1871166576843064,0.08136144067018834,0.19004052719253017,0.19779923684253203,0.09232731314899902,0.20020776327952924,0.09299414450354722,0.08627425153681266,0.2055236452604836,0.15834349723491495,0.20513355945117126,0.21660285885384098,0.08570965270119577,0.22664851290999782,0.22529034660309555,0.23799854708985796,0.24382048976095683,0.08955445278221826,0.24000016053185202,0.24234470933056787,0.24948308487750756,0.24868086156428273,0.1823971034576355,0.07761610354847609,0.20442306843304342
585,585.0,0.9786303487639643,1.017409490894273,0.2569804837956992,0.07014258137303027,0.18040849035738787,0.06159594743660193,1.00692808650994,0.9972941046022218,1.0026362557461352,1.0032895899964234,1.00270387570567,1.005559530443246,0.9961185488730137,1.004564008981228,1.003060460739396,0.994272439880795,1.0039661542425233,0.9947747140053212,0.9949335941393851,1.001905402735079,1.0019516180114965,1.006793439766105,1.0017782578740335,0.9993235835612096,1.0013414825415805,1.00822612662765,1.0014302685650922,1.0015033752565714,1.0010908002641403,1.0085973402690394,1.0090986370317065,1.000953917273869,1.0010491335008644,1.0070105224393562,0.9965311929000048,1.006749815626911,0.17050589871473315,0.07014258137303027,0.16896499115300817,0.19440920210583965,0.19467627290695272,0.19381353284063363,0.08407099362477975,0.19686679100522778,0.20366643759197825,0.09532974812699832,0.20610942457473003,0.09601518451679963,0.08912194867258447,0.21166043655330555,0.1636289984655666,0.21244218281132296,0.22307577287180125,0.08856130352427947,0.23342921471501282,0.23334317052562306,0.24512850487464347,0.25112433084725416,0.09249758128306527,0.24864288095959017,0.251065128481771,0.2569804837956992,0.25615246519452073,0.18888947164697922,0.08023043325434977,0.21170934370955355
586,586.0,0.9787224803776857,1.017613228197674,0.2477006525487889,0.06798813219032188,0.1745479391961808,0.05950416302267073,1.0139808557938033,1.0019492530261902,1.0100675712390919,1.011249019439093,1.0106682826758522,1.013062593571331,1.0012315692303397,1.0121274433142164,1.011200660369809,0.9997394453324648,1.012158270116579,1.000264217060995,1.0002060769482304,1.0102109080094326,1.0090643037904858,1.014651636284986,1.01030378880379,1.0045614800250289,1.0100576287225393,1.016447719256161,1.0103588972521735,1.0105389365907802,1.006449090929119,1.017071452077472,1.017613228197674,1.010089530147461,1.0101713383560982,1.0144232147785024,1.0015152295245258,1.0145941426162675,0.16559703612888652,0.06798813219032188,0.1628435090756855,0.1873895888054702,0.18764450868882032,0.1883113353019583,0.08145235115824509,0.19127728984181555,0.19632348791547885,0.09230482642978924,0.1986753722489813,0.09296821746452169,0.08632305152869149,0.2040238156879137,0.15837842583345407,0.20645881439365718,0.21502269650843142,0.08583773560024449,0.22499861109825406,0.22690051241230133,0.23627261502665073,0.24204665467642705,0.08964593922163161,0.24188186347786647,0.2442499320542073,0.2477006525487889,0.24690369847965063,0.18352083940943092,0.07775277199850761,0.20574389067933996
587,587.0,0.9788676633701509,1.0176722397015772,0.2405361805138837,0.06493811631502122,0.16785072139166904,0.05756371506280496,1.0136666967316736,1.0000795943229008,1.0093394533639448,1.010555681927758,1.0099565893471465,1.0127006317179157,0.9992017265625082,1.0117419189873282,1.010506542559328,0.9975868632199459,1.011472060887046,0.9981046005001247,0.9981231156281474,1.0094623528600057,1.007973573779988,1.0142035291677016,1.0095697857251453,1.0024647458894658,1.009325388635456,1.0159309681868354,1.0096222174759895,1.009811052077562,1.0043383632270035,1.0164715907472748,1.017005574921558,1.0093429896215271,1.0094245086125537,1.0140799158487066,0.999524699455628,1.014152188525469,0.15759732989135983,0.06493811631502122,0.15822844834935496,0.18196707988306154,0.18223708001737282,0.1791415578857722,0.07788800326982637,0.18198125209753316,0.1906211953659628,0.08841171256798806,0.19293799125963174,0.089055235768674,0.08259652677411027,0.19814958220820983,0.1518220658478006,0.1962861597015589,0.20885288534152482,0.08207840123041843,0.21853198380268005,0.21555291066690335,0.2294621346908464,0.23504606691370086,0.08578160199290596,0.2296670708752147,0.23189969804045366,0.2405361805138837,0.23976349933772997,0.17456978540906573,0.07430728129936204,0.19561280443214338
588,588.0,0.979056187243411,1.0176016918330086,0.2620297582050728,0.06983601282358792,0.1805721872270005,0.06204639385860414,1.0038557079472703,0.992227110271196,0.9993568412370819,0.9998920265140264,0.9992795609825463,1.002184502485492,0.9905981321322846,1.0011247560110175,0.9996006495833273,0.9884411293466094,1.0004952270756684,0.988923606049776,0.9892775067083264,0.9983217119358662,0.9976416793200432,1.0031182277642445,0.9981611934708446,0.9935610736144432,0.9976743233225127,1.0042160868468115,0.9976953054477676,0.9977541394283422,0.9952002732429444,1.004290636809241,1.004753403135098,0.997143012749637,0.9972414089494843,1.003712799334099,0.9911143507849218,1.0030912556455198,0.16650517038254325,0.06983601282358792,0.1724517428487004,0.19817242026672283,0.19851277232494458,0.18909150269346484,0.08393779464656734,0.19211369977302517,0.20758085698651418,0.09549059346160296,0.2101678160469643,0.09619867567490803,0.08908176214285299,0.21588784387348203,0.16299967833159032,0.20714649586128306,0.2276018785444836,0.08870773794587032,0.23813962717760764,0.22744985532615475,0.25003322653286103,0.2561112363509645,0.09306284638422316,0.24229085507984305,0.24464862095511686,0.2620297582050728,0.2611877438782915,0.18426533956065103,0.08001682156758838,0.20644523116253335
589,589.0,0.9792783414995168,1.0174275928202032,0.26939706778196537,0.07278605303219396,0.185692601859186,0.06312570708015115,0.9917753980213474,0.9849934363437473,0.988254000330136,0.9879153935738914,0.9873036752196328,0.9892553348870697,0.9826778413591186,0.988102257445522,0.9873005619111603,0.9800424408486719,0.9880880238488416,0.9804940467362584,0.9811402199459298,0.9858495505087552,0.9862825310377145,0.9895910123408127,0.9853591621517417,0.9853629347291988,0.9845779779988092,0.9899719887611629,0.9842734284215819,0.9841651987979898,0.9867832436827675,0.9895478262886155,0.9899286966636319,0.9834035357995061,0.9835245945886005,0.9909529651059066,0.9833768711837828,0.9895869318089726,0.17006338927206183,0.07278605303219396,0.17733941809992834,0.2037232923280278,0.2041078431390051,0.1930716607974099,0.08751166349591355,0.1961528656691549,0.21339756014172667,0.09952874902527895,0.21607538513946328,0.10026581579174657,0.09285884761217465,0.22200626677885088,0.1678886304962684,0.21171417425199743,0.23407554812217352,0.09282400445527055,0.24490426539169657,0.2328139960427675,0.2571277070681947,0.26339625098763875,0.09771931679638439,0.24821333467990175,0.2506688833444057,0.26939706778196537,0.26853143796584483,0.18817392141183337,0.08344462824906732,0.21099607840723725
590,590.0,0.97952441564052,1.0171759508913945,0.2544758801580277,0.06873115714113417,0.17534032072239367,0.05960653653994665,0.9900675994090284,0.9844994091808515,0.987305703068365,0.9868633954752425,0.9862538460207133,0.9874040278028482,0.9821611021692841,0.9862329428149146,0.9861978840054957,0.97952441564052,0.9869635984948297,0.9799759672040228,0.9806249422985788,0.9847654618925473,0.9851073313681625,0.9876863460397826,0.9842469933492475,0.9848420732180622,0.9834362993626623,0.9879695785730782,0.9830947725617099,0.9829647924506398,0.986291566098565,0.9874806078860039,0.9878539874063589,0.9821886046445002,0.9823133943368996,0.9891389481846057,0.9828616895861105,0.9876842735781095,0.16048440053651153,0.06873115714113417,0.16747913606086987,0.19239197245331693,0.19276151835974478,0.1821702682118076,0.08264528083180413,0.18507752118432116,0.20153173226879217,0.09399253321771961,0.2040682320353576,0.09468643366031057,0.08769225473281005,0.2096796624670434,0.15850302434206448,0.1997934013287711,0.2210897006806577,0.0877168030547504,0.23132873743114143,0.2197453164238928,0.24288461151682328,0.24881751979309863,0.09239879186999474,0.23430273356295025,0.2366270704149072,0.2544758801580277,0.253655604668712,0.177557579034001,0.07880486390213809,0.19911588032833522
591,591.0,0.9797827553639565,1.0168727742748171,0.2536077138701765,0.06726767673550792,0.17407067509688706,0.059881326702564276,0.9982343164633274,0.990325495509157,0.9959095507369243,0.9960779543340842,0.9954758061907556,0.9961055266620299,0.9885644078144944,0.99499681250106,0.99563253454422,0.98637741705156,0.9964648249422791,0.9868536177980203,0.9872321597716918,0.9943709102014533,0.9935220285351386,0.9968310654994513,0.9940943101223538,0.9914207324145565,0.9934990319263486,0.997585125214424,0.9933961238530713,0.9933862179869081,0.9930299326417464,0.9974279413432146,0.9978565538777897,0.992722252500628,0.9928314552670016,0.9977386695699285,0.9891081349926056,0.9968127830337018,0.15953594760155448,0.06726767673550792,0.16678684963829338,0.19161262207496646,0.1919798785008633,0.1810396519306062,0.08093297278358173,0.18393162251157702,0.2007434674071565,0.09211493984808714,0.2032977000519056,0.09279468005842123,0.08589770176752116,0.20884896756711802,0.1570780661593395,0.19845767029577727,0.22023649267917736,0.08581205229582561,0.23047072884056513,0.2180912927568406,0.24201751806133437,0.24795345001386412,0.09032226134341191,0.23242004577846634,0.23470931635238618,0.2536077138701765,0.25278167059914786,0.17645775941994224,0.07713194403035166,0.19778759193284462
592,592.0,0.9800339311493059,1.0165440711987062,0.26251179084882187,0.06879830123181471,0.17947245314672067,0.06220653339158616,1.0065203258714224,0.9961549222086172,1.0044345534467118,1.005202250326707,1.0046092035719145,1.004940841915542,0.9949496841745687,1.0039033714561187,1.0049669555734344,0.9931896646951657,1.0058529809441985,0.9936861010800485,0.9938125077363438,1.003894902945467,1.001948940556029,1.0061069110284053,1.0038657049361257,0.9979785564464054,1.003487687428737,1.0073316062257227,1.0036252868364457,1.0037358513590853,0.9997392043888264,1.0075101458841145,1.0079887752960814,1.0031885010711326,1.0032822565195496,1.006463852603092,0.99535005970687,1.0060720385455724,0.1642111770993724,0.06879830123181471,0.1726659256725078,0.19831601458432488,0.19870458976961633,0.1862717648627641,0.08280249609128781,0.18925184353269128,0.20777536924670734,0.09430086687432238,0.21043356961997212,0.09499743718668124,0.08790337794577728,0.21616845664504042,0.16179535810600473,0.20413905000053903,0.22795785688493328,0.08767501071949135,0.23855526935373753,0.22415343395115983,0.2505132464536351,0.25666871290114357,0.09219407057488392,0.2387588161260088,0.2410912923471146,0.26251179084882187,0.2616548446649861,0.18157094925615508,0.07888194233668226,0.20345075951344335
593,593.0,0.9802565696715326,1.0162158498912957,0.2549865080470715,0.06630964200496767,0.1739756495491117,0.06060209225899189,1.0132067684376247,1.001023051669434,1.0112798694144396,1.0125353298732833,1.011946411358536,1.0120816973817721,1.0002925715118336,1.0111060451675995,1.012463940140113,0.9988984355503854,1.0133950134620255,0.999416097097436,0.9993214130844488,1.011543455009394,1.0088052560154697,1.0136174783473628,1.011705728185109,1.003455963571914,1.0114970353009118,1.0152368267207372,1.0118222181977448,1.012025644572257,1.005345104452022,1.0156935234947901,1.0162158498912959,1.011572069741327,1.0116542361018874,1.0135149883727979,1.0005661401860637,1.013567761978374,0.15917115868001133,0.06630964200496767,0.16769246912506927,0.19263209949410415,0.19299689066305545,0.1805075880166811,0.07982132691107477,0.18338539429391226,0.2018197064882872,0.09093132117012606,0.20441233026227892,0.09160571651239527,0.08474860915120248,0.20995372593216322,0.15664570005645467,0.19777330646241162,0.22141949496906915,0.08446681852427114,0.23171576398208882,0.2170687953747188,0.24333484519224893,0.2493240776036596,0.0887902784011179,0.23112180239189703,0.23337058968554458,0.2549865080470715,0.2541556140306319,0.17597130224337262,0.07602770246839687,0.19710890833506992
594,594.0,0.9804292976056012,1.0159115091852844,0.24204622134734038,0.06503940543407946,0.16608595425888578,0.0565959016741192,1.0100855778900784,0.9998048494786738,1.008920516688572,1.0099974897718196,1.009412368813095,1.0087671561564804,0.9989954693150206,1.0077705719908387,1.009893271506704,0.9975509787822198,1.0108525512404263,0.9980736630531862,0.9979942458612852,1.0088853490379026,1.0063230276231119,1.0101346291603204,1.0089692820865197,1.0022377688857322,1.0086861609071818,1.0115948657816198,1.008928431951629,1.009091897978748,1.0041931719147759,1.011944380780154,1.012449669813443,1.0085848141737817,1.0086736953158846,1.010234311670539,0.9992945733981228,1.0100903050614694,0.1513548567747452,0.06503940543407946,0.15931438889878075,0.18295144373262506,0.1833028423766136,0.1717495392099186,0.07826569835890376,0.17451477611856292,0.19166261694499592,0.08909472169405756,0.19412696880908822,0.08975701519360564,0.083063904929344,0.19941533932306957,0.14989587043362926,0.18830406060283295,0.21025053410397182,0.08290747955134306,0.219993005281645,0.2068532444778678,0.23100176336142753,0.23665909653954523,0.08715232674565558,0.22041507460026227,0.22258223254288062,0.24204622134734038,0.2412630123318253,0.16740910034594464,0.07457001424698204,0.18766207345502978
595,595.0,0.9805307416264764,1.0156440103312292,0.25463452182259844,0.07200914837926782,0.17749568315520864,0.058490045779443695,0.9979045263753308,0.9925858873458167,0.9975212974616507,0.9977346155337292,0.9971549994034238,0.9957738102113036,0.991103475408997,0.9946833136245594,0.9973618668040051,0.9891744489142872,0.9982680587653147,0.9896732866750408,0.9898786401341224,0.9960924667363907,0.9948439977895466,0.9965081494664698,0.995823656674663,0.994163633921259,0.9952309315863289,0.9972606479060235,0.9951260046444896,0.9951106452888575,0.9959472761314381,0.9971267032108243,0.9975541087685276,0.9944392381365292,0.9945527167317788,0.9973950268715035,0.9915833790545204,0.9964866034806998,0.16240615833340175,0.07200914837926782,0.16778083062977825,0.19272188599106094,0.19308324631210308,0.1846431526834313,0.08658795086893584,0.18764691082708151,0.2019737656298526,0.09838109602572631,0.2046376277958217,0.09911365850092307,0.09181011850042912,0.2100211761793185,0.16113198996962702,0.20266573994875706,0.22130872082690098,0.0919268827865319,0.23149966407867983,0.22314786004140666,0.24304387266664432,0.24894793543596863,0.09665360724738616,0.23822487729188901,0.2406362313917535,0.25463452182259844,0.253818652154297,0.17991309678053527,0.0825437744409045,0.20195634111524652
596,596.0,0.9805395284091225,1.0154237051841508,0.26010170780540554,0.0744840454134423,0.18326449000373474,0.060126815987683845,0.9867850837379915,0.986112941948637,0.9866062217776214,0.9859807407095088,0.9854047929974405,0.9839254912728138,0.9840009616282953,0.9827552051386159,0.9853054470912858,0.9815793832065166,0.9861099384611242,0.9820464235594052,0.9825556579339944,0.9838579743983267,0.9842420194596957,0.9841380439321664,0.983268050414706,0.986902036535292,0.9823876074896202,0.9843585650409424,0.9819649978574072,0.9817897082971041,0.9885462724228362,0.9838515190342817,0.9842186497640928,0.9809673919547246,0.9811029879528896,0.9856905015709897,0.9846543017301265,0.9841370168529175,0.1697636148346748,0.0744840454134423,0.17131920545183985,0.19698588443282,0.19732619314971622,0.19326525665580258,0.08951157528484972,0.19640095978127275,0.20657201420485044,0.10156053609998753,0.20938636861822768,0.10231522130927655,0.09484729635890475,0.21457743952016026,0.1667170993009749,0.2121258169183223,0.22606557629368917,0.09513379850558439,0.23646470908788342,0.23385925211538947,0.24825944550548468,0.25429354075387844,0.10001637971492967,0.24987041810693583,0.252436597512108,0.26010170780540554,0.25926756041399474,0.18827054822561085,0.08535641063595106,0.21138022810007254
597,597.0,0.9804342846285048,1.0152609455990709,0.24517612574381928,0.07035794314715459,0.17296848074492843,0.05669223853732116,0.9862820225737754,0.9864061766336886,0.9861778110334314,0.9855058754375344,0.9849346577853842,0.9834161491920512,0.9843158758973388,0.9822472313755889,0.9848132396192821,0.9818741212807807,0.9856080173970874,0.9823400027603906,0.9828620827784578,0.983383924350775,0.9840406720872639,0.9836425826087438,0.9827842654771063,0.9873418810964575,0.9818905676085282,0.9839355587399556,0.9814511143601088,0.9812669905084073,0.9890980204337405,0.9834794897118074,0.9838571646269841,0.9804342846285048,0.9805711749251977,0.985179348355715,0.9849716570741321,0.9836417452640713,0.1603795000757707,0.07035794314715459,0.16152708099177793,0.18574492639928408,0.18606158548998297,0.18261120547884763,0.08455489203783934,0.18556716785504587,0.19480498474995858,0.09594558164371986,0.19747621325167714,0.09665704326035518,0.08959926662355233,0.2023039448976853,0.15738187040434987,0.20043637654183016,0.21311634559752368,0.0898474416272973,0.22291033740627444,0.22101387241998555,0.2340220434553626,0.23970903724671389,0.09443568997139151,0.23616982541029374,0.23860081375836723,0.24517612574381928,0.24439048764953367,0.17789059540627666,0.08062968565670983,0.19973253814947267
598,598.0,0.9802040856421596,1.01516608343101,0.24226344271467973,0.07000461576263856,0.17055761708399006,0.05549839987330981,0.9955978655384197,0.9922835979206999,0.9952449687389415,0.9952324626123064,0.9946695502362622,0.9933459688677735,0.9907367610186169,0.9922543120245781,0.994781393556738,0.9887156971352501,0.9956454574394894,0.9892063100181442,0.9894730873986907,0.9935316919013056,0.9930589133166164,0.9940366713714163,0.9932003776835255,0.9939119307245635,0.9925461921825549,0.9948341037982612,0.9923724139003588,0.992323995450081,0.9957924904328789,0.9947269338542046,0.9951580286967616,0.9916177616580265,0.9917342454277757,0.9949836112979434,0.991243599607411,0.9940184342704225,0.15700154683907586,0.07000461576263856,0.15977975338942701,0.18364776627465426,0.18396607688556507,0.1787041598756818,0.08415734249702045,0.18158258340228176,0.1925601495859695,0.09557687914469272,0.19517099013062914,0.09627818024283208,0.08922010205074747,0.20001500312922918,0.1553162361665637,0.19625392044129503,0.21067715835277756,0.08935947260772602,0.22033002734907986,0.21642227319286883,0.23127649554462282,0.23687592976021052,0.09391189902339692,0.2312837349662992,0.23366869754488265,0.24226344271467973,0.24149406211772828,0.17412099572203688,0.08024558033571395,0.1955634374693752
599,599.0,0.9798798015379127,1.0151494705349895,0.24777241061861788,0.07245039737050639,0.1744272919626747,0.056189394372294546,1.0047026279648654,0.9980276596754585,1.0041266306397758,1.0047440235399114,1.0041958256123829,1.0030454561939879,0.9970070145118627,1.0020354390047725,1.0045243056804865,0.9953841138121753,1.0054471602364663,0.9958964873639911,0.995924756997943,1.0034683947603147,1.0018769084177512,1.0041859068894217,1.0034037351065392,1.000324527602585,1.0029861374025202,1.0054569848375132,1.0030768260015672,1.0031659755833253,1.0023215619735755,1.0056921012012294,1.0061716370192995,1.00257809054799,1.0026755798048916,1.0045569737452056,0.9973733756285434,1.0041502923527343,0.15961506528337754,0.07245039737050639,0.16359010379171388,0.18795370219056906,0.18827948616035584,0.18165721397328452,0.08710874355958788,0.18458570411356648,0.1970179349939082,0.09899459075381857,0.19964966019340868,0.09971231806578758,0.09238460689281144,0.20469724674420392,0.15908684232637232,0.19962452921473495,0.2155718276922597,0.09239972608515977,0.22541207956666426,0.2201947918601926,0.23656789896578936,0.24226929126850238,0.09707229313493848,0.23535978235553423,0.23778879797126554,0.24777241061861788,0.2469944872171415,0.17702512914078067,0.08306403499812857,0.19891806237725754


==> data/bounded_direct_pow_voltages744a_no_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826877497,1.0067586576502974,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318559508,1.0069127485388631,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.9919532809419267,1.0069821962071603,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901540982,1.0069908929730471,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644197008863,1.0069627311543805,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297907117,1.0069216030690196,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806319961,1.0068914010348213,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.0068960173696442,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454026245,1.006959344391346,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797488104,1.007091066875953,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801388,1.0072440394321664,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785568479,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464437,1.0073844218920855,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611105110693,1.0073457191206912,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.9919273598841498,1.007276041070704,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419299,1.007210628000155,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894204948829,1.007176137885483,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886832903967,1.0071648995767628,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956024100885,1.007160659642477,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063402355744,1.0071501770240827,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.9919170591484712,1.0071322601549342,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087298413586,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242535738766,1.007081406889685,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200367150924,1.0070521121062403,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.9919144162011331,1.0070226662973527,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097667815021,1.0069948902693509,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.9919053812153541,1.0069706048285618,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997817642558,1.0069516307813144,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.9918914906897741,1.006939006025627,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790302534768,1.0069306368262831,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169305,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.9918376847570844,1.0069153833240383,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.991817810712414,1.0069040945431655,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367773,1.0068882523626943,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.991827447314077,1.006866328948179,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918619630483966,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919098528738641,1.006798808636763,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919656331246078,1.0067542454161567,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.9920238201347563,1.006705668314095,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384382,1.006655638841317,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.9921264740690975,1.0066067185085625,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921659394574426,1.0065614688265714,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921978085334981,1.006522451306084,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.9922225634272882,1.0064922274578392,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922406862688377,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922526591881708,1.0064681199096857,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922589643153121,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922600837802859,1.0065021025969083,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922564997131169,1.0065391054604191,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.9922486942438293,1.0065855876044447,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024476,1.0066384902797605,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922223608612879,1.0066947547371425,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.9922048766618341,1.0067513222273674,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.992185258487862,1.00680513400121,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.9921640679231468,1.0068531313094466,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921418665514643,1.0068922554028537,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921192159565899,1.0069194475322065,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,1.0030792003994753,0.9946436905703504,1.0019881483311266,1.0032856056119863,1.0025114190124214,1.0010921465827305,0.9940564226953211,0.9996272512822943,1.0031693134649051,0.9921782775965714,1.0046458979888844,0.9931355501371146,0.9926380810355707,1.0014247968388659,1.0001444669845043,1.0035063688366317,1.0011056614847968,0.9990362614188899,1.0003324471092772,1.005553471426928,1.0003805241929675,1.00041906952792,1.0017527911454627,1.0059720995057584,1.006846438529088,0.9995731734354174,0.9998013680928622,1.0030675864153935,0.9943586798751568,1.0033851967775709,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.9920966777222991,1.006931648948281,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,1.0031292402774745,0.9946470477913633,1.0019532016803039,1.0032506862464847,1.0024758559731535,1.0011486189769814,0.9940550313573268,0.999683387817727,1.0031282082008501,0.9921627418198792,1.0045986728343115,0.9931229595597002,0.992632653031761,1.0013945315670378,1.0001581505281603,1.003567122876522,1.0010815713187906,0.9990448710040079,1.00031308958716,1.0056302162772683,1.0003666938548972,1.0004102071564365,1.0017708726754797,1.006055405049609,1.0069316489482811,0.9995641189741704,0.9997908963094405,1.0031225392151624,0.9943605719196371,1.003445861344592,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.992074813432368,1.0069269657881124,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,1.0031149028000166,0.9946294889521369,1.001897261597872,1.0031924212225658,1.0024152448769688,1.0011321996836842,0.9940308104534833,0.99966669579743,1.0030631665005838,0.9921319559219856,1.0045321419267232,0.9930949993882894,0.9926036354070238,1.0013374105750712,1.000126179471021,1.0035498489885288,1.0010280350529017,0.999021353949855,1.0002613360380168,1.0056140485932643,1.000315909923029,1.0003633203222555,1.0017488866952045,1.0060368356553595,1.0069116618088647,0.9995090203913686,0.9997342254778168,1.003106252970283,0.994338372756925,1.0034284366042001,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920541846705716,1.0069081637337727,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,1.0029782688990792,0.9945688649013312,1.0018739879230447,1.0031751163090858,1.002395345556955,1.0009939214377115,0.9939657681438456,0.9995272714852963,1.0030444642937415,0.9920665072626605,1.0045114905005215,0.9930283056636398,0.9925387120100239,1.0013204726619904,1.0000502561378195,1.00340658456108,1.0010141816820786,0.9989475086585005,1.0002517049418413,1.0054673394977287,1.000312158903533,1.0003636937090488,1.0016682320251817,1.0058883238158347,1.006763692552758,0.9995102637935761,0.9997346080997535,1.0029678133508995,0.9942784236749229,1.0032852931289644,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.992035353020685,1.006879173353593,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,1.0028924575267653,0.9945451252737586,1.001866392169757,1.0031686271798237,1.002388345832012,1.0009048190580863,0.9939415275864951,0.999437854467221,1.0030358233395213,0.9920397584019872,1.00449958772307,0.9930026700692312,0.9925155597544493,1.00131633061648,1.0000140229663266,1.0033203303742528,1.001008997803086,0.9989211197513763,1.0002452673040705,1.0053722412819113,1.0003088088288385,1.0003617236919773,1.0016405081591633,1.005790155966604,1.0066659041340815,0.9995079652595024,0.9997321950179443,1.0028789859662548,0.9942565878978251,1.003198498175748,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920188800664851,1.006843925215904,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,1.0028420355589758,0.9945189726412231,1.001830070015473,1.0031302945285192,1.0023529106406477,1.0008561103796978,0.9939137432380623,0.9993899791356412,1.003002755159406,0.9920133296593131,1.0044641253412814,0.9929758563713852,0.9924882289971699,1.0012828253660528,0.9999749573296138,1.0032688768991043,1.000976664204344,0.9988851730489464,1.0002147015059324,1.0053203636514458,1.0002819726860537,1.0003375827161032,1.0016057223959147,1.0057374829189771,1.0066145241017832,0.9994849627038901,0.999708544357712,1.0028282222055651,0.9942209123551515,1.0031474434269507,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9920053273917464,1.0068063498890367,3.060869279508978e-05,3.669309066635831e-06,1.2410293763907409e-05,9.687925981324918e-06,1.00284902605213,0.9944984281841049,1.0019326216359643,1.0032490938373988,1.0024671444128457,1.0008670301205338,0.9939002685243563,0.9994017934668772,1.0031237413879048,0.9920053273917465,1.0045855459392403,0.9929666887801278,0.9924763017462772,1.0013955999853352,1.0000064648802507,1.003269304600959,1.0010919100379365,0.9988701091100607,1.0003303961058319,1.0053163725571899,1.0003967003979042,1.0004520288126886,1.001588786922768,1.0057305013541091,1.0066070551030493,0.9995962678734386,0.9998204859832289,1.0028346353600373,0.9942195176969778,1.0031480350506818,2.2494498264624708e-05,3.669309066635831e-06,5.4311410420158005e-06,5.959939347363607e-06,6.204712531059472e-06,2.628228001224825e-05,4.618307666502839e-06,2.6673485131866408e-05,6.65947411691593e-06,5.4994800117473194e-06,7.035869661487446e-06,5.421281199189576e-06,4.97420617858148e-06,6.5860121177972045e-06,4.990964756721993e-06,2.6477164722472076e-05,7.145437809921846e-06,4.537743928317321e-06,7.552391820249381e-06,2.886493378452832e-05,8.159066245904955e-06,8.47369947461241e-06,4.965987989393624e-06,3.0083066400280832e-05,3.060869279508978e-05,8.899927252850609e-06,8.790489957595234e-06,2.452884428389257e-05,4.2869742164434525e-06,2.643343113091197e-05
64,64.0,0.9919953368708534,1.0067703779413224,3.036566685481478e-05,3.3262234300467165e-06,1.207390917410869e-05,9.726734992113083e-06,1.002877640768178,0.9945600887276341,1.0019508146125153,1.0032692549046582,1.0024868665532827,1.0009018075629197,0.9939668922168353,0.999439320128806,1.0031385682704639,0.9920627511525252,1.004592034498594,0.9930262824287718,0.992540838303778,1.0014183095567672,1.0000492693657452,1.0033017271504165,1.0011149626856808,0.9989434692563233,1.0003513407784836,1.0053436730287455,1.0004144952505685,1.0004670487280973,1.0016706810271385,1.0057524058656313,1.0066275311216477,0.9996090992488652,0.9998335606315607,1.0028660605404696,0.994286197918681,1.0031805223548902,2.2100569301924442e-05,3.3262234300467165e-06,5.0532330554758296e-06,5.5555768197677546e-06,5.810789553803593e-06,2.5945597300040964e-05,4.205063202261798e-06,2.626779806057438e-05,6.24362462893799e-06,5.075618015486015e-06,6.6106025273004284e-06,4.989021561220097e-06,4.5482070077077515e-06,6.201513108150701e-06,4.898996451422245e-06,2.6285923342762946e-05,6.78458148574583e-06,4.120199154221001e-06,7.236722565105623e-06,2.866808918766547e-05,7.888056027474313e-06,8.264371438062173e-06,4.5236989125695296e-06,2.9854150842516896e-05,3.036566685481478e-05,8.630153804082524e-06,8.50964834646041e-06,2.4144418801587463e-05,3.89618811308461e-06,2.6212972322986407e-05
65,65.0,0.9919898715406237,1.0067399399410917,2.887499309713716e-05,3.0350963244898834e-06,1.1383182987045505e-05,9.175360470169057e-06,1.0029048410440835,0.9945981780551472,1.0019861978046007,1.0033042024030046,1.0025231310772098,1.000930626614625,0.9940086589532064,0.9994689736935463,1.0031735853431036,0.9921021802887973,1.0046225387537122,0.9930667100279433,0.9925824371662417,1.0014559000791161,1.0000855549253795,1.0033312931396443,1.001153974884067,0.9989887704236303,1.0003881407695527,1.0053658410175117,1.0004489671906938,1.0004982897951467,1.0017120018215908,1.005771093640241,1.00664629772294,0.9996428856484716,0.9998677291426531,1.0028925053123359,0.994325249170178,1.0032088413148246,2.0669272357709355e-05,3.0350963244898834e-06,4.967274860098789e-06,5.434058984836187e-06,5.682462480386496e-06,2.4318591365084492e-05,3.867999482575539e-06,2.459776615017083e-05,6.172224893540734e-06,4.7670591149855484e-06,6.5830486962003995e-06,4.652220786998881e-06,4.220368133487386e-06,5.944605794217205e-06,4.562711611782841e-06,2.472148583023772e-05,6.3933223360335476e-06,3.770554063634221e-06,6.76490061559741e-06,2.7181578765973508e-05,7.334519288792837e-06,7.646601061901266e-06,4.1344025112900165e-06,2.8375857902304842e-05,2.887499309713716e-05,8.039697953042247e-06,7.94398866865025e-06,2.262143980593735e-05,3.5711007773741033e-06,2.464628589689404e-05
66,66.0,0.9919899747284828,1.0067189664566762,2.783927726514578e-05,3.1452015182882633e-06,1.110844804945914e-05,8.808145837140171e-06,1.0029024030851712,0.994577382294415,1.0020058833372458,1.003322392221319,1.0025451164473094,1.0009341916443049,0.9939917001302324,0.9994742518109793,1.003201460595117,0.9920903857572049,1.0046505058604693,0.9930550591858464,0.9925682022251177,1.0014732283160357,1.0000806418805057,1.0033284719633084,1.001173185284323,0.9989601316130603,1.0004079860095076,1.0053651597802122,1.000469750290391,1.0005180157427518,1.0016798085193683,1.0057713367849739,1.006646803183794,0.9996697992793017,0.999893438223132,1.002890247826704,0.9943016622221151,1.0032060957035367,2.0186828471133225e-05,3.1452015182882633e-06,5.008853698538223e-06,5.412095139143396e-06,5.681190139951919e-06,2.351849366805969e-05,4.021100449495184e-06,2.379934288208217e-05,6.206343616352382e-06,4.959695595139601e-06,6.6484801812468686e-06,4.830720343983295e-06,4.399491415767686e-06,5.8164976280014234e-06,4.746845183455049e-06,2.39926207253386e-05,6.125452334841136e-06,4.010469737388514e-06,6.39625763136723e-06,2.6272436520956787e-05,6.8540273949371505e-06,7.073572594032332e-06,4.399272811509294e-06,2.739731545421265e-05,2.783927726514578e-05,7.497954141183712e-06,7.434169780145023e-06,2.1992311817518826e-05,3.6638607416519333e-06,2.3923262602907038e-05
67,67.0,0.9919966897618577,1.0067113880564063,2.8631324767236278e-05,3.397391603125257e-06,1.126337968234369e-05,9.212907885708755e-06,1.0029558306565856,0.9945514038191005,1.001979134846185,1.0032896485270901,1.002516141227802,1.0009925132805548,0.9939674592305909,0.9995352543088472,1.003169751134915,0.992063949387401,1.0046152704854423,0.993027807143436,0.9925428232049562,1.0014408076401062,1.0000764534864695,1.0033816766684487,1.001142447458182,0.9989276245840304,1.0003773369093365,1.005425134302179,1.000440637294183,1.000490923612751,1.001649080109759,1.0058347674805652,1.0067113880564063,0.9996435076859764,0.9998659921152766,1.0029443104219053,0.9942714402872496,1.0032592561695337,2.1155278190582305e-05,3.397391603125257e-06,4.742870162773821e-06,5.059162209185858e-06,5.330524370328458e-06,2.427765891577269e-05,4.3023128000689054e-06,2.4578389546166924e-05,5.819487785615063e-06,5.243690149310105e-06,6.261963337875573e-06,5.116214198748215e-06,4.667750125589813e-06,5.40443224459438e-06,5.221720198129685e-06,2.4784539755443383e-05,5.650687628742052e-06,4.4283499922215776e-06,5.866171415609629e-06,2.7095692173309677e-05,6.241224099616854e-06,6.418095667696336e-06,4.8838757166566195e-06,2.824957943715382e-05,2.8631324767236278e-05,6.807838663466234e-06,6.755245459034486e-06,2.290728890675401e-05,3.869283392473665e-06,2.473334755702902e-05
68,68.0,0.9920110599681741,1.006719274164768,2.851525930665578e-05,3.397461440451086e-06,1.1083925543431949e-05,9.28856668977534e-06,1.0029069865632885,0.9945134012103307,1.0019059523890355,1.0032090312145463,1.0024342803189605,1.0009395171381534,0.9939247638232995,0.9994842839348477,1.0030778645935283,0.992011059968174,1.0045140367185208,0.9929731026257747,0.9924973224442704,1.0013628296082964,1.0000181268444368,1.0033278446806697,1.0010658070848129,0.9988791172635775,1.0003017444362483,1.0053689548885432,1.0003681534573783,1.0004197755517705,1.0015984058569787,1.0057801615840796,1.0066578000785178,0.9995749848295212,0.9997953806570644,1.0028924361918774,0.994225125614149,1.003205615972802,2.1306919563529332e-05,3.397461440451086e-06,4.496347502387819e-06,4.78002032697629e-06,5.013521516483541e-06,2.420616896811837e-05,4.259155600322447e-06,2.448610998189163e-05,5.451069927924645e-06,5.145173121737615e-06,5.897538185331244e-06,5.019867109125624e-06,4.5821863492809704e-06,5.042140538379146e-06,5.378055135840168e-06,2.4672734334482914e-05,5.253754321065196e-06,4.4931623132858275e-06,5.434827024888928e-06,2.7037461188510062e-05,5.731705031957351e-06,5.868684178025823e-06,4.932947723596238e-06,2.8206061284996362e-05,2.851525930665578e-05,6.218877474659725e-06,6.1759085953649615e-06,2.299656590210608e-05,3.88324278971642e-06,2.4634839565866916e-05
69,69.0,0.9920331486194092,1.0067372496308662,2.6779207235632614e-05,3.319261407170997e-06,1.0768554695725842e-05,8.507839071553318e-06,1.00288208806505,0.994581887361685,1.0020107631229984,1.0033192485522522,1.0025471894361455,1.0009117912844996,0.9940059906588906,0.9994565987305701,1.0032020063962614,0.992117066899388,1.0046504117700976,0.9930771581026204,0.9925855443341164,1.0014738002640733,1.0000704830067149,1.003297344255068,1.0011755773258932,0.9989542206880088,1.000411919090042,1.0053352239783773,1.0004806961134127,1.0005320858784745,1.0016714671876386,1.0057462620079272,1.0066243954892902,0.9996908855039445,0.9999100904148763,1.0028636115393685,0.9943020276609857,1.003175417970102,2.0069883113771906e-05,3.319261407170997e-06,4.885409447997962e-06,5.408059865347723e-06,5.536627316466107e-06,2.2669947733309887e-05,4.085118415945686e-06,2.2910450505633272e-05,6.0490501135875326e-06,4.863000069246413e-06,6.465421407201991e-06,4.754285168472708e-06,4.364990530878804e-06,5.5334900646495015e-06,5.1852058033702405e-06,2.3178181839387363e-05,5.766206173037521e-06,4.402049750735164e-06,5.937136373540636e-06,2.540818225109384e-05,6.190430146839729e-06,6.313822142126715e-06,4.809269477009986e-06,2.6524058941267674e-05,2.6779207235632614e-05,6.5764458447392185e-06,6.547434000319794e-06,2.1627773282822888e-05,3.7571639894693485e-06,2.3139078460702206e-05
70,70.0,0.992059098765746,1.0067580781599614,2.4372863387003127e-05,3.316484818041036e-06,1.0323211500147309e-05,7.434674109315196e-06,1.0027939586283867,0.9946263509003342,1.0020038384992,1.0033133909419116,1.0025447616071863,1.0008249717666533,0.9940622654429913,0.9993714719618891,1.0032048172085717,0.992191675969046,1.0046624280447156,0.9931543642630226,0.9926468284867357,1.0014702180829347,1.000058300900913,1.0032108468989993,1.0011727624905449,0.999008037169274,1.0004098942433093,1.0052551253442747,1.000478764307006,1.0005295571231492,1.0017322013630474,1.0056706286638164,1.0065514685913675,0.9996897059955856,0.999908044907705,1.0027766426790563,0.9943483893444935,1.0030892878227575,1.8243867014060465e-05,3.316484818041036e-06,5.266023564668887e-06,6.059999213254201e-06,6.095625484812017e-06,2.0611909797775643e-05,4.040539221085385e-06,2.084150426339685e-05,6.666372795783684e-06,4.653897359064278e-06,6.9602284574129684e-06,4.575438054821227e-06,4.271299168096211e-06,6.114126613649452e-06,4.886202743605141e-06,2.1095009258924177e-05,6.387811464306181e-06,4.4041762171665315e-06,6.545205509496298e-06,2.3123181320831944e-05,6.7637789162232505e-06,6.871931426706058e-06,4.872099649549716e-06,2.414383541045324e-05,2.4372863387003127e-05,7.032966879887167e-06,7.015681510492872e-06,1.9666975455043855e-05,3.7384007430164154e-06,2.105890928579094e-05
71,71.0,0.9920840734019184,1.0067745234573127,2.2093287558353306e-05,3.468485664773068e-06,9.730132379526945e-06,6.549891510893855e-06,1.0028893161205326,0.9946110402253133,1.0020300476066537,1.003341134487691,1.0025717717799953,1.0009206153462629,0.9940491950470342,0.9994680236929833,1.0032331382052049,0.9921821716231365,1.0046941769655666,0.9931446372753652,0.9926353862769368,1.001497906929064,1.0000936016603863,1.0033051132130035,1.0011983518240617,0.9989863758839298,1.0004359133879044,1.0053442878947552,1.0005048321926073,1.000553609350312,1.0017096606817602,1.005756890824526,1.0066388644321718,0.999718556329231,0.9999356312222107,1.0028726666474315,0.9943324121325269,1.0031840145345434,1.6640199110961893e-05,3.468485664773068e-06,5.177667467586167e-06,5.976527876231223e-06,6.000073358863781e-06,1.8838919487038177e-05,4.246454993202062e-06,1.9074651804510285e-05,6.476418643676983e-06,4.6870938797307784e-06,6.6144209663246954e-06,4.6467300604078e-06,4.433969606337405e-06,6.064767304784457e-06,4.832015538678561e-06,1.9241944319118328e-05,6.343115715027832e-06,4.6837558550503625e-06,6.442101463797169e-06,2.100238020016183e-05,6.583881974056478e-06,6.6262021133975e-06,5.181277313618272e-06,2.1889352925777063e-05,2.2093287558353306e-05,6.758333026254323e-06,6.749799978261577e-06,1.7937137524602323e-05,3.990553028212249e-06,1.920245262701228e-05
72,72.0,0.9921032355226598,1.00677934922818,2.0031559768936754e-05,3.3931499120607157e-06,9.069259287759694e-06,5.821992435586591e-06,1.0029538799011215,0.9945841133887589,1.0019727827658444,1.003284859948957,1.002516241067485,1.000995288103933,0.9940200757645726,0.9995434680112021,1.00317910879992,0.9921482493869457,1.0046379200325626,0.9931125877843857,0.992605274827657,1.0014376415393815,1.0000852201388553,1.0033728285314891,1.0011365589375463,0.9989480629155536,1.000372741236636,1.0054079535784983,1.0004415618801272,1.0004888553834146,1.001667721091904,1.0058194800838183,1.0067023403691961,0.9996564836090915,0.9998730312848646,1.00294334453481,0.9943034704570491,1.0032516143353418,1.516027127037346e-05,3.3931499120607157e-06,5.021034642407013e-06,5.75625095530436e-06,5.8103635708453246e-06,1.7190567798840195e-05,4.1563730573597685e-06,1.7423152981959144e-05,6.260328302351437e-06,4.510674466105524e-06,6.307260936071899e-06,4.490302327159243e-06,4.32110151809412e-06,5.865159629094989e-06,4.612077924435761e-06,1.753214929979766e-05,6.150854096776108e-06,4.611144614843171e-06,6.211680481671374e-06,1.9070523450723185e-05,6.309144010942371e-06,6.298143520799783e-06,5.052284915462514e-06,1.984831622761198e-05,2.0031559768936754e-05,6.481537310022356e-06,6.470511939321561e-06,1.63343450280005e-05,3.908973441537584e-06,1.748854123388089e-05
73,73.0,0.9921117481227051,1.0067653191778236,1.8509690069681134e-05,3.1314190542005347e-06,8.387177249456396e-06,5.3715094049927675e-06,1.0030065201482532,0.994552435526175,1.0019536672289315,1.003272512131336,1.002499998656364,1.0010509519237183,0.9939866780219946,0.9995979482336868,1.0031613707493277,0.9921117481227051,1.0046170627916977,0.9930771737220342,0.9925733444708633,1.0014246876348771,1.0000927291762478,1.0034342206268652,1.0011241675556148,0.9989158305275171,1.000360765961437,1.0054680776176914,1.0004281360830893,1.0004739898863793,1.001634650463957,1.0058812851470615,1.0067653191778236,0.9996440174722306,0.9998598121190899,1.0030025602297548,0.9942745725685266,1.0033133912923649,1.3992425308257251e-05,3.1314190542005347e-06,4.675016618883142e-06,5.353811360963553e-06,5.4129888978962764e-06,1.5919899427002255e-05,3.80676629808189e-06,1.6175600809467847e-05,5.860327635843413e-06,4.134436715999709e-06,5.898883852813046e-06,4.119274451468307e-06,3.95894339296585e-06,5.451967969891764e-06,4.185765755316838e-06,1.6138949545119606e-05,5.718117729119015e-06,4.277678037302041e-06,5.771256364126315e-06,1.759371338778345e-05,5.854123160577985e-06,5.825871726187999e-06,4.680038228786601e-06,1.833025309205215e-05,1.8509690069681134e-05,6.035604870937456e-06,6.0212906109089145e-06,1.5061732236966511e-05,3.6219384805514987e-06,1.6097532394539474e-05
74,74.0,0.9921062689429918,1.0067305074036372,1.7210489657308132e-05,3.080622510605647e-06,8.064871513467338e-06,4.84050390729869e-06,1.0029083825247709,0.9945457450308496,1.0019363883312202,1.0032554841869856,1.0024840007810645,1.0009484535251802,0.9939841013007333,0.999494142851491,1.003151496324391,0.9921218267257268,1.0046137560562,0.9930850226601876,0.9925747800332066,1.0014037059145517,1.0000480327025123,1.0033270361218962,1.0011014921681294,0.998911873129042,1.0003366279177863,1.0053577133270666,1.0004010796301674,1.0004438613577142,1.0016311683023817,1.00576949070585,1.0066550543421509,0.999615652728607,0.9998312923877731,1.0029031171327292,0.99426913960774,1.0032069423429986,1.3005498916961276e-05,3.080622510605647e-06,4.762801755215492e-06,5.529183016616075e-06,5.560116505528525e-06,1.4833098103257309e-05,3.704616142636798e-06,1.508657439598296e-05,6.129400083758112e-06,4.104359820174614e-06,6.365815777907596e-06,4.11418783541899e-06,3.869025047956094e-06,5.5763735301627514e-06,4.075346698169874e-06,1.4974804743921035e-05,5.778176627104567e-06,4.277820484917768e-06,5.811767671686635e-06,1.635685606142132e-05,5.833776115954205e-06,5.782219447220921e-06,4.6601397872803434e-06,1.7042321851569085e-05,1.7210489657308132e-05,5.917140948301242e-06,5.939711097204949e-06,1.3994596769101287e-05,3.6342582616474434e-06,1.4935045739029108e-05
75,75.0,0.9920894347092746,1.0066942295715506,1.5816423300725366e-05,3.210129594244694e-06,8.049327844403211e-06,4.1110468831729176e-06,1.002836349053083,0.9944991903119689,1.0019398590534856,1.0032616628299273,1.0024925416650536,1.0008787496124631,0.9939410313722818,0.9994241124322061,1.0031675653104013,0.992091353916494,1.0046382564418335,0.9930532476262179,0.9925356542991778,1.001413297270865,1.000010295951439,1.0032556412638611,1.001114787083957,0.998868509531751,1.0003507899393753,1.0052914732608882,1.0004191221715937,1.0004643707185288,1.0015922472092866,1.0057059210837265,1.0065938827667387,0.9996377835213484,0.9998521155620574,1.0028344418506068,0.9942215342549153,1.0031359354304628,1.19464895240305e-05,3.210129594244694e-06,5.3501847248246206e-06,6.207277542820362e-06,6.2681657610751684e-06,1.3629968461531918e-05,3.918259312599587e-06,1.3836038274777334e-05,7.0606581395990495e-06,4.64949598624257e-06,7.6027187077797254e-06,4.6420265359169996e-06,4.161340275799316e-06,6.232870576003726e-06,4.0671113151777304e-06,1.3803229847646885e-05,6.377980680799373e-06,4.4327652052826736e-06,6.4043831101620086e-06,1.507942917563909e-05,6.426866931397548e-06,6.362600403414595e-06,4.774857005083046e-06,1.5679187550011007e-05,1.5816423300725366e-05,6.5107095739720254e-06,6.531911626259133e-06,1.2886989788345914e-05,3.845829387022864e-06,1.3763937013911503e-05
76,76.0,0.9920653768935118,1.0066811117396284,1.5121203145886655e-05,3.4669782780314336e-06,8.101735144495958e-06,3.7979007244984253e-06,1.0029048890666576,0.9944728169811656,1.001976683944455,1.0033100050610808,1.0025350161264186,1.0009510045321597,0.9939165307435629,0.9994960905926679,1.0032125314045437,0.9920715435295219,1.0046863734667686,0.993031951003626,0.9925145722307496,1.0014624076281644,1.0000433262131512,1.0033344532464181,1.001169959227164,0.9988374290010843,1.000409811425798,1.005372460466546,1.0004833664831907,1.0005280502775686,1.0015544610117177,1.0057894947086932,1.0066811117396284,0.9997128760260472,0.9999249177673877,1.0029131740098534,0.994194689626851,1.0032146541849256,1.1754544606728251e-05,3.4669782780314336e-06,5.398067327226809e-06,6.2099340382877935e-06,6.322060516243502e-06,1.3295719882011104e-05,4.408207089375361e-06,1.3440761917098845e-05,7.193741401004462e-06,5.729522377653342e-06,7.905183102313811e-06,5.715651754337331e-06,4.793498727240149e-06,6.267132205817182e-06,3.7715599762898976e-06,1.3495300931033594e-05,6.394296887456268e-06,4.7084069311428e-06,6.433138520038308e-06,1.458663087127172e-05,6.5104174740636546e-06,6.455215454132245e-06,5.069761908208337e-06,1.5049957384314255e-05,1.5121203145886655e-05,6.676409244115902e-06,6.656530056714353e-06,1.2643957965773675e-05,4.12921466435833e-06,1.3449049696709458e-05
77,77.0,0.9920382269676616,1.0067055948994825,1.461663205411974e-05,3.465462624450404e-06,7.89607188516794e-06,3.7640620412418333e-06,1.0029129895808977,0.9944262656967912,1.0018878608636113,1.0032119846715253,1.0024418496529468,1.0009541337247874,0.9938674523066133,0.999498126879038,1.0031190143279722,0.9920233059898766,1.0045942378575,0.992981415983916,0.9924681945802887,1.001361677388653,0.9999892621543435,1.0033329157829907,1.0010672678876256,0.9987764540093307,1.0003062495638197,1.00536029823571,1.0003787529887478,1.000416695069373,1.0014945093183711,1.0057706443110572,1.0066631654248608,0.9996152039182022,0.999825334698441,1.0029179971892153,0.9941425856295429,1.0032125198444355,1.18041757133765e-05,3.465462624450404e-06,5.005927904993462e-06,5.758890907684531e-06,5.8819661167480505e-06,1.3199203891722897e-05,4.514095148703264e-06,1.3313140337689023e-05,6.73456625007776e-06,6.137440340616619e-06,7.513382977286864e-06,6.156733701847306e-06,4.969209564790424e-06,5.826780026048425e-06,3.515578620546675e-06,1.3378466412144668e-05,5.933185007895638e-06,4.7014753315693774e-06,5.977248777554634e-06,1.4244645310734107e-05,6.0556822228152374e-06,5.99105656890725e-06,5.105516406613379e-06,1.4577098563338436e-05,1.461663205411974e-05,6.240215740892917e-06,6.203328287004887e-06,1.2622073216029966e-05,4.1041474938641655e-06,1.3334831034971691e-05
78,78.0,0.9920121164036831,1.0067413797769231,1.4093049839657263e-05,3.1913447895427436e-06,7.585438890060281e-06,3.7519248616799183e-06,1.0029910392507309,0.9943949111180928,1.001950732061201,1.0032812577661052,1.0025147960971463,1.0010328866467437,0.9938361860042858,0.9995707768246875,1.003205150122185,0.992012116403683,1.0046915120282673,0.992969987811688,0.9924440600021938,1.0014335542918267,1.0000328766790338,1.0034182249196684,1.0011388733424944,0.9987457391077589,1.0003793324935353,1.0054423778288268,1.0004545415888026,1.0004942556142458,1.0014645578172408,1.0058483995852796,1.0067413797769231,0.9996952293392112,0.99990436535056,1.0030014297006542,0.9941123734413991,1.0032975208131094,1.162190609805393e-05,3.1913447895427436e-06,4.801554790919149e-06,5.4818885038337975e-06,5.590189513412385e-06,1.3044166779496193e-05,4.150374916211872e-06,1.3185539591845765e-05,6.366368445978022e-06,5.660950469027842e-06,7.1237326490033765e-06,5.671599745945379e-06,4.570727203116026e-06,5.577720635327133e-06,3.2847463166448097e-06,1.307176940478014e-05,5.6809196877665725e-06,4.373338020548871e-06,5.7349728940825555e-06,1.3747442315388938e-05,5.808213541891807e-06,5.756941697084164e-06,4.761010960087495e-06,1.4014292007158449e-05,1.4093049839657263e-05,5.977208618832184e-06,5.94188950753387e-06,1.2461411052841045e-05,3.7778143512971355e-06,1.3040082354499614e-05
79,79.0,0.9919906148905306,1.0067590030224909,1.402737934692655e-05,2.9790581793874773e-06,7.428276619764375e-06,3.881004295085069e-06,1.0029418248298216,0.9944075772753049,1.0019351343546292,1.0032647744370622,1.002497444665104,1.0009808965983162,0.9938546908778111,0.9995190993437266,1.0031923032920673,0.9920399341344746,1.0046853885744336,0.9929952492842441,0.9924660523792087,1.0014075782157381,1.0000057861219438,1.0033533092873654,1.0011090963467364,0.9987666532425244,1.0003469340949993,1.005369175400147,1.0004175955131427,1.000454949122228,1.0014892715433075,1.0057717618006183,1.0066662669150623,0.9996554248741412,0.9998652589038991,1.0029526179377506,0.9941267207574427,1.003232980586571,1.1686783674128801e-05,3.076707841232424e-06,4.627563073390871e-06,5.191589645418799e-06,5.299724248404197e-06,1.3221813785099104e-05,3.954368427825657e-06,1.3359882928444202e-05,5.984818792584047e-06,5.349167577420641e-06,6.685160767265443e-06,5.337412745070577e-06,4.3223864100115865e-06,5.316154712825057e-06,2.9790581793874773e-06,1.3178514364216494e-05,5.428383916322161e-06,4.2453960832867295e-06,5.486769388019403e-06,1.3670062222669345e-05,5.559747615114071e-06,5.54474967307285e-06,4.632568079278535e-06,1.3907924152962206e-05,1.402737934692655e-05,5.68330294195121e-06,5.6664017500980105e-06,1.266578149433125e-05,3.601118231465173e-06,1.3157606524708283e-05
80,80.0,0.9919750449851429,1.0067570852514682,1.3929070826187954e-05,2.849731772340194e-06,7.1836495389256444e-06,3.955840287777726e-06,1.0029414929835292,0.9944492491176263,1.0019460185407902,1.0032787178784945,1.0025103091529024,1.0009847989093286,0.9939064698849167,0.9995256271970765,1.003209470432619,0.9920973110057142,1.004707075479202,0.9930532452892126,0.9925202647476835,1.0014305251289617,1.0000373934385667,1.0033652233340713,1.0011351746443644,0.9988233860691316,1.0003748640882342,1.0053761619027475,1.0004461479948656,1.000483665033892,1.00154706914308,1.0057737877624362,1.0066686296145475,0.9996830120132328,0.9998926243396277,1.0029587300565885,0.9941717763051076,1.0032447386815946,1.1558191374287253e-05,2.9535200964297987e-06,4.35828126625541e-06,4.817671728826162e-06,4.933733878038304e-06,1.3065912102444143e-05,3.747766989273516e-06,1.319931450299206e-05,5.533106870748404e-06,5.01354532792324e-06,6.167124348846741e-06,4.991424281522066e-06,4.058904196678674e-06,4.961083764881972e-06,2.849731772340194e-06,1.3121278808115032e-05,5.072727912284424e-06,4.04064659586203e-06,5.133470156101763e-06,1.357674620686571e-05,5.227185858875612e-06,5.2504788218571255e-06,4.40634804837664e-06,1.3823868363916463e-05,1.3929070826187954e-05,5.3347086086792194e-06,5.328466084268635e-06,1.2550447648851601e-05,3.4072946522364667e-06,1.3097435073802806e-05
81,81.0,0.9919661674614555,1.0067412680703218,1.3798622073088834e-05,2.946155321394661e-06,6.970527556608393e-06,4.061623072091795e-06,1.0029373027063493,0.9944737586777793,1.0019388036773356,1.003269541560957,1.002503213971882,1.0009846137756533,0.9939334300446726,0.9995263437947098,1.0032003842451165,0.9921222087297369,1.004697809964093,0.993079199996503,0.9925481501010883,1.001427888407892,1.000048202829494,1.0033677055386936,1.0011352279732078,0.9988568026115904,1.0003755164449482,1.0053767932811246,1.000447130000589,1.0004831065291688,1.0015801489705105,1.0057740338773473,1.006670070520225,0.9996857571161535,0.9998942892216681,1.0029620208347327,0.9941911597207734,1.0032470297684062,1.1661527386535966e-05,2.946155321394661e-06,4.016625154915297e-06,4.417088644538272e-06,4.522265005498862e-06,1.3027196335497333e-05,3.613419814281852e-06,1.3180964564867783e-05,5.048441885629923e-06,4.625456183740197e-06,5.63069659960057e-06,4.617402440417605e-06,3.841669973432253e-06,4.568286899607896e-06,2.9525805933528664e-06,1.3170111684318395e-05,4.679115022454121e-06,3.894683464530729e-06,4.742374978244565e-06,1.3577456791089434e-05,4.849587017343677e-06,4.897106333609606e-06,4.1908325494390205e-06,1.3779153191533927e-05,1.3798622073088834e-05,4.956381990211793e-06,4.951976566949319e-06,1.2478694702079594e-05,3.3538590774796073e-06,1.3126094452567752e-05
82,82.0,0.9919647430934027,1.0067171930855179,1.3422167125489535e-05,2.9186336212283425e-06,6.795702482550653e-06,3.960922354279411e-06,1.0030032906883466,0.9944377664139087,1.0019862659421905,1.0033235383544956,1.0025548076248316,1.0010480975795906,0.9938992667713994,0.9995895602567901,1.0032518778465842,0.9920899522372986,1.0047512183420606,0.9930475778443492,0.9925176000064065,1.001479268192294,1.0000707043296246,1.0034272161494389,1.0011886788960214,0.9988157609407805,1.0004290975827437,1.0054291121481203,1.0005004571400122,1.0005333597240398,1.0015293005910226,1.0058210116150534,1.0067171930855179,0.9997422444416906,0.9999502305278899,1.0030313264233968,0.9941591449832364,1.0033067743926176,1.144043127592773e-05,3.0702641359882804e-06,3.7396832498084913e-06,4.1879653762621365e-06,4.243789312345386e-06,1.267831861986015e-05,3.6090500169500002e-06,1.2827140169892435e-05,4.770512675727197e-06,4.351101586089952e-06,5.379647226292667e-06,4.365411680371253e-06,3.7394595929603934e-06,4.3356700532827095e-06,2.9186336212283425e-06,1.2895827862814225e-05,4.499505071250426e-06,3.924544288174101e-06,4.595966988731245e-06,1.323172698023722e-05,4.7604788984337096e-06,4.802899468181082e-06,4.201845959747838e-06,1.3407314345038242e-05,1.3422167125489535e-05,5.010274766801084e-06,4.96785361916878e-06,1.220046450554629e-05,3.4471959885881382e-06,1.2845930015330541e-05
83,83.0,0.9919715326549198,1.0066903976004253,1.2428243421457823e-05,2.8633836387273075e-06,6.685328689810416e-06,3.394081081921409e-06,1.0030085421808173,0.9943475436665964,1.0019221985784665,1.0032553291787385,1.0024880552174842,1.0010557404555405,0.9937967443517982,0.999597965113334,1.003178489944698,0.9919715326549198,1.004670045806411,0.9929299943979601,0.9924127669229765,1.0014057046013587,1.0000047916358832,1.003417896484401,1.0011156122351632,0.9987041876059107,1.0003576962638758,1.0054066396450947,1.000428078567817,1.0004592427002688,1.0014061955583922,1.0057904746423767,1.0066858839907407,0.9996719048084934,0.9998795931291554,1.0030396217432065,0.9940579322134692,1.0032978296529278,1.0499354022422814e-05,3.2603060252435047e-06,3.9908547339241614e-06,4.551947377405305e-06,4.520600161891024e-06,1.1636040307120072e-05,3.737654163040974e-06,1.1763359770288541e-05,5.0201544219075e-06,4.304367483816623e-06,5.582658646326379e-06,4.358971354405942e-06,3.776399166915971e-06,4.728644846522147e-06,2.8633836387273075e-06,1.1866894218811102e-05,4.934153782680813e-06,4.2428453325612796e-06,5.054021607477136e-06,1.2183993217949714e-05,5.254408857158672e-06,5.389882413127678e-06,4.54782009295561e-06,1.2370619415295553e-05,1.2428243421457823e-05,5.485307771053735e-06,5.445782617986427e-06,1.1271337506807827e-05,3.6683354914501703e-06,1.182151882758066e-05
84,84.0,0.9919866963528826,1.0066660017060205,1.1768697623435412e-05,2.8555736180382715e-06,6.696261925272746e-06,3.0719899613231925e-06,1.0029746346912647,0.99439785695674,1.0018907200590084,1.003222669953261,1.0024535596429787,1.0010207792020036,0.9938484105014288,0.9995611171129357,1.0031453171065294,0.9920197915687078,1.0046349123966138,0.9929774414969724,0.9924648534387357,1.001369679540816,1.0000011419596906,1.0033830455725823,1.0010783998587491,0.9987729628709632,1.0003216740506262,1.005380786088333,1.000391053667989,1.0004224136737856,1.001481977587724,1.0057639907806084,1.0066607338219193,0.9996381274132472,0.9998443017434769,1.0030080387145517,0.9941181471653315,1.0032635604937206,1.0143379483483106e-05,3.4943927888100825e-06,4.232391093422546e-06,4.838715447724046e-06,4.80269037731851e-06,1.115374693310347e-05,3.94406917399465e-06,1.1175825486442588e-05,5.358312328648506e-06,4.262825134316542e-06,5.9601863033321336e-06,4.34920069060402e-06,3.863866361953924e-06,5.043683466641187e-06,2.8555736180382715e-06,1.1438284009774001e-05,5.222820063586227e-06,4.607407675217018e-06,5.337063389414499e-06,1.1616526355155308e-05,5.528413655401994e-06,5.74590367905275e-06,4.887853206318298e-06,1.1699577499336355e-05,1.1768697623435412e-05,5.663783881914303e-06,5.6449809156045245e-06,1.0926332291376357e-05,3.932882063282493e-06,1.1388472761479255e-05
85,85.0,0.9920079921259295,1.0066490211901806,1.1374150238293082e-05,2.6742846678840084e-06,6.422558615565516e-06,3.010238307136949e-06,1.0029307289892286,0.994392583186216,1.0018669957228075,1.0031999980842734,1.0024348624710346,1.00098005839014,0.9938448836225358,0.9995191636346904,1.0031340846337768,0.9920246179050916,1.0046307294596544,0.9929851532032148,0.9924660537351409,1.001352307818971,0.9999827982239037,1.0033450128712529,1.0010610288163568,0.9987632439758719,1.0003050596893344,1.0053367936158886,1.000373706319968,1.0004068310079164,1.0014690863059075,1.0057134240112127,1.0066106824028385,0.9996196647735014,0.9998261693575375,1.0029696386626683,0.9941117552455491,1.0032259507829382,9.823513439124166e-06,3.390300622688148e-06,3.946882940443229e-06,4.526888339543248e-06,4.529425494850167e-06,1.0741891648820646e-05,3.7987526083839033e-06,1.06800712466994e-05,5.160308350468851e-06,3.962635643987768e-06,5.866862192165755e-06,4.039241838045836e-06,3.661048510678493e-06,4.736245368537403e-06,2.6742846678840084e-06,1.1137302735337018e-05,4.90599097545584e-06,4.437635060805584e-06,5.027335029898003e-06,1.1275488248145569e-05,5.23592673353619e-06,5.438147431437497e-06,4.689190778465909e-06,1.1311165679763322e-05,1.1374150238293082e-05,5.42903050836436e-06,5.393696716699378e-06,1.0606892221832923e-05,3.7929418109130854e-06,1.1083511385696759e-05
86,86.0,0.99203257734564,1.0066444718407839,1.0509676748595104e-05,2.5024900982994694e-06,5.939347376971116e-06,2.7111111793576725e-06,1.0029485240733944,0.9944471527618278,1.0018792985516347,1.0032131515625196,1.002448190352641,1.0009942711536184,0.993902602915014,0.9995317569954405,1.0031506888685489,0.9920935457120351,1.0046562751259904,0.9930563008477524,0.9925234219898447,1.0013716922619387,1.0000181737036606,1.003370928284717,1.0010801428765224,0.9988268920163788,1.0003251954780301,1.005365820571864,1.0003934266766181,1.0004257150011913,1.0015397456232744,1.0057444132327864,1.0066444718407839,0.9996406470258726,0.9998471938051324,1.0029914123721695,0.9941696869968616,1.0032519087431968,8.929591971559632e-06,3.205607848016814e-06,3.5800154492275165e-06,4.110827881845158e-06,4.111053019135374e-06,9.768513476330928e-06,3.6673344974786652e-06,9.719373449878163e-06,4.705778292972538e-06,3.95005387567654e-06,5.4008417191653386e-06,4.007308510960541e-06,3.5893351884351562e-06,4.327210103616246e-06,2.5024900982994694e-06,1.0179897974154828e-05,4.4957493604077205e-06,4.294749208898537e-06,4.615500511376461e-06,1.0381301130872626e-05,4.8135939254045275e-06,5.003570747844808e-06,4.548843316697455e-06,1.047158335464415e-05,1.0509676748595104e-05,4.985394083909207e-06,4.952534696226765e-06,9.626262712240177e-06,3.596447666123007e-06,1.0129980489139948e-05
87,87.0,0.9920576093835929,1.0066554509985886,9.526060016973787e-06,2.351397632956383e-06,5.508334927573223e-06,2.366683581307885e-06,1.0028657206333897,0.9944558804961738,1.0018663873838327,1.0031943977386686,1.002429437206903,1.0008989219395268,0.9939141363009528,0.9994361815872654,1.003133546990138,0.9921133388912431,1.0046451692479776,0.9930735699355752,0.9925352997244661,1.001351266319673,0.9999796216135728,1.0032716463511415,1.0010570817168563,0.9988357653541657,1.0002996363297432,1.0052554845086523,1.0003659365162927,1.0003980672860715,1.001553948540939,1.0056315073471103,1.0065303097843779,0.999611709024947,0.9998190309425041,1.0029009861190619,0.9941826982900431,1.0031522810747664,8.087399770406204e-06,3.158256511002426e-06,3.248526406192658e-06,3.7358106230933223e-06,3.7330124098889985e-06,8.839772261284363e-06,3.7147968904645014e-06,8.79407560914709e-06,4.290635446107442e-06,4.091419738469788e-06,4.951507490389779e-06,4.146606381826252e-06,3.705030746344958e-06,3.947319798987951e-06,2.351397632956383e-06,9.210950345211895e-06,4.1091149831773585e-06,4.3989955770985846e-06,4.222953656357147e-06,9.39856532111445e-06,4.400319953758266e-06,4.567579327628537e-06,4.656721469529043e-06,9.495029784190622e-06,9.526060016973787e-06,4.554176259089876e-06,4.521982571301851e-06,8.710372342922626e-06,3.515966476848884e-06,9.1656920254316e-06
88,88.0,0.9920802456113682,1.0066773822158743,8.799243399617664e-06,2.2301003043173514e-06,5.232402516455992e-06,2.1755232295163344e-06,1.002849783035702,0.994516764408968,1.00185619343999,1.003182603465966,1.0024154676576271,1.0008827921735004,0.9939783660001139,0.9994219877508728,1.003115917389885,0.9921748115400579,1.004626404487012,0.9931349639568838,0.9926010141594822,1.0013389918312303,0.999993241979508,1.0032588332661816,1.0010452914246513,0.9989044968299502,1.0002885194638849,1.0052466729278124,1.00035762042033,1.0003905841231786,1.001629868289851,1.0056236775487644,1.006522860207525,0.9996058962869547,0.9998128201216245,1.0028903324236247,0.9942444665383423,1.0031393116991778,7.665247854257538e-06,3.0252116574399376e-06,3.1207419612706767e-06,3.614367236450248e-06,3.594924022433839e-06,8.333783514477746e-06,3.5592791511799566e-06,8.294973130424394e-06,4.099658913555124e-06,3.904992220057858e-06,4.721332309600227e-06,3.959629048068912e-06,3.5564198536474646e-06,3.807048224547264e-06,2.2301003043173514e-06,8.642790250193113e-06,3.985585415470188e-06,4.2607852451336166e-06,4.094192207826921e-06,8.729459678303818e-06,4.252907078281239e-06,4.368427105990748e-06,4.544406508352216e-06,8.767137405880542e-06,8.799243399617664e-06,4.429831834428716e-06,4.389635990029412e-06,8.301154552234469e-06,3.315412959985605e-06,8.603396460222979e-06
89,89.0,0.9920976434005447,1.0067037705978013,8.1623356172435e-06,2.3566397811206046e-06,5.356659612227761e-06,1.8215282896348837e-06,1.0029428213144036,0.994518831916372,1.0018605064357604,1.0031859368265348,1.0024169542837338,1.0009750718468746,0.9939709453062705,0.9995119081547527,1.0031142800098825,0.9921538065174398,1.0046174034871853,0.9931123255568598,0.9925923011358359,1.001344111016164,1.000026511039911,1.0033526410252993,1.0010503683089313,0.9989043380127016,1.0002942626756746,1.0053362593471953,1.000365655310307,1.0004010379654265,1.001626888012734,1.0057132392973736,1.0066140008321987,0.999618393375463,0.9998242395610227,1.0029879772121622,0.99424008599132,1.0032330015735573,7.3390816857225285e-06,3.596506994736299e-06,3.2044637491870694e-06,3.7205225342278133e-06,3.679920760456005e-06,7.945190794227147e-06,4.257586712419294e-06,7.916979268207177e-06,4.196632534733335e-06,4.860348584806428e-06,4.853065955894686e-06,4.883075982277966e-06,4.257593839607148e-06,3.944626775004717e-06,2.3566397811206046e-06,8.13806024227404e-06,4.1207472952444075e-06,5.108984735307524e-06,4.2068743429842e-06,8.126058360339127e-06,4.357931440379202e-06,4.456467948604376e-06,5.728550402753683e-06,8.126760923979216e-06,8.1623356172435e-06,4.524946920798633e-06,4.484484450894679e-06,8.015399025787595e-06,4.025087316677601e-06,8.104863390936791e-06
90,90.0,0.9921069601227017,1.0067281212495292,7.4851205174480266e-06,2.4426647695425813e-06,5.395215859654669e-06,1.4877231571469918e-06,1.00302714820735,0.99453032490589,1.0018486334394578,1.0031744520621182,1.0024050476121553,1.0010621359155587,0.993974556613756,0.999596188622795,1.0030979493672458,0.9921467838576563,1.0045967523757284,0.9931056033637479,0.9925928990651162,1.001341580642619,1.000066108636938,1.0034535271270768,1.0010487676490905,0.9989205108834518,1.0002948532104077,1.0054421603659354,1.0003705695381382,1.0004060083124133,1.0016482958720334,1.0058257334866096,1.0067281212495292,0.9996273980204644,0.9998332159506899,1.0030817070413767,0.9942457516508986,1.0033342054003402,6.752829699534605e-06,4.093540383348238e-06,3.2926026241845433e-06,3.7922273984000434e-06,3.7614252382715287e-06,7.31260173284268e-06,4.877504500866658e-06,7.298367300062503e-06,4.296255579968514e-06,5.704489143377225e-06,4.9987866437688936e-06,5.700495809105904e-06,4.893345306606849e-06,4.087912972957113e-06,2.4426647695425813e-06,7.455558151918197e-06,4.238952811282318e-06,5.90062477636335e-06,4.2838242741838774e-06,7.419019386810285e-06,4.442321915808752e-06,4.56652389184718e-06,6.788431583226764e-06,7.457500185677178e-06,7.4851205174480266e-06,4.526097956594776e-06,4.509660058193017e-06,7.374734379939445e-06,4.680523908709109e-06,7.422532888799922e-06
91,91.0,0.9921053531494187,1.0067446236649735,7.157722254979814e-06,2.3089230129985977e-06,5.119224075153953e-06,1.3586615457963132e-06,1.0030157407926499,0.9945235632677427,1.0017463480486435,1.0030557570808853,1.0022881015341052,1.0010442146143674,0.9939569140321404,0.9995790602330747,1.0029677957542769,0.9921053531494187,1.0044517753937825,0.9930631457636679,0.9925681353045075,1.001227072409931,1.0000183371665117,1.003437050918114,1.000932736762292,0.9989080011605485,1.000179816305141,1.0054181621973044,1.0002556431194076,1.0002915637479712,1.0016375031031621,1.005802670089866,1.0067057107988437,0.9995118334916696,0.99971776107932,1.003066855329632,0.994229022142109,1.0033167419179914,6.394139001902896e-06,3.730062674820089e-06,3.3046264539914625e-06,3.769175929451028e-06,3.732595685759527e-06,6.875716816663635e-06,4.433110147440882e-06,6.884945339007114e-06,4.185168799626228e-06,5.169541363111176e-06,4.835173924354354e-06,5.169390237129396e-06,4.4510249054777345e-06,4.059191659276312e-06,2.3089230129985977e-06,7.026892852234365e-06,4.2034256998855005e-06,5.409713380082179e-06,4.2193916923482954e-06,7.016525567427012e-06,4.382231297778592e-06,4.493137778127419e-06,6.224134786952531e-06,7.147996430416414e-06,7.157722254979814e-06,4.417371771789083e-06,4.418903455049466e-06,6.884182903243209e-06,4.284496690281217e-06,6.987809743013055e-06
92,92.0,0.9920911043543079,1.0067502048930719,6.798847534445619e-06,2.206101600186755e-06,4.843501331587063e-06,1.2804151359429467e-06,1.0030220245037338,0.9945702593311707,1.001764528056466,1.0030770315365116,1.0023079600363434,1.0010635745704652,0.994004782725582,0.9996014077371815,1.0029863355066082,0.9921370309784883,1.0044619986699923,0.9930935326800104,0.9926113865323296,1.0012468348730605,1.0000472592584249,1.0034486865867591,1.0009517599920827,0.9989645952641005,1.0002004304466048,1.0054291838379488,1.0002763829198582,1.0003091099123702,1.00169457442881,1.0058163968750446,1.0067211301801806,0.9995373382782474,0.9997441116742242,1.003080658017381,0.9942819830118607,1.0033281132162462,6.016412444677514e-06,3.6288158210485545e-06,3.122902387145905e-06,3.5402705669531907e-06,3.485408466637143e-06,6.426155076327796e-06,4.298345200093145e-06,6.450720064606532e-06,3.859920225005138e-06,5.111915860071763e-06,4.446339548860976e-06,5.154393747023319e-06,4.330129621281794e-06,3.784702042362348e-06,2.206101600186755e-06,6.564454853096054e-06,3.916115715355924e-06,5.237228371228622e-06,3.9244678012015835e-06,6.598639361403296e-06,4.07769445950656e-06,4.168730841040752e-06,6.0445120194102875e-06,6.7928864176778466e-06,6.798847534445619e-06,4.109493966336843e-06,4.112271775981407e-06,6.406761741876973e-06,4.1662797049029535e-06,6.524122711865271e-06
93,93.0,0.9920669936191144,1.0067424763715167,7.183966381110604e-06,2.130985028911447e-06,4.770951721398592e-06,1.4774816247766262e-06,1.0030268589992806,0.9945381636701883,1.0017430724744705,1.0030562478257938,1.0022843999951414,1.0010722041779763,0.993964214879392,0.9996097558775644,1.0029545508847597,0.9920777879031326,1.0044208504087728,0.9930357610046484,0.9925643516986916,1.001227752206933,1.0000332443274382,1.003458684407642,1.0009336661196306,0.9989360825134079,1.0001845302063042,1.0054457353147868,1.0002641690023684,1.000299372925287,1.0016707804106622,1.0058363693800223,1.0067424763715167,0.9995298893744499,0.9997364842665298,1.003091995604401,0.9942474975689958,1.003337903165203,6.02212183932257e-06,3.5988263615828594e-06,2.8403325581615346e-06,3.2327836191876425e-06,3.1819274914208185e-06,6.595995512949523e-06,4.2572910358799305e-06,6.6351844090530235e-06,3.515050453131721e-06,5.216118222688489e-06,4.052240570538966e-06,5.282492497187408e-06,4.302432083746018e-06,3.4562236866910973e-06,2.130985028911447e-06,6.727966998361901e-06,3.5836777504237554e-06,5.157780114223123e-06,3.6005718034878293e-06,6.9424690605684896e-06,3.7469363697176857e-06,3.830008000989073e-06,6.000334084696927e-06,7.168053264689361e-06,7.183966381110604e-06,3.7819420502826223e-06,3.781105760523812e-06,6.459076625806743e-06,4.148543783370698e-06,6.696114223252092e-06
94,94.0,0.9920369253276164,1.0067216082177675,7.68021014750625e-06,2.0035347348298614e-06,4.800143417192946e-06,1.7251685215419906e-06,1.0030126990791617,0.994538495255728,1.0017653371812194,1.00307198085936,1.002302390996786,1.0010574526776976,0.993968561127992,0.9995991186222545,1.0029666308475491,0.9920739251385874,1.004430064926024,0.9930320136384791,0.9925660195376446,1.0012486190682153,1.0000342659086419,1.0034405058799956,1.000955802109985,0.9989482260418954,1.000208077388299,1.0054332454169093,1.0002881685839868,1.0003243275954603,1.0016860865156052,1.0058271764523505,1.0067334000368313,0.999553280911577,0.9997600844770996,1.0030763481142775,0.9942484546498748,1.003319376472228,6.187445198656798e-06,3.731108283902342e-06,2.602645828495468e-06,2.9821181939417376e-06,2.941257397853715e-06,6.945570816764658e-06,4.403368500981347e-06,6.983813012961771e-06,3.2418539043720363e-06,5.368869526658534e-06,3.70404826665047e-06,5.410867581175862e-06,4.470413784722458e-06,3.1824360161802457e-06,2.0035347348298614e-06,7.037908111718608e-06,3.308087986146534e-06,5.268292431897631e-06,3.3307232093869055e-06,7.4091536406996955e-06,3.465834566657621e-06,3.5400932861484694e-06,6.209473007201028e-06,7.66396567109566e-06,7.68021014750625e-06,3.496051438328923e-06,3.492358689262074e-06,6.63851819332837e-06,4.289153473954612e-06,7.015127614308703e-06
95,95.0,0.9920048038635921,1.0066980052683483,7.607681719425441e-06,1.914770905732367e-06,4.7029242445311665e-06,1.8283759699743815e-06,1.0029761455611197,0.9945082251089546,1.001778590645446,1.00308166110442,1.0023160950608458,1.0010169021937365,0.9939316809085268,0.9995566323233215,1.0029829862254078,0.9920351818827832,1.004445709473833,0.9929957601205018,0.9925301693696977,1.0012623048838243,1.000010081640241,1.003394218243639,1.0009720289482504,0.9989053896305695,1.0002243341752552,1.0053811105021506,1.00030499927377,1.0003404293207132,1.0016243697934166,1.0057683868069627,1.0066740582988496,0.9995734915104009,0.9997794826437605,1.0030372068689242,0.9942085827661625,1.0032732872397658,6.280527701377681e-06,3.843592789903553e-06,2.372841878910162e-06,2.7262520261510153e-06,2.697505187087875e-06,6.972311430424607e-06,4.48015797398133e-06,6.97074334529375e-06,2.983276874509691e-06,5.348016556352963e-06,3.4079870213249753e-06,5.3776315660536675e-06,4.560940123216618e-06,2.9076150393623784e-06,1.914770905732367e-06,7.064268580814462e-06,3.022685566515526e-06,5.349312649675245e-06,3.0430585857911573e-06,7.343676693821451e-06,3.1596364017745824e-06,3.2265100860508536e-06,6.339216188523095e-06,7.5737437521180335e-06,7.607681719425441e-06,3.1857357048815883e-06,3.1813908864529686e-06,6.743616214025323e-06,4.360172083216283e-06,7.042851803166341e-06
96,96.0,0.9919745336108194,1.0066846310395494,9.028445528674641e-06,2.054357426873094e-06,4.833712485310323e-06,2.392970021615877e-06,1.002950638051272,0.9944496025216576,1.001807826944556,1.0031116799268653,1.002350547678172,1.0009914477738202,0.9938680797152379,0.9995313410792381,1.003021987289482,0.9919749328270199,1.00448804234473,0.9929367594687153,0.9924675006448959,1.0012938696745601,0.9999812918673846,1.003354883693763,1.0010065550172496,0.9988230920335116,1.0002615705994644,1.005330712904073,1.000345228375249,1.0003818488987621,1.0015282963544685,1.0057103491051136,1.0066153642132285,0.9996176897695159,0.9998234833515202,1.003010198586662,0.99414344339699,1.0032341849390662,7.238371717426928e-06,3.5656647168522904e-06,2.15919015076478e-06,2.4801861326139944e-06,2.4586412028992943e-06,7.871111790717391e-06,4.086702476831243e-06,7.782879120702873e-06,2.7380571412330712e-06,4.842902425339541e-06,3.1615279890886877e-06,4.868941223584786e-06,4.1534387818434355e-06,2.631466266635484e-06,2.054357426873094e-06,8.2872299436561e-06,2.735255916930135e-06,4.9498622436747255e-06,2.7532788002128066e-06,8.56720492346218e-06,2.8620432672362818e-06,2.925273260480165e-06,5.8722901948460846e-06,8.924932656499078e-06,9.028445528674641e-06,2.898657602839687e-06,2.8925928244023096e-06,7.959317157431936e-06,3.9909264926074016e-06,8.270625182949369e-06
97,97.0,0.9919500189530768,1.0066944490476608,9.867998770035273e-06,2.159767960474343e-06,5.306554636939056e-06,2.3817470765251732e-06,1.0030294670298219,0.9944544656651046,1.0018195268353414,1.0031217621430115,1.0023611343965095,1.0010695075567788,0.9938731522810997,0.9996099400067009,1.0030306929127841,0.9919744698533143,1.0044934261184026,0.992936952704221,0.9924716639501356,1.0013050438484676,1.0000126814760038,1.0034288225713033,1.0010186321454493,0.9988335877269543,1.0002745003660212,1.0054058611709908,1.0003619560517505,1.000402660204497,1.0015492317681065,1.0057881500081767,1.006694449047661,0.999634818907398,0.9998407484549959,1.0030898677236522,0.994147306155002,1.0033082548798784,7.637536830401616e-06,3.2597601395983433e-06,2.9225290582059532e-06,3.5339815445457335e-06,3.4898037838069402e-06,8.22482423270147e-06,3.722810577525378e-06,8.080293102524103e-06,4.089075574856991e-06,4.542964497723804e-06,4.915123441488941e-06,4.575208102874999e-06,3.804745761128147e-06,3.510065484380123e-06,2.159767960474343e-06,8.924012516169544e-06,3.627856594903951e-06,4.532319088136579e-06,3.6085839551989697e-06,9.233019618325915e-06,3.6734425049110863e-06,3.716452394055158e-06,5.390471151357267e-06,9.717580428207463e-06,9.867998770035273e-06,3.6903365943309447e-06,3.6845427918943206e-06,8.513905876368899e-06,3.6371114238410037e-06,8.910515308198398e-06
98,98.0,0.9919351642741421,1.0067355520877883,9.024070883384869e-06,2.0635846486649236e-06,5.391250453342804e-06,1.910431423857404e-06,1.003005818836125,0.9944120274188469,1.0018220843823868,1.0031229323585882,1.0023615616672683,1.0010436125855704,0.993830941531683,0.9995848284747056,1.0030324974996947,0.9919351642741421,1.0044961633358567,0.9928987604658197,0.9924321367638702,1.001302569686368,0.9999850992760043,1.0033977863733123,1.0010131922751504,0.9987821715079993,1.0002681083702314,1.0053684408393044,1.000354729280736,1.000392870269784,1.0014931530166593,1.0057477457955644,1.0066551008413398,0.9996311312482796,0.999837717590104,1.0030661791849285,0.9941015537003984,1.003277152706826,6.983332489268047e-06,3.1336051743169693e-06,3.626066293938867e-06,4.5071860181748485e-06,4.44307050338814e-06,7.530643632037656e-06,3.542842836473715e-06,7.41206904126846e-06,5.341328164749175e-06,4.294138803133767e-06,6.586994104549015e-06,4.327063957755319e-06,3.5938247578286427e-06,4.333978967027686e-06,2.0635846486649236e-06,8.165759912314492e-06,4.468552162029945e-06,4.360011722228756e-06,4.408889019629808e-06,8.412356053441271e-06,4.4290353154242896e-06,4.461874718631067e-06,5.150579163701556e-06,8.874334208795079e-06,9.024070883384869e-06,4.406943421841106e-06,4.400566927886233e-06,7.80165539524205e-06,3.5054162984812367e-06,8.14773900467708e-06
99,99.0,0.9919326461245245,1.0067965500702967,8.283252676167719e-06,1.9017181016443804e-06,5.0086792560200655e-06,1.71232887012549e-06,1.0029589367326204,0.9944091008079793,1.00184212294316,1.0031425609193672,1.002382284490788,1.0009898944962756,0.9938283566645345,0.9995273492723987,1.0030643420641656,0.9919422564819245,1.004533149171466,0.9929069294006037,0.9924359748908942,1.0013187539121333,0.999969263185322,1.0033369293841945,1.0010258230033908,0.9987862765561315,1.000279468151324,1.0053033217995688,1.000363663976307,1.0004021581578073,1.0015054609993868,1.0056804401510315,1.0065873446750175,0.9996347137411021,0.9998420402151237,1.0030166019427609,0.9940972145141638,1.003216507522053,6.3447504692153924e-06,3.042631347320754e-06,3.368596315315017e-06,4.173944179490913e-06,4.134422664557546e-06,6.89536603989507e-06,3.4204234771918134e-06,6.803400471995366e-06,5.0351493861243975e-06,4.152608081214417e-06,6.356163121229547e-06,4.16954192205219e-06,3.463880833387674e-06,4.005187864258687e-06,1.9017181016443804e-06,7.446633687381805e-06,4.128139096095413e-06,4.211272056588287e-06,4.055680846367348e-06,7.679777296371928e-06,4.058483925865887e-06,4.092967501166113e-06,4.935481865117015e-06,8.129658068096332e-06,8.283252676167719e-06,4.009809454151385e-06,4.002243276747231e-06,7.130996087671419e-06,3.400893870338641e-06,7.427303697582292e-06
100,100.0,0.9919402297216564,1.0068611821843656,7.5664240383303795e-06,1.7259486320563977e-06,4.605548993542561e-06,1.5470072748387556e-06,1.003032173038006,0.9944137726360934,1.0018779049608892,1.0031721014584387,1.0024145601164172,1.0010596023071303,0.9938310943476371,0.9995952836327314,1.0030983919220948,0.9919402297216564,1.004563822218827,0.99290638831161,0.9924397364595096,1.0013552389953126,1.000009201680787,1.0034097999717895,1.0010604446945257,0.9987973928366577,1.0003147518896107,1.0053785097514703,1.000399441740383,1.0004409355573676,1.0015223428287818,1.005755603656415,1.0066618016187758,0.9996685218801964,0.9998758966920884,1.0030875325052422,0.9941004850601266,1.0032896350770513,5.758617014474766e-06,2.7782982802701246e-06,3.125183441679577e-06,3.843409399797914e-06,3.824317921391494e-06,6.270732154638169e-06,3.1545172376957586e-06,6.184523849344873e-06,4.696617650479781e-06,4.039215147212588e-06,6.012067807628984e-06,4.044784485381524e-06,3.2470703428719946e-06,3.691101880148651e-06,1.7259486320563977e-06,6.774624045050545e-06,3.8030566923778136e-06,3.825376155318937e-06,3.732081657864075e-06,6.992999614246541e-06,3.726529692323144e-06,3.7580082431026255e-06,4.483291883790963e-06,7.417466798397963e-06,7.5664240383303795e-06,3.6713848518908405e-06,3.665155520708179e-06,6.489225264840729e-06,3.1073727074978096e-06,6.7570673954636706e-06
101,101.0,0.9919534543557598,1.0069131876191746,7.141799637296946e-06,1.6134690130121941e-06,4.29863475216614e-06,1.455266247600047e-06,1.003172337058935,0.9944214689365153,1.0019187329369752,1.0032135230227825,1.0024565145889914,1.001203028856769,0.9938397951358028,0.9997381958844375,1.003140859036557,0.991945418638269,1.0046051703351826,0.9929118861772342,0.9924478206249902,1.0014038195707418,1.0000814871686348,1.003557901423871,1.0011090821248463,0.9988117017380538,1.0003638396392425,1.0055307248240901,1.0004508228583169,1.0004951561693167,1.0015376945772285,1.005909715264488,1.0068153038491465,0.9997194207165168,0.9999268414831336,1.0032318317191555,0.9941070802362606,1.00343805021292,5.356988189352092e-06,2.602647767138624e-06,2.8686659505777875e-06,3.4930422715081143e-06,3.4878508543013323e-06,5.840935440709887e-06,2.9801960797580552e-06,5.761546779828267e-06,4.27078373188433e-06,3.8733044829505715e-06,5.4599273183845794e-06,3.856927420062854e-06,3.076446456772869e-06,3.37954466646471e-06,1.6134690130121941e-06,6.358616532629598e-06,3.494042535130939e-06,3.6024265087688167e-06,3.438894282793767e-06,6.5742465711237805e-06,3.4433813538169556e-06,3.475550216758496e-06,4.348707916592753e-06,7.004191013798495e-06,7.141799637296946e-06,3.4148243116829666e-06,3.4067292478087795e-06,6.029899514540086e-06,2.960008270752848e-06,6.34344822878274e-06
102,102.0,0.991963866941292,1.0069363055639042,7.277962450046853e-06,1.6275500399108698e-06,4.320100019080987e-06,1.4177281587071724e-06,1.0032832264123952,0.9944516121133046,1.0019541742221456,1.0032485883492699,1.0024923760997884,1.0013173829598905,0.9938767472039064,0.9998536256071406,1.0031770203526735,0.9919822626880118,1.0046397331361185,0.9929500398865143,0.9924852239867343,1.001444628711406,1.0001489235942287,1.0036752836646377,1.0011494006750303,0.9988514723583082,1.0004035012808445,1.0056525738471669,1.0004930765326299,1.000542484898762,1.0015813766514556,1.006030646911041,1.0069363055639042,0.9997616688363623,0.9999690730402981,1.003346106523017,0.9941385830636288,1.0035555724213447,5.1116653538264735e-06,2.847876958930811e-06,2.72625579290507e-06,3.270087236527338e-06,3.312939886138197e-06,5.5804704194195165e-06,3.314754979687286e-06,5.512269140592283e-06,4.051332064384368e-06,4.1668592432959105e-06,5.136805177838081e-06,4.105346866686461e-06,3.399098442121854e-06,3.2036834137038685e-06,1.6275500399108698e-06,6.235832521610824e-06,3.343762117293959e-06,4.1679290546936455e-06,3.318559001629221e-06,6.588543030424022e-06,3.3534136320620992e-06,3.390670049059317e-06,5.3330808497405526e-06,7.140746256964837e-06,7.277962450046853e-06,3.3889780487755595e-06,3.3744325853708816e-06,5.749855208414553e-06,3.3527840625837958e-06,6.219456687791053e-06
103,103.0,0.9919620162987699,1.0069199310896835,7.342560571646191e-06,1.6193175432956017e-06,4.347496587977693e-06,1.4367106541228503e-06,1.0032545872173302,0.9944367767856526,1.0019416766736433,1.0032353550879234,1.0024765780025757,1.0012812533513349,0.9938595755628761,0.9998149255639638,1.003156546193174,0.9919620162987699,1.0046148810788398,0.9929299170418595,0.9924680759868548,1.0014264196126137,1.0001246580618433,1.0036381311861526,1.0011322267103726,0.9988442599750471,1.0003857865520194,1.005620054284671,1.0004759553924059,1.0005249928436992,1.001581157849558,1.0059966963793139,1.0069016503972286,0.999742845996128,0.9999500157052099,1.0033169526326522,0.9941226098118767,1.0035182973091692,5.120179082253566e-06,3.011218881651919e-06,2.6174108895929287e-06,3.0952068549518246e-06,3.180434934444903e-06,5.539024629751294e-06,3.5281675335654794e-06,5.483252319042713e-06,3.878132465295883e-06,4.309237559297464e-06,4.867931023871059e-06,4.221005095125659e-06,3.5985683549409523e-06,3.065121689684158e-06,1.6193175432956017e-06,6.1670905756939775e-06,3.227763894288466e-06,4.58338149927909e-06,3.2350749583185222e-06,6.588547754666691e-06,3.318215696172859e-06,3.387330104739289e-06,5.9729196021877616e-06,7.199325411390485e-06,7.342560571646191e-06,3.4077565836899066e-06,3.3905771227914363e-06,5.713661396085119e-06,3.6045413693705744e-06,6.151942242245008e-06
104,104.0,0.9919427760017752,1.00687608279544,6.9204808315699554e-06,1.5339772552559166e-06,4.12902194109707e-06,1.3842851440749274e-06,1.0032126332877844,0.994426474613398,1.001931569401206,1.0032251340949616,1.0024678157783744,1.0012354038159998,0.9938578441625625,0.9997707961687003,1.0031520935981741,0.9919705854965437,1.0046171825601258,0.9929372071241366,0.9924711955693788,1.0014117038847767,1.000097824268126,1.003584605476865,1.0011141129500765,0.9988255799333584,1.0003653831608883,1.0055594809101807,1.0004528465049907,1.000498866810799,1.0015578708518003,1.0059272930511152,1.006829610274384,0.9997172490872932,0.999924749541342,1.0032712868741027,0.9941162085849276,1.0034650600089707,4.999995853680486e-06,2.9518424795216167e-06,2.423600025886122e-06,2.845069194034654e-06,2.931785780819534e-06,5.367848857111995e-06,3.430658379673648e-06,5.322697222328835e-06,3.563252988007656e-06,4.148436969689071e-06,4.449259173582948e-06,4.050339622994009e-06,3.4769481804288273e-06,2.82314715208843e-06,1.5339772552559166e-06,5.851370760486025e-06,2.9780252023476976e-06,4.475646561723173e-06,2.992860685414685e-06,6.2269881444775055e-06,3.0937207197954347e-06,3.1819987206632554e-06,5.754101222678493e-06,6.787019947394728e-06,6.9204808315699554e-06,3.1912433993978e-06,3.176546359066397e-06,5.538173217899457e-06,3.543976042435345e-06,5.8396472824583864e-06
105,105.0,0.9919183186361513,1.0068224351620498,6.777292675655354e-06,1.4704984975431752e-06,3.927945642357121e-06,1.3885720219159649e-06,1.00318321930831,0.9943847833418312,1.0018913133913598,1.0031847862435468,1.002424379949145,1.0012042951019797,0.9938126677159053,0.9997393335566983,1.00310341570587,0.9919183186361513,1.004564854407898,0.9928859494551818,0.9924239798902624,1.0013674562800712,1.0000570934356596,1.0035536809409427,1.0010709220593108,0.9987765998551406,1.0003239022066335,1.0055345043642634,1.0004141663934045,1.0004636814604633,1.0015064848495951,1.0059017784907225,1.0068046688608658,0.9996808555631449,0.9998870832136241,1.0032431893328708,0.9940767855837075,1.0034342539679828,4.714627748958146e-06,2.900856455225723e-06,2.2485854367544375e-06,2.6224188351106686e-06,2.7053523953311113e-06,5.115749674510147e-06,3.337551001282916e-06,5.107400422339258e-06,3.335762660098281e-06,3.953880640152521e-06,4.1704357273199045e-06,3.850444548752974e-06,3.340835548469242e-06,2.5841599299457017e-06,1.4704984975431752e-06,5.6660123975493835e-06,2.711146625593852e-06,4.359604615122673e-06,2.7213518758192337e-06,6.103781883146096e-06,2.8089504091159267e-06,2.8882391208450574e-06,5.536239671728543e-06,6.66206181404562e-06,6.777292675655354e-06,2.8959094699805487e-06,2.8846113401072864e-06,5.223828577640445e-06,3.487732032769011e-06,5.653047239800425e-06
106,106.0,0.991902015685189,1.0067766626703907,6.8149840513549e-06,1.463222886274011e-06,3.8048459617265605e-06,1.4322237537250739e-06,1.0030983495011905,0.9944025721158981,1.0018538259480436,1.0031442200604408,1.0023844734094236,1.0011214922108136,0.9938350875190478,0.9996594464867259,1.003062924124485,0.9919389255815108,1.004523519098005,0.9929070929165226,0.9924473684969553,1.001321914172218,1.0000176263721323,1.0034646046559514,1.0010224439190474,0.9987935544016603,1.0002732896827158,1.0054481157751631,1.0003618860578876,1.0004091916922564,1.0015189370795834,1.0058143877093642,1.0067182134643893,0.9996286108739748,0.9998346567410971,1.0031582552178564,0.9940983767470083,1.0033453397715932,4.735316726681733e-06,2.6557062567477277e-06,2.2421742379971767e-06,2.531065962855476e-06,2.6307586607012453e-06,5.109064156733751e-06,3.0510730395012983e-06,5.109985080872196e-06,3.2991617500906283e-06,3.5860658592232933e-06,4.074685585092479e-06,3.488940766627728e-06,3.034211212932352e-06,2.5182276327899503e-06,1.463222886274011e-06,5.706563685207313e-06,2.5988200310279956e-06,3.967530404214598e-06,2.6063456036555966e-06,6.181041460510871e-06,2.6800059002149875e-06,2.7723689090323458e-06,5.031691237701488e-06,6.716848209412954e-06,6.8149840513549e-06,2.732388114603283e-06,2.7254977796513625e-06,5.188014012669865e-06,3.198281510575373e-06,5.695338126842828e-06
107,107.0,0.9918947352097089,1.006756439801339,8.819284613179361e-06,1.9961239258811647e-06,4.404812678649339e-06,2.2297675209798186e-06,1.0031400096634104,0.9943936368133295,1.001897509832043,1.0031942763597805,1.002435730699395,1.0011675637202833,0.9938349271043497,0.9997082864212381,1.003121884944475,0.9919561846243464,1.0045930856420036,0.9929240487283592,0.9924520404167043,1.001371000080865,1.000043508551161,1.0035053606801567,1.0010740234058464,0.9987786302655483,1.0003275458319616,1.0054909937292624,1.000419519006024,1.0004712202042427,1.001500292011301,1.0058525767246362,1.006756439801339,0.9996883597723601,0.999893741905209,1.003203794565562,0.9940897619841145,1.0033869174279855,6.711845064137271e-06,2.407330366497296e-06,2.449154586690203e-06,2.650586602908872e-06,2.7755736609739103e-06,7.027152522158499e-06,2.7663490483304633e-06,6.963084959284489e-06,3.443986325541887e-06,3.2476896134579693e-06,4.1169832955378445e-06,3.159125568929085e-06,2.7507128214130412e-06,2.7644207469804904e-06,1.9961239258811647e-06,7.694131594530731e-06,2.8035858619254034e-06,3.6151964855939107e-06,2.8171590058222214e-06,8.241378736969744e-06,2.9060960801695597e-06,3.0534253608636915e-06,4.603377710157183e-06,8.760732992974988e-06,8.819284613179361e-06,2.91566665242012e-06,2.9134730077956974e-06,7.174662776035517e-06,2.8974172990094916e-06,7.698673073310093e-06
108,108.0,0.9918942194149137,1.0067729209513745,1.3097749791447144e-05,2.2718962741331786e-06,5.75437921461319e-06,3.978409258384399e-06,1.0031179261093799,0.9943303294540734,1.0019069505715408,1.003206051397241,1.0024468890518676,1.0011470138478629,0.9937724756541381,0.999689687173178,1.0031367094983732,0.9918942194149136,1.0046053045743832,0.9928628462513027,0.9923902855326393,1.0013798142495098,1.0000098582837829,1.0034721957908443,1.0010845659924272,0.998710352834699,1.0003398155643233,1.0054534232294972,1.0004301369803603,1.0004842715730153,1.001427283814875,1.0058117060762886,1.0067177611107645,0.999703089411497,0.9999077472275842,1.0031814769163525,0.9940219582955859,1.003354236132708,1.049766402591403e-05,2.2718962741331786e-06,2.7213128693914623e-06,2.8804487087925103e-06,3.0200056266028416e-06,1.09250912048127e-05,2.639452152871454e-06,1.0843382362701007e-05,3.657758721404589e-06,3.061814344201323e-06,4.230750441256692e-06,2.993117684764978e-06,2.6302282457882875e-06,3.1569029134993696e-06,3.155909751073159e-06,1.1787831791367505e-05,3.1726712275339328e-06,3.4663825404224447e-06,3.185404406781045e-06,1.2573811032488082e-05,3.324667160912378e-06,3.5730800380966447e-06,4.413764388727477e-06,1.307544914369893e-05,1.3097749791447144e-05,3.3106409521787947e-06,3.3108757716023643e-06,1.1123953512554433e-05,2.717362899879447e-06,1.1811996453497519e-05
109,109.0,0.9918984249785084,1.006811180179389,1.457358515496833e-05,2.1464064454523227e-06,6.156423262433278e-06,4.649579779114966e-06,1.0031502073194911,0.9943377142669033,1.0019583804023457,1.003264370948114,1.0025057108272053,1.0011814573275755,0.9937847618651526,0.9997231642165805,1.0032012190553337,0.9919173917738074,1.0046758942446044,0.9928861455119744,0.9924049800541018,1.0014413183338453,1.0000471014417165,1.0035116681059464,1.001150809513162,0.9987225141689431,1.000409766354006,1.0055061389248448,1.0005046612938762,1.0005598487034464,1.001441121310321,1.0058724452714412,1.006779867100192,0.9997825023387551,0.9999862114639545,1.003217539442248,0.9940328749873497,1.0033941811789306,1.1831875121097245e-05,2.1464064454523227e-06,2.7105826680962362e-06,2.8454386252534028e-06,2.9824757176914242e-06,1.2303387330470878e-05,2.5212325878362373e-06,1.2238464412240081e-05,3.5695521790871143e-06,2.897442245683544e-06,4.072081370858943e-06,2.8452324339315348e-06,2.516959746050683e-06,3.1792344205851455e-06,3.6259958461040792e-06,1.3217342936265474e-05,3.1851566938698613e-06,3.31446725226773e-06,3.191373569050472e-06,1.4128389288531502e-05,3.3533265704794416e-06,3.6515480221373905e-06,4.231406962538044e-06,1.456303213037847e-05,1.457358515496833e-05,3.3339195359466963e-06,3.3344759455849198e-06,1.2526830860679184e-05,2.5541649946005873e-06,1.3247316805261316e-05
110,110.0,0.9919061664682104,1.006849771459877,1.3581857430692166e-05,1.954796059694602e-06,5.656844146571463e-06,4.310236202246782e-06,1.0032064332443333,0.9943436691864305,1.0020089502543348,1.003319000700431,1.002562342247215,1.0012449647145143,0.993798412153154,0.9997889413264817,1.0032655825303727,0.9919408635894967,1.0047451154851768,0.9929088931635144,0.9924208447204896,1.001499540999319,1.0000920983464574,1.0035776171149509,1.0012094405035894,0.998725625064531,1.0004685958426942,1.005572970825986,1.000562213527023,1.0006149872446466,1.0014412936920196,1.0059409159374573,1.006849771459877,0.9998437711403205,1.0000462230395095,1.003278677091211,0.9940402452593321,1.0034604315562077,1.0856121484018675e-05,1.954796059694602e-06,2.4607733877607376e-06,2.582578450416846e-06,2.704290024953199e-06,1.1295268725388338e-05,2.2832816399998942e-06,1.1222936765035126e-05,3.2321570185574988e-06,2.6294437313830636e-06,3.6885371618756135e-06,2.580399729565972e-06,2.278755309539255e-06,2.893344553908637e-06,3.3355589158248064e-06,1.2178548070063216e-05,2.907310418395096e-06,3.025866881877461e-06,2.9204404396009778e-06,1.3069560391599752e-05,3.0753920155347147e-06,3.3561510039098108e-06,3.878372710427162e-06,1.3544994697443676e-05,1.3581857430692166e-05,3.0691018368268984e-06,3.068449734329018e-06,1.1509270798396708e-05,2.3183972121012596e-06,1.2203367798023642e-05
111,111.0,0.9919164729242392,1.0068717878457538,1.2814379661722895e-05,1.955876106042656e-06,5.373860464985072e-06,3.9725978598287614e-06,1.0031884437198613,0.9943583458366687,1.0020283364112479,1.0033400612324126,1.0025870922086906,1.0012301738128109,0.993819513750957,0.9997754915347035,1.003299027925574,0.9919749319962832,1.0047852135960866,0.9929447277441492,0.9924470053737794,1.0015192402757034,1.000095587635613,1.0035585302895413,1.0012277786280288,0.9987276885287206,1.000485240629237,1.0055459591782836,1.000574695728098,1.000623355459192,1.0014389938506494,1.0059107063930846,1.0068211686801667,0.9998573645577999,1.000058969065343,1.0032625719402672,0.9940520510217488,1.0034416505120212,1.0054867123972942e-05,1.955876106042656e-06,2.3888813042217766e-06,2.5015410270405483e-06,2.632066361391166e-06,1.051519281980759e-05,2.2473198220529313e-06,1.04439928068086e-05,3.141467103516689e-06,2.5958919677771703e-06,3.5692533700607703e-06,2.544977545762681e-06,2.2458318021405297e-06,2.836556807630961e-06,3.270100256794493e-06,1.1386820121989313e-05,2.857382725286066e-06,3.0094470063936255e-06,2.8699711032279755e-06,1.2200877816837707e-05,3.001036797652395e-06,3.2442641683140587e-06,3.813737183132671e-06,1.2747384599038211e-05,1.2814379661722895e-05,2.998050860480743e-06,3.005484464191603e-06,1.0664640955700428e-05,2.253105000267484e-06,1.140541526029543e-05
112,112.0,0.9919283733868154,1.0068784787036194,1.2653264127379582e-05,1.9459671185235786e-06,5.443193584816e-06,3.888003820046656e-06,1.0032325533130955,0.9944189943827656,1.0019587071875082,1.0032618613585735,1.002510046803276,1.001278128173108,0.9938833095298469,0.9998270018703294,1.003214391278947,0.9920280306838618,1.004693108965257,0.9929976552786678,0.9925094556199145,1.0014385515352042,1.0001054873330542,1.003607304123566,1.001143626112991,0.9987876105967562,1.0003966028209021,1.0055972259768564,1.000482026490336,1.0005229411344545,1.0015083292887663,1.0059659066322784,1.0068784787036194,0.9997658363528755,0.9999664723843171,1.0033099977973734,0.9941088604669837,1.0034904282418249,1.005538970380492e-05,1.9459671185235786e-06,2.545411896354865e-06,2.67771226339616e-06,2.819947778081267e-06,1.0484351268611732e-05,2.218155950507454e-06,1.0373074363199052e-05,3.335014401405489e-06,2.563701157471132e-06,3.7538778578278585e-06,2.5126225359608293e-06,2.2209770880678803e-06,3.092484548848003e-06,3.4237832221887745e-06,1.1411334227624146e-05,3.1427014947340368e-06,2.972865532551567e-06,3.1674849376960066e-06,1.2043651280073613e-05,3.2805003751186053e-06,3.4955042816824405e-06,3.732288423176495e-06,1.2603529672415348e-05,1.2653264127379582e-05,3.263069680807862e-06,3.285487201722824e-06,1.0605865151887895e-05,2.1934057868361516e-06,1.1422384216524414e-05
113,113.0,0.9919408968961587,1.006878937750609,1.2328147317632324e-05,1.7667205621044836e-06,5.37058357780297e-06,3.804191407780933e-06,1.003171753873956,0.9944448204532443,1.0019001430979912,1.0031956920176195,1.0024462674386128,1.0012136097769266,0.9939115165538095,0.9997630906106763,1.0031501428880891,0.9920575176670249,1.004629354109536,0.9930253017187578,0.9925395511540878,1.0013709621497795,1.000071037159538,1.0035453799811789,1.0010703490710915,0.9988140862454583,1.0003195239876916,1.0055376196168087,1.00040103846428,1.0004353277551665,1.0015376524013886,1.0059114302636243,1.006825828395572,0.9996851982935999,0.9998861603043085,1.0032468795014369,0.994134025197981,1.0034291551273973,9.923616853555296e-06,1.7667205621044836e-06,2.589417096051058e-06,2.7638732446432235e-06,2.9012772542776057e-06,1.030670890051905e-05,2.01147670254133e-06,1.0168595370265534e-05,3.429753749217556e-06,2.3499111122436247e-06,3.900312146508989e-06,2.3040777032818293e-06,2.019180573242075e-06,3.1903217052537487e-06,3.365334350809985e-06,1.1253346583749732e-05,3.274698819241497e-06,2.709691085193191e-06,3.3284698067204853e-06,1.1758270614274916e-05,3.4591172893863885e-06,3.6936848940552426e-06,3.4174198267625137e-06,1.22968706257467e-05,1.2328147317632324e-05,3.452099568656417e-06,3.4736193019687424e-06,1.042880627011739e-05,1.9924909526091054e-06,1.126019705345906e-05
114,114.0,0.9919530724924892,1.0068954797923106,1.127307857371158e-05,1.972701782797117e-06,5.0482423624098745e-06,3.3676767836236006e-06,1.003180596349917,0.9944968175646747,1.001849928598406,1.0031481007835883,1.0023953816259303,1.0012307586193885,0.9939638560773021,0.9997799034803543,1.0030949842928956,0.9921020540264162,1.0045694838776664,0.9930669764151768,0.9925916817912157,1.001321939849529,1.0000845303624963,1.0035756835483927,1.0010228693610241,0.9988790074544514,1.0002738138935254,1.0055949001158577,1.0003542166548574,1.0003888571424917,1.0016120584160226,1.005978069859525,1.0068954797923109,0.9996394603594417,0.9998395417525772,1.0032690270884115,0.9941835282149948,1.0034602850470282,9.016141128456084e-06,1.972701782797117e-06,2.4300208880603058e-06,2.6281542407563764e-06,2.757580550699308e-06,9.362437458400783e-06,2.1428467399242615e-06,9.239426491745875e-06,3.30455640518238e-06,2.4186578397810307e-06,3.8108405632000458e-06,2.370033337470692e-06,2.129317270872258e-06,2.9834795904322957e-06,3.1318353341147466e-06,1.0266947159582132e-05,3.0746678592242235e-06,2.927317145153576e-06,3.1430354287218487e-06,1.0746312387201507e-05,3.2761656604011976e-06,3.528610857804614e-06,3.6700808955515007e-06,1.1259481607281114e-05,1.127307857371158e-05,3.3041203535649857e-06,3.3136736667609754e-06,9.476981125444418e-06,2.218743089871885e-06,1.0270025440127137e-05
115,115.0,0.9919639292160267,1.0069442854923747,1.052595269714151e-05,2.171634334469284e-06,4.938556005095932e-06,2.9431466119032662e-06,1.0031426478496788,0.9945067628392612,1.0018066013892732,1.0031094186854201,1.0023504690600191,1.0011988726525192,0.9939726266158496,0.9997504878735166,1.0030477438212844,0.9921020592936476,1.00451800192254,0.9930662006763601,0.9925966052548504,1.0012750045666587,1.0000589014404984,1.0035404590729904,1.000978071473195,0.9988906212369231,1.0002325611734855,1.0055739951481821,1.0003108751026228,1.000346534809398,1.001626799913346,1.0059610497953921,1.0068787754181925,0.9995945675202556,0.9997947822929201,1.0032399305939597,0.9941913105686494,1.0034260084070576,8.245244370879184e-06,2.171634334469284e-06,2.5067673956652197e-06,2.786338600113892e-06,2.9071910034002095e-06,8.564218022867444e-06,2.2671194026665033e-06,8.44560132738162e-06,3.518825115804221e-06,2.4535182871869366e-06,4.063207282970445e-06,2.402832512562566e-06,2.2266498717445904e-06,3.114629579195494e-06,2.9770375487205645e-06,9.443099492830152e-06,3.2697969080854002e-06,3.1171798919058047e-06,3.398102993028132e-06,9.967209057455544e-06,3.575048705007175e-06,3.851241746263554e-06,3.875741396165882e-06,1.0511018453351441e-05,1.052595269714151e-05,3.7146844805331914e-06,3.699653195894977e-06,8.67844129821789e-06,2.433238667097399e-06,9.445456514271791e-06
116,116.0,0.9919724961069909,1.0070037778582424,1.036541977520416e-05,1.982991793486734e-06,5.101487045308458e-06,2.747766982250441e-06,1.0032509283783155,0.9944830374343525,1.0018159821653174,1.0031173593416016,1.0023580827168108,1.0013047293683635,0.9939463596840012,0.9998561662399486,1.0030521655756515,0.9920733940437606,1.0045198653765286,0.9930381602701995,0.992568270160567,1.0012825445537699,1.0000919708290288,1.0036533071624556,1.000983400544342,0.9988678589326035,1.0002385327507217,1.005693447489491,1.0003184684034085,1.0003533569986716,1.001601874030532,1.0060877903408796,1.0070037778582424,0.9996062868772362,0.9998048820750597,1.0033503450576018,0.9941657927740675,1.003538902563343,7.87294029075249e-06,1.982991793486734e-06,2.9597702247795448e-06,3.383282766905801e-06,3.525456746545857e-06,8.27396737116329e-06,2.067054142665952e-06,8.196125372188457e-06,4.316195296272918e-06,2.2745244499342283e-06,5.000484200587422e-06,2.2264638954174917e-06,2.0337738701394676e-06,3.757036388261421e-06,3.000816855262782e-06,9.099659037784268e-06,3.9937456432339734e-06,2.833193681875639e-06,4.1915614422264826e-06,9.711548076690971e-06,4.413117971588855e-06,4.672003704976347e-06,3.5219520349598024e-06,1.0303360417322277e-05,1.036541977520416e-05,4.720929882177851e-06,4.662554258738951e-06,8.356882635153234e-06,2.215332325214033e-06,9.112466807742977e-06
117,117.0,0.9919778022056025,1.0070496458839515,1.0011174869175206e-05,1.813378622260709e-06,5.116953169489673e-06,2.5939150316704108e-06,1.0032040526671107,0.9944589670948293,1.0018457677556372,1.0031472943467796,1.0023861239495093,1.0012510145101357,0.9939219296760425,0.9998037144536412,1.0030836282588862,0.9920534244719045,1.0045527717922105,0.9930186673302296,0.9925430356798722,1.0013091751042555,1.000069360630592,1.003593414100083,1.0010092025840838,0.9988361519630146,1.0002644697946645,1.0056331092168274,1.0003436781650237,1.0003792769830955,1.001569159726864,1.0060255547179868,1.0069393578807104,0.9996290490712296,0.9998276366288248,1.0032997951565144,0.9941382607349455,1.0034798575720798,7.480397409554408e-06,1.813378622260709e-06,3.2434963700849533e-06,3.740844811488281e-06,3.93399006197727e-06,7.947491486557775e-06,1.932002903924656e-06,7.909861153706632e-06,4.912706068496683e-06,2.2630019985930468e-06,5.743670810025194e-06,2.2284673745885557e-06,1.9378308683057984e-06,4.135319616985992e-06,3.0003821469548813e-06,8.720552417566683e-06,4.375658672661686e-06,2.5637029783216575e-06,4.570142329390883e-06,9.336287030195034e-06,4.7433812445338115e-06,4.923842497110337e-06,3.189088976308854e-06,9.924394773952853e-06,1.0011174869175206e-05,5.131424644959124e-06,5.0426519760907124e-06,7.994461146377223e-06,2.0193058609061266e-06,8.739683963635153e-06
118,118.0,0.9919788765520807,1.007084400166129,9.336491966827609e-06,2.0248048559346517e-06,5.0688045190784146e-06,2.2737310281053517e-06,1.003263968841267,0.9944061305197976,1.0019191262884766,1.0032274955945824,1.0024682389162356,1.001313801638036,0.9938657050417558,0.9998647803453266,1.0031713986428255,0.9920005591068499,1.0046442908137019,0.992964500852557,0.9924859590541537,1.0013920802969878,1.0000981005657419,1.003653945563769,1.0010966581093195,0.9987777606522095,1.0003556346817493,1.0057013904268826,1.000441587811757,1.0004833408261726,1.0015142930271235,1.0060992124598969,1.0070129650080097,0.999731111680328,0.9999294160649046,1.003361921772694,0.9940859531814975,1.0035412154363526,6.942968997320166e-06,2.0248048559346517e-06,3.3484541078723964e-06,3.900767329528861e-06,4.084640980327339e-06,7.419967132302049e-06,2.2391159976821446e-06,7.4281531370843755e-06,5.124425664512821e-06,2.5823379137841226e-06,6.028874121951946e-06,2.566552070176064e-06,2.282010947511835e-06,4.284778061454171e-06,2.7782835923796198e-06,8.111805448327801e-06,4.539010754134693e-06,2.6296580386581997e-06,4.764944755938726e-06,8.66917791217072e-06,4.961752682086861e-06,5.226507503891812e-06,3.279259397134919e-06,9.2310342848469e-06,9.336491966827609e-06,5.3062599405896445e-06,5.234551885295272e-06,7.449317026176852e-06,2.1571532578903485e-06,8.131075808559516e-06
119,119.0,0.9919747481866461,1.0071172567020499,8.821193874236454e-06,2.3896745880544743e-06,5.34457703157003e-06,2.019564280309599e-06,1.0033468483558952,0.994389765333324,1.0020143868145985,1.0033336116170033,1.0025753825439634,1.0014008428454135,0.993851548399156,0.9999487680009096,1.0032899452949937,0.991998589061905,1.0047725147305906,0.9929607975067386,0.9924760829758432,1.0014970563149013,1.0001578767356383,1.0037437816569368,1.0012028977151988,0.9987635012505671,1.0004635871814616,1.0057996286755708,1.0005544940482367,1.0006003039842986,1.0015004419588853,1.0062048859376336,1.0071182286260556,0.9998471590782115,1.0000452984916486,1.0034509115631849,0.9940730038737104,1.0036313136094295,6.632356014154266e-06,2.3896745880544743e-06,3.7919544777025924e-06,4.503450273433421e-06,4.595357141763971e-06,7.12559161605781e-06,2.6960561779042908e-06,7.1554822059242485e-06,5.596931598298409e-06,2.947073317916494e-06,6.47966762554786e-06,2.9219038781260773e-06,2.762674353688738e-06,4.9111965498938635e-06,2.6083585558684294e-06,7.729174908609904e-06,5.291363416569966e-06,2.8732470218979384e-06,5.6452302450097215e-06,8.218758553747993e-06,5.994119963797886e-06,6.5502505575884066e-06,3.5888567560422135e-06,8.714945056508697e-06,8.821193874236454e-06,6.2578366681174395e-06,6.214624899064262e-06,7.133950115655849e-06,2.443324818248415e-06,7.742705717670801e-06
120,120.0,0.9919644461495183,1.0071574314889884,8.365702100472804e-06,2.431279466462208e-06,5.61747701941753e-06,1.8459749122550457e-06,1.0033753710718962,0.9943502444571926,1.0020085010454105,1.003328316749653,1.0025719323491145,1.001431050465101,0.9938082527412673,0.9999774135345719,1.0032892163068223,0.991953031985373,1.0047726356146842,0.9929147238335059,0.9924327872622015,1.001493749101746,1.0001543183597639,1.0037771999993546,1.0011983066643328,0.9987173109572537,1.000459687822484,1.005837102462787,1.0005531298602328,1.0006011266688357,1.0014586947937167,1.0062441112057041,1.0071574314889884,0.9998483922582614,1.000045635539137,1.00348017474318,0.9940356719486282,1.0036653261416555,6.1809058754002135e-06,2.745126000283885e-06,4.4208257428922845e-06,5.2130782463172886e-06,5.278054573878619e-06,6.6378420841007994e-06,3.081953961065827e-06,6.649031697691562e-06,6.274247129464495e-06,3.2181051884593586e-06,7.16103441366889e-06,3.145464158006402e-06,3.1673004722023546e-06,5.644185608778901e-06,2.431279466462208e-06,7.184219903394899e-06,6.10688254597237e-06,3.3319397100564713e-06,6.5183719547047e-06,7.746452479173204e-06,6.976430604373531e-06,7.705492756984225e-06,4.188830845881748e-06,8.248346200582744e-06,8.365702100472804e-06,7.175668327110061e-06,7.152212453801579e-06,6.641044500946737e-06,2.7403108700523336e-06,7.193970710345418e-06
121,121.0,0.9919469994809171,1.0072094914504508,8.015015298299259e-06,2.2511207554656216e-06,5.660310425214341e-06,1.7416381951400083e-06,1.0033654079953538,0.9943452164974775,1.0019805738065553,1.0032944370398469,1.002539264458581,1.001415762845129,0.9938031045570613,0.9999607983743687,1.0032581990518916,0.9919469994809171,1.0047407847563972,0.9929096215871501,0.9924269094116381,1.0014567056409927,1.0001333087918864,1.0037574151715916,1.0011590297764212,0.9987198416076464,1.0004196636940914,1.005825552088387,1.0005121383596294,1.0005634590504937,1.0014729120129064,1.0062359057646828,1.0071480250224536,0.9998032055690836,0.9999999683589852,1.0034654399549603,0.9940338230379282,1.0036461185285384,5.731681615808959e-06,2.963855559964179e-06,4.886076997492195e-06,5.56259871662096e-06,5.730270687542319e-06,6.089515434637448e-06,3.287039588223819e-06,6.086536138479474e-06,6.746671960287095e-06,3.2712981071567103e-06,7.700898259911967e-06,3.1641893314271927e-06,3.351364612696703e-06,6.08578372553426e-06,2.2511207554656216e-06,6.596657162478537e-06,6.4915690776749194e-06,3.6878464939623638e-06,6.822779077745017e-06,7.169588526903051e-06,7.314922295766099e-06,8.015015298299259e-06,4.676420575900731e-06,7.714688034269445e-06,7.859115160486785e-06,7.4881532617759875e-06,7.481970278507127e-06,6.073470174327164e-06,2.906384452773962e-06,6.601831394310913e-06
122,122.0,0.9919219531560686,1.007259407214866,8.453831131737437e-06,2.139571258332119e-06,5.6490393480189325e-06,1.8695292853299933e-06,1.003453279719822,0.9943518719675236,1.0020229253632524,1.003342504023767,1.0025857873736537,1.0015017356000024,0.99380992339905,1.0000431567210732,1.0033038365940585,0.9919581765672234,1.0047900207376246,0.9929213764290776,0.9924359163936929,1.0015150088788147,1.0001930468474745,1.0038639856431932,1.0012255550658375,0.9987419451223102,1.0004900504215821,1.0059483450873126,1.0005878451327899,1.000639747775291,1.0015019066504878,1.0063659944449839,1.0072797490779741,0.9998864398543429,1.0000813311545032,1.003560494323838,0.9940402498521705,1.0037523780540918,6.084539806334289e-06,2.7854502086205377e-06,4.834830583050907e-06,5.39730892854689e-06,5.635495496589656e-06,6.363334194961327e-06,3.0813661732041403e-06,6.358515455244815e-06,6.61784877861252e-06,3.0359360109948063e-06,7.577062384334139e-06,2.932681508495397e-06,3.1303766137122517e-06,5.983842757813053e-06,2.139571258332119e-06,6.939976906030067e-06,6.332667098432654e-06,3.4700732986601486e-06,6.585332527690142e-06,7.654663545271809e-06,7.065287855707196e-06,7.700127649082047e-06,4.413115710016759e-06,8.348214987120929e-06,8.453831131737437e-06,7.22594049658529e-06,7.226231577947794e-06,6.427581117532836e-06,2.723439047597881e-06,6.946537332308121e-06
123,123.0,0.9918909158902195,1.007288500336895,9.033888645049832e-06,2.0058320692480855e-06,5.473861932004597e-06,1.9636058658638933e-06,1.0034796900748733,0.9942783944782121,1.0020386272586475,1.0033577323763792,1.0026082402210301,1.0015247789439057,0.9937342718339693,1.0000620283188923,1.0033398542985477,0.9919007936049186,1.0048376450500147,0.9928617965367279,0.9923662070686231,1.0015327606535902,1.0001765640611213,1.0038797581834666,1.0012470572568857,0.9986614419148466,1.0005136358998763,1.0059607363096172,1.0006139700377445,1.0006677275511922,1.0014167286517968,1.0063748578447944,1.007288500336895,0.9999165235347037,1.0001097129259429,1.0035840336513573,0.993960048103029,1.0037679949024918,6.287463957092101e-06,2.602264810593042e-06,4.443919955078827e-06,4.953446439430148e-06,5.164271437651644e-06,6.568062579354809e-06,2.8828007931216347e-06,6.5694238201195195e-06,6.074755015756607e-06,2.849792892962862e-06,6.959898292247715e-06,2.7542835523604774e-06,2.946614293546236e-06,5.475387549722072e-06,2.0058320692480855e-06,7.229373567246178e-06,5.791052699078916e-06,3.2518154103921556e-06,6.016766693342784e-06,8.128140319119755e-06,6.447571642428531e-06,7.02560414539824e-06,4.110613269618059e-06,8.954682496901157e-06,9.033888645049832e-06,6.580009208722227e-06,6.582230342231086e-06,6.71051416442994e-06,2.5759815309840262e-06,7.239396366909284e-06
124,124.0,0.9918560123336226,1.0072827463218827,8.586331227721048e-06,1.8807545408769649e-06,5.509774820378948e-06,1.852307693783544e-06,1.0033575144992084,0.9942306569505146,1.0020049237357154,1.0033230889414995,1.0025780104163096,1.0014038912866197,0.9936924407382789,0.9999416091998109,1.003318410039255,0.9918723438040472,1.004825942683237,0.9928310236159836,0.9923278603614251,1.0015018870963703,1.0001086407464792,1.0037542763168206,1.0012176255939642,0.9986167929123074,1.0004823745994174,1.005829115836053,1.000581457803761,1.000636311033993,1.0013654821798539,1.0062396142243026,1.0071525644308637,0.9998794804078235,1.0000728171815603,1.0034604066516768,0.9939139032347565,1.0036426897112194,5.96288365347688e-06,2.7509773640616806e-06,4.6411074135171475e-06,5.202304531443562e-06,5.396659871152115e-06,6.243788997718639e-06,3.0524479089852894e-06,6.228301776914366e-06,6.327049126539504e-06,2.965995306078999e-06,7.189334972380478e-06,2.8895401319060762e-06,3.1368565434271795e-06,5.675617826634615e-06,1.8807545408769649e-06,6.8252690898847646e-06,6.020359340895689e-06,3.4615584936643878e-06,6.2913919144104515e-06,7.709311115088185e-06,6.79195039225739e-06,7.431492882452685e-06,4.207221766147195e-06,8.515695024887922e-06,8.586331227721048e-06,6.975556130699818e-06,6.967160341146973e-06,6.365833143694876e-06,2.7600971591528065e-06,6.840396624150756e-06
125,125.0,0.9918193671365306,1.0072467364779147,9.769096701707764e-06,2.1390891493099017e-06,6.553596067005949e-06,2.427524528586919e-06,1.0032357580084268,0.9941482194587778,1.0019634537225988,1.0032819757567635,1.0025367961280331,1.001277041426298,0.9936097418087221,0.9998135087677357,1.003279950653757,0.9918004656303897,1.0047920278655913,0.9927562726346362,0.9922484433950005,1.0014543487093008,1.0000158836914803,1.0036225528567224,1.0011732496127626,0.9985229845204875,1.0004376510665545,1.0056959059441235,1.0005388470918273,1.0005946807217276,1.0012651271881623,1.0061045841977427,1.007017876749474,0.9998410084757391,1.0000330540649336,1.0033370394098053,0.9938295061738522,1.0035107292395615,6.5158595753995075e-06,2.934143796412318e-06,6.036230480677513e-06,6.931019035401812e-06,7.153112109976588e-06,6.8525684997694985e-06,3.242502275265996e-06,6.766343026232295e-06,8.422517109387555e-06,3.0516499721489657e-06,9.552802442583265e-06,3.0030634051446353e-06,3.3137124467464408e-06,7.361021264664342e-06,2.1390891493099017e-06,7.37630684513109e-06,7.797406824080627e-06,3.667258988524967e-06,8.17832457020928e-06,8.483682182975705e-06,8.918171723306673e-06,9.769096701707764e-06,4.295555213412419e-06,9.472551275810601e-06,9.510758214087512e-06,9.263490751181243e-06,9.238959596534451e-06,7.0147784748234556e-06,2.9337441098489402e-06,7.41216194942316e-06
126,126.0,0.9917831049491961,1.0071897160637615,1.109610433374076e-05,2.3548146239775066e-06,7.257023191030486e-06,2.891952873549854e-06,1.003208729237163,0.9940951670921356,1.0019403500785156,1.0032643249836646,1.0025200785136856,1.0012551362302125,0.9935576277028259,0.9997901263862384,1.0032700673534243,0.9917536469759555,1.00478625833866,0.9927093389681718,0.992200528530452,1.0014348325910378,0.9999809116144678,1.0035918089250084,1.001152952156205,0.9984629320034697,1.0004154307705089,1.0056591686686422,1.00051315599904,1.000565950579271,1.0011946927719941,1.0060607258938794,1.0069728389220243,0.9998141981785907,1.0000063893219988,1.0033125917677752,0.9937779336637302,1.00348081232561,7.089561756784135e-06,2.9994053760660623e-06,6.835639550690059e-06,7.964277517132027e-06,8.212523223759234e-06,7.50472986388374e-06,3.3040082107364155e-06,7.33643387117007e-06,9.745768695268102e-06,3.0429881111677457e-06,1.109610433374076e-05,3.0186128927658783e-06,3.334765414533013e-06,8.348614321631836e-06,2.3548146239775066e-06,8.05073073578462e-06,8.801247772163624e-06,3.7297553274472623e-06,9.22942423155311e-06,9.369424998423338e-06,1.0110992790229202e-05,1.1074069183879079e-05,4.241986146801496e-06,1.0525646824081894e-05,1.0541184841734903e-05,1.0569283918230287e-05,1.0530051672792882e-05,7.69118615938272e-06,2.9529246758673414e-06,8.104538689236243e-06
127,127.0,0.9917493504218717,1.007120930338194,1.0301922726115081e-05,2.1794159661319507e-06,6.862209175713362e-06,2.655937918090608e-06,1.0030475989697627,0.9940844157684015,1.0018612101784825,1.0031850879819186,1.0024367908877931,1.0010928447043712,0.9935505917626047,0.9996301548664109,1.003187476513913,0.9917493504218717,1.004705716611578,0.9927044192401324,0.9921945136976644,1.0013432463082603,0.9998836868401004,1.003416368953013,1.0010623905019236,0.99844861014243,1.0003223804214008,1.0054796113851112,1.0004163648130253,1.0004669749433863,1.0011745942302541,1.0058728680345876,1.006782524534731,0.9997132781933306,0.9999033560875626,1.0031495232917418,0.9937708330598144,1.0033052569701775,6.752177600073895e-06,2.9839523003689056e-06,6.310489689436334e-06,7.376574818295704e-06,7.610598390456585e-06,7.1555085294753086e-06,3.295934738587313e-06,6.9717595747806035e-06,9.042488992178943e-06,3.039520147473453e-06,1.0301922726115081e-05,3.0264951044379137e-06,3.3133152646238453e-06,7.745913501844658e-06,2.1794159661319507e-06,7.68958467893616e-06,8.16234143521303e-06,3.6911195265067154e-06,8.562658148989616e-06,8.996167204513117e-06,9.39519727173682e-06,1.0284274800540245e-05,4.084126384663375e-06,1.0121886115558593e-05,1.0128317730753478e-05,9.85689366729922e-06,9.816558344388667e-06,7.322826219099908e-06,2.8999134574947324e-06,7.748342941426682e-06
128,128.0,0.9917198070567206,1.0070496245599825,1.0794800947362304e-05,2.2447454865781113e-06,6.667033984170984e-06,2.6961539749356786e-06,1.0029788782403977,0.9940812812905508,1.001829743731045,1.0031524034961312,1.0024049593638258,1.001029559684683,0.9935556527077163,0.9995692033105331,1.003160540449447,0.991758775919173,1.0046789549913442,0.9927147157216277,0.9921999980111085,1.001307604007022,0.9998471354641622,1.003344871562035,1.001029423305552,0.9984541619548511,1.0002884458275672,1.0054073904874188,1.000383745638064,1.0004338979607703,1.0011869606460435,1.005801172490006,1.0067106708244178,0.9996824311308637,0.9998719345326973,1.0030812479882987,0.9937715112518356,1.0032331200705873,6.827201946399881e-06,2.7420192553875445e-06,5.84734887756216e-06,6.853633920139827e-06,7.052705582540909e-06,7.135310253619841e-06,3.0292840641823494e-06,6.903584329633564e-06,8.340054779105453e-06,2.798621513835365e-06,9.505562933222146e-06,2.7852222006023227e-06,3.0462505969823794e-06,7.2702136084240295e-06,2.2447454865781113e-06,7.939325078229355e-06,7.725076708882168e-06,3.387010470623906e-06,8.12661402453483e-06,9.532478415847856e-06,8.937608674517788e-06,9.748879372815155e-06,3.7615514624314286e-06,1.0765016533508825e-05,1.0794800947362304e-05,9.446776772568848e-06,9.387742367117644e-06,7.432483442425734e-06,2.65139849262778e-06,7.992497413420153e-06
129,129.0,0.991694493763547,1.0069850439878978,1.1623690764379424e-05,2.2859190428247037e-06,6.716629463408139e-06,2.726822338983622e-06,1.0030290232746495,0.9941227603741287,1.0018440092696148,1.0031674849236802,1.0024212003548534,1.0010808161619569,0.9936039816016587,0.999621141066699,1.0031825045446594,0.9918177296077529,1.0047066431011382,0.9927754213987751,0.9922531242155687,1.0013144182550184,0.9998734923004116,1.0033892312596584,1.0010380568010808,0.9984956423588333,1.0002957070274119,1.0054614631673184,1.0003900392419256,1.0004428491288995,1.0012348521029828,1.00585680192903,1.006766961074342,0.9996847685582393,0.9998745022753984,1.0031306775798003,0.9938189232866386,1.0032771453298603,7.1593110141130795e-06,2.9412490142153493e-06,5.4723131215883395e-06,6.4157037616369965e-06,6.627756663081046e-06,7.3461087585990146e-06,3.2298599095301392e-06,7.025767015293726e-06,7.895032592133224e-06,2.8012665851824094e-06,9.09939409742832e-06,2.808477914918268e-06,3.1635302573008414e-06,6.895869343579654e-06,2.2859190428247037e-06,8.390292933326236e-06,7.415526996133229e-06,3.563830186035548e-06,7.84150758117946e-06,1.0255901878217785e-05,8.670349819146122e-06,9.451142241727792e-06,3.956549194854167e-06,1.1566080112480427e-05,1.1623690764379424e-05,9.263551361225045e-06,9.161799589484345e-06,7.793048185688478e-06,2.9416138862315446e-06,8.436440080709533e-06
130,130.0,0.9916730083040654,1.0069364338807099,1.1942625134540336e-05,2.4521831722093242e-06,6.755750410050179e-06,2.5748843048321285e-06,1.003128068020058,0.9941526283394213,1.001884500485254,1.0032162696158116,1.0024653215392123,1.0011847361180195,0.993632906462131,0.9997245543386,1.0032308609448883,0.991846901840798,1.0047563203995236,0.9928034168749398,0.9922822532064256,1.0013588091681578,0.9999298335280246,1.0034903585992636,1.0010847670497738,0.9985180890162039,1.0003429389153322,1.0055635837298116,1.000439019583961,1.00049120956216,1.001256279061348,1.0059579311230369,1.0068697234893471,0.9997381708741336,0.9999281692770386,1.0032333439192411,0.9938543125228568,1.0033781923316,7.653315470760313e-06,3.5641876607006816e-06,5.067824581282435e-06,5.928570145621959e-06,6.133857052810364e-06,7.784470663038112e-06,3.7931326871774295e-06,7.472182634234602e-06,7.353558355586233e-06,2.991472427042625e-06,8.570476429356564e-06,3.0413723069510896e-06,3.589406146787683e-06,6.3721974571682395e-06,2.4521831722093242e-06,8.80936258228337e-06,6.8716769917174385e-06,4.111761127081582e-06,7.283158683334119e-06,1.0621392387834455e-05,8.066932302143383e-06,8.790030295919896e-06,4.563895910322399e-06,1.1875984020682253e-05,1.1942625134540336e-05,8.664818919635932e-06,8.552992052510502e-06,8.248970325426238e-06,3.653260008789972e-06,8.847444368555719e-06
131,131.0,0.9916549484399899,1.00691303949719,1.4539412549763204e-05,3.5451591624776574e-06,7.600197302310947e-06,3.1154431225946893e-06,1.003204614127722,0.9941391464947812,1.001964424637988,1.0033067469275845,1.0025562490375153,1.0012615944092127,0.9936212741406062,0.9997997975801837,1.0033343941673323,0.9918564321262012,1.0048715379586168,0.9928098716700591,0.9922763226076061,1.0014446988167176,0.9999701327313856,1.0035575958060408,1.0011741268161922,0.9984883261217585,1.000434351109046,1.0056191673094672,1.00053239504179,1.0005868213170908,1.0012218611031756,1.006001680484506,1.0069130394971901,0.9998306863806538,1.0000211622911828,1.0033090831362674,0.9938420180876405,1.0034451136895584,9.890603066968085e-06,4.628448352976695e-06,4.843639877727494e-06,5.623753398373533e-06,5.767342956432498e-06,1.0151550981360558e-05,4.748658223286745e-06,9.94100782783893e-06,6.791348453763797e-06,3.5451591624776574e-06,7.841978738893749e-06,3.6733870267827842e-06,4.412389472157073e-06,6.043678846726737e-06,3.725775848979087e-06,1.1346565851305358e-05,6.447088406258678e-06,5.290356895240678e-06,6.8262813045317835e-06,1.3171974710279357e-05,7.5166555250214866e-06,8.1527611248063e-06,5.9666805957195215e-06,1.4471511917212328e-05,1.4539412549763204e-05,8.038957262691845e-06,7.951546839957475e-06,1.0518799342091002e-05,4.75422614292238e-06,1.1384378366781641e-05
132,132.0,0.9916399119330358,1.0069187302839202,1.6614018894691686e-05,4.346681488549079e-06,8.376414497343967e-06,3.6694161450821207e-06,1.0032188023331594,0.9940859730151306,1.0020108591860526,1.0033577680825394,1.0026072631000693,1.0012689827980013,0.9935686179088904,0.9998045942152729,1.003392507450194,0.9918155704222981,1.0049351648060978,0.9927693240217671,0.9922291310639664,1.0014960779522553,0.9999717046147293,1.0035651168461652,1.0012271129595625,0.9984286918949257,1.0004887995231102,1.0056183097170608,1.0005881180611043,1.0006462748942988,1.001156019858587,1.0059949525473515,1.00690610499328,0.9998836692176355,1.0000744619030923,1.0033195875176397,0.9937877126798661,1.0034524174319686,1.1542483044742918e-05,5.812664301606937e-06,4.7235279629219074e-06,5.393727753546612e-06,5.496829398138657e-06,1.1872711382493893e-05,5.87416141542033e-06,1.1756059017787616e-05,6.326399695384596e-06,4.346681488549079e-06,7.197641223395954e-06,4.539496267615612e-06,5.395544675675111e-06,5.833912868605053e-06,4.950112678846409e-06,1.3285968780831507e-05,6.156693237220231e-06,6.776676174149968e-06,6.518312911215632e-06,1.5136238779833717e-05,7.143504441494412e-06,7.724125396998386e-06,7.809100897880634e-06,1.6537192914005606e-05,1.6614018894691686e-05,7.590153677500756e-06,7.525242670675944e-06,1.2144796474000208e-05,5.953818019578006e-06,1.331463847551169e-05
133,133.0,0.9916274965449173,1.0069358724387305,2.0202576800671317e-05,4.496357977691945e-06,9.48497237563133e-06,4.797441042066015e-06,1.003270271194028,0.9940480823361058,1.0020280985649623,1.0033804670514894,1.0026271858785012,1.0013144258650923,0.9935254574580555,0.999846146744122,1.003417280708611,0.9917782440264443,1.0049630141733272,0.9927313287621502,0.9921890654560026,1.0015148307461657,0.9999766397010168,1.0036112869644997,1.001246965374038,0.9983775339252506,1.0005077587135975,1.0056556094409148,1.000606028673989,1.0006656982884743,1.001094616232298,1.0060247346567006,1.0069358724387303,0.9999012204322137,1.000092512549185,1.0033692205781524,0.993751221394059,1.0034983722190456,1.394853653238032e-05,6.060435172781126e-06,5.1286656952367e-06,5.673766938688117e-06,5.8125266927941346e-06,1.4203581831089138e-05,6.0678147906620005e-06,1.4072933479219543e-05,6.460548823426674e-06,4.496357977691945e-06,7.158576443409613e-06,4.694607213170865e-06,5.5327693200983036e-06,6.314640099647041e-06,6.187867914660205e-06,1.6191288336290534e-05,6.580676717709967e-06,7.1517702213484365e-06,6.977940661757529e-06,1.820033342743234e-05,7.647735329918293e-06,8.248504203745315e-06,8.415257217703013e-06,2.0006334380014953e-05,2.0202576800671317e-05,8.130876469966573e-06,8.118513932668265e-06,1.451111211660004e-05,6.151310638624182e-06,1.620131188953336e-05
134,134.0,0.9916173000373487,1.0069457729999811,2.437381965700126e-05,4.14251328549187e-06,1.0691362213102566e-05,6.311737479350268e-06,1.003157285668307,0.9939392620930929,1.001962436466195,1.0033115829986856,1.0025587466641654,1.0011941119853072,0.9934046260049936,0.9997230740173241,1.003349644655691,0.9916590041795386,1.0048970217575497,0.9926105305134669,0.992069757315792,1.001441218226167,0.999861787356746,1.0034813209861517,1.001176069705247,0.9982380213075674,1.0004366907380993,1.0055179631370963,1.0005352552583364,1.0005969497548208,1.0009341267669907,1.0058733643081996,1.006783768416007,0.9998282850966157,1.0000208356297553,1.0032501926609805,0.9936338492493197,1.0033686622997036,1.7053622373975162e-05,5.643772599318191e-06,5.690284047374017e-06,6.163333390125807e-06,6.346995773392739e-06,1.7167159270839122e-05,5.604261548613664e-06,1.6936605945100226e-05,6.811692388249889e-06,4.14251328549187e-06,7.3611574473863345e-06,4.327438779828627e-06,5.101119648810177e-06,7.049309804023021e-06,7.355394059068738e-06,1.9833835031302433e-05,7.23218886497924e-06,6.6692475747883e-06,7.671599106166571e-06,2.194760481295724e-05,8.36579232392765e-06,8.984046686036353e-06,7.898247027505113e-06,2.4061867994464287e-05,2.437381965700126e-05,8.877216577676706e-06,8.925438570855525e-06,1.760461345114102e-05,5.6885177030419665e-06,1.9852170649635555e-05
135,135.0,0.9916089201720449,1.0069470056169023,2.3879925801157256e-05,4.040723058278279e-06,1.0371556306729413e-05,6.294383566629743e-06,1.0030553462053096,0.9939184073416364,1.0019103237321154,1.0032502067205422,1.0024977333401188,1.0010826792931211,0.9933764362059181,0.9996095262346834,1.0032814546615647,0.9916280359731448,1.0048261219523134,0.9925794161334766,0.9920412517819631,1.001377360063211,0.9997917280588601,1.0033719923832547,1.0011124281883534,0.9981977730445567,1.0003699155165142,1.0053997700801813,1.0004672750055688,1.0005281530881531,1.000885558021359,1.0057466878015233,1.0066561383437196,0.999755951444822,0.9999491107560108,1.003141811265994,0.9936086946860293,1.00325845722277,1.6890557359378132e-05,5.238950254125508e-06,5.47996205047216e-06,5.914097277701353e-06,6.0826667989449155e-06,1.6879098888794016e-05,5.253814939634927e-06,1.6612707248315556e-05,6.439220612968797e-06,4.040723058278279e-06,6.927057436962718e-06,4.227458440456591e-06,4.8404985741740074e-06,6.820206257102344e-06,7.158303782223878e-06,1.9595293829804127e-05,6.94233605682939e-06,6.16563783049911e-06,7.368525773418146e-06,2.1579776405891233e-05,8.002279570784717e-06,8.573253404123164e-06,7.326139421965616e-06,2.3570030714114567e-05,2.3879925801157256e-05,8.472539462313465e-06,8.532486287256618e-06,1.7388233613943437e-05,5.318749532594619e-06,1.9626158517653683e-05
136,136.0,0.9916019547107202,1.0069424605914417,2.254753245160671e-05,4.1499903906493305e-06,9.837707424616398e-06,5.97419583284373e-06,1.0030945852210655,0.9938909150218158,1.001928861577452,1.0032696749929035,1.0025172954927,1.0011203148527352,0.9933471133677994,0.9996457640895596,1.0033001325639015,0.991606078950266,1.0048449227481524,0.9925581791577025,0.9920168209745251,1.0013999613704387,0.9997995069146541,1.0034198867364346,1.0011407502522327,0.9981487790755242,1.0004005740671205,1.005460770924695,1.0005050123093575,1.000567850272467,1.0008347186289601,1.005812031848014,1.0067231950318039,0.999800316529943,0.9999928172985424,1.0031835518650327,0.9935786639796147,1.003306364227474,1.6152064415351783e-05,4.997769665638941e-06,5.085994476769434e-06,5.539386987824253e-06,5.6583356566761765e-06,1.6248675904531838e-05,5.0984748715972425e-06,1.6011204306166718e-05,6.032777916176241e-06,4.1499903906493305e-06,6.5101173067057085e-06,4.333975449323968e-06,4.7829585534899676e-06,6.3218337244975685e-06,6.747403173644368e-06,1.858285454781482e-05,6.4474021745747076e-06,5.805649683586686e-06,6.8369911166664535e-06,2.0449377446055778e-05,7.423393227154552e-06,7.93494593980541e-06,6.9181851213750414e-06,2.2236208174563517e-05,2.254753245160671e-05,7.884974213358521e-06,7.9414870032362e-06,1.6660546539419065e-05,5.184088311068486e-06,1.8606623989162557e-05
137,137.0,0.9915960014150894,1.0069350282255478,2.1857635342089334e-05,4.012431814386285e-06,9.964121440808183e-06,5.8717178211148325e-06,1.0031949586983275,0.9938747407105946,1.0019648583641938,1.003316158698268,1.0025589589890445,1.001224890840606,0.9933306236051568,0.9997498512812799,1.0033445965739392,0.9915960014150893,1.0048888534756468,0.9925455276839122,0.9920038838330234,1.0014401604971834,0.9998388790350466,1.0035226222967808,1.0011811214166604,0.9981159900809506,1.0004416641959453,1.0055567879018916,1.0005494781980977,1.000612774988204,1.0007960140992123,1.0059046185380542,1.006816021277912,0.9998457303199343,1.000037566832362,1.0032905261817695,0.9935629274882692,1.0034089988274735,1.65098555717484e-05,4.67011028376747e-06,5.453473488757408e-06,6.150163155298294e-06,6.207525337149763e-06,1.6743016180432705e-05,4.779570249756507e-06,1.6498592080287095e-05,6.882940361761228e-06,4.012431814386285e-06,7.61869868576693e-06,4.1611770814110975e-06,4.515904011749241e-06,6.674518571907234e-06,6.671809550171577e-06,1.852496770324132e-05,6.888601700276865e-06,5.384830204807061e-06,7.275262955694475e-06,2.011410089705315e-05,7.859785396118996e-06,8.36527075372741e-06,6.4146642847428295e-06,2.154347236730398e-05,2.1857635342089334e-05,8.304799832225935e-06,8.367414580331536e-06,1.7034847348134357e-05,4.90294251819522e-06,1.8535260915951826e-05
138,138.0,0.9915907280241814,1.0069275988211686,2.032735806024144e-05,3.774726819994984e-06,1.00642833688017e-05,5.37753672176491e-06,1.003282167393759,0.9939662100058496,1.002014804093847,1.0033765666694456,1.0026146058176464,1.0013157490886233,0.9934267634846381,0.9998385715552025,1.0034034787327157,0.9916985313586415,1.004947820237528,0.9926469930853467,0.9921029931288783,1.001494293555869,0.9999209480579694,1.003620362324731,1.0012334040628115,0.9982099808948406,1.0004945674524726,1.005659517490418,1.0006054352723592,1.0006678373432778,1.0008946684534712,1.0060130026804002,1.0069275988211686,0.9999065608823946,1.000096985633278,1.0033841853480092,0.99366606230228,1.0035062748637216,1.6186636311508395e-05,4.46330747939276e-06,6.167880710626075e-06,7.1488664357342655e-06,7.178211323864704e-06,1.639119605060485e-05,4.550738174302177e-06,1.6116816966846837e-05,8.260858527231434e-06,3.774726819994984e-06,9.371615030915916e-06,3.90025413340398e-06,4.257558226500215e-06,7.467830831364138e-06,6.3709777098321565e-06,1.776214251889618e-05,7.785064232020389e-06,5.26444550796087e-06,8.202125789557155e-06,1.896208017793303e-05,8.806823735713538e-06,9.377410512404902e-06,6.299639964502937e-06,2.0041728619203986e-05,2.032735806024144e-05,9.171967555904595e-06,9.246083370489619e-06,1.663786100899106e-05,4.674109417792714e-06,1.7762185860315606e-05
139,139.0,0.9915860821862853,1.0069222097503332,1.85333400569023e-05,3.6990741036264254e-06,9.735331171933285e-06,4.769569309379638e-06,1.0032567580519156,0.9940103699898465,1.0020421490661706,1.0034132869743402,1.0026483342694794,1.0012912051330618,0.9934722920855668,0.9998118559825189,1.0034403464849024,0.9917503735325472,1.0049834329369614,0.9926993001503555,0.9921520493530084,1.0015260591224975,0.9999372182317994,1.003595878890321,1.0012645870694548,0.9982511078967483,1.0005246775004326,1.0056311541501421,1.0006357480147912,1.0007004138096602,1.0009358576862195,1.0059801652856668,1.0068960687920137,0.9999356211379525,1.0001258851782253,1.0033609518278737,0.9937194019591323,1.003481717937456,1.526143162601409e-05,4.537535661641116e-06,6.2434211251872795e-06,7.324197313881901e-06,7.321366163895659e-06,1.5309734601036077e-05,4.651363578995976e-06,1.4990162958421958e-05,8.568569410386206e-06,3.6990741036264254e-06,9.809311017044945e-06,3.824516103075473e-06,4.269912707784724e-06,7.544480917980939e-06,5.814841425138172e-06,1.651684409141888e-05,7.89435669722892e-06,5.579590456630659e-06,8.30207554714704e-06,1.741607801860772e-05,8.87825436034717e-06,9.491304551017474e-06,6.777293466406321e-06,1.827584537260853e-05,1.85333400569023e-05,9.157540359562763e-06,9.237471573991719e-06,1.560559501354522e-05,4.713336466476643e-06,1.6511090411996315e-05
140,140.0,0.991582081527004,1.006917486665393,1.8539402180884214e-05,5.091460327803692e-06,1.0005523394857884e-05,4.332266291138933e-06,1.0032358569635942,0.9939488374921158,1.002024456158485,1.0033965744654993,1.002630489828343,1.0012604511202174,0.9934047522520804,0.9997783365069979,1.0034225059584652,0.9916849869727883,1.0049629745216655,0.9926329357712553,0.9920897546581899,1.0015059503138761,0.9998938232527408,1.0035608901442963,1.001243683600689,0.9981689901128713,1.0005007093786535,1.0055804444142333,1.0006108286004034,1.0006751930826312,1.0008388891769855,1.0059165926475995,1.0068314461240078,0.9999071226693926,1.0000996246762734,1.00333471887893,0.99365429377236,1.0034472532487735,1.4892904726876543e-05,5.739508968777216e-06,6.028454542213265e-06,7.077573468274003e-06,7.05509513768533e-06,1.5010168413677478e-05,6.198799675358375e-06,1.4748963774915703e-05,8.231118268118773e-06,5.091460327803692e-06,9.389140080440756e-06,5.255618068998032e-06,5.718782760321085e-06,7.2965672035911785e-06,6.313378941334983e-06,1.6271752404854425e-05,7.5978143069358345e-06,7.772868169281512e-06,7.967343354830503e-06,1.720406722308252e-05,8.484098541653989e-06,9.036994281957843e-06,9.782365576140595e-06,1.828896244672645e-05,1.8539402180884214e-05,8.75106077191377e-06,8.814586370548238e-06,1.5281839078984935e-05,6.064529821519363e-06,1.626048295803575e-05
141,141.0,0.9915787436719408,1.0069112022887798,2.10064352486805e-05,6.0829295239255075e-06,1.100790488493412e-05,4.7169653745438086e-06,1.0032794151159894,0.9939324389871073,1.0020574095604813,1.0034311759286152,1.0026643725450914,1.0012959238955532,0.9933861175689428,0.9998117427452944,1.0034552079400065,0.9916734652536305,1.0049978410217026,0.9926222905650314,0.9920737168365693,1.0015381780606314,0.9999105743703108,1.0035981507947787,1.0012754142559137,0.9981385447741085,1.00053220568727,1.0056061336308326,1.0006440694403762,1.0007099770011512,1.0007903124650444,1.005934258582467,1.006848476019319,0.9999406757471039,1.0001329570968203,1.0033744347042934,0.9936374332525217,1.0034840074165634,1.5637769250657168e-05,6.904881722267949e-06,6.0829295239255075e-06,7.153183967942836e-06,7.134874116896279e-06,1.620579787336901e-05,7.768778072539006e-06,1.6134729198850687e-05,8.248460361619907e-06,6.645236904460535e-06,9.28755305138191e-06,6.846760478843675e-06,7.2440331767054654e-06,7.472214491475721e-06,7.721528810047535e-06,1.7551093820789918e-05,7.693078899845979e-06,1.0067517707126358e-05,8.07494475957655e-06,1.896089277838493e-05,8.557462778112628e-06,9.02766785737763e-06,1.293213432437355e-05,2.0726505396350734e-05,2.10064352486805e-05,8.901786873593868e-06,8.92816017514578e-06,1.630457237549841e-05,7.457441657273189e-06,1.7558720894910346e-05
142,142.0,0.9915760862466989,1.0069011293429257,2.1584883408046753e-05,5.910970548292618e-06,1.1056422469128595e-05,4.898817242920226e-06,1.0033017808549913,0.9938731724266978,1.0020487931625963,1.0034213099148732,1.0026514701106215,1.0013032454724704,0.9933149939179958,0.9998121772311692,1.0034384190349923,0.9916051837189424,1.004979122710265,0.9925541743662286,0.9920036240013343,1.001526093368986,0.9998865490450756,1.0036141493456305,1.0012650288090978,0.9980642951860441,1.0005230468095954,1.0056176844566103,1.000634595332556,1.000700411682183,1.0007092182848976,1.005942501140183,1.006857254575148,0.9999321282330786,1.0001241507258969,1.0033931172191062,0.9935725225204476,1.003499863748393,1.5625326276042087e-05,6.78639730309963e-06,5.910970548292618e-06,6.998987672597875e-06,6.979714058416487e-06,1.644757516881562e-05,7.757652390907881e-06,1.6477450901767084e-05,8.072744197239877e-06,6.691543138898798e-06,9.0344638335442e-06,6.880122845373805e-06,7.22725230885794e-06,7.348654329392383e-06,8.021341737711993e-06,1.7684109970474342e-05,7.527347793398521e-06,1.0420793728629315e-05,7.918573228437519e-06,1.929665601841909e-05,8.378168681475971e-06,8.80421574099078e-06,1.3411034490647403e-05,2.1294313116817623e-05,2.1584883408046753e-05,8.777555626230649e-06,8.783785903592078e-06,1.643202975471141e-05,7.407431914612586e-06,1.77115779864156e-05
143,143.0,0.991574126876882,1.0068850405502638,2.031307620240948e-05,5.450436316824709e-06,1.0451335402218964e-05,4.7186038307883595e-06,1.0033345808616327,0.9938390522425876,1.0019891490329285,1.0033539595095684,1.0025862158422645,1.0013313789038034,0.9932777367389012,0.9998381066725928,1.00336974685321,0.9915741268768818,1.0049119966582174,0.9925220614764734,0.9919676761026217,1.001462554109434,0.9998679190661853,1.003653673684051,1.001197567629558,0.9980188390276834,1.0004526610075863,1.0056494946331613,1.0005626621406007,1.0006260158023057,1.0006552527101307,1.0059715437840167,1.0068850405502638,0.9998586895264979,1.000051268260252,1.0034254772143114,0.9935301546243847,1.0035389481653039,1.4965264944166962e-05,6.428684656047862e-06,5.450436316824709e-06,6.5019318681908005e-06,6.450530107927471e-06,1.5754803534024822e-05,7.370625452896988e-06,1.5764086722507976e-05,7.4559748677597604e-06,6.3002865510037546e-06,8.322152546084613e-06,6.478291862694494e-06,6.8168914001551595e-06,6.776423185793152e-06,7.399828568847078e-06,1.688900020888379e-05,6.95091845376808e-06,1.027985172757831e-05,7.313220517422642e-06,1.8289076447615935e-05,7.777871921220571e-06,8.175996413737026e-06,1.3181997598517913e-05,2.003740295013966e-05,2.031307620240948e-05,8.169986456767035e-06,8.168543537532511e-06,1.580704274801345e-05,7.039243720758851e-06,1.6910620577278163e-05
144,144.0,0.9915718681401674,1.006862608119565,2.0899216245119614e-05,5.351594286827185e-06,1.0610092004521406e-05,5.004240583650122e-06,1.0033322767289936,0.9938673582771985,1.0019505391196244,1.0033143748733389,1.0025418113176008,1.0013232374401049,0.9932965784555939,0.9998274161779883,1.0033205389573288,0.9915872659740703,1.004858060851119,0.9925367546648532,0.9919851568891017,1.0014146430836535,0.9998518639900166,1.0036406023398547,1.0011471364051825,0.9980304696422126,1.0004011467523888,1.0056331180785911,1.0005108281730404,1.00057283765826,1.000659876114486,1.0059494984792472,1.0068621302707639,0.9998054203641971,0.9999977678541089,1.0034215463830136,0.9935531240353613,1.003526246236161,1.5587995470539423e-05,6.456173905565423e-06,5.351594286827185e-06,6.526519962422103e-06,6.36883567214787e-06,1.6431350196096574e-05,7.3760170708515015e-06,1.6362743938503096e-05,7.337279316612248e-06,6.503472385413616e-06,8.11478245371252e-06,6.646154125618128e-06,6.9160705354211694e-06,6.636064867891524e-06,7.489653969355942e-06,1.7642365964345835e-05,6.796448036005446e-06,1.0067025740353924e-05,7.143466855773478e-06,1.8929256765238182e-05,7.664055285930353e-06,8.027223266883447e-06,1.2807203245169673e-05,2.0556777387751066e-05,2.0899216245119614e-05,8.112561240475989e-06,8.083230519512191e-06,1.6642404080011257e-05,7.179905538663397e-06,1.7646911807430026e-05
145,145.0,0.9915642524225314,1.0068411022049604,2.067493677936414e-05,5.3551216226906474e-06,1.0643829177333106e-05,4.818526314727059e-06,1.0032404739911713,0.993852567173883,1.0019506379391194,1.0033134751364368,1.0025401379741654,1.0012276944182137,0.9932750632406675,0.9997284321375006,1.0033193519653967,0.9915642524225315,1.0048538781098124,0.992513638204281,0.99196398900386,1.0014078586339386,0.9998051357461674,1.0035384972234551,1.0011445837459567,0.9980066523439728,1.0003990864629526,1.0055336064624452,1.0005100280533565,1.0005690204828814,1.0006300518139128,1.0058532884103184,1.0067668520576674,0.9998085853452676,1.000000929556326,1.003326008059606,0.9935382237780391,1.0034236776119307,1.5343406839806454e-05,6.8197174030289e-06,5.3551216226906474e-06,6.706119421861322e-06,6.434840695600392e-06,1.6203755214562657e-05,7.739636844625967e-06,1.6079724403761016e-05,7.401260487516888e-06,7.216011592613264e-06,8.089777359820562e-06,7.313417871442536e-06,7.4590143928170825e-06,6.6313088393419674e-06,7.681102935977999e-06,1.746707638579427e-05,6.755332455420403e-06,9.939983887727097e-06,7.073942326295711e-06,1.8707784907381545e-05,7.619375248529004e-06,7.9612735274843e-06,1.2450580160369069e-05,2.0276776294000775e-05,2.067493677936414e-05,8.103704000877503e-06,8.048932635312188e-06,1.6493305929646277e-05,7.809025617898815e-06,1.7458629238424167e-05
146,146.0,0.991548402321598,1.0068296924469196,1.902496497818791e-05,5.038999306474784e-06,9.969278962433628e-06,4.2771597174782515e-06,1.0031771407484311,0.9938935627930734,1.0019272003997368,1.0032883770599603,1.0025129030946252,1.0011646512597567,0.9933148533107828,0.9996631092806558,1.003290125537634,0.9916020374895789,1.0048230259131194,0.99255005687742,0.9920013699511891,1.0013777897703466,0.9997886515231501,1.0034761095465838,1.0011134350944388,0.9980594182282356,1.0003668365997973,1.0054891015506222,1.00047690619665,1.000533225512694,1.0006819172293142,1.0058196085355542,1.006734249130242,0.9997773518782007,0.9999694379853532,1.0032634067030786,0.9935850753226279,1.0033615595277672,1.3921997999354892e-05,6.718876304865896e-06,5.038999306474784e-06,6.391739647867785e-06,6.093895542289348e-06,1.4738239212742834e-05,7.618978831989323e-06,1.463534029663207e-05,7.012811000552616e-06,7.234169633116742e-06,7.621942595465103e-06,7.326730312240009e-06,7.384550151018578e-06,6.2477709637155425e-06,7.2014602408865896e-06,1.5904414703131785e-05,6.3518416026758745e-06,9.666706521681715e-06,6.636220235156808e-06,1.7122264239272844e-05,7.146731533697026e-06,7.4751996998771855e-06,1.2112948525074964e-05,1.8656130981074398e-05,1.902496497818791e-05,7.595863176851425e-06,7.536583285841053e-06,1.4988066540341972e-05,7.77908650074123e-06,1.589384431019072e-05
147,147.0,0.991534221473286,1.0068375484859133,1.7510235443323824e-05,4.648056528301141e-06,9.196575845497281e-06,3.916664181007847e-06,1.0032516988885327,0.9939000753490561,1.0019767635520693,1.0033417997051985,1.002566272307822,1.0012427377685444,0.9933165724413966,0.9997378150287429,1.003339283732627,0.9915962888966462,1.0048662642322086,0.9925435914095587,0.9920015221074574,1.0014369497539626,0.9998414120701783,1.003561629532824,1.001174702867603,0.9980720322728739,1.0004305065763355,1.005582609961358,1.0005465545498409,1.0006056302402933,1.0006965867406967,1.0059217839009384,1.0068375484859133,0.999852349223097,1.0000438757236636,1.0033429803031297,0.9935922010865919,1.0034469030650321,1.2741471820225104e-05,6.271519407980744e-06,4.648056528301141e-06,5.893345693405698e-06,5.6128102454517155e-06,1.3450126804056431e-05,7.141569473840303e-06,1.335995917106605e-05,6.440708822598671e-06,6.714418654452847e-06,6.997941660564046e-06,6.802679574345282e-06,6.857656148005358e-06,5.737295112065433e-06,6.585513250856819e-06,1.4523692715238113e-05,5.827381367607223e-06,9.268536110710921e-06,6.080597896618557e-06,1.5673335407670015e-05,6.551200437856703e-06,6.856958903569341e-06,1.1890406216062467e-05,1.7173901399756475e-05,1.7510235443323824e-05,6.958225232260922e-06,6.903769618116338e-06,1.3686471986812936e-05,7.227151220493736e-06,1.4510339041605016e-05
148,148.0,0.9915348087730883,1.0068707125556668,1.584846584497503e-05,4.294486711031109e-06,8.574033124979208e-06,3.5267352131259595e-06,1.00322623778739,0.9938207320458461,1.0020240282210646,1.0033913404367087,1.0026179781656337,1.0012204741551645,0.9932440738658811,0.9997138301408145,1.0034002767306782,0.9915348087730882,1.0049326786829933,0.9924808540134019,0.9919340953775909,1.0014880375388469,0.9998283336181276,1.003539217630892,1.001222584418123,0.9980012707423894,1.0004740966361867,1.0055569432955151,1.0005892842259012,1.0006455216303376,1.000634696272863,1.0059023307853814,1.006818923843543,0.9998949921304695,1.0000874001478477,1.0033200981663344,0.9935131808526306,1.0034244456554149,1.175597057869571e-05,6.147823816505342e-06,4.294486711031109e-06,5.441517545673622e-06,5.177638985703739e-06,1.2254015786075517e-05,7.1241049650781145e-06,1.2141377730423696e-05,5.925216817758032e-06,6.616974235179052e-06,6.437679514526257e-06,6.690259445152908e-06,6.805372726116151e-06,5.275279291361188e-06,6.002308203240781e-06,1.325971838013222e-05,5.352009534581056e-06,9.304078221814818e-06,5.5743443214051065e-06,1.4209564014581281e-05,6.008486972245922e-06,6.294229087738638e-06,1.2159416365897846e-05,1.5543490500305605e-05,1.584846584497503e-05,6.372699890882872e-06,6.325696206179639e-06,1.2550926480196315e-05,7.08299847282343e-06,1.3244843103095265e-05
149,149.0,0.9915592094660275,1.0069227172629276,1.442264229005384e-05,4.179773440834617e-06,8.226193441201517e-06,3.1238424791277153e-06,1.0032992067496909,0.993871814721642,1.0020551938882838,1.0034240420191443,1.0026505573512339,1.0012982454298631,0.993301168615688,0.9997899957557183,1.003435211224445,0.9915943398049221,1.0049680413001476,0.9925378236906137,0.9919923053372425,1.0015296735562582,0.9999000921431547,1.0036375749692517,1.001266465862597,0.9980714468608547,1.0005183476161454,1.0056712039182008,1.0006366097907027,1.000692118946513,1.0007150725070784,1.006028865181421,1.0069472175743337,0.9999465387894282,1.0001388841048566,1.0034005689412409,0.9935675434274731,1.0035220491299357,1.0908332950731386e-05,6.240650564194064e-06,4.179773440834617e-06,5.2997212785906324e-06,5.050711456041814e-06,1.120510960470971e-05,7.369936579317484e-06,1.1060785996878854e-05,5.784830852157553e-06,6.7499022023170805e-06,6.237941122093305e-06,6.820869138875723e-06,7.0214193279093235e-06,5.120522800981485e-06,5.526248832584302e-06,1.2245449079836891e-05,5.2281889817718655e-06,9.606938229658306e-06,5.460437773879434e-06,1.2990506461922806e-05,5.8709251747208784e-06,6.1579765965933605e-06,1.26184025805104e-05,1.4152395079341449e-05,1.442264229005384e-05,6.216327674400959e-06,6.167381078916863e-06,1.1581723734506644e-05,7.26313283277362e-06,1.2226619518940821e-05
150,150.0,0.9916002541952494,1.0069839678076984,1.314116754812446e-05,4.3628266414252245e-06,7.927125024397504e-06,2.622733844181402e-06,1.0033279541631002,0.9938960131944846,1.0020879817526416,1.0034603068491013,1.0026866126489407,1.0013263885908568,0.9933329086509504,0.9998179273957513,1.0034758294011892,0.9916405121245552,1.0050158468973214,0.9925816330383264,0.9920283883157156,1.001564914081127,0.9999323233314583,1.003666740012416,1.0012991566814136,0.9981011604438471,1.000549859198224,1.0057022861223102,1.0006679907704779,1.000721753970919,1.000749184089093,1.0060650169615846,1.0069846698118436,0.9999802907076032,1.0001731522850679,1.0034303968353524,0.9935961465500002,1.0035514972587418,1.0050387141890935e-05,5.929591267030388e-06,4.3628266414252245e-06,5.494395009530062e-06,5.3080499127806896e-06,1.0234238448143777e-05,7.022232100577257e-06,1.0077294854066857e-05,6.102852131219049e-06,6.37997113717031e-06,6.556202408148724e-06,6.452196919954759e-06,6.6835784041157545e-06,5.386451746944946e-06,5.1077762464312855e-06,1.1274508194474701e-05,5.566505369458719e-06,9.194374885740788e-06,5.832365008092017e-06,1.1869658021794242e-05,6.231751283576674e-06,6.547370613133011e-06,1.2143020656993101e-05,1.290015851467764e-05,1.314116754812446e-05,6.5841944037709174e-06,6.534280192142997e-06,1.0638712647497262e-05,6.954324923342276e-06,1.1253314099676231e-05
151,151.0,0.99164671995343,1.007044869389981,1.2742159216408606e-05,4.266152324862263e-06,7.640427967005006e-06,2.5483181733228093e-06,1.0034212912394378,0.9939835747883384,1.0021212674514157,1.0034966675633703,1.0027222937323408,1.001425440283184,0.9934260714769487,0.9999164651836583,1.0035129639166427,0.9917353931584493,1.0050544596653923,0.9926741425714801,0.9921214665298901,1.0015984655316894,1.000006290204267,1.0037611741969354,1.0013340379240785,0.9982073364536583,1.0005854853135316,1.0058080056086185,1.0007028323421936,1.0007572720936933,1.0008711872894511,1.0061764513213884,1.0070966057555233,1.0000123652400628,1.0002055717260456,1.0035272732408445,0.9936907515202407,1.0036462671937776,9.75651643151382e-06,5.3837363834555286e-06,4.266152324862263e-06,5.3335909947661136e-06,5.222761953217795e-06,1.00167399794308e-05,6.396600955929612e-06,9.953364108610734e-06,6.024063115577008e-06,5.827630701136337e-06,6.510719449026536e-06,5.890611507972902e-06,6.089998470586934e-06,5.355159233951112e-06,4.928380186689378e-06,1.1067354897241148e-05,5.547806532793641e-06,8.402584840416417e-06,5.81376863768403e-06,1.160210210077933e-05,6.180999407808203e-06,6.5116078929588336e-06,1.1163339956637192e-05,1.2530231440869118e-05,1.2742159216408606e-05,6.510271439500881e-06,6.465961215118417e-06,1.0353134828045344e-05,6.3103679936569046e-06,1.1055122813505303e-05
152,152.0,0.9916873837332447,1.0070958272097792,1.2733665109106941e-05,3.967009742262623e-06,7.477199321024931e-06,2.823281903925903e-06,1.0034258728840326,0.9940214192247971,1.002094843429152,1.003469507591405,1.0026958669011956,1.0014346472008624,0.993463899067174,0.9999237610887728,1.0034879847089575,0.9917742723653054,1.0050278244618023,0.9927110905226629,0.9921577865088228,1.0015705105916315,1.000016162283724,1.003772945243558,1.001304841917846,0.9982554919723211,1.0005538605647466,1.0058233323370085,1.0006709114114538,1.000725758992554,1.0009289969697321,1.0061976509822317,1.007118126487285,0.9999776352073603,1.0001720685906887,1.0035340793121574,0.9937334299822177,1.0036576728723434,1.0202338816740817e-05,4.9990821044253025e-06,3.967009742262623e-06,4.952891806314414e-06,4.8778948908492405e-06,1.0575990720572506e-05,5.918357120026038e-06,1.0661514442212992e-05,5.6254136162992235e-06,5.398730900909503e-06,6.107274566424306e-06,5.448243331628221e-06,5.627974808960371e-06,5.056320130873713e-06,4.817124469690374e-06,1.1661021904364965e-05,5.216693943713347e-06,7.829250387698926e-06,5.466040867217905e-06,1.1875379933630512e-05,5.797659732134277e-06,6.143356320953927e-06,1.0353292719219236e-05,1.256465972588235e-05,1.2733665109106941e-05,6.061286853685868e-06,6.023034742606364e-06,1.082323245840542e-05,5.876664861958095e-06,1.165457860198019e-05
153,153.0,0.99171102252737,1.0071272464670953,1.2447804247243126e-05,3.797547844301774e-06,7.223951750043168e-06,2.851929734611847e-06,1.0034174205122786,0.9939772392726597,1.0020184290124508,1.0033874491936101,1.0026141454866035,1.0014269515429057,0.9934127215767824,0.9999150586327598,1.0033991599983267,0.99171102252737,1.004931839022107,0.9926475970250489,0.9921023848821185,1.0014864039012366,0.9999688877698715,1.0037639259267959,1.0012233926667011,0.9982128844046065,1.000472213073198,1.005824137890527,1.000589751226774,1.0006442604575714,1.000888275866298,1.0062050257325785,1.0071272464670953,0.9998988324907943,1.000093212405954,1.0035257316664667,0.993686065600455,1.003648635396108,1.011743039104916e-05,4.669641520205606e-06,3.797547844301774e-06,4.723435620454957e-06,4.6648430438303356e-06,1.0509171964224567e-05,5.456335198126623e-06,1.0615081161208497e-05,5.323340067296979e-06,4.959553653889621e-06,5.740987950651426e-06,4.997505654147261e-06,5.176639510427726e-06,4.888111370431438e-06,4.604295896160026e-06,1.1574443956953022e-05,5.050253167946001e-06,7.304357008827345e-06,5.300516866993434e-06,1.1646476765102051e-05,5.656208925521926e-06,6.011851088877465e-06,9.56194600568933e-06,1.2287914126506964e-05,1.2447804247243126e-05,5.937552269205755e-06,5.897918830410198e-06,1.072852887846732e-05,5.503650446866478e-06,1.1565209070278629e-05
154,154.0,0.991710454637443,1.0071321907030693,1.1828959073736523e-05,3.8781742285139056e-06,6.954655703244777e-06,2.520584282802635e-06,1.0033216226549018,0.9939911248714667,1.0019779056036078,1.003344416791221,1.0025713875994038,1.0013311149548518,0.9934258675541388,0.9998193580621686,1.0033562889088605,0.9917209494978261,1.0048886424028693,0.9926573657335173,0.9921140816402684,1.001441655807494,0.9999260837013183,1.003662360097754,1.0011790033945809,0.9982327983551101,1.0004275666492346,1.0057176066380578,1.0005430607389636,1.0005957208594503,1.0009170117148152,1.006096561268542,1.007019156086114,0.9998523438418636,1.0000463794878087,1.0034277758112555,0.9937016381860004,1.003546530760011,9.325653603177441e-06,4.7068419823613904e-06,3.8781742285139056e-06,4.771894958785821e-06,4.731597943456686e-06,9.695738643129638e-06,5.345206266691453e-06,9.761187192945278e-06,5.383182695101777e-06,4.794611750706428e-06,5.761311321903597e-06,4.845158594381468e-06,5.039593707531694e-06,4.97309316704899e-06,4.3092501067677494e-06,1.0716081655516411e-05,5.108619966289385e-06,6.993393425094526e-06,5.31373417663172e-06,1.092345725018908e-05,5.698426971179982e-06,6.010105809959963e-06,8.95099754657833e-06,1.1661499183133559e-05,1.1828959073736523e-05,6.03770667704669e-06,6.002245490850746e-06,9.90945902748372e-06,5.4558766483727535e-06,1.0706612032776614e-05
155,155.0,0.9916946636009427,1.0071143568233922,1.2164105490818523e-05,4.041310563716238e-06,6.963858770340399e-06,2.428113392776414e-06,1.003292443688407,0.9939667660217617,1.0019927692865735,1.0033617859942368,1.0025900032448298,1.0013050742877911,0.9934001234924504,0.9997917970184764,1.0033776172746425,0.9916946636009426,1.0049095967189183,0.9926307398312291,0.9920884475075484,1.001461195389046,0.9999179934312563,1.0036353521222126,1.0011974179782095,0.9982128482031406,1.0004468235731931,1.0056850045846006,1.0005616889435427,1.0006134985024369,1.000905121262863,1.0060653306720473,1.006989137274309,0.9998708187288741,1.0000643121144515,1.0034011764863406,0.9936744904507517,1.0035192761661254,8.8545512328297e-06,4.7708279095574125e-06,4.041310563716238e-06,4.908075108504402e-06,4.896065789380656e-06,9.25905458396138e-06,5.3311438404428655e-06,9.289027019211196e-06,5.6219862788682606e-06,4.775993715845877e-06,6.0182329280118875e-06,4.8186557708747305e-06,5.021923795335924e-06,5.216379307741426e-06,4.337401410178053e-06,1.0491014962463133e-05,5.326673989926257e-06,6.8583198238544645e-06,5.4650637562837575e-06,1.096880899868237e-05,5.862526338843723e-06,6.103390588342878e-06,8.667351371532683e-06,1.1962237681115266e-05,1.2164105490818523e-05,6.249130561725047e-06,6.2261792978411016e-06,9.487603014449817e-06,5.453005289239421e-06,1.04697226906335e-05
156,156.0,0.9916747431339455,1.0070801000748935,1.3018859071472162e-05,4.090146258217935e-06,7.005610087698877e-06,2.56481881752584e-06,1.0032623354659904,0.993996980923388,1.0020481143215696,1.0034221862461048,1.0026538228433641,1.0012776642696655,0.9934356154417088,0.9997637770439766,1.003444131526987,0.9917350894400767,1.0049779502830212,0.9926724441842233,0.9921272388532982,1.001528923936226,0.9999494957336325,1.0036109424844786,1.0012643975013522,0.9982602585903767,1.0005130966124984,1.0056576887002433,1.000625449570415,1.0006750186549567,1.000958691189932,1.006040511303873,1.0069637420794162,0.9999319019850439,1.0001256598223955,1.0033725405398395,0.99370995678502,1.0034953302441387,8.645956516854962e-06,4.469762633660576e-06,4.090146258217935e-06,4.936244239854292e-06,4.929403073523988e-06,9.100774048222277e-06,5.080943160762131e-06,9.084067221503096e-06,5.693354036924886e-06,4.751213639126143e-06,6.150199873528156e-06,4.736690903017831e-06,4.8567340565358325e-06,5.333867597374971e-06,4.630427324690023e-06,1.0605187834663587e-05,5.4294930292408355e-06,6.59441524343282e-06,5.5322750465221415e-06,1.1409886395414884e-05,5.939433013565687e-06,6.120060385947915e-06,8.432612609027786e-06,1.2760011965203874e-05,1.3018859071472162e-05,6.385375844358554e-06,6.3721852419309585e-06,9.366666745083101e-06,5.138698800412142e-06,1.057335682089275e-05
157,157.0,0.9916540624310716,1.007035775704401,1.3972006392283478e-05,4.122300581870754e-06,7.406059049700708e-06,2.74301988825403e-06,1.0032067211111704,0.9940197783976653,1.0020705777079302,1.0034492238065833,1.0026800660413837,1.0012162306520827,0.9934615251374825,0.9996994256539447,1.0034763832045577,0.9917745663539893,1.0050196575376062,0.9927106974548076,0.992157968142365,1.001549834197664,0.9999462478416211,1.0035492405697222,1.0012854949636214,0.9982915538444445,1.0005352769893807,1.005600519513542,1.0006464724733635,1.0006937274093082,1.0009974091330145,1.0059870183378137,1.006911778816309,0.9999558980255084,1.0001487801733566,1.0033153911133066,0.9937358908643494,1.0034335685080829,9.086204207533117e-06,4.9598630966745945e-06,4.122300581870754e-06,4.966209652173332e-06,4.95321398092964e-06,9.630074745616295e-06,5.73420049961786e-06,9.587606660236532e-06,5.737543119410074e-06,5.709730362611505e-06,6.274863653174481e-06,5.596433653054793e-06,5.6017745360659045e-06,5.328340917082746e-06,5.18461742678229e-06,1.103266951015299e-05,5.401005052186629e-06,7.399010167276961e-06,5.4830734073487e-06,1.2125435500979863e-05,5.856614201823492e-06,5.99924849288767e-06,9.55375786917799e-06,1.3682527998198264e-05,1.3972006392283478e-05,6.285384497848515e-06,6.283742512811889e-06,9.868726988389387e-06,5.754809535941413e-06,1.10107822708801e-05
158,158.0,0.9916340595565774,1.0069877389587443,1.4666468163598435e-05,3.948746765356063e-06,7.725777359345573e-06,2.973098229324712e-06,1.0031899221507636,0.9940317261405149,1.0020486182562238,1.0034262075534184,1.0026544807465507,1.0011972972789132,0.9934718412866084,0.9996798108854915,1.0034495930840146,0.9917783673477435,1.0049875515649975,0.9927152043175129,0.9921680451153699,1.001524401271899,0.9999372892956432,1.0035328074657381,1.0012523432555014,0.9983061655061908,1.0004983201149067,1.005573132704275,1.0006043435041296,1.0006503084810112,1.001013834373988,1.005957951112812,1.006882440094883,0.9999082413471315,1.0001008979783423,1.0032979902128576,0.993749132220268,1.003416610630672,9.402333481281071e-06,5.7337628498647184e-06,3.948746765356063e-06,4.7510468659988145e-06,4.7321753332098765e-06,1.0064560257965247e-05,6.626978774599832e-06,9.991141479223287e-06,5.471670994518939e-06,6.782125369321201e-06,5.998653035236305e-06,6.572981726237438e-06,6.525477590422948e-06,5.062491209312515e-06,5.559183415281911e-06,1.1312139618363436e-05,5.1358307481672875e-06,8.611766175175834e-06,5.217446685361613e-06,1.2658813356925497e-05,5.552460865508156e-06,5.679937194978544e-06,1.1237682784203279e-05,1.4368737887400694e-05,1.4666468163598435e-05,5.936633590783204e-06,5.935805781378639e-06,1.023219572697049e-05,6.707174631873084e-06,1.1296898421848782e-05
159,159.0,0.9916161725747187,1.0069423450847514,1.3744661461967726e-05,4.118201001552046e-06,7.499780589451517e-06,2.6036454180055165e-06,1.0031261420732132,0.9940277620392247,1.0019834936392702,1.003354450738009,1.0025808860873133,1.0011319952934432,0.9934651294617579,0.9996162994110676,1.0033721286629738,0.9917611443647764,1.0049048722710257,0.9926981724615198,0.9921596255413179,1.0014453667476042,0.9998820706000675,1.0034603846967127,1.001169183502438,0.998288781423179,1.000412478039037,1.005490628498363,1.0005151524331155,1.0005637923090707,1.0009918388106855,1.0058681614093714,1.006791650894566,0.9998109459114559,1.0000042415677797,1.003231049683546,0.9937425361082938,1.0033435652809335,8.654802845976263e-06,5.646926675234347e-06,4.118201001552046e-06,4.917979797990848e-06,4.892923468732883e-06,9.308193779894564e-06,6.515386797335585e-06,9.221990315394786e-06,5.651274305330991e-06,6.758793554897984e-06,6.244514963557213e-06,6.538178285494769e-06,6.4338918352653725e-06,5.239373050222708e-06,5.266529820305215e-06,1.0452060366767645e-05,5.273769948519817e-06,8.47184103995902e-06,5.366867153723101e-06,1.1774665053491745e-05,5.666095908789892e-06,5.783582798496088e-06,1.1096468291608455e-05,1.3456797072555366e-05,1.3744661461967726e-05,6.004333484163863e-06,5.993631907002308e-06,9.435361339783507e-06,6.628304976750378e-06,1.0436016382780935e-05
160,160.0,0.9916018395497513,1.0069059493292511,1.3325864650849192e-05,4.644364379812029e-06,7.498133769961905e-06,2.35473362588696e-06,1.0032220512373746,0.9940028291875644,1.002000758539376,1.0033774694177837,1.0026021349869971,1.0012333252004568,0.993440708102392,0.9997184208032843,1.0033894918023998,0.9917323902298061,1.0049221945822007,0.9926686356803209,0.992134779575517,1.001475068451024,0.9999256876078215,1.0035748341531847,1.00120015929115,0.9982628018944305,1.0004459081584083,1.0056051321496404,1.000550911755285,1.0006014275985704,1.0009646784646902,1.0059824420003847,1.0069059493292511,0.9998448456773057,1.0000384740191828,1.0033343762847131,0.9937186420150337,1.0034577434272385,8.581139258623003e-06,5.149249728095374e-06,4.644364379812029e-06,5.49354949783619e-06,5.458308763649407e-06,9.160616259786903e-06,5.956398552447584e-06,9.087438018897e-06,6.263622982719304e-06,6.235032868639808e-06,6.951146693564217e-06,6.043968860845473e-06,5.903489608463334e-06,5.8530324502622265e-06,5.108148875449964e-06,1.0291462700883845e-05,5.836233728949818e-06,7.699917137437833e-06,5.941907046271087e-06,1.1530932584900825e-05,6.232012019258488e-06,6.366169644858613e-06,1.0103294848749967e-05,1.3072273280986891e-05,1.3325864650849192e-05,6.511904467103189e-06,6.498897801250855e-06,9.316005523054472e-06,6.0411865860447616e-06,1.0286444279165484e-05
161,161.0,0.9915924985459322,1.0068843300135348,1.3192612534841734e-05,4.587755077432652e-06,7.324728876545479e-06,2.451714142598697e-06,1.003184484796113,0.9939851167140548,1.0019587736299511,1.0033338708485453,1.0025596720027505,1.0011945197291072,0.9934206278541509,0.9996797160538011,1.0033476371033228,0.9917114031125555,1.0048799181305004,0.9926486693533765,0.9921153291676357,1.0014302783318176,0.9998929724021156,1.0035366298052453,1.0011544819030818,0.9982382992112365,1.00039995212005,1.0055618091401193,1.000503165047991,1.0005491054457414,1.0009337479816198,1.005939086726507,1.0068630532004712,0.9997989095468803,0.9999935094046779,1.0032955233839929,0.9936991349996126,1.0034190796614444,8.822072713471689e-06,4.704060901918017e-06,4.587755077432652e-06,5.405260872411794e-06,5.366691908773054e-06,9.29679355442267e-06,5.440737690643923e-06,9.253962493651785e-06,6.120662549799756e-06,5.704185954308184e-06,6.778167125307371e-06,5.534085078283936e-06,5.395147446906543e-06,5.760758026631789e-06,4.926478145592661e-06,1.044604731247631e-05,5.732210036716348e-06,7.0055495213205465e-06,5.834435151913462e-06,1.1643112573151738e-05,6.122485905159926e-06,6.270483012407981e-06,9.202548975979643e-06,1.2997040511271175e-05,1.3192612534841734e-05,6.367755778335822e-06,6.359293404768797e-06,9.493874120946892e-06,5.522000302364473e-06,1.04555976151538e-05
162,162.0,0.9915895876275167,1.0068809577567421,1.2448076083880148e-05,4.341401135002882e-06,6.949632041014183e-06,2.3337412528905958e-06,1.0032273065189143,0.9939661118311907,1.0019548887847733,1.003327479369915,1.0025536266222785,1.0012351826331731,0.9933973609471815,0.9997213384858805,1.0033388878529437,0.9916813040445591,1.004865111164492,0.9926216998597711,0.9920903797641905,1.0014228167880705,0.9998963472887481,1.0035788646577692,1.001143958247983,0.9981953230020931,1.0003891281406658,1.005590665213188,1.000492086968845,1.0005392644595754,1.0008807628601448,1.005959298845961,1.0068809577567421,0.9997851427631144,0.999980925365963,1.0033349862000165,0.993679820684851,1.0034607779878557,8.50591189059575e-06,4.341401135002882e-06,4.39200342949644e-06,5.181293968273954e-06,5.184634157050591e-06,8.86948407751176e-06,5.036130166527117e-06,8.856369905664228e-06,5.901700165717088e-06,5.306668749499947e-06,6.51318991657004e-06,5.161197361922261e-06,5.013268982891853e-06,5.583367778140863e-06,4.5589774812614e-06,9.923043595266524e-06,5.547156480424533e-06,6.509638359797893e-06,5.6336584387520485e-06,1.1107039372936496e-05,5.864178471010147e-06,5.971990501931272e-06,8.560925226150692e-06,1.2287370825301112e-05,1.2448076083880148e-05,6.05889331942706e-06,6.052540647469561e-06,9.075572179863787e-06,5.109514148394635e-06,9.93376441369334e-06
163,163.0,0.9915945448587613,1.006896346130029,1.1827810909675446e-05,4.050582366759491e-06,6.755600809841218e-06,2.240458199769515e-06,1.0031733961975489,0.9938907341610955,1.0019518955387654,1.0033282159555132,1.0025549046275122,1.0011812621538807,0.9933135420969084,0.9996641023919173,1.003340160178345,0.9915945448587614,1.0048644348652054,0.9925354505235833,0.9920046830513414,1.0014279944954543,0.9998571073451276,1.0035316747412233,1.0011498204780567,0.9981024865362165,1.0003953429436285,1.0055315628506967,1.0004973704587585,1.0005463556529228,1.0007770413109853,1.0058883038886364,1.0068073027902136,0.9997869634489495,0.9999833539266559,1.003281565162566,0.9936019400187776,1.0034132311792803,8.3532747838044e-06,4.050582366759491e-06,4.346120136651291e-06,5.1578699614907726e-06,5.204436599375643e-06,8.708017283727747e-06,4.723917521664977e-06,8.749416460210165e-06,5.950432108884757e-06,5.095707918593512e-06,6.618710353580294e-06,4.962856190446523e-06,4.755346859419154e-06,5.576598286523528e-06,4.170408521588736e-06,9.640489237846921e-06,5.531702424854574e-06,6.217449590587398e-06,5.611315607729002e-06,1.0713236064515822e-05,5.773106969091496e-06,5.82091652225747e-06,8.247478984831523e-06,1.1699392921746664e-05,1.1827810909675446e-05,5.937191321345776e-06,5.925791890421336e-06,8.860931120197927e-06,4.790305523308745e-06,9.647209854105358e-06
164,164.0,0.9916081234597639,1.0069214882147677,1.1312770626375739e-05,3.7796022959619895e-06,6.450303222921534e-06,2.225086988598989e-06,1.0031464866426456,0.9939189603336743,1.0019945556180945,1.0033741541249126,1.0025989176185073,1.0011522664247083,0.9933441359383371,0.9996339199080303,1.0033815168312359,0.9916271376118002,1.0049065311232723,0.9925673574496455,0.9920353901206153,1.0014754900594631,0.9998772300460926,1.0035103537904377,1.0012002539198643,0.9981396148639167,1.000447839248295,1.0055208520695442,1.0005520890135888,1.0006039288753434,1.000820451582925,1.0058780115413477,1.0067961474150164,0.9998414397912265,1.0000384261577475,1.003256614148645,0.9936333548269408,1.0033923420084374,8.142935381688993e-06,3.7844677967999294e-06,4.074448371381483e-06,4.854153892046245e-06,4.903793553193539e-06,8.54760496890389e-06,4.418907559999208e-06,8.642771890663045e-06,5.637851674441949e-06,4.856888200405561e-06,6.345031180867162e-06,4.730976296446798e-06,4.4913317356743925e-06,5.211911696410343e-06,3.7796022959619895e-06,9.366730802721921e-06,5.189975495389798e-06,5.875250470313774e-06,5.280964902306132e-06,1.0379606726588324e-05,5.43717038937644e-06,5.470404757706346e-06,7.83455394027292e-06,1.1216049811851364e-05,1.1312770626375739e-05,5.625789398097267e-06,5.612101363080154e-06,8.618484910775094e-06,4.490713929579388e-06,9.375852668326771e-06
165,165.0,0.9916283372739902,1.006944996969884,1.145092452233551e-05,3.4663242255999562e-06,6.4083207665744665e-06,2.269109715516532e-06,1.0031974924316078,0.9939115657812402,1.0021038534555142,1.0034921434180608,1.0027171053146702,1.0012074325081475,0.9933432755414985,0.9996906552056383,1.0035069956166232,0.9916334818889011,1.0050351856289848,0.992575200230638,0.9920369454348101,1.001592484903479,0.9999256226934353,1.0035562881554847,1.0013211131484376,0.9981253422352715,1.00057161612607,1.0055643919803405,1.0006798215029544,1.0007351017290187,1.0007979208569533,1.0059153085108414,1.0068326646812673,0.999969497196291,1.0001665938875173,1.00330729077701,0.9936318995502745,1.0034381079548507,8.016629543826289e-06,3.4663242255999562e-06,4.084015560666277e-06,4.863582609499671e-06,4.945814171460009e-06,8.445666151503565e-06,4.039048694634303e-06,8.529387333741325e-06,5.6544404068747045e-06,4.43888741221632e-06,6.380601861104542e-06,4.325862520155441e-06,4.111147134964466e-06,5.305615674300065e-06,3.7064639044252676e-06,9.255505605507005e-06,5.403389568525584e-06,5.395416319909058e-06,5.55748709585593e-06,1.0462609271950346e-05,5.810336543008634e-06,5.821008392507538e-06,7.202072260982358e-06,1.1348656646175096e-05,1.145092452233551e-05,6.1763058735933475e-06,6.158225967083465e-06,8.499281716642772e-06,4.1158738606009744e-06,9.279042147584209e-06
166,166.0,0.9916525153007482,1.0069554853543043,1.1867547049522204e-05,3.185128346489347e-06,6.463148396331737e-06,2.4706722611986284e-06,1.0033200635512192,0.9939687518140269,1.0021732571971675,1.0035614593868567,1.0027848617934059,1.0013271995651292,0.9934067819529222,0.9998124866842723,1.0035724818295113,0.9916964232321749,1.0050982803601685,0.9926378005491431,0.9921021781431423,1.0016619969268368,1.0000092880084213,1.003673891199776,1.0013897418862987,0.9981922269760907,1.0006414859481676,1.005687080325534,1.0007489111503323,1.000805512408552,1.0008736487980643,1.0060385399782523,1.0069554853543043,1.0000360729884274,1.0002347475105948,1.003427615976194,0.993692131027229,1.00355601923708,8.17660005401861e-06,3.185128346489347e-06,4.0888781244274245e-06,4.86756792553101e-06,4.9771092367892376e-06,8.656522672933361e-06,3.7040481140132085e-06,8.731314096172453e-06,5.670480992914938e-06,4.113208036951424e-06,6.4140341338630215e-06,4.01407895883883e-06,3.772624851387496e-06,5.380295398952991e-06,3.685823695606915e-06,9.627017246198599e-06,5.566370812214438e-06,4.954884682248429e-06,5.765683165779796e-06,1.0868156612316233e-05,6.080978946913798e-06,6.061193848071456e-06,6.604277015924816e-06,1.1762065008474859e-05,1.1867547049522204e-05,6.582005050427853e-06,6.556904062840433e-06,8.73725245729919e-06,3.7701847213943733e-06,9.652216571435393e-06
167,167.0,0.9916779865393454,1.006944986799239,1.1279959380284129e-05,2.9854139652376016e-06,6.123600215007187e-06,2.401437556388452e-06,1.0032775781198846,0.9940643514924432,1.0021109926185068,1.0034983984414418,1.0027143956085738,1.0012841872710427,0.9935094895025862,0.9997728096264173,1.0034886135425982,0.9917875269417907,1.005005091447849,0.9927289617413462,0.992201976962401,1.0015975193979674,1.0000154998935207,1.0036426766502824,1.0013254327410017,0.9983117581303118,1.0005787112672984,1.00567085800732,1.0006847307744768,1.0007437224961238,1.0010066688264676,1.0060312308549588,1.0069476996853863,0.9999696546707562,1.0001694055848172,1.0033882609440696,0.9937966934682995,1.0035244742879181,7.8309693467856e-06,2.9854139652376016e-06,3.864221557701244e-06,4.569465122004651e-06,4.668064158608859e-06,8.319787040490361e-06,3.4680118202078845e-06,8.401457147930572e-06,5.309384632048277e-06,3.894597606321681e-06,5.994058253718592e-06,3.804389110321055e-06,3.531699515603407e-06,5.03278206761187e-06,3.4362845488305652e-06,9.339066387966701e-06,5.210013098690692e-06,4.649408601353224e-06,5.389832293227207e-06,1.041407209669958e-05,5.687836850141852e-06,5.7025052848960085e-06,6.1976609949212785e-06,1.1189410566079223e-05,1.1279959380284129e-05,6.139973981001064e-06,6.108244550215099e-06,8.414056319665162e-06,3.5201775121936312e-06,9.355202639458483e-06
168,168.0,0.9917020799890892,1.0069192166250391,1.0242393895780523e-05,2.821038071300173e-06,5.727300572880254e-06,2.1390498754478186e-06,1.0032486936435605,0.9940689361343736,1.002075621576549,1.0034639668350989,1.0026764018159993,1.0012515461579297,0.9935069370193367,0.999738200103643,1.003443817817999,0.9917779806164508,1.0049533764465326,0.9927196103928492,0.9921967754120824,1.0015610790768357,0.9999965149621284,1.0036149655431097,1.0012864786851672,0.998311741226889,1.000536642592533,1.0056304359896566,1.0006357769453917,1.0006930584905083,1.000994939362346,1.0059813870000884,1.006894065160193,0.9999134422772218,1.0001132491844715,1.0033593275489803,0.9938010470902604,1.0034963935226844,7.225045296774082e-06,2.821038071300173e-06,3.6874032905822313e-06,4.337249329296343e-06,4.423052192711973e-06,7.65368880447691e-06,3.2950669487417446e-06,7.733397902296336e-06,5.0228938602654135e-06,3.748965893400255e-06,5.6800665434878625e-06,3.640716679560279e-06,3.3598182234758404e-06,4.759541120326721e-06,3.162174957207637e-06,8.58639425173647e-06,4.943052024376631e-06,4.554092375357475e-06,5.106035902558737e-06,9.491113808145113e-06,5.391659082115049e-06,5.435788293019754e-06,6.127136831675816e-06,1.0166471567732563e-05,1.0242393895780523e-05,5.812425199345552e-06,5.76731773913908e-06,7.731598373926913e-06,3.316249244791809e-06,8.597169482802285e-06
169,169.0,0.9917221246492878,1.00688731062434,9.689285835197952e-06,3.004231487967808e-06,5.565029041395629e-06,1.89707030746356e-06,1.0032587275055054,0.9940440574865752,1.0020173377870845,1.0034047021159183,1.0026206698669236,1.0012693308027536,0.9934815998733362,0.9997571169190999,1.0033901776372103,0.9917492527372106,1.0048984454401382,0.9926921894142166,0.9921701408406884,1.0015052371142064,0.9999763529173379,1.0036292887396274,1.00122671264085,0.998284892503359,1.0004742031617417,1.0056305261369063,1.0005661526261858,1.000620922570378,1.000960688082045,1.0059707547765122,1.006879906175079,0.9998336275496105,1.0000349837730182,1.0033713900862808,0.9937733867925054,1.0035106662432993,6.803557366197869e-06,3.221993473893616e-06,3.3722244654337213e-06,3.965292346504596e-06,4.040709741852852e-06,7.183315094190031e-06,3.8307439112310276e-06,7.284002336447634e-06,4.596006420748617e-06,4.383928427428203e-06,5.2259138570938275e-06,4.235929006420026e-06,3.937115374343407e-06,4.348220622236343e-06,3.004231487967808e-06,7.996440846933385e-06,4.5284633733033885e-06,5.411935564890387e-06,4.676957730534842e-06,8.856405498560773e-06,4.9394972918611576e-06,4.978641257259295e-06,7.263143765132941e-06,9.586617706152194e-06,9.689285835197952e-06,5.337014814919694e-06,5.287248044244287e-06,7.246541356414085e-06,3.714663664012212e-06,8.004830560462687e-06
170,170.0,0.9917354495192485,1.0068584045897768,9.275868769318834e-06,2.862946529489534e-06,5.441705202516475e-06,1.7450668649503567e-06,1.0032574223274555,0.9940345219007798,1.002000402850358,1.0033871251747428,1.0026033291415435,1.001266132076297,0.9934691276298592,0.999753110154386,1.0033745660575621,0.9917354495192486,1.0048824882344953,0.9926780499957182,0.9921578299246276,1.0014864372546488,0.999963371713218,1.0036196829513084,1.0012057516023145,0.9982791613432441,1.0004493411114281,1.005613524438975,1.0005334006107192,1.0005831905205842,1.0009512383394026,1.0059470314840913,1.0068539888100707,0.9997946112853866,0.9999974271626131,1.0033677021338279,0.9937606109240844,1.003500954368644,6.439267450953392e-06,3.520492370686123e-06,3.190967568367349e-06,3.753692703825484e-06,3.8088854607634823e-06,6.804206888036281e-06,4.225234318228358e-06,6.933066137280177e-06,4.291729707889239e-06,4.818418266578616e-06,4.863562689632766e-06,4.6568817048030516e-06,4.360573731548413e-06,4.119614840657523e-06,2.862946529489534e-06,7.424410802698922e-06,4.305558519872358e-06,5.9384113533271815e-06,4.458231743181827e-06,8.301087240023882e-06,4.712623112580647e-06,4.779539728346e-06,7.914579443302468e-06,9.132792519892562e-06,9.275868769318834e-06,5.061455314819071e-06,5.0236250594257815e-06,6.831893997924392e-06,4.007261690423403e-06,7.4342764116171755e-06
171,171.0,0.9917401018982692,1.0068416343139854,8.545491296755594e-06,2.8102909003771427e-06,5.729692597774024e-06,1.4378851455681158e-06,1.0031898493335683,0.994061267364246,1.0019771598417737,1.003363424289223,1.002574236069811,1.0011976897431958,0.9934982486984629,0.9996875309502474,1.0033434642489745,0.991756488122485,1.0048478055507826,0.992699506260689,0.9921843241307663,1.0014563195169344,0.9999384916744974,1.0035481831216106,1.0011735837316118,0.9983114609269869,1.0004167546487168,1.005543860356274,1.0004986261939368,1.000548075674205,1.0009853755247504,1.005877373196369,1.0067845427429296,0.999758859060861,0.9999617992535851,1.0032979126373467,0.993793372697042,1.003428874477477,6.084647067181454e-06,3.1898202827854334e-06,4.290268707161279e-06,5.047409299037112e-06,5.076761363484498e-06,6.4537016358398355e-06,3.823030168107435e-06,6.5923675336105715e-06,5.6372015984171935e-06,4.362693004834453e-06,6.220832218994103e-06,4.218231546347465e-06,3.945599248643212e-06,5.400438708915527e-06,2.8102909003771427e-06,6.911809464336461e-06,5.700844985302736e-06,5.38997574242667e-06,5.94307079689273e-06,7.675394267839288e-06,6.3001986786158835e-06,6.508043969698075e-06,7.2021622208175045e-06,8.411097427529246e-06,8.545491296755594e-06,6.594847386086712e-06,6.579931215461218e-06,6.429588159819334e-06,3.6261050373299416e-06,6.918924000572625e-06
172,172.0,0.9917370022856086,1.0068461355896012,9.24156799415011e-06,3.144175412291275e-06,6.887258147616347e-06,1.910116421058458e-06,1.0032492338330172,0.9940721293960316,1.0019470236617594,1.00332868583916,1.0025353941590363,1.0012566370426976,0.9935003804838326,0.9997479256220746,1.0032921211221386,0.991735872224927,1.004784287029326,0.9926804275503168,0.9921756073789616,1.001423010411394,0.9999501112241033,1.0036066897420728,1.001142076897623,0.9983214663057313,1.0003878360590932,1.005604440014125,1.0004680898425562,1.0005190823219046,1.0009912247389652,1.0059386064893985,1.0068461355896012,0.9997298398873392,0.99993235824631,1.0033553027150002,0.9938034410782769,1.0034873987922024,7.168081347838478e-06,3.144175412291275e-06,6.1808236724363055e-06,7.146109096073393e-06,7.132346236805829e-06,7.486374276758306e-06,3.796240554582136e-06,7.671213842588136e-06,7.780350307612208e-06,4.30756396812273e-06,8.352410679382959e-06,4.180105281834521e-06,3.933848844216118e-06,7.468701238829656e-06,3.6144399600289945e-06,7.772289556439789e-06,7.863782594260952e-06,5.220698702479719e-06,8.216620416519936e-06,8.56645881695205e-06,8.665163763884377e-06,9.025667021614316e-06,6.953214485017841e-06,9.146160080632083e-06,9.24156799415011e-06,8.874795213113877e-06,8.905799993279236e-06,7.43289448139601e-06,3.5855814189550764e-06,7.784265170393981e-06
173,173.0,0.9917277894805158,1.0068734851207737,9.927492272687488e-06,4.195398372573866e-06,7.65051216680043e-06,1.7101616340557423e-06,1.0032349236490516,0.994069716870579,1.0019494694348121,1.0033287414085565,1.002533811162449,1.0012375128459592,0.9934926645185834,0.9997276789133186,1.0032831989286644,0.9917186704131508,1.0047684810358097,0.9926637766789176,0.9921643006653843,1.0014270547755935,0.9999487757817542,1.0035936493131414,1.001145973022463,0.9983279183754191,1.0003936790295385,1.0055955917055919,1.0004734391628234,1.0005264745662468,1.0010038429406956,1.0059317248902846,1.0068388132376622,0.999732594511712,0.9999350057488825,1.0033395493071888,0.9937976923650877,1.0034739966668687,8.030102581659119e-06,4.195398372573866e-06,6.676066608658351e-06,7.610260455142492e-06,7.6051115375005245e-06,8.279650978299342e-06,5.068200843448231e-06,8.502794213799826e-06,8.279095629448751e-06,5.330917543192302e-06,8.85574811379351e-06,5.219181971592416e-06,5.176024842522449e-06,7.911705497720935e-06,4.2591303860666525e-06,8.458887886522647e-06,8.281131707326324e-06,6.715506855286345e-06,8.638436594434573e-06,9.341905429607364e-06,9.063757869280407e-06,9.434222194481565e-06,8.742025887756096e-06,9.86581180470521e-06,9.927492272687488e-06,9.216283588600993e-06,9.270516840122665e-06,8.222268008420763e-06,4.862396180082379e-06,8.475332309279318e-06
174,174.0,0.9917141022822396,1.0068950232577065,1.0101543279036787e-05,3.989842019257337e-06,7.495788293573748e-06,1.3486603206524654e-06,1.0032889404542176,0.994029178502422,1.0020158060920654,1.0033988903504685,1.002606192930724,1.00129323460113,0.993459527481317,0.9997854200533494,1.003361789232907,0.991697908313685,1.0048551431906523,0.9926381228644802,0.992135583523317,1.0014995295581355,0.9999771494181564,1.0036480899199964,1.001219228510863,0.9982881967017126,1.0004673814768532,1.0056536583986315,1.0005478763220688,1.0006010922281754,1.0009615665253329,1.005988237987501,1.0068950232577065,0.9998073005137653,1.0000102690537174,1.0033925105705361,0.9937593595027701,1.0035286806318777,7.33243436070684e-06,5.046109142656978e-06,6.258360945143646e-06,7.0946870060565485e-06,7.177786753756218e-06,7.5788383234482595e-06,6.008593135001648e-06,7.786449390647346e-06,7.983099611719031e-06,5.966112561477234e-06,8.703056233558652e-06,5.86812385593043e-06,6.041750034397795e-06,7.391712181271162e-06,3.989842019257337e-06,7.712982230827232e-06,7.742860078590223e-06,7.925899974369718e-06,8.075456292461344e-06,8.601851351001841e-06,8.531099092172607e-06,8.858912461761406e-06,1.0101543279036787e-05,9.160041162966053e-06,9.238253090659206e-06,8.76927751037084e-06,8.80403052352918e-06,7.504289621216458e-06,5.890987196730354e-06,7.72920938648996e-06
175,175.0,0.9916975794900283,1.0068819947547232,9.31315003320436e-06,3.6539132876630645e-06,7.184960198431975e-06,1.4140859493225172e-06,1.003224908077282,0.9940181963270944,1.0020441786626466,1.0034268500729695,1.0026393209884195,1.0012301944253887,0.9934532164734763,0.9997246503653429,1.0033955436832918,0.9916968332599422,1.004891968338199,0.9926378380599359,0.9921304876173084,1.0015327335083843,0.9999639509103636,1.003584243987894,1.0012538626983605,0.9982768190800281,1.000500082171382,1.0055874546979688,1.0005828160069525,1.000634579816668,1.00094044827303,1.0059236050756712,1.0068317039856836,0.9998481991451856,1.0000502809387555,1.0033239613735532,0.9937542509585727,1.0034642020950995,6.700707355321615e-06,4.7283611371334605e-06,6.275323113551455e-06,7.03224721151227e-06,7.137798806366095e-06,6.948817942315062e-06,5.5762046882737764e-06,7.141121728733535e-06,7.991595256178638e-06,5.4962694637993485e-06,8.81615166001656e-06,5.4043314161019545e-06,5.590804652893255e-06,7.287502004868165e-06,3.6539132876630645e-06,7.029644182566385e-06,7.682465523580725e-06,7.3666837621210015e-06,8.047864399866544e-06,7.872445960112258e-06,8.662670186827752e-06,9.006413179871668e-06,9.31315003320436e-06,8.452814469028187e-06,8.571883979690374e-06,9.173207787196197e-06,9.16806298279432e-06,6.853365919801745e-06,5.521049165933622e-06,7.04593469563592e-06
176,176.0,0.9916798599031318,1.006835498336571,9.624658320388033e-06,3.3822076924830387e-06,6.8520031446267e-06,1.5608226959722704e-06,1.0031447880015594,0.9940036850284171,1.0020325274437976,1.0034116422337924,1.0026209938764024,1.001143546741027,0.99344165276739,0.999641982334045,1.00337137153034,0.9916793825577069,1.0048638868486977,0.9926211500532099,0.9921159359438292,1.001515432112405,0.9999186705429425,1.0034859945968,1.0012396233140843,0.9982689131613324,1.0004866232280243,1.0054959392546503,1.0005703005044562,1.000620318580253,1.0009358690458905,1.0058326701378888,1.006740781105982,0.999835321115193,1.0000371525506666,1.003236140557218,0.993742464033553,1.003367127940287,6.0626827613248795e-06,4.302269644771084e-06,6.271653098397364e-06,6.9703814935837225e-06,7.042769624821631e-06,6.291311782617166e-06,5.081615045484523e-06,6.466583282454674e-06,7.827790013556275e-06,5.039376332603926e-06,8.647465577883755e-06,4.951388621744993e-06,5.102242426906673e-06,7.172032815550837e-06,3.3822076924830387e-06,6.3683527421575445e-06,7.615931198917658e-06,6.683471554784786e-06,8.033389405291242e-06,7.16678854288698e-06,8.832795591634327e-06,9.250151188867394e-06,8.485747632879248e-06,7.776933370569078e-06,7.927374101279242e-06,9.624658320388033e-06,9.56524349890417e-06,6.202026463998856e-06,5.0323613169556736e-06,6.383099195102312e-06
177,177.0,0.9916625823207984,1.006764096220603,9.463323091845428e-06,3.179973363539312e-06,6.545223849493352e-06,1.5823644072426807e-06,1.0031967111072637,0.9939825693467434,1.0021004976903827,1.003486432624596,1.0026936707163554,1.0011950868117847,0.9934199315408014,0.9996934888407665,1.0034473131105377,0.9916625823207983,1.0049404781140392,0.9926041191515161,0.9920976542827518,1.0015901443991733,0.9999516056947728,1.0035330209475155,1.0013132999493513,0.9982370995526288,1.0005619295823565,1.0055307008268064,1.0006448086322217,1.0006984550017262,1.0009039638109463,1.0058593252169024,1.0067640962206028,0.9999058317933853,1.000108839957805,1.0032890491560769,0.9937179137211514,1.0034145146780202,5.8760461892864664e-06,3.949456759481225e-06,5.934143072570282e-06,6.577043771344367e-06,6.672583861993102e-06,6.0920239866459e-06,4.6681078954621105e-06,6.2199233463870315e-06,7.386716328857866e-06,4.61146961380921e-06,8.174890987915927e-06,4.532562896271178e-06,4.677954289120748e-06,6.80739882482311e-06,3.179973363539312e-06,6.230018614513734e-06,7.262644563677637e-06,6.126440988453384e-06,7.69930217995422e-06,7.014494190238649e-06,8.58163475624431e-06,9.046352523339412e-06,7.769936658708582e-06,7.66368404812863e-06,7.835858769818156e-06,9.463323091845428e-06,9.376560936074516e-06,6.034995950023501e-06,4.639568655905698e-06,6.251604370366818e-06
178,178.0,0.9916471071413779,1.006679087459484,9.070939657537135e-06,2.9620711875967624e-06,6.288632203136647e-06,1.5879619140347294e-06,1.0031398091849084,0.993972626395597,1.0021484727095606,1.0035368005414917,1.0027471501153553,1.0011438652474551,0.993417102275286,0.9996449331253459,1.0035114429187812,0.9916695806003526,1.0050084936492762,0.9926102700335052,0.9921009991385996,1.001640697396318,0.9999456746785045,1.0034735634726355,1.0013617466930949,0.9982220727379552,1.0006102853084498,1.0054613872776554,1.0006914752810359,1.0007447141652186,1.000884617912277,1.0057859545768904,1.006689643134151,0.9999518901064193,1.0001550353999236,1.003229798562478,0.9937113715833876,1.0033552086620958,5.8213613484792096e-06,3.644127857947794e-06,5.637476690650025e-06,6.260705613307934e-06,6.431797729879173e-06,6.021610588391736e-06,4.279055319979913e-06,6.121342110760079e-06,7.221603910522645e-06,4.210834472648726e-06,8.135771581236483e-06,4.1362758988783614e-06,4.269126227998571e-06,6.520536300339637e-06,2.9620711875967624e-06,6.197097120149886e-06,6.952349379736605e-06,5.647752576297215e-06,7.349890263078676e-06,6.945687634355849e-06,8.229258266652646e-06,8.665420333985824e-06,7.119624053047073e-06,7.578387339897314e-06,7.748689982586036e-06,9.070939657537135e-06,8.985580713745299e-06,5.9801258447350525e-06,4.290929701096978e-06,6.223536388580774e-06
179,179.0,0.991633681159625,1.0066027184471298,8.426247543804604e-06,2.6801467126071274e-06,5.839541458751302e-06,1.5221191905156607e-06,1.0029897681939386,0.9940056224889529,1.002082448265513,1.003470966097904,1.0026763479397613,1.0009950873169284,0.9934515378734329,0.9994996572536153,1.0034342282861626,0.9917002018928218,1.0049278576658955,0.9926408585973139,0.9921331163886437,1.0015748951330665,0.9998876816705593,1.0033272725729332,1.001293096642854,0.9982545145242545,1.0005415027576026,1.0053124913093083,1.0006224689311018,1.0006758738049621,1.000918616581521,1.005639015321832,1.0065428244855368,0.9998845330166891,1.0000873288379275,1.0030807607289676,0.9937444987138693,1.003208991719351,5.381581239264517e-06,3.3266402156753295e-06,5.2648460868924446e-06,5.874883362359494e-06,6.0897849837919936e-06,5.562359532553098e-06,3.881606774940147e-06,5.667796916863681e-06,6.985826366041149e-06,3.873888683258099e-06,8.051590072612327e-06,3.7979978378886074e-06,3.874821943080443e-06,6.1072507512706776e-06,2.6801467126071274e-06,5.704121839743673e-06,6.492076428210615e-06,5.157145566992123e-06,6.832298292288003e-06,6.389122574952903e-06,7.659463000105045e-06,8.043854948569345e-06,6.488340364671925e-06,6.9593251376984e-06,7.113115688677935e-06,8.426247543804604e-06,8.350659430642039e-06,5.509156741601185e-06,3.913222487542622e-06,5.727072237939508e-06
180,180.0,0.9916222727693941,1.0065599724127687,8.05628421216005e-06,2.4915691040673617e-06,5.568589278729864e-06,1.4973577549402412e-06,1.0029863668521373,0.994078409187071,1.0020805262760843,1.0034722524755852,1.002675836998529,1.0009946353207293,0.9935322848659873,0.9995006045722572,1.0034365766503541,0.9917893598121263,1.0049343695847988,0.9927297721280542,0.9922157665823375,1.0015787973570665,0.999922574835795,1.0033352607196606,1.001293284450259,0.9983383457791045,1.00054021715849,1.0053230843318568,1.000621946344481,1.0006739629079668,1.0010080517523938,1.005655331745174,1.006559972412769,0.9998869600900578,1.0000900366067993,1.003079900745144,0.9938232881530199,1.0032171550334796,5.110170794213318e-06,3.141768883160643e-06,5.105023951203705e-06,5.692964985046666e-06,5.909527172628542e-06,5.277854563060594e-06,3.614897532246342e-06,5.3911938204457276e-06,6.796251583834918e-06,3.615350705093217e-06,7.882265611218846e-06,3.565906290974229e-06,3.608241844793428e-06,5.934775234447843e-06,2.4915691040673617e-06,5.406659750035399e-06,6.292217977647787e-06,4.786318546639596e-06,6.610875263829736e-06,6.07617160425566e-06,7.364227141961455e-06,7.719602999982605e-06,6.008996553595137e-06,6.583664345012522e-06,6.718081245938402e-06,8.05628421216005e-06,7.994277703661478e-06,5.210428660604743e-06,3.6636202928535194e-06,5.428489987282425e-06
181,181.0,0.9916128503645412,1.0065681062248304,8.055824197837183e-06,2.3221244598224335e-06,5.480089810587737e-06,1.5676826902329818e-06,1.0028798024742651,0.9940846997554826,1.0019917749366425,1.0033791310555558,1.0025825036341898,1.0008898129290789,0.9935404732557517,0.9993975364662637,1.0033413998239284,0.9917947564691167,1.0048368483617383,0.9927351983962568,0.992223938644031,1.0014851311879465,0.999859443035985,1.003229277736932,1.001197187641827,0.9983480984449721,1.0004415056639486,1.005222524486805,1.0005198026327131,1.0005706793005682,1.0010217808720505,1.0055554902671568,1.0064596207056102,0.9997773631355092,0.9999815757356872,1.002972907606342,0.9938299528152463,1.0031114257299996,5.0453804577296805e-06,3.022454484785093e-06,5.153601960218362e-06,5.7156996239382476e-06,5.972042706360223e-06,5.189551960448016e-06,3.398916233519012e-06,5.288070208675557e-06,6.813804561654839e-06,3.347952199838124e-06,7.891963642667589e-06,3.3278896414993547e-06,3.3766950492093822e-06,6.0323611516909445e-06,2.3221244598224335e-06,5.315577242061418e-06,6.381576513372208e-06,4.481898715492657e-06,6.670892220463135e-06,5.975635231956239e-06,7.376870861707902e-06,7.698682451923587e-06,5.642145578385675e-06,6.4155485666278505e-06,6.5239559593857224e-06,8.055824197837183e-06,7.997961620495217e-06,5.162050309487568e-06,3.4646309573068536e-06,5.340935549072031e-06
182,182.0,0.9916053823389211,1.0066134713085448,7.64470086630722e-06,2.2857724813029255e-06,5.4279369021596144e-06,1.5758909120466953e-06,1.0029290344167614,0.9940411814284258,1.001951304628977,1.0033384104558627,1.0025407611103823,1.0009427542302822,0.9934967590672122,0.9994536066261106,1.0033007130091844,0.991747853735806,1.0047929699570255,0.992688394655488,0.9921794378126843,1.0014413547828889,0.9998430195811396,1.0032740615152427,1.001151975449336,0.9982928741416149,1.000396310361824,1.005256980402111,1.0004694895255037,1.000514614921836,1.000963319676301,1.0055823706354985,1.006485309111482,0.9997257120321934,0.9999295937182802,1.0030217458032566,0.9937839228071009,1.003156080647823,5.518711329609003e-06,2.8267149309702285e-06,4.8694738574955465e-06,5.379733431059507e-06,5.660400166742257e-06,5.7448557186205545e-06,3.1281254726934792e-06,5.729281355901378e-06,6.4376093661183876e-06,3.075574246487276e-06,7.460458581545093e-06,3.0569041141462286e-06,3.1102181276798444e-06,5.723790180724561e-06,2.2857724813029255e-06,6.079118917415971e-06,6.058079856034744e-06,4.121182788047393e-06,6.305631327873946e-06,6.559522128155016e-06,6.968461477379873e-06,7.2463403085536585e-06,5.21907880666342e-06,6.929833728382227e-06,7.0119408971171745e-06,7.64470086630722e-06,7.583882051157794e-06,5.826500003646317e-06,3.188139787750216e-06,6.088070759207257e-06
183,183.0,0.9915998370863891,1.0066746927283439,7.378435828644251e-06,2.277299743941597e-06,5.421801725290931e-06,1.6611664166899454e-06,1.003046518931196,0.9940356073925752,1.00199877246029,1.0033919530972473,1.0025913507396949,1.0010611093688835,0.9934883221555815,0.9995708384527558,1.0033532358302903,0.9917391048230961,1.004845981042741,0.9926796671641493,0.9921720920363759,1.0014931876631041,0.9998971682164547,1.00339411510981,1.0012066162364672,0.9982846234321471,1.0004543113206028,1.0053828548561354,1.0005303222987798,1.0005778175190583,1.00095493325923,1.005710484672463,1.0066138641751265,0.9997904284887694,0.999992868331796,1.003142297735042,0.9937774422380357,1.003276259461368,5.799954353894263e-06,2.669896521768459e-06,4.817133869561606e-06,5.346665202900088e-06,5.5686393949756285e-06,6.100195571863415e-06,2.9204629358594193e-06,6.0079893734957246e-06,6.292534697953521e-06,2.867698687634629e-06,7.218706981165472e-06,2.849197764549191e-06,2.899997089461664e-06,5.657190220925339e-06,2.277299743941597e-06,6.598760205397443e-06,5.9638187829234185e-06,3.8654105690806375e-06,6.210275073130221e-06,6.904574743826434e-06,6.808776817223093e-06,7.0967697234504936e-06,4.859457220826173e-06,7.227950382294312e-06,7.300657655063606e-06,7.378435828644251e-06,7.3353950758037065e-06,6.231271436581977e-06,2.989646716743874e-06,6.5892891177882175e-06
184,184.0,0.9915961830008004,1.0067303955486586,7.722139146683576e-06,2.086087057969822e-06,5.418075053517264e-06,1.78385010547954e-06,1.0031303112365184,0.9940006253812774,1.0020535544041664,1.0034492978121587,1.002650754182351,1.0011463786187544,0.9934507924283023,0.9996560122817129,1.0034146254812728,0.9917005681308381,1.0049045876336715,0.992639689735235,0.992136904049273,1.0015546218763227,0.9999301484093376,1.0034795541323316,1.0012725464127779,0.9982375359504473,1.000524814461999,1.0054672958109891,1.0006025361453617,1.0006520598832622,1.00090325004547,1.0057917664676135,1.0066944408834757,0.999865420598183,1.0000679360440023,1.003226516162347,0.9937385392333914,1.0033613657739404,5.4951195720362305e-06,2.51714956152586e-06,5.19653644039045e-06,5.798458355906279e-06,5.996840249186043e-06,5.71960312437795e-06,2.718839049417309e-06,5.617489530004637e-06,6.827180777297599e-06,2.6425424474054023e-06,7.722139146683576e-06,2.6262292528040674e-06,2.678413749199859e-06,6.080740293871772e-06,2.086087057969822e-06,6.246709156946421e-06,6.334515912595389e-06,3.676725391348805e-06,6.5857775799547965e-06,6.6573682270804165e-06,7.102433944368342e-06,7.408663904654618e-06,4.598510416377812e-06,7.038373712431382e-06,7.137915285479001e-06,7.552244167333122e-06,7.5316665549862215e-06,5.905295903908938e-06,2.8070539643386053e-06,6.235628875637166e-06
185,185.0,0.9915943884760107,1.0067592048339207,9.511135633562439e-06,2.1725415825346987e-06,6.0029057348769624e-06,2.3336073354616757e-06,1.0031997267703026,0.9939398049250806,1.002118953295046,1.003520877914191,1.0027241641773386,1.0012200486764582,0.9933898585086386,0.9997301732331156,1.003489980549355,0.9916409431921814,1.0049813955460065,0.9925816674597132,0.9920764713339085,1.0016318514821438,0.9999579838809681,1.0035535960843653,1.0013539870958168,0.9981679186814424,1.0006087385313172,1.0055367864009737,1.0006860132690425,1.000735854289319,1.000830375733905,1.0058567126824205,1.0067592048339207,0.9999501152776282,1.0001525294503115,1.0032978492347933,0.9936768499440685,1.0034354416606015,7.539881049995596e-06,2.3690182587485675e-06,5.281799682899716e-06,5.8682205396277286e-06,6.107594412626447e-06,7.622888019164174e-06,2.550516438514887e-06,7.3817154945272455e-06,7.037079317827297e-06,2.4687256699906855e-06,7.923391121113309e-06,2.452525081435909e-06,2.5039761199874722e-06,6.1251260315638115e-06,2.1725415825346987e-06,8.228344340081927e-06,6.354190095868395e-06,3.436003408870182e-06,6.587349149286512e-06,8.941071790909551e-06,7.039053760426463e-06,7.320385392342047e-06,4.292192466085165e-06,9.375464939268969e-06,9.511135633562439e-06,7.416690578078833e-06,7.4051843647472434e-06,7.938386500589755e-06,2.6276220267440025e-06,8.209098778889738e-06
186,186.0,0.9915944219058743,1.0067478344335536,1.1276643138325673e-05,2.271226101761268e-06,6.499048822865227e-06,2.7505586377293993e-06,1.0031421626177717,0.9939342136176122,1.002096337786853,1.0034919253864198,1.0026979360932247,1.0011540462122361,0.9933797829674034,0.9996623979778969,1.0034579792330607,0.9916256039428236,1.004946374618277,0.992568277507303,0.992064035745944,1.001602829887962,0.9999213816855507,1.0034808498785956,1.0013245917452325,0.9981663337817018,1.0005781192664343,1.005459489999398,1.0006501905312373,1.0007011921039428,1.000835147247447,1.0057753183051286,1.00667666114714,0.9999084859818833,1.000112190355364,1.0032315414882789,0.9936708013172721,1.0033631694129108,9.471111138207003e-06,2.766818841742858e-06,4.952016049016485e-06,5.462235143895023e-06,5.716856836935006e-06,9.427696882295558e-06,3.0853533498169796e-06,9.057907348066727e-06,6.574141810261944e-06,3.145497176085169e-06,7.3868170198244055e-06,3.12330126276564e-06,3.073194277005165e-06,5.6891691298361094e-06,2.271226101761268e-06,9.939319301903473e-06,5.931742473939207e-06,3.865178040954213e-06,6.146262599187917e-06,1.0782192107683911e-05,6.5597564170849846e-06,6.815076922934833e-06,4.730399503189746e-06,1.1140828420197995e-05,1.1276643138325673e-05,6.885721211740713e-06,6.876289389329107e-06,9.807419244087698e-06,3.0969140177920104e-06,9.914379530089951e-06
187,187.0,0.9915962516842469,1.0067153533369484,1.1438927050976347e-05,2.359667333256465e-06,6.915461959654117e-06,2.7483550946339027e-06,1.0031293978880504,0.9939242827837023,1.0020522249696122,1.0034466320894895,1.0026493148684834,1.0011315942847179,0.9933669940610025,0.9996377200887115,1.0034024401623638,0.9916125035851037,1.0048865496417505,0.9925557383709108,0.9920512520083998,1.0015586256866618,0.9998982371147832,1.0034672348767275,1.001281661945078,0.9981596380860547,1.0005353350211452,1.005451940944548,1.0006066192918597,1.0006589081955082,1.0008334404119321,1.0057707338382618,1.0066741082213173,0.9998618444340542,1.000065814706594,1.0032165986940818,0.9936596282546765,1.003349664745382,1.0212616678254633e-05,3.162270522042616e-06,5.251626121990383e-06,5.754815232251253e-06,6.013901720754196e-06,1.0071263058823045e-05,3.616245921320757e-06,9.653879703793975e-06,6.804698365218098e-06,3.8054100432550934e-06,7.553373126664237e-06,3.7788607039556723e-06,3.639102818784629e-06,5.949696310071983e-06,2.359667333256465e-06,1.0433139851601596e-05,6.2471756467477396e-06,4.344847819615776e-06,6.498884807633021e-06,1.1082635797498354e-05,6.930159472561193e-06,7.1932412886318695e-06,5.260671538636541e-06,1.131465707188591e-05,1.1438927050976347e-05,7.336166246359308e-06,7.304057710499785e-06,1.04832365262627e-05,3.5668558970345794e-06,1.040177440324178e-05
188,188.0,0.991599846204984,1.0066889193184885,1.1459595856782363e-05,2.5273546306085022e-06,7.282052236798473e-06,2.8581690197832983e-06,1.0031463185473553,0.9939125871399334,1.0020614759315563,1.0034587411805262,1.0026606315014375,1.0011397602614516,0.9933544762585348,0.9996413533781059,1.003413409319956,0.991612353684581,1.0049013246413465,0.992559025158111,0.9920424933133434,1.001568379864949,0.9999043417389846,1.003484240430047,1.0012908782733303,0.9981527001169949,1.0005434169801202,1.005471099345232,1.0006128176563747,1.0006653867609556,1.0008310548498158,1.0057866974217968,1.0066889193184885,0.9998636169030448,1.000068272593065,1.00323291895086,0.9936504692292193,1.0033665588728624,1.0593210828824556e-05,3.0447005303812917e-06,5.937807746317188e-06,6.459452593766908e-06,6.733165640642037e-06,1.0408627318773648e-05,3.4779827930922255e-06,9.98422127278477e-06,7.460332971590176e-06,3.6666599291758167e-06,8.204005526812626e-06,3.6416668842983677e-06,3.5058056852831556e-06,6.667415368458343e-06,2.5273546306085022e-06,1.0694104579198658e-05,7.041155770030689e-06,4.216336388246503e-06,7.336401999240493e-06,1.1170789280842393e-05,7.87228277751766e-06,8.233667442008868e-06,5.097019829122083e-06,1.133885772932493e-05,1.1459595856782363e-05,8.409822280720174e-06,8.356551188198828e-06,1.0828872200100328e-05,3.434864236238706e-06,1.0658835825571947e-05
189,189.0,0.9916051738619402,1.0066865336989803,1.1692441315572481e-05,2.545800051098243e-06,7.26813758403341e-06,3.0224459280200766e-06,1.0031185228421478,0.9939012909464602,1.002069429975377,1.0034711813447488,1.0026717319924312,1.001109317692579,0.9933432566435192,0.9996086221412674,1.003424951381178,0.9916051738619402,1.0049144965777026,0.9925542774608206,0.992031709414368,1.0015804565519466,0.9998969387987385,1.0034576347616884,1.0013032245266424,0.9981414171563104,1.0005567015542896,1.0054427707994729,1.0006262936297083,1.0006783519711115,1.0008168753185578,1.0057583431301593,1.0066602449419533,0.9998775345973465,1.0000821343398432,1.0032046576793296,0.9936435733313436,1.003339792170008,1.0805070287859921e-05,2.865990745071987e-06,5.855986925417843e-06,6.368966830133941e-06,6.618752907352124e-06,1.0695817989085495e-05,3.2572077881489743e-06,1.032595366093019e-05,7.278154442869007e-06,3.449973822850785e-06,7.993715367069558e-06,3.426806790207243e-06,3.2826590836072843e-06,6.58162462991433e-06,2.545800051098243e-06,1.0926092835399131e-05,6.965073710562149e-06,4.004316670319828e-06,7.261147965934776e-06,1.1419664031986922e-05,7.837300532028122e-06,8.260541652900816e-06,4.812502342621364e-06,1.1580441242977322e-05,1.1692441315572481e-05,8.390515767192655e-06,8.333027756982435e-06,1.1079266711090205e-05,3.232686057489519e-06,1.0896627606327638e-05
190,190.0,0.991611582524035,1.0066895719849258,1.315176324153935e-05,2.6418268897407713e-06,7.648292812114696e-06,3.6619223057965777e-06,1.0030972359021018,0.9939103049996671,1.0020866657753937,1.003491958606234,1.0026925583362214,1.001086360281502,0.9933525775656608,0.9995833003779452,1.0034477656827345,0.9916187155938812,1.0049361267244197,0.992567543072473,0.9920412587231665,1.0016044864511002,0.9999045826635845,1.0034396426022785,1.0013265379301834,0.9981560878952811,1.000579562340909,1.0054216866623054,1.000646651517437,1.0006968069991151,1.0008337892778059,1.0057349474691397,1.0066360225203899,0.9998965104198165,1.0001013693786844,1.003181767752741,0.9936581610053598,1.0033219311154424,1.2288823092550268e-05,2.7541025604469357e-06,5.6771068846318224e-06,6.215204301602501e-06,6.435676519265831e-06,1.2288583356535458e-05,3.1389161285940168e-06,1.1958111361560164e-05,7.07378942235923e-06,3.328886172745374e-06,7.68253887365279e-06,3.3188669220274297e-06,3.1401799431852573e-06,6.432047862730784e-06,2.6418268897407713e-06,1.2476911674589654e-05,6.850846990019226e-06,3.915889271726812e-06,7.207853416663571e-06,1.2985713431206681e-05,7.760497665925729e-06,8.175123445285414e-06,4.6953142796110025e-06,1.3064751620702816e-05,1.315176324153935e-05,8.329468791716593e-06,8.263445820763165e-06,1.2628116353864628e-05,3.1219561107460177e-06,1.244647195745163e-05
191,191.0,0.9916159379604437,1.00667025322925,1.4143213123014869e-05,2.7380468492064536e-06,8.399020395503698e-06,3.996144547631277e-06,1.0031210983353334,0.993925559266829,1.0020929661900475,1.0034996740669317,1.002697352053821,1.0011035982741114,0.9933573269439457,0.9995951846672564,1.0034504688779844,0.9916159379604438,1.0049334478073089,0.9925658435500732,0.992044431405571,1.0016150104720254,0.9999200577702624,1.003464091178459,1.0013395303039274,0.9981704537190056,1.0005927195343496,1.0054517398449236,1.0006596533992016,1.0007109081903927,1.0008555440444329,1.0057679648297444,1.0066702532292497,0.9999063766575275,1.0001114661269261,1.0032038133751409,0.9936745270997835,1.0033468871501967,1.345162829109599e-05,3.0975439564416288e-06,6.098520977038791e-06,6.751065222886047e-06,6.995315328961798e-06,1.3596045407182812e-05,3.4850677985924286e-06,1.3306092306196003e-05,7.65137953878589e-06,3.6575515410171285e-06,8.17428576693185e-06,3.6454278749566767e-06,3.449722634853441e-06,7.094965203773092e-06,2.7380468492064536e-06,1.3770550306529421e-05,7.640851993991572e-06,4.446498037285002e-06,8.117677086276374e-06,1.4143213123014869e-05,8.648861034287195e-06,9.073529896944565e-06,5.2718530603454775e-06,1.404525464609444e-05,1.4101993080330901e-05,9.26313827224972e-06,9.193106797150708e-06,1.3833819531349048e-05,3.4920853572303567e-06,1.3735520944111113e-05
192,192.0,0.9916144916698639,1.006613748108475,1.3984467835341602e-05,2.6789587727067927e-06,8.490793916238987e-06,3.859967949027293e-06,1.0030981981568283,0.9939457161271941,1.002030136770398,1.0034357354760448,1.002629951787253,1.0010768865741744,0.9933749091679096,0.9995681571722372,1.003376782513247,0.9916240459202817,1.004853327503225,0.9925722711608682,0.9920601765594274,1.0015469238695704,0.9998942901681599,1.0034388239033138,1.0012704885910768,0.9981837522513112,1.0005219784129609,1.0054205905470173,1.0005864819966392,1.0006391752139552,1.0008690585336735,1.0057303010399365,1.0066305433580185,0.9998255097865395,1.0000315742746975,1.003178961873527,0.9936956800641541,1.0033213218073236,1.3243474475866129e-05,3.3478839566545515e-06,6.151004099247446e-06,6.8555785204995005e-06,7.113270589304266e-06,1.3497860637666846e-05,3.74123344101552e-06,1.3252725952091117e-05,7.751073199196725e-06,3.918745876984427e-06,8.231898588900725e-06,3.878241059750116e-06,3.7033920500138415e-06,7.278584042973102e-06,2.6789587727067927e-06,1.3696833452574353e-05,7.877746048610865e-06,4.75583107952383e-06,8.389361482007776e-06,1.3984467835341602e-05,8.870577436548555e-06,9.274665029791703e-06,5.553829393517802e-06,1.3836401753729232e-05,1.3890486934102983e-05,9.473980298015603e-06,9.405480931143673e-06,1.3667714080393445e-05,3.7412216384019593e-06,1.3661294830595274e-05
193,193.0,0.9916035201688316,1.0065570337935128,1.2826103851901988e-05,2.543948583558551e-06,7.843773494319367e-06,3.498714214933462e-06,1.0030288074932334,0.9939086993793713,1.0020282826919655,1.0034321606767684,1.0026296160069599,1.0009994146423982,0.9933393682055113,0.9994877497215241,1.0033816832622764,0.9915988073559392,1.0048644163574616,0.9925456346218985,0.9920295028039761,1.0015414870147705,0.9998505791201223,1.0033564433330737,1.001263367697725,0.9981461808311043,1.0005125342938226,1.0053339682947162,1.0005741946790674,1.0006238761119346,1.0008299542901156,1.0056419248682618,1.0065421897218072,0.9998132912308434,1.0000182565653264,1.0031022682142259,0.9936589363433365,1.003239565736992,1.2051090346166877e-05,3.141087263442548e-06,5.718186821832378e-06,6.3708291683786525e-06,6.623201682080468e-06,1.2360626737709758e-05,3.5410967270653765e-06,1.2161974709923055e-05,7.271050389996024e-06,3.742129766152353e-06,7.757649071538794e-06,3.684251307414105e-06,3.52114438641315e-06,6.741436329656081e-06,2.543948583558551e-06,1.2543455609235957e-05,7.272188912254236e-06,4.407833135930005e-06,7.733795415814007e-06,1.2826103851901988e-05,8.183622671829011e-06,8.536929289932636e-06,5.0917551219597004e-06,1.2732301268515712e-05,1.2786235041050936e-05,8.767133588336481e-06,8.699112034922076e-06,1.2486127445452782e-05,3.509299803889509e-06,1.2507608347227886e-05
194,194.0,0.9915793062283409,1.0065500390788726,1.1654215900252522e-05,2.3818674960238773e-06,7.207578850900788e-06,3.1601838364359523e-06,1.0030514122757581,0.9938960944820429,1.001993324370971,1.003391109109734,1.0025893049283485,1.0010099260575047,0.9933201584550353,0.9994941669871279,1.0033381466951115,0.991579306228341,1.004819876781796,0.9925266378346418,0.9920094251689519,1.0014975738224279,0.9998328179694843,1.0033669175610973,1.0012193564105254,0.9981292397480966,1.000468003604703,1.0053412762334117,1.0005260479985547,1.0005743344786684,1.000814322682416,1.0056486169478,1.0065500390788726,0.9997657533214314,0.9999703683171401,1.0031174895094126,0.9936438604494279,1.0032502090071855,1.0945178126707851e-05,2.9045638270833445e-06,5.32532327189779e-06,5.932404475049303e-06,6.178489354318128e-06,1.1268427345449962e-05,3.291092126561152e-06,1.1108827528746836e-05,6.841345211340643e-06,3.4520875178566657e-06,7.330708874140823e-06,3.3892420413404196e-06,3.2643097531075198e-06,6.255406786894466e-06,2.3818674960238773e-06,1.1408016222330357e-05,6.722774063953142e-06,4.025872797904719e-06,7.139785883002187e-06,1.1654215900252522e-05,7.567645390950598e-06,7.873356777924159e-06,4.618899575614553e-06,1.156074559473573e-05,1.1603404796980899e-05,8.143455675045275e-06,8.074402596407181e-06,1.1353354777761081e-05,3.2377132977678114e-06,1.137444843987475e-05
195,195.0,0.9915391681206375,1.0066202987707946,1.0606710085438694e-05,2.1629153697088385e-06,6.556582427372755e-06,2.874218632995893e-06,1.0030307309525204,0.9939206936049679,1.0019870950254297,1.003382799610844,1.0025778143557582,1.000977080459954,0.9933417343273377,0.9994577337096151,1.0033203680761005,0.9915983875422943,1.0048009594429907,0.9925454943473668,0.9920300801350377,1.0014936233034755,0.9998373380948801,1.003349753847434,1.0012154203194206,0.9981627954769341,1.000463552202431,1.0053222870765541,1.0005176664126092,1.0005664933314655,1.000850143535961,1.0056300484475726,1.0065318478781733,0.9997536903816883,0.9999579891994752,1.0030931069404019,0.993671406255498,1.0032327504246035,9.962032583833083e-06,2.6822312902345906e-06,4.823504836140002e-06,5.379299740509114e-06,5.59952904303784e-06,1.0278292609793521e-05,3.0417120943444685e-06,1.016173914452889e-05,6.201423583475891e-06,3.138921822450423e-06,6.645956486543643e-06,3.0721854786068814e-06,3.0013628743788575e-06,5.670834530982171e-06,2.1629153697088385e-06,1.037551683015404e-05,6.094170851916979e-06,3.676181245129025e-06,6.473460742398338e-06,1.0606710085438694e-05,6.862371520018698e-06,7.13742365559464e-06,4.20393541624813e-06,1.0521037910542604e-05,1.056096474433451e-05,7.392088202522492e-06,7.327886875277569e-06,1.0332945778080422e-05,2.9650457193763866e-06,1.0345791755581955e-05
196,196.0,0.9914845661229719,1.0067057717224437,9.718453736780117e-06,1.965306413871765e-06,6.005121942638905e-06,2.646721724621744e-06,1.0031067490049914,0.9939708273412659,1.0020224265525688,1.0034142018751766,1.0026111290128967,1.001045005445103,0.9933901713555927,0.9995226747122873,1.0033516724424356,0.9916473756982093,1.004832845358742,0.9925928516728115,0.9920785296166712,1.00152859336583,0.9998918736210936,1.0034260425792272,1.0012520026174279,0.9982187153977355,1.0005005402017868,1.0053970858133991,1.000553184445776,1.0006027638366428,1.0009051440483447,1.0057051670542771,1.0066065550915837,0.9997863381536581,0.9999917492758628,1.0031631465051924,0.9937248102189363,1.0033080910386178,9.136592992563904e-06,2.4533479860637236e-06,4.399272040897703e-06,4.929560456059847e-06,5.123165532202853e-06,9.476239819102511e-06,2.7807285017857207e-06,9.416200426543728e-06,5.674271270479978e-06,2.857463880201474e-06,6.0786871409781726e-06,2.793577952354847e-06,2.739954020052385e-06,5.204530066010758e-06,1.965306413871765e-06,9.491741864198258e-06,5.5852196376319225e-06,3.354016496826278e-06,5.928322287012915e-06,9.718453736780117e-06,6.267105814719748e-06,6.5078907660167515e-06,3.836857201674463e-06,9.658682262377827e-06,9.702562592326742e-06,6.7363388416185636e-06,6.67992547803349e-06,9.487570661135734e-06,2.704870028017861e-06,9.465202111627075e-06
197,197.0,0.9914179960138462,1.0067220227987153,8.915595563406553e-06,1.8046335825488982e-06,5.5016948934368735e-06,2.4252067682030652e-06,1.0031965142306933,0.994023655689042,1.0019952582769034,1.0033859769750157,1.0025819703232095,1.0011373934684098,0.9934462622898819,0.9996152652297045,1.0033197792485604,0.9916967864339427,1.0047974255813472,0.9926420790288515,0.9921332236493364,1.0014977524526223,0.9999327812555802,1.0035189126580952,1.0012205832596865,0.9982905427463331,1.0004690590049257,1.0055014887917424,1.0005249578208537,1.0005771136983257,1.0009875512291333,1.0058184407197122,1.0067220227987153,0.9997590946519863,0.9999654709199461,1.0032538863017524,0.9937839563337795,1.0034002744221802,8.356356051962142e-06,2.2431223410133795e-06,4.02578188717375e-06,4.5328590867407204e-06,4.698125268458391e-06,8.671164422126454e-06,2.519699083623574e-06,8.635967858587632e-06,5.201208316145312e-06,2.5940766585514287e-06,5.557324782711765e-06,2.538323546984329e-06,2.482125609937349e-06,4.806039481316978e-06,1.8046335825488982e-06,8.66571542908965e-06,5.1555963290040835e-06,3.068275060713647e-06,5.465146730412791e-06,8.899921270437049e-06,5.756025210665602e-06,5.9677824720413765e-06,3.538191860387428e-06,8.867009169068526e-06,8.915595563406553e-06,6.1609779999072505e-06,6.112235174707563e-06,8.678827709610926e-06,2.489913088824888e-06,8.64282575694674e-06
198,198.0,0.9913419535717612,1.0066097031181254,8.198814568174195e-06,1.691521752592647e-06,5.175251571016568e-06,2.204269705774718e-06,1.0031984609240587,0.993965159841445,1.0019808173494906,1.003371090105015,1.0025653325175217,1.0011337110580611,0.9933822853356878,0.9996107059511717,1.0032986352631668,0.9916283159638916,1.004772455658935,0.9925746772566556,0.9920691072274588,1.0014826953476057,0.9999048309000926,1.0035153003245865,1.0012049854930232,0.9982204927164123,1.0004542114014203,1.005492647416673,1.0005115513767202,1.0005652200353985,1.000910280677791,1.005806034050095,1.0067102417353653,0.999747568585862,0.999953931553925,1.0032538246730585,0.9937191061550285,1.0033967052010655,7.605334106369379e-06,2.1075188627484093e-06,3.946634272545262e-06,4.413634921532926e-06,4.60196474025315e-06,7.900041188744527e-06,2.3149075168428522e-06,7.876093075993433e-06,5.130498027622559e-06,2.352898581076076e-06,5.548438792275473e-06,2.301181941047203e-06,2.272662347119861e-06,4.701572352710505e-06,1.691521752592647e-06,7.895432827447692e-06,5.027917907849704e-06,2.833115896975506e-06,5.3260016000674715e-06,8.137583997656408e-06,5.6158486964605396e-06,5.791470358872331e-06,3.297855496643434e-06,8.142231842720284e-06,8.198814568174195e-06,6.077134335227653e-06,6.020285129503303e-06,7.90092609927857e-06,2.351443583751429e-06,7.876582310394291e-06
199,199.0,0.9912589345752192,1.0064098088136675,8.334120098348311e-06,1.779662472084075e-06,5.113410162277964e-06,2.2399187333229123e-06,1.0031504418551023,0.9939239848681023,1.0019101178853753,1.003292021928483,1.0024881451060659,1.0010788201274032,0.9933258966865045,0.9995518609949171,1.0032130420328067,0.9915587875335188,1.0046774724902547,0.9925061318170741,0.9920082269566882,1.0014075808899574,0.9998460610728129,1.0034625014683871,1.0011291683336414,0.9981688145162925,1.000380189742711,1.0054396500759235,1.0004407525644055,1.000493132888062,1.0008581125011806,1.0057577435350484,1.0066640510437794,0.9996845490379086,0.9998893383310801,1.0032017514769482,0.9936677645292576,1.0033440302287422,7.391166947178465e-06,2.03095915988979e-06,3.899954202280688e-06,4.329548707642597e-06,4.539759413597192e-06,7.820895128473698e-06,2.1980775129416134e-06,7.866233339726055e-06,5.084357679575496e-06,2.177396470100171e-06,5.556537235116778e-06,2.1361546045021123e-06,2.1340006120805146e-06,4.6311410725024815e-06,1.779662472084075e-06,7.848580881014222e-06,4.93645566019096e-06,2.67667616441323e-06,5.238081470697302e-06,8.172816483081866e-06,5.551620639682073e-06,5.707929460739879e-06,3.110291488069849e-06,8.264314612916976e-06,8.334120098348311e-06,6.093735010543546e-06,6.033226326301704e-06,7.7787107264718e-06,2.256746317986774e-06,7.823154970188682e-06
200,200.0,0.991171434802722,1.0061884222719548,8.42369828349351e-06,1.926391141231256e-06,5.009332331349051e-06,2.2550683509523373e-06,1.0020036674595951,0.9934409152981767,1.0012728875404724,1.0025458529688596,1.001790559480093,0.999849147393961,0.9928514238598853,0.998318592983665,1.0025135070049593,0.9911752360291526,1.0039585074582975,0.9921131017005919,0.9915649927294294,1.000643777366216,0.9989636289316314,1.002134507282704,1.000355875498191,0.9975939542831341,0.9996019742186275,1.0039376448687194,0.9996570431816886,0.9997165251414369,1.0001655751652103,1.0041152369534858,1.0049755877282371,0.9988935944613836,0.999098434818789,1.0019822920015038,0.9931598430646584,1.0020163438091725,7.169866061138165e-06,1.947565141919979e-06,3.7171664274027515e-06,4.163710763319748e-06,4.3365966086291054e-06,7.72534425698984e-06,2.130725529770803e-06,7.841112675311186e-06,4.837673807119433e-06,2.0744346829220104e-06,5.254012390668306e-06,2.0446946423084995e-06,2.051555906478174e-06,4.480926995749765e-06,1.926391141231256e-06,7.80357764781127e-06,4.771221731087314e-06,2.5673783788310235e-06,5.0718564673792686e-06,8.204286606504317e-06,5.4234285433866234e-06,5.602660348902614e-06,2.9576232620307267e-06,8.355361128089864e-06,8.42369828349351e-06,5.935259030044371e-06,5.891278252283547e-06,7.644431104960737e-06,2.155511036781711e-06,7.770621087925653e-06
201,201.0,0.9910819500327708,1.0060116258796015,7.734780730936553e-06,1.8285677877406305e-06,4.715478560593192e-06,2.05890201664583e-06,1.0006615495008508,0.9930431448770701,1.0007240085949063,1.0018707952410064,1.0011869205393036,0.9984161783429438,0.992530671476082,0.9968833675392237,1.0019212569588334,0.9910819500327708,1.003329844196977,0.9920011903705859,0.9913208473769913,0.9999661847330605,0.998069160395774,1.000588614159504,0.9996775747746867,0.9970930107542104,0.9989232455834839,1.0021698379633581,0.9989770322418843,0.9990522859190721,0.9994713097519529,1.002166751865435,1.002965519841231,0.9982077047872148,0.998413335411567,1.0005586068016397,0.9927606002511576,1.0004708344393922,6.5268170064139755e-06,1.8285677877406305e-06,3.5478301561890263e-06,4.019493838424878e-06,4.177197035088123e-06,7.145053546271169e-06,2.0105229963343913e-06,7.306370709197599e-06,4.685614092217643e-06,1.9471502567314012e-06,5.06757120879887e-06,1.9202512247306597e-06,1.9349853739048983e-06,4.32707066838152e-06,1.8482052891902476e-06,7.138627568137846e-06,4.5966025575682405e-06,2.436713502037296e-06,4.885918552839854e-06,7.53489190999535e-06,5.2751234491026286e-06,5.4610938850760185e-06,2.796219441422707e-06,7.68035632240022e-06,7.734780730936553e-06,5.761290577979467e-06,5.730390646418047e-06,6.999275225405452e-06,2.0320382354536383e-06,7.10833302340736e-06
202,202.0,0.9909875597391501,1.00594550202322,7.424996793905445e-06,1.9070259616702756e-06,4.5264489604790735e-06,1.9141921275815776e-06,1.0009740949023003,0.993704781053533,1.0016335011653088,1.002837509015401,1.0021584554349299,0.9987422503734991,0.9933611776315616,0.9972141149918655,1.0029024843116663,0.9922070308496884,1.0042603392688987,0.9931034502822896,0.9922506921164472,1.000976970125768,0.9987526843504329,1.000924265831525,1.0007263997207319,0.9977769426389729,0.9999817291212509,1.0024734820886751,1.0000472462746226,1.000134146217737,1.0000715986486886,1.002444096585088,1.0032317629682128,0.9992867343020005,0.9994938409562957,1.0008803658155616,0.993477657309297,1.0008048921658674,6.34565343334919e-06,1.9438834877003853e-06,3.313825712266678e-06,3.7333814048223182e-06,3.892110046134338e-06,6.848244666669825e-06,2.0637445334525366e-06,6.989479698087262e-06,4.372556767932333e-06,2.002315161897553e-06,4.725321384564995e-06,1.962580246954901e-06,1.991809885028937e-06,4.019482043260395e-06,1.9070259616702756e-06,6.902228055713927e-06,4.271580981697762e-06,2.6027092822683444e-06,4.537477779110311e-06,7.24558348061972e-06,4.897955452907398e-06,5.070246576119974e-06,2.9390556033503497e-06,7.380935218500719e-06,7.424996793905445e-06,5.3403926000304474e-06,5.318824385969152e-06,6.711860303397198e-06,2.1742641959916904e-06,6.863943670997788e-06
203,203.0,0.9908636781767752,1.0060561330894244,8.683534595629808e-06,2.2439137547557697e-06,4.829736664658709e-06,2.1305756431553664e-06,1.0021976473087613,0.994780313926292,1.0033433696966856,1.0047131558790097,1.0039938156605612,1.0000293145086185,0.9946119248939348,0.9985082597676472,1.0047440688165064,0.9937051502477294,1.0060561330894244,0.9945838483566615,0.9935870784414368,1.0029230904224993,1.0002442747885534,1.002285450368609,1.0027289026914823,0.9989444719184993,1.001996368832639,1.003890556810532,1.0020749503800406,1.002162468693275,1.0012524127724554,1.0039061226084327,1.0047050126049877,1.0013307910646119,1.0015373449480955,1.0021570808245783,0.9946277379574655,1.0021636325166414,7.217973359943299e-06,2.4553074055556592e-06,3.093714949996797e-06,3.458975349008362e-06,3.608711809493767e-06,7.4894732470265825e-06,2.5579451557563662e-06,7.548875935918314e-06,4.043583869120066e-06,2.4220587240565935e-06,4.379277716873312e-06,2.3626389059134044e-06,2.472541215518398e-06,3.7415487531355463e-06,2.2439137547557697e-06,7.774206691947748e-06,3.977334045492444e-06,3.4373951524163333e-06,4.218395020193152e-06,8.272728758394154e-06,4.521438639539926e-06,4.671783842517373e-06,3.917438431931585e-06,8.59637243906049e-06,8.683534595629808e-06,4.906224646875826e-06,4.886109208505786e-06,7.423848266303211e-06,2.8006810303898534e-06,7.708069018491312e-06
204,204.0,0.9906803032958446,1.006384709310359,9.553141254259796e-06,2.324162943518477e-06,4.9866401296333545e-06,2.348185687456132e-06,1.0026594324461868,0.9949627925127038,1.0031536980548719,1.0044954867399496,1.0037965219079963,1.0005557261837954,0.9947726932232401,0.9990518058413556,1.0045482045719434,0.9937677448739463,1.0058729033027463,0.9946525414149064,0.9937142258047023,1.00273068684653,1.000430315829252,1.00284578135442,1.002548392716783,0.9991258055206436,1.0018209542393404,1.0045103164049847,1.001903482881474,1.0019926797089687,1.0014069304114424,1.004573526077066,1.005383451069636,1.0011660691562125,1.0013718228106059,1.0026634088876427,0.9948112542448264,1.002721828347221,7.738223728786397e-06,2.7555017222995835e-06,2.860383806623343e-06,3.205000884625907e-06,3.350087980371655e-06,7.907254689946327e-06,2.904249990993782e-06,7.927741777226366e-06,3.786569027277023e-06,2.750393140684257e-06,4.133097359750583e-06,2.681796873732118e-06,2.8130273712571345e-06,3.466496757839428e-06,2.324162943518477e-06,8.27008144078874e-06,3.682207359922415e-06,3.973791558850114e-06,3.8976506522054285e-06,8.929525267986903e-06,4.1566765516295485e-06,4.276349546515918e-06,4.609849537001458e-06,9.417445906036812e-06,9.553141254259796e-06,4.500502698810122e-06,4.476872572258008e-06,7.873444292715713e-06,3.1891169821306253e-06,8.18856021295668e-06
205,205.0,0.9904074330465552,1.0068728523002932,8.844134564101722e-06,2.430266205969096e-06,4.998768615528649e-06,1.976252248872452e-06,1.0014459968083602,0.9938474320679482,0.9995156788503679,1.0004494266965267,0.9998652891238876,0.9993393408645679,0.9933541775664666,0.9978446109985354,1.0005247976598677,0.9918129358161857,1.0018062073559149,0.9927388634926153,0.9921235088958789,0.9986240817433334,0.9982302629548486,1.0016177239918682,0.9983775593274905,0.9978130593248886,0.9976393598949391,1.003324526384594,0.9977154180556161,0.9978105742895541,0.9999178301494207,1.0034257532476814,1.0042445078041706,0.9969691658279536,0.9971743707947459,1.001455066789602,0.9935766780808915,1.0014927275864554,7.236247954180387e-06,2.8302957190367808e-06,3.1310420684561686e-06,3.570275229565973e-06,3.6911901994947054e-06,7.410149230819427e-06,3.1688296309944113e-06,7.455587475982857e-06,4.271224349775433e-06,3.2795480413352554e-06,4.80066056067949e-06,3.193238363392514e-06,3.1477835163472476e-06,3.7548647992897824e-06,2.430266205969096e-06,7.729197368396574e-06,3.964680899212559e-06,4.078123107477685e-06,4.128326397209302e-06,8.321466830111662e-06,4.3020193607997655e-06,4.408761151327063e-06,4.698291561466453e-06,8.72937895407957e-06,8.844134564101722e-06,4.503748029967578e-06,4.498081977644016e-06,7.37280949975032e-06,3.359320582107943e-06,7.653514836887724e-06
206,206.0,0.9900150653791059,1.0074372915190273,0.00025278366965555775,1.7937781682903672e-05,8.319241474566832e-05,6.46267439857301e-05,1.000472502781541,0.9926224162181299,0.996106654341394,0.9966861987723742,0.9961697415568055,0.9983630668704945,0.9917795598785657,0.9968776486942849,0.9966859905108275,0.9895956811471742,0.9978711663946,0.9905695340487332,0.9903434694765323,0.9948031351628344,0.9961662586254302,1.0006347828144897,0.9945034294929268,0.9963738031971929,0.993753831571672,1.0023835070963814,0.9938212272836413,0.9939204538226402,0.9982812650722647,1.0025255502477919,1.0033533255332674,0.9930665958501702,0.9932722765407295,1.0004854081685763,0.9922247186905111,1.0005100357424277,0.00012024710292701523,2.4015047283684976e-05,4.055930391724328e-05,5.469924972112731e-05,4.8565748009660024e-05,0.00013793394696646962,2.4242222871025094e-05,0.00013907796702955564,4.991613123628652e-05,1.7937781682903672e-05,5.349127337997306e-05,1.8480517519952727e-05,2.185488818850715e-05,5.698357766085797e-05,7.154458573969207e-05,0.00015953326094023484,5.850514398039289e-05,3.4157261290648994e-05,5.92016536203815e-05,0.00020223245860895495,5.987723527598783e-05,5.903232524489431e-05,4.786238769350605e-05,0.00023988352810042302,0.00025278366965555775,6.056871900752029e-05,6.063950937029025e-05,0.00013544704679195523,2.7106060626584114e-05,0.0001593928380287635
207,207.0,0.9894731982436945,1.0079947564263618,0.0010354788800082753,3.509008525743083e-05,0.00030332207796020597,0.0002781198148554604,1.0014542637969541,0.9926396642713785,0.9968587866065423,0.9975247933455077,0.9969831767737662,0.9994014637356697,0.9917599072647172,0.9979210571065087,0.9974861949710833,0.9894731982436945,0.9986473911772898,0.9904567945972346,0.9902918427304186,0.9956907508400689,0.9968252685128268,1.0017119130176078,0.9954365006464726,0.9963830047603315,0.9947073199655654,1.0035117172144818,0.9947983144844236,0.9949091665778901,0.9982605788366958,1.0036889854622657,1.00452492952487,0.9940707989805775,0.9942743575457654,1.0015099602612398,0.9922338839043915,1.001586466832036,0.0004752464805673472,6.993793487095827e-05,0.0001240940461745847,0.00017407891332775737,0.0001490891538000206,0.0005448887722369494,6.294709490206022e-05,0.0005482275609730631,0.00014961323167940252,3.509008525743083e-05,0.00016216475911477895,3.710454475332189e-05,5.186814956880033e-05,0.00017958560878750867,0.00025473894442430337,0.0006330384392999977,0.00018291559722625198,0.00010246943810421206,0.00018441781175919147,0.0008149558842842821,0.0001860301694305453,0.00018143703407822617,0.00016015384106802792,0.0009780653571931528,0.0010354788800082753,0.00018845747103614027,0.00018847552598975792,0.000536118756799204,7.6298265663314e-05,0.0006326745864273141
208,208.0,0.9887729798843629,1.0084619764820977,0.0015286894983502944,0.0001092418835468233,0.0004569942063412672,0.0003975996752833541,1.0034229245866637,0.9943428041847895,1.0004339530839332,1.0013975116962648,1.0008080084329556,1.0014392887382801,0.9937933346735681,0.9999628554805674,1.0013626478796194,0.9920200630813484,1.0024689952529686,0.9929677277126364,0.9924933191938051,0.9996844142992956,0.9994856114242497,1.003824240173843,0.9995256792763284,0.9982774119727738,0.998848050213459,1.0056716859582018,0.9989944699672777,0.9991261240931898,1.0002446587662777,1.005878770618465,1.006722512545878,0.9983233629640483,0.9985227739662303,1.003536479496395,0.994073305070082,1.0036979879303858,0.0006887186929261324,0.0001092418835468233,0.00019853741609203617,0.00026763574818329777,0.0002356907596616188,0.0007891306026193429,0.0001148088152214837,0.0007932225422474716,0.00023631912866187735,0.0001292665493301729,0.00024666354821617183,0.00012671949596700156,0.00011418486822715764,0.00027862793565456233,0.00035833978659144015,0.0009181990025601576,0.00028672189366178523,0.0001513571195324652,0.00028950665624778016,0.0011922239492266557,0.000292768134261115,0.00028801311173348466,0.0002256055872961561,0.0014402506513677782,0.0015286894983502944,0.00029696824685909186,0.000297097585639659,0.0007770970948755951,0.00012043529640357786,0.0009177845890758302
209,209.0,0.987990159720529,1.0087556811460348,0.0015506050135727404,0.0002465839516132208,0.0007023004680598517,0.0003106677480517888,1.005275574843663,0.9964159210374406,1.0042909851926864,1.0055486513502976,1.0049244834325883,1.0033454395346881,0.9962986020039968,1.0018707437131193,1.0055429259138053,0.995222475769171,1.0065701748961207,0.9961200485518834,0.9952332808961013,1.0039590962349385,1.0023315637421073,1.0058032182972547,1.0038952279356887,1.0005676310267169,1.003271296162417,1.007681917275902,1.0034735365987986,1.0036313121832559,1.0026124119503659,1.0079058224070023,1.0087556811460348,1.0028573086239063,1.0030533861618263,1.0054334897899833,0.9963191751887204,1.0056760411114747,0.0007381978856205718,0.0002465839516132208,0.0005302270719615166,0.0006497974956721918,0.0006145883224811808,0.0008410594024773515,0.00032549191911994776,0.0008462563173281491,0.0006203638195052252,0.000498934615317512,0.0005989291894876915,0.0004827656868551683,0.0003742399695245391,0.000694967028718263,0.000544195768841527,0.000972515419991508,0.0007324459963550803,0.0003011408224302822,0.0007418800165917539,0.0012317557663525248,0.0007526151789942988,0.000753110151307285,0.0003493285225564231,0.0014672396581234734,0.0015506050135727404,0.0007643868384627746,0.0007647261636488025,0.0008280962236417303,0.0002809678450007285,0.0009716019802420872
210,210.0,0.9872216374654553,1.0088184907622635,0.0016438147693543168,0.0003817009248981071,0.0009364352099169227,0.0003062542124186093,1.0055384734455346,0.996149691434176,1.0059293067967958,1.0073677701717643,1.0067043249391217,1.003582430791235,0.9960838468846812,1.0021058030535825,1.0073636709758171,0.9951295291552748,1.008404341669899,0.9960180787665955,0.995058668867171,1.0058361309266266,1.0029247616061239,1.0059772379455392,1.0058293702321501,1.0002928933200617,1.0052225445599254,1.007687026951871,1.0054429908457128,1.0056188297473518,1.0023245841186947,1.0077643558577996,1.0085678092346495,1.0048385297158402,1.0050333077169638,1.0056585548814585,0.9960571320689384,1.0058506719195275,0.0008368689441182992,0.0003817009248981071,0.0008116033153478139,0.0009787142714472662,0.0009375543058073159,0.0009530877508745623,0.0005142820419191033,0.0009625874421859411,0.0009468802910589429,0.0007793436770859025,0.0009032913624147575,0.0007557439889563568,0.0005928256220968903,0.0010546457457004652,0.0007487404176926278,0.0010934059705376266,0.0011175084020402083,0.0004520678747285088,0.001132813237281034,0.001341926179847682,0.001149876327526076,0.001153224135064316,0.0004826815178242562,0.0015666122366427958,0.0016438147693543168,0.0011689824871750074,0.001169212851602921,0.0009356561139474165,0.0004359566023451346,0.001091447489986029
211,211.0,0.9865643128324034,1.008696589212036,0.0024410738018041662,0.0004464406005737943,0.0014769492925014057,0.0006982319906436785,1.0012876665699033,0.992657496457683,1.0021031291853055,1.0031078910196856,1.0025426234943753,0.9990306893674064,0.9921252678746054,0.9975501581031562,1.0030761964117823,0.9905308419174703,1.004049459197563,0.9914661574908681,0.9908943862850202,1.0014717805810585,0.9985285917400494,1.0010319763653666,1.0013759466784344,0.9963310348666304,1.000735502673764,1.0021661722435058,1.00092092207926,1.0011006151815507,0.9980645670611589,1.0018083877269552,1.0024698411200599,1.0002758353019614,1.0004721365012774,1.001097755622294,0.9923280118058184,1.0009072395018739,0.0008906932083570716,0.0004464406005737943,0.0017810600043387977,0.002183385047432913,0.002070311993972416,0.0010043689185722008,0.000623432938563409,0.0010136913509252174,0.002137603279178388,0.0009970615395352533,0.002127958916668889,0.0009637534264067247,0.0007323377026616944,0.0022849534316568628,0.0010464948681872953,0.0011390761483923966,0.0023803222408222565,0.0005451498117459635,0.002400133485883436,0.0013655111480432786,0.0024187412498890334,0.002417264157533674,0.0006073358730295293,0.0015705002602649783,0.0016407093052294452,0.0024403953950909657,0.0024410738018041662,0.0009849359029651655,0.0005166742539223273,0.001137108513394633
212,212.0,0.986115085534636,1.0084620512608924,0.00588091946316612,0.000673577110433707,0.002973215774230362,0.0021361194615480026,0.9951453074425165,0.9895101806954324,0.9953863108312682,0.9954790222288091,0.9951758321567203,0.9924961162082778,0.9884737823870683,0.9910140608373996,0.9954916158663356,0.986115085534636,0.996281663769447,0.9871007302319755,0.9870058634249146,0.9936808206768092,0.9924301368036077,0.9940494308947162,0.9933974945719066,0.9927301252518306,0.9927028791752791,0.9947073456668416,0.9928327724266496,0.9930045085026789,0.9941745789839295,0.9940238851622628,0.9945775115239208,0.9921224714045065,0.9923234614816248,0.9945420909634725,0.9889505608175121,0.9939265783920378,0.0010193068676947338,0.000673577110433707,0.00440993344901668,0.0054200369630001246,0.005150219188019196,0.0011171268316223077,0.0010164254615862229,0.0011200095435560215,0.005417485725891621,0.0018156934881290285,0.005537410404039429,0.0017452936381202359,0.0012451291004896127,0.005602300039717455,0.0018979869868857675,0.0012390006393964339,0.0057856982741725784,0.0008734572650549116,0.005820821626249913,0.0014211064038073763,0.005848516567314529,0.005836556842284412,0.001053813978642357,0.0015870696266311502,0.0016463888403246822,0.005879935775200183,0.00588091946316612,0.001098070142462285,0.0007995480411837823,0.0012376349428179795
213,213.0,0.9859432344125277,1.0081869516743744,0.007687155370280691,0.0008283965494481988,0.0037893701284747758,0.002903316326889711,0.9939283869652143,0.9900830689042865,0.9941971477159922,0.9940450123280594,0.9938352888783932,0.9912161731257185,0.9891009701086004,0.9897377532719607,0.9940956931628783,0.9867899378597901,0.9947911023530676,0.9877712527030859,0.9876594790842025,0.9922364530272171,0.9917148973265161,0.992723089246496,0.9919031989398388,0.9933620260950566,0.9911945666783527,0.9934034536367856,0.9913130091373602,0.991478023335771,0.9948309289057938,0.9927537339444202,0.9933120076229606,0.9905890239040077,0.9907904659687505,0.9932431897978466,0.9895631334556235,0.9925998470113603,0.0010878703825505484,0.0008283965494481988,0.005809454031046842,0.007130908036913068,0.006794483816769781,0.0011809598794409585,0.0012887550344190693,0.00118145901731355,0.007194734749140546,0.0023973664845752586,0.007411004151969351,0.002299697450839233,0.0016039173050998543,0.007354354011884203,0.0023477520844711938,0.001296182811950019,0.007579142581075036,0.0010967767089204309,0.00762102056159658,0.0014559290290225755,0.007652037993695789,0.007633715983457296,0.0013583483382440388,0.0016011189266758022,0.0016538803130771748,0.007686188506097734,0.007687155370280691,0.0011610822610470222,0.0009924608606473224,0.0012949506225740962
214,214.0,0.9860075548149034,1.0079433652180227,0.008358950529850265,0.0009705364176774058,0.004183467028875557,0.003035598168438852,0.9972090834950633,0.9932507781772247,0.9984615567673388,0.9987015824186983,0.9984161304573518,0.9946852494232908,0.9927603164724778,0.9932217692342451,0.9987495407990584,0.9911693172486866,0.9993844535158105,0.9920994009274049,0.9915651592168467,0.9970234778288708,0.995694353341522,0.9964057667095335,0.996788377616436,0.9968539028666809,0.9961264598224796,0.9973055007389678,0.996294254739471,0.9964737981768244,0.9984494436430952,0.9968077720326047,0.9974003789950404,0.9956231781259084,0.995821053648801,0.9966946869928555,0.9929565341794511,0.9962784289961684,0.001402686439268887,0.0009705364176774058,0.006238541070215899,0.007603762498694974,0.007271070280918108,0.0015256604876127961,0.0014814853825527656,0.0015299050632022095,0.007660537544110374,0.002671144808364588,0.007820882814780354,0.0025679099940708757,0.0018221803922634822,0.007882393726216694,0.002691960817307516,0.0016675124602059319,0.008148405853714496,0.001265811822048747,0.008221218291743437,0.0018491120769408174,0.008287796857364568,0.008286454033899793,0.0015301540529121516,0.002007200979674423,0.0020615804619693663,0.008358950529850265,0.008356807988905661,0.0015007419360680155,0.0011557302601840369,0.0016658755235280933
215,215.0,0.9862392212177014,1.0078033666573791,0.011837349600805805,0.0016447106997345775,0.00599663757498553,0.004072657966763277,1.0010615562061054,0.9964682518746634,1.003097366955025,1.003731767043879,1.0033885401043878,0.9987500494512694,0.9964289171580892,0.9973048474310577,1.00380907388064,0.9954988412570972,1.004399932982323,0.9963820173188912,0.9954611691429388,1.002208041035816,1.0000195349944108,1.0006890771519668,1.0020838980863604,1.0003805478427263,1.0014862610408948,1.0017994796984646,1.0017224433559215,1.0019310702781592,1.0020870697144826,1.0014487512753045,1.0020685566056837,1.0011125258298694,1.0013095186033634,1.0007350841938956,0.996386400683974,1.0005561723519882,0.002220888026917093,0.0016447106997345775,0.008661560166518154,0.010391905767377892,0.010019524202120836,0.002401859822051212,0.0024345609436632453,0.0024103317323090835,0.010454783814715192,0.004135232277891328,0.010460965127249946,0.003993446520458995,0.002935976923739432,0.010877240661493563,0.004160484412827549,0.0026104406665494796,0.011305539490803285,0.0020793336300449685,0.011478314283548088,0.002829427177113948,0.011654325781370248,0.011704138124205746,0.0023797236483027603,0.00300794880363269,0.00306700493083656,0.011837349600805805,0.011827224737546327,0.0023672104541822385,0.0019397448234497337,0.002607929998105967
216,216.0,0.9865694080968586,1.0078390307579843,0.014938712840032863,0.002084271259617201,0.00745487040240849,0.005149509278465964,1.0041767227576093,0.9984051334204419,1.0062107227019976,1.0071579165764581,1.0067544420985313,1.0020564161931313,0.998597584191093,1.0006276521167254,1.0072388494188977,0.9979773780599253,1.0078390307579843,0.998842513674463,0.9977340307053582,1.0057544285499458,1.003070449892518,1.0041789512930155,1.0057233229026306,1.0025180390190842,1.0051732708395043,1.0054960784170623,1.0054659484753496,1.0056896529088024,1.0043200049113616,1.0052917198939817,1.0059423685374491,1.0049225209137262,1.0051133121630895,1.0040185454307162,0.9984374748409319,1.0040417750757642,0.0026748180559396486,0.002084271259617201,0.010839664731665722,0.01292154487967002,0.012506315311809731,0.002875618243547332,0.0030773964785398623,0.0028850495770126865,0.013005716785781564,0.005177455213469183,0.012904486398460424,0.005004522023529891,0.0037034993027035136,0.013584173660984047,0.005209484596432573,0.0031055023198099238,0.014157513105566179,0.0026105201231418863,0.014410522256752347,0.003303692867261612,0.014673074035207099,0.014771783366210964,0.0029308639469200516,0.0034608710770084004,0.0035134607444230978,0.014938712840032863,0.014922676763541379,0.0028347667020276936,0.0024554715785611546,0.0031026638266266914
217,217.0,0.986929289928313,1.0080965307033793,0.015722818104274526,0.0028341509483997807,0.008543448108933146,0.0048720353249935636,1.0047409847606443,0.9978008063588265,1.004423545243203,1.005279397669894,1.0048473229146946,1.0027117020180716,0.997745612040755,1.001290829147629,1.0052371487415976,0.9966603968951476,1.0057737029079,0.9975606958429184,0.9967337894434256,1.0038260580024545,1.0024424574753519,1.0049274443693128,1.0037803357986348,1.0017750164607424,1.0032254695469658,1.006393840579793,1.0035150349596225,1.0037449649041534,1.0034291994550861,1.006296630524086,1.0069732885911384,1.0029703728815274,1.003160615789871,1.004675513311304,0.997736582230286,1.0047879281045322,0.003799062496267993,0.0028341509483997807,0.011355421399094985,0.013581448789118558,0.013131333756857795,0.004185893431195032,0.003990871102719312,0.004197214279940441,0.013676115298221958,0.0062980765098947155,0.013610909412624023,0.006109469873150098,0.004680236397935673,0.01428615064017961,0.006210236272898954,0.004687416346618953,0.014898471137504418,0.0035824074310356253,0.015164943694207265,0.00535932914234155,0.015442325197225751,0.015543782577690488,0.004066327799789887,0.0059244431611783135,0.0061189222733530725,0.015722818104274526,0.015706047385768588,0.004156146227909363,0.0033000558453595424,0.00468341633523805
218,218.0,0.9872500411880023,1.0085184333491048,0.02234232320352498,0.005008199611719243,0.01425456094208602,0.0057361595931297695,1.0017954693134936,0.9954994555918497,0.9979015024906049,0.9980541728320643,0.9977629328847547,0.9996513531087508,0.9948987025343717,0.9982272707443154,0.997916515467938,0.9929206223294238,0.9982689106471508,0.9938793609219245,0.9936003311104277,0.9964201849372831,0.998047512952856,1.0017769817733948,0.9962131428058293,0.9990354978836292,0.9955951666743564,1.0033084162719956,0.9958084012286575,0.9960109036507804,1.0001707412728216,1.0032934635645385,1.0039938183514645,0.9952132930250965,0.9954070071312963,1.0016076138228256,0.9951948979308094,1.0016381442086029,0.009389679555438284,0.005008199611719243,0.015827963727241094,0.019412480634907036,0.018548981779696227,0.010584757485530717,0.006776109670759253,0.010601765570681413,0.019458012996608563,0.010047154300561792,0.019745434812387958,0.009788777537826756,0.007750262627418251,0.02035772887007053,0.011419361150101235,0.012147847795648092,0.021253224616295214,0.006411187992123923,0.02159838413728805,0.014300743326535482,0.021956851698886032,0.022046429680103754,0.007370681451316175,0.01603122506332602,0.016624106168759496,0.02234232320352498,0.022319239451132802,0.01060309917772764,0.005775672931264365,0.012139141237700253
219,219.0,0.9874628363518643,1.009021403968701,0.029238097781177457,0.006116906687030318,0.019293665755715353,0.00763514266292394,0.999400472033839,0.9932703019448067,0.9926792544793986,0.992304030920096,0.992097782387222,0.9971613019407178,0.9921752004934382,0.9957333083412636,0.9920442268367278,0.9894010850978139,0.9922346693016875,0.9904110994574722,0.9906192262668044,0.9905117837094886,0.994372434858047,0.9991986416525698,0.9901757070227722,0.996387526298923,0.9894978183797435,1.0007737545808664,0.9896321110872275,0.989800430014755,0.9969891053710782,1.0008214206489123,1.0015450812525846,0.9889954585605503,0.9891921987205583,0.999104046233686,0.9927461166929942,0.999061444739673,0.014330948262563764,0.006116906687030318,0.02042287405230531,0.025473464305243585,0.02414105714364461,0.016198950961906065,0.008231166291146435,0.0162164384239923,0.02542540851977581,0.012086174209460761,0.02611324642125055,0.011787462524747971,0.009372377284759766,0.026654360788025754,0.015768522762362628,0.01858816077155386,0.027865653515708095,0.007870763699753893,0.02829754124129134,0.021711140394049165,0.028743123464052667,0.02883550525326557,0.009086889702193467,0.024149233899332753,0.024987212234622757,0.029238097781177457,0.029207979653458747,0.016268849890774296,0.007044117124378386,0.018576345407631943
220,220.0,0.9874988498958365,1.0095221078357084,0.029289564471534503,0.00629996848521851,0.019396813241975962,0.00755573986068488,1.0005485443777957,0.9920947108463859,0.9926547062133056,0.9924126304406324,0.9921193169144568,0.9983798131711863,0.9907316376366204,0.9969475158756166,0.9920377032919296,0.9874988498958364,0.992255985555013,0.9885433674207363,0.9890210458076235,0.9906177892765368,0.9944072613489969,1.0004830655936745,0.9903171930433831,0.9950747759770115,0.989653063749038,1.0021259416982362,0.9897984338587976,0.989976126712425,0.9955735849283476,1.0022198345866702,1.002962447566245,0.9891771242819438,0.9893727686147532,1.000330246292611,0.9914620210296297,1.0003465764228208,0.014477448066952748,0.00629996848521851,0.020428889245974677,0.02550147476875887,0.02415357998472941,0.01635417814447156,0.008468409107837766,0.0163740403776314,0.025429201742014924,0.0123966081909954,0.026110389138919676,0.012092368680895176,0.009642979418436368,0.026681807904577682,0.015840206965573696,0.01873081299431164,0.027900347716943188,0.008050558828912,0.028337678812591582,0.02176553933247597,0.028788166633306952,0.02888481826597308,0.009219083491737995,0.02411389784146442,0.024917185737885407,0.029289564471534503,0.029258993337455047,0.016426080136142253,0.0072518445642066635,0.018718274871350287
221,221.0,0.9873140153352671,1.0099372102236672,0.03128440304037321,0.007884558001133923,0.020964071737583623,0.007508064370496186,1.0033381643850192,0.9932743200081962,0.9967717390725727,0.9969342714937336,0.9965853413098501,1.001280152542419,0.9921276476167545,0.9998450108993773,0.9966331768474028,0.9892124686325179,0.9969443840820927,0.9902373929099143,0.9905163394453013,0.9953076677772925,0.9974373359580851,1.003516330544814,0.9951349613278713,0.9964831207910441,0.9945462433397996,1.0052459266861808,0.9947739541467787,0.9949855835773928,0.9972049666529341,1.0053928795484084,1.006152287974487,0.994227096559466,0.994418930706861,1.0032323015512212,0.992740717431159,1.0033788054419375,0.015195457470833387,0.007884558001133923,0.021951157767072623,0.02710207026908784,0.025812067750105458,0.017130786288448087,0.010530604679282081,0.0171737037458243,0.027079559185281928,0.015243929283154026,0.027548903003538353,0.01487910267541056,0.01197472738010599,0.028428238576404252,0.017432614245625686,0.019550345631663895,0.029704481970150996,0.009908146406046047,0.030203666334590897,0.022585338795155875,0.03072369282535411,0.030855043158316487,0.01112683477097284,0.024924029734179287,0.02568967833521712,0.03128440304037321,0.03125296800512977,0.01715918794666041,0.009055263966470302,0.01953159088591896
222,222.0,0.9869633023431471,1.010183376406117,0.03513061073808111,0.009551479416451177,0.023759951523062026,0.00807983436222217,1.0060512216812194,0.9956608895396107,1.001925889353734,1.0025144946721656,1.0021248664305746,1.0040849773476945,0.9950067197394953,1.0026461950423406,1.0023078812778035,0.9928846731922059,1.0026149865314549,0.993855375683658,0.9936580326034691,1.0010578895779965,1.0012163127103806,1.0064416860063905,1.001018204700191,0.9991887004464799,1.000513113362143,1.0082424300939798,1.0008307976041964,1.0010785282426669,1.0001133572194982,1.0084362097771638,1.0092124216248601,1.000371648797689,1.0005584454265164,1.0060446297063523,0.9953261413519198,1.0063037876629737,0.01730208155138408,0.009551479416451177,0.02466755962897414,0.030197877479757274,0.028892818555048813,0.019471686379939523,0.012657334823629551,0.019549855630671614,0.03022660389602995,0.018104010338924694,0.030549361256262376,0.01768632916578343,0.014349585632974884,0.031769529604878416,0.020114651431550026,0.022111005338409342,0.03319674988191023,0.01187819003459656,0.03380341017100982,0.025350255952730875,0.03444730744108903,0.03462935697903263,0.013182571653891311,0.02782964344074012,0.028593795813794988,0.03513061073808111,0.03509314329283876,0.019442341218330175,0.010936987303920105,0.022082411639225755
223,223.0,0.9865264396318772,1.0101772716565998,0.03486155196476777,0.009602292764185451,0.023837413525093904,0.007940037607856732,1.0072184544338816,0.9971043183798578,1.0059043359716915,1.0068295292819787,1.0063969248096967,1.005247713577595,0.9968571308059717,1.003799930751675,1.006678699257794,0.9954438657066488,1.006968301050529,0.9963650814565038,0.9957416319477072,1.0054845151345386,1.003622848541631,1.0076135367350467,1.0055403816861792,1.0008467588374161,1.0050841887857955,1.009315082792272,1.0054535254395462,1.0057217172662565,1.0019483270720118,1.0094221689122596,1.0101772716565995,1.0050421366737803,1.0052260110839633,1.007219278916825,0.9969203045924013,1.0074759785001361,0.01784234680762225,0.009602292764185451,0.024431077117729565,0.029846271337906405,0.028592079825045535,0.02009466246467047,0.01266307945259832,0.020191812561895065,0.029888465609610754,0.017991816284340073,0.03016617329180258,0.01758598013236023,0.014323201125389625,0.03144067138461736,0.020244588884714268,0.022787892035808912,0.03286385041174414,0.011903188390147328,0.033484542125289854,0.02609181487561546,0.034150605974697094,0.03434169628236661,0.013166300190760443,0.028614598265755117,0.029366136918311938,0.03486155196476777,0.03482067406409859,0.02003624636413151,0.010974407911855371,0.022754380932978862
224,224.0,0.9860831559138594,1.0098670581737075,0.03661058426382766,0.009094518108924973,0.023987658586383888,0.008858408388167368,1.0055280361525198,0.9953647449741976,1.00662911700927,1.007701973437144,1.0072012532161898,1.0033886110933161,0.9950616447687475,1.0019298237057443,1.0075130553994667,0.9937016108652956,1.0078353761831746,0.9946189163011293,0.9939638113792347,1.0063205359030925,1.0025697209618916,1.0055139140751521,1.006392187402317,0.9989169984880051,1.0059340965504922,1.0067114942109585,1.0063033578372658,1.0065708699920384,1.0000785358923547,1.0064000000967164,1.0070241276736243,1.0058866690538344,1.0060690382895725,1.005368898706117,0.9951141896289426,1.0053793926049006,0.016944785949091466,0.009094518108924973,0.02575180064545308,0.03144727501802777,0.03016457667932804,0.019071270409316884,0.012093833883962941,0.01916456207752408,0.0316546957661612,0.017435177714330438,0.03217120580429653,0.01702772731781194,0.013743129735011184,0.033109329375271994,0.019799108790979722,0.021593330575240467,0.03458850055128757,0.01135244665406836,0.03522291151856043,0.02463501977220034,0.0359139408064137,0.03611622600401577,0.012755102207112732,0.026951024216680067,0.027638071279669708,0.03661058426382766,0.03657025718216745,0.019018881743896154,0.010429019443378547,0.021561444097505395
225,225.0,0.9857131799014941,1.009326885856246,0.04474430473589012,0.009345224444853716,0.027055935357756262,0.01208769890142741,0.9999267512617818,0.9909689012987801,1.0021045596400258,1.0026766776721718,1.0022792675259462,0.997374651040683,0.9901230066996212,0.9959064352595377,1.0024562706576863,0.9880666992509649,1.002732064166274,0.9890334808034069,0.9887990014647037,1.0011478347878635,0.9970436907219677,0.9989880903271671,1.0010956190900206,0.9939160417041628,1.0005841175871157,0.9993905564517226,1.0009000339007603,1.001147990260693,0.9949343875526722,0.9984546673375985,0.9988792289034313,1.0004222980309077,1.0006070208820848,0.9993342810698904,0.990438288126348,0.9988581392916912,0.016593175194737166,0.009345224444853716,0.03159360776531334,0.03853935212328213,0.037057531105645594,0.018599129405659515,0.012679314160158254,0.01868447945943925,0.039127256861212684,0.018840760799626825,0.040187845476579796,0.018372843217320606,0.014557169801226453,0.040567002406865636,0.02145819130092286,0.020947105077433862,0.0423542946050505,0.01187654193356938,0.04311586751672692,0.023590906693396644,0.043978978842763895,0.044253123866091315,0.01388265863650243,0.02557648716869736,0.026166530904460722,0.04474430473589012,0.044698740055408845,0.018565383439507574,0.010806445241686736,0.02091780849265786
226,226.0,0.985496240307183,1.0086624015280754,0.04767503065027479,0.009580346121065217,0.028016100010151365,0.013382764775196215,0.9940527153723853,0.9890321024422243,0.9962106272978283,0.9959007836136068,0.9958265010381506,0.991131012414915,0.9879107802940623,0.9896541792049158,0.9959095233788247,0.985496240307183,0.9961534880438181,0.9864864008734636,0.9864703306628653,0.9942655651910164,0.9918324536275936,0.992386709366579,0.9940256419721227,0.9917322033520868,0.9934464524901291,0.9924778997900096,0.9936942094492114,0.9939126110933365,0.9927226005884358,0.9913373948537428,0.9916962608430562,0.9931381558833314,0.9933262663870348,0.9930480871722562,0.988373070802274,0.9922592350928977,0.015849876034653147,0.009580346121065217,0.03375960482183908,0.041090823698047715,0.039597753897837824,0.017726672765985316,0.013181707762316669,0.017805542935652893,0.04193412608294028,0.01998588084238118,0.04324760897637644,0.01946960124998765,0.015244237206136234,0.04326330617582505,0.02178596572806685,0.019906670155405995,0.045148790820961314,0.012308752803354684,0.04595831554882919,0.022250311291180463,0.04689934935111254,0.04721130858162056,0.01474738814317154,0.02399157521711794,0.02450840934140803,0.04767503065027479,0.04762795243080599,0.017705640437155033,0.01114102882872365,0.01987942240430725
227,227.0,0.9854905126767303,1.0079792520130533,0.04522121371643145,0.009079299172285052,0.026550785256286045,0.012678160032247972,0.9935102490631769,0.9908440169897215,0.9957481682680258,0.9952655089638971,0.9953038900010833,0.9905979413535749,0.9899971089869307,0.9891236342646866,0.9954521184204939,0.9879980495608698,0.9957436938574625,0.9889558468917039,0.9886936059301121,0.9936271192979067,0.9921296601726937,0.9919100793432615,0.9933373146262099,0.9937944904344993,0.9927310025176478,0.9922271677305098,0.992955467362415,0.9931576537676512,0.9949445533338658,0.9912725316563036,0.991687869464161,0.9923671086046234,0.9925574755759827,0.9924966306456462,0.9903206794792295,0.9917810047829873,0.015015925509298542,0.009079299172285052,0.03198501945134563,0.03888366985011392,0.03750968800351426,0.016774021645952028,0.012544248482480829,0.016842952527571772,0.03973516773039779,0.019136910917074253,0.040994963044774214,0.01863532865260992,0.01454106618973935,0.040973178308020865,0.020461221910657187,0.018820803964689447,0.04276836636518877,0.011686606656613752,0.04355418590126612,0.021008617742562873,0.044467060299720744,0.04477379206526784,0.014058362400980545,0.022632704838550063,0.023117352571220322,0.04522121371643145,0.04517590892062299,0.016756223725348646,0.010573852109714588,0.01879584501456807
228,228.0,0.9856679598895509,1.0073830841350386,0.04715073447741216,0.008778879486332205,0.02717294839988191,0.013483407597100275,0.997022609476665,0.9941167189225866,0.9997246194980374,0.9996607693938838,0.9995971665555001,0.9943394655590401,0.9937557406212384,0.9928823509046609,0.9998319149466723,0.9924614062124996,1.0001114560777584,0.9933744022702384,0.9926906642013511,0.9981253055228425,0.9961567275799658,0.9958999711279328,0.9979186463276217,0.9974239247334696,0.9973396949691706,0.9964942962323899,0.997594731646529,0.9978027871408139,0.9987158749854004,0.9957402078281199,0.9962048624951136,0.9970399656035539,0.9972282469982015,0.996230518096255,0.9938249578464279,0.9957657473986994,0.015390907076580525,0.008778879486332205,0.033158832495617054,0.04021982674262005,0.038859850843973906,0.017124301447805048,0.012159058601191007,0.017181036209650734,0.04111675639074163,0.018598899833615002,0.042329626474173036,0.01810994931145126,0.014109207281122122,0.04245520633348706,0.020830717378683975,0.019160162044810344,0.04436552762752422,0.01131375713430211,0.04525579403208631,0.021278767608490824,0.046275648430704974,0.04663459051736646,0.013593599011429194,0.022843744250857966,0.02331553301724498,0.04715073447741216,0.04709912203705098,0.0171147090522297,0.010226860463680806,0.019136846384221574
229,229.0,0.9859789916584638,1.0069795447178909,0.05181205048939406,0.008933090088216768,0.028947907696867406,0.015350130771244225,1.0008251167610258,0.9974020837654525,1.0037985988912121,1.0041370260436733,1.0039895873831113,0.9983873741744714,0.997485342078299,0.9969519454859676,1.0043088238708122,0.9968222266623277,1.00457224500022,0.9976921687848535,0.9966340063652288,1.0027310449736522,1.0003247098630634,1.0002027568771534,1.002624001172959,1.0010643528663177,1.0020932254055444,1.0010891810748577,1.0024035128658513,1.002629237627871,1.0025006311662072,1.0005485985968279,1.0010584596803331,1.0019053439186885,1.0020914724503032,1.000263915961551,0.9973235346145148,1.0000630441734364,0.01553711906500384,0.008933090088216768,0.036417487876633896,0.04396664032374782,0.04259119462827341,0.017204899002044752,0.012484212391934653,0.01724851309451386,0.044994217308199844,0.019337633426170536,0.04610491543094724,0.018816519765663314,0.014556324976510967,0.04645180354182444,0.02195877658841022,0.019184486234213968,0.04856559530281968,0.011530940678367041,0.04960252957579519,0.021150812489449323,0.050775608630079704,0.051202868503049975,0.013835501163808016,0.022592735656276383,0.023032757636956277,0.05181205048939406,0.051751255218614775,0.01720758905911339,0.010426095733048424,0.019163057026940808
230,230.0,0.9863740176962869,1.0068742805854687,0.05212637485522671,0.008607006155406141,0.02857073302109995,0.01582721173683159,1.0037479745246762,0.9987028620422768,1.0057969535718532,1.0064282191672889,1.0061905017104888,1.0015329484573592,0.9988514866644388,1.0001156404882192,1.0065565863630281,0.9981918971022403,1.0068742805854687,0.9990652789655865,0.9980001456014291,1.0051061819463099,1.0027120916640466,1.00354889477,1.005069996466049,1.0025334567922226,1.0045625837207792,1.0046792083123963,1.0048993172457228,1.0051320813352282,1.0040937868995805,1.0043142815133335,1.004863495424802,1.004427915156962,1.0046133036608718,1.0033899409959048,0.9986848735775371,1.0034044532086945,0.014606904794227831,0.008607006155406141,0.03669765336956397,0.044241270055857804,0.042879599508607626,0.01615759320751905,0.012050776867195266,0.016195270554550393,0.04526665182754821,0.018765193474727566,0.046275092237377746,0.018252242758462586,0.014073956337058147,0.04671084088022805,0.02118875705093873,0.018018787124115344,0.04883614502088723,0.011110067626043232,0.049888267314942024,0.019908042510933525,0.05107315647902387,0.051509374505207005,0.01329055800634882,0.0213372163302288,0.02178298999946304,0.05212637485522671,0.05206353306234619,0.016163665019400093,0.010046206592046851,0.01799879710751647
231,231.0,0.9868034477158385,1.0071344346714974,0.049677110629634376,0.009754952932126495,0.028895138076058244,0.013955294253551492,1.004129522846937,0.9974588997261085,1.0029089526895554,1.0034141572439903,1.0031279991722997,1.0020407724658924,0.9972034660025837,1.0006364858030024,1.0033807027104549,0.9957873384297194,1.003674901023262,0.9967137454538417,0.9960987694323815,1.001998475061972,1.0014112167724454,1.004146699196493,1.0019293760471668,1.0011206525920018,1.0014043693913954,1.0054682516326001,1.0017246140031175,1.0019624557592375,1.0025435943207184,1.0052403980834013,1.0058247427533638,1.0012303556273798,1.001417443904136,1.0038990786288489,0.9972959663255672,1.0040002161410042,0.016230239535602663,0.009754952932126495,0.03494357873901574,0.042180349805916915,0.040853210937689434,0.018141114390963112,0.01326828333872024,0.01819322953851224,0.04312707107605455,0.019832542057606106,0.044079944265119124,0.01933084892596029,0.015248294964872795,0.0445236458652498,0.021680961954330877,0.02052710003911646,0.04655402428044588,0.012571605381004353,0.04755232191371059,0.023593443680996362,0.04867221875480841,0.0490846699698095,0.01460680259063668,0.02612010546841022,0.026941041120191078,0.049677110629634376,0.049617552035045545,0.018161592444732425,0.011284518512084118,0.0205017671333809
232,232.0,0.9872176914299368,1.0076731343491707,0.05304940741955628,0.011756195459724554,0.03365382909232446,0.013572921515382544,1.0016775082910945,0.9952913060879994,0.9963616479912099,0.9962588751012804,0.9960441852546453,0.9995380257002769,0.9945221002407513,0.9981354137339323,0.9960795705020351,0.9922547466980497,0.9962217074079315,0.9932354823936257,0.993134150813853,0.9945919164743617,0.9972704948634918,1.0015920770695033,0.994354444977654,0.9985537688822986,0.9937619293725036,1.0030087156614844,0.9940066386938953,0.9942180303626348,0.9994752697317559,1.0028845585279993,1.0035023629638389,0.9934588960601285,0.9936491594932624,1.001433195704559,0.994904986296626,1.0014465814253073,0.022835358706470035,0.011756195459724554,0.03698254343810994,0.04508835180695202,0.04337117723424154,0.025765979524890167,0.015632147044274392,0.025847511056056007,0.04567328736122571,0.022494519764558116,0.04661974139290626,0.021972866447351375,0.017711287996898376,0.047516094594411994,0.02629747860104076,0.02939241201143106,0.04973936149582027,0.015132674456050293,0.050794010214178745,0.03437993148893048,0.05195932286467164,0.05239516687673899,0.01710089549939525,0.03851429385244335,0.039873474782400324,0.05304940741955628,0.05298890608019408,0.025869974035433674,0.013504149723379794,0.02935635153999805
233,233.0,0.9875671585514004,1.0083650031015499,0.05562292018103537,0.011714715995705012,0.03602097562128064,0.014377541773955326,1.0006425661803342,0.9932680526873331,0.9925831845406192,0.9921961207785226,0.9919671409837469,0.9984806250224783,0.9920382794411619,0.9970724992177878,0.9918187365350399,0.9890031846125771,0.991824842965987,0.9900341840826028,0.9904004614949775,0.9904080525629001,0.9947532086511734,1.0005068674965572,0.9900970927747103,0.9961812866978059,0.9894647366303081,1.0019882540304976,0.9896598188366826,0.9898550335322597,0.9966882904183874,1.0019372257350045,1.0025836194955713,0.9890832625192614,0.9892748941608492,1.000400690007277,0.9926846382201534,1.0003632356203442,0.026708017038715576,0.011714715995705012,0.03840152390438788,0.0473063391876318,0.04516083778962735,0.030169717107285048,0.015515463267451622,0.03026353741628971,0.047404348819470206,0.02215140171556131,0.04830262317910007,0.02164803769318169,0.01752896107889755,0.04974539760652175,0.028323668638721648,0.034332622972188497,0.05214343963631814,0.015070714202848003,0.05324962035939596,0.03982905450305751,0.054455322256177593,0.054917868169773565,0.016910932393222226,0.04431565866136943,0.04579260374085699,0.05562292018103537,0.05556032493816972,0.030351306413565263,0.01343875957746475,0.03429353019442819
234,234.0,0.9878022587930473,1.0090846644116938,0.052480066801117754,0.011663011082423125,0.03430791313805663,0.013246168122833277,1.0025064371385113,0.9925501903991837,0.9940552845736934,0.9939506754549067,0.9936049135062497,1.0004381136478322,0.9911505650025972,0.9990231284546542,0.9934445335348128,0.9878022587930474,0.993468975836212,0.988856690643538,0.9894082200481892,0.9922447374737529,0.9957928272447036,1.0025612996830537,0.9920282001782205,0.9954155711119573,0.9914296345187674,1.0041404075745302,0.9916649937904349,0.9918847105752393,0.9959274151234262,1.0041495410969041,1.0048225065561969,0.9911233213262701,0.9913123704972393,1.0023672278592017,0.9918973904571211,1.0024188376704468,0.02552005574135993,0.011663011082423125,0.03620048922752181,0.04465670932022411,0.042576490877469696,0.028817834143411943,0.015452541347595126,0.028911211131317,0.04464731433800991,0.02207499049322436,0.045442317021158835,0.02157460477069396,0.017470478187814036,0.046942088243077926,0.02692753248308685,0.032752880688968526,0.04920815790075894,0.014953517147531879,0.05024706201131396,0.03785982460055526,0.05137679191182728,0.05181043453586844,0.01676435043972943,0.042016032932444665,0.0433775129329894,0.052480066801117754,0.05242070111099744,0.02899306846245224,0.013384222361964633,0.03271510189479022
235,235.0,0.9878880794808004,1.0097067417626646,0.05154737475863889,0.013255938392986118,0.03457068406254906,0.012181263151604695,1.0049314590777627,0.9938224271908283,0.9983306962793882,0.9986405219382086,0.9982423743632329,1.0029590117485085,0.9927094759257497,1.0015368000518599,0.9982329176234622,0.9898296770228975,0.9983533749126037,0.9908495581468499,0.9911166087499638,0.997081498448599,0.9987647697885476,1.0051903253913654,0.9969911676482961,0.9969225029953984,0.9964627998011736,1.0068560017751813,0.9967755626647727,0.9970260630292989,0.9976469402988835,1.0069189902826587,1.007616207883633,0.996305377794124,0.9964897326806164,1.0048960317656854,0.9932895787364657,1.0050486319380982,0.02541101745520201,0.013255938392986118,0.03572112314358451,0.04394256204956538,0.04195971688218096,0.028715040681434358,0.017519840714617818,0.028829678709685967,0.043994297806050985,0.024927929962894627,0.04469740388728157,0.024373150166634067,0.019797887326318195,0.046208994398756795,0.027673540804272062,0.03264932984093155,0.04839453338141876,0.016860749852951065,0.04939066730125141,0.03776804316251853,0.05048066855896207,0.05088772287955834,0.01880246810625116,0.0419215814724369,0.043245786104935,0.05154737475863889,0.05149063297814548,0.02884772876010656,0.015198876404039162,0.03260623593286142
236,236.0,0.9878484183929999,1.0101058586375211,0.05143429920880142,0.014323850100226654,0.03535523302844671,0.011669836217927594,1.0071280979694264,0.9958598394876317,1.0031366216911188,1.003853877445208,1.0034151613046385,1.0052159184383174,0.9952187289625031,1.0037802748584517,1.0035522373196044,0.9931364321468222,1.00369164151371,0.9941005222701441,0.9938886232819468,1.0024426123111718,1.0020998028148813,1.0075486250423975,1.0024753482669082,0.9992680798135346,1.0020175173522559,1.0092820352871659,1.0024072667706454,1.0026899886614091,1.000188736503663,1.0093872646666144,1.0101058586375211,1.0020073577656883,1.0021883835883996,1.0071694596836231,0.9955183531538626,1.0074081003055992,0.026486674776291404,0.014323850100226654,0.035663104729554466,0.043840930186750296,0.04187666803243247,0.029974926418737998,0.0188159183686202,0.03012349767995611,0.04388484946677103,0.026514515516450177,0.044539580202585465,0.02594268797301024,0.021196623984758363,0.04613989814719909,0.028857806376810947,0.034071191866517116,0.048308407482027256,0.018135051592340842,0.0492907755885868,0.039391431088516414,0.05037192515498967,0.05076643386615223,0.02017342527172974,0.04368356895483247,0.04500337274783031,0.05143429920880142,0.051379266996616116,0.03005617719421175,0.01639049752111404,0.03401963435898037
237,237.0,0.9877217509210903,1.0101893085495448,0.04851211366046043,0.01362394866878907,0.03380264601277959,0.011005647005220652,1.0069666080757382,0.9964697034118957,1.0065257880524685,1.0075448064253405,1.0070556464436078,1.0049452307246591,0.9961908403888884,1.0034930957961528,1.0072915790551484,0.9948039431419402,1.007439213466969,0.99571863262574,0.9950872412193588,1.0062030738460317,1.003469560453157,1.0071740512852063,1.006312199522212,1.0000528226958003,1.0058809719688457,1.0086179703256506,1.0063016006084287,1.0065970140264227,1.001164555442453,1.0084808636369067,1.0091306944058982,1.0059219190241413,1.0061021772140555,1.006923610725159,0.996250097203682,1.0070347922679261,0.025946762460504674,0.01362394866878907,0.03365384375810012,0.04134748667065551,0.03951169222854985,0.029435217436239704,0.017847809428123942,0.02959964729607393,0.04141282466126996,0.0250829169146968,0.04204158239064782,0.02454597533414299,0.020082206144012908,0.0435384657014904,0.02756691249148476,0.033471199190336365,0.045579373169275454,0.01724032297569703,0.04649956881337504,0.038749048005277974,0.04751304117291693,0.04787688196507717,0.01919459859556352,0.042993688421973576,0.04427335949822114,0.04851211366046043,0.048460790836189295,0.029484628311000738,0.01557679224865066,0.033416681934589465
238,238.0,0.9875465524565165,1.009995065132894,0.050013553560750434,0.012772268666284453,0.033350528912135934,0.011904823982045261,1.0032544524256473,0.9939809259337707,1.0054297337029432,1.0063584783133672,1.0058847364462156,1.0009394114292411,0.993604597141062,0.9994698943300742,1.0061523412817919,0.9922709078031774,1.0063603798696052,0.9931814211281383,0.9925155666782134,1.0049106578150218,1.0006790578217295,1.0028016003999485,1.0049729779904226,0.9973331454385537,1.0045161921152441,1.0035598309683547,1.0049069114971352,1.005188246309887,0.9985300845532407,1.0028562056509625,1.0033292702847771,1.0044883991555542,1.0046695707035729,1.0029474082142287,0.9936599523520819,1.0026668390817919,0.024054657059751707,0.012772268666284453,0.03494813290800488,0.042653003030947954,0.040962816015131055,0.02728125706750978,0.01688921728592354,0.027435184845914954,0.04303176899980917,0.024162364988009114,0.04381157308998201,0.023619779752565236,0.019123621357470026,0.045003323239963235,0.026374452260795624,0.031000904341683972,0.047076888984811535,0.01622374250168569,0.04800587510034734,0.03584991120299632,0.04902898625249958,0.049388339030450236,0.018260023814412767,0.039749587420078315,0.04092202427555885,0.050013553560750434,0.04996174680651393,0.02731290825122349,0.014647945831578373,0.030950009421424132
239,239.0,0.9873612983907232,1.0095937720519486,0.05546298366536436,0.012647925151247208,0.03471857579740585,0.014216144062060515,0.9972984099416766,0.990493222026174,0.9997772022257857,1.0000320358258359,0.9997498026170156,0.994604911580487,0.9896597406813202,0.9931236880138853,0.9999297164778733,0.9876981434809482,1.0001616794722739,0.9886544889764485,0.9883643286612407,0.9984054020898557,0.9949793717300923,0.9960333276873934,0.9983014163038129,0.9934872733454713,0.9977805554540824,0.9962251814583688,0.9981052285438532,0.9983557984706547,0.9947373281617661,0.9950826805761595,0.9954178443699653,0.9976083762970315,0.9977925983756889,0.9966054625543895,0.9899593555080652,0.9959027734854974,0.02227584909352317,0.012647925151247208,0.03908345435892042,0.04732910087108264,0.04574583239315385,0.02519048099588152,0.01699456214076399,0.025327702543315435,0.0482454517291361,0.02495907606220507,0.04938159553503148,0.024364978794873912,0.01942818220062541,0.050049781699890064,0.026574976641033463,0.028558806860711893,0.05230491531756431,0.01619716979353411,0.05331511573359541,0.03285276929397813,0.054436321824214214,0.05482312564096245,0.018658501020590527,0.036302112365001,0.03733991198976934,0.05546298366536436,0.05540797896122986,0.02519864740000729,0.014587541796300802,0.028512422048667916
240,240.0,0.9872044641151552,1.009056072971088,0.05452319794575535,0.01232708428391295,0.03361699692304798,0.0142186629461507,0.9930945149203463,0.9901540941644803,0.995220553197262,0.9948333259508142,0.9947688067290472,0.9901950933234631,0.9892656849305691,0.9887116258367865,0.9948999174434541,0.9872044641151552,0.9951249274370522,0.9881673467597438,0.987935584733823,0.9930607126858941,0.9915545066901864,0.9914458001973462,0.9927860613037499,0.9931932283748844,0.9922033615057808,0.9915604930088295,0.9924650923316842,0.9926846855849821,0.994598374472701,0.9903945845077883,0.9907210960581837,0.9918920526709487,0.9920810041397303,0.9921929566450979,0.9896118009293268,0.9913155061576364,0.020529840944106065,0.01232708428391295,0.03858602395098523,0.04655933071307152,0.045137389868179854,0.02319115617917114,0.016733460375777286,0.02331418689548911,0.04771370944014044,0.0249801541095866,0.048968738719070426,0.024364143766115634,0.01924485039916101,0.04925966799713782,0.025329582548197203,0.02626723655983668,0.05144747345685419,0.01585118688718038,0.052435055725779604,0.030153776270188594,0.05353818555982956,0.05391603985005624,0.018497403841482307,0.0332710705692373,0.03421168390701625,0.05452319794575535,0.0544704355398189,0.023193526080444178,0.014269090593675187,0.02622522471418242
241,241.0,0.9871069088112715,1.0084526115546908,0.05151424803127941,0.011426481323665985,0.03164328024735666,0.013491022666776398,0.9941611365870978,0.9927595279431177,0.9960390543827354,0.9956895241852393,0.9956439299959118,0.9913878020758095,0.9922679834152225,0.9899168550657049,0.9958535962633925,0.9908064502684415,0.9961008358091283,0.9917262012056081,0.9911344581850312,0.9938920857284989,0.9932306627394799,0.9927937543719624,0.9935959428331687,0.9960891333036366,0.9930041171198315,0.993183522176017,0.9932615989035787,0.9934709146144893,0.9976230948232477,0.992234471793318,0.9926202424710029,0.9926805852778033,0.9928697995302329,0.9933926711123888,0.9923996897452229,0.9926607739566425,0.019415348661144017,0.011426481323665985,0.03635079747444724,0.0438861062446754,0.04254026977910627,0.021905972955361924,0.01555658180346581,0.022010514413260105,0.0449713846685929,0.02333570017813053,0.04617546164649799,0.022752928386319114,0.017923039858580906,0.046446251808777435,0.023628124870816416,0.024782300445520922,0.04853758944348426,0.014699868624731199,0.04949168810420816,0.028408521464593276,0.05055791667305843,0.0509295576830265,0.01718165523513584,0.031308407891076584,0.03219371037393387,0.05151424803127941,0.05146209199187697,0.021920780014430787,0.013239664384456656,0.02474544298704474
242,242.0,0.9870690268205905,1.0078540314671358,0.053406379702290556,0.010822201377552213,0.03188642178701306,0.014530154872888508,0.9980161617786961,0.996034211634063,1.0003077542049403,1.000384331210384,1.0002525893783485,0.995487673048151,0.9959976720005304,0.9940363991635445,1.0005573446310914,0.9951941764714521,1.0008051222377217,0.9960681346872726,0.9950861387025643,0.9987248420065559,0.9974849050724948,0.9971495145385467,0.9985335807765907,0.9997103846225585,0.9979840438488674,0.9978546608970871,0.9982868687891384,0.9985120855035119,1.001363900228823,0.9971334393353775,0.9975701329753666,0.9977494527236278,0.9979368650967944,0.9974695755825582,0.995891876892349,0.9970119908454652,0.019101079174169193,0.010822201377552213,0.037520009708226616,0.0452797746059067,0.0439121802556116,0.021472107011269056,0.014805473497196044,0.021552572314860914,0.046413455519148474,0.02236559496841396,0.047619745997419693,0.021796549959856196,0.01710131249536069,0.047942880794328194,0.023646377307888277,0.024228843428174537,0.05015332021769682,0.013957475290076635,0.05119329126442667,0.027647775291704303,0.052355224315099064,0.05277714036826366,0.016342179902738764,0.030364248768951167,0.031207829627306418,0.053406379702290556,0.05334830866953083,0.021504980908257997,0.012557199274805409,0.024197141593860855
243,243.0,0.9870835962746455,1.007330976372803,0.05638860087091084,0.010389863709377108,0.032451732998205876,0.016113961160611874,1.0018812383582032,0.9983665081982709,1.0039644248632753,1.0044227104738728,1.0042161861021741,0.9995985875415536,0.998589638619333,0.9981704219187487,1.004610911519574,0.998123165282437,1.0049070111832712,0.9989773551578602,0.997788334519082,1.0029092159103852,1.0011800005675757,1.0014940150497056,1.0028234937649736,1.0023031388805312,1.0023228942611586,1.0024803498131207,1.0026810345243518,1.0029263100577182,1.0040636434662145,1.0019661346522142,1.002448504135955,1.002196909693684,1.0023814765519963,1.00155122803281,0.9983581571848159,1.0013515714129224,0.0181894413463168,0.010389863709377108,0.039676087998224606,0.04777713878949359,0.046385355417000146,0.020379199359737473,0.01436798867724403,0.020439830908419845,0.04902218604694748,0.02209092399774916,0.05019117779488096,0.021503871246080487,0.016701310859004042,0.050553223822320636,0.02362230208773027,0.022949086895222764,0.052894403410397806,0.013453746711416562,0.0540122604992604,0.02608113214189868,0.05526167496852695,0.055727791097325285,0.015809665059827484,0.028567329430804138,0.029348846961679356,0.05638860087091084,0.05632703867025374,0.020425325487931478,0.012093617404154038,0.02292156827604011
244,244.0,0.9871433953049689,1.0069540899360716,0.05450284249070128,0.00990876351321658,0.031365295630530914,0.015660549699390517,1.0046213503632686,0.9983490444412225,1.0047059654269084,1.0053753953023146,1.005051066603043,1.0025358539199205,0.9983579239522121,1.001123262537904,1.0053726899309907,0.9974322398957093,1.005632906441839,0.9983176559704372,0.9974056864063875,1.0039304308561483,1.0025377350459619,1.004607754353038,1.0039187255283166,1.0022428539857993,1.0034384295897758,1.0058364075458093,1.0038212240409687,1.0040830690530027,1.0039323652817467,1.0054947663564135,1.0060184960631682,1.0033581865747956,1.0035416883493735,1.0044695809823405,0.9982769404770506,1.0044613771816273,0.017511777179789488,0.00990876351321658,0.03845090709585737,0.046259832088385196,0.04492537573896627,0.019675080937732944,0.013629419656974506,0.019742631876605278,0.047484627078820896,0.020904320185902978,0.04857678247070361,0.02034663727174684,0.015814297573539197,0.04890140647468463,0.022329042624848926,0.022248834695941043,0.05115782973142445,0.012803856749527949,0.052230078732360526,0.025642583418246184,0.053429540390448976,0.0538801508328232,0.014956736964752401,0.028441120314358363,0.02933229902191971,0.05450284249070128,0.05444449489591496,0.019695974941547092,0.011511009327835253,0.02222061464035111
245,245.0,0.9872412020430938,1.0067940158213202,0.05309546819565236,0.010783365214566168,0.03266583257705544,0.014222081361138459,1.004896341722831,0.9965220565745488,1.0012621735860854,1.0017533302231276,1.0013537126776546,1.0028905036300515,0.9960140221323741,1.0014821908279539,1.001463170685066,0.9941866040642843,1.001577146196103,0.9951340854140036,0.9947670073739339,1.0001968840402289,1.0007396111933227,1.0050458855157853,1.0001364862258446,1.0000539896560336,0.9996159752895181,1.0064468753292994,0.9999471717358489,1.0001897178496775,1.001292178787168,1.0062332438294308,1.0067940158213204,0.9994596792433349,0.9996443605633013,1.0048336676927752,0.9962378664890741,1.0048991113746284,0.021092859902173286,0.010783365214566168,0.037313046850426225,0.045018759346108495,0.043619759602677624,0.023845171986029274,0.014441080825958994,0.023947617708713093,0.04600642555269174,0.02131971511568247,0.046958274574094454,0.02079100857815735,0.01651009469080582,0.04760865313798059,0.023873993374885633,0.02717775258678357,0.04982940208593711,0.01374710766878376,0.050871109979994576,0.032027007160275664,0.05203132823560897,0.052474532586731445,0.015547564882768206,0.036148393051778645,0.03747565221973735,0.05309546819565236,0.05303922024635572,0.023831065501595323,0.0124090201561491,0.027140526292559867
246,246.0,0.9873697946205535,1.0068972321617309,0.057108757918702326,0.011477659680193332,0.036625436405427717,0.015139493446336602,1.0033219871693912,0.994225398932876,0.9958467162278333,0.9959151228718598,0.9955220864399289,1.001305395921982,0.9932058820205745,0.9998895100361562,0.9954391318850767,0.99057346108798,0.9954243152428548,0.9915716644205744,0.9916957524251235,0.9941287448264231,0.9973213898089434,1.0034758463453821,0.9939314032132521,0.9973126296832038,0.9933386000053034,1.0049877173900943,0.993579632992743,0.9937791940719076,0.9979400265502236,1.0048677952040193,1.0054625337814427,0.9930514297630326,0.993237451705491,1.0032820819315984,0.9937093262904466,1.0033307791655333,0.02699793057464206,0.011477659680193332,0.03966513005996252,0.048255369645416483,0.04646297616331995,0.03051037228496559,0.015167221723186328,0.030639150117353495,0.048762537706714015,0.02189415559547073,0.04956681904523535,0.02137735985781859,0.017200446530057957,0.05106973849090249,0.027569872332528184,0.03471361399923047,0.05354767705426519,0.014483219925395285,0.05467185160261164,0.040737704708447224,0.05591069370522928,0.05640331100174576,0.015970734263361885,0.045808956661824926,0.04744672985223434,0.057108757918702326,0.05704667004392171,0.03049074887815557,0.013136644295552067,0.034669038444386936
247,247.0,0.9875219511688804,1.0072135549656938,0.05728858679011798,0.010985907806084919,0.036779399518975624,0.015387147362772665,1.0028702593858412,0.9923186274876291,0.993357756989874,0.9933015430806882,0.9928436824966753,1.0008479702266273,0.9908743369148543,0.9994203897989912,0.9925957106092846,0.9875219511688804,0.9924658884721353,0.9885714889479958,0.9891329542682984,0.9914280391771474,0.9955624927231573,1.003030098532064,0.9911984768853537,0.9951338925435353,0.9905758595922743,1.0046035295964744,0.990785289547957,0.9909726660550555,0.9955043977988252,1.0045362664109734,1.005156989025644,0.990240165167208,0.9904267960011666,1.0028495361916294,0.9916261085778867,1.0028880599937995,0.02818627283178092,0.010985907806084919,0.03945629403294425,0.04827559078720915,0.04628922508476157,0.0317836585845867,0.01450832852215991,0.03190882071046534,0.04843743049114666,0.020913744335945145,0.04914908797780612,0.020421422006309566,0.016446848152497313,0.05111118268456206,0.027536372405850704,0.03602034083121751,0.053670114438432795,0.013827306841522452,0.05480763536021014,0.041888742429004554,0.05605164497231121,0.056560345468448285,0.015195092078722185,0.046773965025071924,0.04835390967647639,0.05728858679011798,0.05722399822643363,0.03176543830989332,0.012567065794616328,0.03597761291267952
248,248.0,0.9876885250559448,1.0076686347104022,0.05380068356955156,0.011610012277376059,0.03511153879487985,0.013811759365824492,1.0041939605254981,0.9925975189744456,0.9957938853149029,0.996008445495814,0.9954681693208651,1.0021965837065265,0.9912149608491783,1.0007543295939516,0.995218672329351,0.9879423994309535,0.9950514818950876,0.988988356108935,0.9895008113013706,0.9942419074059127,0.997084783084881,1.004442559263141,0.9941041219574409,0.9955203267773995,0.9935185778433878,1.0060754408619577,0.9937708440173821,0.9939809135465306,0.9960328306430185,1.006049490815386,1.0066938980271039,0.9932604336389984,0.9934446308483098,1.004214026457609,0.9919324625110921,1.004303506818907,0.02663425504855375,0.011610012277376059,0.03708692152007142,0.045359139797963584,0.043499281174610424,0.030038474961211176,0.015325099711269646,0.030164381042509982,0.04551015379307844,0.022038243823233186,0.04615461751789481,0.021522716992178354,0.017366670189155612,0.048026538006705,0.02640843354750266,0.03403995724686851,0.05042265625740358,0.014582098332247821,0.05148505293483845,0.03958286234323288,0.052646221802133415,0.05311982169547211,0.016036953379751303,0.044191153553330996,0.04566532883869289,0.05380068356955156,0.05374075159302622,0.03000767959573753,0.013281854979687303,0.03399814832110736
249,249.0,0.9878526705949674,1.008188121873049,0.05333125278296558,0.012953397632297182,0.03572587808858898,0.013038647173478204,1.005939675454164,0.9944941887060756,1.0005013143373263,1.001099319876435,1.000529883174097,1.0039609474918203,0.993579299377332,1.0025018416887523,1.0004330057392943,0.9911180351371085,1.0003071596892221,0.9921066914498957,0.9921305765503852,0.9994833968390322,1.0001565664410768,1.0062828787202587,0.9994631098468449,0.9977179744916163,0.9989422565314121,1.0079536652952863,0.9992681789652981,0.9995093384311061,0.9984496652823571,1.0079539100889192,1.0086198378935731,0.9988246233643098,0.9990052839809302,1.0059974239832934,0.994012873803751,1.0061452112059182,0.027261174527167014,0.012953397632297182,0.03686140516439203,0.045014018589173796,0.04321407780364069,0.030779358208695515,0.017013738286897777,0.03093567087112086,0.04523097783154082,0.02423622603451479,0.04586817372024824,0.023686439007196226,0.019223744480325863,0.04767291901316036,0.0275827539468824,0.03487551610372396,0.050018615978964266,0.016212444441799662,0.05105955353849703,0.04055275400303041,0.0522017414697871,0.05265867095723903,0.017786015885863093,0.04524477580674663,0.04669976638099984,0.05333125278296558,0.05327300271948596,0.030705797994380273,0.014794565457813267,0.0348277940191203
250,250.0,0.9879956173355046,1.0086976669308276,0.0520636420599809,0.01296888145126126,0.03568564471360076,0.012683326357799967,1.0065297370010244,0.9955622910836135,1.00464636809128,1.0055786386476464,1.004987022088084,1.0044911134130128,0.9950630651610481,1.0030182792699225,1.0050369528464218,0.9933583426246937,1.0049585046408278,0.9942932853661678,0.9938625148928392,1.0040785588955272,1.0022585774318815,1.0067581438576239,1.0041562384427598,0.9990102614798597,1.0036874269356277,1.0082367773209455,1.0040642030354539,1.0043321977174455,0.9999526739272643,1.0080739885033767,1.0086976669308276,1.003661213034904,1.0038397778912345,1.0065385733947745,0.995230831303023,1.0066217826395,0.02845305171242903,0.01296888145126126,0.035894620351411985,0.04387031188989037,0.042091366830478115,0.03216124902398303,0.016923572790190706,0.032351300179674455,0.04401974635138989,0.02387195491280323,0.04463577258302004,0.023346184244232782,0.019051813604583082,0.046507279412959804,0.027943611617316205,0.03640238321166281,0.048812855739880104,0.016201071375999437,0.04983271191517518,0.04227233187558146,0.05095649256779694,0.05140516732719477,0.017739451558053926,0.047085999197146615,0.048535630084871474,0.0520636420599809,0.052006590419224584,0.03203735112966414,0.014779336241441456,0.03634760974872444
251,251.0,0.9880985948271139,1.0091347682370098,0.04862773057528275,0.012027915889146255,0.033778926830509884,0.011981800609910035,1.0048908010465267,0.9948983615679872,1.0071067591587815,1.0082678650118873,1.0076396835025034,1.00264831690277,0.9946221017947701,1.0011607971982337,1.007802485744226,0.9934465626569201,1.0077894255387325,0.9943435431812426,0.9935908990260517,1.0068019386500076,1.0022395095052576,1.0046586100986035,1.0069281658713272,0.9983649718342212,1.0064641374228174,1.0056054816702569,1.0068460665466419,1.0071190187546695,0.9994704518064814,1.0050020879344306,1.0054902640853713,1.0064384709658314,1.0066159351698567,1.0047073015780188,0.9946142317200489,1.0045256188332576,0.02765182497997493,0.012027915889146255,0.033551968948582166,0.04095610721448936,0.03933747062566208,0.03130045365125941,0.015747852791517504,0.0314973209969904,0.04117932944936869,0.022401876004499614,0.041809167373211345,0.02189525011079174,0.017774158015819354,0.04343540099945477,0.02612432616610341,0.03543240340132986,0.04558449140345019,0.015061018801564808,0.046540423320157724,0.04118860423080174,0.047598777684094776,0.04802284538005739,0.016603125113414142,0.04589099967415715,0.04728984156983547,0.04862773057528275,0.04857475319167545,0.03116339043225592,0.013722212092535815,0.03537676482781245
252,252.0,0.988142832619353,1.009484315649183,0.04926992209938014,0.011705564816223995,0.033138633918636716,0.012105078465952102,1.0000588332803162,0.992553161292052,1.0048416202122152,1.0056640416687808,1.005178908880565,0.9974627690842496,0.9921520441676611,0.9959636243679759,1.0054021476947381,0.9909416887114696,1.005530832030633,0.9918418035675672,0.9910997907365133,1.0041113985042318,0.9986377471062227,0.9990590721376779,1.0041436430093933,0.9958636451176344,1.0036336535779276,0.9994102891775617,1.0039680965578925,1.0042186185194772,0.9970964939634347,0.9983495539297778,0.998695500354027,1.0035015918892025,1.0036816030580589,0.9995206410712875,0.9921853550206761,0.9989296371578478,0.02535993476184086,0.011705564816223995,0.03430837339432891,0.041517227547958946,0.04015108360602057,0.028709477459444507,0.015590700443569326,0.02889234051432855,0.04223975050329751,0.022795595067602047,0.04310711565892137,0.022246855006222938,0.017769165718400003,0.04408590490442144,0.024832962973710754,0.032497357157435645,0.04620238773092988,0.014825758388631902,0.047178673061082144,0.03779200667777533,0.04827905520818579,0.048726231855923,0.01685354777686528,0.042123428351697835,0.04341099189544061,0.04926992209938014,0.04921989911843608,0.028579971305139264,0.013441720280575444,0.03244601427531163
253,253.0,0.9881095602617787,1.0097430469010147,0.051508209330071296,0.011919888845833457,0.033286368727851526,0.01280276368994946,0.9944533887367152,0.991021557723179,0.9991425823228149,0.9991336803455525,0.9989914363169052,0.9915570913303756,0.9903954019262132,0.990053501209789,0.9992484540697901,0.988865818209928,0.9995462549697296,0.9897875202618208,0.9892277495069514,0.9974506088025711,0.9938012547240777,0.9928377087085368,0.9972818300623385,0.9942857753534032,0.9966996099860177,0.993026107024801,0.9969629985819295,0.9971745560345991,0.9956774002023219,0.9918942002390118,0.9922196760203373,0.9964138015498931,0.9965985390248941,0.9935731905181321,0.9905696949155214,0.9927099811518979,0.023079854955897577,0.011919888845833457,0.03618128348473429,0.04340663381697781,0.04227403257187879,0.02610079429525563,0.01615012037682871,0.026268449956238383,0.044693071590834216,0.024192671128277814,0.04585093635175579,0.023581139212719537,0.01857015067289737,0.04616796453601277,0.024367411245321685,0.02951186042814158,0.04831820085452347,0.015266288488267846,0.04934968609227295,0.03426019800548746,0.05052869968478562,0.05101601950465156,0.017886719710808567,0.03815284213469589,0.039310077052500246,0.051508209330071296,0.05146009833640834,0.025973827346716494,0.013779068311173663,0.029464863513576557
254,254.0,0.9879800073039486,1.0099076997261711,0.0490842905998334,0.011500510755033798,0.03144710947724956,0.012203760467020793,0.9924013346900079,0.9922609429682993,0.9959865923065694,0.9954850833769445,0.9955578321817964,0.989475685695093,0.9917818941422115,0.9879800073039487,0.9958634997212699,0.9904600813012551,0.9962338148178856,0.9913674606394542,0.9906810180599244,0.9936982001850715,0.9923134256043739,0.990759497070852,0.9933839037303012,0.9956924082476821,0.9927491177786825,0.9911670689926178,0.9929616671494708,0.9931428636381777,0.9972140160782831,0.990233259977501,0.9906165968797,0.9923496453809967,0.9925393183395743,0.9914658281076005,0.9918916812172637,0.9906302817407793,0.021029238979135792,0.011500510755033798,0.03458731206211224,0.041372042323749234,0.0403918604023462,0.02376624070292029,0.015697898615465885,0.023916144429736403,0.04278448445382458,0.023771294720306875,0.04397465402342286,0.023155624530204522,0.018120879089452785,0.04402327236496256,0.022824506375776203,0.026862324684977873,0.04604945540228487,0.014770137861737243,0.04703592182749533,0.0311648533430812,0.04816481517423754,0.048633225745595185,0.017451175345266908,0.03469386263727338,0.03574623765484247,0.0490842905998334,0.049039332337088924,0.023651992994754414,0.013329493366515444,0.02682020151405187
255,255.0,0.9877467613324575,1.0099750118583182,0.047578612858588984,0.010680170587451082,0.029903797082189886,0.01210407614864396,0.9942081178996273,0.9951767880180864,0.9973847449907314,0.9970037756813394,0.9970614836867316,0.9914674868738345,0.995106291161161,0.9899905882554226,0.997428255763823,0.9943900594744035,0.9977812986515656,0.9952552799629559,0.9942075125280461,0.995224531254496,0.9946127358165584,0.992955217383924,0.9949131061259167,0.9989000324659102,0.9942796542340276,0.9936517285402864,0.9944987921737195,0.9946795044386922,1.000535308078161,0.9929303434481229,0.993361761692422,0.9938853445917669,0.9940758551828487,0.9934502505678166,0.9949947911306093,0.9928210468187127,0.019495430912022937,0.010680170587451082,0.03348745656636582,0.040049323355555305,0.03908384286436471,0.02198705482826002,0.01462995441853413,0.02211091199171283,0.04134927992139087,0.02227797242575853,0.04242124554591449,0.021693330478093253,0.016923423261549792,0.042614206015533604,0.02156711959217355,0.024840176651908345,0.0445946037072112,0.013731669249284737,0.045560229846718564,0.028782021105887776,0.04666613206513781,0.047128477648854465,0.016234209660643414,0.032012578942915836,0.03298734931894248,0.047578612858588984,0.047533214115520465,0.02189917503493524,0.012390824860322147,0.024803914634144122
256,256.0,0.9874478420820505,1.0099417210311241,0.05003210269185483,0.010124497676681728,0.030046889388520286,0.013512743321953883,0.9982299665879354,0.9975515631570648,1.00105257087794,1.001084260443687,1.001046108851176,0.9957476884354768,0.9977499716309223,0.994295217030932,1.0015053273911945,0.9974103259242028,1.0019228241936806,0.9982492429728724,0.9969707668756812,0.9994369595987487,0.9983892341951712,0.9974856853031305,0.9992306826192243,1.0015160318870844,0.9986426942471812,0.998472625994788,0.9989110621128813,0.9991104128845759,1.0032563565746833,0.9979616570615444,0.9984358936870997,0.9983439288722694,0.9985323601611018,0.9977050253259439,0.9975055171898232,0.9973462603735749,0.018152951229233563,0.010124497676681728,0.03528527622882006,0.04210941095442077,0.041129474556896924,0.020406543500498954,0.014009150411528448,0.020505840935983725,0.043495643750010936,0.021676841886027264,0.044529696384580174,0.02108686393446348,0.016301664492336047,0.0447722190002433,0.021264460819268038,0.02302090849411603,0.04685815074199405,0.013070068174963157,0.047886358201479844,0.02658281706964122,0.04905563535205136,0.04955410707587671,0.01550676029610772,0.02950207695223756,0.03039313191970502,0.05003210269185483,0.049982695241910825,0.020341627651398686,0.011780108407332845,0.022989597623945427
257,257.0,0.9871326273245103,1.009804564978255,0.05138133732942483,0.0093854633520433,0.02974670205229746,0.014675369835438625,1.0019694025470254,0.9980474280096105,1.002735993172899,1.0030553222644534,1.0028880983790038,0.9997466898477608,0.9980636944762588,0.9983205167357618,1.0032867418530451,0.997271404590919,1.0036693366679699,0.9981452090287388,0.9971393479844889,1.001520739647569,1.0006623513645143,1.0017034276651122,1.0014124250845866,1.0020348772893009,1.0008691720228189,1.0029521472897047,1.0011892966149147,1.001414469183354,1.0037792457940982,1.0026373803607451,1.0031523716861173,1.0006722142289155,1.000858281444893,1.0016722046393345,0.9979697363740438,1.001558783742749,0.01668871183714224,0.0093854633520433,0.0364252691038345,0.043396781301650256,0.04242225887338268,0.018766156593271813,0.013084411852648277,0.01885686004067998,0.04490866051584529,0.020577532377211445,0.04596855304316068,0.019994697841261056,0.015308193431533447,0.046066184001465685,0.020189785429613513,0.021196875518332343,0.048194046294048935,0.012145885864242943,0.049234822572913915,0.024585048914517908,0.050407695241434014,0.05091840165860195,0.014455362072511586,0.02741135916938914,0.028283086797622765,0.05138133732942483,0.05133064213942267,0.018707335946948705,0.010941814049548587,0.021167828405219528
258,258.0,0.9868504948316202,1.0095602814333768,0.04878342993360634,0.00897472771449163,0.02906067107118916,0.0136721526970989,1.0044687050483994,0.9969018561898568,1.002082106900687,1.002525915072267,1.0022026937133912,1.0024307569977984,0.996449264496097,1.0010209961747505,1.0024084569233718,0.9947615923350928,1.0026510635241923,0.995699323720818,0.9952369448771072,1.001022146726351,1.0010013299831853,1.0045549160385776,1.0009634339343219,1.000635820954332,1.000423186008322,1.0060158645986133,1.000743107053207,1.0009732362205261,1.002039525244879,1.0058595451533523,1.0064128131036356,1.0002429056950546,1.0004295953199787,1.0043410174365537,0.9966518030959419,1.0044067404964667,0.017542998429379217,0.00897472771449163,0.03464820375588155,0.04129066019262832,0.04034751507695214,0.019865928991593722,0.012322612171351641,0.019971471915422305,0.04272398217702108,0.019110518924352754,0.04373248357770821,0.018577842005062514,0.01432623749588263,0.043790466125656104,0.019255480778448998,0.022637385105582445,0.04580779137725124,0.011518321476202272,0.04678175369924497,0.02677981380256014,0.047876756915801746,0.048357447451907766,0.013527280089267821,0.030309347991705975,0.03141608077672601,0.04878342993360634,0.048735242444973306,0.01980351188843093,0.010400052223227292,0.02260478762735362
259,259.0,0.9866508223751623,1.009205608130157,0.04903851555070551,0.009060208874197572,0.0311269983095258,0.013372983235816868,1.0056990440116265,0.9950195864595927,1.0003121903177916,1.0007990509268954,1.0003261792444982,1.0037630681889365,0.9940802964619876,1.0023541655717156,1.0003383546301121,0.9915673908493156,1.0004432327241948,0.9925595788426078,0.9926007194242721,0.9992427739869795,1.0001668953399478,1.0059984898951189,0.999182591766465,0.9983465539211985,0.9986059815209809,1.0075996006495052,0.9988744545923461,0.9990817592072782,0.999156609086461,1.007547486615016,1.0081350972122018,0.9983675378468166,0.9985550189924904,1.005678063855893,0.9945546550099656,1.0058493123191543,0.022766063094262944,0.009060208874197572,0.034414916334949364,0.04143536185580482,0.04012698475426881,0.025829229996843055,0.012176155843936132,0.025957062879809693,0.04218043259934162,0.018327741539867454,0.04283310898403652,0.017844625919533254,0.014000762537396492,0.04388227673580262,0.02128631001075156,0.029496267907688223,0.04598630810258209,0.011442733577658334,0.04697827252236525,0.034736637110013645,0.04808041954362672,0.04857460183413413,0.013084747552790297,0.03910935593162778,0.040486978767413306,0.04903851555070551,0.04898777613761376,0.025821023189953576,0.010408126830937382,0.029456942765862068
260,260.0,0.9865829877269201,1.0087372828022623,0.05278617865488679,0.00867389380715942,0.03362209262764359,0.014861166662373035,1.0061092503251208,0.9930941177546208,0.9988414316920424,0.9993737818587282,0.9987637411727809,1.004206499066717,0.9917161572389579,1.0027876204148196,0.9986000428926904,0.988458702944203,0.9985725542542776,0.9895022101891758,0.9900004077779377,0.997767902233653,0.9991068628399947,1.006478539581084,0.9977152885639622,0.9960924275851837,0.9971120010191834,1.0081357864383067,0.9973449748265583,0.9975434694145298,0.9965432391012795,1.0081257870850142,1.0087372828022623,0.9968197872944056,0.9970086328691917,1.0061359335747775,0.9924454181720199,1.006331320242278,0.026887686780938298,0.00867389380715942,0.03639025763015281,0.04446462274973304,0.042510830913558915,0.030364037844717872,0.011590652777663578,0.03049045718155401,0.044219775817278685,0.01727570355788602,0.04443373880066008,0.01683015640334917,0.013285085994442667,0.04701015934513283,0.02324158405697942,0.03446599292328688,0.049411511419126794,0.010875927919007163,0.05049950450606262,0.03975805283144266,0.05168632214420872,0.05223900545070742,0.012296930165270661,0.04404641192413041,0.045397838163141434,0.05278617865488679,0.052726054246250105,0.03044095365700672,0.009937426747844522,0.034426024415727945
261,261.0,0.9866963686586756,1.008172765379712,0.051444588116274725,0.00866411618967601,0.03258871912825558,0.014290346292973608,1.005045293553212,0.9915644617847462,0.9993826457110299,1.0000568226525806,0.9993632303131594,1.003020156708067,0.9900728894180811,1.0015821538887233,0.9991697744682786,0.9866963686586756,0.9991234816680257,0.9877504897508059,0.988319845817129,0.9984558565569248,0.9983430291183181,1.0051550492150916,0.9984474920581029,0.9944740761021608,0.9978416231151279,1.006541028425413,0.9980716307319347,0.9982763049399548,0.9949865649487916,1.0063023135225586,1.0068541384679004,0.9975340429604842,0.9977230337834148,1.004974852695993,0.9908488850885815,1.0050117305056354,0.026050843084561955,0.00866411618967601,0.035173450002544175,0.04323215553239946,0.04112240863879294,0.02934147811663226,0.011550268334687246,0.02945394327766126,0.04259518077334092,0.017127488133027773,0.04265116099761518,0.01669177251666334,0.013217671690357567,0.04569515887573987,0.02215356804629301,0.03319290364658106,0.04810454387465391,0.010854465778119644,0.04917816306949702,0.037957896791555194,0.0503396037108333,0.050890963164086526,0.012272988317234347,0.04179663603998649,0.043007458298785446,0.051444588116274725,0.05138239534125155,0.029440891036986393,0.009920866279238607,0.033156546172590666
262,262.0,0.987021603086015,1.0076124045779373,0.048103783606967945,0.009614681025715024,0.031341366602799195,0.012664375566120975,1.0028629883908884,0.9910265860421407,1.0019555214847615,1.002859573063142,1.0021311813236375,1.000592952478303,0.9898224369595341,0.9991303507203786,1.0020479991755584,0.9870896280839193,1.0020499786914285,0.9880999713443036,0.9882798650349762,1.001277812265867,0.9982109274570355,1.0024515648571888,1.0013137345735874,0.9940311811226844,1.000711438519454,1.0032639694493952,1.0009438949960165,1.0011503332640983,0.9947836843029275,1.0025538112637513,1.0029667905324187,1.0003967526343867,1.0005832077235763,1.0025785370313824,0.9903858931996778,1.002312136309709,0.025017424101510248,0.009614681025715024,0.0329063540426751,0.040438269386264596,0.038481163552117274,0.02821990562934679,0.012719146995686569,0.0283466035966769,0.03988943050590615,0.018597941230640177,0.03998982958620334,0.018141436287860767,0.014485011200749125,0.04274950114931039,0.021618615797543362,0.03195044437882664,0.044992364924509094,0.01199614802282228,0.04599220160450051,0.03663054005365446,0.047075297728343096,0.04758539540427858,0.013495448171874947,0.040407734969594725,0.04157207896217414,0.048103783606967945,0.04804641778347816,0.02828431324337005,0.010982018874393602,0.03191149626698182
263,263.0,0.9875143694997374,1.0071772713087221,0.046230421222271785,0.00990115674148629,0.0312465795850654,0.012072210456900547,1.0021278154148645,0.9919834337886706,1.0048677706841966,1.006010900703872,1.005250192293757,0.9997344894993401,0.9912009327721786,0.998252038109354,1.0052712819397436,0.9892566451993536,1.0052831803358993,0.9902119883954745,0.9899230024611683,1.0044629860596073,0.9993194362152815,1.001490591438491,1.0045429550310858,0.9951830152153238,1.0039486381728975,1.0020563261904902,1.0041907374321477,1.0043972480765384,0.9961402919322417,1.001144370078514,1.0015065450098284,1.0036477443902616,1.003831392217702,1.0017484849697624,0.9915011906680709,1.0013539762761137,0.026288556829853822,0.00990115674148629,0.03154439836492439,0.038803321289070596,0.036909841804125945,0.029725800669712563,0.012950101996423928,0.02989797685983713,0.038253650414335934,0.01861842732905462,0.03839045548140356,0.018179485974443188,0.014652820670997322,0.04105997050487471,0.02215707496137115,0.03363818832593111,0.04321983921890736,0.012310619372368561,0.04418501708267888,0.03860110842603581,0.04523595124854074,0.04572602851317353,0.01379292443547528,0.04259487972598358,0.04377339988306786,0.046230421222271785,0.04617604184347274,0.02972069714263611,0.011269220536985482,0.033590010682518046
264,264.0,0.988111606534444,1.0069884364838508,0.04573331442363195,0.009213481405274762,0.030277456562146057,0.011735937076291362,1.0019547476191355,0.994055417841843,1.0058223247103435,1.0069884364838508,1.0062534857997858,0.9995568143742054,0.9936922967278973,0.9980592637639879,1.006352196053624,0.9924514988597103,1.0063612694339137,0.9933550479035231,0.9926520576297769,1.005402899265199,1.000365613157545,1.001384760215588,1.0054501454729978,0.9975265454840619,1.0048449896008762,1.0020844186914255,1.0050835839841232,1.0052811882117951,0.9986647665113318,1.001288175794747,1.0016969603496801,1.0045302452526872,1.0047146108787905,1.001602418307629,0.9937531584806625,1.00124982673015,0.027495116049983087,0.009213481405274762,0.029245660469536118,0.03604549074545715,0.03423487695108185,0.03115211189219732,0.012029133258696048,0.031363938922238016,0.035431275367213175,0.017356413053999868,0.03554776163815359,0.01693965721851916,0.013614764846276762,0.03818184742268043,0.021386095391415342,0.03521143643350335,0.04022078088676562,0.011458704471583986,0.04113146072641993,0.04038883594812735,0.042125892567318274,0.04259026740243749,0.012870594872839702,0.04454542017790601,0.04573331442363195,0.04306952959739545,0.043018570198309146,0.03108578686223721,0.010479905874647004,0.0351555717885366
265,265.0,0.9887502528247367,1.0071309355262112,0.04494237860204041,0.008734131274948235,0.02859067486420828,0.010871734463705613,0.9993292945016418,0.9961178021073435,1.0036293886245464,1.0043107837742593,1.0038034988242717,0.9968027669705155,0.9961370239920274,0.995296050672924,1.0039478826571617,0.9955307517848179,1.0039445630939892,0.9963861604581109,0.9953072410765137,1.0026266040728091,0.9992773407274674,0.9986110577713387,1.0025278797079087,0.9998444957631284,1.0018825060707905,0.9994691779532187,1.0020863691937123,1.0022628096134387,1.0011413184643938,0.998827993912884,0.9992875435625201,1.0014868158032917,1.001675161135624,0.9988499778904995,0.9959884635828682,0.9984771527585357,0.026959005347048363,0.008734131274948235,0.026703920095875255,0.0328399894918786,0.031246655399695265,0.030586619530613986,0.011614846089458024,0.030805210149191246,0.03240350770544581,0.01734152270853047,0.032573064676955435,0.016889215668875118,0.013299725205672535,0.03478788368987359,0.01956339795119733,0.03457533939763734,0.036635716591740426,0.010977200684583974,0.037470068194115046,0.03968415340036991,0.03838449946826162,0.038811533153585084,0.01265241263479252,0.04378172918036321,0.04494237860204041,0.03924176711716086,0.039195432670993874,0.030501770237891652,0.00999919526381969,0.034518354343633914
266,266.0,0.989367247005217,1.0075456619031067,0.041989072303722404,0.008850732960854694,0.026913514252943027,0.009533179107764498,0.995368310976953,0.996613807280882,0.999134300571684,0.9990161793591809,0.9988717135655314,0.9926388225717885,0.9966688188220769,0.9911325510301603,0.9990464415896447,0.9961161876206422,0.9991300566315579,0.9969654455997442,0.9958510342967976,0.9972614341663658,0.9962441146963784,0.9943174786923387,0.9969811922755716,1.0004260543047179,0.996283372054192,0.9952872824072652,0.9964413948178256,0.9965913534986298,1.0018587654389326,0.9947910111706162,0.9952969345643295,0.9957815368591703,0.9959740561817666,0.9946369404162652,0.9965154685087485,0.9941831455246758,0.02511809712229153,0.008850732960854694,0.024744323374415837,0.03023088068045963,0.02892283603942583,0.028517311617993233,0.012047819205490059,0.02871856189701635,0.030153975812527895,0.01860766805180952,0.030456109464947905,0.018090438584951022,0.013966850906704955,0.03201926189421214,0.017823504470699542,0.03225223334328618,0.03367770994092755,0.011303411124999763,0.03445250701223782,0.037048265173365715,0.03530906996735895,0.03570548476724013,0.013505780027811791,0.04089444534985584,0.041989072303722404,0.036088862801821664,0.03604618931392133,0.02844111690709608,0.010223541823127284,0.03219936564771794
267,267.0,0.989899527710487,1.0081374735929458,0.03839936268613671,0.0090776718480479,0.025055354002015466,0.008165527530491407,0.9941274562764143,0.9956963932237574,0.9954041144686583,0.9948653734874287,0.9948376717920117,0.9913954309133833,0.9953877117529996,0.989899527710487,0.9949276869014131,0.9941416054021651,0.9950386734473204,0.9950401294300685,0.9943382420725412,0.9930541026374038,0.9940941693640504,0.9930870892509225,0.9926861522240071,0.9994183236109917,0.9919609465339811,0.9942222957106298,0.9920961179923905,0.9922347286004017,1.0008766014199335,0.9938787236463716,0.994425169622466,0.991405799330998,0.9916001199396064,0.9933676761148996,0.9954834839458268,0.9929507995184417,0.022900328061909458,0.0090776718480479,0.022737100495329805,0.027669895242446913,0.026560087402041247,0.02600890205516782,0.012441260200963334,0.02619210616690929,0.027778797130406617,0.01935995206042412,0.028138511967149622,0.018815027033216677,0.014463226145991,0.02930721946901113,0.016353301641374746,0.029426950114958567,0.03080232468731048,0.011640505824720558,0.03151546175124235,0.03383915653296297,0.03230764003391225,0.03267148461810527,0.01403735884949515,0.03738670749693219,0.03839936268613671,0.03301881812350583,0.0329796484588026,0.02593943284122186,0.010513611210290836,0.029378769910476627
268,268.0,0.9902783646696474,1.0088112285741355,0.03646088766896571,0.00885369613480851,0.02343736025692048,0.007517609207197786,0.9967403171750499,0.9949073097758161,0.994752515113912,0.9943193438304533,0.9941561686818013,0.9942106084710417,0.9941744267952933,0.9927334453679055,0.9940775083900418,0.9920841383629372,0.9940714230487407,0.9930428236637797,0.9928512575307993,0.9925306285661158,0.9946100704238886,0.9960748326929787,0.9922080429662117,0.9984664621275277,0.9915031846168735,0.9974159967597196,0.9916652160805016,0.9918239962908946,0.9998067431821415,0.9972207798960944,0.997801620671549,0.9910001979197952,0.9911926801819,0.9961747191330952,0.9945506680864921,0.9959344576987634,0.021238607277620496,0.00885369613480851,0.021114234111115897,0.025705650893757453,0.02466222074448855,0.02417894857002318,0.012003832183814258,0.02436175673326641,0.025801660447135343,0.01843890622898351,0.026140735180585108,0.01792983134722495,0.01387922639437853,0.02719384405957862,0.014930777275202308,0.027433310617652293,0.028576474223868883,0.011277410776806829,0.02922088223111138,0.031823492868754494,0.029935440685517237,0.030265709683957105,0.013468075475616187,0.03542425259873938,0.03646088766896571,0.0305712464816095,0.030534687850349893,0.024094295473674726,0.01021425163544911,0.027386461853558666
269,269.0,0.9904123519897955,1.0094717848250843,0.03527787376497059,0.008184303737343936,0.022498924253332584,0.00755064085032207,1.0004804326400696,0.9944536265173588,0.9959064922659427,0.995734989678453,0.9954251362688386,0.9981912002524298,0.9933454325543684,0.9967350468054972,0.9952162458827919,0.9904805200303111,0.9951042957482081,0.9914967161463235,0.9917750385902586,0.9940702275019552,0.9963361478059286,1.000257399358634,0.993860582899459,0.9978892139409711,0.9932151474691419,1.001797907961789,0.9934449260180885,0.9936435080853151,0.999122087371751,1.0017409787806746,1.0023522012948796,0.9928457617861375,0.993034050018335,1.0001346419980606,0.9939751231318433,1.000112413787549,0.01990001661229889,0.008184303737343936,0.0208380060375204,0.025344279033163705,0.024317963493217926,0.022737605325622523,0.011058088738675012,0.022926487969825732,0.025470898962921606,0.017040711954482816,0.02579919745677908,0.016562708900781924,0.012787672391328941,0.026724501351609278,0.013605591562771255,0.025894985645961707,0.028050305442243906,0.010395167585335395,0.028638047321685373,0.030400849026137218,0.02928842481031284,0.029588878345516198,0.012375184406424534,0.03418007875299748,0.03527787376497059,0.02985539899924956,0.029818653117165392,0.02263047937403086,0.009426950561116577,0.025848416918486827
270,270.0,0.9902044148725275,1.0100240003241996,0.03268067566586196,0.007852508184009092,0.021495639957771904,0.007135831269255262,1.0039459888621363,0.9946572136299371,0.9984403078830625,0.9986038248778479,0.9981984093665528,1.0018667455745378,0.9934085094449786,1.000425027636209,0.9980115243534129,0.9902044148725275,0.9979404489583696,0.9912506140134979,0.9917250632366958,0.997085449203754,0.9987052323460639,1.0041157596815649,0.9970001574621131,0.9981261904841557,0.9964295501425351,1.0058252316762564,0.9967429005740365,0.9969789878121114,0.9994197032136927,1.0058849317503933,1.0065248974916883,0.9962276444025926,0.9964108520339713,1.0037955503899343,0.9941529117515574,1.0039672879961519,0.018243383583211894,0.007852508184009092,0.02045909197548153,0.024810301071219322,0.02384197862864926,0.020879700721095316,0.010762154812831937,0.0210629768402999,0.025022813776471874,0.01698526263062512,0.025332791635193547,0.016484189194255098,0.01256286659112928,0.026076204506871647,0.012540255614632847,0.023800521798516754,0.027316672962468976,0.010011233334059438,0.027850551158203073,0.028051124467927183,0.02844458341230808,0.028713641351118386,0.011965736799286215,0.03163982701047767,0.03268067566586196,0.02895269067663131,0.028916713554383,0.02076480641205818,0.00908747552087268,0.02375646484300618
271,271.0,0.9896013465232254,1.0103727330498893,0.030221852880781046,0.008198590333078846,0.02049476721211564,0.006197146881656814,1.0065478720383572,0.9958063352016339,1.0020040476461527,1.0025368336872538,1.0020762209256147,1.0045881086192114,0.9947738661953356,1.003144471331176,1.0020202476429463,0.9919132873602297,1.0020512325809479,0.9929365399743575,0.9931951855952168,1.001147228926514,1.001452421289715,1.0069861813910237,1.0011728882106021,0.999470129276965,1.0006646723978319,1.0088107265410584,1.0010468542782764,1.0013085816778011,1.0009129841710558,1.0089482334488806,1.009615404785122,1.0006008488146785,1.000780366257557,1.0065285430705802,0.9953973973158914,1.0068353574343418,0.017234843617340775,0.008198590333078846,0.01910249903944229,0.023216032882933328,0.022272825152190204,0.019705807623912643,0.011381426889014935,0.019883908712917148,0.023366608902977454,0.0182257775413249,0.023651299811709867,0.01767178158791765,0.013379907622696988,0.024386926200016982,0.011536329763674937,0.022357544138395163,0.025557554534375117,0.0104762392328196,0.026053179976766924,0.02613020206293285,0.026603462496797285,0.02685267924468126,0.012508273224361544,0.02930687420915468,0.030221852880781046,0.027078055435807016,0.02704384598248366,0.019587626171757896,0.009534862802121302,0.022316198289085185
272,272.0,0.9887254121624118,1.0104228409805611,0.029962234190815118,0.008259860473208726,0.021156871143622434,0.00648885052400761,1.0074074997619717,0.996829145987144,1.0050953214699652,1.0059330396128523,1.00541979589532,1.0054452667742573,0.9961322787686165,1.0039894940676801,1.0054734490371373,0.9938766620533378,1.005542788620879,0.9948576712111755,0.9947487876777249,1.0046130093841434,1.0032936289988568,1.0078741724895233,1.0047131491410484,1.0006751190651164,1.0042339100719901,1.0096606834668878,1.0046445330978397,1.0049162026787564,1.0022494650056153,1.0097574580091961,1.0104228409805611,1.004228980421964,1.0044062056077543,1.0074120686804282,0.9965381614660916,1.0077251011766823,0.018325417769277683,0.008259860473208726,0.01956334991831467,0.02428373624739609,0.022936573996325288,0.02085442451616155,0.011501010673409485,0.021029279560357547,0.023848125411020053,0.018450867572133225,0.024032981693985028,0.017886017762027168,0.013539392796514328,0.02548594612586059,0.011363283066890655,0.023383492819498215,0.026838730991707256,0.010561402058756308,0.027374198035591595,0.0265776577491023,0.027947108689850283,0.028219142017957582,0.01260392129051275,0.029213278990931783,0.029962234190815118,0.028479204790305017,0.028440816759639737,0.020777166423740726,0.009622745057955996,0.023344766859425985
273,273.0,0.9877427450143947,1.0101150152271094,0.03291710037968126,0.0076633302250030426,0.02267034020564701,0.008015928831235029,1.005431206800049,0.9948596671545978,1.0054314079793853,1.0063863951660634,1.0058236912950267,1.00327402610149,0.9941446635364988,1.001799408962874,1.0059549680306932,0.9920949916584854,1.0061197308308238,0.9930611854491875,0.9928224698261601,1.0049813075049339,1.0018912697346753,1.0054680123616295,1.0050729175024369,0.9984376976028908,1.0045803741739754,1.0067671271417578,1.0049753261221752,1.0052468405846005,0.999896716449515,1.0064649927668035,1.0070128181196667,1.004539483425,1.0047173099488276,1.0052696159781767,0.9944942783788302,1.0053227053357834,0.0193241349035944,0.0076633302250030426,0.022260356642174704,0.028122459114236525,0.02621192466196245,0.021872438361601156,0.010683848638918093,0.022031085929457617,0.027047151062770593,0.01718746084698705,0.02708357145749356,0.016657545919125223,0.012589855600905862,0.02941376457284449,0.012056629046414462,0.024297317234556005,0.031054514421137977,0.009801460830323346,0.03166405536410515,0.026936526467644252,0.03229023779391765,0.03259887043305867,0.011707445337274833,0.029055899585848446,0.02965313221488792,0.03291710037968126,0.032872408099985075,0.021861148594348748,0.00893154883260625,0.024262983596545645
274,274.0,0.9868194783034822,1.009533279430375,0.03395773075395627,0.0070239908846847065,0.022469873570043992,0.008603769253877019,0.9996913261742254,0.9904275079516099,1.001438013318441,1.0019685643194185,1.001534331596226,0.9971109461154886,0.9893372125011844,0.9956187877491786,1.0017050274899,0.9870371692885953,1.0020181331866824,0.9880200520925113,0.9879218196604546,1.000361228045317,0.9964778836008769,0.9987839542749313,1.000320766048815,0.9933360532329362,0.9997781404903098,0.999265906517578,1.0001197779051352,1.0003847460118132,0.9944454288161024,0.9983261481063098,0.9986753051520928,0.9996185836839738,0.9998004122636789,0.9991242185201695,0.9898023719737031,0.9986446812784505,0.018416493792965297,0.0070239908846847065,0.023107711405461823,0.02918869743853904,0.027214080210797593,0.020816322226694377,0.009890596857322673,0.020962285162055422,0.028122741576495275,0.016217051623282557,0.02814873142104505,0.015698753487225266,0.011734643267377,0.030456637593537526,0.011819151942151121,0.02307881365066333,0.03212121120223262,0.008989413794108362,0.03272488858180377,0.025459912023844313,0.03333170005625881,0.033630539797706034,0.010723564544926225,0.02736796009725143,0.027905192622666476,0.03395773075395627,0.03391357277434305,0.020819877062180962,0.00820682680575973,0.023047114443983212
275,275.0,0.9861217452539821,1.0087974903636852,0.03137039111963963,0.006478779286267991,0.021415393690686537,0.008030360001801002,0.9944082588426736,0.9892962742469104,0.9969914996515572,0.9968729002987746,0.9966827938746992,0.9915146159934014,0.9882232790395314,0.9900135731261138,0.9968828561448182,0.9861217452539821,0.9972469035929015,0.9870862410909305,0.9868688337180442,0.9950658033709012,0.9923183214108594,0.9928563548753284,0.9948405718041072,0.9920278578256492,0.9942381189318066,0.993014454420138,0.9945211416202838,0.9947609218613719,0.9930568236219885,0.991867330054923,0.9921552421095828,0.9939534954445859,0.9941399774617501,0.9935610387490383,0.9886426953674047,0.9927205896480281,0.018452920585912816,0.006478779286267991,0.021424136732553768,0.02700179227906686,0.025223363880756647,0.020899426481145716,0.009274292534674685,0.021060192767324834,0.026123888765450572,0.01569834347034493,0.026192475612486856,0.015165828232011703,0.01112657537928913,0.028165121359715557,0.010920693871860778,0.02320310300101353,0.029688932108182235,0.008312448278263192,0.030241808342746174,0.025705101493649345,0.030795919225359097,0.031067798314944155,0.009921299337341146,0.027708566379554895,0.02826245576264298,0.03137039111963963,0.03132998256804078,0.020874417019041993,0.007603983196943784,0.02316777333437027
276,276.0,0.9857740536145618,1.0080275048003668,0.031057385081611547,0.005911597058537414,0.0212094975974674,0.008086212186728954,0.9943144113527025,0.991996293017413,0.9973714530193966,0.9971936073025155,0.9970477744727326,0.9914469499233143,0.9913832196547347,0.9899440754494243,0.9972946423631455,0.9899926151055095,0.9976229165272711,0.9909046944572205,0.9902671656392555,0.9953382635360156,0.9934149679373809,0.9928881267883399,0.9950610278083118,0.9950742600834614,0.994436932627719,0.9932702850501999,0.9946990702623093,0.9949238600209267,0.9962786999728945,0.9923153064188921,0.9926639281826564,0.9941032604906123,0.9942928370669614,0.9935287827410584,0.9915569556755199,0.9927519579563039,0.020283694660520032,0.005911597058537414,0.019986299838994994,0.025245209099795735,0.023547654816891264,0.022985976330552948,0.00854916099138795,0.023174475376951525,0.024332024848489866,0.014804587773843997,0.024388485462049327,0.01427933749036044,0.010335430134409499,0.026409861638245016,0.01078431486398922,0.02551704328682337,0.02789256951921402,0.0075970223554220045,0.028456658045895672,0.02828077309053107,0.029033394804480098,0.02931842978893727,0.009075770644896933,0.030466571453497685,0.031057385081611547,0.029630105556177788,0.02958870251825398,0.022920723179672135,0.006956793385050016,0.02547487482853884
277,277.0,0.9857344092313229,1.007343179513747,0.03330469661250009,0.00545727805563855,0.021895362639542823,0.00888897395383255,0.9975154131510949,0.9951892155396671,1.0011581681814095,1.001357268198775,1.0011269583006486,0.9948541254299894,0.9950355190911242,0.9933639437662003,1.0014434623236035,0.9943001326675948,1.0017513797923863,0.9951670470803966,0.994140747171858,0.9996174144123704,0.9972282278887761,0.9965422836458651,0.9994218882082833,0.9986232043088478,0.9988255809695676,0.9972087584978532,0.9991178887354915,0.9993525256726723,0.99998231511806,0.9964660308651309,0.9968684345392891,0.9985509543008765,0.9987385193220443,0.9969260343732784,0.9949675123199802,0.9964020258239363,0.02189869124895271,0.00545727805563855,0.020349038769298597,0.02570492996088796,0.024006355048381944,0.024771961613418127,0.007877101947707276,0.024968116238631568,0.024792174775922684,0.013648173068338071,0.024925747123663272,0.013161800459002802,0.009518392475610564,0.02702140588634505,0.011624305432549427,0.027489080169907455,0.028598963462698412,0.007021039559428604,0.0292501008996955,0.03040809584198973,0.029933222971568755,0.03026343417684735,0.008395256776970249,0.0326886715401786,0.03330469661250009,0.03063769544943394,0.030590549828345824,0.024694643664658792,0.006417503276963601,0.027442452850749182
278,278.0,0.9859191924747266,1.006864371277154,0.032943116806139566,0.005211955721036728,0.022541138689554135,0.009499902755080761,1.0007532324583912,0.9981378433060385,1.0047859848818428,1.0053380077714833,1.005037062814153,0.9983042699765097,0.9983898056571284,0.9968332524586454,1.005430863678484,0.998225270181839,1.005737757836763,0.9990534840492163,0.9976861864338423,1.0037208591922204,1.0009056531545337,1.0002322515050914,1.0036104158290864,1.001908449039334,1.0030512052664227,1.001179798592746,1.0033830536293051,1.0036291338840742,1.0034068621223047,1.0006454395861906,1.0010969884564536,1.0028596673679024,1.0030443943212648,1.000359392995284,0.9981093851750286,1.0000870083362026,0.02176719941793847,0.005211955721036728,0.021854873416510618,0.027487636999641234,0.025789398906387095,0.024558615326464545,0.007522920443194887,0.024736631098594516,0.02672387177824469,0.012994414229555695,0.02699231987290015,0.012535871957447318,0.009078451356156977,0.02895731559389104,0.012482718164231795,0.02724646237644858,0.030645065034236554,0.006728272719759901,0.03137400403126904,0.030065566953774787,0.03214664191616582,0.032508056272249966,0.00806187318124844,0.03224945244314276,0.032848152627799575,0.032943116806139566,0.03289093093579057,0.02450242550751361,0.006128861368334106,0.027201084230555065
279,279.0,0.9862447837152328,1.0067109368639136,0.03275360842917852,0.005072713788590629,0.021855303731577305,0.009335577450168157,1.0031952699451712,0.99897851375091,1.005821641790146,1.0065716559736975,1.0061616140927474,1.0009273221719905,0.999171943175987,0.9994741376894851,1.006478239773175,0.9987593360344585,1.0067109368639136,0.9996060712877771,0.9983904464305394,1.0050197322606707,1.0025757220079534,1.0030289314113265,1.004961686507781,1.0028588020240825,1.0044103031024447,1.0042072046398385,1.0047532277411058,1.0050001050821504,1.004444850531403,1.0038415454218275,1.004333600461103,1.004238883142712,1.004423994037793,1.0029653528931246,0.9989615409961613,1.002880639333592,0.020256572317962077,0.005072713788590629,0.02183702739917324,0.027411735298479636,0.025773052221260553,0.02284794228805437,0.007237443709738354,0.023010268740831893,0.026790745323771438,0.012330345628398581,0.027141468128009844,0.011902784723067905,0.008680443734039903,0.028842249542678135,0.012107502096855755,0.025374556483132655,0.030496480031674465,0.0065579585839288706,0.031212997946183672,0.02808537922250934,0.031971942868748444,0.03232420945685833,0.007834115405178714,0.03021597408526369,0.030811245607298796,0.03275360842917852,0.032702142088526565,0.02279929058607796,0.0059443125359918214,0.02533260367585488
280,280.0,0.986627563323303,1.006958870056048,0.03559822396997046,0.0068409117001967295,0.022734850514263657,0.008759621014391523,1.0025193085584674,0.9973717044674468,1.0014688527763338,1.0018559874735342,1.001453985139315,1.0002901243455227,0.9970555713189825,0.9988481926083936,1.0015528227559132,0.9956976586273236,1.0016463981312305,0.9966072454078855,0.9959672217817948,1.0001888331534805,1.0001469656232376,1.0024142923337191,1.0000443822310097,1.0009802305187534,0.9994464636949348,1.0037576204494594,0.9997337101233699,0.9999542074490773,1.0022750322535126,1.0035297562367682,1.0040599136251103,0.9991841884888326,0.9993729012029366,1.0023329382796484,0.9971633891457766,1.0022651368165538,0.021651311192734304,0.0068409117001967295,0.02101361733281039,0.026349858776508712,0.024776045856707167,0.024552922717971916,0.009067303482443865,0.024733104992001043,0.025693115217719636,0.013690616244989545,0.025946588159886985,0.013302403219365827,0.010388610810481662,0.02776892674570104,0.013563644255033036,0.027576666130767386,0.02935925156822177,0.008891552476253443,0.03004290559836742,0.03145010732569676,0.03076743013101319,0.031091767895902744,0.010426128126340075,0.034647751879617474,0.03559822396997046,0.031521027850519016,0.03147151169505089,0.02446611913250209,0.007867370228006574,0.027528720715128793
281,281.0,0.9869839116693979,1.007508712670354,0.04714574845121595,0.008901712976563413,0.02679192598442381,0.010423045794459244,0.9995232611140535,0.9951714179693798,0.9944122687582709,0.9940819581231529,0.9938177672414431,0.997227179138977,0.9943432358922212,0.995788612772441,0.9937180038892627,0.9921364249081441,0.9936864955678554,0.9930961614969498,0.9929753520433902,0.9921868050762277,0.9956166264744555,0.9993070885310935,0.9918452858850367,0.9983668072343249,0.9911676491082355,1.0007540777613275,0.9913593326849238,0.991533821031842,0.999066290263222,1.000644004419403,1.0012116747442337,0.9907570287310041,0.9909491711186723,0.9993043387026785,0.9947409020657146,0.999159152275447,0.02733811934208529,0.008901712976563413,0.022602911521965103,0.02839619327524662,0.026617335353104725,0.031089187816651733,0.01125577691653937,0.03130300853476488,0.027339955816413297,0.01546214757894483,0.02734581635574765,0.015112009490946087,0.012474813150504407,0.03011693914297509,0.017922685238721116,0.035232616218527836,0.03189283603939486,0.011626258946859702,0.03263236814220702,0.04096190754383667,0.03341284164256082,0.0337403849303935,0.013492199989400506,0.04569663540302341,0.04714574845121595,0.034245223356373276,0.034190714372802536,0.03091966857452083,0.01011786319037344,0.03517190022005076
282,282.0,0.9872302091239782,1.0082171435323233,0.05104499019752685,0.008972780714632814,0.028215698670376134,0.011507227414137665,0.999044009716858,0.9933379165467212,0.9913072906003032,0.9907669779027136,0.9904796958511528,0.9967680107375525,0.9920721252378352,0.9953258402549642,0.990222438503214,0.9891090333341684,0.9900846594664843,0.9901190510335885,0.9904607901210567,0.9887891097392885,0.9936607970359325,0.9988898520983632,0.9883981656815823,0.9962363711032245,0.9876928371613131,1.0004367008207131,0.9878469776807821,0.9880104791579846,0.9965684974511682,1.000413054757783,1.0010137207633845,0.9872302091239782,0.9874243480533923,0.9988701652877296,0.9927233878578875,0.9987438644445502,0.029830471217306864,0.008972780714632814,0.02326225553966371,0.02935607060850806,0.027415040007761925,0.033888853758705484,0.011292650504561545,0.034108490206947,0.02799306024616515,0.015356785816383247,0.027883509116476028,0.015018648120351653,0.012474070810785562,0.03125410760158919,0.019338733885406533,0.038392476194191984,0.03315945883450615,0.011716144697434365,0.03393313659512494,0.04452423571704168,0.03474494700090538,0.035081367381888516,0.01355486812392431,0.04951460854664763,0.05104499019752685,0.03562398188894457,0.03556572334472712,0.03365615092807373,0.010184925472653452,0.038328417032448464
283,283.0,0.9873044905460755,1.0089408414674466,0.04772148699325797,0.00959739631386843,0.02710326757618516,0.010174290495115625,1.0013881570758894,0.9928918381544987,0.9934987835785786,0.9932764602965606,0.9928879689046757,0.9992285999691376,0.9914722481744971,0.997784170268048,0.9926447338915783,0.9881890597349781,0.9925504770115873,0.9892247125464073,0.9897543270437505,0.9914158987282587,0.9952438016852684,1.0014709758109595,0.9911333324738314,0.9957879197545607,0.9904822763932924,1.003127071563541,0.9906975043300807,0.9908964324949455,0.9961715475602062,1.0031787898123028,1.0038081001896406,0.9901351807593376,0.9903263875404509,1.0013251613456784,0.9922293904279844,1.0013251790200879,0.028004225858470014,0.00959739631386843,0.022150252076684588,0.027908580052980192,0.026089173647432407,0.03180105537276172,0.01225684337767061,0.03200754194907048,0.026649519207347195,0.017014768541101694,0.026537822434783833,0.016622663624784567,0.013660505703880797,0.029711754561846458,0.018610189690205815,0.03600929505094913,0.031502848191967574,0.012432434560958721,0.032226926608626076,0.04169352984212589,0.03298727979855516,0.033301568864047705,0.014272101149241108,0.0463107884786235,0.04772148699325797,0.03380989091803622,0.033755088833561396,0.031571056791521904,0.010932487174233656,0.03594895161695998
284,284.0,0.987231408749006,1.0095364853012159,0.046509924501680934,0.011396410044278112,0.02779050937534157,0.009026286110503613,1.0043079990406307,0.9943683762203019,0.9983676416058703,0.9985816675390213,0.9981477864821531,1.002260819051063,0.9932412993913954,1.000817662326065,0.9980635527143495,0.9903957076408557,0.998071907170961,0.9914039773230099,0.9916602386883377,0.9969013643422059,0.9986878393215523,1.0046315966386474,0.996758754770899,0.9975277464682337,0.9961986598759588,1.0063794617064477,0.9965165950642424,0.9967586669666396,0.9981471579797558,1.0064977734589227,1.0071527633269493,0.9960514310985018,0.9962374660309263,1.0043517493700573,0.9938373437226509,1.0044853893184895,0.027176701277154915,0.011396410044278112,0.02285022212669372,0.028590383666806284,0.02684838480655551,0.030866354937243594,0.014682338285102556,0.0310739427790026,0.0275045750516053,0.02051085306632935,0.02738484742420872,0.020040995089339163,0.016433482565143816,0.030393438436154812,0.01987126410938328,0.035008542036011066,0.032127532554348845,0.014609088684195205,0.03282808929045207,0.04059699758205786,0.03356651942777975,0.03386333151855335,0.01657696017218135,0.045139564465835925,0.046509924501680934,0.03436062165482287,0.03430806867365192,0.030650561037762123,0.012997798795227944,0.03494748720068456
285,285.0,0.9870572710346562,1.0098607538591216,0.046614900113300654,0.01223789623320747,0.028230536619967307,0.008683978048587513,1.0066766870915778,0.9965698139022858,1.0035230895396674,1.0041617112091652,1.0036879025748076,1.0046998557809472,0.9959235058885864,1.003249911130133,1.0037463500905426,0.9938516746621822,1.0037741646250005,0.9948072155378516,0.9945976392202039,1.0026472149411276,1.0022821807203834,1.0071872539297464,1.0026354272120075,1.0000685418499295,1.0021553095638018,1.009008301483861,1.002565331732908,1.002847324477056,1.0009141429921684,1.0091809158780978,1.0098607538591218,1.0021847207673749,1.0023659219816614,1.006800440500326,0.9962398941690794,1.0070417637024802,0.027169966958672177,0.01223789623320747,0.023141878671752613,0.028870234782823672,0.027154604927985326,0.030874689824002086,0.015730506481443748,0.031096380280418355,0.027822577581042892,0.021799233723878434,0.027671999380100943,0.021315819104790475,0.0175691537667543,0.030689048332137817,0.02088250227575523,0.035055958811896396,0.03239207043862361,0.015613195849762226,0.033075318677329844,0.04068977345628756,0.03379865141309569,0.034081073022264714,0.01762624402797851,0.0452600316677624,0.046614900113300654,0.03457428240303993,0.034523641597542544,0.030653876552004286,0.01393841933057842,0.034992168912786746
286,286.0,0.9868283847049133,1.0098117341522894,0.04446883767966961,0.011561125900149094,0.027094713184676524,0.008385577653388172,1.0069549836020122,0.9972246303716032,1.0068820864647265,1.0078274323048189,1.007307954927088,1.0049168656441152,0.9968846879479233,1.003453917730068,1.0074754948724183,0.9953639934243725,1.007546851942832,0.9962810477949514,0.9957375372567704,1.006396640704473,1.00385073483641,1.0073490178215607,1.0064685321075997,1.00093339561011,1.0060234798880139,1.0089845029681135,1.006468893124579,1.0067690078274392,1.0019980105087682,1.0089960058500043,1.0096339607835936,1.0061151587878867,1.0062942888365445,1.0070299549578166,0.9970098831646302,1.0072054878304015,0.025822837016673775,0.011561125900149094,0.022541677218736997,0.028038694732256,0.02644335445934996,0.029367867248647865,0.014862582800503975,0.029588308362138018,0.027180400755357492,0.02065248767381825,0.027122379583709437,0.020191046541018023,0.016608920311763715,0.02979168467919603,0.019958332212955118,0.033363418940695076,0.03141508082926848,0.014752613064977126,0.03207069463358713,0.03877934779196614,0.03277041809700775,0.03304518693238562,0.016689103888975584,0.04317582047027906,0.04446883767966961,0.03350369560042274,0.03345525979180436,0.02915276099323795,0.013165854970632909,0.03330160235911281
287,287.0,0.9865910570616638,1.0094531459343776,0.04087954800107124,0.01104592530263409,0.02858306432002764,0.009299273167028393,1.003532547962159,0.9945005564942413,1.0052029254714514,1.006009567053779,1.0054936779859407,1.0012239854315717,0.9939397308688451,0.9997443925879589,1.00562351395238,0.9922147162551107,1.0056951193752486,0.9931464772074889,0.9927258374422638,1.0044803159244682,1.0008802812746815,1.003328657608434,1.004501311616502,0.9979283825361493,1.0040283930858491,1.004350916190792,1.0044434720022664,1.0047372166187638,0.9990077379675957,1.0038608343613937,1.0043446606948983,1.0040462076663923,1.0042277484584692,1.0033651373926167,0.9941482361558306,1.0031893231572793,0.02405668901130313,0.01104592530263409,0.027137989345009658,0.03342981736866281,0.03182035337075466,0.02728967718572155,0.014436048757541745,0.02748679502622213,0.03306107597842871,0.020688481926875054,0.03340451070980881,0.020196199858736583,0.016305653029386472,0.035458057879757914,0.020303185318643217,0.03092254835093238,0.03730820375722364,0.014181229943460398,0.03807712232022037,0.0357776301889826,0.03892298958192027,0.039277512043486784,0.016357348927756088,0.03971932959948631,0.04087954800107124,0.03970621769357357,0.03965256898942592,0.027078822563270145,0.012644312552217467,0.030866085018315878
288,288.0,0.9863915954067944,1.0088901171446796,0.04786705732828083,0.011117407635950935,0.03116096753825046,0.011806023924789657,0.9969920275604963,0.9905011492706471,0.9989816865193454,0.9990577335334309,0.9987139950067224,0.9942608257214667,0.9893993864336682,0.9927670871514516,0.9986559102291502,0.9869002581473766,0.9986196187971117,0.9878863831535212,0.9879392315928386,0.9973421030343192,0.9945538876291596,0.99588768645741,0.9971896822351243,0.9934715819798492,0.9966476612039895,0.9962477373397222,0.9969901265016778,0.9972624131154973,0.9944822262087202,0.9952477299352136,0.9955707962213804,0.9965034288888543,0.9966899536391073,0.9963971875600094,0.9898982430210109,0.9957523961829156,0.02259877581944287,0.011117407635950935,0.03316120054303994,0.04051186026151348,0.03884579707374998,0.025532410739347464,0.014836727754619106,0.025706082208596093,0.040661394576057434,0.021979395878153313,0.04144100796051025,0.02142722586852022,0.016962786565768197,0.042921232722110556,0.02157043190454966,0.02881273601019336,0.04507363002466912,0.014395161232203033,0.045985087466399004,0.03307782277534301,0.047016614632418616,0.04745993454992367,0.017083397224720295,0.036532692411902636,0.03755006332733345,0.04786705732828083,0.047806947283426215,0.025317241966006824,0.01281590332143381,0.028760999081330344
289,289.0,0.9862763070421926,1.0082277757224878,0.04723273500285911,0.010809202961926006,0.030219099790313068,0.011781576456174536,0.9927630292738007,0.9899709006830196,0.9950144010096194,0.9945329499419677,0.9943729314210307,0.9898117942143873,0.9888309843645784,0.9883133744444546,0.9942551443316653,0.9862763070421926,0.9941794623652007,0.9872653159785458,0.9873550445842687,0.9926852177568837,0.9912668201720715,0.9912331779662986,0.9923877894360089,0.9929695962496279,0.9917859276862965,0.9914527766619818,0.9920661361282853,0.992310394867901,0.9940942425857604,0.9903591383498077,0.9906541384476585,0.9915060755199392,0.9916967783274601,0.9919386092408693,0.9893608353240492,0.9911000430541012,0.020912555040911412,0.010809202961926006,0.03289932385488095,0.04004949934225722,0.038516451009879125,0.023603353378211477,0.01460464301176318,0.02375975912878361,0.04042734331793662,0.022064504368246484,0.04131900931925431,0.021489218685105917,0.016818840460289395,0.0424153367872161,0.0206339739566466,0.02660862003054503,0.04450325348688334,0.014034128048265851,0.04539704669727309,0.030493173539349907,0.046418642690099154,0.046855690600339985,0.01684728130526318,0.03364051689808758,0.034571028471931955,0.04723273500285911,0.047174121678353144,0.02340239500342537,0.012509694421916247,0.026561651211490678
290,290.0,0.986277960915608,1.0075712496070948,0.04595230725682576,0.010020464657402136,0.029102141980248148,0.01163818412247562,0.9940472961581668,0.9927293533737468,0.9966387183250269,0.9962952539459534,0.9961291210173897,0.9912333918458036,0.9920375295421126,0.9897430709310924,0.9961107529572476,0.9901670802371406,0.9960690836575203,0.9911090296400965,0.9907870600229851,0.9944455660196925,0.9934039431571837,0.992833131138473,0.9941477188331709,0.9960663165331125,0.9935436549608088,0.9933270322029139,0.9938237347349123,0.9940589588029632,0.9973664430153103,0.9924466435839571,0.992803516840104,0.9932621978547076,0.9934532070148995,0.9933632167295511,0.9923279966962899,0.9926971888065377,0.02028133604322267,0.010020464657402136,0.03184536640340873,0.038753699779947075,0.037290486859929806,0.022848805979862778,0.013582357296885488,0.022989825892756558,0.039141200617942976,0.02062092844720902,0.040040132812667814,0.02007763055138187,0.01566915315966646,0.041087048284286436,0.01975996663717402,0.025725390088333064,0.043139326641194894,0.013015871184141648,0.04405285630797616,0.029399444605922087,0.04509661737607849,0.04554766976756693,0.015642049260205626,0.03237187897513924,0.033261567814991407,0.04595230725682576,0.04589310893224346,0.022666995373328933,0.011607637152330435,0.02568313524742243
291,291.0,0.986375172558245,1.007025666737793,0.050419077836787216,0.009704812689216842,0.03058128583498585,0.013449832838704818,0.9977354410680507,0.9961043040682472,1.0010991731138847,1.0011853059325753,1.0009407123614291,0.9951632876150335,0.9959021751308889,0.9936967372654315,1.0010367356132226,0.9947363973213352,1.0010217499951601,0.9956305932018544,0.9948861086425218,0.9994714345348688,0.997707160304823,0.9970118957911677,0.9992736121301578,0.9998129615830791,0.9987115704147884,0.997801319871233,0.9990356838719422,0.9992840156780587,1.0012658326169412,0.9971418682272288,0.9975526701794015,0.9985195256004444,0.9987076715378376,0.9972630363648143,0.9959395386206186,0.9968701590042268,0.02048013223592771,0.009704812689216842,0.03480754419242906,0.04219481069059344,0.040718727355959806,0.022970673246157564,0.01321493196355491,0.023094453094623015,0.04275442471667337,0.020127363239522737,0.04372723503148784,0.019596175897244432,0.015265592130208514,0.044790156461102903,0.020894891422842028,0.025795040276055767,0.04704624864912721,0.012646717018280698,0.048126478182520194,0.02929780615350092,0.04936304647942857,0.04990232468912255,0.015216606499908072,0.03212336577594553,0.03298370075402444,0.050419077836787216,0.05035019650958271,0.022809289129733398,0.011259578055865567,0.025757174672149104
292,292.0,0.9865330191471706,1.0066961550538758,0.05502842678644026,0.009520372002051126,0.031908192480495805,0.015470228696108045,1.001336900554323,0.9988827003311833,1.0050396686774776,1.005512081167802,1.0052001143233247,0.9989906495776159,0.9990561356544179,0.997544160418727,1.0054035740459595,0.9984300549432733,1.005428903232296,0.999289386242842,0.9982197196851106,1.0039329830736283,1.0015656584578103,1.0010703472655396,1.0038293426430627,1.0029063515885221,1.0033124842720293,1.002134681097789,1.0036836009796704,1.0039457916892645,1.0044966285612262,1.0016798771591737,1.0021387850183554,1.0032162892936605,1.0034013991444373,1.0010644219616391,0.9988977210227737,1.0009244704789544,0.01977744530404086,0.009520372002051126,0.038094250401694826,0.04598470729013195,0.04449772513818404,0.022099748993642445,0.01309536657812629,0.02220393446491915,0.046754585758037814,0.020187309377294207,0.04776627554212011,0.019642538170713163,0.015198048707204703,0.04879838090796043,0.021689845722162388,0.024766737679904116,0.05123800420455841,0.012471452716073217,0.05244756503358196,0.027983005525131967,0.053830126895728705,0.05443787173931499,0.01505517799520548,0.030573578373978276,0.03137289751633267,0.05502842678644026,0.05495189036619395,0.021962782576983343,0.011082267973974318,0.02473345467318929
293,293.0,0.986716577859452,1.006687842494635,0.05354014551545326,0.009223322562888716,0.030908422934731335,0.015172169652571125,1.003679998583842,0.9993101013542321,1.0059976644833828,1.0066878424946353,1.00626506636765,1.0015192879333532,0.9993850277463885,1.0000888002667814,1.0064177989356402,0.998492857880404,1.0064141217140015,0.999372582804237,0.998464320383307,1.005173610717104,1.0030349872021034,1.0037831335379275,1.0051311958360294,1.0033603339968808,1.004627939229412,1.0050877178058584,1.0050096690891808,1.0052797883887141,1.0049075881810101,1.0048072610862275,1.0053088798540837,1.004554725880763,1.0047383683485813,1.0035743470538625,0.9993134048589085,1.003634228161587,0.01880409652248448,0.009223322562888716,0.03715043531346495,0.044790746556005984,0.04337497648036671,0.021044473098807377,0.012623843784326436,0.021146896741255965,0.04559641737705743,0.019351231381107753,0.046577272030168204,0.018832924129909764,0.014614528370373761,0.047504510387462354,0.020782059625582376,0.023644796509313608,0.04986833138348985,0.012056326954978103,0.051042728891441604,0.026954561066052853,0.05238092294238666,0.05297255291144605,0.014453892013041822,0.029684020839763178,0.030535442545874127,0.05354014551545326,0.05346605353732532,0.020906360391363656,0.010716548776520124,0.023612269402227493
294,294.0,0.9868909258721568,1.0070635188320334,0.05319582240169774,0.010665587618782514,0.03294112070987667,0.014050573591551279,1.0028145803947464,0.99745828931091,1.0014893934790154,1.0018210832236467,1.0014108357108722,1.000687172102679,0.9970290638268531,0.9992662456851796,1.0013726178639801,0.9952491928163449,1.0012620960208165,0.9961865022430682,0.9958183450091759,1.0001843722814514,1.0003998308174256,1.0029734252382438,1.0000524408999334,1.0011741766598228,0.9994979284793407,1.0044391651882327,0.9998164390126625,1.0000605439430117,1.0023012452039541,1.004299535001532,1.0048421907761431,0.9993260304956814,0.9995105245606256,1.002744313853894,0.9972527065138367,1.0028232767206358,0.02252855067024736,0.010665587618782514,0.03682339861561116,0.044532527215433326,0.04306013781666869,0.025378154242759306,0.014241384272218134,0.02551180184465177,0.04527963079114532,0.021020913751485893,0.04628666305996643,0.02049964274955997,0.016252315030877495,0.0472240793390466,0.023220437114894025,0.0287446029852717,0.0495740661689383,0.013726925125636516,0.05072320949279627,0.03352695509137769,0.052026001306891216,0.05258585299239897,0.01587458063632826,0.0375628481954295,0.03884275713989123,0.05319582240169774,0.053122080861789635,0.02522672038557484,0.012272045281358128,0.02870392909757189
295,295.0,0.9870211403623522,1.0077166211687094,0.05763791616543092,0.011929190003605634,0.03762659511881084,0.015032809298276684,0.9996032261140073,0.9952317761231061,0.9943227244687274,0.993927600177367,0.993657537805694,0.9973849802633646,0.9942982512619638,0.9959654019046468,0.9934345245858706,0.991705760077177,0.9932205298936255,0.9926926441328181,0.9928170065742122,0.9920344743340134,0.9957066125313648,0.9995774142014294,0.9916988315252302,0.9985263931015237,0.9910546844390693,1.0011298469528784,0.991261422088725,0.9914484953631646,0.9990700635859999,1.0010997210222212,1.0016797035517322,0.9907071261019119,0.9908963342104836,0.9994729042832532,0.9948034789149519,0.9994284874090601,0.029009310451550814,0.011929190003605634,0.039591368683828496,0.04822869555873063,0.04643475191986398,0.032725457028667124,0.015725716222954038,0.03288976511001144,0.04878682702628514,0.02270883966252519,0.04990003912210605,0.022174110054542378,0.017802405307940944,0.05113495881594719,0.02777893178131718,0.037095963448028874,0.053717244952984806,0.015185223245621458,0.054946004160600755,0.0433472640911973,0.05632498222733421,0.056899183885996976,0.017115097624793647,0.04859817998627601,0.05027281592176143,0.05763791616543092,0.05755692312685011,0.03258892604034304,0.013646056018936894,0.03704570591829229
296,296.0,0.987072298507106,1.0084982484399714,0.056950747720123936,0.011527612364356015,0.037558320197761716,0.015017371489237761,0.9989935225163391,0.9933264724712662,0.9911279202867714,0.9905202173245858,0.9902254314375454,0.9967830264150236,0.9919608439558996,0.9953618032737,0.9898475484175637,0.9886285979566326,0.9895380085173318,0.9896647255356923,0.9902382164033685,0.9885299076983256,0.993623039535139,0.9989809208395607,0.9881476255110521,0.9963131711943416,0.9874753009859808,1.000630407058425,0.9876443717633921,0.9878233437931938,0.9964985687743416,1.00068415248278,1.0012970634427496,0.987072298507106,0.9872625597322109,0.9988881822958533,0.9927208469224408,0.998833424431507,0.0301650426817687,0.011527612364356015,0.03890025511275067,0.04759160855371424,0.045691603610451895,0.03398589084403476,0.015188850858102993,0.03414814161573176,0.04795064360485608,0.021903748558174146,0.04904054588659,0.021390442849090543,0.017189012475675308,0.05046065297851845,0.02780250061007212,0.038430643956613594,0.05304881165840364,0.014634527923059493,0.054266261621774795,0.04463812503505979,0.05562541113316484,0.056190695116163786,0.016428959912426017,0.04982196410060499,0.051474861045847184,0.056950747720123936,0.05686963725011441,0.03387128173477532,0.013180889146138136,0.03838023597469343
297,297.0,0.9870213709351667,1.0092594995811275,0.053698315312900084,0.012182647925836083,0.03592391860151283,0.013480234299332781,1.0013002971428955,0.993061888431947,0.9935555873585781,0.99328613869686,0.9928878738038587,0.9992026303941359,0.9916179058252516,0.9977805049969786,0.9925353332782318,0.9881022811268663,0.9922622181847096,0.989152005663512,0.9898326502761404,0.9914143355204671,0.9953356251159217,1.0015071873352877,0.9911550193718258,0.9960667656457266,0.9905390736082611,1.0032730440288913,0.9907710223973182,0.9909891865185136,0.9963003132376728,1.003400373970916,1.0040423895347712,0.9902542734997121,0.9904403526056401,1.0012989776688053,0.9924306162944805,1.0013600085677314,0.028330550071596874,0.012182647925836083,0.03679730628654923,0.04496713152000127,0.04319932294054856,0.031930588259100695,0.016090809624126897,0.032092154211916676,0.045346656638607936,0.023214006179583028,0.046356528769278746,0.02267183263839835,0.01822745733468065,0.047660644013560606,0.02679398510757312,0.036112171917489666,0.05007315144866487,0.015442693039049995,0.05120473063452147,0.041941890710990914,0.05246667270716199,0.052985888827831305,0.017328550064299765,0.04680728739798032,0.04834793920317197,0.053698315312900084,0.05362286128436585,0.03180859963295858,0.013952512765663656,0.03606267157697565
298,298.0,0.9868929020820126,1.009851473527486,0.05414057017919901,0.013862965056130898,0.03687392687474828,0.012841008277703495,1.0042283404451944,0.9947835790315869,0.9987001713222659,0.9988902477908912,0.9984502296077535,1.0022409120666875,0.9937053860536282,1.0008176397193094,0.998278456383339,0.9907722194649875,0.9981085100949602,0.9917853953375128,0.9921048765806135,0.99720306663509,0.9989655782700257,1.0046644560728009,0.9970940205266531,0.9980712930114148,0.9965689042720374,1.006521442532933,0.9969031432077218,0.9971659546003367,0.9985628725331601,1.0067062148121746,1.007373775026736,0.9964820616906677,0.9966627112717126,1.004328236132651,0.9943078462077007,1.0045167156277408,0.0284818815405595,0.013862965056130898,0.037337029426680594,0.045517583571458714,0.0437906258104336,0.03213696617672584,0.018287358019304943,0.032322885093582505,0.045992746472351326,0.02624104727182684,0.04698183192642086,0.025641446660545013,0.02069411496453053,0.0482207725400333,0.02827379949994472,0.03636786088003443,0.050591845954345745,0.017501661459462255,0.05170121159614602,0.042238327968786626,0.05293392248448231,0.05342601809868938,0.01955174257478479,0.04711740970680945,0.04863079716487032,0.05414057017919901,0.054066494745629655,0.03197787588044619,0.015875699728932824,0.036313313789300194
299,299.0,0.9867233298348026,1.0101252692143547,0.05342976013334082,0.014263551786171884,0.036959902658884186,0.012465212968974041,1.0066493206364562,0.9969579896977432,1.003888618924629,1.0045120180687097,1.0040396083525538,1.0047387915655734,0.9963734146056439,1.0033096780236024,1.0040351981706528,0.9942493505973762,1.0039132778660032,0.9952078181720355,0.9950382145242681,1.0029942639927583,1.0025756095317746,1.0072657079242164,1.00302115248771,1.0005823656708246,1.0025775386168723,1.0091994173689798,1.0030026264048777,1.0033031536852992,1.001312762305665,1.0094340960861372,1.0101252692143547,1.002667512456292,1.0028429412023836,1.0068261275189745,0.9966832314282718,1.0071178846410733,0.0289579809302475,0.014263551786171884,0.036877456926635514,0.044965564401077955,0.043245976762243316,0.032716721435506406,0.018730750977759406,0.03292743707097251,0.04539013441543111,0.026660580393712618,0.04632982019944513,0.026067053164208702,0.021140568031133473,0.04765246058668765,0.028870024976041294,0.03703903488112502,0.04997908276523393,0.017963094636057927,0.051060080429123106,0.043007294679198095,0.05225490592078789,0.05272488689158503,0.019996031069728682,0.04794002849210492,0.04943796865547937,0.05342976013334082,0.05335712430555531,0.0325204957529575,0.016311054855625902,0.03698015424134729
300,300.0,0.9865490920806964,1.009977240478998,0.05076094042192634,0.01331315085431704,0.03507329799039091,0.011970714471900684,1.0067450641239313,0.9972540865787446,1.0070088532324555,1.0079384432298668,1.0074214625302234,1.0047628885133209,0.9969319716721571,1.0033189683370418,1.0075393824801357,0.9953100256838112,1.0074928188280943,0.9962331327590489,0.9957580377710626,1.0064966931392005,1.003854923543124,1.007205043572553,1.0066028601878125,1.001052461725523,1.006189173310942,1.0089139049607196,1.0066456121747787,1.0069591583380502,1.0020175109300289,1.0089590194270515,1.0095984677265246,1.006333244479539,1.006506394891837,1.006857562056313,0.9970754343208977,1.0070585502049745,0.02751589975462632,0.01331315085431704,0.0350983375316304,0.04275398099860774,0.041147723802566157,0.0311257495595093,0.017503589716305758,0.03133636820296868,0.04321533453542772,0.025006240465922494,0.04413630748382587,0.0244444695907615,0.01977745362772138,0.04530474036842871,0.02721555809642101,0.03526311358427023,0.04750369801111415,0.016783457066080282,0.04852747629576972,0.040995840634802994,0.04966213753865431,0.05010991323255137,0.018752426616147493,0.04573089161241572,0.047156939719392284,0.05076094042192634,0.05069366973638428,0.030925654258903684,0.015232263751270568,0.0352056126430038
301,301.0,0.9864066267068536,1.0094847607665007,0.055759613737740285,0.01276904404993644,0.03603952904186733,0.013915388062520073,1.0029154989105336,0.9941899514388647,1.0046500204264546,1.0053827903802521,1.0048795086474933,1.000645802672505,0.9935853584317933,0.9991851960080613,1.004944717583036,0.9916687676803981,1.0048914617716147,0.9926127768845131,0.9923141269799298,1.0038189295008788,1.000343829584336,1.0027205075501124,1.0038653656022507,0.9976603976590033,1.0034181224039078,1.003794509872499,1.0038407455780654,1.0041411586703695,0.9986292247684226,1.0033234883401991,1.003804628157508,1.003486518960222,1.0036599094292038,1.002765684087011,0.9938461076172876,1.0025778649832522,0.025706793062511123,0.01276904404993644,0.03876866793964893,0.04703035361750182,0.04540045717036425,0.029008869794433647,0.017012580029165555,0.02919732180826784,0.04778420969786382,0.02484752871323524,0.04891695647204751,0.024262716034999302,0.01937688311037562,0.04983861156687142,0.027127012593310563,0.03279364729522724,0.05222512876721188,0.01622447658265102,0.05334849522492302,0.03792591702508435,0.05462709297077287,0.05515514550759071,0.018555065055378933,0.042161295143154566,0.04343736510128829,0.055759613737740285,0.05569085432364241,0.028812328159797475,0.014680289575442188,0.03274115112558193
302,302.0,0.9863323716004331,1.008770458423904,0.06297793266203387,0.012801694250729969,0.03820867929336257,0.01684903705212841,0.9963409389561496,0.9902990591528782,0.9980589102843297,0.9980133607329899,0.997697806455336,0.9936520626592404,0.9891571162938219,0.9921831465235758,0.9975683057680204,0.9864651057076514,0.9974032467594153,0.9874648914116717,0.9876375044710213,0.9962525520172426,0.9938874073178616,0.9952344801093881,0.9961209795164838,0.993304122356299,0.9956013400563786,0.9956839088067624,0.9959527853090797,0.9962261732460173,0.9941956826325666,0.9947360889451571,0.9950677836003301,0.9955137668339875,0.9956909704469262,0.9957613660523027,0.9897007688812238,0.995096266650279,0.02427881121756116,0.012801694250729969,0.044028030295270366,0.053200603825751445,0.051507376281346294,0.027293629331427254,0.017318336983331906,0.02746003131394657,0.054313635452190784,0.02587998579558856,0.05572377594643856,0.025244552987030967,0.01989656945749248,0.05640135852373561,0.028078220248543312,0.030750194017519106,0.059057742037038605,0.01642476665303956,0.06031602532605621,0.03525721628719283,0.06178275408375522,0.06240323044965889,0.01932334740663205,0.03896274031773292,0.04007821530322422,0.06297793266203387,0.06290470447991213,0.02709376359295327,0.01479898768048017,0.030702146593262546
303,303.0,0.9863627646485953,1.0079569617982482,0.06114447487402706,0.012360317806271984,0.03668389618612681,0.016547836052107336,0.9929592663021231,0.9901140014931801,0.9950972538147436,0.9946108659481376,0.9944449753230737,0.9900707387957456,0.9889998521530238,0.9885976358414118,0.9942782663874058,0.9863627646485952,0.9940867454293109,0.9873596747388965,0.9874986392612395,0.9927362678020393,0.9913925094280955,0.9914576042488247,0.9924821141354179,0.9931779319589761,0.9919044034753318,0.9917884497491993,0.9921978299191785,0.9924440935633805,0.9942109710321749,0.9907696310974436,0.9910812869889063,0.9916877738738894,0.9918687769085517,0.992158692162771,0.9895304860149744,0.9913208369484542,0.02245493689939532,0.012360317806271984,0.04288081055052568,0.05170156192073007,0.05014038112066125,0.025218783946535928,0.01685800222761189,0.025368912730697333,0.05293906716474796,0.02551925316815529,0.054376843099217836,0.024876246563027542,0.019462705664456834,0.054816304188809166,0.026656173327329495,0.028383041128155293,0.05736688294949688,0.015913825131407974,0.058582035651969164,0.032477766592387255,0.06000809652531585,0.060608275081704084,0.018933610208561193,0.035840895033852356,0.03685646459333809,0.06114447487402706,0.06107465339314287,0.02503065024491729,0.014326491684633229,0.028339422112722668
304,304.0,0.9865190713027798,1.0071668992365745,0.05897736177155838,0.011452085417175316,0.035101427134434246,0.0161171051644162,0.9950313828467103,0.9931919596904506,0.9976923913090021,0.9974554350079257,0.9972485385690633,0.9922954056208353,0.9925878765639331,0.9908318517477931,0.9971948914864575,0.9907280042703748,0.9970409525500167,0.9916698636994253,0.9913410682667287,0.995603198034981,0.9942848458780477,0.9938684870568436,0.9953691950328983,0.9966417396498323,0.994792004931948,0.9944773689782046,0.9950877640751602,0.9953264969127017,0.9978723848556046,0.9936748873570407,0.9940475921241909,0.9945771752702919,0.9947578975070391,0.9943776745269794,0.9928430611518975,0.9937286771502334,0.021625883436017217,0.011452085417175316,0.0411810178822107,0.049664946180086426,0.048170647702784244,0.024249696128206714,0.015654548290557548,0.02438448478450329,0.05085864111246055,0.023776907781430302,0.05225880407493848,0.023174201283521732,0.018094941429715437,0.05269188071664483,0.025341040559645533,0.027242939833519983,0.05519312579355401,0.014754960926105067,0.0564056344324507,0.031103682960389043,0.05782358504894791,0.05843003908619641,0.017581747764304104,0.03425888459105307,0.03522416723920614,0.05897736177155838,0.058906505675660394,0.024073919371552198,0.013282969081790046,0.0272035636768417
305,305.0,0.9867618672715508,1.0065228990859234,0.06286629248597984,0.011088999095941335,0.03630841708653723,0.01781059720619489,0.9987943676829354,0.9965337276625494,1.0020285721975137,1.0022181341284664,1.0019409645435313,0.9963020889394096,0.9964144289266879,0.9948577850904406,1.0020159226062126,0.995263488348231,1.0019022182799011,0.9961562531047952,0.9954060895535504,1.0005000528543309,0.9985543456860219,0.9981149316140392,1.000366786020913,1.000363079940977,0.9998301533621586,0.999027217161968,1.0001729600442035,1.0004264211460059,1.0017734040311228,0.9984528149458789,0.9988791231797969,0.9997062043052864,0.9998851807571207,0.9983561390441635,0.996418653178066,0.9979705313997086,0.021705462677244516,0.011088999095941335,0.043718035657855994,0.052626164619559726,0.05112883145846911,0.024246600123585784,0.015243938732692813,0.024363750631986432,0.05400673898530255,0.023298517449702454,0.055480432453129974,0.022701558435597166,0.017660382490232506,0.05587581822555186,0.026141629314988347,0.027150975994602297,0.05858338105633974,0.014333343248588157,0.05994657473913406,0.030824995152910015,0.06153066777960193,0.062216795079401505,0.017115474389008303,0.03380294403210635,0.034730571834285164,0.06286629248597984,0.06278451843652631,0.02408010463622239,0.012883966746940562,0.027115046632629886
306,306.0,0.9870365558277536,1.006147589693336,0.06631503049637522,0.010727605375476075,0.037085647525130515,0.019548201461550223,1.0021174556863106,0.9989247957916647,1.005359154505852,1.005908195467611,1.0055634369299575,0.9998475414009315,0.9991110695620025,0.9984227208857734,1.0057435762147464,0.9983865132539325,1.0056999261730102,0.9992520557023803,0.998240537599122,1.0043066256981792,1.0019519789389404,1.001874178810274,1.0042614074653533,1.003040356315556,1.003761183654933,1.0030659300226625,1.0041470373624377,1.0044151493014812,1.004607911842526,1.0026971145353987,1.0031707430571513,1.0037206394743001,1.0038972787639078,1.0018745473016897,0.9989658288482787,1.0017253076079813,0.020872701619452316,0.010727605375476075,0.04614811954432391,0.055442374224848046,0.05395111702431873,0.023243316179209942,0.014881591953739377,0.02334175744876851,0.05703921992410742,0.023035030811786084,0.0585855647196155,0.022428320566978056,0.017320147753543576,0.05884869155292797,0.026371800104481768,0.0259633035057412,0.061710120774365725,0.01393149822145817,0.06317400460847046,0.0293360275484587,0.0648655178899068,0.06559874921088311,0.016708945061405793,0.03206038209328332,0.032919800298040994,0.06631503049637522,0.06622540015178394,0.023092155741377542,0.012500187863163311,0.025930943485623845
307,307.0,0.9872885402442327,1.0061635994058526,0.06356383182710902,0.010427095973934361,0.03565395573141199,0.018706698970655567,1.004125155130296,0.9988377361233095,1.005450714741571,1.0061635994058526,1.0057099688470854,1.0020206943368934,0.9988449358148331,1.0006098472222134,1.0058343061147286,0.9977452746565045,1.0057814378537149,0.9986380189062161,0.9978500274740695,1.0045878208486947,1.0027779684301228,1.004197496928256,1.0045820072114493,1.0029021527155866,1.0040819322969332,1.0056045530030344,1.0044724794916622,1.004749376853373,1.004394849490934,1.0053956322407849,1.0059107922585413,1.0040474635201952,1.004223615002705,1.004028425843313,0.9988215315566729,1.0040458331905573,0.020004166146647608,0.010427095973934361,0.04428120783372336,0.05318270343878691,0.05177050776865788,0.0223212024744051,0.014353856218371762,0.022420685559239106,0.054761933132997286,0.0220224223166172,0.056264719563802135,0.021449483800891615,0.016643019758555713,0.05642995682313719,0.02512101152933586,0.025024122587677562,0.05917101386418605,0.013501489803965054,0.060569509601618644,0.02856136501701221,0.062180877409221715,0.0628788772471882,0.01605270828610699,0.03148774252237197,0.032417021628241435,0.06356383182710902,0.06347771548698906,0.02216876501872592,0.012117497078302807,0.024992162224539767
308,308.0,0.9874632237938329,1.0066442330970433,0.06325015904245675,0.011975990768981606,0.03789271140816937,0.017324638886260048,1.0027383970617705,0.9967892298826586,1.0004906581957491,1.0007800051721514,1.0003594819006867,1.0006236911271962,0.9962722913254614,0.999217342308189,1.000284761187503,0.994284712846207,1.0001170953802254,0.995233785071775,0.9949862745060055,0.9990683212133883,0.9996869847810818,1.0027833138249498,0.9989548759487018,1.0004625921889665,0.9983949024058023,1.004322750575893,0.9987198900335806,0.9989729269787921,1.0014924882615746,1.0042410421122527,1.0047964435062382,0.9982496525425893,0.9984291109533311,1.0026279350307292,0.996546999998045,1.0026324480084041,0.02410561139933412,0.011975990768981606,0.04397296218622168,0.052984826905672675,0.05147365440346983,0.027079722910016084,0.016088017794106596,0.02720569731467348,0.054419879969613866,0.02379991033410565,0.05590935763263372,0.023221991708525017,0.01839745489684698,0.05621636685142952,0.027792942181264532,0.030667959425261057,0.05894006482992355,0.01532509993085299,0.06030948493849603,0.03573399183193746,0.061869862840803536,0.06254005648730958,0.017612296754496146,0.040002565346562394,0.04136704496193163,0.06325015904245675,0.06316772752623255,0.026926818601335455,0.013796489382854354,0.030627333087732026
309,309.0,0.9875060097493994,1.007465501746591,0.06656941970834386,0.013039684254468243,0.041816214992239024,0.017717967275144866,0.9998114631976577,0.9944758392379978,0.9937328886531889,0.9933411653896699,0.9930533114882847,0.9976060050991165,0.9934492116953894,0.9961931667160229,0.9927972634033109,0.9906664586502439,0.9925269740671521,0.9916607911487767,0.9919017721468227,0.9913986384519312,0.9952175772322324,0.9996832770951932,0.9911011850336805,0.9977179874259949,0.9904536264840714,1.001311776550181,0.9906731066524922,0.9908680798243218,0.9981781838935958,1.0013304270430778,1.001922685068688,0.9901446152753809,0.9903281729099748,0.9996323306921501,0.9940019735829178,0.9995343267470795,0.029836555936128197,0.013039684254468243,0.045975015164341056,0.055747547337265786,0.05393787882865986,0.03361351804908427,0.017311181876849355,0.03375956150635136,0.056942680908004216,0.025122940197925582,0.05848271934094473,0.02453575437581158,0.019656363085030385,0.05914836385534822,0.03171993486123858,0.038197476925013164,0.06204744695411555,0.01656948582598669,0.06347880720961602,0.04459962425803798,0.06508194285700172,0.06576662500918565,0.018633710872415426,0.049955847760803085,0.051668996947293454,0.06656941970834386,0.06648469890250733,0.03350064727808643,0.0149539301130699,0.03814808956824292
310,310.0,0.9873623013837772,1.008454092860708,0.06391534145921518,0.012588521124219635,0.04065591131842546,0.016915934600357847,0.999735045168868,0.9928350528077555,0.9912452734561216,0.9907219629918375,0.9903892423614663,0.9975637465823286,0.99140529425603,0.9961457649538569,0.9899941156989557,0.9879202438009205,0.9896400429684623,0.988964703014142,0.9896310744848441,0.9887126642626247,0.9937084782871471,0.9996824165752575,0.9883904823562065,0.9958307738962867,0.9877178071476869,1.0014097364361811,0.9879079167251251,0.9880915382214566,0.9960372869856492,1.001506140971089,1.0021302330827084,0.9873623013837772,0.9875482006635041,0.9996062468904144,0.992195698192738,0.9995352047369597,0.029993482676471034,0.012588521124219635,0.04396459019763098,0.053472002032203356,0.05163088632098152,0.033798203081409774,0.016714336372387114,0.0339405784308236,0.054460398597678865,0.02424872204513593,0.05591669331725612,0.023681159696467474,0.01897842749560931,0.056733920198443234,0.030888358091280117,0.038390591121347135,0.05954365889684191,0.01597533384687227,0.06092456351837369,0.04466277986712799,0.06246173400016151,0.06311873003183344,0.017923117517039393,0.049877632645627105,0.05154238864675698,0.06391534145921518,0.06383338626814482,0.033719262054326765,0.014436554497037464,0.03834198550405996
311,311.0,0.9870020733293203,1.009436693945606,0.06030494805555209,0.013384456471480288,0.03904023310316573,0.015238014002513322,1.0021410405679825,0.993397358317301,0.9943591468853848,0.994193460564188,0.9937668683857777,1.0000768920000882,0.9920480321897779,0.9986563004151745,0.9934068349906668,0.9886275212952282,0.9930519460183171,0.9896739529436602,0.990295767811393,0.9923191202126501,0.9960034935885719,1.0023027382934484,0.9921137120555595,0.9965233695766973,0.9914975109686746,1.0041236280248405,0.9917554174374416,0.9919740084258843,0.9968737350111659,1.0042886449086852,1.0049407676403688,0.9912660672339149,0.9914488512360042,1.0021156474766806,0.9928011116237909,1.002156276060526,0.02835523105862401,0.013384456471480288,0.04164736602304807,0.05060489880685871,0.04889213482274144,0.031966080183708716,0.017809791056208543,0.03210971288249786,0.05159795569790384,0.02586650197579854,0.05295874554588046,0.025258896695351238,0.020244208645801082,0.05365497264283814,0.029937523560067732,0.03630414131897151,0.05626844175000488,0.01697418860022631,0.05754235872211364,0.04225111265363011,0.05896466861427089,0.05956405319786955,0.019067548162774835,0.04719370999068844,0.04875603600750084,0.06030494805555209,0.06022978641455186,0.031872215112227896,0.015369003747269351,0.036256304678511174
312,312.0,0.9864935856564223,1.0102399925074979,0.05984658326723869,0.014792163878307436,0.03959245291013988,0.014437138239420557,1.0049487587625852,0.9956839863244177,0.999741875880016,1.0000387088773308,0.9995735594749259,1.0029806997443695,0.9948270010687554,1.0015550770620618,0.9993901829139143,0.9922062996283945,0.9991009034973958,0.9931987567702034,0.9933356183348784,0.9983474650509004,0.9998785074374226,1.0053297772547278,0.9982857715422879,0.9991596732553162,0.9977568231456849,1.0072443174341916,0.9981150694835021,0.998372660909396,0.9997652179651461,1.0074740286030714,1.008153067979996,0.9977203304554483,0.9978983789815931,1.0050225815211113,0.9952893820488474,1.0051837224351319,0.028653747659194803,0.014792163878307436,0.04149751091125517,0.050391886752832085,0.04871164937123273,0.03233491010873212,0.019633750076498886,0.03250166080384258,0.051435419809681394,0.02835406045176206,0.05278621795296232,0.027699028114598755,0.022283899173251177,0.05340079940471182,0.031027488186184598,0.036697386767756905,0.055953106417431585,0.018716064706816977,0.057178841884933544,0.04270625521630047,0.05855462360978592,0.05912124828051977,0.021000760342254208,0.04768142397610351,0.04921752753888041,0.05984658326723869,0.059774687727255256,0.032196509284281465,0.016979535623051524,0.03664484000653896
313,313.0,0.9859296697949858,1.010690676052595,0.0574295843600301,0.014710224461659814,0.038705089706092384,0.01362506288588564,1.007205291887471,0.9977134818784847,1.0045150148681443,1.0052196651273977,1.0047158937303837,1.0053008439564595,0.9973252148836991,1.0038680228833503,1.0046899749804663,0.9954780685082948,1.0044521875418937,0.9964171893991574,0.9960862658893744,1.0036766669865238,1.0032206540172652,1.0077385576032525,1.0037370115044428,1.0015090767899448,1.003278924833322,1.0097138307988511,1.0037157495050317,1.0040071747897121,1.0023569864013435,1.009987761066429,1.010690676052595,1.0033923903396105,1.0035673135248921,1.0073488349785376,0.9975112680589681,1.0075931387851207,0.02876517596182489,0.014710224461659814,0.03980304237985404,0.04839249157281232,0.046746839779914534,0.03250834031435545,0.019443531083933877,0.0326960796155798,0.04935257738103562,0.027895611191949245,0.05066028849851458,0.027263170500912013,0.02201485523343018,0.05128714598025595,0.03067514746902914,0.036877464007521385,0.0537359190874107,0.018586993368921806,0.05489586041639033,0.0429248058608437,0.05620361811199972,0.056738774496255404,0.02083525052747784,0.04791056145239437,0.049420381998969774,0.0574295843600301,0.05736127767657684,0.03233137991370474,0.016865173835632654,0.03682112464358068
314,314.0,0.9854031571749132,1.010667937845127,0.054546798132524124,0.013658341284293723,0.03659813666325875,0.0130821817585181,1.0068921399610324,0.9967726130149775,1.0066686929318618,1.0076337536495796,1.0070815616630984,1.0048912243511487,0.9964344693718757,1.003444780429716,1.0071694795605655,0.9947858373411659,1.0070637659750763,0.9957114272113824,0.995252988987788,1.0061460530648527,1.0035319467460626,1.007184835527283,1.0062739889540266,1.000550443298335,1.0058352592532294,1.0088284164515275,1.00629554688771,1.006595076522618,1.0015650488421208,1.0088277335819387,1.0094515731350813,1.0059892677703284,1.0061618557585006,1.0069450865628098,0.9965639991448978,1.007041712536339,0.027088241067837197,0.013658341284293723,0.037891582893596835,0.04600945358253748,0.044484587725462856,0.03063903631140461,0.018110709143851284,0.030823402854219355,0.04700423835984732,0.026151304494450578,0.04828482233809234,0.025549710696431683,0.020549619321696317,0.04874448363486682,0.028708178864055633,0.034757313209493323,0.05105572007897836,0.017297743828562178,0.05215661365852332,0.04048005730901655,0.053397319222543614,0.05390319366790507,0.019508423654098644,0.045199577118376924,0.04662127808215771,0.054546798132524124,0.054482035054922814,0.030458789108995816,0.01567851367458274,0.034703011524437465
315,315.0,0.9850068792261079,1.0102609941813927,0.05961371173270525,0.013285389388589648,0.03765323488414874,0.015194359939139746,1.0023950188739212,0.9924520139586798,1.0032112276867586,1.0038810163164738,1.003376626794894,1.0000690470536426,0.9916352491814419,0.998609330116331,1.0034164293861692,0.9894274646746383,1.0033638357909571,0.99039305563722,0.9902669649894454,1.0022594939254101,0.9988838110908912,1.0019042653197534,1.002306595975526,0.9956771762832434,1.001828150761791,1.0027853563736142,1.0022516321166697,1.0025408540203018,0.9965627809634795,1.002184161476251,1.0026196462650185,1.0019000888142486,1.0020730171706855,1.0021405390468567,0.991979758618429,1.001766165718671,0.025272046391309165,0.013285389388589648,0.04163393578737156,0.05036490063139007,0.04880123970292508,0.028515451768365636,0.017857040397935058,0.028683278879271544,0.051622213901197,0.026317242141153607,0.05308802603340199,0.025690569385688193,0.02041412916469038,0.05334184660494188,0.028718731988868332,0.03227199391208544,0.05583524168326391,0.016982280583528585,0.05704764631486933,0.037364014125341224,0.05842278421531576,0.059002891248329414,0.01962021457453212,0.04156148576154947,0.04282554684849488,0.05961371173270525,0.05954433761901899,0.02834371813228274,0.015333131910044422,0.03222200569600201
316,316.0,0.9848336673784718,1.009611567115707,0.06513703921859382,0.013285954780332692,0.03913360243381391,0.017619934930667432,0.9957803185434776,0.988890939330814,0.9968193857817884,0.9967032510955653,0.9964327716467832,0.9930468322249747,0.9876289420178354,0.9915773288155034,0.9963766257999473,0.9848336673784717,0.9963284412756404,0.9858395930594965,0.9860681298385449,0.9948865680971519,0.9926168826398761,0.9943985572045841,0.9947414298766717,0.9917059104292879,0.9941908009310012,0.9946986988337497,0.9945455174321742,0.99480800734875,0.9925346534679128,0.9936758063759564,0.9939791596088142,0.9941119014024209,0.9942894049254019,0.995116215548522,0.9882040370558135,0.9942644194623315,0.023723024933680736,0.013285954780332692,0.045703265052215246,0.05510938434446789,0.053502295499905136,0.02668827138295292,0.018105724381257425,0.026842461305179748,0.05664799107219261,0.02721039267551166,0.058320330985996545,0.026540460747007017,0.020849206913046443,0.05836717597736528,0.029188600547732677,0.030114809387097093,0.06105224453866573,0.017128183107406752,0.062380369013400785,0.03460814061655043,0.06390015636494062,0.06456474283453081,0.02025173841568606,0.03830405836998761,0.03941474856127335,0.06513703921859382,0.06506179922874436,0.02652000492639827,0.015417185250419373,0.030068312581878802
317,317.0,0.984947280211693,1.0088613787023863,0.062328524726237906,0.012598948241863231,0.037124976976017465,0.01703386875200094,0.9935933532899075,0.9892464520553287,0.9956147410390269,0.9952723782721216,0.9951180515176654,0.9907450367417755,0.9881161662684486,0.9892734540634963,0.9951186339258707,0.9855428787180069,0.9951484821952574,0.9865337503945253,0.9866253442919544,0.9934169395712518,0.9914664031971059,0.9919718004811647,0.9931977396381995,0.9922091069886698,0.9926003807762348,0.9922069369926038,0.9929072317357744,0.9931374091936213,0.993256842352988,0.9911546136131932,0.9914532606592763,0.9924190181902462,0.9925993489487839,0.9927853038281456,0.9886268617808928,0.9918385064279993,0.021916486393695322,0.012598948241863231,0.04382339763327445,0.05275192538020011,0.05127504821440671,0.024636696293943387,0.01727913548512185,0.024775598164895395,0.05432670524605102,0.026227561699670675,0.055959108047440635,0.025566435406908648,0.019969320696986034,0.05587294416020099,0.02742745526589861,0.027775982635158153,0.05842091727077392,0.01628056014931019,0.059693875695837104,0.03187375895522478,0.0611542587408561,0.06179656156840063,0.01938201224603869,0.03524661721967358,0.036264748802108844,0.062328524726237906,0.06225576726587276,0.02448185330573086,0.014653010792004706,0.027734093576739203
318,318.0,0.985295184904598,1.0081521509957465,0.06094273328907116,0.011811216406215819,0.03592209272236387,0.016852507792711274,0.9965973930177923,0.9926542608230388,0.9993997387106381,0.9994504399386617,0.9992085891899335,0.9939579137381866,0.9920575418133978,0.992496421313847,0.9993128147696384,0.9902572725643392,0.9993579387435726,0.991193410004058,0.9908290719455548,0.9976899354007163,0.9953025147835811,0.9954323919380933,0.9975425650063215,0.9960452570105989,0.9969626201375954,0.9959857451066754,0.997281156741533,0.9975105984456204,0.9973123129158303,0.9951735720469752,0.9955337949342828,0.9968037393063164,0.9969834594078298,0.9959855992829423,0.9922908863269074,0.995295381260321,0.021215410523224364,0.011811216406215819,0.04269599682946682,0.051387588636059287,0.049951282913017016,0.02379644147176551,0.016236990109469576,0.023916413087432895,0.052879662965187556,0.024716920057098034,0.054401793434951724,0.024090192480023524,0.018785463501762016,0.054465744422863754,0.02648950137451034,0.026780800966341653,0.056990330041897776,0.015280768162510209,0.05826761190661868,0.03063897136608269,0.05973730014704365,0.06038169710614599,0.018199561979064777,0.033807290233704,0.03477668474590256,0.06094273328907116,0.06086995134060143,0.023660305233409736,0.013744089665174162,0.02674406727429937
319,319.0,0.9857957757857981,1.0076256060501032,0.06485013398365787,0.011734688860235083,0.03724940313662724,0.018475871336385306,1.000157401653509,0.996124885331274,1.0035216661114688,1.0039624381325967,1.0036538263570722,0.9977561935693866,0.9960218303809897,0.996317008268985,1.0038620295003475,0.9949178707863255,1.003918143261245,0.9958031639836569,0.9950318361119033,1.0023378443669213,0.9994724247923159,0.9994822622175863,1.0022836744436452,0.9998971362726815,1.0017443901614704,1.000330159696101,1.002105036190016,1.002347967235146,1.0013327975757098,0.9997359565909546,1.0001492032329435,1.0016660008929026,1.0018439316269703,0.9997538674625602,0.9960051879782242,0.9993397523383676,0.021216308821376952,0.011734688860235083,0.04533942484534345,0.05445693082173362,0.053005802273732576,0.02369528592439827,0.01624330849664238,0.02379420954001775,0.05609629283466161,0.024932696538508478,0.05761626190124314,0.0242898099833553,0.018853135314281146,0.05774763037906117,0.027441525901311926,0.02658337792995782,0.06045753440983392,0.015230854948935238,0.06186431413409661,0.03023511216452712,0.06348453978497737,0.06418990848706675,0.01816791522814941,0.03322144259404433,0.03415210381094966,0.06485013398365787,0.06477123304193703,0.02357928007499724,0.01367972031951108,0.02655131075027315
320,320.0,0.986367447183905,1.0074234659197723,0.0664925153544273,0.011261095739882454,0.037240265678722635,0.019567162748647997,1.0031205118205717,0.9989374776051859,1.0066552051771989,1.0074234659197723,1.0070443421484048,1.0009229855549782,0.9992299125126886,0.9995003272223947,1.00733422947356,0.9986973572555756,1.0074087386216575,0.9995447053820719,0.9984296450342266,1.005894933733558,1.0028207148578776,1.0028737591751804,1.0059096718272849,1.0030316617929138,1.0053944235511862,1.0039936959820348,1.0057796597970483,1.006030230630872,1.0046287118368926,1.0036001324754902,1.0040624115190653,1.005360567925375,1.0055378440634646,1.002903590289497,0.9990035775835364,1.0027261071077869,0.020243726518176863,0.011261095739882454,0.046478201074896315,0.05578150935546061,0.054335908631943534,0.022541989203138147,0.01566608376535602,0.02262374249681335,0.05754818944297402,0.02423533945465352,0.05914246725831261,0.02359864900182644,0.018233571903575656,0.05913976466460969,0.027058806802829984,0.025230059398198,0.061931620758799565,0.014644361402401381,0.06338792567161555,0.028576068456442817,0.06506446959029823,0.06579110328569024,0.017497723613507512,0.031318154270363635,0.03218398000476216,0.0664925153544273,0.06641092168172524,0.022442639746599925,0.013145455075993484,0.025201926736404933
321,321.0,0.9869285934275299,1.0076414511607623,0.06297517157104882,0.011774226582210513,0.03603049576968102,0.0179960085185846,1.0034497787937084,0.9991850971150965,1.0047684625530944,1.0054064053862701,1.005020322419926,1.001347809127632,0.9993717952844384,0.9999302817287389,1.0052372462605628,0.9986004296773867,1.00526313132283,0.9994648376159673,0.9984922460763139,1.0038198335969488,1.002397691337152,1.003419751300621,1.0037928283733593,1.003287684486259,1.0032571274814777,1.0047509539719295,1.0036218863573438,1.0038671685685019,1.004852714215694,1.0045170587125407,1.0050236111763362,1.0031753478930439,1.0033547642389902,1.0033355127441648,0.9992234799706732,1.003269103175016,0.01988229660721935,0.011774226582210513,0.04402211411541424,0.05284638168935165,0.05147322875333874,0.022210350935439774,0.01606552412632683,0.02229677860804679,0.05452703764597908,0.024180919728836372,0.05606544206512437,0.023576222572445526,0.018503739305423282,0.05602505882485932,0.026152000031946447,0.025030377841349028,0.05867435746631736,0.015232110322216469,0.06004727379579084,0.028831636670674628,0.06162523488489053,0.062305292077172066,0.01785573593569956,0.03202633026226563,0.03304770294358159,0.06297517157104882,0.06289819348172991,0.0221057998235011,0.013658156618818201,0.025000177803412852
322,322.0,0.9873976088452844,1.0081912763358547,0.06364805910601537,0.014357955300893614,0.039389096224676505,0.01642654324698454,1.0003261080017876,0.9970690820105174,0.9978566279279161,0.9977428269888046,0.9975271951742896,0.9981230047835353,0.9967206414711747,0.9967060445191449,0.9975354837025592,0.9950438722129827,0.997441540761795,0.9959685051470792,0.9955460931298348,0.9959811784430525,0.9978864201198809,1.0001201021645698,0.9957730664754649,1.0008120680657906,0.9951617886618925,1.0015761520537787,0.995436653013736,0.9956457062715843,1.001962693141612,1.0014691926351051,1.0020148335562427,0.9949188253726102,0.9951025858683555,1.0000939183143824,0.9968866055905485,0.9999708125614822,0.02494506679840269,0.014357955300893614,0.04438073482851324,0.05346947305332055,0.05189965349430896,0.028041123941023254,0.019058112548601548,0.028157203722737313,0.054777019830284636,0.0274356996315223,0.05608123015403569,0.026811886595067853,0.021598261773572183,0.056684655040969506,0.029922013396616008,0.031963771580459405,0.059381510182154464,0.0184025481598018,0.06074445672183609,0.037617574432620905,0.062284194313612894,0.06293972987839064,0.020872913611906758,0.0423741716128841,0.04390758315515779,0.06364805910601537,0.06357264178251226,0.027923974962340368,0.016497482089667413,0.03192218504106554
323,323.0,0.9876928877657797,1.0089386545095231,0.06554790172171107,0.015255843451636098,0.04241537885809047,0.016372453642067197,0.9980349717357874,0.9947926886031248,0.9924939749451557,0.9918554631540367,0.9917224306585305,0.9957439490913953,0.9939262975611347,0.9943240069974509,0.9915425543342185,0.991432567169217,0.9913453663180536,0.9924066803720186,0.9924800701485138,0.9899342520065704,0.9941903061907639,0.9976774345491848,0.9895852216798784,0.9980998429137946,0.9888958583594581,0.9992255427120581,0.9890686210995566,0.9892209324858284,0.9986686380130235,0.999217621989737,0.9997999994032492,0.9885006955088889,0.988687509566605,0.997698027162875,0.9943796730248216,0.9975305360059895,0.030017301242136318,0.015255843451636098,0.04543987198907082,0.05504291608013639,0.05317198929548817,0.033796332748844006,0.020038441346098605,0.03393111941140624,0.05587738456153388,0.028340187232966895,0.056947467527082074,0.02772275139824783,0.02256661353337598,0.05833690315966956,0.03311849756671066,0.03862371925821086,0.06116456500201379,0.01944568235258339,0.06256408494460927,0.04549360847601176,0.06411740959935153,0.064781408888371,0.021704903702869247,0.051187575532870976,0.05302004917945645,0.06554790172171107,0.06547024288565204,0.03370762958986093,0.01745471033241663,0.038574253732321345
324,324.0,0.987732824517627,1.0097492987462418,0.06175294307821237,0.014695630673370279,0.04048314404993059,0.015225563351320574,0.9995498859398159,0.9932353107686787,0.9915969895614433,0.9910591912161508,0.9907950723224009,0.9973704238709015,0.9919573138290749,0.9959497028373704,0.9904812444726199,0.9887349076175991,0.9902000395141529,0.9897612559502297,0.990274029463669,0.989118904218236,0.9939130209522605,0.9994100081409258,0.9887987148337211,0.9962850013375714,0.9881128128768076,1.0010945988375717,0.9882828402328184,0.9884385652303335,0.9965428252939544,1.001186998766431,1.0018033201576715,0.987732824517627,0.9879186131198623,0.9993309936740182,0.992655952751171,0.9992639126478741,0.029320904615305274,0.014695630673370279,0.04275519711492755,0.05187207831632807,0.05003682376291325,0.03301239874764528,0.019317003074026968,0.03314277072207379,0.05252185658433309,0.027334554489494355,0.05345421855379688,0.02673677982492901,0.02176516251066635,0.054959297254175365,0.03168986943375087,0.03772238810838231,0.05763196676989137,0.018718976322771988,0.05894872701828136,0.04433664890694753,0.060402378676439696,0.061027516766876524,0.020891141230553797,0.049787963434555764,0.051533506276822294,0.06175294307821237,0.061679804984090626,0.03295075606074973,0.016820810529733547,0.037674247655872864
325,325.0,0.9874681084727845,1.010488922110485,0.05943443762159463,0.01572747046748235,0.03960656177763746,0.013948415708333755,1.0025293789126797,0.9933853107131536,0.9945628105409704,0.994398026422574,0.9940354661472267,1.0005064717515746,0.9920565275003558,0.9990880524349505,0.9937583416019173,0.9886735931384418,0.9935127242967065,0.989715737006698,0.9903197062504444,0.9926069539692297,0.9962327340367381,1.0026866207259948,0.9924224776218005,0.9965042353871892,0.9918153743064371,1.0045037170633226,0.9920740757385085,0.9922761951930661,0.9968534359354672,1.0046861375155816,1.0053311359320425,0.9916041901492907,0.99178496142575,1.002459771392615,0.9928024017208227,1.0025393582632605,0.02805945880098256,0.01572747046748235,0.041361896383411735,0.05012494261383808,0.04838612356859489,0.03162100417581482,0.02072876340514535,0.03175902025600014,0.050819402045076345,0.02938848133509843,0.05171023361104682,0.028738322866032104,0.023393429730650093,0.05309070609473496,0.03139705734850226,0.0361409481740915,0.055617850695114955,0.02000458045748442,0.056842952132132474,0.04247590038351799,0.058189085253521934,0.05875605979675262,0.022367797292253844,0.047692464797851344,0.04934286235567274,0.05943443762159463,0.05936715682522016,0.031532763387373104,0.018034047989535815,0.03609163346459505
326,326.0,0.9869786091765937,1.011023237666726,0.05932726661154794,0.0174790522565333,0.040420218911809566,0.013164790411020161,1.005513452517233,0.9952588541145901,0.9997028038481366,1.0000014436313922,0.9995946970821036,1.003614337963863,0.9943110649149091,1.0021947309315367,0.9994936924859442,0.991529879472763,0.9993451871280079,0.9925302148527103,0.9927661139886034,0.9983945440741893,0.999946279312069,1.0059268329400661,0.9983601553293294,0.9986885003397249,0.997847840167191,1.0078472791790285,0.9982106440172748,0.9984557746801377,0.9993010451548457,1.0081007615908515,1.008772682151731,0.9978369353482338,0.9980126840801721,1.005567112370813,0.9948407816013493,1.0057784204734466,0.02832391879814619,0.0174790522565333,0.041476769073941454,0.05022790522209164,0.04850244999060399,0.03196325137899258,0.023025005641019707,0.03212562058549821,0.0509489793986487,0.032569813178951766,0.05180399271582606,0.03185148686579624,0.025982458755215758,0.05319011980059241,0.03269667093060824,0.0365364822113303,0.05566889846716163,0.02214457590839529,0.05684908189796726,0.04290023113519693,0.05813926929991216,0.05867070324683264,0.024718304672788405,0.04812218059516392,0.049741437001205854,0.05932726661154794,0.05926378674739034,0.03183352823032538,0.020042522000542143,0.036480804736060454
327,327.0,0.986376491217743,1.0112179584794396,0.05637225609202885,0.017618469575066544,0.03905587155985999,0.012093704376463127,1.007671771667212,0.997322008222611,1.0044869154481186,1.0051998841407686,1.004750618340927,1.0058359569563822,0.9968480503274231,1.0044065461819134,1.004801789580878,0.9948603376031362,1.0046946548319298,0.9958045283517527,0.9955605887564452,1.003740273407762,1.0032717625682863,1.0082424863184747,1.0038294698832955,1.001066700048812,1.0033888107834668,1.0102257590342703,1.0038341046433987,1.0041127753097916,1.0019180231948,1.0105217463751994,1.0112179584794398,1.0035342817301631,1.003705342450774,1.007800282497529,0.9971007856441734,1.0080952350019243,0.027457620304441727,0.017618469575066544,0.03948112387797663,0.04780895931055651,0.04616532729736494,0.031034287256726693,0.02314698517562483,0.03120502016119654,0.04849490965068947,0.032607113449968035,0.04929527775214483,0.031896624409941274,0.02608448471666494,0.05062330020956561,0.031855774834589685,0.03551306636192217,0.05296158281438379,0.02227255666216345,0.05406433070829101,0.04174744482773433,0.05526724362396351,0.05575814141520346,0.024824974648471287,0.04685644212301979,0.04842159553091749,0.05637225609202885,0.05631362291576336,0.03089312287192004,0.020179868772864453,0.03545461944463447
328,328.0,0.9857739191849203,1.01098397791134,0.05692651211546425,0.016384576334641913,0.038018529268279824,0.012934522580187936,1.0072083853312281,0.9964696333708914,1.0068166640927292,1.0077966648031398,1.007297846474167,1.0052561214192874,0.9960970753196093,1.0038088401247844,1.0074568614601476,0.9944365273237464,1.0074470756646106,0.995359403562477,0.9949117915486085,1.0063911247150905,1.0036080713829525,1.0075085739887422,1.0065459583270817,1.0001461876742377,1.0061249216442973,1.0091094062076582,1.0065904942244068,1.0068774462120378,1.0011244189538808,1.0090834314790829,1.0096869808062856,1.00630206967407,1.0064711276738563,1.0072344661248025,0.9962490414430132,1.0073640036992049,0.025650305034876697,0.016384576334641913,0.03988546067591016,0.04834519459787303,0.04665529264362004,0.02896324320830046,0.021569360342545887,0.029119983005343814,0.049049678694094385,0.03052136412377575,0.04995354630926338,0.029848349012095987,0.024340658235725846,0.05112814089759988,0.030373435466541584,0.03309517333278243,0.05349337288281495,0.02073451079847331,0.05459953569190612,0.038773229073638726,0.05581737246956893,0.056313354937507776,0.02319843876430519,0.04343104715828173,0.044857726888927196,0.05692651211546425,0.056866399092313905,0.028842353360815826,0.018777780269148257,0.03304048263023794
329,329.0,0.9852830576668137,1.0104129105181021,0.06459219694552272,0.01569036397447,0.04012033890639848,0.01638876110889515,1.0024930920597934,0.9923229086753086,1.003592749956725,1.004280078922221,1.003824152182802,1.000180061443149,0.9915290844191377,0.9987166197754588,1.0039268073500756,0.9894338340181957,1.003943384184329,0.9903899559658184,0.9901975036759675,1.0027329147213522,0.9990044258954925,1.0019571062559005,1.002805393659709,0.9954302386304797,1.002345985292982,1.0027396630749768,1.0027676889858625,1.0030422539168629,0.9962876756711916,1.002069074065305,1.0024717180768152,1.0024229152052437,1.0025940958297115,1.002190848378152,0.9918529861190106,1.0018167881059856,0.024584512073614333,0.01569036397447,0.045261695328080664,0.054898762217522566,0.052972949819980165,0.027651672945278215,0.02089887271373769,0.02779200961772127,0.05579856369894335,0.030133752616995368,0.05701040701737315,0.029442253150854882,0.023741876704345247,0.057970907338843185,0.03106742468307733,0.03142436188899935,0.06066100355863628,0.01999144369872932,0.061927637394712506,0.0363690937413585,0.06336259574049342,0.06397016516424278,0.02280515040659113,0.040415729039132015,0.04165628487869514,0.06459219694552272,0.06452351884010905,0.027562533811923404,0.01805860436172153,0.03137382382025027
330,330.0,0.9850160712521114,1.0096415511536412,0.06685847951908351,0.015381838699405098,0.04031893658703274,0.017707918441161367,0.99546150963489,0.9888211543601946,0.997314654402538,0.9972047015017822,0.9970032324162709,0.9927088579748342,0.9876162228361542,0.9912308819445452,0.9970340752446846,0.9850160712521113,0.9970847673627601,0.9860081336121334,0.9861181677504214,0.995464318457068,0.9926397130836534,0.9939754811409321,0.9953371371908754,0.991560372484434,0.9948017924651313,0.9941460524201932,0.9951487959597838,0.9953934519806259,0.9924130166142892,0.9930359173280489,0.9933020728796885,0.9947155714292204,0.994890078529786,0.9947188113893788,0.9881411164512509,0.9938399133164386,0.023094541182179656,0.015381838699405098,0.04698381814771098,0.05685354805001284,0.05497227516940789,0.025930310280053274,0.020762705446284228,0.026057883768538414,0.05804573711782966,0.030563101784012257,0.05944888704299252,0.02983063025266265,0.023764598792670868,0.060008229330516284,0.03060328095869427,0.029387118391520594,0.06276729305269776,0.019751476466685014,0.06409099837228395,0.033791434788623974,0.06562361984271471,0.06629313251662747,0.023040770094058593,0.037389205765212846,0.0384922592832272,0.06685847951908351,0.06678867439662187,0.025862062139371044,0.017789878878846827,0.029340308080436403
331,331.0,0.9850526478380663,1.0088066946718726,0.062305784787919816,0.014480479997633841,0.037766138705416,0.016364341897928996,0.9929700192921197,0.9892329309901536,0.9958621827713486,0.9954974622351915,0.995421823116539,0.9900786193766151,0.9881853666427739,0.9885948156365799,0.9955227328427955,0.9858693330927152,0.9956705920091906,0.9868425891246808,0.9867773152003787,0.9936811406536049,0.9912938652062687,0.9912097873072148,0.9934544527623586,0.9921451143654668,0.9928661458399074,0.9913150401961902,0.9931563328261858,0.9933698379661221,0.993221566672992,0.9901708622219015,0.9904271536113681,0.9926553804717584,0.9928345970744354,0.9920623312207503,0.9886273428299112,0.9910761249268097,0.0217462558766179,0.014480479997633841,0.04380228241465046,0.05293303704653404,0.05123977020347201,0.024418474565743566,0.019689577744584,0.024534852096828957,0.054150868890492206,0.029349150452260102,0.055507522795971175,0.028622965334660702,0.02263732307853082,0.05588838181289009,0.028249965493792554,0.027651889664427373,0.05845712096912779,0.01864319126737106,0.059702571442337246,0.03178033265708594,0.061150174461232804,0.06178576615504487,0.021929129132156545,0.03515001398617485,0.036187305607122806,0.062305784787919816,0.06224015559045241,0.024352341994489577,0.016788155830216586,0.02760931981265708
332,332.0,0.9853425685561892,1.0080451359267117,0.061204842934298245,0.013370129012141773,0.03681546239708396,0.016220824450961662,0.9957226283269748,0.9925778641264619,0.9992214157082024,0.9992125283385027,0.9990461894507604,0.9930196092467787,0.992044856824782,0.9915444298573053,0.9992406153496818,0.9904862136522847,0.9993903934395636,0.9914054349712326,0.9908953290189093,0.9974422708915683,0.9948277649817512,0.9943754258733148,0.9972640332303192,0.9958940587331715,0.9966803095204327,0.994785691324449,0.9969769068251727,0.9971871117712454,0.9971682283392203,0.9938653590773933,0.9941833880915899,0.9964739366118341,0.9966555778180981,0.9949951474129862,0.9922174823059295,0.9942383626891945,0.021882202882179663,0.013370129012141773,0.042701326789618806,0.05165180867749683,0.04998337490751099,0.024528585216205993,0.018208379231465715,0.024634549286088134,0.05277978305460291,0.02721103709509198,0.05410696007569684,0.026532749715484916,0.02095120039125286,0.054613042533681905,0.02733664749399111,0.027688997831983357,0.05719980451999979,0.017232106789922142,0.0584896435080042,0.03167234142810875,0.059980282383787865,0.06063920503483509,0.020298287906860384,0.03490453039374197,0.035907055779963594,0.061204842934298245,0.061135373753879806,0.024462278225019375,0.015508265406169775,0.027649079653434327
333,333.0,0.9858031378465558,1.0074936697720738,0.06514335527580568,0.012904053324788068,0.03808143122189347,0.017924936391314327,0.999499481093247,0.996077900184764,1.0033143144467438,1.0037042244977306,1.0034568457962612,0.9970426290307924,0.9960274207144707,0.9955880405588087,1.0037460527327595,0.9951467405956836,1.0038939409736112,0.9960186430975642,0.99510979797093,1.0020586686040314,0.999072891841772,0.998655065337566,1.0019704110539946,0.999783647812443,1.001423606161933,0.9993786367899219,1.0017595300116027,1.0019841647489427,1.0012283415502585,0.9986892868110334,0.9990629957115156,1.0012897094066282,1.0014710909588729,0.9989961482133908,0.9959593494275657,0.9985129502372826,0.02221056255774892,0.012904053324788068,0.04522619598211183,0.05462294798408939,0.052933685428144764,0.024809119032095303,0.017650870814232063,0.02489847061135972,0.055895558493009985,0.026529794625642703,0.05729108441999201,0.02585954282198696,0.020348638053826393,0.05782401568057471,0.02818433979211708,0.02790458365084092,0.060620543269536815,0.016680319043635778,0.06206845353147828,0.031714528349904215,0.06373469664024649,0.06446824257467455,0.0197056004863348,0.034786562886457886,0.03575345386970323,0.06514335527580568,0.06506311814454303,0.0247534111587829,0.014989287629804275,0.027867900523335144
334,334.0,0.9863516601492417,1.0072890910618741,0.06696242670962735,0.012252759961001669,0.038044097903547354,0.019159416164962074,1.0026419248786071,0.9988164389857485,1.0063604291274442,1.0070857424347486,1.0067602436763072,1.0004183534319175,0.9991265009314474,0.9989873812138974,1.0071222013585979,0.9987338068378936,1.0072890910618741,0.9995729971956665,0.9983694377453751,1.0055374324180892,1.0024340048737592,1.0022545939097987,1.005530136792643,1.0028510519228593,1.0050095892514181,1.003281799920364,1.0053734995865409,1.0056069459015027,1.0044584365508553,1.002809978381273,1.003235598493649,1.0049294833991127,1.0051102532024405,1.0023470429665473,0.9988803308046825,1.0021079279832585,0.021175097534383684,0.012252759961001669,0.04648004371851704,0.0560788647535251,0.054400640628288977,0.023593068829710153,0.016836015509410846,0.02366556677622294,0.05748826269257857,0.02551580502061447,0.058949935674594584,0.0248572648520827,0.019461607474082546,0.05936399671582877,0.027720606527332145,0.026482195900797968,0.06224899872023801,0.015865631944876002,0.06375571243650964,0.029986181399794122,0.0654870250946256,0.06624492729593759,0.01878114962997553,0.0328185422712992,0.033721419116238986,0.06696242670962735,0.06687644339981647,0.023551032369537372,0.014251994748707697,0.02644971940026524
335,335.0,0.9869054399043228,1.0075219053320423,0.06346406739197949,0.0125372585944828,0.036820319723005264,0.017667591427495154,1.0034147091380021,0.9990194905975824,1.0047312202386818,1.0053782660261008,1.0050239854376484,1.0013288817052075,0.9992021305498648,0.9999133699248774,1.0053065297573618,0.9984928137170762,1.0054246320808338,0.999354140591462,0.9983403759092936,1.0037816257944174,1.0022641898285292,1.0032913746431045,1.0037475156166742,1.0030731753687636,1.0032060626969186,1.0045471994684942,1.0035502967915613,1.0037783969452365,1.0046668257189508,1.0042467340242993,1.0047181109580037,1.0030842302314396,1.0032676460926153,1.0032496941538123,0.9990597879934952,1.0031418147994178,0.020899966792490902,0.0125372585944828,0.04406125529398122,0.0531673557455806,0.05158122550782279,0.023384421553051392,0.016928137870086932,0.023466978935086976,0.054525027521621555,0.025021159925802144,0.05593424214515411,0.024403625550902298,0.019377801954713204,0.05628170586212455,0.0267225205307887,0.02643005479653407,0.05901834824207934,0.0162149614862421,0.06043904760566699,0.03050205190518442,0.06206982451147617,0.06278044604987369,0.018895352330223904,0.03390290733040697,0.034997834324939116,0.06346406739197949,0.06338206017298065,0.02331686047935081,0.014506911635136104,0.026396179644393794
336,336.0,0.9873817815518743,1.0080974608465665,0.06374448527533666,0.01481228557121377,0.040239865493534525,0.01605801569509323,1.000659894403327,0.9970782678431204,0.998181963398897,0.9981332057764668,0.9979284213641169,0.9985074966187559,0.9967402764165646,0.9970988888452933,0.998000870525355,0.99512420208131,0.997994242406492,0.9960434409756179,0.9955810184079881,0.996370853153245,0.9980994912961579,1.0004124848564324,0.9961705010865968,1.0007961984474278,0.9955554501167284,1.0018134983614924,0.995819670039955,0.9960161573234286,1.0019876009373225,1.0016544116589219,1.002168357841838,0.9952902809187016,0.99547887365324,1.0004063285962936,0.9969096006719395,1.0002628766236419,0.026761761674427495,0.01481228557121377,0.044077847494067755,0.05339461144551332,0.05162032765744678,0.030162274855809416,0.019472874624991823,0.030290492659239183,0.05437264368813732,0.027524535696475467,0.05555607154245171,0.026908278606955244,0.021928578998971555,0.056542798420539296,0.03050877378651917,0.034445880284146,0.05932107429481254,0.01902847303327622,0.060727060273411175,0.04065160138036527,0.062325570400473436,0.06301368062786346,0.021505865605274392,0.045853086743865776,0.04753279838234642,0.06374448527533666,0.06366499531198053,0.030051374809838747,0.016996121794014354,0.034399739866272004
337,337.0,0.9876979895319724,1.0088748165514467,0.06563683530979729,0.01554432672920262,0.043541637438939594,0.01628172314524123,0.9984998620141471,0.9948630652557647,0.9926865332099384,0.9920992091033402,0.9919817001925451,0.9962845025605855,0.9940125015900864,0.9948778799742279,0.9918627581443789,0.9915610692609875,0.9917397510882527,0.9925317885427141,0.9925746932452084,0.9901797946848867,0.9944349792464428,0.9981357115675302,0.9898400063269039,0.9981536213878625,0.9891498269982961,0.9996445688111515,0.9893186612304592,0.9894662385843404,0.9987604229644025,0.9995972569572779,1.0001500844472975,0.9887413555111981,0.9889335415579235,0.9981607481673894,0.9944633599252273,0.9979868412596322,0.03277355546716247,0.01554432672920262,0.04502791983542041,0.054857349992509075,0.052768601140998794,0.03700309782528828,0.020216178722644498,0.03716616258311858,0.05531675509553685,0.028040365546778374,0.0562384995327937,0.0274411125829626,0.022612046587107453,0.05811585773774017,0.03389705163136501,0.04232342738382551,0.06104872176634871,0.01984157074720621,0.062497916608991406,0.04992939575454486,0.06412662923820403,0.06482666973145047,0.022059622545100667,0.05621071753945731,0.05823498783024181,0.06563683530979729,0.06555501708673266,0.03690579123017496,0.017766145670199258,0.04226679371528361
338,338.0,0.987771368284692,1.0097130313926856,0.06179323934451528,0.014920607761139099,0.04157759839214859,0.015207040622034842,0.9999497060906725,0.9932426766231993,0.9916319413042092,0.9911194932588658,0.9908747102627953,0.997835777124315,0.9919711482916146,0.9964311868079425,0.990610478627202,0.9887759154633669,0.9903907153761351,0.9897987814564871,0.9902896685518414,0.9891740884534435,0.9940322479054499,0.9997776947643238,0.9888621390237134,0.9962506838829844,0.988172947409443,1.0014154441177072,0.9883354587717709,0.988487045816463,0.9965238035077705,1.0014588360999757,1.0020452525498007,0.987771368284692,0.987963128946658,0.999719045983351,0.9926636218673105,0.99962890286641,0.03214060121206229,0.014920607761139099,0.04229861901741349,0.0516210372508273,0.04957362078668845,0.036286321093935536,0.01942624236047297,0.03644732658751504,0.051890319587193146,0.02699954714929589,0.052663156310912784,0.02641864950157553,0.021750643794133457,0.05467886613384229,0.03238304374001194,0.04147768504512318,0.05745924577338851,0.019023688118088,0.05882497501721443,0.048789568419097595,0.060357609757332197,0.06101811951664788,0.02114835351867604,0.05479588319883157,0.05672764834162503,0.06179323934451528,0.06171600344282584,0.03621690388584916,0.017058530200095623,0.04142189589812771
339,339.0,0.9875511673348519,1.0104711643162845,0.05892408928766378,0.015930253696893618,0.0403812506115155,0.01368404004658415,1.002857156702903,0.9932671467722778,0.9944600988264798,0.9943067097662502,0.9939612975256762,1.0008893620115618,0.9919255326244326,0.999487334367869,0.993720452254829,0.988534943195158,0.9935257980432655,0.989576282121132,0.9901776549414423,0.9925031899052724,0.9962188934913541,1.0029603992516343,0.992326650176869,0.9963287448378398,0.9917105210480219,1.004718977532256,0.99195653953104,0.9921549315904171,0.9966813254233736,1.0048408482421627,1.0054568757887132,0.9914631079355517,0.9916512152594433,1.002768774448963,0.9926728627741954,1.0028104738312114,0.030584372735677302,0.015930253696893618,0.040597278018353,0.04948766444448593,0.04755025548242596,0.0345443637277728,0.020813059110164258,0.03470711703497402,0.04980542154288181,0.02906987226267463,0.050531601799382216,0.028437320642293366,0.023365721393939158,0.052363522695950966,0.03182741897560016,0.03948366425547438,0.05495591497911259,0.020275413258490468,0.056210421495055285,0.04644425129942047,0.057618796972795074,0.05821809823215588,0.022583193643721907,0.052153215101615205,0.053970759304885964,0.05892408928766378,0.05885697603479276,0.03445870029790632,0.018240518875699482,0.039428261743206704
340,340.0,0.9871144165462387,1.0110082742682445,0.0584697452997505,0.01762820571343642,0.04103628297741102,0.01278057813595593,1.005901518042988,0.9951041590557522,0.9995245360359322,0.9998278607864828,0.9994349505608349,1.0040557133182686,0.9941341731324577,1.0026521759113276,0.9993608535481278,0.9913184108623947,0.9992512513026783,0.9923240956024433,0.9925724600840885,0.9982096153812888,0.9999163329216688,1.0062633765559248,0.9981836198374548,0.9984781575039259,0.9976632404323831,1.0081319975388319,0.9980169318435393,0.99826393071868,0.9991003663841742,1.00832651748835,1.0089695491640684,0.9976195772742892,0.9978025665586565,1.005938211389852,0.9946691972402179,1.0061124804744233,0.0308175960379891,0.01762820571343642,0.04050630448214245,0.049343690243669934,0.047421148552709735,0.034852349007712155,0.02301918793320401,0.03504134071909395,0.049677960554875326,0.03208893119613634,0.05036539727448294,0.03139759475338246,0.02584027910530765,0.052178452363141725,0.03304007344518798,0.03981547758085766,0.05470322652754039,0.022361447401934322,0.05589863747096798,0.04680922513440667,0.05723844777373666,0.057799669873406706,0.024881261617829144,0.052517546579812495,0.05429758140354548,0.0584697452997505,0.05840995889321105,0.03472709969363913,0.020185463584512134,0.03975518910470804
341,341.0,0.9865700908673822,1.011183420194568,0.055452184691991646,0.01768584054996737,0.03966131439287105,0.011765471007089174,1.0078908233680461,0.9971271522653739,1.0041924275027692,1.0048921989463366,1.0044510505122275,1.0060880903991676,0.9966248973527936,1.0046743884358753,1.0045062414005617,0.9945832077748025,1.0044066769295112,0.9955376318024994,0.9953179376673418,1.0034148079013916,1.0031173408649003,1.0083851006712226,1.0035072911952507,1.0008171943192197,1.0030545539012092,1.0102987421326317,1.003485070326298,1.0037619867982006,1.0016749954887698,1.0105208774247847,1.011183420194568,1.0031610439943195,1.0033400397849193,1.0079895834720907,0.9968828762561713,1.0082350698025324,0.030042823697358997,0.01768584054996737,0.038475931498233785,0.04687511789079816,0.04504367543511968,0.034049512725690026,0.02302398300420812,0.03425697633627785,0.04718635834637824,0.03192319097921636,0.04782914135837213,0.031247095838066907,0.025795944749718195,0.04956174690653489,0.032221948983769046,0.038915485874236606,0.051945306268081685,0.02240428797966601,0.05305985670308034,0.045817235143956574,0.05430768033258737,0.054826289573848885,0.024911039409556992,0.05143444172205898,0.0531606270989472,0.055452184691991646,0.05539789034119082,0.033900385573668895,0.020234482267538382,0.038852950506011404
342,342.0,0.9860271652468122,1.0109033501581797,0.055320335627754735,0.016388630322294307,0.038272154921992256,0.012241751740088435,1.0072900123760802,0.9963194660328362,1.0066803570127287,1.0076486563451763,1.0071547674618697,1.0053458652949194,0.9959510842475587,1.0039155378009044,1.0073099680391446,0.9942991107901037,1.0072934860609153,0.99522904673777,0.9947651356869623,1.0062178898283356,1.0034568848630723,1.0074664882186082,1.0063730455842193,0.9999392394828222,1.0059384639050306,1.0089582050173946,1.0063883924419943,1.0066665102620016,1.0009130934798638,1.008834480268687,1.0093985932926295,1.0060816385411524,1.0062595446874456,1.0072673436869126,0.9960850854627913,1.0073200230333261,0.02795746311412696,0.016388630322294307,0.0384731542604189,0.04685300305529544,0.04504072391256011,0.031677220560317,0.021376167880605142,0.03187081109641767,0.0472535598605717,0.029783487720363135,0.0480096468851266,0.029144832334710987,0.023984981637313753,0.049490256824738045,0.030480832780967672,0.03617719763274303,0.05185352125169557,0.020783007526639335,0.05296057347581526,0.04252336499526786,0.05419669332308072,0.05470801389922108,0.023192394700750702,0.04769520871521569,0.049282083178852826,0.055320335627754735,0.055263239301261424,0.03154372239276181,0.018761678999731198,0.036118840393149644
343,343.0,0.9855946146330578,1.0102655686896989,0.06228651441726893,0.015603912063311347,0.03989234405803812,0.015240658880589413,1.0028620049964903,0.9924113304452784,1.0037633479003616,1.0044753141936513,1.0040062497677447,1.0005747636447166,0.991659331972921,0.9991305730729974,1.0041035352542957,0.9896159172126323,1.0041006316890957,0.9905744387326817,0.9903406893590231,1.0029031283383965,0.9991672367538489,1.0022445729371583,1.00297947816984,0.9955007995638275,1.002506938570557,1.0029471413091482,1.0029170078878227,1.0031805369023303,0.9963871389794311,1.0021917498968573,1.0025589666705887,1.0025620162605082,1.0027415648996996,1.0025287760076211,0.9919471720281047,1.0021036822132385,0.026307972142685696,0.015603912063311347,0.04347305122170661,0.05287566234347661,0.05089597292712566,0.02969625055724477,0.02060344956968613,0.029862740942693398,0.053552264370436344,0.029340855379533144,0.05464848272424214,0.028681099890861334,0.023297209337754518,0.05577610576068787,0.030734431269425093,0.03378405531981742,0.058408304978433065,0.01990940180795628,0.05966033549697893,0.03934798385305297,0.061073357683583955,0.061670004918159764,0.02263729284629596,0.04388055687285847,0.045274434953013046,0.06228651441726893,0.062218209589293486,0.029600780033419538,0.017937877534162452,0.03373175093597872
344,344.0,0.9853814139746488,1.0094152694366685,0.06480771230692103,0.015262559638081886,0.0400707837236566,0.016616713233729596,0.9963286200360821,0.9890710331022146,0.9977598267118737,0.9977119024370549,0.9974771345068361,0.9936266251097465,0.9879269020981164,0.9921713492153035,0.9975005384460519,0.9853814139746488,0.9975317485179145,0.9863749367647172,0.9864399943988374,0.9959458146327024,0.993157633786003,0.9948250482654251,0.9958301966630128,0.9918258297603483,0.9952856082738477,0.9949569732873493,0.9956220247770405,0.9958567852073803,0.9927336452455142,0.993782140844139,0.994019585198478,0.9951796201900558,0.9953625792613631,0.9955805765534352,0.9884164717778934,0.9946887323900694,0.02450010693646776,0.015262559638081886,0.04544330570755782,0.055102364004871486,0.053181340073781995,0.027601283594521474,0.020444396661133197,0.027748874301783792,0.05612349999035701,0.029820248799388955,0.05746084153073051,0.029114842886479014,0.02331953854564073,0.05809746816941006,0.03017724019347463,0.03133089586450617,0.06079062249091835,0.019627765946476503,0.06209691731534914,0.03629538428021107,0.06359475067499537,0.06423728394372986,0.02283857891177743,0.04033608471704285,0.04158079395846945,0.06480771230692103,0.06473625127666853,0.02753027097665842,0.01763878012195471,0.03128350789033828
345,345.0,0.985464556539777,1.0084976460466313,0.06047157321404112,0.01440039095936987,0.037557919952315576,0.015382669274736627,0.993688423416561,0.9895520751991126,0.9961104182607755,0.9957746171075826,0.9956748285449669,0.9908432936435795,0.9885717652491264,0.9893821580189287,0.9957598683503668,0.9863150448362772,0.995881802017713,0.9872870585991169,0.9871746069842121,0.9939311465103747,0.9917190492080573,0.9919293657779813,0.9937178805488376,0.9924991347551718,0.9931215475972428,0.9920312108063157,0.9934020417855144,0.9936057728451443,0.99362517105527,0.9908461835064398,0.9910820193703771,0.9928935555871875,0.993080566643633,0.9927777575518865,0.9889802468489962,0.9917942078226358,0.022990025704544118,0.01440039095936987,0.042445802169636296,0.05138702716446497,0.049663065254638594,0.025896430708503115,0.019446067329316887,0.026032629752464377,0.052467003052385115,0.028771995303402593,0.053776669459440714,0.028066966642113785,0.022295531618967517,0.05419659808265886,0.02784541708758914,0.029365647335377675,0.05670124139119075,0.018575661203508915,0.05792790255556158,0.03399245125980708,0.05934079698330765,0.059949129782622554,0.02181336982069178,0.03775302639617132,0.038918843955416754,0.06047157321404112,0.06040467374514515,0.025829025673494543,0.01669047549384855,0.02932215946978645
346,346.0,0.9857931088752806,1.0076578921671304,0.059258496680132645,0.013292528224233437,0.0365145187755697,0.01525128923774337,0.9961244613183728,0.9927856685749157,0.9990984319389876,0.9990868058921636,0.9988956423238655,0.993459516011938,0.9923032850844011,0.992006575520018,0.9990507618321666,0.9907759888695044,0.9991569356165143,0.991694793124669,0.991148819983406,0.9972746393177987,0.9949681343600695,0.994769739834297,0.9970992233306892,0.9961203173276786,0.9965085456739321,0.9951760488240254,0.9967929647202801,0.9969938583014913,0.9974302766418229,0.9942177786081488,0.9945197765318323,0.9962858937036352,0.9964735599425218,0.9953933122394445,0.9924514701982847,0.994631566866964,0.023004203916848875,0.013292528224233437,0.041285994127127336,0.050019912665561696,0.04832609693872345,0.025853406144255922,0.017983689212141923,0.025978736894309424,0.05100124325362634,0.02668766732934624,0.05226003448901689,0.026029667075282207,0.02063976936676079,0.05283415955598712,0.02688016524134155,0.029217320372092594,0.055354102674261337,0.01716526192500009,0.05661778904463434,0.03364516386074536,0.058070957805652475,0.058710018090344374,0.020190052936643364,0.03721948701769647,0.0383388804136585,0.059258496680132645,0.05918945261526507,0.02579063251248526,0.015414328633923407,0.029176344249992756
347,347.0,0.9862841558476602,1.0070412014457086,0.06291597716382012,0.01278239700288478,0.03758195269626692,0.016863172067427355,0.9997104401969585,0.996255866912035,1.0031138590080715,1.0034849936693744,1.003217736448027,0.9972773866963432,0.9962537015939622,0.995844610282024,1.003462329951795,0.9954026681957324,1.0035632030575787,0.9962736419541948,0.9953297489353207,1.0018011356407859,0.9991053612492945,0.9988462849035166,1.001710906009342,0.999972295882477,1.0011529247032616,0.9995576226703379,1.0014703140132362,1.001680873948378,1.0014455875231993,0.9988279206055745,0.9991870641154793,1.0009951644951713,1.0011821164863086,0.9991916134446099,0.9961579137679197,0.9987030835932208,0.023163381794938164,0.01278239700288478,0.04363058908432976,0.052759803151485686,0.05103979207305073,0.02592714566713694,0.017374269737940914,0.026034462626876715,0.05383056752473131,0.025925068264382393,0.055094297775434155,0.025282576400161325,0.01997985743813691,0.05580437140894939,0.027606199970668918,0.029199680517410568,0.058523720291072855,0.016557585365077204,0.05993432180420271,0.03340081182503817,0.06155450577009752,0.062271881633047976,0.01953653406593592,0.036768231667868884,0.03783713454566386,0.06291597716382012,0.06283820947041548,0.025882749003689944,0.014840596559639969,0.02916186128391884
348,348.0,0.9868547823234158,1.0067927675299089,0.06474448134999825,0.012113447156881771,0.03746482409533006,0.018109351487970795,1.002732246675216,0.9987067377876147,1.0060014142349976,1.0066943402411366,1.0063482612964387,1.0005078125662763,0.999008590436984,0.9990926099057144,1.0066638632974383,0.9985609399208493,1.0067927675299089,0.9994008800508842,0.9982195085100748,1.00510234894894,1.0022540132140698,1.00229367800166,1.0050823524666008,1.0027227611319047,1.0045474007904291,1.0032867007344708,1.004884118986173,1.005100054036806,1.0043459680247766,1.002760350122694,1.0031685793213971,1.0044237019656213,1.0046100525058763,1.0024049824782715,0.9987705204474926,1.0021465643953438,0.021927517656632617,0.012113447156881771,0.044935734591178875,0.05425176336931086,0.05253368112766016,0.024478966318225815,0.016546661287268966,0.02456875582847863,0.055413138136608295,0.024908923745062983,0.05668463213315819,0.024280711947276476,0.019084461217768182,0.05737299755663558,0.02706638312514575,0.027523222490011434,0.060173544090266456,0.015720444942771045,0.061635267772867,0.031381761988084435,0.06331248561283592,0.06404510581393616,0.018588721754060965,0.034485076994008226,0.03548083490535642,0.06474448134999825,0.06466316151744532,0.0244520788826478,0.014081320080929436,0.02748943946739021
349,349.0,0.9874220731690488,1.0070091565322075,0.061412584991833885,0.012243978576216934,0.0361448706643195,0.016821751388275664,1.003699083891887,0.9987016160912752,1.0045428393056335,1.005191901255604,1.0048029482004504,1.001609165549362,0.9988297069564098,1.000206678253036,1.005040994350634,0.9979926744385087,1.005135174450025,0.9988607384748526,0.997913306863624,1.0035652601272405,1.0021465891503218,1.0035275442313452,1.0035287358471738,1.002714159327333,1.0029784660413235,1.0047603094447002,1.0033013857161768,1.003516763064643,1.0042949773329246,1.0044102453960118,1.00486562053516,1.0028198563819188,1.0030079990007104,1.003502874525514,0.9987207993851913,1.0033778772296005,0.021395377329938153,0.012243978576216934,0.042656700588023615,0.05149347614035498,0.049871423968882354,0.023980603101074114,0.016454880834894065,0.024076649394102635,0.05261645561925172,0.02421942300577535,0.053840288657891325,0.023633170393336723,0.018810814680957137,0.054447461370911346,0.025922962945753282,0.027134839164532056,0.057102364170804734,0.01586529017789082,0.0584793867490664,0.031488942778381296,0.06005734911463865,0.06073942683967694,0.018478975400821475,0.03511484699588935,0.03628668745852052,0.061412584991833885,0.061335925094130585,0.02392584846054795,0.014161442965609856,0.027098542959876237
350,350.0,0.9879031132510588,1.0075924244248167,0.06113805581281868,0.014183369138951787,0.03882166546279575,0.01538238621053584,1.0013227290331075,0.9967679160010151,0.9983030576269966,0.9983176816264062,0.9980474710643062,0.9991817977103704,0.9963731190828778,0.9977850188079306,0.9980691647644478,0.9946278709467203,0.9980340294368756,0.9955557241576922,0.9951603030668231,0.9965262482022896,0.9982455612224137,1.0010593836608537,0.9963378375087982,1.000438470407627,0.9957229078838451,1.0024394499017277,0.9959710037110848,0.9961593274143689,1.0016014261547312,1.002233203890963,1.0027322557999838,0.99543392858949,0.9956263487810506,1.0010714209774376,0.9965735618540027,1.0009089581971002,0.026244971476374928,0.014183369138951787,0.042280989911195194,0.05122198724112056,0.04947235241419771,0.02962232077177967,0.01858251771142648,0.029751189640602773,0.05204725272970456,0.026231953426405077,0.05308458121984629,0.02565332992143806,0.020922544229997966,0.054205004911884846,0.029018229033063142,0.03383163458515977,0.05687968859789304,0.018234206814988864,0.058234012258169966,0.04006013051271179,0.05977335177110952,0.06043492609298461,0.020594846420204132,0.04530991712755092,0.047008206483292084,0.06113805581281868,0.0610636692598564,0.029520746715505385,0.016261666523729172,0.03378231112990968
351,351.0,0.9882149874359467,1.008395999644882,0.06271252069916508,0.014750043728924217,0.041615710261415,0.015637789272429634,0.9992819225539628,0.9946010564969135,0.9929964163594058,0.9925098574064986,0.992306729385054,0.9970833368130771,0.993698899463367,0.9956873436108554,0.9921299086259686,0.991123698513038,0.9919709904441661,0.9921011214155917,0.9922129539952366,0.990550783337103,0.9947124470910036,0.9989090047611081,0.9902295979149611,0.9978605835767248,0.9895413042614745,1.0003978130329816,0.9896985088434836,0.989841172995697,0.9984458423259727,1.0003043087615662,1.0008423939566666,0.9891132300201422,0.9893090686861817,0.9989686856635946,0.994183852599068,0.9987592888817435,0.03146877815481264,0.014750043728924217,0.043007775686020266,0.052400140699782986,0.050381577116072905,0.03557631328115683,0.019130086293942906,0.035729986768757604,0.05277590780666118,0.026541555166938777,0.05358209624705197,0.0259814015342436,0.021408593167550626,0.05549831469695933,0.03193563559599127,0.04065008270799681,0.05830967861774036,0.018828167840437594,0.059700210103755806,0.048038552142902445,0.06126617590417203,0.06194098435970112,0.02091417841811127,0.054204807585496236,0.05619281762455451,0.06271252069916508,0.06263597531743234,0.03547888663858336,0.016838640073542365,0.04059142386399165
352,352.0,0.9882747805902127,1.0092733106295482,0.05905847424738181,0.014142784609254477,0.03972758610530699,0.014615431183594822,1.000604249628369,0.9930691379108764,0.9920623449557625,0.9916593808264098,0.9913320717376306,0.9985063853626396,0.9917640370858118,0.9971105122944622,0.9910175387538802,0.988462765922898,0.9907655049556799,0.9894910359178234,0.9900406511497984,0.989682594759085,0.9943533006611962,1.0004218735700108,0.9893910315921685,0.9960946859857363,0.9887005985876004,1.0020452911119584,0.9888503852181549,0.9889963886972823,0.9964025901919588,1.0020490086770053,1.002621631031605,0.9882747805902127,0.9884700907598419,1.0003953948091917,0.9924901182469421,1.0002723264362277,0.030879888901151096,0.014142784609254477,0.040386082713719546,0.04930788827758799,0.04732204198404803,0.03490354314248087,0.018369370091369755,0.03505438249603149,0.04948906860599617,0.02554349177476327,0.05015152440320494,0.024999057911134704,0.020575365200209514,0.052219838393111576,0.030475564313140604,0.039826978635666234,0.05488693294699986,0.01803428633795092,0.05620101630482829,0.04687668987739849,0.05767778171878275,0.058317486948170204,0.020035403166816547,0.052735017373263436,0.05461994364833063,0.05905847424738181,0.058985544311680745,0.034828881411660954,0.01615307646989981,0.039770176943174446
353,353.0,0.9880308231615089,1.010077785815962,0.05606332955701618,0.015158472424750614,0.038437257049982035,0.013036349764613545,1.003293115714872,0.9934136592307992,0.9950322646257769,0.994980496699453,0.9945579794711302,1.0013251075800347,0.99211692858852,0.9999320851396161,0.9942700343754899,0.9887413585917321,0.9940259925671716,0.9897788738471845,0.990367833264206,0.99314621520478,0.9966306144972252,1.0033719193963895,0.9929825529892131,0.996544758713185,0.9923648943161848,1.005121548419361,0.9925974953343952,0.9927867631181618,0.996981159910247,1.0052136791083606,1.0058167490558774,0.9920951927067195,0.9922869469313782,1.0032121559825482,0.9928562331499712,1.0032217540767545,0.0292061680315999,0.015158472424750614,0.03857321655213318,0.04703703852297955,0.04516407545068649,0.033025999351422246,0.019766863058482943,0.03317790684157027,0.04724975025096769,0.027617390343503023,0.04785679515962978,0.027018577369161682,0.02219065355465731,0.04977011496664464,0.029844818055538264,0.0377085195541684,0.05224741089953249,0.019293037063495617,0.053453057443790114,0.0444043349293679,0.05480434419152173,0.05538178064885247,0.021466652413854814,0.049963043445617875,0.05173841336706398,0.05606332955701618,0.055998137298225295,0.03294301248469612,0.017342115099447466,0.03765268316908241
354,354.0,0.9875564279220921,1.0106628536412678,0.055377271483230864,0.01668176615642781,0.03885176689157596,0.012134563943685646,1.0061993419006101,0.9953703139330089,1.0001323363629508,1.00052880087665,1.0000627267895663,1.0043375348032102,0.9944982238434533,1.002943057294113,0.9999386459059217,0.9918026176203438,0.9997652473929235,0.9927933614179147,0.9929688301158448,0.998875548782166,1.0003264871269701,1.0065196365425306,0.998858034744072,0.9988158309145939,0.9983329176625104,1.0083722438008644,0.9986710300806029,0.9989073169890735,0.9995012281756503,1.0085321866630275,1.0091621973075804,0.9982650779537459,0.9984525232445367,1.0062309754797645,0.994991229171846,1.0063695316700014,0.029212933181580563,0.01668176615642781,0.038334142986402024,0.046707170630449595,0.04485569678362829,0.03306059435444944,0.021739783371133296,0.033232212914987326,0.046931514145576454,0.03029654192656988,0.047505526643100704,0.029641268429512167,0.024396652878054658,0.0493955742828698,0.03085389135445628,0.03776324625714298,0.05178943931426774,0.021161996278249728,0.05293071231587951,0.044457110853963054,0.05419981928718509,0.05473182993695041,0.023520876305243882,0.04998961694351519,0.051726557790277974,0.055377271483230864,0.05531786410865872,0.03295203843540739,0.019085609677229373,0.03770374772087917
355,355.0,0.9869561532253706,1.0108819425426125,0.05238713507440394,0.016542786563151026,0.03742698442527667,0.011224046836601546,1.0078901354651455,0.9970959600006521,1.004701192142343,1.0054889990680957,1.0049830634315071,1.0060541139045933,0.9966827740155715,1.00464971055466,1.005004698284027,0.9947744494175977,1.0048635457062742,0.9957087033933256,0.9954096486396048,1.0039725978032736,1.0032671002501103,1.0082862185916543,1.004070588731405,1.0008319195190991,1.0036107951864126,1.0101175258793529,1.00402066307195,1.0042887145952213,1.0017460080181426,1.0102497993323678,1.0108819425426125,1.0036769912553767,1.0038608258568822,1.007960332247974,0.9969005222445264,1.0081380706012686,0.028476691133681436,0.016542786563151026,0.03633508604782919,0.044278006633429894,0.042514689898628034,0.03227778312639583,0.02148725479435628,0.032461714401762876,0.04448257412001176,0.029778062912928758,0.04502557624022514,0.029140991150525934,0.024066133548550958,0.04682153685892404,0.030006496743226307,0.03689715602906914,0.04907067963123916,0.020964045760172828,0.050130631475982526,0.043497645285115766,0.051302938711946626,0.05179022868038792,0.023285261207385916,0.048934149851951186,0.050618255176397293,0.05238713507440394,0.052332917291522243,0.03215569802201978,0.018911066150712547,0.036836340236366
356,356.0,0.9863345574247527,1.0106372790686693,0.05196461653658016,0.015301467959175221,0.03600857528837253,0.0115677495333501,1.0069833255563816,0.9958887342049328,1.0067615343616942,1.0077945101308061,1.007234915399919,1.0049914995168692,0.9955483643781817,1.0035721619269125,1.0073528896543325,0.9939324292019232,1.0073064479845335,0.9948474633970156,0.9943636678857855,1.0063156935650992,1.0031937103594044,1.0070221384601648,1.0064707279506713,0.9995243003604521,1.0060222703671022,1.008393272031135,1.0064426068454508,1.0067133659262095,1.0005553867202868,1.008147087091331,1.008668689533617,1.0061036126732819,1.006286508002301,1.006915078296104,0.995678602146914,1.0068778488910575,0.02646179758794615,0.015301467959175221,0.03616582246796209,0.04401446185206709,0.04231151870494946,0.02999281965386278,0.01993082763246902,0.03016528850366078,0.04435873113547178,0.02780658821144707,0.045014183403926336,0.027200641418901043,0.022368971304706768,0.046505147567225055,0.028316914866794392,0.034272982131602035,0.048715951046051434,0.019418506022910394,0.049755302492825955,0.040375317373282045,0.05090950588935479,0.051383154533621904,0.021664496837437826,0.045406697981815757,0.046962302325515584,0.05196461653658016,0.051909616696365415,0.029879326059395563,0.017507940922958647,0.03421635953089267
357,357.0,0.9857961988736469,1.010026282214227,0.05808998514167042,0.014636353017554386,0.03736069121393524,0.014171297920166663,1.0020620194627745,0.9917711980830691,1.0033561189289042,1.0040367499587755,1.0035474793660883,0.999688673358375,0.9909913454587779,0.9982537075396428,1.0035957955870285,0.9888925891119601,1.0035667948804816,0.9898422455708646,0.9896464996659505,1.0024335110918097,0.998449402470734,1.0012370663723535,1.0024984897657618,0.9948542886173429,1.0020076055025622,1.0018028531646814,1.0023853405425944,1.0026455443065514,0.9957862304725641,1.0009253736418822,1.0012503259585235,1.001986006594129,1.0021724907686664,1.001636136389355,0.9913054989507367,1.0010972664775526,0.02470985560016573,0.014636353017554386,0.04062969503652864,0.04930890439973102,0.047528437340905,0.027918994703851716,0.01932787073784179,0.02806949729132128,0.05002615228569366,0.027623130935691877,0.051023143584823266,0.02698992639623167,0.021874841074301325,0.05205896833040087,0.028450102944192097,0.03179897654684529,0.05449299372614383,0.01869345007579437,0.05565177364531357,0.037170419243321796,0.05695993907908407,0.057501723421212986,0.021288864672760095,0.04160148455594153,0.04297458065381493,0.05808998514167042,0.05802678903366535,0.02782146430702652,0.016824075924933943,0.03174834271129397
358,358.0,0.9854456359254612,1.009195169085603,0.06026428239522335,0.014340446492111547,0.037441623435627375,0.01537094449348284,0.9956008888476857,0.9890734360702089,0.9972855806047946,0.9971375520385585,0.9969277596819494,0.9928264829646415,0.9879629923513723,0.9913802265922357,0.9969004331893357,0.9854456359254612,0.9968787270021574,0.9864232593844501,0.9864824747516382,0.9953673718877719,0.9926714885491742,0.993933838369703,0.9952319985099743,0.9918675922553677,0.9946646643131527,0.9940378602824275,0.9949695848524673,0.9952029069433399,0.9928098846009361,0.9928433430540334,0.9930715718668193,0.9944738741306998,0.9946669439355437,0.9947628930804029,0.9884443734580578,0.9937984559456013,0.022932624798782105,0.014340446492111547,0.04235341076613833,0.051211258510765,0.04952272925716203,0.02586482837801718,0.019224188184385788,0.025998944827152242,0.0523068611353827,0.02817011102358296,0.05354861396841166,0.027491893637223336,0.02195324097174977,0.0540624785951979,0.02789718998655219,0.029400391361740323,0.05654210869795914,0.018441404847738433,0.05774966164555545,0.034198788952915414,0.059132608424406444,0.059712738787137,0.021484662418004712,0.038156246765823174,0.039384793831021836,0.06026428239522335,0.06019892148095678,0.025779780365810218,0.016568877591888624,0.029354614970025974
359,359.0,0.9853596320052466,1.008290156789114,0.056280176772037296,0.013488883038893078,0.03506390026350443,0.014275471424990827,0.9938364365955173,0.9902024346360591,0.9961658821854003,0.9957851596443069,0.9957026784990386,0.990992394796109,0.9893196095629868,0.989543857340897,0.9957424642371199,0.9871649565925003,0.9957915674665507,0.9881163429549918,0.9879571035898947,0.9939679622974741,0.9920103484117186,0.9920579413944062,0.9937447687665123,0.9932288454777151,0.9931306272529661,0.9922505749897513,0.9933897830700265,0.993598659984092,0.9943769565444679,0.9911448510061429,0.991402932528833,0.9928337893950175,0.9930317730718672,0.9929012889912624,0.989684130476039,0.9919231247265269,0.02145196654334783,0.013488883038893078,0.03958192107916263,0.047785646514799156,0.04626938745228906,0.024190399949653624,0.018218650680299712,0.024313664994107285,0.04891731206939203,0.027056358392442862,0.05012690562184015,0.026384508199323024,0.020904888190789173,0.05046261418286867,0.025778333877735825,0.027478765469517413,0.052771209252352506,0.017380675155945494,0.0539099104104035,0.03195151536559936,0.05521840996387261,0.05576904676068054,0.02040657170584991,0.0356392166705639,0.03678931836551106,0.056280176772037296,0.05621893277672352,0.024112811210769497,0.015621945073481846,0.027437062164879657
360,360.0,0.9855037708246224,1.007457462431078,0.055656191661581866,0.012497382821192393,0.03425215809901301,0.014356755441873257,0.9966166706506631,0.9934717786819696,0.9995647303534918,0.999551795127683,0.9993751771954508,0.9939762409031462,0.9930932956140017,0.9925426448068165,0.9994985694672899,0.9916612451853422,0.9995416539826284,0.9925655717970938,0.9919752313385294,0.997804171421443,0.9955646590952868,0.9952793036516051,0.9976374065751594,0.9968954883688553,0.9970352330523373,0.99577313396469,0.9973089530013273,0.9975186600634403,0.998225267592739,0.9948920396413348,0.995212579482372,0.996765346681786,0.996963507247035,0.9958731933630157,0.9931942360155395,0.9951404679852541,0.021351549082607488,0.012497382821192393,0.03886098892121969,0.04694099264582133,0.0454349588024221,0.02401320236455251,0.016915822260688995,0.024126274179247172,0.04796969362093381,0.02519695377873611,0.04911125443069593,0.02456676138209899,0.01942947694154529,0.04964015956271021,0.02507403746386576,0.027200696389787327,0.051981130431500516,0.01612174267060441,0.05316498214633999,0.031475435711843594,0.054525249520283973,0.05510999389634904,0.018951572063648094,0.0349805815745975,0.036083179962225036,0.055656191661581866,0.055593020423913286,0.02394624043928749,0.014482647360201618,0.0271625704598889
361,361.0,0.9858158411668508,1.006843303117812,0.05962349233269396,0.012040414988784621,0.035408577474503204,0.016111965874615306,1.000122202192461,0.9968202124413569,1.0034748054431557,1.0038515253721998,1.0035907163421338,0.9977172113053524,0.9969067529620754,0.9963052972493287,1.0037969111839014,0.9961237174150225,1.0038329731072195,0.9969827536709488,0.9960095891904824,1.0022217020659314,0.9995950399774092,0.9992750850758828,1.0021448842402847,1.0006280274054846,1.0015822884638739,1.0000810443075094,1.0019003868974066,1.0021274547053525,1.0021327653899388,0.9994307013054903,0.9998063219139375,1.0013941996639728,1.0015908290500142,0.99959544991656,0.9967770904014018,0.9991313959124881,0.02132529716327331,0.012040414988784621,0.041469906099629424,0.04999379176027558,0.04846004785429295,0.023879468866512585,0.016413920326455524,0.023976387092936174,0.05114255636182295,0.024677992621892877,0.052298679895524426,0.02404743384925823,0.018915427010705973,0.052925278941339825,0.025814806569930765,0.026953110020171395,0.05547004203299137,0.015587916826038734,0.05680032035363919,0.030960761287833823,0.05832642143891501,0.05899289341891557,0.0183858313407778,0.034224205151798526,0.03526376533891149,0.05962349233269396,0.0595528696621364,0.023830530154219334,0.013984205052243575,0.026919550421175237
362,362.0,0.9862336318151933,1.006593895955633,0.06116049979485392,0.011367692348865333,0.0351771335552564,0.01727312790963433,1.002967652767771,0.9986339034747548,1.0058599947353621,1.006544037934548,1.0062043173324287,1.0007836442699745,0.9989039384282846,0.9993931774080329,1.0064837906121733,0.9983170377142526,1.006593895955633,0.9991652968474314,0.9980674877081839,1.0050026402718022,1.0022853440009556,1.0025497681270994,1.0049941511149936,1.0026919543401382,1.0044537102568132,1.0036188907729788,1.0047948982263313,1.0050271330010907,1.0043419562414408,1.0031651326759459,1.0035895118933578,1.0043090344921057,1.0045046194918745,1.0026350550227416,0.998706373497291,1.0024015715802714,0.020044484299893854,0.011367692348865333,0.04257376181707844,0.051271023465097584,0.049742443671912814,0.022395152190376515,0.01556721154174867,0.022477828932183433,0.052530069932598206,0.02361198722922467,0.05372915668425783,0.02299410227208591,0.017990524316888756,0.05426284844721055,0.025122377890684788,0.02523884470448926,0.05688052699766389,0.014742637058159511,0.05825255282013726,0.028916290841603454,0.05982115440028521,0.06050817281506384,0.017412478421410953,0.03192835825030189,0.03289721407625313,0.06116049979485392,0.0610871934399588,0.022358389804991666,0.0132196773047517,0.025209350887660655
363,363.0,0.9866949315529122,1.0068035499467396,0.057968571669294075,0.011838182168138625,0.03431339350401057,0.01578974409370096,1.0036509033773227,0.9979501326786316,1.0036254723410012,1.0042121544427713,1.0038422708384769,1.001604283325267,0.997930146046015,1.0002298635652482,1.0040492582710459,0.996770511660855,1.0041673000007327,0.9976600333571636,0.9969033200707903,1.0026179408213738,1.001550180427721,1.003488809376317,1.0025824336740154,1.0019267080381113,1.0020232192296852,1.004783624935549,1.0023484327412369,1.0025826651879188,1.003485011311957,1.0044990660992688,1.004968677107376,1.0018372464141483,1.0020350201987194,1.0034471348247425,0.997921575797215,1.003338328442565,0.02016285040085705,0.011838182168138625,0.04036373086374701,0.04863424000046316,0.04717491052688723,0.02265631219733055,0.015887976247951817,0.022750876837041255,0.04983009823234014,0.023405004134958197,0.05098581362415773,0.02282588812066788,0.018153867556668816,0.05146055792774212,0.02444489214097695,0.02574048336304763,0.0539438879563032,0.015305806453290681,0.05523401007900871,0.0301243149301666,0.056704610991730624,0.05734460936662622,0.017731784963330638,0.03382344970372201,0.03502061162407549,0.057968571669294075,0.0578988153589102,0.022594819317471263,0.013683119913567772,0.02570770844984316
364,364.0,0.9871375291632689,1.0073589416768545,0.05882593210278042,0.013683845935261353,0.03766697722709114,0.014764829796089753,1.0013563808773895,0.995926021307604,0.9971961481568195,0.997147911280533,0.9968877744598376,0.9992729254160867,0.9953943818261844,0.9979056914757117,0.9968882095882589,0.9933611237694356,0.9968745633466362,0.9943066530581698,0.9940820789595948,0.9953566313468354,0.9975678149013648,1.0011090215995688,0.9951587317354005,0.9995386517394105,0.9945322904070343,1.0025382205307307,0.9947807928102607,0.9949855856761635,1.0006286662583281,1.002385186635033,1.0028955336231677,0.9942134614311267,0.9944146866260467,1.0011228759830075,0.9956801099722352,1.0009592975426957,0.025812809330938494,0.013683845935261353,0.04070029372154697,0.04934882833828981,0.047638656238973454,0.029204288639683267,0.01794066122143519,0.02933656337547644,0.05014795855790674,0.02538299052882577,0.051141679530350904,0.02481213556804372,0.020198368098298194,0.05219697138707215,0.028067297248495077,0.03344149143970734,0.05475630714304679,0.017583664750853052,0.05605158505481764,0.03970538790217536,0.0575057584634051,0.05812566654653528,0.019798543833423776,0.04496691722676366,0.046666211083371545,0.05882593210278042,0.058751172466779,0.029121447881353322,0.01570002459939826,0.03339585859772573
365,365.0,0.987499213429526,1.0080948396275822,0.060745562355685165,0.013821413889906951,0.040199961910257806,0.015341401350591657,1.000222984858766,0.9938168625703836,0.9930082466884864,0.9926157344066048,0.9923701815117736,0.9981218922644715,0.992804745956149,0.9967542320593797,0.9921914874623918,0.9899800121171358,0.9920601875334509,0.9909767741721583,0.9912331889559725,0.9906993890551451,0.994825453146483,0.9999294149288274,0.9904067122297935,0.9970459266433147,0.98972003063901,1.0014434407189465,0.9898951892052308,0.9900687242972461,0.9976069909458029,1.0013829105680576,1.0019272712204257,0.9892861272566364,0.9894902146410727,0.9999731717246783,0.9933598044523136,0.9997805753573055,0.030583247453431783,0.013821413889906951,0.041625170331335774,0.0508691158268473,0.04880410831081223,0.03461466683183247,0.017999149346762215,0.034768218662357485,0.051150766206855915,0.025147848256227942,0.0519695906938934,0.024601463000876466,0.020172389113844048,0.053778555792084244,0.030584731118817068,0.03959076849492426,0.056497496458903756,0.017693388380766752,0.05784022498450503,0.0466783948740969,0.05932176918702602,0.05994674998492705,0.019693763649127873,0.05252174725278271,0.05439904855532098,0.060745562355685165,0.06066185095003231,0.034562799946347936,0.015817692299626495,0.039537165097775495
366,366.0,0.9877177731349445,1.0088460122805258,0.05712329898768806,0.013370558267684367,0.03819006143949049,0.014219707009398999,1.002030528727545,0.9924702061857422,0.9934886568068291,0.9933233607093546,0.9929461127582054,1.000039954102131,0.9911316291111089,0.9986700688996173,0.9927118711317996,0.9877177731349445,0.9925814399602897,0.988758926522666,0.9893651461255177,0.991451507230433,0.9952514834884355,1.0019381352616747,0.991229756464433,0.9955451164656095,0.9905569678181415,1.0035599967523903,0.9907461647340732,0.9909303426664899,0.995967977789309,1.0035738766294258,1.004150699584682,0.9901590729349502,0.9903611644363419,1.001886047041828,0.9918844839152275,1.0017903120232339,0.029497403234684208,0.013370558267684367,0.039058599005317586,0.04782570258275433,0.04580499786348237,0.033366952254118024,0.01745786742390547,0.03351554704252632,0.047944354937041654,0.024471177486215155,0.048645793582243683,0.02393739356154155,0.019595612081661388,0.050546849758482504,0.029009514862785073,0.03811165010440974,0.053119120614351666,0.017114320249454872,0.05438207336674707,0.04474054983668174,0.055771313704882336,0.05635723356136693,0.019080338456136412,0.050177621142638636,0.05191936028082366,0.05712329898768806,0.057043129396625654,0.03333717800345463,0.015316276740211292,0.038060054794799014
367,367.0,0.9877497090327869,1.0094472281172902,0.05470839824638709,0.014604856747919703,0.03732805686877576,0.012758080158340655,1.004535841445001,0.9933050154278737,0.9971270898972875,0.9973408807505247,0.9968980513482741,1.002660333112878,0.9921240754640058,1.0012853096858711,0.9967690217956875,0.988923546775896,0.9967068723662722,0.989954346201998,0.9904269693129714,0.9956141896148794,0.9978793431308173,1.004680010620792,0.995518396274066,0.9965752366238911,0.9949184152998476,1.0064131948831652,0.9951915362004943,0.9954140136439203,0.9972142283292279,1.0065032098891342,1.0071110694161307,0.9946786999926273,0.9948757573673953,1.0045013871893278,0.9927967044791233,1.0045321086818935,0.02814149543288266,0.014604856747919703,0.03762321456232124,0.046007483701569526,0.044093515290793424,0.031860058878342895,0.01912731549204084,0.032015814365176934,0.04616933245472721,0.026870277580190272,0.046812615854249534,0.0262850589857348,0.02150705896238867,0.04859579202980016,0.028801702344089693,0.036418350882763906,0.05100590295934072,0.018650644955668625,0.05217496212008639,0.04279987955938364,0.05346537114296261,0.05400385758691703,0.020809492515466183,0.048032995938993954,0.04969169205603062,0.05470839824638709,0.05463636724264638,0.03180976572549042,0.016752094908075416,0.036366337540831385
368,368.0,0.987626369756315,1.009733255619479,0.053906231213070845,0.015774187955889668,0.037581332679155526,0.011978943961138761,1.0068057193554705,0.9955250725424117,1.0020812809247055,1.002711840307195,1.002227580390328,1.0049953846760498,0.9948395454632747,1.003609490380684,1.0022435029776964,0.9924562309368018,1.0022028522915327,0.9934309977219461,0.9934147840200388,1.0011401754553555,1.0013710977907542,1.0071350436466568,1.001173235711948,0.9991252366850397,1.000651509737683,1.0089502493440772,1.0010115895190834,1.00126940676655,0.9999958491604167,1.009096467243304,1.009733255619479,1.0005806444858154,1.000772639500668,1.0068494462487425,0.9952218459585597,1.0069880110069296,0.028236549189751763,0.015774187955889668,0.037200795929458005,0.045485863074164204,0.043596110466027106,0.03201947197860202,0.020614549177989328,0.03220159303445103,0.04565560828660001,0.028802724277686407,0.04629303994818819,0.02818803812143005,0.023144728645435615,0.048039737119896286,0.02964682047605896,0.03661315307574143,0.05037836626251394,0.020101794590061495,0.05149468714197024,0.043033392325258185,0.0527289539333101,0.053236704271966674,0.022426551569132692,0.04828589449370498,0.049919290949921855,0.053906231213070845,0.05383945154354114,0.031928941285720665,0.018090396670255308,0.03655635336686823
369,369.0,0.9873978159087904,1.0095881279201453,0.05073493838489188,0.015199203604910137,0.03587219763442635,0.011194492443281032,1.0071949643519043,0.9965600449137851,1.0058785771269487,1.0068416590989266,1.0063114567283609,1.0053238151416741,0.9962793146164516,1.003922066914662,1.00643844731436,0.9946323481296844,1.0064068571620046,0.9955545425441789,0.9950985556800037,1.0053617181790035,1.0032738001289452,1.007422083117941,1.0054862979947015,1.000385052672656,1.0050090676432581,1.0090591724066544,1.005417399614533,1.0056947967092331,1.001472223943012,1.0090455590022913,1.0096440488621374,1.0050288903700564,1.0052175256423037,1.00719647615398,0.9964097836032426,1.0072773201093919,0.02737314106360677,0.015199203604910137,0.035044824663488724,0.042856141381728524,0.04107622884140618,0.031113868574617422,0.019804083333170183,0.031311695262935084,0.04302742511149167,0.0275417156423049,0.043654503703660995,0.026962538447613683,0.022193406464719973,0.04526736312471224,0.02844158375905537,0.035604102095108864,0.047458902181863376,0.01937089941081379,0.048496672483404946,0.0419091776522562,0.04964311242797359,0.050109526013933724,0.021622974039396566,0.04706394182406338,0.048647449078447876,0.05073493838489188,0.050673241216082084,0.030997324337578746,0.017420370856550883,0.03554557405100253
370,370.0,0.9871141080934753,1.0090929367581385,0.05128372298207962,0.014067439944129826,0.03486983788250602,0.011825316479014103,1.0047428343230702,0.9946943822827963,1.0066455852072402,1.0077331699722838,1.0071610479855853,1.0026369187343935,0.994415064931409,1.0012165883139281,1.0073626145841872,0.9929740693948467,1.0074204441628214,0.993881988882571,0.9932981957363746,1.006197656755067,1.0018824425275736,1.0044347029406269,1.0063259511956124,0.9983606675976658,1.0058375291381703,1.005470351656929,1.0062307218500426,1.006503384327856,0.9995562183974237,1.0049554260149716,1.0054017021405721,1.0058134103769565,1.0060029606019907,1.0045270771281014,0.9944939798832159,1.0042940075162732,0.02534663720301297,0.014067439944129826,0.03562038388139389,0.043414621306917936,0.041705975905348185,0.02880899136791163,0.01843210462792599,0.02899405497274192,0.04374958125999578,0.02593431253542887,0.044466014171443906,0.025371140799195464,0.02073613580647211,0.04585001485605503,0.026963903457461247,0.0329558609841521,0.04803931361020981,0.017966208774090754,0.04907081344915825,0.03876394040390584,0.0502118483494752,0.050669972962478396,0.020200330164269076,0.04352089974488573,0.04498005305308744,0.05128372298207962,0.051222215390816735,0.028695531678156156,0.01615192052490932,0.03290119230807154
371,371.0,0.9868253069136316,1.0083780385237575,0.056561129916158887,0.013663900289060334,0.03595611576087575,0.014065271242035321,0.9989952084734135,0.9908908630564067,1.002380805602217,1.0029657543208712,1.002540441406894,0.9964917932484723,0.9901911645672555,0.9950581374780194,1.0026965543454283,0.9882463478377611,1.0028146461262228,0.9891918747751947,0.9889061653949973,1.0012880726178965,0.9966449924357658,0.9978077110071666,1.0012845327917392,0.9941359731546069,1.0007375513783339,0.9981414304392976,1.001071739851799,1.0013220105286376,0.9953384915236724,0.9970776251296676,0.9973530299530308,1.0005779974331355,1.0007708472074843,0.9983607323166975,0.9904712275205829,0.9976714472872157,0.023386323993009328,0.013663900289060334,0.03957306825001541,0.04798463391184521,0.046278754867669865,0.026508079856156348,0.01816786223278168,0.026669970454936635,0.0487016281455674,0.02621872674063254,0.049698549792379955,0.025614917932706326,0.020623674406397847,0.0506703981359602,0.02693395458074465,0.03025903086099118,0.05304049556464698,0.017563210057219666,0.054169313685863765,0.03540744850112161,0.05543029955109746,0.055933296242084596,0.020198412541128866,0.039627119653777625,0.04092371991691903,0.056561129916158887,0.056494669565182065,0.02640493861518012,0.015766371838152257,0.030209572726884303
372,372.0,0.986581472972521,1.0075737896073,0.05625341882161972,0.013429464524657804,0.03509099458843177,0.014253817842741595,0.993164866988626,0.989595624367786,0.9968152530885719,0.9965331661253698,0.9964480975562304,0.990318376371316,0.9887367067668172,0.9888783578631882,0.9965586359018285,0.986581472972521,0.9966937203526304,0.9875432696832304,0.9873832892077609,0.9947430893868002,0.9918231439637707,0.9912979696610718,0.9945452753421897,0.9927524924990625,0.9939235259909835,0.9914164127431193,0.9941887212733188,0.9944065266885457,0.9940463127609989,0.9902303866489632,0.9904688546910216,0.9936087042099637,0.9938059414997066,0.9921374965873201,0.9891073177685369,0.991163759241103,0.021527260070348365,0.013429464524657804,0.03954231341366497,0.04776495530407804,0.046203229666637216,0.02437678772295402,0.018087928942195755,0.02452174666680913,0.048739363846368254,0.026668016739170464,0.04985241611982304,0.026022303895608567,0.020694373440210603,0.05043012933190316,0.02578694667446127,0.02779616313722677,0.05275053286275241,0.017340563065254402,0.05387977378391834,0.03245066718036392,0.05515135814405287,0.05565883876959222,0.020312712879307356,0.036264781921534095,0.03744065964773186,0.05625341882161972,0.056188061708121725,0.02428198108894991,0.015561555950324655,0.027751532333312394
373,373.0,0.9864234449699704,1.0068105463990653,0.05246041680024033,0.012583189232746473,0.03284382791838386,0.013193510911568276,0.9927587558781789,0.991802383616354,0.9964428489890297,0.9959831128105663,0.9960161519599225,0.9899313289433471,0.9912733609288357,0.9884946703451087,0.9961906846707341,0.9896204725386857,0.9963637650456528,0.9905453396381326,0.990086097734918,0.9941893013129411,0.992350585931745,0.9909959143558318,0.9939331549299353,0.9952403954029181,0.9932800332589449,0.9913714730709017,0.993513651188673,0.9937099385938777,0.9966936863281273,0.9904023639893377,0.9907061852414712,0.9928966419973523,0.9930963950596843,0.991726838053699,0.9914741777697359,0.9908597254377448,0.02033265012443418,0.012583189232746473,0.03681583222626444,0.044461846505341115,0.04302146900890446,0.023011949828037743,0.017033369207780046,0.023140187477255877,0.0453925664496533,0.02533404143751576,0.04644615727625265,0.024706150260360615,0.01955117915172456,0.04696183988313171,0.023858460912005077,0.026205310644673213,0.049138330596245665,0.016254867735053424,0.050207521812313846,0.03055197756099505,0.051413947414720655,0.05189864333595162,0.01911914104662026,0.03410934736933898,0.03521715813702307,0.05246041680024033,0.0523979357456127,0.02292165335536514,0.014602284440409183,0.026165412575544555
374,374.0,0.9863551739920651,1.0062186652893512,0.053217579094481014,0.011812892184791016,0.03257549092561919,0.013806777691966822,0.9963712212511636,0.9950947324382955,1.0001872098754885,1.000139833598998,1.0000655419670585,0.9937893196654495,0.995037701872922,0.9923721809527866,1.0003196316497431,0.9940616571250301,1.0004845283374786,0.9949400957076598,0.9940790059543045,0.9984388831723894,0.9963425419922349,0.9951167630103734,0.9982689937459699,0.9988970301348958,0.9976418181657735,0.9958166555496192,0.9979036410474643,0.998107474236693,1.0005034983816623,0.9950794236903301,0.9954400019436971,0.9973121813840606,0.9975105540522157,0.995571155399868,0.9949971099319576,0.9949759484899959,0.020010132016709474,0.011812892184791016,0.03714407742095261,0.0448610823507565,0.043413344633017145,0.022575879847126203,0.01604429100503844,0.02268194507950537,0.045774506766788674,0.023967630924199262,0.046800896116701525,0.02336881657619989,0.018448224421794054,0.04743220784174417,0.02358588279950016,0.025643842221388366,0.04968439305720879,0.015284489508605947,0.0508143277167318,0.029753214464633963,0.05209139048921278,0.05261246418811807,0.018001293820617433,0.03310189318547802,0.034161709505617005,0.053217579094481014,0.05314921230066128,0.02249690321290175,0.013721694473645903,0.025608510544448695
375,375.0,0.9863713892214563,1.005928502668457,0.056548544323357826,0.011384843366326692,0.0332683310403288,0.015463895181953931,1.000288755839668,0.9982573038740324,1.004039296603136,1.0043882706153697,1.0042261900933211,0.9979670388337502,0.9986216870918772,0.9965754533332168,1.0045631197343976,0.9982431623807764,1.004722617378361,0.9990806119276654,0.997863132659622,1.0028033216834966,1.0004241218294938,0.9995444981656849,1.0027303221627009,1.0023974584606217,1.0021468646451819,1.0005545790080603,1.0024595234703835,1.0026832643994301,1.0041510658899149,1.0000449901463286,1.0004567448665005,1.0019159488880542,1.002110835996508,0.9997231484587754,0.9983652233895323,0.9993988917571717,0.019178382911921324,0.011384843366326692,0.03947534472093127,0.04756551564894956,0.04609600561011028,0.021558955130786494,0.015617122815939551,0.021642848519765702,0.04859183835663701,0.023679978106124225,0.04958752220132623,0.02306838790579029,0.018059169320956074,0.05028942120932042,0.0238170983065856,0.024437516984130225,0.05269236088972282,0.014787693792145574,0.053921634954164424,0.028207909431188942,0.05530987725086977,0.055879976667725886,0.01748509383629741,0.03127061917197519,0.032253591160257424,0.056548544323357826,0.05647183486801123,0.021499141988367585,0.013264922007976339,0.024406779752202436
376,376.0,0.9864668198407935,1.0060704149266801,0.05594085905135979,0.010706775199875389,0.03229912407172454,0.015763384338157185,1.003327645959614,0.999253941486114,1.0053603122054264,1.0059550380653581,1.0056780660163993,1.001240364053125,0.999583487986317,0.9998726499727633,1.0059631057922938,0.9990165101835529,1.0060704149266801,0.999871171854904,0.9987645159161084,1.0044424752325158,1.0024842532036868,1.003018834274156,1.0044393715105466,1.0034794097520663,1.003875913501595,1.004294915661752,1.004214481046483,1.0044529099576058,1.0052544009644495,1.003977990283061,1.0044363782682966,1.0036929725387578,1.003886945683553,1.0029703034370223,0.9993758800853577,1.002869564461255,0.017860806960540196,0.010706775199875389,0.03917109282353659,0.04716113418919277,0.04572285318655789,0.020094573494390724,0.014696596407601008,0.020175074688276028,0.048224279529787716,0.022398493660289488,0.049199773531178805,0.02180953704438393,0.01701768710294271,0.04979599142253268,0.022491567165407896,0.022820367766881695,0.05216267736672799,0.013909307890304366,0.05337060080667588,0.026508843733583715,0.05473154153238891,0.05529190616661777,0.016424306801101345,0.02956712233241045,0.03055386616216574,0.05594085905135979,0.055864424182894175,0.020036703781076196,0.012473841958203303,0.022791116212850977
377,377.0,0.9866361950327281,1.0067118964819066,0.05291298781135396,0.01133655538497001,0.03234081573224258,0.013975405145882872,1.003938755955921,0.997758164109283,1.0017660841998615,1.002161732743248,1.0018246948832885,1.0019839135436974,0.9975868902048153,1.0006314589583358,1.0019070701444488,0.9960816160122282,1.0018865865864315,0.9970012713002697,0.9964623770802338,1.0005540368655281,1.0009114108716344,1.0038867505361082,1.000496949443834,1.0017053250771364,0.9998963535831996,1.0053723215785155,1.0001895076130238,1.000405832797649,1.0031097246139329,1.0052171434017358,1.0057196508193658,0.9996522330320902,0.9998465360185396,1.0037144201993493,0.9976872681738742,1.0037351338348315,0.0199548859603733,0.01133655538497001,0.037015429526755045,0.044631201133529794,0.0432185607180934,0.022599023100464,0.015174701303253626,0.02270671758111489,0.04554890408853268,0.02232984733276845,0.04642596982550453,0.021779753443582028,0.01733191608902757,0.04710681270391203,0.022762885492622238,0.025887360285870624,0.04935204643077004,0.014571655137367617,0.05048939721220386,0.0307626336932724,0.051765631398599805,0.05229037935598958,0.016743951494122458,0.034925148255879786,0.03626998412495315,0.05291298781135396,0.052841209060403606,0.022552489800427594,0.013085296715446728,0.025851137506112176
378,378.0,0.9868742439799103,1.0076689938623669,0.05531101321030333,0.012388714354126019,0.036310488171949255,0.014080593082532752,1.0023271025036993,0.9955257911888865,0.9955441632162567,0.9954167741958059,0.9951274096872146,1.0003863906205859,0.9948330308622159,0.9990383442332271,0.995019941839399,0.9924795117393483,0.9948852428266693,0.9934483372894909,0.9934276485969351,0.9935714375813097,0.9972033721292414,1.0023045518062765,0.9933570835186606,0.9990252369676157,0.9926797199111196,1.0039337840365594,0.9928811987189206,0.9930475961749766,0.9998156473144125,1.0038961983511632,1.0044396462682357,0.9923051592388238,0.992500959229168,1.002147861858045,0.9952188348581259,1.0021540111924325,0.02689329158439673,0.012388714354126019,0.038235053036976635,0.04658856499458889,0.04474725792174179,0.030522246814988545,0.016261466600945403,0.030664588905509473,0.04691445498120571,0.023165326388511983,0.047592248168414494,0.022633110087399193,0.018353716757995353,0.049131999918208415,0.02668820731156566,0.034985112796251994,0.051553284240374975,0.01575521469342005,0.052746585145059956,0.04144222022886591,0.05406045739365522,0.05460415765124831,0.017603414542522847,0.04688959886382639,0.04864424487755319,0.05531101321030333,0.055236321103554344,0.03057304696847702,0.014191268540668074,0.03493845707612119
379,379.0,0.9871756958649903,1.0086948916238792,0.05701764972484539,0.011972189510232514,0.03798265119554392,0.014960406572740266,1.0019519309243963,0.9934204294259995,0.9922187694945787,0.9919008597737387,0.9915655790933529,1.0000388115714591,0.9922626766597278,0.9986856891318853,0.9912980186211848,0.9891431571343094,0.991059448558239,0.9901633964956928,0.9906079652691668,0.9899375859895165,0.9950901380248833,1.001986003988385,0.9896705163169114,0.9965542252605492,0.98895750909496,1.0037275268612882,0.9891155013622397,0.989269161402827,0.9968836152320774,1.0037828865112357,1.0043634272291737,0.9885239548291923,0.9887212564721947,1.0018232955054,0.9929096794960001,1.0018377065063373,0.03049477024177378,0.011972189510232514,0.03895254010277088,0.04797703843209564,0.045702038476009975,0.034555842402654385,0.01566720967731742,0.03470479760666986,0.047696914030317804,0.022199759858504753,0.0482253042085432,0.02169515821515133,0.017649910973498495,0.05051917790025372,0.028069833185397984,0.03942734795701532,0.05309754793120299,0.015178033287573,0.05433985346663492,0.04603998121508073,0.055684758167365865,0.05625172093703652,0.01684723226443653,0.05151802902389525,0.05327867798354854,0.05701764972484539,0.05693989116436102,0.03470242204036799,0.013694635521688304,0.03937927036007382
380,380.0,0.9875352798706186,1.0095427743222611,0.05351929081901249,0.01215243124750321,0.03609596523794725,0.013563167721081475,1.0037103909140386,0.9924027363520532,0.9936795741334361,0.9936336233167146,0.9931977893052808,1.0018834453440233,0.9910315512314608,1.0005224692463786,0.9929401766736213,0.9875352798706186,0.992764104234485,0.9885878771392387,0.9892493692514714,0.991754171655582,0.9959751522234432,1.003915631947522,0.9915804867830628,0.9954615906963019,0.9909051937967434,1.0057469230187726,0.9911023547625709,0.9912793270594069,0.9957421931967091,1.005866446648813,1.0064794822289256,0.9905539290094131,0.9907483529589769,1.0036729887144813,0.9918083364843121,1.0037687825665709,0.028952470416665894,0.01215243124750321,0.0365165270395986,0.045051785659270954,0.04285577663601374,0.03279485871373567,0.015926196524529944,0.032939328343616084,0.04468820865673801,0.02259470654643406,0.045146074536902815,0.022080833566064037,0.017959278115636673,0.047421635932393125,0.02663185900757469,0.03736713899404879,0.04985118417546169,0.01538986352139619,0.05101319424982598,0.043494540750781824,0.05226929044776731,0.0528002397234684,0.017112649295113184,0.04855624221764857,0.05017549267804714,0.05351929081901249,0.05344641425677856,0.032937313038875315,0.01391261501026334,0.03732151701725127
381,381.0,0.9879420553921827,1.00996582651333,0.05205253575446356,0.013813975037082784,0.03616393798754701,0.012276115073930784,1.0060113753958653,0.993401121074624,0.9979539908957961,0.9983029764253705,0.9978301956266059,1.0042546552432867,0.9922786561717323,1.0028836125808365,0.9977327433609422,0.9891883274643334,0.997682157208735,0.9902158466748227,0.9906228943020189,0.9965840069574675,0.998796373964303,1.0063773590357776,0.9965429129987221,0.9966953337501249,0.9959466977569151,1.0082815934129177,0.996235476725164,0.9964516187667282,0.997236501544156,1.0084525688617467,1.0090941014067676,0.9957659726085615,0.9959563801745772,1.0060531098727585,0.9929123550961618,1.0062329360306714,0.02869947897189617,0.013813975037082784,0.03569910410812724,0.043952034942588786,0.04186630693116332,0.03253774033196585,0.01808410352992975,0.0327052068666312,0.04367713399312777,0.025558121827648963,0.0440947743902696,0.02498615470616258,0.02038099686194829,0.046263204387303886,0.027406522618030196,0.03708104111503441,0.0485863298373804,0.017410609840383413,0.04968332030416066,0.04322437968674629,0.050875008503915,0.05137097523520834,0.01931419896132793,0.04828196486756912,0.049865126889658565,0.05205253575446356,0.05198329383318181,0.03262359719048655,0.015809490926271767,0.03703140717674645
382,382.0,0.9883624026760164,1.0097172327529043,0.05153609410674242,0.014655455184486355,0.03648592233533519,0.01168181908946976,1.0069850045011288,0.9948011082267656,1.002734724686503,1.0034750835576465,1.0029680477248546,1.0051858977155623,0.9941309258886072,1.0037958086235563,1.0030200506019473,0.9918503049471233,1.0029962686835256,0.992821447753995,0.9927426105750323,1.0018974153846691,1.0014083690176996,1.0072957250710997,1.0019785653823314,0.9983644294639766,1.0014557062060014,1.0090556102571973,1.0018269211223505,1.002082173397261,0.9991496965350979,1.0091014983693174,1.009717232752904,1.0014268963090511,1.0016124795579586,1.007008389521556,0.9944868346503227,1.0071537736601746,0.029718667432655548,0.014655455184486355,0.03498288718221437,0.043071905672859144,0.04101835013756866,0.03374285543357426,0.019073197185725893,0.03395124546290845,0.042751373035534286,0.02668033311840048,0.0430991763031173,0.02610254034869351,0.021421665763686787,0.04535896411152973,0.02833269928336882,0.03841513117296758,0.047626789857229956,0.01839637161745236,0.04868337004495933,0.04476203602748729,0.04983914927239932,0.05031853613036516,0.020349283472512813,0.04995416835220889,0.05153609410674242,0.050974259169645826,0.050906988418156635,0.033758720381186186,0.016736305631498884,0.03835915074891936
383,383.0,0.9887570321811902,1.0087253815830957,0.050664457346959145,0.01381255305744711,0.03482996393806081,0.011186410594420368,1.006080590358614,0.9945199094680307,1.006361553829024,1.0074080694649354,1.0068578817674814,1.0040750994118637,0.9941775108442393,1.0026639414369376,1.0070219899733153,0.9926341616904801,1.0070190759248014,0.9935526247366306,0.993030843103945,1.0059005140437665,1.002201108592999,1.005951003524398,1.0060629020645246,0.998083505978858,1.0055762704911593,1.0071461159989388,1.0059906498788664,1.0062661252157903,0.9990034203577723,1.0067287649594987,1.007206647851549,1.005623057217744,1.005804947698042,1.0059261037505458,0.9942870237982836,1.005812300754775,0.0290985197183722,0.01381255305744711,0.03295614673589381,0.040517878981435856,0.038629426636290536,0.03311361185411125,0.01794914740611868,0.03334227850939511,0.04029167315926116,0.025118241875755648,0.04065385871326393,0.024572620705341,0.020153232398505642,0.042680975358184464,0.02686614046566657,0.03770737004157626,0.04480467561079594,0.017330626523347385,0.045793815557933826,0.043993578839105936,0.046880882192059235,0.0473347327287101,0.019201507713501195,0.04912314712970993,0.050664457346959145,0.04793292122973522,0.047870942414981806,0.033091353421565634,0.015762970436395143,0.037649631380403795
384,384.0,0.9890866543667748,1.0076194774911966,0.04985167463578582,0.013046630334539039,0.034476838602961316,0.011824393449717347,1.0028033064109203,0.9927094668809656,1.0065729137462531,1.0076194774911966,1.0070733803673648,1.0004830517894379,0.9924554300940237,0.9990518714163974,1.0072980375585483,0.9913375277776114,1.0073286719447325,0.9922257635250469,0.9914464534208421,1.0060320867960815,1.0002523913857975,1.0019899526273333,1.0061639645530316,0.9960045491645131,1.0056571306113455,1.0024408247058751,1.0060535903611323,1.0063160445251118,0.9969472062099837,1.0014126294622259,1.0017023006082504,1.0056567439141915,1.0058376193495873,1.002369744890761,0.9924338687799179,1.0018552543419978,0.026788048187984748,0.013046630334539039,0.0346598137228423,0.04220928143732916,0.040536611133799375,0.03050216375741069,0.017173526310088293,0.03071821525142724,0.042482225705562725,0.024621298699249006,0.04310506244324415,0.02405536515901712,0.01944318971525378,0.04452859719641757,0.02554413318621134,0.03474383716833338,0.04667929778801881,0.016491093145018083,0.047703081692847864,0.0405701351603515,0.04884268909362271,0.04933755978425408,0.0186538236521582,0.04533651300443376,0.04676631162735483,0.04985167463578582,0.04979383862296523,0.030473567877562502,0.014957837241836896,0.03468973535391899
385,385.0,0.9893119796918407,1.0070439445699715,0.05454050369770766,0.01303916486828582,0.03540130928757777,0.013446646591978983,0.9981523198063494,0.9915806868769806,1.0029076053763475,1.0034249097389412,1.0030882452486778,0.995544853062559,0.9913035484446375,0.9940997996515574,1.0033533456916206,0.9902863879792226,1.0034833710487445,0.9911654292342585,0.9903219807987753,1.0016965219040352,0.9966636517704406,0.9967733685471233,1.0016730981841013,0.9947869843743439,1.001104973830475,0.9969275100986535,1.0014462488518157,1.0016801329177327,0.9958374117626824,0.9956964878033382,0.9959259232051358,1.0009770394606166,1.0011617147962348,0.9974294250030296,0.9912801174810811,0.9966412212328489,0.0243426769289413,0.01303916486828582,0.03836163793743849,0.04624132097670522,0.0447567304727182,0.02768277576078317,0.01747059387613566,0.027876533386703217,0.04711692823780358,0.02574453521011926,0.04807206176620782,0.02512190929020712,0.019978360077369132,0.04888873452188897,0.02530910164066012,0.03150300301798801,0.051169980409707085,0.016681481573260545,0.05228265229983703,0.036733882605295025,0.05354012934435479,0.05409922325388932,0.019502623852095415,0.0410268978447049,0.04231663581084358,0.05454050369770766,0.05448407247215943,0.02765009332374671,0.01505113751591248,0.031453896653864354
386,386.0,0.9893937186154589,1.0070032693888955,0.05297250320970842,0.01285740780897681,0.03400516323115095,0.013073752564218206,0.9939174236803711,0.9924995179055139,0.9984039611066194,0.9981313455430341,0.9981442597113406,0.991101963066118,0.9923409631095021,0.9896562685789065,0.9984320653960889,0.9914918226090033,0.9986282379231851,0.9923538569430814,0.9914116546766776,0.9963183100588414,0.9936930047423629,0.9921966843651825,0.9961058443962515,0.9958919381441906,0.9954666241173737,0.9925089129756633,0.9957427755578473,0.99593886773806,0.9971228931743039,0.991468752337877,0.9917598773950741,0.9951941923786733,0.9953839994667993,0.9929376990530755,0.9922772465075674,0.9920651576508822,0.022261909206210007,0.01285740780897681,0.037465462928367395,0.04495574677598964,0.0436626542094633,0.025305908571099277,0.01741369980371897,0.025479044690100327,0.04606324225686187,0.026076630123461415,0.04709875220033092,0.02542262900953686,0.020033863293095693,0.0475624427491066,0.02387266508472176,0.028786469007552967,0.04973873142898975,0.01653405152333082,0.05081432931946221,0.03355202955060831,0.05203655428111856,0.052576353048112846,0.019655074216205232,0.03746781196154843,0.038651066404344445,0.05297250320970842,0.05291933193721467,0.025277491491075978,0.014898562714747772,0.02874247812946743
387,387.0,0.9892925815966997,1.0073419541366218,0.050184923614181816,0.011978434907510016,0.03205003732911248,0.012445981034002997,0.993510688427109,0.9945720014275796,0.9975721272223051,0.9970987623992709,0.9972135241251622,0.9907281108893792,0.9946798819660948,0.9892925815966999,0.9975396209147147,0.9942001608505112,0.9977631424791633,0.9950376286077671,0.9938719600180845,0.9952534720740744,0.993999483737023,0.9918982595812452,0.9949659013318036,0.99821786780512,0.9942911662575323,0.992462052257718,0.9945353108815485,0.9947091168457594,0.9996072297123881,0.9916394370377652,0.9919911639168318,0.9939470082588242,0.9941392065336698,0.9925359877231568,0.9944839112861853,0.9917641023424091,0.021010558741611035,0.011978434907510016,0.03535674650206183,0.0424518905710138,0.04123094031957623,0.023844380911121645,0.01627338445859209,0.023992506078236435,0.04351348378925865,0.02448668611377535,0.04455202185067108,0.023863641565589365,0.018756851369986064,0.044940305401265375,0.022239776241310953,0.027086808357970504,0.04703071817545485,0.01540646534356325,0.04807391296351539,0.031512342293878094,0.04926101239355503,0.04978651428714548,0.018360743124496683,0.03514368663534658,0.03625767755443032,0.050184923614181816,0.050132717523614805,0.023830067368664994,0.01389265508153627,0.027049266334440224
388,388.0,0.988992984436592,1.0079045010018037,0.05227349288292712,0.011040469017821939,0.031930811892825574,0.013761679538616208,0.996786189746275,0.9962581143970605,0.9996546783529648,0.9995185800792664,0.9995177000055618,0.9942676917804328,0.9964808471970332,0.9928552502703464,0.9999067347973846,0.9960687924257735,1.0002185062481346,0.9969048708500965,0.9956914192196306,0.9977348421450396,0.9967101406433421,0.9956782903999477,0.9975093459533652,1.0001339575019654,0.996850410637471,0.9965599484161264,0.9971152782795014,0.9972931611776765,1.0016833752288912,0.9959723657623988,0.9963795209299142,0.9965462242773118,0.9967369962525281,0.9960522980970007,0.9962584011008088,0.9955391222835444,0.019988319547004627,0.011040469017821939,0.03664206490274993,0.043975777120060615,0.04274645608793959,0.022601151628767715,0.015077317707573486,0.022721417750745165,0.04513898238551734,0.022875359440154425,0.04626210182218464,0.022283107452427724,0.017429436753772627,0.04658409120832868,0.02180957745102277,0.025607488882169665,0.04880343820824708,0.014242830873096564,0.04994022969918462,0.02964452227094421,0.05123599043963339,0.05181528416655038,0.01703215216013096,0.0329507747454022,0.033981038817274725,0.05227349288292712,0.05221409486010229,0.02260454963101147,0.012826542005323401,0.025576296866698264
389,389.0,0.9885741643039992,1.0085354121730947,0.05565886374243652,0.01018657152485422,0.03220928012411452,0.015771418863449946,1.0003296272514899,0.9966781725126888,1.0008245382738332,1.0009602621871352,1.0008242982736673,0.9980879489763188,0.9966514713273624,0.9967017925835367,1.0011489007480798,0.9956339416815816,1.001460486423774,0.9965169305329864,0.9956633357322549,0.9992795151053272,0.9987278675724097,0.9997226036667591,0.9991399090350476,1.0006283806477794,0.9985159087991133,1.0008972001608298,0.9988216879274675,0.9990152268094481,1.002320392688575,1.000526319533372,1.0009825663928456,0.9982904048893049,0.9984802716647198,0.9998443074199983,0.9966336045920681,0.9995791187007832,0.018399907705271543,0.01018657152485422,0.03909207527867587,0.046801632563338996,0.04555710495792385,0.020774718072556198,0.014022080730012472,0.020878461134632844,0.04812949338661929,0.021643503646956948,0.04927377025781306,0.02105893451660009,0.01630209231232775,0.04953083304847675,0.021112475228375158,0.023526477253173042,0.051892833404532636,0.013179289776411002,0.05312051791091723,0.027247727539371682,0.05452306793078363,0.05515615844718699,0.015821113094022867,0.03034007740894107,0.03131377356556735,0.05565886374243652,0.05559054750205139,0.020784183065072712,0.011861232585165285,0.023498886133367446
390,390.0,0.9881390637097431,1.0090791898391474,0.054538772541928085,0.009475815678207815,0.03133659194394248,0.01578719326635905,1.0033300866868287,0.9962309202005637,1.0008422489246074,1.001157181822538,1.0008605564940736,1.0013170033627474,0.9957949690397062,0.9999526741042085,1.0010015822651586,0.9938929387095049,1.0011729669883875,0.9948414442255014,0.9945258798159977,0.9995506283945204,0.9997861975480561,1.0031464887675445,0.9994862927456755,1.000103532377606,0.9988888788803727,1.0045597971793492,0.9992273525951401,0.99944316726445,1.001762247257871,1.0043666048252076,1.0048660388261192,0.9987231144820286,0.998912681471137,1.0030565152856064,0.9960657294972921,1.0029985338691132,0.017612972810790294,0.009475815678207815,0.03847436234218078,0.04599692191235807,0.04479912324357716,0.020006333033659143,0.01291619645610105,0.02012148434573517,0.04735884702627318,0.019881113817598335,0.04846075607497862,0.01933829499645555,0.014971606791052854,0.04859615691959915,0.01957107852691958,0.022816841770599942,0.05088894864813427,0.012261569544350388,0.05207772843010502,0.027030877626655056,0.053440395790752354,0.05405569940854498,0.014636739859909619,0.0306842153205303,0.031850154348329,0.054538772541928085,0.05446926782904923,0.019981417435357245,0.010996598370930373,0.022787467417611635
391,391.0,0.9877906251646438,1.009380336188615,0.05108089326360094,0.009075383671526292,0.030798656732021163,0.01434084974325953,1.0054160932298386,0.9950601129985441,1.0001529824528403,1.0005932427692708,1.000151326202601,1.0035680126649837,0.9942089629544795,1.002214463830235,1.0001202929783142,0.9915028781599831,1.0001639902945165,0.9925093366675851,0.9926850200962941,0.9990191662651596,0.9999633199676626,1.0055506635796807,0.9990158260263866,0.9987126043638221,0.9984323259808194,1.0071647154425696,0.9987886075945924,0.9990339306616123,1.0001126616918028,1.007115237372144,1.007656435862795,0.9982986216747671,0.9984872964928713,1.0053054979433842,0.9947327689393798,1.0054003966121123,0.019716431013765127,0.009075383671526292,0.03592869076156627,0.04305237956127808,0.041847047622572776,0.022534005395388235,0.012102243804035717,0.022682017024146774,0.044166299126591806,0.018172256529354027,0.04512226137178587,0.017694004226284876,0.013874654236406696,0.045481673132143775,0.019216488580152208,0.02583738936682074,0.047655233496671875,0.011719358274973155,0.04877046658764254,0.031112213222775277,0.05004064569180354,0.05061600804652423,0.013792370201508315,0.035726072217030884,0.03720344159412695,0.05108089326360094,0.05101500946747975,0.022466271272377842,0.010456469412318606,0.025802023787981618
392,392.0,0.9876317911795238,1.009283353410151,0.05178124150240747,0.008468238919325253,0.03218166099484572,0.014651902479397908,1.0066079115384563,0.9935764171363646,0.9994234169464468,0.9999695938710818,0.9994043397045698,1.0048604754818338,0.992351933517832,1.0035081410949243,0.9992436896257307,0.9889509705276578,0.9991967007627198,0.9900085893150309,0.9906093208446834,0.9984082778981316,0.999665401977163,1.0069265754450336,0.9984494175789321,0.9970016401205366,0.9978701097929588,1.0086610125091398,0.9982311073606391,0.9984947179612774,0.9981668676652633,1.0087053275876803,1.0092833534101509,0.9977460729906414,0.9979340984891876,1.006599591398763,0.9930996752539933,1.0067768620056194,0.02387174054696916,0.008468238919325253,0.0358035757504494,0.04346431283176048,0.04181813740508991,0.027212986647192607,0.011199421202340673,0.02738126847818706,0.043822831688981705,0.01663341599636881,0.04452230161576429,0.01620336720123352,0.012781277119050251,0.04590232496038146,0.020327159312912575,0.030974165355523366,0.04823300647418106,0.010920046652903796,0.04938639547551066,0.036515625552174656,0.050666420395330265,0.05126198410085163,0.012775357761821616,0.04122991930834216,0.042730962942223796,0.05178124150240747,0.05171247564525748,0.02718585696029867,0.009729132201343933,0.030934879841193755
393,393.0,0.9877655042652048,1.0086725460013528,0.052212216893264884,0.008077751320584478,0.03241266030102432,0.01487969035928902,1.0063206320293114,0.9925162534177083,1.0002221938692333,1.0009447676115306,1.0002983731101274,1.0045245549081492,0.991223000224653,1.0031552817577962,1.0001408568581858,0.9877655042652048,1.0001031321519924,0.9888276945197734,0.9894616005509712,0.9993928253293126,0.9994817302355646,1.0065243561725468,0.9994780935596843,0.9958812482876858,0.9989019661257682,1.0080976134704747,0.9992635181249844,0.9995322847311708,0.9970628995604779,1.0080015952130927,1.0085481551785183,0.9987792215265253,0.9989668275733452,1.0062859586002504,0.9919974577284772,1.0063775864047544,0.025322039006655635,0.008077751320584478,0.0355467887603603,0.04369142289823035,0.04163672571247075,0.02875148741605888,0.010682852926284235,0.02891003207484685,0.04337326138119645,0.01584528725477222,0.043871169685532736,0.015436210019617003,0.012188031415540646,0.04608871484948566,0.020072375586045004,0.032471943132770534,0.048555783921887426,0.010422775246625196,0.04974366118731435,0.03744063253512153,0.0510341467835682,0.051652125083501636,0.012227556593915008,0.04157729826415259,0.04289469514379813,0.052212216893264884,0.052140017031905364,0.02879423911662633,0.009283716507905222,0.032434851280692165
394,394.0,0.9882486469977448,1.0075914276955966,0.04850853554872341,0.008208160045747162,0.03047385433966791,0.013478347934326097,1.0045120135925314,0.9918707622966884,1.0025671484256862,1.0035171225041197,1.0028281843738813,1.0024878370507906,0.9908520805213734,1.0010937444679031,1.002774043914088,0.988058964106911,1.0027721786856685,0.9890758924798039,0.9893064475660134,1.001970012618437,0.9993536150063395,1.004227536398735,1.0020907789366609,0.9952308543746343,1.0015135947677596,1.0052408839927642,1.001871336156799,1.0021344396163079,0.9965457946696719,1.0046827011410402,1.00509276650217,1.0013809798076168,1.0015674050668102,1.0042854511642272,0.9914067154672324,1.0040854869599414,0.023933105257229435,0.008208160045747162,0.03288234836928887,0.040542591133148155,0.03855073734395057,0.027173999557918077,0.010783013964781638,0.02732599123875885,0.04011366134583506,0.015772602167907216,0.04056104889828136,0.015379843761743055,0.012241894622795974,0.042762090037184175,0.018730004815794395,0.03065902687105911,0.045084063877025786,0.010591110924878008,0.046195779522173464,0.035266730921786345,0.04739890656239751,0.04797891314557111,0.012442750367368655,0.039107105532387346,0.040324217273018395,0.04850853554872341,0.04844052501969742,0.027214205204875348,0.009419160236344891,0.030623506622366462
395,395.0,0.9889538622141509,1.006123314535203,0.04446673767722652,0.008047591304263265,0.028894907156620273,0.01227688287745119,1.002560842658215,0.9917470635005449,1.0049643742099865,1.0061233145352029,1.005396624405703,1.0003035623870205,0.9910891789762692,0.9988850627757104,1.0054397948098306,0.9890899566209024,1.0054428508043383,0.9900512943548458,0.9898094687282433,1.0045731592441198,0.9993778522765394,1.0017989616687073,1.0047194366085943,0.9951436924598849,1.0041340732783721,1.0022727918335235,1.0044809674309185,1.0047365741605203,0.9965714203665396,1.00126928205351,1.0015475443590152,1.0039787953317536,1.0041637181974625,1.0021402154866257,0.9913758349007992,1.001661131314491,0.02377494235233595,0.008047591304263265,0.03007980404594607,0.03714200463408593,0.03528653530795525,0.027083645065612432,0.010436935055273964,0.027260744974451807,0.03670843861531656,0.014984405361656435,0.037150749550580564,0.014626930140295383,0.01175939690981194,0.03919644813531421,0.018068970352147846,0.030597780696703394,0.04133086112250505,0.010388359315865762,0.04234701140860337,0.03535320254777718,0.043450785389684284,0.04397823495582892,0.012236268922737936,0.03931569911007484,0.040538577033528415,0.04446673767722652,0.04440488210980064,0.02707066651439113,0.009203031844930997,0.03055757424390164
396,396.0,0.9897077328166679,1.0044187389604984,0.04244331708503963,0.007408385370920312,0.027712672116437766,0.01169520075567751,1.0007646692326388,0.9930535459040174,1.0049564109068152,1.0060328252197475,1.0053570630285287,0.9983985800102686,0.9927970943996277,0.9969664403206805,1.0054770706466518,0.9915159384615752,1.00548424477585,0.9924248459427256,0.9917567123373283,1.0043845066683743,0.9991518056396492,0.999829173280918,1.0044657044320264,0.9966832020863827,1.0038513431741496,1.0002269364912675,1.0041695026727322,1.0044088721351045,0.9982776801208738,0.9991672922469599,0.9994362586463105,1.003631757901138,1.0038185050210995,1.0002750317586944,0.9928436835017159,0.999693296302314,0.024801138649380428,0.007408385370920312,0.027447985247318885,0.03396680906811406,0.03221707167951943,0.02834012969880899,0.009557831346042189,0.028555524875462094,0.033475322442032544,0.013788261449146291,0.033878302149785725,0.013448089172790268,0.010764644585496001,0.03588043067579347,0.01734509692448863,0.03201657105448631,0.037860335636379056,0.009567396959309912,0.03879825745833889,0.03703632478766275,0.039820631844173726,0.040307704089085857,0.011296215816890378,0.041196460166321745,0.04244331708503963,0.04076074467101146,0.04070432915730527,0.02827133340740543,0.00845623097859453,0.03196928704602934
397,397.0,0.9903368417075396,1.002897099003833,0.043175884478836864,0.006821576792946127,0.026336409796591763,0.011142908849238771,0.9977173590804768,0.9951387814786989,1.0020956696377066,1.0026207834581036,1.0021927804388249,0.9952322434832206,0.9952718918197951,0.993792980711128,1.0023650691812078,0.994635201588988,1.0023679325143062,0.9954954536258652,0.9944452214282914,1.0008323960203809,0.9976727728741895,0.9966349044997301,1.000741821024707,0.9990299491375906,1.0000768978717947,0.9972213220985722,1.0003476366477162,1.0005546831751018,1.0007584206193854,0.99635615053917,0.9966908251766842,0.9997577331033924,0.9999483523816719,0.9971191585209158,0.9951052248567976,0.9964991819539996,0.02519830844121495,0.006821576792946127,0.02488056126552094,0.030797006858210907,0.029202625114907878,0.028848663382864955,0.008930041772628228,0.029085149134977742,0.03034873653507468,0.013401643886977477,0.030729367530951218,0.013032135116605413,0.010181641144141685,0.03254223786654205,0.01608831389284854,0.03259219954084719,0.03434849614162269,0.00882460676068924,0.035203376183453726,0.03771109578147692,0.036136639967428635,0.03658218352978077,0.010452103478130937,0.04192957138663862,0.043175884478836864,0.03699458908462842,0.036943434953441226,0.028753840150951893,0.00781560170892047,0.03254066201449269
398,398.0,0.9906677717890107,1.0020450090955626,0.0418304944280814,0.00658918760647524,0.024741765637198335,0.010246768016769348,0.9946917358805996,0.9964048777144175,0.9982437235984122,0.9980994234604539,0.9979686930427204,0.9921016796528046,0.9966967357300924,0.9906677717890106,0.9981822093765976,0.9962877961199543,0.9982428737687505,0.9971297606481428,0.9959411225114572,0.9962081970940588,0.995535766821157,0.9934427302931564,0.995942435637626,1.0004647795931119,0.995228824575105,0.9942105340247983,0.9954547581080354,0.9956319766248951,1.0023089833288041,0.993546717518655,0.9939413809500349,0.9948145483828879,0.995008615534788,0.9939757746401269,0.9964569602711173,0.9933055856095562,0.024358268919896463,0.00658918760647524,0.022601387098360008,0.02791479991034381,0.026513650392668963,0.02791888546190847,0.008845134447005637,0.028150908484529023,0.027611609297231655,0.013894222606619195,0.028009700669917578,0.013472024222920523,0.010249354933281782,0.02948653781468675,0.014615928977968474,0.03155076773030405,0.031109656077252856,0.008554889154112347,0.03188131140274833,0.036529898577738834,0.0327236806205151,0.03312355315545092,0.010216303565960112,0.04062019149812405,0.0418304944280814,0.033498339449160634,0.03345216050777757,0.027824112898240015,0.00760542736231569,0.03150058184435453
399,399.0,0.9905905433891214,1.0023490836660431,0.03872554692178573,0.006501022489311272,0.022878978415838865,0.009124046634739693,0.9951592355604411,0.9964102337215941,0.9960630629573676,0.9957299642903273,0.9956291514301366,0.9926908496263387,0.996468835581933,0.9912752515170129,0.9957784156182504,0.9955360231664598,0.9958475945802089,0.9964176397548727,0.9955395776235834,0.9938094318620221,0.994966249806061,0.9941298336075266,0.993495856105935,1.0004790843261517,0.9927642778810793,0.9951315111343703,0.9929756275328241,0.993145386134153,1.0023490836660431,0.994668171614842,0.9951162942034798,0.9923199781278264,0.9925145147961867,0.9945532094750733,0.9964051478888993,0.9939893993013685,0.022540542563490428,0.006501022489311272,0.02053841552772449,0.025345853000094416,0.024088743120393837,0.025844980566005833,0.008827160082719755,0.026057398314044182,0.025111895313854236,0.014092997718422484,0.025498570668536794,0.013651906074239935,0.01029374214183503,0.026766318803697682,0.013227005150975227,0.029205417279313688,0.028235829358830414,0.008431615626872491,0.028933727902596122,0.0338147131367927,0.029695127774529664,0.030056183101930298,0.010088686087462063,0.037599843285048624,0.03872554692178573,0.030395424701128233,0.030353632313495006,0.025760116965931352,0.007527135064259832,0.02915980141984426
400,400.0,0.9902489265390954,1.0040728986768686,0.03599364792115815,0.0062460426440531505,0.02125148764762255,0.00839453487279073,0.9984619858250922,0.9957554086593446,0.996081697574226,0.9959513959105861,0.9956901351750933,0.9962562829971644,0.9953803585250302,0.994866649699972,0.9956734016664751,0.993556595195931,0.9956231194551696,0.994504323110271,0.9941646462525838,0.9941120573511315,0.9960706749338811,0.9979155240121763,0.993882419068562,0.9996595642435262,0.9931813655379442,0.9991890029842802,0.9934272051350814,0.9936264931179793,1.0013290542103952,0.9989261573644309,0.9994210092755439,0.9928076391520442,0.9930007634087282,0.9980868380367908,0.9955997003023794,0.9977698778132195,0.020643171725525086,0.0062460426440531505,0.019137349189702925,0.023649742924255538,0.022453139203043957,0.02370033984274853,0.008393884508653495,0.02390067813854403,0.023410644251362633,0.013242796146141298,0.02376786363526949,0.012834420706680432,0.009738793139077145,0.02494335009768952,0.011973431522432298,0.026828820045341255,0.02631065323902484,0.008053212554487535,0.026943849635953566,0.03123338623414887,0.02763264634007566,0.027961300813869282,0.00955970230126011,0.034897957210972545,0.03599364792115815,0.02826494249763911,0.028226322552401567,0.023611982187832954,0.007204792984159819,0.02678576523517176
401,401.0,0.9898501286959515,1.0065878762145841,0.03535090149714521,0.005798072702395302,0.02039387820627453,0.008353482929759003,1.002086745984107,0.9949465365809982,0.9966911320605158,0.9967868162116259,0.9963910506618927,1.0001395137433484,0.994164049323654,0.9987736584261006,0.9962527192842284,0.9915442654060007,0.9961081978137598,0.9925513402223856,0.9926936855325752,0.995053546187757,0.9974306126812452,1.002009547282276,0.9949318632809674,0.998629270077078,0.9942891632891839,1.003530127591014,0.9945988439976574,0.9948480334300989,0.9999757891075975,1.0034483781226071,1.0039853906771272,0.9940469795745429,0.9942352960828214,1.0019389994549819,0.9946366212717377,1.0018591134626205,0.01943290698630356,0.005798072702395302,0.018734211334821917,0.023133476736803004,0.02196747600146477,0.02240292520183346,0.007683183731984359,0.02260992990067555,0.02294638006592125,0.012065742397058465,0.02328794471426892,0.011689796702495907,0.008876143649864183,0.024310170109911777,0.010836335399355926,0.02548956089423618,0.02560290840498534,0.007443908778608354,0.026171833723941513,0.030152146938749038,0.02678716808340617,0.027079653224151345,0.008774759700918774,0.0341434321316145,0.03535090149714521,0.027349177940931897,0.027312343746566353,0.022284301022843712,0.006654188777255835,0.02544536568772345
402,402.0,0.9896013573167096,1.0090423998969729,0.034959398135370384,0.005377620579936777,0.019541799462520507,0.008195065915476215,1.005292664429348,0.994223135613476,0.9977637335849361,0.9980922707243868,0.997587126121757,1.0035520778549463,0.9931094013594112,1.0022036683340168,0.997381902346545,0.9898289334478847,0.9972069742971634,0.9908883154846638,0.9914245736040881,0.9964620333688096,0.9988149433613747,1.0055901042388382,0.9964459096606921,0.9977484678415875,0.9958638471845239,1.0073107960601961,0.9962394033451387,0.9965343324625761,0.9988911588456182,1.007370342000191,1.0079463747743844,0.9957559139288772,0.9959397369570601,1.0053304044581333,0.9937958889816939,1.0054366070599106,0.018695299892182465,0.005377620579936777,0.017932524431349205,0.02209518979878544,0.021004986353509968,0.0216182378890924,0.007189505773470513,0.021833993178880743,0.021988808501260008,0.011604155063857013,0.022307180745035907,0.011220604616664335,0.008380626681367513,0.023143114615181627,0.009809280480169857,0.024665018848606692,0.024331767286029062,0.0069157543647148795,0.02483687710645746,0.0294928223564253,0.025381722960054653,0.025638956478462604,0.008162999213273316,0.0336863704080766,0.034959398135370384,0.0258764017607457,0.025842048298153685,0.021458316124555,0.006184629641881715,0.024619772292064305
403,403.0,0.9897098198583894,1.010584853341818,0.03409903949205377,0.005487015874991954,0.01905108122480715,0.007754433647811287,1.0074397803404938,0.9942450153348723,0.9998664724236229,1.000467604432971,0.9998963249948938,1.005812104651297,0.9930910588280889,1.0044627511563657,0.999745505962634,0.9897098198583894,0.9996442353539134,0.9907797036324679,0.9913673895764106,0.9989348256327085,1.0004483690840893,1.0079701162525057,0.9990121876412691,0.9978038631933503,0.9984796620107804,1.0098216772592437,0.998908361285573,0.999228741955253,0.9989811789694952,1.0099738474517277,1.010584853341818,0.9984801264162968,0.998661151356179,1.0075946999799863,0.9938084673080811,1.0078165860780923,0.018803021400686244,0.005487015874991954,0.01685242011345658,0.02087832860205349,0.01977010781416932,0.021674277789083114,0.007520572863298335,0.02189238281550735,0.020641210995802607,0.012493895801450343,0.020931711265016334,0.012063256760312833,0.008885113612576198,0.021900831224091036,0.009085603414468466,0.02457872946565929,0.023073853332089726,0.007081235849984628,0.023561476674282822,0.029062066437616513,0.024084024592690847,0.024337172310786803,0.008365041538600237,0.032933815334935904,0.03409903949205377,0.024565263094380414,0.024531755904174495,0.021481566737963306,0.006362938338417611,0.024534707293613817
404,404.0,0.9902586543760121,1.010590286074404,0.03358727365324787,0.0058463618843731914,0.01998936311163398,0.00789745958757383,1.0073576948946814,0.9946070314843529,1.0028847418753886,1.0037709521168052,1.00316148863847,1.005652926717781,0.9937507628596268,1.0042867393401593,1.003136964381564,0.9909534767577277,1.00309830136304,0.9919823135244918,0.9922125340601917,1.0022962086507574,1.0016450211646901,1.007724795397822,1.0024360806768058,0.9983258897925534,1.0019275575074051,1.0093506082176225,1.0023760137524618,1.0027009759948706,0.9996889515474505,1.0093142529385197,1.0098768097615767,1.0019686133430703,1.0021481396402188,1.0074559012854714,0.9942670302982687,1.0075744880622193,0.01990523976556717,0.0058463618843731914,0.01763765579663338,0.02227238207805747,0.02079592112071244,0.02275765225564064,0.008085198783614779,0.022965632299857153,0.021479209294726704,0.01343380712039392,0.02169373708561982,0.012972939146376617,0.009575455436842038,0.023441715557892016,0.009023464418912188,0.025515929586963308,0.024843205825971007,0.007547333664478065,0.025389763968227196,0.02935636694431132,0.025962726101969126,0.026258966483421613,0.008887054397617304,0.032613548115651265,0.03358727365324787,0.02651218644380295,0.026474219726691218,0.022564938142357726,0.006805239749434357,0.025475768499655518
405,405.0,0.9908347213166107,1.0093404112500242,0.03179483922012604,0.005699834648141317,0.020482815181048965,0.008239893315430362,1.0051896241743257,0.9939385710634934,1.0055069673752832,1.0066276229727558,1.0059795767782689,1.003221474261743,0.9934035333018764,1.0018284789125738,1.0060613211797964,0.9913940070583179,1.0060368417622685,0.9923654050434396,0.9921211976742308,1.0051572558266204,1.0014516984860335,1.0049963912092819,1.005334164082446,0.9975972233199752,1.0048245183792177,1.0059675147788152,1.0052667062284146,1.0055836309304629,0.9990525187811027,1.0053935871807242,1.0057963554109106,1.0048539331522788,1.0050321972078557,1.0050577107650558,0.9936567956275415,1.0048499209580952,0.019680066586046593,0.005699834648141317,0.019003253062605915,0.024251261058195077,0.02245839157425771,0.022376048144571403,0.007846308757366973,0.022561263957134627,0.023042218758769308,0.012918389298527762,0.02316820669441527,0.01248097410292318,0.009261868289982848,0.025521447294546612,0.00894077926070543,0.024931171880500286,0.027117762298176935,0.0073584860659136045,0.027712914623389474,0.028211832174227163,0.0283242882056978,0.028652910555669316,0.008659979546475594,0.030968431067405402,0.03179483922012604,0.028926214116540012,0.02888519520795728,0.022205895887795028,0.0066281505277998535,0.024896072565605016
406,406.0,0.9909008117252189,1.0073436079314715,0.03029431275449104,0.005213606555749266,0.019592598069443655,0.008073139188399353,1.00124790914921,0.9926043666891167,1.0051364118650774,1.0061616767020263,1.0055600064113082,0.9989465122329729,0.9922703182973655,0.9975289710660623,1.0057176023806509,0.9909008117252189,1.0057141079353593,0.991824406253175,0.9911945055205923,1.0045676896398117,0.9992110959028434,1.0003551490075835,1.0046795705100486,0.996041421590215,1.0041419259069397,1.0006222521684986,1.0045535630320819,1.0048536875084704,0.997495509101569,0.9994775975031903,0.9997070972898527,1.0041076025311453,1.0042861962634664,1.0008281103874856,0.9923182248947163,1.0002131942048464,0.01863689038007401,0.005213606555749266,0.01850723707881657,0.023564441264063686,0.0218545718265717,0.021215909723307873,0.007195546036571917,0.021398487564660368,0.02245259917310901,0.011997956338651874,0.022575986870241586,0.011579827547671522,0.008524137199363496,0.024762813030760913,0.008300987465705425,0.023656722901929977,0.026293190360542656,0.00673815779734121,0.026859426338195217,0.026822455626769392,0.02743586312612361,0.027745842605806047,0.007946717397985772,0.02949768190155643,0.03029431275449104,0.028006665672704382,0.027968069188446333,0.021044143806813968,0.006066013900531265,0.023621680648753023
407,407.0,0.990138155041696,1.0051082551815407,0.031960228297465074,0.004808372410342795,0.01893905015652681,0.008001532982215877,0.9965490992114142,0.992657519148703,1.0017160155146096,1.002150329557261,1.001801743270092,0.9939532429607095,0.9925242249521113,0.9925187290811193,1.0020140618845377,0.9916288578965269,1.0020541663372373,0.9925154759309626,0.9916014288213456,1.0003953663460292,0.9961002920099805,0.9951141557489084,1.0003274025909565,0.9961288481797604,0.9997315482131706,0.9951556686990765,1.0000799037841643,1.0003431558560636,0.9976835751535174,0.9938698006899406,0.9940603862537263,0.9995664217545206,0.999747719150377,0.9958448753355216,0.992426487829086,0.9949759674305033,0.019416941760883873,0.004808372410342795,0.01687588711364559,0.021455270428972887,0.019920594990437218,0.022187406303100708,0.006771997495612708,0.022399517160322666,0.020498113571275615,0.011752208984196657,0.02063771948770147,0.011313311592280904,0.008136160058204847,0.022539563772345433,0.007750611842352578,0.024787591777895766,0.023929290545628687,0.006246968654325725,0.024446299091510193,0.02822747219568754,0.024973295715238365,0.025258091372731852,0.007449291787986543,0.031120734897582256,0.031960228297465074,0.02549667418495124,0.02546111340096104,0.021976105381581085,0.005628750020936441,0.02474592039964672
408,408.0,0.9891017342851985,1.0031427320630253,0.0349438072420518,0.004518248092148424,0.018845938132599833,0.008533960892194844,0.993262352878061,0.9942413351110897,0.9979263967802037,0.9976898939189943,0.9976370647643839,0.9905359425699296,0.9943338910016779,0.9891017342851985,0.9978921202139381,0.9937802422102754,0.9979823582760463,0.9946397131856409,0.9935205925021234,0.9958241296352226,0.9940065499976981,0.9916430964064022,0.9955734391449181,0.9979395536646954,0.9949175510374829,0.9919050316676632,0.9952058762379121,0.9954311218702803,0.9996361428193086,0.9908508482586231,0.9911146683119284,0.9946276947326702,0.9948116168970256,0.9924185650615495,0.9941247485351556,0.991505463334536,0.02127839321229452,0.004518248092148424,0.015381901462340109,0.019606946989884563,0.018169633183637457,0.024341321666244066,0.006527015819284704,0.024587252489653537,0.018660268499235827,0.011796031303805748,0.018771989175453342,0.011327034629865847,0.007963462860749355,0.02063578549316241,0.007527865410740171,0.027180209162508795,0.02194738479255105,0.005916708695104767,0.02244769362198388,0.03093651962449289,0.02296237835684448,0.023249685479331397,0.007176084796994835,0.034056053752899156,0.0349438072420518,0.023477921289571865,0.023442886473331506,0.024083664243610307,0.0053325045942011606,0.027131491564017104
409,409.0,0.9884197282433053,1.0019554176387198,0.03642627891786481,0.0041883981283177005,0.018736552484749067,0.00904246089548474,0.9939188248849631,0.9955315260661475,0.9969868430781924,0.9966414800394777,0.9966428319396048,0.9913148259128817,0.995695370333339,0.9898985201934916,0.996949620228646,0.9951603307905215,0.9971452434583927,0.9960194681418375,0.9948799132578907,0.9947565941732666,0.9944378704317026,0.9925589364433197,0.9944581758956914,0.9994144407418194,0.9937812670304174,0.9931000628981129,0.9940485077341523,0.9942571763146846,1.001222981487456,0.9922858926415994,0.9926139585972946,0.9934482922322689,0.9936339080555951,0.9931920138365317,0.9954796535777564,0.9924170899646247,0.02233491496414389,0.0041883981283177005,0.0145485278864033,0.018610396789641957,0.0172138463107132,0.02551937066233815,0.006135770870760805,0.025772613292804076,0.017636943888414372,0.011325616910626765,0.017746957453393736,0.010860393000659193,0.007549128028863629,0.019650782823436512,0.007554425316814395,0.02846454583436492,0.020952856316767892,0.0055048950958802145,0.02147172728741407,0.03233754288158359,0.022011682976240402,0.022319548399806637,0.006730776657580124,0.03551865890833066,0.03642627891786481,0.02255819205532661,0.022521609095819413,0.025250813075157832,0.004965025563695931,0.0284143351493069
410,410.0,0.9881393451979849,1.0020546909714179,0.034825244553757954,0.003803881817264201,0.0184374431327265,0.00886428320438961,0.9973910359893484,0.9961240462579046,0.9981874847277425,0.9981174235067444,0.9979789100812754,0.9950593318695138,0.9960583787673466,0.9936666704657291,0.9982234555232157,0.994939358619953,0.9984246788178986,0.9958428892515304,0.9950530143970081,0.9963347642549554,0.9965190234247466,0.9965585978124675,0.9961182142349779,1.0001175032808731,0.9954673804079313,0.9974306974055271,0.9957615525774773,0.9959774663063774,1.0020546909714179,0.9968638595307744,0.9972514072003925,0.9951898056310503,0.9953742639460541,0.9969082547773509,0.996041783375019,0.9964114138007243,0.02149889231753366,0.003803881817264201,0.014936712080959168,0.01906395912434612,0.01768663247196075,0.024523089433251394,0.005595458871746073,0.024755325457162414,0.01816857667347134,0.010400020355512256,0.018349214204928594,0.009968637419293635,0.006902401805650616,0.02015528975757087,0.0075936452492571214,0.027327571086730208,0.021489638330320388,0.0050057911038919,0.022038336456209943,0.03097827645440284,0.022609286196635315,0.022930093983518692,0.006133170842757073,0.033965296916977535,0.034825244553757954,0.023191385903835113,0.02315306099443836,0.02427857632127599,0.004514463335886637,0.027281364461249104
411,411.0,0.9881625508048038,1.0037139570696203,0.0327915243034722,0.003475918835016592,0.018206703693915898,0.00865564687478857,1.0009856684404619,0.9960840093948844,0.9987809868640563,0.9989246009084184,0.998632012964401,0.9989245767355569,0.9956259864412114,0.997559288569751,0.9987021262193846,0.9936224652606082,0.9987644106216279,0.9945919969729639,0.9943399086027542,0.9972496895659547,0.998162928359373,1.0006538198141615,0.9971259906645108,1.0000446222047543,0.9965197965345063,1.0018321141164017,0.9968625878803271,0.9971037776980567,1.0019608565183689,1.0014931505423839,1.0019328191082368,0.9963410053865213,0.9965232803423698,1.0007410471944642,0.9958991634922231,1.0005024181446733,0.019834020000651226,0.003475918835016592,0.016056577797911326,0.02032963745606351,0.018980730937816336,0.02265522238310143,0.005085053291553346,0.022873604019874358,0.019618982944834988,0.009527551392333213,0.01987055063477734,0.009124810571904141,0.006278204126802906,0.0214238038854779,0.007211054370007127,0.025301888352074253,0.022767577698198795,0.004572518571941075,0.023313284889854437,0.02890002768656787,0.023873493802577434,0.024178511423727077,0.0055926091578736145,0.0319109047619158,0.0327915243034722,0.02444713537104751,0.024408299001426634,0.022424070706120115,0.004114824622681589,0.025258717819872815
412,412.0,0.9883913107193274,1.0062667247246508,0.035474615395979056,0.003371606275007425,0.018211428840313192,0.00912760389763396,1.004056908379202,0.9954158652633952,0.9990683571350767,0.9993987436593197,0.9989628442651559,1.002210335031821,0.9945630221416859,1.0008636384299148,0.9988766530638832,0.991764824158773,0.9988208317487677,0.9927944114322373,0.9930209610104146,0.9978076622126661,0.9992493275586608,1.0041434415819253,0.9977724166123035,0.9991991902886748,0.997208211721666,1.0055713878416879,0.9975958464503045,0.9978723565766593,1.0008704736690626,1.005416349750684,1.0059029364165213,0.9971241772303702,0.9973032417179808,1.0040115442253115,0.9950956229143755,1.003989372400043,0.019955010304604438,0.003371606275007425,0.015891086813214387,0.02001888309643957,0.018755955338859306,0.022931863394804266,0.004724736879556716,0.023169927037035336,0.01946432787023708,0.008672302317973031,0.019728550356612293,0.008303162761586737,0.005748243960460385,0.02102097194518819,0.006911114879337151,0.02584948985818644,0.022285378402962665,0.0044277195395215786,0.022787506391673415,0.0303629007768357,0.023297909068326485,0.023570734184065596,0.005323862504446156,0.03428913916045637,0.035474615395979056,0.023821570916651626,0.023784655424459546,0.02266052358115341,0.00393614116108643,0.025802975612674955
413,413.0,0.9887275905971221,1.00881152867354,0.042230855070906965,0.003266007035725818,0.01923447027758919,0.01078644202838701,1.006274164383801,0.9943441583723476,0.9992015645177914,0.9996956236186211,0.999148061881067,1.0045790093450504,0.9931499870659333,1.0032395882464047,0.9989720667186881,0.9897075063042918,0.998872631557299,0.9907845905694387,0.99139891395772,0.9981647197588506,0.9998033032357924,1.0066622872134432,0.998203919644933,0.9979326172021586,0.9976693248189425,1.0082788177397557,0.9980847648367429,0.9983956733946513,0.9993241314123638,1.0082583448190936,1.008785534240798,0.9976404322246792,0.9978178295842576,1.0063738233550747,0.9938867299714423,1.0065068624041373,0.02306124949183122,0.003266007035725818,0.015269864977586431,0.01934390503024502,0.01804776601479583,0.02656659646726164,0.00439754277409537,0.02684379524416513,0.018655627261979255,0.007886818317494673,0.018870426518540057,0.007549858165522771,0.005268695894420857,0.02036058098091908,0.007848835062791961,0.030084561556812498,0.02162936777429595,0.004287573416852324,0.02212646087203369,0.035771671179502564,0.022635977408573787,0.022911241360576914,0.005075827777240235,0.040719135310518725,0.042230855070906965,0.02316183745353094,0.02312652284869723,0.026239215355820834,0.0037663126309699906,0.03002997907396807
414,414.0,0.9890733560937546,1.0104469036533184,0.04645979625766681,0.003146113350004722,0.02132499202291656,0.012346949112818967,1.0075387241435365,0.9938601640326057,1.0003054521972905,1.0010057668002779,1.0003904871100493,1.0059109752941613,0.9926010322777405,1.0045618238641316,1.0002566313046708,0.9890733560937546,1.0002248583966495,0.9901572481402516,0.9908186911773801,0.99951399418465,1.0005516987127339,1.0080805816773772,0.999613485040404,0.9973937708527013,0.9990962077656863,1.0098115980315243,0.9995274070353227,0.9998550753254761,0.9986740865292665,1.0098803368235612,1.0104469036533184,0.9991020705331138,0.999278938161893,1.0077175960468439,0.9933639442833039,1.0079268398777241,0.02655964559121981,0.003146113350004722,0.016606387645848812,0.021397087384511317,0.01971031946774373,0.030460843344464934,0.004243165279534891,0.030752770139293336,0.020138069205431167,0.007645331025424484,0.020241277965821435,0.0073154125859902245,0.005091859462727737,0.02261676809054621,0.009285412348500763,0.034293980374901153,0.024145925815660118,0.00412923266051873,0.02472698954665255,0.04006637932364535,0.025328187235115363,0.025663599070071066,0.0048868383550536845,0.044968041718276786,0.04645979625766681,0.025956659183191847,0.025919096688466176,0.03013072019753474,0.003628618626750848,0.034235232746928294
415,415.0,0.9893469304322358,1.0105107970281269,0.04474545883984573,0.003284443882073157,0.02179990110951978,0.01212844206292752,1.0068025006742123,0.9936811439935158,1.0026272866938275,1.003568911316711,1.0029134075371684,1.0050509904274112,0.992685330423791,1.00368159606702,1.0028932387848635,0.9897600888811894,1.0029235563078471,0.99080281706014,0.9910949136672687,1.0020997901904898,1.0010320638319194,1.0070958022738419,1.002246242541248,0.9972363006566,1.0017334258948623,1.0085279185244054,1.0021684708190177,1.0024954418535912,0.9985721351802482,1.0083491496864192,1.008849631171887,1.001750603035638,1.0019256632598568,1.0068843001105077,0.993243338011533,1.0069461217221631,0.026567466171030004,0.003284443882073157,0.017546511596695166,0.022835464942927347,0.02086496938186643,0.030347689638448774,0.004423173058839271,0.030617898558704903,0.02114969906516369,0.007789747597629252,0.021125846533376156,0.007466611574844704,0.005273302614793006,0.024151332923852877,0.009398602027639796,0.03398493828488633,0.025853627689858202,0.0043115485900761105,0.026490804992872558,0.03912383914540668,0.027150495674993648,0.027528520642561616,0.005111570969473552,0.043434464191407784,0.04474545883984573,0.027844987818820718,0.02780565762402573,0.030049179625472204,0.0037892562972876398,0.03392992333072011
416,416.0,0.9895320671053587,1.00929880667055,0.04221824548856872,0.0033542903311371505,0.020552593291608714,0.011325394560048515,1.0042570108559339,0.9926515492064473,1.0049516809580403,1.0060977422663426,1.0054052464982888,1.0022062019659195,0.9919562001866223,1.0008113558958431,1.005480968710471,0.9898216536639084,1.005517009970217,0.9908079145138343,0.990624281690031,1.0046188989543472,1.0004292753951172,1.003908014909613,1.0047926175451813,0.9960461886937959,1.0042680230242023,1.004611301182894,1.004686925828159,1.0049998303505172,0.9974021350336997,1.0038302117072588,1.004150778090555,1.0042538639206782,1.0044272598121065,1.004072274679987,0.9922467599429372,1.0037643379530403,0.024956523140870625,0.0033542903311371505,0.016435611731622432,0.02141575569234997,0.01953896016576441,0.028525782475196028,0.004410166497907612,0.02878393821926087,0.019758712576394586,0.007467492386657832,0.019683487553540095,0.007172691318782358,0.005173797240071644,0.02265259851821163,0.008833893296127958,0.03197001581914593,0.024264654235050392,0.004408072538384386,0.024868194761642325,0.036856972932763986,0.025493016687818514,0.025853407897745432,0.005239708860819694,0.040973394517144844,0.04221824548856872,0.026151517102297153,0.02611431543461603,0.028239589101377506,0.0038461650183542733,0.03191682720863668
417,417.0,0.9896288771733619,1.007345943080283,0.04315750086105289,0.003163640354982328,0.019800918578744584,0.01153715567275154,1.0006397761163708,0.9921428861851952,1.0047586883292547,1.0058133389835326,1.005170180485296,0.9982975819365631,0.9917515449086932,0.9968806774500758,1.0053203919543015,0.9903412591924341,1.0053636126910996,0.99127413679053,0.9906565000636761,1.0042112314935254,0.9987109261408426,0.999694438492758,1.0043148186464068,0.9955088749313801,1.0037563555692304,0.9998447566163632,1.004134274051963,1.004424802409544,0.9969489341357096,0.9986149546344832,0.9988024853522869,1.0036568122849678,1.0038315074817592,1.0002066198293473,0.9918036829456353,0.9995551708883895,0.025203140606157835,0.003163640354982328,0.014923500383566055,0.019476794773326797,0.017745698863042315,0.028884296878641424,0.0040777073607439155,0.029165586179858472,0.017919999310129095,0.006889509223948565,0.017843932833754357,0.006611381462320387,0.004757086832843966,0.020626123293552047,0.008715484806035664,0.03244928014838176,0.02210921134905892,0.004161513064886285,0.02266633291656961,0.03757296568008981,0.023244103893391172,0.02357509477371155,0.004963092035198312,0.04188348192672076,0.04315750086105289,0.023853277968598874,0.02381907695944945,0.028572565796677326,0.0036047519375257808,0.032391424888121655
418,418.0,0.9896374716964834,1.0051872167570202,0.045365330741710126,0.0028985675647056216,0.019514812978471185,0.01226898669270044,0.9963950054589382,0.9933404147091829,1.0018470440154053,1.002346436634667,1.001947947031173,0.9938148962844608,0.9933067928082991,0.9923850171756424,1.002152751191342,0.9925496637473336,1.0021991257861012,0.993430903709242,0.9924264781681186,1.0005880785860095,0.9964037956384538,0.9950307384043172,1.000517010254478,0.9969332000902554,0.9999023285516874,0.9951013176248689,1.0002212055528379,1.0004785385176689,0.9985476338697147,0.993847666274594,0.994034441371131,0.9996780638077758,0.9998568412612081,0.9957392276100014,0.9931448427564832,0.9948943136506953,0.02641671735702933,0.0028985675647056216,0.01356822273454569,0.017755749515089445,0.016138586100986493,0.030316393787746133,0.0037915449113611463,0.030628163047961357,0.016256267449116398,0.006770317119372048,0.01616815983197224,0.006471682695559276,0.004501000132491924,0.01883774714275548,0.008604844554903904,0.034093265119538724,0.020221000039653984,0.0038212909482412487,0.020745679771982124,0.039519348167030906,0.021291766164229564,0.02160532638460831,0.004581946809002232,0.04405421713543379,0.045365330741710126,0.02186895749258604,0.02183666474376361,0.029974058695193255,0.003310650883113599,0.03403092231245162
419,419.0,0.9895579617349621,1.0033576382004574,0.046151647120241675,0.002781497860133811,0.019038955599422234,0.012578451734953809,0.993655999283772,0.9954713990130029,0.9985585666262305,0.9984482254644034,0.9983234442038065,0.9909855986335482,0.9957619133486673,0.9895579617349621,0.9985719420859768,0.995503729353165,0.9986318572408386,0.9963456636738612,0.9950453689721837,0.9965768459448792,0.9949016711741875,0.9921816608405819,0.9963329706258077,0.9993280978562002,0.9956677305713013,0.9924895687529492,0.9959390272150995,0.9961643630960418,1.0010834269695748,0.9914778587695895,0.991740966523513,0.9953446816121397,0.9955264780558948,0.992916148847067,0.9954255747773819,0.992044754139869,0.02689633272595834,0.002781497860133811,0.012307303846509826,0.016145474781378077,0.014643956851514806,0.03087008827383496,0.0037994652876798493,0.03119011653199175,0.014724153196655067,0.007216331733718496,0.014633628513243489,0.006878261782200086,0.0046302951990098195,0.017153847572779896,0.008187325721036306,0.03473493480669581,0.018440227733464543,0.003692706316633223,0.01893220708370642,0.04025494525321266,0.01944531076268791,0.019745212937198133,0.004515249779786827,0.044836953001845314,0.046151647120241675,0.019989013588085924,0.019958498193978953,0.030524784255406567,0.0032167697386039106,0.034672127533474525
420,420.0,0.9894020174659891,1.0023922179102898,0.04470085227873761,0.002718883003409736,0.018142617543979975,0.012195520090773912,0.994468933227584,0.9965053428390004,0.9973009745072204,0.9970809210985768,0.996981734796587,0.9919375440292907,0.996776020644695,0.9905290795944295,0.9972284557101397,0.996348858936363,0.9973412748185286,0.9972015485942078,0.9960000559052271,0.9951764962466194,0.9951823459858314,0.9932734410577,0.994885943089543,1.0005147130159768,0.9942036242736734,0.9938665181549426,0.9944547990055835,0.994661369054368,1.0023922179102898,0.9930950258294644,0.9934243566970634,0.9938457029983216,0.9940278588502137,0.9938677772601929,0.996495343543581,0.9931328648099268,0.026064472766803425,0.002718883003409736,0.011266444490367351,0.014824549037553375,0.013420685537108241,0.029901320423963096,0.0038155283941505532,0.03020110183260382,0.013482135662738034,0.00740316358878448,0.013405669471998689,0.007053083394733446,0.004705550165361158,0.01576667121083663,0.007632476258921011,0.033656224248134387,0.01697183529809998,0.0036245682297313397,0.017433242077906825,0.03900286222888786,0.017913804017792495,0.018202413351099785,0.0045155518000195415,0.043423988344421335,0.04470085227873761,0.018423955347749637,0.01839541973109216,0.02958080494430989,0.003173669634118701,0.03359759954796463
421,421.0,0.9892275455345668,1.0026764808414887,0.04138245156996947,0.0025483628237149294,0.017085298471314757,0.011226187158980903,0.9978216155205922,0.9963782264437197,0.997692614555201,0.9976871654289263,0.9974496053183152,0.9955532129391327,0.9962792885917265,0.9941710135446128,0.9975832103580121,0.9950406179758623,0.9976700289182957,0.9959532642737606,0.9952375234609915,0.9958748876256402,0.9966436409295398,0.9971210146696832,0.9956604633437593,1.0003724091819188,0.9949979877148426,0.9980306727291407,0.9952706082281532,0.9954892565054898,1.0022544126089583,0.9974963382641598,0.9978834434219948,0.9946825317358691,0.9948633543549019,0.9974457730333726,0.9962701944888248,0.9969754752644355,0.02411903244383467,0.0025483628237149294,0.010944855766317723,0.014396532708910493,0.013053081391478136,0.02765782522186521,0.0035698992227022126,0.027927233643850042,0.013162231698814022,0.006908748099764983,0.013140427498074472,0.006582767928971514,0.004398797670579126,0.015292633690066232,0.007077655705649234,0.03113498392761966,0.016452756018768562,0.0033925876085330628,0.016888307146267285,0.03608899132702098,0.017340283801771605,0.01761683885685574,0.004245600108389309,0.040189757071536734,0.04138245156996947,0.01782301347188374,0.0177954686185676,0.02737095577699806,0.002974620027779218,0.031082253292888752
422,422.0,0.98910401170265,1.0039980097701344,0.03946644455741937,0.0024449376669581743,0.01656120999640283,0.010537767609239166,1.001405803211038,0.9958403110943317,0.997972060576724,0.9981620591218253,0.9977770493125472,0.9993966667301551,0.995316502851089,0.998040267788545,0.997743050112827,0.9932068536326117,0.9977088954665444,0.9941825559203907,0.99399189513168,0.9964466701753867,0.9979740304301519,1.0011957382049257,0.9963258208725256,0.9996769312141072,0.9957062565584903,1.0024032779215915,0.9960234353985996,0.9962799677604485,1.0013274390773066,1.0020862831503496,1.0025246698177592,0.9954783342494192,0.9956577246047028,1.0012574549825215,0.9955954287239176,1.0010458338409778,0.022356772167321695,0.0024449376669581743,0.011415178717961905,0.014886024131597782,0.013589744795111576,0.025704042906778333,0.003295358812698082,0.02596347168221689,0.013824477455275189,0.006254184623690483,0.013862543542806222,0.005957550789855489,0.0040048036059231375,0.015725009144139702,0.006474605282121784,0.029036860224853224,0.016849952183849576,0.003247191718406438,0.0172485032475884,0.03401500538043811,0.017658427689745633,0.017907822361142772,0.004017827507487461,0.03822610792396097,0.03946644455741937,0.01810045317968381,0.018072784616114845,0.02542453009194804,0.002820581732319803,0.028985102152670042
423,423.0,0.9891008817321945,1.005994901927584,0.041824566321814645,0.0024012353935711763,0.016576155138445275,0.011072605087207423,1.0043875611940731,0.9949179058454035,0.9981779340843075,0.9985406425386334,0.9980277490576234,1.0025835477726261,0.9939836055677541,1.0012425637988238,0.9978481023554028,0.9910815405365231,0.9977035758283369,0.9921137966703638,0.9924013011763937,0.9969115560369627,0.9988928290151665,1.0045724066565767,0.99688223731837,0.9985263555565378,0.9963074325347836,1.0060185346301163,0.9966711755786382,0.9969701524411102,0.9998519436476557,1.0058719379877434,1.0063548299878675,0.9961724983432306,0.9963497562191187,1.0044245244893764,0.994519488886897,1.0044197910090906,0.022441129641823324,0.0024012353935711763,0.011278765571329832,0.0146033549114156,0.01339637433988335,0.025930448655977625,0.0030590909306786535,0.02620807651309569,0.013708191739110762,0.005686079539490527,0.01376439234631388,0.005410100719840711,0.0036480823771000504,0.015348828809953861,0.006148023737139341,0.029498797923971393,0.01639269383322319,0.003177089467522371,0.016744967802530247,0.03528403743455202,0.017103908727696453,0.017320326185560647,0.0038571794886484126,0.04031437098322325,0.041824566321814645,0.017493551908349714,0.01746709029481774,0.025610735387510863,0.0027213715479526518,0.02944179161926038
424,424.0,0.9892876213851551,1.008305254545194,0.046211271290275927,0.002309841851183781,0.017337018911604333,0.012486609556794464,1.0065804075441116,0.9939671184046368,0.9987495243971447,0.9992951491789411,0.9986965651360181,1.0049196722675182,0.9927408052874858,1.003583273160152,0.9984813929595219,0.989287621385155,0.9983587737059172,0.9903636357465478,0.9909735946054679,0.9977399031477303,0.9996413811835086,1.0070462745317386,0.9977880630858839,0.9974394159353416,0.9972479127461132,1.0086802325108226,0.9976499542741336,0.9979804403090461,0.9985866687485889,1.008669744707012,1.0091960078626148,0.9971884925683288,0.9973631790672449,1.0067513385653073,0.9934519865589714,1.0068930225356263,0.02476262121312069,0.002309841851183781,0.0108505266757652,0.014130200959983364,0.012911749629308519,0.02860566108819082,0.002952056697307605,0.028908793884277084,0.013167989253962419,0.005656329234822034,0.013217673129082898,0.0053693228070792985,0.0035536067268365163,0.014896210835783548,0.006563446131080872,0.03254310271893523,0.015946526013941604,0.003058866741546115,0.016302409971657647,0.03896324128005106,0.0166679592441972,0.016887337041868608,0.003701309699276283,0.04453465006403998,0.046211271290275927,0.017067082149803597,0.017040475162970622,0.02823440717877433,0.002616113611923345,0.03247978506108394
425,425.0,0.9896760674439379,1.0105671648543213,0.04790360785462302,0.0026575057216843352,0.018903434540425788,0.013035862832503329,1.0077520785983274,0.9939253952272469,1.0007156584081285,1.001500051940571,1.0008602207142248,1.0061336490556345,0.9927565346617733,1.004786250898436,1.000742995461204,0.9894245586852568,1.0007329736071842,0.9904968299061909,0.9910165567164458,1.0000108807288866,1.0008187220197484,1.008307182915897,1.0001245618575032,0.9974670309585547,0.9996082937107418,1.0099929322901013,1.000033142419071,1.0003731957755173,0.9986825603145475,1.01001718620209,1.0105671648543213,0.9995985640354929,0.9997714132499359,1.0079695793221706,0.993427294296255,1.0081560367852795,0.027012920940916278,0.0026575057216843352,0.011862399615459193,0.015711340248773974,0.014188506942994615,0.031033749225522943,0.0035575399699482027,0.031337532049531325,0.014316720579651346,0.006794919421233769,0.014344805007698467,0.006463712445810413,0.004329610571546382,0.016665626231746257,0.007175797939252113,0.0350453531848141,0.017938960855412925,0.0035136425354029797,0.018369524326032973,0.04114917287063562,0.018813112229892872,0.01908101693338973,0.004237466399195688,0.0463497409675601,0.04790360785462302,0.019299468583914674,0.01926848352672561,0.03064798697574505,0.0030513730338905514,0.03498143902376818
426,426.0,0.9900475407727531,1.0124802354953766,0.04517902332770882,0.003191923680146077,0.019238320076848083,0.0120882099707556,1.0067497518707145,0.9937873337365737,1.0034909732193444,1.0045277372261312,1.0038583685446825,1.0049654947447497,0.9929349858242741,1.0035948020891985,1.0038662397757387,0.9903231631490953,1.0039121217537903,0.9913451682431298,0.9914239678777637,1.003070668391264,1.0013476079913932,1.0069634316063842,1.0032334156605203,0.99733341849877,1.002726621742674,1.0082416899910724,1.0031576668691986,1.0034921912385537,0.998649449182004,1.0079273213423794,1.0083838637317024,1.0027315185014178,1.002903140771992,1.0068256089564958,0.9933656891510186,1.0068158396716158,0.026315780946643094,0.003191923680146077,0.012790236585690824,0.01706404008847656,0.015324181981648673,0.030117891761393758,0.004275004971319398,0.030395543724088037,0.015370982927577973,0.007711548893320748,0.015355877191603617,0.007367148679777086,0.005125557626800928,0.0181279661314589,0.007035507526976863,0.033843603758517464,0.019558084672927325,0.0041993796594803215,0.020037634172675952,0.03924380149427057,0.020530680465334367,0.02083541698845768,0.005027062225757736,0.043814760957849745,0.04517902332770882,0.021067531459138544,0.02103425407460649,0.029753726970389274,0.003670396288473007,0.033785053072932725
427,427.0,0.9901257332562614,1.0139900907449813,0.0425940861227057,0.00319584727855332,0.01821159832997828,0.011307902211180807,1.0041101526913032,0.99255908091322,1.0056370808732495,1.0068546286212865,1.0061517718970592,1.002014082076903,0.991973811092087,1.0006194770748704,1.006251711233068,0.9901257332562614,1.00630952920767,0.9910914921177614,0.9907088288683501,1.005372370906427,1.000547486079979,1.0036518226639677,1.0055479343884175,0.9958640902059928,1.0050289028313764,1.0041609268364202,1.005442444554957,1.005761808439496,0.9971580858953863,1.003215397223952,1.0034855678753587,1.0050001684173242,1.0051715011430813,1.0039027058485506,0.9921484707610947,1.0035095779014667,0.02467274601819163,0.00319584727855332,0.012184469593654901,0.01622383321855895,0.014584107418886985,0.028261819401427975,0.004204587701969778,0.028529577209799647,0.014624867476700016,0.007380444663473159,0.014583963335045653,0.007059447012222745,0.004983201548302581,0.017230638522267427,0.006529202761475041,0.03178024099354487,0.018590197452957657,0.0042016234434279634,0.019046665686863758,0.036922004116264645,0.01951711884659015,0.01981206720443977,0.005028880032650804,0.04129365594183856,0.0425940861227057,0.020025612283691114,0.019994492883316395,0.02791124354348264,0.0036574679194686594,0.0317238402675758
428,428.0,0.9897328906246283,1.0151038602888103,0.04344760720890534,0.0029235301776472837,0.017632125029324257,0.011715838913482643,0.9999611070565776,0.9922482629931013,1.0046824840689135,1.005674262581563,1.0050693532520665,0.9975437920174107,0.9919538774914954,0.9961261662682687,1.0052400950752791,0.9908052504053586,1.005310061191334,0.9917187130337226,0.9909154204392161,1.0040473898135742,0.9983957714897116,0.9988488079885756,1.0041115237731413,0.9955304004042917,1.0035516897371601,0.9988494848423001,1.0039203105557204,1.0042118823799504,0.9969154794491543,0.9975214105263709,0.9976816183438877,1.0034306471013623,1.0036032570430125,0.999480530624534,0.9919037746657237,0.9987116226871182,0.024947098239777397,0.0029235301776472837,0.011045500720525514,0.014702125833852282,0.013217750031870612,0.02863936734040621,0.0038762007744564102,0.028930933766124396,0.013262155560921394,0.007060264917221205,0.013227897995779558,0.006736637364675883,0.004647008447187434,0.015617162426561186,0.006307424059266022,0.032258088712954325,0.016854465368819068,0.003849924524391199,0.017271612693461884,0.037598839393918566,0.017701934402271215,0.017973111754604598,0.0046269439198118245,0.042123646119636114,0.04344760720890534,0.018166857952511547,0.01813853876316477,0.02826506231374523,0.003348459495340055,0.03219760059991911
429,429.0,0.9890854739900384,1.015828673812539,0.04542795062824479,0.0027499276409127227,0.017521443767117444,0.012515591657619033,0.9950915556970851,0.9936328510665378,1.0011639530754133,1.0014717146443293,1.001172782204358,0.9924071018520092,0.993699656626886,0.9909788988934866,1.0013990124694399,0.9931934885658833,1.0014835431629,0.9940573996134087,0.9928719735106064,0.9996933668665193,0.9956862143665252,0.9935078483203081,0.9995566549239451,0.9971622489475116,0.998931840270094,0.9934766245868663,0.9992344659689845,0.9994873790935239,0.998716647560147,0.9921800870837687,0.9923579858195616,0.9986723777076723,0.9988492745505726,0.9943493920485215,0.9934411017405737,0.9933730474841403,0.02610891139764038,0.0027499276409127227,0.009999755126858294,0.013332329222512786,0.011969092791387316,0.029993763271493282,0.003803180308432116,0.030311074998549216,0.01199993870037572,0.007404862807274073,0.01197061049953212,0.007045192843267905,0.004686133733647374,0.014179956981134174,0.006159686025006725,0.033795918968218,0.015323103700622363,0.0036527337095416767,0.015712811449232807,0.03938609077542859,0.01611594939426993,0.016374001790315406,0.004478767813043104,0.04407716544536958,0.04542795062824479,0.016551164797514912,0.016524922422036566,0.029590350317309007,0.003186699818191525,0.033731265636160905
430,430.0,0.9884984983101812,1.0161716610018436,0.045976731245376684,0.002723989230370641,0.01722780642926253,0.012826246768929225,0.9926686229070142,0.9954153122452195,0.9978418989959474,0.9975663418071252,0.9975288615460961,0.9899202429266883,0.9957317302009135,0.9884984983101814,0.9977984568073254,0.9955884261121737,0.9979308330957278,0.9964252267636327,0.9950194748886806,0.9956888974773338,0.9941834245484994,0.9910303743016644,0.995395310727774,0.9991889096815515,0.9947216049119447,0.9912624247049885,0.9949757730499831,0.9951966810468125,1.0008825738981177,0.9902078909478497,0.9904602634787187,0.9943635676748664,0.9945447676987665,0.9918508084944065,0.9953535061965242,0.9908943500428329,0.02651222129583868,0.002723989230370641,0.00908857363559117,0.012154555825924408,0.010887348349620787,0.03044602789587255,0.003938011752857586,0.03076503380666096,0.010895133272903153,0.007995709476281547,0.010865033409118341,0.007598394350249322,0.004957012746975995,0.012952363867240834,0.005896950458308268,0.03429946348230972,0.014023396721397635,0.0036497987480240525,0.014394732233237919,0.03993765913533072,0.014780637626438463,0.015033378614112,0.004586743144294005,0.04463008548510402,0.045976731245376684,0.015196429073337202,0.015171486842460296,0.0300390726274961,0.0032030549395459236,0.034235163585596994
431,431.0,0.988221377535621,1.0161399515423977,0.04429614683759629,0.0026267279394399518,0.016607470237860432,0.012368623846129839,0.9940080848032892,0.9962199967448525,0.9964662830449728,0.9961102871987828,0.9960652417229308,0.9914456305793227,0.9964097661109245,0.9900450395610069,0.9962872577258003,0.9958833704567338,0.9964293314266626,0.99674960990356,0.99557118240745,0.9942090866143171,0.9945539132912914,0.9927312276448536,0.9938910516386136,1.0001297003913048,0.9932080294116765,0.993290776836296,0.9934506909104661,0.9936581536834401,1.0019579188172927,0.9924930850478899,0.9928114940178813,0.9928275433635566,0.9930099834267092,0.9933678958154256,0.9961652159618373,0.9925912516825321,0.02563591087292685,0.0026267279394399518,0.00866284530486389,0.01160224054144596,0.010396727455325173,0.029410315212883918,0.0038620872592674926,0.029705429096398218,0.010416732788777928,0.007915075224706209,0.010430588441478079,0.007520306054326288,0.004894647470973712,0.012388594411912708,0.005682724474551751,0.03311493143136505,0.013427412553837632,0.0035192126704855805,0.013793828224614094,0.03852160649497139,0.014175379002111606,0.014427471095013134,0.004458110476763102,0.043000610532632336,0.04429614683759629,0.014586338408752847,0.014561549916324227,0.029027119695308936,0.003107665989506417,0.03305577125725197
432,432.0,0.9882411215884179,1.0157406751198774,0.04094531256116524,0.0024031054239413607,0.01600728995227971,0.011240968891325908,0.9977624944062211,0.9962450969016861,0.9970121020368556,0.9968865775383526,0.9966778420605026,0.9954799235372558,0.9960454547912222,0.9941085570663792,0.996747294157945,0.9946358637862934,0.9967987274639433,0.9955677028623355,0.9949209285568121,0.995085117345833,0.9962767570382788,0.9970144537559581,0.9948538636138987,1.000158254456107,0.994199210119094,0.9978998356808172,0.9944722989867096,0.9946909733228029,1.0020162603159855,0.9973516264139772,0.9977275599174527,0.9938824314737033,0.9940625667878611,0.9973646455718729,0.9960998336532618,0.9968691381619496,0.023687470349899802,0.0024031054239413607,0.009280521885556671,0.012295515392575982,0.01112820603537986,0.027160557332097938,0.003522791183814905,0.02742627479404311,0.011268010623954003,0.0072465843243805705,0.011385847303635885,0.006882243675300186,0.004468028633208729,0.01309659229622554,0.005451776348313378,0.030576441954803326,0.01414074980146117,0.003210988209274931,0.01450782520616896,0.035579214982370745,0.014887022173230258,0.015129811939635905,0.004059668483762334,0.03973490728540051,0.04094531256116524,0.015297347976371256,0.015271938000088522,0.026811483478219347,0.0028392440598219416,0.030523216854288777
433,433.0,0.9884791393835074,1.0149809614199576,0.03954055115700487,0.0023307620320713015,0.015874251479533953,0.01056254745916385,1.0014813964645697,0.995870666637559,0.9976155697664124,0.9977068346832002,0.997349949018597,0.9994634418877922,0.9952640665005632,0.99811803502856,0.9972638573780082,0.9929987458024925,0.9971962908913867,0.9939912419583788,0.9938636526955469,0.9960094062194674,0.9978319675915746,1.0012256299425848,0.9958789459052217,0.9996657808931644,0.9952743561881024,1.0024052629281015,0.995602778616751,0.9958570892716705,1.0013545005716409,1.0020812786000541,1.0025082536531047,0.9950685665606047,0.9952461313609988,1.0013144323594336,0.995598616651652,1.0010751537570255,0.022055038725896706,0.0023307620320713015,0.010365299467168767,0.01349533223960437,0.012367966190505397,0.025375215512117102,0.0032663302427620024,0.025633945496437074,0.012676777558159163,0.006591246205495013,0.01287095348165467,0.006257267740105344,0.004081531802163742,0.014262569730100313,0.005044613193363554,0.028698175830165696,0.015289081381410375,0.00312046665031527,0.01563449802374396,0.033849973640135346,0.01598492675592099,0.0161981330824893,0.0038825594364271954,0.038243539385667415,0.03954055115700487,0.01636754530246145,0.016342383976851407,0.025039472740805736,0.00271559294101583,0.028645794463999136
434,434.0,0.9888568398358244,1.0138679401283133,0.04299937062439386,0.002305893123414848,0.016203548659514146,0.01145562139892839,1.0047213935265753,0.9950761019522572,0.9982085430821694,0.9985028127541884,0.9980161272503983,1.002919458758846,0.9940808190045345,1.001590853297072,0.9977952983960355,0.9910440350932189,0.9976235472912809,0.9920921391534406,0.9924312876227372,0.9968968002491261,0.999031321446858,1.0048703530750318,0.996864097521255,0.9986765297787069,0.9963106837374993,1.0062848951439953,0.9966927911219717,0.996989735886963,1.0000859121067216,1.006131166864021,1.0066035040309702,0.9962153356267944,0.9963898718664186,1.0047452119434919,0.9946723986949084,1.0047166078981522,0.022734641911297777,0.002305893123414848,0.010309699377870392,0.01331650036503352,0.012264937383661417,0.02630267319156847,0.003044176212412933,0.026585160788784923,0.012634125419471174,0.006003246221092504,0.012837344386998706,0.005692991751203642,0.0037288480389011686,0.014010101356922029,0.005029138900844685,0.02998591278653301,0.014966807411227356,0.003093296121289574,0.015278320675683459,0.036100367613997875,0.015591105427477615,0.015777134366512912,0.0037679756186184826,0.04141036113934384,0.04299937062439386,0.01593508224855604,0.015911626872748285,0.025924567726342163,0.0026377945962550676,0.0299272581269667
435,435.0,0.9892956318603038,1.0124087409306197,0.04896680655949107,0.0022430807411450877,0.01776028720696449,0.013461963061731341,1.0070259293312536,0.9941060043798112,0.9990768892840518,0.9995826793325719,0.9990086159769885,1.005361176053193,0.9928340436590205,1.004034802081263,0.9987744097785897,0.9892956318603038,0.9986476068266738,0.9903804502991012,0.9910142264542928,0.9980526203990758,0.9999135228408037,1.0074437474711402,0.9981026873904428,0.9975600837735803,0.9975882172862313,1.009028513489925,0.9980115750420752,0.9983393630886322,0.9987847643648511,1.0089969628197004,1.0095110641114695,0.9975765339531114,0.9977492658531711,1.0071791989797634,0.9935954936649863,1.0072902565489033,0.026365014943812003,0.0022430807411450877,0.01034819653765926,0.013537612034393734,0.012360185058317721,0.030458158813303094,0.0029895708163489264,0.030771087463705257,0.012636302015156845,0.006050807809980391,0.01280640643109459,0.00572910518178544,0.003696604562187997,0.014311756284768249,0.00602136173490416,0.03467962153412994,0.015358459536871625,0.003014226982556799,0.01570450558934649,0.04145755721883666,0.016055889548619137,0.016266327504798627,0.0036609417929399104,0.04724384517701499,0.04896680655949107,0.016442888213869595,0.016417814045652814,0.030030240119485293,0.0025710042990129602,0.03461323765774603
436,436.0,0.9897074725712994,1.010610493512552,0.05124008983103806,0.0025333110250183055,0.01993070127849795,0.014222830999197092,1.008008760857374,0.9940173928121415,1.0011719437764013,1.0019361700652352,1.0013195056761095,1.00636619313158,0.9928249104918705,1.005024172527054,1.001201929404115,0.9894770685065133,1.0012044467936272,0.9905491125933279,0.9910561841175298,1.0004677018806694,1.0010516773174478,1.0084915380202897,1.0005852957472599,0.9975290807651102,1.0000947796462616,1.0100987496397988,1.0005444203325728,1.0008841802618538,0.9987937789402074,1.0100793523552165,1.010610493512552,1.0001363540923456,1.0003080966072921,1.0081961971649094,0.9935306533611005,1.0083401837440482,0.02928672569723151,0.0025333110250183055,0.012078859923227516,0.01611872722657496,0.014503932584087035,0.03362408680889678,0.0034920242916623187,0.03393369758299262,0.014630489118605414,0.00695775012537424,0.01472413064010869,0.00660543447859459,0.004330405303853332,0.017115729897847397,0.007070728758635124,0.03797044777464095,0.018463035826092745,0.00339941131324435,0.018911759256553997,0.04434888125530503,0.019370423916001404,0.01964943437934691,0.004123633479235893,0.04967120205559357,0.05124008983103806,0.01987318304885148,0.01984083976757497,0.033209350917444966,0.0029392125952894177,0.037904099476014926
437,437.0,0.9899665118808363,1.0085230774783596,0.04814521569059608,0.0028839493777530127,0.020224356818764614,0.013192038414502753,1.006844840401123,0.9937255771766499,1.0039232976729626,1.004944231097283,1.0042904170647204,1.0050239781686816,0.9928395660166205,1.0036549269413564,1.0042916905116062,0.9902180217449212,1.0043356584850172,0.991237855389083,0.9913030500217797,1.0035071051667341,1.001459787711248,1.006968621094067,1.0036746321911834,0.9972146128556637,1.0031917031145339,1.00813470590105,1.0036444681089263,1.0039805753445163,0.99855258571205,1.0077491088054449,1.0081786760291644,1.0032398503903825,1.0034108950753253,1.0068814571082483,0.9933077654671175,1.006821372838661,0.028297837596612762,0.0028839493777530127,0.01332273671092832,0.017844589139147934,0.015998503741522663,0.03238018638562122,0.003921121555677338,0.032660744522121164,0.01606284890705066,0.007360884444704748,0.016087219305403765,0.007016399285547365,0.004767537754686798,0.01894146651896436,0.0070196417210114615,0.03640355694026771,0.02044075809185754,0.0038584391887325,0.020939830687258305,0.04205705943732318,0.02145105329902528,0.021769276891133803,0.004667939761565436,0.04676040047688776,0.04814521569059608,0.022007829343996907,0.02197081066437136,0.032007673432105366,0.0033420217873033416,0.036343171903760456
438,438.0,0.989937447900357,1.00636737210659,0.04590829363362446,0.0028301931898953576,0.019241063336308484,0.01252396961529298,1.0039942891292049,0.9924237002132886,1.0057163815271233,1.0069034390550868,1.0062064155099804,1.0018445050809437,0.9917952176739036,1.0004435633990516,1.006294739191416,0.9899374479003571,1.0063478736668903,0.9908995292355467,0.9905083632175322,1.0054014313276922,1.0004281865060776,1.0034379081929443,1.0055633471765006,0.9956740555307119,1.005065490479158,1.0038463084284739,1.0054963710685014,1.0058159811048286,0.9969843348880034,1.0028380837650055,1.003081708431401,1.0050704995706166,1.0052418607734332,1.0037427193791735,0.9920189788397458,1.0032959723383073,0.0267581093366632,0.0028301931898953576,0.012764662618355944,0.017032504716059153,0.015307393548685731,0.03065706883181245,0.003749445415674509,0.030935337561188644,0.015391184242799534,0.006874323184763204,0.015406919899645353,0.00655663274105445,0.004502099778955593,0.01806532168502207,0.006577252269593111,0.03450473224949812,0.01947836816743292,0.003787225098118061,0.01994937577732837,0.03998365450358994,0.020433001247389875,0.0207383925593403,0.00459489918200765,0.04456837508950831,0.04590829363362446,0.020958529013854085,0.020923166120461092,0.030292706365423517,0.003257488021185479,0.03444524404032392
439,439.0,0.9895483701172552,1.004407006594364,0.047415267888082334,0.0025880070585324604,0.018811269047170013,0.013145951523079388,0.9995588316694587,0.9922325792294321,1.0043696860379316,1.0052722841313755,1.0046948839571883,0.9970781161112181,0.9918984633653849,0.9956523886549333,1.0048462429775191,0.9907325829619827,1.0049062341578232,0.9916396298787307,0.9908379885006289,1.0036040884676523,0.9980687302009489,0.9983455939306134,1.0036400039045876,0.9954875676649434,1.0030952357418088,0.9982960554098291,1.0034749961423512,1.0037648490447404,0.9968961993266835,0.9969466643861041,0.9970926225554283,1.0029932037478748,1.0031674220179718,0.9990141019028341,0.9919083846809363,0.9982074655845093,0.027434836265470188,0.0025880070585324604,0.01158167094260919,0.015461880912435269,0.01388858064921506,0.03149320708873568,0.0034395785084434323,0.03180400923299009,0.01396294288375761,0.006577293598812159,0.013979599440104682,0.006254629469453749,0.004179504709098892,0.01641016295171554,0.0065178647984905904,0.03548474443439174,0.017705063969197878,0.003465746364187838,0.01814013221985092,0.04123186429393178,0.01858820312392345,0.01887121560257947,0.004215721182525085,0.046040240572502666,0.047415267888082334,0.019075058356628708,0.019042508967362183,0.03109368785023741,0.002975778127094442,0.035419069952739926
440,440.0,0.9889809335227245,1.0029056101388036,0.04981535184860897,0.0024074317063197143,0.018824039159090526,0.014113715797345014,0.9947935161207726,0.9936938680007898,1.0008524047602108,1.0010415672206376,1.000785743696285,0.9920380686950536,0.9937200654384362,0.9906027915015742,1.0009834727659586,0.9931825472654434,1.0010478863880057,0.9940411680382619,0.9928673623219831,0.9992367307612813,0.9954157518821458,0.9931041511923069,0.999075524958569,0.9972024926153932,0.9984634122875722,0.9930517190989151,0.9987723837005539,0.9990194812610651,0.9987783905359167,0.9917645933949634,0.9919379733193527,0.9982158471979353,0.9983949095489703,0.9939706871348971,0.9935297995786225,0.9929679774715093,0.028918976459627786,0.0024074317063197143,0.010544527443997654,0.01412421017499759,0.012649921226243817,0.033204426102053416,0.003329824293395648,0.0335461652154129,0.012676471298608287,0.006823132550928582,0.012670823999368488,0.006468804777214714,0.004160501650829594,0.01502433954987815,0.006563002831035359,0.03738925046959141,0.01624289737549746,0.0032422637809809136,0.01666177137959112,0.04340260754973408,0.017095882009395904,0.01737236521158748,0.003997655260143333,0.04840792176672244,0.04981535184860897,0.01756777956994834,0.017536710710872698,0.03276439837356724,0.00279431882818892,0.037317441358373775
441,441.0,0.9884801844839091,1.0021268119370297,0.05050861999004519,0.0023744990465997596,0.018619452981872547,0.014485515678778347,0.9927034589814835,0.9956237756389832,0.997909616568035,0.9975836230171332,0.9975592474798409,0.9899094897494175,0.9959160933317818,0.9884801844839091,0.9978033998073399,0.9957586549496182,0.9979104032826068,0.9965877960223638,0.9951867588506665,0.9956831598577128,0.9942496365828252,0.9910132731379935,0.9953745627909882,0.9994044669943661,0.9947091621355948,0.9912404591740932,0.9949678669461007,0.9951801793611497,1.0011270984996736,0.990202150128726,0.9904512418280381,0.9943561659585894,0.9945386963726004,0.9918309046766375,0.9956036952676494,0.9908759313978184,0.029499109841673622,0.0023744990465997596,0.009693507702541302,0.013041924941728691,0.011642662283120376,0.03383955306354982,0.0034363369997955444,0.03418347035236258,0.01162403096274254,0.007317339042310517,0.011603154779181016,0.006932544170125017,0.004383837312499041,0.013911768619688139,0.006433961555660401,0.038064648851265884,0.015078089623875322,0.0032180488428656213,0.015490883318837483,0.04410675826730907,0.015921173155278044,0.016200190411722694,0.0040507124549684585,0.04910406874147488,0.05050861999004519,0.016388950004024853,0.016358804151713445,0.033390153725589074,0.0027916981444382105,0.037993089099189685
442,442.0,0.9882397642951898,1.0023342411861642,0.048458759463471446,0.002303882446738732,0.017997702937911607,0.013877871746924727,0.9944472614248546,0.9965373379958622,0.996904202507781,0.9965550070493396,0.9965039590472108,0.9918651615456697,0.9967222276661735,0.9904576750477068,0.9967071150288833,0.9962052501364237,0.9968251133693979,0.9970594430456816,0.9958780608328798,0.99464644165779,0.994962896313461,0.993173382915128,0.9943213315101227,1.0004707585191666,0.9936461682692469,0.9937355815258991,0.993898660091784,0.9940996039811294,1.002334241186164,0.9929568856795725,0.993271497594685,0.9932778560432102,0.9934612714840763,0.9937744225851124,0.9965279910724946,0.9930315315634862,0.028445697803290548,0.002303882446738732,0.009391609777509332,0.012649134125277134,0.011304579555503244,0.03258687777057362,0.003389056080123849,0.03290188241860647,0.01131282194942298,0.007237750007059527,0.011354989809819914,0.006860397129130377,0.0043446562975938225,0.01351614000407954,0.006243104637606328,0.03662748265044174,0.014662203438289523,0.0031197288280835366,0.015076816996485777,0.04237767183524123,0.015511306657893836,0.015794026766089844,0.003959079515456991,0.04711461189929916,0.048458759463471446,0.015982368426687557,0.01595299997021936,0.03216712905622811,0.002722144324648976,0.03656217849647577
443,443.0,0.9882476939598931,1.0036556977020619,0.04468387265202268,0.0021242636779909745,0.01733867556805274,0.012582436268290772,0.9982664943845578,0.9965217104835232,0.9973797715549293,0.9972568739831095,0.9970478602860839,0.9959822696517511,0.996314900908492,0.994606678442825,0.997094318363513,0.9949054955244202,0.9971172806674657,0.9958221004002721,0.9951833007861615,0.9954546720042614,0.9966763204146382,0.99753824163193,0.9952134406767164,1.0004512579074012,0.9945673400211977,0.9984325021602437,0.994851367998589,0.9950682915781685,1.0023226990694518,0.997907657998704,0.998279782995034,0.9942624159903004,0.9944442735167592,0.9978475629157494,0.9964104974438843,0.997391250751032,0.02619568144812656,0.0021242636779909745,0.010093976160926324,0.013443242680444925,0.012137618249300128,0.02999585412091608,0.0030978294133335565,0.03027906321337955,0.012286792541045982,0.006610749516702954,0.012445065922790752,0.006264259224171956,0.0039646599378068085,0.01432135162930824,0.005954125458764912,0.033716099566656214,0.015473658760432892,0.00286607428147162,0.01588761994550561,0.03903176075672302,0.01631959677819084,0.016594554036388973,0.0036266515989444546,0.04342764384620969,0.04468387265202268,0.016786482209442618,0.016757841793633113,0.029615454642380995,0.002501265710523496,0.03365715726804646
444,444.0,0.9884405894085826,1.005675663775512,0.04327649863636157,0.0021192966350689385,0.017088149875779873,0.011884501632272396,1.0019697747106209,0.9960138770344429,0.9978760969844569,0.9979695872150807,0.9976146902119092,0.9999566878494831,0.9953903195965191,0.9986074733915292,0.9975096637321305,0.9931305346133579,0.9974169289832865,0.9941105430446195,0.9939854645804339,0.9962770544573512,0.9981468143098837,1.0017466256643928,0.9961376237748896,0.9997834003154185,0.9955421253583588,1.0029352536694611,0.9958821567764148,0.9961386281124096,1.0014165672776412,1.0026316217082198,1.0030562972097534,0.9953540669336378,0.9955310120667851,1.001787046241745,0.9957625974524184,1.0015955327408792,0.02446794182915869,0.0021192966350689385,0.010967939745337175,0.014393042627296937,0.01313031788986452,0.02811985314124335,0.0029087659354574457,0.02840316340661755,0.01344072107414996,0.0060043144755526755,0.01366293304484188,0.005688610593752689,0.003639018191695973,0.01520779256596523,0.005507406322154645,0.031740346285586016,0.01632275962205686,0.002859044433188008,0.016708862457063395,0.03724399588217841,0.017104656450553857,0.017349535711195036,0.003545755708437554,0.041917541297678475,0.04327649863636157,0.01753320168105936,0.017506240364047673,0.02774460608601343,0.002448210334857311,0.03168212384496166
445,445.0,0.9887550665718221,1.0078427923160374,0.04703461695120951,0.0021355320086179222,0.017414196646916482,0.012894784336169545,1.0049076944369466,0.9950469373907,0.9982493071489908,0.9985427619245572,0.9980554188483161,1.0031069742906196,0.9940262186242699,1.0017726865844931,0.9978170026474485,0.9909952806423207,0.997621052650713,0.9920294180510847,0.9923747119620319,0.9969371023291872,0.9991046187749767,1.0050850445997974,0.9968951451812852,0.9985933980699641,0.9963485000066081,1.0065074964982492,0.9967416263770784,0.9970439159442765,0.9998974542311005,1.0063746883101021,1.0068474186079814,0.9962686446588204,0.9964423459290667,1.0049168896961342,0.9946491429348883,1.00493101227505,0.025387329737128025,0.0021355320086179222,0.010687852716484782,0.013955524687339807,0.012768742501139858,0.0293309981992402,0.002740910374095666,0.029650329310887368,0.013118296566918193,0.005482196590003561,0.013339449460445761,0.005188705194063637,0.003344676932306156,0.014688158759220154,0.005596962624624949,0.03332155583047388,0.015725326301443805,0.0028806107319482416,0.016077776750169713,0.03979474995537135,0.016436104330853362,0.016655335699905842,0.0034933357427908243,0.04538169529029855,0.04703461695120951,0.01682589561324128,0.01680094727870614,0.028908864760439523,0.0024154425436764544,0.03325797596444999
446,446.0,0.9891277413801749,1.009605736233161,0.052894900360494816,0.0021001667476147528,0.019066154456234063,0.014898170254636073,1.0070817238083911,0.9939895593693017,0.9989728245032138,0.9994782692697898,0.9988942218292868,1.005414652135247,0.9926843404875942,1.0040818573447818,0.9986291177960517,0.989127741380175,0.9984662904097414,0.9902012354998638,0.9908579581058877,0.9979453799844588,0.9998694440114866,1.0075338257125583,0.9979862133515742,0.9973882437053331,0.9974777290501284,1.0091265337543636,0.9979121040040093,0.9982436025611029,0.9984948625819909,1.0091214639045005,1.0096388771476248,0.9974867745871657,0.9976566503365865,1.007223475655668,0.9934849615021046,1.0073796410857925,0.029125641436234088,0.0021001667476147528,0.010798767333752726,0.014297739928080477,0.01296205833862503,0.033621696657701955,0.0027401499609500807,0.03397618046971568,0.01321508072951992,0.005627188238334834,0.013406839881000254,0.005318093903273126,0.003383105774378951,0.015130098472892607,0.006683087825920337,0.03813776542183096,0.016273324945687204,0.0028357525251564864,0.0166687479070056,0.04517637848789019,0.017077061557488792,0.017327414148781747,0.003431393861798788,0.05113819880650505,0.052894900360494816,0.01752121910700768,0.017493169162787627,0.03316805982927009,0.0023866169715523545,0.03806873489576968
447,447.0,0.9894881895740832,1.0104131484364052,0.054380247451435916,0.002493729007179815,0.020992255022223946,0.015375847868103592,1.0078559336838866,0.9937740720369731,1.0009944858858755,1.001759069768277,1.0011225278298201,1.0061954402648212,0.9925424658734929,1.0048472243009785,1.000960409517818,0.9891538847891526,1.0009061938215915,0.9902168648533475,0.9907645319939025,1.0002815580707023,1.0008561466980892,1.0083336618692498,1.0003910640502616,0.9972466373009893,0.9999050954938519,1.0099157720974077,1.0003612385748517,1.0007033562742382,0.9984254208561398,1.009890612181584,1.0104131484364052,0.9999577903522606,1.0001259742933604,1.0080218573501647,0.9932917753209131,1.0081827408587591,0.03156394364639417,0.002493729007179815,0.012349658486793307,0.01663871772655563,0.01489515453893702,0.03625633134197433,0.0033848655502342474,0.036604927094247196,0.015011096907194146,0.006733147292856962,0.015142257952930964,0.006387815973409344,0.0041811571600542784,0.017678796013016463,0.007557901659549055,0.04083423115400159,0.019101666970415244,0.0033594831351483213,0.01960241569697971,0.04737845319724082,0.0201209807273827,0.020443134793456875,0.004051924589313719,0.052798607274089665,0.054380247451435916,0.020685462584512253,0.020650003915145702,0.03583307286816009,0.002881777507445101,0.04076668845066394
448,448.0,0.9897378261335015,1.009890595781608,0.05078958732281019,0.002963495149679919,0.020903779554249644,0.01411128766917782,1.0065677217608202,0.9934772185053292,1.0038022097292922,1.004825569123794,1.0041539115778997,1.004712338660918,0.9925673916658548,1.0033383031712892,1.0041124808551631,0.9899239464058979,1.0041047912316576,0.9909322824019623,0.9910299950044246,1.0033810815429751,1.001232309488674,1.0066526125918385,1.003541272549979,0.9969504698951644,1.0030638196808752,1.0077709331735287,1.003522792769362,1.0038578917311545,0.9982408806605131,1.0073589039230681,1.0077730188365701,1.0031276393856514,1.003294170409257,1.0065717888749022,0.9930656254043118,1.0065064955937695,0.030118424430389874,0.002963495149679919,0.013118162820297643,0.017714132571163416,0.015815411764873777,0.034507842530146396,0.003967421513009167,0.03482612080379585,0.01587062130185772,0.007333606910851322,0.015942683542277264,0.0069912176927477586,0.004789127954103408,0.01882018596329531,0.007301627226558975,0.03872779261031868,0.02035007606625772,0.003978196282557094,0.020894528321779432,0.044559423190451225,0.0214534976423629,0.021808528688288514,0.004779777705984242,0.04938352816573507,0.05078958732281019,0.022064148553658777,0.022025655440896342,0.034128517036909535,0.003423973899895994,0.038666073524535605
449,449.0,0.9897710258482626,1.008371300909864,0.0486896317754884,0.0029497666083936813,0.01983318024735971,0.013464787334006918,1.0037499888822565,0.9922800142986364,1.005765573967872,1.0069682193867182,1.0062567183333675,1.001575383276235,0.9916423928437126,1.0001738251735208,1.0063099140365255,0.9897710258482626,1.0063247695536148,0.9907223650021242,0.9903571644478123,1.005479689149667,1.0003239390270837,1.0031703900557478,1.0056435908047319,0.9955251324791708,1.00515389534744,1.0035449029603587,1.0055952465578768,1.0059146668286019,0.9967972894014595,1.0025157716500492,1.0027461912893492,1.0051818369263434,1.0053489471237451,1.0034720991499653,0.9918895884656124,1.0030305966997723,0.028562492950050224,0.0029497666083936813,0.012361184912763334,0.016634179750434828,0.014881821464813537,0.0327857362916416,0.003845588926515416,0.033103773723792584,0.01494985853979919,0.006902893933710579,0.015011126614638331,0.006586968432550783,0.004576957599125429,0.017661076061837918,0.006848762143437013,0.03685060168179472,0.01908782972832684,0.003959609115077391,0.0195980472119969,0.04256332308075329,0.02011974556286915,0.020455237507813355,0.004768031686979345,0.04731646020630884,0.0486896317754884,0.020691001326425987,0.020654841619412338,0.032406381433023254,0.0033833361399632856,0.03678914139105387
450,450.0,0.989528849223779,1.0063654004085818,0.05030584704385875,0.0027032919724748923,0.019436903858738367,0.014159657111476827,0.9996681271008421,0.9922214410859461,1.004576234335077,1.005513462050799,1.0049180684694854,0.9971911225681971,0.9918819473814404,0.9957655734735827,1.0050410179441844,0.9906974907915415,1.0050681714282519,0.9915941735860141,0.9908202995435033,1.0038806295512022,0.9982186794248965,0.9984911586510946,1.0039238114214553,0.9954804127847803,1.0033879839902222,0.998449851696719,1.003780217251807,1.0040704779033418,0.9968454001341154,0.9971144117205887,0.9972584065834522,1.0033125549505095,1.0034823228455234,0.999126389746461,0.9919109324737218,0.9983559646596855,0.029272435978581975,0.0027032919724748923,0.011205489108576104,0.015088733823951988,0.013491004876950305,0.03367656424682274,0.003545566708161099,0.03402878075983071,0.013551002945861526,0.006643754979274064,0.013609566964877733,0.006321304044797714,0.0042729560463969805,0.016032544985103946,0.006788977353193892,0.03790133191171238,0.01733989215144986,0.003634240096176785,0.01781030393372429,0.04390277116437385,0.01829283069911715,0.01860374883634858,0.004394829599433538,0.04889286716138473,0.05030584704385875,0.01882174614330808,0.018788080866424237,0.03325173959027437,0.003100444569407493,0.037834467200301536
451,451.0,0.9891390996277813,1.0043830308651704,0.05225308910817934,0.0025526346522592664,0.01934014377848505,0.014978335238959115,0.9951919319428675,0.9938936605402822,1.0010573057457566,1.001293368902641,1.001017885815943,0.9924679755031818,0.9939183667642559,0.9910280909935663,1.0011964380881055,0.9933663926623885,1.001238212475949,0.9942116818453356,0.9930650717260778,0.999525887570306,0.9957687544337078,0.9936054544123459,0.9993689272534582,0.9974328036428847,0.9987653999382532,0.9936180195623608,0.9990871151197671,0.9993362852985116,0.9989749538967929,0.9923895388863823,0.9925739886952055,0.9985419655321586,0.9987173748180486,0.9944052589723711,0.9937469455507051,0.993472159091286,0.030408650608945355,0.0025526346522592664,0.010172543840371964,0.013740269232337239,0.012254081274229906,0.03501093885202058,0.003503124972220777,0.035389311789234046,0.012279017107263576,0.007029148122305853,0.012319393175589652,0.006670136174880624,0.004343449166054414,0.014630299101205353,0.0067192829079790704,0.03940956047001075,0.015853349354512356,0.0034582276891445725,0.016300380667485195,0.045646498302180885,0.016762146684646675,0.017063290089818224,0.004270950972595712,0.050808272001508906,0.05225308910817934,0.017269045233328662,0.017236566430897333,0.03454870951713352,0.002963486604620146,0.03933845925159148
452,452.0,0.9887762661435795,1.0029343288670391,0.05225989484932403,0.0025770823269464127,0.01895315104172819,0.01509209367800046,0.9929811287068597,0.9958353850420033,0.9979707203371754,0.9976537216047955,0.9976321867275049,0.9902105836765139,0.9961328355334538,0.9887762661435796,0.9978662113062743,0.995970061700012,0.997962448613476,0.9967835698188896,0.9954029368731977,0.9957888861958799,0.9945008377284449,0.9913715965709168,0.9954767812779409,0.9996628866911711,0.9948209275096426,0.9916561179415705,0.9950878679884531,0.9953023143353684,1.0013617536677686,0.9906745992469973,0.9909329502112119,0.9944831805276929,0.9946630890090506,0.9921323417972634,0.995836316958081,0.9912364403070242,0.030475805233361283,0.0025770823269464127,0.00929237912189326,0.012606133785540374,0.011207976310819856,0.03507671570599402,0.003704305577738481,0.03544990561051035,0.01119791205254534,0.007695035768804596,0.011223579370904704,0.007300172384919287,0.004683386582415364,0.013455600521260458,0.0064512077036850855,0.039482198603504,0.0146152628110516,0.0035125352824087307,0.015047390798163893,0.04569811336247332,0.015496950406089208,0.015795129732845806,0.004454023305602225,0.05082068909387639,0.05225989484932403,0.015991861799220405,0.01595988254721102,0.03461810670804391,0.003033208436594726,0.039412085458097636
453,453.0,0.9885799166466476,1.002529431001597,0.049700451353822415,0.0025413366225935053,0.018176217027753138,0.01429805852259825,0.9943875886749468,0.9967085800250242,0.9966379479687716,0.9962488646972426,0.9962091536137088,0.9918093524374059,0.9968860947794399,0.9903975558266527,0.9963786324060082,0.996330260865391,0.9964600016193021,0.9971753983039743,0.9960284695068131,0.9943630003366625,0.9949452608812285,0.9931551360900285,0.9940231111950546,1.0006913473113928,0.9933552618695618,0.9937674049899323,0.9936069750869293,0.9938058045551759,1.002529431001597,0.993045780209897,0.9933701507707899,0.9929896821200301,0.9931700128849229,0.9937199541996968,0.9967178448329144,0.9930152417337309,0.029081007642130643,0.0025413366225935053,0.008929773538474649,0.012135416331478837,0.010792451177223281,0.03343537107596806,0.0037054538751725248,0.03377610899191168,0.010799254362584127,0.00769808709149876,0.01086669388731759,0.007307666922848363,0.004701436713137766,0.012972506070118213,0.0061536336561242725,0.03762401105101466,0.014105216078134425,0.003449779016961811,0.014532386950193266,0.04350113983958708,0.014978157288697112,0.015274852009173164,0.004407974537685442,0.048330842472009236,0.049700451353822415,0.015469467105887572,0.015437213887119968,0.03301600602628249,0.0030025545253264297,0.037560260732116726
454,454.0,0.9885499341811087,1.0034890928231617,0.045732576772562886,0.002362729340384301,0.017448517616655612,0.012900417300439353,0.9981872171365581,0.9965907256596912,0.997057984936905,0.9968989820452785,0.9966883643891992,0.9958947869166633,0.9963595137841272,0.9945136033679217,0.996684373178549,0.9948871025432446,0.996650106083559,0.9958012294475317,0.9952093956884656,0.9951108191508847,0.9965829507828534,0.997482585932531,0.9948598721233748,1.0005362776376454,0.9942231509792765,0.9984176421950721,0.9945059739315213,0.99471876947337,1.0023543089989728,0.997935110168764,0.9983162678591992,0.9939240439890976,0.9941024897525566,0.9977692949844618,0.9964888502851665,0.9973380467874047,0.026686046631259258,0.002362729340384301,0.009619837105078586,0.012915391837483747,0.011606079114497576,0.03067629900838913,0.0034077069755733664,0.03098441971255193,0.011740870460642608,0.007053327369758368,0.011904587294794808,0.006694497468060378,0.004311161847114881,0.013759950375471517,0.005800349780133912,0.034526364762692684,0.014898753599116124,0.0031853294893232705,0.015322179325497016,0.039963140665620005,0.015759567732631544,0.016043042728313445,0.004048855391347439,0.04445191903500663,0.045732576772562886,0.016244361333547123,0.016211385619261238,0.030296693699172487,0.0027793399089497055,0.03446876411543213
455,455.0,0.9886512805832516,1.0053765457536836,0.044362967831270576,0.0023206085500413194,0.017253279588827667,0.012174322055630283,1.0018957045125467,0.9960435160405189,0.9975520979525629,0.9976256596778815,0.9972629223128184,0.9998858029650256,0.995403405283709,0.9985330090012686,0.997114837851124,0.9930867654336059,0.9969735184899374,0.9940612990978774,0.9939815566363718,0.9959388831733114,0.9980498681974116,1.0017099654844754,0.995788270081682,0.9998205346031105,0.9952014015836078,1.0029435515201741,0.9955368178406631,0.9957914229048496,1.0013645566786438,1.0026800913961929,1.0031127746141792,0.9950117540785323,0.9951869463265576,1.0017253752825055,0.9958044702921993,1.001561041852469,0.024950830446509645,0.0023206085500413194,0.010632718534221248,0.014027887348461374,0.012759548962630447,0.02878412891525804,0.0031728387500069132,0.029088584168538278,0.013062399785289893,0.006400055313854003,0.013296147445796592,0.006072033332399046,0.003939255821367225,0.014822430331824914,0.005342241031579082,0.03253547400479099,0.01593260868596522,0.0031224647618077364,0.016328866750174618,0.038178344117865075,0.016729886816007893,0.01697898390596916,0.0038917779695111427,0.04297104326811356,0.044362967831270576,0.017179217174099714,0.0171471732602201,0.0284074373949282,0.00268326422519291,0.03247716876113508
456,456.0,0.9888489176893637,1.0075656401820225,0.047431028324255504,0.002281625307939845,0.01746698109019665,0.01298944149249381,1.0049953944228154,0.9950939797749981,0.9979539570986464,0.9982327200220937,0.9977361910639664,1.0032072932210232,0.9940599384944185,1.0018713586563535,0.9974619005792432,0.9909800476384449,0.9972258589484829,0.9920105045496088,0.9923897398761653,0.9966280340442395,0.99908452367647,1.0052274011123945,0.9965719625913482,0.998644830807939,0.9960336675032827,1.0067054864489215,0.9964189099694856,0.9967183111738541,0.9998425747075518,1.0066203698896983,1.007100811457364,0.9959517694890839,0.9961234558191009,1.0050257706311716,0.9947081673567664,1.00507515051501,0.02554162409745716,0.002281625307939845,0.010465356560535445,0.01371455955322019,0.012526131597216108,0.029596880856676066,0.0029565129191267726,0.02992817943349066,0.012881144271789376,0.005863336274483053,0.01312215167325398,0.005555063976918819,0.003607550964109702,0.014429934019503295,0.0053196235356385855,0.033650425622462926,0.015463115400761736,0.003070397267151573,0.015823629804021928,0.040153739874635254,0.016185245210911702,0.01640578083016719,0.0037537067407576842,0.045772788779036296,0.047431028324255504,0.016592497941144254,0.016562985312533942,0.029176428220840496,0.002592978507476702,0.03358500982838323
457,457.0,0.9891078073357323,1.009430226497038,0.05182733222410184,0.002277400008341764,0.018776495210828064,0.014519681677854768,1.0071452756675576,0.9940168488342437,0.9987431817866307,0.9992361038760714,0.9986511243806055,1.0054922304095704,0.9927003211401622,1.004154663288177,0.998360730262899,0.9891078073357323,0.9981661724418317,0.9901776754008524,0.9908605890204092,0.9977022900266722,0.9998526867589629,1.0076462620671842,0.9977291855198548,0.9974251576982789,0.9972315396207404,1.0092964075993482,0.9976587458662985,0.9979922760180108,0.9984338614968241,1.0093358633636045,1.0098611248236453,0.9972394275904579,0.9974081364205848,1.0073079728602943,0.9935231743994621,1.007493912135741,0.028527832727485488,0.002277400008341764,0.010545922105436563,0.0139961444151076,0.012670128510756787,0.03300017372598628,0.0030159754329431338,0.03336359372636236,0.012925522544995263,0.006128520655485171,0.013127381853486535,0.005798962174879328,0.0037260090130382586,0.014791478966707197,0.006144459460571118,0.0374304833601856,0.01592100488870326,0.003068408683342649,0.016319626142464114,0.04429022480486891,0.01672524559592564,0.0169726071112715,0.0037440893019521355,0.05011619423099736,0.05182733222410184,0.017181733203141973,0.017149222474329623,0.03254590663824318,0.0026044085673501615,0.03735886377638109
458,458.0,0.9893827711344111,1.0103441550875896,0.05257696044467548,0.0027557770136554046,0.020599734179630853,0.01471718230049763,1.0077149097154858,0.9937413675828379,1.0008810694167274,1.0016367947355502,1.0010084033962392,1.0060564329002808,0.9925138778812673,1.0047042241778699,1.0008359793123613,0.9891213423574052,1.000769010469762,0.9901803862893532,0.9907327393093831,1.0001643583905324,1.0007837507215778,1.0082138747845957,1.0002615340101229,0.9972285665593326,0.999790971322516,1.009822511092432,1.000243007769853,1.0005892398047347,0.9983277556741915,1.0098198837434542,1.0103441550875896,0.9998533809870739,1.0000207424645697,1.0078861863421669,0.993273309753108,1.0080640871926543,0.03057893509261912,0.0027557770136554046,0.012164214346445823,0.016427709119362335,0.014673737148708293,0.035175173702732966,0.0037725347583868725,0.035535933258596004,0.014773164567468725,0.007390557301786547,0.014891361850794916,0.007018792472451685,0.00464854145559645,0.017424695618550638,0.006901806654235157,0.0395901020721528,0.018844207367987493,0.0037098932520401575,0.019347427665932882,0.045855031943433884,0.01986688683053962,0.020184655913903688,0.0044998596434978125,0.051061680854299504,0.05257696044467548,0.02044947443078355,0.020408102165449353,0.034748123520625,0.00319611619441796,0.039520568727794976
459,459.0,0.9895880698005122,1.0098741042873793,0.04904041344423554,0.0032390336783575183,0.020686236704615526,0.013461719759618627,1.0062842551623377,0.993349224777978,1.0037644286652623,1.0047811033454106,1.0041142772705154,1.0044106775315635,0.9924438836409645,1.0030322053600893,1.0040674117881692,0.9898013276715819,1.0040489068060945,0.9908071846430768,0.9909068596783241,1.0033369932266514,1.0010902971939257,1.0063542969520103,1.0034866193362582,0.9968335139154489,1.0030259852431156,1.0074663761633864,1.0034827584171104,1.0038247140592034,0.9980531775310468,1.0070473562823865,1.0074534924711305,1.0030983970154903,1.0032650817356314,1.0062773772066718,0.9929514510764338,1.0062092736323127,0.029209045658760462,0.0032390336783575183,0.013196509748635288,0.017860159288646787,0.01591127499049328,0.03349878030423675,0.004365518148583264,0.0338281030582871,0.015950588336133477,0.00798736210973917,0.016005865229954425,0.007619421050569112,0.005260104051777727,0.018940492825107985,0.006718239716212967,0.03755792395510248,0.020494824448569236,0.004355826448085397,0.021046590688263353,0.043100524205864243,0.021620786182489388,0.021977239486644526,0.005258423120286265,0.047701450142979995,0.04904041344423554,0.022260933190501576,0.0222155210569801,0.033118713976705766,0.003752329511673871,0.03749510308458887
460,460.0,0.9896278238249135,1.0083580642094812,0.0468602390833783,0.003188246313031587,0.01967886578913049,0.012795985381291628,1.0036087489767551,0.9921452787941879,1.0058530081125936,1.007055749672467,1.0063481096546363,1.0014142344083066,0.9915054190413303,1.0000029404166024,1.0063973112623879,0.9896278238249135,1.006399227718404,0.9905771336492345,0.9902171845285225,1.0055779775735993,1.000281191379754,1.0030241640494464,1.005734103352368,0.9954195448526054,1.0052578650957842,1.0033906247980582,1.0056893061770298,1.0060119814141948,0.9966333804828935,1.002355161791751,1.0025771839199407,1.0052795689521288,1.0054470653240088,1.0033228996666639,0.9917685879021227,1.0028845070246217,0.027645947943213456,0.003188246313031587,0.0126045980181879,0.01698413258130305,0.01517679174421173,0.03174970589926127,0.004198678873203522,0.032074616393912646,0.01524963986366009,0.007504609858862893,0.015311222881075436,0.007164013568394776,0.004999210385783047,0.017996613463022785,0.006285017784750021,0.03564085196369248,0.01945811589778512,0.004289862402071944,0.019978191561261353,0.04104594953991817,0.020521520172951863,0.020862793926730593,0.005186530935098199,0.04555569452444955,0.0468602390833783,0.02112468638293368,0.021082111120775123,0.031377235492867674,0.003670045035423285,0.03557910006270333
461,461.0,0.9894437168370713,1.0063268529118106,0.04843678630279907,0.0029148114901894747,0.019252189203406125,0.013461039157509713,0.9998287851980833,0.9922251022521315,1.0048456387251514,1.0058005895443098,1.0052105677923078,0.9973472906262196,0.9919006379900169,0.9959106029534281,1.0053409435260556,0.9907296729403641,1.0053658599595166,0.9916280897596466,0.9908464696940474,1.0041922965093786,0.9984135126803994,0.9986901249365495,1.0042349207514942,0.9955371217447174,1.003715701722886,0.9986871447520357,1.004099393139131,1.004392626807158,0.996848429054097,0.9973793119332339,0.9975244802052426,1.0036342813976484,1.003804925145035,0.9992965004039379,0.9919397504947325,0.9985542786580016,0.028325481572620777,0.0029148114901894747,0.011434347968934402,0.01540937715629114,0.013767791884016263,0.032603492664639376,0.0038739633162202997,0.03296131539911939,0.01384245500801584,0.0072383276790099005,0.013909775466918486,0.006889536186824028,0.0046756577880981,0.016335245067547955,0.0062138592359919954,0.03665088873645186,0.01767068045540843,0.003928028657029326,0.018148711845776537,0.04235140955117373,0.018648785371222058,0.018964537509602215,0.0047733441288004795,0.047090465915399796,0.04843678630279907,0.019204453479233587,0.01916534787971277,0.032194266934911855,0.003358447142488962,0.03658408430773553
462,462.0,0.9891276850207564,1.0043112884522827,0.050704824594239487,0.0027498995549741956,0.019210364888604267,0.01437859956540409,0.9954613457286181,0.9939896753855438,1.001331593906259,1.0015902289397318,1.001324369172386,0.9927569087917156,0.9940444762334809,0.9913099115844207,1.0015206999264097,0.9935206545001207,1.0015670854699077,0.994370920941103,0.9932058204765659,0.9998488183344457,0.9960479877367215,0.9939501001152433,0.9996947879286114,0.9975873741267306,0.9991101404559334,0.9940303322448114,0.9994223871802252,0.999673149463281,0.9990734465558487,0.9928546018557673,0.9930485628909077,0.9988822500812755,0.9990576835795086,0.9947003991394477,0.9938719677466397,0.9938149795838939,0.029637635704558747,0.0027498995549741956,0.010376568102981897,0.014027309015977159,0.012501451700926187,0.03414648316425582,0.003812492391814114,0.03453407893790977,0.012541771268215887,0.0075933939120521425,0.012591396201037407,0.007208724270457054,0.004726021772356688,0.01489733053245029,0.00619511812146142,0.03839599670799261,0.016143903076619538,0.003735700622385074,0.016597155138352977,0.044380593246934635,0.017072410676867825,0.017377488381121672,0.004645100748522329,0.04932040833576301,0.050704824594239487,0.01760249112381523,0.017565473224678146,0.03370021134045513,0.0032052343690823727,0.038324280419869274
463,463.0,0.9888092276983171,1.002842188888814,0.051072160156575834,0.0027622645427856475,0.018897769722105395,0.014615813401358799,0.9930032993138161,0.9958474710163717,0.9979678391414356,0.9976398341883705,0.9976416145852134,0.9902465980596775,0.9961725653011949,0.988809227698317,0.9978936963953274,0.9960272596327334,0.9979939564411903,0.9968480842614752,0.9954592407527915,0.9957949341501364,0.9945490100407489,0.9914352011012606,0.9954797012510214,0.999709269641746,0.9948428208074697,0.9917748531643656,0.9951012319822924,0.9953186082978097,1.0013484804991948,0.9908428859225703,0.9911085770387111,0.9945018663216838,0.9946816599182112,0.9921735852191951,0.9958699450478349,0.9912989002319333,0.029912443490095395,0.0027622645427856475,0.00948838989695378,0.012883515390887444,0.011447736425618082,0.03445166621492264,0.003991372786084268,0.03483460410834049,0.011452623871059931,0.008206244914269393,0.011488184533840708,0.007787065745402194,0.00503692790155995,0.013714153945484246,0.005998115500894222,0.03873490175085846,0.014895927755863686,0.0037730097462350264,0.01533499228782948,0.04474965407987136,0.015796357749281238,0.016099877421196545,0.004814629762216573,0.04968565807959635,0.051072160156575834,0.01631367328604809,0.016277845966097396,0.03400554982502393,0.00325993629378397,0.038663608234485294
464,464.0,0.9885952317471589,1.0024503722793205,0.04854396601556858,0.0027224740785653473,0.018148490482111753,0.0138249636176608,0.9940995121574685,0.9966719546617994,0.9963749582109158,0.9959390153580215,0.9959336932196167,0.9915171373010148,0.9968639318098819,0.9901018479912932,0.9961120126387519,0.9963077548880439,0.99618632934299,0.9971600693203907,0.9960213627667078,0.9940701669768055,0.994757089848152,0.9928695872517003,0.9937230795267045,1.0006663655205947,0.9930712647863709,0.9935185300037512,0.9933174406053741,0.9935200532453479,1.0024503722793205,0.9928339832703146,0.99316475129607,0.9927065032709694,0.9928868300327272,0.9934379829560067,0.9966950713178493,0.9927293529461869,0.028523882036545278,0.0027224740785653473,0.009174054708221356,0.01246906272737155,0.011093968600614882,0.0328207094715003,0.003978176555985262,0.03316918024128254,0.011126351831323615,0.008164617064636713,0.011218723390158263,0.007751847574679247,0.005032264642226616,0.01329389890942758,0.005737298195707546,0.03688733236132598,0.014451339503730546,0.0036986386730503452,0.014889992920692883,0.04257448797713249,0.015349592985076073,0.015655718976957368,0.004747400622226309,0.04722525045370159,0.04854396601556858,0.01586782643504873,0.015832550696515905,0.03240974243633702,0.003222271701887417,0.0368220926758552
465,465.0,0.9885021342649136,1.003470102968973,0.044697898720307876,0.002546504562903992,0.017485950918016576,0.012458170420708146,0.9977537102781556,0.9965693695076849,0.99672115765852,0.9965132811112728,0.9963373188172973,0.9954622291349029,0.9963530107211751,0.9940767273817359,0.9963416667152082,0.9948734485534805,0.9962917834683819,0.9957951420147128,0.9952194874051052,0.9947402974058379,0.9963281150656816,0.9970540720773526,0.9944806950864375,1.0005376109594344,0.9938559550514412,0.9980258128669989,0.9941316495242829,0.994350585909766,1.0023165614771323,0.9975783407526064,0.9979651456564239,0.9935498737038803,0.9937291442589239,0.9973398241268048,0.9964852091442933,0.9969088948509726,0.02614387315984447,0.002546504562903992,0.009972280899179212,0.013370345148583991,0.01203341208581824,0.03008562908669374,0.0036668036831062935,0.030402406233128502,0.012213489354330913,0.00747085071859217,0.012422818913329994,0.0070926787761468844,0.0046171693127111755,0.014207386625726279,0.005400536805876512,0.03382685076487792,0.015375438693036876,0.0034299043374617926,0.015815923044278427,0.03910879970936027,0.01627086702833049,0.01656846952202944,0.004370095304358293,0.04345685534744037,0.044697898720307876,0.016785875607290248,0.01675122743407175,0.029709956309668786,0.002996809824743891,0.03376737052726847
466,466.0,0.9885237599042684,1.005449430451962,0.043510642574563906,0.0025094092632434364,0.017373983687103276,0.011791476684472106,1.0014883199309619,0.9960135282153004,0.9972560158815643,0.9972780767643387,0.9969531362557567,0.9994750279581289,0.9953869519120206,0.9981176514192475,0.9968137001073435,0.9930679038401662,0.9966604599547353,0.9940487950126485,0.993983226701312,0.9956039458268531,0.9978038190572779,1.0012952072426187,0.9954468939089987,0.9998143352365068,0.9948705925823299,1.0025590544689855,0.9951974485068734,0.9954531450817391,1.0013351260631411,1.002322785862841,1.0027603302536003,0.9946723917814296,0.9948488304454525,1.001314775236402,0.995790244860885,1.001145392988597,0.024448786274921922,0.0025094092632434364,0.011117795100580063,0.014629855388469129,0.013332979724675328,0.028248819084851412,0.003421562209727954,0.02856506020477482,0.013695336871112011,0.006771288745411047,0.013981245979542698,0.006427291295187023,0.004223341655996998,0.015421730363843228,0.0049617312891472665,0.03190544314494015,0.016564977067242886,0.0033633904975731523,0.016977890708868112,0.03744106143286422,0.01739268466573366,0.017655631979296302,0.004193940183038523,0.04214198340532706,0.043510642574563906,0.01786488179719358,0.017832508597964154,0.02787125038313458,0.002900982277347128,0.03184600844652644
467,467.0,0.9886539333179123,1.0077398505097337,0.04608503588893762,0.002453840990914456,0.01748638298788674,0.012443492038209563,1.0046706259157123,0.9951485813243022,0.9977676912602838,0.99800182757822,0.9975451622737574,1.0028858957044047,0.9941336539090517,1.0015466293388555,0.9972827023579094,0.9910506539344285,0.9970341173643319,0.9920861136109008,0.9924861627725109,0.9964273695370867,0.9989511136188233,1.004914662970977,0.9963725123412823,0.9987411622730469,0.9958498728648899,1.006427268890754,0.9962333813942998,0.9965360207585101,0.9999374023293679,1.006368382293963,1.0068537533892987,0.9957703892002063,0.9959422448532609,1.0047015146650102,0.9947781631366875,1.0047619067514064,0.024778380039932945,0.002453840990914456,0.010994485901257898,0.014356266219021536,0.013143812700241814,0.02877000463594115,0.0031897896411313847,0.02911542900862217,0.013565668082404773,0.006226342081184122,0.013857763409536884,0.005902822987804104,0.00387859262590839,0.01506710722163218,0.0048717743363971226,0.03267847337267714,0.01612791079070216,0.0032831688388227924,0.01649951187447758,0.038999153915198474,0.01686654626680133,0.017096191147941295,0.004019060449837009,0.04446651523591176,0.04608503588893762,0.017287226316506088,0.01725786034690969,0.02834603559297902,0.0027923950885533066,0.032614324628415986
468,468.0,0.9888864791585326,1.0096928589237344,0.04964734233408137,0.002459126346731769,0.01855855464721436,0.013698152347772111,1.0070185583852478,0.9941674410982999,0.9986499646741752,0.9991119598699648,0.9985623183590882,1.005388328942551,0.9928734275506853,1.0040527138226538,0.9982837995950509,0.9892682549713967,0.9980736445218319,0.9903440283153803,0.9910545016780646,0.9976193671205004,0.999870150556299,1.0075612789140092,0.9976565934941208,0.9976243448062573,0.9971802455170766,1.0092578046109708,0.997610805096594,0.9979529150791079,0.9986402668060219,1.0093285054940135,1.0098576612830377,0.9971962797930701,0.9973660787636187,1.0071968113041367,0.993687378404733,1.0074082513877585,0.027341860868551515,0.002459126346731769,0.01097383651431267,0.014500093346456536,0.013159126921711353,0.03167787133596563,0.0032806030902970914,0.032050551736124734,0.013472745308046399,0.006574571915522979,0.013716382356874088,0.006229886865833999,0.004046015591762123,0.015275833418812937,0.0055517254517692535,0.03588650848056544,0.016415797481384713,0.0032941333867264225,0.016818042634066787,0.04243550967524498,0.017225379172959625,0.017479846369070746,0.004025017733237596,0.04800688239182784,0.04964734233408137,0.017688618326731183,0.017656944542409826,0.031227981999972947,0.0028189056918790133,0.03581949812749908
469,469.0,0.9892152220788177,1.0106599514754098,0.050308325854719116,0.0029393933853492987,0.02042591245326455,0.01389332639196792,1.00786152929701,0.9938699659631796,1.000805959069365,1.0015405247149234,1.000939058217696,1.0062404404680845,0.9926503670197748,1.0048935633149587,1.0007787265183428,0.9892152220788176,1.0006984925824398,0.9902794269809949,0.9908811047322166,1.0001091148100758,1.000900814908691,1.0084302578736009,1.0002201248625489,0.9973742655239743,0.9997723362841,1.0100956246759443,1.0002309026104443,1.0005894390411068,0.9984627191097102,1.0101292020038384,1.0106599514754098,0.9998428475144486,1.000012324020994,1.0080619358007117,0.9934090464652394,1.0082799586488098,0.029411479180631046,0.0029393933853492987,0.012686898235797666,0.017060950664384053,0.015265705552977571,0.033842270050282994,0.004049065769371735,0.034203287356567434,0.015401844946130798,0.007861315404285408,0.015546543490274307,0.007478634390113874,0.0049893954897091055,0.018042886293064712,0.006346017836951506,0.03803718485657237,0.019477853375171415,0.003932676265919713,0.01998314890858835,0.04395516632915562,0.020507016998023903,0.02083339976710714,0.004774383961245977,0.048873634771439196,0.050308325854719116,0.02109650918852679,0.021056560085780635,0.033429617029889225,0.0034125718866594725,0.037973636273245806
470,470.0,0.9895852602185528,1.0101917577177164,0.047047556200379564,0.0033716280177745602,0.020744628932964936,0.012800991445267291,1.006608930774584,0.9934550456603425,1.003674452226787,1.004682713119522,1.0040378144110236,1.0047920418310123,0.9925498490608395,1.0034200762273549,1.004007991724082,0.9898460049950308,1.0039811097594067,0.9908579876013205,0.991021086558721,1.0032711697540866,1.0012610824531467,1.0067719149432166,1.0034370310046785,0.9969440606231311,1.0030010093664739,1.00796354272115,1.0034657965535416,1.003822058995864,0.9981498349358784,1.0075973092320474,1.008015200078766,1.0030846445511743,1.0032533189943331,1.0066470069661722,0.9930640808643871,1.006625948124872,0.028294162448672697,0.0033716280177745602,0.014025218711799079,0.018896345338640014,0.01686356169539174,0.032428949414228886,0.004577751907004842,0.03275320735605895,0.01693447137637942,0.008366052102047794,0.017014049272199693,0.007991003987249815,0.005532729031577766,0.019981470133358922,0.006310975015838061,0.03629790317772002,0.021575243320575765,0.004500166186615594,0.022135903204838058,0.04148978705185341,0.02271854526773567,0.02308605475808279,0.005443993951926989,0.04579142951670744,0.047047556200379564,0.0233707030566311,0.023326434308546404,0.032065342126079255,0.003907529375076259,0.036240700677957524
471,471.0,0.9897467856659117,1.0086354422896509,0.04473576539303783,0.0032904634911863325,0.0197543840179563,0.012108060008782276,1.0040088577517092,0.9922880635519544,1.0058232392262942,1.0070323149958396,1.0063495113893803,1.001892753103864,0.9916665206464507,1.0004937077360352,1.0064279091162538,0.9897467856659118,1.0064342517740532,0.9906998712798117,0.9903944745142647,1.0055890558612126,1.0005201174436977,1.00352811836796,1.0057653545632597,0.9955709240371032,1.0053155680769361,1.0039778810952218,1.005759415574862,1.0060980075156762,0.9967770139318743,1.0029976742461546,1.0032322784635097,1.0053588089545975,1.005527261810682,1.0037796446917855,0.9919191260258031,1.003387226906926,0.026664471551263596,0.0032904634911863325,0.013543489587668859,0.018155333225621857,0.016259938696319805,0.030605117777685955,0.004369733457320746,0.030922006617889096,0.01637466112219977,0.00782699283960335,0.016469649067678595,0.0074796735211229105,0.005226012209873902,0.019177283262542137,0.0059003586788033404,0.03429265884609241,0.02068322604580963,0.0043905424333391205,0.021215298141530413,0.039325586924989726,0.021766618026429124,0.022119099793626095,0.005324327061273231,0.04351791322876091,0.04473576539303783,0.022382377135694576,0.022340640167419167,0.030246358923445207,0.0037893230492261638,0.03423660026123515
472,472.0,0.9894936070304008,1.00653730360172,0.04614952643456061,0.003007606125492263,0.019239382619849945,0.01265895703700618,0.9998905512143266,0.9921576232875807,1.0048527333943382,1.0058307646364593,1.0052544820087195,0.9974686537567932,0.9918503529078148,0.9960462968080477,1.005419165227769,0.9906480508453095,1.0054538426004578,0.9915482912403822,0.9908147520370975,1.0042390845351121,0.9984527206552435,0.9987849057023173,1.004297883743734,0.9954632680281685,1.0038005017904368,0.9987722327478398,1.0041919286442573,1.0045012039891354,0.9967798068449288,0.9974468410593402,0.9975815897389406,1.0037347227889326,1.003906125965301,0.9993977962227286,0.9918690886164037,0.9986478103328527,0.02721827971674191,0.003007606125492263,0.012301549999798694,0.01648291700021793,0.014767029791917892,0.03132513540458688,0.004030737553584112,0.031672877575204005,0.014887172395574957,0.0075379861124589415,0.014991329810160207,0.007182872816550866,0.004883612521382996,0.017414024227210056,0.005810319778382125,0.03515129787755746,0.01878750242039587,0.004019613799194829,0.019275351941270013,0.040474117900478904,0.01978147831728368,0.02010611662720134,0.004897509887561703,0.044889199114407856,0.04614952643456061,0.020347429004140306,0.02030919999273684,0.03092264911411191,0.0034672574413902313,0.03508977789394301
473,473.0,0.9889889050584689,1.0044436400644299,0.048602458453505734,0.0028202586837619676,0.01919544892887207,0.013598846272300449,0.9952622231375012,0.9936260688256964,1.0013616335211597,1.0016516641667703,1.0013873100145987,0.9925832336373469,0.993685821320216,0.9911481301682978,1.0016107598739354,0.9931284467847983,1.0016651576421014,0.9939790663883095,0.9928639237862709,0.9999164403786233,0.9958802534547085,0.9937163076722051,0.9997788636492914,0.9972025655554208,0.9992161200465337,0.9937151987972119,0.999538616316002,0.9998087282016368,0.9987019621847089,0.9924590677577368,0.9926219193324411,0.9990065480030568,0.9991826777220123,0.9945156058802417,0.9934960702228445,0.9935813150695646,0.02863279331544356,0.0028202586837619676,0.011169757472376914,0.01501112098523742,0.013416223891860774,0.0329868161666375,0.003932938762550546,0.0333657879229663,0.01349517878696612,0.007829054853727029,0.013575981127267192,0.00744077640629726,0.004885965227734303,0.015889949613774552,0.0058434422852018265,0.037032415867749,0.01717482517491287,0.0037973263905444333,0.01763856520693594,0.04266705988868268,0.018121701448952473,0.018435469187688965,0.004718214820377265,0.047297757147215846,0.048602458453505734,0.01866306191027196,0.018626658341672896,0.03253841683481107,0.003287959028467675,0.03696553266256986
474,474.0,0.9884882035307996,1.0029007500882883,0.04947073954018914,0.0027829395717230377,0.01896814956371644,0.014001294240572115,0.9926612387324819,0.9956196510050587,0.9980003290681796,0.9976940035089754,0.99769606551767,0.9899175325314528,0.9959621717199479,0.9884882035307995,0.9979673477698419,0.995806785995407,0.9980617193686335,0.9966270500214774,0.9952711827065853,0.9958502025815482,0.9943765308312198,0.9910511501513689,0.9955459366754946,0.9994792907895685,0.9949292312019826,0.9913166669032115,0.9951956280553237,0.995430810338393,1.001144036587714,0.9903139382074096,0.9905541271474614,0.99460323300336,0.9947833440605052,0.9918379917723699,0.9956396097516257,0.9909144984799404,0.029195452229708586,0.0027829395717230377,0.010237832788754944,0.013821509553724923,0.012315687163654963,0.03362736139934946,0.004036825863219236,0.03400823305545044,0.012350451338989104,0.008324451284859738,0.01241063270323819,0.007905167879098788,0.005104632993395535,0.014672232031402912,0.0057528132193064695,0.03775716074173725,0.015899847106941253,0.003769739653644722,0.016354656717428372,0.04348478892658602,0.016830331061214295,0.01714677441110521,0.004792838581103269,0.048153557391732486,0.04947073954018914,0.017363477904547203,0.017327949863431655,0.03316999409120886,0.0032860967969048195,0.03769031104784241
475,475.0,0.9881967935385931,1.0024549320838019,0.047478239916859344,0.0027101080627761225,0.018334725476962695,0.01341289821027759,0.9937975852025744,0.9966046100157638,0.9965464548212523,0.9961389348213681,0.9961427367109212,0.9912335054447142,0.9968572591357594,0.9898268309138291,0.9963708285864441,0.9963671796489915,0.9964795598996049,0.9972121102566915,0.9960576814266117,0.9942719374870469,0.9947164159822917,0.9925428391514006,0.9939327124281261,1.0006345743470821,0.9933013408677117,0.993143579671099,0.9935512587080921,0.9937729067472358,1.0024549320838017,0.992409721952489,0.992720719296387,0.9929432046641644,0.9931249877473277,0.9931456491873001,0.9966470900892663,0.9924015938175142,0.028133978394355347,0.0027101080627761225,0.00989964974150422,0.013386577538482283,0.011937960475662188,0.03237106003472442,0.003978405551277366,0.03272334108417025,0.011996959481744373,0.008220809786505785,0.012112848657445463,0.007809190136234581,0.005047574269072655,0.014240511211252143,0.005599160345157074,0.03633063040617841,0.01545167247811398,0.0036597650172416254,0.015911229110402096,0.0417908589535761,0.016391710967661007,0.016716588461685982,0.004679933073398129,0.04621758466174813,0.047478239916859344,0.016926606875853716,0.016892304850648653,0.031944467725535206,0.0032125807752350043,0.036269456264379274
476,476.0,0.988119035415116,1.0034518934425136,0.04376273172535143,0.002534731265899836,0.01770095809918838,0.012144074185198752,0.9975537924577417,0.9965494121521319,0.9969111572991172,0.9967365833054126,0.9965735545032459,0.9952922545122124,0.9964012438598633,0.9939180175917809,0.9966433830532161,0.9950028398575294,0.996658157408773,0.9959155627191363,0.995310799966608,0.994965575718409,0.9963565972324592,0.9968526534353679,0.9947119478572573,1.0005639788143146,0.9941067905542971,0.9977967898574545,0.9943869495745539,0.99462087330212,1.0024025767473792,0.9973160249480303,0.99768703051266,0.9938121777854336,0.9939921451266936,0.9971588760685689,0.9964893538714781,0.9967066793708718,0.025873890630014485,0.002534731265899836,0.010657588914472882,0.014252911473061571,0.012837887413541756,0.029761893385602416,0.0036679015301439044,0.030081396500596495,0.013047366929963151,0.007522609097911966,0.01328416387273203,0.007146043959289245,0.004632228684855656,0.015115740755835525,0.005330029024479641,0.033406927379600715,0.016341628807910565,0.0034000433173171155,0.01680613831352842,0.03846054837699521,0.017286262060045868,0.017607277463382802,0.004315934961959718,0.042580654694025485,0.04376273172535143,0.017816456241273003,0.0177835332065346,0.029374156220039423,0.00298840099113715,0.033351665778149235
477,477.0,0.9882090568041512,1.005434977480113,0.042329491912124574,0.002493094052748357,0.017535039615688825,0.011454221742272876,1.001397787891284,0.9960759492639819,0.9974533672234802,0.9975078579979243,0.9971938172457351,0.9994222764683612,0.9955164712064459,0.9980769174487367,0.9971140388986979,0.9932619998107812,0.997016972749547,0.9942361280451849,0.994152397814863,0.9958466007659024,0.9979191421371422,1.0012311915533572,0.9956974139731541,0.9999420888032039,0.9951420794844327,1.002487794005129,0.9954764240294369,0.9957523873411859,1.0015402372273727,1.0022330495080454,1.0026572570447574,0.9949583026666141,0.9951346828381574,1.00125054369094,0.9958823102543747,1.0010805927340296,0.024086767200662523,0.002493094052748357,0.011776354916742249,0.015495754999730849,0.014121592180386616,0.02779806741367909,0.003416325236053285,0.02810969390441009,0.014525605939682471,0.00681452829260893,0.014850901747558112,0.006471851103815635,0.004231643402485973,0.01630611115393022,0.004903974361146508,0.03134695833287389,0.017509486691685977,0.0033329234630819333,0.017948204263601112,0.036603348310950724,0.018391490599095534,0.01868001665710658,0.004140600799622849,0.04103381883434671,0.042329491912124574,0.01888169601077178,0.018850501018749237,0.027420166103483613,0.002888032445677847,0.031292187121851424
478,478.0,0.9884209853494822,1.0077469364933267,0.04544877614590417,0.0024482734577208,0.01772691014218996,0.012229196999876608,1.0046987677520416,0.995216154293039,0.99793559952509,0.9982025476193976,0.9977562799388556,1.0029565047409539,0.9942661121988421,1.001629676439186,0.9975487843721746,0.9912437764266465,0.9973576393825134,0.9922724574356424,0.9926565165682507,0.9966364219842784,0.9990968160675292,1.0049771384774198,0.9965847119466377,0.9988641994918076,0.9960785440103425,1.006478510457252,0.9964632801235982,0.996782354591982,1.0001115572183752,1.0063997741911752,1.0068725484348418,0.9960027996993911,0.9961752475730632,1.0047587020434545,0.9948796520395022,1.0048221683817022,0.02459979496813268,0.0024482734577208,0.011626773776172173,0.015191112367948085,0.013909031448986262,0.028511291654450113,0.0031788821237417803,0.028845369789953914,0.01438157208180355,0.006234572697783765,0.014720759755453307,0.005913545055695982,0.00387055189899869,0.015916778002854643,0.004870356556412035,0.03238709715963688,0.017035016279269347,0.003267382800067454,0.017431378559771712,0.038554041580848304,0.017827012481884275,0.01808094981175402,0.003976510893518227,0.04386645715608748,0.04544877614590417,0.018266965429926552,0.018238143047233705,0.02809401345645334,0.0027874438308745464,0.032327449996360946
479,479.0,0.988708948694892,1.0097305227788809,0.05050259539619053,0.002381577039456559,0.019009618736557696,0.013934583222144798,1.0070804986210034,0.9941548945996347,0.9986018236766068,0.9990794492009382,0.9985361470573233,1.0054936522563598,0.992898962894455,1.004169730041005,0.9982954058436084,0.9893086441763294,0.9981181449345475,0.9903801621443418,0.9911052036876921,0.9975833546265374,0.9999089288341243,1.0076503501684217,0.997614978029635,0.9976385487404525,0.9971455713576883,1.0093284346325773,0.9975663611167563,0.9979136172118678,0.998664952088402,1.009373722300459,1.0098904425490718,0.9971479777111676,0.9973178544626968,1.0072842676372684,0.9936970337012402,1.007495245148243,0.02778125019823179,0.002381577039456559,0.011522491591544956,0.015213977263861868,0.013824898950929858,0.03213606969980978,0.003147755854007779,0.03249909557298751,0.014189620072041852,0.006364777315546453,0.014476133326692375,0.006027821811680858,0.003883518237650418,0.016011944352346773,0.005751191716422858,0.03646928067510019,0.017201573075403938,0.003188037281754787,0.017626263824454445,0.04315235778524624,0.01805723202132455,0.01832991017471844,0.0038796075719617126,0.04881890386408558,0.05050259539619053,0.018536250049851558,0.018505364751483358,0.03168104985542285,0.002723665127453752,0.03640434763906709
480,480.0,0.9890270744841638,1.0107284886335015,0.052132440398814844,0.00278611746203843,0.021031613592406077,0.014484397471966568,1.007920905220851,0.9937488523684553,1.0005497322905994,1.001285775788053,1.000688065382794,1.006349838709798,0.9925224203619326,1.0050117795622602,1.0005448984785446,0.9890270744841638,1.000481684004988,0.9900928630865857,0.9907527323115829,0.9998486343296554,1.0008257063788004,1.0085294819005783,0.9999493666514759,0.9972659751922172,0.999505144364754,1.0101876299004282,0.9999486605693242,1.0003058987416011,0.9983366098669143,1.0102056807824429,1.0107284886335015,0.9995569644524391,0.9997243784316072,1.008152289712807,0.9932934792109015,1.008376699751872,0.030379191290678884,0.00278611746203843,0.013146021646435399,0.01765439567581742,0.01583570585856036,0.03491877123423144,0.0038155608047881684,0.03527713618459166,0.01602906540046291,0.007514023913596586,0.016222621288092792,0.007140402799986146,0.004711874171934754,0.018676314013446257,0.006707494058492134,0.03932160630604459,0.020160348704928284,0.0037381389091331917,0.020688442781366247,0.04550627228995446,0.021233651355695608,0.021573526494776993,0.004543849522551363,0.05062448760768572,0.052132440398814844,0.02183747191980943,0.021798925128431464,0.03448569832813024,0.0032306604250174386,0.03925819179668912
481,481.0,0.9893125713312032,1.0102836902040502,0.04895461424549213,0.0032868619959701946,0.021353733090268882,0.013410031974752672,1.006718578664842,0.9932792467476894,1.0033834020136476,1.0043895407734729,1.0037481349898374,1.0049504667501161,0.9923455297509037,1.0035861995383994,1.0037298297339388,0.9895529290973692,1.0037326783700216,0.9905671672336348,0.9908013808023567,1.002984681477074,1.0011830092901866,1.0069460973852102,1.0031414580496494,0.9967690387419731,1.0027085141771321,1.0081320340901796,1.0031626602191956,1.0035143940181412,0.9979399317214637,1.0077577227922137,1.0081716168910708,1.002786547072159,1.0029515624107475,1.006790717604391,0.992884961345044,1.0067972021340157,0.029375126419806562,0.0032868619959701946,0.01435390970279708,0.019335696595044267,0.017287444045525673,0.033635731611043086,0.004440517067605933,0.03396082636816334,0.017401626342936696,0.008161782504597911,0.017516657678520536,0.0077919343615569575,0.005364557692778774,0.02046614029162657,0.006668027810391088,0.03770649975491597,0.022109947295260876,0.004406400468785131,0.022692649651326124,0.04314846481086467,0.023298427977945037,0.023677103752578116,0.005341188587507472,0.04763312575999105,0.04895461424549213,0.023966403076395203,0.023923305556584694,0.03324819494454749,0.003809314413633516,0.03764951192387438
482,482.0,0.9894349717304055,1.0087393990379274,0.046602362126401335,0.003270125151959507,0.020311690392928204,0.012676762155050845,1.0043734081070963,0.992093854007717,1.005756282937262,1.0069801957637796,1.0062993683030257,1.0023044902544838,0.9914417429841694,1.0009096304937883,1.0063887259627862,0.9894349717304054,1.006421292351847,0.9903928285722945,0.990155233840614,1.005564198282084,1.0006128596976998,1.0039716306512378,1.0057468589790814,0.9953797944415935,1.0053065299568833,1.0044147299759714,1.0057440044691455,1.0060808731872715,0.9965528893975498,1.0034247774626486,1.0036554439149783,1.0053526573594491,1.005517211105165,1.004180666807709,0.9917239990384726,1.0038271816211686,0.027697925985912055,0.003270125151959507,0.013759394506354746,0.018459450799089405,0.01654725142951591,0.03176358759341714,0.004310233980359078,0.03208330266132094,0.016678951022220986,0.007698463333998451,0.01677770483123474,0.0073569027125853365,0.005136875471188009,0.019522947664048836,0.006238075329228095,0.035647285858090016,0.021075227823125812,0.004387260323872782,0.02162673515070336,0.040933832936064486,0.022201222883430297,0.022562667061877,0.005331845731017113,0.04531793358577508,0.046602362126401335,0.02283306835130622,0.022791861768012796,0.03138104053151814,0.0037658297832557875,0.035591345400962975
483,483.0,0.9892960110807338,1.0066389905326694,0.048236187912121614,0.002990788499361623,0.019817312371352296,0.013302419696185083,1.0004285745691668,0.9918177728512105,1.004999006531688,1.0060291559591346,1.0054365510574501,0.9980486185257919,0.9914727329812841,0.9966291337461706,1.005611884934472,0.9901801806097054,1.0056670007028885,0.9910870426750393,0.990422202630498,1.0044683355197064,0.9986294628973091,0.9993938323119932,1.004550037652675,0.9951134843768643,1.004066890593461,0.9993433278517035,1.0044519279772592,1.004755542691106,0.9963918845729702,0.997976200643358,0.9980994895900142,1.00401054722193,1.0041770186909786,0.9999736382020644,0.9915247439418249,0.9992541654475615,0.028321993208288467,0.002990788499361623,0.012491113991026261,0.016754284242469327,0.015019914030793738,0.03257348162068941,0.003960397567594084,0.032928463361598624,0.015148460096574112,0.0073549394276829355,0.015246568445559206,0.007009066919445336,0.0047721482486020326,0.017725856055924367,0.0061812789829510904,0.03662462186426655,0.019143058033840313,0.00401688845716868,0.019649252181232344,0.04225024647326821,0.020177441508912795,0.020511474020088367,0.004900788286091495,0.04690064536296712,0.048236187912121614,0.02075858315641559,0.020720678822787903,0.032144786181098936,0.0034430711070088257,0.036562893074739734
484,484.0,0.9889939125189364,1.0045258400858104,0.05095978970891151,0.0027908154124009644,0.0198159207364148,0.01434991395271566,0.9957392655718679,0.9932074757175798,1.0015847187493172,1.001953245414123,1.0016605196889707,0.9930984206181191,0.9932305457720537,0.9916624785706679,1.0019072346889641,0.9926001331632233,1.001990236064405,0.9934580098139818,0.9924009904210676,1.0002350464291998,0.9960311499111744,0.9942496922645365,1.0001205789713754,0.9967722382242861,0.9995708269825944,0.9941912794278093,0.9998852019180429,1.0001439066403472,0.9982436630912885,0.9928735991020333,0.9930197558982725,0.999373071681337,0.9995428976489336,0.9950321652979708,0.9930707873319121,0.9941132647922183,0.02988458091858299,0.0027908154124009644,0.011340870549759588,0.015256831605312415,0.013644764907429996,0.03440669943913753,0.0038391603742365123,0.034796464637812885,0.013730622146909741,0.007603258741505924,0.013805942504991958,0.0072252092058768345,0.004745312419754348,0.016173598708452558,0.006241754121239941,0.03870870378420783,0.017497610168155927,0.003773978012071602,0.017977323547085394,0.044679467347287456,0.018479730646707295,0.018802074269837328,0.0046934026889496275,0.049574317959630076,0.05095978970891151,0.019034010095174827,0.01899783909737626,0.033928764918498854,0.003244814445674394,0.038639909709471607
485,485.0,0.988676021116206,1.0029433230948872,0.05188644817735324,0.002763937882739035,0.019580386287448938,0.014790500007086567,0.9928553177000498,0.9954258177709207,0.9984476749510613,0.9981963442306341,0.9981950666484245,0.9901111176089854,0.9958053105343022,0.988676021116206,0.9985024480738297,0.9957228977958293,0.9986224240127719,0.9965402839804888,0.995157345502672,0.9963829466847156,0.9945712063230204,0.9912514654596497,0.9961003802033419,0.9993051111911976,0.9954941028123696,0.9914506742329299,0.9957514248533355,0.9959709219980858,1.0009370626804994,0.9903875338247508,0.9906128324304203,0.9951783855854451,0.9953528984538995,0.9920345721510926,0.995459044258427,0.9911137112910372,0.030524783671181756,0.002763937882739035,0.010353885037253912,0.013988446504168632,0.012473341671778665,0.03513329134589319,0.003969033531117617,0.0355256129400368,0.012515059238725104,0.008167404223474535,0.012567902464606864,0.007754981075549216,0.005001889989846947,0.014864983912497623,0.006114262018903205,0.03951591613940698,0.01611822913061949,0.003764880330581854,0.016580476882104508,0.045566256189436105,0.017065355088833747,0.01738250178397974,0.004808911107862499,0.05048966056042155,0.05188644817735324,0.017602950474186238,0.017567836660972357,0.03464172310947165,0.0032561135869738854,0.03944551389349112
486,486.0,0.9884633249688972,1.002434814957435,0.04976019751546296,0.0027255328910423776,0.018841039156384458,0.014172645205175879,0.9937771790507135,0.9965999265328674,0.9972944759278294,0.9969345605808198,0.9969658228805314,0.9911866050642416,0.9969788223200005,0.98977210927337,0.997281248425589,0.9967511553385485,0.997456319667412,0.9975800359221871,0.9962813375602751,0.9950940895197264,0.9949819563122945,0.9924654655221711,0.9947669734820952,1.000661097566582,0.9941396745773847,0.9929697752409482,0.9943751179817248,0.9945703988514784,1.002434814957435,0.9921629396938431,0.9924579233591333,0.9937842217251652,0.9939606058142443,0.9930947317964367,0.9966772126740623,0.9923234163089831,0.029406707124696074,0.0027255328910423776,0.009854277019691207,0.013344517367718791,0.01189685645842204,0.03381393872282227,0.00397404073730015,0.03417527504826477,0.011946179221388605,0.00819461655031976,0.012034439428602543,0.007784489582672503,0.005028058594303339,0.014205722913863895,0.005870242520455378,0.03800531084414335,0.015421530709896403,0.003702566632581382,0.015875793950674916,0.04376231972454742,0.016350385527677508,0.016662522706481556,0.0047701865104721845,0.04842351258796539,0.04976019751546296,0.016879412977837724,0.016844531898892248,0.03335116528933332,0.0032264100982434887,0.03794043353575993
487,487.0,0.9883713842740082,1.003348032442086,0.045821760021238014,0.0025781553469551946,0.018067685960396915,0.012823692622129313,0.9975486304144504,0.9965569993690275,0.9977941603720094,0.997688220142595,0.9975595039283894,0.9952609582204249,0.9965629742703808,0.9938771942622929,0.9977605234607048,0.9954987898473019,0.9979057032144969,0.9963903588626556,0.9955929728381224,0.995937514129634,0.9966823325518496,0.9967879073630944,0.9956919463180335,1.0006171737289535,0.9950886913227911,0.9976305746365046,0.9953444931402925,0.9955421692794786,1.0024168020797575,0.9970750820953471,0.9974320241747914,0.9947851829092627,0.9949594922917258,0.9971264892204658,0.99653946087833,0.9966410304960791,0.02703030587819846,0.0025781553469551946,0.01042340126597313,0.013979121078795915,0.01256942022226376,0.031073996435120436,0.003702644743073693,0.03140044239976154,0.01273995262732232,0.007542368694788231,0.012934746407374843,0.007166915427536319,0.004656226217262565,0.014846091189755063,0.005532953430894558,0.03492571203302187,0.016062932450575117,0.0034755040773369957,0.01651385041280468,0.04024464026062824,0.01698144574994842,0.017278712988214335,0.00444404397878869,0.04457201120052818,0.045821760021238014,0.01750730946161809,0.017471173279209447,0.03065244656914456,0.003035235749402242,0.03486705921437236
488,488.0,0.9883894022536981,1.0052480578018583,0.04389149952997475,0.002556396484354423,0.01783118291437468,0.011941467758974018,1.0013446806375732,0.9961129998577118,0.9981495080071484,0.9982610282932829,0.9979738264190514,0.9993434234849804,0.9956932585147844,0.9979892992934122,0.9980061517778939,0.993733893919149,0.9980238122651585,0.9946893699709061,0.994434797577861,0.9966086150397635,0.9981666853038863,1.001109412768947,0.9964572854602791,1.0000402838543192,0.9958967418526168,1.0022682253477115,0.9961975445217772,0.9964255690120325,1.0016370616843828,1.0019444955018204,1.0023558990045403,0.9956873981648274,0.9958595939470194,1.0011686555377972,0.9959643501002228,1.0009588305281305,0.02500522735986216,0.002556396484354423,0.011591519464697646,0.015278702371709899,0.013906705398494302,0.028839725420765926,0.0034697701728687797,0.029157986478088926,0.0142632760948859,0.006825742891531911,0.01455217282496557,0.006486703952706514,0.00426860569656373,0.016114024844963687,0.0050706385717428516,0.03253756624436787,0.017317708226189714,0.0034313508350059226,0.01774500210138919,0.03798082110298878,0.01817990743373686,0.01844174621131247,0.004290392958480555,0.042550792653336375,0.04389149952997475,0.018675406286232536,0.018638937867906238,0.028430846866985108,0.0029556299412491238,0.032480681143882466
489,489.0,0.9885065821301268,1.007504314660867,0.04634992605631389,0.002536343382670009,0.01792694265148465,0.012492652996354336,1.004423471046465,0.9951042722325426,0.9982708572619419,0.9985583554295178,0.9981366504357428,1.0026398214576946,0.9942600389328867,1.0013041259901698,0.9980166999870729,0.991486279837146,0.9979191528079682,0.9925001127814431,0.9927381835458523,0.9969931602809095,0.9990681529144,1.0046062388886887,0.996926525573134,0.9987804579469428,0.9964048530267587,1.006006675468258,0.9967502801167967,0.997015682491318,1.0000221697938922,1.0058613091270612,1.006321883400519,0.996289832633466,0.996459314071619,1.0044383758043876,0.9947921930943646,1.0044533054898837,0.025087611159671414,0.002536343382670009,0.011579761086968532,0.015130994844117136,0.01385059867369612,0.02908063608257792,0.0032460333459653746,0.029421974145128135,0.014288660056623926,0.00621995533046982,0.014597502646432567,0.0059059566348890116,0.003909712177342483,0.015886951639827968,0.004962142584926226,0.033033412033909235,0.01701178944264566,0.003393625305777381,0.0173985248135456,0.03932357053700582,0.017785786668973114,0.01801330381262303,0.0041485547307069295,0.044737096103175826,0.04634992605631389,0.01823097721214805,0.018196839350446203,0.028630185172294847,0.002877609950895677,0.03297224456277167
490,490.0,0.988712127125453,1.009486226643227,0.051143725870066215,0.002452713266706053,0.019049343205111747,0.01411038133632462,1.0066044617138945,0.9940693003637157,0.9985303897314534,0.9990011621775052,0.9984573733678616,1.0049713883095694,0.9928796838208823,1.0036424945382434,0.9982335660616647,0.9894332068848654,0.9980779651768893,0.9904973482721909,0.9911393168309474,0.997502243636589,0.9996820152155776,1.0070968739849846,0.9975115200118196,0.9975697833668979,0.9970204787205783,1.0086745421243566,0.9973992875351484,0.997691867332508,0.998575903959182,1.0086601495008527,1.009165505453886,0.9969762402593552,0.9971440834496245,1.0067658640635968,0.9936305629922215,1.0069426323839292,0.027973045441364832,0.002452713266706053,0.011398176374736403,0.015026764524222325,0.013665668441751775,0.03239214878308791,0.003176082770019182,0.03276776416753065,0.014002318985210396,0.00627015013981237,0.014260907558402114,0.0059445862136691995,0.00387076114666889,0.015844531546085058,0.005774190434723227,0.03677909638102544,0.017021599058787553,0.003289745387976229,0.017431219096917965,0.04360953356995023,0.017849071382748813,0.018099489930091174,0.004016796190337257,0.049420110520023465,0.051143725870066215,0.018320283990576777,0.018286402370400794,0.03189314551810621,0.0027895084919797976,0.03671075860037437
491,491.0,0.9889952404618365,1.0105632173730525,0.05306788831284539,0.002899966156891464,0.021018715656232048,0.014750568599025978,1.0077328033721429,0.9937275329925016,1.0000213397245736,1.0007248745081647,1.0001086509345647,1.0061438632838775,0.9925018010914171,1.0048032671211558,0.999927677523258,0.9889952404618364,0.9998340973118327,0.9900662589403161,0.9907379878704647,0.9992820359276956,1.000575322896144,1.0083389450057074,0.999361542593269,0.9972525767497515,0.9988957679774935,1.009992392448593,0.9992999050249222,0.9996032610565209,0.998299760601207,1.0100282725457361,1.0105632173730525,0.9989055310113498,0.9990717348599102,1.0079535355208382,0.9932741953332658,1.008186838011064,0.03074801275348466,0.002899966156891464,0.012730880791273968,0.01710332028200774,0.015335610609543257,0.035395135824769615,0.00393012354971711,0.03577589605145361,0.015490874242993656,0.007632608953958055,0.015660317740569814,0.00726136215870312,0.004824414876830749,0.018126444301708147,0.006695574860201769,0.03987489406554003,0.019573338858074316,0.0038983255206539616,0.020082480094352137,0.04623532038409519,0.020610952798685408,0.020938344105161297,0.004740138327843843,0.05151751698198925,0.05306788831284539,0.02119280083305789,0.02115336781864439,0.03490940796105268,0.0033500732976466684,0.03980607717321246
492,492.0,0.9893160893546218,1.0102870648592186,0.05005493109058797,0.003547313775745784,0.021315238302529085,0.013667537155240928,1.0069691355964085,0.9934123728116505,1.002848520390831,1.0038202679996249,1.0031677718744425,1.0052181950397714,0.9924629185405787,1.0038533440763675,1.0031283904004058,0.9896120597232909,1.003124714055583,0.9906394871218649,0.9909066457491992,1.0024089006311891,1.0011485812282492,1.007248396444228,1.0025415358927672,0.9969449210682791,1.0020868201212867,1.008514852478314,1.002493731048919,1.0027881731168442,0.9981031115532762,1.0082266892788303,1.0086738200887853,1.0021054751243075,1.0022717779109662,1.007056830837362,0.993022084447817,1.0071005726126048,0.029963546584856556,0.003547313775745784,0.01358694898390166,0.018394528871972286,0.01638547408837529,0.03436467522775823,0.004797539018532387,0.0347150599106117,0.01642839005475953,0.008739872731066972,0.016509189697447427,0.008356043642675585,0.005787508353322329,0.01950421233127981,0.006628091195839969,0.0385197507524537,0.02109928788562143,0.004755556024121014,0.021664308124106503,0.04410204426210388,0.022252650327593763,0.022629298657700612,0.005734647905295737,0.04870554501436294,0.05005493109058797,0.0228927687886819,0.02284914504504341,0.03392708176468475,0.0041043091243120056,0.03845742984105728
493,493.0,0.9895186969918938,1.0089389646496345,0.04744537355460485,0.003596132894192258,0.020197839669764222,0.012844290357434791,1.0045815305645356,0.9922393678859215,1.005435240689412,1.006632640886285,1.0059410669420235,1.002521240706095,0.9915769085504356,1.001127756198377,1.0060131029180943,0.9895186969918937,1.0060411284666304,0.9904887555782333,0.9902796067874808,1.0052152620757997,1.000635999093025,1.0042134399777447,1.005379766057693,0.9955696893574827,1.0049150398790065,1.0047248869839553,1.005308503942466,1.0055864417499398,0.9967427328550614,1.0038136891559406,1.004076615355804,1.0049091790961102,1.005075269704611,1.0043958342626185,0.9918827807933585,1.0040709904468397,0.028208194624197495,0.003596132894192258,0.012859373232258426,0.017385837039916287,0.015492716443306619,0.03238604146428827,0.004764763232215114,0.03272510145302545,0.015518763778001685,0.008399117252772197,0.015559193031619196,0.008043400117840063,0.005670328525051111,0.01842905698000588,0.006217572423138865,0.03632486965130877,0.01993700692029082,0.004818320427192161,0.020474387120168865,0.04169071962176271,0.02103444877837312,0.021399753324857267,0.005809701184907162,0.04614358352436741,0.04744537355460485,0.021639967329063634,0.02159835302338491,0.03196092928793342,0.004137640824723056,0.03626454302815916
494,494.0,0.9894709124542567,1.0069824666769696,0.04877407547757355,0.003292544784940827,0.019645866641547553,0.01343799674541578,1.0008849377401898,0.9917482843837231,1.00515504974028,1.006239044516758,1.0056071436495888,0.9985278965971472,0.9913841936507873,0.9971091538067972,1.0057658230724988,0.9900404001391084,1.0058146439422189,0.9909589252305142,0.9903210381181436,1.004687930766109,0.9988544234536665,0.9999082984297247,1.0047733060480322,0.9950670268597851,1.0042742915372618,0.9998798990488034,1.004629050935741,1.0048828160932872,0.9963543678939724,0.9985449697954152,0.9986849978717701,1.0041883675052852,1.0043563637832498,1.0004472526244934,0.9914601504491717,0.9997702180280386,0.028666114307630757,0.003292544784940827,0.011650067674255582,0.015755370597600078,0.01403450598424425,0.032997009856990896,0.0043689636083239025,0.033365949596002205,0.014057759419740313,0.007929386749307234,0.014093996769288223,0.007576585790523987,0.005239944925738911,0.016708325257360383,0.006168957407564821,0.03706173542347323,0.018083831464917443,0.004415110746498528,0.018575583479117416,0.04272655692021326,0.019088415277157093,0.019422865208212934,0.005337316780016532,0.047423085531282765,0.04877407547757355,0.01964371787348833,0.019605731578632407,0.03253063786015132,0.0037846051661658197,0.03699724773001383
495,495.0,0.9892520324196549,1.0048811208738935,0.051042770917204,0.0030833440166201705,0.019534613094799595,0.014370106555791962,0.9964101578702259,0.9929946786396446,1.0020510445664483,1.0025357512468176,1.0021710989704495,0.9938011360319223,0.9929946488037461,0.9923698239549854,1.0023917416499761,0.9923016749704617,1.0024586323188414,0.9931701835216536,0.992145761766062,1.0008266181774268,0.9964043811261017,0.9949962929151549,1.0007268195263495,0.9965672678856684,1.0001687043336704,0.9949101159367696,1.0004614176602702,1.0006795752280966,0.9980563362797525,0.993573683642722,0.9937220129206136,0.999952251260437,1.0001246381959208,0.9957246224885423,0.9928582719797668,0.9948599974119111,0.029926858426908086,0.0030833440166201705,0.010548701480873498,0.014293787148265551,0.012711510762922651,0.0344821168370808,0.004243068512709317,0.03488205614715897,0.012719937758459922,0.008191980911956607,0.012752892629680749,0.0078046446727739706,0.005214795019984305,0.015178495369634016,0.006129117735548151,0.0387474032711575,0.016448430677952177,0.004162686481034674,0.01690579918645364,0.04472096748645806,0.01738403547219965,0.017696932951460593,0.005118786703881783,0.049645091739309186,0.051042770917204,0.017904046104089816,0.01786880017484861,0.03397042872301299,0.0035793214791272096,0.03867958404522117
496,496.0,0.9889942154653661,1.003098477173075,0.05143414584089613,0.003054728956862577,0.019139098134293257,0.01463847794409932,0.9931679608257092,0.9952243594196424,0.9988051163025886,0.9986186251167111,0.9985716147851532,0.9904217167455289,0.9955913006111243,0.9889942154653661,0.998844713453631,0.9954697329708908,0.9989330156248394,0.9962947020412211,0.9949288997221798,0.9968177739810544,0.9947420188199579,0.991557545322426,0.9965398962598534,0.9990750635752816,0.9959254029048705,0.9917037674060375,0.9961636658711823,0.9963444266347319,1.0007111336065286,0.9906111328189674,0.9908400577842057,0.9955961999866849,0.9957725753215824,0.9923204347936992,0.9952584169057338,0.9914210315998907,0.030171981743616145,0.003054728956862577,0.0095564793682061,0.012980763330664795,0.01152090743930898,0.03476002119150517,0.004399507018353692,0.0351618577928139,0.011513215827236781,0.008887449954739184,0.01154067262121133,0.008455632736519067,0.005526956871048031,0.013804494311751585,0.005863151087946793,0.03908031710900801,0.014981752361648393,0.004160414704102875,0.01540926147533975,0.04509519285094871,0.015858126050007876,0.016154650857839573,0.00525226885058057,0.050030850278740616,0.05143414584089613,0.016348153094879726,0.016315268600284864,0.03424506885781005,0.0035965855977707446,0.03901306724715578
497,497.0,0.988806891470723,1.0020980855071837,0.04934553388920406,0.0029841960943697192,0.01827375615860791,0.014057870860657554,0.9936745591529872,0.9964997020648532,0.9976874266730303,0.9973620122937691,0.997375514326885,0.9910434758054779,0.9969106616419283,0.9896355514871381,0.99768172159965,0.9967438589248031,0.9978555703246063,0.9975724080172205,0.9962285176057912,0.9955397564398909,0.9950345386772255,0.9922965824700971,0.9952098968365536,1.0005295801086487,0.9945718009342508,0.9927333754725498,0.9947857553379954,0.9949443573010235,1.0023059397316894,0.9918917764537368,0.992189996656096,0.9941921391790421,0.9943704425284166,0.9929248916306349,0.9965915387575938,0.9921567035302019,0.028975198617798605,0.0029841960943697192,0.008872000478918987,0.012087632343543217,0.010708293923308026,0.033357517690382275,0.004389058755584219,0.03373062266928968,0.010686859656619765,0.008987171727666127,0.010715969616062082,0.008548618723967123,0.0055596479230709045,0.012875647554180959,0.005551182962858813,0.03752041103606523,0.013993960596440815,0.004064026626700159,0.014402778788501354,0.04327935662086807,0.0148329692182213,0.015117449500721547,0.005181781013676634,0.04799066710927402,0.04934553388920406,0.015304418262851392,0.015273215222995556,0.03288228818496352,0.0035360749476057852,0.03745813500252733
498,498.0,0.9887085755232736,1.0023434958088886,0.04548905808613537,0.0027840783878484436,0.017393607026631005,0.012754924408890079,0.9972817976528794,0.9964806763500008,0.998209504124691,0.9981427514621032,0.998005466051742,0.9949472770058154,0.9965461523410184,0.9935675467730468,0.9982305485073807,0.995609147883804,0.9984170489877192,0.9964955550530015,0.9956104663069922,0.9964083480355781,0.9967003868238078,0.9964538144218473,0.996156965216593,1.0005220330291607,0.9955403668817818,0.9972292721568428,0.9957760111591649,0.9959399728315123,1.0023434958088886,0.9966388506560215,0.9969990975265923,0.9952065160119813,0.9953840325599602,0.9967918171420627,0.9964865413192148,0.9963090837042755,0.0266958825185402,0.0027840783878484436,0.009199668918124827,0.012431181195058823,0.011089828330158025,0.03071660124541666,0.004072347950063043,0.031052135744226158,0.011151406909937505,0.008309124112631808,0.011249207436772901,0.007903654204185463,0.005149114496803331,0.013214602249443855,0.005243729353048541,0.03455478901843436,0.014322772476169284,0.003771828875598724,0.014724148135943166,0.03986913645471032,0.015140720844703134,0.01540709995024885,0.004788160913518706,0.044226177699868724,0.04548905808613537,0.015600581190133423,0.01557085819410091,0.030289995175569233,0.0032914800005402933,0.03449884073099619
499,499.0,0.9886950540126203,1.0040753789956278,0.04324669279609516,0.0027062046589365696,0.01714169072182719,0.011739265388701514,1.0009830195654381,0.9960375222387793,0.998399200294105,0.9985363479121466,0.9982380174405902,0.9989279825098956,0.995670330531984,0.9975782838300009,0.9982868979819346,0.9938277442833867,0.9983409179654633,0.9947777651532637,0.9944436385784472,0.9968915613133756,0.9980830777320054,1.0006713481481355,0.9967292982859282,0.9999347109288388,0.9961504191198528,1.0017503520642692,0.9964290700843755,0.9966267383181953,1.0015733036652386,1.001384133531912,1.0017976803319004,0.9959000564976105,0.9960758872951306,1.0007382247663819,0.995904559838095,1.000521664750661,0.024632031641139567,0.0027062046589365696,0.010442728745131398,0.013822980867990463,0.01251336538336995,0.0284209892310096,0.003783631768035868,0.028742379476783163,0.01276299188675432,0.0075195353244423046,0.012960992379718551,0.007152973069590761,0.0047043175600417495,0.014581624652715921,0.004831279703823145,0.03208162190269795,0.01568530537894419,0.0036528869783442296,0.01606368664519881,0.03742697565004292,0.016446567108223724,0.016675541474262458,0.0045533647178282,0.041925851855358784,0.04324669279609516,0.016875012847450396,0.016847287820342605,0.02801330630309517,0.003151388030928984,0.03202720579651883
500,500.0,0.9887621133283655,1.0066428899239162,0.04532636521540038,0.0026827668920029967,0.017253333134308026,0.01215271663482137,1.0041639623909238,0.9951995956217757,0.9984814397646445,0.9988059902684421,0.9983666209209502,1.0023483238514739,0.9944232824186219,1.0010204530441984,0.9982689573094794,0.9917691317459036,0.9982119873089675,0.9927743820123136,0.9929354846020492,0.9972413232181835,0.999080602996556,1.0043032958141804,0.9971727041343078,0.9988836591415855,0.9966364731820864,1.0056580615524815,0.9969638329281368,0.9972045576436199,1.0002058346410894,1.0054900818106547,1.0059551484764901,0.996485380924076,0.996658336087224,1.0041333217568724,0.9949162923361662,1.0041500608757976,0.02447065773840491,0.0026827668920029967,0.010688705360928289,0.013978293040968735,0.01275452155767039,0.028377648246422697,0.003533953929985785,0.028717217434671,0.013113510149990844,0.00682523154977057,0.013346557704470345,0.006488637726220496,0.004300918776205947,0.01465531229341333,0.00466102165423856,0.03225373186985886,0.01568879165572165,0.0036043259532350593,0.01602548437122287,0.038413386025414574,0.016361490716641166,0.016553590320048564,0.004386877256247993,0.043737859127543084,0.04532636521540038,0.016741745500192102,0.01671653006698735,0.02793773899892546,0.0030623002345110274,0.03219482266192566
501,501.0,0.9889055398601119,1.0091723044350367,0.04969918372649827,0.0025765200699845894,0.018108056917094162,0.013629557567732207,1.0064468025521036,0.9941927857968325,0.9985373344084869,0.9990289583599684,0.9984636060904928,1.0047917445380494,0.9930478735040398,1.0034700753845474,0.9982383464070435,0.9896719857079073,0.9980884502104826,0.9907309983429557,0.9913288054424358,0.9975268297510255,0.9996610984485256,1.006901872944777,0.997534657556833,0.997693158981819,0.997030993749143,1.0084559374905808,0.9973935784091966,0.9976651045250573,0.9987794216703791,1.0084350949491079,1.008948391943557,0.9969550218735531,0.9971258531867425,1.0065720184550209,0.9937704124959954,1.0067480882865025,0.026864496433538745,0.0025765200699845894,0.010404872302363057,0.013694104973565753,0.012439450706391636,0.031134443059671005,0.0033952016000229402,0.03150022328737255,0.012733419337310859,0.006696672074479156,0.012936326799109131,0.006355954893220428,0.004156875568119478,0.014405680788879351,0.005298947513623123,0.035385841397162124,0.015460572027283535,0.0034639126765157032,0.015806543224179126,0.04215280482898131,0.016155573271559247,0.016356460286889484,0.004203976957412947,0.04796807169392902,0.04969918372649827,0.01655042379155173,0.01652442137725797,0.030660654029432362,0.002938116845277088,0.03532196197124294
502,502.0,0.9891211199974619,1.010789898370273,0.05187443403618643,0.0029506043461122915,0.01996312942768837,0.014356850135552799,1.007862494710047,0.9938762738873813,0.9998668998551923,1.0005808788149524,0.9999402105849631,1.0062827068743496,0.9926539738259066,1.0049502280674374,0.9997350985494897,0.9891211199974618,0.9996244499082974,0.9901950226336095,0.9908822095762021,0.9991374250649988,1.0006210085338922,1.0084876778867689,0.9992124426389412,0.9973886786030661,0.9987356722108859,1.0101623411440035,0.9991248116605081,0.9994117343461635,0.9984992025995382,1.0102346977682573,1.010789898370273,0.9987147869124205,0.998883734580859,1.0080757429171272,0.9934287322340346,1.0083356084356743,0.02964222827718924,0.0029506043461122915,0.01154600411579449,0.015513794627626575,0.013888280505354372,0.03415494391512271,0.004046090066225938,0.034517273419537225,0.014029537693489327,0.007898349734657011,0.014172252990566505,0.007514078341639645,0.0049848882336207476,0.016413843240907083,0.006198700910547183,0.03852746762140905,0.017718197876574426,0.003956347838694214,0.018151332252574048,0.04492245718038645,0.01859232930146812,0.018854758652282637,0.004795313293877945,0.05029569231101613,0.05187443403618643,0.01908741397614841,0.019055063433029262,0.03371580202308931,0.0034123491696974846,0.0384640534458266
503,503.0,0.9893817686558918,1.0108529417491325,0.04934189686866804,0.003596918866840538,0.02045747247135306,0.013423420741507291,1.0073158192777396,0.9935365467349657,1.0025633763385882,1.0035450809713193,1.0028659946486875,1.0055941759157119,0.9925601135069161,1.0042365104861795,1.0027985061778286,0.9896220285643716,1.0027811652894476,0.9906524456918785,0.9909782008512806,1.0021348740744314,1.0012297823169298,1.0076623636862343,1.0022681415930623,0.9970479954269801,1.0018065181773024,1.009000845050983,1.0022064567644349,1.002495706612545,0.998261098233639,1.0087904959475955,1.0092718253757063,1.0018072150708823,1.0019747507865426,1.007421344072383,0.9931396450945293,1.0075149955813063,0.029266696335057577,0.003596918866840538,0.012454584432434516,0.01692183738438387,0.01501949976066347,0.033586884182011154,0.004926197670071491,0.03391528720633151,0.015049765460772049,0.009058096663742547,0.015111383084900879,0.008656268054439845,0.005968591074679072,0.01791129582040306,0.006248731029010264,0.03769121861473666,0.019383489753798798,0.004783824490079658,0.019876677348767215,0.043306903149682274,0.020378613380398616,0.020688168544805114,0.005751897017593867,0.04797678041377626,0.04934189686866804,0.020939087956580806,0.020902246806334693,0.03320986684173961,0.0041681124771808095,0.03763335345070794
504,504.0,0.9895689148543757,1.0096426813040176,0.04650272078015712,0.003675652407475283,0.019375779360993908,0.012531230764095484,1.0050438222504534,0.9924079949701539,1.0051618921000682,1.0063703093276943,1.0056537586320804,1.0030222967617382,0.9917196429646017,1.0016342976265065,1.0056975817525078,0.9895689148543757,1.0057032799728696,0.9905428708862136,0.9903972676430209,1.0049622972495649,1.0007880674071232,1.0047580445771123,1.005133871403583,0.995740387346177,1.0046708449040112,1.0053602927528313,1.0050639602395768,1.005346387994043,0.9969728072556105,1.0045350444766177,1.0048334256110936,1.0046583368875293,1.0048253803745693,1.0048866344560494,0.9920383280486373,1.0046161383122387,0.027473067532391756,0.003675652407475283,0.011809785552581735,0.016044453093236103,0.014231817370175955,0.03154940351673735,0.0049369609188777315,0.03186322728428334,0.014233672856730327,0.008773832038525749,0.014244123338784343,0.008399723236135711,0.00590019353900238,0.01697532598569778,0.005866030207567329,0.03541922136599589,0.01837654674098706,0.004877645764705884,0.018849671309390838,0.040748802683661246,0.01933148836826291,0.019633644666261277,0.005863169735270021,0.04520271846148131,0.04650272078015712,0.019868866756889817,0.019833397943194754,0.031186825822859858,0.004237674938627485,0.035363716613868945
505,505.0,0.989578064470067,1.0076713579455547,0.0473374543866051,0.003369563697009877,0.018753020449325572,0.012992002414528726,1.0012288254140715,0.9916709858557005,1.0051073395911148,1.0062386140113206,1.0055685794382752,0.9988911918352245,0.9912748219998344,0.9974776595456523,1.0057062493321418,0.9898579396555348,1.0057407979721387,0.9907782089139897,0.9901933979478631,1.0046933696831608,0.9989440493690166,1.0002855549485774,1.004793894873002,0.9949443149832264,1.0042957367514465,1.0002698814183093,1.0046477782147394,1.0049078890584522,0.996262093879575,0.9989420667146214,0.9990892879767238,1.0041966271240836,1.004365424187128,1.0008003512761188,0.9913599401227127,1.0001481961993752,0.027643640270642058,0.003369563697009877,0.010694017995476613,0.014528824422009168,0.012884829542784118,0.031824717078925084,0.004527452165536986,0.03216528254515559,0.012888384483077019,0.008240576892274863,0.012897734523941282,0.007874958983422373,0.005444424060097507,0.01537642661455129,0.0057854698445698495,0.035789511835458074,0.016651816072414272,0.004475853241225288,0.01708351456378509,0.04135298242729301,0.01752389741381418,0.017800761951448207,0.005394106689258,0.04599949715938834,0.0473374543866051,0.018014631639203978,0.01798236235628563,0.03142785585843476,0.00388090067347579,0.035729164092204016
506,506.0,0.989452516709345,1.0054512125843704,0.04958186159278157,0.0031224950065104817,0.01865330711395045,0.013952366274553759,0.9966529633752785,0.9926234149389505,1.0022651324609442,1.0028357873812703,1.0024217083147087,0.9940514066984898,0.9925810060923217,0.9926274903286963,1.0026332465822811,0.9918262953252108,1.0026884981988378,0.992695566152569,0.9917193839056139,1.0011237701306044,0.9964234397157327,0.9952131945081494,1.0010478551850774,0.9960804592867257,1.0004897511417818,0.9950436441106991,1.000778183721621,1.001001056437989,0.9975650793348899,0.9936333942853708,0.9937625680516984,1.0002581089006162,1.000431732275206,0.9959566925184529,0.9924525741440361,0.9950779388933753,0.028859844634612143,0.0031224950065104817,0.009677185228097964,0.01316634439168324,0.011661896033843018,0.033269998751922845,0.004330849450180435,0.033645486495438984,0.011661325080163359,0.008361056306693994,0.011674974439333137,0.007968495651612974,0.005326963757938102,0.013949053781719924,0.005753354718021556,0.03744003540549541,0.015123311538388107,0.0041718415475749775,0.01552375154268805,0.04332098176359037,0.015934368313382616,0.016195175701910695,0.005094885177693294,0.04819762900348956,0.04958186159278157,0.016391475104711468,0.01636164636788692,0.03283227288429595,0.003627017931995796,0.03737363581485663
507,507.0,0.9892725191108941,1.0034944861310908,0.05038300793737673,0.003040338341403586,0.018359881500357958,0.014387013532526556,0.9934270202778921,0.9949357242056251,0.9991209641331757,0.9990222967501781,0.9989324410042967,0.9906944844211791,0.9952783805904063,0.9892725191108941,0.9992056743628702,0.9951181507721831,0.999277699809538,0.9959428336830447,0.9946139193186577,0.997223991939555,0.9948403616758785,0.991802231854898,0.9969692665708316,0.9986870923564052,0.9963567840285144,0.9918633445011298,0.9965910989014115,0.9967782712743591,1.0003184002492247,0.9906977176814337,0.9909057098233137,0.9960112657108608,0.9961897261698844,0.9925730430743887,0.9949465387379297,0.9916659611893931,0.02930684856550688,0.003040338341403586,0.008757311273406336,0.01193487620497131,0.010555858906765374,0.03379647158951739,0.004403979302390804,0.034180048095174345,0.010550997923045235,0.008931240545238665,0.010568980250273486,0.008498792670170369,0.005539329945848921,0.012658580517174084,0.0055342856954358555,0.03804744329375647,0.013743303848630418,0.004098463887482153,0.014116903243712516,0.04404345380936981,0.014502258270243524,0.014750953751152499,0.005122475195119506,0.04898278679592261,0.05038300793737673,0.014931683346511133,0.014903828359111118,0.03335133086294524,0.0035805192194437864,0.0379800933636384
508,508.0,0.9891057736509471,1.0023134194963426,0.04883253401790042,0.002944048566126966,0.01761415145667905,0.014000036833395343,0.9939041078313311,0.9963435751963977,0.9981292089385392,0.9978944596756147,0.9978753625033109,0.9912854127040783,0.9967926757351679,0.9898824729378837,0.9982055258615569,0.9967046531130339,0.9983827959305762,0.9975251386566292,0.9961444497674612,0.9960698270882024,0.9952169470536125,0.9925131998785172,0.9957561752366632,1.000296877389525,0.9951235059514525,0.9928793985567254,0.9953375981855652,0.9955063209266837,1.002059102179204,0.9919735496645472,0.9922541460770001,0.9947374783029418,0.9949184908132793,0.9931474693495147,0.9964382904156878,0.9923736351779655,0.02840555493227993,0.002944048566126966,0.00808070025653006,0.011044170573964009,0.009750317692791192,0.03273987042908598,0.0043692952261141105,0.03309733823177495,0.009732329679077957,0.009040937588519657,0.009749266891960033,0.008598294009736862,0.005553527917260754,0.011732686190272327,0.005264121790838201,0.036867787549927436,0.012757170086024153,0.003976858240491129,0.013114401818233435,0.042684168636759556,0.013484109892704215,0.01372544724146473,0.005023636355302467,0.047462166377924116,0.04883253401790042,0.013896449412047148,0.013869834374631865,0.03232726805269687,0.003494812873943054,0.036805438793987844
509,509.0,0.9889698000559256,1.002420253590752,0.045250370074474,0.00274122672126746,0.01676968608973286,0.012794702644439269,0.9974399640061313,0.996566424042487,0.9986736005945753,0.9986868269889948,0.9985272791710439,0.9951179419033559,0.9967208515892564,0.9937459080942312,0.9987900095104455,0.9959358612598285,0.9989906279325503,0.9968098379454146,0.9958405792237052,0.9969386602161773,0.9969451513364547,0.9965878134525545,0.9966890477335146,1.0005694185261014,0.9960709718220636,0.997301563485152,0.9963040573085498,0.996474767007518,1.002420253590752,0.9966569548561566,0.9970015427112814,0.9957260811189492,0.995905906187854,0.9969380844077781,0.996600307687248,0.9964439054288597,0.026331128052035184,0.00274122672126746,0.008307784139863814,0.011277078098764486,0.010018465023177393,0.03032824621850142,0.00405683283273427,0.030648178187469295,0.010062887788427486,0.008382760000260626,0.010131312476414685,0.00797157939450722,0.005152287194878839,0.01196542546116165,0.005007242987107344,0.034151586248019825,0.012982844447369104,0.0036886915178300267,0.013338743659134638,0.03953724033470809,0.013704425810905516,0.013941477300975903,0.004642877826707391,0.04396814584264171,0.045250370074474,0.014111149946577464,0.014084533972686029,0.029959911904292227,0.003250350832728476,0.034095798396364216
510,510.0,0.9888695724898,1.0040854672094006,0.0427042804865382,0.0026584345026547745,0.0164622494611642,0.011667792266787479,1.0009656486804295,0.9962324866655429,0.9987579806460831,0.9989675600228186,0.9986495590667875,0.9989279208487366,0.9959591518409312,0.9975862645305547,0.9987327496712329,0.9942539101553183,0.9987981833896975,0.9951935693262648,0.9947845029788358,0.9973104282789724,0.9982775709963091,1.0006342516494195,0.9971481319932122,1.0001272289414782,0.9965647363128155,1.0016651876767158,0.9968378809458062,0.9970352121240625,1.0018548705296741,1.0012569129189526,1.0016579749891985,0.9963011055108065,0.9964783537517371,1.0007125439000617,0.9961356758438356,1.0004858466286053,0.02422669569766878,0.0026584345026547745,0.00948345794530921,0.012605772827060498,0.011372729866111222,0.02796745489183361,0.0037684771023818826,0.02827238071298239,0.011588553790974059,0.007584707261240081,0.011742707199597713,0.007213860358513006,0.004708542989636001,0.01328310476669416,0.0046249767399015795,0.03158485845434182,0.01430912822586521,0.003563543357860311,0.014655677459275998,0.03690730103867652,0.015004123336503462,0.015224982371881425,0.004409009941525307,0.04139058778813125,0.0427042804865382,0.015391169078795218,0.015364661187741978,0.027615472722403684,0.003109703883872475,0.031531127848954316
511,511.0,0.9888100651165395,1.0066124906851917,0.044854545767430684,0.0026716236951474896,0.016635590848719163,0.012066412214356474,1.0040938888766922,0.9953251479579154,0.9987081554756391,0.9990903901583331,0.9986344137910617,1.0022888824061609,0.9946310470480798,1.0009670153926549,0.9985629694774012,0.9921052548784032,0.9985174823466573,0.9931025103326419,0.9931921654491088,0.9975023598840654,0.9991714020161307,1.0041962604493755,0.9974232858535845,0.9989934330635838,0.9968766474629701,1.005500707812336,0.9971904745466408,0.9974263088592037,1.0003957323896384,1.00528867368567,1.0057399899207944,0.9966967221247889,0.9968713730606072,1.0040516769136696,0.9950711793726438,1.0040445047064417,0.024051372697574354,0.0026716236951474896,0.009821409743246778,0.012880964083214017,0.011726204287426763,0.02790663511084558,0.003542292121899346,0.02823169659699104,0.012056465829149822,0.006868795565767875,0.012243968987859016,0.006531318353319794,0.004315118276912448,0.013484888212739575,0.004482570782005863,0.03174538746244467,0.014452506261888343,0.003561237008778112,0.014766455851917193,0.03789926046172186,0.015076321632372065,0.015270701250856184,0.00429422028966319,0.043251276150107654,0.044854545767430684,0.015421332726746142,0.015396654352790116,0.027516574420602635,0.0030589235933869384,0.0316870038867695
512,512.0,0.9887962521001138,1.0090629922354821,0.05012721528591214,0.002561324979896865,0.017578483923636545,0.013806013099249122,1.0063264283391682,0.9941910648578954,0.9986131412944241,0.9991477093814937,0.9985670961168465,1.0046802828072678,0.9931066806659411,1.003362387950519,0.9983523564471417,0.989832209671684,0.998197236028399,0.9908844800992168,0.9914291274801086,0.9976213417282349,0.9996307385364043,1.0067479275876345,0.9976200858289543,0.9976516384671846,0.9971053127053242,1.0082644421500815,0.9974543240627196,0.9977266879169359,0.9987835364893942,1.0082037167532545,1.0087021467546096,0.9969959565493395,0.9971685852397864,1.0064399630774248,0.9937908681149012,1.006595249090513,0.026636592297040892,0.002561324979896865,0.009510493310234477,0.01253949189594812,0.011371386444578222,0.03089873013695788,0.0033485938914062036,0.031250993739133905,0.01164663705016107,0.00657941193413263,0.011811336859902568,0.006245018474156522,0.004081642116080535,0.013171435395634083,0.00519055452851392,0.035213647755163106,0.014146181648361804,0.0034070523555816542,0.014465905774034981,0.04220995192022804,0.014785474805032022,0.014984870447570893,0.004076308758011825,0.04829455603920727,0.05012721528591214,0.015141608489870007,0.01511624306690585,0.03047655674885885,0.002915960472159608,0.03514934108842039
513,513.0,0.9888331076044931,1.0104986400776306,0.05293869450737332,0.002872482964010447,0.019386055791296576,0.014736915158292802,1.0077137482856995,0.993597769265239,0.9995909823517017,1.000318394347869,0.9996591651910555,1.006136279551771,0.9923713438927932,1.004808964445181,0.9994478293681375,0.9888331076044931,0.9993267624077723,0.9899082998184063,0.9906066036634462,0.9988428286298252,1.0003426289526065,1.0082922183259593,0.9989017555080539,0.9970185516410228,0.9984092228992799,1.009924962574281,0.9987813613487679,0.9990669792186565,0.9981205587798767,1.00995790212433,1.0104986400776306,0.9983504980976249,0.9985207983962683,1.0079094633651742,0.9931417999459923,1.0081414531500403,0.0295738841364604,0.002872482964010447,0.010444178207959967,0.014070508864241795,0.012563617423786656,0.03410509693296665,0.003908639353229337,0.03445484962308069,0.012681913251527245,0.007651028242151877,0.01279405671542397,0.007275662184610569,0.004807749750875834,0.014882131654343007,0.0061199768626248475,0.0386198065105348,0.016081266588878037,0.00380757318384663,0.01648104471017298,0.045415569547816836,0.016888096935221572,0.01714202862113614,0.004546767103273891,0.05120728757124848,0.05293869450737332,0.01734171554363601,0.017309435481872495,0.03372483740620637,0.0033157246335491324,0.03855604922683728
514,514.0,0.9889212129112389,1.0102495875626751,0.05041977118855306,0.003552575974234013,0.01984765602327083,0.013771449973398027,1.007139037191566,0.9932248707283734,1.0020751204249385,1.0030552804145625,1.0023615950755613,1.0054309556759162,0.9922136762385116,1.00408071146968,1.0022860345042968,0.9891921434491635,1.0022700805553366,0.9902309761703714,0.9906113784891106,1.0016154062944373,1.0008706051714844,1.0074602256141847,1.001725132927316,0.996671999731937,1.0012459665986593,1.0087782518219783,1.0016280059665126,1.0019116601033047,0.9978841289591258,1.0085522256778643,1.0090258131839933,1.0012096614406436,1.0013786630767507,1.007233224533299,0.9928163276647578,1.0073135437553482,0.02923251435211906,0.003552575974234013,0.011231462254203047,0.015324713160198452,0.013547023368628484,0.03356969671006843,0.004864124023108634,0.033887974627514354,0.013540419382024684,0.008980052603691484,0.013574743990970133,0.008580186279200677,0.005896973272359698,0.016225270271439114,0.006144574438109896,0.03781588159663884,0.0175878953962838,0.004681542084793809,0.018042167176649745,0.04382990997161981,0.018506448917516603,0.018800831231039185,0.005547740454224375,0.04890586548265051,0.05041977118855306,0.019022994258385766,0.018985212881873267,0.033250554169046986,0.004122170243301899,0.03775839093767723
515,515.0,0.9890435777722848,1.0087199285763775,0.04742166302038018,0.00371892015654398,0.01879908737294941,0.012805267380300932,1.0048634104189926,0.9922512183614415,1.0047809760831836,1.0059972765478442,1.0052717849421928,1.002863760942804,0.991556116978547,1.0014872955504726,1.005317725972763,0.9893521931962963,1.005339876039935,0.9903315059061499,0.9902189783729234,1.0045637465530928,1.0005323039362712,1.0045635199976546,1.004713029300505,0.9955658316007358,1.0042325578527949,1.0051588958095128,1.0046085352152918,1.0048815156307325,0.9968170849732507,1.0043323084957063,1.0046275971627023,1.0041869741440552,1.0043549422090023,1.004701214640597,0.9918878302675764,1.0044222136152403,0.027405318835479586,0.00371892015654398,0.010618887731393687,0.014498542898301466,0.012799360532653662,0.031492624489276484,0.004993099865247083,0.0317982831940592,0.012756475173594434,0.008846363880117804,0.012739281340859143,0.00847274909004461,0.0059577833356053555,0.01534933639018181,0.005786964248549465,0.035479416306262834,0.016650256610344968,0.004896169901191293,0.017084519276850195,0.041166195710675854,0.017528503557582436,0.01781325918372528,0.005802550075828242,0.045987559640199294,0.04742166302038018,0.018021538469779105,0.01798486672578182,0.031180333061482803,0.00429711779774972,0.03542468068874072
516,516.0,0.9891788190571557,1.0065822421381787,0.047931643354695394,0.0034443632938133883,0.018159996240126732,0.013180346465308138,1.0016442913409433,0.9916858666890463,1.005367755546596,1.0065822421381787,1.0058850259779661,0.9993584653451392,0.9913026937714586,0.9979567659671607,1.006036345100937,0.9898482550029142,1.006095786240799,0.9907741397132998,0.9902112025312848,1.0050473094349168,0.9992292658623443,1.0007544971816256,1.0051515323562732,0.9949821521897398,1.0046454211639402,1.000770679434886,1.0049901966865749,1.0052432924216312,0.9963351254584214,0.9994664134507527,0.9996216203945567,1.0045381743254016,1.0047074142448487,1.0012358315465173,0.9913942088298953,1.0006178129732506,0.027377003221011942,0.0034443632938133883,0.009611913732532139,0.01312384447832155,0.011583711296847295,0.03155437550957661,0.004589502527143486,0.031888036504404325,0.011547414233330024,0.00822800296156074,0.011533504708844778,0.007870206756412177,0.005481821829150457,0.013898202058845364,0.005732832141008139,0.03559879910035915,0.015081286915401088,0.004537352992138218,0.01547687479907391,0.04148522107976583,0.015882013289374323,0.016141831058789084,0.005390411082236131,0.046470896058977695,0.047931643354695394,0.016331982857662845,0.01629856916717968,0.031199817374893454,0.003968145892179644,0.03554030692827331
517,517.0,0.9893055536353764,1.0044616428121225,0.0498036724547683,0.003186580496590351,0.018011347452389723,0.014042504778164266,0.9974627868077458,0.9927409412997226,1.002927475056243,1.003641090337442,1.0031707640395415,0.9949245450685896,0.9927158328652471,0.9935080991553085,1.0033910573169627,0.9919202335436303,1.0034680775823934,0.9927954855817209,0.9918415133571288,1.0019553545206057,0.9970611690302814,0.9961220551786383,1.0018943587719005,0.9962720495829388,1.0013300909121499,0.9960180830667377,1.0016088859884005,1.001814468008914,0.9978089322086735,0.9946528964375196,0.9947989650657191,1.0010952114587928,1.001268250548618,0.9968101032640312,0.9925938472706394,0.9959881595509799,0.028361846464243827,0.003186580496590351,0.008696685975540257,0.011882377826261238,0.010480798081602006,0.032747674514965915,0.0043634908286708865,0.03311431321243395,0.010453032288786388,0.008276227448883374,0.010451425402198653,0.007893262985515846,0.005322011813535672,0.012592922962782421,0.005670878204191208,0.03695720419540404,0.013676639282894207,0.0042187784261948375,0.014040876066692692,0.04312426034497473,0.01441548455175507,0.014656948830142697,0.005070484916669329,0.04830870309583237,0.0498036724547683,0.014831914769002572,0.014801116094197606,0.0323503286332196,0.003696720647731769,0.03689376275600963
518,518.0,0.9894023983764728,1.0027933873406614,0.050381715112195566,0.0031283251799700852,0.017727656717986148,0.01440513542407934,0.9939090819203825,0.9949933169517068,0.9996375505230981,0.9996351757696896,0.9995086987645783,0.991201785420358,0.995342504176335,0.9897861390794701,0.9997808688162485,0.9951381618242721,0.9998710625999543,0.9959685138643437,0.9946609942079988,0.997862376933486,0.995257415600137,0.992318929854282,0.9976191593466155,0.9987995089415694,0.9969967005618496,0.9924349126918915,0.9972196528712552,0.9973895956471321,1.0004771353274353,0.9913084239749167,0.9915322934928614,0.9966429753730767,0.9968206461875152,0.9930560071100824,0.9950262406844679,0.9921851620135196,0.028701555823724245,0.0031283251799700852,0.00786965227316661,0.010755543832385746,0.009482995121697231,0.03315067980233057,0.004483955306147193,0.03352186766154546,0.009468114489674929,0.008949148494227366,0.009483704792310614,0.00852083288612244,0.00559781394541555,0.011405804855609847,0.005402723193389704,0.03741637993865945,0.012398868039259648,0.004182709020796268,0.01273499815912991,0.04367014565499078,0.013082239031341121,0.013309093843161694,0.005157718382491281,0.04888499321806411,0.050381715112195566,0.013468693007408888,0.013440228833788257,0.03274694801530568,0.0036801829169835665,0.03735207070829066
519,519.0,0.9894479701499703,1.0019652680108495,0.048725925295922255,0.003102758239423841,0.01699634015142678,0.013976756825401802,0.9934858871064778,0.9963727195352976,0.9978551972747484,0.9975799952773102,0.9975847533142587,0.9908481121099113,0.9968188682279349,0.9894479701499703,0.9979178413348687,0.9966815600170715,0.9981101210080631,0.9975077148581895,0.9961551049356069,0.995756602531515,0.994977863078461,0.9920495593016022,0.9954275137059452,1.000377168911775,0.9947738618999604,0.9924573119745168,0.9949660534230877,0.9951151660085319,1.0021816309107645,0.9915795231738749,0.9918735714206597,0.9943550672920402,0.9945350057332212,0.9926748236823225,0.9964805143933108,0.991912459129359,0.027772747652817818,0.003102758239423841,0.0071961532008526586,0.00985696222665535,0.008677166600033504,0.032058373720224506,0.004571649421240718,0.03240269744347973,0.008658027470412163,0.009304449756804077,0.008678688161042098,0.008855495406253858,0.005770058479487005,0.010465758478170092,0.005057036112892328,0.03619109028924083,0.011392233088034142,0.004160606876081249,0.011708432156798157,0.042243553965958504,0.01203638553686041,0.012253430786775692,0.005203162774607291,0.047270911656556946,0.048725925295922255,0.012401907396263331,0.012375022232768327,0.03168585176377807,0.003682261781541627,0.036131406571826855
520,520.0,0.989428810020191,1.0023650771097408,0.04511121940272649,0.002949803763553563,0.016087721784404742,0.012772415863390707,0.9965019067473705,0.9964728088918163,0.9977382113697727,0.997628018202243,0.9975174754263851,0.9941350183564446,0.9966105200771725,0.9927589279006315,0.9977899962807423,0.9957760676760252,0.9980041622656032,0.9966542834424793,0.9957196815533982,0.9958397608155798,0.9962159339922888,0.9955680802126098,0.9955474170836212,1.0005083834307826,0.994902858949374,0.9963013348086524,0.9951034022538043,0.9952512051937284,1.0023650771097408,0.9956681679359568,0.996023206978999,0.9945036021891195,0.9946832423202175,0.9959324666073258,0.9965092337057556,0.9954259025128676,0.025729385717096934,0.002949803763553563,0.00724841821932886,0.009877848182590772,0.008739958262613824,0.029678107637514457,0.004337831930350907,0.02998668075865637,0.008770153538599473,0.008784929898409174,0.008839510865371793,0.00836243565872945,0.005466675779178781,0.010480329728258707,0.0047301530091328915,0.03350133653226074,0.01138709418671452,0.00393561653994385,0.0116969168476683,0.03909889324772039,0.012016950896640066,0.01222568633625318,0.004906540216278701,0.043753683846397884,0.04511121940272649,0.012374975429580446,0.01234840020494326,0.029346258242926138,0.0034978921016234612,0.03344796655107898
521,521.0,0.9893631558306465,1.0041687925705838,0.042540755993394,0.002839442387301091,0.01575006683540044,0.011618539377052947,1.0002399362919492,0.9960852569992602,0.9979614735829971,0.9980599981188328,0.9977869611707034,0.9981559012713369,0.9957879556939154,0.9968090121092243,0.9978834712536732,0.9940357016359366,0.9979620913997359,0.9949793694609943,0.9946055342340216,0.9963613144817549,0.997645398247359,0.9998236670382187,0.9961573253617008,0.9999856507685385,0.9955488951081258,1.0008540563978954,0.9957874665871193,0.995960010360986,1.0016740997777234,1.000445122411859,1.0008537913016216,0.9952314966777571,0.9954084956857268,0.9999205267275645,0.9959890830219743,0.9996764233288254,0.023686725664414494,0.002839442387301091,0.008341456307385234,0.011119370897513083,0.010007263176395886,0.027381066990265397,0.004021644920399732,0.027673927669368516,0.010202161141174462,0.007957494094172622,0.010368377147176137,0.007576139834771709,0.004997836830422526,0.011717127020806519,0.00434426753539794,0.030996884829437674,0.012629825222254611,0.0037640103856679125,0.012929852117755271,0.03649961223975707,0.013233895031604902,0.013421915065830894,0.004622413197008785,0.0411660588268596,0.042540755993394,0.013577748703036581,0.013551044381126988,0.02706302871197352,0.003325228630961819,0.030945430108378122
522,522.0,0.9892771696196454,1.0067051349113993,0.043791337918196296,0.002774254656845145,0.015864007610017085,0.011727465156502073,1.00356984683986,0.9952811977349455,0.9981847232051027,0.9984785275653305,0.9980632294149261,1.0017291643491002,0.9945678121448468,1.0004041708316587,0.9980135979890895,0.9919955388468531,0.9979784662845869,0.9929949056017304,0.9931229465034022,0.996864410291955,0.9987569710099335,1.0036115790659872,0.9967521740473069,0.9989601140906911,0.9961873408429884,1.0049014948627053,0.9964693919203033,0.9966840546907159,1.0003249050915597,1.0046815266727234,1.005138088815808,0.9959581307019391,0.9961321742634732,1.0034727339442175,0.9950293842519083,1.0034605499223952,0.023147038890172,0.002774254656845145,0.008941900970688907,0.011717774491493029,0.010674751473619657,0.026889380083868274,0.003727129563103416,0.027195968216367477,0.011012825461164227,0.007222155440435734,0.011234611545138867,0.006870843047111782,0.004552744737524864,0.012248032423801118,0.004077974535252371,0.030643935263500236,0.013113152897692468,0.0036519978588390517,0.013382708849081094,0.03680489765376849,0.01364990290606673,0.013807908155947499,0.00439557981104225,0.04218158270402743,0.043791337918196296,0.013956849275407966,0.013931601288843838,0.026542266699252914,0.003190588386323648,0.030588533095935646
523,523.0,0.9891970134254965,1.0090910102964048,0.04734388042237713,0.002635151848847974,0.01640489500988924,0.012933846951228786,1.0059939114128922,0.9942899534030661,0.9984149590568623,0.9988806036932274,0.9983411377494171,1.0043284233254064,0.9932089762237488,1.0030156844072458,0.9981657718983309,0.989907024450595,0.9980333460982939,0.9909595434963054,0.9915301551595066,0.9973393098135994,0.9994560430662061,1.0063707400267354,0.9973088730581716,0.9977718007587397,0.9967824113466398,1.0078639692761957,0.997106413657379,0.9973571906249138,0.9988847385175054,1.0077885908465207,1.008290179008813,0.9966385551282826,0.9968107300582804,1.0060621569911956,0.9938986014378476,1.0062183820887272,0.024816132046338684,0.002635151848847974,0.008651195183016078,0.011361106352146877,0.01033509124644986,0.028845570830553086,0.0035256329121462274,0.0291769106900913,0.010653186383162134,0.0069825494741028605,0.01086325090859658,0.006630330997909023,0.004329627438743373,0.011885260549145498,0.004412532211764403,0.032913728474612734,0.012736258583944497,0.0034705406584299176,0.013003133769231989,0.03966736019535735,0.013271369120235407,0.013434044102329384,0.00416344002874874,0.045574657346144146,0.04734388042237713,0.013574883837248218,0.013550280157445747,0.028464874793268275,0.003022180136941779,0.03285268959734784
524,524.0,0.9891488492865084,1.0104433248898153,0.049625538163138715,0.0029569513183952106,0.017997349816950312,0.013719444293287449,1.0076708651034614,0.9938828098138677,0.9997302717482678,1.0004212396623362,0.9998054543269081,1.0061026330544973,0.9926843808714756,1.0047825078615649,0.9996479053391673,0.9891488492865084,0.9995549147809175,0.9902192728151541,0.9909283875950284,0.9989504962227743,1.0004785475471822,1.0082508027083499,0.998998370364312,0.9973507883285541,0.998505872303008,1.0098765902141045,0.9988642938264245,0.9991367661299062,0.9984495240878762,1.0099008643504492,1.0104433248898153,0.9984309757084152,0.9986019855700095,1.0078447713689436,0.9934494322549093,1.0080992807265499,0.027465314356468724,0.0029569513183952106,0.009403875245016418,0.012657121869501691,0.011318869776983423,0.03175789269686794,0.00409947598377947,0.03209247453703536,0.011497747836295796,0.008074774022851824,0.011656844977891618,0.007681118411812034,0.005069347917335566,0.013326058627616669,0.0051728312681479,0.03597483061272372,0.014375873987266538,0.0038994927894445163,0.014717921076173493,0.04243766145859938,0.015068873167075635,0.015291280397966518,0.004674174346432445,0.047983345144948245,0.049625538163138715,0.015456403759069464,0.01542672618242836,0.03140871941890291,0.00343652158616423,0.03591243357217537
525,525.0,0.9891514946681417,1.0101363895017277,0.04774825384709648,0.003616833447077055,0.01890363908637294,0.012959999191948632,1.0072812386414078,0.993795223445698,1.0023582302923044,1.0033218357391425,1.0026672913744754,1.0056113184182394,0.992843310010966,1.0042710863868325,1.0026454567531609,0.989838628757129,1.002654160025391,0.9908714769545669,0.9912545151852753,1.0018863603994366,1.0012475028869827,1.0076514678298867,1.0019939121658799,0.9973693293112591,1.0015192051913753,1.0090268111110166,1.0018940578941866,1.0021735572272301,0.9986340108698503,1.0088336835525082,1.0093195350069215,1.0014739800668109,1.0016442414809499,1.007382117901691,0.993433881332134,1.007503492784401,0.027721712913742504,0.003616833447077055,0.010603030645655437,0.014506317682666331,0.01280937176008524,0.03189462415845462,0.005014490826542446,0.032200380366255554,0.012852072317349778,0.009332059410924161,0.012916963185697851,0.008915887969834417,0.006107152301452689,0.015295116872482176,0.00540103500684364,0.03589159276018871,0.016557116314151153,0.0047518273814700215,0.016975808724631544,0.04154195068945955,0.017405143861017245,0.01768186271120605,0.005648650745300549,0.04633523896624167,0.04774825384709648,0.017877991425985763,0.017842727012041513,0.031613796940608924,0.004215810623238178,0.03583435172348701
526,526.0,0.9891943887444637,1.008574133525764,0.04452011369732377,0.0037457301382865862,0.018112774116214626,0.011903297629496495,1.0050333840663417,0.9929984708174096,1.0050158323460197,1.0062193630873146,1.0055280166652036,1.0030860141215685,0.9923678403868821,1.0017178476950106,1.0056258653769359,0.9901645475161008,1.0056619945231497,0.9911385905724609,0.9910400621217136,1.00478349089333,1.0009796722273023,1.004807976094295,1.00492894170651,0.9964975890646166,1.0044526184024947,1.0054998405976303,1.0048198779860993,1.0050915510356904,0.9978459604269675,1.0047407454418027,1.005059325385122,1.0043926590519272,1.0045622746766127,1.0048926850986357,0.9926959023090747,1.0046650376716801,0.025936921128483514,0.0037457301382865862,0.01050906847963435,0.014365728449985364,0.012674050881323512,0.02982993164865369,0.005093986821390651,0.030113951595410488,0.012667103110816702,0.009138506050509353,0.012653448049550788,0.008749168476585767,0.006117143142567275,0.015141483147095687,0.005063505932812241,0.033545874518292884,0.016394469336934624,0.004919187647036306,0.016813982197515866,0.03876493108069788,0.017243808242678137,0.01752370111788354,0.005839579111802593,0.04321000813104235,0.04452011369732377,0.017717094313158915,0.01768201012955496,0.029571830633738725,0.004344603148018251,0.033492303127653895
527,527.0,0.9892596261166937,1.006417891001428,0.0444955738964794,0.003449331812855454,0.017395932041156092,0.012079846204573537,1.0014554047364042,0.9921610551917665,1.0052527780370875,1.006417891001428,1.0057601589201515,0.9991934410644623,0.9918158853358671,0.9977980231312605,1.0059501828935526,0.9903459059218073,1.0060118179524737,0.9912643547793232,0.9907281548399468,1.004865418685962,0.9993000816781921,1.0005882590323174,1.0049548364160454,0.9955786788534577,1.0044504546196134,1.0006452974039164,1.0047825331176181,1.005033445116854,0.9969961160971677,0.9993663967856022,0.999530859390728,1.0043185007286792,1.0044893172334632,1.0010489961940032,0.9919073840650284,1.0004501046353114,0.02561738851251722,0.003449331812855454,0.009621277596191117,0.013113096926260484,0.011588724203019776,0.029539245475742108,0.00467358882826235,0.029840410938838283,0.011595525710385078,0.008519944643748459,0.011578600573752937,0.008145467005475159,0.005630067948146873,0.013815943226933074,0.004890276923634915,0.03327563620796158,0.014955704688449095,0.004534159594389502,0.015338602696969284,0.03862016183168711,0.01573125636394889,0.01598840737336493,0.005393324659590518,0.04317028795731392,0.0444955738964794,0.016163569701171422,0.016131472829870496,0.029250175828212432,0.0039925703080118625,0.03321816697149908
528,528.0,0.9893293013860512,1.0042832832533513,0.0467098422698097,0.0031815841769576,0.017343920161201853,0.013059757653023023,0.9970229852927814,0.9929364281171921,1.0025422447509944,1.0031786604944994,1.0027615669888725,0.9944879504868509,0.9929280814632321,0.9930747904834828,1.0030245959296948,0.9921259830927621,1.0031089948131808,0.9929938192825436,0.9920603580373177,1.0014704153587233,0.9968260564052424,0.9956688497761333,1.0013894481411953,0.9965102393840818,1.0008270892673465,0.9955646939093531,1.0010986017303283,1.0013134875446568,0.9980751797563833,0.9941906656328823,0.9943344712423924,1.0005733063805213,1.0007466339702404,0.996354401482583,0.99280368100371,0.9955333109690266,0.026863553746417492,0.0031815841769576,0.008709548044676916,0.011880243896944911,0.010491042328008777,0.031016248795652915,0.004432531240609665,0.03135138842085753,0.010499588724604972,0.008538882922568271,0.010492885906662603,0.008141481491296416,0.005449494296545898,0.012527008011235068,0.004912265181714485,0.03495353549189375,0.01357288876643293,0.004206558027011354,0.013927006416439744,0.040586241353131165,0.014290771373573291,0.01453103229183312,0.005068759459771436,0.04534538147500374,0.0467098422698097,0.014691925362288067,0.01466223877644927,0.03068457007002347,0.0037094859293315247,0.03488962058830965
529,529.0,0.9893855091537551,1.0026030807466786,0.04795525203154253,0.0030751652668381956,0.017231065021449537,0.013677404122283382,0.9934989293351582,0.9949793762232216,0.9991293854438201,0.9990632176043804,0.9989779406113182,0.9907980934640602,0.9953104447895973,0.9893855091537553,0.999296845312492,0.9950434668488195,0.9994115574163854,0.995872377572253,0.9946182537617265,0.9972635251055532,0.9949253661448507,0.9919095113154222,0.9970005703889417,0.9988161595721681,0.9963810831102059,0.9920246780263868,0.9965965641358415,0.9967723927479412,1.0005173503284952,0.990892333805668,0.9911168247849156,0.9960151367387972,0.99619160102618,0.9926424409128196,0.9950058076860716,0.991773161555953,0.02765653759861215,0.0030751652668381956,0.007889503243838579,0.010789919386126515,0.009507231757739001,0.031935488748985025,0.004467088778503558,0.032286937687969516,0.009501868141410347,0.009046229041280609,0.009494940605812954,0.008610987470270703,0.005614309760125466,0.011395914248230539,0.004818373518865012,0.035988678703598606,0.012369207460689207,0.004110789095548088,0.012703729550927164,0.04175207425390514,0.013048645446285492,0.013280810503281526,0.005080154673299593,0.04657831495330417,0.04795525203154253,0.01342939013908475,0.013401504598058903,0.031587259976108395,0.0036331485277067616,0.035922495475537594
530,530.0,0.9894142138775994,1.0017643412316843,0.047013101933188785,0.0029775657298016477,0.016714649838519318,0.013500682977401023,0.9936858339199971,0.9961035467027305,0.9976832908841523,0.9974340028401496,0.9974333268983949,0.9910728152252261,0.996474279547011,0.9896752377229079,0.9978050678896031,0.996176596206508,0.9980389093772766,0.9970088729784977,0.9957669844350509,0.995591303032736,0.9949131724095683,0.9922908406546219,0.995262102310446,1.0001159299051419,0.9946174795880979,0.9927029490598435,0.9948059016338809,0.994961124080971,1.0019450062940627,0.9918250277881473,0.9921201729830406,0.9941980505708472,0.994376650093449,0.9929001026479973,0.9961848671716917,0.9921501836261871,0.02717286294708031,0.0029775657298016477,0.007313641201580459,0.010038825669130589,0.008824611783049966,0.03135863560499839,0.004435608080891775,0.03169445445693742,0.008798761502639127,0.009184202744134642,0.00878774832932627,0.008737522871457706,0.005637883294762382,0.010630774775654144,0.004669984380715552,0.03533638384998387,0.011564163777679161,0.003997801033328756,0.011892217610455304,0.040971319056356814,0.012231843277351757,0.01246383478636003,0.005008691855865138,0.04566306933556533,0.047013101933188785,0.012605762352709958,0.012579243011656235,0.03102804754165605,0.0035472219022644916,0.03527371045899761
531,531.0,0.9894168594416727,1.002154122458642,0.04382842118893592,0.0027636874010860814,0.01602671040397001,0.012416374807210254,0.9969734411806267,0.9962095159675347,0.9980430173367228,0.9980280383058316,0.9978857646892544,0.9946435907050684,0.9962702835154476,0.9932754646162795,0.9981933069567376,0.9952559433148132,0.9984539324691185,0.9961419624291532,0.9953300569203177,0.9962428320018646,0.9964385085409418,0.9960997483443194,0.995973250503269,1.000259273934786,0.9953435070430033,0.9968489484190008,0.9955475261661145,0.995707965144442,1.002154122458642,0.9962216332720779,0.9965780590228662,0.9949561768787338,0.9951338638818359,0.9964366114372483,0.9962202751886352,0.995954760827635,0.025390128766594577,0.0027636874010860814,0.007598295768437172,0.010356180200150576,0.009168861651099012,0.02927731567220835,0.0041264862068934125,0.029579531285363708,0.009203075365834005,0.008568250589431108,0.009249815956945769,0.008150685309566821,0.005252628099103794,0.010966378285903411,0.004533590743368079,0.03298139375952616,0.011909330063725243,0.0036989385479321737,0.012245755796323246,0.038213664841699906,0.012593426703672963,0.012829750229518756,0.0046325041982696645,0.0425659743054664,0.04382842118893592,0.012971357214571553,0.012945637226693313,0.0289817199982737,0.0032936890877866376,0.032924837654718986
532,532.0,0.9893987595866383,1.003953995308787,0.041151036876475144,0.0025831141081879717,0.015751233342377297,0.01126146740433276,1.0006118141592264,0.9959341805093883,0.998329744941138,0.9985206498399205,0.9982246050604864,0.9985635871320835,0.9955845606426357,0.9972240865792021,0.9983650631812289,0.9936903180126764,0.9984992989838246,0.9946417837222414,0.9943621644297888,0.9968322537732079,0.9979016249256976,1.0002531863390989,0.9966519688248027,0.999885129142611,0.9960592955221553,1.001313397090112,0.9963071328053685,0.9964943375968871,1.0016428987245996,1.0009188593994545,1.001330647644934,0.9957599094366264,0.9959345884991321,1.0003242910892818,0.9958190606014127,1.0001045443953522,0.02335730390951258,0.0025831141081879717,0.008840211374372815,0.011784620057403552,0.010616315877291909,0.026977801494638385,0.003763061990253401,0.027263057275758756,0.010827382450317813,0.007764308800698486,0.010971572905882078,0.007382446292655901,0.004759019985962269,0.012395029029646263,0.004235920293650335,0.030465668012623112,0.013358075230263744,0.00343361385730016,0.013691574648713354,0.035566632236672634,0.014030574424059574,0.014256255935800505,0.004254520652180726,0.039885378529816426,0.041151036876475144,0.014394981624690653,0.014369967084104401,0.026695481956328263,0.0030500471364608424,0.030412026219596773
533,533.0,0.9893652280531589,1.0065235831872006,0.042790189267797686,0.0025191841082717586,0.015900629751112914,0.011515127695037436,1.003901027522685,0.9951211177989974,0.9984681521696359,0.9988362196224098,0.9984028246353769,1.0020787758019936,0.994357370372237,1.0007585013820117,0.9983832272150843,0.9916488813679721,0.9983934711369343,0.9926588072095678,0.9928704307253845,0.9972335320468552,0.9989561132576315,1.0039760288277735,0.9971403721045018,0.998858846816712,0.9965891724294365,1.0052959742762786,0.9968847725859713,0.9971139339575729,1.0003184482358207,1.005088895417669,1.005548404226393,0.9963850606225358,0.9965568321131116,1.0038198577042654,0.9948591932835811,1.003824617004351,0.02302112651887009,0.0025191841082717586,0.00933340503867524,0.012258341371197792,0.011159976797772704,0.02671473872396371,0.003475878679224432,0.027017362405506746,0.01150123519335585,0.007043664398658,0.01168767084103722,0.006691013209425721,0.004324548577700603,0.012799102863340222,0.004059296554429967,0.0303736172795643,0.01371207618639892,0.003316854314271244,0.014015143347910377,0.03619672838448748,0.014316791788831693,0.014515384185131062,0.004018421182815682,0.04127353697577974,0.042790189267797686,0.014640868000380548,0.014617614506062183,0.026391198201072195,0.0029175435499821057,0.030316380081472156
534,534.0,0.989321578581898,1.009017022629924,0.04754866636072735,0.002403113968690831,0.016700010942592238,0.013079833163240821,1.0063244769301172,0.9941175562724349,0.9986903578557732,0.9992268998282146,0.9986747866570944,1.0046512337902456,0.9929990217025622,1.0033362892293847,0.9985469369774522,0.9896141478495617,0.9984932670364709,0.990673741983266,0.991292112536033,0.9976892104371117,0.9996375912753321,1.00670617812574,0.9976706687777059,0.9976641384027943,0.9971528071418202,1.0082160587590396,0.9974882893063007,0.9977522525790751,0.9988936117055311,1.0081442273388006,1.008647153240547,0.9970267634299347,0.9971970937165023,1.006393645152788,0.9937211063390682,1.0065539619141355,0.025263061257746168,0.002403113968690831,0.009044500639191537,0.011921817926793319,0.010823508064560816,0.029336203419414057,0.0032542289776373297,0.029673386011054063,0.011122805523718587,0.006680007843964327,0.01128981877881413,0.006333609962059148,0.004047907943516871,0.012475156838566499,0.004668368747759898,0.0334017293223892,0.013385548196971906,0.00315426132200838,0.013688985756842133,0.04002590210352772,0.013992967127366028,0.014191588768759348,0.0037858707910889493,0.04581343117620883,0.04754866636072735,0.014318633605352777,0.014296219093544976,0.028959064855398325,0.002761426525019507,0.03333853736907417
535,535.0,0.9892731249135188,1.0105884501730005,0.05055920891862825,0.0025876379399776073,0.018533058775414384,0.014119302396291278,1.0078570550447787,0.9939267829571592,1.0000910196071164,1.0008531099967224,1.0002318247772852,1.0062627641384119,0.9927570422050037,1.0049391530956089,1.0001414281044876,0.9892731249135189,1.0001454243974923,0.9903410061111665,0.991011121837085,0.9993767735173889,1.0007099068550513,1.0084166685930318,0.9994223503169894,0.9974789002869182,0.9989281947349609,1.0100352622396316,0.9992891644022965,0.9995688023801018,0.9986992007244707,1.0100476260009377,1.0105884501730005,0.9988503440472691,0.9990205971369144,1.0080173382590292,0.9935123170661901,1.0082654798225563,0.028293500922518013,0.0025876379399776073,0.010061260002387147,0.013549679637957746,0.01211123051215246,0.0326874460106155,0.003612131255498554,0.03303455456920831,0.012257888767237863,0.007406778564461473,0.01236129934478535,0.00703118668021098,0.004524975015223597,0.01427622344831046,0.005709651634958912,0.036946701345420996,0.015409572854100438,0.0033965321955616856,0.01579239488108289,0.04339968898759938,0.01618135207336054,0.016435501819959834,0.004073261590764924,0.048921811890515095,0.05055920891862825,0.016593123262390538,0.016567390605714466,0.0323232355980308,0.0030033343977666194,0.036883208536031165
536,536.0,0.9892239325905177,1.0106179506025437,0.04858257348196276,0.003030840699922434,0.01926985268204971,0.013410373506810772,1.0072550447595396,0.9938460474196233,1.0027309468024712,1.0037562146429462,1.0030979240878908,1.005529954007138,0.9929474242662707,1.0041822924112715,1.0031369438901283,0.9900764494878626,1.0032201173550177,0.9911049838620083,0.9913948864377853,1.0023138789173118,1.001388220696645,1.0075580480807578,1.0024137164590141,0.9974510813676752,1.0019345156767518,1.0088662757858473,1.0023051913696674,1.0025847440953342,0.9987782420140823,1.0086169491864714,1.0090904285702191,1.0018769205334443,1.002045887506703,1.0073158200400696,0.9935064019125518,1.0074108401178563,0.028363369929614347,0.003030840699922434,0.011241663183091314,0.015318949357173416,0.013560233998080989,0.03263061568898994,0.004229543667226115,0.03295082590161414,0.013574791810294402,0.00821841882779035,0.013569487657922704,0.007833213527739573,0.005220470052195918,0.016164358647908054,0.0059624896377985575,0.03666059375320214,0.01749368592507561,0.003975661050611167,0.01794442373960709,0.042352728714254766,0.018404319918625813,0.018708836725831658,0.004747121598253557,0.04716379734983786,0.04858257348196276,0.018886652811085976,0.018857288770612064,0.03231807165344751,0.0035271352760612154,0.03660341710565964
537,537.0,0.9891730743627242,1.0093894017049576,0.04548750659430725,0.003075761970479244,0.01829703182911981,0.012437626323364771,1.0048265034113169,0.992783526997472,1.0051630207958453,1.0064048121390632,1.0057105812385676,1.002796695963264,0.9921795221394836,1.0014194714673,1.005853477979314,0.9900958131684272,1.005959247834512,0.9910676513490103,0.9908825173994245,1.0049601836340534,1.0008624300101412,1.0044979732691521,1.0050955258276353,0.9962476736463722,1.0046131449094335,1.0050923988847142,1.004977335552091,1.0052511747846051,0.9976169983239418,1.0042491416379642,1.0045459896795539,1.0045398436437802,1.0047078504446365,1.0046263004960427,0.992477370621385,1.0043564356706756,0.026525542412885916,0.003075761970479244,0.010878145410081213,0.014805646323470052,0.01310040806842201,0.03052601890184672,0.0042035647842120815,0.03082961427852226,0.013073469501788833,0.007891127456702266,0.012995543331978374,0.007534526834969502,0.0051154402562978,0.015622176006427244,0.005597672043811327,0.03429479197060073,0.016910479833025235,0.004041078771125739,0.01734963314101745,0.039628981581554916,0.017798875014834674,0.0180988723040642,0.004832237361866028,0.04415492678477418,0.04548750659430725,0.018268533866823932,0.018239758427154976,0.03022817121394905,0.00356143267400616,0.03424101775259524
538,538.0,0.9891183747818018,1.0074126295167163,0.04580777252339289,0.0028270984193178926,0.01762347597854984,0.012708796547275938,1.000869256481157,0.9920941457749446,1.0048405575666577,1.005971899395492,1.0053322036976688,0.9985174869731717,0.9917723870467865,0.9971143783764957,1.0055529884957641,0.9903982517391672,1.0056722789873824,0.991315457340092,0.9907073382637873,1.0043945542936914,0.9988940709512181,0.9998903509061904,1.00444924222447,0.9955054875892622,1.0039300663957316,0.9998773762598514,1.0042556631831414,1.004507827975651,0.9969690717159868,0.9985559561761734,0.9987109146973403,1.0037734187814789,1.003942467278648,1.0003993585588018,0.9918423383172983,0.9997532837242715,0.026389930513168357,0.0028270984193178926,0.00987170182083136,0.013426220385507268,0.01188253828559077,0.03044599430674883,0.0038461677770469695,0.0307711358512668,0.011860013257611615,0.007362366987992011,0.01178401544706861,0.007017028336081389,0.004699655188841968,0.014169536965948734,0.005479808870018792,0.03426394010584164,0.015341762946464433,0.003718351563062954,0.015742594889441575,0.03977787581766267,0.016153462155851745,0.01642802041163812,0.004456576615618892,0.04445094640937496,0.04580777252339289,0.016583103245959272,0.01655672951026839,0.030117341617310913,0.0032653660787740325,0.03420722305279121
539,539.0,0.9890576583994137,1.0051974600742952,0.04795627249511807,0.002615513522845896,0.017559061013453756,0.013632134844085429,0.9963014138139981,0.9930643833199508,1.001794644491931,1.0023405853828797,1.0019648848484612,0.9936786951580447,0.9930887097789874,0.9922604701756691,1.002252131274006,0.9923728858575226,1.0023927164294562,0.9932388606085338,0.9922376567287674,1.0006040265210296,0.9963192777830446,0.9948413943187883,1.0004785638057851,0.9966797598097751,0.9998991793533486,0.9947028536486985,1.0001641441413154,1.000380115995585,0.9983168706612838,0.9933238492017791,0.9934690009541071,0.9996175182385622,0.9997901364073045,0.9955702610636046,0.992947069935971,0.9947066011707506,0.027586790070172597,0.002615513522845896,0.008934679541090021,0.012171573661053226,0.010757079487880664,0.031853069436822264,0.0036697229392577443,0.032208988379396,0.010730578336171522,0.007445534822508053,0.010665177334969548,0.007074637182100432,0.004586469021451236,0.012860716271030281,0.005489215226013747,0.03586302308956962,0.013940834692767985,0.003459373409415725,0.014313062386058764,0.041673802889093885,0.014696879889147156,0.014954609655040946,0.004197555592327623,0.046560094964109844,0.04795627249511807,0.015098717769539962,0.01507398628379374,0.031487042647051856,0.0030443201904116384,0.03580250921740285
540,540.0,0.9889887497672231,1.003253719414169,0.04898792566591439,0.0025623375436559835,0.017398152841956116,0.014153258891232243,0.9931507953620677,0.995104658734446,0.9984183996981466,0.9983208600966372,0.9982412678035764,0.9904066887705627,0.9954464498267251,0.988988749767223,0.9985798076272286,0.9952244120046455,0.9987500102232787,0.9960511040087978,0.994757217348352,0.9964828925567699,0.9945951913157264,0.9915341992059931,0.9961838336503099,0.9989857929107878,0.9955512590065656,0.9916363165012659,0.9957636851046999,0.9959425075112692,1.000763192038405,0.9904993132529304,0.9907227437608991,0.9951639132602199,0.9953397777731818,0.9922924270567358,0.9951375164735998,0.9913997936456698,0.028287273022361177,0.0025623375436559835,0.00809274871206626,0.011051497714620693,0.009747206945429533,0.03263043195550447,0.0037689117546514353,0.03299266385938042,0.009710962836948214,0.008009243596579478,0.009651574852403316,0.007599103681092139,0.004818764020854076,0.01169532682198877,0.005334194410948119,0.036736936582480145,0.012698031481305268,0.0034269242039965853,0.013047792366540885,0.04265259390278296,0.013411451799058617,0.013659184323319102,0.004261701659711904,0.047584339033358604,0.04898792566591439,0.013792419051397392,0.013769065743045228,0.03226133277474521,0.0030265421408916843,0.03667610280165124
541,541.0,0.9889140765140731,1.0020912335728134,0.04774015018000336,0.0024888832810841667,0.016810844347219196,0.013868048055087083,0.9938769708841277,0.9961625993234234,0.9972342348973696,0.997021953828528,0.9969883641201311,0.9912695917223391,0.9965013425889673,0.9898699174854897,0.9973584755481788,0.9961608416645434,0.9976195240282196,0.9969986688550928,0.9957676266791415,0.9951528825152296,0.9948698162902505,0.9925234633409139,0.9948136909150018,1.000199539160115,0.9941629156188443,0.9929278858524407,0.9943574344171252,0.9945160334553579,1.002100918584334,0.9920374178917096,0.9923278410296323,0.9937396396753698,0.9939168825565268,0.9931470124742124,0.996235568586134,0.9923858291067622,0.027664652030495968,0.0024888832810841667,0.007517414866676245,0.010298266356176032,0.009066070362500048,0.03186538305603144,0.0037534190775786198,0.032203188603485686,0.009018898006805146,0.008100188122818076,0.008968311740456656,0.007683807950658927,0.004845106256151548,0.010921434696917679,0.005143170020244302,0.03587606210021515,0.011875767332662351,0.0033446844901872776,0.012212911069533192,0.04161302502701752,0.012566453880739868,0.012810040041005727,0.004214568059519022,0.0463727082638859,0.04774015018000336,0.012935154602719821,0.012913242460080483,0.03152843804969649,0.0029645806009896934,0.03581934983023955
542,542.0,0.9888544785775252,1.002219828586703,0.04434019836848271,0.00229100813726903,0.01607181438719055,0.01271254846208635,0.9975344599004784,0.9962204742967787,0.9978753231236869,0.9979103600460805,0.9977386102604423,0.9952239223509456,0.9962204404504957,0.9938515775788276,0.9980262119871461,0.9951150893459801,0.9982859172778397,0.9960109709826098,0.9952373551628121,0.9961391733937904,0.996618864802186,0.9967301117842993,0.9958852416092109,1.0002786832213426,0.9952601150007279,0.9974861485226618,0.9954830417461273,0.9956560653043458,1.002219828586703,0.9968537371135378,0.9972043530649276,0.9948933900523314,0.995069118234211,0.9970605755262466,0.9962118967311663,0.9965874569208729,0.025740135657308427,0.00229100813726903,0.00782379362607531,0.010632394246215607,0.00943191095867454,0.029620701372140533,0.0034579323596012953,0.0299235021462626,0.009454570114595629,0.007484582164410213,0.00946598464453305,0.007098689378912904,0.004469424240307109,0.011266069165897825,0.004956771360204067,0.033345649127336514,0.012217279649213498,0.003073510789296302,0.012554027286531561,0.03865537799129458,0.012905495151609069,0.013144420064611464,0.0038737980953533957,0.04306349542001531,0.04434019836848271,0.013269753084123377,0.013248549029610063,0.02932207138055795,0.0027287130037737593,0.03329462360149881
543,543.0,0.9888353989723201,1.003913613784291,0.04194316192713109,0.002193276039150077,0.015786691136788152,0.011644176960106209,1.0012425979158193,0.9958359854629542,0.9981941320430218,0.998431418578715,0.9981140566862159,0.999210983546322,0.9954183381572304,0.9978665465551332,0.998237109218784,0.9934347707672362,0.9983655353490859,0.9943936123048219,0.9941582984628271,0.9967619538841854,0.9980687527910591,1.0009477017126958,0.9966035750624934,0.9997544575603954,0.9960239495481389,1.0020136696452315,0.9962970916384596,0.9965046538670499,1.0015033910698667,1.0016074905006425,1.002011521747256,0.9957605387524447,0.9959341008409998,1.0010109188115746,0.9956893761411021,1.000800920228701,0.02375109733654117,0.002193276039150077,0.008936198057696179,0.011892544946560252,0.010718935447159683,0.027396181616133372,0.0031833777166944206,0.027686079879391496,0.010904838007778597,0.0067849382552746165,0.011001004430289816,0.006432906458395069,0.004064804430132874,0.012518288348672864,0.00460281642964129,0.030929481464549158,0.013475481779691727,0.00292757836588356,0.013802097965980165,0.03618394225705853,0.014136919869413232,0.014358540091519528,0.0036354200231884883,0.04063822295978797,0.04194316192713109,0.014481374964600977,0.014460176637345279,0.02710333589669728,0.002577795071078948,0.03087991743020674
544,544.0,0.9888822807131987,1.0065038316619437,0.0443792748633906,0.002195807893052513,0.016012222816857706,0.012170012972103463,1.0044529270243199,0.9950703399273718,0.9984144498835988,0.9988353700188987,0.9983792866651298,1.0026471936604915,0.9942510856129269,1.001322927119012,0.998349607234644,0.9914620057771094,0.9983532120513431,0.9924771223972648,0.9927340875939615,0.9972471751654256,0.9991412202736788,1.0045879860218951,0.9971762726589355,0.9987835347251531,0.9966392167165359,1.005906527373443,0.996959810316372,0.9972060143736619,1.000221060421445,1.0056846582376693,1.0061380173170489,0.996475844035732,0.9966476049276775,1.0044260346436413,0.9947813151586349,1.0044375620057295,0.02383250524184881,0.002195807893052513,0.009168459357820824,0.012052750793792762,0.010955550258981246,0.027630014704218393,0.0029726313695595257,0.027943166120355398,0.011237300529541437,0.006150819108786259,0.011363486619791292,0.005827054616204557,0.003708337965981965,0.01261512272609859,0.004509106670986876,0.03139753306686376,0.013516861626296584,0.0029061139343407156,0.013812819790934183,0.03749735590503101,0.014113100383898815,0.014310068144890139,0.003511043990694396,0.04279697119969484,0.0443792748633906,0.014419820786275437,0.014399698971289315,0.027279388687554845,0.002521837708492246,0.03134268146906399
545,545.0,0.9890205668149029,1.0090860080080049,0.04978585119582579,0.002116266692951214,0.01712976861545646,0.013964954269903304,1.0067662094630374,0.9940479604752355,0.9988005594731452,0.9994002551185914,0.9988370351807657,1.0051074166357563,0.9929007241102744,1.0037881878959711,0.9987332793960353,0.9894880327820627,0.9987106090871636,0.9905498546840367,0.9911805588835126,0.9978765253896618,0.9998364008177555,1.0071941818169599,0.9978826961140838,0.9975906752879048,0.9973762856407778,1.0086939215924757,0.997732407095156,0.998007913819357,0.9988054835929678,1.00860378015534,1.0091012039996279,0.9972872484624281,0.9974572779595765,1.0068823272845424,0.993632831301391,1.0070427024006237,0.026649709887361907,0.002116266692951214,0.009002692802383912,0.011915433594077623,0.01077784829613495,0.03089313553443868,0.002828837846351066,0.03124136049648908,0.01099723396488064,0.005945605575169022,0.011100914741734039,0.005621950046454172,0.0035349130634898312,0.01252530291946329,0.005314696435928363,0.0351155118839349,0.013457909775008131,0.002797662541673542,0.013767977718894991,0.04202780602719169,0.014083711726613836,0.014288727608037375,0.0033550963737126673,0.047998614122371414,0.04978585119582579,0.014409892369243723,0.014389211978317155,0.03047779549055824,0.0024172828600485217,0.035054104894954155
546,546.0,0.989275700292173,1.0107556686108186,0.05245648555410872,0.0023727675591079566,0.019116523275565882,0.014830775320200182,1.0080751432543023,0.9938473578345505,1.0003912039571432,1.0012236568911494,1.000600338740732,1.006475175288261,0.9926924397720037,1.0051450759884322,1.000562671270501,0.989275700292173,1.0006264060266328,0.9903392125993039,0.9909656509734956,0.999756234654379,1.0008855112407788,1.0086435249436578,0.9998261366825898,0.9974158290779084,0.9993430572484027,1.0102380443031822,0.9997239551975088,1.0000105288207815,0.9986384918416138,1.01022170516813,1.0107556686108186,0.9993073111767585,0.999475989228125,1.0082633940289087,0.9934282405092325,1.0084938387285614,0.029594616519385903,0.0023727675591079566,0.010357670183176277,0.013965446203546837,0.012461863635142473,0.03411433146757717,0.0032874406619984413,0.034468862143297446,0.012535180829151123,0.006815617051702811,0.012581733161059028,0.0064574797171833564,0.004125945052969331,0.014783816491462803,0.0063670154959082625,0.03848823867424706,0.015971833296032842,0.0031411087277219358,0.016371315058126445,0.04514823372441375,0.016778669225440766,0.017043244784823174,0.003772866388028072,0.05078477263411031,0.05245648555410872,0.017204091848512734,0.0171784587070967,0.03369687450432899,0.002744167163935402,0.03842555180338053
547,547.0,0.9896156153914462,1.0108455109022505,0.0498531803802148,0.0028492749306405045,0.019631489036209503,0.013874358305124934,1.0072946763247488,0.993581469073199,1.003074807967844,1.0041649024218735,1.0035058811502295,1.0055365392028623,0.9927015480332846,1.0041796102192835,1.0035982945049333,0.9899473237879682,1.0037368683122563,0.9909637069799277,0.9911866458146209,1.0027263966227669,1.0014237570922517,1.0075596138647078,1.0028507838034775,0.9971327448180196,1.0023785113052952,1.008787196655006,1.0027689221379694,1.0030522180261499,0.9984303863035473,1.008464485839531,1.0089170067682243,1.0023640004582635,1.0025311038359412,1.007360464756039,0.9932211440558054,1.0074136189261416,0.02914962620942757,0.0028492749306405045,0.011515262685954151,0.015636900257186878,0.013865164766111158,0.03346483329732754,0.003927366719125123,0.03379150433495375,0.013832985117014238,0.007612775161728547,0.013795533816530996,0.007246370011990695,0.004831988364111911,0.016571417676538074,0.006464161799993285,0.03755545304937039,0.017931222656075475,0.003762439862450908,0.018389656459840854,0.04344454015060104,0.018856216623971928,0.019166798091259606,0.004500781724365573,0.0483907748637659,0.0498531803802148,0.019343603336783272,0.019314381760669994,0.03308334865645665,0.0032997917449884857,0.037497316576836026
548,548.0,0.9897782112859429,1.0096369188882521,0.04707529169629175,0.0028908976767749377,0.018620488214823136,0.0130038484175205,1.004720252559037,0.9923369058117879,1.0054174237302735,1.006712494287331,1.006019767794831,1.0026508776446812,0.9917378869822373,1.0012665025052645,1.006223787148941,0.9897782112859428,1.0063933265310911,0.990737112090118,0.9904801537181245,1.005261991286643,1.0007280995676704,1.0043260559908285,1.0054101674640044,0.9956640333105548,1.0049290999574179,1.0047877457275538,1.0053050233643017,1.005573655752585,0.9969512579527052,1.0038303748199788,1.0040943881486681,1.0048844469909661,1.005051937294102,1.0045102938243518,0.9919918849097754,1.0041856307422021,0.02739346058906015,0.0028908976767749377,0.01100288995858522,0.01491640614851349,0.013228738232680837,0.0314740441243444,0.003891037880749376,0.03178719397094688,0.01317316406963014,0.0072777221488977565,0.013089869947152968,0.006939575726421371,0.004714665237411092,0.01580611646173533,0.006083347001755246,0.03534060772698754,0.01710051443383009,0.003816730409498426,0.017539385422503096,0.040953603912963675,0.01798577551138933,0.018287871703566126,0.004570568184757126,0.04568370883350705,0.04707529169629175,0.018451924769168147,0.01842385118527347,0.0311036734659469,0.0033275101418952626,0.03528449987245694
549,549.0,0.9895395384989252,1.0076484482182961,0.0480425635207557,0.002654728243430055,0.018116725664769222,0.013501398922866835,1.0005471483793575,0.9917247687000968,1.0048067037564614,1.005933407745799,1.0053179207298137,0.9981515286239164,0.9914139055835379,0.9967437878642144,1.0056035966637296,0.9901598311578904,1.005789049451969,0.9910672437897838,0.9903877741818312,1.0043356508279588,0.9985848265384577,0.9994704056348837,1.0043887450746367,0.995012553589987,1.0038671795655463,0.9993449796390428,1.0041976890806923,1.0044387249806028,0.9963891025580314,0.9979301008967443,0.9980610948313703,1.0037310904406014,1.0039000715407334,1.000057907183091,0.9914441562610201,0.9993349008627023,0.02768181656110999,0.002654728243430055,0.009964469394728477,0.013516639929212369,0.01198023731256622,0.03188353310551754,0.0035711329386392595,0.03222110294531889,0.011925508185014795,0.006866638521189225,0.011847463032536643,0.00653373168714298,0.0043575738433127755,0.014332174450514759,0.006026889043010924,0.03585212171152622,0.015515522576621895,0.0035093665724438197,0.015918785526884457,0.04170848197669356,0.016330078723180038,0.016608412984442895,0.00421517986854297,0.04662268476358732,0.0480425635207557,0.016760186507697793,0.016734433520519038,0.031477447066248825,0.003051093067525682,0.03579177236316157
550,550.0,0.9890582880270377,1.0053986545418552,0.0502723285946058,0.0024611792494350125,0.01810253024038403,0.014458938425795334,0.99558355476012,0.992830565460788,1.0014863128153848,1.0019736553438108,1.0016400626661015,0.9929049598450909,0.9928714885179974,0.9914850651248579,1.001986628016113,0.9922684847121737,1.002192518972492,0.9931284480263396,0.9920578138301528,1.0002097114336577,0.995807980455011,0.9940021037335528,1.0000677304965084,0.9963348103410016,0.9994822938020114,0.9937664869592484,0.9997467029828927,0.9999486119107256,0.9978777451842069,0.9923198283823873,0.9924493354948359,0.99920837777337,0.9993815741082505,0.9948223159469353,0.9926946742583737,0.9938682639554841,0.02897158312507573,0.0024611792494350125,0.009028083316609474,0.0122760661968663,0.010858928583102839,0.03339717623629767,0.0034342168672739423,0.03376583914444022,0.010793083841136104,0.007044353086650116,0.010719144943577633,0.0066833920849360805,0.0042976133079004435,0.013038454568167593,0.00603003445926314,0.037561951676500484,0.01413729869200265,0.003276376808134636,0.01451673725579216,0.04370521598738361,0.014906296011849483,0.015171326440455634,0.004000729116365723,0.04881716550024168,0.0502723285946058,0.015315543887759289,0.015291453130218218,0.032951833155614854,0.0028561019060577997,0.03749640003780655
551,551.0,0.98858881098527,1.0034060935084017,0.05096691810066644,0.0024259342935856803,0.01787924519323817,0.014858778711528593,0.9927800277612434,0.9950434729917274,0.9983537225736162,0.9982238551910803,0.998175561757703,0.9900043855929432,0.9954364832883739,0.9885888109852701,0.9985739319760462,0.9953716574043538,0.9987999184872156,0.9961900485793787,0.9948015435968572,0.9963613599218809,0.9943696027940222,0.9910876781029198,0.996050585119262,0.9988293395646065,0.9954117981614845,0.991107553969734,0.9956227668160699,0.9957860493509063,1.0005027842952627,0.9899124309503866,0.9901215372558434,0.9950293750536092,0.9952064727419143,0.9919129363031014,0.9950751876356826,0.990953468436534,0.029475286922814026,0.0024259342935856803,0.008195959274912124,0.011181945560948954,0.00986479555259181,0.03396000307838778,0.003550256008204107,0.034333993577369375,0.009783208618574209,0.007611257075175509,0.00970888290890824,0.007213767996302564,0.004541857522859632,0.011899129873417923,0.005844460407628852,0.03819145269221914,0.012927527022744944,0.0032619084751966576,0.013287764029055212,0.04438820639261548,0.013660551637335544,0.013917190079659317,0.004093879072246539,0.0495100178137952,0.05096691810066644,0.014054495256109516,0.014031754811144652,0.03351208850899782,0.00285819052607773,0.03812467270760012
552,552.0,0.9883332776442529,1.002189320767409,0.049216448096801875,0.0023709291239088943,0.017215709186424885,0.01437560185634087,0.9938193708637229,0.9963049492703391,0.99745046833337,0.9972400723762408,0.9972291129907641,0.9912098264358833,0.9967305825423523,0.9898142807065424,0.9976624769014798,0.9965952067588238,0.9979744750222069,0.9974205862697537,0.9960697633682253,0.9953599606641887,0.9949593434987861,0.9924526748384459,0.9950121782012258,1.0002760547560174,0.9943594989318766,0.9927886321940221,0.9945564316356132,0.9947009689076712,1.0020773282659736,0.9918541239879709,0.9921329605968814,0.9939511776048241,0.9941285357085218,0.9931095030288596,0.9963926653656586,0.9923142966579566,0.028546875636132688,0.0023709291239088943,0.0076955043578445775,0.010529325350056159,0.009278004940331845,0.032853083279690824,0.003546917850151489,0.033200277090525344,0.009197515479347886,0.0076778934714319515,0.009144974019485792,0.007277902092674219,0.004571183979246361,0.01122541347782063,0.005608045536859487,0.036943219368458506,0.012213047708111768,0.00319399451695913,0.012563052905394978,0.04289899034492107,0.01292794396672471,0.013179376334125472,0.004060258489890471,0.047805604543272325,0.049216448096801875,0.013316122137208668,0.013294143262451935,0.03243970625078742,0.0028145310863662933,0.03688099089576376
553,553.0,0.9882851348971798,1.0022668919683495,0.04551718018323435,0.002198241024495166,0.01646053388635732,0.013084474770935746,0.9975149804665164,0.9964027574428146,0.9981892319124565,0.9982364204816062,0.9980827612518608,0.995205574102267,0.9964898751310755,0.9938388955580577,0.9984324550612356,0.9955851786731483,0.9987494869236045,0.9964671241643622,0.9955766332557883,0.9964555617079822,0.996772349331568,0.996696975639023,0.9961922622643807,1.0004048792179514,0.995565985939545,0.9973804084494107,0.9957892670629105,0.9959410963504026,1.0022668919683495,0.9967074786488407,0.9970478918951238,0.9952128388749838,0.9953889443629201,0.9970616532742843,0.996414012790632,0.9965537315182932,0.026407763422560897,0.002198241024495166,0.008126719746035786,0.011008021919648973,0.009790144900306367,0.03037014336517284,0.0032709080814219732,0.03068185033847399,0.00980661545958537,0.007066722803095781,0.009839138690654413,0.006697963563419173,0.004209600353266548,0.011707473171456095,0.00534717593825092,0.034151117186627306,0.012696049531500187,0.002952434672024381,0.013043786310672172,0.03965553651591534,0.013406873023768293,0.01364853895030005,0.003746356779069547,0.04419997819895543,0.04551718018323435,0.013796329142376593,0.013774032139719063,0.02999977968613476,0.002604395455244058,0.03409514603733382
554,554.0,0.9883856487928852,1.0039214616381462,0.04339825309721717,0.0021748768885917562,0.01622120857287662,0.012067447934875254,1.0011806388928435,0.9960928465954663,0.998592953100538,0.9988498856108567,0.9985368560893882,0.9991459753974125,0.9957629174907277,0.9978095135211039,0.9987063261691115,0.993960856296319,0.9988879151689177,0.9949063026417522,0.9945619649813672,0.9971702496218842,0.9982733744445728,1.000879477852435,0.9970044832717735,0.999990462603763,0.996421480137444,1.001881564822811,0.9966926900853372,0.9968743028402646,1.001700414857,1.0014490163221403,1.001846388985333,0.9961666694538546,0.9963402636842027,1.0009708289435661,0.9959786942239154,1.0007320923999474,0.024441338020233197,0.0021748768885917562,0.009253859605207583,0.012272702880419404,0.011088172752453156,0.028185630148451307,0.003058710056883776,0.02848603904780809,0.011286905873746882,0.006401100622835173,0.01141740699730041,0.006067023286633257,0.003855220312009508,0.012947341614506055,0.004938102901243093,0.03180463680552749,0.013932316667421549,0.0029211713645828207,0.014261982989582755,0.03734079956534408,0.014601942772164691,0.014815921527318457,0.003635440840852235,0.04202372882275495,0.04339825309721717,0.014968622070294042,0.014946690613305178,0.027827119016091657,0.0025330853888215587,0.03175011463669734
555,555.0,0.9885760853802036,1.006492079813523,0.04648383377979311,0.0022332330620559344,0.01654390839161259,0.01278569763283659,1.0043663524095414,0.9952740436114149,0.9987270912330394,0.9991649087884948,0.9987148405977124,1.0025657707187203,0.9945295436411759,1.0012478498928628,0.9987315712908729,0.9919107451368414,0.9987903687294121,0.9929106679530225,0.993065362299254,0.9975661690123344,0.9992892969685486,1.0045048656164746,0.9974909819536654,0.9989537968190034,0.9969517697205079,1.005774437082106,0.997269453100123,0.9974933066276894,1.0003501166087465,1.0055345700202314,1.0059822425968514,0.996790419598377,0.9969624161413323,1.0043636944070182,0.9950095166168625,1.0043533190784677,0.024795796687517968,0.0022332330620559344,0.009393688172785825,0.012318754391584528,0.01121489927671546,0.0287358550679062,0.0028994044870020515,0.02905901520331633,0.011508660105609072,0.005802724550766329,0.011672132274408773,0.005497704793221713,0.003543580381389839,0.012924280369641673,0.0049110347170649325,0.0326731726102809,0.013845955677755406,0.002992104414710768,0.01414215171088699,0.039171442825036984,0.01444406807560069,0.01462861048139702,0.003619983903991624,0.04480317904279138,0.04648383377979311,0.014770654789333607,0.014750591264190519,0.028330077729805773,0.0025378900267195577,0.03261277187509659
556,556.0,0.988797710707969,1.009081895408654,0.05277640155368384,0.002166368635347174,0.01801786461945198,0.014892766862297523,1.0066773035668026,0.9942129555981472,0.9987648330914247,0.9993570281058505,0.9987810354115325,1.0050338889866448,0.9930875643201568,1.0037207032752609,0.9986556842341797,0.9897321640193669,0.9986016098657093,0.990786211355734,0.9913871722540862,0.9978195917829322,0.999843320674132,1.0071283375084195,0.9978239122292349,0.9976906460810296,0.9973172904038999,1.008599172097837,0.9976719300454687,0.9979273245796478,0.9988393526900625,1.0085039697559282,1.0089988770880498,0.9972329781180103,0.99740245413545,1.0068256471353987,0.9938034451113267,1.0069749447103433,0.028298016582339148,0.002166368635347174,0.009359203563661987,0.012388155394348033,0.011208182724540602,0.032754529654126514,0.0027904259252914806,0.033108875193202665,0.011425925070273069,0.00568098561109631,0.01155938301316851,0.005374092269733975,0.003421101778322258,0.013068084137004148,0.00593117849369467,0.037252781862538255,0.01405247549438145,0.0029007603297342218,0.014374937087669314,0.044599591852052235,0.014707027056898324,0.014910440102345546,0.0034851948308128166,0.050899006810620165,0.05277640155368384,0.015067354737676562,0.01504568541252179,0.03229121800950218,0.0024528160541722297,0.037185739342800075
557,557.0,0.9889917908250163,1.0107940573377132,0.05558671864741898,0.0025200702921467965,0.02017031446492979,0.0157823582508743,1.0080434942521581,0.9937934762388503,0.9998271123345548,1.0006146789053019,0.9999592639462581,1.0064688152309438,0.9925577631783744,1.0051451739500252,0.9998310391791894,0.9889917908250163,0.9997964455650978,0.9900624269998587,0.9907857990453912,0.9991258288404687,1.0006393056585026,1.0086564161796354,0.9991912844424609,0.9972503811137375,0.9987042048210467,1.0102569435086992,0.9990801333323774,0.9993471136490008,0.9983813901218411,1.0102566572761729,1.0107940573377134,0.9986669198034731,0.9988345570554489,1.0082721502217138,0.9933452630469027,1.0085049902291336,0.03146231585743591,0.0025200702921467965,0.010783173210325634,0.014562832081467275,0.012994063817932817,0.03620283210733432,0.0034030629534557363,0.03655555538139665,0.013061884844997871,0.00681208121473251,0.013140168483098093,0.006465125118601212,0.004201914406360393,0.015466779747263132,0.007000448281018451,0.0408702714000183,0.016729578318692553,0.003361332175091018,0.017150708608801156,0.04792854487149598,0.017587480897128912,0.01786127000182799,0.00402031340398749,0.053841539973170253,0.05558671864741898,0.01805987156702985,0.018031482112362746,0.035743793263386184,0.0029006424243110626,0.04080357848560455
558,558.0,0.9891176041608204,1.0109644193790666,0.052466097049532284,0.003159951359670642,0.020467725464961634,0.0145920764392019,1.0074148611926241,0.9933054665077974,1.0023854251681097,1.0034234340242445,1.002736450689352,1.0056960559702972,0.9922900850508579,1.004345785778544,1.0027425385242343,0.9892938142173501,1.0028070293359659,0.9903235626187844,0.9906964567371321,1.0019637701851578,1.0011090652971946,1.0077395151186148,1.0020785778524157,0.9967276726262251,1.0016007756121288,1.0089915624077617,1.001984183426921,1.00224749453162,0.9979235008274698,1.0087012578698273,1.0091633438004117,1.0015833998316275,1.001749393457036,1.0075293854792753,0.9928923242987094,1.0075927788101118,0.03062972149523492,0.003159951359670642,0.011681967213334303,0.015904037467902567,0.01409738212856894,0.03511932162771526,0.004271115962006774,0.03544003441645737,0.01406454110061431,0.007946758950674955,0.014072813750484539,0.007584117030832705,0.005172857913783265,0.016902642141161113,0.006919454180210142,0.03946039702163329,0.018318675752388307,0.00418577066811902,0.018792569212471525,0.04572124833402119,0.019283790084548662,0.01960255268130247,0.004959253290162608,0.05093161184146689,0.052466097049532284,0.0198115504655401,0.01977957906073073,0.03470311635673692,0.003649397993251114,0.03939943739829237
559,559.0,0.9892064786674198,1.0098596547678453,0.04961474264210253,0.0032790323448839732,0.01937082037166535,0.013675551068616412,1.005050253047926,0.9920984205400262,1.005069064504771,1.0063343123589465,1.0056177093174294,1.0030153168964513,0.991377241293969,1.0016317504526675,1.0057498471213868,0.9892064786674198,1.0058584607670285,0.9901757001689447,0.9900514591761218,1.0048732483244132,1.0006241682076906,1.0047143174127409,1.0050245175679475,0.9953300901796969,1.004545125566528,1.0052087368597578,1.004920004255873,1.0051747333116632,0.9965431861618319,1.004288446269776,1.00456363088862,1.0045079351017772,1.0046732005170247,1.0048887822239803,0.9917114857936427,1.0045729442048361,0.028774494709797156,0.0032790323448839732,0.01101598025280315,0.014987666207702945,0.013279803217907822,0.03303106932273253,0.004329775372362716,0.03334231676549414,0.013223537130174202,0.0077239276373824274,0.013192103705217537,0.007388212423551592,0.0051572731738412534,0.01592691147587315,0.006517348312925876,0.0371409812830232,0.017265315155984215,0.0043389913262829195,0.017714159752536502,0.04313219798514102,0.018179306824596814,0.01848603467948909,0.0051406966473333164,0.04814538488057925,0.04961474264210253,0.018677457309110995,0.01864745984964358,0.03262552808032147,0.0037650543866885313,0.037081848294476825
560,560.0,0.9892933562604966,1.0079791416033723,0.05057304720624034,0.003019997595246786,0.0188525383431239,0.014194621158468677,1.0012501284854747,0.991314535648137,1.0051115044671468,1.0063015751239195,1.0056331348905594,0.9988908393212509,0.9908829310833107,0.9974785469313124,1.0058583011245703,0.9894468572740696,1.0059944868376918,0.9903632317027801,0.9897994537542739,1.0047117626460684,0.9988010907599755,1.0002484972269172,1.0047974566191953,0.9944957492327017,1.00428364579237,1.0001283340111198,1.0046154724830179,1.0048421433227688,0.9957997234435468,0.9987071687000637,0.9988363396705578,1.0041592630586746,1.0043264691653777,1.0008108922356471,0.9909830622826545,1.0001118297755798,0.02903474613848784,0.003019997595246786,0.00998009470044486,0.013597129060373206,0.012033172464802186,0.03341569477780395,0.0039663289303168495,0.03375723324235804,0.011970044391922719,0.007230581820230865,0.011937322618865674,0.006903098444296627,0.004744560445813607,0.01446401893625062,0.006510962466160809,0.037633191894029035,0.01569242607561463,0.003998751758463074,0.016106401733338292,0.0438603583720625,0.016536289372930533,0.01681835554046584,0.004748000387153999,0.04907177637770053,0.05057304720624034,0.016997256446182614,0.01696961372615921,0.03297803110482118,0.0034580485367272985,0.037569615728453326
561,561.0,0.9893555851877458,1.00582225798497,0.05265676542718823,0.002791458947025599,0.018781952493656346,0.015118496160717957,0.9967527892012726,0.9923420681655248,1.0023977007413145,1.0030370283882446,1.002622907815585,0.9941334097206259,0.9922676687580664,0.9927069180461454,1.0029217327535658,0.9915030154208124,1.003084439013007,0.9923697251284713,0.9914018170742572,1.0012981507843168,0.9964016550998731,0.9952848523153813,1.0012152131617842,0.9957407936071537,1.00064399850503,0.9950480572600638,1.000916589238743,1.001104992746102,0.9972151330984358,0.9935669518473845,0.9936860821100288,1.0003981967788647,1.0005683568795791,0.9960544228849975,0.992155649222441,0.9951508606264697,0.030188450434834996,0.002791458947025599,0.009048782249709016,0.01236192699630227,0.010914550760713604,0.03478393383227958,0.0037846537495775513,0.03515857109470253,0.010836870865470026,0.00735875239735607,0.010802269535934368,0.007004605719004889,0.004638934703893414,0.013173830223548297,0.006501778483886421,0.03919344814497273,0.014316715864706526,0.0037162289438172438,0.014706831194885374,0.0457017818816588,0.015113734960055804,0.015381851463211428,0.004471164811265272,0.05111932720097698,0.05265676542718823,0.015550783681353406,0.015524886807751008,0.03431000600605927,0.0032213305614990392,0.039124347866050554
562,562.0,0.9893561152798642,1.003888382011961,0.053209360883030694,0.002736318280653565,0.018494767484839962,0.015473909689593826,0.9935467483484981,0.9947042390035303,0.9993386027322329,0.9992936549381879,0.9992123106860556,0.9907828283702554,0.995013646947371,0.9893561152798641,0.9995701713305059,0.9948481748554069,0.9997529390975496,0.9956682019752658,0.9943443372248282,0.9974723915065349,0.9948631072197499,0.9918802341324582,0.9972109923616599,0.9984037075204185,0.9965836790230393,0.9918828402607288,0.9968030361256777,0.9969542511231655,1.0000211937114072,0.9906578515516358,0.9908578037312722,0.9962269568157235,0.9964012850203322,0.9926769398133436,0.9947014064064835,0.9917454045689378,0.03055331674157193,0.002736318280653565,0.00819432236348009,0.011220097866972952,0.009887046774588763,0.035206748399257186,0.0039046882163060715,0.035585248705491256,0.009805979500544116,0.00802198853639907,0.009777298079973646,0.007624772944344326,0.004911819843030197,0.011974306154081753,0.006236096751702649,0.03967367949057043,0.013034961783461094,0.0036819777860544155,0.0134016417669767,0.046240336712423544,0.01378590884723484,0.014042650941044427,0.004550263762055763,0.051670898743769095,0.053209360883030694,0.014199462257317772,0.01417518721461258,0.034726634805663285,0.003207568875006311,0.03960244151758048
563,563.0,0.9892702704197418,1.0026768917836684,0.05139326721754925,0.002690995163687582,0.017716555123547844,0.014992469166625728,0.9938896627942887,0.9963838795402301,0.9984145975348331,0.9982063454441041,0.9982124768620342,0.9912240771861909,0.9968459759197225,0.9898143159584678,0.9986265210749657,0.9968365396437175,0.9988984253274055,0.9976465761206117,0.9962224230048495,0.9963520198749596,0.9952939511128941,0.9924365023809377,0.9960265361482222,1.0003030615040656,0.9953777634163015,0.9927458495235267,0.9955742656373933,0.9957046015414612,1.002049169322765,0.9917835625508099,0.9920561420762517,0.9949772900999154,0.9951530696855623,0.9930973626635147,0.9964761418708501,0.9922979636924779,0.029540359508298468,0.002690995163687582,0.007518513932500013,0.010324471254526974,0.009077646553606012,0.03401621281129366,0.003958614346090886,0.034367206343615106,0.008986612486317191,0.008306180489573513,0.008957086273032325,0.007892583418003234,0.0050405270045447235,0.01103403974260373,0.005864922521424716,0.03833795593179579,0.012030825585840598,0.0036350264443391466,0.01237802467309686,0.04467706227250564,0.012743539076421135,0.012989654037273517,0.004556594595654588,0.04989860204431997,0.05139326721754925,0.013138501940678256,0.013115259705732003,0.033569750735122625,0.003185730638590163,0.03827088695839755
564,564.0,0.9891228706990363,1.0026871653994147,0.047553940649359076,0.0025492376572700264,0.016772025839679926,0.013697635333673368,0.997273534995552,0.9968475218572798,0.9990418080781904,0.9990703454594929,0.9989422305024661,0.9948892865862071,0.9970640836395686,0.9935067897053972,0.9992946594959355,0.9964513909815748,0.9995791219404676,0.9973099043358895,0.9962444518565393,0.9972832372434133,0.9970775556041925,0.9963431955232525,0.9970138630559815,1.0008420374487452,0.9963782756196259,0.9969850723429189,0.9965846749701813,0.9967109729459512,1.0026871653994147,0.9962715191872837,0.9966052317813164,0.9960008651757686,0.9961771959804647,0.9967253135559927,0.9968889323067269,0.9962007404297564,0.027335935497973543,0.0025492376572700264,0.00763071715502861,0.01040726516584104,0.009203926123858784,0.03145734706444639,0.003733634143439612,0.031771639524862734,0.009166506225318196,0.007783162501473551,0.009181968422616774,0.00739745053926136,0.00474225714601902,0.0111008434351732,0.005484908563426605,0.03545481497237154,0.01207631654045201,0.003431309943204972,0.012412900156716119,0.04132177524008452,0.01276704957542045,0.013000813936136935,0.004287230214044853,0.04615834180414961,0.047553940649359076,0.013153845974564534,0.013130424046483126,0.03105670603819863,0.0030139628669246217,0.035394544066277615
565,565.0,0.9889511102615972,1.0041892881671817,0.044956812321500915,0.0025394333976402647,0.01643983506920863,0.012497240207103367,1.0008561923221129,0.9965022175703941,0.9991163813673023,0.9993366279438799,0.9990477495044777,0.9987485710445944,0.9962854503075815,0.9973944106956661,0.9992123667828574,0.994740912779667,0.9993583268748965,0.9956675362085047,0.9951683348790547,0.9976412428992182,0.9984253473770828,1.0004438085841032,0.9974524652696929,1.000398236297764,0.9968463835173156,1.0013911092623538,0.997085191306335,0.9972297234705039,1.002123371923837,1.000909954537365,1.0012986006169495,0.9965392370335168,0.9967131370567757,1.0005540145842537,0.9964131301649236,1.0002972122593483,0.025177423058805607,0.0025394333976402647,0.008762455680551123,0.011675641849548744,0.01050574216477297,0.029046683430166843,0.003523043517562565,0.029349440218727558,0.010642773843834876,0.007051514069413707,0.010757273987303447,0.00670639967972718,0.004373335591435425,0.012346734979673457,0.005028458174911088,0.03283882220756253,0.01332085077949996,0.003404763964469818,0.013641784092397777,0.03863935022652949,0.013973420533800057,0.01418356156106659,0.004169930339968728,0.043529084423864516,0.044956812321500915,0.014338368231367528,0.01431451923024365,0.0286629054688618,0.0029537063414270016,0.032780818709623495
566,566.0,0.988792183251275,1.0065361742295869,0.047115077266740545,0.0026165878146761946,0.016673802929763053,0.012864200291976458,1.0038488929911356,0.9955718438846783,0.9988381619872886,0.9992128949839747,0.9987791275892779,1.0019702183270793,0.9949168465526456,1.0006370143689116,0.9987714442572848,0.9925165407902922,0.998787548105,0.9935016938784358,0.9935224189661032,0.9975785703087162,0.9991840628522501,1.0038743119455897,0.9974590325910897,0.9992291582106205,0.9968762522834113,1.0050867321347075,0.9971401490245738,0.9973119156781779,1.0005874509881343,1.0047990288367536,1.0052376051156784,0.9966292438920207,0.9968025125577575,1.0037546717200765,0.995322323903115,1.0037242728403446,0.024978486056251418,0.0026165878146761946,0.009196268117600888,0.01206178658608893,0.010972136791563619,0.02897876201386722,0.0033602774617650477,0.029308367849232124,0.011241884851350931,0.006385476380086609,0.011409994422196255,0.006073947163194867,0.004038128647859835,0.012655065113759812,0.0048550190963652096,0.0329993058018436,0.013571811808540866,0.0034842968782032636,0.013859907925434742,0.03963543921368361,0.014150952590309913,0.014331092536311927,0.004147498053400183,0.04540090455708022,0.047115077266740545,0.014471914698321058,0.014449468860352841,0.0285558570858238,0.0029716010217637093,0.03293677122922212
567,567.0,0.9886832838119194,1.0088514449379067,0.052028023475978416,0.0025352925911707735,0.017562991533882435,0.014519673761132643,1.0061462085713988,0.9943385246556203,0.9986136316290937,0.9991310731983929,0.998574246129426,1.0044342300229558,0.9932898628842961,1.0031082487098797,0.9984261709898394,0.990142601252008,0.9983401491198328,0.9911830178857373,0.9916536699101937,0.9975536772903443,0.9995831410568714,1.0064981999157367,0.9975064665711736,0.9977607923614378,0.9969496958994427,1.007923764888136,0.9972388740370143,0.9974351514892901,0.9987916064354975,1.007789228013711,1.0082758552292108,0.9967657329367825,0.9969377132561538,1.0062104873464126,0.9939341771860666,1.0063470551135436,0.027424383642081846,0.0025352925911707735,0.00890043453833162,0.0117347445184552,0.010634733199038916,0.03182784425585697,0.0032059197768557874,0.032193686484999304,0.010861718537449539,0.006159143636932203,0.011009062804561782,0.005849072584632392,0.003849373746754032,0.012339873663481975,0.005471557355943199,0.036281930329600795,0.013257297947199563,0.0033686345290801197,0.013549222472252206,0.04367590815737915,0.013845915858082068,0.014031153493710133,0.003976543972183456,0.050111743185598474,0.052028023475978416,0.014172653875626754,0.014150604106276039,0.03136781411001417,0.0028623834330389992,0.03621307573390719
568,568.0,0.9886616060873806,1.0102587216434173,0.05437664652960642,0.002880883382231303,0.019247662480067766,0.01531327619053287,1.0076575242183123,0.9934276580888137,0.9992826081280619,0.9999883506010077,0.999348915083845,1.006029204247186,0.9921735564394047,1.004696982517899,0.9991969809796045,0.9886616060873806,0.9991641881879608,0.9897313149785792,0.9904107879430365,0.9984645574221321,1.0001214843540256,1.0081929718316134,0.9984873489291141,0.99675782673301,0.9979573700979029,1.009757606481302,0.998277610068847,0.9984939021440298,0.9977145713829483,1.0097275956440264,1.0102587216434176,0.9978381636741667,0.9980093074357946,1.007816129333718,0.9929426759411816,1.0080433403080686,0.03017701579381918,0.002880883382231303,0.009735492035345605,0.013155350674771176,0.011720441336124805,0.03484321876449382,0.003821129882829457,0.035214367975244264,0.011802401652074197,0.007340558186606325,0.011893379756249961,0.006984908910353416,0.004644095089819593,0.013914437956703968,0.006276972292886824,0.03944204261248311,0.015042011324444611,0.0038226233223432695,0.015411800183541841,0.046527940851371956,0.015789947106986023,0.016032582303650407,0.004511122090546113,0.05258773821844032,0.05437664652960642,0.016204182796032474,0.016177477349756872,0.03442117581238114,0.003304754040954271,0.03937317616994021
569,569.0,0.9887510860426042,1.0101221459647745,0.05165699071828464,0.0037063627403620403,0.019709202897356382,0.014228121374614799,1.0071875977010114,0.9930322963924515,1.0016606568446638,1.002618714709646,1.0019466077087997,1.0054533671505097,0.9919578703777466,1.004096919155009,1.0019351926379667,0.9888746407970286,1.0020274847146853,0.9899127312812541,0.9903279378491395,1.0011333488235965,1.0006638754222725,1.0075112598045635,1.0012130504833485,0.9964410505664041,1.0007003163382555,1.0088307884571697,1.0010379197739345,1.0012613151876812,0.9975411398819346,1.0085901047328554,1.0090678989590949,1.0006163158424624,1.000785214840565,1.0072660514882386,0.9925963713223154,1.0073654389195088,0.029767052030339265,0.0037063627403620403,0.010455051067928434,0.014356542715730336,0.012641548811668735,0.03424148966929042,0.004973322106337909,0.03458313770917237,0.012608335650032648,0.008973947573673247,0.012627386393940895,0.00858439370001082,0.005961628126959968,0.015197970565731479,0.00624372618842462,0.03855406178822498,0.016487369248866124,0.004880938957624976,0.01691361769915156,0.04480220985298989,0.017348483068446854,0.017635021416518834,0.0057121399173985475,0.050097084106192236,0.05165699071828464,0.01782238817089934,0.017791806948591924,0.033884325603676366,0.004276027517770146,0.038491726856452003
570,570.0,0.9889226269269228,1.0087679405901455,0.04837080234690798,0.004041904684052342,0.018687036350110996,0.013116056199015718,1.0048787749855614,0.9922417218788049,1.0044099598135574,1.005598840151584,1.0048944870658165,1.00285044553964,0.991488393231359,1.0014615766652608,1.0050003387476594,0.9892165965563384,1.0051217553879774,0.990192928925934,0.9901248380530201,1.0041230925122049,1.000406391081446,1.004598437138827,1.0042434804107228,0.9955831550579086,1.0037335301212098,1.0052436961955862,1.0040713902660487,1.0042894457843667,0.9967771346665563,1.0044389790268153,1.0047493583343006,1.0036486455888278,1.0038162261032835,1.0047053672951387,0.9918627850767046,1.0044576676630472,0.027818044153454315,0.004041904684052342,0.009869450283267429,0.013583624989286088,0.011934659948979865,0.03201181989343895,0.005313386328697017,0.03233506577474264,0.011869091354761791,0.009107677704563607,0.011846747864829988,0.00874086725549136,0.006254075874908866,0.01438211118214318,0.005892742867865924,0.036047507781490545,0.01561706397443688,0.005304861799266614,0.016026139233245612,0.0419119071097147,0.016443913744139428,0.016722703286202435,0.006201249776594426,0.046902563484930056,0.04837080234690798,0.016897376885587703,0.01686806662758745,0.03167020726019716,0.004636536759727778,0.03598892027281784
571,571.0,0.9891338738107635,1.0067628484750777,0.04856449964116982,0.003802568130586024,0.018025313251886166,0.01339873572973105,1.0019929280705344,0.9916659275174793,1.005512238000096,1.0067628484750777,1.0060615409167057,0.9996839400454801,0.9912179987118689,0.9982687370231645,1.0062614275026034,0.9896849341309745,1.006408972008311,0.9906058913020367,0.990096174021399,1.0052075941294223,0.9994138062413107,1.001135101169195,1.0053029111873355,0.994981981595499,1.004772945185107,1.0011893894968389,1.005088119961504,1.0052900878246023,0.9962768572187539,0.9998985544819635,1.0000652721294243,1.0046406338422065,1.0048094424875023,1.0015783433638272,0.9913523261818625,1.000998826287038,0.027647048344927847,0.003802568130586024,0.008930578222008087,0.01229569501179922,0.010799072086205364,0.03188584452866644,0.00493681933536171,0.032228266088091824,0.01074090707973976,0.008467523025344004,0.010723776585429664,0.00812088562734585,0.005793432332690378,0.013023697164326938,0.005864618693394977,0.03596694926982106,0.014146804405604124,0.004989576194642755,0.014519146841422546,0.04197258573751486,0.014899631261707087,0.015152931638402976,0.005844558525520082,0.04708130585272979,0.04856449964116982,0.015313175415633064,0.015286487757912066,0.03151358407018086,0.004341633498717341,0.03590579518968832
572,572.0,0.9893424717645543,1.0046557010670172,0.05017002857504406,0.0035097042491741355,0.017837616377503394,0.014197752464493053,0.9982637175460087,0.9926738133750208,1.003651253326859,1.004489611112493,1.0039821617665163,0.9957271765081553,0.9925888981732065,0.9942956903465554,1.0042566454760626,0.9917251116621991,1.0044240719437518,0.9925982169431342,0.9916869241150581,1.002796797330515,0.9976181021462743,0.9969888461032774,1.0027525507963417,0.9962190712602382,1.0021775347424084,0.9969290591398952,1.002446084615196,1.0026200345558056,0.9977018118782065,0.995578070670336,0.9957348668581548,1.0019467782341773,1.0021179038523498,0.9976333439303597,0.9925067820981025,0.9968547020488578,0.028493852145350034,0.0035097042491741355,0.008086127491623341,0.011130510336948993,0.009776086841442915,0.032906579957950995,0.004669212090240637,0.033277052999251475,0.009738702552727982,0.008466917032141684,0.009743338188320905,0.008095228697826534,0.005589757635718855,0.01179491374062894,0.005774066318667438,0.037152483330642076,0.012818558462130774,0.004626728648214701,0.013158637544960395,0.04338771153647682,0.013506637699899668,0.01373818472863712,0.005488494270928844,0.048660956341972705,0.05017002857504406,0.01388605869274833,0.013861681233743456,0.03250173622686634,0.004031295124209446,0.03708724863061245
573,573.0,0.9895060658587234,1.002923683781007,0.0505717725797703,0.0034430753785182383,0.017544275773520787,0.014505182824656574,0.9947191082035939,0.9949161522868365,1.0003338299150228,1.000442393412273,1.0002867233770074,0.9920098763483978,0.9952091790643107,0.990576432447371,1.0006117591262726,0.9949445593660237,1.000790158385914,0.9957738163463135,0.9945032699319474,0.9986691709214707,0.9958070739686139,0.9931947494139879,0.9984427672660485,0.998754671606362,0.9978112766912429,0.9933673881453489,0.9980251237493061,0.9981635808466393,1.0003862683579186,0.992258580422446,0.9924932136680208,0.997463762959383,0.9976393747218397,0.9938860411060885,0.9949253232635294,0.9930608155718695,0.028726152631888918,0.0034430753785182383,0.007330257612626103,0.01007132936365162,0.008856895139214355,0.03318822488753379,0.004797110720090114,0.033564311459642074,0.00885237966095397,0.009193884845099805,0.008888707056579178,0.008773113038680237,0.005888563220877178,0.01067188535449748,0.00545086853958943,0.037490347576509646,0.011600639953377734,0.004588520836153764,0.011910026632419832,0.043781638739841096,0.012227084046413008,0.01243898550773515,0.005617635747118443,0.049064722936999816,0.0505717725797703,0.012574168678638396,0.012551989679947709,0.03277811345305081,0.00401140126439472,0.0374244666638106
574,574.0,0.9895823011636985,1.0020260705239892,0.04903521939246043,0.0034853827223988916,0.0168776059898325,0.014106089423287798,0.993684752102245,0.9962991058851665,0.9978554608999893,0.9975573233394461,0.9975941823700403,0.9910025529654363,0.9967220957864315,0.9895823011636986,0.9979832485333534,0.99660217278299,0.9982666569101354,0.9974194408766854,0.9960565590052637,0.9957246387800543,0.9950255524803012,0.9922528932422348,0.9953881346134742,1.0003350408078528,0.9947208298292456,0.9927126227865989,0.9949017137649139,0.9950150477427034,1.0020990171436222,0.9918505868075211,0.992153795972495,0.9943023376978861,0.994480744018777,0.9928515999089238,0.9963931642252376,0.9921159978883219,0.027866925539014844,0.0034853827223988916,0.0066674195316885464,0.009170648295694774,0.008059370045178253,0.03218041392932439,0.0050049195488716626,0.03253350178279166,0.008061636302318579,0.009789018852486465,0.008110281500616956,0.00933779372987831,0.006221171818225978,0.009725488125028488,0.005052476299749499,0.03636010364250492,0.010583701319486119,0.004664106262209477,0.010871204441568739,0.042464116205246344,0.011166934188422765,0.011365751409230147,0.005822618421888259,0.0475664376987341,0.04903521939246043,0.011492571443084305,0.011472166165505988,0.0317973013578503,0.004100848049903811,0.03629865167361197
575,575.0,0.9895442732009422,1.0024221352029064,0.045499821566604794,0.003388600970845232,0.01597245397240245,0.012925346930421897,0.9960335406764104,0.9964858066169222,0.9970134857446519,0.996778382314427,0.996738503313865,0.9936029464256814,0.9966471254739384,0.9922102314815296,0.9970674970747527,0.9959089953685238,0.9973757202428426,0.9967731891643751,0.9957765351372971,0.9949571056229096,0.9957794439930034,0.9950669498191681,0.9946365718056931,1.0005772746333794,0.9939732626840463,0.9958540364004317,0.9941610008638394,0.9942724430988833,1.0024221352029064,0.995240364663306,0.9956050405008174,0.9935669264903363,0.9937454333627469,0.995433948700668,0.99652188876986,0.9949249139845082,0.025884024592908648,0.003388600970845232,0.006616945849715609,0.00906973360128093,0.008006115006375972,0.029869915656043057,0.0048677143986671015,0.030187712777863657,0.008055804565741356,0.00945275219955131,0.008163439024137574,0.00902123586509122,0.006044293526901254,0.00961688822469973,0.004685633051765428,0.03374605592477491,0.010457386022942248,0.004504309154214999,0.010740137283138853,0.03940307981664972,0.011032359726915995,0.011227582115806767,0.0056094746008338945,0.04412865017242356,0.045499821566604794,0.011355417101462675,0.011335230480484671,0.02952718198894805,0.0039851271855696965,0.033690996719714573
576,576.0,0.9894268792960543,1.0043353273382163,0.0427382244923582,0.0032286672198686647,0.015578020066020066,0.011709238480472416,0.99974649390872,0.9961834032659724,0.9972612460476221,0.9972417140652159,0.9970313354541288,0.9976022542101634,0.9959184772861144,0.9962387968727289,0.9971728338610814,0.9942587367098573,0.997338110049463,0.9951913101012395,0.9947527287350524,0.9955180479371126,0.9972562416538668,0.9993169568303338,0.9952883890439193,1.0001756014906977,0.994663222425629,1.0004206513123217,0.9948919219280404,0.9950286952726692,1.0018979312348464,1.0000452846635546,1.0004649036944564,0.9943399856106173,0.9945166309935303,0.999404465332941,0.996090028644561,0.9991698629481981,0.023830284447017656,0.0032286672198686647,0.00764431214758876,0.010240650293665705,0.009199393457679547,0.02755432370831482,0.004508486216763461,0.027857274346567422,0.009404828974985565,0.008589064205503871,0.0096147540894095,0.008198978932147301,0.005537486390712655,0.010789886713251295,0.004296003550477412,0.031202780758486558,0.011645767870371982,0.004248182927614441,0.011926223734832417,0.03670181200127691,0.01221486328556462,0.012401245023890724,0.005217226860712603,0.041371046582929186,0.0427382244923582,0.012533070344163797,0.01251181727934659,0.02722498895837726,0.0037587547265157855,0.031150202440207206
577,577.0,0.9892804672256698,1.0070457989044377,0.04341064396348089,0.0030941370952782196,0.01567223459545279,0.011608577495833494,1.0032470349874187,0.9953961062940713,0.9975921544229628,0.9977819551035667,0.997420434637266,1.0013542339895434,0.9947089206310542,1.0000134309023414,0.9973962720602644,0.9922166205180476,0.9974391525442846,0.9932077978311772,0.9932720538803059,0.9961521994018172,0.9984831687094843,1.0033013182980604,0.9960249269160214,0.9991716156377403,0.9954509635935734,1.0046882840816218,0.9957335563140901,0.9959136889126423,1.0005667369244362,1.004518001524503,1.0049886334727074,0.9952406907325458,0.9954152923306931,1.0031397030071236,0.9951515303504163,1.003150052452213,0.023054571593552557,0.0030941370952782196,0.008465641723126806,0.011106079998543503,0.010117562036674388,0.02679185202934149,0.004148740650489504,0.02711003839704005,0.010470547270634107,0.007794499844899687,0.010731604333274011,0.0074343341111880006,0.005030944615462223,0.011595720730571827,0.003969442357278319,0.03052446804637862,0.012418046969740977,0.00403598670487744,0.01267424604280511,0.03656711191395011,0.01293518720119261,0.01309782133758973,0.0048697427954415935,0.04184015333381317,0.04341064396348089,0.013221866946303389,0.013201294719645953,0.026434770755033234,0.0035510175218062723,0.030468962824170154
578,578.0,0.9891553847664228,1.009597877489605,0.04588301354272645,0.0029146093352353103,0.015911893833033482,0.012457144283219746,1.0060635248521406,0.994426492996832,0.9979778891518842,0.998358639279555,0.9978669356368359,1.0043711993379665,0.9933540603600337,1.0030415710120328,0.997712467072641,0.9900992378379068,0.9976369869738728,0.991145253705575,0.9916745653552361,0.9968120026494517,0.9993932840814033,1.0064830977658257,0.9967755216344949,0.9980026917073364,0.9962481139422904,1.008086526079524,0.996580760271834,0.996800868456204,0.9991163987912114,1.0080760126786477,1.0085933589235738,0.996145457460856,0.9963169910587623,1.0061402023572548,0.9940400921935786,1.0063305367650663,0.02401717367392353,0.0029146093352353103,0.008209863414541703,0.010746254649947457,0.009801759840607209,0.027952762061498337,0.003897892702840898,0.02829421348994408,0.010158809803065964,0.007487861495842934,0.010410295043676758,0.007128715985200711,0.004752779100565829,0.01120221203488321,0.00405619868153909,0.031916537086891864,0.011985441728741875,0.003803348874655767,0.012225936041608992,0.03844778828501036,0.012470688303626763,0.01262199095453497,0.004576871830050005,0.044172279563007406,0.04588301354272645,0.012740310455724959,0.01272109072910245,0.02756443186351344,0.003338408167211347,0.03185727625128501
579,579.0,0.9891019796949483,1.0110358906817523,0.04738565708493272,0.0031963086535719584,0.01709068701953448,0.013012277538131325,1.007999204010706,0.993872685849182,0.9993121487637697,0.9999272602245841,0.9993569261327238,1.0064164966134157,0.9926448162229604,1.0050794708264545,0.9992187120969046,0.9891019796949482,0.999187892912766,0.9901709265079074,0.9908684075985233,0.9984586730559092,1.0004657568409192,1.0086422601309146,0.9985027840286578,0.9974073413789525,0.9980124001687434,1.0103825804243696,0.9983846038718587,0.9986289831288894,0.9984669293656123,1.010477329623949,1.0110358906817523,0.9979909176488468,0.9981602325511008,1.0081934333804756,0.9934269559820809,1.0084910978707864,0.026066780323211938,0.0031963086535719584,0.00867666044243099,0.011636676212477005,0.010435671830703232,0.030198009226869108,0.004420095081703727,0.03054444384493939,0.010670626970250504,0.008513378319792425,0.010875558485506918,0.008115920523063728,0.005434958484994724,0.012194929996937167,0.004589441770286317,0.03425808047783419,0.013128418077359436,0.004193405510939649,0.013422215136318033,0.04045585325101628,0.013721295608420137,0.013908651513875016,0.005047490875327416,0.04580219266749525,0.04738565708493272,0.014054223788369784,0.014031431122012916,0.02983773493236996,0.003705744590260621,0.034198755782763914
580,580.0,0.9891535305746257,1.0106877978628495,0.045692840397390626,0.003822798275297323,0.018217784728300112,0.012272510134247357,1.0078075174705763,0.9934429001760597,1.001990869298845,1.0028875947451719,1.0022757578182717,1.006120616689134,0.9924069486077761,1.0047611625891177,1.0022705562784953,0.9893361345389661,1.0023406220489246,0.990371707133456,0.990777461967707,1.001466424023791,1.0011926114454397,1.0082343533510028,1.0015746563907288,0.9969939669898825,1.001107373833933,1.0096772006187356,1.0015025853470327,1.0017552875701619,0.9981552770364147,1.0095238943674285,1.0100175508362645,1.0011328479494843,1.0012997532357857,1.0079258644581832,0.9930394671448028,1.0080867659944162,0.026509595266403202,0.003822798275297323,0.01016032840587893,0.013900284216759998,0.012273486154685938,0.03054352845003767,0.005308419481000057,0.030863505853234066,0.012358620398674637,0.009777554303004908,0.012453644165753303,0.009355104639926304,0.006453936750787803,0.014587972739509687,0.00491219128243812,0.03438957637751904,0.015762565623529862,0.005016702530978115,0.016137583302330647,0.03975524490859058,0.016515600041684696,0.016758242703986,0.005995582400569496,0.04433921497766554,0.045692840397390626,0.01694047378672585,0.016911488361524597,0.03025223779499572,0.004449749844415409,0.03433546841370544
581,581.0,0.9892750391158127,1.0090160855906092,0.042360907177158014,0.003943399560901793,0.017795207735497885,0.011126891011872897,1.0055369345596208,0.9924729690338701,1.0047596500020324,1.0058945010128808,1.005246880342693,1.003557862358092,0.9917438080082819,1.0021702647543458,1.0053541755193525,0.9894672980591802,1.0054454992642348,0.9904462606011254,0.9903754819533602,1.0044859517931168,1.0008847737823245,1.0053478431627505,1.0046354534986686,0.9958960168331824,1.0041711699576052,1.0060686183870562,1.0045663013028827,1.0048167829471293,0.9971155802146611,1.005319588865989,1.0056358579940128,1.0041939970521543,1.0043601092519283,1.0053988435943069,0.9921143246951212,1.0052048036907093,0.02480402300921748,0.003943399560901793,0.010720411208175797,0.014637814638504623,0.012916495675252479,0.02854653893693816,0.005389750681159952,0.028840273198245493,0.012939955674702169,0.009603869901684818,0.012927927042847981,0.009206119561633096,0.006470423847077067,0.015347285323701403,0.004670748063662057,0.03208863376254942,0.016572817394683376,0.005178916122819758,0.016966523388997463,0.03695174498839492,0.017359494245712315,0.017618370606851938,0.0061867295163729645,0.04112662961970011,0.042360907177158014,0.017803860585402804,0.017773227149090593,0.028291126567169846,0.004573260293123103,0.032038954323205686
582,582.0,0.9894144378156117,1.0067668722166792,0.0417852307024063,0.0036398997549918002,0.01704711724929183,0.011069580659150015,1.0023024119295536,0.9914181504732941,1.0055847609571433,1.0067668722166792,1.0061186903700758,1.0000155039858882,0.9909544335755676,0.9986009203600771,1.0063225168172465,0.9894144378156116,1.0064415577732762,0.9903406562183464,0.9898271734791135,1.0052508284148356,0.9994542194642744,1.0014597268125949,1.0053607174720756,0.9946637849220553,1.004872329831487,1.0014787492802624,1.0052340771562296,1.0054621317021548,0.9958942848106577,1.0001565151523073,1.0003019340649102,1.0048287860002763,1.0049963007043055,1.0019004711920145,0.991085891534311,1.0013218843848122,0.02409963053102795,0.0036398997549918002,0.010081420998396576,0.013676844707062888,0.012116657132375381,0.027813467337300703,0.0049449606092790465,0.028118433722091486,0.012166730881554256,0.008900327681768632,0.012147047086884941,0.008521852122903628,0.0059425305659946605,0.0143239956952457,0.004432621074128777,0.03133957556069539,0.015448700566211242,0.004785380518901238,0.01581065962780325,0.03629183150441665,0.016170593287323863,0.016410822772214194,0.0057276441803615265,0.04054489949660753,0.0417852307024063,0.016578988110372325,0.016550627692024568,0.027544661186487556,0.004210538750144595,0.03128694362177848
583,583.0,0.9895216870202522,1.004620507572086,0.044148000384764345,0.003345489978335521,0.016974170602437097,0.012062075848703979,0.9981921838204564,0.9920237704977359,1.003427037535893,1.0041675849896343,1.0037168855093364,0.9956363652925087,0.991878645825142,0.9942032057814247,1.0039891305036772,0.9910028194582556,1.0041273437545766,0.9918794033992105,0.9909708843161574,1.0024984810581323,0.9972263016429775,0.9968537291521575,1.0024586336681525,0.9953487017138389,1.0019201642752085,0.9966677144980064,1.0022296399442396,1.0024236868522443,0.9966795821942622,0.9952147966639769,0.9953265324188318,1.0017717940628263,1.0019418017830748,0.9975367020486497,0.9917988857702534,0.9967189863202669,0.02531975062592562,0.003345489978335521,0.009140847802634407,0.012397937982315302,0.010984297480744872,0.029268419778864484,0.004651309365025442,0.029606938979471257,0.011042783947535526,0.008810586906882903,0.011041476737644886,0.008411305286514882,0.005694270555513561,0.01299044742311929,0.00447047846524058,0.03302884070019435,0.014019700362325261,0.004417391513405851,0.014354272442093498,0.03833943635030376,0.014688377783150904,0.0149128026986568,0.005341827812729501,0.042857246996072275,0.044148000384764345,0.015068073000380874,0.015042040143724518,0.028969306236385616,0.0038922299083354616,0.03296923042482122
584,584.0,0.9895548584724722,1.0029942674053702,0.04626653778943223,0.0032075006101256647,0.017047728036098626,0.012972717649537406,0.9944858111273631,0.9943448761889186,1.0001266282244046,1.0001401620130934,1.0000441987741444,0.9917569401276283,0.9945898507708523,0.9903218518765041,1.0003739183340077,0.9943249537939254,1.0005334534521237,0.9951532842226241,0.9938833192313711,0.9983913753079964,0.9953980219765158,0.9928979909336773,0.998167024170354,0.9979880191726453,0.9975694705619232,0.9929633337477991,0.9978192444009644,0.9979747035053789,0.9994914398853801,0.9917728242519627,0.9919696702769492,0.9972984918613562,0.9974728299271646,0.9936194879522301,0.9943101334374975,0.9927637526086741,0.026613757610486455,0.0032075006101256647,0.008290003873720841,0.011278487748951578,0.009966595262057785,0.03076010987271705,0.004644178852846498,0.03111716689148163,0.00999973759058028,0.009272779327557294,0.00999372034952767,0.00883387740234759,0.005815714643844176,0.0118417901382004,0.004490100516961342,0.03470663395804681,0.012807368233829077,0.004276838843080157,0.013129309474968787,0.040263534810775874,0.01345373439855075,0.013675034880352327,0.005299412352814234,0.04494180181869918,0.04626653778943223,0.01382366996007015,0.013798947313491284,0.030441936244089016,0.0037780110646907623,0.03464354924866181
585,585.0,0.9894740517641362,1.0022396589444507,0.04627292246197373,0.0031091273304734296,0.016779051468729607,0.01312892404430023,0.9935882545948123,0.9961904989636132,0.9981255945042834,0.9977809522793171,0.9978577745337962,0.9908950885764841,0.9966503253204081,0.989474051764136,0.9982449468614669,0.9966548564533939,0.9984798865578356,0.9974630850193632,0.996028577380036,0.995973984591679,0.995015774384358,0.9921151760219765,0.9956387408339409,1.000085850521413,0.9950013112866269,0.9924788810482247,0.9952087290051331,0.9953360853600032,1.0017284886878213,0.99154783846166,0.9918185423730783,0.9946434845876009,0.9948211689823364,0.9927300391270201,0.9962764032907873,0.9919781024696694,0.02674394144461334,0.0031091273304734296,0.007703584760445799,0.010526304530052518,0.009275754544754494,0.03087887196221477,0.004625326846672807,0.031220835339048975,0.00927620270070102,0.009470956317305898,0.00926042899895971,0.009015719385386095,0.005864113061909558,0.011090386028079472,0.0044592270731613984,0.03481162076593015,0.01202685943394917,0.004164115431656106,0.012350697597396702,0.0403333667925694,0.01268059655836355,0.012907934145604975,0.00524222286883578,0.04495545872308576,0.04627292246197373,0.013057054846291955,0.013032557198457455,0.0305692606615207,0.003694359167892472,0.03475173708458098
586,586.0,0.9892568221837833,1.0027081894172465,0.043491724432231885,0.002939513244028626,0.016236429005729323,0.01218600288178951,0.9962481161024639,0.9969198286811587,0.997851199305303,0.9976216080822672,0.9975988246559084,0.9938092307662536,0.9971937506075884,0.9924141944844569,0.9979145069407542,0.9966855170086756,0.998139240579401,0.9975338362624622,0.9964055642637464,0.9958338820422944,0.9962880865908352,0.9952634392663506,0.9955191874567696,1.0009331063856566,0.9948835874410357,0.9959658147259617,0.9950946838110916,0.9952165361926788,1.0027081894172465,0.9952906219215283,0.9956257308028342,0.9945322450023342,0.9947105583921072,0.995631238376272,0.9969845963259132,0.9951213389152962,0.025262315746780357,0.002939513244028626,0.00800849276494213,0.010876419875700902,0.009648916510652557,0.029128541526853034,0.0043693454074872915,0.029434704193929764,0.009703640701477247,0.008918856135866968,0.009745340709762237,0.008491353657703283,0.005535424048647974,0.011477916122134805,0.0043753547422370614,0.03281099278357777,0.012433725275593112,0.003921024753226975,0.012775157203095617,0.03795260329669533,0.013125351651454538,0.013361935551616166,0.004929105132376337,0.04225499191306922,0.043491724432231885,0.01352238084449632,0.013496520755653857,0.028852312934114534,0.003491396441171813,0.03275751181530193
587,587.0,0.9889505478066466,1.0045487729897704,0.04088518302381333,0.002833405334459503,0.016037072328954887,0.011040737310140807,1.0000179819087172,0.9967403218339328,0.9981233156624407,0.9981231473698351,0.9979258601216549,0.9978798033772387,0.9965977809047082,0.9965164436693391,0.998060851164108,0.9951564908185646,0.9981551818182505,0.9960724221441802,0.995512514780904,0.9964294583801165,0.9978519480266484,0.9995832594768105,0.9962029093897599,1.000701725929688,0.9955999637263585,1.0006108681144181,0.9958468268229678,0.9959922444158993,1.002431823434379,1.0001796191086052,1.0005727925210284,0.9953200291251306,0.9954967056529065,0.9996696735790425,0.9966929876556627,0.9994362316456389,0.023255873595442116,0.002833405334459503,0.009337674667550186,0.01240540782610774,0.011195045693428942,0.02685683610230056,0.004058641998549927,0.027144126897007733,0.011421019809213876,0.008084982530511035,0.01155720897080309,0.007699860972329045,0.0050696856984410585,0.013032681511688989,0.004091936794639072,0.03032095566550898,0.014019203354274423,0.00375507867560674,0.014368234231638544,0.03534689111504308,0.014724445732396126,0.01495725973986227,0.004646104296769516,0.03963514191751079,0.04088518302381333,0.015123961028204454,0.015096739250408633,0.02659427379642625,0.0033237312202719204,0.030270578418438467
588,588.0,0.9886200624046334,1.0070999515804093,0.04236357614456411,0.0028704770839717577,0.01623290422213823,0.011157286501971566,1.0033926513445646,0.9959685856075218,0.9982087222722383,0.9984038647699669,0.9980579917659512,1.0015089618488442,0.9953994993426676,1.0001689728853922,0.9980403169718153,0.9931134053146569,0.9980247826776919,0.9940882580435152,0.9940414309054583,0.9967871875587428,0.9989481708842135,1.0034320786783522,0.9966462923509942,0.9997278098825046,0.996078089179222,1.0047410631217129,0.9963580771083903,0.9965358063028881,1.0011272753834304,1.004518128064443,1.004964328165834,0.995872115563299,0.9960470042492392,1.0032756694504354,0.9957655641843547,1.0032805926540975,0.02264290056237978,0.0028704770839717577,0.010061451095187898,0.013150075156377734,0.012000097718642591,0.026291923096194637,0.0038386506006015,0.02659393716132939,0.012369740136003076,0.00731526803153832,0.012550575396847357,0.00696843531551553,0.00466512738972608,0.013712137514051391,0.0038678031061015346,0.029916223562835197,0.014654918452964807,0.0037938178386797737,0.014976683966480931,0.03572136854350107,0.01529945441231151,0.015506673168096294,0.0045741991093667415,0.040834686743858394,0.04236357614456411,0.015660346660887996,0.01563451316138835,0.025994694435051594,0.003294983363266668,0.02986238773642491
589,589.0,0.9883301997496504,1.009497674045644,0.046599690809653746,0.002779133553220877,0.01673029842033227,0.012473205279239405,1.0060573625620644,0.9948494665685771,0.9982071675513967,0.9985750635626679,0.998091338875743,1.004356455747878,0.9938784289999916,1.003026765874239,0.9979362257731942,0.9908297471047202,0.9978197696576999,0.9918602079141737,0.9922731293671803,0.9970165460988311,0.9996034642279469,1.0064597768261216,0.9969576469016388,0.9983682178874373,0.9964240719658232,1.0080003677044018,0.9967372916943129,0.9969480141177995,0.999396739282794,1.0079402954793075,1.0084350918385243,0.9962983708117353,0.9964706438481898,1.0061197417220387,0.9944895637560449,1.0063063488922557,0.024238548677165312,0.002779133553220877,0.009656606811868652,0.012621521915434116,0.011516262394594728,0.028207827815040196,0.0035995861001253365,0.028540554639069536,0.011876754025529804,0.006827376748479338,0.01205017916042204,0.006495507900074847,0.004336004352345725,0.013155166368650134,0.004277812145538891,0.0322238837745007,0.014057990153126263,0.0036740936561759007,0.014363443818883038,0.03890842904756031,0.014668916778848342,0.01486509802647972,0.004373745965237752,0.044817077966038815,0.046599690809653746,0.015009747376127563,0.01498554121098495,0.02786192094752326,0.003156813904039933,0.032163716567228315
590,590.0,0.9881457936136053,1.0108778892419552,0.049393106628173866,0.0029873733690647087,0.018178328693132996,0.013474192582021751,1.007956794401431,0.9936578266618032,0.9987751604022171,0.9993417662318649,0.9987623448477896,1.0063683749793764,0.9923976391757573,1.0050340617550748,0.9985821869377026,0.9888288053650544,0.9984996199940808,0.9898996403177983,0.990620590230254,0.99784485095814,1.00015499776256,1.008590594334038,0.9978662238546493,0.9970382427664627,0.997367052442557,1.0102842882520087,0.9977132910323967,0.9979495961018685,0.9979175840820887,1.0103379192965745,1.0108778892419552,0.9973133876331501,0.9974840303731957,1.008142501672932,0.9931797059442241,1.0084378201939466,0.026972314736468134,0.0029873733690647087,0.010130374109499176,0.013530668988559385,0.012160708912640641,0.031243653061009,0.003994846981990437,0.03158805203148631,0.012386911787019811,0.007637426441049682,0.012512184479740349,0.007270884653792397,0.004863244677936507,0.014186415480705539,0.005113212144135361,0.035466245222380566,0.015254072581775063,0.003933692397306802,0.015618088078469162,0.04201341375071529,0.015988019748119146,0.01622757375326477,0.004669078251476518,0.047691261207071414,0.049393106628173866,0.016394761731743614,0.01636709844553376,0.030922089362461262,0.0034293858056286407,0.03540370197477242
591,591.0,0.988131677768405,1.0106298328803625,0.047866178651498656,0.0037612572937482424,0.01925601262087013,0.012846422643695956,1.00767025182119,0.9926744329816859,1.0008734374432464,1.0016956818928258,1.0010672484540493,1.0059874194663811,0.9914731069480619,1.0046326047024041,1.0010013975391223,0.9881316777684052,1.0010384800085845,0.9891887838143986,0.9897628756427447,1.0002443861289794,1.000450743212985,1.0080987299364326,1.000331635651958,0.9960297164160319,0.9998540897247911,1.0095184447800516,1.0002214338682134,1.0004692007215163,0.9969898443975137,1.0093399950557587,1.0098195525030356,0.999837490875155,1.0000072505914455,1.0077872055341488,0.9921883230374923,1.007950029115583,0.027604657198636237,0.0037612572937482424,0.011280592152709379,0.015357715140621914,0.013606273367599953,0.0317959678007142,0.005101214454289911,0.0321151389649186,0.013688769971432152,0.009266065493363649,0.013728709943180137,0.008860386196151907,0.006147857481387108,0.016134109555936308,0.005396314973973237,0.03581427815893378,0.01742767848315905,0.004924774928408394,0.017870840617278106,0.04151731017780524,0.018325710480261836,0.018622034191089036,0.005798733895711882,0.04640545515672593,0.047866178651498656,0.018821154289914894,0.01878765763050928,0.03154812280704546,0.004349127855049385,0.0357562913140499
592,592.0,0.9883255574108087,1.0091558880900429,0.04449331214257889,0.0042082780678590875,0.01864561004793947,0.011651455931923387,1.0056171782652261,0.9917577089760667,1.0037806412267125,1.0048652314373356,1.004197889329729,1.0036545344372034,0.9908585606542293,1.0022682417545874,1.0042593487192386,0.9882933416228479,1.0043428066201634,0.9892937019367348,0.9894004650435123,1.0034363357422325,1.0003134365688158,1.0054659592218,1.0035754220726592,0.9950369596881901,1.0031078285929957,1.00619923631684,1.0034804672017783,1.0037275698606059,0.9960968811383932,1.0054525327475259,1.0057610552886809,1.0030996726266515,1.003268300855955,1.0054978571321271,0.9913233439447795,1.005322256754903,0.025867116051917487,0.0042082780678590875,0.01126472636925463,0.015367739248004582,0.013583801831662228,0.029763869677706153,0.005594906696244099,0.030057853739819014,0.013614974766926054,0.009616873864761814,0.013595834141892011,0.009228173024893756,0.006615281286097351,0.016144655993872006,0.005083466129815045,0.03347866141038292,0.017457635195829987,0.005501214285081863,0.01791098151725026,0.03867920507231263,0.018377951092464297,0.01868513368231504,0.006468172085543483,0.04315487917563095,0.04449331214257889,0.018885443128695726,0.01885071414310904,0.02954860858344194,0.0048438124178509095,0.03342502661497077
593,593.0,0.988656623436983,1.0071117248547121,0.04411118848353511,0.004036796858630078,0.017842736947255182,0.011651882127939807,1.0031327044681837,0.9908765166251253,1.0058388575134336,1.007111724854712,1.0064045414191474,1.0008781393340171,0.9902669818683577,0.9994634127179646,1.0065649435997284,0.9884650966606506,1.006674748906944,0.9894104172015983,0.989061846784663,1.0056442882046839,0.9996979602928194,1.0023866659957184,1.0057888145599072,0.9940063249846147,1.0053106229405382,1.0024369512277531,1.0056673515061965,1.0059025643743327,0.9951070416259226,1.001127745251001,1.0012679799659439,1.005269422781801,1.005438000234762,1.0027662631011736,0.9904841727727214,1.0022475322861286,0.025266370767154635,0.004036796858630078,0.010351760911462416,0.014084980516180434,0.012471957619424044,0.02915592232160291,0.005266577165087629,0.0294651480055644,0.012519002645334192,0.008935727377473213,0.012505736447585345,0.00857548677930032,0.00617718529937257,0.01479272654196268,0.004947374916607547,0.032873806631055415,0.015993232047299813,0.005277704323249408,0.01640944666494654,0.038188792774825314,0.016838103522987074,0.017122204635143096,0.0062206593940155345,0.042761168203648385,0.04411118848353511,0.017304120585831164,0.017272038801171858,0.028920528587259395,0.004619071153480864,0.032817288436463955
594,594.0,0.9890269381679468,1.0051006837224035,0.04639658498292894,0.0036991771648035615,0.017699927870180588,0.012652789158684598,0.9999542212046679,0.9916062960850229,1.0048893541636084,1.0059065661879063,1.0053202295792334,0.9974658335012326,0.9913398468773011,0.9960314996145059,1.005555740123125,0.9902350906270813,1.0056901277533907,0.9911280612366348,0.9903663036264483,1.004302116393458,0.9983183180588121,0.9987751535785001,1.0043350795075208,0.9948379767459982,1.0038179882731864,0.9986117121181253,1.0041347777669525,1.0043480479647018,0.9960612778490114,0.9971621484820963,0.9972661642866216,1.0036874754971423,1.00385914976036,0.9993950052352938,0.9913360530988381,0.9986394153439064,0.02643530506693212,0.0036991771648035615,0.009368732449866525,0.012750472174407525,0.0112868144128884,0.03056824717040531,0.004892445009913693,0.03091425821252178,0.011338896173177189,0.008684400702964832,0.01134110611674574,0.008310707346877787,0.005821956202081154,0.013397811880689033,0.0050120753088086015,0.0345036810896569,0.014494089877498098,0.0048481163154798865,0.014875350645368986,0.04016574883383735,0.015268383211836649,0.01553000253650108,0.005757899696871466,0.04499607683640322,0.04639658498292894,0.015696442171273108,0.01566715368408172,0.030290784789518264,0.004244727280364013,0.034440388760714695
595,595.0,0.9893385639247192,1.0035167874984234,0.048085626118692694,0.0035342594497515386,0.01761439765877897,0.013425905462302514,0.9961781735611541,0.9938609572425006,1.0014564634334588,1.001769160045585,1.001509239038525,0.9935072920237038,0.9939838063973296,0.9920653072319778,1.001803736827257,0.9935097912292435,1.0019586242533476,0.994354548409154,0.993220355026556,1.0000386112628326,0.9963835896164716,0.9947341330771439,0.999874155168782,0.9973925555465584,0.9992945617201517,0.9947801581092394,0.9995448250073029,0.9997162540342793,0.9987817945678741,0.9935693869354459,0.9937557623752504,0.9990252680666607,0.9992033399100961,0.995430956219772,0.9937769951584707,0.9945986942189553,0.027434851212488103,0.0035342594497515386,0.008476527948613885,0.01154904891895422,0.010212713773957145,0.03172943866723925,0.004868504004518924,0.03209304335425875,0.010262529120698279,0.009158994569868443,0.010275794400986898,0.008743848445991598,0.005935799526958215,0.012145820848349967,0.0049097588565145765,0.03582148180048033,0.013154478013406586,0.004675140888360959,0.013507462802913928,0.04169647132138939,0.013871623144810524,0.014116842920396286,0.00570585547340368,0.04665770597590001,0.048085626118692694,0.014270710731789638,0.014243630446700767,0.03143408752141199,0.004105423695076991,0.0357544558094856
596,596.0,0.9894935630283188,1.0027017295523954,0.047732688622962906,0.0035758711364435626,0.017194574098369372,0.013441403252979402,0.993657171971053,0.9961844363445297,0.9983292295620074,0.9980461964002808,0.9980674387342593,0.9909258103484473,0.9966497526898019,0.9894935630283188,0.9984235747648884,0.9966763331610043,0.9986153045297108,0.9974853798647523,0.9960517600087819,0.996217074335216,0.995104658968952,0.992152850265703,0.9958899277104695,1.0000150123678202,0.9952600920382991,0.9924769087806533,0.9954610110812998,0.9956006714500139,1.0015630276753507,0.9915250994753045,0.9917878973285287,0.9948887926205205,0.995070240628018,0.9928329983857951,0.9962715157660806,0.9920154112537197,0.02730315320673764,0.0035758711364435626,0.007696770004856907,0.010517103070142062,0.009280789904634925,0.03154618064186364,0.005101785085924452,0.03189457258795437,0.0093171159486008,0.00987192123505934,0.00933325775813736,0.009418496591156778,0.006315997903375853,0.011076184200535194,0.004647367149952383,0.035613692735168456,0.012017674076729526,0.004756346381067066,0.012350625134203538,0.04143723887747568,0.012694002381911927,0.012928694149746098,0.005947532813724153,0.046317916250326274,0.047732688622962906,0.013073873769626999,0.013048447924928593,0.03127021757547563,0.00420258023632888,0.035549125596030316
597,597.0,0.989424460510305,1.0029972032539427,0.044770937632402516,0.003660185738361083,0.016407992874229786,0.012467707508268021,0.994725318802957,0.9972878363337858,0.9969843048088989,0.9965896504828082,0.9966137386416734,0.9921633002031115,0.997683925465028,0.9907512204892838,0.9969068648148889,0.9974098142430735,0.9970569519518242,0.9982433362521719,0.996991060947145,0.9947431339531163,0.9954849270775585,0.9935472634019986,0.9943832881015477,1.0012892494104808,0.9937406477288985,0.9941903688203126,0.993928916231819,0.9940523481242973,1.0029972032539427,0.9934957779773451,0.9938270560029593,0.9933447958526048,0.9935270196853895,0.994063456747121,0.9973998293146578,0.993406057058196,0.0256952468748821,0.003660185738361083,0.007434577370819384,0.010167039015116902,0.008981428668268357,0.029656411165311557,0.00522337697414195,0.029970778200083755,0.009039990107271953,0.009956010440793184,0.00910463584286866,0.009508528885727145,0.006445076001351417,0.010721757475515237,0.004314892964958654,0.0334644911316074,0.011643650624756047,0.004827772660547007,0.011972832506310701,0.038896967799323744,0.012311191778687974,0.012544083343363916,0.006017870806861947,0.04344230715743984,0.044770937632402516,0.012684912731904321,0.012660450079479723,0.029413893857225162,0.004302393334070404,0.03340609505744172
598,598.0,0.9891856322443978,1.0045649408632518,0.04182828311516713,0.003681797072780633,0.015970287007938434,0.011204042534162122,0.9984370826225556,0.9969380685894906,0.9972301869201161,0.9970650041973995,0.9969121826778635,0.9961597557092692,0.996889651929153,0.9947721514598901,0.9970278288680452,0.9956664575550656,0.9970555689794267,0.9965709215234771,0.9958915781330401,0.9953147092349648,0.9969491150615094,0.997791517456192,0.9950471325371766,1.0008720938990974,0.9944344619379147,0.9987664025328427,0.9946563649853792,0.99479977327644,1.002549120496555,0.9983070128962641,0.9986963431420858,0.9941070470642476,0.9942863516645198,0.9980304086458195,0.9969171019249404,0.997646130467769,0.02357320346806722,0.003681797072780633,0.008310045696604288,0.01117640964098281,0.010008262986669054,0.027247568854198066,0.005065181852827909,0.02754280099760861,0.010203562131644852,0.009268638436773686,0.010373381788799275,0.008865122531106695,0.006137057199607069,0.011746053554275866,0.003936441277794224,0.0308055942948805,0.012690828115403448,0.004794204497748082,0.01302339784898254,0.03604824242037069,0.01336043431221418,0.013588996092062083,0.005853788193189838,0.040509447127475035,0.04182828311516713,0.013727230761310905,0.013702965858581821,0.027013727414166102,0.00427521369260986,0.0307507290042505
599,599.0,0.9888619168148566,1.006846830202756,0.04200543439568466,0.0035916847463996044,0.016166736566733578,0.01083754184155373,1.002233709143206,0.9961941170101364,0.9975731436366734,0.99762715164222,0.9973229861312028,1.0002283089385708,0.9957067760828101,0.9988673725634604,0.9972862389857257,0.9936124942730984,0.9972056604258588,0.9945776294572042,0.9944256074131274,0.9959742722393696,0.9983129593817689,1.0021039425685925,0.9958044096561407,0.9999241694046188,0.9952368559716015,1.0033745073347806,0.9955067955804396,0.9956904368506474,1.0012726694749279,1.0031333346641775,1.0035756051417863,0.9950132825209166,0.9951887996676925,1.002069551102326,0.9960145966132717,1.0019533489626051,0.02239795317189536,0.003659215849960554,0.009570452205279554,0.012594894798652778,0.01144921373083051,0.026030661686093234,0.00477738487489797,0.026335443678455896,0.011824134144802538,0.008400073917892194,0.012071645484358969,0.008038946120467617,0.005658955220819826,0.013129637783633727,0.0035916847463996044,0.029620547247633886,0.014066468802799105,0.004739324073342014,0.01438173270904372,0.03539648109925806,0.014693257241944044,0.014899885868611622,0.005656386422544469,0.040472015910748324,0.04200543439568466,0.015028650100130651,0.015005074335103874,0.025764615826234363,0.004177905424212009,0.029564020130276102


==> data/bounded_exp_s701a_no_control.csv <==
,Time,Voltage,MinBound,MaxBound
0,0.0,1.0025753914468838,0.9920503732289235,1.0064960312236022
1,1.0,1.0026000555257888,0.9919979826869334,1.006758657650476
2,2.0,1.0027364219151849,0.9919668318546754,1.0069127485391218
3,3.0,1.0028338256825613,0.9919532809405035,1.0069821962074208
4,4.0,1.0029549412752774,0.9919536901527717,1.0069908929732547
5,5.0,1.0030076634419587,0.9919644196998335,1.0069627311545053
6,6.0,1.002912469886961,0.9919818297900426,1.0069216030690535
7,7.0,1.0029038344229213,0.9920022806317534,1.0068914010347816
8,8.0,1.0029957000066478,0.9920221324333192,1.00689601736957
9,9.0,1.0030210973120952,0.9920377454030941,1.0069593443913019
10,10.0,1.0030152258817755,0.9920454797494318,1.007091066876011
11,11.0,1.0031501651590313,0.9920416956806861,1.007244039432346
12,12.0,1.0033808117351872,0.9920240785570906,1.0073569091271102
13,13.0,1.0033414293717096,0.991995614346399,1.0073844218923176
14,14.0,1.0032968021678164,0.9919611105109856,1.007345719120836
15,15.0,1.003204637339987,0.9919273598841919,1.0072760410707446
16,16.0,1.0032794541651828,0.9919016516421,1.0072106280001238
17,17.0,1.0031952000548094,0.9918894204950579,1.0071761378854471
18,18.0,1.0032410602702695,0.9918886832904726,1.0071648995767635
19,19.0,1.0032433754112824,0.9918956024100174,1.0071606596425164
20,20.0,1.0032216779305814,0.9919063402353645,1.0071501770241311
21,21.0,1.0031761399915642,0.991917059148187,1.0071322601549637
22,22.0,1.0031301781133857,0.991923921530157,1.0071087298413508
23,23.0,1.00307301296254,0.9919242535738297,1.0070814068896319
24,24.0,1.0030183711912875,0.9919200367152892,1.0070521121061435
25,25.0,1.003076934871627,0.991914416201501,1.007022666297224
26,26.0,1.0030868345619974,0.991909766781876,1.0069948902692114
27,27.0,1.0031157417768302,0.9919053812156023,1.0069706048284435
28,28.0,1.0031195810919646,0.9918997817643118,1.0069516307812583
29,29.0,1.003115866475833,0.9918914906896371,1.006939006025676
30,30.0,1.0030897133136851,0.9918790302532102,1.0069306368264481
31,31.0,1.0031542668098188,0.9918609227166638,1.0069236465400087
32,32.0,1.003092205397235,0.9918376847569819,1.0069153833243145
33,33.0,1.0029549035181686,0.9918178107125556,1.0069040945434151
34,34.0,1.002867028509706,0.9918117893371287,1.006888252362883
35,35.0,1.0030073556791843,0.9918274473145134,1.0068663289482915
36,36.0,1.0031422469653408,0.9918619630488023,1.0068367964652123
37,37.0,1.0030813113588517,0.991909852874156,1.0067988086367465
38,38.0,1.0030140745183846,0.991965633124736,1.0067542454161038
39,39.0,1.002768056601014,0.9920238201347036,1.0067056683140223
40,40.0,1.0026779209432133,0.9920789302382202,1.0066556388412393
41,41.0,1.0026234541624488,0.9921264740687568,1.0066067185084924
42,42.0,1.0025506669317774,0.9921659394570224,1.0065614688265194
43,43.0,1.002635037289989,0.9921978085330366,1.0065224513060582
44,44.0,1.0027055927853605,0.992222563426818,1.006492227457846
45,45.0,1.0028214307209906,0.9922406862683865,1.0064733587926211
46,46.0,1.002797461644692,0.9922526591877605,1.0064681199097667
47,47.0,1.002796256679165,0.9922589643149592,1.0064776377632498
48,48.0,1.0027411579352934,0.9922600837800021,1.0065021025970449
49,49.0,1.0026541675034835,0.9922564997129082,1.006539105460567
50,50.0,1.0026415789934813,0.9922486942436962,1.0065855876045942
51,51.0,1.002600659895787,0.9922371495023861,1.0066384902799022
52,52.0,1.0025928262038812,0.9922223608612885,1.0066947547372682
53,53.0,1.0026877165549204,0.9922048766618874,1.0067513222274693
54,54.0,1.0028653343735328,0.9921852584879585,1.0068051340012816
55,55.0,1.0029205734852802,0.9921640679232774,1.0068531313094822
56,56.0,1.0030086725797125,0.9921418665516197,1.006892255402848
57,57.0,1.0030792003992168,0.9921192159567618,1.0069194475321555
58,58.0,1.0031292402773662,0.992096677722479,1.0069316489481814
59,59.0,1.0031149027997948,0.9920748134325476,1.006926965787962
60,60.0,1.0029782688993658,0.9920541846707429,1.0069081637335735
61,61.0,1.0028924575270033,0.9920353530208407,1.00687917335335
62,62.0,1.0028420355590668,0.9920188800666172,1.0068439252156267
63,63.0,1.0028490260520087,0.9920053273918481,1.006806349888739
64,64.0,1.0028776407683,0.9919953368709188,1.006770377941021
65,65.0,1.0029048410440062,0.9919898715406545,1.0067399399408081
66,66.0,1.00290240308498,0.9919899747284892,1.006718966456436
67,67.0,1.0029558306564146,0.9919966897618576,1.0067113880562386
68,68.0,1.002906986563302,0.9920110599681946,1.0067192741647022
69,69.0,1.0028820880649107,0.992033148619481,1.0067372496309164
70,70.0,1.0027939586285044,0.9920590987658832,1.0067580781601213
71,71.0,1.0028893161207062,0.9920840734021139,1.0067745234575567
72,72.0,1.0029538799010875,0.992103235522886,1.0067793492284633
73,73.0,1.0030065201485028,0.9921117481229128,1.0067653191780814
74,74.0,1.0029083825251195,0.9921062689431194,1.0067305074038033
75,75.0,1.0028363490530126,0.9920894347092821,1.0066942295716284
76,76.0,1.002904889066749,0.9920653768933894,1.0066811117397083
77,77.0,1.0029129895810212,0.9920382269674296,1.0067055948996935
78,78.0,1.0029910392510548,0.9920121164033918,1.00674137977723
79,79.0,1.002941824830148,0.991990614890251,1.0067590030227014
80,80.0,1.002941492983611,0.9919750449849282,1.0067570852514485
81,81.0,1.0029373027065003,0.9919661674613305,1.0067412680700514
82,82.0,1.0030032906879627,0.9919647430933655,1.0067171930850898
83,83.0,1.0030085421808255,0.9919715326549402,1.0066903976000157
84,84.0,1.002974634690787,0.9919866963529108,1.0066660017057691
85,85.0,1.002930728988981,0.9920079921259258,1.006649021190161
86,86.0,1.0029485240736211,0.9920325773455825,1.0066444718410033
87,87.0,1.0028657206330502,0.9920576093834778,1.0066554509989944
88,88.0,1.0028497830358136,0.992080245611209,1.0066773822163795
89,89.0,1.0029428213142886,0.9920976434003734,1.0067037705982913
90,90.0,1.0030271482076671,0.9921069601225678,1.006728121249862
91,91.0,1.0030157407924607,0.9921053531493894,1.0067446236650088
92,92.0,1.0030220245035513,0.9920911043544578,1.006750204892788
93,93.0,1.0030268589988023,0.9920669936194814,1.0067424763710406
94,94.0,1.0030126990789203,0.9920369253281915,1.0067216082173311
95,95.0,1.0029761455613668,0.9920048038643184,1.0066980052681158
96,96.0,1.002950638051106,0.9919745336115937,1.0066846310395752
97,97.0,1.0030294670300164,0.9919500189537478,1.0066944490478886
98,98.0,1.003005818836175,0.9919351642745119,1.006735552088077
99,99.0,1.0029589367325005,0.9919326461244129,1.0067965500705272
100,100.0,1.0030321730382916,0.9919402297211605,1.0068611821844655
101,101.0,1.0031723370589654,0.9919534543552304,1.0069131876191193
102,102.0,1.0032832264122014,0.991963866940976,1.006936305563716
103,103.0,1.0032545872176897,0.9919620162987214,1.006919931089421
104,104.0,1.0032126332881963,0.9919427760018908,1.0068760827951546
105,105.0,1.0031832193085795,0.9919183186363166,1.0068224351617743
106,106.0,1.0030983495012094,0.9919020156853249,1.006776662670139
107,107.0,1.0031400096632028,0.9918947352098145,1.0067564398011069
108,108.0,1.0031179261093244,0.9918942194150784,1.0067729209511453
109,109.0,1.0031502073193657,0.9918984249788879,1.0068111801791595
110,110.0,1.0032064332441382,0.9919061664689363,1.0068497714596627
111,111.0,1.0031884437198006,0.9919164729253964,1.0068717878455955
112,112.0,1.0032325533130821,0.9919283733884414,1.006878478703604
113,113.0,1.0031717538740603,0.9919408968982444,1.0068789377508218
114,114.0,1.0031805963502218,0.9919530724949788,1.0068954797926237
115,115.0,1.0031426478497425,0.9919639292188174,1.0069442854924893
116,116.0,1.0032509283781585,0.991972496109933,1.0070037778580758
117,117.0,1.0032040526673405,0.9919778022084991,1.0070496458836675
118,118.0,1.0032639688413731,0.9919788765546883,1.0070844001658776
119,119.0,1.0033468483559398,0.9919747481886745,1.007117256701901
120,120.0,1.0033753710718492,0.99196444615063,1.0071574314889333
121,121.0,1.0033654079953385,0.9919469994807282,1.0072094914504204
122,122.0,1.0034532797197253,0.991921953154233,1.0072594072148138
123,123.0,1.0034796900748122,0.991890915886774,1.0072885003368157
124,124.0,1.0033575144987306,0.9918560123290711,1.0072827463218044
125,125.0,1.0032357580081648,0.9918193671318444,1.007246736477863
126,126.0,1.0032087292371408,0.9917831049458139,1.0071897160637515
127,127.0,1.0030475989695116,0.9917493504217,1.0071209303382296
128,128.0,1.0029788782402727,0.9917198070618936,1.0070496245600566
129,129.0,1.0030290232745818,0.9916944937754703,1.0069850439879924
130,130.0,1.0031280680199925,0.9916730083231763,1.0069364338807962
131,131.0,1.0032046141277302,0.9916549484657577,1.006913039497228
132,132.0,1.0032188023333597,0.991639911963961,1.0069187302838774
133,133.0,1.0032702711939168,0.9916274965785326,1.0069358724386508
134,134.0,1.0031572856683957,0.9916173000702183,1.0069457729999756
135,135.0,1.0030553462051939,0.991608920199765,1.0069470056170327
136,136.0,1.0030945852213962,0.9916019547279186,1.0069424605916928
137,137.0,1.0031949586980144,0.9915960014154257,1.006935028225827
138,138.0,1.0032821673938874,0.9915907280016831,1.0069275988213056
139,139.0,1.0032567580516212,0.9915860821406931,1.0069222097501256
140,140.0,1.0032358569635065,0.9915820814651078,1.0069174866647854
141,141.0,1.0032794151161157,0.9915787436075798,1.0069112022879094
142,142.0,1.0033017808549718,0.9915760862007612,1.006901129342122
143,143.0,1.0033345808614054,0.9915741268773054,1.0068850405500478
144,144.0,1.0033322767289636,0.9915718681962975,1.0068626081204783
145,145.0,1.0032404739913492,0.9915642524225565,1.006841102206873
146,146.0,1.00317714074851,0.9915484020923627,1.006829692448859
147,147.0,1.0032516988886615,0.9915342211221114,1.006837548486062
148,148.0,1.0032262377874275,0.9915348087732269,1.0068707125518088
149,149.0,1.0032992067498236,0.9915592104833572,1.0069227172542259
150,150.0,1.0033279541629772,0.9916002563950501,1.0069839677951393
151,151.0,1.0034212912394673,0.9916467228270781,1.007044869376375
152,152.0,1.0034258728843817,0.991687386098213,1.007095827199759
153,153.0,1.003417420512304,0.9917110225272272,1.0071272464671182
154,154.0,1.0033216226550474,0.9917104513662413,1.0071321907202355
155,155.0,1.0032924436884239,0.9916946636007636,1.0071143568607268
156,156.0,1.0032623354659178,0.9916747593818392,1.0070801001301657
157,157.0,1.0032067211109184,0.9916541037892687,1.0070357757701243
158,158.0,1.00318992215047,0.9916341281350409,1.0069877390221764
159,159.0,1.0031261420731044,0.9916162637311445,1.006942345127895
160,160.0,1.003222051236972,0.9916019418895679,1.0069059493288528
161,161.0,1.0031844847960893,0.9915925939223009,1.0068843299633798
162,162.0,1.0032273065189756,0.9915896511413314,1.0068809577568294
163,163.0,1.003173396197623,0.991594544858649,1.0068963463499434
164,164.0,1.0031464866424764,0.9916080270756884,1.0069214886579867
165,165.0,1.0031974924317926,0.9916281325516703,1.0069449974148568
166,166.0,1.0033200635513455,0.991652216735262,1.00695548535445
167,167.0,1.0032775781197787,0.99167763507513,1.0069449857970636
168,168.0,1.003248693643538,0.9917017430199415,1.0069192144085977
169,169.0,1.0032587275054972,0.9917218960183634,1.006887307441353
170,170.0,1.0032574223274264,0.9917354495190627,1.00685840114763
171,171.0,1.0031898493334475,0.9917404563075717,1.0068416317797297
172,172.0,1.0032492338333612,0.9917377585168853,1.0068461355899525
173,173.0,1.0032349236491602,0.9917288956168636,1.0068734882685455
174,174.0,1.003288940454056,0.9917154070773669,1.00689502325754
175,175.0,1.003224908077334,0.9916988323682553,1.0068819817826062
176,176.0,1.0031447880011948,0.9916807109593893,1.006835478452186
177,177.0,1.0031967111070732,0.9916625823206291,1.0067640962204147
178,178.0,1.0031398091848098,0.991645754632546,1.0066791390323242
179,179.0,1.0029897681936455,0.9916306109185566,1.0066027947965384
180,180.0,1.002986366851931,0.9916173029127889,1.006559972412577
181,181.0,1.0028798024745131,0.9916059823493708,1.006567890420607
182,182.0,1.0029290344168404,0.9915968009624304,1.0066130059233696
183,183.0,1.0030465189311653,0.9915899104860955,1.006674085664253
184,184.0,1.0031303112366754,0.9915854626544938,1.006729896386645
185,185.0,1.0031997267702935,0.9915836092017536,1.006759204833932
186,186.0,1.0031421626177777,0.9915845018620023,1.0067486716517062
187,187.0,1.0031293978878495,0.9915882923693682,1.0067165330943746
188,188.0,1.0031463185474059,0.991595132457979,1.0066889193185484
189,189.0,1.0031185228423674,0.9916051738619629,1.0066836539987356
190,190.0,1.003097235901985,0.9916161271163902,1.006685334881032
191,191.0,1.0031210983355077,0.9916159379601042,1.0066702532294298
192,192.0,1.0030981981565588,0.9915966199996804,1.0066244296919094
193,193.0,1.0030288074932607,0.9915762231088614,1.0065728024524043
194,194.0,1.0030514122757201,0.9915793062281798,1.006550039078836
195,195.0,1.0030307309520121,0.9916205864015372,1.0065804521378519
196,196.0,1.003106749005148,0.991675413086305,1.0066469341910036
197,197.0,1.0031965142305312,0.9917092938432234,1.0067220227985685
198,198.0,1.0031984609240678,0.9916877362330317,1.0067915316943366
199,199.0,1.003150441855051,0.9915762478164706,1.0068943793061456
200,200.0,1.0026908984762173,0.9913403361542799,1.007082760235347
201,201.0,1.0026251902897425,0.9909507045002063,1.007408869083291
202,202.0,1.0040833074849258,0.9903988388800277,1.0079249004513287
203,203.0,1.0051377392208416,0.9896814210125292,1.0086830489408105
204,204.0,1.0020232110219796,0.988795132616496,1.009712794388027
205,205.0,0.9974077087329991,0.9877366554107126,1.0109527575690287
206,206.0,0.9989650853971908,0.986515447446784,1.012318844494806
207,207.0,1.0051887692151509,0.9851920721075924,1.0137269611763486
208,208.0,1.0107944926855736,0.9838398691088385,1.0150930136246474
209,209.0,1.0072269940377832,0.9825321781662234,1.0163425678452016
210,210.0,0.9951480880953706,0.9813423389954489,1.0174398298215461
211,211.0,0.9887489705533259,0.9803436913122161,1.0183586655317254
212,212.0,0.9927235038022533,0.9795912841808406,1.0190729409537829
213,213.0,1.0013453674368646,0.9790670040600983,1.0195565220657634
214,214.0,1.0092911708345622,0.9787344467573798,1.0197832748457105
215,215.0,1.0151927016803626,0.9785572080800748,1.0197270652716686
216,216.0,1.0109782211245657,0.9784988838355742,1.0193792127941415
217,217.0,0.9979235995316613,0.9785230698312679,1.0188008507534743
218,218.0,0.9865302475762453,0.9785933618745469,1.0180705659624711
219,219.0,0.9861656394235533,0.9786789759084017,1.0172669452339367
220,220.0,0.9956896994329232,0.9787716084182257,1.0164685753806755
221,221.0,1.0050185924790218,0.9788685760250138,1.0157540432154926
222,222.0,1.0124367215777461,0.9789671953497598,1.0152019355511923
223,223.0,1.0110951521276523,0.9790647830134588,1.0148708261336719
224,224.0,1.0002569179356162,0.9791586556371044,1.0147392364411985
225,225.0,0.988489581278214,0.979246129841691,1.0147656748851324
226,226.0,0.9874415019337288,0.9793245222482132,1.0149086498768334
227,227.0,0.9964087586294363,0.9793919941985603,1.0151266698276613
228,228.0,1.0053489293183713,0.9794500859182029,1.0153782431489762
229,229.0,1.0125662262286166,0.9795011823535068,1.0156218782521378
230,230.0,1.011567982573991,0.9795476684508372,1.0158230163013926
231,231.0,1.0011467952258952,0.9795919291565602,1.015974829472535
232,232.0,0.9895214354866297,0.9796363494170415,1.0160774226942448
233,233.0,0.9884876199455955,0.9796833141786465,1.016130900895202
234,234.0,0.9973467543876572,0.9797335888060796,1.0161353690040873
235,235.0,1.0060066821203026,0.9797814603374004,1.0160909319495808
236,236.0,1.01306187251816,0.979819596229007,1.0159976946603633
237,237.0,1.010884056395857,0.9798406639372982,1.015858726257914
238,238.0,0.9993752741536862,0.9798373309186715,1.0156889526349102
239,239.0,0.9878997260744379,0.9798022646295255,1.0155062638768277
240,240.0,0.9869980768224325,0.9797281325262587,1.0153285500691438
241,241.0,0.9961574583988153,0.9796121459646585,1.015173701297334
242,242.0,1.0051160107664117,0.979469691898072,1.0150596076468754
243,243.0,1.0124133199849006,0.9793207011792349,1.0150041592032442
244,244.0,1.0110217271527822,0.9791851046608837,1.015019417532993
245,245.0,1.000208003516504,0.9790828331957547,1.015094130126979
246,246.0,0.9886182649891327,0.9790338176365839,1.015211215957136
247,247.0,0.9876467967608717,0.979057988836108,1.0153535939953982
248,248.0,0.9966252108226632,0.9791674466582968,1.0155041832136988
249,249.0,1.0054698277428116,0.9793429670120583,1.0156459025839717
250,250.0,1.012768319187587,0.9795574948175336,1.0157616710781507
251,251.0,1.0117870019371398,0.9797839749948647,1.0158373362924287
252,252.0,1.0013447283567394,0.9799953524641933,1.0158704603200348
253,253.0,0.9894833264157225,0.9801645721456609,1.0158615338784582
254,254.0,0.9881971496505384,0.9802645789594093,1.0158110476851874
255,255.0,0.9968113490998767,0.980275684610568,1.0157194924577109
256,256.0,1.005508524179873,0.9802076679442211,1.0155873589135174
257,257.0,1.0126033783862156,0.9800776745904399,1.0154151377700955
258,258.0,1.0102854084332105,0.9799028501792958,1.0152069780973836
259,259.0,0.9987116642920593,0.979700340340861,1.0149816623751184
260,260.0,0.9871389835924651,0.9794872907052066,1.0147616314354857
261,261.0,0.9862182383493587,0.9792808469024048,1.0145693261106723
262,262.0,0.9953113593122999,0.979096051067117,1.014427187232865
263,263.0,1.0042829248239658,0.9789395313523657,1.0143576556342486
264,264.0,1.011654403522108,0.9788158124157627,1.0143831721470107
265,265.0,1.0111600709216284,0.9787294189149205,1.014526177603337
266,266.0,1.0011241407062255,0.9786848755074511,1.0147964063044723
267,267.0,0.9892978786259475,0.9786867068509666,1.0151527664278943
268,268.0,0.9883688086587231,0.9787394376030797,1.0155414596201393
269,269.0,0.9972944363791009,0.9788441269438802,1.015908687527743
270,270.0,1.005973716519383,0.9789879721433724,1.0162006517972417
271,271.0,1.0130551431813706,0.9791547049940376,1.016363554075172
272,272.0,1.0121322733708435,0.9793280572883574,1.0163589980049827
273,273.0,1.0017673249342904,0.9794917608188138,1.0162101952177773
274,274.0,0.9896220653471626,0.9796295473778885,1.0159557593415733
275,275.0,0.9880402757110757,0.9797251487580636,1.0156343040043863
276,276.0,0.9965765028043373,0.9797661107159377,1.015284442834234
277,277.0,1.0051571491094151,0.9797552348645794,1.0149447894591328
278,278.0,1.011969951515341,0.9796991367811738,1.0146539575070996
279,279.0,1.0097253749021287,0.979604432042907,1.0144434032311742
280,280.0,0.9982661499934812,0.9794777362269643,1.0143159533844863
281,281.0,0.9866857010537402,0.9793256649105311,1.0142672773451897
282,282.0,0.9858255070470407,0.9791548336707934,1.0142930444914373
283,283.0,0.9949717094124588,0.9789733304079409,1.0143889242013828
284,284.0,1.0039456726382885,0.9787951323141812,1.0145505858531787
285,285.0,1.0111913981031315,0.9786356889047265,1.0147736988249787
286,286.0,1.0112209248200714,0.978510449694789,1.015053932494936
287,287.0,1.0017041716182349,0.9784348641995805,1.0153811512262496
288,288.0,0.989997956241085,0.9784243819343132,1.0157219993223048
289,289.0,0.9887548450548962,0.9784944524141995,1.0160373160715326
290,290.0,0.9972834428839528,0.9786526107219554,1.0162879407623646
291,291.0,1.0058078076549748,0.9788747342103151,1.0164347126832318
292,292.0,1.0127764253454459,0.9791287857995165,1.0164384711225654
293,293.0,1.012080846220154,0.9793827284097975,1.0162748594192763
294,294.0,1.0020211580816112,0.9796045249613964,1.015978737114196
295,295.0,0.9897731571199561,0.9797621383745512,1.0155997677986348
296,296.0,0.9879676454667585,0.9798235315695003,1.0151876150639043
297,297.0,0.9962464316840636,0.9797675983371132,1.014791942501315
298,298.0,1.004580580997885,0.9796169559507881,1.0144624137021783
299,299.0,1.0113573472514055,0.979405152554554,1.0142486922578042
300,300.0,1.009195977646649,0.9791657362924402,1.014187625707404
301,301.0,0.9978432437814683,0.9789322553084765,1.0142647973817815
302,302.0,0.9864215230895654,0.9787382577466921,1.0144529745596425
303,303.0,0.985753642012021,0.9786172917511168,1.0147249245196908
304,304.0,0.9950582200208977,0.9785937320725252,1.0150534145406314
305,305.0,1.004177672671077,0.9786552598886762,1.015411211901168
306,306.0,1.0115144618670961,0.9787803829840733,1.0157710838800058
307,307.0,1.0118999497851784,0.9789476091432211,1.016105797755849
308,308.0,1.002692846730238,0.979135446150623,1.0163914042010325
309,309.0,0.9908209286499999,0.9793224017907834,1.0166170874624112
310,310.0,0.9893585012633735,0.9794869838482063,1.0167753151804722
311,311.0,0.9978316001108978,0.9796117889769904,1.0168585549957003
312,312.0,1.0061978762924941,0.9796957693096138,1.0168592745485823
313,313.0,1.013046929232585,0.9797419658481492,1.0167699414796039
314,314.0,1.0116091871404571,0.9797534195946697,1.0165886620331521
315,315.0,1.0008772794928376,0.9797331715512477,1.01633609686922
316,316.0,0.9890228397209709,0.9796842627199562,1.0160385452517031
317,317.0,0.9877396761655938,0.9796097341028679,1.0157223064444947
318,318.0,0.9965456708113268,0.9795134541435098,1.0154136797114899
319,319.0,1.0051166746291045,0.9794026010512257,1.0151389643165831
320,320.0,1.012105811993958,0.9792851804768133,1.0149244595236686
321,321.0,1.0099789405003847,0.9791691980710706,1.0147907915218661
322,322.0,0.9986338365894661,0.9790626594847955,1.014735894201191
323,323.0,0.9870039590542364,0.9789735703687854,1.0147520283768852
324,324.0,0.9862971438086843,0.9789099363738389,1.0148314548641886
325,325.0,0.995470922926842,0.9788777344694382,1.0149664344783431
326,326.0,1.004355163361139,0.9788748268998053,1.0151492280345886
327,327.0,1.011635130012679,0.9788970472278464,1.0153720963481667
328,328.0,1.0118378643530426,0.9789402290164688,1.0156273002343181
329,329.0,1.0025107547682153,0.9790002058285789,1.0159040738572442
330,330.0,0.9905576455433422,0.9790728112270832,1.0161795447769892
331,331.0,0.9892369894368171,0.9791538787748885,1.0164278139025587
332,332.0,0.9977507407365391,0.9792390631653591,1.0166229821429573
333,333.0,1.0063038563894604,0.9793233036136914,1.01673915040719
334,334.0,1.0132052607171333,0.9794013604655389,1.0167504196042625
335,335.0,1.0123049571007998,0.9794679940665557,1.016640280781518
336,336.0,1.0020048442447684,0.9795179647623956,1.0164297855396593
337,337.0,0.9899395718130853,0.9795460328987124,1.0161493756177282
338,338.0,0.988518294581755,0.9795469588211603,1.0158294927547658
339,339.0,0.9970104175337419,0.9795175752884604,1.0155005786898132
340,340.0,1.0054784598942865,0.9794630047116057,1.0151930751619127
341,341.0,1.0122616910333744,0.979390441914656,1.0149374239101052
342,342.0,1.0098714640887565,0.9793070817216714,1.0147583487920606
343,343.0,0.9984568632745284,0.9792201189567119,1.0146577021399594
344,344.0,0.9872217834112722,0.979136748443838,1.014631618404612
345,345.0,0.9865513275520136,0.9790641650071098,1.0146762320368266
346,346.0,0.9956805700388734,0.9790082450544988,1.014787677487414
347,347.0,1.0046865435685648,0.9789695913296234,1.0149620892071822
348,348.0,1.0119452616184135,0.9789474881600132,1.0151956016469414
349,349.0,1.0119091203977064,0.9789412198731984,1.0154843492575005
350,350.0,1.0023884325023953,0.9789500707967085,1.0158189857651447
351,351.0,0.9906698054163872,0.9789733252580733,1.0161682419980633
352,352.0,0.9895294237471998,0.9790102675848231,1.0164953680599207
353,353.0,0.998091170816739,0.9790595101127417,1.016763614054382
354,354.0,1.006670289848163,0.9791169772106328,1.0169362300851126
355,355.0,1.0135777361176266,0.9791779212555547,1.0169764662557763
356,356.0,1.0125595396370237,0.9792375946245646,1.0168601919605542
357,357.0,1.0022103417917578,0.9792912496947211,1.0166137537556892
358,358.0,0.990204613849468,0.9793341388430817,1.0162761174879402
359,359.0,0.9887030820003374,0.9793615144467049,1.015886249004066
360,360.0,0.9971507484232569,0.9793698792056078,1.0154831141508252
361,361.0,1.0055427270359842,0.9793607371116457,1.0151056787749766
362,362.0,1.0122908494391074,0.9793368424796332,1.0147929087232788
363,363.0,1.0100665989196476,0.9793009496243845,1.0145760484109887
364,364.0,0.9988067308897318,0.9792558128607148,1.014455456527356
365,365.0,0.9874427551719744,0.9792041865034383,1.014423770330127
366,366.0,0.9866424623728337,0.9791488248673701,1.0144736270770496
367,367.0,0.9958241262099518,0.979092662668641,1.0145976640258711
368,368.0,1.0047397807978808,0.9790393562286503,1.0147885184343384
369,369.0,1.0120185499447196,0.978992742270113,1.015038827560199
370,370.0,1.0116181267504907,0.9789566575157451,1.0153381625716658
371,371.0,1.0017399019341673,0.9789349386882616,1.0156638302788163
372,372.0,0.9901202526817457,0.9789314225103783,1.0159900714021926
373,373.0,0.9890488740022321,0.9789499457048111,1.016291126662338
374,374.0,0.9978208508167787,0.9789926862177746,1.0165412367797955
375,375.0,1.0064729718929242,0.9790551868894841,1.0167146424751072
376,376.0,1.013454843513321,0.9791313317836542,1.016785584468817
377,377.0,1.0124836273001727,0.9792150049639992,1.0167369925403973
378,378.0,1.0021606922566084,0.9793000904942339,1.016586552705046
379,379.0,0.990164183451287,0.9793804724380729,1.0163606400368888
380,380.0,0.9886615154359889,0.9794500348592309,1.016085629610053
381,381.0,0.9972290519160728,0.9795034690843832,1.0157878964986664
382,382.0,1.0055445841306985,0.9795386954920497,1.0154938157768554
383,383.0,1.0126104178985904,0.9795544417237108,1.0152297625187474
384,384.0,1.0103068811460134,0.9795494354208467,1.0150180452174373
385,385.0,0.9988747646459379,0.9795224042249381,1.014864706041892
386,386.0,0.9874297851595952,0.9794720757774651,1.014771720580046
387,387.0,0.9866767390214991,0.979397177719909,1.014741064419834
388,388.0,0.9959052733528552,0.9792986259641577,1.0147747131491904
389,389.0,1.0048018040164002,0.9791860895037334,1.0148746423560502
390,390.0,1.0120856703886068,0.9790714256025663,1.0150428276283479
391,391.0,1.011586012287529,0.978966491524586,1.0152765836630655
392,392.0,1.0015763735354497,0.9788831445337227,1.0155545815933744
393,393.0,0.9900954391633143,0.9788332418939065,1.0158508316614947
394,394.0,0.9892149699832699,0.9788286408690676,1.016139344109644
395,395.0,0.9979693773788523,0.9788768171520528,1.0163941291800422
396,396.0,1.0065165273042174,0.9789677201513776,1.0165891971149084
397,397.0,1.013319514996046,0.979086917704474,1.0166985581564616
398,398.0,1.0127368305138178,0.9792199776487743,1.0167038493667828
399,399.0,1.0028019961051564,0.9793524678217107,1.0166172150874038
400,400.0,0.9907646082169879,0.9794699560607156,1.016458426479719
401,401.0,0.9892407602394421,0.9795580102032213,1.016247254705121
402,402.0,0.9977306355847204,0.979605492741089,1.0160034709250039
403,403.0,1.0060161360298865,0.9796144447838965,1.0157468463007622
404,404.0,1.0126904189728982,0.9795902020956504,1.015497151993789
405,405.0,1.009774278739202,0.9795381004403576,1.015272576075298
406,406.0,0.9978698242509423,0.9794634755820247,1.01508497425578
407,407.0,0.9868842759276459,0.9793716632846586,1.0149446191555453
408,408.0,0.9863486680447765,0.9792679993122662,1.0148617833949054
409,409.0,0.9956347901224687,0.9791580416542452,1.0148467395941707
410,410.0,1.0045124250618476,0.97904823720156,1.014909760373651
411,411.0,1.0117325264727874,0.9789452550705652,1.0150611183536578
412,412.0,1.0116015578567052,0.978855764377616,1.015311086154501
413,413.0,1.0020664361950262,0.9787864342390674,1.015660075701106
414,414.0,0.9906194643805198,0.9787439337712748,1.0160690561368555
415,415.0,0.9896911716896319,0.9787349320905933,1.0164891359097457
416,416.0,0.9982246769945393,0.9787635558497555,1.0168714234677736
417,417.0,1.006678963316916,0.9788237618470066,1.0171670272589368
418,418.0,1.0135992732122812,0.9789069644169688,1.0173270557312317
419,419.0,1.0134096395209797,0.9790045778942646,1.0173167622300758
420,420.0,1.003763710521734,0.9791080166135167,1.017157979690572
421,421.0,0.9914085711392706,0.9792086949093474,1.0168866859452446
422,422.0,0.9895389154173452,0.9792980271163798,1.0165388588266153
423,423.0,0.997613973898173,0.9793687072139772,1.0161504761672087
424,424.0,1.0058065952468551,0.9794185477604701,1.015757515799548
425,425.0,1.0125535071831873,0.9794466409589295,1.0153959555561567
426,426.0,1.0095592990728994,0.9794520790124267,1.0150966977917406
427,427.0,0.9975528121607644,0.9794339541240329,1.0148703429497332
428,428.0,0.9865013845190685,0.9793913584968199,1.0147224159957513
429,429.0,0.9859716738105538,0.9793233843338589,1.0146584418954114
430,430.0,0.9952724879117781,0.9792311164065558,1.01468394561433
431,431.0,1.004336866134852,0.9791236097596568,1.0148044521181225
432,432.0,1.011682360601466,0.9790119120062426,1.0150254863724062
433,433.0,1.0115622918686031,0.9789070707593939,1.0153525733427968
434,434.0,1.0020923136044326,0.9788201336321911,1.015781087856957
435,435.0,0.9909670848521376,0.9787621482377156,1.0162658041907322
436,436.0,0.9902749211635733,0.9787441621890483,1.0167513464820144
437,437.0,0.9988112514155223,0.9787735723810245,1.0171823388686951
438,438.0,1.0071912738068902,0.9788431728355038,1.0175034054886658
439,439.0,1.013996721680745,0.9789421068561002,1.0176591704798188
440,440.0,1.0134531702342477,0.9790595177464277,1.0176111529216798
441,441.0,1.003449837366657,0.9791845488101009,1.0173884516603153
442,442.0,0.9912601972270874,0.9793063433507339,1.0170370604834265
443,443.0,0.9895012774355032,0.9794140446719412,1.0166029731787132
444,444.0,0.9976895991741975,0.9794983374910817,1.0161321835338775
445,445.0,1.0057924455456881,0.9795560721804975,1.0156706853366195
446,446.0,1.0125309826153774,0.9795856405262746,1.015264472374641
447,447.0,1.0097008328699193,0.9795854343144995,1.0149514187195738
448,448.0,0.9978087643413606,0.9795538453312587,1.0147369195787797
449,449.0,0.9865019783994265,0.9794892653626388,1.0146182504435513
450,450.0,0.9859694946037643,0.9793900861947265,1.0145926868051816
451,451.0,0.9952750568624297,0.9792574855104702,1.0146575041549646
452,452.0,1.0043763719099288,0.979103784580269,1.0148099779841921
453,453.0,1.0117014245137865,0.9789440905713842,1.015047383784158
454,454.0,1.0115815341522076,0.9787935106510766,1.0153669970461552
455,455.0,1.0018965249965113,0.9786671519866075,1.015758996041519
456,456.0,0.9906524030715826,0.978580121745238,1.0161851701617541
457,457.0,0.9898390833773688,0.9785475270942297,1.0166002115784087
458,458.0,0.9983759881002044,0.9785793421623997,1.01695881246303
459,459.0,1.0067930241244403,0.9786650089247948,1.017215664987165
460,460.0,1.0135588412925116,0.9787888363180172,1.0173254613223621
461,461.0,1.0134403640923084,0.9789351332786694,1.0172573481303504
462,462.0,1.003879028106897,0.9790882087433543,1.0170382900335921
463,463.0,0.9917281106442145,0.9792323716486744,1.016709706144732
464,464.0,0.9896835283801119,0.9793519309312329,1.016313015576414
465,465.0,0.9976128778368333,0.9794346774661933,1.0158896374412827
466,466.0,1.0056458764075487,0.9794823298829679,1.0154809908519824
467,467.0,1.012216374785198,0.9795000887495295,1.0151284949211579
468,468.0,1.0092999956939417,0.9794931546338513,1.0148663896061663
469,469.0,0.997383890168201,0.9794667281039068,1.0147001982432144
470,470.0,0.9863978762241544,0.9794260097276688,1.0146282650132243
471,471.0,0.9860306833121774,0.9793762000731111,1.0146489340971159
472,472.0,0.9952881891704698,0.9793219558356959,1.0147605496758103
473,473.0,1.0043600811163331,0.9792657582208446,1.0149614559302274
474,474.0,1.0116922627255314,0.9792095445614678,1.0152499970412885
475,475.0,1.0115523860368565,0.9791552521904756,1.0156245171899139
476,476.0,1.0019508101910872,0.9791048184407787,1.0160759552644933
477,477.0,0.9909888349935235,0.9790601806452879,1.0165656289832925
478,478.0,0.9904843389846226,0.9790232761369139,1.017047450772046
479,479.0,0.9990475910300664,0.9789964888545684,1.017475333056488
480,480.0,1.0073614740294987,0.9789839891611705,1.0178031882623542
481,481.0,1.0140785391963332,0.9789903940256408,1.0179849288153786
482,482.0,1.0133943986836185,0.9790203204168999,1.017987778652356
483,483.0,1.0033463936182583,0.9790783853038681,1.0178322077543216
484,484.0,0.9912310534637624,0.9791692056554661,1.017551997613371
485,485.0,0.9895224226809747,0.9792973984406145,1.0171809297215988
486,486.0,0.9978409640855369,0.9794629006095111,1.0167527855711007
487,487.0,1.0061481840219677,0.9796469290374649,1.016301346653972
488,488.0,1.0128873323487892,0.9798260205810615,1.0158603944623084
489,489.0,1.009671801367163,0.9799767120968875,1.0154607570627965
490,490.0,0.9974745950199679,0.9800755404415286,1.0151214488204934
491,491.0,0.9863009327824304,0.9800990424715711,1.014858530675048
492,492.0,0.9858945285288642,0.9800237550436013,1.0146880635661089
493,493.0,0.9951430081713235,0.9798357801749785,1.0146261084333246
494,494.0,1.0042054141696497,0.9795594805261583,1.0146887262163442
495,495.0,1.0115878920469017,0.9792287839183689,1.0148919778548167
496,496.0,1.010857402727191,0.9788776181728386,1.0152407200314204
497,497.0,1.0007623396390648,0.9785399111107965,1.0156949924009546
498,498.0,0.9897616944434982,0.9782495905534708,1.0162036303612483
499,499.0,0.9892957553408654,0.9780405843220906,1.0167154693101308
500,500.0,0.9981689406490345,0.9779387725248883,1.0171793446454316
501,501.0,1.0068149625845213,0.977937844418115,1.0175440917649787
502,502.0,1.0138082137808042,0.9780234415450251,1.0177585460666028
503,503.0,1.0143124973221054,0.9781812054488739,1.0177715429481315
504,504.0,1.0053597078113907,0.9783967776729161,1.0175517365249187
505,505.0,0.992888294046336,0.9786557997604068,1.0171470557824105
506,506.0,0.9901563204088516,0.978943913254601,1.0166252484235778
507,507.0,0.9975125300665315,0.9792462550662818,1.0160540621513914
508,508.0,1.0055919029739255,0.9795459435763473,1.0155012446688216
509,509.0,1.0122250102897516,0.9798255925332235,1.0150345436788393
510,510.0,1.0091565825733995,0.9800678156853366,1.0147088118714447
511,511.0,0.9972896137741962,0.980255226781113,1.0145273218847597
512,512.0,0.986418911264676,0.9803704395689785,1.0144804513439367
513,513.0,0.9860709325972482,0.9803960677973598,1.0145585778741268
514,514.0,0.9952646046532468,0.9803220800050405,1.0147520791004825
515,515.0,1.0043042735868144,0.980167863892235,1.0150513326481554
516,516.0,1.011760028024359,0.9799601619495153,1.0154467161422973
517,517.0,1.0108498912655548,0.9797257166674535,1.0159230758320985
518,518.0,1.0005721834767354,0.9794912705366213,1.0164431324629055
519,519.0,0.9904893108841345,0.9792835660475911,1.0169640754041014
520,520.0,0.9909111868055724,0.9791293456909351,1.0174430940250714
521,521.0,0.9996075492130119,0.9790485662124485,1.0178373776951992
522,522.0,1.007964739401287,0.9790340413788235,1.0181041157838693
523,523.0,1.0145112554654174,0.9790717992119753,1.0182004976604657
524,524.0,1.0129936666659711,0.979147867733819,1.0180981621747998
525,525.0,1.0022512695297894,0.9792482749662703,1.0178265460983915
526,526.0,0.9903184251687643,0.9793590489312444,1.0174295356831864
527,527.0,0.9889001114374961,0.9794662176506571,1.016951017181131
528,528.0,0.9974460718642709,0.9795574162520131,1.0164348768441713
529,529.0,1.0058336768425378,0.9796267082851783,1.0159250009242542
530,530.0,1.012771963661032,0.9796697644056074,1.0154652756733262
531,531.0,1.010126716533894,0.9796822552687555,1.0150926143904206
532,532.0,0.9984324292881179,0.9796598515300776,1.0148160385629226
533,533.0,0.9871395214877586,0.9795982238450293,1.0146375967253047
534,534.0,0.9864476414020109,0.9794930428690654,1.0145593374120392
535,535.0,0.9956754545556296,0.9793436885493407,1.0145833091575982
536,536.0,1.0046433232420613,0.9791643779998102,1.0147115604964543
537,537.0,1.011931834685871,0.9789730376261281,1.0149461399630804
538,538.0,1.0114655971007418,0.9787875938339489,1.0152817297312515
539,539.0,1.0017362755951222,0.9786259730289272,1.0156835465319574
540,540.0,0.9902621327409875,0.9785061016167171,1.01610944073549
541,541.0,0.9894180131919984,0.9784459060029735,1.0165172627121424
542,542.0,0.9981594165271889,0.9784580577928037,1.0168648628322066
543,543.0,1.0067223241341199,0.9785342093891279,1.017110091465975
544,544.0,1.0137365401143328,0.9786607583943194,1.0172107989837407
545,545.0,1.0135442139589295,0.978824102410751,1.0171387119952275
546,546.0,1.0038818066916864,0.9790106390407961,1.0169210620678883
547,547.0,0.9916842275283277,0.9792067658868279,1.0165989570086071
548,548.0,0.9897254594067401,0.9793988805512197,1.0162135046242688
549,549.0,0.9978170277205414,0.9795746263888945,1.0158058127217573
550,550.0,1.00586734820557,0.9797266297649757,1.0154169891079567
551,551.0,1.0124816154891612,0.9798487627971367,1.0150881415897524
552,552.0,1.009607942733527,0.9799348976030514,1.0148528548512257
553,553.0,0.9977026545747028,0.9799789063003925,1.0147146210852507
554,554.0,0.986609456654527,0.9799746610068337,1.0146694093618986
555,555.0,0.9862655981267118,0.9799160338400488,1.0147131887512413
556,556.0,0.9955889604059683,0.9798009798372153,1.0148419283233494
557,557.0,1.0045815315259468,0.9796437857135318,1.0150515971482952
558,558.0,1.01195307088646,0.9794628211037001,1.01533816429615
559,559.0,1.0112667907506996,0.9792764556424227,1.015692808912213
560,560.0,1.0010435567528113,0.9791030589644028,1.0160875504426958
561,561.0,0.9901462540731237,0.9789610007043423,1.0164896184090377
562,562.0,0.9898404823633844,0.9788686504969442,1.0168662423326777
563,563.0,0.9986809040203036,0.9788395862239032,1.0171846517350558
564,564.0,1.0072068788343378,0.9788682187548873,1.0174120761376109
565,565.0,1.0140687107321693,0.9789441672065563,1.0175157450617829
566,566.0,1.0128915336192623,0.9790570506955699,1.017473334431529
567,567.0,1.0025326034970048,0.9791964883385886,1.0173043057808806
568,568.0,0.9906334888103322,0.9793520992522724,1.0170385670463877
569,569.0,0.9891856669533633,0.9795135025532813,1.0167060261646
570,570.0,0.997578995020411,0.9796704050711322,1.0163365910720663
571,571.0,1.006052697571613,0.9798128644867701,1.0159601697053373
572,572.0,1.0129213039474136,0.9799310261939965,1.0156066700009625
573,573.0,1.0102807242288476,0.980015035586613,1.0153025604978163
574,574.0,0.998570001384785,0.980055038058421,1.015060552144075
575,575.0,0.987211952648568,0.9800411790032224,1.0148899164902392
576,576.0,0.9864836855748259,0.9799636038148191,1.0147999250868103
577,577.0,0.9956624381218673,0.9798178087407116,1.0147998494842885
578,578.0,1.004652206167983,0.9796206934432001,1.0148989612331756
579,579.0,1.0119911624907778,0.9793945084382836,1.0151065318839723
580,580.0,1.0113932243510515,0.9791615042419609,1.0154237806322601
581,581.0,1.0012941646248943,0.9789439313702314,1.0158197172539416
582,582.0,0.9901570327688178,0.9787640403390943,1.0162552991700005
583,583.0,0.9894983052972671,0.9786440816645487,1.0166914838014196
584,584.0,0.998308642378582,0.9786009790269357,1.0170892285691828
585,585.0,1.00692808650994,0.9786303487639643,1.017409490894273
586,586.0,1.0139808557938033,0.9787224803776857,1.017613228197674
587,587.0,1.0136666967316736,0.9788676633701509,1.0176722397015772
588,588.0,1.0038557079472703,0.979056187243411,1.0176016918330086
589,589.0,0.9917753980213474,0.9792783414995168,1.0174275928202032
590,590.0,0.9900675994090284,0.97952441564052,1.0171759508913945
591,591.0,0.9982343164633274,0.9797827553639565,1.0168727742748171
592,592.0,1.0065203258714224,0.9800339311493059,1.0165440711987062
593,593.0,1.0132067684376247,0.9802565696715326,1.0162158498912957
594,594.0,1.0100855778900784,0.9804292976056012,1.0159115091852844
595,595.0,0.9979045263753308,0.9805307416264764,1.0156440103312292
596,596.0,0.9867850837379915,0.9805395284091225,1.0154237051841508
597,597.0,0.9862820225737754,0.9804342846285048,1.0152609455990709
598,598.0,0.9955978655384197,0.9802040856421596,1.01516608343101
599,599.0,1.0047026279648654,0.9798798015379127,1.0151494705349895


==> data/bounded_voltage_bias_voltages701a_control.csv <==
,Time,Voltage,MinBound,MaxBound
0,0.0,1.002526571523838,0.9919866919879258,1.006451948159223
1,1.0,1.002551181123489,0.9919344040534449,1.0067142466830012
2,2.0,1.0026874253353495,0.9919033321531099,1.0068681635052767
3,3.0,1.0027847280297084,0.9918898382455721,1.0069375632366588
4,4.0,1.0029058226036451,0.9918902842894833,1.0069463104877565
5,5.0,1.0029586413829163,0.9919010322434947,1.0069182698691792
6,6.0,1.0028636343865023,0.9919184440662577,1.006877305991536
7,7.0,1.0028551992914128,0.9919388817164244,1.0068472834654358
8,8.0,1.0029472218688424,0.9919587071526459,1.0068520669014887
9,9.0,1.0029727389365408,0.9919742823335735,1.0069155209103031
10,10.0,1.0029669827758618,0.9919819692178593,1.007047316767532
11,11.0,1.0031020244322164,0.9919781297641539,1.0072003524090014
12,12.0,1.0033327671231236,0.9919604577043745,1.0073133324355812
13,13.0,1.003293572015773,0.9919319738634975,1.0073410420231332
14,14.0,1.0032492220570974,0.9918975113129825,1.007302588647494
15,15.0,1.003157349685928,0.9918638250171647,1.0072331603594924
16,16.0,1.0032323658483033,0.9918381504135965,1.0071679452099576
17,17.0,1.0031482517936325,0.991825880896393,1.0071335615291868
18,18.0,1.0031941723461848,0.9918250416859155,1.0071223487653507
19,19.0,1.0031965053117307,0.9918318159590866,1.007118076646088
20,20.0,1.0031748074165752,0.9918423868928298,1.0071075246053893
21,21.0,1.0031292844119892,0.9918529376640679,1.0070895109026523
22,22.0,1.003083309756086,0.9918596514497238,1.0070658635036251
23,23.0,1.0030261017438609,0.9918598704173412,1.0070384103740582
24,24.0,1.002971355112897,0.9918555726969468,1.0070089794796993
25,25.0,1.003029749677414,0.9918498954091873,1.0069793987862978
26,26.0,1.0030394756907184,0.9918452064919625,1.0069514962596036
27,27.0,1.0030682385492293,0.991840797152179,1.0069270998653645
28,28.0,1.0030719794825984,0.9918351894139946,1.006908037569331
29,29.0,1.003068205792565,0.9918269053015684,1.0068953511014893
30,30.0,1.0030420015837072,0.9918144668390585,1.0068869372487834
31,31.0,1.003106496484209,0.991796396050624,1.006879906562395
32,32.0,1.0030444067312234,0.9917732077904995,1.0068715958458194
33,33.0,1.0029070885655702,0.9917533882332268,1.0068602469118098
34,34.0,1.002819146215326,0.9917474163834242,1.0068443278254335
35,35.0,1.0029593141907835,0.9917631115700799,1.0068223066517583
36,36.0,1.0030940143180218,0.9917976544196605,1.0067926514558503
37,37.0,1.0030329874599395,0.9918455658830021,1.0067545140608074
38,38.0,1.0029657717654525,0.9919013669109406,1.0067097813218437
39,39.0,1.0027198204046714,0.9919595784543124,1.0066610238522031
40,40.0,1.0026296395179788,0.9920147214639539,1.0066108122651294
41,41.0,1.0025749981429013,0.9920623094339688,1.006561717173866
42,42.0,1.0025019363457475,0.9921018260315316,1.0065163091916574
43,43.0,1.002585951309842,0.9921337474670845,1.0064771589317474
44,44.0,1.0026561841474826,0.9921585499510694,1.0064468370073794
45,45.0,1.002771805896434,0.9921767096939291,1.0064279140317978
46,46.0,1.0027477571783605,0.9921887029061054,1.0064226688703823
47,47.0,1.0027465734266834,0.9921950057980402,1.0064322133970554
48,48.0,1.0026915410304749,0.9921960945801761,1.0064567195396263
49,49.0,1.0026045871229718,0.9921924454629553,1.006493766432904
50,50.0,1.0025919767974754,0.9921845346568196,1.0065402850134466
51,51.0,1.002550981585261,0.9921728383722117,1.0065932062178131
52,52.0,1.0025430449507189,0.9921578490512998,1.0066494609825627
53,53.0,1.002637819047953,0.9921401240631597,1.0067059802442535
54,54.0,1.0028153369618922,0.9921202370085933,1.0067596949394442
55,55.0,1.0028705798974904,0.9920987614884025,1.0068075360046935
56,56.0,1.002958814690054,0.9920762711033888,1.0068464343765606
57,57.0,1.0030292484647627,0.9920533394543551,1.006873320991604
58,58.0,1.0030786442619037,0.9920305401421026,1.0068851267863816
59,59.0,1.0030635257177785,0.9920084467674339,1.0068799535317483
60,60.0,1.0029263428066504,0.9919876329311503,1.0068605863357414
61,61.0,1.0028401533735534,0.9919686722340538,1.0068309811406928
62,62.0,1.0027894409739588,0.991952138276947,1.0067950938889352
63,63.0,1.0027961816760484,0.9919386046606312,1.0067568805228007
64,64.0,1.0028245399421483,0.9919287191067685,1.0067202969846223
65,65.0,1.0028515034950551,0.9919234258204586,1.0066892992167318
66,66.0,1.0028488579999688,0.9919237431276605,1.0066678431614626
67,67.0,1.002902105691819,0.9919306893543344,1.0066598847611463
68,68.0,1.002853154991529,0.9919452828264395,1.0066675112425254
69,69.0,1.0028282410974125,0.9919675670076745,1.006685334969982
70,70.0,1.0027401166287022,0.9919936859126927,1.006706099592307
71,71.0,1.002835427065287,0.9920188086938864,1.0067225487582918
72,72.0,1.0028999028017789,0.9920381045036483,1.0067274261167283
73,73.0,1.002952482411321,0.9920467424943712,1.0067134753164073
74,74.0,1.0028543777411416,0.9920413852391519,1.0066787493611924
75,75.0,1.0027824092356765,0.9920246689939057,1.0066425386752351
76,76.0,1.0028509623402877,0.9920007234352526,1.0066294430377583
77,77.0,1.0028590119744796,0.9919736782398118,1.006653892101078
78,78.0,1.0029370152115065,0.9919476630842036,1.0066896350098842
79,79.0,1.0028877937320468,0.9919262455999429,1.0067072592428394
80,80.0,1.002887504604965,0.9919107452381248,1.0067053861221238
81,81.0,1.0028833785798403,0.9919019194047395,1.0066896454307968
82,82.0,1.0029494163535595,0.9919005255057767,1.0066656669519183
83,83.0,1.0029547136209183,0.9919073209472268,1.0066389764146488
84,84.0,1.0029208900342552,0.9919224640213923,1.0066146833325536
85,85.0,1.002877088223612,0.991943716565825,1.0065977931652978
86,86.0,1.0028949755732717,0.9919682413043893,1.0065933113725478
87,87.0,1.0028122591644666,0.991993200960949,1.0066043296588276
88,88.0,1.0027963835200693,0.9920157582593684,1.0066262847080936
89,89.0,1.0028894400190596,0.9920330759235121,1.006652699449162
90,90.0,1.0029737732930655,0.9920423166772434,1.0066770968108476
91,91.0,1.0029624159029737,0.9920406432444271,1.0066936790754841
92,92.0,1.0029688349612425,0.9920263411077139,1.006699365939479
93,93.0,1.0029738208391354,0.9920021867849016,1.0066917564527564
94,94.0,1.0029598147093566,0.9919720795525745,1.0066710087107265
95,95.0,1.0029234106554041,0.991939918687317,1.006647516990732
96,96.0,1.0028980148862081,0.9919096034657136,1.0066342346156003
97,97.0,1.0029768984334455,0.9918850331643484,1.0066441149081584
98,98.0,1.0029533058335514,0.991870107059806,1.0066852458870421
99,99.0,1.0029065015390375,0.9918674998049648,1.0067462543541237
100,100.0,1.00297980558403,0.9918749875578778,1.0068109018070834
101,101.0,1.0031200245621343,0.9918881257777172,1.0068629497436012
102,102.0,1.0032310037940244,0.9918984856229576,1.0068861596613585
103,103.0,1.0032025343404256,0.9918966421768987,1.006869939713041
104,104.0,1.0031608110736836,0.9918774744618116,1.0068262846713534
105,105.0,1.0031316274405344,0.9918530772558557,1.006772835964006
106,106.0,1.0030469515908849,0.9918367470419263,1.0067272350187098
107,107.0,1.0030887209397996,0.9918293713659797,1.0067071232631748
108,108.0,1.003066680396635,0.9918287355397384,1.0067236348864523
109,109.0,1.0030989822026095,0.991832832020775,1.0067618751229575
110,110.0,1.0031552400111328,0.9918404818500708,1.006800441968446
111,111.0,1.0031373030915496,0.9918507132144588,1.006822463029539
112,112.0,1.003181452547962,0.9918625543007723,1.006829184356318
113,113.0,1.0031207188624167,0.9918750332958443,1.0068296836556914
114,114.0,1.0031296038232294,0.9918871783865075,1.0068462468184118
115,115.0,1.0030916777165204,0.9918980177595956,1.0068950333145361
116,116.0,1.0031999332747437,0.9919065796019406,1.0069544887474824
117,117.0,1.0031530699556852,0.9919118921003766,1.007000330880061
118,118.0,1.0032130078284747,0.9919129834417357,1.007035079979281
119,119.0,1.0032959234155645,0.991908881812852,1.0070679569382026
120,120.0,1.0033244935335328,0.9918986154005575,1.0071081826498847
121,121.0,1.0033146147537242,0.9918812123916857,1.0071603243140232
122,122.0,1.0034025882398776,0.9918562156641371,1.0072103343568584
123,123.0,1.003429103067205,0.9918252268600823,1.0072395115112658
124,124.0,1.0033070542198634,0.9917903623127599,1.0072338104245424
125,125.0,1.0031853997593785,0.9917537383554079,1.0071978094016671
126,126.0,1.0031583824725718,0.9917174713212641,1.007140742662039
127,127.0,1.0029971920939704,0.9916836775435673,1.0070718444250577
128,128.0,1.0029283328667944,0.9916540552827895,1.0070003489101222
129,129.0,1.0029782724808483,0.9916286305083403,1.006935490336632
130,130.0,1.0030769617835336,0.9916070111168628,1.0068865029239866
131,131.0,1.003153001774622,0.9915888050050006,1.0068626208915854
132,132.0,1.0031667419624282,0.991573620069397,1.0068677294537522
133,133.0,1.0032179300711292,0.9915610642066959,1.0068843178045108
134,134.0,1.0031048142704744,0.9915507453135401,1.0068938122526876
135,135.0,1.0030028161330682,0.9915422712865735,1.0068947835866129
136,136.0,1.0030419724420214,0.9915352500224395,1.006890088714495
137,137.0,1.0031422070291038,0.9915292894177814,1.006882584544542
138,138.0,1.003229287961773,0.9915240632459104,1.006875127984961
139,139.0,1.0032038340885363,0.9915195087868102,1.0068697281664525
140,140.0,1.0031829504745806,0.9915156291971317,1.0068650031096822
141,141.0,1.0032265550613748,0.9915124276335254,1.0068587230578072
142,142.0,1.0032489553543467,0.9915099072526429,1.0068486582539853
143,143.0,1.0032817597065211,0.9915080712111352,1.006832578941374
144,144.0,1.0032794655937738,0.9915058771119974,1.0068101562243537
145,145.0,1.0031876982631889,0.9914981003436021,1.0067886646522
146,146.0,1.003124394773538,0.9914817462726674,1.0067772796354104
147,147.0,1.003198956687853,0.9914669223939196,1.006785176584483
148,148.0,1.003173517172516,0.9914670117340866,1.0068183995953868
149,149.0,1.0032465529921137,0.9914912791476158,1.0068704675059743
150,150.0,1.0032754085934488,0.9915325167998312,1.0069317678395695
151,151.0,1.0033687987635544,0.9915793986837761,1.0069926881194955
152,152.0,1.003373379249504,0.9916205987924931,1.0070436158690768
153,153.0,1.0033648438504057,0.9916447911190261,1.0070749386116364
154,154.0,1.0032688982729334,0.991644709162474,1.0070797093476591
155,155.0,1.003239481564441,0.9916293244461566,1.0070616429862742
156,156.0,1.0032090773855848,0.9916097373095951,1.0070271199137726
157,157.0,1.0031531657845647,0.9915893253328961,1.0069825205164449
158,158.0,1.003136111728715,0.9915695354063118,1.006934225180581
159,159.0,1.003072141184654,0.9915518144200947,1.0068886142924718
160,160.0,1.003167890475242,0.991537609264497,1.006852068238408
161,161.0,1.0031302103633584,0.9915283668297714,1.0068303760806576
162,162.0,1.0031729357322268,0.9915255340061697,1.006826961585401
163,163.0,1.0031189426387823,0.991530557683945,1.00684228983514
164,164.0,1.0030919331234511,0.9915442008976462,1.006867356473749
165,165.0,1.0031428113161371,0.9915644912590117,1.0068907897854464
166,166.0,1.0032652223596947,0.9915887725240773,1.006901218054451
167,167.0,1.003222623526142,0.9916143884488778,1.006890686660971
168,168.0,1.0031936859436126,0.991638682789449,1.0068649093691748
169,169.0,1.0032036865989535,0.9916589993018261,1.006833017039221
170,170.0,1.0032023699145818,0.9916726817420447,1.0068041405312682
171,171.0,1.0031348185083897,0.9916777738904788,1.0067874107054755
172,172.0,1.0031942130908327,0.9916751196248608,1.006791958422001
173,173.0,1.0031799244698398,0.9916662628472614,1.006819357768785
174,174.0,1.003233966599846,0.991652747459752,1.0068409557448912
175,175.0,1.003170001766708,0.9916361173644029,1.0068280047940827
176,176.0,1.0030899747187503,0.9916179164632859,1.0067816062277943
177,177.0,1.003141964630705,0.9915996886584717,1.0067103235743797
178,178.0,1.0030851071384634,0.9915827467557266,1.0066254406697823
179,179.0,1.002935091465785,0.9915674791755986,1.0065491225803165
180,180.0,1.0029316618137833,0.9915540432423312,1.0065062546798873
181,181.0,1.0028249974031214,0.9915425962801677,1.0065140425487875
182,182.0,1.0028740459747527,0.9915332956133519,1.0065589725928572
183,183.0,1.002991317900169,0.991526298566127,1.0066198514243243
184,184.0,1.0030749231052367,0.9915217624627364,1.0066754856554172
185,185.0,1.0031442337169287,0.991519844627424,1.0067046818983627
186,186.0,1.003086654169736,0.9915207023844324,1.006694126904369
187,187.0,1.0030739030600926,0.9915244930580054,1.0066620279805603
188,188.0,1.0030908212175482,0.9915313739723867,1.0066344725730412
189,189.0,1.0030630099410907,0.9915415024518195,1.0066292480674386
190,190.0,1.0030417188085012,0.9915525453531642,1.0066309416074692
191,191.0,1.0030655794992211,0.9915522076637487,1.006615840276372
192,192.0,1.0030426842710183,0.9915323758992165,1.0065699771053653
193,193.0,1.002973350820685,0.9915116245580067,1.0065183689175876
194,194.0,1.0029960222981888,0.9915152001342563,1.0064957784841562
195,195.0,1.0029754377886968,0.9915582314645858,1.006526536890407
196,196.0,1.0030515649852842,0.9916153767555431,1.0065932484785451
197,197.0,1.0031414619066032,0.9916511765561595,1.0066680859049943
198,198.0,1.0031436105653295,0.9916301714154658,1.00673653707693
199,199.0,1.003095852483326,0.9915169018824934,1.006837350904534
200,200.0,1.0026420029213916,0.9912759085062726,1.0070225915487412
201,201.0,1.00258115949167,0.9908783248787778,1.007344323170485
202,202.0,1.0040280533047279,0.990321656763755,1.0078546099307004
203,203.0,1.0050709636428385,0.9896100029678939,1.0086055159903216
204,204.0,1.0019809720228152,0.988747462297884,1.0096253584663242
205,205.0,0.9973931194395266,0.9877381335604147,1.0108474662998512
206,206.0,0.9989186551517185,0.9865955916579237,1.0121814213880884
207,207.0,1.005059941795099,0.9853713158758417,1.01353680562822
208,208.0,1.010555685971825,0.9841262615953478,1.0148232009174307
209,209.0,1.0068891592665357,0.9829213841976203,1.0159620309538464
210,210.0,0.9947003777087662,0.9818176390638386,1.016922086639352
211,211.0,0.9891677387627658,0.9808759815751815,1.017684000676775
212,212.0,0.9938197012559006,0.9801402078452854,1.0182284057689395
213,213.0,1.0018563561604559,0.9795854769176224,1.0185359346186724
214,214.0,1.0090516317232114,0.9791697885681216,1.0185872199287995
215,215.0,1.0139713047869778,0.9788511425727121,1.0183628944021468
216,216.0,1.0088816678796968,0.9785875387073235,1.0178611564972366
217,217.0,0.9952643296483132,0.9783369767478852,1.0171504676953782
218,218.0,0.9866318380458812,0.9780574564703268,1.016316855233578
219,219.0,0.9887167303227418,0.9777183433613417,1.0154463463488408
220,220.0,0.9969334332958367,0.9773344657506812,1.0146249682781727
221,221.0,1.0047349267430608,0.9769320176788607,1.0139387482585802
222,222.0,1.0104732943257586,0.9765371931863954,1.0134737135270684
223,223.0,1.0092473264613624,0.9761761863138014,1.013290568710774
224,224.0,0.9987061910079827,0.9758751911015938,1.0133487279973572
225,225.0,0.9872298697829021,0.9756604015902877,1.013582282964609
226,226.0,0.9863753598243211,0.9755580118203991,1.0139253251903206
227,227.0,0.9939394614324903,0.9755845096510896,1.0143119462522827
228,228.0,1.0017076525858521,0.9757175582161057,1.014676237728286
229,229.0,1.0077844022288982,0.9759251144678409,1.0149522911961222
230,230.0,1.011486679570468,0.9761751353586882,1.0150741982335818
231,231.0,1.005823132720769,0.9764355778410407,1.0149929382802017
232,232.0,0.9918603754545637,0.9766743988672912,1.0147270422225039
233,233.0,0.9870640852305802,0.9768595553898334,1.0143119288087552
234,234.0,0.9926660400132018,0.9769688259456593,1.0137830167872228
235,235.0,0.9991617564507475,0.9770192754101603,1.0131757249061752
236,236.0,1.004790724006706,0.9770377902433258,1.0125254719138788
237,237.0,1.0085036259139588,0.9770512569051468,1.0118676765586012
238,238.0,1.0084290552930648,0.9770865618556138,1.0112377575886102
239,239.0,0.9997126693902854,0.9771705915547167,1.0106665066524163
240,240.0,0.9898559001587182,0.9773302324624458,1.0101662069995045
241,241.0,0.9898457959877203,0.9775923710387914,1.0097445147796031
242,242.0,0.9948945666759094,0.9779714603426248,1.0094090861424405
243,243.0,1.000093467384611,0.9784322198283395,1.009167577237745
244,244.0,1.0041057930847974,0.9789269355492102,1.0090276442152448
245,245.0,1.0065246482143122,0.9794078935585117,1.008996943224668
246,246.0,1.0052316822730682,0.979827379909518,1.0090750611213495
247,247.0,0.9967346882457644,0.9801376806555039,1.009229307583049
248,248.0,0.9912359296184381,0.9802910818497437,1.0094189229931325
249,249.0,0.9940848560541107,0.9802573934875937,1.0096031477349656
250,250.0,0.9982956670309635,0.980076521332737,1.0097412221919158
251,251.0,1.002152577662454,0.9798058950909376,1.0097923867473477
252,252.0,1.0049028733185512,0.9795029444679606,1.0097158817846281
253,253.0,1.0063201015060714,0.9792250991695705,1.0094709476871233
254,254.0,1.0041620041160828,0.9790297889015317,1.0090324185688206
255,255.0,0.9984491609058324,0.9789744433696087,1.0084375034661965
256,256.0,0.9956538126706144,0.9791164922795663,1.0077390051463482
257,257.0,0.9969079986099202,0.9794966416879329,1.0069897263763736
258,258.0,0.998788071896296,0.9800887030542946,1.0062424699233705
259,259.0,1.0005252278991787,0.9808497641890008,1.005550038554436
260,260.0,1.0017809309935433,0.9817369129024016,1.0049652350366682
261,261.0,1.002416205041659,0.9827072370048466,1.004540862137165
262,262.0,1.0022897764121963,0.9837178243066854,1.004329722623024
263,263.0,1.0014847708907444,0.9847257626182684,1.004364867061307
264,264.0,1.0010821541270745,0.9856881397499448,1.0046003372189367
265,265.0,1.0015186730411119,0.9865620435120648,1.0049704226627996
266,266.0,1.002334883270457,0.9873123212227323,1.0054094129597828
267,267.0,1.0031012725862911,0.9879348582310694,1.0058515976767723
268,268.0,1.00366477458024,0.9884332993939531,1.0062312663806556
269,269.0,1.0031606434467069,0.9888112895682586,1.0064960588136111
270,270.0,1.0015778049198651,0.9890724736108629,1.0066470154189873
271,271.0,1.0004007758281113,0.9892204963786431,1.0066985268154234
272,272.0,1.000286932877913,0.989262778922641,1.0066649836215593
273,273.0,1.0006500049238787,0.9892218470705672,1.006560776456035
274,274.0,1.0009865028078928,0.9891240028442989,1.0064002959374907
275,275.0,1.0013103146133846,0.9889955482657122,1.0061979326845658
276,276.0,1.0016399423298672,0.9888627853566844,1.0059680773159005
277,277.0,1.0020536196059724,0.9887520161390916,1.0057251204501345
278,278.0,1.002273344760518,0.9886895426348113,1.005483452705908
279,279.0,1.002464292341579,0.9886953387311501,1.0052574647018606
280,280.0,1.0025234807592625,0.988764065777136,1.0050615470566322
281,281.0,1.0023074078057268,0.9888840569872273,1.0049068574995539
282,282.0,1.001922213399459,0.989043645575882,1.00479162220272
283,283.0,1.001606802529057,0.9892311647575579,1.0047108344489166
284,284.0,1.0014793314003916,0.9894349477467141,1.0046594875209285
285,285.0,1.0014557895608216,0.9896433277578076,1.004632574701542
286,286.0,1.0016105499333854,0.9898446380052974,1.0046250892735424
287,287.0,1.0018124614369208,0.9900272117036416,1.0046320245197153
288,288.0,1.0020369928365818,0.9901793820672983,1.0046483737228467
289,289.0,1.0020803402141416,0.9902923905796923,1.0046691301657213
290,290.0,1.0019853473849916,0.990369111800118,1.0046901119163314
291,291.0,1.0019221022775888,0.9904153285568357,1.0047104361834924
292,292.0,1.0018847144603569,0.9904368236781065,1.0047300449612246
293,293.0,1.0017391498890929,0.9904393799921908,1.0047488802435505
294,294.0,1.0017270496468729,0.99042878032735,1.0047668840244908
295,295.0,1.0017583386561721,0.9904108075118444,1.004783998298067
296,296.0,1.001814477688637,0.9903901887575348,1.0048001650582998
297,297.0,1.0018772532756908,0.9903674288106833,1.0048153262992112
298,298.0,1.001940498628217,0.9903419768011514,1.0048294240148223
299,299.0,1.0019552451119513,0.9903132818588005,1.0048424001991543
300,300.0,1.001964312047269,0.9902807931134925,1.0048541968462281
301,301.0,1.0019531352666977,0.9902439596950895,1.0048647559500656
302,302.0,1.002002871900685,0.9902024558864119,1.004874019504688
303,303.0,1.0020695299796913,0.9901568565821188,1.0048819295041163
304,304.0,1.002142721993242,0.9901079618298282,1.0048884279423718
305,305.0,1.0021867431852214,0.9900565716771581,1.004893456813476
306,306.0,1.0020606208844844,0.9900034861717266,1.0048971007412015
307,307.0,1.001897455959637,0.989949505361152,1.004900014868328
308,308.0,1.0018301195000243,0.989895429293052,1.0049029969673862
309,309.0,1.0019416720861198,0.9898421554156243,1.0049068448109066
310,310.0,1.0020489081472836,0.9897909707793847,1.0049123561714208
311,311.0,1.0022223902953702,0.9897432598354274,1.0049203288214592
312,312.0,1.0022527632802072,0.9897004070348474,1.004931560533553
313,313.0,1.0022206075798161,0.9896637968287396,1.004946423642096
314,314.0,1.002128068191016,0.9896348136681985,1.0049635887289359
315,315.0,1.0020768645060314,0.9896148420043196,1.0049813009377833
316,316.0,1.0020695036873304,0.989604620493001,1.0049978054123492
317,317.0,1.002128394016546,0.989602304609357,1.005011347296344
318,318.0,1.0023008658479535,0.9896054040333054,1.0050201717334788
319,319.0,1.00226085358113,0.989611428444764,1.0050230268011657
320,320.0,1.002155944943162,0.9896178875236504,1.0050206723116224
321,321.0,1.001936303115628,0.9896222909498829,1.0050143710107704
322,322.0,1.001833404189252,0.9896221484033795,1.0050053856445285
323,323.0,1.0017943938005356,0.9896158114647077,1.0049949789588166
324,324.0,1.0020896360623113,0.989604999317039,1.004984413699555
325,325.0,1.0022883870464843,0.989592273044195,1.0049749526126635
326,326.0,1.002269220424019,0.9895801937299964,1.0049676326776529
327,327.0,1.0021398961144048,0.9895713224582646,1.0049625878083992
328,328.0,1.0019682287533522,0.9895682203128214,1.0049597261523686
329,329.0,1.001907442414888,0.9895734483774876,1.0049589558570282
330,330.0,1.0018591496645377,0.9895887237120529,1.0049601850698444
331,331.0,1.0020485197323488,0.9896123872801809,1.004963321938284
332,332.0,1.0022092778688096,0.989641936021503,1.0049682746098139
333,333.0,1.0023890454158422,0.9896748668756509,1.0049749512319004
334,334.0,1.002338234504212,0.9897086767822566,1.0049830051305857
335,335.0,1.0021078192294812,0.9897408626809516,1.004991070346213
336,336.0,1.0018480763795867,0.9897689215113673,1.0049975260977009
337,337.0,1.0017696089402728,0.9897903502131356,1.0050007516039674
338,338.0,1.0020210334568314,0.9898036745283973,1.0049991260839315
339,339.0,1.0022410648408164,0.9898115354093294,1.0049910287565114
340,340.0,1.0024139845695177,0.9898176026106189,1.0049748388406254
341,341.0,1.0023076930043986,0.9898255458869514,1.0049499385189333
342,342.0,1.0020700301905667,0.9898390349930136,1.0049197218290595
343,343.0,1.0019763892799194,0.9898617396834919,1.0048885857723693
344,344.0,1.002088711975875,0.9898973297130725,1.0048609273502285
345,345.0,1.0022105660239393,0.989947899479268,1.0048411435640023
346,346.0,1.0022415682916823,0.9900092419508957,1.004833631415056
347,347.0,1.0022730200468515,0.9900755747396,1.0048412115019238
348,348.0,1.002144119656819,0.9901411154570244,1.004860398811812
349,349.0,1.0020308618911244,0.9902000817148126,1.0048861319290963
350,350.0,1.0020109036634302,0.9902466911246087,1.0049133494381504
351,351.0,1.0020069368809181,0.9902751612980565,1.00493698992335
352,352.0,1.0021441070512458,0.9902815280399068,1.0049519919690701
353,353.0,1.0022588578485394,0.9902690999273395,1.0049532941596855
354,354.0,1.0024139050933947,0.9902430037306418,1.004935835079571
355,355.0,1.002377213441829,0.9902083662201008,1.0048967112808267
356,356.0,1.0021940312113695,0.9901703141660037,1.0048416511864544
357,357.0,1.0020349896189211,0.9901339743386373,1.0047785411871821
358,358.0,1.0019691310930987,0.9901035240260055,1.004715267673736
359,359.0,1.002030058357852,0.9900793425869776,1.0046597170368432
360,360.0,1.0021033186119943,0.9900608598981405,1.0046197756672313
361,361.0,1.0021516515099058,0.990047505836079,1.0046033299556272
362,362.0,1.0020741751977,0.9900387102773806,1.004615577490851
363,363.0,1.0020646032220952,0.9900339030986304,1.004650960654097
364,364.0,1.0022082512074961,0.9900325141764154,1.0047012330246512
365,365.0,1.0023496285097304,0.9900339733873209,1.0047581481818009
366,366.0,1.0023268484130254,0.9900377581506105,1.0048144217484258
367,367.0,1.0022393123947515,0.9900435360562557,1.004866617521776
368,368.0,1.0020493556948828,0.9900510222369056,1.0049122613426935
369,369.0,1.0019346058956593,0.9900599318252081,1.0049488790520216
370,370.0,1.0018358616648713,0.9900699799538125,1.004973996490602
371,371.0,1.0018393834380057,0.990080881755367,1.0049851394992784
372,372.0,1.0019567113792043,0.9900923523625205,1.0049798339188931
373,373.0,1.0020684138852287,0.9901041069079215,1.0049556055902884
374,374.0,1.002232896917104,0.9901158605242192,1.0049099803543071
375,375.0,1.0023458677447685,0.9901273283440616,1.0048404840517922
376,376.0,1.0023270889436728,0.9901382727217156,1.0047477586532512
377,377.0,1.0022889444211383,0.9901486448979189,1.0046449106478534
378,378.0,1.0022521444618946,0.9901584433350274,1.004548162654433
379,379.0,1.0020898342276248,0.9901676664953964,1.0044737372918242
380,380.0,1.001936951204762,0.9901763128413826,1.004437857178861
381,381.0,1.001939134298431,0.990184380835341,1.0044567449343789
382,382.0,1.0018416914467874,0.9901918689396274,1.0045389715065438
383,383.0,1.002125198665154,0.9901987756165977,1.004662501160856
384,384.0,1.0022562977066096,0.9902050993286078,1.0047976464921473
385,385.0,1.0023702750680217,0.9902108385380131,1.0049147200952502
386,386.0,1.002354948940198,0.9902159917071698,1.0049903703795176
387,387.0,1.0022615717458194,0.9902205572984333,1.0050265890123833
388,388.0,1.0021508284989447,0.9902245337741591,1.0050317034758018
389,389.0,1.0019753323238347,0.990227638196029,1.0050140412517268
390,390.0,1.0019722709383259,0.9902284620230245,1.004981929822113
391,391.0,1.0021193835510454,0.9902253153134536,1.0049436966689145
392,392.0,1.0022344369948955,0.9902165081256231,1.0049076692740853
393,393.0,1.0023041465527478,0.9902003505178409,1.00488217511958
394,394.0,1.0023155081199913,0.9901751525484142,1.0048755416873532
395,395.0,1.0021912886364686,0.9901392242756505,1.004893502529421
396,396.0,1.0020154893089628,0.9900908757578573,1.004931415478052
397,397.0,1.0018272890680335,0.9900294972020578,1.004982044435578
398,398.0,1.001967197781321,0.9899587994101376,1.0050381533043287
399,399.0,1.0022241897563098,0.9898835733326995,1.0050925059866356
400,400.0,1.0023850572438837,0.9898086099203448,1.00513786638483
401,401.0,1.002464973685416,0.9897387001236757,1.0051669984012424
402,402.0,1.0023976132973467,0.989678634893294,1.0051749395951377
403,403.0,1.0020796283860833,0.9896332051798016,1.0051658221535171
404,404.0,1.0017986990457224,0.9896072019338007,1.0051460519203148
405,405.0,1.0017659348983698,0.9896037809344979,1.0051220347394652
406,406.0,1.0019735422458103,0.9896195572755198,1.0051001764549032
407,407.0,1.002313487560996,0.9896495108790976,1.005086882910563
408,408.0,1.0023369196917191,0.9896886216674635,1.0050885599503798
409,409.0,1.0023125159141324,0.9897318695628489,1.0051090314628965
410,410.0,1.0019975913714414,0.9897742344874849,1.0051417935150935
411,411.0,1.0017533117836557,0.9898106963636033,1.0051777602185592
412,412.0,1.001768717963588,0.9898375378664247,1.005207845684883
413,413.0,1.002016656855768,0.9898562526831258,1.0052229640256531
414,414.0,1.0022071579786254,0.9898696372538727,1.0052140293524594
415,415.0,1.0023541843074495,0.9898804880188311,1.00517195577689
416,416.0,1.002256997032965,0.9898916014181669,1.0050932865071756
417,417.0,1.0020703927948496,0.989905773892046,1.0049970811381115
418,418.0,1.0019521066559094,0.9899258018806345,1.0049080283611347
419,419.0,1.0019760346763116,0.9899544818240981,1.0048508168676824
420,420.0,1.002082093073397,0.989993422730586,1.0048501353491914
421,421.0,1.0020994428399403,0.9900394838801797,1.004912890563257
422,422.0,1.002232187126927,0.9900883371209442,1.0049748615321041
423,423.0,1.0022141565594724,0.9901356543009444,1.004972188060332
424,424.0,1.0021626851360466,0.9901771072682453,1.0049135808174041
425,425.0,1.0021336570022072,0.9902083678709114,1.0048258931890002
426,426.0,1.0019981863037846,0.9902251079570077,1.0047359785607999
427,427.0,1.0019272157852257,0.9902229993745992,1.0046706903184826
428,428.0,1.0019993964089506,0.99019978140733,1.0046568818477273
429,429.0,1.001976843939433,0.990161463081162,1.0047097916850007
430,430.0,1.0021127691875262,0.9901161208576365,1.0047981989699142
431,431.0,1.002213211600273,0.9900718311982941,1.0048792679928653
432,432.0,1.0022103459231158,0.990036670564676,1.0049193188677772
433,433.0,1.0020594942871628,0.9900187154183235,1.0049212950026707
434,434.0,1.0020469556226086,0.9900260422207775,1.004897295629092
435,435.0,1.002114154460625,0.9900639121163648,1.0048594199785865
436,436.0,1.002207998597758,0.9901263249805554,1.0048197672827004
437,437.0,1.0022182030304676,0.9902044653716051,1.0047904367729796
438,438.0,1.0021474696219976,0.9902895178477693,1.0047805131494194
439,439.0,1.0020746900416095,0.9903726669673035,1.004787022985816
440,440.0,1.002024856988587,0.9904450972884636,1.0048039783244145
441,441.0,1.0019531103352373,0.9904979933695052,1.004825391207461
442,442.0,1.0020400416557527,0.9905248829773772,1.0048452736772002
443,443.0,1.0021915822151906,0.9905286667138022,1.0048576377758787
444,444.0,1.002256002009838,0.9905145883891966,1.004856495545741
445,445.0,1.0021386043617837,0.9904878918139765,1.004838813695817
446,446.0,1.0021246567106357,0.9904538207985575,1.004813377602267
447,447.0,1.0021311563083146,0.9904176191533564,1.0047919273080355
448,448.0,1.0021246057173792,0.9903836856774882,1.0047862028560672
449,449.0,1.0019890096104267,0.9903530391248676,1.0048040100047673
450,450.0,1.001998146766208,0.9903258532381083,1.0048374173743855
451,451.0,1.0021022713170546,0.9903023017598238,1.0048745593006325
452,452.0,1.0022345230850047,0.9902825584326278,1.0049035701192184
453,453.0,1.0022204232399308,0.9902667969991342,1.0049125841658546
454,454.0,1.0022389283540596,0.990255191201957,1.004893872095249
455,455.0,1.002122819281592,0.9902479147837094,1.004856249838098
456,456.0,1.002038127045549,0.9902449998891912,1.0048126696440962
457,457.0,1.0019852582879998,0.9902459122719423,1.0047760837629365
458,458.0,1.0019753772368525,0.9902499760876895,1.0047594444443135
459,459.0,1.0020174451328883,0.9902565154921587,1.0047757039379217
460,460.0,1.0019976437102829,0.9902648546410758,1.004832548939004
461,461.0,1.0021082019009242,0.990274317690167,1.0049166039250064
462,462.0,1.0021717705344282,0.9902842287951586,1.0050092278189242
463,463.0,1.0023002726933388,0.9902939121117763,1.0050917795437524
464,464.0,1.0022129219774873,0.9903028446189792,1.0051493863510186
465,465.0,1.0020573156613615,0.9903111145886564,1.0051822488063755
466,466.0,1.001919685854577,0.9903189631159293,1.0051943358040087
467,467.0,1.0018880303450244,0.9903266312959199,1.0051896162381038
468,468.0,1.0020016484618552,0.9903343602237497,1.0051720590028452
469,469.0,1.0020847714443846,0.9903423909945405,1.0051456329924184
470,470.0,1.002125269252704,0.9903509647034142,1.005114307101009
471,471.0,1.002119615322644,0.990360322445492,1.0050820502228013
472,472.0,1.0021293037166452,0.9903707053158963,1.0050528312519809
473,473.0,1.0021878647476945,0.9903822672662633,1.0050306190827332
474,474.0,1.0021721933854677,0.9903948136742889,1.005018484792118
475,475.0,1.002118308822951,0.9904080627741847,1.005015908188693
476,476.0,1.0020437416432602,0.9904217328001607,1.0050214712638914
477,477.0,1.002019827646116,0.9904355419864276,1.0050337560091458
478,478.0,1.0020852758308574,0.9904492085671974,1.0050513444158886
479,479.0,1.0021834175389726,0.9904624507766803,1.0050728184755533
480,480.0,1.0021709359470983,0.9904749868490866,1.0050960996158254
481,481.0,1.0021302485297787,0.9904865350186283,1.005116467009407
482,482.0,1.0022093767676785,0.9904968135195157,1.0051285392652525
483,483.0,1.0022395328560112,0.9905057494645513,1.0051269349923169
484,484.0,1.0021826788287373,0.9905141054809042,1.0051083876843698
485,485.0,1.00209912723707,0.9905228530743357,1.0050780903744383
486,486.0,1.0020850013470668,0.9905329637506061,1.0050433509803638
487,487.0,1.0021183593109302,0.9905454090154763,1.0050114774199879
488,488.0,1.0021562453879667,0.9905611603747073,1.004989777611152
489,489.0,1.0020522607541835,0.9905811893340597,1.0049835434972725
490,490.0,1.0019511541671944,0.9906039687918095,1.004990003124063
491,491.0,1.001876960610268,0.9906179772162907,1.005004368562812
492,492.0,1.0019900521204494,0.990612229180697,1.005021851884807
493,493.0,1.002086346025891,0.9905878781075984,1.005037665161337
494,494.0,1.002217056448542,0.9905491121319089,1.0050470204636897
495,495.0,1.002297982827589,0.9905001193885422,1.0050451298631535
496,496.0,1.0021983827690255,0.9904450880124127,1.0050289824779945
497,497.0,1.0020651992103997,0.9903882061384346,1.0050026756143942
498,498.0,1.0019930861685116,0.9903336619015213,1.0049720836255105
499,499.0,1.0020270196915584,0.990285204286022,1.0049430808645032
500,500.0,1.0021411232486117,0.9902448256740253,1.0049215416845305
501,501.0,1.002212129171348,0.9902140792970536,1.0049133404387518
502,502.0,1.002194197522795,0.9901945183866306,1.004921644609167
503,503.0,1.0021972579863736,0.9901876961742793,1.0049387941931407
504,504.0,1.00224601767011,0.9901951658915227,1.004954422316879
505,505.0,1.0021598455064806,0.9902184807698842,1.004960692527236
506,506.0,1.002121978382378,0.9902578499068886,1.0049598900536618
507,507.0,1.0021471161580389,0.9903081058640716,1.0049568305462557
508,508.0,1.0022373482589821,0.99036273706897,1.0049563296551158
509,509.0,1.0022679711349114,0.9904152319491206,1.004963203030341
510,510.0,1.0021098962619934,0.9904590789320611,1.0049806280677256
511,511.0,1.0020752024420752,0.9904877664453282,1.005005229145841
512,512.0,1.0020383656084906,0.9904947829164594,1.0050319923889548
513,513.0,1.0020204602420677,0.9904759358762669,1.005055903921334
514,514.0,1.0020924620967788,0.990436309268664,1.0050719498672456
515,515.0,1.002224888538703,0.9903833061408395,1.0050751163509575
516,516.0,1.0023825744111863,0.9903243295399817,1.005060389496736
517,517.0,1.0023006368199414,0.9902667825132794,1.0050246969755057
518,518.0,1.0021155093689658,0.9902180681079209,1.004972732644822
519,519.0,1.001917250445078,0.9901855893710949,1.004911131908897
520,520.0,1.0019278499783189,0.9901747074020296,1.0048465301719431
521,521.0,1.0020799892181707,0.9901826155081115,1.004785562838172
522,522.0,1.0022035695110116,0.9902044650487672,1.0047348653117973
523,523.0,1.0021505484896567,0.9902354073834227,1.0046996365981515
524,524.0,1.0021405639435559,0.9902705938715048,1.004679330107053
525,525.0,1.0021162437961846,0.9903051758724395,1.0046717800350362
526,526.0,1.0021013728284747,0.9903343047456528,1.0046740893210186
527,527.0,1.0020679120559395,0.9903531318505716,1.0046831780895127
528,528.0,1.0020638410187355,0.990358274925679,1.004695966465031
529,529.0,1.0020295502530403,0.9903522172256868,1.0047093745720865
530,530.0,1.0021651491332484,0.9903389083843646,1.0047203225351915
531,531.0,1.0021386754850474,0.9903222980354813,1.0047257321557055
532,532.0,1.002116375511042,0.9903063358128061,1.0047225319423712
533,533.0,1.002174481329486,0.990294971350108,1.0047076520807778
534,534.0,1.0021964929448588,0.9902921542811561,1.0046798583956724
535,535.0,1.002189808797796,0.9903006943872907,1.0046452592684283
536,536.0,1.0021402234701664,0.9903188420401371,1.0046117987195744
537,537.0,1.0020981116898942,0.9903437077588922,1.0045874207696406
538,538.0,1.0020112383887436,0.9903724020627525,1.0045800694391576
539,539.0,1.0021170565001831,0.9904020354709141,1.0045976887486545
540,540.0,1.0019776792012165,0.9904297185025734,1.0046447259629327
541,541.0,1.0019966548251036,0.9904525616769279,1.0047116413238801
542,542.0,1.0021381607893687,0.9904676755131734,1.0047853983176558
543,543.0,1.0022545396650901,0.9904721705305071,1.0048529604304186
544,544.0,1.0023785065473456,0.9904641144471651,1.0049012911483277
545,545.0,1.0023881361915234,0.9904454037775466,1.0049205922546198
546,546.0,1.0022550733240663,0.9904188922350913,1.0049140187208372
547,547.0,1.0020826704222163,0.9903874335332378,1.004887963815601
548,548.0,1.0019363110551163,0.9903537632994651,1.0048488208075308
549,549.0,1.0019768905525273,0.9903201448174066,1.0048029829652467
550,550.0,1.0019773484817374,0.9902887232847356,1.0047568435573693
551,551.0,1.0020475176751211,0.9902616438991242,1.0047167958525183
552,552.0,1.0021618818103604,0.9902410518582462,1.0046892331193142
553,553.0,1.0021868087012955,0.9902290923597739,1.0046805486263775
554,554.0,1.002118102669345,0.9902279106013804,1.0046942632659976
555,555.0,1.0021526024895684,0.9902396517807386,1.0047224084251438
556,556.0,1.002237489377476,0.9902651316109171,1.0047541431144567
557,557.0,1.0022311875010101,0.9902998478665673,1.0047786263445753
558,558.0,1.0022460652051064,0.9903379688377372,1.004787486511458
559,559.0,1.0022762797136247,0.9903736628144735,1.0047822295523436
560,560.0,1.002121585525404,0.9904010980868241,1.0047668307897886
561,561.0,1.0020364140707556,0.9904159245755029,1.0047452655463496
562,562.0,1.0021118355925864,0.990419718723891,1.004721509144584
563,563.0,1.0022158264151888,0.9904155386060366,1.004699536907049
564,564.0,1.0022140581277843,0.9904064422959864,1.0046826944904945
565,565.0,1.0021664456827697,0.990395487867789,1.0046718088884408
566,566.0,1.0020383880360073,0.9903857333954917,1.004667077428602
567,567.0,1.0020747917586792,0.9903802369531425,1.004668697438691
568,568.0,1.0021521969696308,0.9903812341241225,1.0046768662464214
569,569.0,1.0022269546287774,0.9903876705291472,1.0046917811795073
570,570.0,1.0021642023207886,0.9903976692982666,1.0047133211198498
571,571.0,1.002218419168277,0.9904093535615296,1.0047400911661029
572,572.0,1.0022313214918712,0.990420846448985,1.0047703779711084
573,573.0,1.0022952320265224,0.9904302710906829,1.0048024681877086
574,574.0,1.0023146298309311,0.9904357506166725,1.0048346484687452
575,575.0,1.002205838609647,0.9904358390553137,1.0048656330832737
576,576.0,1.002128323949701,0.9904308140282134,1.0048958467652036
577,577.0,1.002075423841294,0.9904213840552888,1.0049261418646578
578,578.0,1.0021172440449506,0.9904082576564581,1.004957370731758
579,579.0,1.002208653737333,0.990392143351638,1.0049903857166278
580,580.0,1.0023562460823614,0.9903737496607464,1.0050260391693895
581,581.0,1.002296236361519,0.9903537851037012,1.0050642161617924
582,582.0,1.0022378484238106,0.9903329582004192,1.0051009326520908
583,583.0,1.0021724255715643,0.9903119774708191,1.0051312373201673
584,584.0,1.002146732261394,0.9902918667889752,1.0051501788459025
585,585.0,1.0021725541892108,0.9902749114455957,1.0051528059091777
586,586.0,1.0022901921394816,0.9902637120855455,1.0051341671898748
587,587.0,1.0023730195727514,0.9902608693536897,1.005089311367875
588,588.0,1.0022759952005362,0.9902689838948942,1.0050190338486227
589,589.0,1.0021694256522014,0.9902906563540235,1.0049471169398165
590,590.0,1.002172905403928,0.9903284873759434,1.0049030896747178
591,591.0,1.0021587097164484,0.9903850776055186,1.0049084414055407
592,592.0,1.002255435659358,0.9904593946486282,1.004952502760313
593,593.0,1.0022820540284394,0.9905358739552018,1.0050165646860154
594,594.0,1.0023064680987808,0.9905953179361826,1.0050819181296289
595,595.0,1.0021841135530951,0.9906185290025142,1.0051332054181916
596,596.0,1.0021650524232104,0.9905941723272944,1.005168474398974
597,597.0,1.0021717994012445,0.9905423641322406,1.0051891242993036
598,598.0,1.0022205330137957,0.9904910834012246,1.0051965543465085
599,599.0,1.0023223777663586,0.9904622691238711,1.0051921637679158


==> data/bounded_voltage_bias_voltages744a_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289235,1.0064960312236022,0.0013341823241990647,0.0001246468349286206,0.0006525448303200998,0.00042702829286488244,1.0025753914468838,0.9946990952414946,1.0018070565241566,1.0030415651778744,1.0022178982895968,1.0006821513906916,0.9940723240390072,0.9992602678777146,1.0027795101503527,0.9920503732289235,1.0041442116338575,0.9930070835643406,0.9926037715939737,1.0011132492346246,0.9998515379675575,1.00300604032623,1.000787237161715,0.9990594401711984,1.0000012438040113,1.0050957719905713,1.0000863455515356,1.0000990034081623,1.0017701701545108,1.0055913467206943,1.0064960312236022,0.9993674388420247,0.9995702654173512,1.002690140822255,0.9943815078964452,1.0028879767351988,0.00018861049068698475,0.00045478680274201977,0.0009560096272439931,0.001028535474994676,0.0010339278993004729,0.00020616464561409525,0.00044656594239640647,0.0002165259222271465,0.0010352975232227198,0.0005123068798072967,0.0010187236345797653,0.0004918723107133773,0.0004900446130032508,0.001120845496426324,0.00022281454677243822,0.000320313381405406,0.0011730828166108638,0.00022494236622111165,0.0012235918265970248,0.0002502966535225867,0.0012749704252081905,0.0012993437967072055,0.0001246468349286206,0.00026112755140887857,0.0003841099104619635,0.0013341823241990647,0.001328861812013214,0.0001961766830697061,0.0004387055495287523,0.0003189611679894364
1,1.0,0.9919979826820858,1.0067586576505638,0.0012098521142001888,0.00011350747347961569,0.0005921573041352733,0.0003867613268534308,1.0026000555257888,0.9947125415508926,1.0018110664247446,1.0030508901063335,1.0022278233129949,1.0007056389776718,0.9940970083920145,0.999283745349497,1.0027952172422954,0.9920874130467084,1.0041676553934602,0.9930452408361424,0.9926313575252503,1.001122418183701,0.9998683964255788,1.0030306654103731,1.0007992723819172,0.9990853940767337,1.0000138112490402,1.0051266387083386,1.0000999132544528,1.000113078167166,1.0018030742947375,1.0056256561985675,1.006532350985063,0.9993801227901202,0.9995841900387676,1.0027137652420262,0.9944038081332626,1.002912207677,0.00017225640184727228,0.00041262905205012655,0.0008661415893546193,0.0009323721111546453,0.00093718799593721,0.00018820421300661124,0.0004047896964839405,0.00019745149445898205,0.0009387425289106409,0.00046383276973614463,0.0009244341656315435,0.00044530202846444365,0.0004440238705717811,0.0010160838334355529,0.0002021364234825367,0.00029213684424813475,0.0010636571015240268,0.0002043461585916012,0.0011095318465047254,0.000229039958079863,0.0011562113175932417,0.0011784860625995471,0.00011350747347961569,0.00023883563779437036,0.0003502078976866036,0.0012098521142001888,0.001205074806089728,0.00017945159256798818,0.0003978980230174411,0.0002908941155550752
2,2.0,0.9919668318471964,1.0069127485392368,0.0010950072931020377,0.00010389967100200312,0.000536361721548693,0.000349686096302816,1.0027364219151849,0.9947087048861852,1.0018828850618027,1.0031277842849302,1.002311339223431,1.000842823196841,0.9941019226251931,0.9994182229974123,1.0028917897620078,0.9921103274783024,1.004276349083033,0.9930694233120138,0.9926402707581492,1.001207579313648,0.9999444233968172,1.003169915312337,1.00088843941913,0.9990870875777286,1.0001062874741846,1.00526418222502,1.0001946342654318,1.0002075117013072,1.001803589179349,1.0057613625208768,1.006669308118224,0.9994783145566564,0.99968236778291,1.0028491329804634,0.9944004479984696,1.0030512068920565,0.00015637567484914441,0.00037491576912433857,0.0007836773954817901,0.0008437031074897162,0.000848028646933512,0.0001707729670710387,0.00036739583132884004,0.00017910026789151484,0.0008495192463259556,0.00042034355595232985,0.0008368206282810493,0.00040348034045764694,0.00040280779050339075,0.0009194606686570424,0.00018288902516265813,0.0002650208072211331,0.0009625724948040932,0.00018624259203023287,0.0010041249184873267,0.00020804438556087205,0.0010464209864605634,0.0010666595869289034,0.00010389967100200312,0.0002168467196204056,0.00031764703038488336,0.0010950072931020377,0.0010906860896071644,0.00016302407160415975,0.0003614636090171921,0.0002639004751198553
3,3.0,0.9919532809321934,1.0069821962075196,0.0009910973337245164,9.477989139391323e-05,0.00048580450782402296,0.00031618154557751764,1.0028338256825613,0.9947100944905439,1.0019389901810336,1.003197991623453,1.0023793103204586,1.0009493807122751,0.9941102008936132,0.9995253562830526,1.0029652519397252,0.992121621834797,1.004352126610173,0.993082734897264,0.992648354104755,1.0012760502905418,1.0000036478549486,1.00326908145861,1.0009572801458333,0.9990954738464436,1.0001753146606258,1.0053555955159028,1.0002636145289048,1.0002763842939737,1.001811193701919,1.005849634810573,1.0067581491512383,0.9995472061627408,0.9997511688267361,1.0029525974210898,0.9944067150313526,1.0031502456299746,0.00014202046704790976,0.0003403196227756565,0.000709191659741505,0.0007635260357296434,0.0007674124367135441,0.00015505146992324714,0.0003332189695626893,0.00016256408861347262,0.0007687553085217771,0.00038085662190656157,0.0007572951309370528,0.0003655179451434597,0.00036524058520772534,0.0008320831287269423,0.00016547368852725452,0.00024044005911199123,0.0008711126500598156,0.00016941529488761345,0.0009087429687670853,0.00018912677098726152,0.0009470732537097527,0.0009654420625689256,9.477989139391323e-05,0.00019715570076055472,0.00028844815187090595,0.0009910973337245164,0.0009871843058755114,0.00014815092439250874,0.00032800646925780345,0.00023943223827408585
4,4.0,0.9919536901450156,1.0069908929733096,0.0008974462682190132,8.609716970678507e-05,0.0004401489497895861,0.0002861787265896747,1.0029549412752774,0.9947242527241568,1.0019738685734363,1.0032423512775972,1.0024223263011536,1.001075248766231,0.9941331270638558,0.9996507967994028,1.0030136366366165,0.9921511947330753,1.0044036583803326,0.9931126846751099,0.9926744505179246,1.001321371747758,1.000071013896305,1.0034012455535632,1.0010032880851873,0.9991198432157915,1.000221966604157,1.0054911385611351,1.0003109628286326,1.0003232600935996,1.0018351758064654,1.0059882635634845,1.0068989187856554,0.9995987934124893,0.9998012094418944,1.0030790636230944,0.9944272448927441,1.0032818265802284,0.00012886505616063325,0.00030865764340639446,0.0006424040545423283,0.0006915475801058498,0.0006950695057269082,0.00014069577197431583,0.00030206805549208386,0.00014747659941526662,0.0006962586254646045,0.0003451549263111452,0.0006857707228752599,0.0003312234238812681,0.0003310814827033199,0.0007536137844134649,0.00014989064530792026,0.00021797599404794397,0.0007888614412250145,0.00015373977430926228,0.0008229417968763314,0.00017180944204881306,0.0008576157607791844,0.000874238675112032,8.609716970678507e-05,0.00017919233954797521,0.0002618796137721011,0.0008974462682190132,0.0008939103744997924,0.00013448564829437974,0.0002974232680512425,0.0002170730494169495
5,5.0,0.9919644196936009,1.006962731154505,0.0008139481032304453,7.86641204784352e-05,0.00039934748239200957,0.00025948376864849833,1.0030076634419587,0.9947380528661497,1.0019701915420536,1.0032434440788076,1.002423364501756,1.001130569251281,0.9941514566445451,0.999705973406668,1.0030149643380555,0.9921727710093199,1.0044061214102307,0.993133118653616,0.9926917776601564,1.001325356513795,1.0000967820499926,1.003458101396666,1.0010126304988372,0.9991468034172306,1.0002322492060411,1.0055528838840466,1.000319802083853,1.0003315003332627,1.001859341823819,1.006051304153044,1.006962731154505,0.9996062914412516,0.9998101575764967,1.0031345838945784,0.9944448424703947,1.003338612666398,0.00011738299624844707,0.0002798426467308615,0.0005829623156039224,0.0006274885142333722,0.0006306532075395771,0.00012805864471704092,0.00027385843224714946,0.00013418336192030998,0.0006317896884681604,0.00031286459840493687,0.0006222220576984033,0.0003002236664891771,0.0003001303538347319,0.000683732070483185,0.000136106520195333,0.00019801986493419137,0.0007155387459048619,0.0001397085006525803,0.0007464362226380729,0.00015599820902548333,0.0007778028184736331,0.0007927855118723536,7.86641204784352e-05,0.00016257443420523047,0.00023735499956812584,0.0008139481032304453,0.0008107208017276899,0.00012248122832555193,0.00026969394632626854,0.00019719788958275504
6,6.0,0.9919818297858876,1.006921603069004,0.000739340105483362,7.175155601041048e-05,0.0003630997011997887,0.00023535904034230608,1.002912469886961,0.9946841295056996,1.0018546540301287,1.0031212970774923,1.0023037803150319,1.0010335820659106,0.9940927356593398,0.9996080715021078,1.0028959811086975,0.9921168847710738,1.0042908486785331,0.9930773265925631,0.9926314423484525,1.0012020140748088,1.0000005841917508,1.0033592706161503,1.000891514078117,0.9990817069789226,1.0001108785166273,1.0054555022193625,1.0001972515947408,1.0002103403390221,1.0017907449001382,1.005953732760864,1.006865476896312,0.999484704485504,0.9996885060136974,1.0030378813189849,0.9943825627203693,1.0032396147372036,0.00010854526261364429,0.0002532198420302266,0.0005299327273298668,0.0005702244005698659,0.0005731060829163857,0.00011816870961177423,0.0002478778200445124,0.00012373536652366023,0.000574191127393834,0.0002831554936211153,0.0005654460666150645,0.00027171838215148657,0.00027162959775982185,0.0006212680655591103,0.00012405291208135696,0.00018154582644252948,0.0006500434237698554,0.00012668173929478808,0.0006780790795922265,0.0001431151261966311,0.0007064933004171499,0.0007199729060578554,7.175155601041048e-05,0.000148853967299073,0.0002163708451660325,0.000739340105483362,0.0007363793684293771,0.000113161860604229,0.00024412804560312634,0.00018080202880529548
7,7.0,0.9920022806298143,1.0068914010347045,0.0006706168609483076,6.520578977911808e-05,0.000329677266514381,0.00021318167169649934,1.0029038344229213,0.9946629945140332,1.00177391257149,1.0030378168547502,1.0022223266820898,1.0010287391862864,0.9940670464119388,0.999601366938574,1.0028133589791828,0.9920857700495086,1.0042080052678741,0.993046924519668,0.9926017580045818,1.0011178626903559,0.9999626577606504,1.0033515047644082,1.0008095166717084,0.9990602646603238,1.000029136186261,1.005452844467113,1.0001136030195312,1.0001259656343935,1.0017629379288342,1.005951209191983,1.0068636533730608,0.9994020071046538,0.9996052182217346,1.003030923012392,0.9943589609917828,1.0032319764495792,9.986253525422502e-05,0.00022913133516207177,0.00048095815288996585,0.0005173392691078495,0.0005199863701788091,0.0001085742438600739,0.00022436995008133224,0.00011364087179086726,0.0005209371168496343,0.0002563654791892509,0.0005129104462635572,0.00024601865172695027,0.00024586397463040674,0.0005636259039231151,0.00011284138237649083,0.00016595663036489687,0.0005896857271563009,0.00011477332276104148,0.0006151021698893326,0.00013107975610822557,0.0006408402901775712,0.0006530149467424797,6.520578977911808e-05,0.00013619022030345165,0.00019719123729182374,0.0006706168609483076,0.000667916916299958,0.00010404966414270785,0.00022097681016365936,0.0001652919700179532
8,8.0,0.9920221324333192,1.0068960173695043,0.000607484438734085,5.918908398668533e-05,0.0002990341802674411,0.00019274560122280814,1.0029957000066478,0.9945875398146996,1.0018095753690515,1.003076394451595,1.0022646846141412,1.0011161485081141,0.9939917199911353,0.9996854983451828,1.0028591697553215,0.9920221324333192,1.0042627344920931,0.9929828612777012,0.9925303851726562,1.001160428220075,0.9999816086657333,1.0034436265309745,1.0008518469645786,0.9989721264384137,1.0000700802010578,1.005535733729955,1.000154639283535,1.0001687319152317,1.0016729910725402,1.006027478189406,1.0069401036467596,0.9994417883903202,0.9996448282866731,1.0031214238085442,0.9942820309504291,1.0033240774838332,9.180447019415555e-05,0.00020733159373320388,0.00043557231978642256,0.0004685277154179513,0.0004710005154663168,9.970018115827548e-05,0.00020309721773182797,0.00010422410580543239,0.00047203511306776006,0.00023221995607696584,0.0004649828718871807,0.00022287284719749214,0.00022256873900842984,0.0005105067207018104,0.00010254801379476032,0.00015166521505774894,0.0005341333734051541,0.00010395806387589657,0.0005571743074185679,0.00012010411888699171,0.0005804923667420916,0.0005915030409791586,5.918908398668533e-05,0.00012471087827678747,0.0001799501886574067,0.000607484438734085,0.000605040634251239,9.556710815971723e-05,0.00020000371690827794,0.00015105649165543896
9,9.0,0.9920377454043406,1.0069593443913019,0.0005510839667649362,5.3586429780626755e-05,0.0002720844268515773,0.00017412912681680055,1.0030210973120952,0.9945771243502234,1.001821157493849,1.00309497021057,1.0022857154782223,1.0011408564832098,0.9939868496788115,0.9997075952551004,1.0028884178306414,0.9920364997909681,1.0043026795209702,0.9929973961387669,0.9925308258701139,1.0011773485971462,0.9999912384641695,1.0034667530819084,1.0008689502152803,0.9989603248233302,1.0000864539975105,1.0055571361329925,1.0001704970890182,1.0001849297747216,1.0016651580925673,1.006045421579006,1.0069593443913019,0.99945790029869,0.9996608275473722,1.0031482576740662,0.9942712408774225,1.0033475281767192,8.614580753405167e-05,0.00018758623778610103,0.0003948702356687781,0.0004249955717286551,0.0004273100790459076,9.352723544704635e-05,0.00018378846745039282,9.754910815617051e-05,0.0004286227168398628,0.00021026779382346986,0.0004226184210878562,0.00020183102086500991,0.0002014225026535945,0.0004630812064484016,9.381265590101147e-05,0.00014042808712929142,0.00048455045567581716,9.408587283339178e-05,0.0005054615229031316,0.00011171312052656084,0.0005266052252535753,0.0005365648082818081,5.3586429780626755e-05,0.00011579975295533937,0.00016586101049072502,0.0005510839667649362,0.0005488808211017377,8.965611948856456e-05,0.00018096482179106484,0.00013986173013443948
10,10.0,0.9920454797508169,1.0070910668761226,0.0005000125718677795,4.8564372344302e-05,0.00024807710579490455,0.00015693109896856055,1.0030152258817755,0.99459517673013,1.0018059267657142,1.003077848703212,1.0022699630982193,1.0011330743994755,0.9940038956758004,0.9996984921758845,1.0028670745107833,0.9920473547316548,1.0042734532920696,0.9930077483069902,0.9925463044065648,1.0011625447009844,0.9999915118173379,1.0034615245343854,1.0008547142958346,0.9989833877402712,1.0000718448233568,1.0055560679556688,1.000154250056712,1.0001681753632856,1.0016949674950788,1.0060428421326466,1.0069556639441983,0.9994392460613429,0.9996431543782034,1.0031414432297325,0.994288889213874,1.0033426990579075,8.199986791332905e-05,0.00016973971568264885,0.0003580558298099179,0.0003857173801214214,0.00038779390956146965,8.913515630628612e-05,0.00016636301428829648,9.274816353933217e-05,0.00038927192573519066,0.0001904085060610841,0.0003840529123275362,0.00018279366698935987,0.0001823387442461749,0.0004202048884925846,8.623248933656036e-05,0.00013152738869522053,0.00043967813294175796,8.52085456351155e-05,0.00045863230541334636,0.00010539713637088128,0.00047778748190830924,0.000486789684048389,4.8564372344302e-05,0.00010908233092935652,0.0001544867977755212,0.0005000125718677795,0.0004979987519078084,8.552144369661712e-05,0.00016378191248970754,0.00013098814741183237
11,11.0,0.9920416956806861,1.0072440394325035,0.0004531001586550875,4.410221384851291e-05,0.00022592309341598336,0.00014120699404175798,1.0031501651590313,0.9945760680865232,1.0018525529616908,1.0031217953185343,1.0023195186134497,1.0012631748393173,0.9939854694554767,0.9998255104492464,1.0029231586632452,0.992041695680686,1.0043355750666259,0.9930017567120634,0.9925312726300811,1.0012139792634587,1.0000478191291295,1.0035977264261875,1.000908559256344,0.9989622290242132,1.0001286386512986,1.0056951248865935,1.0002122170257928,1.0002281901499093,1.0016666143099808,1.0061828897272334,1.0070967808253009,0.9994993406953134,0.9997043880772232,1.0032745408971528,0.9942614563013056,1.0034789059427085,7.757839775601491e-05,0.00015362225746094497,0.0003242841198775779,0.00034951767010201926,0.00035137715582954663,8.436087681214164e-05,0.00015064599992622616,8.760707981004254e-05,0.000352846719980136,0.00017249139380500582,0.00034822115942005014,0.00016560539850835962,0.0001651190936388067,0.0003807521190505717,7.906598235749903e-05,0.0001228952019393263,0.0003984200169318317,7.727564808628195e-05,0.00041559102186326926,9.938519542000067e-05,0.00043292776799707224,0.00044106116296990664,4.410221384851291e-05,0.00010282186287513706,0.00014401730391818765,0.0004531001586550875,0.00045126232075254146,8.107231822027595e-05,0.0001482840769123618,0.00012238110775476878
12,12.0,0.992024078554892,1.0073569091271102,0.00041107419207882115,4.027642359767484e-05,0.0002053904391374443,0.00012782390621553428,1.0033808117351872,0.9945732868146735,1.0019335595644683,1.0032079314026565,1.0024051364688757,1.0014916299627354,0.9939839401699921,1.0000511175124347,1.0030099074084835,0.9920426305494716,1.0044230138615853,0.9930016331629102,0.9925303741624568,1.001302139306447,1.000153882820381,1.003831503483537,1.0010031975123863,0.9989672769793936,1.0002288234256402,1.0059454356290516,1.0003181748309244,1.0003384668566764,1.0016743539490895,1.00644120217863,1.0073569091271102,0.9996129084779733,0.9998179521824875,1.0035058362224238,0.9942632577631338,1.0037127871834424,7.148458738856241e-05,0.00013921372120348445,0.0002944484526012616,0.00031737743080993545,0.0003190121080832493,7.77199555667753e-05,0.00013657056603844585,8.066100353481601e-05,0.00032032528696535056,0.0001563297495589662,0.0003160703366660863,0.00015009650148481996,0.00014967940621476774,0.00034565451568314726,7.23180272698125e-05,0.00011264974953469337,0.0003615930191753121,7.026602707076808e-05,0.00037713327596663955,9.14522125188734e-05,0.00039284100182489684,0.00040017407034013334,4.027642359767484e-05,9.45979964899135e-05,0.00013189645052814653,0.00041107419207882115,0.0004094125076038609,7.474157905529976e-05,0.00013446150822836526,0.00011218151104045139
13,13.0,0.9919956143463989,1.007384421891905,0.0003741478808880021,3.690606237583324e-05,0.00018695281216069722,0.00011651356903774818,1.0033414293717096,0.9945447718807324,1.0019150518153126,1.0031921266329473,1.0023852176690093,1.0014444220719054,0.9939485445983571,1.0000006613040286,1.00298289543481,0.991995614346399,1.004386710716886,0.9929560715680771,0.9924925390197764,1.0012860710927172,1.0001262606355323,1.0037877586165052,1.0009850434182759,0.9989329393358102,1.0002099252423486,1.0058860905299856,1.000296472202267,1.000315225265349,1.0016366106498038,1.0063732555776495,1.0072869819413262,0.9995887488429939,0.999794325079341,1.0034622284723744,0.9942381619486046,1.0036690931413166,6.503855670768295e-05,0.00012626379487689322,0.0002685990889501179,0.0002894858366674687,0.00029086199978160056,7.066376081501546e-05,0.00012392273668071634,7.334458380928639e-05,0.0002920309417199846,0.00014178789186454485,0.000288068827987723,0.00013614431682720414,0.00013583024931929083,0.00031508612765473207,6.627548781756711e-05,0.00010228997188765774,0.0003293560874333707,6.394050692850608e-05,0.00034340673908013806,8.305415364246508e-05,0.000357696450481107,0.0003643170957170855,3.690606237583324e-05,8.589485007454141e-05,0.00011962944912252989,0.0003741478808880021,0.0003726500929377947,6.797497666176117e-05,0.00012204700938686709,0.00010186883672342944
14,14.0,0.9919611105203496,1.0073457191200395,0.00033971907962192986,3.452166005949632e-05,0.0001700397398637026,0.00010566678812477582,1.0032968021678164,0.9945916453912309,1.0018634209436708,1.0031406893816668,1.002329185669107,1.0013930028400253,0.9939938899021376,0.999945739597144,1.0029211188855953,0.9920368294249733,1.004319265594602,0.9929990011087897,0.9925376590616061,1.001231271959406,1.0001153255991975,1.003748926817895,1.0009265132032497,0.9989904383272209,1.0001503920360602,1.0058517121900699,1.0002352639643226,1.0002523274930946,1.0016954433807856,1.0063443564743948,1.0072602795107137,0.9995293628287111,0.9997351927649827,1.0034177345585498,0.9942903496177302,1.0036297779968615,5.948745159588648e-05,0.00011500730442856437,0.0002441867441501839,0.0002631615053329171,0.0002643496785931361,6.451627830190208e-05,0.00011294799095483214,6.689887412881317e-05,0.0002654219857615956,0.00012899085922770466,0.0002618273064591373,0.00012388239567482344,0.00012371883562291964,0.00028633815342499154,6.0306453239851664e-05,9.319465499792637e-05,0.00029917737217364203,5.8846687705145514e-05,0.0003118830934789609,7.56687374484596e-05,0.00032486073209085344,0.0003308584092355889,3.452166005949632e-05,7.815782790265823e-05,0.0001086821342327805,0.00033971907962192986,0.0003383742133868374,6.212523486161863e-05,0.00011126720535105606,9.28133364668656e-05
15,15.0,0.9919273598985802,1.0072760410699626,0.0003073868791391137,3.233455989623013e-05,0.00015428878480368144,9.528110178856992e-05,1.003204637339987,0.994502498955388,1.0018206781867423,1.0030961946440506,1.0022820562494648,1.0012833727588617,0.9938975520477185,0.9998287260014908,1.002872256707036,0.9919471048253924,1.004271588824671,0.9929063334197136,0.9924433739322513,1.0011787357889108,1.000029987530425,1.0036402615737816,1.0008716294127198,0.9988980881428129,1.0000937241384842,1.0057418934975213,1.000173920475228,1.0001897928737866,1.0016021417947056,1.0062312774860465,1.0071467500066853,0.9994632284122646,0.9996700619147385,1.0033188186485624,0.9941993891055015,1.0035212916763263,5.4633965455924364e-05,0.00010484008959905736,0.0002209410843786784,0.00023812609624376254,0.00023921514057651772,5.9124629084183134e-05,0.00010296935877523723,6.119499008649254e-05,0.00024022974231811904,0.00011724587383527041,0.00023708392425802688,0.00011262647380764067,0.00011264504035770043,0.00025909424461365997,5.457008517166588e-05,8.511852191722457e-05,0.000270712561099625,5.428411213814345e-05,0.0002822043134840138,6.913145395984857e-05,0.0002939437297989653,0.0002993731166046264,3.233455989623013e-05,7.126167564114261e-05,9.889527541742658e-05,0.0003073868791391137,0.0003061694911224956,5.702033528932765e-05,0.00010151059583532091,8.477618420500129e-05
16,16.0,0.9919016516421,1.007210628000124,0.00027814886784230294,2.943208145123382e-05,0.00013970735139040197,8.61504779038698e-05,1.0032794541651828,0.9944469857297114,1.0018525498937085,1.0031285504590033,1.0023148249812674,1.0013530845748357,0.99384159602465,0.9998957892682249,1.0029121131784187,0.9919016516421,1.0043156788778407,0.9928609950996717,0.9923896060282995,1.0012087318124145,1.000038693881819,1.003703752666315,1.0009032403618228,0.9988335695531362,1.0001269232130876,1.0058065840028922,1.000209267088631,1.000226803301922,1.0015301128632463,1.0062948739829096,1.0072106280001238,0.99950061181013,0.9997070246585188,1.003389229050549,0.9941426288466595,1.0035852838411652,4.9679113751210074e-05,9.499059001469098e-05,0.00019991997204870824,0.0002154852183715354,0.0002164796781179113,5.372220121317475e-05,9.326705867314372e-05,5.5558984326608434e-05,0.00021744367467485922,0.00010609568938708687,0.00021469379738386568,0.0001019155045671184,0.00010198891666249072,0.00023445147314840129,4.9380493923561195e-05,7.724162295248269e-05,0.0002449637171773722,4.929490724357156e-05,0.00025535869973448153,6.274937104489647e-05,0.000265981139986842,0.00027089630601964833,2.943208145123382e-05,6.462758241546849e-05,8.96386638245587e-05,0.00027814886784230294,0.00027704484165414183,5.1847788021737836e-05,9.198690066689338e-05,7.693568541206273e-05
17,17.0,0.9918894204523785,1.0071761378869717,0.00025193577105390666,2.669483209230773e-05,0.00012700787582690454,7.761935280927931e-05,1.0031952000548094,0.9944500614030346,1.0018558044345647,1.0031264257191939,1.0023114933794837,1.001248678308345,0.9938457226887162,0.9997872960373413,1.0029113510558079,0.9919189058303176,1.004322088529819,0.9928779592298497,0.9923960176053388,1.0011978390238034,1.0000012078261242,1.0035964859865882,1.0008852814678024,0.9988367408204532,1.0001046453139864,1.0056894329185742,1.0001842441234035,1.0001977331275156,1.0015332990518622,1.0061719243692824,1.0070877983054591,0.9994737796969376,0.9996812244220646,1.0032904404302982,0.9941514197860856,1.003478427387293,4.659174745739006e-05,8.597176479874104e-05,0.0001810460811184823,0.00019511035837522974,0.00019605357569414824,5.011474084861821e-05,8.441035041191975e-05,5.168504973003932e-05,0.00019697769194882,9.59962954246889e-05,0.0001945426562536742,9.221399491152676e-05,9.229310122440297e-05,0.0002123282713916595,4.495725082149097e-05,7.155843321744261e-05,0.00022186065915088364,4.4634487263480324e-05,0.0002312906905771931,5.854355291032052e-05,0.0002409096183328568,0.0002453755867841609,2.669483209230773e-05,6.0232166099670275e-05,8.28812464767067e-05,0.00025193577105390666,0.0002509486802516528,4.850554398711282e-05,8.328529245660242e-05,7.128678374200751e-05
18,18.0,0.9918886831927243,1.0071648995789537,0.0002296820402791876,2.419802431862931e-05,0.0001180684837709831,6.870990077496686e-05,1.0032410602702695,0.99444700574181,1.0018978739713669,1.0031708610722287,1.002357482752008,1.001286507955514,0.9938449225121783,0.9998211944753154,1.0029621283797066,0.9919333336029456,1.004380612700277,0.992891244630836,0.9924000628951813,1.001244680305964,1.000029574068406,1.0036395243761596,1.0009332896586398,0.9988330501367404,1.0001538327211232,1.0057360954395835,1.0002366010955002,1.0002497690094407,1.001530922330275,1.0062195163707084,1.0071372245498953,0.9995314016223817,0.9997384987896022,1.0033322586855165,0.9941508929911897,1.0035215255191507,5.027912361027359e-05,7.781618678805981e-05,0.000164725926088573,0.00017750438367593452,0.00017843381733546803,5.3146022410325036e-05,7.6398808354877e-05,5.428768122598393e-05,0.00017937047491587915,8.685475478283831e-05,0.0001772550654694953,8.343313777983894e-05,8.352001507180471e-05,0.00019322636595937477,4.228120276460245e-05,7.306457716409195e-05,0.0002020079156248484,4.0412756846821575e-05,0.0002106891710111046,6.225205632142524e-05,0.00021951906236943129,0.00022368487818697072,2.419802431862931e-05,6.418357464489721e-05,8.480620178967479e-05,0.0002296820402791876,0.00022881339716080093,5.196215251697079e-05,7.54151109092808e-05,7.283062775202918e-05
19,19.0,0.9918956022669064,1.0071606596425164,0.00020931883554229535,2.2014033068424206e-05,0.00010947564502108943,6.103141101242747e-05,1.0032433754112824,0.9944473893193487,1.001920160089278,1.003200313716329,1.002383563345144,1.0012892240321003,0.993845997934631,0.999821690351823,1.002987419428288,0.9919419803448349,1.0044073196194998,0.9928990154317663,0.9924015566711067,1.0012739184128592,1.0000443211549126,1.0036501978784491,1.0009649002746008,0.9988363184296419,1.0001867257452541,1.005753634797932,1.0002719157675202,1.0002881485678075,1.0015386237534054,1.006240949498531,1.0071606596425164,0.9995683017914873,0.9997763100996307,1.003338633353239,0.994153617949704,1.0035323487658856,5.2220195775693974e-05,7.049479965119391e-05,0.00014982050610009946,0.00016146368913573034,0.00016232328425384098,5.4548906955305054e-05,6.924758885083763e-05,5.535820980522632e-05,0.0001632123416113589,7.877050989140809e-05,0.00016133512331613,7.566666994222227e-05,7.570070446940672e-05,0.00017577457397633154,3.959809106150748e-05,7.297519660499094e-05,0.00018385559563881978,3.666604530805603e-05,0.00019184014561514102,6.399078339892116e-05,0.00019994838772017203,0.00020382452373488794,2.2014033068424206e-05,6.610808194375484e-05,8.486887471908662e-05,0.00020931883554229535,0.0002085459700884246,5.370527520758445e-05,6.830029299714268e-05,7.277211424868892e-05
20,20.0,0.9919063400786932,1.0071501770177447,0.00018965281060697012,2.0219144496072653e-05,9.928916839444092e-05,5.524016813408023e-05,1.0032216779305814,0.9944888215831033,1.0018859122894557,1.0031636328063593,1.0023464993716356,1.0012715625329476,0.993883924594924,0.9998028047690023,1.0029447227036203,0.9919672461407649,1.0043552657083494,0.9929234714915917,0.9924376581676382,1.0012346853082312,1.0000418619948102,1.0036337939854965,1.0009223796685034,0.9988838394672895,1.0001413277096847,1.0057359373855408,1.0002227002535733,1.000236388348123,1.0015853878410226,1.0062252475006728,1.0071456593322492,0.9995166729044884,0.9997250567157014,1.0033192834980356,0.9941971973753123,1.0035153685702978,4.7545643761038644e-05,6.397664079040633e-05,0.00013575546700343946,0.00014628813542551868,0.0001471039740238076,4.963063748844116e-05,6.286408309821551e-05,5.0363982205520576e-05,0.00014797005215164824,7.151133324748702e-05,0.00014635798721196377,6.870411849032047e-05,6.871004418091667e-05,0.00015926341549612252,3.584698312951719e-05,6.627659182011292e-05,0.000166606766025757,3.345462544463562e-05,0.0001738403331190297,5.806980688658216e-05,0.00018119128494289166,0.00018471416092735778,2.0219144496072653e-05,5.993667432440405e-05,7.689848509714174e-05,0.00018965281060697012,0.00018895161417428196,4.885883829055019e-05,6.201597694802353e-05,6.60954410250521e-05
21,21.0,0.9919170590318539,1.0071322601392734,0.00017241964530827705,1.8988133562041067e-05,9.067200525901776e-05,4.987959363216498e-05,1.0031761399915642,0.9944883069246809,1.0018928116750916,1.0031745285268612,1.002353818143511,1.0012152890069443,0.9938819636995356,0.9997430996521807,1.002956331277197,0.9919714459248594,1.004369087280358,0.9929262054687891,0.9924409818640099,1.0012351329860325,1.000020372943599,1.00357131490022,1.000917883140299,0.9988792677255568,1.0001348657121476,1.0056580553114303,1.0002115171620098,1.0002221137574903,1.0015763076496296,1.0061383247023923,1.0070568575322483,0.9995007781353131,0.9997100262780448,1.0032668071675837,0.9941999572800261,1.003452812187992,4.394543880268001e-05,5.849791068913051e-05,0.00012330465183776285,0.0001328341266383833,0.00013366766836913092,4.627694840847422e-05,5.758555210574535e-05,4.71681906845726e-05,0.0001345726822123325,6.531428491311374e-05,0.0001332249188692983,6.28151439629167e-05,6.284478602457584e-05,0.00014469497535837144,3.308316927263072e-05,6.114718058671903e-05,0.0001514121095473239,3.0949500292306936e-05,0.0001579858547317473,5.373214101749527e-05,0.00016472375610058863,0.00016795032311522041,1.8988133562041067e-05,5.545161458513609e-05,7.07902192494529e-05,0.00017241964530827705,0.0001717645260829017,4.526683198600011e-05,5.676346401526898e-05,6.0984409440933134e-05
22,22.0,0.991923921530157,1.007108729815374,0.00015659969669063926,1.8506134407078842e-05,8.29115219117801e-05,4.4815393875354285e-05,1.0031301781133857,0.9944379681250463,1.0018937991547952,1.0031718041674718,1.0023509884578972,1.0011598668772599,0.9938286014493366,0.9996855518706881,1.0029562566917158,0.991923921530157,1.0043704558814308,0.9928794047660835,0.9923904257976544,1.001229982228528,0.9999741503436059,1.0035062560723265,1.0009127753330147,0.9988120803539039,1.0001291420579337,1.00558626015561,1.0002024833435048,1.000212515877268,1.001501180395634,1.0060549378025905,1.0069715575898277,0.9994845946664282,0.9996951118477301,1.0032120249331478,0.9941433857014603,1.0033885681364718,4.076944819057104e-05,5.3986669652917144e-05,0.00011186385737136934,0.00012049820401354579,0.0001212980125351162,4.3199339814115124e-05,5.3322313526376175e-05,4.4174602981518775e-05,0.0001221790105475864,6.0097576250789366e-05,0.00012099074344723867,5.787574577156768e-05,5.8016204735239485e-05,0.00013131859068909766,3.0614629278644637e-05,5.651643212287609e-05,0.0001374389101856162,2.9193137230454637e-05,0.0001434121873263213,4.982631346248278e-05,0.0001495782608781612,0.00015252296293288115,1.8506134407078842e-05,5.141629543799546e-05,6.529261147931333e-05,0.00015659969669063926,0.0001559905196887884,4.2048887200683465e-05,5.242760840000933e-05,5.637075110440768e-05
23,23.0,0.9919242537502562,1.0070814068543206,0.00014174048563954153,1.763007992533602e-05,7.54754122038326e-05,4.022311193013913e-05,1.00307301296254,0.9944508561256058,1.0019271069502986,1.0032129944149302,1.0023900681138807,1.0011018184303426,0.9938452643653359,0.9996244118513129,1.0030012728057072,0.9919490307439265,1.0044207077503968,0.9929026422474836,0.992410045778512,1.0012658258503946,0.9999720467408499,1.0034457930507579,1.0009470548640467,0.9988373117760232,1.0001614909326337,1.0055351193436883,1.000236330938752,1.0002470155727456,1.0015375360115928,1.00600926421158,1.006925497452407,0.9995152490261796,0.9997264967249322,1.003154893503924,0.9941648891534253,1.0033290648809197,3.7451044466533325e-05,4.945172547296855e-05,0.00010122773794923611,0.00010903565951546209,0.00010975673363004549,3.991611884391097e-05,4.8896267104598145e-05,4.0872183013562e-05,0.00011056938906824925,5.482334036617674e-05,0.00010951898002064162,5.2821577648114984e-05,5.309185926567615e-05,0.00011882247105287496,2.790040435279073e-05,5.201570005950315e-05,0.00012437449067058748,2.716282237317746e-05,0.00012979199213279343,4.61349221608016e-05,0.00013538058242840558,0.00013806148594874493,1.763007992533602e-05,4.7686968718285096e-05,6.0238612408600666e-05,0.00014174048563954153,0.0001411852692279718,3.878983271853158e-05,4.8037271687681766e-05,5.18763582441749e-05
24,24.0,0.9919200369603449,1.0070521120643838,0.0001284982027608469,1.6037188360650044e-05,6.864759875510681e-05,3.629776749197757e-05,1.0030183711912875,0.9944537392843452,1.0019088472094193,1.0031734104079109,1.0023640451544942,1.0010333283549204,0.9938478096120422,0.9995552000808481,1.0029711482262604,0.9919552030222778,1.0043912115374987,0.9929061548329049,0.9924129121229994,1.001239857559969,0.9999431240783961,1.0033823275839726,1.000917833625285,0.9988356362516524,1.0001298147842166,1.0054607965995475,1.0002031975962087,1.000213469458911,1.0015285515307502,1.0059275332460347,1.006842147419053,0.9994780035696744,0.999689827391807,1.0030811776920046,0.9941662035502475,1.0032649958103275,3.434795526133094e-05,4.480107778985912e-05,9.175947625199829e-05,9.882393178291146e-05,9.948394792251693e-05,3.6877335148369926e-05,4.429487130183303e-05,3.783791604443961e-05,0.0001002735498259261,4.961856199674548e-05,9.943913030843117e-05,4.780551060075844e-05,4.807284096819696e-05,0.00010767608360690302,2.542499496164144e-05,4.7900084248920264e-05,0.00011270500755934386,2.4650681361676518e-05,0.00011761726663746575,4.274825028825203e-05,0.00012269987242999753,0.00012512877903767073,1.6037188360650044e-05,4.42715062896425e-05,5.562660536971678e-05,0.0001284982027608469,0.00012799179907785989,3.5755231423518274e-05,4.3495557348821774e-05,4.776474668695986e-05
25,25.0,0.9919144162015011,1.0070226662538369,0.00011671174597468423,1.4523560326238944e-05,6.227687557448706e-05,3.3010798360181354e-05,1.003076934871627,0.9944206069951413,1.0019368916123252,1.0032096658889122,1.0023950786877578,1.0010871608673744,0.993803473383414,0.9996026534038539,1.0030069949314744,0.991914416201501,1.0044275962644575,0.9928653243216989,0.9923723007414513,1.0012726044273177,0.99996122856871,1.0034453138024655,1.0009523784891503,0.9987885389878056,1.0001661394224433,1.0055243837293368,1.0002410335553202,1.0002519990135752,1.0014770979800507,1.0059890868839727,1.0069040576728514,0.9995199143238217,0.9997313661429467,1.003142559294307,0.9941267738688002,1.0033281142284045,3.112704630844493e-05,4.054556854853011e-05,8.330504835683349e-05,8.975196353460424e-05,9.033502632942319e-05,3.337047569982185e-05,4.008316897825621e-05,3.423434569884662e-05,9.111102991991801e-05,4.4919047985078735e-05,9.049684830584092e-05,4.327345178904425e-05,4.3495205867648825e-05,9.774827726863234e-05,2.3050696667690528e-05,4.336334056755782e-05,0.00010230501609900966,2.231663294706272e-05,0.0001067579938238504,3.872371552894557e-05,0.0001113998761190195,0.00011360811261802631,1.4523560326238944e-05,4.011335976869888e-05,5.040187521037792e-05,0.00011671174597468423,0.00011626180863471109,3.237315074916056e-05,3.935698900166157e-05,4.324188860699187e-05
26,26.0,0.9919097661079305,1.0069948902309522,0.00010593517391705415,1.333632976340756e-05,5.6498497230656815e-05,2.9954785543095746e-05,1.0030868345619974,0.9944632432070676,1.0019249103684351,1.0031954219871817,1.002382687889934,1.0010949830391802,0.9938466420659187,0.9996076436734072,1.0029954572074533,0.991957222218074,1.0044147508439139,0.9929113359110222,0.9924216588741116,1.0012611817412367,0.999980367957552,1.0034624658226912,1.0009385270938584,0.9988405630919235,1.0001509595039222,1.0055460047516236,1.0002230007467312,1.000234381765926,1.0015327370412026,1.0060133465423189,1.0069282308352778,0.9994972857597484,0.9997102576636286,1.0031513817649969,0.9941697547473785,1.0033451276582248,2.8199430187391683e-05,3.682271704626535e-05,7.552843586681799e-05,8.141213963591564e-05,8.19229488831098e-05,3.0216124313028408e-05,3.638384084479482e-05,3.100351301784337e-05,8.265707285459672e-05,4.072831561692415e-05,8.21813295609795e-05,3.9230672407387395e-05,3.946424660481816e-05,8.865332170882621e-05,2.088819525161636e-05,3.926178702012709e-05,9.280274000304355e-05,2.0379950198112365e-05,9.685319969371175e-05,3.508285338353979e-05,0.00010109377895081835,0.00010312352092104113,1.333632976340756e-05,3.634874842020764e-05,4.566714783503978e-05,0.00010593517391705415,0.0001055325419060415,2.9320690368302853e-05,3.577067774665769e-05,3.9153472992284055e-05
27,27.0,0.9919053796863457,1.0069706048040017,9.600530180905804e-05,1.2265094903518165e-05,5.132975931551979e-05,2.7026063810016395e-05,1.0031157417768302,0.9944824116078813,1.0019144833271278,1.0031788703037658,1.00236905535695,1.001119020573444,0.9938629257361221,0.9996295768938012,1.0029799884897541,0.9919673193239396,1.0043950405533768,0.9929250022361351,0.9924385978592603,1.0012491405416617,0.9999945391983366,1.0034906729371573,1.0009238188943204,0.9988677492460953,1.000133397921645,1.0055690919716789,1.0002016076517641,1.0002128736342444,1.001567288744137,1.0060345823536017,1.0069470540003218,0.9994666195192679,0.9996807891939563,1.0031752613314355,0.9941873110122234,1.003373183160785,2.576871792565219e-05,3.346765288529292e-05,6.837576019072185e-05,7.370012765418836e-05,7.416651654916457e-05,2.7681750676769882e-05,3.304582525711606e-05,2.8448359068747564e-05,7.485384057499766e-05,3.693974144407739e-05,7.446547023529859e-05,3.5574463771336555e-05,3.583728442436295e-05,8.026645909573706e-05,1.893460456202682e-05,3.590734399176831e-05,8.404270627359707e-05,1.863818622625123e-05,8.772635898882583e-05,3.2312839785595574e-05,9.159587753348908e-05,9.345661745673802e-05,1.2265094903518165e-05,3.3568845900555244e-05,4.20186000924964e-05,9.600530180905804e-05,9.563225754193978e-05,2.6831724558969946e-05,3.255135315450769e-05,3.581309693279339e-05
28,28.0,0.9918997795365867,1.0069516307812583,8.697831978874169e-05,1.1549986662848084e-05,4.686572419222981e-05,2.4186676941937183e-05,1.0031195810919646,0.9944554425154548,1.0019170492071177,1.003180284779684,1.0023719694169513,1.0011132731530354,0.9938319784602244,0.9996209360371446,1.0029840128728116,0.9919448242440184,1.0044026980191754,0.9929015425572296,0.9924098612499787,1.0012538567639622,0.9999850032327776,1.0034909866844766,1.000929792884733,0.9988290955826263,1.000142464757007,1.0055728772610242,1.0002143908708103,1.0002255952375605,1.0015308878317535,1.0060387150287935,1.0069516307812583,0.9994822457383861,0.9996964365231021,1.0031732505414888,0.9941568285621352,1.003373951612432,2.387874027689851e-05,3.0473767472389688e-05,6.186385816997824e-05,6.668236804687538e-05,6.710380249918462e-05,2.5855425904760145e-05,3.0118439114756955e-05,2.6642392572120218e-05,6.772532068436649e-05,3.359375701038108e-05,6.737411044535887e-05,3.235363617975343e-05,3.261895202557387e-05,7.263218601494942e-05,1.7403040901309757e-05,3.350426529072916e-05,7.606208191348105e-05,1.7214663096375526e-05,7.940469600883577e-05,3.062573230050119e-05,8.2936102244356e-05,8.463958940378279e-05,1.1549986662848084e-05,3.213365567787857e-05,3.98450709944626e-05,8.697831978874169e-05,8.662913896555436e-05,2.5022603146357662e-05,2.969507271837087e-05,3.341095023596263e-05
29,29.0,0.9918914882584936,1.0069390060568832,7.879047020245833e-05,1.091129583895412e-05,4.29085794258517e-05,2.1614609682154687e-05,1.003115866475833,0.9944326794018453,1.0019431510100523,1.0032088954272091,1.0024026613446144,1.001107914841535,0.9937996768229916,0.999612996719672,1.0030164322392485,0.9919122410863752,1.0044354175845556,0.9928681486900814,0.9923759031680734,1.001282852447253,0.9999815365988055,1.0034817130741445,1.0009614929472068,0.998791508659965,1.0001763015734175,1.005553711340623,1.0002443805884547,1.000255004680091,1.0014856699757704,1.006009609006332,1.0069205471485567,0.9995074402340297,0.9997217557605088,1.0031656793569415,0.9941315052987291,1.0033647501926244,2.246068055918467e-05,2.7751372259238635e-05,5.606766072806088e-05,6.04719800438004e-05,6.083652729078543e-05,2.4469927491467362e-05,2.7460563401609377e-05,2.529076102633804e-05,6.14484916925339e-05,3.0559694033007866e-05,6.117722134019448e-05,2.9433894984477802e-05,2.9688707208366624e-05,6.581357881639129e-05,1.6015939300813316e-05,3.1635434714047885e-05,6.890764454850482e-05,1.5917570785439902e-05,7.19222772625139e-05,2.9136828980561144e-05,7.512834415421443e-05,7.667508219643947e-05,1.091129583895412e-05,3.0746980922345067e-05,3.778645206307272e-05,7.879047020245833e-05,7.847273226548465e-05,2.3670041835749216e-05,2.7087136684439395e-05,3.1522090145055775e-05
30,30.0,0.991879028451906,1.0069306368685969,7.140383221994212e-05,9.886561242491187e-06,3.931414661700681e-05,1.933991735773677e-05,1.0030897133136851,0.9944101154962132,1.0019146070220135,1.0031784177267697,1.0023734515910956,1.001076993239429,0.9937685945840324,0.9995792708503558,1.0029883385450735,0.9918755241194468,1.0044032251508195,0.9928311396078675,0.9923438964960899,1.001256420965891,0.9999538089665044,1.0034539352569833,1.0009345009804664,0.9987581306371441,1.0001486036608505,1.0055121984238118,1.0002144539732356,1.0002267294274805,1.0014464333614412,1.005958472147713,1.0068670813959755,0.9994708592435568,0.9996866716476516,1.0031341040651578,0.9941051729542006,1.003336304682446,2.1391207237270814e-05,2.5109255579777932e-05,5.0827641739448006e-05,5.491019004082249e-05,5.5180422339427506e-05,2.351261358194867e-05,2.484582587359036e-05,2.4352619902803372e-05,5.5788593334028334e-05,2.7667269539474424e-05,5.558347426755988e-05,2.6641090475500624e-05,2.6864520310910912e-05,5.965804183328463e-05,1.4630366709478e-05,3.0038084215278163e-05,6.24568570121661e-05,1.4403026597391391e-05,6.518337318873557e-05,2.784801010988592e-05,6.80889334430338e-05,6.949023128596851e-05,9.886561242491187e-06,2.94232733671659e-05,3.5846648830544876e-05,7.140383221994212e-05,7.111632167776329e-05,2.2845651121133274e-05,2.4509861807806862e-05,2.9920599625571548e-05
31,31.0,0.9918609227166639,1.0069236465400087,6.47653130130777e-05,9.185815831139462e-06,3.592453704693276e-05,1.7352389625448708e-05,1.0031542668098188,0.9943985528564862,1.0019472013152915,1.0032162944549097,1.002411910449011,1.0011455038512802,0.9937562261019394,0.9996472024266526,1.0030283202818209,0.9918609227166638,1.0044412943692849,0.9928151600033164,0.9923322763738819,1.0012988161936864,0.9999889453834804,1.003526962042614,1.000978239001806,0.9987438366029904,1.0001930674670807,1.0055805777487445,1.000260382673552,1.0002760431485842,1.0014291522666032,1.0060177319673653,1.0069236465400087,0.999514637963928,0.9997305607668203,1.0031993691601226,0.9940972471223518,1.0034089641602368,1.9990360142273842e-05,2.2807369019218486e-05,4.6047008678707995e-05,4.9802376069280767e-05,5.000003911344862e-05,2.209807393220632e-05,2.2640179373510437e-05,2.2871630050553063e-05,5.05750325993567e-05,2.5159606119350736e-05,5.039091928581806e-05,2.423396326018725e-05,2.4437411516840498e-05,5.40604312837305e-05,1.3347053006240181e-05,2.800041265681963e-05,5.660630490138579e-05,1.321994156049779e-05,5.9087843233528e-05,2.615636958165515e-05,6.172761790425002e-05,6.299992732368424e-05,9.185815831139462e-06,2.768980710626759e-05,3.353773966766612e-05,6.47653130130777e-05,6.450000593060588e-05,2.1598249597994402e-05,2.230164506467697e-05,2.7897664584010844e-05
32,32.0,0.9918376874822264,1.0069153832134983,5.869583216242376e-05,8.671566284665028e-06,3.2634143076017e-05,1.5654304780729584e-05,1.003092205397235,0.9944240329688763,1.0019451006357543,1.0032158384927339,1.002408115385767,1.0010764364822173,0.9937825964254635,0.9995787869119355,1.0030194833443062,0.9918821783450275,1.004429268098071,0.9928352618269741,0.9923571917164326,1.0012922386831873,0.9999708777181088,1.003452908807347,1.0009695058604962,0.9987728727169033,1.0001816186813954,1.005499504474611,1.0002437232143442,1.0002590568659424,1.0014621122128093,1.0059310570225413,1.0068345706510105,0.9994911656777888,0.9997083832732148,1.0031301887813417,0.9941307097699772,1.0033353168678203,1.8206770602033564e-05,2.0810072454397044e-05,4.171844103987311e-05,4.5125851502894744e-05,4.5299043809261036e-05,2.0052725305225067e-05,2.0713645420648153e-05,2.071978344093198e-05,4.583896456023974e-05,2.2960376161541728e-05,4.567998314230912e-05,2.214538814546155e-05,2.2351430638250808e-05,4.897757797170341e-05,1.21173842020322e-05,2.5485096974360526e-05,5.128448380498738e-05,1.2261010636965284e-05,5.353395186648909e-05,2.382248540572091e-05,5.593020149857565e-05,5.70834258093448e-05,8.671566284665028e-06,2.5195782169284624e-05,3.0484396083501048e-05,5.869583216242376e-05,5.845272187131815e-05,1.9633941323742e-05,2.038002241980012e-05,2.539193557252864e-05
33,33.0,0.9918178144965295,1.0069040943065297,5.321957077609083e-05,8.156120882621824e-06,2.9636056631327312e-05,1.41130586739945e-05,1.0029549035181686,0.9943702437838059,1.001944510407694,1.0032115209229526,1.002403422731023,1.0009258824763192,0.9937279693909762,0.999428694224699,1.003013078137368,0.9918277113946317,1.0044201526305148,0.9927818802535195,0.9923034960870518,1.0012882001489263,0.999898955484606,1.003297311976658,1.0009614041834518,0.9987109578019814,1.0001723282600719,1.005328188532885,1.0002299489381608,1.0002466394843204,1.001393775777276,1.005751397007292,1.0066523148563025,0.9994709779954609,0.9996889875852046,1.0029809672441323,0.9940742577448555,1.003180436972079,1.6616245908163242e-05,1.898893926234898e-05,3.7757570281799896e-05,4.0858460109501e-05,4.1004465927478175e-05,1.8233656655854495e-05,1.8867055298860896e-05,1.8808581758512823e-05,4.1494855829304024e-05,2.0885911257247422e-05,4.136516176051952e-05,2.0180871993705016e-05,2.0405703160690036e-05,4.4327228210104315e-05,1.1039718581716495e-05,2.3242114851168122e-05,4.64240884935854e-05,1.1335418953203768e-05,4.846994877239204e-05,2.173276633837408e-05,5.065807656009374e-05,5.170032892633732e-05,8.156120882621824e-06,2.297344973238581e-05,2.7744393129410116e-05,5.321957077609083e-05,5.298701871578992e-05,1.7867346519457927e-05,1.8580559483766636e-05,2.3156070809335226e-05
34,34.0,0.9918117893371284,1.0068882520553362,4.8254127511769944e-05,7.604090590265767e-06,2.689283945014371e-05,1.2739401393395975e-05,1.002867028509706,0.9943509214418771,1.0019113265662263,1.0031794760672426,1.0023690274522892,1.0008289868754325,0.993708229440649,0.9993317321143138,1.0029777298380176,0.9918117893371285,1.0043884869422872,0.9927675929466792,0.9922839563701265,1.001254089263603,0.9998492862117102,1.0031994032018272,1.0009247935470234,0.9986922649592894,1.0001337424440893,1.0052202551333012,1.0001881563719617,1.0002082195281188,1.0013878171416404,1.0056359359238771,1.006533063676548,0.999416286082556,0.9996365044394934,1.002888773270733,0.994050451337065,1.0030830362184875,1.5162781974038651e-05,1.7280115816094983e-05,3.417307721044594e-05,3.699716927908535e-05,3.7118188463346125e-05,1.6569924256760116e-05,1.7168950521038956e-05,1.7071154258230043e-05,3.756447411018272e-05,1.8952341581218515e-05,3.7460960743949624e-05,1.833018489726959e-05,1.8564441467331157e-05,4.011939189675854e-05,1.0027045219801842e-05,2.1161294952216354e-05,4.202495305866374e-05,1.0441795433522459e-05,4.388621332101183e-05,1.9777355153327497e-05,4.588448803578791e-05,4.6827101964958494e-05,7.604090590265767e-06,2.0891388257698222e-05,2.5194069116201047e-05,4.8254127511769944e-05,4.803442607626413e-05,1.6246738286734163e-05,1.691383966157727e-05,2.1083100388760193e-05
35,35.0,0.9918274369110329,1.0068663286961526,4.3719586494941614e-05,7.145911350191602e-06,2.4416093039817395e-05,1.1514766485981742e-05,1.0030073556791843,0.9943727324714678,1.0020173969327266,1.0032903738517036,1.002484466475374,1.0009774105321931,0.993735661154944,0.9994821554702286,1.0030965484491265,0.9918386268291457,1.004510309484567,0.9927951199673688,0.9923113304686993,1.0013723905031358,0.9999471359429445,1.0033465445458014,1.0010475866748618,0.9987253759971768,1.0002576266622936,1.0053676631332642,1.0003146774325833,1.000339515413527,1.0014361922784176,1.0057824282764718,1.0066782332627158,0.9995377535091062,0.9997595775192863,1.0030315770806617,0.994070203621628,1.0032296557676068,1.3739900257470417e-05,1.572747656386236e-05,3.0974431725820246e-05,3.353744141339355e-05,3.365975056125932e-05,1.4994535255430786e-05,1.570977266590608e-05,1.545077562734729e-05,3.4073704917188664e-05,1.728959151292953e-05,3.398552408627307e-05,1.6729348927309066e-05,1.6964700466892584e-05,3.637044888714368e-05,9.074152094448354e-06,1.9161931102036335e-05,3.810871390078411e-05,9.682607611410401e-06,3.980909640907973e-05,1.7929789385467166e-05,4.160085671993167e-05,4.2450540072857064e-05,7.145911350191602e-06,1.8969780720782237e-05,2.2870721988767284e-05,4.3719586494941614e-05,4.35226941416986e-05,1.4706836973900547e-05,1.5430293072489965e-05,1.909187628750874e-05
36,36.0,0.9918619394430713,1.0068367964652123,3.968059896188339e-05,6.966460169066214e-06,2.2269821294991176e-05,1.0365282804717346e-05,1.0031422469653408,0.9944209582539348,1.0021346458009317,1.003411491723547,1.0026128035135873,1.0011201657874789,0.9937977950982211,0.9996279553529345,1.0032330310478104,0.9919136663101239,1.004653373492906,0.9928688757477999,0.9923790689632578,1.0015010918986877,1.0000576996832249,1.0034907180949453,1.001179271817046,0.9987887656264979,1.0003898634477253,1.0055206367426415,1.0004468433881282,1.000471015295262,1.0015091616915748,1.0059399686555741,1.0068367964652123,0.9996687754149253,0.9998917018438552,1.0031673231911942,0.9941233471555831,1.0033740716236044,1.248719853543381e-05,1.4385049446399553e-05,2.8114095678531608e-05,3.04443532849296e-05,3.056156148316618e-05,1.365602639737567e-05,1.4513708281400156e-05,1.4096868951520075e-05,3.094096767532994e-05,1.5970165654752947e-05,3.087903580494125e-05,1.547157297472381e-05,1.566139691913032e-05,3.300218176553184e-05,8.283463835281651e-06,1.7412511713937694e-05,3.458808240822535e-05,9.1415841189552e-06,3.614173104828949e-05,1.642018721006368e-05,3.775513988076956e-05,3.851617154178943e-05,6.966460169066214e-06,1.750914929648984e-05,2.1078705215808303e-05,3.968059896188339e-05,3.9496596610431085e-05,1.3401630144739288e-05,1.4166460571033515e-05,1.735198326980485e-05
37,37.0,0.9919098184875265,1.0067988091250277,3.606756004893098e-05,6.684871968194481e-06,2.0392938838157553e-05,9.311246907452638e-06,1.0030813113588517,0.994493669412073,1.0022003802470036,1.003474908439848,1.0026807707865732,1.001048474193254,0.9938784526134077,0.999556994325211,1.0033018013466022,0.9920037829075206,1.0047273100692047,0.9929584291065655,0.9924637459295196,1.00157310816552,1.000089439533383,1.0034269414769588,1.0012495644079626,0.9988713027508098,1.0004603519009134,1.0054468075014111,1.000515274932868,1.0005395904154086,1.0015933325705701,1.0058597440664232,1.006754361340969,0.9997321241870699,0.9999561458402495,1.003095320186852,0.9942019169902997,1.0033097908314557,1.1619143432488261e-05,1.3143867672307717e-05,2.552730893613583e-05,2.7663785184403006e-05,2.7769156662909673e-05,1.272598121847173e-05,1.336020022889929e-05,1.3130042448204002e-05,2.811877987027146e-05,1.4736787832635649e-05,2.8057574667772518e-05,1.4298224562258897e-05,1.4405316763537418e-05,2.9997560410496818e-05,7.621218628355913e-06,1.6165839726006803e-05,3.144071997289359e-05,8.551095801535899e-06,3.2851025065431414e-05,1.52748489547975e-05,3.4323105797960904e-05,3.503418313613986e-05,6.684871968194481e-06,1.6270489059792038e-05,1.950760124937721e-05,3.606756004893098e-05,3.589757630039596e-05,1.2467308924617223e-05,1.2968936932981862e-05,1.6108053686522806e-05
38,38.0,0.9919655955986811,1.0067542465432198,3.274563307190064e-05,6.195860172678847e-06,1.8682089690483046e-05,8.361678045264592e-06,1.0030140745183846,0.994546628347896,1.0022689630102901,1.0035480404001407,1.0027536145284708,1.0009728153160307,0.9939393855280964,0.9994805293937141,1.003375861620753,0.9920748011196443,1.0048072572233302,0.9930296742776931,0.9925283750464408,1.0016531896142318,1.0001185564916106,1.0033670885677157,1.0013278151760376,0.9989397299295008,1.0005388765167569,1.0053909954342757,1.0005915147311946,1.0006162417824225,1.0016664615494395,1.0058077062275488,1.0067017836849887,0.9998068593956643,1.0000315013540444,1.0030215233991753,0.99426814996632,1.0032496685531194,1.09375002156958e-05,1.1961587778016259e-05,2.3156690103058662e-05,2.5117155786842597e-05,2.521549499340286e-05,1.2006440783879553e-05,1.217558196928857e-05,1.2353224442119126e-05,2.5540209269461e-05,1.3424944495501124e-05,2.546705020897936e-05,1.3033629357872619e-05,1.3115691948182816e-05,2.725818927440074e-05,6.957875552387904e-06,1.5202138143822002e-05,2.8571819217812837e-05,7.845775839120081e-06,2.985190477546521e-05,1.4398072280189663e-05,3.118710665730099e-05,3.1857092212547084e-05,6.195860172678847e-06,1.5310514969836235e-05,1.8262061619160663e-05,3.274563307190064e-05,3.259278044648309e-05,1.1749767349452359e-05,1.1829028212610382e-05,1.5141869567022457e-05
39,39.0,0.992023792330818,1.0067056701136874,2.9688585366281293e-05,5.961593494728343e-06,1.789168300040023e-05,7.13373140187998e-06,1.002768056601014,0.9945814057578883,1.002217607954812,1.003500071457175,1.0027047139998668,1.0007165299349778,0.9939809657557669,0.9992217384639113,1.0033340594365523,0.9921333568797517,1.0047766707520633,0.9930879646774368,0.9925759720931387,1.0016011098588882,1.0000363445140492,1.003116201604574,1.0012741460040098,0.9989936743104691,1.000483265224555,1.005143240687208,1.0005329237185712,1.0005563444807337,1.0017288961235582,1.0055607686814059,1.006452902298425,0.9997438707532825,0.9999680910418737,1.002769403575839,0.9943088902295854,1.0029986465297311,1.2005113549560357e-05,1.1043178896087913e-05,2.0955129883021075e-05,2.273324604142622e-05,2.2818524900116272e-05,1.343853763109451e-05,1.124344572446829e-05,1.3739253242489138e-05,2.3110971827741433e-05,1.237518484744061e-05,2.3049790072536717e-05,1.2013761995571367e-05,1.2086253646324816e-05,2.4665306372723505e-05,6.780737569786919e-06,1.6533187939682675e-05,2.5855934646150858e-05,7.390639391194128e-06,2.701557938303085e-05,1.650287352961239e-05,2.8236849039041207e-05,2.8838526513527097e-05,5.961593494728343e-06,1.7838242482420578e-05,2.0687902646145932e-05,2.9688585366281293e-05,2.9542266176458014e-05,1.3192035482124026e-05,1.095421797894179e-05,1.645361974227866e-05
40,40.0,0.9920789302382201,1.00665564123033,2.7243914223322998e-05,5.771688693497348e-06,1.7848257755776036e-05,6.397817280293788e-06,1.0026779209432133,0.9945315135856004,1.002163420716914,1.0034415256457279,1.0026462180967584,1.000617517169279,0.9939276806882221,0.9991220794417769,1.0032755555276167,0.9920789302382202,1.0047187830634603,0.9930333690593526,0.992522590310094,1.0015385651828692,0.9999632042736715,1.0030121102430527,1.0012066927522822,0.9989380196095562,1.0004118743145765,1.005030146920728,1.0004556493882701,1.0004772956457844,1.0016658852695,1.0054433437602293,1.006332366268887,0.9996600935518699,0.9998842624623516,1.0026700111862543,0.9942574117130979,1.0028946275644783,1.4434691834550453e-05,1.0289769109784057e-05,1.904988237957688e-05,2.0657120336346633e-05,2.0750673572952754e-05,1.6495921933525585e-05,1.0484546169808624e-05,1.6752703580228578e-05,2.102968625141408e-05,1.1506772595632638e-05,2.096556823528433e-05,1.116544132924932e-05,1.1240864396528453e-05,2.2419280815697074e-05,7.085184327498559e-06,1.955108229565102e-05,2.3525194847919845e-05,7.066130931225296e-06,2.459501724585336e-05,2.0573692563151275e-05,2.575173522282306e-05,2.626227390515558e-05,5.771688693497348e-06,2.2518923973352138e-05,2.538940316737246e-05,2.7243914223322998e-05,2.707890711835722e-05,1.612040009764146e-05,1.0235539979147231e-05,1.9435721540732757e-05
41,41.0,0.9921265229264028,1.0066067212870455,2.655529857461431e-05,5.4136251654538545e-06,1.7539754895036305e-05,6.377987176050241e-06,1.0026234541624488,0.994545391533764,1.0021423950487751,1.0034178637026967,1.0026194197553517,1.0005461559708622,0.9939403183117762,0.9990482655663352,1.003252794562157,0.9920970068736189,1.0047001099734647,0.9930517521622446,0.9925368498076899,1.0015119455995176,0.9999406730257236,1.0029457774945763,1.0011705015685393,0.9989496550246395,1.0003708644122613,1.004947963684151,1.0004076647805233,1.00042607904292,1.0016682612649854,1.0053525051038572,1.0062377034981596,0.9996052178655978,0.999831045961851,1.0026027198531267,0.9942741766571543,1.0028282787908587,1.543377319560302e-05,9.423522828589302e-06,1.8092886201940765e-05,1.962686190530583e-05,1.978977576092257e-05,1.7702263493815364e-05,9.616019139096845e-06,1.7966192531754076e-05,2.0102732805477623e-05,1.052368561534983e-05,2.009982741538927e-05,1.0208680933567584e-05,1.02982699062537e-05,2.1350452653193086e-05,7.333385394432047e-06,2.0508446059150893e-05,2.2433897668390725e-05,6.54681501882118e-06,2.3423725880450537e-05,2.1807658299816575e-05,2.4526126724492836e-05,2.5075644236833063e-05,5.4136251654538545e-06,2.3841535694522583e-05,2.655529857461431e-05,2.5838506336494077e-05,2.5704593609178993e-05,1.7171426525120313e-05,9.397481387870955e-06,2.0379535889187198e-05
42,42.0,0.9921660522058108,1.0065614716777334,2.7528561976030464e-05,5.6590397989940585e-06,1.8392009770212342e-05,6.927923874644902e-06,1.0025506669317774,0.9946248504681358,1.0021181797479919,1.0033894677851947,1.002589236439215,1.0004646234197339,0.9940277288536863,0.9989684094773598,1.0032217536817825,0.9921798640771863,1.0046681692823396,0.9931360102202762,0.9926239281499762,1.001483580733629,0.9999389092091997,1.002868806047778,1.0011387102156353,0.9990566591660203,1.0003364957853131,1.0048747717083544,1.0003693484973573,1.000384517635027,1.0017809629768053,1.0052785963559059,1.0061620217668128,0.9995634587896518,0.9997898903338489,1.0025206039739591,0.9943632934503698,1.0027515277274954,1.7055380663201835e-05,8.759844178436305e-06,1.9015649410678312e-05,2.0626219824506466e-05,2.1062178296031635e-05,1.94226261015739e-05,9.103495249537763e-06,1.9806868887207948e-05,2.165008281587139e-05,1.0089110365758092e-05,2.1950074615801735e-05,9.796189879873093e-06,9.78769418542388e-06,2.256505053762222e-05,8.625538662101272e-06,2.1943447587755463e-05,2.3716488192822672e-05,6.3778301464315565e-06,2.463370097908382e-05,2.3251866380387437e-05,2.5653979688216544e-05,2.630776694302812e-05,5.6590397989940585e-06,2.5115334841425036e-05,2.7528561976030464e-05,2.652550332866311e-05,2.6501298227821625e-05,1.863714929204033e-05,8.765180943844545e-06,2.182714110619977e-05
43,43.0,0.9921979919381215,1.006522453796293,2.7870921430914177e-05,6.827409485650377e-06,1.9333078027003074e-05,7.1106174856454314e-06,1.002635037289989,0.9946705506221317,1.0020803386222914,1.0033492911597204,1.002550499168088,1.0005548118852128,0.9940776235729385,0.9990634216697115,1.0031814241458867,0.9922240485874997,1.0046265034975965,0.9931820430901028,0.9926734439252269,1.001441095827924,0.9999681745419974,1.002955900403463,1.001097230259063,0.9991037072490706,1.0002929968791319,1.004967671966256,1.0003234457641106,1.00033863448299,1.001825930942868,1.0053700890610016,1.006250577648387,0.9995114784273083,0.99973838205329,1.0026031903767914,0.9944119048223519,1.0028384665550287,1.777434715264412e-05,8.835060688102717e-06,2.0210770702196345e-05,2.180001835862579e-05,2.2568489853625295e-05,2.0188427921755116e-05,9.519201340420068e-06,2.064357017433877e-05,2.343723550714087e-05,1.0831336328628998e-05,2.411328699307705e-05,1.0538066062156435e-05,1.0310819191320741e-05,2.4060804503312574e-05,9.842174824634183e-06,2.2475898783077512e-05,2.520796661135524e-05,7.1392699267556245e-06,2.606421098882698e-05,2.388605239557399e-05,2.6951471695537762e-05,2.7594828601120748e-05,6.827409485650377e-06,2.5679689233576688e-05,2.7870921430914177e-05,2.7473812262454823e-05,2.75410780704731e-05,1.924426723320815e-05,8.9861836931455e-06,2.2375670796442462e-05
44,44.0,0.992222815985012,1.0064922290366223,2.748604906092079e-05,8.294591456986783e-06,1.9111071513764634e-05,6.554769973190496e-06,1.0027055927853605,0.9947155061953198,1.0020427420038225,1.0033141710369256,1.0025124048610383,1.0006312621820073,0.9941302724615746,0.999144707740196,1.0031453010198632,0.9922783996297093,1.0045963118213725,0.9932346869890125,0.9927245535175131,1.0014024275042437,0.9999973633037537,1.003031937552274,1.001059668359603,0.9991559189534259,1.0002540791398227,1.0050527295549037,1.0002815975374104,1.0002965115024567,1.0018740405699382,1.0054524010164392,1.006329642237562,0.9994657148064297,0.9996931821567584,1.0026757502793573,0.9944573631184523,1.0029147051349885,1.6488020590579103e-05,9.260058014980508e-06,2.0383273725221886e-05,2.1892932520817245e-05,2.2777188450507585e-05,1.882352338875912e-05,1.0280921211895848e-05,1.923324385790598e-05,2.3691911092312066e-05,1.1980570264137956e-05,2.464754097652886e-05,1.1697485256720636e-05,1.1197020451933307e-05,2.4396834675235736e-05,9.655987921948837e-06,2.0658432314743063e-05,2.5386391207800425e-05,8.321175231996997e-06,2.6178061989106162e-05,2.19308055062704e-05,2.6879084312001308e-05,2.748604906092079e-05,8.294591456986783e-06,2.354805370938909e-05,2.5550489037983802e-05,2.714267985534477e-05,2.726190374637516e-05,1.796578692302447e-05,9.749571647932145e-06,2.05725570135788e-05
45,45.0,0.9922409982081603,1.0064733587926211,2.952683308807012e-05,9.103376851756228e-06,2.019868942496268e-05,6.6816984129418105e-06,1.0028214307209906,0.9947568673402999,1.0020912273381912,1.0033676070601574,1.0025671773439073,1.000757107960808,0.9941842711353804,0.99927672485621,1.0032101518852587,0.9923428269685729,1.0046721072636842,0.9932982537008054,0.9927811170621901,1.0014535334588888,1.0000663618191468,1.0031517188390098,1.0011164851948455,0.9991991233996612,1.0003134182923477,1.0051880154795692,1.000345837997206,1.000364901901845,1.0019209653144203,1.0055953466826222,1.0064733587926211,0.999533465026507,0.99976126012791,1.0027924284436103,0.9945017973338359,1.0030342499655833,2.144935491347649e-05,9.290159001473748e-06,1.9432888321983544e-05,2.0869062414060353e-05,2.1710726024862683e-05,2.435273106819269e-05,1.0525943719022113e-05,2.4848433375391722e-05,2.257725319750334e-05,1.26310979559911e-05,2.3623945664764534e-05,1.2369370243152822e-05,1.1552286712758414e-05,2.335116232856886e-05,9.336095352792475e-06,2.5247810073893555e-05,2.421097368694661e-05,9.103376851756228e-06,2.4939998505099803e-05,2.6218401921234164e-05,2.552637214142297e-05,2.609145739483406e-05,9.378821717215963e-06,2.7595151679274615e-05,2.952683308807012e-05,2.5713106371092855e-05,2.5844376996378975e-05,2.335423367973058e-05,1.0102097921626405e-05,2.5187160426308615e-05
46,46.0,0.992253012469243,1.0064681182501913,3.6562610721097426e-05,8.806838005436827e-06,2.1563467391261358e-05,8.845950638574491e-06,1.002797461644692,0.994759662344267,1.0020763869049552,1.0033549004688116,1.002556896858854,1.0007384457241242,0.9941885977060707,0.9992599999274648,1.0032027638190295,0.9923494997566744,1.0046695635805283,0.9933039403937193,0.9927846252760658,1.0014392260260196,1.0000550302845193,1.003130732368838,1.0011008355761872,0.9992020132770276,1.0002988957151475,1.0051754762691436,1.0003322713931675,1.0003526622503633,1.001929995957649,1.0055875934599652,1.0064654209249717,0.9995195240071831,0.999747395294064,1.0027678573087984,0.9945061016164393,1.0030133291040813,2.827154583312159e-05,8.806838005436827e-06,1.790174348144155e-05,1.9218483807191576e-05,1.9980589614080618e-05,3.197689301951445e-05,1.0049273777315207e-05,3.2597591635199795e-05,2.0727952754987023e-05,1.2239223298189195e-05,2.163324756333572e-05,1.1998870964082208e-05,1.1069463883748507e-05,2.1510302289212846e-05,9.549015682058096e-06,3.2283806352717876e-05,2.2359149630774273e-05,8.95771882262935e-06,2.3080220912664195e-05,3.325845173736009e-05,2.3720083061984807e-05,2.4265807236899462e-05,9.396911192717676e-06,3.457015734185415e-05,3.6562610721097426e-05,2.4034874360715338e-05,2.4154648793238737e-05,3.082632420607177e-05,9.660001331728025e-06,3.224222042647246e-05
47,47.0,0.9922593326299379,1.0064776377632498,3.9113416311931295e-05,8.04118921201472e-06,2.1354941918640933e-05,9.901263829614674e-06,1.002796256679165,0.994757593344023,1.0020618586001946,1.0033396461304966,1.0025462112827992,1.0007417596098394,0.9941806558003025,0.9992638347154422,1.0031946301351953,0.9923392338298809,1.004664897479688,0.9932923619765996,0.9927743508963857,1.0014323460804109,1.0000550128847714,1.0031384526295104,1.0010947036220432,0.9991872481835802,1.0002951396629975,1.0051826601718643,1.0003304461468274,1.0003480964275997,1.0019170770219559,1.0055985132252465,1.0064776377632498,0.999523985230318,0.9997512676738022,1.0027650831142807,0.9944985421525061,1.0030211455494384,2.942431492683426e-05,8.04118921201472e-06,1.663675343929058e-05,1.7881921659706817e-05,1.8596111605865455e-05,3.365729287362591e-05,9.163371601146154e-06,3.433671997187792e-05,1.9207643052637985e-05,1.1126516577623091e-05,1.9936370592571574e-05,1.0910466579960383e-05,1.0076334586953636e-05,2.003492299137254e-05,9.642124561496034e-06,3.3870642979662154e-05,2.0974760954920118e-05,8.163194582235073e-06,2.175213100683044e-05,3.545295342403947e-05,2.2541792767965637e-05,2.3118311536531654e-05,8.582488585780709e-06,3.703258724181578e-05,3.9113416311931295e-05,2.30837143691088e-05,2.3169467288625537e-05,3.2479991136260065e-05,8.806597834977964e-06,3.383415330556654e-05
48,48.0,0.9922604325519223,1.0065021092860307,3.912804580938378e-05,7.830259710609216e-06,2.064760490305247e-05,9.928811027009462e-06,1.0027411579352934,0.9947411505497301,1.002063964130995,1.0033448851316469,1.002553577297471,1.0006911080349723,0.9941637197152435,0.99921487609669,1.0032028315944843,0.9923214857335184,1.0046758905163284,0.9932739911918503,0.9927566322478649,1.0014435407352904,1.000042258104208,1.003095444181672,1.0011037771941673,0.9991616567253001,1.0003059335045033,1.0051319462291106,1.000341365080774,1.0003629079943688,1.0018877298331552,1.0055444835911507,1.0064215796915152,0.999529029710638,0.9997560796940732,1.0027100818947179,0.9944807244924847,1.00297756093887,2.8771622158448617e-05,7.830259710609216e-06,1.5314547253721075e-05,1.6503527224097883e-05,1.719556487592785e-05,3.3374366122926175e-05,8.95327876529074e-06,3.4042875967399165e-05,1.7705314548190538e-05,1.0707603612557287e-05,1.8317352809152167e-05,1.0534255787082647e-05,9.788434634855625e-06,1.849624574039971e-05,9.003963666088318e-06,3.3335103216796775e-05,1.9511364654220414e-05,8.373487604462462e-06,2.0325627493217834e-05,3.525421181984619e-05,2.122505548927669e-05,2.184956593410185e-05,8.797533348008845e-06,3.702878603373744e-05,3.912804580938378e-05,2.1923360080234476e-05,2.1963844676178807e-05,3.218966925326377e-05,8.685037868678942e-06,3.329824093341896e-05
49,49.0,0.9922567860968736,1.0065391160060202,3.701669719414729e-05,8.084769314962154e-06,1.9693656782464466e-05,9.195567248191797e-06,1.0026541675034835,0.994730087484499,1.0019804516902084,1.003253061377876,1.0024658546446856,1.0006028442030201,0.9941486966160705,0.9991282433043951,1.003113102947725,0.9922988280695624,1.0045842852994296,0.993250744191056,0.9927405447394432,1.0013545389456053,0.9999788052663382,1.0030063674118819,1.0010148490799533,0.9991502942493609,1.0002181939497647,1.0050476190663191,1.000250400658596,1.000272603248997,1.0018761998318124,1.0054599322051085,1.0063360829821013,0.9994312770921663,0.9996596146444894,1.0026181939261822,0.9944617797773371,1.0028883282456604,2.726322940590938e-05,8.084769314962154e-06,1.4192602443415948e-05,1.5341796336238323e-05,1.5984790869241374e-05,3.175142125937106e-05,9.29568846724258e-06,3.238461128143632e-05,1.6452304511678904e-05,1.0770012657280626e-05,1.7007423896236185e-05,1.066427611803835e-05,1.0055776170243645e-05,1.7181608739732962e-05,8.223060539039047e-06,3.1579547988995635e-05,1.8173076208713033e-05,9.14679726397339e-06,1.898952700529812e-05,3.340672127111705e-05,1.9927419529803662e-05,2.056057137927912e-05,9.552183304581033e-06,3.507408814016827e-05,3.701669719414729e-05,2.0734989139866773e-05,2.0747185656988243e-05,3.060564880893033e-05,9.100699382660261e-06,3.15411791893447e-05
50,50.0,0.992248867126469,1.0065855889190185,3.441215365769707e-05,7.5977541476748525e-06,1.8622952206134656e-05,8.376952492030033e-06,1.0026415789934813,0.9946851619200016,1.001950429276459,1.0032268188943756,1.0024359317303773,1.000591679082062,0.9940998463263996,0.9991184291646134,1.0030781935172104,0.9922415533941467,1.0045468107432654,0.9931957536330027,0.9926871130653029,1.0013286385265925,0.9999549554124516,1.0029995259988622,1.0009867057443484,0.9990981010210229,1.0001914452645893,1.0050320333524554,1.0002229365725994,1.000246705621729,1.0018250710006797,1.0054436259801491,1.0063190105094693,0.9994008993061566,0.9996312165129426,1.0026060736321132,0.994415995802002,1.0028809885334988,2.548818788842151e-05,8.166690038741634e-06,1.3307037323477557e-05,1.4373395990342772e-05,1.49766327141121e-05,2.9645033662656093e-05,9.473394589095006e-06,3.03667310009838e-05,1.539765305941901e-05,1.0719081236409396e-05,1.586010317588199e-05,1.0640504902219004e-05,1.0136842766839916e-05,1.6106422700935436e-05,7.5977541476748525e-06,2.946907579030849e-05,1.701113524264252e-05,9.39977597498444e-06,1.781177120849048e-05,3.133976993764306e-05,1.8759912981233398e-05,1.935848142424415e-05,9.687933583836588e-06,3.2762491673644855e-05,3.441215365769707e-05,1.9667162046378875e-05,1.9657208520020002e-05,2.8458051412777563e-05,9.201795644749408e-06,2.9436381888178816e-05
51,51.0,0.9922371495023861,1.0066384590208262,3.447881586232639e-05,7.547302811644368e-06,1.8190018464519085e-05,8.485531345877747e-06,1.002600659895787,0.9946863263258854,1.0019219455107684,1.0032006727793812,1.0024088321878086,1.0005580721546221,0.9941024160316145,0.9990886013544457,1.0030521455546124,0.9922371495023861,1.0045195764963208,0.9931914423446577,0.9926874833006732,1.0013020991173385,0.9999335073550842,1.0029621076338846,1.000959664642792,0.999096028231947,1.0001655200324837,1.0049884434214211,1.0001962233264534,1.0002215550365952,1.0018220537507483,1.0053972425698972,1.0062707555820782,0.9993722889522185,0.9996035641305573,1.0025653962949679,0.994416251053631,1.0028424859350569,2.5462669335839386e-05,8.145280227536397e-06,1.2368315551305908e-05,1.3352786004084962e-05,1.3927027083726338e-05,2.9622341571429678e-05,9.647688296624141e-06,3.0608173007795016e-05,1.436777653097208e-05,1.0917907139713575e-05,1.485215154248212e-05,1.0816697490314096e-05,1.0254533297504236e-05,1.4941009007270036e-05,7.547302811644368e-06,2.928694872954345e-05,1.5788270771483094e-05,9.457757524177949e-06,1.654880824961187e-05,3.1671238762503836e-05,1.7477691459958297e-05,1.8057235881743127e-05,9.68511771746627e-06,3.3084322907158806e-05,3.447881586232639e-05,1.8384412072907303e-05,1.8369870868742384e-05,2.8164504872633043e-05,9.158385788035934e-06,2.925551356903827e-05
52,52.0,0.9922221243938509,1.0066946573072422,3.400513827877583e-05,7.40834353150018e-06,1.7378119380189452e-05,8.492533080442122e-06,1.0025928262038812,0.9947242651838838,1.0019201462017377,1.0032009366530101,1.0024102654682616,1.0005594867667493,0.9941494700408637,0.9990938634851144,1.003054908256497,0.9922848572439146,1.0045247088801723,0.9932393079961991,0.9927347782171968,1.001306737211563,0.9999528516970045,1.0029654427657035,1.0009645478160285,0.999139092761274,1.000171926874502,1.0049948534645101,1.0002030592122586,1.0002298075457348,1.0018682291590437,1.0054056138822474,1.0062790712588003,0.9993791652559485,0.9996109228724326,1.002560557688127,0.9944557559950881,1.0028458389787154,2.4858031941801043e-05,7.77069896668011e-06,1.1270236818716872e-05,1.2188834533646212e-05,1.2711014982171529e-05,2.8973982667984478e-05,9.357603467611689e-06,3.012185031300723e-05,1.3189312675805649e-05,1.0689004612068504e-05,1.3762287494154268e-05,1.0571162148422247e-05,9.933846166491467e-06,1.3605054320477127e-05,7.40834353150018e-06,2.8482773467766756e-05,1.4406167176280911e-05,9.027851747774482e-06,1.5104570678006932e-05,3.1247685300642427e-05,1.5968520493194345e-05,1.6523275227188124e-05,9.294481248538981e-06,3.2770008646160414e-05,3.400513827877583e-05,1.679833210144065e-05,1.6789811880333248e-05,2.731966283577999e-05,8.744221787895434e-06,2.84498158953664e-05
53,53.0,0.9922043522002877,1.0067511147740673,3.105307921638897e-05,6.726107813789522e-06,1.5793709729061545e-05,7.732846321651093e-06,1.0026877165549204,0.9947282236495691,1.0019477832454138,1.003233749971988,1.0024451106624976,1.0006634855973995,0.9941632955719603,0.999201234051022,1.0030980717858382,0.9923061327840241,1.0045742617189042,0.993261636489842,0.9927536725027015,1.0013397264803405,0.9999996523402933,1.0030675853460196,1.0009980753631365,0.9991403318302025,1.0002071420580183,1.0051037359980393,1.0002417233157097,1.0002700917407275,1.001872961130857,1.0055182518047425,1.006392551650157,0.9994227366023666,0.9996538933956375,1.0026584810470014,0.9944610563697142,1.0029480157151573,2.2544336899623274e-05,7.083557272245865e-06,1.022072288778957e-05,1.1048459394454884e-05,1.1509343352628526e-05,2.6327673966164545e-05,8.548865113716433e-06,2.7400427503518583e-05,1.1941308821738638e-05,9.786560865424727e-06,1.2476967173921057e-05,9.671163889126624e-06,9.068979353964308e-06,1.2316058514023908e-05,6.726107813789522e-06,2.5867652752503208e-05,1.3039274739893216e-05,8.229117645328287e-06,1.3667704307540935e-05,2.8475406236604808e-05,1.444796538002396e-05,1.4951581875987104e-05,8.502032570547356e-06,2.9933814957489326e-05,3.105307921638897e-05,1.520042333659901e-05,1.5192382473706785e-05,2.4768377687036215e-05,7.973791505704025e-06,2.58381543643627e-05
54,54.0,0.9921844106286694,1.0068047624171013,2.8349086708727992e-05,6.098107197755759e-06,1.4365548354636513e-05,7.07389711641478e-06,1.0028653343735328,0.9946767085205981,1.001971386625393,1.0032633738108219,1.0024785100340963,1.0008549745876802,0.9941067143029725,0.9993924283135049,1.0031383719268547,0.9922457806873971,1.0046165781852,0.9932022714456442,0.9926965273548786,1.0013783977140402,1.0000581846976015,1.0032602840335207,1.0010421435326695,0.9990761324621117,1.0002553823361442,1.0052998279501024,1.0002936718262192,1.0003250204482874,1.0018012800032745,1.0057147366098176,1.006588397463051,0.9994780164185776,0.9997086778273034,1.0028424842023986,0.9944046960383659,1.0031409242611338,2.0637330264233004e-05,6.429643280734046e-06,9.27017391800105e-06,1.0016635099564207e-05,1.042321282706672e-05,2.4015794974502917e-05,7.757202264569953e-06,2.497382896518585e-05,1.0809986017374341e-05,8.879527439511794e-06,1.1299705709304992e-05,8.778408009382702e-06,8.231795091224657e-06,1.11547732738057e-05,6.098107197755759e-06,2.354692515214136e-05,1.1805557837565218e-05,7.51299661551115e-06,1.2374984622047351e-05,2.5963530249895626e-05,1.3081320247263608e-05,1.3544428667701351e-05,7.768721385264914e-06,2.7318188752158568e-05,2.8349086708727992e-05,1.3758352959273714e-05,1.3750270866511346e-05,2.2652006987998785e-05,7.239980886132798e-06,2.3523974368683917e-05
55,55.0,0.9921628773859684,1.0068525312321437,2.669416219445232e-05,5.856273391783232e-06,1.3616933715831706e-05,6.726739402332634e-06,1.0029205734852802,0.9946763021128155,1.0019278055460379,1.0032174640806684,1.0024352606357945,1.0009190044510075,0.9941014120005538,0.9994577308458745,1.0030920089305806,0.9922319178450693,1.0045694573907273,0.9931880553303691,0.9926876343035578,1.001338153890985,1.000066120659373,1.0033273255582895,1.0010059670950362,0.999069447578838,1.0002233013399253,1.0053763974223042,1.0002625235422622,1.0002949837001622,1.001789580918311,1.00579528729464,1.0066694391605482,0.9994495114049357,0.9996790650517142,1.0029021652430852,0.9943984822998609,1.0032080416884572,1.9834051558051794e-05,5.856273391783232e-06,8.994095917008513e-06,9.776128436607833e-06,1.0063688333902086e-05,2.281379814250984e-05,7.075661196063949e-06,2.362046285406756e-05,1.0433502724840282e-05,8.126559648204528e-06,1.0887351812149968e-05,8.04355442974165e-06,7.515271939742399e-06,1.0727132714065444e-05,5.9090156692444525e-06,2.2293247560279945e-05,1.1321332491145883e-05,6.897787164694782e-06,1.1809916415048862e-05,2.4477026200326935e-05,1.2492784609636351e-05,1.2892780832239186e-05,7.144162021688416e-06,2.5723412650757806e-05,2.669416219445232e-05,1.3224586361854083e-05,1.3198269802811479e-05,2.17526578650473e-05,6.627605493532898e-06,2.2281731043451467e-05
56,56.0,0.9921403301791581,1.0068913522149956,2.523254088222312e-05,5.533351336175356e-06,1.3131574026250746e-05,6.313540135896388e-06,1.0030086725797125,0.9946377255524512,1.0019637663546213,1.003257452319969,1.002479635155728,1.0010127782170275,0.9940549403102839,0.9995478277030759,1.0031383902574704,0.992183592208966,1.004615885804279,0.9931401129603961,0.9926397926873952,1.001386167707988,1.0001013202935092,1.003425518732094,1.0010604721237921,0.9990337569492376,1.000281525096194,1.0054778215551525,1.000323234266861,1.0003569078758998,1.0017486574620904,1.0058998217671404,1.006774557095649,0.9995130678023928,0.9997421677577382,1.0029939314314344,0.9943560669224123,1.0033051504104598,1.9061829101043784e-05,5.533351336175356e-06,9.030381006802585e-06,9.832064874306541e-06,1.0028944978173158e-05,2.1725183592536715e-05,6.699185130893607e-06,2.2396646835920753e-05,1.0437334985555083e-05,7.797529203691353e-06,1.0880514131060615e-05,7.705542981691573e-06,7.15300362469666e-06,1.0586713748079843e-05,5.908552527874625e-06,2.1181827890069405e-05,1.1154895968531052e-05,6.57182300160191e-06,1.1546839415681925e-05,2.3171663816502308e-05,1.2222661453536704e-05,1.2538675761366682e-05,6.790756618782166e-06,2.4318179328666835e-05,2.523254088222312e-05,1.30657519758205e-05,1.2998929536173915e-05,2.0899237588840746e-05,6.295214309781808e-06,2.1181445181441013e-05
57,57.0,0.9921173467152117,1.0069181563614558,2.3406736215354704e-05,5.240383986589361e-06,1.2302889006871628e-05,5.750303312778019e-06,1.0030788744965728,0.994643415151657,1.001988135148254,1.0032855899949742,1.0025114034213998,1.0010917728887163,0.9940561228216777,0.9996268636264567,1.0031692977355662,0.9921779794692869,1.0046458819044326,0.9931352519132752,0.9926377826233118,1.0014247778248744,1.000144229465802,1.0035059682274217,1.0011056420065223,0.9990359661725905,1.0003324270060243,1.005553031370028,1.0003805033453235,1.000419048883398,1.0017524979816983,1.0059716347338183,1.0068459742488292,0.9995731519242559,0.9998013465579068,1.0030672295192158,0.994358391722078,1.0033847985844595,1.7709554998954796e-05,5.240383986589361e-06,8.651480125360302e-06,9.341360558873124e-06,9.550111165064326e-06,2.0034620375188512e-05,6.344957157075437e-06,2.059033674621189e-05,9.981568801876273e-06,7.491907503909195e-06,1.042872916020269e-05,7.383634925539785e-06,6.817776491431098e-06,1.0000562779025814e-05,5.6417103908117645e-06,1.9524480772516726e-05,1.0547549035360767e-05,6.281170398113655e-06,1.0868484383468397e-05,2.1466511496735525e-05,1.15060535997564e-05,1.1754596192464425e-05,6.4744626912020325e-06,2.2543882848888946e-05,2.3406736215354704e-05,1.2355393336300763e-05,1.225616177139525e-05,1.938343962156103e-05,5.969427351058114e-06,1.9539625325857895e-05
58,58.0,0.9920945047011014,1.0069298746673245,2.1552207710402914e-05,4.852618838919264e-06,1.1340937969936313e-05,5.256789612306009e-06,1.003127997017313,0.9946460031449759,1.0019531606246357,1.0032506361916362,1.0024758060510164,1.001147193189669,0.9940538942548451,0.999681908991384,1.0031281577173892,0.992161612182907,1.0045986207625623,0.9931218294725139,0.9926315218939975,1.0013944688737653,1.0001572494487938,1.0035655933434184,1.0010815069193382,0.9990437512278268,1.0003130228887167,1.0056285350288208,1.0003666244007163,1.0004101384975739,1.0017697609439473,1.0060536288830582,1.0069298746673245,0.9995640471000204,0.9997908243328073,1.0031211772764477,0.9943594791999895,1.0034443410764344,1.6356001354623652e-05,4.852618838919264e-06,8.048405382113289e-06,8.642313481792392e-06,8.841875503201624e-06,1.834713619535728e-05,5.9096941418571535e-06,1.880340575573376e-05,9.235686274305445e-06,6.966111150265981e-06,9.653735861177902e-06,6.867523880910682e-06,6.341938698791173e-06,9.22658067054353e-06,5.223617554796095e-06,1.7900760045362433e-05,9.731861832085585e-06,5.8316070922188175e-06,1.0004986080417466e-05,1.9739901927278806e-05,1.05921123910014e-05,1.0797150661848154e-05,6.0272535545327504e-06,2.0744874464519727e-05,2.1552207710402914e-05,1.139264513547817e-05,1.1286901424376735e-05,1.785945757272913e-05,5.523092125596259e-06,1.792668233585181e-05
59,59.0,0.9920723818438008,1.0069246097229543,2.0520848541361033e-05,4.499978171385684e-06,1.0620634963325117e-05,5.070383397840405e-06,1.0031125835336836,0.9946275732167053,1.0018972276867575,1.003192371850761,1.0024151959221346,1.001129537014607,0.9940287255358689,0.999663933544906,1.0030631164663957,0.992129889465353,1.0045320879644641,0.9930929317458519,0.9926015639078668,1.0013373390541271,1.000124524209471,1.0035469909593357,1.00102796052011,0.9990193021964812,1.0002612574720322,1.005610903985787,1.000315826477471,1.0003632383794743,1.0017468511180427,1.0060335120327757,1.0069083417263542,0.9995089327417105,0.999734137609858,1.0031037103538016,0.9943363700401037,1.0034255960531129,1.5484598260802903e-05,4.499978171385684e-06,7.348524382390897e-06,7.903551439804522e-06,8.093569080011556e-06,1.74489516054109e-05,5.559384575587259e-06,1.7939412455817e-05,8.498047671377581e-06,6.5294062176438066e-06,8.922571657239966e-06,6.449892876787482e-06,5.967092852636746e-06,8.430789827451792e-06,4.93488434166989e-06,1.7017970214929352e-05,8.89067912793107e-06,5.399489931218134e-06,9.147079966950207e-06,1.879768795446872e-05,9.698224330962968e-06,9.89576889251981e-06,5.60627219610798e-06,1.9778122541976376e-05,2.0520848541361033e-05,1.0453426232332859e-05,1.0354446969538236e-05,1.689206613390414e-05,5.115621647843228e-06,1.7040688801691404e-05
60,60.0,0.9920515558502824,1.0069051504969084,2.4136225826822605e-05,4.273635432109881e-06,1.1384731567369576e-05,6.708476987013542e-06,1.0029751117604502,0.994566356167607,1.001874052641779,1.0031751633594475,1.0023953936493484,1.000990288415903,0.9939630385124372,0.9995235002974088,1.0030445109456436,0.9920638157032966,1.0045115293720015,0.993025611616704,0.9925360072355982,1.0013204931758184,1.0000480751057872,1.0034026830459852,1.0010141983045684,0.9989448283919504,1.0002517165109726,1.0054630400927627,1.000312164287651,1.0003637010647914,1.0016655778151278,1.0058837763094115,1.0067591499028703,0.9995102639797854,0.9997346079468349,1.002964347386484,0.9942758045929022,1.003281415859697,1.8237731959525236e-05,4.273635432109881e-06,6.769115140032331e-06,7.344925525538389e-06,7.559427556095535e-06,2.0884440553922335e-05,5.28472941115164e-06,2.1471145857367137e-05,8.056204725646016e-06,6.209490315193311e-06,8.530705143588798e-06,6.133252763081086e-06,5.669641060265842e-06,7.901189466685323e-06,5.144567041381373e-06,2.0497905092546348e-05,8.36792824659597e-06,5.202757101041781e-06,8.660196749452275e-06,2.244258676394153e-05,9.229300989571655e-06,9.464650131460307e-06,5.465234752547499e-06,2.347143674416221e-05,2.4136225826822605e-05,9.995909171841978e-06,9.897988236745636e-06,1.9845715418483925e-05,4.870453601324731e-06,2.052345624296468e-05
61,61.0,0.9920326044275191,1.006875457552302,2.8526298629359482e-05,4.071590002783912e-06,1.231940184631271e-05,8.653089298244546e-06,1.0028887152476493,0.9945423414449714,1.0018666557717177,1.0031688750917573,1.0023885958492162,1.0009004983157526,0.9939384998478614,0.9994333652915771,1.0030360715843967,0.9920367992674423,1.0044998224901696,0.99299970647032,0.9925125734404883,1.0013165530222226,1.0000115680188844,1.0033156881629297,1.0010092154527894,0.9989181589444439,1.0002454792918833,1.0053671149754435,1.0003090138199546,1.0003619306483715,1.0016375859949844,1.0057847284719124,1.006660482441084,0.9995081644872178,0.9997323938134901,1.0028748698143195,0.9942536885025451,1.0031938854256965,2.140453586662361e-05,4.071590002783912e-06,6.298841626373176e-06,6.86548217098371e-06,7.069328009807332e-06,2.4794731738057903e-05,5.008735892212847e-06,2.542116963222337e-05,7.598219759465885e-06,5.898022474392355e-06,8.064889060685568e-06,5.8171957274773745e-06,5.361511323787033e-06,7.397079523310664e-06,5.221422741145788e-06,2.454999972263786e-05,7.846465554513803e-06,5.070054497489219e-06,8.143633384220235e-06,2.6813526029460817e-05,8.704276775036394e-06,8.955646756035337e-06,5.407086345351686e-06,2.7933357082962112e-05,2.8526298629359482e-05,9.446577884158e-06,9.352665246319348e-06,2.3285625901508558e-05,4.6710361485658384e-06,2.4583049882432127e-05
62,62.0,0.9920161052824843,1.00683949145225,3.0046025551128193e-05,3.868328774309312e-06,1.2380199753381808e-05,9.332480672464754e-06,1.0028379176118631,0.9945161843850258,1.0018305890819668,1.00313080167003,1.0023534213431329,1.0008513377913073,0.9939107121800661,0.9993850152545666,1.0030032633823878,0.9920104061299154,1.0044646129234567,0.9929729258864276,0.992485259825661,1.001283311555228,0.9999724308081989,1.0032637475770305,1.000977143971155,0.9988822273476796,1.0002151746715549,1.0053146867209466,1.0002824376839932,1.000338048910582,1.0016028298843291,1.0057314661391612,1.0066085137395608,0.9994854209535509,0.9997090021507287,1.0028236833411195,0.9942180184112193,1.0031423473904049,2.2085841805139375e-05,3.868328774309312e-06,5.845150425410627e-06,6.374703269228444e-06,6.568553661251859e-06,2.5726508324252717e-05,4.811630994419224e-06,2.626204716751194e-05,7.05881524655737e-06,5.7019815666877484e-06,7.479481164042674e-06,5.624174013751391e-06,5.166068996021073e-06,6.877025261298582e-06,4.996274362329226e-06,2.5715554693989837e-05,7.325833726320553e-06,4.81530823624162e-06,7.628753373106211e-06,2.8226749167664205e-05,8.16270599249283e-06,8.406471524067303e-06,5.217990915269793e-06,2.9481808284500845e-05,3.0046025551128193e-05,8.871748626634706e-06,8.77895477428702e-06,2.4073918250714033e-05,4.484423055704553e-06,2.5723161397120794e-05
63,63.0,0.9920026361221507,1.0068012127598678,3.0598922394025906e-05,3.669719473746296e-06,1.2407832798056614e-05,9.683969818156884e-06,1.0028446691705584,0.9944958134953341,1.0019333824772585,1.0032498447746698,1.002467900594591,1.000861962820109,0.993897427511113,0.9993965179409909,1.0031244934636125,0.9920026361221506,1.0045862695147063,0.9929639878559027,0.992473544476649,1.0013963349554702,1.0000039821301305,1.003263858273311,1.0010926350831235,0.9988673716398944,1.000331112281253,1.005310333140968,1.00039740575809,1.0004527335161817,1.0015861176362182,1.0057240948275759,1.0066006553520088,0.9995969639480446,0.9998211817041984,1.0028298242057183,0.9942168164107504,1.003142624745155,2.248823495196587e-05,3.669719473746296e-06,5.431068129029739e-06,5.959839346183583e-06,6.204598030460098e-06,2.6274316199753636e-05,4.619145432191156e-06,2.6665288314916717e-05,6.659359065030714e-06,5.500738160476869e-06,7.035754242227524e-06,5.4224947425038634e-06,4.975242546996878e-06,6.585844863799003e-06,4.988615503597716e-06,2.646840328811333e-05,7.1452355326899875e-06,4.538368682027685e-06,7.5521571469768954e-06,2.8855523812072003e-05,8.158796480183486e-06,8.473412975266373e-06,4.966652676326381e-06,3.007327277392492e-05,3.0598922394025906e-05,8.899633470881615e-06,8.790200229814607e-06,2.4521676330948732e-05,4.287669138391991e-06,2.642480000717492e-05
64,64.0,0.9919928450155139,1.0067645820382707,3.0315811707326578e-05,3.326999483253194e-06,1.2062485095489577e-05,9.708370194176673e-06,1.0028731145345053,0.9945577334489281,1.0019517432517553,1.0032701710620664,1.0024877897310887,1.000896529610372,0.9939643334898269,0.9994338214382681,1.0031394843776924,0.9920603825372591,1.00459291430446,0.9930239015634135,0.9925383840778387,1.00141921264037,1.000046864513467,1.0032960562756723,1.0011158498396375,0.9989410307474889,1.0003522147977222,1.0053373768819995,1.0004153536095055,1.0004679033559214,1.0016683245054419,1.0057457237470286,1.0066208559566225,0.9996099435407104,0.9998344048246502,1.0028610561379525,0.994283778302865,1.0031748894519983,2.2073453621692533e-05,3.326999483253194e-06,5.053225700770955e-06,5.555536245288043e-06,5.810712838217312e-06,2.591092369978567e-05,4.207818892788814e-06,2.6232096908507154e-05,6.243586471209815e-06,5.081838109424102e-06,6.61061454683389e-06,4.9946470648255065e-06,4.552182624977069e-06,6.201304382226187e-06,4.890393902184466e-06,2.624716587251489e-05,6.784228146097954e-06,4.120759196917764e-06,7.236243096540381e-06,2.862238477739432e-05,7.887432906254058e-06,8.263654403235379e-06,4.522915826384641e-06,2.980467777152931e-05,3.0315811707326578e-05,8.629420777777386e-06,8.50894051417296e-06,2.4112878257361217e-05,3.898008596209816e-06,2.617469652298575e-05
65,65.0,0.9919876614796616,1.0067335598505738,2.8791327966959443e-05,3.0393185958519467e-06,1.136624524652321e-05,9.144064681818733e-06,1.0029001751389228,0.9945960990542004,1.0019871919827645,1.0033051760401182,1.002524113455086,1.0009251778954305,0.9940063992941514,0.9994632949751052,1.003174556403453,0.9921001455286902,1.0046234664405318,0.9930646607497483,0.9925802998453008,1.0014568602922875,1.0000832112123252,1.003325442630336,1.0011549107919424,0.998986645393489,1.0003890572972038,1.005359342735957,1.0004498610493273,1.0004991758038528,1.0017099703026957,1.0057641965494666,1.0066394076463314,0.9996437584700404,0.9998686022573742,1.0028873438049377,0.9943231269120121,1.0032030301831916,2.0626129090430547e-05,3.0393185958519467e-06,4.967438828739221e-06,5.434311581711356e-06,5.682674281414568e-06,2.4263413682964113e-05,3.877441696955559e-06,2.4541063518231755e-05,6.172532648418922e-06,4.7848173541351335e-06,6.583497271981869e-06,4.668111844173116e-06,4.233108404476957e-06,5.944792091768055e-06,4.554431367573319e-06,2.465947024530463e-05,6.393287451666144e-06,3.7751824154350308e-06,6.764687993509079e-06,2.7105106716271035e-05,7.334104467218145e-06,7.645998875424437e-06,4.135400590345162e-06,2.829268118404318e-05,2.8791327966959443e-05,8.039152276232668e-06,7.94349740690971e-06,2.2571209603547743e-05,3.5781091231036195e-06,2.4585058820899712e-05
66,66.0,0.9919880853937028,1.0067121067598928,2.7801801258971533e-05,3.1636393277682836e-06,1.1108448154516345e-05,8.790550749666266e-06,1.002897614152748,0.9945755553894451,1.0020068473419346,1.0033233232707846,1.0025460577926084,1.0009285962402155,0.9939897114422274,0.9994684194962136,1.0032023855340426,0.992088649237652,1.0046513815105198,0.9930533063353505,0.9925663498631498,1.00147414271929,1.0000783245671394,1.003322469102869,1.001174065522743,0.9989582893375936,1.0004088393500614,1.0053584935954194,1.000470572593965,1.000518825514703,1.0016780684928153,1.0057642632223784,1.0066397366187907,0.9996705922210076,0.9998942319292407,1.0028849504912325,0.9942998094296075,1.0032001332340388,2.017372530584436e-05,3.1636393277682836e-06,5.008306374036126e-06,5.411851493021691e-06,5.680854118701641e-06,2.3498492970272907e-05,4.048846861109718e-06,2.3779640901014734e-05,6.206105963719134e-06,4.99796892639535e-06,6.648402700187085e-06,4.8664960212555615e-06,4.431760153487038e-06,5.816402877581738e-06,4.755112321889963e-06,2.3969717395602494e-05,6.125228143798934e-06,4.033819889525769e-06,6.395959656386373e-06,2.6238432540152294e-05,6.8536548656952914e-06,7.0730700760769245e-06,4.4190762890730935e-06,2.7360135757265546e-05,2.7801801258971533e-05,7.497556614341726e-06,7.433815642757155e-06,2.1975790795370466e-05,3.686836313699421e-06,2.390094308048802e-05
67,67.0,0.9919951166367484,1.0067041833293426,2.8680187453027374e-05,3.429868039088445e-06,1.1288947059902758e-05,9.225071760975713e-06,1.002950940723513,0.9945497875431214,1.0019800039758153,1.003290470297043,1.002516974599665,1.0009867990819306,0.9939656946736809,0.999529298041186,1.0031705627845333,0.992062456358479,1.0046160282647534,0.993026296463475,0.9925412049558692,1.00144160802917,1.0000741342557948,1.0033755516608165,1.0011432036338876,0.9989260157061679,1.0003780584689985,1.0054183355072932,1.0004413192985806,1.00049158847201,1.0016475794873572,1.0058275558159615,1.0067041833293424,0.9996441518458061,0.999866637523762,1.0029389029446611,0.9942698108761895,1.0032531722826745,2.1195308384584348e-05,3.429868039088445e-06,4.740764904951876e-06,5.057567764683803e-06,5.328723424425206e-06,2.4320828469567855e-05,4.34627017986516e-06,2.4624814899859766e-05,5.81769139076061e-06,5.297750315821581e-06,6.260163892481947e-06,5.167930285149875e-06,4.71576315604822e-06,5.403176128005734e-06,5.247414989896454e-06,2.4830732575970807e-05,5.64942946700769e-06,4.46960198530841e-06,5.864959817527751e-06,2.7141757473805986e-05,6.2402611095379875e-06,6.4172261016765556e-06,4.92281667131638e-06,2.8299009266325603e-05,2.8680187453027374e-05,6.807009317218204e-06,6.754411121999593e-06,2.295069869950313e-05,3.906535127750745e-06,2.477973938391572e-05
68,68.0,0.9920097550879083,1.0067118782821929,2.8615232925765555e-05,3.432989099212939e-06,1.1121638634124032e-05,9.320038767478655e-06,1.0029020314102335,0.9945119527063474,1.0019067005872044,1.0032097183696271,1.0024349800817347,1.0009337251173696,0.9939231753202092,0.9994782461021915,1.0030785377927145,0.9920097550879083,1.0045146528562439,0.992971779243502,0.9924958865774999,1.0013634908315883,1.0000157956232172,1.003321640490268,1.0010664151879873,0.9988776914487935,1.0003023111186162,1.0053620703015016,1.0003686731588528,1.0004202741464703,1.0015970918417785,1.0057728608946903,1.0066505062380535,0.9995754593076329,0.9997958568069416,1.002886957654282,0.9942236723191852,1.003199453417504,2.1377069050247483e-05,3.432989099212939e-06,4.491109931294475e-06,4.775270054347815e-06,5.008638708807684e-06,2.4285725743325945e-05,4.306018855617494e-06,2.457044922390243e-05,5.446221249771398e-06,5.200881796375712e-06,5.892403521768318e-06,5.0733844869482215e-06,4.632271287521317e-06,5.038122108951007e-06,5.410035953090207e-06,2.4758214962733715e-05,5.249860892879892e-06,4.537970772561164e-06,5.431123946140759e-06,2.7130731970007124e-05,5.728764091180745e-06,5.866179962227265e-06,4.975640844246738e-06,2.8306997425167304e-05,2.8615232925765555e-05,6.216423132573601e-06,6.173377052344054e-06,2.3074409155089776e-05,3.923364376481327e-06,2.4720276443139556e-05
69,69.0,0.9920320305914393,1.0067297929823307,2.689342622603392e-05,3.352235496882048e-06,1.0810150087892769e-05,8.543049832166487e-06,1.0028771125664622,0.9945805687265213,1.0020113982888281,1.00331981180196,1.0025477660156386,1.0009059707522514,0.9940045360567942,0.999450529731709,1.0032025526167883,0.9921159021027995,1.004650899102334,0.9930759743597634,0.9925842457095102,1.0014743344929942,1.0000681468197288,1.0032911118737984,1.0011760515836237,0.9989529339916169,1.0004123468069708,1.0053283072974577,1.0004810713602732,1.0005324371107,1.0016702939125894,1.005738927561365,1.006617067783656,0.9996912100971186,0.9999104169941638,1.002858109677175,0.9943007089811454,1.0031692275806172,2.0146732529455944e-05,3.352235496882048e-06,4.8834747091572495e-06,5.407485885186891e-06,5.535866510771985e-06,2.27573828151452e-05,4.128617904290222e-06,2.3002747315895338e-05,6.048834048044929e-06,4.91399495614945e-06,6.46454854927469e-06,4.803303078888599e-06,4.4110749309302754e-06,5.533743660577399e-06,5.216705429023455e-06,2.327371903878197e-05,5.766774807918922e-06,4.443561540260256e-06,5.93801755523627e-06,2.5514311155992255e-05,6.19232177508966e-06,6.316352141694493e-06,4.848506884858396e-06,2.66394418229389e-05,2.689342622603392e-05,6.57888395959221e-06,6.549775832702825e-06,2.1713479137304817e-05,3.7948020913959834e-06,2.3234380847308414e-05
70,70.0,0.9920580928521837,1.0067506569537976,2.4480848201078604e-05,3.3482178551086634e-06,1.0365579307671772e-05,7.464304776236346e-06,1.0027890076526345,0.9946251299034764,1.0020043881430565,1.0033138615348904,1.002545245999377,1.0008191711015904,0.9940609090530268,0.9993654209315027,1.0032052686286141,0.9921906109418881,1.0046628198535636,0.9931532801850151,0.9926456291120446,1.0014706586703246,1.0000559756002163,1.0032046361600502,1.0011731386727472,0.9990068525115449,1.0004102207669883,1.005248228389537,1.0004790351345867,1.00052980222646,1.0017311303188807,1.005663313410034,1.0065441599739626,0.9996899230197609,0.9999082641053549,1.0027711646767108,0.9943471701211938,1.0030831193184473,1.8314242770323827e-05,3.3482178551086634e-06,5.271836802214244e-06,6.068388596128775e-06,6.1035990064572295e-06,2.0691113383729318e-05,4.082462238625002e-06,2.092477020530768e-05,6.675098441677918e-06,4.702593841416843e-06,6.967613904776166e-06,4.622407245591545e-06,4.3156704366041386e-06,6.123229596495988e-06,4.91512441899763e-06,2.1183197097726205e-05,6.397299074564201e-06,4.4446068490946495e-06,6.554863363162461e-06,2.3222431734441202e-05,6.774160289525767e-06,6.88276854793067e-06,4.911017607056861e-06,2.4252749907746124e-05,2.4480848201078604e-05,7.0433767379092085e-06,7.026044629986779e-06,1.9745413812257608e-05,3.7753970097851173e-06,2.1146835624432734e-05
71,71.0,0.9920831215401312,1.0067671997206347,2.2189014268818366e-05,3.503194956158521e-06,9.771084353690257e-06,6.572945660617401e-06,1.0028844259416378,0.994609888859734,1.0020305454709235,1.0033415498376597,1.0025722011631186,1.00091487317621,0.9940479062794443,0.9994620297026453,1.0032335331080553,0.9921811724656713,1.0046945123374216,0.9931436191953176,0.9926342539145965,1.0014982932994578,1.0000913033731944,1.0032989637003658,1.0011986716181451,0.9989852616528027,1.0004361822641783,1.005337451310532,1.0005050442435572,1.0005537950588834,1.0017086592900357,1.00574963595934,1.006631616099004,0.9997187135567915,0.9999357906876777,1.0028672503315812,0.9943312621843267,1.003177907433989,1.6701307619122868e-05,3.503194956158521e-06,5.186624612154853e-06,5.988129976999186e-06,6.0112835044083815e-06,1.8906712835476253e-05,4.2917029912563286e-06,1.914558112059576e-05,6.48805714271555e-06,4.738775986835394e-06,6.62408293046586e-06,4.697019546183513e-06,4.481889433499324e-06,6.077210356398314e-06,4.859409829217626e-06,1.9318131772071255e-05,6.3558407348747e-06,4.7288249123162805e-06,6.454706560900963e-06,2.1089281336989713e-05,6.596800977667157e-06,6.639259631055665e-06,5.225802202073239e-06,2.19857656988832e-05,2.2189014268818366e-05,6.770846771116107e-06,6.762303854493159e-06,1.8005047971951553e-05,4.031433564325104e-06,1.927848751168359e-05
72,72.0,0.9921022963252711,1.0067721508068832,2.0116406428008766e-05,3.4278923853480827e-06,9.107309946741639e-06,5.840573553619674e-06,1.002949070847696,0.9945830064914806,1.0019732565684365,1.0032852506639618,1.00251664589602,1.0009896259381976,0.9940188274177979,0.9995375527437141,1.0031794785620256,0.9921472867224937,1.0046382309304367,0.9931116064936147,0.9926041811941867,1.0014380057579058,1.0000829576821286,1.0033667620059752,1.001136856157784,0.9989469911234212,1.0003729876945455,1.005401199447448,1.0004417519713988,1.000489019351649,1.0016667607180127,1.0058123077510843,1.0066951744774002,0.9996566194442384,0.9998731693332923,1.0029380109441703,0.9943023629449645,1.0032455903808661,1.5213821311757458e-05,3.4278923853480827e-06,5.030679654323483e-06,5.768169620759333e-06,5.821992375416638e-06,1.7249260100196068e-05,4.201751776692046e-06,1.748433581606384e-05,6.272199018292101e-06,4.562371125387771e-06,6.317003687829909e-06,4.540875784826203e-06,4.369337680776217e-06,5.8779131398502606e-06,4.637699712264172e-06,1.7598657211689377e-05,6.16371839259456e-06,4.656277159405352e-06,6.224228545403103e-06,1.9147073007872407e-05,6.321749198441393e-06,6.310717185809852e-06,5.096718364875464e-06,1.9933763262965825e-05,2.0116406428008766e-05,6.493537461977015e-06,6.482528935200434e-06,1.6393819789846965e-05,3.949790735518238e-06,1.7555009532856825e-05
73,73.0,0.9921107968775933,1.0067582397365848,1.858334734416291e-05,3.161186562747039e-06,8.420466597859948e-06,5.387341145737987e-06,1.0030017970700242,0.9945513506992023,1.001954134824345,1.0032728978860335,1.002500398477554,1.0010453747773576,0.9939854462370022,0.9995921166952558,1.0031617355152045,0.9921107968775932,1.0046173697167748,0.9930762042353763,0.9925722650900786,1.0014250501214053,1.000090502872212,1.0034282417378577,1.0011244637414383,0.998914776828268,1.000361012429962,1.0054614102538344,1.000428327608479,1.0004741560295913,1.0016337064643106,1.005874199334359,1.0067582397365846,0.9996441562809192,0.9998599530591024,1.0029973141806272,0.9942734839389638,1.0033074551489667,1.4038950012027201e-05,3.161186562747039e-06,4.684102966663017e-06,5.365019988795978e-06,5.423859187933936e-06,1.5970149473936126e-05,3.846668395101139e-06,1.6227743106061022e-05,5.871412557707529e-06,4.180156522410651e-06,5.908082441993792e-06,4.1639956836458296e-06,4.001539560464101e-06,5.463928052512721e-06,4.209060179751727e-06,1.6196722047195616e-05,5.730088762380803e-06,4.315857359569804e-06,5.782909873652267e-06,1.7660137048807436e-05,5.865755360604816e-06,5.83743496191279e-06,4.717236209581349e-06,1.8404509449585618e-05,1.858334734416291e-05,6.046488525658902e-06,6.032240912329518e-06,1.5113391114390064e-05,3.6567198474533424e-06,1.6155304426761388e-05
74,74.0,0.9921052952293687,1.0067235136397845,1.727530327677883e-05,3.1038200274498877e-06,8.094559911832443e-06,4.854357125652999e-06,1.0029037377692733,0.9945446632308386,1.0019368572603444,1.0032558733294197,1.002484403896374,1.000942953258758,0.9939828660106985,0.9994883867952713,1.0031518647505357,0.992120866375797,1.004614067854683,0.9930840444813157,0.9925736945919132,1.001404075132776,1.0000458355520407,1.0033211358812728,1.0011017963218716,0.9989108170614571,1.0003368837790936,1.005351123094499,1.0004012823733908,1.0004440396866459,1.0016302201008496,1.0057624812757455,1.006648051238479,0.9996158046836683,0.9998314463701266,1.0028979504241533,0.9942680500266041,1.003201085061459,1.3046595483176468e-05,3.1038200274498877e-06,4.7732197809225125e-06,5.542224075057392e-06,5.572714925581426e-06,1.4877171092995462e-05,3.7368025830809595e-06,1.513209077305575e-05,6.142649393912306e-06,4.140839713822401e-06,6.377895162100797e-06,4.149642757585405e-06,3.903305363859022e-06,5.590120388147028e-06,4.09648808923195e-06,1.5025970272081585e-05,5.79205755629971e-06,4.307043265205373e-06,5.825507205835988e-06,1.6415492504391183e-05,5.847526206453405e-06,5.7959115538933205e-06,4.688259297592287e-06,1.710776674302669e-05,1.727530327677883e-05,5.930065803848837e-06,5.952825682838661e-06,1.4040276543371523e-05,3.660992025868817e-06,1.4986219807508283e-05
75,75.0,0.9920884328619971,1.0066872900705441,1.5876631656946527e-05,3.2309007759931603e-06,8.076449187711709e-06,4.123704918297422e-06,1.002831767613485,0.9944980963150004,1.0019403308437116,1.003262056989155,1.0024929496767498,1.0008733103191292,0.9939397768120158,0.9994184157744157,1.0031679391074686,0.9920903687859438,1.0046385748167865,0.9930522450714026,0.9925345470623492,1.0014136745243207,1.0000081173469055,1.0032498027667835,1.0011151006305201,0.9988674351220663,1.0003510566622706,1.005284942486007,1.0004193376356416,1.000464562789364,1.0015912789223245,1.0056989698071908,1.0065869377955718,0.9996379501516783,0.9998522841069682,1.0028293386436722,0.9942204281044406,1.0031301401532315,1.1984653460431613e-05,3.2309007759931603e-06,5.359420358303752e-06,6.2191253605106795e-06,6.279505817246992e-06,1.3671124243980301e-05,3.9474034243212045e-06,1.3878472091855932e-05,7.072671386749456e-06,4.6827966481323015e-06,7.613765549916605e-06,4.6741848334947956e-06,4.192449348499647e-06,6.245245603344495e-06,4.086264885505598e-06,1.385096342039629e-05,6.390460790979176e-06,4.458338445889669e-06,6.416701068913774e-06,1.5134115884431458e-05,6.438963594222609e-06,6.374576630823285e-06,4.7991760308502765e-06,1.5740020794415413e-05,1.5876631656946527e-05,6.5216708938430425e-06,6.543220496354369e-06,1.2929518376746069e-05,3.86947415595942e-06,1.3811659602293348e-05
76,76.0,0.9920643436191587,1.006674204188929,1.5176510837895642e-05,3.4895823972189123e-06,8.126362911422288e-06,3.809304674132687e-06,1.0029003533331196,0.9944717004090332,1.0019771576349445,1.0033104030217144,1.0025354277839693,1.0009456075537309,0.9939152464436525,0.9994904344650974,1.0032129092803392,0.9920705236442449,1.0046866969918622,0.993030914058425,0.9925134329616077,1.001462791144372,1.0000411554075272,1.0033286569547357,1.001170280272044,0.9988363256886412,1.0004100869628,1.0053659689055898,1.0004835924074946,1.0005282537238478,1.0015534622614983,1.005782580854164,1.006674204188929,0.9997130548752164,0.9999250984219175,1.0029081158061193,0.9941935564884445,1.0032089014187144,1.1789363335940851e-05,3.4895823972189123e-06,5.403794083917356e-06,6.217632516372209e-06,6.329121418693229e-06,1.3333551985435329e-05,4.439432503347188e-06,1.3479823733958859e-05,7.200850356862679e-06,5.766416036879913e-06,7.910746973708006e-06,5.7514338444794275e-06,4.827087427280478e-06,6.27509896719525e-06,3.7888476564312928e-06,1.3539117591443089e-05,6.402164647752722e-06,4.736039712158286e-06,6.440658853778557e-06,1.4636918560907906e-05,6.517411146777063e-06,6.46201371691721e-06,5.096390877348158e-06,1.5105847468751105e-05,1.5176510837895642e-05,6.68193844603642e-06,6.6625094380925315e-06,1.2682871205464447e-05,4.1548729041579765e-06,1.3492838697466529e-05
77,77.0,0.9920371613445347,1.0066987049629976,1.4667393788947235e-05,3.487841550193535e-06,7.918713949811518e-06,3.774988876662541e-06,1.0029084834329904,0.9944251211600876,1.0018883349165761,1.0032123844758427,1.002442263042917,1.000948762095526,0.9938661331382893,0.9994924941727069,1.0031193942904275,0.9920222469754688,1.0045945643670193,0.9929803402170011,0.9924670185139993,1.001362064700385,0.9999870905302752,1.0033271440043634,1.0010675937244302,0.9987753164718339,1.00030653095792,1.0053538276610217,1.0003789861032437,1.0004169064517656,1.0014934749614683,1.0057637492871276,1.006656276712448,0.9996153914081355,0.9998255239042704,1.0029129671075163,0.994141420298462,1.0032067919250813,1.1836261607458849e-05,3.487841550193535e-06,5.010109581848519e-06,5.764685976436264e-06,5.887065025781431e-06,1.323412837582373e-05,4.544938394383835e-06,1.3349220618119624e-05,6.739390080520495e-06,6.174536314415725e-06,7.516331341583157e-06,6.192876815081661e-06,5.002536735228213e-06,5.83271817210058e-06,3.5313945237262383e-06,1.3418798408077688e-05,5.93898942640391e-06,4.728766057760482e-06,5.982650548418337e-06,1.4290846718313245e-05,6.060513526858551e-06,5.995744063485324e-06,5.13213005725857e-06,1.4628371465295826e-05,1.4667393788947235e-05,6.2435251728343265e-06,6.207132141149332e-06,1.2657917597842859e-05,4.1294649389928875e-06,1.3375139470005076e-05
78,78.0,0.9920110198818065,1.0067344965927822,1.4140958065336331e-05,3.2113407524082374e-06,7.6064459238321145e-06,3.762642693834696e-06,1.0029865508777787,0.9943937384404374,1.0019512071211185,1.0032816598137746,1.0025152116324025,1.0010275280959406,0.9938348326065409,0.9995651552236056,1.003205532564718,0.9920110198818065,1.0046918417523036,0.9929688747810872,0.9924428482275361,1.0014339453852557,1.0000307000435944,1.0034124648972422,1.0011392037477862,0.9987445680835171,1.0003796193117271,1.0054359151563692,1.000454781201636,1.000494474135462,1.001463488949297,1.0058415100759674,1.0067344965927822,0.9996954244802606,0.9999045621348152,1.0029964154568616,0.9941111763155616,1.0032918049970339,1.1653061867868676e-05,3.2113407524082374e-06,4.8052417372959045e-06,5.486961397644013e-06,5.594610760167463e-06,1.3077962794997552e-05,4.178210238489537e-06,1.3220354363474903e-05,6.370432925890152e-06,5.694707175493383e-06,7.1259524819479535e-06,5.704527150833149e-06,4.600907105718529e-06,5.582924551769171e-06,3.2992577229464887e-06,1.3110409299132416e-05,5.68604731112785e-06,4.397537453413227e-06,5.7397220655505386e-06,1.3791226457604109e-05,5.8124230111070025e-06,5.761080840355266e-06,4.784585576192238e-06,1.4062618147519975e-05,1.4140958065336331e-05,5.979928170701788e-06,5.945105283986104e-06,1.2496104592627079e-05,3.8004620845369744e-06,1.3078716328827481e-05
79,79.0,0.9919894909257118,1.0067521180866885,1.407399299374518e-05,2.992287938885427e-06,7.448325954074355e-06,3.892295546906444e-06,1.0029373457438635,0.9944063794058293,1.0019356115810845,1.0032651796841665,1.0024978633119006,1.0009755424106406,0.9938533069905071,0.9995134801287971,1.0031926891055074,0.9920388047739881,1.0046857222038674,0.9929941035888107,0.9924648090847163,1.001407973750399,1.00000360283463,1.0033475521159123,1.001109431784457,0.9987654525574914,1.0003472265996975,1.0053627117023747,1.000417841626719,1.0004551746371542,1.0014881722627782,1.005764868813366,1.006659380274817,0.9996556273936494,0.9998654630146523,1.0029476107770434,0.994125495369936,1.0032272679621903,1.1718090768305456e-05,3.094085070565795e-06,4.631493012088025e-06,5.196749045478417e-06,5.304297001478875e-06,1.3255739134080094e-05,3.978895745247377e-06,1.3394671850448753e-05,5.989056656415866e-06,5.379081597830282e-06,6.68772990683187e-06,5.366609418719239e-06,4.349076681610425e-06,5.3214372508470836e-06,2.992287938885427e-06,1.3216882155803767e-05,5.433636623632642e-06,4.266389350517619e-06,5.491695343448642e-06,1.3712894250764415e-05,5.5641886567607935e-06,5.549156771930278e-06,4.652961259341591e-06,1.3954857424393952e-05,1.407399299374518e-05,5.6863625833913315e-06,5.669925428172886e-06,1.2700630040735279e-05,3.6209174034576935e-06,1.3195987257301557e-05
80,80.0,0.9919738975752154,1.0067501924546456,1.397151371065298e-05,2.8614488899864364e-06,7.201816213054258e-06,3.966382952371764e-06,1.0029370178088233,0.9944480308765937,1.0019465001677141,1.0032791284137434,1.0025107330187828,1.0009794437666368,0.9939050613048829,0.9995200051409427,1.0032098616729372,0.9920961555026339,1.0047074148826645,0.9930520735683674,0.9925189961563287,1.0014309270162753,1.000035204152768,1.0033594636299399,1.0011355168767073,0.9988221615908183,1.0003751639139553,1.0053696918819548,1.0004464020850408,1.000483898918834,1.0015459455934748,1.0057668860425504,1.006661734262762,0.9996832232105274,0.999892837084446,1.00295372451653,0.9941705281561956,1.003239023852959,1.1586740790631601e-05,2.9688287607277516e-06,4.362018674183736e-06,4.822476802349874e-06,4.938023539685346e-06,1.3096913581644078e-05,3.769616484521641e-06,1.3231048329886421e-05,5.5370929940386735e-06,5.040320564659441e-06,6.169598301757632e-06,5.0175565208593665e-06,4.082757120417828e-06,4.965967373611585e-06,2.8614488899864364e-06,1.3156313708632792e-05,5.077578302488107e-06,4.05924369049927e-06,5.138011306030825e-06,1.3615681364809612e-05,5.231271240885139e-06,5.254525705756212e-06,4.424412419936228e-06,1.386652490794811e-05,1.397151371065298e-05,5.33751577155805e-06,5.3316969660460645e-06,1.2582420678204647e-05,3.4248597662952113e-06,1.3132508122923089e-05
81,81.0,0.9919650007803391,1.0067343637069643,1.3834004705028374e-05,2.959987857887667e-06,6.986038122462979e-06,4.0699356414292185e-06,1.0029328285215702,0.994472525708013,1.0019392913386747,1.0032699588868608,1.0025036445893731,1.0009792550647747,0.9939320033705497,0.9995207164556832,1.0032007823775184,0.9921210344139063,1.0046981564473016,0.9930780095295444,0.9925468631599439,1.001428297988659,1.0000460091813932,1.0033619406813048,1.0011355782065285,0.998855560936174,1.0003758246651506,1.005370314600236,1.0004473929805213,1.0004833495924674,1.001579007960777,1.0057671212239416,1.00666316425776,0.9996859777520002,0.9998945113677995,1.0029570140699744,0.9941898950752767,1.0032413100934454,1.1684269917468818e-05,2.959987857887667e-06,4.020040492164671e-06,4.42145647398406e-06,4.526168324433013e-06,1.3052215048608501e-05,3.6332850528874906e-06,1.320666353264513e-05,5.052070911482911e-06,4.649807085804949e-06,5.63296123381901e-06,4.64117396269672e-06,3.863376052651842e-06,4.572705779965915e-06,2.9625569094368e-06,1.3198589954504412e-05,4.6835020669401776e-06,3.91158422815999e-06,4.746474034228617e-06,1.3609517362196132e-05,4.853266056538246e-06,4.9007437768479985e-06,4.207268842746548e-06,1.3814635005802571e-05,1.3834004705028374e-05,4.95890234774418e-06,4.9548759536419325e-06,1.2504602227867837e-05,3.3698116776506236e-06,1.3154626798054221e-05
82,82.0,0.9919635614911044,1.0067102758539546,1.3453423305004166e-05,2.927413812538241e-06,6.809572337352024e-06,3.967940939643122e-06,1.0029988163278503,0.9944365242891344,1.001986760793991,1.0033239635026023,1.0025552460208789,1.0010427345403337,0.9938978284972153,0.9995839270583209,1.003252283840128,0.9920887662028038,1.0047515727565632,0.9930463756832226,0.9925163014889301,1.0014796863191429,1.0000685084334437,1.0034214454927566,1.0011890378532724,0.9988145085683476,1.0004294147958368,1.0054226245381719,1.0005007294530373,1.000533612314832,1.0015281488080479,1.0058140879778699,1.0067102758539546,0.9997424748059469,0.9999504623729316,1.0030263174406997,0.9941578700314423,1.0033010491970982,1.1459839584439511e-05,3.083011485078295e-06,3.7427849794411392e-06,4.191955395119365e-06,4.247354662749421e-06,1.2699889351425362e-05,3.6273918079132754e-06,1.2849323963298252e-05,4.773845400220863e-06,4.373482345603533e-06,5.3817790481749395e-06,4.387284285201311e-06,3.759469678299481e-06,4.339741055726077e-06,2.927413812538241e-06,1.292052563263184e-05,4.503580258997437e-06,3.940223193388807e-06,4.5998106923247285e-06,1.3259787459406961e-05,4.763991919206459e-06,4.806394466265621e-06,4.217165754276734e-06,1.3438553479684707e-05,1.3453423305004166e-05,5.012819994286614e-06,4.9707267607723985e-06,1.2222944066414552e-05,3.461968704687172e-06,1.2870687577983363e-05
83,83.0,0.991970340657533,1.0066834681847263,1.2457217233197033e-05,2.871332920420212e-06,6.698287294224884e-06,3.400314716053639e-06,1.0030040668958689,0.9943462971264221,1.0019227000293518,1.0032557613785178,1.002488500655187,1.0010503728218247,0.9937952998521051,0.9995923259689902,1.0031789029967262,0.9919703406575329,1.00467040723456,0.9929287862704951,0.9924114623897276,1.001406130379589,1.0000025948613602,1.0034121199469626,1.0011159789075796,0.9987029298578586,1.000358021349228,1.0054001434889583,1.0004283589492375,1.0004595034762418,1.0014050384123645,1.0057835406635738,1.0066789564272765,0.9996721434862494,0.999879833268463,1.0030346100331853,0.9940566520911709,1.0032920988233067,1.0517603946743283e-05,3.272396329139562e-06,3.993659489609512e-06,4.55554850806489e-06,4.523815611277043e-06,1.1656223542705009e-05,3.7549832303736758e-06,1.1784054936038065e-05,5.023162441899573e-06,4.325364914183611e-06,5.5845855713515264e-06,4.3795430227887085e-06,3.795223423623962e-06,4.732305216527017e-06,2.871332920420212e-06,1.1889956504835036e-05,4.937823608997584e-06,4.257892645892007e-06,5.057485637703437e-06,1.2210024763790578e-05,5.257586430820666e-06,5.393026340571893e-06,4.562628386172207e-06,1.239950504393796e-05,1.2457217233197033e-05,5.487670927280487e-06,5.448426728419709e-06,1.1292517560602114e-05,3.682417196562679e-06,1.1844636713217458e-05
84,84.0,0.9919854985061197,1.0066590611035882,1.1795182432759945e-05,2.8627052943407576e-06,6.708355289195752e-06,3.077451846799302e-06,1.0029701562174769,0.9943966091363694,1.0018912264449074,1.0032231073417825,1.002454010259526,1.0010154050219267,0.9938469634236318,0.9995554702373007,1.0031457353270767,0.9920185975551846,1.004635278901164,0.9929762313263965,0.9924635466607855,1.001370110947487,0.9999989441311787,1.0033772612403453,1.0010787720909013,0.9987717033599839,1.0003220047381947,1.005374279664288,1.0003913397186015,1.0004226801672575,1.0014808187735478,1.0057570449083801,1.00665379438118,0.9996383718783708,0.9998445476571622,1.0030030221184094,0.99411686535295,1.0032578220911048,1.0160609555525154e-05,3.5060585038226224e-06,4.234923502103282e-06,4.841949259028413e-06,4.805580980156856e-06,1.1172578861815224e-05,3.9606805995906e-06,1.1195031083306897e-05,5.361021643597305e-06,4.282637811185789e-06,5.961924533455218e-06,4.3686594609184015e-06,3.881772175107738e-06,5.046943204108022e-06,2.8627052943407576e-06,1.1459700141473013e-05,5.2260756103723685e-06,4.622076868902584e-06,5.34012192291901e-06,1.1640437075794083e-05,5.531203582530028e-06,5.748638321178726e-06,4.902352804036739e-06,1.1725960519793377e-05,1.1795182432759945e-05,5.665863943533309e-06,5.6473047299336e-06,1.0946209504080801e-05,3.946513836330673e-06,1.1409940914171931e-05
85,85.0,0.9920067923692514,1.0066420702936478,1.1398347847737649e-05,2.6807459618442278e-06,6.433711716097919e-06,3.015263054645363e-06,1.0029262474333527,0.9943913369632376,1.0018675051919768,1.0032004386297455,1.0024353162549735,1.0009746782494848,0.993843437255701,0.9995135097818962,1.003134505973651,0.9920234253316526,1.0046310989763025,0.9929839444412357,0.9924647480643676,1.0013527426920723,0.9999805999201062,1.0033392215315957,1.0010614043295656,0.9987619859290623,1.0003053936063777,1.0053302781802886,1.0003739955568476,1.0004071006841222,1.0014679290954374,1.0057064677497298,1.0066037325805846,0.9996199124012248,0.9998264184322966,1.0029646175456672,0.9941104748424299,1.0032202055687094,9.839551087149793e-06,3.4012377499923005e-06,3.949181274921134e-06,4.529836462798484e-06,4.532065136191106e-06,1.0759299467660977e-05,3.8142125327461483e-06,1.069775417055574e-05,5.162803795219155e-06,3.980696124639716e-06,5.868513239956351e-06,4.057018032187169e-06,3.677572537101649e-06,4.739226911318243e-06,2.6807459618442278e-06,1.1157038722696379e-05,4.908971481357924e-06,4.451354720818356e-06,5.030144331390152e-06,1.1297395154367573e-05,5.2385020783858515e-06,5.440672695765727e-06,4.702737061011524e-06,1.1335265982187131e-05,1.1398347847737649e-05,5.430990330695067e-06,5.3958722833089525e-06,1.0625339209728229e-05,3.8057079145823105e-06,1.1103297184622487e-05
86,86.0,0.9920313788557877,1.0066375114380133,1.0531562623273855e-05,2.50832233530914e-06,5.949317003595186e-06,2.7158891160023476e-06,1.0029440384230557,0.9944459093039688,1.0018798093958392,1.0032135934071444,1.0024486454364017,1.0009888843227146,0.993901158687554,0.9995260955524192,1.0031511114193084,0.9920923560670238,1.004656645732398,0.9930550949765429,0.9925221188674987,1.001372128621234,1.0000159744758148,1.0033651293154862,1.0010805196118098,0.9988256368305877,1.000325530493796,1.0053592957658886,1.0003937168839072,1.0004259855905013,1.0015385914649326,1.0057374463802526,1.006637511438013,0.9996408955195311,0.9998474437470005,1.0029863858533425,0.994168409315576,1.0032461560744235,8.944012484206322e-06,3.2153076968741362e-06,3.5821022283052923e-06,4.113508320458791e-06,4.1134537148783995e-06,9.784202836921848e-06,3.6809568491970182e-06,9.735322303529423e-06,4.708064875443119e-06,3.965779019767463e-06,5.402388385340746e-06,4.022808038055312e-06,3.6038243753193434e-06,4.329922813577284e-06,2.50832233530914e-06,1.019768162974629e-05,4.498459725254771e-06,4.306765824250787e-06,4.618055239881484e-06,1.0401076592140142e-05,4.815929994641188e-06,5.005854978994285e-06,4.5606456974321664e-06,1.0493381767706592e-05,1.0531562623273855e-05,4.987169652730173e-06,4.95450519878414e-06,9.642894421890991e-06,3.6077438307364627e-06,1.0147806653208623e-05
87,87.0,0.9920564145745886,1.0066484818543109,9.545886995359493e-06,2.3566136296461576e-06,5.517207682170564e-06,2.3713741652292068e-06,1.002861231433657,0.9944546403966091,1.00186689787529,1.0031948390564311,1.0024298917632892,1.0008935293342505,0.9939126949413629,0.9994305136150125,1.0031339689052545,0.9921121528420892,1.004645539098849,0.9930723676139167,0.992533999840946,1.0013517022559608,0.9999774213380248,1.0032658407595374,1.0010574577342979,0.9988345135682181,1.0002999704580302,1.0052489516366794,1.000366225663104,1.0003983367398626,1.0015527978692955,1.005624531333655,1.0065233402186746,0.9996119562980437,0.9998192796709322,1.0028959549269214,0.9941814239696116,1.0031465219382643,8.100427964671695e-06,3.1666412978081415e-06,3.250418006800871e-06,3.7382433721657756e-06,3.7351936492072202e-06,8.853965369041123e-06,3.726528605064106e-06,8.808505166734178e-06,4.292723389469831e-06,4.104925948700534e-06,4.9529426281886746e-06,4.159909381875491e-06,3.7174855285042277e-06,3.949808416869337e-06,2.3566136296461576e-06,9.227038376868611e-06,4.111613511951409e-06,4.40921883963999e-06,4.2253193830589905e-06,9.416466615542924e-06,4.402492505534893e-06,4.569702836867676e-06,4.6667182944936485e-06,9.51478249506064e-06,9.545886995359493e-06,4.555848491769434e-06,4.523827745432024e-06,8.725420684384453e-06,3.525742463975618e-06,9.18181887042972e-06
88,88.0,0.9920790561345141,1.0066704053982414,8.817068883535786e-06,2.234773087952718e-06,5.2404127122928475e-06,2.1796935440207086e-06,1.0028452903628287,0.99451552764763,1.0018567027461198,1.0031830433912685,1.0024159208138042,1.0008773941224955,0.9939769275445446,0.9994163136565332,1.0031163377649117,0.9921736290303682,1.0046267726619251,0.9931337651366012,0.9925997175004817,1.0013394264268654,0.999991040489871,1.0032530215141597,1.0010456658170919,0.9989032484414604,1.0002888518016797,1.0052401327117804,1.000357907613481,1.000390851545892,1.0016287210823267,1.0056166932843917,1.0065158823929552,0.9996061414559864,0.9998130667494538,1.0028852967798072,0.9942431955652798,1.0031335465408533,7.677044962183178e-06,3.032702661166807e-06,3.1225246939727384e-06,3.6166570617607237e-06,3.5969851810396233e-06,8.34657119807815e-06,3.5697293531306683e-06,8.307947984754385e-06,4.101637771631337e-06,3.917018962919771e-06,4.722731451600937e-06,3.971463953723827e-06,3.567489868222694e-06,3.8094139513785418e-06,2.234773087952718e-06,8.657269029697274e-06,3.987976635930648e-06,4.2698487001503155e-06,4.096471805681803e-06,8.745552357386523e-06,4.255018929904815e-06,4.370486193603345e-06,4.553293070249829e-06,8.784900710279688e-06,8.817068883535786e-06,4.4315111395082415e-06,4.391466286691235e-06,8.314749453107887e-06,3.324161040839107e-06,8.617914988702715e-06
89,89.0,0.9920964601444242,1.0066967875600246,8.178384759954783e-06,2.3608678722132224e-06,5.363973426093769e-06,1.825551617095519e-06,1.0029383268416978,0.9945175988494772,1.0018610147600882,1.0031863755718744,1.00241740625138,1.000969670359149,0.9939695102283315,0.9995062300497626,1.003114699063744,0.9921526279003678,1.0046177701963679,0.9931111305934736,0.9925910081119192,1.0013445444763869,1.0000243092601961,1.0033468252875888,1.001050741312042,0.998903093460698,1.000294593473612,1.005329714307196,1.0003659408141221,1.000401303635632,1.0016257446843673,1.0057062494953743,1.0066070174831283,0.9996186367328966,0.9998244843774312,1.0029829389905063,0.994238818756384,1.0032272325526188,7.349768122162773e-06,3.603526336750769e-06,3.206071900288381e-06,3.7225987940300746e-06,3.681788053309999e-06,7.956675805664132e-06,4.267365214015327e-06,7.928595813238196e-06,4.198414291934549e-06,4.8715801651059986e-06,4.854317481489214e-06,4.894127088081367e-06,4.267916293353384e-06,3.946763951196952e-06,2.3608678722132224e-06,8.151069819200384e-06,4.122918842582402e-06,5.117516446653695e-06,4.208951395035751e-06,8.140522410444505e-06,4.3598564070387606e-06,4.458331418555247e-06,5.736989961387989e-06,8.142753914744858e-06,8.178384759954783e-06,4.526498878150207e-06,4.486169243478531e-06,8.027660333099318e-06,4.033288425644822e-06,8.117913344007483e-06
90,90.0,0.9921057832131783,1.0067211338298794,7.499770955535938e-06,2.446520401275447e-06,5.401834566842801e-06,1.4916762162373073e-06,1.0030226527758463,0.9945290954785,1.001849140846558,1.0031748897270634,1.0024054984957183,1.0010567320743675,0.9939731249082826,0.999590507668654,1.0030983672205793,0.9921456090453445,1.0045971177683424,0.9931044121802489,0.9925916096207077,1.001342013091552,1.0000639069882562,1.0034477086184825,1.0010491394161647,0.9989192700919499,1.000295182649572,1.0054356118853567,1.0003708535625484,1.0004062724437617,1.001647156320591,1.0058187396144722,1.0067211338298794,0.9996276397890967,0.9998334591788229,1.0030766672190325,0.9942444880990227,1.0033284337147363,6.762510493031162e-06,4.100048605834693e-06,3.2939099284494703e-06,3.7939409377374798e-06,3.7629494228354438e-06,7.322999636703873e-06,4.886584186983447e-06,7.308883600390656e-06,4.297688336687908e-06,5.7149282728609075e-06,4.99972148750187e-06,5.710769038042011e-06,4.902917215966906e-06,4.089647787808584e-06,2.446520401275447e-06,7.467369434168091e-06,4.240719061124617e-06,5.908563876554867e-06,4.285507319662282e-06,7.432184889279619e-06,4.443857417980207e-06,4.56799263325242e-06,6.796318043388357e-06,7.472101846864318e-06,7.499770955535938e-06,4.527303621919993e-06,4.510982147788621e-06,7.385831420535781e-06,4.68813726176481e-06,7.434377723354291e-06
91,91.0,0.9921041819496366,1.0067376339524423,7.171229088128792e-06,2.31242330458051e-06,5.125204778922677e-06,1.362175767334451e-06,1.0030112459395626,0.9945223374674649,1.0017468543968044,1.0030561935394502,1.0022885512206083,1.001038810258372,0.993955485629085,0.9995733783617348,1.0029682123043722,0.9921041819496366,1.0044521393722647,0.9930619581714852,0.9925668493105623,1.0012275037592286,1.000016136216778,1.0034312315809757,1.000933107253811,0.9989067639529865,1.0001801443739553,1.0054116125238068,1.0002559256751151,1.0002918263664717,1.0016363670727155,1.0057956745333485,1.0066987216936807,0.9995120737022231,0.9997180027530309,1.0030618156104825,0.9942277622043698,1.0033109694996458,6.402949142231935e-06,3.7359369561723796e-06,3.305703772806372e-06,3.7706126073607776e-06,3.733862461394414e-06,6.885235297497656e-06,4.441306193652024e-06,6.894598901386421e-06,4.186359011387407e-06,5.178977760801046e-06,4.835914437948439e-06,5.178676578992222e-06,4.459666346589059e-06,4.060633090577065e-06,2.31242330458051e-06,7.037721586602432e-06,4.204895443499132e-06,5.416867625926178e-06,4.220789173074679e-06,7.028629569746791e-06,4.383489755530338e-06,4.494334726762524e-06,6.231239831563729e-06,7.161465165147467e-06,7.171229088128792e-06,4.4183365943087555e-06,4.419970678359752e-06,6.894294488819552e-06,4.2913617822474765e-06,6.99866199458497e-06
92,92.0,0.9920899376189696,1.0067432146900173,6.8111947575219125e-06,2.2092674778894657e-06,4.848931328281048e-06,1.2837592356139175e-06,1.0030175308800413,0.9945690366780972,1.0017650335987525,1.0030774671386709,1.0023084088644718,1.0010581705553026,0.9940033571832817,0.9995957258700626,1.0029867511499748,0.9921358629039043,1.0044623616585113,0.9930923481941992,0.9926101035100615,1.0012472654451574,1.0000450592350676,1.0034428672537559,1.0009521295647748,0.9989633612043358,1.0002007575240057,1.005422633837791,1.000276664403182,1.0003093714131925,1.001693441474191,1.0058094005254865,1.0067141402778057,0.9995375773578821,0.9997443522161673,1.0030756191496732,0.9942807262465928,1.0033223408907006,6.024420313519047e-06,3.6341563617194802e-06,3.123837524314744e-06,3.5415301799952245e-06,3.4865186389671584e-06,6.434844258320527e-06,4.305775869254953e-06,6.4595530457033395e-06,3.860971775587803e-06,5.120485043461032e-06,4.446995904464249e-06,5.162827546761361e-06,4.3379686992249015e-06,3.7859708838209483e-06,2.2092674778894657e-06,6.574320266968876e-06,3.917410447766366e-06,5.2437303276359836e-06,3.925699301937084e-06,6.609688529020783e-06,4.07879813363514e-06,4.169780049481199e-06,6.050975321396476e-06,6.805210104814178e-06,6.8111947575219125e-06,4.110332515184381e-06,4.113202741365015e-06,6.415951912010035e-06,4.1725162577395075e-06,6.53400565895029e-06
93,93.0,0.9920658301115916,1.0067354870593248,7.195369269494402e-06,2.133850961511165e-06,4.775928627431477e-06,1.4807411384123954e-06,1.0030223675030843,0.9945369437307405,1.0017435773782744,1.0030566827702765,1.002284848159087,1.0010668016254811,0.9939627917784983,0.9996040752280734,1.0029549658138321,0.9920766224363214,1.0044212126225933,0.9930345791199091,0.9925630711829326,1.0012281822200937,1.000031045508963,1.0034528662003181,1.0009340350349436,0.9989348511023095,1.0001848565876261,1.0054391862782694,1.0002644497591973,1.0002996336945327,1.0016696500146018,1.005829373623655,1.006735487059325,0.9995301277101197,0.9997367240608468,1.0030869585877724,0.9942462435087401,1.0033321320480515,6.0294420297995755e-06,3.6037035595344776e-06,2.8411764429519573e-06,3.233921478299083e-06,3.182930932534798e-06,6.604006924178673e-06,4.26404746602343e-06,6.643352421838774e-06,3.516004622663702e-06,5.223936791842822e-06,4.0528434475594984e-06,5.290187790104533e-06,4.309567708737085e-06,3.457373937055068e-06,2.133850961511165e-06,6.737042491947628e-06,3.5848518490369513e-06,5.163713796929453e-06,3.601690024310372e-06,6.952668859009556e-06,3.747939157511902e-06,3.830961659251421e-06,6.006244970096637e-06,7.179442705677563e-06,7.195369269494402e-06,3.782706385258315e-06,3.7819536336326224e-06,6.467490542119175e-06,4.1542349968983465e-06,6.705201967135378e-06
94,94.0,0.9920357639742274,1.0067146207446236,7.690892994935567e-06,2.006134052051224e-06,4.8047461180858e-06,1.7283234194972403e-06,1.0030082098695225,0.9945372773737275,1.0017658414173514,1.0030724151141608,1.0023028384766666,1.0010520517862636,0.9939671397729669,0.9995934393946855,1.00296704505345,0.9920727615404261,1.0044304263887103,0.9930308336174796,0.9925647408075731,1.0012490485044345,1.000032068128616,1.0034346890324373,1.0009561703832044,0.9989469966030076,1.0002084031078886,1.0054266977044521,1.0002884486616241,1.0003245876842708,1.0016849579811042,1.0058201817066037,1.006726411731055,0.9995535185541669,0.9997603235780012,1.0030713131264248,0.9942472026104444,1.0033136067976398,6.194182338494599e-06,3.7355969415078836e-06,2.6034099690910196e-06,2.983149505389266e-06,2.94216757407421e-06,6.953034264892669e-06,4.409550206168776e-06,6.991446236061764e-06,3.2427214283184155e-06,5.376041386377636e-06,3.7045990053480566e-06,5.417925088366218e-06,4.476949804270898e-06,3.183477568932771e-06,2.006134052051224e-06,7.046360228393276e-06,3.3091535550452335e-06,5.273747315743969e-06,3.3317396384399106e-06,7.418698672070228e-06,3.4667474357747247e-06,3.540962129775659e-06,6.214923448669418e-06,7.674636564878996e-06,7.690892994935567e-06,3.496749186545488e-06,3.493132004992217e-06,6.646284766113109e-06,4.294384300525717e-06,7.023585931325131e-06
95,95.0,0.9920036437536021,1.006691020100319,7.617316426657978e-06,1.917116567490848e-06,4.707104705977134e-06,1.8312706799985908e-06,1.0029716596491398,0.9945070096272088,1.0017790942746658,1.003082094764346,1.0023165419583677,1.0010115041919174,0.9939302616982124,0.9995509558191787,1.002983399850211,0.9920340205085558,1.0044460703539664,0.9929945823269603,0.9925288927974071,1.00126273383645,1.0000078854624308,1.0033884040252607,1.0009723967007935,0.9989041624700934,1.0002246593703268,1.0053745655658803,1.0003052788355562,1.0003406888933777,1.0016232433626135,1.0057613946555386,1.0066670725817335,0.9995737286671349,0.999779721254007,1.0030321750375832,0.9942073330874069,1.0032675202714387,6.286614720778228e-06,3.8477330299760825e-06,2.3735356751342057e-06,2.727189495109804e-06,2.6983341797627753e-06,6.9790522375956065e-06,4.485815828797837e-06,6.9776341579919154e-06,2.98406987014834e-06,5.354574264512574e-06,3.408496162744157e-06,5.3840828257664645e-06,4.566926948473411e-06,2.9085609481480455e-06,1.917116567490848e-06,7.071892665774227e-06,3.0236547315104955e-06,5.354336502582178e-06,3.0439838410044814e-06,7.352289648305121e-06,3.160466851160639e-06,3.227299600591196e-06,6.344246495876441e-06,7.583371107142153e-06,7.617316426657978e-06,3.1863690119118335e-06,3.182093088743783e-06,6.750620202917918e-06,4.364981026068345e-06,7.050483066636895e-06
96,96.0,0.9919733739964403,1.0066776481483544,9.036860391277897e-06,2.0564733289273337e-06,4.837440886372121e-06,2.3954434770233015e-06,1.0029461558034183,0.9944483889652311,1.0018083301500822,1.003112113210689,1.0023509942112163,1.0009860530423176,0.9938666621521175,0.9995256676398351,1.0030224005642694,0.9919737731562935,1.0044884028897199,0.9929355833823118,0.9924662257195442,1.001294298360607,0.9999790973741738,1.003349072639677,1.0010069224964753,0.9988218666814974,1.0002618955374036,1.0053241714001142,1.0003455077049188,1.0003821082545932,1.001527171602427,1.005703360250306,1.0066083817848048,0.9996179267306462,0.9998237217611047,1.0030051703193097,0.994142195591257,1.0032284212065417,7.243791630912504e-06,3.5694515761152507e-06,2.1598207451079897e-06,2.481038403206513e-06,2.4593963734121484e-06,7.877045456719615e-06,4.091843319244445e-06,7.788926254649345e-06,2.7387832759403696e-06,4.848834326117871e-06,3.162002686765613e-06,4.874774818177079e-06,4.1588755452484346e-06,2.632323061095321e-06,2.0564733289273337e-06,8.293920703356828e-06,2.7361337746226694e-06,4.9544551836277695e-06,2.754115959073117e-06,8.57474723318246e-06,2.8627914367833066e-06,2.9259827832629804e-06,5.876895008556568e-06,8.933346335275844e-06,9.036860391277897e-06,2.8992225298717053e-06,2.893220739337068e-06,7.965518277441784e-06,3.995306646689716e-06,8.277328787164106e-06
97,97.0,0.9919488592494674,1.0066874679106723,9.875421136298638e-06,2.1616776364512286e-06,5.309906771246377e-06,2.3836557166833388e-06,1.003024986743868,0.9944532524937536,1.0018200297171425,1.003122195120128,1.0023615806195052,1.0010641141961698,0.9938717347234791,0.999604267656679,1.0030311058717887,0.9919733102118937,1.0044937863402066,0.9929357766507934,0.9924703890182962,1.0013054722880417,1.0000104875124618,1.0034230128176707,1.0010189993703678,0.9988323625948192,1.00027482505707,1.00539932112711,1.0003622351601669,1.0004029193695698,1.0015481071631291,1.0057811624452575,1.0066874679106725,0.9996350556692191,0.9998409866628026,1.003084841209218,0.9941460586249754,1.0033024925187073,7.642399862479681e-06,3.26320448541001e-06,2.9231294976156983e-06,3.534792240030847e-06,3.490526454849247e-06,8.230101689772345e-06,3.727457552671331e-06,8.085658772412795e-06,4.089782438379822e-06,4.548285799174589e-06,4.915615590808845e-06,4.580439425516909e-06,3.809650221523114e-06,3.5108727355867457e-06,2.1616776364512286e-06,8.92994361929091e-06,3.6286889559563366e-06,4.536494202650033e-06,3.6093812744948834e-06,9.239692286049796e-06,3.6741597399176205e-06,3.7171353209620153e-06,5.394665539051609e-06,9.725005401103856e-06,9.875421136298638e-06,3.690887767730136e-06,3.6851510560710667e-06,8.519445738869344e-06,3.6410741385185834e-06,8.916462557743357e-06
98,98.0,0.9919340040594078,1.0067285718167402,9.030760790216009e-06,2.0653126943252522e-06,5.394302267513254e-06,1.9117828100372764e-06,1.0030013403404532,0.9944108140662751,1.0018225865511492,1.0031233646576356,1.0023620072022175,1.0010382204625323,0.9938295233934757,0.9995791570920703,1.003032909784401,0.9919340040594078,1.0044965229042884,0.9928975838453958,0.9924308612300229,1.001302997497294,0.9999829054473578,1.0033919777703186,1.0010135588585138,0.9987809459212694,1.0002684324237399,1.0053619021238673,1.0003550077599435,1.000393128810904,1.0014920278178432,1.0057407594201013,1.006648120888258,0.9996313674081222,0.9998379551923576,1.003061154264496,0.9941003058452539,1.0032713915682585,6.987734747855403e-06,3.1367605420954847e-06,3.6266405209749546e-06,4.507960515435954e-06,4.44376506254926e-06,7.535410449395087e-06,3.5470679585665146e-06,7.416910710173025e-06,5.342018741673286e-06,4.298927486496363e-06,6.587505012555976e-06,4.331768967363083e-06,3.5982705348393745e-06,4.334744822225259e-06,2.0653126943252522e-06,8.171112052222996e-06,4.4693479526872165e-06,4.363831687847015e-06,4.4096554662401935e-06,8.418378008373563e-06,4.4297319584925465e-06,4.462542580559328e-06,5.154420339068093e-06,8.881028256021555e-06,9.030760790216009e-06,4.407490733066142e-06,4.401165552540641e-06,7.80666542053682e-06,3.5090311222509583e-06,8.153107338750216e-06
99,99.0,0.9919314850986074,1.0067895699261207,8.289296128426528e-06,1.9032830922052642e-06,5.011448256343605e-06,1.7135698919947836e-06,1.002954459496476,0.9944078871329696,1.0018426244273553,1.0031429925794384,1.002382729381058,1.0009845031455071,0.9938269378691335,0.99952167843774,1.0030647537506234,0.9919410956278024,1.0045335081726807,0.9929057521467612,0.9924346986784441,1.0013191811326845,0.9999670692719694,1.003331121369795,1.0010261890010632,0.9987850504325152,1.0002797916300672,1.005296783797983,1.0003639418939867,1.0004024161575455,1.0015043351605788,1.0056734543300425,1.0065803652749972,0.9996349493457687,0.9998422772649619,1.00301157807863,0.9940959662067327,1.003210747044747,6.3487405899745136e-06,3.045513133586485e-06,3.369124628153374e-06,4.174654961981463e-06,4.135061987573302e-06,6.899681414364688e-06,3.4242615637230675e-06,6.807779526266668e-06,5.035789715447757e-06,4.156916593973163e-06,6.356649430254831e-06,4.173774060397165e-06,3.4679074084041466e-06,4.005889209160461e-06,1.9032830922052642e-06,7.45147558870102e-06,4.1288692324023175e-06,4.214767214192921e-06,4.0563839530221825e-06,7.685223334999645e-06,4.059123443493244e-06,4.0935818546282356e-06,4.939000683323562e-06,8.135706145008007e-06,8.289296128426528e-06,4.01031111833923e-06,4.002791077139974e-06,7.135537421660441e-06,3.4041920801234195e-06,7.432161099381069e-06
100,100.0,0.9919390675418938,1.0068542017059,7.5718913586624125e-06,1.7273620673348341e-06,4.608049497854326e-06,1.5481309792638633e-06,1.0030276964459772,0.9944125579798178,1.0018784062966914,1.0031725329882313,1.0024150048762925,1.001054211047784,0.9938296742155123,0.9995896126528078,1.0030988034976152,0.9919390675418936,1.0045641811050237,0.992905209737063,0.9924384588928196,1.001355666138221,1.0000070073945302,1.00340399185752,1.0010608106259398,0.998796165501736,1.0003150753241261,1.005371971683841,1.0003997196417556,1.0004411935752042,1.0015212156741993,1.0057486176172197,1.0066548219987228,0.9996687574958177,0.9998761337510815,1.0030825090281874,0.9940992356312439,1.0032838745733275,5.762225514676407e-06,2.7808903030194792e-06,3.12566409777104e-06,3.844056552797097e-06,3.824900833443158e-06,6.274637281074247e-06,3.157970000784438e-06,6.188487289065771e-06,4.69720576535056e-06,4.043062658765498e-06,6.012522026308114e-06,4.048563979773186e-06,3.2506838334594486e-06,3.6917387889492184e-06,1.7273620673348341e-06,6.7790037077006206e-06,3.8037197755012143e-06,3.828536132054879e-06,3.7327194565017193e-06,6.997927568247055e-06,3.7271088967250195e-06,3.758564108516879e-06,4.486479690794137e-06,7.422938238990855e-06,7.5718913586624125e-06,3.6718375688822395e-06,3.6656499106579537e-06,6.493336248796954e-06,3.110340309249331e-06,6.7614609717760155e-06
101,101.0,0.9919522906707434,1.006906206623164,7.146717244367688e-06,1.614738529984093e-06,4.300878415580021e-06,1.4563216490048154e-06,1.0031678605889434,0.994420252909459,1.0019192345686414,1.003213954875173,1.0024569596639112,1.0011976370829923,0.9938383732659226,0.9997325241172889,1.0031412709355436,0.9919442547476691,1.0046055295338516,0.9929107058944195,0.9924465413161196,1.0014042470674756,1.0000792923295172,1.0035520926399437,1.0011094484263066,0.9988104728192612,1.0003641634663496,1.0055241860548498,1.0004511011881505,1.0004954146505365,1.001536565737988,1.0059027283842281,1.0068083233858542,0.9997196567955593,0.9999270790016633,1.0032268080670337,0.9941058292911238,1.0034322891122454,5.360217716879368e-06,2.6049705032667843e-06,2.8690957020789723e-06,3.49362467921468e-06,3.488374246473627e-06,5.844438933523816e-06,2.9832971841009492e-06,5.765106780241585e-06,4.271313553907472e-06,3.8767476417408404e-06,5.460338014565885e-06,3.860310790131623e-06,3.07968918118501e-06,3.3801166308853087e-06,1.614738529984093e-06,6.362548437505463e-06,3.494636980183493e-06,3.605267526084293e-06,3.4394651135366854e-06,6.578674126457813e-06,3.443898522068222e-06,3.476045978531989e-06,4.351568811951545e-06,7.009112279117534e-06,7.146717244367688e-06,3.4152261380205275e-06,3.4071688103878237e-06,6.03358564171738e-06,2.9626654552758763e-06,6.347391314014304e-06
102,102.0,0.9919627016907482,1.0069293241450006,7.282326065749146e-06,1.6286747628953967e-06,4.322088472019261e-06,1.4187821909094786e-06,1.0032787499002582,0.9944503946792229,1.0019546762290432,1.00324902060523,1.002492821574469,1.00131199046883,0.9938753235336637,0.9998479528233267,1.0031774326665113,0.9919810970511326,1.004640092744908,0.9929488578617462,0.9924839428888168,1.0014450566439215,1.0001467281576886,1.0036694740592422,1.0011497674271874,0.9988502418196633,1.0004038255767562,1.0056460342095013,1.0004933553688458,1.0005427439287808,1.0015802461118608,1.0060236590751315,1.0069293241450006,0.9997619054597295,0.9999693110987398,1.0033410825195321,0.9941373305592112,1.0035498105701617,5.114524113939713e-06,2.849922585410078e-06,2.7266373797098687e-06,3.2706082749877275e-06,3.313406269325315e-06,5.583583510273493e-06,3.317505247655993e-06,5.515437304979568e-06,4.051803834576428e-06,4.169912680367286e-06,5.137169443979977e-06,4.108348653455151e-06,3.401976238019407e-06,3.2041951732068416e-06,1.6286747628953967e-06,6.239322655457722e-06,3.344292948112801e-06,4.170428738151547e-06,3.3190680644558764e-06,6.592466780942259e-06,3.3538738193183995e-06,3.3911109071065316e-06,5.335584978370595e-06,7.145113648916299e-06,7.282326065749146e-06,3.389333294291698e-06,3.3748220331756433e-06,5.753127026460765e-06,3.355122663665342e-06,6.222955063620974e-06
103,103.0,0.9919608497885282,1.0069129495349776,7.3464763825948915e-06,1.6203244305366757e-06,4.349277439740122e-06,1.4377125905324677e-06,1.0032501114870374,0.9944355587521914,1.001942178839581,1.0032357875622642,1.0024770236833802,1.0012758611835102,0.9938581509639358,0.9998092528988494,1.0031569587248352,0.9919608497885279,1.0046152409019868,0.9929287341446419,0.9924667939752077,1.0014268477987769,1.000122462558004,1.0036323217300385,1.0011325937446107,0.998843028641697,1.0003861111504553,1.005613514798217,1.000476234564842,1.0005252522250123,1.0015800264293997,1.0059897086599296,1.006894669094223,0.9997430829918414,0.9999502541329999,1.0033119291973873,0.9941213565811934,1.003512535675138,5.122772792511752e-06,3.013028741155173e-06,2.6177494742237358e-06,3.095672333667821e-06,3.180850161735499e-06,5.541842349511702e-06,3.5306177972769165e-06,5.486117952800803e-06,3.878552143426222e-06,4.311960038792466e-06,4.868253455025409e-06,4.223682012372351e-06,3.601134046216928e-06,3.065579657666363e-06,1.6203244305366757e-06,6.1702334793870126e-06,3.2282382884167125e-06,4.5855910765677094e-06,3.2355293588629256e-06,6.592071802936681e-06,3.3186255729931668e-06,3.387722431153799e-06,5.97512866778114e-06,7.203244602399903e-06,7.3464763825948915e-06,3.4080714967836935e-06,3.390922928980929e-06,5.716625288480232e-06,3.606611591576857e-06,6.155092836368122e-06
104,104.0,0.9919416087990119,1.0068691012425919,6.924040343686926e-06,1.5348904535909729e-06,4.130638854903136e-06,1.385228652905163e-06,1.0032081583818624,0.9944252562601694,1.0019320716101197,1.003225566650545,1.0024682615327378,1.0012300120845605,0.9938564189358906,0.9997651237652107,1.0031525062180542,0.9919694184616268,1.0046175424790864,0.9929360236990328,0.9924699129690078,1.001412132177717,1.0000956287771035,1.0035787962706468,1.0011144800950982,0.9988243480762428,1.000365707877146,1.0055529416242284,1.0004531258080425,1.0004991263212293,1.0015567388073885,1.005920305516539,1.0068226291496505,0.9997174862373701,0.9999249881220601,1.0032662640709407,0.9941149549316899,1.0034592986894175,5.002382555917158e-06,2.9534731672575246e-06,2.423902519806408e-06,2.8454871865269117e-06,2.9321580656063425e-06,5.370427973285546e-06,3.4328744676104003e-06,5.3253163037096425e-06,3.563629163516903e-06,4.1508980055754985e-06,4.449547601277301e-06,4.052759510014973e-06,3.4792686962701847e-06,2.823559103574221e-06,1.5348904535909729e-06,5.854235268430438e-06,2.9784520530091988e-06,4.4776418881702625e-06,2.9932694071506887e-06,6.230195050814888e-06,3.0940888888062785e-06,3.182351078567486e-06,5.75609928520562e-06,6.790581563627709e-06,6.924040343686926e-06,3.191525221107795e-06,3.176856017027007e-06,5.540891937643915e-06,3.545843240056705e-06,5.842519630249141e-06
105,105.0,0.9919171511503638,1.0068154535138214,6.780489661264833e-06,1.4713222312235562e-06,3.929401769260832e-06,1.3894400152974341e-06,1.0031787449916374,0.9943835647289403,1.001891815579112,1.003185218816782,1.002424825703762,1.0011989036708124,0.9938112419697946,0.999733661333858,1.0031038283235398,0.9919171511503638,1.004565214304266,0.9928847655803005,0.9924226968024569,1.001367884611651,1.0000548978979582,1.0035478717922466,1.0010712892667883,0.9987753676114528,1.0003242270049835,1.0055279650963076,1.0004144458116653,1.0004639411106928,1.0015053523654198,1.005894791029601,1.0067976878132145,0.9996810928727174,0.9998873219466068,1.00323816695015,0.9940755315922787,1.003428492769799,4.716768099210091e-06,2.902330156366732e-06,2.248853617426772e-06,2.622792306387843e-06,2.7056842762623663e-06,5.118067527558423e-06,3.339560746897019e-06,5.109757682724537e-06,3.336096377582553e-06,3.956110412737018e-06,4.170689557285848e-06,3.852636755989782e-06,3.3429389880916106e-06,2.584529362508601e-06,1.4713222312235562e-06,5.66858568005037e-06,2.711530429536892e-06,4.361411892475759e-06,2.7217195527029987e-06,6.1066574734802e-06,2.809281639599868e-06,2.888556237815829e-06,5.538050974099386e-06,6.665260147340452e-06,6.780489661264833e-06,2.896162643738814e-06,2.8848894838646925e-06,5.226270910671392e-06,3.4894220134600568e-06,5.6556262394706595e-06
106,106.0,0.9919008480247349,1.0067696805946458,6.817862349118286e-06,1.463965908203795e-06,3.806158409185463e-06,1.432989569493565e-06,1.003093874804419,0.9944013530143687,1.0018543276410408,1.0031446521494065,1.0023849186741924,1.0011161000708517,0.9938336610122296,0.999653773434708,1.0030633362591157,0.9919377574096956,1.004523878498546,0.9929059083559937,0.9924460846829166,1.0013223420239485,1.0000154301573623,1.0034587944727351,1.0010228106445869,0.9987923215053484,1.0002736139934312,1.005441575343881,1.000362164992477,1.0004094508555128,1.001517803866715,1.0058073991573693,1.0067112313301487,0.9996288477185421,0.9998348950047659,1.0031532322369516,0.9940971221732022,1.0033395776074197,4.737248648213935e-06,2.657040634956684e-06,2.242409435736035e-06,2.531397611078019e-06,2.6310522173631094e-06,5.111152376363955e-06,3.0528947425945775e-06,5.112108412722875e-06,3.299455307125645e-06,3.5880856786188676e-06,4.074906521906661e-06,3.490925852467021e-06,3.0361159025998085e-06,2.5185567128159456e-06,1.463965908203795e-06,5.7088806804749296e-06,2.5991629981284228e-06,3.9691655938981015e-06,2.606674371279052e-06,6.183628849453764e-06,2.6803022723174758e-06,2.7726527177607703e-06,5.0333273338270985e-06,6.719727731930625e-06,6.817862349118286e-06,2.73261479248601e-06,2.725746896873588e-06,5.190216628714189e-06,3.1998129742824415e-06,5.697660122252222e-06
107,107.0,0.9918935670269912,1.0067494567310429,8.821868044523435e-06,1.996784987111663e-06,4.4059972192256386e-06,2.230416736813951e-06,1.00313553468225,0.9943924171599473,1.0018980116023255,1.0031947085497213,1.002436176055834,1.0011621709452236,0.9938334998617866,0.9997026125985632,1.0031222971838383,0.9919550158383798,1.0045934451527905,0.9929228635512374,0.9924507559154792,1.0013714280368924,1.0000413118957627,1.0034995495812884,1.0010743902582646,0.9987773967705346,1.0003278702844296,1.0054844522300082,1.0004197981073557,1.000471479562489,1.0014991581907091,1.0058455872352745,1.0067494567310429,0.9996885968154721,0.9998939803597746,1.003198771080012,0.9940885067981156,1.0033811544172675,6.713622457275637e-06,2.408535884162912e-06,2.449365146090153e-06,2.6508855236921593e-06,2.7758378330111e-06,7.029038394283959e-06,2.76799533284682e-06,6.964988933821914e-06,3.4442506276655806e-06,3.249517056547172e-06,4.1171819388811e-06,3.160920679699107e-06,2.752433044679527e-06,2.7647183812247247e-06,1.996784987111663e-06,7.696215033727971e-06,2.803896499095954e-06,3.6166688733079207e-06,2.8174573135913588e-06,8.243707426653834e-06,2.9063659425404614e-06,3.0536848026018e-06,4.6048467910626164e-06,8.763317559053644e-06,8.821868044523435e-06,2.915874226296564e-06,2.913700823364549e-06,7.176669918397173e-06,2.898802067604198e-06,7.700765033954185e-06
108,108.0,0.9918930498676777,1.0067659361522714,1.3100028250719541e-05,2.2729739917083964e-06,5.755437648673933e-06,3.978955694909564e-06,1.0031134506843247,0.994329109148071,1.001907452323932,1.00320648359932,1.0024473344096314,1.0011416202505752,0.9937710475759971,0.9996840123640686,1.00313712176519,0.9918930498676777,1.0046056641023797,0.9928616603134477,0.9923890002264951,1.0013802422296938,1.0000076610847595,1.0034663836441426,1.0010849328900142,0.9987091186938463,1.0003401400708618,1.0054468805472374,1.0004304161363407,1.0004845310070118,1.001426149361012,1.0058047155994199,1.0067107770596295,0.9997033265446222,0.9999079857628125,1.003176452768044,0.9940207023951396,1.0033484721414927,1.0499292284089857e-05,2.2729739917083964e-06,2.7215084991938246e-06,2.8807249146252536e-06,3.0202504016833177e-06,1.092676546433878e-05,2.6409216924162408e-06,1.0845050202862213e-05,3.658004172878151e-06,3.0634503788417337e-06,4.2309361145764245e-06,2.99472344938907e-06,2.631764235360536e-06,3.157180054453866e-06,3.156485307894479e-06,1.1789671658555191e-05,3.1729604479308622e-06,3.4676914190337616e-06,3.185683073080419e-06,1.2575870100687161e-05,3.324921608638531e-06,3.5733272053168586e-06,4.415065314014233e-06,1.3077728595646242e-05,1.3100028250719541e-05,3.3108399621402933e-06,3.311093001308984e-06,1.1125765852430435e-05,2.7186016606592608e-06,1.1813850145744103e-05
109,109.0,0.9918972528775469,1.0068041930207094,1.4575608871255567e-05,2.1473714666793755e-06,6.157371054358246e-06,4.650060366229484e-06,1.003145730052975,0.9943364927360683,1.0019588822011913,1.0032648032201994,1.0025061562398072,1.0011760613898069,0.9937833323963432,0.9997174868748598,1.0032016313912748,0.9919162209443093,1.0046762538346183,0.9928849582897598,0.9924036933964819,1.0014417463918721,1.000044903009827,1.00350585336462,1.0011511765097836,0.9987212788019343,1.0004100909741405,1.0054995933342683,1.000504940587808,1.0005601082898155,1.0014399856600655,1.0058654520216428,1.0067728802814728,0.9997827396455526,0.9999864501620125,1.0032125131505685,0.9940316178106636,1.0033884146621885,1.1833356252403357e-05,2.1473714666793755e-06,2.710763784109982e-06,2.8456929530166335e-06,2.9827015104275086e-06,1.2304878911354293e-05,2.5225463095557296e-06,1.223993679858117e-05,3.5697786062435116e-06,2.8989086195983694e-06,4.072253153270749e-06,2.846670574567467e-06,2.51833328251648e-06,3.1794907060516434e-06,3.626502966732856e-06,1.3218977487140761e-05,3.1854241305667016e-06,3.315631772251099e-06,3.191631662582603e-06,1.4130219509371151e-05,3.3535638233257482e-06,3.6517802448945357e-06,4.23255848048273e-06,1.4565056697778364e-05,1.4575608871255567e-05,3.3341069942983417e-06,3.3346798060975187e-06,1.2528464363656649e-05,2.555274578095598e-06,1.3248967313840789e-05
110,110.0,0.9919049908681877,1.0068427814820142,1.3583686324179199e-05,1.9556714835483113e-06,5.6577010556309466e-06,4.310670137266847e-06,1.0032019537751868,0.9943424461707543,1.0020094521070089,1.003319433032895,1.0025627877073862,1.0012395660499438,0.9937969810089389,0.9997832610500993,1.0032659949308191,0.9919396911963684,1.0047454751256377,0.9929077043731079,0.9924195564292139,1.0014999691144286,1.0000898984553033,1.0035717993928488,1.0012098075495737,0.9987243881786456,1.00046892051246,1.005566421893243,1.0005624928719896,1.000615246881685,1.0014401565493798,1.0059339195213777,1.0068427814820142,0.9998440085322313,1.000046461812277,1.0032736482752742,0.9940389865350995,1.003454662129472,1.085745901666334e-05,1.9556714835483113e-06,2.4609373315171323e-06,2.582808531651624e-06,2.7044941921377866e-06,1.129661540749768e-05,2.2844720927440662e-06,1.1224266990282435e-05,3.2323615675631424e-06,2.630771517117023e-06,3.688692135238428e-06,2.581701967919021e-06,2.2799987940552175e-06,2.893576015644807e-06,3.3360177253963184e-06,1.2180024821298065e-05,2.907551864325852e-06,3.0269212579638334e-06,2.9206732202916822e-06,1.3071214224661633e-05,3.0756059057831412e-06,3.356360368439012e-06,3.8794133869154695e-06,1.3546824296572174e-05,1.3583686324179199e-05,3.0692701833880524e-06,3.068632925127863e-06,1.1510745979635604e-05,2.319403568193487e-06,1.220485857317697e-05
111,111.0,0.9919152932713972,1.0068647948648644,1.2816032672290955e-05,1.9566735190946174e-06,5.374635576842046e-06,3.972988189141559e-06,1.0031839624947148,0.9943571220543396,1.0020288380805402,1.0033404933898233,1.0025875374858915,1.0012247730002453,0.9938180816879179,0.9997698089554015,1.0032994401585364,0.9919737587868961,1.004785573067014,0.9929435381391608,0.992445716201548,1.001519668217425,1.0000933866396968,1.0035527101564745,1.0012281454853738,0.998726450846886,1.0004855651036835,1.0055394075543769,1.0005749748681172,1.000623614883081,1.0014378559320427,1.0059037075502169,1.0068141762833744,0.9998576017658901,1.0000592076468773,1.0032575411167066,0.994050791486288,1.0034358787453128,1.0056064502175677e-05,1.9566735190946174e-06,2.389029241607463e-06,2.501748260804735e-06,2.632250319109189e-06,1.051640486330305e-05,2.2484047812213854e-06,1.0445193535763288e-05,3.141651396787182e-06,2.5970991143478074e-06,3.569393133291667e-06,2.5461616778844367e-06,2.246963429355245e-06,2.836764634379482e-06,3.270516448661875e-06,1.1388153800113797e-05,2.8575991663991957e-06,3.010410565694949e-06,2.870179351315428e-06,1.220237252672089e-05,3.0012274693870375e-06,3.2444504707391245e-06,3.8146904319343898e-06,1.2749038234776132e-05,1.2816032672290955e-05,2.9981995924951574e-06,3.0056466633491114e-06,1.0665966080017513e-05,2.254021321884894e-06,1.1406760100355818e-05
112,112.0,0.9919271895189724,1.0068714832300238,1.2654777031519099e-05,1.9466922040416702e-06,5.44390127276615e-06,3.888350673902133e-06,1.0032280697803748,0.9944177696604017,1.001959208672377,1.0032622932838304,1.002510491835562,1.0012727246497748,0.9938818762950734,0.9998213164505225,1.0032148032194503,0.9920268563545002,1.0046934680868134,0.9929964645512737,0.9925081653040781,1.001438979227554,1.000103284909704,1.0036014809530625,1.0011439926809078,0.998786371820812,1.0003969269792303,1.0055906709805857,1.0004823052958558,1.0005232001962032,1.0015071902649324,1.0059589047028135,1.0068714832300236,0.9997660732430741,0.9999667106406972,1.0033049643851877,0.9941075999083583,1.0034846535107032,1.0056467505089598e-05,1.9466922040416702e-06,2.5455498161715342e-06,2.6779033710683122e-06,2.8201180950158467e-06,1.0485453725094878e-05,2.2191435568051934e-06,1.0374171011850676e-05,3.3351850153471783e-06,2.5647996471677507e-06,3.754008629214477e-06,2.5136999873182995e-06,2.2220065249637287e-06,3.0926761775479443e-06,3.424167083638923e-06,1.141255755270763e-05,3.1429008113524806e-06,2.973744259501634e-06,3.167676761896757e-06,1.2045022619915924e-05,3.2806758847561276e-06,3.4956757543050235e-06,3.733160130953841e-06,1.2605043385085794e-05,1.2654777031519099e-05,3.263206387000253e-06,3.2856362183040444e-06,1.0607065577632275e-05,2.194238392934431e-06,1.142361506478318e-05
113,113.0,0.9919397090427109,1.0068719408252735,1.2329533345361694e-05,1.7673773559593e-06,5.371229200772353e-06,3.8044977733413937e-06,1.003167269530518,0.9944435960685966,1.0019006444451732,1.0031961237890719,1.00244671230924,1.0012082053022917,0.993910083558333,0.9997574042250029,1.003150554642379,0.9920563436259769,1.0046297130158393,0.9930241112750081,0.9925382611001186,1.0013713897222318,1.0000688343803035,1.0035395554867215,1.001070715488202,0.998812847738564,1.0003198479727218,1.0055310630559902,1.0004013170786301,1.0004355866029482,1.00153651360129,1.0059044271112483,1.0068188317036282,0.9996854349956744,0.9998863983675823,1.0032418451214424,0.9941327649699541,1.0034233791450915,9.924592569181e-06,1.7673773559593e-06,2.5895457660962176e-06,2.7640501195681803e-06,2.9014353752009513e-06,1.0307713696884975e-05,2.012368577041953e-06,1.0169596618587844e-05,3.4299122479520807e-06,2.35090142805801e-06,3.900434812663233e-06,2.3050488632705617e-06,2.0201093449282117e-06,3.190499480590369e-06,3.365687463025579e-06,1.1254469765990328e-05,3.274883801752437e-06,2.7104886272051294e-06,3.3286481940451154e-06,1.1759528475969006e-05,3.459280960920574e-06,3.6938451544084446e-06,3.418212981675185e-06,1.2298257675193218e-05,1.2329533345361694e-05,3.452227961174507e-06,3.473758877246374e-06,1.0429897183147515e-05,1.9932441499091473e-06,1.1261325150163485e-05
114,114.0,0.9919518812744097,1.0068884819143795,1.1274340560619743e-05,1.9733072423794915e-06,5.04883100305981e-06,3.367960143358323e-06,1.0031761110932333,0.9944955936842691,1.001850430149982,1.0031485327737868,1.0023958266923505,1.001225353092073,0.9939624235031875,0.9997742160202838,1.0030953962027338,0.9921008804352924,1.004569842887541,0.9930657864145419,0.9925903921739841,1.0013223676709564,1.0000823274014092,1.0035698576690202,1.001023236013699,0.9988777694614106,1.000274138118303,1.005588341958564,1.0003544955100863,1.0003891162388392,1.0016109201348882,1.0059710655113054,1.0068884819143797,0.9996396973208747,0.9998397800679671,1.0032639916567119,0.9941822685008047,1.0034545077523502,9.01702522765328e-06,1.9733072423794915e-06,2.430136782644284e-06,2.6283139788927816e-06,2.757723178841117e-06,9.36334764898311e-06,2.1436658086024433e-06,9.240332276422087e-06,3.3046995342992467e-06,2.419561037974054e-06,3.8109511324328256e-06,2.3709190718897063e-06,2.1301678440164233e-06,2.9836402628554133e-06,3.1321580451953974e-06,1.0267969858455521e-05,3.0748352751577907e-06,2.928052800911516e-06,3.1431970284940502e-06,1.0747457862200052e-05,3.27631416567783e-06,3.528756675545172e-06,3.67081467605974e-06,1.1260745181823903e-05,1.1274340560619743e-05,3.3042375169637484e-06,3.3138007994408993e-06,9.477969454426681e-06,2.219437366437299e-06,1.0271051796498672e-05
115,115.0,0.9919627356458661,1.006937286859346,1.0527076151799707e-05,2.1721960765273177e-06,4.93908923128297e-06,2.94338756321482e-06,1.0031381626342935,0.9945055397385956,1.001807103262074,1.0031098510499001,1.0023509144698328,1.0011934671152016,0.9939711947472255,0.9997448003869742,1.003048156058079,0.9921008864219699,1.0045183612213142,0.9930650113939368,0.9925953163510778,1.0012754328020805,1.000056698824481,1.003534632945321,1.0009784385494338,0.998889384015939,1.0002328858374876,1.0055674366627465,1.0003111543987884,1.0003467943588262,1.0016256623882063,1.005954045533953,1.006871777627395,0.9995948049280441,0.9997950210507442,1.0032348951404495,0.9941900516461996,1.0034202309347755,8.246037162675449e-06,2.1721960765273177e-06,2.506872412835114e-06,2.786483868518967e-06,2.9073205117452175e-06,8.56503117226192e-06,2.267875515491751e-06,8.446409023697858e-06,3.5189555787215057e-06,2.4543443245746426e-06,4.063308171047565e-06,2.403642510035538e-06,2.2274324531653217e-06,3.1147759103743973e-06,2.9773268222872966e-06,9.444017350965745e-06,3.2699499054110557e-06,3.117860437371703e-06,3.3982511383712674e-06,9.968230972466237e-06,3.5751855242769883e-06,3.851376728928308e-06,3.876421406242749e-06,1.0512145047837402e-05,1.0527076151799707e-05,3.714794188692721e-06,3.699771579437327e-06,8.679325789252585e-06,2.433882102588399e-06,9.446377100887008e-06
116,116.0,0.9919713015888771,1.0069967803991375,1.0366346952000823e-05,1.983503451909662e-06,5.101949105397498e-06,2.7479159203470854e-06,1.0032464434974149,0.9944818148994776,1.001816484774724,1.0031177924610561,1.0023585288625443,1.0012993241706976,0.9939449283873714,0.9998504791198028,1.003052578518171,0.9920722217595509,1.004520225348824,0.9930369715774551,0.9925669818347258,1.0012829735833146,1.0000897687367878,1.0036474811097689,1.0009837684179235,0.9988666222887248,1.000238858216331,1.005686888980549,1.0003187485189724,1.000353617370989,1.0016007370474773,1.0060807864162657,1.0069967803991378,0.9996065251418771,0.9998051216796489,1.0033453098854421,0.9941645344495902,1.0035331252382151,7.873617109980591e-06,1.983503451909662e-06,2.959866300877105e-06,3.383416039999738e-06,3.5255753075496626e-06,8.274644770024853e-06,2.0677365697075915e-06,8.196791243398037e-06,4.316315583653201e-06,2.275261615501927e-06,5.000577482730545e-06,2.227186634816526e-06,2.034478105631342e-06,3.7571708633651886e-06,3.0010539520748394e-06,9.100422977205698e-06,3.993886677004191e-06,2.833812963628354e-06,4.191698546210793e-06,9.712387139584953e-06,4.413245471010842e-06,4.67213004135885e-06,3.5225719502794786e-06,1.0304292938919892e-05,1.0366346952000823e-05,4.721034710256613e-06,4.6626663902546e-06,8.357630327213577e-06,2.215916708336078e-06,9.113234337439435e-06
117,117.0,0.9919766085352402,1.0070426528422456,1.0011951555342455e-05,1.813837541557094e-06,5.1173521776874705e-06,2.5940050392007767e-06,1.0031995690479636,0.994457746017009,1.0018462704500284,1.0031477275923857,1.0023865701977825,1.0012456107715377,0.9939204998971508,0.999798028891509,1.0030840413132724,0.9920522536909646,1.0045531318835825,0.9930174801460022,0.9925417488617674,1.0013096043037952,1.0000671595321793,1.0035875892275585,1.0010095706277757,0.9988349168456128,1.0002647954339952,1.0056265519574688,1.0003439584632718,1.000379537548204,1.001568024261843,1.0060185524573477,1.0069323620778872,0.999629287519274,0.9998278764145483,1.0032947612985428,0.9941370039208548,1.003474081497643,7.480976506853818e-06,1.813837541557094e-06,3.2435828847536144e-06,3.7409653081535537e-06,3.9340967826447815e-06,7.948053931442492e-06,1.9326091312071984e-06,7.91040624737979e-06,4.912814764540479e-06,2.2636491175537605e-06,5.7437545855230275e-06,2.229101229799234e-06,1.9384542663778204e-06,4.135441288430514e-06,3.000572416944876e-06,8.721188383782278e-06,4.375786249795679e-06,2.5642631890935827e-06,4.5702664686858096e-06,9.336984946444132e-06,4.743496923400457e-06,4.923957306423436e-06,3.1896521332649642e-06,9.925179205128607e-06,1.0011951555342455e-05,5.131520903727855e-06,5.0427545068734605e-06,7.995093427893372e-06,2.0198301550814417e-06,8.740323972524571e-06
118,118.0,0.9919776859167525,1.0070774123983015,9.337152240910073e-06,2.0252006696327746e-06,5.069148359518526e-06,2.2737938350707475e-06,1.003259487134625,0.9944049113246585,1.00191962929136,1.0032279291863975,1.0024686854939007,1.0013084001683519,0.9938642773138694,0.9998590972256787,1.0031718120274828,0.9919993903472466,1.0046446512329996,0.9929633156913406,0.9924846742706224,1.0013925098653098,1.0000959009675328,1.0036481226480012,1.0010970265323944,0.9987765276324846,1.0003559607111427,1.0056948353011608,1.0004418685271652,1.0004836018413756,1.001513159719249,1.0060922127738035,1.0070059717733528,0.9997313505599386,0.9999296562744411,1.0033568899541407,0.9940846983624609,1.0035354413889028,6.943466624150925e-06,2.0252006696327746e-06,3.3485334508807777e-06,3.90087817307365e-06,4.084739179207805e-06,7.4204373752315465e-06,2.2396363638072834e-06,7.428601204881231e-06,5.124526179471859e-06,2.5828939779517067e-06,6.0289527264706946e-06,2.567095605309761e-06,2.282545784481928e-06,4.284890283085237e-06,2.7784435431434654e-06,8.11234008267092e-06,4.539128929734653e-06,2.630148225293558e-06,4.76506045121114e-06,8.669768117083732e-06,4.9618614071014374e-06,5.2266165998740845e-06,3.279751528191343e-06,9.23170507757871e-06,9.337152240910073e-06,5.306350764867675e-06,5.234648565493582e-06,7.4498543775768765e-06,2.157608552915356e-06,8.131614724272008e-06
119,119.0,0.9919735631652111,1.0071102717522238,8.821764117474876e-06,2.390015862531845e-06,5.344880859467059e-06,2.01959228240056e-06,1.0033423684877454,0.9943885478148506,1.0020148900193615,1.0033340454517594,1.0025758293410043,1.0013954436087462,0.9938501225142876,0.9999430873198385,1.003290358905271,0.9919974221086474,1.0047728753902794,0.992959614155162,0.9924748000137146,1.0014974861300718,1.0001556784906016,1.0037379606034111,1.001203266385211,0.9987622700913619,1.0004639134573081,1.0057930755832545,1.0005547750268595,1.0006005652841379,1.0014993105342205,1.0061978886746883,1.0071112378074127,0.9998473982274593,1.000045538964461,1.003445881719053,0.9940717508274289,1.003625541496494,6.6327961548731526e-06,2.390015862531845e-06,3.7920313337964358e-06,4.503557194187218e-06,4.595452733658446e-06,7.126001806602154e-06,2.6965028944061456e-06,7.1558674571317725e-06,5.597030510714331e-06,2.9475556779671867e-06,6.479748423220055e-06,2.922374805026136e-06,2.7631347729497664e-06,4.91130468282574e-06,2.608502461566075e-06,7.729642714679495e-06,5.291478647534084e-06,2.8736722374474296e-06,5.64534465727203e-06,8.219273912155184e-06,5.994229417139536e-06,6.550362580219382e-06,3.589281045308088e-06,8.715528133441452e-06,8.821764117474876e-06,6.257929110146009e-06,6.214723045845858e-06,7.134422726375105e-06,2.4437196013593015e-06,7.743177066157548e-06
120,120.0,0.9919632697124134,1.0071504435889302,8.366212635255738e-06,2.431414321538953e-06,5.617756968611023e-06,1.8459654732289075e-06,1.003370893348846,0.9943490285199267,1.0020090040252225,1.0033287503695618,1.002572378913008,1.0014256538345574,0.9938068285050775,0.9999717356879939,1.0032896296751384,0.9919518665688303,1.0047729960366973,0.992913542028095,0.9924315059004706,1.001494178717416,1.0001521214004134,1.0037713812273137,1.001198675121258,0.9987160814228868,1.0004600138820987,1.0058305519023107,1.0005534106332883,1.0006013877750497,1.0014575649835675,1.0062371168645976,1.0071504435889302,0.9998486312144098,1.0000458758133812,1.0034751472247507,0.9940344205175274,1.0036595563759494,6.181320321204237e-06,2.745438965479216e-06,4.420896415582413e-06,5.2131768662420855e-06,5.278143318030647e-06,6.638230711201638e-06,3.0823587960763752e-06,6.649397540664345e-06,6.27434015645405e-06,3.2185432033575897e-06,7.161112794704676e-06,3.1458915581256572e-06,3.1677182981013486e-06,5.644284410517347e-06,2.431414321538953e-06,7.184658156466215e-06,6.106989137112362e-06,3.3323282035777957e-06,6.518478682973168e-06,7.74692214911686e-06,6.9765336087250034e-06,7.705599242962477e-06,4.1892185246027e-06,8.24887092861282e-06,8.366212635255738e-06,7.175755370764108e-06,7.15230494220681e-06,6.641487226170459e-06,2.740671662072804e-06,7.194410910430745e-06
121,121.0,0.9919458349901564,1.0072024946665945,8.015103799444675e-06,2.251241719009836e-06,5.660561752396494e-06,1.7415966073607368e-06,1.0033609323222616,0.994344001638148,1.001981076265454,1.0032948701376128,1.0025397104820863,1.0014103687481848,0.9938016813891253,0.9999551233075549,1.0032586118818059,0.9919458349901564,1.0047411446589563,0.992908440722729,0.9924256290561461,1.0014571347416268,1.0001311127785593,1.003751598573804,1.0011593977094788,0.9987186130979299,1.0004199892211072,1.00581900391107,1.0005124185991985,1.0005637196378638,1.0014717831872708,1.0062289140802678,1.0071410397761265,0.9998034439802105,1.0000002080892036,1.0034604146681345,0.9940325726533965,1.0036403509983645,5.732061461085297e-06,2.9641491456780156e-06,4.88613499961542e-06,5.56268161382558e-06,5.730344953792511e-06,6.089869885820666e-06,3.287413897543383e-06,6.086869754431008e-06,6.746750940886619e-06,3.2717011674264257e-06,7.700965454778448e-06,3.1645822025059287e-06,3.3517506163627747e-06,6.08586491323553e-06,2.251241719009836e-06,6.5970528903739234e-06,6.491657827482108e-06,3.6882097626824152e-06,6.822868165140221e-06,7.169995483645404e-06,7.3150077944118236e-06,8.015103799444675e-06,4.6767846851848794e-06,7.715143382108244e-06,7.859556234661425e-06,7.488223793203387e-06,7.482045927231512e-06,6.073871526749363e-06,2.906720548004811e-06,6.602228025573113e-06
122,122.0,0.9919208036161027,1.007252408036415,8.45423268698585e-06,2.139682453395264e-06,5.6492649999964225e-06,1.8695042247429874e-06,1.0034488057574744,0.9943506576540488,1.002023427523776,1.0033429368357696,1.0025862330786313,1.0014963436759798,0.9938085007661247,1.0000374840754385,1.003304249087352,0.9919570124628911,1.0047903803281872,0.9929201959659328,0.9924346365065692,1.0015154376972129,1.0001908515630094,1.003858170835052,1.0012259227174363,0.9987407171643826,1.000490375676976,1.0059417988257946,1.0005881251228517,1.000640008120313,1.0015007783775813,1.0063590048578268,1.0072727659302376,0.9998866780476893,1.000081570657603,1.0035554709126884,0.9940389999589967,1.0037466123752044,6.084889526051117e-06,2.7857190697779374e-06,4.8348768565427855e-06,5.39737732729547e-06,5.6355557613031055e-06,6.363660337826532e-06,3.081706995213642e-06,6.358822914039193e-06,6.617912976099348e-06,3.036300418873777e-06,7.57711599991442e-06,2.9330364045494356e-06,3.130727088856864e-06,5.983907639298395e-06,2.139682453395264e-06,6.940335537521544e-06,6.332738707394957e-06,3.470406436228808e-06,6.5854048392801044e-06,7.65502460421437e-06,7.065356722151387e-06,7.700198958346789e-06,4.413450614348434e-06,8.348629726035074e-06,8.45423268698585e-06,7.225996114222872e-06,7.226291638672692e-06,6.427948356874443e-06,2.7237453890632256e-06,6.9468978995148245e-06
123,123.0,0.9918897809513766,1.0072815208228467,9.034248272455968e-06,2.005932255177312e-06,5.474061067732368e-06,1.963607770381094e-06,1.0034752191183962,0.9942771809737193,1.0020391291970594,1.003358164999835,1.002608685731168,1.0015193906969602,0.9937328500422228,1.0000563596725136,1.0033402666326527,0.9918996301786885,1.0048380045438932,0.9928606167644183,0.9923649279507342,1.0015331893030797,1.000174370120958,1.0038739466445217,1.0012474247647907,0.998660214732028,1.0005139610274114,1.0059541935431953,1.0006142499254311,1.00066798781113,1.0014156011304374,1.0063678718931475,1.0072815208228467,0.9999167616574176,1.000109952352069,1.003579013511693,0.9939587989483372,1.0037622325476294,6.2877798094107035e-06,2.602497757133451e-06,4.4439614494067464e-06,4.953508112523997e-06,5.16432510680237e-06,6.568354285728217e-06,2.883097913951412e-06,6.569698911738993e-06,6.074811838461943e-06,2.8501111278498204e-06,6.959945087231932e-06,2.754593293536808e-06,2.9469190944069287e-06,5.475445268746518e-06,2.005932255177312e-06,7.2296887159695286e-06,5.791116131828007e-06,3.2521045399332272e-06,6.016831115273778e-06,8.12845452816463e-06,6.447633001364682e-06,7.02566765173747e-06,4.110903925190884e-06,8.95505486918139e-06,9.034248272455968e-06,6.580059063565933e-06,6.582283885699352e-06,6.710843949096324e-06,2.5762461964354307e-06,7.239714873967287e-06
124,124.0,0.9918548875429668,1.007275817100017,8.586685243805192e-06,1.8808500097414e-06,5.509955533773147e-06,1.8523170012082835e-06,1.0033530466366993,0.9942294445918037,1.0020054249570722,1.0033235208906008,1.0025784552392334,1.0013985069179459,0.9936910201246941,0.9999359448254611,1.0033188217235238,0.9918711813600742,1.0048263015997696,0.9928298448405731,0.9923265823389591,1.0015023150956384,1.0001064481443935,1.0037484681714617,1.0012179924551896,0.9986155668265481,1.0004826990834408,1.0058225766808746,1.0005817370615273,1.0006365706775324,1.0013643557025254,1.0062326319520731,1.0071455885944327,0.9998797178946258,1.0000730559744015,1.003455389905084,0.9939126551561929,1.0036369307994482,5.963187862966073e-06,2.7511537216342788e-06,4.641152529743987e-06,5.202369482352965e-06,5.39671690085143e-06,6.244073362270061e-06,3.0526780503793494e-06,6.228572467689039e-06,6.327109596911265e-06,2.966247502257867e-06,7.189386514979931e-06,2.8897842162800407e-06,3.1370926309220853e-06,5.6756798679505e-06,1.8808500097414e-06,6.825569915641979e-06,6.0204269874772765e-06,3.46177720930722e-06,6.2914611163363845e-06,7.709617349307634e-06,6.792018012546104e-06,7.4315638515132405e-06,4.207442579051781e-06,8.51606187520474e-06,8.586685243805192e-06,6.975614013020425e-06,6.967221261453138e-06,6.366151527950273e-06,2.7602987143074122e-06,6.84070163934127e-06
125,125.0,0.9918182439378631,1.0072398687407467,9.769185464560158e-06,2.1392060011764643e-06,6.553781695668384e-06,2.4275398170133755e-06,1.0032312937850396,0.9941470083977751,1.0019639543415,1.0032824071682194,1.0025372403879458,1.001271661591292,0.9936083225660544,0.9998078493873362,1.0032803618018835,0.9917993043408596,1.0047923863185364,0.9927550950274292,0.9922471666520792,1.0014547761794264,1.0000136926988434,1.0036167486879608,1.0011736159645266,0.9985217596363778,1.000437975054226,1.0056893709681287,1.0005391258840903,1.0005949399149328,1.0012640018597168,1.0060976060975393,1.0070109050854896,0.9998412455330273,1.0000332924229967,1.0033320266416534,0.9938282593172734,1.003504974348411,6.516201579201031e-06,2.934261647134213e-06,6.03628446147941e-06,6.9310944384510696e-06,7.153179325946437e-06,6.852908208775961e-06,3.242664130767423e-06,6.7666746054450074e-06,8.422588923184575e-06,3.051840424600878e-06,9.552867421903248e-06,3.003244995456249e-06,3.313881126038735e-06,7.3610951689071595e-06,2.1392060011764643e-06,7.376647277778754e-06,7.797486619570914e-06,3.667407201659585e-06,8.178406659421354e-06,8.484042787429075e-06,8.918254774031211e-06,9.769185464560158e-06,4.295706647185014e-06,9.47299411422197e-06,9.511188210410287e-06,9.263566390765476e-06,9.239037481440534e-06,7.01514152040703e-06,2.933883429431184e-06,7.41250983327107e-06
126,126.0,0.9917819706830544,1.0071828945675287,1.109617284463436e-05,2.3549494005095493e-06,7.25721606109494e-06,2.8919913378394976e-06,1.0032042674768096,0.9940939564195256,1.0019408503931095,1.0032647561499488,1.0025205225040204,1.0012497595681231,0.993556208877724,0.9997844705734353,1.003270478263101,0.9917524858829817,1.0047866166099064,0.992708161576587,0.9921992521109123,1.0014352598051037,0.9999787215696516,1.0035860074140417,1.0011533182506935,0.9984617073801242,1.0004157545040404,1.0056526363289335,1.0005134345394024,1.0005662095203707,1.0011935676534545,1.0060537502429285,1.0069658697042132,0.9998144349916714,1.0000066274359318,1.00330758170523,0.9937766870845787,1.0034750601265152,7.089947930065838e-06,2.999475085113592e-06,6.835694918090147e-06,7.964354515419107e-06,8.212591901862212e-06,7.505134122412889e-06,3.3041139747855497e-06,7.336835390455816e-06,9.745842348468715e-06,3.0431283224174637e-06,1.109617284463436e-05,3.0187435047637097e-06,3.3348803254632446e-06,8.348690462249459e-06,2.3549494005095493e-06,8.05112356732232e-06,8.80132943697946e-06,3.7298465248075066e-06,9.22950824768311e-06,9.369854344361537e-06,1.0111078984925446e-05,1.1074162072802598e-05,4.2420828028957e-06,1.0526179287770323e-05,1.0541704774078152e-05,1.0569364191191082e-05,1.0530133634269585e-05,7.691601804766492e-06,2.953014960511124e-06,8.104942151772166e-06
127,127.0,0.9917481883255301,1.0071141134028578,1.0301985036963045e-05,2.179540221308942e-06,6.862391305558693e-06,2.655996604134443e-06,1.003043138343777,0.9940832044163291,1.0018617098548293,1.0031855185928173,1.002437234285863,1.0010874697056702,0.9935491721708227,0.9996245010444756,1.003187886864688,0.9917481883255301,1.0047060743905187,0.9927032408641161,0.9921932364107323,1.0013436729755374,0.9998814967278378,1.0034105685874117,1.001062756075179,0.9984473845156737,1.0003227036515054,1.0054730800636487,1.0004166428790102,1.000467233415492,1.001173468018528,1.0058658930755382,1.0067755560122817,0.9997135145626054,0.9999035937582631,1.0031445145099493,0.9937695855993325,1.0032995059494125,6.752564396319164e-06,2.983987042547033e-06,6.310540671065874e-06,7.3766458556872036e-06,7.6106615640672855e-06,7.155918924187646e-06,3.2959987840208443e-06,6.9721680416427815e-06,9.042556081327703e-06,3.0396181882249885e-06,1.0301985036963045e-05,3.0265839366747063e-06,3.313388887254215e-06,7.745984075293566e-06,2.179540221308942e-06,7.689978875425818e-06,8.162417194881192e-06,3.6911713221267173e-06,8.562736059431683e-06,8.996609622119327e-06,9.395277166106822e-06,1.0284360399789192e-05,4.084189471289296e-06,1.0122437414928138e-05,1.0128856528923498e-05,9.856968608235513e-06,9.816634830261248e-06,7.323242208547231e-06,2.899968835398163e-06,7.748748922712018e-06
128,128.0,0.9917185978937658,1.0070427440692264,1.079538060245531e-05,2.244865653936176e-06,6.667216307938849e-06,2.6962408663734737e-06,1.002974417340455,0.9940800682322247,1.001830242997076,1.0031528337572433,1.0024054023896922,1.0010241847878407,0.9935542313510608,0.9995635498817252,1.003160950481255,0.9917576118457041,1.004679312513041,0.9927135353876072,0.9921987188660477,1.0013080303213076,0.9998449444658709,1.0033390707048346,1.001029788544416,0.9984529343412276,1.0002887687329898,1.0054008583305347,1.0003840234049939,1.0004341561497814,1.0011858324335225,1.0057941961873524,1.0067037009615445,0.999682667222003,0.9998721719228447,1.003076238963556,0.9937702618672304,1.0032273685894997,6.82759975793535e-06,2.7420434161245915e-06,5.847393512771078e-06,6.853696832975507e-06,7.0527610677608905e-06,7.135736797541194e-06,3.0293341266107953e-06,6.904010629593045e-06,8.340113245399982e-06,2.798703777318271e-06,9.505616859149769e-06,2.785296349486082e-06,3.046309951078084e-06,7.270275612487982e-06,2.244865653936176e-06,7.93973574841788e-06,7.725143061465812e-06,3.387055198012109e-06,8.126682152158783e-06,9.532954050311396e-06,8.937678354427241e-06,9.748953709023129e-06,3.761612858559215e-06,1.0765607698101382e-05,1.079538060245531e-05,9.446842153702674e-06,9.387809257309758e-06,7.432912915838834e-06,2.6514429254016494e-06,7.992920962811491e-06
129,129.0,0.9916932223421828,1.0069780053891286,1.1624339501825703e-05,2.286040010544394e-06,6.7168189072188e-06,2.7269466233886877e-06,1.003024560714609,0.9941215451383265,1.001844508447143,1.0031679151440984,1.002421643310696,1.0010754398643962,0.9936025580620861,0.9996154865243275,1.0031829145388835,0.9918165631642903,1.0047070006442613,0.9927742387142082,0.9922518428038287,1.0013148444926214,0.9998712998057666,1.0033834283121463,1.0010384219695434,0.9984944123157405,1.0002960298678643,1.0054549283891232,1.0003903169563135,1.0004431072957989,1.0012337214971656,1.0058498223617194,1.006759987953882,0.9996850045892574,0.9998747396073485,1.0031256668294009,0.9938176715255029,1.003271391786123,7.159750934572993e-06,2.9412557343676964e-06,5.47234865981408e-06,6.415755721929251e-06,6.627801157883632e-06,7.346588547426977e-06,3.22988913052443e-06,7.026248177833945e-06,7.895079018502816e-06,2.8013320188638305e-06,9.099436356891733e-06,2.808535619630325e-06,3.1635708807483027e-06,6.89591961019077e-06,2.286040010544394e-06,8.390753674392309e-06,7.41558040932019e-06,3.56385909716552e-06,7.84156233807314e-06,1.0256441167399168e-05,8.67040589257312e-06,9.451202625945306e-06,3.956595565196466e-06,1.1566738354242399e-05,1.1624339501825703e-05,9.26360356400539e-06,9.161853181074932e-06,7.793526369612303e-06,2.9416391029765457e-06,8.436914793036325e-06
130,130.0,0.9916716651066891,1.0069291161850578,1.1943151247338437e-05,2.452271201087023e-06,6.755897068230429e-06,2.5750143137681272e-06,1.0031234742863662,0.9941513242635058,1.0018849938603005,1.0032166930701227,1.002465757614951,1.0011792179037802,0.9936313914540132,0.9997187583013657,1.0032312639652572,0.9918456439169089,1.0047566708793698,0.9928021426901055,0.9922808803077259,1.0013592270519593,0.9999275534858075,1.0034843971287002,1.0010851234789298,0.998516764032567,1.0003432526140128,1.0055568592541355,1.0004392875213575,1.000491458047699,1.0012550550457804,1.0059507357453434,1.0068625347777898,0.9997383965552129,0.9999283962462482,1.003228190706349,0.9938529689325886,1.0033722802936609,7.653674345672951e-06,3.5641598303180984e-06,5.067858401829422e-06,5.928618805882466e-06,6.133897592784126e-06,7.784851503510584e-06,3.7931251889228767e-06,7.472552727677057e-06,7.353598174701079e-06,2.991511583900729e-06,8.570510860369607e-06,3.041403104116255e-06,3.58941431408968e-06,6.372243527741892e-06,2.452271201087023e-06,8.809728378778e-06,6.871725253248733e-06,4.111754930758336e-06,7.28320819091797e-06,1.0621824152791421e-05,8.066982973356161e-06,8.79008466525262e-06,4.563904759351187e-06,1.187651899897446e-05,1.1943151247338437e-05,8.664866491739642e-06,8.553040959887616e-06,8.249357850577609e-06,3.653249926409084e-06,8.847822104927674e-06
131,131.0,0.9916535296231926,1.0069052952795077,1.4539608900863191e-05,3.545160443674962e-06,7.600240486966154e-06,3.1155008571404577e-06,1.0031996833301426,0.9941376175701431,1.001964905913224,1.0033071557868158,1.0025566703192952,1.0012557108876698,0.9936195278009347,0.9997936370056966,1.0033347821074543,0.9918549434326208,1.0048718730333697,0.9928083666155939,0.9922747185880975,1.001445098173387,0.9999676297749476,1.0035512266637727,1.001174463740004,0.998486761034246,1.000434644276221,1.0056119543032205,1.000532640799151,1.000587047863013,1.0012204009735994,1.0059939290389426,1.0069052952795077,0.9998308883803669,1.0000213655537462,1.0033035635463463,0.9938404423775801,1.0034387939942797,9.890715904300077e-06,4.628371541703253e-06,4.843681386342003e-06,5.6238074669027965e-06,5.767388805710555e-06,1.0151625766879129e-05,4.748599551242543e-06,9.941042426382328e-06,6.791390476489023e-06,3.545160443674962e-06,7.842012444699829e-06,3.6733785373443454e-06,4.412351598705253e-06,6.043730154998496e-06,3.725789623519809e-06,1.1346650337758812e-05,6.447140443031452e-06,5.290300136895641e-06,6.826334470557157e-06,1.3172096715185287e-05,7.516709056666189e-06,8.15281734768946e-06,5.966635546253909e-06,1.447171661636654e-05,1.4539608900863191e-05,8.039007577597741e-06,7.951598656059789e-06,1.0518914702059911e-05,4.754167827935353e-06,1.1384470145169789e-05
132,132.0,0.9916384193276007,1.0069104196303096,1.6613944805399063e-05,4.346649652651868e-06,8.376373033892935e-06,3.6693698710713545e-06,1.0032134957349428,0.9940842058413255,1.0020113394899957,1.0033581735616621,1.0026076808220115,1.0012626920901582,0.9935666279277667,0.9997980278706162,1.0033928914819241,0.9918138398953888,1.0049354953334961,0.9927675769351524,0.992227284197732,1.0014964699793292,0.9999689616708828,1.0035582920945463,1.0012274414814255,0.9984268730393455,1.0004890831930051,1.0056105472850936,1.0005883525069437,1.0006464904148893,1.0011543108441538,1.005986572993944,1.006897733305928,0.9998838582606883,1.0000746521755548,1.0033136589280425,0.9937858916814277,1.003445642034402,1.1542394384986305e-05,5.812547215270238e-06,4.723576961377709e-06,5.393786335224773e-06,5.4968805587780945e-06,1.1872537460120496e-05,5.874059006067881e-06,1.1755819350496356e-05,6.326445054331232e-06,4.346649652651868e-06,7.197676415746165e-06,4.5394537130737355e-06,5.395467904862331e-06,5.833969716368399e-06,4.950060129547067e-06,1.3285820474549467e-05,6.156749873133811e-06,6.7765773351114756e-06,6.5183706330108215e-06,1.513610579695972e-05,7.143562026736641e-06,7.724185200678252e-06,7.80901124648556e-06,1.6537127013614193e-05,1.6613944805399063e-05,7.5902075216116885e-06,7.525298126317281e-06,1.2144691437627959e-05,5.953721334507651e-06,1.3314494332141644e-05
133,133.0,0.9916259376558219,1.0069269987366447,2.0202350110032543e-05,4.496323627157117e-06,9.484888638034549e-06,4.79732706470853e-06,1.003264674915453,0.9940461634482698,1.0020286068690207,1.003380899577772,1.00262763058428,1.0013078218151168,0.993523316265897,0.9998392695282537,1.0034176914571673,0.9917763665386481,1.0049633703648801,0.9927294343632098,0.9921870693483353,1.001515247682313,0.9999737327440892,1.0036041088586685,1.0012473179546777,0.9983755553787932,1.0005080656598146,1.0056474129855308,1.000606284995927,1.0006659359118821,1.0010927525668643,1.0060158525804461,1.0069269987366447,0.9999014301115021,1.0000927234226897,1.0033629757210871,0.9937492459334498,1.003491243136521,1.3948320472115471e-05,6.0603167280842534e-06,5.128727148731068e-06,5.673834040100922e-06,5.8125883342287475e-06,1.4203247816098862e-05,6.067709169612426e-06,1.4072514400298746e-05,6.460602944927272e-06,4.496323627157117e-06,7.158618546930985e-06,4.694562647896359e-06,5.532690453425109e-06,6.314707485890167e-06,6.18778899891934e-06,1.619099615301454e-05,6.580743177740871e-06,7.151672769175805e-06,6.978008234044049e-06,1.8200049088579212e-05,7.647802792387205e-06,8.248574000393042e-06,8.41517002637094e-06,2.0006117021000747e-05,2.0202350110032543e-05,8.13094012136513e-06,8.118579309342726e-06,1.4510867762778156e-05,6.151214284972863e-06,1.620102147542188e-05
134,134.0,0.9916156880437632,1.0069364813099277,2.4373547368881674e-05,4.1424861963233515e-06,1.0691264593563929e-05,6.3115888304417075e-06,1.0031514936466324,0.9939372903267699,1.0019630024659916,1.0033120737248469,1.0025592496716054,1.0011872972441862,0.9934024393937727,0.9997159899138924,1.0033501134997205,0.9916570883762075,1.0048974345526354,0.9926085972808726,0.992067719132935,1.0014416932138535,0.9998588002657524,1.0034739012828433,1.0011764796549294,0.9982359906735063,1.0004370545454158,1.0055094582545396,1.0005355674146916,1.0005972433396964,1.0009322163806424,1.0058641157687784,1.0067745286155139,0.9998285496836483,1.0000211013864226,1.0032437327810273,0.9936318231290744,1.0033612909857081,1.7053334215564252e-05,5.6436729215604844e-06,5.690360018476047e-06,6.163411542167835e-06,6.3470706343589435e-06,1.7166721730490545e-05,5.604170775956595e-06,1.6936066571410058e-05,6.811757881629307e-06,4.1424861963233515e-06,7.36120906781384e-06,4.327402254242523e-06,5.101053367619889e-06,7.049390502080905e-06,7.3553217833995374e-06,1.983346969445394e-05,7.232267462637878e-06,6.669169100372024e-06,7.67167871303277e-06,2.1947256146097644e-05,8.365871306475117e-06,8.984127859466498e-06,7.898178990025251e-06,2.4061605262735055e-05,2.4373547368881674e-05,8.877291404958892e-06,8.925515321228359e-06,1.7604287403084234e-05,5.688438333056603e-06,1.9851803977317735e-05
135,135.0,0.9916072739273327,1.0069374403691491,2.3879690455074072e-05,4.040667723023766e-06,1.0371461917426256e-05,6.29424908321364e-06,1.0030494345389014,0.9939164639746906,1.0019109628045528,1.0032507716446402,1.0024983107726,1.0010757373032095,0.9933742909399988,0.9996023197705086,1.0032819976285614,0.9916261706299774,1.004826607048122,0.9925775327333477,0.9920392592478131,1.001377910370365,0.9997887262918083,1.0033644224298757,1.001112912628495,0.9981957786633201,1.000370353307593,1.0053910603762732,1.0004676601885407,1.0005285196120772,1.0008836894165405,1.0057371857179263,1.0066466452452256,0.9997562881747636,0.9999494486514487,1.0031352186957518,0.9936067031387062,1.003250934772948,1.689028245395622e-05,5.238848224060102e-06,5.4800384042397485e-06,5.914174525276586e-06,6.082741505468443e-06,1.687867495734466e-05,5.253713111916704e-06,1.6612182597911105e-05,6.4392851758392636e-06,4.040667723023766e-06,6.927108310639203e-06,4.227393660351873e-06,4.840414927415025e-06,6.820287100010586e-06,7.158247596141847e-06,1.959495474208632e-05,6.942414203487682e-06,6.165550242070064e-06,7.368604893267072e-06,2.1579457672835365e-05,8.002357685240234e-06,8.573333231401678e-06,7.326056141305341e-06,2.3569804158984845e-05,2.3879690455074072e-05,8.472613524209709e-06,8.53256222845221e-06,1.7387921817648603e-05,5.318659069660778e-06,1.9625817183468743e-05
136,136.0,0.9916002987424384,1.0069327300101945,2.2543457784120975e-05,4.149146048329533e-06,9.83650010486467e-06,5.97289403719433e-06,1.003088605233133,0.9938890507970745,1.001929568271788,1.00327030824067,1.0025179415376795,1.0011133023166503,0.9933450630645039,0.9996384926268894,1.0033007436080954,0.9916043181957117,1.0048454740103225,0.9925563996985889,0.9920149279338588,1.0014005814079932,0.9997965277627051,1.0034122293692098,1.0011413031673588,0.9981468756837669,1.0004010795523066,1.005451929432553,1.0005054639829465,1.0005682829251032,1.0008329463511965,1.00580235711743,1.0067135294433212,0.9998007186137445,0.9999932205622165,1.0031768826566054,0.9935767598823675,1.0032987533098137,1.6149560026199077e-05,4.9970249388457686e-06,5.086025566263784e-06,5.5394028495781435e-06,5.65835328731072e-06,1.6245714839917028e-05,5.097669031882547e-06,1.600816200421561e-05,6.03277733956859e-06,4.149146048329533e-06,6.510099644507547e-06,4.333130164851729e-06,4.782134339597554e-06,6.321852100079382e-06,6.746508897861437e-06,1.8579844744017432e-05,6.447410556226878e-06,5.80497966487626e-06,6.836997848381762e-06,2.0445723499693338e-05,7.423392235207743e-06,7.934946945313806e-06,6.917500284656508e-06,2.223220126176725e-05,2.2543457784120975e-05,7.884959937004027e-06,7.94147398875355e-06,1.6657733761910603e-05,5.183199563320567e-06,1.8603619991681046e-05
137,137.0,0.9915943659249881,1.0069252043289492,2.1841792902592027e-05,4.009768158157158e-06,9.959270877718894e-06,5.8660613404910364e-06,1.0031889386458157,0.993872977056961,1.001965609015862,1.0033168353549413,1.0025596487259447,1.001217839483152,0.9933286899329018,0.9997425467863887,1.003345250436621,0.9915943659249882,1.0048894457597985,0.9925438728993297,0.992002111460706,1.001440824768174,0.9998359336309403,1.003514913626436,1.0011817166828305,0.9981141999934259,1.0004422107374207,1.0055478589261215,1.0005499691970043,1.0006132462614996,1.0007943597990439,1.005894821897917,1.0068062338706782,0.9998461700443084,1.0000380077962019,1.0032838118588046,0.9935611325979696,1.0034013354794011,1.6498235340416592e-05,4.668786261429681e-06,5.453242468607852e-06,6.14982012967057e-06,6.207186510684621e-06,1.672991180020482e-05,4.778016685765974e-06,1.6485553421386272e-05,6.882526917958828e-06,4.009768158157158e-06,7.618219594735418e-06,4.158664646014538e-06,4.514020877589469e-06,6.674122542927067e-06,6.6676358566880135e-06,1.8511703102568967e-05,6.888153425984795e-06,5.384491540680655e-06,7.274782322497928e-06,2.009901270587098e-05,7.859247372271319e-06,8.36473051845547e-06,6.414471761006117e-06,2.1527757780033966e-05,2.1841792902592027e-05,8.304208289359151e-06,8.366820701983602e-06,1.7022035059793387e-05,4.901166556886907e-06,1.8522041079344817e-05
138,138.0,0.9915891459426424,1.0069177174212987,2.0302065902608487e-05,3.7729870809322947e-06,1.0056758416178526e-05,5.367070922855826e-06,1.0032761189585284,0.9939645463841866,1.0020155665428563,1.0033772530125926,1.0026153054921356,1.0013086725238802,0.9934249442747467,0.9998312475987456,1.003404141321103,0.9916970169830304,1.0049484197393614,0.9926454589529925,0.9921013382764653,1.0014949674080926,0.9999180299703773,1.0036126188206764,1.0012340064098963,0.9982083021598717,1.0004951192627927,1.005650523775486,1.0006059292839191,1.0006683106305372,1.0008931292432623,1.006003111987825,1.0069177174212987,0.9999070014213163,1.0000974275028471,1.0033774396286632,0.9936643751209111,1.003498575553296,1.6164706992613124e-05,4.465004566946525e-06,6.167376763875838e-06,7.148121260152176e-06,7.1774651917209325e-06,1.636737413612289e-05,4.552101980770716e-06,1.6093484806014734e-05,8.259968995972755e-06,3.7729870809322947e-06,9.37059064400468e-06,3.898839221216322e-06,4.2579106258180875e-06,7.466909206238892e-06,6.363520893722122e-06,1.7738096869337952e-05,7.784030544971489e-06,5.268815965310066e-06,8.20100635692627e-06,1.8936421307735304e-05,8.805564874559989e-06,9.376136125218675e-06,6.304680276477807e-06,2.001653390253376e-05,2.0302065902608487e-05,9.170604220969738e-06,9.244712378264083e-06,1.6614169012455473e-05,4.6753041823686746e-06,1.7738248199495948e-05
139,139.0,0.991584577390075,1.006912277213971,1.8503066362553343e-05,3.7014015673756046e-06,9.727245825532678e-06,4.755102620933671e-06,1.0032506895271012,0.9940087945430095,1.0020428939396844,1.003413952434247,1.0026490132612282,1.001284112964401,0.9934705729434745,0.9998045219979353,1.0034409869833292,0.9917489634322113,1.004984009246305,0.9926978699876636,0.9921504964286723,1.0015267111753503,0.9999343164450648,1.0035881122320245,1.0012651647654025,0.9982495261118751,1.0005252025361486,1.0056221125454994,1.0006362126966757,1.000700856645205,1.000934418103944,1.00597020169004,1.0068861145147576,0.9999360298184676,1.0001262953109071,1.003354184516483,0.9937178090092997,1.0034739943784432,1.5231993409484592e-05,4.544427259570493e-06,6.243081301617443e-06,7.323601085166775e-06,7.320752797035335e-06,1.5279023796292913e-05,4.658178630049879e-06,1.4960637388412135e-05,8.567831688689617e-06,3.7014015673756046e-06,9.808432511307298e-06,3.827225518021965e-06,4.2751112323540725e-06,7.543600335416554e-06,5.8063875979246786e-06,1.6485268173465556e-05,7.893341994181183e-06,5.590784932001197e-06,8.300943933925575e-06,1.738390832279972e-05,8.876933509754804e-06,9.489971624829577e-06,6.789946633784964e-06,1.8245621009383046e-05,1.8503066362553343e-05,9.156081643056636e-06,9.236004516024168e-06,1.5574295707627764e-05,4.719844691025831e-06,1.647967559284779e-05
140,140.0,0.9915806658937119,1.0069075069570625,1.8522167996987012e-05,5.098498990818374e-06,1.0000894943959007e-05,4.320258360381992e-06,1.0032297773311705,0.9939473336079405,1.0020251644194758,1.0033971994626607,1.0026311284863878,1.0012533531692158,0.9934031138308995,0.9997710020502377,1.0034231046692765,0.9916836593546877,1.0049635083577655,0.9926315879365388,0.9920882831333223,1.0015065605677087,0.9998909288043035,1.0035531117956564,1.0012442166712414,0.9981674858766354,1.0005011876575678,1.0055713705641451,1.0006112440074548,1.0006755855485219,1.000837528815688,1.0059065753519567,1.006821438138474,0.9999074795624792,1.0000999831507835,1.0033279400846904,0.9936527766476612,1.003439516955823,1.4866313856893472e-05,5.751196846154835e-06,6.027760716523533e-06,7.076664251738445e-06,7.054151157701339e-06,1.4983724735566841e-05,6.210810753433142e-06,1.472422856521143e-05,8.23013861379455e-06,5.098498990818374e-06,9.388100646689507e-06,5.2631006323214425e-06,5.728889514051509e-06,7.295294546147031e-06,6.308390458540243e-06,1.6245540104593412e-05,7.596464547838348e-06,7.790383246233599e-06,7.965882815853224e-06,1.7180658238099936e-05,8.48246575571504e-06,9.035390526508659e-06,9.802054803807399e-06,1.8271693902825036e-05,1.8522167996987012e-05,8.749272941445004e-06,8.812807348055064e-06,1.5254306214809184e-05,6.076047873967045e-06,1.6234447716446545e-05
141,141.0,0.9915774170799793,1.0069011837315125,2.1019385107903706e-05,6.0806101277604525e-06,1.100924123793358e-05,4.7153001277124205e-06,1.0032733350265854,0.9939309893505562,1.0020580749673893,1.0034317545457216,1.002664964881967,1.0012888312597417,0.993384540022125,0.9998044185275335,1.0034557590602236,0.9916721981981664,1.0049983270157017,0.9926210032843465,0.9920723058596874,1.0015387407143101,0.9999076831733386,1.0035903732021265,1.0012758973650349,0.9981370982903762,1.0005326322375159,1.0055970433427184,1.0006444310501956,1.0007103148035938,1.000789010732028,1.005924206325542,1.0068384330603737,0.9999409767988234,1.0001332598315429,1.003367655924889,0.9936359730201139,1.0034762709100815,1.562430872043032e-05,6.918656246942158e-06,6.0806101277604525e-06,7.150501257666578e-06,7.132153551965025e-06,1.619445253098438e-05,7.782847652365116e-06,1.612511369313228e-05,8.245661695473789e-06,6.654325136734269e-06,9.284768841016766e-06,6.856314690914519e-06,7.256136277050654e-06,7.469063563198133e-06,7.72152144897501e-06,1.7542588313641322e-05,7.68994519798697e-06,1.008753668885962e-05,8.071676687598577e-06,1.8961090247524155e-05,8.554061140576485e-06,9.0243247189076e-06,1.2954364989236197e-05,2.0739277923129845e-05,2.1019385107903706e-05,8.898173138497002e-06,8.924587094738454e-06,1.6292146938326997e-05,7.471195022075467e-06,1.7550448494395542e-05
142,142.0,0.9915748365753035,1.0068910846182595,2.1609770221161203e-05,5.907681550170648e-06,1.1059433469933215e-05,4.901901100044984e-06,1.0032957140131014,0.9938717629181242,1.0020494197048893,1.003421847052266,1.0026520209560668,1.0012961722767162,0.9933134610591058,0.9998048770302737,1.0034389277245426,0.9916039593724226,1.004979566393506,0.9925529298992044,0.9920022565918934,1.0015266138358387,0.9998836628681564,1.0036063878074506,1.0012654680550452,0.9980628903260438,1.0005234282985258,1.005608595917692,1.0006349104570376,1.0007007024564698,1.0007079584417273,1.0059324347091043,1.0068471974267699,0.9999323814186308,1.0001244056615979,1.0033863529167109,0.9935711037320618,1.0034921423984267,1.561854015289645e-05,6.798452317140662e-06,5.907681550170648e-06,6.995166144595402e-06,6.975860410817092e-06,1.6443787200563935e-05,7.769553515228596e-06,1.6475268120737042e-05,8.068681330469743e-06,6.698786438513525e-06,9.030424429765464e-06,6.88781339891151e-06,7.2373312816409486e-06,7.344351709730781e-06,8.022638915764213e-06,1.7683681876654983e-05,7.5232060810051065e-06,1.0437904176628238e-05,7.914290753220647e-06,1.930680029803375e-05,8.373879434404102e-06,8.80001532051926e-06,1.342979630723323e-05,2.131903063301432e-05,2.1609770221161203e-05,8.77309093135943e-06,8.779370705410852e-06,1.6427131117772727e-05,7.4192606394832114e-06,1.771143868514942e-05
143,143.0,0.9915729300061114,1.0068749866982434,2.0331369715024775e-05,5.447835622760363e-06,1.0453089756375953e-05,4.7203665322971534e-06,1.0033285393810303,0.9938376705068811,1.0019897464812615,1.0033544660626434,1.0025867360624812,1.0013243372705065,0.9932762344607862,0.9998308421437105,1.003370224348515,0.9915729300061114,1.0049124095637203,0.9925208446712602,0.9919663376240079,1.0014630439596928,0.9998650416935758,1.0036459413419394,1.0011979753160707,0.9980174617788712,1.0004530103441371,1.0056404232133813,1.000562944405459,1.0006262735173086,1.0006540201993182,1.005961480674183,1.0068749866982434,0.9998589091832507,1.0000514897008554,1.0034187399862022,0.9935287638560689,1.0035312551901379,1.4957756928132388e-05,6.438306901238191e-06,5.447835622760363e-06,6.498936944254911e-06,6.447449052517075e-06,1.5750111570720856e-05,7.379662902981558e-06,1.5761059156359255e-05,7.452673284369398e-06,6.3052757182804e-06,8.318843413809996e-06,6.4836397788688e-06,6.824410639869548e-06,6.772953044167679e-06,7.40117794901488e-06,1.6886681207910275e-05,6.947712959085704e-06,1.0292707976020025e-05,7.309911708607245e-06,1.8295001876951296e-05,7.774718822955798e-06,8.172963431129613e-06,1.3195831946483836e-05,2.0055638676889177e-05,2.0331369715024775e-05,8.166764142908452e-06,8.165352838936649e-06,1.5800983712437488e-05,7.048413515704169e-06,1.6908547252888752e-05
144,144.0,0.9915706926870321,1.0068525645252309,2.0907880614836824e-05,5.350081917333574e-06,1.0611123197754072e-05,5.003095419681818e-06,1.0033262704905404,0.9938659949786961,1.0019511188526293,1.003314863423747,1.002542313432049,1.0013162371640567,0.9932950961249012,0.9998201966759037,1.0033209981506086,0.991586085232447,1.0048584560663407,0.9925355542357068,0.9919838363737329,1.001415115536614,0.9998489999898242,1.0036329097600079,1.0011475264914653,0.9980291095829747,1.0004014784869,1.0056240762306805,1.0005110928044687,1.0005730778656152,1.0006586602286252,1.0059394529603805,1.006852093989507,0.9998056223904619,0.999997971662904,1.00341484646896,0.9935517512339603,1.0035185922787635,1.5578533447328e-05,6.466133282666181e-06,5.350081917333574e-06,6.524836051332116e-06,6.366981030440889e-06,1.6424393089806017e-05,7.385676742692815e-06,1.6357654733721594e-05,7.335245487489596e-06,6.51006589775812e-06,8.112684299334424e-06,6.652943210225428e-06,6.924666812301225e-06,6.63384006835988e-06,7.491643939437321e-06,1.7636690779150242e-05,6.794431773499156e-06,1.0079215982337507e-05,7.141338824330885e-06,1.8928896099754078e-05,7.662108239924543e-06,8.02537414429588e-06,1.2820121653706593e-05,2.0565508748591995e-05,2.0907880614836824e-05,8.110551692402862e-06,8.0812357837308e-06,1.6633742383938342e-05,7.189814972928081e-06,1.7641404228967166e-05
145,145.0,0.9915630786855094,1.0068310825443048,2.0678269221787788e-05,5.354102273125059e-06,1.0645347167361003e-05,4.815808142243242e-06,1.0032345081848473,0.9938512143958738,1.0019512093068408,1.0033139559043487,1.002540632195508,1.0012207403328703,0.9932735920444369,0.9997212620633636,1.0033198033823716,0.9915630786855095,1.0048542663067392,0.9925124450490341,0.9919626774955771,1.0014083243662664,0.9998022876643825,1.0035308496880568,1.001144967447067,0.9980053009782047,1.0003994122398994,1.0055246009348833,1.00051028717819,1.0005692555321235,1.0006288439368267,1.005843268699688,1.0067568415683579,0.9998087823611417,1.0000011283221204,1.003319350723764,0.9935368605695157,1.0034160680392208,1.5333567679550205e-05,6.832295756974403e-06,5.354102273125059e-06,6.704950036132171e-06,6.433494417477356e-06,1.6196196434383135e-05,7.752657583231233e-06,1.6074093294305518e-05,7.399729376920466e-06,7.227050285136958e-06,8.088140736122527e-06,7.324553976656985e-06,7.471462967293074e-06,6.629609602424708e-06,7.683734236795945e-06,1.7460167506233336e-05,6.753744280816866e-06,9.954680139109495e-06,7.072207699826918e-06,1.870438891432994e-05,7.617754653557915e-06,7.959701843444313e-06,1.2466136081001741e-05,2.0280318951987386e-05,2.0678269221787788e-05,8.101979593334727e-06,8.04722063955747e-06,1.6483918528025393e-05,7.822450185490522e-06,1.7451838125796497e-05
146,146.0,0.9915472243251423,1.006819702673376,1.9028595679659378e-05,5.038047394944397e-06,9.970916029786349e-06,4.274977917090214e-06,1.0031712136724167,0.9938922126011442,1.001927769442007,1.0032888565688507,1.0025133959287285,1.0011577408618884,0.9933133845286578,0.9996559856319517,1.003290575839091,0.9916008620195585,1.0048234137906151,0.9925488622607264,0.9920000587342724,1.00137825549938,0.9997858180450209,1.0034685047517615,1.0011138194186675,0.9980580670660417,1.0003671636563667,1.0054801309365446,1.0004771673105182,1.0005334630261384,1.0006807087606788,1.0058096143456001,1.0067242641544085,0.9997775516427875,0.9999696394545591,1.0032567899762233,0.9935837134021936,1.0033539921157573,1.39130641375969e-05,6.731140512679582e-06,5.038047394944397e-06,6.390557935812918e-06,6.092585744870814e-06,1.4731375422792936e-05,7.631731491387447e-06,1.4630229160043013e-05,7.011295697515775e-06,7.24557753313026e-06,7.620338456821813e-06,7.338192473054497e-06,7.397110690230191e-06,6.2461588549812195e-06,7.203992490011541e-06,1.58981404743563e-05,6.35030676023316e-06,9.68037782265331e-06,6.6345598638427924e-06,1.7119411567664277e-05,7.145143695683472e-06,7.473632181209644e-06,1.2127111697809487e-05,1.866000180644537e-05,1.9028595679659378e-05,7.594184830112782e-06,7.534900039549833e-06,1.497951584505247e-05,7.79252183692159e-06,1.5887678796523234e-05
147,147.0,0.9915330362013391,1.0068275868303556,1.7514524210550444e-05,4.646902174451618e-06,9.197581080847414e-06,3.915240847205019e-06,1.0032458071005883,0.9938987218055421,1.0019773337218267,1.0033422815944832,1.0025667673984637,1.0012358668119583,0.9933150996449078,0.9997307330944283,1.0033397366197532,0.9915951054422782,1.0048666554558514,0.9925423890697647,0.9920002048516807,1.0014374191200732,0.9998385910032038,1.0035540633648206,1.0011750916012596,0.9980706752433139,1.0004308387985248,1.0055736710377343,1.0005468216616613,1.000605874302972,1.0006953717400926,1.0059118130363691,1.0068275868303556,0.999852555849905,1.0000440839994464,1.0033364004444438,0.9935908343326558,1.0034393737835248,1.2733399384107418e-05,6.281412088850109e-06,4.646902174451618e-06,5.891878449646236e-06,5.611265984161967e-06,1.3443987719822983e-05,7.151562113043802e-06,1.335540802294377e-05,6.438962834354802e-06,6.723438321389603e-06,6.996122618312578e-06,6.811736769487341e-06,6.867705088699151e-06,5.7355185097383574e-06,6.587735678243251e-06,1.451810911664684e-05,5.825675245135286e-06,9.278751217454741e-06,6.07881041113893e-06,1.5671160185294844e-05,6.549449489667037e-06,6.855196063929582e-06,1.1900294675158145e-05,1.7178395573984258e-05,1.7514524210550444e-05,6.956423925031541e-06,6.901938522537639e-06,1.367877352471439e-05,7.238041626917185e-06,1.450485288000853e-05
148,148.0,0.9915336134774618,1.006860771048177,1.585232855486684e-05,4.293116867288354e-06,8.574351287377069e-06,3.525957973528434e-06,1.0032203757661244,0.9938193711962471,1.002024599794177,1.0033918249149643,1.0026184757310683,1.0012136363134216,0.9932425928384294,0.9997067831965876,1.0034007324769467,0.9915336134774618,1.0049330735224382,0.9924796400729279,0.991932768051014,1.0014885105679119,0.9998255215240177,1.0035316837476642,1.001222977525883,0.9979999039112581,1.0004744339188518,1.0055480304603066,1.0005895571519807,1.0006457720001005,1.0006334709049802,1.0058923785818334,1.0068089808470013,0.9998952053582127,1.0000876149787783,1.0033135492889322,0.9935118052678723,1.0034169482347273,1.1748673504173852e-05,6.155487136989672e-06,4.293116867288354e-06,5.439798738509627e-06,5.175905994879238e-06,1.224851306616867e-05,7.131454034005431e-06,1.2137326629975445e-05,5.923341781314657e-06,6.623694930323301e-06,6.435738865054624e-06,6.697027866868255e-06,6.812908360867768e-06,5.273354940692708e-06,6.004301188252286e-06,1.3254683771553308e-05,5.350123817069008e-06,9.311307236015974e-06,5.5723772306109886e-06,1.420750210870537e-05,6.006513569321919e-06,6.292210834601761e-06,1.2165734148839177e-05,1.5547532784264344e-05,1.585232855486684e-05,6.370665713160653e-06,6.323631590330576e-06,1.254397136936854e-05,7.091428291206974e-06,1.3239883696032806e-05
149,149.0,0.9915580017543534,1.0069127878198687,1.4426042500596064e-05,4.178994533686007e-06,8.226341941788595e-06,3.1233043564458395e-06,1.0032933659674586,0.9938704432316744,1.0020557664723428,1.0034245284982468,1.0026510568083757,1.001291431234283,0.993299675777495,0.9997829739320019,1.0034356691814708,0.9915931295154023,1.0049684389847797,0.9925365949628449,0.9919909645815846,1.00153014944734,0.9998972844092416,1.0036300637862876,1.001266862464321,0.9980700668573474,1.00051868900718,1.0056623080313107,1.0006368874916929,1.0006923745300471,1.0007138334504955,1.0060189231872225,1.0069372847953029,0.9999467574960901,1.0001391043688959,1.0033940420374754,0.9935661556741363,1.0035145740540692,1.0902009940057498e-05,6.246256049275499e-06,4.178994533686007e-06,5.298722265360804e-06,5.049729695905561e-06,1.1200400658715335e-05,7.37485365473153e-06,1.1057374628666577e-05,5.783819813077103e-06,6.754463037020169e-06,6.236873845013973e-06,6.825466321386149e-06,7.026597218261577e-06,5.1193591901815285e-06,5.527972768644479e-06,1.2241223595152466e-05,5.227097498446284e-06,9.611646658515538e-06,5.4593034089754745e-06,1.2988698589981422e-05,5.869814597340037e-06,6.1568483966132585e-06,1.2621966396371239e-05,1.4155958050201948e-05,1.4426042500596064e-05,6.2151843850117016e-06,6.166205640113455e-06,1.1575711024737474e-05,7.269221667365562e-06,1.2222442224252132e-05
150,150.0,0.9915990323827891,1.0069740437534818,1.3144166492474318e-05,4.362936601272256e-06,7.927562320793172e-06,2.621912892268552e-06,1.0033221296453776,0.993894630065425,1.0020885549868515,1.0034607948215617,1.002687113504991,1.0013195924074858,0.9933314029385427,0.9998109247115886,1.0034762890395994,0.9916392862891792,1.005016246830225,0.9925803889397512,0.9920270333224054,1.0015653921334722,0.999929517554827,1.0036592460016176,1.0012995559775602,0.9980997664117749,1.0005502037836056,1.0056934022527388,1.0006682721951754,1.000722013637783,1.0007479305544003,1.0060550809506776,1.0069747430250562,0.9999805137048098,1.00017337680396,1.0034238866635803,0.993594745737238,1.0035440390481616,1.0044978922525588e-05,5.934221256670645e-06,4.362936601272256e-06,5.494435840716111e-06,5.3081269925984725e-06,1.023022235328879e-05,7.026038230498956e-06,1.0074413787987204e-05,6.103002456776559e-06,6.383553465118036e-06,6.556305141024197e-06,6.455808483616356e-06,6.687660130427167e-06,5.386365280592851e-06,5.109214134544737e-06,1.1270983411164263e-05,5.566568192680133e-06,9.1978794669012e-06,5.832446063556488e-06,1.1868083547116347e-05,6.2318982789093995e-06,6.547544156066706e-06,1.2145305283677503e-05,1.290330616923732e-05,1.3144166492474318e-05,6.584360539914965e-06,6.534411294081681e-06,1.063357624942044e-05,6.9592367820333765e-06,1.1249820618903244e-05
151,151.0,0.9916454831510263,1.0070349454570662,1.274432439044575e-05,4.266649410702887e-06,7.640732039164378e-06,2.5469468101258046e-06,1.0034154769421422,0.9939821795080438,1.0021218414928215,1.0034971570249362,1.0027227959982625,1.001418655407204,0.9934245524179071,0.9999094746458639,1.003513425193228,0.9917341517996138,1.0050548616649062,0.9926728830884813,0.9921200970774635,1.0015989455629404,1.0000034839383452,1.0037536906161322,1.0013344396419614,0.998205928163212,1.000585832730228,1.0057991273365987,1.0007031170132468,1.0007575353096825,1.0008699191948087,1.0061665153717805,1.0070866790442679,1.0000125919163843,1.0002057999001916,1.0035207734281957,0.9936893372911852,1.0036388191468202,9.750897193984304e-06,5.387937118267425e-06,4.266649410702887e-06,5.3340658186157775e-06,5.22330578932723e-06,1.0012107449541311e-05,6.399935358320417e-06,9.949579688053723e-06,6.0247240501694175e-06,5.830761957995151e-06,6.5113639843250724e-06,5.893775515477763e-06,6.093591456282909e-06,5.355579364596975e-06,4.929407993508953e-06,1.1063129231721062e-05,5.5483841017284415e-06,8.405578219594924e-06,5.814379286283743e-06,1.1599839745636e-05,6.181677475448086e-06,6.512333170016204e-06,1.1165136455566848e-05,1.253253107391393e-05,1.274432439044575e-05,6.510973557885031e-06,6.4666318534132406e-06,1.03476579910879e-05,6.314762093227006e-06,1.1050940379793852e-05
152,152.0,0.9916861318473221,1.0070858995386742,1.273470960322351e-05,3.967568589145939e-06,7.476984534186664e-06,2.8211329275735714e-06,1.003420065298284,0.9940200130257781,1.002095418260609,1.0034699983920308,1.0026963704521161,1.001427869801764,0.9934623680673882,0.9999167787137165,1.0034884474792645,0.9917730173571235,1.0050282282985565,0.9927098174991417,0.9921564042421533,1.0015709923350713,1.0000133546301029,1.0037654682301385,1.001305245671541,0.9982540709197459,1.000554210320254,1.0058144561870461,1.0006711987370316,1.0007260251016694,1.000927715847793,1.0061877121125642,1.0071081968676325,0.9999778648557767,1.000172299720698,1.0035275861882451,0.9937320037718438,1.003650231161287,1.0195537516006468e-05,5.002901583605069e-06,3.967568589145939e-06,4.953434650845028e-06,4.878513147801854e-06,1.0569730683237194e-05,5.921339657642813e-06,1.0655764891824619e-05,5.626145421239103e-06,5.401508521274298e-06,6.107997538050015e-06,5.451050946373346e-06,5.6311831644322256e-06,5.056833888821176e-06,4.817724485318633e-06,1.1655105253959378e-05,5.217336299259666e-06,7.831912414577452e-06,5.466708189199174e-06,1.1871846847354714e-05,5.798378640008268e-06,6.144125445730827e-06,1.0354831641439067e-05,1.2565815016853056e-05,1.273470960322351e-05,6.062008557475565e-06,6.023728616737238e-06,1.0816416308892113e-05,5.880647002854245e-06,1.1648731502417913e-05
153,153.0,0.9917097562599346,1.0071173126063566,1.2448836890072325e-05,3.7980860738388535e-06,7.223685545260709e-06,2.8497384839692763e-06,1.003411617523746,0.9939758239311755,1.0020190050927182,1.0033879416770357,1.0026146506787206,1.001420179266164,0.9934111806299216,0.9999080819389419,1.0033996245427974,0.9917097562599345,1.004932244865644,0.9926463128267173,0.9921009920063423,1.0014868876135168,0.9999660787280032,1.003756453194188,1.0012237986566235,0.9982114527821451,1.000472565308928,1.0058152620178449,1.0005900412720505,1.000644529467117,1.0008869840175085,1.0061950826038042,1.0071173126063566,0.9998990651293614,1.000093446507235,1.003519243026419,0.9936846294055209,1.0036411977562112,1.0110783506633426e-05,4.673160355773478e-06,3.7980860738388535e-06,4.7239676379876356e-06,4.665446894116922e-06,1.0502948886368499e-05,5.459089802787958e-06,1.0609181015649221e-05,5.324051358679213e-06,4.962084078853579e-06,5.741693155721932e-06,5.0000656282952825e-06,5.179573331202261e-06,4.888629937210387e-06,4.604847455368373e-06,1.1568600813089237e-05,5.0508923599961126e-06,7.30680030942068e-06,5.301183861496674e-06,1.16431639025452e-05,5.656931268112994e-06,6.012625295492864e-06,9.563355838408938e-06,1.2289030232333518e-05,1.2448836890072325e-05,5.938286628229721e-06,5.898627093832637e-06,1.0721879908859843e-05,5.507306031160965e-06,1.1559436806282436e-05
154,154.0,0.9917091766618649,1.0071222494078342,1.1830422696260549e-05,3.8786570628137125e-06,6.954615573571526e-06,2.518823457576015e-06,1.0033158223386662,0.9939897025610355,1.0019784832623988,1.0033449112391981,1.0025718947278068,1.001324345686694,0.9934243190768807,0.9998123848382316,1.0033567555209608,0.9917196747916339,1.0048890504982324,0.9926560731565686,0.9921126807703605,1.0014421417342865,0.9999232734724184,1.0036548895556934,1.001179411809216,0.9982313587229281,1.0004279215036576,1.0057087292656086,1.0005433535780166,1.0005959927911876,1.0009157118168561,1.0060866124925043,1.0070092165942461,0.9998525794832143,1.000046616579215,1.0034212896511145,0.9937001944109868,1.0035390951264382,9.319954149334346e-06,4.710116061485394e-06,3.8786570628137125e-06,4.772402066522236e-06,4.732167620408365e-06,9.69052979807744e-06,5.347794685373567e-06,9.756213834338097e-06,5.3838619459596635e-06,4.797039373022548e-06,5.762006920552649e-06,4.847614400591072e-06,5.0423641610002254e-06,4.9736219931341156e-06,4.3098880595620335e-06,1.071129626651344e-05,5.1092759631375426e-06,6.995702622725032e-06,5.314431930827647e-06,1.09209929349703e-05,5.699201463589403e-06,6.0109400681367395e-06,8.952357673719533e-06,1.1663022373048235e-05,1.1830422696260549e-05,6.0385243243001305e-06,6.003038322890391e-06,9.903853818946468e-06,5.459292706326204e-06,1.0701881909578737e-05
155,155.0,0.9916933832650885,1.007104407249511,1.2165925422582994e-05,4.041766624121651e-06,6.964021493758325e-06,2.426809022703718e-06,1.0032866453690086,0.9939653389208652,1.0019933494703641,1.0033622833118263,1.0025905132301047,1.0012983072535386,0.9933985699664644,0.9997848264189602,1.0033780868562374,0.9916933832650885,1.0049100079076236,0.992629441662414,0.9920870412863431,1.001461684405616,0.9999151829231817,1.0036278830852197,1.0011978296438993,0.9982114032525016,1.000447181832112,1.0056761253561814,1.0005619853136476,1.0006137740644026,1.0009038161680646,1.006055376264281,1.0069791921692446,0.9998710580546722,1.0000645528799343,1.0033946921180474,0.9936730415153056,1.0035118418694855,8.849743327536689e-06,4.773821379748921e-06,4.041766624121651e-06,4.908587099539687e-06,4.896631913721051e-06,9.254811538086426e-06,5.333498130637675e-06,9.284974143930541e-06,5.62266819043056e-06,4.778201368963132e-06,6.018957020668182e-06,4.820901299821469e-06,5.02444538030874e-06,5.216950950699446e-06,4.338096553883787e-06,1.0487302640807568e-05,5.327381966925642e-06,6.860382607565226e-06,5.4658263844133015e-06,1.096715191720111e-05,5.863386690093809e-06,6.104315316650361e-06,8.668500239327237e-06,1.1964096864680073e-05,1.2165925422582994e-05,6.250064522438529e-06,6.2270903792690134e-06,9.482986652417462e-06,5.456133020550181e-06,1.046604526572936e-05
156,156.0,0.9916734751483027,1.0070701415774612,1.3021133127263554e-05,4.0905790522938155e-06,7.005968423133449e-06,2.564049727301285e-06,1.0032565365417723,0.9939955497323547,1.0020486970151805,1.003422686334262,1.0026543356022604,1.001270896562703,0.9934340576958659,0.9997568060432044,1.0034446039689362,0.9917338045685186,1.0049783644207375,0.9926711415059876,0.9921258282358655,1.0015294158844679,0.9999466842054092,1.0036034720490286,1.0012648121929757,0.998258809236122,1.000513457992935,1.0056488046980423,1.0006257491221313,1.0006752974571043,1.0009573818350228,1.0060305484719634,1.0069537885616098,0.9999321445692237,1.000125903842888,1.0033660552039056,0.9937085035238532,1.0034878943922154,8.642295113845446e-06,4.47232218397334e-06,4.0905790522938155e-06,4.936755843966119e-06,4.929960945834946e-06,9.097753127963283e-06,5.082858642102793e-06,9.081241865879563e-06,5.69403080434098e-06,4.752857585533551e-06,6.1509399987861045e-06,4.738396915636704e-06,4.858744780640547e-06,5.334465062889057e-06,4.631221403329975e-06,1.0602804440205939e-05,5.4302323155289625e-06,6.59598649916458e-06,5.5330796794824286e-06,1.1409242920886028e-05,5.9403505011348415e-06,6.1210447765180455e-06,8.433274547740528e-06,1.2762309240278835e-05,1.3021133127263554e-05,6.386392700629472e-06,6.3731808671856615e-06,9.363282030600344e-06,5.141330697166044e-06,1.0570985023202004e-05
157,157.0,0.9916528169181196,1.007025807837759,1.3974341447895218e-05,4.122711093413466e-06,7.406443752641567e-06,2.742632342743974e-06,1.00320091993455,0.9940183437589418,1.0020711623822054,1.003449726062623,1.0026805809527841,1.0012094604714235,0.9934599639155143,0.9996924523870917,1.0034768578566462,0.9917732778755692,1.005020073948993,0.9927093911781509,0.9921565539622305,1.001550328390282,0.9999434346972308,1.003541766958702,1.0012859119651951,0.9982901007933755,1.0005356407409347,1.0055916291584432,1.000646774415849,1.0006940086310367,1.0009960962581912,1.0059770457516615,1.0069018155631668,0.9999561430609193,1.0001490266372008,1.0033089031040299,0.9937344339939562,1.003426129336153,9.083513695001956e-06,4.961797375509004e-06,4.122711093413466e-06,4.966716174690625e-06,4.953759518021028e-06,9.62806264667143e-06,5.735453116327897e-06,9.58580896371324e-06,5.73820815038291e-06,5.710551412848648e-06,6.2756093099892975e-06,5.5973442628741605e-06,5.60303993035125e-06,5.328943882295816e-06,5.185403974171359e-06,1.1031231914633188e-05,5.401749876578304e-06,7.399849763231415e-06,5.483889921935582e-06,1.212539830598703e-05,5.857547708559735e-06,6.000249736132615e-06,9.553659745397189e-06,1.368487822504773e-05,1.3974341447895218e-05,6.286426399849753e-06,6.284765468612296e-06,9.866340572974763e-06,5.756717205542714e-06,1.1009342780607427e-05
158,158.0,0.9916328395631299,1.006977761476478,1.4668666016926936e-05,3.949126079739464e-06,7.726081279707926e-06,2.972913380558509e-06,1.0031841169706324,0.994030287944531,1.002049204270831,1.003426711229582,1.0026549970630807,1.0011905226871023,0.9934702764648037,0.9996728333235443,1.0034500691595996,0.9917770752168196,1.0049879693922912,0.9927138943926033,0.9921666272986244,1.0015248969102284,0.9999344736037618,1.003525328793607,1.0012527616802407,0.9983047086632848,1.000498685280865,1.0055642342217286,1.0006046468132137,1.000650591076924,1.0010125178732763,1.0059479671585239,1.006872465490472,0.9999084877213275,1.0001011457858815,1.0032914976960132,0.9937476716464543,1.003409166263298,9.400363023432478e-06,5.735020595809165e-06,3.949126079739464e-06,4.751523160232103e-06,4.732685796987025e-06,1.0063293938030688e-05,6.627532334413781e-06,9.990098894543934e-06,5.4722950818733074e-06,6.782146147766179e-06,5.999358650605642e-06,6.573115028664152e-06,6.525987721124282e-06,5.063059969191558e-06,5.559907483781417e-06,1.1311353911570188e-05,5.136533157834751e-06,8.611801806324986e-06,5.218217715814461e-06,1.26591278611352e-05,5.553342097136952e-06,5.6808834350501006e-06,1.1236730069224395e-05,1.4370948159416469e-05,1.4668666016926936e-05,5.93761393757106e-06,5.93677042039788e-06,1.0230535283409666e-05,6.708300627239835e-06,1.1296099985989723e-05
159,159.0,0.9916149740719242,1.0069323579396925,1.374660777293303e-05,4.11852009209155e-06,7.500005786864864e-06,2.603533258970896e-06,1.0031203324012354,0.9940263210351109,1.001984080150053,1.0033549549039606,1.0025814028827695,1.0011252157194495,0.9934635617892632,0.9996093169127145,1.0033726051965537,0.9917598493988351,1.0049052905198117,0.9926968596986668,0.9921582048785452,1.0014458628512322,0.9998792521436037,1.0034529005354451,1.0011696023489458,0.9982873215354985,1.0004128435939026,1.0054817217888177,1.0005154560621035,1.0005640752373317,1.0009905194131121,1.0058581662938801,1.006781665141784,0.999811192521467,1.0000044896228713,1.0032245521791452,0.9937410725979124,1.0033361152973674,8.653121655392001e-06,5.647915566232372e-06,4.11852009209155e-06,4.9183731684690405e-06,4.893349336185244e-06,9.307182821137294e-06,6.515731044433898e-06,9.221183580514489e-06,5.651797337835875e-06,6.758651321462234e-06,6.245100768347963e-06,6.538154368975924e-06,6.434199896231987e-06,5.2398398251641534e-06,5.267187944472494e-06,1.0451474818905774e-05,5.274350601136402e-06,8.471615420122402e-06,5.367500622226465e-06,1.1775021740300595e-05,5.666821514434777e-06,5.784361800024019e-06,1.109526694880366e-05,1.3458756063741552e-05,1.374660777293303e-05,6.005138940422805e-06,5.9944251633936675e-06,9.433972344086674e-06,6.6291361358839535e-06,1.0435414992583604e-05
160,160.0,0.9916006514330925,1.0068959526734764,1.3327719188455076e-05,4.644606791102634e-06,7.498306479390902e-06,2.3546734090146207e-06,1.0032162369033542,0.9940013860949025,1.0020013460269597,1.0033779745217621,1.0026026527054748,1.0012265404446332,0.9934391384708856,0.9997114331422655,1.00338996920024,0.9917310934208194,1.0049226136380955,0.9926673210626055,0.9921333570066944,1.0014755654386864,0.9999228668093219,1.0035673443777495,1.00120057896505,0.9982613400228949,1.000446274508404,1.0055962172487527,1.000551216104746,1.0006017112453605,1.0009633573665355,1.005972435971448,1.0068959526734764,0.9998450929215197,1.0000387227131344,1.00332787363413,0.9937171764141728,1.003450287708975,8.579535943963444e-06,5.150181742797949e-06,4.644606791102634e-06,5.493837703026537e-06,5.458628476267065e-06,9.159615630251799e-06,5.956773137610631e-06,9.086607456325576e-06,6.264020772597313e-06,6.235027289384816e-06,6.951585467316766e-06,6.044074712614244e-06,5.9038562132868306e-06,5.853372077413383e-06,5.108770190539454e-06,1.0290858638743785e-05,5.836667074289841e-06,7.699714732714269e-06,5.94237697240987e-06,1.1531275260598544e-05,6.232554066362634e-06,6.366750831028391e-06,1.0102162389501825e-05,1.3074142424276297e-05,1.3327719188455076e-05,6.512508940799305e-06,6.4994921039433745e-06,9.314670486774038e-06,6.041977871766779e-06,1.028582979556466e-05
161,161.0,0.9915913026352263,1.006874324286044,1.319449430647655e-05,4.587946154835592e-06,7.324860069422025e-06,2.4516580936235824e-06,1.003178666428727,0.9939836729600294,1.0019593615871552,1.0033343763594882,1.0025601901338306,1.0011877305306889,0.9934190577365223,0.9996727239879122,1.0033481148872598,0.9917101059745994,1.0048803375323796,0.9926473543994949,0.99211390618943,1.0014307756718825,0.9998901498218314,1.0035291351939146,1.0011549018576502,0.9982368367346423,1.0004003186921653,1.0055528871174075,1.0005034695115456,1.0005493891582413,1.0009324264410235,1.0059290711187705,1.0068530469718504,0.9997991568154216,0.9999937581261592,1.0032890162989032,0.9936976687649453,1.003411618994372,8.82049177791614e-06,4.704922684470122e-06,4.587946154835592e-06,5.405484154613219e-06,5.366945460452258e-06,9.295745991345887e-06,5.441105774177641e-06,9.253048294111265e-06,6.120984271335437e-06,5.704235497399263e-06,6.778519337661533e-06,5.5342374211259856e-06,5.395518479797218e-06,5.761021923259966e-06,4.92706020127071e-06,1.0445382513004863e-05,5.732554062427785e-06,7.0053549795958565e-06,5.834808023468644e-06,1.1643457495961698e-05,6.122917463314341e-06,6.270944081779054e-06,9.201466453238145e-06,1.299893956415397e-05,1.319449430647655e-05,6.368239428022646e-06,6.359767460132663e-06,9.492541852075925e-06,5.522736603036071e-06,1.0454930372200306e-05
162,162.0,0.9915883586669152,1.0068709440341674,1.2449950281901804e-05,4.3421863379340685e-06,6.949770929557451e-06,2.3336962171496533e-06,1.0032214853778263,0.9939646684234698,1.001955477573766,1.0033279856436266,1.002554145521859,1.0012283902931303,0.9933957913886797,0.9997143432800336,1.0033393663709562,0.9916800076539967,1.0048655312396493,0.9926203856484362,0.9920889574383623,1.001423314846201,0.999893523910211,1.0035713667034316,1.001144378841963,0.9981938609950323,1.000389495296842,1.0055817378811738,1.000492391923127,1.0005395486464133,1.0008794419805547,1.005949275747649,1.0068709440341674,0.9997853904166205,0.9999811744807525,1.0033284760284769,0.9936783548785163,1.0034533138706268,8.50443576043394e-06,4.3421863379340685e-06,4.392204307215346e-06,5.181531652845206e-06,5.184902726700368e-06,8.868488107560788e-06,5.036467673788344e-06,8.855482815473908e-06,5.902035508334638e-06,5.306719113953634e-06,6.513554694096698e-06,5.161340121275296e-06,5.013607402439578e-06,5.5836511888497316e-06,4.559502875522523e-06,9.922411983498817e-06,5.547512927291123e-06,6.5094316816157895e-06,5.6340428720850525e-06,1.1107420327720011e-05,5.8646138385310254e-06,5.972450023854877e-06,8.559883675755654e-06,1.2289263111563517e-05,1.2449950281901804e-05,6.0593750702185815e-06,6.0530131591762035e-06,9.074329064998149e-06,5.110184681466067e-06,9.93313490062275e-06
163,163.0,0.9915932505167508,1.006886326032508,1.1829746617071227e-05,4.051235870043024e-06,6.755760263447738e-06,2.240448524812811e-06,1.0031675736957626,0.9938892923105211,1.0019524848453807,1.0033287227172591,1.002555424019999,1.0011744682569843,0.9933119743999069,0.9996571056572409,1.0033406391728135,0.9915932505167508,1.0048648553732134,0.992534138349327,0.9920032626767048,1.0014284930306212,0.9998542841183582,1.0035241751623243,1.001150241480307,0.9981010263687189,1.0003957104683296,1.005522632282655,1.0004976757055126,1.0005466401213559,1.0007757224789202,1.0058782757152236,1.0067972839884527,0.9997872113040951,0.9999836032514223,1.0032750534679171,0.9936004759031364,1.0034057653357016,8.3519581181357e-06,4.051235870043024e-06,4.346355541334538e-06,5.158152427758185e-06,5.204749743967272e-06,8.707138882246901e-06,4.724153759243238e-06,8.748628690747751e-06,5.95081479168948e-06,5.095657714694625e-06,6.619129889554242e-06,4.962889489374411e-06,4.755570984246582e-06,5.576929703034994e-06,4.1708773141301625e-06,9.639962808835023e-06,5.532102104002839e-06,6.217158991918255e-06,5.6117437424297215e-06,1.0713728241929766e-05,5.7735793278717826e-06,5.821407928025566e-06,8.246412143342561e-06,1.1701348780974981e-05,1.1829746617071227e-05,5.937707425409876e-06,5.926298918045512e-06,8.85983661641402e-06,4.790841291256854e-06,9.646690045703097e-06
164,164.0,0.9916067300530916,1.006911463178722,1.131481403158751e-05,3.780029038087467e-06,6.450478344725568e-06,2.2251369670260586e-06,1.0031406617427234,0.9939175194463892,1.001995145016797,1.0033746609360856,1.0025994370504194,1.0011454698031663,0.9933425694481205,0.9996269204219328,1.0033819958290553,0.9916258446712243,1.0049069515980387,0.992566046662171,0.9920339710405496,1.0014759886208788,0.9998744062269278,1.0035028514369881,1.0012006748952704,0.9981381559445354,1.0004482067096638,1.0055119171534468,1.0005523941311565,1.0006042132103246,1.0008191342266795,1.0058679772719632,1.0067861225166415,0.999841687430536,1.0000386752714754,1.0032500998396159,0.9936318917740071,1.0033848732924078,8.141801297280473e-06,3.7850087651083835e-06,4.074679420087667e-06,4.854433782884991e-06,4.9041003384456515e-06,8.546877917816819e-06,4.419065422462703e-06,8.642122724531356e-06,5.6382270009795404e-06,4.856769764834943e-06,6.345446242240294e-06,4.730934170073426e-06,4.4914693122826834e-06,5.212233275472232e-06,3.780029038087467e-06,9.366340778555485e-06,5.19035609424759e-06,5.874909712111224e-06,5.281371028803081e-06,1.0380249317442443e-05,5.437612975010793e-06,5.470861595015359e-06,7.83349771157326e-06,1.1218116030235208e-05,1.131481403158751e-05,5.6262715661706104e-06,5.6125744020510155e-06,8.617564819884417e-06,4.491138228747537e-06,9.375473577742904e-06
165,165.0,0.9916268326633746,1.0069349680662139,1.145321265552982e-05,3.4667904962784526e-06,6.40853029379272e-06,2.269307806777766e-06,1.0031916670822474,0.9939101261381309,1.0021044432421697,1.0034926506069444,1.0027176251186216,1.0012006352066345,0.993341710527843,0.9996836549720617,1.003507474992187,0.9916321906102405,1.0050356064633388,0.9925738910971232,0.9920355279121005,1.0015929838258821,0.9999227992471308,1.0035487852684635,1.0013215344681083,0.9981238849298659,1.0005719839123737,1.0055554554121287,1.0006801269035908,1.0007353863510113,1.0007966053565576,1.0059052711740526,1.0068226367132698,0.9999697450509105,1.0001668432187256,1.0033007759342414,0.9936304378552232,1.003430638616766,8.015715200067313e-06,3.4667904962784526e-06,4.0842061938842614e-06,4.863815522760897e-06,4.94607002661328e-06,8.445138118964036e-06,4.039170276466907e-06,8.528926407648618e-06,5.6547579579428894e-06,4.438768737427929e-06,6.380953461846216e-06,4.3258122544208135e-06,4.111249240479905e-06,5.305882589213746e-06,3.706891659817089e-06,9.25530676272681e-06,5.40370531719076e-06,5.3950847122694884e-06,5.557823714339673e-06,1.0463486246890769e-05,5.810703687604067e-06,5.8213872139415965e-06,7.20109136962483e-06,1.135096408801816e-05,1.145321265552982e-05,6.176706029076884e-06,6.158617489923351e-06,8.49858009538717e-06,4.116232131536561e-06,9.278859155889273e-06
166,166.0,0.991650914614804,1.006945453288389,1.1869700727407198e-05,3.18556218910574e-06,6.463341919559265e-06,2.4708760268820455e-06,1.0033142367098293,0.9939673124918557,1.0021738469712151,1.003561966472088,1.0027853814816043,1.0013204003997183,0.993405217358422,0.9998054844694156,1.0035729610470512,0.9916951325044622,1.005098700996907,0.992636491955953,0.9921007611031313,1.0016624956858449,1.000006464024156,1.003666386593583,1.0013901629954471,0.9981907701961631,1.0006418534830999,1.005678140972545,1.0007492162133753,1.0008057966849815,1.0008723340136079,1.006028498547288,1.006945453288389,1.0000363204014608,1.0002349964071469,1.0034210994884962,0.9936906696732114,1.0035485480970154,8.175772841632142e-06,3.18556218910574e-06,4.0890343965552004e-06,4.867761229829672e-06,4.977322317987913e-06,8.656042184183304e-06,3.7041720916345684e-06,8.730890575974976e-06,5.6707480737642355e-06,4.1131277336052366e-06,6.414330754686614e-06,4.014060734132591e-06,3.772732419814031e-06,5.3805183712204685e-06,3.686233308661009e-06,9.626829803507243e-06,5.566636751005353e-06,4.954608585415732e-06,5.765967712963064e-06,1.0868983287362943e-05,6.081291310231096e-06,6.0615172798065516e-06,6.6034148994678876e-06,1.1764232941947511e-05,1.1869700727407198e-05,6.582345818833276e-06,6.557236970649382e-06,8.736614724681939e-06,3.7705221065305595e-06,9.652045444180464e-06
167,167.0,0.991676332174585,1.0069349520217798,1.1281733685307696e-05,2.985829266277532e-06,6.123746427314326e-06,2.4015576869933626e-06,1.0032717495778538,0.9940629120631361,1.0021115814308417,1.0034989044811526,1.002714914223478,1.0012773860132225,0.9935079246966464,0.9997658051677368,1.0034890916173251,0.9917862360498932,1.005005510898014,0.9927276529783419,0.9922005597446317,1.0015980170743737,1.000012674810874,1.0036351701655184,1.001325852727582,0.9983103011029302,1.0005790776507908,1.0056619159191749,1.0006850346182286,1.0007440055505752,1.0010053537600923,1.0060211855750245,1.0069376637693437,0.9999699007801953,1.0001696531844697,1.0033817426271257,0.9937952319165447,1.0035170011959593,7.830156698110314e-06,2.985829266277532e-06,3.864354696668847e-06,4.569633100461778e-06,4.668249470070588e-06,8.319274969045291e-06,3.4681463813291895e-06,8.400995194080467e-06,5.309617922616573e-06,3.894551550051156e-06,5.994318287059809e-06,3.8043995329334383e-06,3.531819000757495e-06,5.032978329790057e-06,3.4366526470262114e-06,9.338791274970677e-06,5.210248566699291e-06,4.649186891692043e-06,5.390085395404351e-06,1.0414683817143591e-05,5.68811613600282e-06,5.702795155931315e-06,6.196908757445057e-06,1.1191197689956185e-05,1.1281733685307696e-05,6.1402790526333334e-06,6.108542613810518e-06,8.413399233845582e-06,3.52050604025658e-06,9.354941462052032e-06
168,168.0,0.9917004416099223,1.0069091797754304,1.024401596759232e-05,2.821423248325499e-06,5.7274289352013745e-06,2.1391469818995977e-06,1.0032428663313118,0.994067497951623,1.0020762097056453,1.0034644721371306,1.0026769196817957,1.001244745989384,0.9935053734148056,0.9997311966036729,1.0034442951102933,0.9917766909548176,1.0049537950862735,0.992718302855682,0.9921953594168925,1.00156157599058,0.9999936905037666,1.0036074605605914,1.0012868978661444,0.9983102853904076,1.0005370081399452,1.0056214949976678,1.0006360798908815,1.0006933406208638,1.00099362540158,1.0059713420802738,1.0068840295961672,0.9999136874284116,1.0001134958361426,1.003352810540059,0.9937995867252619,1.0034889218619176,7.224293754056166e-06,2.821423248325499e-06,3.687513205158223e-06,4.337391038256309e-06,4.4232096892970775e-06,7.653208608574506e-06,3.295196590190944e-06,7.732961430847315e-06,5.023094614402681e-06,3.748930356791223e-06,5.680291146054296e-06,3.640732303447719e-06,3.359932977920943e-06,4.759709045195495e-06,3.1625219101564735e-06,8.586118983096349e-06,4.943255884984738e-06,4.553903537936797e-06,5.106256588663378e-06,9.491662158490942e-06,5.391904936322206e-06,5.436043955154163e-06,6.126465290711213e-06,1.0168101563845655e-05,1.024401596759232e-05,5.812695842398922e-06,5.767582148984872e-06,7.730987608579712e-06,3.31655605691812e-06,8.596907613686917e-06
169,169.0,0.9917205991880211,1.0068772726415123,9.690836295496152e-06,3.0045499509114374e-06,5.565138429149972e-06,1.8971539636740364e-06,1.0032529016863148,0.9940426202937108,1.0020179255490835,1.0034052069893271,1.0026211873160755,1.0012625319316355,0.9934800371633018,0.9997501145087748,1.003390654503856,0.991747964006537,1.0048988636336076,0.9926908828084632,0.992168725766835,1.00150573359294,0.9999735292467222,1.003621785626159,1.0012271313442291,0.9982834376629127,1.0004745682030858,1.0056215868112437,1.00056645499722,1.000621204099245,1.0009593750915382,1.0059607109771855,1.006869871719728,0.9998338720411563,1.0000352297799153,1.0033648746689707,0.9937719273334282,1.0035031963823433,6.802866858505755e-06,3.2223222962980243e-06,3.3723189364695806e-06,3.965415900159399e-06,4.040847728708362e-06,7.182871353561154e-06,3.830831303678944e-06,7.283598663390052e-06,4.59618308781339e-06,4.383858256030007e-06,5.226110987571131e-06,4.23590615678997e-06,3.9371856721701154e-06,4.34836856225684e-06,3.0045499509114374e-06,7.996173804500266e-06,4.528643711154946e-06,5.411732291227663e-06,4.6771536583417915e-06,8.856920033560472e-06,4.939716466219587e-06,4.978869611004515e-06,7.262489798956993e-06,9.588165355366842e-06,9.690836295496152e-06,5.337256672903196e-06,5.287484404615227e-06,7.2459803031273454e-06,3.7149181492205626e-06,8.004576604489412e-06
170,170.0,0.9917341611760864,1.0068483667121975,9.277433850063933e-06,2.8632369337976475e-06,5.441818788997322e-06,1.7451675987360774e-06,1.0032515974816552,0.9940330852047791,1.0020009902385147,1.00338762962594,1.002603846164418,1.0012593338918672,0.9934675652872069,0.9997461081919923,1.003375042494793,0.9917341611760865,1.0048829059877855,0.9926767437742466,0.992156415234153,1.0014869332827219,0.9999605484265709,1.003612181044692,1.0012061698191421,0.9982777070025819,1.0004497056356896,1.0056045861293597,1.0005337023970802,1.000583471428481,1.000949925836128,1.0059369882056053,1.0068439548650632,0.9997948551302657,0.9999976725325012,1.0033611877338315,0.9937591518580445,1.0034934856524227,6.4386868500551895e-06,3.520768918688661e-06,3.191054276410159e-06,3.753806037783011e-06,3.809011794168804e-06,6.803857341816203e-06,4.225283212149965e-06,6.932755782985489e-06,4.291890452689193e-06,4.818318226449832e-06,4.863741093615266e-06,4.656825265494482e-06,4.3606040013150715e-06,4.119750722606117e-06,2.8632369337976475e-06,7.424211873544246e-06,4.305723096227551e-06,5.938193796746826e-06,4.458410045898763e-06,8.301637298017663e-06,4.7128214726469595e-06,4.779746469759221e-06,7.913943571420556e-06,9.134346600082527e-06,9.277433850063933e-06,5.061672829101183e-06,5.023837719588778e-06,6.831434330286399e-06,4.007468519771299e-06,7.434091286738606e-06
171,171.0,0.9917391804666476,1.0068315980796574,8.546934683801105e-06,2.8105539074069854e-06,5.729803564499319e-06,1.4380109226622835e-06,1.0031840252365853,0.9940598306248497,1.0019777466978763,1.0033639282058224,1.0025747525339663,1.0011908919238437,0.9934966860703714,0.9996805290474007,1.0033439401290702,0.9917551994719703,1.0048482227380766,0.9926981997320719,0.9921829091550561,1.0014568150123107,0.999935668465478,1.0035406821822574,1.0011740014255803,0.9983100064573527,1.0004171186570914,1.005534922971715,1.0004989274519616,1.0005483560516393,1.0009840628776134,1.005867330470991,1.0067745093505047,0.999759102367035,0.9999620440862008,1.0032913990075192,0.9937919134548397,1.0034214066760307,6.084135084903214e-06,3.1900683431996823e-06,4.2903605405751346e-06,5.0475252245607e-06,5.076888684859844e-06,6.453399806466532e-06,3.823073686322061e-06,6.592101897554578e-06,5.6373598546056504e-06,4.362604619039603e-06,6.221005351314435e-06,4.2181831260114465e-06,3.94562646067834e-06,5.400574289676596e-06,2.8105539074069854e-06,6.911640449120207e-06,5.701005225314161e-06,5.389773584264135e-06,5.943242345548753e-06,7.675900194741962e-06,6.300385831853661e-06,6.5082388537767225e-06,7.20157779700625e-06,8.412526268596805e-06,8.546934683801105e-06,6.595047913601353e-06,6.580127552933877e-06,6.429185428191596e-06,3.6262925726509292e-06,6.918767356403263e-06
172,172.0,0.9917364964535335,1.006836102836064,9.242711512808663e-06,3.144405999314615e-06,6.887336352762973e-06,1.9102007443808447e-06,1.0032434104188446,0.9940706922169235,1.0019476105484115,1.0033291897589747,1.002535910615066,1.0012498394499305,0.9934988171183455,0.9997409236040592,1.0032925969675763,0.9917345827735153,1.004784704138841,0.9926791202237447,0.9921741916561257,1.001423505910905,0.9999472881022072,1.0035991896666425,1.0011424946234613,0.9983200113011752,1.0003882001249316,1.0055955035427913,1.0004683911486516,1.0005193627596902,1.0009899115371295,1.005928564403279,1.006836102836064,0.9997300832535773,0.9999326031362648,1.0033487897557904,0.993801981226278,1.0034799318072272,7.167561944993462e-06,3.144405999314615e-06,6.180920506255881e-06,7.146226054264441e-06,7.132472992046785e-06,7.486030751206613e-06,3.7962914185480896e-06,7.6708980162308e-06,7.780504464013536e-06,4.307501164253206e-06,8.352576638807966e-06,4.180079062979005e-06,3.933887378276992e-06,7.4688340158519455e-06,3.6146705536057443e-06,7.772074460436246e-06,7.863935769094586e-06,5.220523777163106e-06,8.216782054993277e-06,8.56680257778391e-06,8.665335653371938e-06,9.025845862810104e-06,6.952694331649141e-06,9.147288130521284e-06,9.242711512808663e-06,8.874973780793976e-06,8.90597496851349e-06,7.4324684577388345e-06,3.585760747368816e-06,7.78405753719276e-06
173,173.0,0.9917276451558978,1.006863456489981,9.928354614380272e-06,4.195619007459696e-06,7.65056213418302e-06,1.7101969958774734e-06,1.0032291010159877,0.9940682792288489,1.001950056259517,1.003329245263337,1.002534327552847,1.0012307155829698,0.9934911004291657,0.9997206768917808,1.00328367470086,0.99171738018678,1.0047688980645662,0.9926624685791336,0.9921628842098381,1.0014275502367789,0.9999459527484825,1.0035861501356038,1.0011463907477856,0.9983264628569625,1.0003940431265146,1.005586656204033,1.0004737405116395,1.0005267550658852,1.0010025292494424,1.0059216835550955,1.0068287812333876,0.9997328379223568,0.9999352506855568,1.0033330371059084,0.9937962318858241,1.0034665305409307,8.029585467350248e-06,4.195619007459696e-06,6.676161135641062e-06,7.6103717860481495e-06,7.605233001910868e-06,8.2792825831478e-06,5.068262124732926e-06,8.502444395239609e-06,8.279244103621725e-06,5.330880846657058e-06,8.855908770010208e-06,5.219178037262829e-06,5.176077956516105e-06,7.91183031721958e-06,4.259322078201152e-06,8.458636760308148e-06,8.281273964484276e-06,6.71536610230737e-06,8.638585146432101e-06,9.342104792778877e-06,9.063914127960777e-06,9.434383750669333e-06,8.74157994366479e-06,9.866658572524614e-06,9.928354614380272e-06,9.216444547725044e-06,9.27067416599389e-06,8.221830085326023e-06,4.862570966330793e-06,8.475084873585193e-06
174,174.0,0.9917141625928939,1.0068849922155405,1.0101154308275022e-05,3.990006759334625e-06,7.495840396324683e-06,1.3486845314398816e-06,1.0032831187383877,0.9940277402943554,1.0020163932829484,1.0033993945623598,1.002606709683669,1.0012864377104718,0.9934579625989434,0.9997784180127053,1.0033622653764414,0.9916966173117254,1.0048555606087937,0.992636813975112,0.9921341662906272,1.0015000253740254,0.9999743266287823,1.003640591751664,1.0012196466099224,0.998286740682133,1.0004677459647062,1.0056447240031363,1.0005481780666923,1.0006013731327574,1.000960252416815,1.0059781976213382,1.0068849922155405,0.9998075443214663,1.000010514387545,1.0033859992321013,0.9937578983463091,1.0035212154758661,7.331963395489637e-06,5.046321899710398e-06,6.258457719123436e-06,7.094799946162441e-06,7.177911751917539e-06,7.578503685534933e-06,6.008660153894239e-06,7.786130409096785e-06,7.983254864203814e-06,5.966091038363679e-06,8.703227571291707e-06,5.868131787163054e-06,6.041810575379755e-06,7.391838626024374e-06,3.990006759334625e-06,7.712747198201549e-06,7.743003458099872e-06,7.925786676933144e-06,8.07560595824298e-06,8.602013419460167e-06,8.531258872036548e-06,8.859076724390205e-06,1.0101154308275022e-05,9.160780866108486e-06,9.239008803779218e-06,8.769445871674568e-06,8.804194859754675e-06,7.503889172289795e-06,5.891157543908449e-06,7.728977973895371e-06
175,175.0,0.9916975847836753,1.0068719509840733,9.312801365354166e-06,3.6540589432214154e-06,7.1850186436437355e-06,1.4141336658247551e-06,1.0032190867227884,0.9940167575747539,1.002044765775309,1.0034273542037317,1.0026398376868382,1.0012233973558535,0.9934516507841241,0.9997176477511417,1.0033960197904586,0.9916955414668179,1.0048923857451642,0.9926365283811713,0.9921290695912632,1.0015332292673915,0.9999611280368447,1.00357674625402,1.0012542807611848,0.998275362510424,1.0005004466336027,1.0055785208982742,1.0005831177530178,1.000634860719765,1.0009391336396818,1.0059135652267759,1.0068216734614313,0.9998484430006718,1.000050526313573,1.0033174503326616,0.9937527891373681,1.0034567373409267,6.700279352641436e-06,4.7285604840308576e-06,6.275426584931188e-06,7.032367044897963e-06,7.13793062122534e-06,6.948516161655903e-06,5.576270780775556e-06,7.140835033946439e-06,7.991757769761356e-06,5.496251774673027e-06,8.81633244406423e-06,5.40434071760622e-06,5.59086379673727e-06,7.287634761271699e-06,3.6540589432214154e-06,7.029431306005359e-06,7.682616027288788e-06,7.366588444921707e-06,8.048022547419338e-06,7.872591254308024e-06,8.662842954183541e-06,9.00659143626009e-06,9.312801365354166e-06,8.453491644710271e-06,8.572576391000802e-06,9.173395635607166e-06,9.168246229247115e-06,6.853002406183621e-06,5.5212100794317365e-06,7.045725315950446e-06
176,176.0,0.9916794477473957,1.0068254472901375,9.624860533138235e-06,3.3823339743255427e-06,6.8520616792134544e-06,1.5608898546420563e-06,1.0031389663214354,0.9940022451353784,1.0020331143242989,1.003412146124017,1.0026215103306821,1.001136748785177,0.9934400856378425,0.9996349784669092,1.0033718473922184,0.9916780893169369,1.004864304010726,0.9926198389272697,0.9921145164858084,1.0015159276387111,0.9999158470325029,1.0034784965031207,1.0012400411864495,0.9982674553576383,1.000486987521417,1.0054870051443168,1.0005706020998084,1.0006205993264203,1.0009345532103906,1.0058226298309147,1.006730750123305,0.9998355648322148,1.0000373977888242,1.0032296290788916,0.9937410009140316,1.0033596627892891,6.062295435049431e-06,4.302445264162156e-06,6.271759533805071e-06,6.9705046148942165e-06,7.0429032702805536e-06,6.291040178263886e-06,5.08166981408279e-06,6.46632514753959e-06,7.827951976452586e-06,5.039352925723522e-06,8.647645594894884e-06,4.951389994633749e-06,5.102290093119035e-06,7.172167835567883e-06,3.3823339743255427e-06,6.368159989136145e-06,7.616084640340832e-06,6.68338106077952e-06,8.033551916639599e-06,7.166911941891738e-06,8.832976950390561e-06,9.25034002127408e-06,8.485424733385773e-06,7.777539944089496e-06,7.92799367540019e-06,9.624860533138235e-06,9.565440334809086e-06,6.2016977160866625e-06,5.0325017713950175e-06,6.3829094948518325e-06
177,177.0,0.9916612875032087,1.0067540640090982,9.463527666250408e-06,3.1800837025670994e-06,6.545277056476419e-06,1.582434110674808e-06,1.003190888802551,0.993981128049191,1.002101084702798,1.0034869366475625,1.0026941873000974,1.001188287739979,0.9934183628134194,0.999686483563271,1.0034477891128457,0.9916612875032086,1.0049408954218297,0.9926028064449687,0.9920962332420944,1.0015906400218424,0.9999487814411575,1.0035255220696289,1.0013137179338,0.9982356402703368,1.000562294004027,1.0055217658017888,1.0006451103450003,1.0006987358928598,1.0009026465823823,1.0058492836966964,1.006754064009098,0.9999060756014341,1.0001090852945644,1.0032825369201601,0.9937164490656285,1.0034070487138878,5.875681035222817e-06,3.949614559720708e-06,5.934248197529967e-06,6.577164922997901e-06,6.672715316268718e-06,6.091769450905135e-06,4.668155114781797e-06,6.21968596065943e-06,7.386873592064595e-06,4.611445475034956e-06,8.175065676948074e-06,4.5325612039192065e-06,4.677994951523387e-06,6.807531957754113e-06,3.1800837025670994e-06,6.229821773928205e-06,7.262795770883227e-06,6.126358513563355e-06,7.6994629962632e-06,7.0145818782192e-06,8.581816460036006e-06,9.04654297288536e-06,7.769642721371533e-06,7.664218297001059e-06,7.836404345980971e-06,9.463527666250408e-06,9.376759909105335e-06,6.034682189350143e-06,4.6396938186004736e-06,6.251411262956249e-06
178,178.0,0.9916444104608692,1.006669104963402,9.071135642384255e-06,2.9621694402786665e-06,6.288681513448853e-06,1.5880260983340358e-06,1.0031339859381965,0.9939711839789794,1.002149059524316,1.00353730436605,1.0027476665204236,1.0011370648298958,0.9934155322984551,0.999637926277813,1.0035119187845452,0.9916682845576887,1.0050089108456721,0.9926089560977586,0.9920995768651446,1.0016411928092661,0.9999428495578847,1.0034660634351644,1.00136216448404,0.9982206122804236,1.0006106495489446,1.0054524509417482,1.0006917768071097,1.0007449948721325,1.0008832995554113,1.0057759114634215,1.0066796093245,0.9999521337317557,1.0001552805568308,1.0032232852513683,0.9937099057292873,1.0033477415147265,5.821023382482903e-06,3.6442706196312215e-06,5.637577939864719e-06,6.260822112361494e-06,6.431924821462862e-06,6.021374549615157e-06,4.279096716729368e-06,6.1211236394717216e-06,7.2217554949151324e-06,4.210814743619151e-06,8.135940975139668e-06,4.13627623591095e-06,4.269163222192151e-06,6.520664609827849e-06,2.9621694402786665e-06,6.196906988733133e-06,6.9524943193267186e-06,5.647677346730045e-06,7.350043993445516e-06,6.945756616073216e-06,8.229432447635065e-06,8.665602851528525e-06,7.119357637678418e-06,7.57886524331237e-06,7.749178057919274e-06,9.071135642384255e-06,8.985771452207237e-06,5.979832701939889e-06,4.291041543367886e-06,6.223350057681106e-06
179,179.0,0.9916292045925396,1.0065927577638272,8.426426879047237e-06,2.680235616646244e-06,5.839588908746269e-06,1.5221790899796458e-06,1.0029839430306737,0.9940041791348333,1.0020830344752298,1.0034714693165694,1.002676863738774,1.0009882846316176,0.9934499668097242,0.9994926479950355,1.00343470353245,0.9916989047586792,1.0049282742428831,0.9926395435683862,0.9921316930376504,1.001575389945566,0.9998848552178373,1.003319770295637,1.001293513842117,0.9982530528964969,1.0005418664159376,1.0053035524820244,1.0006227698787646,1.0006761539356812,1.000917297004678,1.0056289693821079,1.0065327878516668,0.9998847760835323,1.0000875734375727,1.0030742453439687,0.9937430318116224,1.0032015223091053,5.381281910281456e-06,3.326767945787824e-06,5.264939497080184e-06,5.874991173639282e-06,6.089902916655226e-06,5.562148278797751e-06,3.881643693477988e-06,5.6675992188854544e-06,6.985967760769048e-06,3.873876983973565e-06,8.05174942699863e-06,3.7980038492427175e-06,3.874857623872875e-06,6.107369152863878e-06,2.680235616646244e-06,5.7039574166835925e-06,6.492209553579882e-06,5.15707445411316e-06,6.832439026304514e-06,6.389193954652727e-06,7.659622572252188e-06,8.044021937815521e-06,6.488096053386148e-06,6.959763629256922e-06,7.113563291214754e-06,8.426426879047237e-06,8.350834024894542e-06,5.508896991548954e-06,3.913321727800388e-06,5.726910700865443e-06
180,180.0,0.9916158282609834,1.006549930968235,8.056451130057163e-06,2.4916509133226716e-06,5.5686388475742396e-06,1.4974134827923898e-06,1.002980538538047,0.9940769644668506,1.002081112506247,1.0034727556821328,1.0026763527914646,1.0009878290718504,0.9935307123980519,0.9994935916521068,1.0034370518840896,0.9917880613364094,1.0049347861465767,0.9927284557523252,0.9922143418562901,1.0015792921191953,0.9999197466050805,1.0033277546948254,1.001293701582383,0.9983368826317809,1.0005405807361656,1.005314141203625,1.0006222471971404,1.0006742429350552,1.0010067306539294,1.005645280993687,1.0065499309682353,0.9998872030671527,1.0000902811175008,1.0030733819406044,0.9938218198287178,1.003209681852539,5.109911309634542e-06,3.141889138275705e-06,5.105112130527059e-06,5.693066304181175e-06,5.909637851102613e-06,5.277667673471922e-06,3.6149381987214224e-06,5.39101476169037e-06,6.796384044743483e-06,3.615349474878881e-06,7.882415176448835e-06,3.565921811098123e-06,3.608282221882255e-06,5.934886246830803e-06,2.4916509133226716e-06,5.4065239272151065e-06,6.292342663380002e-06,4.7862570685753835e-06,6.611007176494046e-06,6.076252706420864e-06,7.364376186563226e-06,7.719758969165664e-06,6.008777453590245e-06,6.58407487124082e-06,6.718499759816167e-06,8.056451130057163e-06,7.99444037070561e-06,5.21020358553924e-06,3.663716129852347e-06,5.428356171801405e-06
181,181.0,0.9916044398289647,1.0065578431178215,8.055981724466584e-06,2.3221998659680555e-06,5.4801406186534495e-06,1.5677329028477935e-06,1.0028739712330499,0.9940832540894986,1.0019923610408936,1.0033796341055348,1.002583019283444,1.0008830034837592,0.9935388998568782,0.9993905203403959,1.003341874896519,0.9917934570942915,1.0048372647435273,0.9927338811170678,0.9922225130045216,1.0014856257768743,0.9998566132123434,1.0032217682525744,1.001197604584807,0.9983466341510896,1.0004418690420613,1.0052135773952662,1.000520103265927,1.0005709591015683,1.0010204585877627,1.0055454350867152,1.0064495748327944,0.9997776058571252,0.9999818200046594,1.0029663856481275,0.9938284834860082,1.0031039490635292,5.045151200371378e-06,3.0225715895124997e-06,5.153685384254165e-06,5.715794852998102e-06,5.97214676931121e-06,5.1893877062486515e-06,3.3989631323813496e-06,5.287912169742523e-06,6.813928686762403e-06,3.347958535278976e-06,7.892103941366707e-06,3.327912211357864e-06,3.3767408394522506e-06,6.0324656820860705e-06,2.3221998659680555e-06,5.315460534428255e-06,6.381694188766337e-06,4.4818505389129086e-06,6.671017049542031e-06,5.975715584958571e-06,7.3770116018156435e-06,7.698829714659842e-06,5.641955404691628e-06,6.415925628815726e-06,6.524340275769267e-06,8.055981724466584e-06,7.998115252190241e-06,5.161851280197419e-06,3.4647267623084038e-06,5.340820450988471e-06
182,182.0,0.9915951976592474,1.006602952687119,7.644845195455653e-06,2.2858456815634592e-06,5.427985780366705e-06,1.5759209839026964e-06,1.0029232010321802,0.9940397353207283,1.0019518914945533,1.0033389142481093,1.002541277507821,1.0009359425505218,0.9934951854134386,0.9994465883571573,1.0033011888111851,0.9917465541635585,1.0047933870308852,0.9926870771724922,0.9921780119436823,1.0014418500760784,0.9998401889568175,1.003266549445001,1.001152393088854,0.9982914093724796,1.0003966744360673,1.0052480301882514,1.0004697908173854,1.0005148953468308,1.0009619969776689,1.0055723118429367,1.0064752596235627,0.9997259554199197,0.9999298386581214,1.0030152215350527,0.9937824530576421,1.0031486013683242,5.518498665387146e-06,2.8268295015312607e-06,4.869549399419143e-06,5.379819717903015e-06,5.660494774506413e-06,5.7447223818364035e-06,3.128176903731481e-06,5.7291662340884915e-06,6.437722523636596e-06,3.0755885632529524e-06,7.46058679722145e-06,3.0569331040816905e-06,3.1102688261769578e-06,5.723885157914977e-06,2.2858456815634592e-06,6.07900716389197e-06,6.0581869655419655e-06,4.121146269400524e-06,6.3057451041525224e-06,6.559584815434626e-06,6.968589970443879e-06,7.2464747363852245e-06,5.218914729207634e-06,6.930170037444942e-06,7.012283980792707e-06,7.644845195455653e-06,7.584022770747586e-06,5.826317314812579e-06,3.1882343080856123e-06,6.087961816952341e-06
183,183.0,0.9915882601145951,1.0066640281339976,7.378567097658175e-06,2.2773681449887065e-06,5.421851705464787e-06,1.6611821702969187e-06,1.0030406835416414,0.9940341616000857,1.0019993604787656,1.0033924580582583,1.0025918683003916,1.0010542958219815,0.9934867492222388,0.999563818577749,1.003353712766801,0.9917378060324709,1.004846399216077,0.9926783504561564,0.9921706669067465,1.001493684101393,0.9998943372865391,1.0033866005987573,1.0012070350455766,0.9982831591711839,1.0004546765830942,1.005373901553256,1.0005306247851586,1.0005780991541002,1.0009536112216644,1.005700422228031,1.006603811035921,0.999790673107507,0.9999931144995414,1.0031357713439764,0.9937759729325768,1.0032687777141371,5.799760734065791e-06,2.670014629071175e-06,4.817202718422676e-06,5.3467439194047265e-06,5.568725649596185e-06,6.10008599086154e-06,2.9205252117879853e-06,6.007902752391233e-06,6.2926381114771264e-06,2.8677269687369327e-06,7.218824202986918e-06,2.849239196486053e-06,2.9000583160562493e-06,5.657276408857975e-06,2.2773681449887065e-06,6.5986588558615184e-06,5.963916285762292e-06,3.865393891512918e-06,6.210378977689644e-06,6.9046304399576935e-06,6.808894006953154e-06,7.096892704935431e-06,4.859324398115627e-06,7.22825901058424e-06,7.3009731369617305e-06,7.378567097658175e-06,7.335523190025242e-06,6.23110721039366e-06,2.989747829697876e-06,6.589191172643265e-06
184,184.0,0.9915837855577719,1.0067198379163256,7.722244786279076e-06,2.0861461576035976e-06,5.418128210317908e-06,1.7838702543519586e-06,1.0031244754854773,0.9939991812921728,1.0020541434666612,1.0034498038188044,1.0026512728055614,1.0011395651945967,0.9934492217359494,0.999648992964789,1.0034151034549277,0.9916992716131812,1.0049050068169616,0.9926383752912448,0.9921354811663636,1.001555119363857,0.9999273182481924,1.0034720390383638,1.0012729662843574,0.9982360736506604,1.000525180805964,1.0054583414223963,1.0006028397027706,1.0006523426024179,1.000901930103324,1.005781702485136,1.0066843861949366,0.9998656662975413,1.0000681832929785,1.003219989432821,0.993737071817672,1.0033538834207052,5.494952035680712e-06,2.517271253688583e-06,5.196597262818982e-06,5.798527974890006e-06,5.996916831777522e-06,5.719513711354218e-06,2.718909741609332e-06,5.617420695813383e-06,6.8272734518658305e-06,2.6425771576190332e-06,7.722244786279076e-06,2.6262761862751396e-06,2.6784800248745283e-06,6.080815998161356e-06,2.0861461576035976e-06,6.246629838813136e-06,6.33460269103207e-06,3.6767312021229348e-06,6.585870750262973e-06,6.6574377191029375e-06,7.102539082551474e-06,7.4087747921696795e-06,4.59841145130584e-06,7.03868079594853e-06,7.138230154392463e-06,7.55236181063504e-06,7.53178150011389e-06,5.905156993819368e-06,2.807161509476147e-06,6.235552747479485e-06
185,185.0,0.9915819323515418,1.0067491504919714,9.511549834331074e-06,2.172612049895705e-06,6.002984473581816e-06,2.3336460124470793e-06,1.0031938921454746,0.993938364047972,1.0021195431690149,1.0035213847228677,1.0027246836186445,1.0012132372208133,0.9933882917386412,0.9997231565120595,1.0034904593116882,0.9916396506187466,1.0049818155067831,0.9925803569616255,0.992075052370226,1.0016323497533834,0.9999551555172106,1.0035460820934685,1.0013544077350385,0.9981664600292327,1.0006091056440358,1.0055278327099517,1.0006863175671332,1.0007361377476862,1.0008290596085159,1.0058466490558176,1.0067491504919714,0.9999503617175833,1.0001527774424535,1.0032913237969234,0.9936753860301999,1.0034279603861622,7.5398043136800905e-06,2.369127299679666e-06,5.281857322963474e-06,5.8682858150890665e-06,6.1076666003190425e-06,7.622900794493593e-06,2.550575428214361e-06,7.381753748752777e-06,7.037166744137201e-06,2.468748437155041e-06,7.923490802545248e-06,2.4525592730466453e-06,2.5040287996076856e-06,6.125196533557809e-06,2.172612049895705e-06,8.228362102386485e-06,6.354271293310125e-06,3.4360101328839065e-06,6.587436251277858e-06,8.941241848618558e-06,7.039151736182662e-06,7.32048860860376e-06,4.292105187587086e-06,9.37587083445159e-06,9.511549834331074e-06,7.416799638293043e-06,7.405291032370597e-06,7.938344274689907e-06,2.627716842744803e-06,8.20912062658565e-06
186,186.0,0.991582858858668,1.006738626179099,1.1277161338836074e-05,2.271300633146928e-06,6.499149105640332e-06,2.750650588947148e-06,1.003136329483096,0.9939327767287199,1.0020969273478775,1.0034924318176535,1.0026984551835296,1.0011472373934975,0.9933782209054415,0.9996553847181187,1.0034584575966001,0.9916243160238141,1.0049467941725623,0.9925669716708924,0.99206262144898,1.0016033277538794,0.999918555091076,1.0034733374201084,1.0013250119433277,0.9981648793595237,1.0005784859071576,1.005450537396544,1.0006504942957768,1.00070147502528,1.0008338353744701,1.0057652554138863,1.0066666075289017,0.9999087318351287,1.0001124377749422,1.0032250177896294,0.9936693416548851,1.0033556896424174,9.471145856906627e-06,2.766884809940335e-06,4.952073504747549e-06,5.462299276547042e-06,5.716927756525422e-06,9.427830337582262e-06,3.0853671316856567e-06,9.058068384106061e-06,6.574226740484853e-06,3.145476518540778e-06,7.386913061245958e-06,3.123291025931021e-06,3.0732023316667248e-06,5.689237951991011e-06,2.271300633146928e-06,9.939448333671414e-06,5.931821491048636e-06,3.865144311059395e-06,6.146346924292181e-06,1.0782476247289715e-05,6.5598506660912314e-06,6.8151759154845354e-06,4.730278424677673e-06,1.1141339357795624e-05,1.1277161338836074e-05,6.885825037514805e-06,6.876391033266489e-06,9.807493048302048e-06,3.096962454634794e-06,9.914513264197239e-06
187,187.0,0.9915867234419147,1.0067064927370482,1.1439560662507205e-05,2.3597518980208633e-06,6.915588012920149e-06,2.7485046274291628e-06,1.0031235670200818,0.9939228503621987,1.0020528138757436,1.0034471377968261,1.0026498332333518,1.0011247891550212,0.9933654372460283,0.9996307114862379,1.0034029177386465,0.9916112208139445,1.0048869684083972,0.9925544376884595,0.9920498428884882,1.001559122789391,0.9998954126613198,1.0034597249131687,1.0012820813363397,0.9981581883994517,1.0005357008266558,1.0054429905273388,1.000606922180314,1.000659190234317,1.0008321333031613,1.0057606729031727,1.0066640565593485,0.9998620893733141,1.0000660612217405,1.003210077630161,0.9936581733332605,1.0033421874405308,1.0212777702346498e-05,3.1622954302859638e-06,5.2516817247971734e-06,5.754877604947814e-06,6.013970130339566e-06,1.0071524073311554e-05,3.6162174289307362e-06,9.654164397663083e-06,6.804779760862505e-06,3.8053490079938464e-06,7.553464806484842e-06,3.7788090849191956e-06,3.639069073349072e-06,5.949763355926043e-06,2.3597518980208633e-06,1.0433396866404089e-05,6.2472526848974655e-06,4.34477189696955e-06,6.498967119988404e-06,1.108304768606266e-05,6.930251384341442e-06,7.193337825194252e-06,5.260512242503675e-06,1.1315284448604606e-05,1.1439560662507205e-05,7.336267591716039e-06,7.304156721776182e-06,1.0483441467531013e-05,3.566860056235018e-06,1.0402036252694035e-05
188,188.0,0.9915936844640458,1.006678869785453,1.1460304847744787e-05,2.527464109612142e-06,7.28219604026288e-06,2.858338768976871e-06,1.0031404902956131,0.9939111587418994,1.0020620638776412,1.0034592458641327,1.002661148845468,1.0011329593596927,0.9933529242993947,0.9996343500970155,1.003413885836353,0.9916110756415695,1.0049017423883784,0.9925577292220652,0.9920410889511359,1.0015688758707721,0.999901519270006,1.003476733304935,1.0012912965201815,0.9981512546250966,1.0005437816066172,1.0054621513400104,1.0006131193209977,1.0006656675670416,1.000829751912836,1.005776638628572,1.006678869785453,0.9998638605755521,1.0000685178528161,1.0032264009076104,0.9936490185926159,1.0033590843788376,1.0593442685967085e-05,3.044719449144119e-06,5.937852649827785e-06,6.459504665818618e-06,6.733222662181024e-06,1.040895392877366e-05,3.4779507427070864e-06,9.984566186419151e-06,7.460402505095563e-06,3.6665987733899776e-06,8.204084909068274e-06,3.6416142694379656e-06,3.5057687971219526e-06,6.66747242589192e-06,2.527464109612142e-06,1.0694437282729749e-05,7.041222282886079e-06,4.216262799783793e-06,7.336473624535348e-06,1.1171278329515621e-05,7.872363734144414e-06,8.233752833969295e-06,5.096868536907563e-06,1.1339559507207105e-05,1.1460304847744787e-05,8.409912463241714e-06,8.356638775479723e-06,1.0829150578608196e-05,3.4348634713569893e-06,1.0659173379319783e-05
189,189.0,0.991603900287825,1.006673578960807,1.1692977362816614e-05,2.5459027615482753e-06,7.268243056261811e-06,3.0225678062745475e-06,1.0031126980325435,0.993899866462949,1.0020700165566618,1.0034716846313494,1.0026722479386776,1.0011025219978127,0.9933417093861682,0.9996016252172552,1.00342542647688,0.991603900287825,1.004914912948536,0.9925529860142659,0.9920303096037212,1.001580951118973,0.9998941184864879,1.0034501314731583,1.0013036413234861,0.9981399756917827,1.0005570647213062,1.0054338263389253,1.0006265938185843,1.0006786312957536,1.000815576332775,1.0057482876808446,1.0066501987415863,0.9998777767931218,1.00008237812685,1.0031981435697785,0.9936421268451662,1.0033323214866225,1.080521102103962e-05,2.866013166002464e-06,5.856024592222649e-06,6.369012586367169e-06,6.618802021997029e-06,1.0696040932056236e-05,3.257181446611329e-06,1.0326196509931006e-05,7.278215599649901e-06,3.4499207375877455e-06,7.993785221216478e-06,3.4267615095347154e-06,3.282628232269868e-06,6.581674371276191e-06,2.5459027615482753e-06,1.0926311436935506e-05,6.9651324301517e-06,4.004257278620323e-06,7.261212063462858e-06,1.1420009695397814e-05,7.8373732398868e-06,8.26061845791385e-06,4.812371881537529e-06,1.158096951680111e-05,1.1692977362816614e-05,8.390597395840391e-06,8.333106560698518e-06,1.1079443355749742e-05,3.232690627112237e-06,1.089684967561858e-05
190,190.0,0.9916150220796518,1.0066752499670384,1.3152060474124993e-05,2.6419177386704594e-06,7.648356328290415e-06,3.66198904058169e-06,1.0030914146858745,0.9939088840831861,1.0020872509339198,1.003492460439219,1.002693072836066,1.0010795700057598,0.993351034621953,0.9995763100571653,1.0034482393312265,0.9916174460296858,1.0049365417040752,0.9925662556532563,0.992039863038407,1.0016049795275743,0.9999017644132461,1.0034321433015396,1.0013269532212064,0.9981546500569859,1.0005799239963482,1.0054127458962492,1.0006469501773916,1.0006970847901242,1.000832493822551,1.0057248955553897,1.006625979842981,0.999896751092062,1.0001016116471988,1.0031752577383906,0.9936567182966191,1.00331446439523,1.2288855834058297e-05,2.754111217394433e-06,5.677162446869723e-06,6.215269700718867e-06,6.43574456119158e-06,1.2288700474380727e-05,3.1388731008471346e-06,1.1958263562066587e-05,7.073868936534273e-06,3.3288174887683937e-06,7.682624605630321e-06,3.3188048388408105e-06,3.140133771705541e-06,6.432116757983622e-06,2.6419177386704594e-06,1.2476990229737247e-05,6.850926085777724e-06,3.915816461884232e-06,7.207939943505622e-06,1.298586870639149e-05,7.76059243856913e-06,8.175222759095058e-06,4.695172968458752e-06,1.3065041668815836e-05,1.3152060474124993e-05,8.329573751970364e-06,8.263547791093258e-06,1.2628174233971125e-05,3.1219452375395517e-06,1.2446552062117236e-05
191,191.0,0.991614672220467,1.0066602145249341,1.414329292408258e-05,2.7381473972066595e-06,8.39906559041537e-06,3.996211532071689e-06,1.003115280897493,0.9939241418433401,1.0020935501881356,1.0035001747166898,1.0026978653643035,1.0010968136321348,0.9933557882017996,0.9995882011793551,1.0034509413213732,0.991614672220467,1.0049338616178112,0.9925645599788174,0.9920430396988763,1.0016155023363649,0.9999172417215657,1.003456596100692,1.0013399443867474,0.9981690194510906,1.000593079993081,1.0054428031283147,1.0006599508730964,1.000711184818199,1.0008542521077834,1.0057579168932698,1.0066602145249341,0.9999066161558864,1.0001117072271963,1.003197307654748,0.9936730880685927,1.0033394246287641,1.3451640266307309e-05,3.0974926040655767e-06,6.098606398244551e-06,6.751162284981867e-06,6.99541602410672e-06,1.3596164229347456e-05,3.4849507697136538e-06,1.3306270127586099e-05,7.651490795795964e-06,3.6574103634354473e-06,8.174401052104615e-06,3.6452931111756676e-06,3.449604797738746e-06,7.095067247190407e-06,2.7381473972066595e-06,1.3770590950404395e-05,7.640965934993271e-06,4.446349466684484e-06,8.117800636773749e-06,1.414329292408258e-05,8.648991803196117e-06,9.073665805318111e-06,5.2716317796289345e-06,1.4045432610070575e-05,1.410217753342397e-05,9.263280182033679e-06,9.193245910312516e-06,1.3833856031875138e-05,3.4920070883922746e-06,1.3735561586270498e-05
192,192.0,0.9915947103839173,1.0066145015803205,1.3984529419329116e-05,2.6790551295856166e-06,8.490819370248681e-06,3.860055880365406e-06,1.0030923843627713,0.9939443010928841,1.00203071960467,1.0034362349575483,1.0026304639188113,1.001070107305085,0.9933733733181257,0.9995611801706641,1.003377253746295,0.9916227826468349,1.004853740141183,0.9925709900761608,0.9920587875013969,1.0015474145464793,0.9998914758553431,1.00343133290763,1.0012709015042567,0.9981823201477142,1.0005223377196053,1.0054116577738488,1.0005867783393392,1.0006394507423493,1.0008677685606506,1.0057202570080646,1.0066205085440634,0.9998257481619612,1.0000318142636082,1.0031724602864767,0.9936942434872589,1.0033138633477945,1.3243491537686574e-05,3.3477629852816726e-06,6.1511006999967684e-06,6.85568711761311e-06,7.1133833611083716e-06,1.3497985856710069e-05,3.7410297130545705e-06,1.3252914257539846e-05,7.751195378161465e-06,3.9185153857232925e-06,8.232024067046997e-06,3.878019725622512e-06,3.7031869025521576e-06,7.2786982578981796e-06,2.6790551295856166e-06,1.3696869889765994e-05,7.877872109140075e-06,4.755602893668142e-06,8.389497318727178e-06,1.3984529419329116e-05,8.870719260553237e-06,9.274811751229048e-06,5.553532334780345e-06,1.3836545143675136e-05,1.3890636040720869e-05,9.474132986650076e-06,9.405631052200706e-06,1.3667752714186783e-05,3.7410669106103708e-06,1.3661330906642131e-05
193,193.0,0.9915739741999328,1.0065629289791804,1.2826143661191882e-05,2.544011469556162e-06,7.843775265382782e-06,3.498804348574091e-06,1.003022998134532,0.9939072864251708,1.002028864630453,1.0034326592994736,1.0026301272887836,1.0009926415334174,0.9933378349660444,0.999480779957986,1.0033821536623624,0.9915975462963479,1.0048648282515424,0.9925443557731713,0.9920281161134537,1.0015419768599858,0.9998477668744895,1.0033489572983234,1.001263779830492,0.9981447507132708,1.000512892852958,1.005325040385204,1.0005744903162554,1.000624150948045,1.0008286661497852,1.0056318857017659,1.0065321597683135,0.9998135289845487,1.000018495931259,1.0030957715720779,0.9936575019259911,1.0032321122165335,1.2051090369650755e-05,3.140929741155873e-06,5.718278720244125e-06,6.370932756306109e-06,6.623309297613028e-06,1.2360699783088108e-05,3.540844420280574e-06,1.2162088616409575e-05,7.271168205979851e-06,3.741846256920676e-06,7.75777061306482e-06,3.6839800991139405e-06,3.5208886053808346e-06,6.741545146923094e-06,2.544011469556162e-06,1.2543465879361734e-05,7.2723085734501585e-06,4.4075780387038845e-06,7.733924120494006e-06,1.2826143661191882e-05,8.183757651722972e-06,8.53706844384536e-06,5.091449077718117e-06,1.2732420135297201e-05,1.2786359694529188e-05,8.767279707207009e-06,8.699255563255024e-06,1.2486138984755437e-05,3.509105362334347e-06,1.2507618965929606e-05
194,194.0,0.9915780457875126,1.0065400117925365,1.1654249677645779e-05,2.3819071204089174e-06,7.207568848100602e-06,3.160276559735809e-06,1.0030456056341361,0.9938946821814855,1.0019939057066647,1.0033916071429287,1.0025898156229363,1.0010031571145748,0.9933186262476157,0.9994872023458915,1.003338616509406,0.9915780457875126,1.0048202881563195,0.992525359632109,0.9920080392647604,1.0014980630694441,0.9998300067052597,1.0033594345208166,1.001219767996208,0.9981278100872226,1.000468361653783,1.0053323511005376,1.000526343149613,1.0005746088564373,1.0008130348775661,1.0056385804505068,1.0065400117925367,0.9997659906600119,0.9999706072666512,1.0031109959411015,0.9936424266816228,1.003242758462983,1.0945174964093235e-05,2.9043812409534455e-06,5.325411726699605e-06,5.932504089018126e-06,6.178593115868447e-06,1.126846568282422e-05,3.2908077673132957e-06,1.1108885460711993e-05,6.841460735859692e-06,3.4517877068444057e-06,7.330828024423085e-06,3.3889596332660963e-06,3.264026580131074e-06,6.255511725958936e-06,2.3819071204089174e-06,1.1408018252891315e-05,6.722889009843591e-06,4.025609302170734e-06,7.139909537844505e-06,1.1654249677645779e-05,7.567776322775752e-06,7.873491047212336e-06,4.61860455551469e-06,1.1560850485482283e-05,1.1603515193603354e-05,8.143599564246492e-06,8.074543634072032e-06,1.1353357220382594e-05,3.2374950420275704e-06,1.1374451022930458e-05
195,195.0,0.9916222422369324,1.0065700298480733,1.060672833908394e-05,2.162944514728263e-06,6.556557604686709e-06,2.8743031856158228e-06,1.0030249253262238,0.9939192805473027,1.0019876756531219,1.0033832969670555,1.0025783243578554,1.0009703136644734,0.9933402015949372,0.9994507720341113,1.0033208371945,0.9915971261649125,1.0048013701854885,0.9925442152324324,0.992028693461445,1.0014941118806728,0.9998345266404982,1.0033422718301384,1.0012158312846744,0.9981613647963958,1.0004639096784345,1.0053133625601063,1.000517961027228,1.000566767217128,1.0008488545765453,1.0056200123160226,1.0065218209575875,0.9997539272419693,0.9999582276736362,1.0030866145812236,0.9936699716674825,1.0032253008914318,9.962016900242516e-06,2.6820295898648706e-06,4.8235839189191665e-06,5.379386902251421e-06,5.599620846804762e-06,1.0278287195251618e-05,3.0414073429029506e-06,1.0161729144455534e-05,6.2015269119502e-06,3.1386279128846805e-06,6.64606198173717e-06,3.07191627815939e-06,3.0010664436755476e-06,5.67092711473038e-06,2.162944514728263e-06,1.0375503775765305e-05,6.094272369863765e-06,3.675913042454437e-06,6.47357019869799e-06,1.060672833908394e-05,6.862488490494936e-06,7.1375434895263695e-06,4.203645535586537e-06,1.0521118950120298e-05,1.0561050133641031e-05,7.392219088502611e-06,7.328014831257534e-06,1.033293073300528e-05,2.9648170256909208e-06,1.034577913835187e-05
196,196.0,0.9916808205235671,1.0066363220001207,9.718425363627577e-06,1.9653306082194456e-06,6.00507531312451e-06,2.646777981096673e-06,1.0031009432664582,0.9939694123681924,1.0020230070780036,1.003414699149802,1.002611638937085,1.0010382393862354,0.9933886368266599,0.9995157144443932,1.0033521414917168,0.9916461121587539,1.0048332560868083,0.992591570413238,0.9920771409256058,1.001529081854606,0.9998890613065036,1.0034185602355992,1.0012524135523713,0.9982172824844457,1.0005008976915721,1.0053881604707047,1.0005534791065136,1.0006030378164568,1.0009038527246668,1.0056951297476782,1.0065965269881676,0.9997865750961876,0.9999919878354707,1.0031566540977785,0.993723373612385,1.0033006411739869,9.136534161070397e-06,2.453150972514415e-06,4.399335125872232e-06,4.929627186917294e-06,5.1232372614620614e-06,9.476153081512461e-06,2.780434608974261e-06,9.416078779154388e-06,5.674352860928019e-06,2.8571969846254686e-06,6.078770540246235e-06,2.7933387821527957e-06,2.7396708456722365e-06,5.2046005570742995e-06,1.9653306082194456e-06,9.491684520801305e-06,5.585298159604198e-06,3.353766837538523e-06,5.928407781938985e-06,9.718425363627577e-06,6.267199154101698e-06,6.507987456371771e-06,3.836589173719216e-06,9.658710484114646e-06,9.702593694629828e-06,6.736445961172173e-06,6.680029781888183e-06,9.487502919981077e-06,2.704660331676167e-06,9.465145416173989e-06
197,197.0,0.9917177725940671,1.0067119918596712,8.91561838868593e-06,1.8046673112926109e-06,5.501647177813138e-06,2.425245371611673e-06,1.0031907070116113,0.9940222375730151,1.0019958391624177,1.0033864746504144,1.0025824806455368,1.0011306264675772,0.99344472456551,0.9996083045193217,1.0033202487021786,0.9916955193629142,1.00479783674422,0.9926407942575081,0.992131831567916,1.0014982413279194,0.9999299672798826,1.0035114284314226,1.0012209946447996,0.9982891062830044,1.0004694169781143,1.0054925609984955,1.0005252530110982,1.0005773882648945,1.000986256230836,1.0058084005763956,1.0067119918596712,0.9997593321682012,0.9999657100517364,1.0032473923507998,0.9937825164178528,1.0033928226709716,8.356290332528736e-06,2.242961874043285e-06,4.025828436537371e-06,4.53290583894218e-06,4.6981777484065135e-06,8.671050412001478e-06,2.5194432695651155e-06,8.635797074229225e-06,5.201269464815639e-06,2.593846608927948e-06,5.557389865553749e-06,2.538121076343061e-06,2.481878516784173e-06,4.8060869645090695e-06,1.8046673112926109e-06,8.66565497425893e-06,5.155650427378515e-06,3.068074551876886e-06,5.465207166983327e-06,8.899889680702838e-06,5.756093974091879e-06,5.967854901276567e-06,3.537983504878246e-06,8.867029332500904e-06,8.91561838868593e-06,6.161061186920635e-06,6.112315632161845e-06,8.67874749396832e-06,2.4897527483097654e-06,8.642766575919402e-06
198,198.0,0.9916970903950826,1.0067831573776072,8.198826219699724e-06,1.6915520456525354e-06,5.175216916606309e-06,2.2042987341461975e-06,1.0031926538991016,0.9939637396162276,1.0019813988998554,1.0033715885256618,1.0025658435843312,1.001126944739736,0.9933807454513444,0.9996037463025255,1.0032991054744758,0.9916270464701785,1.0047728676171297,0.9925733900815153,0.9920677128282861,1.0014831850052446,0.999902016435131,1.003507816181112,1.00120539772864,0.99821905386706,1.000454570274836,1.005483719362969,1.0005118475208445,1.0005654956043264,1.0009089831993845,1.005795993399962,1.006700210287429,0.9997478071287196,0.9999541717085749,1.003247330928287,0.993717663992347,1.0033892535245894,7.605270843939097e-06,2.107406521205136e-06,3.946690030039512e-06,4.4136899652142906e-06,4.602027434332782e-06,7.899912662644193e-06,2.314699089191712e-06,7.87589253274198e-06,5.130571525820477e-06,2.352697300323926e-06,5.548519490464664e-06,2.30100615226713e-06,2.2724571823247657e-06,4.701627940428972e-06,1.6915520456525354e-06,7.895373801918204e-06,5.0279786210713424e-06,2.8329636285449264e-06,5.3260683477738275e-06,8.137551124149938e-06,5.615923935744608e-06,5.791547948790769e-06,3.2977042850194195e-06,8.142241908273702e-06,8.198826219699724e-06,6.07722640976276e-06,6.020374143802462e-06,7.900843684764194e-06,2.3513378496809258e-06,7.876524872601301e-06
199,199.0,0.9915827658732641,1.006887993864369,8.333985786110488e-06,1.7796546567016863e-06,5.113345292353659e-06,2.239896621855999e-06,1.0031446338613157,0.9939225625178943,1.0019107001341816,1.0032925211142252,1.0024886569609732,1.0010720531188684,0.9933243545695579,0.9995449009053343,1.0032135130472126,0.9915575156282416,1.004677885256576,0.9925048422428387,0.9920068302108105,1.0014080713860491,0.9998432457194454,1.0034550161739613,1.0011295814751178,0.9981673732709161,1.0003805495708233,1.0054307204796418,1.000441049720805,1.0004934094923363,1.0008568125573871,1.005747701020021,1.0066540177379248,0.9996847887013477,0.9998895795944329,1.0031952566932285,0.9936663200912489,1.003336577389001,7.391012854474396e-06,2.03085885786973e-06,3.900027623853821e-06,4.329621992173835e-06,4.539840663928128e-06,7.820616304410454e-06,2.1978845107278754e-06,7.865847441233772e-06,5.0844504884428925e-06,2.1772065565139937e-06,5.556637253448768e-06,2.135985619182846e-06,2.1338121031359727e-06,4.631216724185392e-06,1.7796546567016863e-06,7.848401194463286e-06,4.936536003894648e-06,2.676533816045823e-06,5.23816804507064e-06,8.172653064423012e-06,5.551716079186664e-06,5.708026512695448e-06,3.1101521122052295e-06,8.264180951769623e-06,8.333985786110488e-06,6.093848295710325e-06,6.033336466012959e-06,7.77851464408487e-06,2.256654260881405e-06,7.822977887771812e-06
200,200.0,0.9913387909752622,1.0070776909702868,8.423442102589493e-06,1.926346814055051e-06,5.0092323143578184e-06,2.2550051204543785e-06,1.0026848485953146,0.9937189045778486,1.001397044712125,1.0027245721514775,1.0019324566881227,1.0006216982040381,0.9930965433088342,0.9991153480509211,1.0026490999748392,0.9913387909752623,1.004110710769606,0.9922656982512997,0.9917880266060718,1.0008399468703881,0.9993931336005805,1.0029236413790368,1.0005606945977457,0.9978552175979587,0.9998195574983456,1.0048467372100098,0.9998699575138043,0.9999255391302299,1.000510906668314,1.0051398924328383,1.0060271190850594,0.9991156183110033,0.999315197860192,1.0027183755310156,0.9934316511642756,1.0028093703816132,7.169644594539843e-06,1.9474508844478912e-06,3.7172460666567997e-06,4.163791640590236e-06,4.336683973533139e-06,7.724941590231231e-06,2.1305177882059284e-06,7.840570108495568e-06,4.83777126839294e-06,2.074240350346676e-06,5.254114375436387e-06,2.0445177786623967e-06,2.051358688467599e-06,4.4810113680351134e-06,1.926346814055051e-06,7.803292189960891e-06,4.771310003353797e-06,2.567224857639188e-06,5.071950635031709e-06,8.204008561952845e-06,5.423531689775469e-06,5.60276529995559e-06,2.9574745272142367e-06,8.355105167213661e-06,8.423442102589493e-06,5.935377446131174e-06,5.891394033961684e-06,7.644142656772397e-06,2.1554033797041108e-06,7.770339589381545e-06
201,201.0,0.9909357105529307,1.007403438345691,7.734518929282204e-06,1.8284571900271572e-06,4.715379877962623e-06,2.058842679230568e-06,1.0026188284731217,0.9937394398774935,1.0012121591957615,1.002501983437853,1.0017301073611096,1.0006313953151995,0.9931146495681794,0.9991723497371124,1.0024556310262414,0.9914031390156923,1.003919791908949,0.9922945840961911,0.9918337964218839,1.0006597557702994,0.9992992186220393,1.0028289271524826,1.0004016987702022,0.9977264115716659,0.9996966236786597,1.0047012590745459,0.9997506229568554,0.9998234454669757,1.0003241159348375,1.004984354376301,1.0058403824101627,0.99902005124127,0.9992096587485716,1.0026643858885225,0.9934330252100739,1.0027216226685978,6.526605022531575e-06,1.8284571900271572e-06,3.5479137222574357e-06,4.019580191572047e-06,4.177289531782063e-06,7.144637716262101e-06,2.010323597970616e-06,7.305801889758049e-06,4.685717369496855e-06,1.9469654315269915e-06,5.067677301348206e-06,1.9200820744717555e-06,1.934796728879034e-06,4.327160344312263e-06,1.848153019669426e-06,7.138340802769353e-06,4.596695025549346e-06,2.4365653080234573e-06,4.886016059399625e-06,7.534609045072195e-06,5.275230063548072e-06,5.461201852454939e-06,2.7960756097075594e-06,7.680093638650681e-06,7.734518929282204e-06,5.761410091666837e-06,5.730507909693735e-06,6.998988039028784e-06,2.0319325660786345e-06,7.108050266087729e-06
202,202.0,0.9903702810789385,1.0079164256409123,7.424745165905371e-06,1.9069718966125226e-06,4.526352205405337e-06,1.91413344013368e-06,1.0040759392444796,0.994543449799667,1.0025209137323245,1.0038827765836291,1.0031266988015344,1.0022419078316567,0.9939699425937438,1.0008376767089535,1.0038837812949624,0.9923225022369464,1.005352187543475,0.9931850793833983,0.9927253382558742,1.0021487834497353,1.0006092043856647,1.004422055275585,1.0019562766289443,0.9984739242208055,1.0013225596560535,1.0063229075510642,1.001425346250794,1.001532960199808,1.0010292309983935,1.0066517244168611,1.0074884456517912,1.0007600715031968,1.000939762587785,1.004201468710132,0.9942601569984417,1.004317366914003,6.345460958161921e-06,1.9437643692204604e-06,3.313902776667365e-06,3.73346216219062e-06,3.892196831497023e-06,6.847859573973262e-06,2.0635496534836866e-06,6.988949818102195e-06,4.372654913300019e-06,2.0021272850260103e-06,4.725421965176806e-06,1.962407541708392e-06,1.991621041254941e-06,4.0195648884165e-06,1.9069718966125226e-06,6.901964463060849e-06,4.271666419761766e-06,2.6025471127535598e-06,4.537568014971687e-06,7.245316346533979e-06,4.898054905380421e-06,5.070347285183595e-06,2.9388941005248992e-06,7.38068262402908e-06,7.424745165905371e-06,5.340504180984841e-06,5.3189339696345e-06,6.71159566870827e-06,2.174146764779485e-06,6.8636834651560985e-06
203,203.0,0.989645811931159,1.0086678425062818,8.683231252903779e-06,2.243839910561175e-06,4.829619507711125e-06,2.130498931950551e-06,1.005127258681613,0.995013047265373,1.00350800640541,1.0049210405782922,1.0041757585698001,1.0034006791871468,0.9944636416018527,1.0020380246126468,1.004957655177241,0.9928425800020643,1.006431671390507,0.9936790626436491,0.9932395059158264,1.0032654524696158,1.0015268565274227,1.0055633276069988,1.0031189045439137,0.9988831707098764,1.0025376116704328,1.0074816127073218,1.0026691140671318,1.0027962566406725,1.0014035792428917,1.0078478392526944,1.0086678425062816,1.002051692964819,1.0022216287083596,1.0053073334811493,0.9947382148435373,1.0054615679488554,7.2177846537375115e-06,2.4551350728187456e-06,3.0937818303827482e-06,3.459045841344742e-06,3.6087876636257226e-06,7.4891420749169826e-06,2.5577069173108616e-06,7.54843754014957e-06,4.043670124465305e-06,2.421820094536143e-06,4.379366012538793e-06,2.3624157983836136e-06,2.472302643085328e-06,3.741620789942958e-06,2.243839910561175e-06,7.77394231257883e-06,3.9774083885969555e-06,3.4371537793310836e-06,4.218473821933449e-06,8.272433563678413e-06,4.521526091264697e-06,4.671872696334965e-06,3.917184393931384e-06,8.596069426405184e-06,8.683231252903779e-06,4.9063232300592e-06,4.88620608645534e-06,7.423595631589708e-06,2.8004999869995385e-06,7.707807601471035e-06
204,204.0,0.9887656124874651,1.009685606112321,9.55278814045951e-06,2.3240790355515017e-06,4.986513197617695e-06,2.3480862333958807e-06,1.0020096646618222,0.9931070307897122,1.0004996322124784,1.0016879245471877,1.0009513417582774,1.0001476643921114,0.9924163719344216,0.9987936663002419,1.001693311333015,0.9906931940844629,1.0031710806039797,0.9914967932358292,0.9911503722508629,0.9998960330334182,0.9985530529371515,1.002081969100613,0.9996607651110829,0.9967255551991329,0.9990162825111563,1.0038152336266029,0.9990435079230218,0.9991330308326245,0.9992051894039482,1.0040670116810289,1.0048494729433233,0.9983405048715867,0.9985076740977366,1.0020474700070008,0.9927237196540678,1.0019909021203812,7.738028136616829e-06,2.755319667797714e-06,2.860441175711966e-06,3.2050607097047743e-06,3.350152373327022e-06,7.906954895415728e-06,2.904010399462425e-06,7.927364588380516e-06,3.7866417019427814e-06,2.750158821440574e-06,4.133170386894759e-06,2.6815767253401617e-06,2.8127867794351746e-06,3.466557796238941e-06,2.3240790355515017e-06,8.269806497056165e-06,3.6822696859589835e-06,3.973529872576729e-06,3.89771667372191e-06,8.929199243392959e-06,4.156750459274023e-06,4.2764249477861535e-06,4.609568801147548e-06,9.417094573631939e-06,9.55278814045951e-06,4.500586458587109e-06,4.476954996968922e-06,7.873191456580728e-06,3.1889228768957437e-06,8.188288051231612e-06
205,205.0,0.9877329921257295,1.0109045437103212,8.84382030999035e-06,2.430205070625369e-06,4.998666033835418e-06,1.976157189041528e-06,0.9973950024220631,0.990437963071007,0.9962131603548223,0.9970858985210262,0.9963591476541003,0.9952867298820057,0.9895628165618641,0.9939151006796281,0.9970424278090002,0.9877329921257295,0.998527093936759,0.9885078911256823,0.9882497843488838,0.9950839482376814,0.9942716306484919,0.9969414109104207,0.9947122190755618,0.9937561092955286,0.9939608616349329,0.9984219182852265,0.9938393110720701,0.9938704685016585,0.9961963529738261,0.9985038729468467,0.9992417142195993,0.9930027118554062,0.9931696988179759,0.9972162229553921,0.9899100957562169,0.9968635755241274,7.236075690517674e-06,2.830179841603069e-06,3.1310790796572993e-06,3.570311070200403e-06,3.691229799578966e-06,7.409885055990479e-06,3.168675349625898e-06,7.45525325456948e-06,4.271268333667121e-06,3.279419297162966e-06,4.800701348337247e-06,3.1931205885183944e-06,3.147635676550846e-06,3.7549010363643866e-06,2.430205070625369e-06,7.728954913793883e-06,3.9647162529930305e-06,4.077951906602085e-06,4.128364398527444e-06,8.321179259681452e-06,4.302064408125467e-06,4.408807041464296e-06,4.698109109376951e-06,8.729067724915129e-06,8.84382030999035e-06,4.503802343911571e-06,4.498134966367207e-06,7.372586930062356e-06,3.359205991697669e-06,7.653274964584075e-06
206,206.0,0.9865613081227881,1.0122362100717666,4.26188697814135e-05,6.939652124468241e-06,2.6470361631171405e-05,1.0941525510835308e-05,0.9989331560998326,0.9920350312125763,0.9980741183424596,0.9990275973414813,0.9983089439532562,0.9969388982989635,0.9912916187508718,0.9956049466188805,0.9990046754437498,0.989571366606143,1.000466379664606,0.9903363942802431,0.9900363105012795,0.9971190701134027,0.9960873908377565,0.9986220612429727,0.9967886680423667,0.9954546065587148,0.9960855158574797,1.0001558237292327,0.9959942366808358,0.9960419925336914,0.9979017582506668,1.0002938760543563,1.0010231655438773,0.9952022584100044,0.9953608431175326,0.9988207338993464,0.9916042671423394,0.9985458247459557,2.5461921970740786e-05,6.939652124468241e-06,2.7979137461582096e-05,3.4004502919825924e-05,3.28801460853795e-05,2.5168394459212937e-05,8.609425068106988e-06,2.3753228802137495e-05,3.4730056080003056e-05,8.743864608097077e-06,3.605203241700314e-05,9.518287273521375e-06,8.336136553858439e-06,3.4008180309097945e-05,2.1272256431979802e-05,3.2289658565814114e-05,3.4317412683097375e-05,1.347150290202322e-05,3.357688652918465e-05,3.7946005077444296e-05,3.456246846158865e-05,3.43563548020615e-05,1.6090859212498686e-05,4.0586718936477436e-05,4.26188697814135e-05,3.4167227561787054e-05,3.475232474499423e-05,2.714175546403287e-05,8.938498135938578e-06,3.183708351177094e-05
207,207.0,0.9853041093513275,1.0135921599681397,8.659064707953637e-05,1.0661987860804924e-05,5.238017872623073e-05,2.4129710165797387e-05,1.005099308038682,0.9966072049798296,1.0044682608802302,1.0057979497278524,1.005095274270669,1.0035053954868827,0.9962164075418855,1.0022512486537332,1.0058785359868696,0.9947899060376759,1.0073075859992628,0.9955568655002561,0.995106657619551,1.0042075986633956,1.0023647803080957,1.0054271619298596,1.0040580557475032,1.0003931283069964,1.0035219950063992,1.0072347390037735,1.0036011334801078,1.0037285054457399,1.0028688071980756,1.007583496343086,1.0083278671792772,1.00299187188993,1.0031348609076254,1.0052720143107452,0.9964325712274362,1.0053425192018797,4.606484341203734e-05,1.0661987860804924e-05,6.121312865364832e-05,7.594942667810473e-05,7.203259849285553e-05,4.286009540718427e-05,1.3486419944589139e-05,3.901157837287215e-05,7.453942523995222e-05,1.310471920154617e-05,7.636289329185566e-05,1.4954428162807409e-05,1.2670000644870388e-05,7.294673793805406e-05,4.332332753889549e-05,6.083589619898164e-05,7.203368905743614e-05,2.6494284997297582e-05,6.82734043737025e-05,7.466499637153052e-05,7.001036808838887e-05,6.855901187614347e-05,3.413301478951734e-05,8.040374377032012e-05,8.659064707953637e-05,6.786757952254617e-05,6.957085334199892e-05,4.8894181059904364e-05,1.4234850420062725e-05,5.965722999947725e-05
208,208.0,0.9840249925829969,1.0148839481709242,0.000297018134090633,6.222279491216528e-05,0.00020052985704196468,8.315406379936919e-05,1.0106152608998922,1.0003097415863131,1.009816009163461,1.0114759755104121,1.0107810528863914,1.0093890577604228,1.0001774861756862,1.008208434818758,1.0116416083168738,0.9989454722076944,1.0130594662468955,0.9997117382109978,0.9991606430656044,1.01016241440812,1.0077177444264669,1.011524139588755,1.0101696424190585,1.0043975173242934,1.0097817750716926,1.0135826262612961,1.0100111430567862,1.0102086004771336,1.0068990268165416,1.01412522067024,1.0148839481709242,1.0095609340671692,1.0096901921458852,1.0110520430153462,1.0003304331573446,1.0114322808707488,0.00020775003429438264,6.222279491216528e-05,0.00018595857729892954,0.000213985079136102,0.00021382401069879126,0.00024713467763662637,7.136989017471061e-05,0.0002622587369265829,0.0002229630209161063,8.250709682605846e-05,0.00022554977258885855,7.797923209011528e-05,7.708800936360015e-05,0.00023536380681552174,0.00017184689392569925,0.00025223795321731215,0.00025041071273894394,6.656781908110492e-05,0.0002658738860466767,0.00026980410611131267,0.0002802225331465155,0.0002889517952007755,6.966538134258555e-05,0.00028635424159873294,0.000286131940828372,0.000297018134090633,0.00029531852356978993,0.0002298358967045747,6.75394872236925e-05,0.00025216166675366783
209,209.0,0.9827875545894444,1.016034157555936,0.0007834029161720265,0.0001216955395480842,0.0005045725745437452,0.00022247122102590718,1.0069321170683203,0.997805369846716,1.0059402476084034,1.0072441352822112,1.0065605236103756,1.0054466735376932,0.997342038143918,1.0042646960454678,1.007272000908385,0.9958754764507894,1.0086138551748605,0.9966081839430533,0.9962280670713702,1.0057876471997589,1.003891872802263,1.007329301152653,1.0056779426829177,1.0013396500943215,1.0052009246888844,1.0090983499994777,1.0053197914537262,1.0054622440631338,1.0036420495737803,1.0094605345006908,1.0101728768962732,1.0047709881675868,1.004904109405187,1.0071288774794807,0.9975797292414763,1.007248436723788,0.0005434153753613223,0.00015395552289860194,0.0004494417518617374,0.0005022406242937924,0.0005118023314207003,0.0006689488569947042,0.00017376677793278249,0.0007213992089749079,0.0005363193602075102,0.00020282607986443844,0.0005414306974963763,0.0001867478459512152,0.00019045347907993115,0.0005790854658309672,0.00043175456887631423,0.0006470794732309087,0.0006289399637966303,0.00013173330586023404,0.0006869516172972292,0.0006698379663039268,0.0007260510857553436,0.0007549575123923251,0.0001216955395480842,0.0007095992971939895,0.0006933264907762938,0.0007834029161720265,0.0007735638859783678,0.0006046622125797564,0.00016208576402742224,0.0006497022583545249
210,210.0,0.9816553921423202,1.0170094834163188,0.0018076979898293238,0.0004184898739383265,0.0012261594897975136,0.0004835174392153552,0.9946934367645355,0.9900843975254744,0.9938308621719668,0.9941507756344367,0.9934793982055727,0.9923698160033416,0.988800345702498,0.9911175734562434,0.9938200843149039,0.9867639603569173,0.9949982610159003,0.9874361129892607,0.9874407972655562,0.9921651067235674,0.9918468946289313,0.9935700867073191,0.9916866962884647,0.9923234024087251,0.9908956117036285,0.9945585766342007,0.9906632399917159,0.9906313334330048,0.9942307416685833,0.9943978564218201,0.9950068292236701,0.9897751615665652,0.9899292277749989,0.9941872353152265,0.9892406932707524,0.9935171131546909,0.0012634973112439854,0.0004184898739383265,0.0011178854189199034,0.0012726614762776861,0.0012790123234068934,0.0014580557611714215,0.0004788840467224462,0.0015107213539707408,0.001323250492711117,0.0005385366665579412,0.001326828163208387,0.0005333805416471098,0.0005079172811906288,0.0014184328792064707,0.0010821683961755304,0.0015424171083325514,0.0015144535764805287,0.00047389987002412724,0.0016078917392516937,0.001659828402830993,0.0017017901797280323,0.001751673598366649,0.00047899968554252533,0.0017624948098831062,0.001765459609738608,0.0018076979898293238,0.0017983063661973031,0.0013924352061168424,0.0004576904820875291,0.0015400240831669868
211,211.0,0.9806921020132731,1.0177876491495497,0.006288037625663517,0.001491951616315462,0.004164139948462941,0.0015706701363964442,0.9890681400236259,0.985767098601121,0.9863185529988749,0.9861142534020267,0.9854365282476204,0.9864136782272599,0.9839600106595544,0.9851255652776871,0.9855825289645119,0.9814692320529554,0.9866945654112627,0.9821025181186777,0.9823991800850568,0.9838292967173007,0.9853848261637183,0.9873688865691709,0.983152462942193,0.9873274875028355,0.9821919926533001,0.9881441041600931,0.9817642413523113,0.9816360150650117,0.9890565400672144,0.9878491297477685,0.9884244645529013,0.9806921020132731,0.980856646478758,0.9883000223457173,0.9845474682694174,0.9873273700492403,0.004269078364616647,0.001491951616315462,0.0037935557544702416,0.004369342341665846,0.004354322293840034,0.004740612693257787,0.0017123205586877517,0.004781641250509717,0.004471125486083514,0.0018727699555453464,0.004463087717757318,0.0019099610311229672,0.0017812974335878282,0.004778272265256032,0.0037455002154926386,0.005293651730857693,0.005053457002934614,0.0018581144062017941,0.005276465719181372,0.005823059260300087,0.005591847122476496,0.005721833977638897,0.001919326729015146,0.00619194101971854,0.006288037625663517,0.005883752871855344,0.005882141208091746,0.004680007815881506,0.0016582375214958082,0.005267485464366564
212,212.0,0.9799435885071018,1.0183463781531046,0.00949902171647999,0.0022524335264799216,0.006240315551645634,0.0023465060749056424,0.993676558368321,0.9880941276729425,0.9892305249006984,0.9892757986573752,0.9885916853642452,0.9913575457795558,0.9864095897123815,0.9901097443743345,0.9888101791829816,0.983932443069059,0.9899330379856521,0.9845575325442537,0.9848625783889958,0.9871633700363937,0.9890878099345879,0.9925763572868137,0.9865980422124673,0.9898953004017903,0.9857405955528387,0.993701476146347,0.9854140131172858,0.9853393254671547,0.9916822667848406,0.9936568945835745,0.9942626513516821,0.9844447328553253,0.9846003830697706,0.9931800626045848,0.9869793012951968,0.9925264043128776,0.006417314315058079,0.0022524335264799216,0.005666913078260148,0.0065321384668715066,0.006504964140631928,0.007102562715810021,0.002585362881554311,0.00714544632976004,0.006674218709080968,0.002817499792498223,0.006658204328755244,0.0028754854424656072,0.0026852635446817557,0.0071336621167907045,0.00561357246779584,0.007969701563983508,0.007538890186090515,0.0028100937981627937,0.007861259457507241,0.008783762739932807,0.008331329390620193,0.00851999240105163,0.0029010384687349457,0.009342089336301962,0.00949902171647999,0.008759520701429989,0.008760865270206832,0.007032322305959269,0.0025068721329408097,0.007927665223472238
213,213.0,0.9793849860612066,1.0186633938244596,0.013096023027214423,0.003968209456340802,0.009279600938755668,0.0030343156242116686,1.0017694890939344,0.9936939956770307,0.9978987554673143,0.9985142229094827,0.9978423792473858,0.999961320555701,0.9924856865340327,0.9987942877242406,0.9982210279981429,0.9903951775764986,0.9993417758395462,0.9910317053257279,0.9911283833662944,0.9968198519689354,0.9973350072319301,1.0015343323068846,0.9965068484250503,0.9960598381196337,0.9958785547502749,1.0030244336017393,0.9958002894394467,0.9958457044985664,0.9979400495019269,1.0032448973975756,1.0038787668042477,0.9950804973139988,0.9952171618647165,1.0016603104979498,0.9929315446398554,1.0014718323975915,0.008931742732478834,0.003968209456340802,0.008644267159085867,0.00983050966770092,0.009829612298958046,0.009984036777304275,0.00458470066520877,0.010122446621720802,0.010080362187775612,0.005083034250088775,0.010019692598883342,0.005127111361587758,0.004818443490603563,0.010755206978252382,0.008453978226745998,0.011005334907851242,0.011337926213949454,0.004767168880373044,0.011842346634500074,0.012041517547477619,0.012472666389494229,0.012744203697716332,0.0048693883293321714,0.012794314024310846,0.012945124501220887,0.013096023027214423,0.013072417836342233,0.009782334772675294,0.004423778789731536,0.010960128137744898
214,214.0,0.9789737366461375,1.0187164195610918,0.024143960656801713,0.007861703738106757,0.017103594763247982,0.005230459939853268,1.0090337989714548,0.9986977730314657,1.00575644840981,1.006883959359312,1.0062260906207452,1.0076817147601915,0.9979250858579217,1.0065882749183757,1.0067496228539776,0.9961853550687012,1.0078669535401796,0.9968328561477288,0.9967376275111804,1.0055677516134511,1.004752649800061,1.00956481700328,1.0054851494079535,1.0015660440562704,1.0050628613247188,1.0113778876694806,1.0052063478996744,1.0053581578431194,1.0035304845641386,1.011832957829405,1.0124921931754585,1.004711367803016,1.0048315703952966,1.0092674903600651,0.9982536302094627,1.009491251628666,0.01601119838417891,0.007861703738106757,0.016092620766997336,0.018159184937325486,0.018201384568450895,0.018061128791174448,0.009083971362653022,0.0184300430790727,0.018668973214827606,0.010111510053906763,0.01853509063660638,0.010142821120238042,0.009576511212992071,0.01990551704529066,0.0157307968613443,0.019608759557183567,0.020957333664571226,0.009272897431033128,0.02192626175695067,0.021326565996386788,0.023007509831155,0.023500406497673706,0.009419230219614062,0.022645794486898328,0.02281346685496193,0.024143960656801713,0.024066919709087035,0.017540544443035745,0.008757567935489425,0.019548168083431933
215,215.0,0.978667282232444,1.0184831787604771,0.029223393560717303,0.00952393582332919,0.020734181796794118,0.006331157335256447,1.0140754651152228,1.0017961110415095,1.0110679047314324,1.0125597206162642,1.0119078826554078,1.0130179048341224,1.001311879080646,1.0119580493765044,1.012540568720312,0.9998243729198839,1.0136661374098683,1.0004848926211471,1.000239006328494,1.0114999779809641,1.0097315409324246,1.0151355589670377,1.011573351176705,1.0050346040478197,1.011290482182508,1.0171789045033548,1.0115806250134949,1.0118076970104775,1.0070691818907358,1.017803946991853,1.018483178760477,1.0112265367959508,1.0113387738868191,1.0145453356645,1.0015554870945502,1.0150541940934326,0.019413871034605776,0.00952393582332919,0.01947699363807348,0.0219872282781185,0.02204066383610515,0.021951828651399403,0.011013362843530062,0.022421172121834424,0.022637970090709864,0.012261207248425323,0.02250824059055558,0.012293140326107508,0.011608596988531701,0.024100712318521584,0.019092556886364336,0.0237796857241348,0.025373002146818452,0.011258477595041123,0.026555444498242365,0.025863124255968938,0.027851321146416246,0.028450267882588066,0.011463476533245878,0.027473815440942375,0.027661895888339342,0.029223393560717303,0.02912353438446994,0.021289328923927677,0.01061720031665925,0.023710004930099594
216,216.0,0.9784230647906764,1.0179604105032263,0.04722515786663713,0.014039116047791242,0.0335024463165367,0.010777559221099554,1.0090538744245545,0.9982080266759437,1.0062234350999653,1.0073306304268186,1.0066810536665527,1.0076197883197564,0.9973691447908085,1.0065153719307005,1.0071624330196198,0.9956532405073946,1.0082191702566206,0.996298351763967,0.9961966602032708,1.0060694583083658,1.0046905152813654,1.0094614047973227,1.0060051168580666,1.0009146953381411,1.005607341644665,1.0111719298869037,1.0057704865326105,1.0059291246438273,1.0027883251687657,1.0115815143010074,1.012222013905184,1.005306005804801,1.0054213481219283,1.0092226979399634,0.9976956767775228,1.009392766592549,0.031182182589508636,0.014039116047791242,0.031155386425991215,0.035811910214417465,0.03581534280524931,0.03541838755948874,0.016681539947659474,0.0359714937798961,0.03734275842362183,0.018787499877915677,0.03770785500774647,0.018938791731202064,0.01762640993806252,0.03898407088162286,0.03063614444721595,0.03883371779177643,0.04107961136611867,0.017782179514210725,0.04295424262763029,0.04284700031628258,0.045069561213222455,0.046090207042727094,0.018753644823596427,0.04576941976467251,0.04626223804907847,0.04722515786663713,0.04708288932736708,0.03454032407854261,0.015989031632001646,0.038695274404847
217,217.0,0.9781985262913844,1.0172209166024886,0.08050721929862521,0.02219435806237879,0.055676766423852,0.01848064475584432,0.9953971697187286,0.9895279925848574,0.9930431483180213,0.9931173175738622,0.9924740031362305,0.993030129175196,0.9878211328263735,0.9918335919796303,0.9925819753562659,0.985515518093411,0.9934971854664266,0.9861119058697682,0.9863933582574175,0.9912580276359532,0.9913854006893739,0.9941241886175547,0.9907964383385811,0.990912024621955,0.9900552425223236,0.9949714412885832,0.9898373702394856,0.9898047475296851,0.9924151408094106,0.9947923796002247,0.9953277100140357,0.9890074787785484,0.9891454494150546,0.9947991924695292,0.9883719497970586,0.9940845535329451,0.04990212501469045,0.02219435806237879,0.053153109841142764,0.06149850256050689,0.061462013170620854,0.05672165721989639,0.026874934052604976,0.05745623818712392,0.06451364053123214,0.030640845813702175,0.0655875496862241,0.03098403830183987,0.028515904611059986,0.0666602413630141,0.05048691940765347,0.06242526067068247,0.07021855215317122,0.029166638144040045,0.07334624018522319,0.06907381681884045,0.0769327612469154,0.07870178904934483,0.0312564843884694,0.07378336697399397,0.07468509825826529,0.08050721929862521,0.08028433889763731,0.055447224635525094,0.02563567404753765,0.062186450123597733
218,218.0,0.9779511087051183,1.0163565145545477,0.0901741221877639,0.024197400127282047,0.061273216291038345,0.02062951997037486,0.9867628301462346,0.9829760686236255,0.9845886705991069,0.984092948620685,0.9834513792682015,0.9838141538248093,0.9806666108813651,0.9825338361802298,0.9834106796038895,0.9779511087051181,0.9843096842571374,0.9785195679299463,0.9790512901277176,0.9818370857682077,0.9826088972538686,0.9844184879858636,0.9811404053545356,0.9836376143706466,0.9801904990888438,0.984772053758412,0.979730291265252,0.9795837326984619,0.9850383374323008,0.9842407451742456,0.9847151933883066,0.9786647456814865,0.9788172360082188,0.9857016102394236,0.9813876412347461,0.9844014780439813,0.0534876511423971,0.024197400127282047,0.05976577339445042,0.06912216137040961,0.06909130437539389,0.06075369789696214,0.029458147243984257,0.061522404815924144,0.07257308397243438,0.033780843295712217,0.07383637367470113,0.03418349367278023,0.03133321601300764,0.07482570415643174,0.05523944068283581,0.06682761076659353,0.07877493016013798,0.031985785290845704,0.08223551521973821,0.0738293461153637,0.0862231886741014,0.088197069805697,0.03434274991328059,0.07876084095748775,0.07972374593532564,0.0901741221877639,0.08993158793532338,0.05939912699535665,0.02804900575126972,0.06657116718815874
219,219.0,0.9776490707897614,1.0154590218556874,0.09065394635966449,0.02454837630718154,0.0619048127056671,0.020793313912941553,0.9888627493501622,0.983670036649675,0.9868614976302095,0.9865977364167928,0.9859560016942545,0.9860624792204491,0.9814542836383712,0.9847852401909508,0.9860351933951484,0.9788188389811263,0.9869958771885209,0.9793918343428542,0.9798720914920445,0.9844326982043723,0.9845378617512335,0.9867357943348379,0.9838159689648872,0.9845869062256389,0.9829358283449763,0.9872265731742,0.9825378045659412,0.9824286302666954,0.9861308408346019,0.9867810183458345,0.9872699561917913,0.9815356071473562,0.9816815361975253,0.9879245346822224,0.9821601102444539,0.9867196551949622,0.05471213089392557,0.02454837630718154,0.0600429894221533,0.06932687838819705,0.06931530667912286,0.06214281052525052,0.029729332712169723,0.06297986490760955,0.07269655425967024,0.033982075942578266,0.07382570229618433,0.034350045803519545,0.03159625595503053,0.07513634676833596,0.0558139063929795,0.06827314002755466,0.07911390381438609,0.032109036403941166,0.08262484317972063,0.07536026063865592,0.08664831292351681,0.0886402822618169,0.03432200266933344,0.08039972780878926,0.08132520463088437,0.09065394635966449,0.09040012768395854,0.06070821454219379,0.028346779281200104,0.06802002169048924
220,220.0,0.9773039384525332,1.0146202560021909,0.10545150737645857,0.02886222297517619,0.07205851366955086,0.0241804665477308,0.9970631927589945,0.9895827754110635,0.9954067436617213,0.9957129114631931,0.9950807624392017,0.9947919753071133,0.9878956375746907,0.993592903147272,0.9953308236015437,0.9856780364328974,0.9963126921623694,0.9862676948565834,0.9865093609215725,0.9939437972919479,0.9929123489172268,0.9958553020460973,0.993567357454131,0.9911373509970134,0.9929035800868745,0.9967562193324376,0.9927403815442132,0.9927469160422766,0.9927934925524665,0.9966056935054547,0.9971347202337539,0.9919690924473673,0.9920983880732834,0.9965351800906743,0.9884562299614768,0.9958236527099845,0.06432265702202832,0.02886222297517619,0.06979000123791715,0.08029835171093637,0.080336380188285,0.07300328248699799,0.03466934329204129,0.07408501358547577,0.08399609659689786,0.03944370270570594,0.0849827525484535,0.03979393993427573,0.03681289982959025,0.08722481316976753,0.06511250502761398,0.0799749773976784,0.09186868401974164,0.037038392165333674,0.09601814653305368,0.0879872200646728,0.10072200887349883,0.10304891030013975,0.03926047382463541,0.09375867159866857,0.09472034422461058,0.10545150737645857,0.1051357897650037,0.07121850657837253,0.03312174977439843,0.07969606527909574
221,221.0,0.9769380543879869,1.0139320344903424,0.1198601664963278,0.03256786492584404,0.08150004959317778,0.027568824140316018,1.004838984074427,0.9952336643247743,1.0034168668230443,1.0042521179035149,1.0036313417027216,1.0030687065430113,0.9940449419683761,1.00194309892705,1.0040344313510219,0.9922175353951445,1.0050287970932215,0.9928214729939486,0.9928426597837026,1.0028632125362018,1.000842509558754,1.0045133951940826,1.0027120070115898,0.9974011414692102,1.0022498627824163,1.0058134986686234,1.0023068925030632,1.0024215208425251,0.9991669594729717,1.0059464780166583,1.0065113572682725,1.0017509796102624,1.001866267916524,1.0046999619974502,0.9944714705700686,1.0044666669987223,0.07283894607112255,0.03256786492584404,0.07936355454481624,0.09109346881769266,0.09118008887790606,0.08256966162874763,0.03898056335401712,0.08383955714631226,0.0951486223210666,0.04430970455869475,0.09603543547235882,0.044659992920941874,0.04139769758484773,0.09908214842558843,0.07362842023977367,0.09028096729972378,0.10436632919596175,0.04136150805144366,0.10911817038763084,0.09904928661330853,0.1144638063055551,0.1171120688615322,0.04362184945751519,0.10542051559582913,0.10641641601397592,0.1198601664963278,0.11949453277945762,0.08050419901555517,0.03725679497543116,0.08997914985635413
222,222.0,0.9765737612906755,1.0134861748164252,0.11889430792955655,0.03219611274227926,0.08079768455927042,0.027407509892371472,1.0105509886920272,0.9996962703463009,1.0092686986528765,1.0104933250708648,1.0098815052610666,1.0091747547850427,0.9989133642062326,1.008107307873707,1.0104058766981945,0.9974172109472466,1.011415181813729,0.9980361375905866,0.9978635907683625,1.009370066952661,1.0067758227769945,1.0108973849713374,1.0093771058209708,1.0023683565463208,1.00905617604996,1.012520542851967,1.0092641138918175,1.0094511846317737,1.0042336407452492,1.0128873858873506,1.013486174816425,1.0088612136263844,1.0089659814494247,1.0107162936828535,0.9992262860282978,1.010839487574654,0.07230808580930749,0.03219611274227926,0.07874946408544585,0.09034975218885853,0.0904448612854322,0.08193893730125171,0.03851865598675634,0.08319986214368569,0.09435009333930813,0.04378828222033125,0.0951866060035502,0.04412660571024445,0.04090907141093074,0.09830144469761393,0.07298074277739282,0.08956655683209952,0.10354331201618175,0.04083575052079245,0.10826284482870317,0.09821179346691836,0.11355720837090327,0.11618831936525896,0.04303627358160599,0.10450528667099947,0.10547398454382695,0.11889430792955655,0.11853548497148518,0.0798881868430376,0.03681317044802809,0.08926947868632683
223,223.0,0.9762334018551527,1.0133465542072464,0.1326687093118608,0.0366878941125977,0.09175203712033628,0.030673984378301364,1.0090368521923632,0.9995488300888037,1.0070988755539936,1.0082099628442092,1.0076042070461988,1.007632503261503,0.9987860702828948,1.0065392945897433,1.0081459077734356,0.9973302290250005,1.009184303051776,0.997954628071123,0.9977497829147272,1.0069622651302548,1.0054457563461094,1.009363608546084,1.0068783556399197,1.0023786752628863,1.0064801127323741,1.0110726197984425,1.0065919639325955,1.0067358791573695,1.0043127215850878,1.0115050474071727,1.0121165106443597,1.0060910780927648,1.0062006820104035,1.009198980962332,0.9991113759116794,1.0093068103619733,0.08338237604140396,0.0366878941125977,0.08770013675268169,0.10091986541413395,0.1009827268148707,0.09470473071545792,0.04400922424728699,0.096114669520999,0.1055837223937942,0.04991517345723368,0.10679224481561624,0.05032029037990541,0.046652807287697204,0.10972584852762209,0.0831819929443051,0.1038012379864181,0.11559012742936817,0.04704147418156036,0.12084458635940601,0.11434308365476877,0.12675670712309006,0.12971701536013786,0.049841015347316366,0.12195292844780171,0.12318870967094105,0.1326687093118608,0.13228159179402518,0.09236963533700192,0.04204893343731651,0.10344165474347032
224,224.0,0.9759393187759713,1.013465288811709,0.16644005038267906,0.04835425266320221,0.1176003716571034,0.03813545351261148,0.9982162402331682,0.9931464496702276,0.9957685944257895,0.9960874583149215,0.9954822162040629,0.9961606889325156,0.9917961519720186,0.9949741427708915,0.9958014162591319,0.9899244361302081,0.9967921524504987,0.9905200172005169,0.9905742602970432,0.9943058436333949,0.9949001698190548,0.9974169137713761,0.9938666354676207,0.9952561671143022,0.9931619815439199,0.9986591318585094,0.992934385325086,0.9929149892830289,0.9970439502594246,0.9987756715011692,0.9993351612639926,0.9920940597746842,0.992224310238382,0.9978707959690412,0.9922968113274399,0.9973805499236019,0.10826138907209226,0.04835425266320221,0.1099304284499263,0.12669384268382516,0.1267189949130487,0.12318620535271706,0.05807942952486472,0.1250071344245342,0.13259429342515933,0.06566377883096798,0.1342860326033174,0.06621167441372486,0.061440778114191914,0.13770993602112902,0.10732394478218833,0.13543229026232495,0.14505267681327255,0.062230119881313106,0.15161586071721675,0.1497087239836624,0.15905117268262026,0.16278104935929835,0.065970408949937,0.15999157337800146,0.16173220619531645,0.16644005038267906,0.16596730540750151,0.12017964924045099,0.05546101113084217,0.13493493605377352
225,225.0,0.9757138547476842,1.0137665545092387,0.17286177502354197,0.05216122361736719,0.12332326361916526,0.0389954780724657,0.9870365851452062,0.9853845607684126,0.9836488503333566,0.9831116501076346,0.9824922576513899,0.984284088968915,0.9832650627566536,0.9830151949216949,0.9825058499386468,0.9807938868738241,0.9833841476363411,0.9813439216404468,0.9817783766242872,0.9807863930332757,0.9833541877571116,0.9849325069274188,0.9800179240678109,0.9864921687118011,0.9790194188870449,0.9855802331487671,0.9784702575343506,0.9783003827401099,0.9881101333180198,0.9852725611075088,0.9857626871443262,0.9773109920495595,0.9774628068429828,0.9861248799150943,0.9839880012576867,0.9849203908267844,0.11370518122714078,0.05216122361736719,0.11426220525419184,0.1315985772450793,0.13161013383297512,0.12942727141966245,0.06261625810552061,0.13137550383234825,0.13759494346466217,0.07067258262707993,0.1392834932250366,0.07125921107986304,0.0661862187778904,0.1430647246595021,0.11299737663626543,0.14247201244032792,0.1506592941155593,0.06686132346531942,0.1574514824609572,0.15756163965964576,0.16518505766582461,0.1690512749104202,0.07066241573220801,0.16845526180434964,0.17031648583885492,0.17286177502354197,0.17237455225813242,0.12626268636117988,0.05977608213471277,0.1419316596993388
226,226.0,0.9755793524648452,1.0141745271792615,0.1647333014090492,0.049909631211817296,0.11740578194809805,0.036991958279696285,0.9865135344302317,0.9845748241665168,0.9821183227433878,0.9815104935906956,0.9808847202268534,0.9837603178544554,0.9823504207402417,0.9824835511778454,0.9808717647822699,0.9797735171009465,0.9817319920071795,0.9803134176964293,0.9808186746263753,0.9791308763277141,0.9823180124676055,0.9843576997907928,0.9783500512984787,0.9856413414439067,0.9773346940226343,0.9850337929815476,0.9767627055926017,0.9765909778166145,0.98731712042367,0.9847281506309336,0.9852212622284847,0.9755793524648451,0.9757306098164292,0.9855989754010823,0.9831163759432442,0.98434845062521,0.10800035652611767,0.049909631211817296,0.1089656190641185,0.12542687305131803,0.1254511082280419,0.12290755985569567,0.05987410893717027,0.1247745073157921,0.1311146487518297,0.0675866279927638,0.13267809362489882,0.06813566230320867,0.06329934634510705,0.13636383859190465,0.10757931272289722,0.13523969442125344,0.1435908781531799,0.06380894101669624,0.1500642617995116,0.1494749536932924,0.1574231320925091,0.16110350094229184,0.06734909474434912,0.1597661320323,0.16151024277701748,0.1647333014090492,0.1642655300099625,0.11988731711453345,0.057159884784945436,0.13472929892936972
227,227.0,0.9755512026992414,1.0146133827012038,0.17113514803158936,0.05189754908167417,0.12150684961234871,0.03819983908816892,0.9941209012991228,0.9896795616236692,0.9901391689980827,0.9900806034485589,0.9894597929256732,0.9918503124621167,0.9879149406650652,0.9906433611331444,0.9896132409992698,0.9856899194945551,0.9905073793372557,0.9862490152603625,0.986547480846805,0.9880788377704023,0.989985492042937,0.9928038785384732,0.987538320365471,0.9913077815932085,0.9867353089811451,0.9938554076719861,0.9864017282008178,0.9863471216932312,0.9930764585647827,0.9938086908182681,0.9943426289081073,0.9854514710658445,0.9855857879945891,0.9935810305331639,0.9885515769080812,0.9927798795321537,0.11124587255326422,0.05189754908167417,0.11336852256791598,0.13033003036170177,0.130394496432785,0.12653206733493286,0.06216982253389522,0.12848711476282615,0.13618945315295855,0.0702320298232728,0.13769996352151068,0.07076885024641517,0.06576996475068769,0.14172786599023665,0.1113456251325984,0.1390652274660664,0.14921484291804274,0.06607030118157924,0.15594400269549813,0.15349480927068096,0.16355825516270345,0.1673727247764921,0.06961727552556835,0.1639504057119498,0.16567756923150548,0.17113514803158936,0.1706424962196052,0.12338586412751347,0.059366395497055885,0.1385509423079352
228,228.0,0.9756169885315983,1.0150072969544919,0.1801868193814416,0.055559932148491184,0.1279707370060154,0.039684029511014365,1.001892631205096,0.9947220916196767,0.9983504923535146,0.9988539550940652,0.9982375236840872,1.0001031237326223,0.9934158363203479,0.9989680122674744,0.9985556576988823,0.991537689639706,0.9994799317999635,0.9921204221553487,0.9922082997622036,0.9972361643992206,0.9977552472537767,1.0014129825955744,0.9969346338897983,0.9968917737534194,0.9963449489256073,1.0028125178496392,0.9962499370624729,0.9963074156326915,0.9987419785647534,1.003014305545917,1.0035847551694128,0.9955411213456996,0.995658730553848,1.0017252410931001,0.9939224472691618,1.0013737900444466,0.11658874857966231,0.055559932148491184,0.11960395049081918,0.13729975516598267,0.1374098854090509,0.13258133350699586,0.06646082703935002,0.13467647072891833,0.14339549820116113,0.07513842637813042,0.14484842169063214,0.07567992865120242,0.07035388686225426,0.14934222904896166,0.11746371538298224,0.1455927891393565,0.15718878295318223,0.0704012054615736,0.1642602859340326,0.16055456905130147,0.1722338683114576,0.17622619654647795,0.07402323390365777,0.1714307523260938,0.17318466914749872,0.1801868193814416,0.17966538746328303,0.12923615744744082,0.06347348289792781,0.14506090093114304
229,229.0,0.975757341119876,1.015280445818551,0.17419466280259807,0.054703945191106336,0.12409861628811776,0.037905109785077024,1.0079520275668352,0.9988968314707907,1.004751538013766,1.00568886990148,1.0050762208544841,1.0065469021064253,0.9979659817581283,1.0054683231299855,1.005520146895384,0.9963728101223305,1.006463116774388,0.9969753331403972,0.9968903000971128,1.004371607247038,1.003907879045882,1.0081445264185205,1.0042576586271887,1.0015374925749427,1.0038338654088543,1.0098496502917123,1.0039251497341934,1.0040690943268986,1.0034744504064304,1.0102711249220668,1.0108755968531997,1.0034052620378628,1.0035111972733914,1.0080838476102905,0.9983676219162283,1.0080935187607651,0.11273484525570827,0.054703945191106336,0.11576254125011877,0.13281835335456169,0.13294345086215525,0.12823338644702142,0.06541575922174063,0.13027934020526558,0.13870396877918428,0.07401759613010887,0.14006541543932494,0.07454193844802512,0.06927791193054744,0.14446673065453178,0.11405328540502507,0.14079751504593335,0.15202803467484835,0.0692549690207198,0.1588494623701595,0.15529640379692033,0.16652607586866539,0.17036714919378537,0.07278324415234223,0.16586272196510776,0.16755398049469442,0.17419466280259807,0.17368982278251063,0.12497308097792408,0.06247820514980079,0.140284691773099
230,230.0,0.9759528916220341,1.015357005172808,0.17346879125985862,0.052622329649234204,0.12229472025597361,0.038349452084679575,1.0116186410490682,1.0006077531887976,1.0078896721720392,1.0090863553773175,1.008472041911695,1.0104706791443039,0.9998296566788132,1.0094234998803888,1.009010841530745,0.9983364328596854,1.0100024141171622,0.9989532266401157,0.998793976547436,1.007938600924987,1.0071169021511468,1.0122496526818727,1.0079329787580753,1.003522057906679,1.0076052937589464,1.0141560204564233,1.0078024396389988,1.0079982823237597,1.0055206183365286,1.014725710449791,1.015357005172808,1.0073910268889215,1.0074899350988424,1.0119522332892812,1.0001937116095219,1.0121909359902612,0.11119662381430179,0.052622329649234204,0.11507735905042735,0.1319916696799947,0.1320986546173043,0.12633127382332565,0.06291600252971316,0.1283540173091614,0.1377182570644969,0.0711598957308541,0.139029140321059,0.07166715768584662,0.0666126882291559,0.14360872587576334,0.11183718636184178,0.1385418297101373,0.15120293948034944,0.06654220727616508,0.1580393311242891,0.15249128402929704,0.16574713568485325,0.1695942801352764,0.06990151254710952,0.16262989770304187,0.16425721925828732,0.17346879125985862,0.17296484732045905,0.12312492299410427,0.06007420358552615,0.1380402238279723
231,231.0,0.9761842711960325,1.0151825734610374,0.2043610968340711,0.05823948514342478,0.1412146914109053,0.04632251745265436,1.0060694234609804,0.9957052674315522,1.0012460041043374,1.0020326895830596,1.001400831770696,1.0045984072429694,0.9944422250264894,1.0035078446858938,1.0018208551475334,0.9925839012598737,1.002801557598469,0.9931791055730449,0.9932362169489815,1.0005777501109012,1.0007687645523031,1.0060041709939698,1.0003945044204794,0.9979730818918756,0.9999141273651598,1.0075147549751418,0.9999439211864247,1.0000614484625212,0.9998032244504489,1.0078139396258747,1.008399482456209,0.9993652164986832,0.9994745158083354,1.00613524197786,0.9949388733826673,1.0059579806291765,0.1276938504490364,0.05823948514342478,0.1354850396636061,0.15532557702284652,0.15545086764018237,0.14473210573762188,0.06967850195705558,0.14703043985916692,0.16200088936465037,0.07883691543530046,0.16362364108934854,0.07942640610407051,0.07376426826370953,0.1690130261197957,0.12825020564942816,0.1585897622742486,0.17799199273055796,0.0734982754422875,0.18606666735305394,0.173989770581769,0.195184778602419,0.1996982821119459,0.07703255256889004,0.18515787553028962,0.18696361433680583,0.2043610968340711,0.2037653686284846,0.14112063560347682,0.06645303932507346,0.15801581090454261
232,232.0,0.9764321109998313,1.0147884393844075,0.22219813653534481,0.061960751595490526,0.1520331921663786,0.050611148210395966,0.9923092263342108,0.9863555001349648,0.9872595210188282,0.9870232197076528,0.9863806129280676,0.9899536661044132,0.9841837160096897,0.9887616945216064,0.9864698237679554,0.9817059571030519,0.9873545212999784,0.9822533701465733,0.9826949247209861,0.9848998522236643,0.986890396703625,0.9905391153440368,0.9842945573156102,0.9872348872417654,0.9834451017508214,0.9911305442972647,0.9830742432300533,0.9829913748402868,0.9886885706173478,0.9908008667808134,0.9912763747856853,0.982101291523354,0.9822373698690928,0.9916451153647973,0.9849171734907023,0.9905220635023025,0.1360834585946422,0.061960751595490526,0.14759489308361778,0.16913946625561374,0.16930248701575448,0.1540607424643832,0.0742215489614642,0.15648207928589092,0.1764879417881172,0.08410276904997435,0.17839579688290552,0.08476213889260845,0.07860981041438252,0.18399326865666818,0.1377676023550027,0.16891010138992474,0.19367960642205886,0.078159029736346,0.20240564931508137,0.18509501752044039,0.21226071660097418,0.21710037692470568,0.0817456462794384,0.1968634421069431,0.19877175410316456,0.22219813653534481,0.22155409720830593,0.1502788607737098,0.07071497021614795,0.16829360456225417
233,233.0,0.9766770421913897,1.0142273142084348,0.2110192875846058,0.058631671083731095,0.14399032002144913,0.048062782891372564,0.987498965392439,0.9834404154539519,0.9828870933410268,0.9823036215773236,0.9816658840030844,0.9848083548089637,0.9810100253540107,0.9835699435136054,0.9816416063158768,0.9783889442282774,0.9824921753768994,0.9789229082967598,0.9794568242568418,0.9799782548319376,0.9823658400310534,0.9851492024016288,0.9792378688682973,0.9838863486687264,0.9782728203422346,0.9854386333745764,0.9777746537718699,0.9776274672915218,0.9852142813007859,0.984905445673467,0.9853454978770133,0.9766770421913897,0.9768213231005577,0.9865685707850729,0.9818141359451771,0.9851414465402945,0.12844401115957083,0.058631671083731095,0.14025058143217753,0.16067231514502336,0.1608343332027205,0.14537885021048658,0.07023755306670178,0.14767119187587693,0.167644026132533,0.0796154661364857,0.16945994223908545,0.08024206831225232,0.07440312680706984,0.17477748932958082,0.13040646826732327,0.1593853767161401,0.18395585175863274,0.0738825586449504,0.1922313069358014,0.1745886719701725,0.20158582566867764,0.2061715657191392,0.07719951561941932,0.18565047816950228,0.18744231956751495,0.2110192875846058,0.21040738566126632,0.14181014509815792,0.06690719563886616,0.15880302149000672
234,234.0,0.9769040594445525,1.0135519091986367,0.20841432916569788,0.057601993691013195,0.14205863888693215,0.047624387602686634,0.993027211566348,0.9874322449001586,0.9889472402322711,0.9887897404343582,0.988152842840392,0.9906700721894566,0.9854014640886785,0.9894615805975985,0.9882633801167988,0.983102005942985,0.9891449471244383,0.983655920833332,0.9839976219940726,0.9867383691099393,0.9881615156461474,0.9913299150178564,0.9861738739694169,0.9884091944671792,0.9853641489962017,0.9919518643015826,0.9850370536480794,0.9849739966478619,0.989861049011417,0.9916485810460862,0.9921303691666853,0.9841088595255575,0.9842399964294767,0.9923825517269179,0.9860961903649003,0.99131140722013,0.12704636493757535,0.057601993691013195,0.1383857052403664,0.1585035064384037,0.15866046265459918,0.14378945084832498,0.06894486360009076,0.14607899246025724,0.16532076501783574,0.07810855234347845,0.16704389389245833,0.07871596054735652,0.07302697488687872,0.1724577816440006,0.12860914866667933,0.15752383094844105,0.18155209327868238,0.07244329130484542,0.1897559563886302,0.17245563411689044,0.1990412257372044,0.20359863097442088,0.07564074411416707,0.18330804357584654,0.18506025771053147,0.20841432916569788,0.20779872933277904,0.14022796660789535,0.06569238623231137,0.1569516302503011
235,235.0,0.9771156114967029,1.01281493562053,0.21396758581306238,0.058804215094536046,0.1455233787219671,0.04901002157532097,0.9995108688977764,0.9921482737093275,0.9960193182981282,0.9963507848264456,0.9957173047066329,0.9975737672615571,0.9905625078325639,0.9964223341778506,0.9959804032858761,0.9886104388877118,0.9968957047309871,0.9891808164686557,0.9893185745465596,0.9946146282986804,0.9949322544924405,0.9985606489672981,0.9942509860169366,0.9936948476090159,0.9936169028610012,0.9995454535121023,0.9934824671799922,0.9935138438272028,0.9952672234373116,0.9994941264388998,1.0000176104095024,0.9927433451344597,0.9928606950883461,0.9992000015762303,0.991133986412424,0.9985300242804669,0.1302398947569563,0.058804215094536046,0.14198686742917666,0.16256373262012908,0.16272418351375262,0.14737387761977813,0.07032212538622729,0.14974880831132104,0.16947252399202334,0.07963297860029397,0.17115140719758867,0.08025126033275692,0.07448110196869295,0.1769136786373093,0.1316972557656863,0.16133196733080318,0.18626441988882944,0.07377810923666683,0.19470758116940726,0.17649085851030244,0.20427918961673883,0.2089678244665356,0.07695105864887448,0.18752008384367988,0.18929182659821095,0.21396758581306238,0.21332730782277337,0.14369344893676433,0.0670173667592209,0.16074882179091785
236,236.0,0.9773185106011092,1.0120691047396315,0.21123220635705175,0.0577594739558163,0.14367102833525103,0.04857415136601227,1.0050982594608706,0.9962449027641552,1.0020568574632425,1.0028032931760662,1.0021762937141516,1.0035266373385,0.9950495076258593,1.0024232472412926,1.0025767025797794,0.9934111724299883,1.0035238227786507,0.9939994718878732,0.9939470060700416,1.0013399223837585,1.000764389838723,1.0047985892598152,1.0011484533987791,0.99830930079142,1.0006636727515115,1.0061080071594897,1.000692156616175,1.0008040234829074,0.999991828500568,1.00628299686692,1.0068432745558622,1.0001120045966063,1.0002191493659305,1.0050766578362638,0.9955150565238795,1.004757311871502,0.1290251754195843,0.0577594739558163,0.14002245812710087,0.16032056302809378,0.16047544011156462,0.14601701450038185,0.06903534608957554,0.14838515441847167,0.16711460673755216,0.07814404823062572,0.1687585309101453,0.07875665474903797,0.0731058377193392,0.1745190884674708,0.1299869642357686,0.15979743462099713,0.18377052901978022,0.07243699133393422,0.19212831815092654,0.1747873263783751,0.20161159839168227,0.2062501060880136,0.07553119014842616,0.1857167014559041,0.18747362417358296,0.21123220635705175,0.2105967064186187,0.14234857751164062,0.06580234548438847,0.1592208378236793
237,237.0,0.9775195690110388,1.011367127821458,0.19895675107293592,0.05460101538139536,0.1354197563061499,0.04565819169640563,1.0087547879767296,0.9991422527515766,1.0059049711346422,1.0069146399726707,1.0062894943900336,1.0074345400095746,0.9982203454654599,1.0063664111949002,1.006774749174832,0.996805998172894,1.007746038187113,0.9974101041333887,0.9972180449673788,1.005621940490836,1.004629769006825,1.0088990666094546,1.0055388394774143,1.0015917637348388,1.0051462977511225,1.010437280091683,1.0052784799186287,1.0054413950000718,1.003368321420576,1.010776997724598,1.011367127821458,1.004796946036619,1.0048981244464341,1.0089325508886422,0.9986188079826431,1.0088490644689254,0.12153012523003509,0.05460101538139536,0.13187449675600435,0.15097629618412003,0.1511307119546354,0.13753833409978192,0.06527238614191205,0.13976859548913986,0.15737885910944666,0.07388822281744921,0.15892933974735032,0.07447017030294836,0.06912360531556042,0.16437151592743843,0.12252260557066533,0.15057527609266527,0.1730875105435787,0.06854158386801266,0.18095918227154636,0.16478129823360538,0.18988969590506227,0.19425592429607735,0.0715119646154195,0.17514687830642545,0.17681887821572248,0.19895675107293592,0.19835839377474265,0.1340859306840047,0.06221607636040961,0.1500310649164072
238,238.0,0.9777255989797595,1.0107529974077294,0.21316742323243815,0.05996250686354124,0.14567592051481232,0.04819546940417614,1.0081205806950786,0.9972909033482318,1.0050587319435795,1.0060872727681738,1.005458426104213,1.006741122666332,0.9961797998691626,1.0056295299645706,1.0059668040233445,0.9945926963076508,1.0069892022265932,0.9951917762415492,0.995097352972805,1.004791759007566,1.003492767356026,1.008217912283696,1.0047278919693508,0.9997169149680599,1.004347136591781,1.0098140044677157,1.0044878839348301,1.0046602067375905,1.0015717576758982,1.0101837082611498,1.0107857849048814,1.004011654345286,1.0041112289401146,1.0082849681708503,0.9966551972570722,1.008173205143119,0.12956383496153093,0.05996250686354124,0.14135082062316548,0.16183400869492906,0.16203446782244857,0.14659057143840437,0.07179443022738229,0.14891521886534123,0.16874359638964986,0.08123463616134466,0.17040746402522758,0.08188038099635422,0.07602453918809858,0.17622872988768049,0.13216669852350044,0.16104714459747135,0.18557101731299597,0.07585909824670799,0.19399087068692505,0.17703160428249137,0.20351216000295272,0.20818810564030613,0.07952000889991086,0.18865056982006373,0.19056235074885064,0.21316742323243815,0.21252792836717624,0.1430227427264133,0.06843478704308038,0.16045989916798545
239,239.0,0.9779434127605399,1.0102358311449773,0.2353280451242328,0.06720089920562813,0.16184026946201932,0.05293555794841247,0.998814527981564,0.9895253514812399,0.995487803541831,0.9958953954693663,0.9952537601609937,0.9968058283356498,0.9876569161906541,0.9955889478197604,0.9955631869672771,0.9854758168801044,0.9965631151286606,0.9860398939611721,0.9863054786398174,0.9941966778369329,0.9936424293709409,0.9977958533655509,0.9939065990182022,0.9910750418483627,0.9933178809587453,0.9988841181978796,0.9932300538679778,0.9932976770279559,0.9928046370100206,0.9988895173430555,0.9994325100268256,0.9925151785072351,0.9926291239151936,0.9984951969779602,0.9883591478754563,0.997773757090495,0.14398288570895681,0.06720089920562813,0.15589975985592971,0.17863611417728512,0.17886524270972787,0.16294114901704831,0.08053016127106949,0.16548407635109005,0.1863435748843874,0.09098330999877481,0.18823318117789556,0.09171574585934598,0.08521946206025201,0.1945636426909199,0.14720933540455466,0.17951145032096225,0.20490818554782256,0.0856645790974978,0.21421224664349503,0.1981435947492667,0.22470324416983456,0.22988516903854872,0.0901941006996032,0.21163572060924046,0.2138966730902703,0.2353280451242328,0.23462129671173387,0.15906673115821202,0.07677509771074106,0.1788534088162541
240,240.0,0.9781798226066475,1.009816027955937,0.22569385686627835,0.0645956666527342,0.15558754784041032,0.05081831973541248,0.9895063224276142,0.9830820446875871,0.987143250645145,0.9869783327184591,0.9863277051186379,0.9868797902588194,0.980685176270427,0.985569689606468,0.986480341206535,0.9781798226066475,0.9874612294726711,0.9787227321182811,0.9791792461378546,0.9848593655463529,0.9847022698393862,0.9873739381922163,0.9843195171055796,0.9839406112634452,0.983506314652893,0.9879246561190252,0.9831683743424885,0.9831207641302213,0.9855602620319339,0.9875532195192086,0.9880331494191691,0.9821932486305343,0.9823244774664655,0.9887022926841125,0.9815332093418392,0.9873719975373868,0.13877707504122824,0.0645956666527342,0.14945304223045405,0.17131762174789905,0.17152639341420106,0.1570845310078723,0.07740850305414441,0.15953281341156672,0.17872841666068928,0.08740348233672965,0.18055900292278132,0.08810872309282398,0.08189310234838677,0.18658728515756534,0.14159346219681096,0.17312396287977147,0.19651899170764967,0.08248261157850058,0.205445703147731,0.1912547625154302,0.21550735190336467,0.2204853632968845,0.08693190828773853,0.204368383011282,0.20657619597121454,0.22569385686627835,0.22501469760111584,0.15336118972330814,0.07380238395751579,0.1724899514886384
241,241.0,0.9784378080654588,1.0094939867633428,0.21337648620890654,0.061138789120009425,0.14683287170407988,0.04789844726277224,0.9901439468221946,0.9835297802666375,0.9886547920110067,0.9886243533778476,0.9879770275533805,0.9875479218819817,0.9812602085498938,0.9862224318492884,0.9882170844583704,0.9789129153459789,0.9892463599230308,0.9794684084622491,0.9798190792118598,0.9865311698589907,0.9857023655520388,0.9880904072388292,0.9860184539036613,0.9846202638187636,0.9852261204626239,0.9887293962898586,0.9849086982266833,0.9848737335722947,0.9863179115377994,0.9884138177655358,0.9889093118477658,0.9839533181814178,0.9840810994842314,0.9893793487251611,0.9820777169445919,0.988089960662113,0.1304374014167206,0.061138789120009425,0.14138456183448847,0.16203684158891482,0.1622313213763084,0.1476282671917504,0.0732804411300105,0.14991999602946093,0.16903009226751178,0.08281624942989677,0.17074598799683263,0.08347886803950612,0.07756174147417513,0.1764479884273659,0.13360864344879766,0.16269446413401537,0.18582632568461946,0.07800676199161229,0.19425690311116753,0.1797149619500341,0.20375857267706213,0.208460295011459,0.08217993530529757,0.19202758776763226,0.19410297949994185,0.21337648620890654,0.21273087677366395,0.14414203070590434,0.06986013182097184,0.1621006477083605
242,242.0,0.9787050178607859,1.0092701064899299,0.2107685860965513,0.06064323944661869,0.14477982701330572,0.047064886673182864,0.995209373062447,0.9879220907309063,0.9938328889513606,0.9941337088961997,0.9934969112190689,0.9929672964859978,0.986059350191841,0.9916984337657481,0.9938425122027333,0.9840359618844826,0.994887212212639,0.9846101233846349,0.9847680861671183,0.9922686727148193,0.9911159091862104,0.9937740701078752,0.9918898783915435,0.9895202661134618,0.9912169306919072,0.9947249376987662,0.9910293698815525,0.9910571773896457,0.991315392986935,0.9946311725931443,0.9951641409237673,0.9902039477656752,0.9903227305841135,0.9947168432830334,0.9867654359822918,0.993762829757872,0.12787395929374806,0.06064323944661869,0.13981142310207584,0.16018637199232338,0.16037972832639763,0.14473350642394997,0.07269649663500652,0.1469801477639263,0.16709364202529328,0.08225503817050198,0.1687720600328489,0.08290401825471717,0.07698825781916158,0.17438524819507767,0.13175723774232279,0.15946683700047548,0.18363190919621572,0.07729112836049254,0.19194082687089814,0.17614194658973964,0.20130094164122242,0.2059360869229943,0.08137659183412904,0.18820794662995333,0.19024242913024542,0.2107685860965513,0.21012953264497294,0.14131299318546828,0.0692984130150389,0.1588882660568041
243,243.0,0.9789652680105495,1.0091447860584326,0.20600754123875623,0.05978414671520512,0.14154711476945364,0.04570305883999767,1.0003296185372446,0.9922636778033975,0.9990460141957216,0.9996756278155767,0.9990479316353459,0.9984345340742654,0.990800818897913,0.9972229661351218,0.9994927720715087,0.9890863650133692,1.0005471438158045,0.989681242993882,0.9896518051281411,0.9980443966589212,0.9965412260323744,0.9995080919896666,0.9977982070099319,0.9943590510145083,0.9972428687664375,1.0007581003923858,0.9971860451470257,0.9972749701882505,0.9962458833339708,1.0008780574395262,1.001447129987523,0.9964907012091576,0.9966004063486693,1.0001047556434088,0.9913930157287557,0.9994853014135431,0.12450043041733402,0.05978414671520512,0.13678661333129705,0.1566822950472899,0.1568747641620908,0.14094891413882285,0.07167023804489164,0.14314528570764826,0.16344448294846473,0.0811759711389114,0.16508288851687197,0.0818148749478808,0.07593409774195199,0.1705353911166705,0.1289013820110482,0.155268628798875,0.1795603929825726,0.07616988054191431,0.1876623462223816,0.1715368525098842,0.19678813770343115,0.2013109849610843,0.08017760216591117,0.18331952316813435,0.18530899315496732,0.20600754123875623,0.20538572158272672,0.13760357341997048,0.06832570092642594,0.1547057877201924
244,244.0,0.9792023745326702,1.009118424391586,0.192446997675726,0.05609068040581904,0.1323005136823492,0.04257541613044342,1.0042259624776262,0.9957064657153972,1.0028822121032912,1.0037555173332025,1.0031308502129288,1.0026074600158772,0.99455715783402,1.0014419588958188,1.0036455129453874,0.9930890983635506,1.0047043105448947,0.9936975731832841,0.9935211614515402,1.0022867945688956,1.0006697503396953,1.003884112350775,1.0021399082125872,0.9981950787827579,1.0016712424319112,1.005381850006858,1.001710835042151,1.0018455288555266,1.0001605835923657,1.0056768109747096,1.0062762964514516,1.0011100373395827,1.001213114316916,1.0042150375207715,0.9950667890091636,1.0038514887035068,0.11621233217162333,0.05609068040581904,0.12778711250492678,0.14637901020489424,0.1465579517643512,0.13158479438021592,0.06724271506786954,0.13363185913044218,0.1527068319481124,0.07619431781387145,0.15425605804586015,0.07679535410501502,0.07125568847128082,0.15931538581231294,0.12047647050204485,0.14495913666776783,0.16775119856596965,0.07146199197318903,0.1753183000881707,0.16020323023454824,0.1838427314453677,0.18807073808226146,0.07522522397040007,0.17125181913407322,0.17312336982519283,0.192446997675726,0.1918670844689122,0.128463457130409,0.06410995806035297,0.1444336108194941
245,245.0,0.9794001534450691,1.009191420412125,0.18439776763366253,0.055960978070882385,0.12780907601647742,0.03983700045839216,1.006549313189205,0.9979579447683877,1.0050181040034478,1.0060245394826512,1.0054051921345268,1.0051140644607095,0.9970142052085654,1.0039809953402374,1.0059693199517756,0.9957334560702281,1.0070454207582038,0.9963542982522137,0.996060225751366,1.0046411263888912,1.0031523031284078,1.006511324578022,1.0045442477741664,1.0006967205481963,1.0041201001441455,1.0081648089520883,1.004207532241561,1.0043659522909147,1.0027093999261976,1.0085721030067343,1.0091914204121253,1.0036557033659914,1.0037545424606307,1.0066763616339567,0.9974747530212399,1.0064726055809652,0.1119062209211775,0.055960978070882385,0.12279844722152909,0.14055831480179606,0.14074177992026785,0.12676460961515792,0.0671240349776263,0.12879221426285958,0.14661372472318696,0.07614645291741816,0.1480354973954623,0.07674330110216455,0.07116634958961277,0.1529077890800619,0.11672516732192385,0.1396267093429482,0.16090507249760497,0.07100138565921352,0.16809655982139177,0.15423629280453946,0.1761970542496638,0.1802006315787061,0.0745288055328738,0.16484654390060122,0.16663916640465531,0.18439776763366253,0.18384820930708617,0.12370599352840705,0.06394387794241616,0.1391133283694253
246,246.0,0.9795424207656662,1.0093570301416654,0.19323296172070945,0.06278439028636398,0.13661776342333554,0.04031001002945018,1.0047012065921197,0.9964565707777514,1.0016646951833639,1.0025126284023815,1.0018908807937625,1.0032130077990338,0.9953633465227264,1.0020497978870309,1.0024648096589086,0.9939443640760321,1.0036106080848772,0.9945580049198497,0.9943399924925385,1.0009705091597696,1.0007753202770024,1.004626491259487,1.0007779337229892,0.9991184988973928,1.000268947190806,1.0063506749718776,1.000261464996766,1.000378346340556,1.0011419180461194,1.0068069617499682,1.007436229695809,0.9996158471324015,0.9997180560100943,1.004813596716372,0.9958823091417797,1.0045881376798256,0.12052277813516388,0.06278439028636398,0.12907879672210976,0.147555763239038,0.14777168372172816,0.13664871277048155,0.07521167400918097,0.13895629395878417,0.1538194120085804,0.0851985469364524,0.1551483175440243,0.08584892705950135,0.07969587075613298,0.1604900599030394,0.12563337035426206,0.15047500558286164,0.16875340788679422,0.0790843922773159,0.17622217431266157,0.16608780929741834,0.18464249744901487,0.1887678004491599,0.08263316444750204,0.1774640212757229,0.17937713323498755,0.19323296172070945,0.19266198072748128,0.13323934090339834,0.07161859858010018,0.14990801715009525
247,247.0,0.9796129925123828,1.0095799379973471,0.19197709057560666,0.06431007667110665,0.1374507849864676,0.03967987212220716,0.9964005218464198,0.9898646650455017,0.990948750878532,0.9911629382766824,0.9905207224552606,0.9944537412510162,0.9881343004252457,0.9932002646768886,0.9909379763721439,0.9861604649023631,0.9920966093743891,0.9867364831562174,0.986855166066573,0.9891272565995699,0.9914031538485716,0.9955280907410307,0.9886505942529493,0.9918967768208368,0.9878838169964231,0.9969894200245998,0.9875895312368868,0.9875736943349797,0.9938742363120201,0.9972479269971813,0.9978466477201716,0.9866537720800949,0.9867734602037601,0.9961785224362734,0.988849230119261,0.9955044745726357,0.12274525779541995,0.06431007667110665,0.12818715915484938,0.14646516332218515,0.14668877499205313,0.13923541432140135,0.07686958858251065,0.1416516374368985,0.15260042159953183,0.0868162730748608,0.15382666090855648,0.08746106937065648,0.08135122426716368,0.15937556972548333,0.12684912834335943,0.15331224170093052,0.16757321669269,0.08065166298930393,0.1750017136769815,0.16916422523978142,0.18338524625886163,0.18747230727251007,0.08408313541904554,0.18073122356949675,0.1826710549756503,0.19197709057560666,0.19140802581979585,0.13570434010694332,0.0732267937695066,0.15272785196088512
248,248.0,0.9795956847031393,1.0098176854951917,0.17676634789663773,0.05980307266104698,0.12689308679392716,0.03633126095954875,0.991891956133367,0.9858078596757401,0.9850361434748368,0.9848871454283393,0.9842343480053369,0.9896806488401606,0.983674401125705,0.9883828292946018,0.9845316120772845,0.981354525920212,0.9856681873505235,0.9819081486525424,0.9822358814764042,0.9826118277513705,0.9860861499712158,0.9905200172120406,0.9819992671293398,0.9874416522209487,0.9811081644821367,0.9917652536251097,0.9806727670957823,0.9805953225324079,0.9893793642582058,0.9918628481492248,0.992434491265922,0.9795956847031394,0.97972407673099,0.9914651020357121,0.9845083802884452,0.9905058199667854,0.11335869641926881,0.05980307266104698,0.11807157494034787,0.13488126955917062,0.1350921567591295,0.12861214719134423,0.07145425307688019,0.13086174007715223,0.1405239744891167,0.08068018666430553,0.14164076010833565,0.0812765383767512,0.07561389793742125,0.14677056652488746,0.11718821525255944,0.1416064384419961,0.15431204122636236,0.07493318530626875,0.16114747025301118,0.15624540050098476,0.16886062050341547,0.17262039519726569,0.07809796952418104,0.16693352335937225,0.168724115089647,0.17676634789663773,0.17624272257361898,0.12533280160629226,0.06807518780574501,0.14106533449529948
249,249.0,0.9794835030613984,1.0100278141512207,0.16778493071571912,0.05774498492694996,0.12077362058875281,0.033987629172584154,0.995050360840518,0.9875519847413536,0.9882067537134642,0.9882772805775419,0.9876290364992701,0.9930258507269828,0.9855724777235366,0.9917528746249181,0.9879976700897437,0.9833691072781505,0.9891649222841629,0.9839344633891696,0.9841861294486036,0.9861684723607812,0.9890858200164274,0.994021841344337,0.9856583594738967,0.989405932192854,0.9848595394057181,0.9954059060272838,0.984527492479485,0.9845010126743616,0.9913675617169766,0.9956057484087903,0.9961957744701737,0.983555600250032,0.9836765391211281,0.9947720661242888,0.986365093591761,0.9940007984449638,0.10735740123885106,0.05774498492694996,0.1122627433459278,0.12819440546407987,0.1284083299872247,0.12183848701784429,0.06902379623478892,0.12398146460481443,0.13357822284362386,0.07802837354033096,0.13463672856398404,0.07861141933785551,0.07308173990201508,0.13945414279881352,0.11168986240820879,0.13414755009732038,0.14658130014850937,0.07238971186920042,0.15303947604584625,0.14808080305709628,0.16032354133267843,0.16387481697875775,0.07546258775177359,0.15826219219744014,0.15997338161699381,0.16778493071571912,0.16728834378602425,0.11871620266135213,0.0657560579172175,0.13363561927134335
250,250.0,0.9793062121327896,1.0101678654814548,0.16180541688899436,0.057187497561901585,0.11713101900618614,0.032122532644196365,0.9993024853912982,0.9907351658009764,0.9931255210840432,0.9935032308949995,0.9928677682055533,0.9975428752545578,0.9890628465556733,0.9963158754536584,0.9933351691006123,0.9871237144383156,0.9945212760592765,0.9877031951364909,0.9877965705939175,0.9916148791387632,0.993629841596538,0.9987206401065946,0.9912407209236532,0.9929293221221529,0.9905656834104362,1.0002833948511223,0.9903642291207472,0.9904046416789217,0.9949434536739767,1.0006098733171682,1.001221372330666,0.9895222050410971,0.9896348932274918,0.9992192090532761,0.989762230225606,0.9986909254448568,0.1037153192296335,0.057187497561901585,0.10846878398578669,0.12378935737318733,0.12400580050461234,0.11775726780821147,0.06835734008566269,0.11985364047634503,0.12897623538680178,0.07733161912709885,0.12997005581598936,0.07791249231150735,0.0724014667709756,0.13462599431197497,0.10857049824967119,0.12964778123527929,0.14146679702535442,0.07166677995839026,0.14766309453840873,0.1431835967847619,0.1546520626683743,0.15805723365644916,0.07470427076922644,0.15308560469534413,0.1547553166080624,0.16180541688899436,0.1613272444381656,0.11471452185955577,0.06512646879975344,0.1291510112601046
251,251.0,0.9791027661684849,1.0101953810019153,0.15300925587647704,0.055466540516103294,0.11146961990406636,0.029823445901897342,1.0030576889935643,0.9937124630266017,0.9976850800670353,0.9983459798156078,0.9977179604280982,1.0015328294992094,0.992325077783656,1.0003474063445859,0.9982783776039077,0.9906302045380231,0.9994793841693724,0.9912232679793476,0.9911692343383441,0.9966566351746835,0.9977799019913566,1.0028697720071245,0.996405004869707,0.9962314163198565,0.9958393536435681,1.004597504189621,0.9957608606826901,0.9958612434630623,0.9983034709951716,1.0050432966614822,1.0056747101549708,0.9950428427100753,0.9951471082845891,1.00314693174855,0.9929431623717303,1.002833243729589,0.09851607076249655,0.055466540516103294,0.10271542795519682,0.11717554077659482,0.11738500344178393,0.11191470968193938,0.06628973990214826,0.11393167898258673,0.12207566987512722,0.07504012346383422,0.12300304410102461,0.0756051789556943,0.0702298355778551,0.12740102373385376,0.10353680513240708,0.12320841217624848,0.13384906985752076,0.06947205500554732,0.13968753595221603,0.13613900372893187,0.1462725321579797,0.14948035888017225,0.07240942733744397,0.14560689540649568,0.14720794567111384,0.15300925587647704,0.15255710672713924,0.10899759296428999,0.06317168503445977,0.12273332748730852
252,252.0,0.9789121194196558,1.0100679022286236,0.14101581580116368,0.05154919869029189,0.10287337983670529,0.02728241828810992,1.0056404728468045,0.9958077407468223,1.0009791561728754,1.001837928831946,1.0012150821018948,1.0042742634609303,0.9946270244304104,1.0031207604697665,1.0018392769024715,0.9931352360122176,1.0030584756104126,0.9937393489368892,0.9935616915441091,1.0002881615250978,1.0007038590465325,1.0057194373914071,1.000120309554688,0.9985274169708283,0.9996295558791594,1.007538116722524,0.9996350137056143,0.9997741275763374,1.0006097457683107,1.0080501341918309,1.008692628316582,0.9990039486213639,0.9991027472684832,1.005845480517384,0.9951907007045702,1.005678065839816,0.09073902501907517,0.05154919869029189,0.09472399013695515,0.10802112914704454,0.10821636191851784,0.103104953030572,0.06160383323859295,0.10497459601859171,0.11251344842258401,0.06976445745916665,0.11334308439192588,0.07029158646485001,0.06527557323606002,0.11743981092180773,0.0955457642574922,0.11350077267937991,0.1233764969532145,0.06454527516031273,0.12875180100096045,0.12543450657555802,0.1348141214377995,0.13776614552072605,0.06726932191582335,0.13417960027822842,0.13566043038467931,0.14101581580116368,0.14059988701635676,0.10040456523539279,0.05871379193164447,0.1130620508563897
253,253.0,0.9787732261374742,1.0097429706776013,0.144083035903384,0.050381835591323344,0.10235077428877241,0.02817727986752907,1.0065135674137693,0.9965536826998534,1.0025369793865975,1.0034923366383781,1.0028741842995605,1.0051739873199408,0.9954851945392205,1.0040092493298736,1.003533548797573,0.9941265821137198,1.00476377883244,0.9947371466405989,0.9944793360629587,1.0020078835266604,1.00188184663976,1.006696768196152,1.0018812007713165,0.9993613928577818,1.0014281601212696,1.008551625475354,1.0014759215407596,1.0016327818617599,1.0014381497163511,1.0090942490831165,1.0097429706776013,1.0008904912220709,1.0009860235267485,1.006757205038312,0.9960158690346997,1.0066530490935894,0.08813405541062892,0.050381835591323344,0.09697794588726615,0.11033540737186397,0.11055359376247906,0.0999638740171184,0.06024209850679341,0.10179837042602395,0.11472287564215919,0.06835248554569094,0.11536889755277152,0.06887986230289314,0.0638958351216913,0.11999054829884136,0.09438970756379299,0.1098368055684325,0.1260401215107142,0.0628503680072184,0.13153181748866524,0.12095627451203257,0.13773289315472065,0.14073717446734377,0.06535468564705428,0.12912294335036772,0.13050062073281138,0.144083035903384,0.14366510769755958,0.09732841450185842,0.057376765364558775,0.10941880775511408
254,254.0,0.9787250405731113,1.009196220468675,0.15785500422566245,0.05265391413183548,0.10865132661556796,0.031423421796299686,1.0035196284305115,0.9923615342753589,1.0012581099726048,1.0021721126830945,1.0015535748234605,1.0018701779915173,0.9910028636639725,1.000629373916515,1.0022300336864,0.9894767043674184,1.0035135143486673,0.9900811544876909,0.9899200381303045,1.0006401459134089,0.9987503526098939,1.003179858269368,1.0005172614199451,0.9947933242996535,1.0000657158569692,1.0047046593014821,1.0001140692502741,1.00027583906946,0.9968144926556826,1.0050027044981402,1.005612184356986,0.9995270539262506,0.9996219927317382,1.0035407627686934,0.9916110160146954,1.0031495748561925,0.09029978209992644,0.05265391413183548,0.10666006542808297,0.1210333724785639,0.12130268721039211,0.10217209101794188,0.06302667953405176,0.1040737031843253,0.12566492306788932,0.07173844142904857,0.12618670330720042,0.07231012596570184,0.0669568645785456,0.13160463990989682,0.09944993175651856,0.11202854762323713,0.13816864592296638,0.06531437786116022,0.14414959068882746,0.12281301297652573,0.15091726165827044,0.15416946940373114,0.06767949008741753,0.1307635116627507,0.13209839286990532,0.15785500422566245,0.15740678593505844,0.09946285933085079,0.05996883231249412,0.11161009080825997
255,255.0,0.9788065169777389,1.0084756561368946,0.1542980724457468,0.050979966818306285,0.10526156723311964,0.03085449051716416,0.9972674413983939,0.9850296281142354,0.9975365733858725,0.9982707909863442,0.9976459202031945,0.995084327761513,0.9831119730719795,0.9937432833129498,0.9983177757430856,0.9812276962069089,0.9996716539882071,0.9818188702690656,0.981863999198512,0.9965551732970818,0.9923200058028402,0.9959021248237973,0.9963748957071357,0.986804853328772,0.9958626623497333,0.9968131940472722,0.9958421437693956,0.9959804220240694,0.9887452113908518,0.9966502320839267,0.9971828179938115,0.9951824275090264,0.9952806304886367,0.9968667149565572,0.9838784571507292,0.9958971436379833,0.08627982027159227,0.050979966818306285,0.10447287089790142,0.1184625128034264,0.11873648822830025,0.09755173014790287,0.061057312676007114,0.09937179588900615,0.1229784127199096,0.06959186056949272,0.12346687418144292,0.0701531987211786,0.06490881581046354,0.12876493008226703,0.09614581367132426,0.10692730185874046,0.13513879391060013,0.06310115781304589,0.14095484796111035,0.11708771074764524,0.1475432791564504,0.15069668339433862,0.06529976417172258,0.12459208732576343,0.12585151863019056,0.1542980724457468,0.15386370890260734,0.09496674737885064,0.05807360870825283,0.1065293311000019
256,256.0,0.9790566096025288,1.0076473748211157,0.14264394092273833,0.04693154918025646,0.09724682639438678,0.028606496239575566,0.994697139264923,0.9829582803838769,0.9960900633596075,0.9967303557095823,0.9961080173771443,0.9923046032917562,0.9809271173293191,0.9909269846168293,0.9967924346004301,0.9790566096025288,0.9981926527424444,0.9796422994096353,0.9796749770916529,0.9948999196903352,0.9900315207932314,0.9929347569870924,0.9946638322551573,0.984564061691006,0.9940991627396218,0.9936253229904354,0.9940160922375562,0.9941271954337042,0.986473981255788,0.993297334230322,0.9938012546807302,0.9932919346444667,0.9933936679272467,0.9941338857172434,0.9817215645746904,0.9929387227987427,0.0798142461376061,0.04693154918025646,0.09655393979361573,0.10948119071524776,0.10974001055075545,0.09023965369876205,0.056210063388717466,0.09192355378271674,0.1136707020764999,0.06407982618932213,0.11413797328394008,0.06459634077547953,0.05976042971193746,0.11900961495667396,0.0887790811998031,0.09889021701945233,0.12491064431156826,0.05808757232742522,0.13029775216740583,0.10825489738264732,0.13639404812781328,0.13931890276529504,0.060108366952212194,0.11517042995123308,0.11633227428936675,0.14264394092273833,0.14224167398185592,0.08784318669431768,0.05346076498849224,0.09852194450844533
257,257.0,0.9795021140417319,1.0067774736601938,0.13688432891567703,0.04461291221500861,0.09301775735993616,0.02761560333158508,0.9964262231853263,0.9857253338440746,0.9974897724937131,0.9981773881064586,0.99755868497599,0.9941986367275605,0.9839353809216512,0.9928570548841997,0.9982493493292134,0.9822772987437154,0.9996286407847577,0.9828736206241684,0.9827828238603805,0.9963881346830498,0.9921970693704473,0.9949478634682698,0.9961561456196004,0.9875887391891737,0.9955994967413913,0.9957909265887326,0.9955264174455878,0.9956406044905238,0.9895242387955189,0.9955878028317561,0.996111904128422,0.9948123767843137,0.9949132787335417,0.9959848432694444,0.9846703179288021,0.9949442132646896,0.07625621931697012,0.04461291221500861,0.09263469844111401,0.10502093222007108,0.10527892904483592,0.0862108272487018,0.0534360828449282,0.08782558170388068,0.10907196455987521,0.06095029965162672,0.10954775204468796,0.06144087564418357,0.056822828473575754,0.11416269234957689,0.08484500204379133,0.09441610272608934,0.11983621639750328,0.05521153526460376,0.1250190168411042,0.10328461176776844,0.1308776703993799,0.13370057300639357,0.05712962052524189,0.10983368124705996,0.11093548619521108,0.13688432891567703,0.1364965594918088,0.0839048336125356,0.0508196555395842,0.09406523106529605
258,258.0,0.9801211912619167,1.0059320497929845,0.1321735621744638,0.042713586378597616,0.0894008482807047,0.02679894226396409,0.9984689610597629,0.988924320013759,0.999323215054905,1.0000797199377878,0.999469012657435,0.9964306544397489,0.9874216319449711,0.9951342750582747,1.0001770599672026,0.9860107236490149,1.0015424084781945,0.9866193765473398,0.9863812412375772,0.9983532822699928,0.9947998395658404,0.9973123910964936,0.9981329126649378,0.9911248626638445,0.9975914640143466,0.9983393365848549,0.9975369150455223,0.9976558685517803,0.9931165894673456,0.9982844121405233,0.9988338429543494,0.9968401446394917,0.9969411274919511,0.9981632854136483,0.9880798579327782,0.9973004902674004,0.07291901895553343,0.042713586378597616,0.08948860450764849,0.10142120376282757,0.10167622415394596,0.08242976286278358,0.05117038970427318,0.08398458707565891,0.10535534306291557,0.058426083647062005,0.10583932200579961,0.05889640275522905,0.05443608259479735,0.11023314819230151,0.08146270689467076,0.09021565296378425,0.11570915532472671,0.05282948332819828,0.12071264483420362,0.09860748253063317,0.12636963433587256,0.12910046529293667,0.05464559361463466,0.10480657320926079,0.10585023797625544,0.1321735621744638,0.13179798553097835,0.0802074600675517,0.04866522706612865,0.08988182361746772
259,259.0,0.9808798435727311,1.0051772003583432,0.12450959016842783,0.039942773359695954,0.0838563160503997,0.025355259849798962,1.0003185569408315,0.9917566337845934,1.0008622971809455,1.0016785617863786,1.0010732017990243,0.9984559137736805,0.9904977167664742,0.9971992113633964,1.0017878196894245,0.9892874877176848,1.0031306285201207,0.9899070254832117,0.9895517290727325,1.0000130271008332,0.9970969358090688,0.9994657400033261,0.999805516387315,0.9942447359282897,0.9992778929539948,1.0006569597227337,0.9992411986905477,0.9993652635933874,0.9962802665751878,1.0007323456221848,1.001304387234192,0.9985637956220993,0.9986637888084123,1.0001412056887702,0.991091691616469,0.9994459696624818,0.0680189050621094,0.039942773359695954,0.08434285905138796,0.09556509242404275,0.09580915727476257,0.07687338573682424,0.04787310494100583,0.07832234796787424,0.09928430737410066,0.0547340104477209,0.0997602468100856,0.055176243655954214,0.05095717712862111,0.10385246851767944,0.07632556596615128,0.0841220298774779,0.10900515291355721,0.04937593880376306,0.11371406778531945,0.09189341313026927,0.11903968256143983,0.12160908812026716,0.05104424580243155,0.09763745196429519,0.09860528112125856,0.12450959016842783,0.12415527051612012,0.07480255129469042,0.045526887016168194,0.08381118471848897
260,260.0,0.9817440732838227,1.0045790224951257,0.11403483444143708,0.03751514916396877,0.07716969959551953,0.022848256761266193,1.0016454027038812,0.9939348811752157,1.001794524086571,1.0026404792977417,1.0020379142541336,0.9999288470936836,0.9928485228832586,0.9987073410301793,1.0027520298360257,0.9917749691301071,1.0040703597799212,0.9924017423612611,0.991970943078093,1.001003432321896,0.99872525935823,1.001019164698056,1.0007988537727976,0.9966142348247506,1.0002765665860276,1.002334622272925,1.0002453181960653,1.0003700930627941,0.9986733641575272,1.0025094292843655,1.0030979437319019,0.9995724541662556,0.999672399549881,1.0015691524795194,0.9934053131266872,1.0009932797006507,0.06241337815166369,0.03751514916396877,0.07725906052393199,0.0875318550313237,0.08775726019060004,0.07057946726067954,0.044899949785200274,0.07192455628330761,0.09094360665080636,0.051254264755357264,0.09138575587392637,0.051660581100098614,0.04775593982121106,0.09511729379335204,0.07012363182333489,0.07726930788657413,0.09983425567604633,0.04631242179751152,0.10414579997250308,0.08448373654935824,0.10902277368940251,0.11137422600143726,0.04785937518579333,0.08982798375957751,0.09072857411116324,0.11403483444143708,0.11370991677756492,0.0686663697949159,0.04271907730934781,0.07698058470418935
261,261.0,0.9826798827048394,1.0042036133421874,0.10477627392855647,0.041161099442003746,0.07471665650757002,0.01842050745491861,1.0023285559694666,0.9953033996296223,1.0019679092851377,1.0028002797078805,1.0022003076002448,1.0007144758872712,0.9943139460183043,0.9995216906247207,1.002902506917086,0.9933212645452717,1.0042036133421874,0.9939532318642291,0.9934773090569016,1.0011675018492803,0.9995397389153848,1.0018504945791444,1.0009579968714188,0.998080980942006,1.0004310290453406,1.0032579168393316,1.0003931469131377,1.000512228423679,1.0001371754436508,1.0035050994253945,1.0041057072466009,0.9997162761971746,0.9998164136374279,1.0023203108327832,0.9948506920969928,1.0018204334060674,0.06102643707989708,0.041161099442003746,0.07111056343999762,0.08051591966872344,0.08072355609024841,0.06929485190992554,0.04892031550805474,0.07070607017142504,0.08359967648889892,0.0553400146104211,0.08393943027734331,0.055731546046470605,0.051811161578066686,0.08750452698967853,0.0682020569198523,0.07615180228729418,0.09180417289011944,0.05045824689664214,0.09574119696896746,0.0838509591328229,0.10019575870728212,0.1023358155871165,0.052048943427629064,0.08962885816996308,0.09060431854397274,0.10477627392855647,0.10448057151133933,0.06735094940281582,0.046639618138807896,0.07584498341276338
262,262.0,0.9836532741454286,1.004096056726354,0.09734412073411886,0.0454272392613751,0.07380482669673184,0.014779756636777074,1.0021325052268888,0.9956330933940789,1.000661255279309,1.0014218787998026,1.0008204657582631,1.0005892661308204,0.9946145197948975,0.9994186391436074,1.001507257197994,0.9935641320148897,1.002816612233199,0.9941980539087405,0.9937569456017608,0.9997329535970426,0.9991329010499737,1.0017326666261173,0.9994781366451405,0.9984089206514791,0.9989124111554959,1.0031900894827215,0.9988322863412151,0.9989293567131584,1.00044388660145,1.0034840872289894,1.004091388528821,0.9981134230844314,0.99821446842279,1.0021665171528362,0.9951796268271345,1.0016993819190834,0.061387417889726556,0.0454272392613751,0.06616490904161522,0.07485714567124269,0.07504843481197988,0.07000134616922299,0.05366930215378257,0.07151159581588885,0.0776371690284749,0.060194306874600256,0.07784866373684352,0.060580306371573196,0.05662183347215853,0.08139351278055644,0.06790405847690627,0.0772816227907943,0.08535327559283645,0.05534931238751335,0.08898882837007507,0.08573619692736731,0.09310622024085521,0.0950733950909489,0.05700181475641156,0.09215886039305415,0.09324738048081396,0.09734412073411886,0.09707240324727394,0.0679807911619828,0.05125759658849325,0.07694574058346977
263,263.0,0.9846302499152388,1.0042173832263324,0.08903193309818884,0.04325079114342675,0.0686591787490893,0.013117251411266217,1.001480551949654,0.9938909630753688,0.9976411405342498,0.9982897476714309,0.9976745671558472,0.9999762699905227,0.9925887996188594,0.9988146214453175,0.998340803200025,0.991168939146737,0.9997050006230567,0.991790251909834,0.9915704021961123,0.9965095880936967,0.9972223932229684,1.0011129731909238,0.9961990275670969,0.9964876073931296,0.9955842750440477,1.0026047938857312,0.9954527460533774,0.9955210075513784,0.9984944313139721,1.0029332721962068,1.0035460000764336,0.9946866317683914,0.9947892710855734,1.0015403900200306,0.9932800425084694,1.0010772673725372,0.057575343965698765,0.04325079114342675,0.0605040355268945,0.06843920328075424,0.06861227784230142,0.06573053007951091,0.051013020253803616,0.06716812178225007,0.07094794877143347,0.05705981028513685,0.07110342957331031,0.057420010108331344,0.053758556183939855,0.07443936950243785,0.06331976946403496,0.07266227965472526,0.07805746812409153,0.05261784641382963,0.08138257525029902,0.08077090526166261,0.0851512577660672,0.08694878628174517,0.05417143255966108,0.086949315272554,0.08799839870784203,0.08903193309818884,0.0887836954328517,0.06381877941933868,0.04874808116762067,0.07234039029893634
264,264.0,0.9855768123239175,1.0045076101087997,0.08096294321925365,0.04032211905345645,0.0628466700835829,0.011555444416909897,1.001391718852626,0.9911807050975223,0.9948610338455829,0.9954266793745821,0.9947967710259684,0.9999152864654709,0.9894685794237369,0.9987466391000036,0.9954432935291564,0.9875311643553545,0.9968782230000206,0.9881311592807086,0.988221459807713,0.9936091247820695,0.9952734170906887,1.0010772735048075,0.9932791291097719,0.9935279115409638,0.9926487417909801,1.0026036817290578,0.992505629083824,0.9925668231511249,0.9955134610990551,1.0029670349146578,1.0035850398894834,0.9917303094834748,0.9918334503177362,1.0014842627003149,0.9903199931207923,1.0010400764590701,0.05245707737501401,0.04032211905345645,0.05510116755465804,0.06230373475753405,0.06246390649246311,0.05990887079047478,0.047582210500728896,0.0612286299779319,0.06458559795180768,0.053302644308848034,0.06472226710962574,0.05364084618482184,0.05017662443848943,0.06775123659650023,0.05798653440276252,0.06623225125407237,0.07102502308999077,0.04906021541940714,0.07403596415165452,0.07364627069079792,0.07744907309659609,0.07907562076821671,0.05050568718446084,0.07930486952654066,0.08026598095175665,0.08096294321925365,0.08073849295892853,0.05815709608233087,0.04546969511527798,0.0659374515030858
265,265.0,0.9864589636811121,1.0049067546404324,0.0742426587102617,0.03893520558861617,0.05843027855343349,0.009897477330759968,1.0019251280783839,0.9904083799443657,0.9943918230671799,0.9949585929957251,0.9943188726918092,1.0004776877684483,0.9885649937189678,0.9993048345277166,0.9949550340238209,0.9864589636811121,0.9964079822459259,0.9870531801477642,0.9872436706819736,0.9931572198732619,0.9950541191280315,1.001688958631358,0.9928399625564075,0.9926787086339379,0.9922221391128607,1.003254005715106,0.9920937835012141,0.9921648080448598,0.9946454111216045,1.0036448123245385,1.0042655188040315,0.9913338495696179,0.9914362927001784,1.0020533784563226,0.989475441691515,1.001650863927419,0.04837213687077359,0.03893520558861617,0.05060367566395112,0.057175005229901,0.057326454429094884,0.05529595291203866,0.04596603253250632,0.056535467353656554,0.059258886136756075,0.05158334590962448,0.0593677646061021,0.05191241965691486,0.048512273191938224,0.06215540881565315,0.054014424837752414,0.061152423505276214,0.06512508149002268,0.047376517029589005,0.06785989890937923,0.06805512270045283,0.07096159614106198,0.07243640087611163,0.04877092310118246,0.07334335496113656,0.0742426587102617,0.07415439822187256,0.07395105752432776,0.05365818324186083,0.043929505402488446,0.06087678105270149
266,266.0,0.9872468050685509,1.0053548340879075,0.06886989736502881,0.037646738182489696,0.05438450834995712,0.008458377986128524,1.002731346625624,0.9913431345579283,0.9956687402546932,0.9962934910449293,0.9956503204674598,1.0013032876777828,0.9896018021331174,1.0001296811157279,0.99628477931731,0.9876284352534301,0.9977068567126132,0.9882284259798293,0.9883433709655761,0.9945333127450848,0.9961327972797367,1.0025566613508887,0.9942441712108768,0.9936507980847353,0.9936525295418596,1.0041311938239028,0.9935545280409441,0.9936423429253615,0.9955980369863014,1.0045303781855004,1.0051532299077883,0.9928228966741106,0.9929232248827223,1.002884136063336,0.9904778771454366,1.0025170818403997,0.04471197251207311,0.037646738182489696,0.046431452563366796,0.052424696691260965,0.0525666384097822,0.05117303792944438,0.044440384139804716,0.05234319856937428,0.05432153160793195,0.049912612662006785,0.054399960968419314,0.05023147182267449,0.04692541730807974,0.0569786188503754,0.050374290461816705,0.05661277544137718,0.05967366583032496,0.04578503540602569,0.06215835160317743,0.06306426958689232,0.06497758438910067,0.06631513475807166,0.047123577748047256,0.06802520419093828,0.06886989736502881,0.0678795856044256,0.06769513332730848,0.04963336374766898,0.04248580703266791,0.0563538417887584
267,267.0,0.987926832656277,1.0057918657179021,0.063367498082477,0.03565695999549613,0.0501083272559354,0.0073304143775421455,1.0033684887297094,0.9923062466460186,0.9972680256456861,0.9979674550227856,0.9973219243562799,1.0019293296209029,0.990676763766512,1.0007414546141737,0.9979622707201822,0.9888480546206656,0.9993574738098028,0.9894544346881023,0.9894844087206304,0.9962609531630394,0.9972824205769037,1.0032477171143135,0.9960078615154087,0.9946711390620132,0.9954475212635618,1.0048344669087292,0.9953844247333309,0.9954894206258048,0.9965966927346424,1.0052459961167333,1.0058701041247933,0.9946880255243616,0.9947854315139413,1.003534295975685,0.9915170599742564,1.0032070250241252,0.04102152856985995,0.03565695999549613,0.04228978894410023,0.047729337715497346,0.04785995826349123,0.04700013064449268,0.04207053877517179,0.04809367614951193,0.04944759125591419,0.047255866936426257,0.049505417728652364,0.04755753721472506,0.044431657920821876,0.05186876459772058,0.04644587621878081,0.0520047010889332,0.05430919170691814,0.04331843840218465,0.05656047549240923,0.05797795703664533,0.05911482416590522,0.0603251920929396,0.04456430795955891,0.06258299117331141,0.063367498082477,0.06174421812710583,0.0615772356094697,0.04556518508455742,0.04023880644208072,0.05176416428290351
268,268.0,0.9884896413864146,1.0061578667970927,0.05770061133106982,0.032925236492979695,0.04569973957634456,0.006523221912332306,1.0036422017734656,0.9928541863883611,0.9986668939507243,0.9994255342770794,0.9987819172671693,1.002130011913268,0.9913240253326937,1.0009023424151309,0.9994313929366168,0.9896343083146951,1.0008083423942356,0.9902453075345409,0.9901915476006634,0.9977609859339506,0.9980755425912556,1.0035269984654684,0.9975342773766753,0.9952584550911517,0.9969981322071209,1.005119096070853,0.9969638453249055,0.9970817543294743,0.9971700918147269,1.005533871472399,1.0061578667970927,0.9962977848188193,0.9963924876176603,1.0037909956962636,0.9921243133241332,1.0034861136991813,0.03728881053814261,0.032925236492979695,0.0384029682207963,0.04333814807931734,0.0434568763969386,0.0427505927046546,0.038821752832670274,0.04375539893714092,0.04489565645953365,0.04358863370571976,0.044944781303462654,0.04386721068123002,0.04099642545817941,0.04709573078480058,0.04227416426695589,0.04730655875144596,0.04931284212449444,0.039964001759890226,0.05135784908961873,0.05276663241612696,0.05367801496712744,0.05477778577860356,0.04109317649911068,0.05698230834121626,0.05770061133106982,0.0560664595692613,0.05591517625664256,0.041434260983494224,0.03714771532186046,0.04708640723785228
269,269.0,0.9889258262010869,1.006405484650652,0.05224991253732499,0.03006100795106446,0.041970664860320965,0.0061091340421846685,1.0027551878386491,0.9926692322724885,0.999462455041068,1.000243358020554,0.9996009223338121,1.001083542684531,0.9912003175831029,0.9997929734838567,1.0002474962546497,0.9896124610060371,1.0015994299146427,0.9902274542702723,0.990114416064063,0.9985998930380563,0.9979661277772944,1.0025306964521783,0.9983878176651999,0.9950713617754405,0.9978629838536174,1.0040936595472914,0.9978422637507232,0.9979672662158079,0.9969638044523009,1.0044780049330873,1.0050992665349678,0.9971894252119229,0.9972823899756714,1.0028304005663566,0.9919707474366581,1.0024934458210453,0.03377044624375274,0.03006100795106446,0.03580539068261911,0.04036242974448575,0.0404780301966761,0.038712268913463785,0.03547148897418814,0.03962236872531321,0.04179953632861277,0.03989697405437168,0.041811739580856905,0.04015375327175345,0.037485974197595535,0.04383649780579884,0.03854179932524085,0.04283656661381952,0.04589583898291889,0.03648114172792018,0.04779342174170204,0.04778011486905684,0.04994412590739215,0.05096825764952513,0.03750790856779363,0.0515991014731762,0.05224991253732499,0.05215444764374338,0.05201610817433679,0.03752066553232211,0.03392532201650292,0.042637306376301164
270,270.0,0.9892259820424183,1.006537886837731,0.04998846476951074,0.028197746096344595,0.03941869703551436,0.005902284858601001,1.001207503896903,0.9921522331717814,0.9998301564001967,1.0006131705777348,0.9999666732999913,0.9993521545914107,0.9907280026948793,0.9979979962597473,1.0006067134350445,0.9892259820424183,1.0019380839721028,0.9898458842044557,0.989680169454617,0.9989671997595451,0.9973433088032012,1.0008147967615935,0.9987590857699734,0.99453273154969,0.9982359194454,1.0023324129414286,0.998217530841345,0.9983443654220535,0.9964100906864015,1.0026734921605402,1.0032924054948382,0.9975681132553803,0.997659963877132,1.0011874132030736,0.9914779687341357,1.000783698766811,0.03058728440514407,0.028197746096344595,0.034650351418235574,0.0389383206447891,0.03906431862530458,0.03504888766691091,0.03345033946409603,0.03587059782881502,0.040295796085648074,0.03800006122373843,0.04021361546729144,0.038254309109050484,0.03550008818540934,0.042196790732198536,0.035720619480415446,0.03877896164807444,0.04413413139136118,0.03421343343982345,0.045915700956653316,0.04324499966565194,0.047927528887849465,0.04889175376516117,0.0351703361410942,0.04669521602886003,0.04728336866880948,0.04998846476951074,0.04986123253512626,0.03397337036261492,0.0318941640047432,0.0385991223667057
271,271.0,0.9893868284388605,1.0065708709759764,0.04703410717717399,0.026639875239086813,0.036806039995602675,0.005556459116130816,1.000452717226337,0.9921888196042877,0.9998835580288667,1.0006506321460604,0.999998744029358,0.9985082576132687,0.9908060662387121,0.997121722207983,1.0006196010136403,0.9893673013515134,1.0019274843123196,0.989990345624729,0.9897885733720793,0.9989953291518664,0.9970999620065909,1.000004719194003,0.9987832396294983,0.9945806540463575,0.9982543260392783,1.0015155739888018,0.9982297391854151,0.9983534712143242,0.9964461258283105,1.0018484005478978,1.0024681945732283,0.9975751156916581,0.9976669986449054,1.0003941596399784,0.9915442409114982,0.9999744546684097,0.027697148546850472,0.026639875239086813,0.03290671391357524,0.03688497739903988,0.03701720285855491,0.03173524918859049,0.03178093104496574,0.03247835275270724,0.03815733681271805,0.03647943507746121,0.03800751830478896,0.03673369831626514,0.03387963815855086,0.03988608779703786,0.03297454164137956,0.03511424342878002,0.041669574231497794,0.03230926326386014,0.04330695771006875,0.03915898211137392,0.045149912478430275,0.04603507561866832,0.033204362754729176,0.0422844948611954,0.04281714026374485,0.04703410717717399,0.046918272658550884,0.030762768851352377,0.03020588249999513,0.034951454907086184
272,272.0,0.9894295832641778,1.0065202346830349,0.042899125417222406,0.024393932596137227,0.03358230353579448,0.005055773423673133,1.000546655573176,0.9929185743769138,0.9998372684684658,1.0005801087664452,0.999928824923872,0.9986434502496078,0.991592625639702,0.9972752185978294,1.0005373287117374,0.9902189117865586,1.0018299444711132,0.9908453078172458,0.9906078622569799,0.9989135938298216,0.9973733005266275,1.0001428568432265,0.9986907759432849,0.9953463416079843,0.9981516903324513,1.0016720601342886,0.9981132097869788,0.9982302807881442,0.9972000325284112,1.0020205063836354,1.002641781797845,0.9974485297991131,0.9975403244616606,1.000510686634889,0.9923140242917392,1.0001107367889777,0.025152770963090557,0.024393932596137227,0.030078133621404005,0.033695418367349905,0.033818969270131276,0.028815811041453893,0.029145187385361482,0.029487444287982893,0.03485570578312712,0.0335463719612947,0.03470364349456774,0.033782479319029335,0.031107246317556743,0.036418120098941444,0.029975883606885585,0.03188874118577136,0.03803591149504903,0.029579727109515962,0.039520823946895524,0.035559086991674246,0.041191634049214366,0.04199407128888817,0.03039828790827565,0.038396235857010894,0.03887951863552451,0.042899125417222406,0.04279408829184249,0.027937525942897265,0.027676301637946647,0.03174090820179173
273,273.0,0.9893815889784636,1.006401775576553,0.039274763499123164,0.022176963908180514,0.03063734644714691,0.004672979591798343,1.0009049052379775,0.9938007087794228,0.999718825539175,1.0004369598938454,0.999787414083286,0.9990858490443992,0.9925322067124468,0.9977545822538674,1.0003852535885007,0.9912207346595898,1.0016651412185118,0.9918492911362782,0.9915793007161466,0.9987553983146138,0.9977690398798761,1.0005662168688063,0.9985150678759604,0.9962694573832765,0.9979638724542997,1.0021162114424742,0.9979117362013162,0.9980221868391207,0.9981195511685942,1.0024871864384146,1.00311045754717,0.9972327144664835,0.9973253988666159,1.0009081222426681,0.9932425958611589,1.000531387398417,0.02291141326761743,0.022176963908180514,0.02753639618818407,0.030842816648831577,0.03095178701363372,0.026231479359391553,0.026497403408689096,0.026836385995490545,0.03188977980428197,0.030510896257647725,0.031740158446186426,0.0307261025669928,0.028287091733611134,0.03333305917794917,0.027328460144519475,0.029036831799779988,0.034815800230422835,0.026876986719125685,0.036176810310196476,0.03236668594770121,0.037709065995152606,0.03844603782800098,0.027610255015497992,0.034941703713623484,0.03538018374941319,0.039274763499123164,0.039178059198236435,0.02544232414006718,0.02516230771779791,0.028902383629061116
274,274.0,0.9892701880418103,1.006231291274178,0.03638880670939328,0.020231497312606955,0.0281218933429893,0.004440897330382553,1.0012243967275862,0.9945227351828773,0.9995613588178126,1.000256517890978,0.9996100416709058,0.9994796794862084,0.9933018499757656,0.9981816730007678,1.0002052432329123,0.9920522061348687,1.001483180246156,0.9926815030678086,0.9923764326366293,0.9985637833527715,0.9980806072851931,1.0009419238671386,0.9983091554890234,0.9970185630552294,0.9977479226483964,1.0025077154745163,0.9976830881551564,0.9977911020862552,0.9988622204361072,1.002895994650667,1.0035202650186066,0.9969872325630651,0.9970819278585663,1.001262283070523,0.9939982153237694,1.000905664287705,0.020836243194826878,0.020231497312606955,0.02553824295398575,0.028589045516381063,0.028685964686308,0.023833363954196805,0.024184571820108164,0.024374488456241062,0.029539250061840654,0.02788312331502571,0.02938339514412184,0.02808079250438855,0.025833084219809083,0.03088720079061042,0.025022874522914993,0.026396384767585934,0.032259417450043626,0.024502029639045044,0.033518840280593355,0.02941434426270718,0.034938090961239385,0.03562122708019722,0.02515564679983954,0.0317488954415665,0.032146173640795965,0.03638880670939328,0.03629842738284028,0.023129751274443118,0.022961289318292298,0.02627433682773039
275,275.0,0.9891227229143114,1.0060245793935558,0.03361830693770253,0.018375211718438034,0.025747664122781965,0.004215224046868189,1.0015345108050273,0.9946076111991996,0.9990505150772342,0.9997238857910528,0.9990756298600344,0.9998703677419217,0.9933718779539862,0.998607342978126,0.9996690999433766,0.9920892331414841,1.0009598374680206,0.9927177773711311,0.9924313010469203,0.9980135019147238,0.998048571214413,1.0013107777372423,0.9977466160854686,0.997098850336275,0.9971762169445537,1.0028958830096406,0.9971017242356285,0.997205067074228,0.998935836564092,1.0033051447717578,1.0039315669751891,0.9963974460456491,0.9964932350485677,1.0016096797980112,0.9940812381797222,1.0012727181057701,0.018921776956850295,0.018375211718438034,0.023629140782309887,0.02643343495741236,0.026521489740512303,0.021650918913295517,0.02197745246922715,0.02214876232094108,0.027297253418452825,0.025368398475271878,0.027137202466172718,0.025549092546904673,0.02348740033803002,0.028546890936814603,0.022781471612660937,0.023968155437336693,0.029811320111529125,0.022248229905831522,0.03097137846875641,0.026703418084676495,0.032280064465699594,0.03291005115036332,0.022835122101475407,0.028820511047815765,0.029180389304518224,0.03361830693770253,0.03353412900261384,0.021005454754018917,0.02086029685354489,0.02385719840428241
276,276.0,0.9889665360560591,1.005797437552333,0.030726133048488005,0.0166456944406217,0.023531338676387403,0.0038722938119040407,1.0018584025982105,0.9936899541810401,0.9978211325966262,0.9984545533257103,0.997799489633278,1.0002669449256527,0.9922983153390494,0.9990329182256485,0.99838201893686,0.990804652346619,0.9997059812117055,0.9914296606344589,0.9912636099485637,0.9967261170292341,0.9974172594062467,1.0016868408663553,0.9964482868467051,0.9961131183765157,0.9958708967406289,1.0032923171690484,0.9957896674083248,0.995893078173106,0.9979440349509263,1.0037171724688843,1.0043440718920595,0.9950751580562073,0.995172351967504,1.0019695596905567,0.9930707288351376,1.0016475363067083,0.017427463382052685,0.0166456944406217,0.021622466939539935,0.024175641663284755,0.024255085747223796,0.019999798551464255,0.019901990474814345,0.020493588012040074,0.024956155210128048,0.022970709114846142,0.02479792395728227,0.023134309772458835,0.02126751208962899,0.026100610528900982,0.02064277435542492,0.022069330918473438,0.027254233739123106,0.020151530593662342,0.028311737915594444,0.02456568612087176,0.029505374505702228,0.030080274344276223,0.02068404848190305,0.02650316548828524,0.026830244886336233,0.030726133048488005,0.030648775834177945,0.019359657445521233,0.01889218218805118,0.021966060541443688
277,277.0,0.9888289699271466,1.0055656633681571,0.02788239869944788,0.015081014464270048,0.021483242372331363,0.003483971544447546,1.002269576286995,0.9924690942531343,0.9966192746717661,0.9972242975271151,0.9965666364154339,1.00075177751902,0.9908915498216444,0.9995419106144376,0.9971479364576907,0.9891660993174011,0.9985183364484346,0.9897850120358413,0.9897486893267614,0.9954866923525398,0.996723776853765,1.0021535264529542,0.9952060290183483,0.9947891279789635,0.9946291349322218,1.0037687574580596,0.9945504119875556,0.9946584869767084,0.9966051783325108,1.0042072385284821,1.0048343152570656,0.9938368496781463,0.9939331795134534,1.0024207327291919,0.9917250947032724,1.002113001549503,0.01618887071825843,0.015081014464270048,0.01963493306025879,0.021947259791421182,0.02201823286150451,0.018636442839738598,0.018020208127188856,0.019130862803623125,0.022650471145063134,0.02078888039539244,0.02250104619618387,0.020936653436662952,0.01925153508548353,0.023690334690211264,0.01871435097518965,0.020481663482550153,0.02473615167350711,0.018254167210705333,0.02569427522002961,0.022764671543182447,0.026775928387910455,0.02729704152413441,0.018738471277678317,0.02454240781594192,0.024839504326649674,0.02788239869944788,0.027812035687182525,0.017993091085686617,0.017109380679225808,0.020384985965658135
278,278.0,0.9887373669876669,1.0053450544586742,0.02523555996515267,0.013686171701368243,0.01951410819221657,0.003130862308324833,1.0024650964908537,0.9921109014756057,0.9963425785848228,0.9969436844212277,0.9962887362854443,1.0009701313698784,0.9904965149805938,0.9997693164857615,0.9968790268523384,0.9887373669876669,0.9982716009458343,0.989354794800454,0.9893352155367473,0.9952076625646112,0.9965770621693775,1.002373166349167,0.9949290700628577,0.994402762148179,0.9943567195184653,1.0039959060066994,0.9942836556825143,0.9943946286857958,0.9962058899411996,1.004442074873051,1.0050695979097937,0.9935789346462724,0.9936738981295563,1.0026301210013686,0.9913310542512366,1.0023316365238197,0.014811424071863895,0.013686171701368243,0.017775029304780192,0.019866353654582336,0.019930192266980614,0.01706827833553258,0.01635423176787306,0.01753208447723368,0.02050099983359635,0.018873347141044165,0.020364138341899058,0.01900786569259643,0.01747473004795346,0.021443047906206956,0.01694825381352334,0.018724321644577293,0.022389253648731025,0.016561542788770256,0.023255969282181207,0.020795489553637306,0.024234490463021948,0.02470593898406952,0.016997911747690622,0.02241006751131705,0.022678834554014895,0.02523555996515267,0.025171862778485633,0.016462513068582426,0.015527253923451627,0.01863608749577935
279,279.0,0.9887127483736629,1.0051514084415303,0.022836403705120967,0.012527528059156476,0.017709511056369014,0.0027954970531202774,1.0025840875044953,0.9924798122023701,0.9969377310911132,0.9975588099364855,0.9969077927143598,1.0010591189403546,0.9909318118061099,0.9998469905689843,0.9975036558600131,0.9892677927749853,0.9988866357382312,0.9898863201929264,0.9898119884480545,0.9958304608634704,0.9969479957895286,1.0024783728436935,0.9955568296985217,0.9947852558196978,0.9949899112596542,1.0040893164944371,0.9949267831608698,0.9950429030259113,0.9965748646182709,1.0045277754631041,1.0051514084415303,0.9942287752103293,0.994323877491695,1.0027383881717693,0.9917339925313646,1.0024368113517999,0.013416361539625072,0.012527528059156476,0.016083329159447327,0.01797588253169494,0.018033604454989843,0.015462972819358102,0.01496770274919791,0.015884822413998963,0.018550356531529647,0.017281269280852964,0.018427081527453055,0.017404592872009083,0.015998188406154235,0.01940280207700974,0.015352096965195882,0.016959458182002944,0.02025942525217896,0.0151439352841627,0.021044054314384157,0.01883407942799215,0.021930003559265065,0.02235688515054979,0.01553459213375972,0.020295927926540166,0.02053916676915931,0.022836403705120967,0.02277874447365327,0.014912088475130647,0.014212455477726465,0.016879520171770853
280,280.0,0.9887508499249779,1.0049971327268346,0.020674355092303087,0.011540124866694099,0.01610027142638692,0.0024820459323283113,1.0025271615514948,0.9928124124504308,0.9977259373278755,0.9983769171951891,0.9977271278806841,1.000943068167785,0.9913268903505748,0.99970532056761,0.9983305536900696,0.9897584477050797,0.9997075055545818,0.9903787222295267,0.9902486259039534,0.9966526199759566,0.9973037122434901,1.0023930422927143,0.9963911522634048,0.9951242494309511,0.9958332823713058,1.0039977051015778,0.9957806841037459,0.9959024458892348,0.9968990049122719,1.0044270370015922,1.0050472496711793,0.9950922417980733,0.9951879228147015,1.0026607915449248,0.9921036912604674,1.0023513355812423,0.012156990798413897,0.011540124866694099,0.014555408994343627,0.01626956602694847,0.016321633690484966,0.014020083924540072,0.01377877383946323,0.01440782973629122,0.016789887918550253,0.015911567099348236,0.01667928895199741,0.016024432284133687,0.01472992172858667,0.01756174190125548,0.013924214669374123,0.0153715270790151,0.018338261069573283,0.01392617417765416,0.019049340618783307,0.017070892729520892,0.019852446497509155,0.020239264550516844,0.014275854537265249,0.018397190833331405,0.018617576064253034,0.020674355092303087,0.020622035110360478,0.013515321947458182,0.013087581970084963,0.015298854083553257
281,281.0,0.9888410861574056,1.0048810738945397,0.018755070493036163,0.010559199869317169,0.014633628099503034,0.0022314624935797036,1.002228085202962,0.9931004152676184,0.9984497420427744,0.999132950981173,0.9984842480705847,1.0005818248928435,0.9916844258770929,0.9993138150159284,0.9990994803436779,0.9902090022557719,1.0004727971445877,0.9908302593237617,0.9906460631385617,0.9974306351165974,0.9975782850074921,1.0020988190924145,0.997175271083511,0.9954483588366615,0.9966257578676273,1.0037000269347922,0.9965848240404309,0.9967130706142687,0.9972227091533667,1.0041296055244635,1.0047486696058283,0.9959058588233652,0.9960007247256922,1.0023440444021445,0.9924347299377119,1.0020569342307584,0.011029322942667308,0.010559199869317169,0.013200115642355072,0.014755538886949159,0.01480258125400548,0.01273231063511645,0.012599910710781977,0.013092077705705911,0.015227023934781541,0.014548763744315761,0.015126317112825492,0.014651309512743441,0.013469219068270444,0.015927810810905448,0.012617124346919813,0.013950504273783111,0.01663338460930077,0.012727292995277306,0.01727903018175425,0.015492503996963065,0.018008384534566296,0.018359387313200498,0.013041051562169515,0.016697566514261346,0.016897399530588168,0.018755070493036163,0.01870739282637979,0.012265899848301542,0.01197102322907383,0.013884324898774763
282,282.0,0.9889728715867405,1.0047986883170605,0.01721446681650006,0.009620562045656577,0.013372338612874434,0.00207602590011937,1.0018478785594092,0.9933239068933106,0.9989285251013135,0.9996269692857653,0.9989806385933853,1.0001394051596446,0.9919631237366697,0.9988434813222978,0.999606974461115,0.9905717951994216,1.000978872087786,0.9911938861597595,0.9909634045583224,0.9979308974409418,0.9976981784821044,1.0017058342696903,0.9976753311680948,0.995693741439485,0.9971260545731669,1.0032983335689891,0.99708345358176,0.9972105035692336,0.997465244785224,1.0037215227277536,1.0043393743595446,0.9964055579346954,0.9965012522894183,1.0019429516945095,0.9926899486212654,1.001664326776424,0.010014376337088156,0.009620562045656577,0.012141731091105756,0.013564832143906637,0.013609210594739596,0.011574722271218389,0.011489506371522977,0.011909847079188494,0.013996825986731505,0.013289385134955055,0.01389561123339158,0.013382842411932959,0.012291429798418943,0.014634434356967698,0.011446302459740983,0.01267129896954949,0.015279347202383763,0.011591724000879612,0.015868114983639197,0.014071769597271716,0.016532951071826046,0.01685181988001352,0.011876167184272769,0.015167472241057854,0.015348691172548544,0.01721446681650006,0.017170580110353145,0.011141934377183955,0.010911208738141383,0.012610992724046807
283,283.0,0.9891356207287748,1.0047454323668117,0.01604070930393711,0.008938887253181064,0.012389037230796368,0.001969385042794379,1.0016223553684434,0.993598424174604,0.9991248646887486,0.9998197407871012,0.9991770595412844,0.9998815665719033,0.992276592095972,0.9985726076376266,0.9998040614372774,0.9909461647035044,1.0011706273248189,0.991568907936947,0.9913054446845995,0.9981161563565818,0.997776473013054,1.0014672988761317,0.9978534817920776,0.9959762951856591,0.9973001862669065,1.00305261267038,0.9972531651451237,0.9973781309038234,0.9977487363516291,1.0034715850080218,1.0040882092660397,0.9965709708422794,0.9966671464293783,1.001704024080679,0.9929918795269188,1.0014255580823865,0.009106807455728198,0.008938887253181064,0.01139388640550512,0.012707001090961937,0.012750345453476239,0.010540104492456218,0.010715563808278004,0.010852654437975156,0.013105748256198093,0.012476236669674875,0.012988192592139658,0.012563966860891429,0.011498718979185859,0.013686459015023241,0.010452884212169016,0.0115261590224303,0.014276936243192309,0.01076356231279499,0.014813668216512374,0.01279826776839591,0.015418763002850567,0.015706632954183463,0.01102714915175501,0.013794726490725773,0.01395890562304336,0.01604070930393711,0.016000527015651786,0.010137363903846595,0.01015910166807953,0.01147118726364781
284,284.0,0.9893187480993036,1.004716762416208,0.01483441184619557,0.008279389021362351,0.011444973065032844,0.0018339101187693151,1.0015855826958069,0.9938730487906706,0.9990799322214314,0.9997579897294034,0.9991145989432818,0.999851399123979,0.9925823542201414,0.9985516563874868,0.9997318039864274,0.9912867220399457,1.0010867980418583,0.991911323958031,0.9916275539457161,0.9980402815707328,0.997831685793646,1.001424163947519,0.9977661153455996,0.9962557993860874,0.9972053812631202,1.0030000628576028,0.9971520789544414,0.9972741249364523,0.9980238747526361,1.0034176057013642,1.0040330631529304,0.9964631649992786,0.9965599317962947,1.0016657454199085,0.9932909442481324,1.0013821836202204,0.008279389021362351,0.008333438806700103,0.01060543920871217,0.01180927445225071,0.011849776620762063,0.009592049348523821,0.010022646150208517,0.00988120391930015,0.012171870061796182,0.011734612859510014,0.012042799765771535,0.011817208301278928,0.010784352994595441,0.012701294621469001,0.00954115781657856,0.010480408968309284,0.01323820070611677,0.010027276044276648,0.013724333632849518,0.011634607465686453,0.01427150367222735,0.014530175371294743,0.010273642597678488,0.01253988291705702,0.01268855347233455,0.01483441184619557,0.014798317305149229,0.009219906955939201,0.009491117665799001,0.01043033938125195
285,285.0,0.9895116682141195,1.0047081348376645,0.013493336678400622,0.007508600956474606,0.010412652443123348,0.0016694324656642229,1.0016030257893294,0.993938356007003,0.998756074394776,0.9994180436175405,0.9987725065423652,0.9999094000433341,0.9926493791563111,0.9986298801493728,0.9993786605704136,0.9913458101576762,1.0007290726842062,0.9919741791576565,0.9916936945061945,0.9976863648697566,0.9977502280461779,1.0014569151054435,0.9974029775704868,0.9963360592499727,0.9968323409739227,1.0030351504727317,0.9967718399791253,0.9968916632227472,0.9981110752919257,1.0034603578396,1.0040765503869569,0.9960730972598235,0.9961700847768121,1.0016998895657707,0.9933616684316785,1.0014148286388374,0.007508600956474606,0.007601628114380377,0.009662940468143462,0.010755595776032635,0.010792327621814377,0.008700023766258736,0.009148227844280774,0.008963195421805386,0.011083167248529754,0.010721857845465095,0.010960814483913886,0.010797311808223756,0.009848790733178394,0.011563643783549628,0.008653343982589603,0.009503729491537072,0.012049802565805401,0.009144467966490537,0.012489525954664996,0.010548760365000845,0.012984537573154804,0.013218369975345805,0.009370127929011148,0.011368876463824897,0.011503291487571923,0.013493336678400622,0.013460862968248537,0.00836181451547391,0.00866231715436909,0.009458282350160448
286,286.0,0.9897037955890167,1.0047150060035956,0.012302129642644323,0.006798729331745293,0.009462518579736534,0.0015390558430877777,1.0017564223457727,0.993690955496426,0.9981611658049561,0.9987993515078666,0.9981521098465561,1.000118821630379,0.9923531782883882,0.998864725685306,0.9987517982100916,0.99097092068277,1.000113452175181,0.9916015483103661,0.9913630329741661,0.997053318078525,0.9975119097808264,1.0016348978577614,0.9967651026927359,0.9960848194083189,0.9961882942659883,1.0032210387228595,0.996119854290626,0.9962388154708485,0.9978652252804665,1.0036518797032186,1.0042679209936822,0.995411348639777,0.995508711537255,1.0018753088454568,0.9930864633398294,1.0015918828640002,0.006798729331745293,0.0068893181573501374,0.008818783533672563,0.009813435241113937,0.009847328318432944,0.007876329395622297,0.008293912094609257,0.008114510932749022,0.010112545651654403,0.009728152449569013,0.010001367087793808,0.00979656987039316,0.008931893890601277,0.010545843622588178,0.007849087604772103,0.008603934260266738,0.010988158505281976,0.008285283927318842,0.011388201147763885,0.009549149417772483,0.011839125588303726,0.012052386308933512,0.00848794685745482,0.01029107500272912,0.010412557936283063,0.012302129642644323,0.012272805456900076,0.00757064530296638,0.00785155994094244,0.008562790913867226
287,287.0,0.9898845447397883,1.0047328322864157,0.011323346336564342,0.0061584340869689684,0.008646851840940767,0.0014528203546094005,1.001956031081939,0.9932498701210491,0.9975823830767219,0.9982018380234834,0.9975550275574314,1.0003657016703549,0.9918441900591117,0.9991317114703079,0.9981573641587104,0.9903731209002442,0.9995465654996147,0.9910023282640306,0.9908123477428903,0.9964475890885028,0.9972294453539932,1.0018555219057885,0.9961490824894564,0.9956234476009406,0.99556571288031,1.0034430405573023,0.9954906071778921,0.9956092060300628,0.9974046763962098,1.0038780018484,1.0044934672750592,0.9947726980178496,0.9948715037217195,1.002094183889509,0.9926007673085487,1.0018118539161518,0.0061584340869689684,0.006258346668482426,0.00813490451958174,0.00904786317839345,0.00907930256226041,0.007138132697574029,0.007541191934397708,0.0073564723459229155,0.009323649734191015,0.00886066505786714,0.009221385042617004,0.008922887038369921,0.008127158855198989,0.009715866848456354,0.007132000671496072,0.0077918698569268,0.010120223754999033,0.007524244658123297,0.010486248368924103,0.00864739327238354,0.010899710926557395,0.011095701454109723,0.007705756407997392,0.009318844056908155,0.009428914593799183,0.011323346336564342,0.011296765226036011,0.006858038664044374,0.00713557683885705,0.007754659570214456
288,288.0,0.9900433301822289,1.0047570700585402,0.010421048893293204,0.005598331111495975,0.00791052520154757,0.0013669694962228538,1.0021655013627297,0.9929945561006138,0.9973274968580456,0.9979464891768157,0.9972979222193998,1.0006100089833543,0.9915555149022598,0.9993858781224689,0.9979040937992176,0.9900433301822289,0.999304751767094,0.9906726609223081,0.9905045122263272,0.9961878861088627,0.9971342030659573,1.0020916069106633,0.9958880963877594,0.9953546838735419,0.995304677366669,1.0036826272612935,0.9952290858952686,0.9953504048166,0.9971351360357141,1.0041215160624424,1.0047364792109421,0.9945084798631104,0.9946082089123269,1.0023212897276594,0.9923271720369201,1.0020469607478788,0.005598331111495975,0.005687378541286884,0.007505362090418899,0.008343305491354473,0.008372543065039876,0.006497335211548025,0.006861137569251632,0.006701569917297623,0.008598744027918211,0.008078483982652753,0.008504813206920462,0.008135076408569714,0.007400921588475119,0.008954138508338084,0.006473236924331445,0.007077574787424357,0.009322456635627627,0.006837587920110893,0.009656516781398583,0.007852849631588362,0.01003429136180037,0.010213633009768906,0.0070008920034477715,0.008461146830019532,0.008561056477688138,0.010421048893293204,0.010396962498656476,0.006234982938388776,0.006488479070938092,0.007043899561376852
289,289.0,0.9901718376198493,1.0047831756923835,0.00951202914096486,0.005096942069739472,0.007211439805497081,0.0012565232261105275,1.0021983830490389,0.9931590281072696,0.9974781444232776,0.9981054228489766,0.9974572729058468,1.000649102758097,0.9917471239719539,0.9994261867888217,0.9980666821453599,0.9902719542000162,0.9994655163748022,0.9909017366767724,0.9907116486893979,0.9963475930165989,0.9972595736035869,1.0021313907131515,0.9960527842647937,0.995535083000974,0.9954723709526239,1.0037288281918828,0.9954002799607174,0.9955229311951419,0.9973140070472714,1.0041682895697646,1.0047831756923835,0.9946836504690251,0.9947832427329268,1.0023586560388262,0.992509988393599,1.0020867096016515,0.005096942069739472,0.005169838782545657,0.00686605745685675,0.007628916244502731,0.00765618284323876,0.005922653314370998,0.006242611928751699,0.006113594516792407,0.00786369270081828,0.007364030441215003,0.00777772466124106,0.007415469750687642,0.0067395143937892844,0.008183419059096433,0.005864722215361341,0.006437650467475669,0.008516674400055836,0.00621402271881101,0.008819342926970248,0.007140744602217658,0.009161457400359282,0.0093238760835236,0.00636135899171906,0.007692215955902031,0.007782930468129021,0.00951202914096486,0.00949038063347454,0.0056769277775608196,0.00590104359719347,0.006407168621548024
290,290.0,0.9902708375070322,1.0048073921623375,0.00862412299079472,0.0046263409707895786,0.006547685903781108,0.0011357798719324526,1.0020934119192104,0.9934727252430561,0.9978255378665923,0.9984660233304843,0.9978199615739972,1.000529968315254,0.9921063324528328,0.999298572761719,0.9984322751960588,0.9906878049058527,0.9998212800734493,0.9913192091367957,0.991096565379352,0.996713410004433,0.9974610767863673,1.0020290895689477,0.9964228301947011,0.9958688453257638,0.9958468554437634,1.0036284639614548,0.9957819522599974,0.9959062672490764,0.9976532778991082,1.004074398245868,1.0046913963957442,0.9950746423437679,0.9951734637212131,1.0022493170083286,0.9928556990599046,1.001984010581464,0.0046263409707895786,0.004704601112589073,0.006231858306559313,0.006922314096380783,0.006947374976569138,0.005378208210964829,0.00568405443280285,0.005553035167988092,0.007135494356251586,0.006713468481299198,0.007056999052839593,0.0067603142059819874,0.006140152775390456,0.007423557694643721,0.005309499931967418,0.005840900296904908,0.007724426332732693,0.005651463147788303,0.007997974389820414,0.006478182865395336,0.008307190026558123,0.008453995972914859,0.005784381025349855,0.0069777238689789,0.007059996186037926,0.00862412299079472,0.0086045957598003,0.005152902719067519,0.0053721081536281315,0.00581333960464362
291,291.0,0.9903433714858776,1.0048291088507058,0.007814856199050046,0.004188159862672692,0.005935079371707108,0.0010282341898462642,1.0020080596038314,0.9937211757971853,0.9981583408924476,0.9988094985396329,0.9981642301012321,1.0004222915384935,0.9923992996019637,0.9991815983352907,0.9987773341570466,0.9910332645334898,1.000162019014508,0.991665283800916,0.9914107741038191,0.9970608410859472,0.9976372235736327,1.001943342744216,0.9967745501931761,0.996132147646245,0.9962002003143191,1.0035411146221969,0.9961371530169955,0.9962613703271689,0.9979131911397358,1.003987229751035,1.004605069675962,0.9954335762614095,0.995531499970235,1.0021553076850829,0.9931344376916175,1.0018973211898643,0.004188159862672692,0.004273913188719526,0.005646358641678838,0.00627185338598335,0.006294638858448671,0.004868713869301825,0.005164722109839466,0.005026910181302009,0.006465449337840758,0.0061024804175277515,0.006394744734665071,0.006145245925454608,0.005580356219127784,0.006726151416768732,0.004805029245531291,0.005287341852503681,0.006998969016244775,0.005132056883726781,0.007247118409449381,0.005864344904231036,0.007527399194454439,0.007660401433401781,0.005252191844258775,0.006316402194349309,0.006390898283473682,0.007814856199050046,0.007797163693165945,0.004664766152256971,0.004881328212496912,0.005262415483287336
292,292.0,0.990392481198486,1.0048485017417677,0.007134890170230835,0.003791087054878822,0.005396075703902447,0.0009515024844910124,1.0019513487981526,0.9937679689878957,0.9983047336279229,0.998957892888984,0.9983143113979369,1.000334482880836,0.9924695268832864,0.9990809729476974,0.9989279010576078,0.9911403208380132,1.00030685341941,0.9917742072154482,0.9914991133549357,0.9972115321909619,0.9976834898666018,1.0018752811890077,0.996923774608827,0.9961854202385959,0.9963498262212788,1.0034711239717253,0.9962862593898681,0.9964081375068145,0.9979614477603812,1.0039144949346446,1.004532778580677,0.9955843208312691,0.9956814253773921,1.0020866702507765,0.9931907496861667,1.0018297661520388,0.003791087054878822,0.003873041235481072,0.00515592661362633,0.005726584792246938,0.0057475822026624365,0.004408719791701558,0.004681153261571354,0.004553105335332826,0.005904215315570458,0.005533422375198379,0.005839738855347709,0.005572108865578118,0.005058837275498052,0.006141197768368962,0.0043530058474472765,0.00478626795988081,0.006389995634120027,0.004650050358857179,0.006616587031660557,0.005308539408369502,0.006872207525484383,0.006993009823363131,0.004758734274821122,0.005717753834754803,0.0057851512233433565,0.007134890170230835,0.007118779427837763,0.004222924809427041,0.004423965053958513,0.004763687990454071
293,293.0,0.9904212082869579,1.0048657468198032,0.006576486125017105,0.003436858193491154,0.004938794818552086,0.000898549253746283,1.0018011040998351,0.9935951549192946,0.9982122571711116,0.9988684662865817,0.9982207498402257,1.0001700942674023,0.9922910537799801,0.9989106316788313,0.9988317799625341,0.9909525462668253,1.0002138980658468,0.9915885501522936,0.9913184705165196,0.9971223201942145,0.9975475199837521,1.0017289365848163,0.9968356757799312,0.996013412710491,0.9962626177877858,1.0033303022387634,0.9961967597039852,0.9963158752755371,0.9977899838034703,1.0037761352850905,1.0043942133539643,0.9954949819127795,0.9955910502276503,1.0019346339671544,0.9930141000994761,1.0016836148626764,0.003436858193491154,0.0035282090544822833,0.004760642565920919,0.0052846725442002185,0.005304003582381926,0.004001014521613586,0.004268328170811552,0.004134608567728994,0.005447224059220046,0.005054947181452148,0.005383649941554026,0.005089781288809285,0.004616673758243708,0.00566452351094033,0.003955257309068345,0.004339353542346449,0.00589276886697237,0.004232829908719076,0.006100591050091182,0.004812275674461737,0.006334865679445067,0.006444576377689331,0.004330667739370755,0.005183077953336484,0.005244023448584096,0.006576486125017105,0.006561590526145402,0.0038295029725290827,0.004031990950978671,0.0043188494909573065
294,294.0,0.9904325943933935,1.004881020069093,0.006045841306361842,0.0031218864907867176,0.004522260829607605,0.0008385519079051335,1.0017924047118538,0.9932716215162191,0.997911792149517,0.9985632539226704,0.9979153593697615,1.0001677835877716,0.9919377005790533,0.9989098370503009,0.998528812976497,0.9905588289630107,0.9999262569957047,0.9911961837819767,0.990945815454017,0.9968117459146875,0.9973304337342205,1.001727637688474,0.9965267330262684,0.9956801084464172,0.9959529336272743,1.0033372182946838,0.9958861190162831,0.996003905035501,0.9974609430433561,1.0037883328312283,1.004407631331137,0.9951860011702112,0.9952805560457857,1.0019310324460147,0.9926639138512874,1.001681509867234,0.0031218864907867176,0.0032285640237433304,0.004385937139968736,0.004865009255473596,0.004882717777905263,0.003638804531441904,0.003910375278091051,0.003762635521803771,0.00501212711805254,0.0046413407028622275,0.004948477157335495,0.004672870440425361,0.004234018773930576,0.0052117044864014766,0.003593966738926548,0.003941709978011772,0.005420699574460738,0.0038692238684229024,0.005610525247958082,0.004370037819943017,0.005824409030622823,0.005923600844875239,0.003957438742184028,0.00470619968786264,0.004761270572402313,0.006045841306361842,0.006031977253344707,0.0034797730304155193,0.00369164241834224,0.003923040075871755
295,295.0,0.9904296811598927,1.004894497473917,0.005497039522368228,0.002833198220532231,0.004110588575444426,0.0007639483686173531,1.0018341957616814,0.9931921695704377,0.9976783987328277,0.9983243886856774,0.9976730246026149,1.000226038229851,0.9918421807708604,0.9989746995153378,0.9982848884973157,0.9904296811598928,0.9996877549848354,0.9910706728813287,0.9908347038708968,0.9965622793730173,0.997236142082771,1.0017737686826367,0.9962740786921166,0.9956076158628053,0.9956971413961244,1.0033881738406598,0.995625380001053,0.9957416778061248,0.9973939195152187,1.0038452984920998,1.0044650520260197,0.9949201853327883,0.9950156637161457,1.0019786895215406,0.9925774404528688,1.0017269618895017,0.002833198220532231,0.0029362336065749946,0.0039915701805805625,0.004425906282255764,0.004442098645913501,0.0033046628070776043,0.0035577944484098734,0.003418141780088782,0.004558854033635618,0.00422618991037311,0.004499349206922342,0.004254713689551772,0.003853733325858903,0.004740448642956801,0.003255926759100812,0.003577326409917054,0.004930062213327152,0.003517382744745966,0.005102120335285177,0.003965335762766887,0.005295999456121418,0.005385515645083957,0.0035971662236944247,0.00426990380985355,0.004319680866648592,0.005497039522368228,0.005484355318353138,0.0031587083696220197,0.0033578888260911294,0.0035603502196214
296,296.0,0.9904153455224822,1.0049063550185546,0.004986182704171494,0.0025651240197105975,0.00372767947496879,0.0006937305213577666,1.0019051104608356,0.9933531328387523,0.9976727315391073,0.9983191661497792,0.9976637591811972,1.0003131138861774,0.9920195404436948,0.9990704976057609,0.9982682931309859,0.9906121647164374,0.9996602930498086,0.9912542223078147,0.991017948747205,0.9965509103146324,0.9973123182141211,1.0018482294249504,0.9962642886304204,0.9957849506853854,0.9956875102148958,1.003471191277282,0.9956133332691044,0.9957296328190518,0.9975748719090954,1.0039309508876773,1.0045511321895069,0.9949083849420215,0.9950037602428625,1.0020538944828512,0.9927595287032747,1.0018008831374563,0.0025651240197105975,0.0026653947783015796,0.0036212177967613023,0.004015041951894003,0.004029814296658663,0.0029923678854864772,0.0032305879962957417,0.0030953229784298946,0.004135702507054482,0.0038394648937220372,0.004081368021537513,0.0038654051931173517,0.0035000992541384633,0.004299903423645809,0.002950139779720951,0.0032387484192871324,0.004471769192850117,0.003192547194609874,0.004627749338803214,0.003589973058614121,0.004803657764983912,0.004884795587749099,0.0032650203092692833,0.003865550098604031,0.003910564575027464,0.004986182704171494,0.0049746629923022034,0.002859944375849143,0.0030488817602781883,0.003223382100189552
297,297.0,0.9903918055928927,1.0049167686872873,0.004544110060474559,0.0023220969349315272,0.0033926126033083782,0.0006360084060335583,1.0019817605950727,0.9936084644738292,0.9978536454486363,0.9985067097488466,0.9978522444287876,1.0004050441673662,0.9923099095692132,0.9991686627133867,0.998455478025066,0.9909424723616008,0.9998360413783375,0.9915809231632519,0.9913282817039837,0.996741113800273,0.9974912426665278,1.0019330012377885,0.9964652314802269,0.9960606272752148,0.9958917685834577,1.0035690494842258,0.9958199585955156,0.9959393046242644,0.9978491978117812,1.004031070364658,1.0046519036767538,0.9951189797651029,0.9952132064717141,1.0021372758518574,0.9930405855860879,1.001885445114167,0.0023220969349315272,0.0024310103628402127,0.003302920335501145,0.003661308853861702,0.003674910512800962,0.00270919580913682,0.0029491222600896033,0.0028026733281792775,0.0037711560321713883,0.003509641775634243,0.003720963404240986,0.003533341402318198,0.0031969080874660605,0.003919735056917834,0.0026784955138756707,0.0029314326542744275,0.0040760342451045505,0.0029106663807455307,0.004217739484289314,0.003249169327263669,0.004377758667701572,0.004451377367200054,0.0029764237925173687,0.0034984004202104797,0.003539088774701671,0.004544110060474559,0.00453355266363015,0.0025889985471182265,0.00278259146900775,0.002917554575046409
298,298.0,0.9903611147767812,1.0049259144643938,0.004139795423190619,0.0021026106433271147,0.003086096372571156,0.0005834291122888692,1.0020524969743068,0.9937590528669555,0.998014575743851,0.9986736459795885,0.9980216146142995,1.0004818947814054,0.9924834901264923,0.9992480351932032,0.9986297257262317,0.991150203596427,1.000005393256914,0.9917896668433643,0.9915164304287288,0.9969106803483598,0.9976208630408955,1.0020023963027505,0.9966416382023672,0.9962099015931426,0.9960697604639065,1.003636248978847,0.9960006201968018,0.9961235281848422,0.9979979373510399,1.0040916658572665,1.0047121807547923,0.995302836491639,0.9953967101921913,1.0022083203422345,0.9932068256257707,1.001954675297663,0.0021026106433271147,0.0022125075712649644,0.0030125580280472653,0.0033383787300752627,0.0033509115044628975,0.002454066392204835,0.002686606131233754,0.0025392907404093836,0.003438231186535713,0.0032017743677790413,0.0033918595607558416,0.0032234211652873534,0.0029140606834864064,0.003572831579517073,0.002430073337003314,0.0026540404116509753,0.0037147540155998194,0.0026482929306955237,0.0038433081805667197,0.0029415518122594742,0.003988502805507107,0.004055056607991408,0.0027075113712454186,0.003167034489989934,0.0032038052174595284,0.004139795423190619,0.0041300883877446095,0.002344502833452855,0.002533963460685199,0.00264150160770526
299,299.0,0.9903253264798044,1.0049339683341554,0.0037538608175174118,0.001905849408537364,0.002797947592192374,0.0005295445046393633,1.0020668782212678,0.9936448654271021,0.9980019945229974,0.9986661414602379,0.9980189759941195,1.000500425362643,0.9923695890717921,0.999265397760421,0.9986356241302573,0.9910394025711116,1.0000199604036033,0.9916804548874185,0.9914025777551879,0.996908296360129,0.9975852926004246,1.0020206715275346,0.9966461421387596,0.9961015518695018,0.9960775040058852,1.0036626437409155,0.996011736758934,0.9961364415972006,0.9978916220067975,1.004120864986596,1.0047413759679105,0.9953192359726206,0.9954121424307718,1.0022254669293797,0.9930860585979822,1.00197248022234,0.001905849408537364,0.0020052796578700067,0.0027330193569177963,0.0030281819201414023,0.003039627286051935,0.0022254688967505826,0.0024354368563190717,0.0023033831969309047,0.0031186920959444067,0.0029038219759938903,0.0030763253835448083,0.002923464465482542,0.0026421642128148454,0.003240520804702751,0.002200783726933821,0.0024049220548616416,0.0033689581470203074,0.0023998637048318183,0.003485351000580732,0.0026649387041486026,0.0036167638881013527,0.0036768622026400444,0.0024533005011001005,0.0028689257363237863,0.00290217427167787,0.0037538608175174118,0.0037450116995843765,0.00212516310518903,0.002296744765602058,0.0023935679216559335
300,300.0,0.990286494107619,1.0049411062808515,0.0034041902684492937,0.0017275138024430516,0.0025395054269335238,0.0004794010291045759,1.00207019358068,0.993299823176836,0.9977561113235532,0.9984185026090616,0.9977715872802534,1.0004977571699194,0.9919850811607059,0.9992557060917717,0.9983916219698612,0.9906032352617488,0.9997871679848702,0.9912450952310159,0.9909942577908885,0.996659030865101,0.9973813200304239,1.0020246307227818,0.9964003820287798,0.995744075242964,0.9958337503625692,1.00366954664323,0.9957693472809506,0.9958946733940754,0.9975360256889737,1.0041314650480335,1.004752046974235,0.9950783533264306,0.995170673490786,1.0022280086555528,0.9927166772935309,1.0019753641799822,0.0017275138024430516,0.0018266141262634858,0.0024802782345424777,0.0027474868130997142,0.0027579038373428816,0.0020176209837248723,0.002217344937599739,0.0020885587933199526,0.002829348899354543,0.002643462884355776,0.002790248616584142,0.002661021559688021,0.0024053940223210286,0.0029398548856536685,0.001997123622139776,0.0021789599925194835,0.0030559564396267997,0.0021840055879823418,0.0031612820601808395,0.002413972051788499,0.0032802578744096896,0.00333475485429129,0.00223213958996479,0.0025984287434273664,0.0026284979083584003,0.0034041902684492937,0.003396283235294308,0.0019261175968720483,0.0020918530035802393,0.002168687582827167
301,301.0,0.9902466710658824,1.0049475042887621,0.0030992126900602074,0.0015634216597409773,0.0023099774620153105,0.00043868634143132617,1.002051803876789,0.9930250984161995,0.9974891644443051,0.9981428259222223,0.9974966261555703,1.0004685545343477,0.9916746162435901,0.9992173240677704,0.9981169893462436,0.9902466710658824,0.9995195105226606,0.9908891545469151,0.9906619767897115,0.9963785534449728,0.9971817584644058,1.0020027607193744,0.996121562250861,0.9954642444903187,0.9955543870899646,1.003664055787089,0.9954899865081823,0.9956114395757633,0.9972608318946733,1.0041373253052441,1.004762082991248,0.9948039394398888,0.9948949700301861,1.002207637365724,0.992417626526441,1.001952977942022,0.0015634216597409773,0.0016671905196005026,0.002260986377724871,0.002503262297866565,0.002512980282084839,0.0018260015378946072,0.002023321835436455,0.0018902486869277013,0.0025775931713758575,0.0024133191220024985,0.002540840284468059,0.002428838597330211,0.00219544824465805,0.0026782725983351442,0.0018147810637326547,0.0019718155059190653,0.0027833595678243583,0.001990893431806034,0.002878862996040968,0.0021843920072245233,0.002986925368857516,0.003036504185684506,0.0020339844512582243,0.0023512837595954426,0.002378485832889128,0.0030992126900602074,0.0030921453703933034,0.0017431037517686532,0.0019093235569423983,0.0019625251050160207
302,302.0,0.9902074482000695,1.004953338342168,0.0028169840292574166,0.0014150584955940073,0.0020964878827628873,0.0004009701529804549,1.002097550613412,0.9930796862066925,0.9975009271678348,0.9981508894021663,0.9975061727525534,1.0005047914793388,0.9917387496362929,0.9992492991665025,0.9981230125690108,0.9903166246672946,0.9995191741741567,0.9909597699289078,0.9907279950417013,0.9963856544834304,0.9972110862159087,1.002039322133159,0.9961352567695998,0.9955248285738058,0.9955702863019795,1.0037134704770445,0.9955090376414018,0.9956283563147454,0.9973244242396576,1.0041931605904002,1.00482014343217,0.9948291921288428,0.9949197865185918,1.0022479339129016,0.9924784083381588,1.0019895173187465,0.0014150584955940073,0.0015125601556216554,0.0020561875308463514,0.0022757904407031604,0.0022849182370590832,0.0016530184225420903,0.0018358100452123202,0.001711371256115026,0.0023436025174852805,0.0021904255947650625,0.0023099102106145515,0.002204306346012003,0.0019923710642900665,0.0024350609524973845,0.0016446211124194077,0.0017846625234586536,0.0025302727950759826,0.0018056003431643872,0.0026168951227064753,0.0019772033424287276,0.0027150941420904444,0.0027601112946977263,0.0018444815618308358,0.0021283384478073034,0.002152968252541403,0.0028169840292574166,0.00281057402022352,0.0015777430397677869,0.0017324540294131174,0.0017762411566454284
303,303.0,0.9901685661149314,1.004958784425349,0.002552553048494668,0.0012816825377387675,0.0019015506200221455,0.0003625263447975854,1.002165011662515,0.9933502881734597,0.9977925619869429,0.9984410106843219,0.9978032103750664,1.0005502230956833,0.9920459723565609,0.9992888902572573,0.9984258482612612,0.990676916896688,0.9998194248256478,0.9913192444166627,0.9910563887899876,0.9966729255351864,0.9974073899959738,1.0020730888078362,0.9964253455130885,0.9958101634289582,0.9958621258530481,1.0037409621805182,0.995802729823434,0.9959229844182682,0.9976145725794938,1.0042184867482304,1.0048461482384796,0.995124075536239,0.995214534730569,1.0022978151353032,0.9927719280167642,1.002023221574149,0.0012816825377387675,0.001376217113855442,0.0018632196187422958,0.002062090755583,0.002070437751301816,0.0014977278983328186,0.00167076697183127,0.0015509258856816737,0.0021236037466233733,0.0019935634295138844,0.0020929672469810786,0.0020059940959430158,0.0018135042534765961,0.0022063875440370335,0.0014909020285081198,0.0016163482807709643,0.002292799761809423,0.0016429938082890788,0.00237127372767384,0.0017910654147234506,0.0024602405682674386,0.002501065085921824,0.001678318238521511,0.0019279830451263591,0.0019502995138283772,0.002552553048494668,0.0025467215928081295,0.0014291240518236323,0.0015770338201854647,0.0016087077642700312
304,304.0,0.9901293028550373,1.0049640185225845,0.0023166234307567236,0.001161435680719442,0.0017281268734990764,0.00032824294605228086,1.0022378779387326,0.9936910934363918,0.9981077556264976,0.9987609060801806,0.9981284252480179,1.0006104431207492,0.9924303317256113,0.9993447395837372,0.9987564308284458,0.991110629323694,1.000147611300126,0.9917511857234875,0.9914601869149908,0.9969968428233382,0.9976589594360155,1.002135255950793,0.9967483556314467,0.9961886147607965,0.9961860553698899,1.0038049700137184,0.9961269553183781,0.9962466464117453,0.9980057800348533,1.0042911552720446,1.004920539473209,0.9954504178347474,0.9955400473458935,1.0023615451143773,0.9931436489686463,1.0020853040355964,0.001161435680719442,0.0012572381819059555,0.0016911502884204988,0.001871518689215579,0.0018791289995396373,0.0013575926985512974,0.0015272768427638688,0.0014060580221706726,0.0019272706040356813,0.001823843642812706,0.0018988807583337408,0.0018349273736060403,0.0016585710801065477,0.0020021419733812365,0.0013548917375920697,0.0014644476297508962,0.00208100702229126,0.0015002569175055697,0.0021521897319719692,0.0016229324470190412,0.0022328276163911804,0.0022700216536800295,0.0015322348796596844,0.0017468038725154667,0.0017670147804835132,0.0023166234307567236,0.0023112852296521148,0.0012950556406742017,0.0014416592870671549,0.0014575194923985098
305,305.0,0.9900889364649561,1.0049692166181556,0.0021016162551363606,0.0010519596853413094,0.001567838261287164,0.00029795536718653376,1.0022684176807262,0.9937967497450495,0.9982208774563449,0.9988839609366421,0.9982539735050883,1.0006364615155097,0.9925575744096162,0.9993640524996561,0.998889416826354,0.9912670297826034,1.0002816010572693,0.9919063763978702,0.9916011686557519,0.997119173387571,0.9977462498538573,1.0021650208314428,0.9968750388828227,0.9963087106237761,0.9963128247992875,1.003843548012093,0.9962549038075846,0.996375004623463,0.9981367261896907,1.004339023220338,1.0049692166181556,0.9955791531080905,0.9956690717932313,1.002393346055358,0.9932639970511682,1.0021155373669721,0.0010519596853413094,0.0011427184408853044,0.0015340341786697102,0.001697592827922508,0.0017046213306196024,0.0012297706417286332,0.001388574990464032,0.0012737465933582565,0.0017484356524570376,0.0016592555831736002,0.0017224761389092636,0.0016692886467010427,0.0015083889794451103,0.0018159311496885894,0.001229015411635526,0.0013261893464823272,0.0018878166174923162,0.00136286817319209,0.0019523786431302169,0.0014697349521031705,0.002025519199433374,0.0020594019620573108,0.0013917788721024174,0.0015817245042000206,0.001600010067989837,0.0021016162551363606,0.0020967370129025904,0.001172946595015774,0.0013107055609188976,0.0013199098254586831
306,306.0,0.9900467449892572,1.00497458202991,0.0019059367419836624,0.0009520121540300461,0.0014240519296423596,0.0002698672139832037,1.002120755176125,0.993494333674951,0.9979547711753534,0.9986110995753075,0.9979785106870642,1.0004710973699191,0.9922274090727801,0.9991907708177807,0.9986103521075353,0.9909005624107949,1.000007626401031,0.9915419771881706,0.9912543931172746,0.9968386188537297,0.9974909614633489,1.0020048582283596,0.9965938932647883,0.9959910862943875,0.9960311513315289,1.0036925530271494,0.9959735863145335,0.9960950862944276,0.9978218058874945,1.004192484634672,1.0048225223068301,0.9952982431121397,0.9953876891314388,1.0022392359799763,0.9929438318723064,1.001955572927047,0.0009520121540300461,0.001044689636077696,0.0013925689827403076,0.001540598543537332,0.0015469409213410294,0.001112958042673829,0.0012693172641577253,0.0011527381004933874,0.0015864583675479751,0.0015173721842253601,0.001562582535985504,0.0015263500729193475,0.001379160442295609,0.001647721004880553,0.0011152388875692975,0.0012001722446437644,0.0017126311510737395,0.0012444231451027717,0.001770978007006164,0.001330164055192408,0.0018371150901161347,0.001867760049135281,0.0012704175439791252,0.0014315198044553448,0.001448064131662023,0.0019059367419836624,0.0019015376853072662,0.0010615117338741327,0.0011981384290493163,0.0011944809362146548
307,307.0,0.99000200647251,1.0049804274099676,0.0017381308447494822,0.0008613891791400932,0.0013023873146945078,0.0002468950116109577,1.0019448991676219,0.992980898947035,0.9974963298405785,0.9981378307039885,0.9975009051329911,1.000276208693805,0.9916539363683617,0.9989897369093155,0.9981265345300785,0.9902467318512107,0.9995313694095437,0.9908889874807836,0.9906458330907439,0.9963595601933943,0.9970824879063237,1.0018112679805284,0.9961139989707289,0.9954348290217162,0.9955502605846873,1.0034887310067677,0.9954927496475263,0.9956144651994335,0.997264347637658,1.003983281103084,1.004611851506211,0.9948174359501724,0.9949062976615738,1.0020539252504475,0.9923893768132198,1.0017620704387669,0.0008613891791400932,0.0009690051268232169,0.0012742391384585959,0.0014086352792788263,0.0014142089760012713,0.0010070328958135888,0.001177836794869645,0.0010430660073174921,0.0014495653354615432,0.00141034467780767,0.0014268433340221519,0.0014182769625659581,0.0012809116693751343,0.00150582277521354,0.0010181502936141386,0.0010859287742803671,0.001564050355751451,0.001150866557699789,0.0016166817645805898,0.001203549166181433,0.0016763619101777029,0.0017042232646523037,0.0011738599058574526,0.00129529441600003,0.0013102766981887427,0.0017381308447494822,0.0017342804316467196,0.0009604658611623275,0.001111543732080823,0.001080777312063141
308,308.0,0.9899539989592837,1.004987092744017,0.0015832910638592628,0.0007795119102957067,0.001187676344439713,0.00022631686218014404,1.0018838709673457,0.992753663559358,0.9972673452295516,0.9978986097015788,0.9972622740855069,1.0002100740654485,0.9913967791453654,0.9989210305818739,0.9978823738848761,0.9899539989592836,0.9992875245552345,0.9905953146758906,0.9903740651298026,0.9961224935912172,0.9968965014898789,1.0017431948917566,0.9958813877524689,0.9951737671935841,0.9953174955677403,1.003417362161077,0.9952616968680245,0.9953849788947595,0.9969916267141377,1.0039082150880865,1.0045368963116463,0.9945860812212804,0.9946755252460666,1.00198997914355,0.992138588715036,1.0016946659665846,0.0007795119102957067,0.0008903101811090366,0.0011637073334957242,0.001285916871934948,0.0012908397863001836,0.0009112403995875746,0.0010826957208397924,0.0009438654006630751,0.0013227282273974817,0.0012981729066512291,0.0013015642915688778,0.0013052419140369977,0.0011783012042454117,0.0013741758867858605,0.0009273955984831419,0.00098261004713592,0.0014264754062845572,0.0010553709663892268,0.0014740181529155117,0.0010891442035384563,0.00152790015553118,0.001553359031606488,0.0010757465261498286,0.0011722747434642898,0.001185882140017393,0.0015832910638592628,0.0015799167891299738,0.0008691168596356784,0.0010215668131736755,0.0009779498009649063
309,309.0,0.9899025262625222,1.0049949180177453,0.0014391267612597432,0.0007059815908179055,0.0010794287643038753,0.0002066950432810871,1.0020150593297183,0.9930085477439232,0.9974234306668824,0.9980572592191117,0.997423177405272,1.0003508109646915,0.9916694602697887,0.9990622078137,0.9980419562817033,0.99025612828946,0.999438277222113,0.9908938250700634,0.9906628057848836,0.9962806128039864,0.9970776295612849,1.001872644182169,0.9960446581714569,0.9954402841293536,0.9954817240396809,1.0035504804760569,0.9954255712917841,0.995546534288894,0.9972610920205411,1.004041737118819,1.0046704062485305,0.9947503758615269,0.9948402325889243,1.0021247945209446,0.9924064688534814,1.0018239061288483,0.0007059815908179055,0.0008110998625230557,0.0010593791364497994,0.0011699067545533444,0.0011746551376224424,0.0008247786611974491,0.0009867813620117098,0.000854190157941383,0.0012037748203276063,0.001184438423566832,0.0011845206796766963,0.0011907909577492373,0.0010743045233190041,0.001249649769244502,0.000842008221978123,0.0008892796549039645,0.001297057846091108,0.0009610768126476229,0.001340142051123683,0.0009858005130001463,0.001388966311188222,0.0014120486301760502,0.0009797411382734115,0.0010611254835824794,0.0010734906204102207,0.0014391267612597432,0.0014360680530249707,0.0007867754038527558,0.0009308434425806124,0.0008850601480221905
310,310.0,0.9898494952686698,1.0050042432168411,0.0013225743140849087,0.000640152702308606,0.0009924558480356978,0.0001928216469264489,1.0021409565619006,0.9935133302250776,0.9977654445345421,0.9984033742058208,0.9977731218851311,1.0004928582797747,0.9922140551055691,0.9992114438847016,0.9983947445924467,0.990850528814347,0.9997832231023522,0.9914872986956932,0.9912311928709303,0.996632474967848,0.997414309047059,1.0020036131081513,0.9964011468665114,0.9959749677918688,0.9958381698233268,1.0036799398201621,0.9957816530071546,0.9959025356678455,0.997805810509533,1.0041706235864871,1.0047989284772831,0.9951018278477538,0.9951932428228257,1.002254668867933,0.9929388765588216,1.001954720131764,0.000640152702308606,0.0007540496994609254,0.0009777130620612963,0.0010777915382063146,0.0010829600693820142,0.0007470051747163696,0.0009187284201516834,0.0007734509568342371,0.0011100186361054862,0.0011056918334597045,0.0010921931959912855,0.0011112356973490495,0.001000953118205165,0.0011499743214261403,0.0007726202412606329,0.0008052539796248462,0.0011931639535815402,0.0008936460501209739,0.0012323783653297728,0.0008926072721942562,0.0012767752062598729,0.0012976104165335252,0.0009120128742996196,0.0009608977771789191,0.0009721356839433389,0.0013225743140849087,0.0013197173055875312,0.0007127697824456985,0.0008661606243939574,0.0008014331685732577
311,311.0,0.9897973386325443,1.0050154083269927,0.0012172073764606136,0.0005803776983651675,0.0009140062366352459,0.00018074838191966538,1.0023266475980694,0.9939062421999685,0.9981061054048661,0.9987573673697898,0.9981289837110946,1.0007001899471257,0.9926461312846043,0.9994250429407469,0.9987547388417742,0.9913270195629553,1.0001346982041455,0.9919652163470258,0.9916837241242406,0.9969935052195298,0.9977402763403854,1.002201451373843,0.9967641514421707,0.9963963988238813,0.9962015092490053,1.003873812613691,0.9961467810902783,0.9962692517161427,0.9982330581248909,1.0043642783811535,1.0049921956892587,0.9954675893063547,0.995559136595924,1.0024509508690458,0.9933580260711413,1.002152893607186,0.0005803776983651675,0.0007024909051289613,0.0009033681902494125,0.0009946260688110365,0.0010000698729006224,0.0006766142733452362,0.0008574832529645456,0.0007003764323306029,0.001025487703569055,0.0010349841878735345,0.0010091010764569008,0.0010397173296309518,0.0009351279018637575,0.0010601351333342122,0.0007102786882026533,0.0007293242930615022,0.001099479761027299,0.0008332877664131292,0.00113511213935328,0.0008084787556043806,0.0011754431099066653,0.0011942607588584506,0.0008518563400463759,0.0008705424212928566,0.0008807665602138078,0.0012172073764606136,0.0012145517680987716,0.0006457928440068238,0.0008079750147377991,0.0007258694749489736
312,312.0,0.9897484890089647,1.0050287533338873,0.001110434679103935,0.0005268009446842886,0.0008345325914106181,0.00016596472015836607,1.0023489954890012,0.9939284794502034,0.9980589348272134,0.998712668347671,0.998083154700087,1.0007247905300651,0.9926730477959343,0.9994482263330816,0.9987081087981475,0.9913605674736943,1.0000858106138666,0.9919999522024685,0.9917147260702874,0.9969475992717426,0.9977412706046263,1.0022250082679178,0.9967190023171143,0.9964281975825805,0.9961545849101906,1.0039047271117485,0.9960993795062725,0.9962186059739245,0.9982652343362568,1.0043997689698643,1.0050287533338873,0.99542266871307,0.9955145714282552,1.0024770912175047,0.9933808396279598,1.0021771288860566,0.0005268009446842886,0.0006448372909888185,0.0008253505549843611,0.0009084870351360145,0.0009136661161056695,0.0006142588966405114,0.0007874263358098446,0.000635969110476124,0.0009371173823345844,0.0009515129260651353,0.000922125060792639,0.0009556275174546412,0.000859170950857583,0.0009680123376046487,0.0006488251868999724,0.0006618243810166348,0.001003783606846655,0.0007646593869616752,0.0010360624593047866,0.0007332538242357016,0.001072595246148535,0.001089582213540143,0.000781918095794011,0.0007893734743480156,0.000798637252453192,0.001110434679103935,0.0011080460395684357,0.0005861158788812448,0.0007418091102197534,0.0006586944470609935
313,313.0,0.9897053790527494,1.0050443288265307,0.001032921903346,0.000482003817530522,0.0007800855831896043,0.00015788312643693717,1.0022888743936575,0.9933854696033572,0.9976297668808192,0.9982759517583651,0.9976406508703786,1.000656299424256,0.9920792284463478,0.9993749517559108,0.9982657947607699,0.9906968921539281,0.9996561358512349,0.9913365505059429,0.9910883387303902,0.9964997544722242,0.9973790465546886,1.002154036471734,0.9962697955102231,0.995864008492529,0.9957032148069548,1.0038334180397332,0.9956436984885783,0.9957624628924937,0.9977077481976392,1.0043297184538944,1.0049589147484397,0.9949636785350348,0.9950564697264876,1.002414544225839,0.9928013083531755,1.002106100060582,0.000482003817530522,0.0006166861506641798,0.0007724734015811899,0.0008492038161457236,0.0008543404012233587,0.0005626603553222212,0.000753050859445888,0.0005830007205607895,0.0008761512442465652,0.0009125240803034677,0.0008615810878469604,0.000916019167947301,0.0008226671704464472,0.0009040675753268604,0.0006090329199610862,0.0006054026803735841,0.0009364479505395791,0.0007299195250044227,0.0009657637943300928,0.000669999825311166,0.0009987555282940036,0.0010140118950888821,0.0007450792014451631,0.0007206994556669017,0.0007291301487350015,0.001032921903346,0.0010308454202528849,0.0005362978161186372,0.0007092750320972716,0.0006025545505319807
314,314.0,0.989670441418717,1.005061027807198,0.0009741092094429167,0.0004416341625944485,0.0007398949527725561,0.00015599400469925142,1.002170343365901,0.9927182291428,0.9971150636307208,0.9977516254857747,0.9971106384897547,1.0005242232001783,0.9913385022299119,0.9992336634544221,0.9977328447062837,0.9898590768931418,0.9991355483519069,0.9904967219678069,0.9903033836821674,0.995965836614149,0.996923925804428,1.0020289598038397,0.9957355750322398,0.9951586729172812,0.9951675047921027,1.0037089187358061,0.995107810138382,0.9952243139582738,0.9970049124359672,1.0042088483708997,1.0048387563058323,0.9944307728828895,0.9945226717505576,1.0022929502137714,0.9920850513388513,1.0019805553473307,0.0004416341625944485,0.0006022461973145808,0.0007354670984077423,0.0008073828032860296,0.0008125200826739822,0.0005159652246387897,0.000736338102504442,0.0005349303086292288,0.0008333822112384252,0.0008963718360666468,0.0008191080383646447,0.0008994141206799419,0.0008059149065246676,0.0008578268592906362,0.0005799050262457845,0.0005545178838979242,0.0008868689844832146,0.0007129953105627074,0.0009135305380319457,0.0006133524503306028,0.0009432195719236508,0.0009568323108473523,0.0007274581957610334,0.0006594495546626294,0.0006671431950685928,0.0009741092094429167,0.0009722760421835326,0.0004913750804819774,0.0006933988745474168,0.0005519144024911848
315,315.0,0.9896461087616861,1.005077453881482,0.0008958330934075671,0.00040172204342540805,0.0006820585507754907,0.00014635399250832252,1.0021111256278956,0.9925197239633453,0.9970226468404427,0.9976590008929713,0.9970233009019349,1.0004590128928537,0.9911319099105846,0.9991612291946143,0.9976512652989937,0.9896461087616861,0.9990572247234485,0.9902825430125902,0.9900934186861673,0.9958769977706593,0.9968025177736953,1.001964975181684,0.9956477846103602,0.9949438436462531,0.995080382242617,1.003642139765237,0.995023832721208,0.9951378951105289,0.9967901362783134,1.0041435213593017,1.0047732615595124,0.9943552235637375,0.99444560621579,1.0022289926996801,0.9918787757377378,1.0019170310327619,0.00040172204342540805,0.0005611252061821179,0.0006791597156143006,0.0007452943960409054,0.0007500167433927169,0.0004693780885492355,0.0006863731144037686,0.0004866625286571895,0.0007694257417742126,0.0008368585273371017,0.0007562491743297742,0.0008395792828367421,0.0007517205623215763,0.0007909759537073687,0.0005350374902207743,0.0005041114651091853,0.0008169747404517977,0.0006649291437628654,0.0008411369540031119,0.0005575051318741073,0.0008678714498266643,0.0008800547171731598,0.000678902978633055,0.0005993166154891317,0.0006062848557341618,0.0008958330934075671,0.0008941535854843461,0.00044690616977605715,0.0006464590583700681,0.0005017379953762515
316,316.0,0.9896338822819767,1.0050922106549738,0.000821567538374866,0.0003661259556838607,0.0006308927879588483,0.00013716070223245024,1.0021185374721906,0.9928333865252645,0.9972816279159693,0.9979262306176101,0.9972897990870011,1.0004655037049077,0.9914851068297756,0.9991655465669275,0.9979163593717798,0.9900418986475942,0.9993050634967039,0.9906772167222193,0.9904681129206588,0.9961486357441117,0.9970069544873214,1.0019770170127105,0.9959229153284762,0.9952737036609711,0.99535767231926,1.0036576334561773,0.9953055974154938,0.9954191672962164,0.997120105159657,1.0041628980643242,1.0047936872041103,0.99464467988732,0.9947353082635231,1.0022354488844074,0.9922242598016173,1.001928851428384,0.0003661259556838607,0.0005337223364092937,0.0006248507770627296,0.0006848697963577744,0.0006894178831744988,0.00042790605477753194,0.0006508668943353413,0.0004437203749369526,0.0007070598995278128,0.0007925884775203176,0.0006944976882311568,0.0007947378391438895,0.0007127636053246074,0.0007265293171000442,0.0004953617496462033,0.0004587462747071043,0.0007504938755007051,0.0006302277894616614,0.0007723718489806321,0.0005070573128293871,0.0007965441061173226,0.0008075193517577662,0.0006438098989402745,0.0005448465301688914,0.0005511387419474137,0.000821567538374866,0.0008201563457175613,0.0004071436491148385,0.0006135462006253565,0.0004565955252896537
317,317.0,0.9896315373619162,1.0051039017332668,0.0007931541325119585,0.0003380510763011732,0.0006031443715521097,0.0001376590150408561,1.0022023426301168,0.9932183512140612,0.9976811327675852,0.9983432735960635,0.9977067064891606,1.000559514860151,0.991911044267608,0.999261833690475,0.998342472905121,0.9905230116170215,0.999723923407377,0.9911578987067523,0.9909182248498276,0.9965671848820838,0.9973057918989667,1.002057121137581,0.9963431550979283,0.9956621656072474,0.9957782027284375,1.0037141646732148,0.995726830740112,0.9958358660788671,0.9975060689160361,1.0042055252352817,1.0048358236748431,0.9950698630918562,0.9951601631651886,1.0023216994533064,0.9926369569661654,1.0020089278762154,0.0003380510763011732,0.0005357061897036554,0.0005933620415767836,0.0006489897798312897,0.0006536427420649177,0.00039561250303064225,0.0006508416458493186,0.0004105069732817383,0.0006700745254151268,0.0007913631525076109,0.0006571247173094166,0.0007931541325119585,0.0007126414487237132,0.0006877275494342618,0.0004758978075631723,0.00042246702512362,0.0007101741646621384,0.0006295068711430083,0.0007300155105452559,0.00046597459375370627,0.0007520079224265737,0.0007620106757868068,0.0006436959239016119,0.0005001177399843155,0.0005057782894578293,0.0007742997452711998,0.0007731873727259266,0.00037577663210020023,0.0006140929001203774,0.00042052949445594185
318,318.0,0.989635917929333,1.0051111307219531,0.0007637129583879901,0.00031149324887593053,0.0005668861979060085,0.000133689476327967,1.0023916709455072,0.9937244815343357,0.998048569070912,0.9987272238395298,0.9980909651748103,1.000772065506754,0.9924670887448509,0.9994767344508252,0.9987335875257632,0.9911283685443246,1.0001115507315956,0.9917614291483773,0.9914981839046068,0.9969604186092802,0.9976974138559536,1.0022834946545163,0.9967408286478044,0.9962230706685178,0.9961807579212207,1.0039652888835549,0.9961282194777936,0.9962374686592038,0.9980964676611827,1.0044799250535004,1.0051111307219533,0.995472470897562,0.9955623888913443,1.0025282894835272,0.9931787332060525,1.002235084990842,0.00031149324887593053,0.0005164217237675443,0.0005554771948696858,0.0006070738979106247,0.0006115527460089946,0.00036495231656232137,0.0006267698280194847,0.0003788425924830478,0.0006268096717789135,0.000761947834298309,0.000614015418823375,0.0007637129583879901,0.0006864150464072808,0.0006428707983879908,0.00044927616357605485,0.00038850887601498123,0.0006635690619910547,0.0006059455561445529,0.0006815221494209932,0.00042780444143598363,0.0007015612597470516,0.0007106709090011963,0.0006198671038709668,0.0004587594670353978,0.0004638770073234935,0.0007217014570788153,0.0007207652322657389,0.00034626220347915194,0.0005913576225007509,0.00038678214971257855
319,319.0,0.9896438679120554,1.0051129221077855,0.000724911778403372,0.0002827569617452896,0.0005270936878331294,0.00012952161432457996,1.0023485174322415,0.9939309842153553,0.9981537603229175,0.9988325951402924,0.9981993374457299,1.0007310803404166,0.9927041364611484,0.9994378520087412,0.9988413406904008,0.9913963065755433,1.0002101003748771,0.9920257688138754,0.9917511082510007,0.9970729644191383,0.997794634194824,1.0022422349420674,0.9968556943631863,0.9964364821201684,0.9962955199841502,1.0039151869966396,0.9962409263398618,0.9963492543309946,0.9983057344068124,1.004423258582803,1.0050531577636612,0.9955823407614932,0.9956723923425005,1.0024818121529746,0.9934056879223239,1.0021935821756742,0.0002827569617452896,0.0004899451472087547,0.000516659927199298,0.0005638208227846206,0.0005682671678971385,0.00033135436666729425,0.0005942553839107182,0.00034397307711358876,0.0005820552429165459,0.0007233241657474965,0.0005696493643568103,0.000724911778403372,0.0006512930996798173,0.0005969642597885625,0.00041664166624985166,0.0003525830692361515,0.0006157779616957624,0.000572904279052858,0.0006321780649765442,0.0003882371931266367,0.0006506114297067292,0.0006588984314479901,0.000584997581520042,0.0004163149843794906,0.00042096030016377183,0.0006690593331771674,0.000668146923725882,0.0003143531610987974,0.0005608818155374278,0.000351033674479476
320,320.0,0.9896522312379125,1.0051099839021573,0.0007739773549776598,0.00025725819295995326,0.0005247022756400028,0.00014907447291544413,1.002222911634031,0.9936590673768132,0.9978584025336693,0.998529370257545,0.9978921522025578,1.000594570542788,0.9924129511448245,0.9992958965660498,0.9985297536723599,0.9910802158591275,0.9998998240068762,0.991711432501006,0.9914484281106228,0.996764390582043,0.9975570111126749,1.002117549504918,0.9965432946780538,0.9961487130464242,0.9959813320221691,1.0037897474485784,0.9959235334641835,0.9960325016141216,0.998020275692438,1.0042992131600583,1.0049292081829897,0.9952598288342217,0.9953502580791713,1.0023555505375363,0.9931139264959058,1.002068268903195,0.00025725819295995326,0.000519682812036716,0.0005159386891883652,0.0005602025133719382,0.0005654722899070109,0.00030159320637796394,0.0006306206915504883,0.0003133005318711518,0.0005782320236995099,0.0007723058778813391,0.0005645198348562643,0.0007739773549776598,0.0006932482579876267,0.0005923849920486993,0.00041169933301543095,0.00032069448435031496,0.0006095097087556401,0.0006019706835116033,0.0006248091440552107,0.0003529174399598857,0.0006419712576168657,0.0006498794909486167,0.0006115246711677726,0.0003782037343015807,0.00038238448014258437,0.0006586027600034913,0.0006577605855606091,0.0002859099363040042,0.0005951925328542911,0.00031930075793749397
321,321.0,0.9896578518347328,1.0051034449976233,0.0008167165730986783,0.00023500403745469562,0.000520299319328172,0.0001667874257032728,1.00198072813119,0.9929661231160688,0.9972549032650988,0.9979046802776159,0.9972649610860077,1.0003323403179953,0.9916381134019089,0.9990226063033092,0.9979003071229696,0.9902104874786567,0.9992867125229374,0.9908425840658547,0.9906283502993374,0.9961313407998139,0.9970188093097319,1.001862759049471,0.9959043560523895,0.9954136129869114,0.9953389021216548,1.0035253810289557,0.9952763888815412,0.9953830537912656,0.997281113477654,1.0040297256909474,1.0046590717373365,0.9946062108376293,0.9946972698646787,1.002104885927542,0.9923633737408981,1.001812728812548,0.00023500403745469562,0.000546708888304508,0.0005101567183967828,0.0005516642632616981,0.0005571403811095446,0.00027566037873537916,0.0006631315348175531,0.00028673435393247054,0.0005687492216161995,0.0008147267115871117,0.0005541345745628565,0.0008167165730986783,0.0007301840390098648,0.0005822859309949071,0.0004069884044974565,0.00029275430705958744,0.0005977919379638922,0.0006298007116911354,0.0006119134604661492,0.0003219278497621829,0.0006274872476067238,0.0006351304848994258,0.0006375467385718243,0.00034464792272848965,0.0003484086630482781,0.0006418216590610862,0.0006412063349295719,0.00026109413779338127,0.0006259655433599276,0.0002914965695237865
322,322.0,0.9896575736303449,1.0050944342867376,0.0007689826362479405,0.00021355677078704202,0.00048236881782887255,0.00015918554675086212,1.0018707732565015,0.9925127818499003,0.9968841267771364,0.9975224615942573,0.9968825959885733,1.0002126506892386,0.9911379527793445,0.9988983162811305,0.997519396070311,0.989657573630345,0.998917469868536,0.9902919919646238,0.9901049118701314,0.9957446104099167,0.9966871337219558,1.0017364183560695,0.9955139547521736,0.994932869124015,0.9949461707918916,1.0033919455738347,0.9948763752042176,0.9949812474851293,0.9967959668767785,1.0038883314083233,1.0045148920437317,0.9941970810035587,0.9942885312754323,1.0019881921922538,0.9918776346987159,1.0016870896405368,0.00021355677078704202,0.0005156660917625282,0.00047165987719037793,0.0005096106102476847,0.0005144258734677338,0.00025056327283965964,0.000624893528099054,0.00026083105774333317,0.0005246841796613682,0.0007670734595167322,0.0005106455824890494,0.0007689826362479405,0.0006878978624264228,0.0005374647548282573,0.0003771270505398433,0.00026594060590963127,0.0005515562717583554,0.0005935337900214152,0.0005644014860819353,0.00029237073070844364,0.0005785142910868647,0.0005855572987577711,0.0006004115260722672,0.0003128554985918886,0.0003162527116157049,0.0005913473909107186,0.0005908666481301604,0.00023727725277204566,0.0005902993559746344,0.0002647970686273091
323,323.0,0.9896493105982209,1.005084080662054,0.0007250624164070669,0.00019375330608973238,0.0004517090459268228,0.00015390774296014962,1.0018455917677505,0.9926973549846627,0.9969931730694738,0.9976354610113111,0.9969922721819325,1.0001873387991496,0.9913353499337125,0.9988768981166729,0.9976269989088722,0.9898840788045133,0.9990241569486056,0.9905181372858404,0.9903141686657647,0.9958537351470915,0.9967703351434642,1.0016975128476115,0.9956231582690042,0.9951145166997649,0.9950546352175417,1.0033438917959077,0.9949815732874336,0.9950811107978736,0.9969720669031477,1.0038317441284328,1.0044574422599148,0.9943018401992725,0.9943932350188904,1.001960763134289,0.9920738316397938,1.0016490014634583,0.00019375330608973238,0.00048477321688145586,0.0004460780306107444,0.0004821525318682,0.0004865083923510894,0.00022737425266834571,0.0005882844139551376,0.00023670231660964446,0.0004965429241344975,0.0007234894515178815,0.0004824908050017038,0.0007250624164070669,0.0006482131361540351,0.0005077049970217772,0.000351463041348965,0.0002411018382584993,0.0005208008999692223,0.0005557962652197779,0.0005325650987087506,0.00026477163302779995,0.0005456949134331151,0.0005516080361505558,0.0005618687024117859,0.0002831998292646175,0.00028626966965548077,0.0005582582719858381,0.0005577771891367738,0.000215247342342469,0.0005556515722767735,0.0002400668833429444
324,324.0,0.9896352568944069,1.0050735130161272,0.0007340648894840361,0.0001796651497664913,0.00044691082395119554,0.000162432377225466,1.0021631670238833,0.9932382144439015,0.997404510052867,0.998064398769482,0.9974215085105668,1.000535504058079,0.9919194633167435,0.9992345919433601,0.9980620456373839,0.9905256677696223,0.9994551254777484,0.9911599561798159,0.9909251854314565,0.9962887044737365,0.9972215892410535,1.0020405863310327,0.9960603825091475,0.9956914498581774,0.9954953104904413,1.0036949364502494,0.995426303623892,0.995525483976743,0.9975599152027534,1.004190076146122,1.0048174386407012,0.9947521991144105,0.994843333415365,1.0022952245789998,0.9926495043536603,1.0019924078696218,0.0001796651497664913,0.0004907279488778713,0.0004435756632183996,0.0004798390286148833,0.0004838001369188737,0.00021120594752688975,0.0005960134185382263,0.00021975165000972082,0.0004945467283745707,0.0007330235466230481,0.00048016818958558313,0.0007340648894840361,0.0006568741281348684,0.0005041393164345573,0.00034874575376859135,0.00022388387466105994,0.0005167346840282155,0.0005619146653988942,0.0005279528611583265,0.0002458201324853853,0.0005400017706459155,0.000544800878342735,0.0005707561129069432,0.0002633036908184513,0.00026612242117032516,0.0005523420962968959,0.0005518205032105396,0.0001998023135632474,0.0005629906140737852,0.00022293660389853396
325,325.0,0.9896186767205933,1.0050638602415112,0.0007400601654923344,0.00016651050951215832,0.000437420799216926,0.00016840876278021724,1.002378282528338,0.9937254712900462,0.9977487278808971,0.998424876946387,0.9977827734278292,1.0007838379725806,0.9924431237761792,0.999492796342696,0.9984264724198135,0.9910937925513512,0.9998122953369232,0.9917278026821178,0.9914711868473798,0.9966540587362287,0.9975929144785286,1.0022770752392525,0.996430057451885,0.9962095606003205,0.9958680259374221,1.0039384962991222,0.9958024032800886,0.9959014086592289,0.9980841070450187,1.0044366334786157,1.005063860241511,0.9951329977910378,0.9952235100119219,1.0025271371299986,0.9931667991241808,1.0022286726937417,0.00016651050951215832,0.0004951563350145457,0.0004305795567871943,0.0004658394022468188,0.00046959983815468657,0.00019611484584592718,0.000602156356742164,0.00020396778831008658,0.00048037564377779665,0.0007397929613948644,0.00046610441928063263,0.0007400601654923344,0.0006636456774425036,0.0004892956447448296,0.00034284536935430814,0.00020801828441378137,0.0005014088312311747,0.0005679873665186201,0.000512135769484518,0.00022859748367497857,0.0005228944919803642,0.0005270247187327156,0.0005799196112330684,0.0002453148766514757,0.0002479005863893564,0.0005343345740958433,0.0005338101157367002,0.00018541393744979194,0.0005686699689736172,0.00020714884584091458
326,326.0,0.9896028342784694,1.0050560599149723,0.0006948417115568491,0.00015186271065957744,0.00040647354738809413,0.00015973031601624094,1.002357335128678,0.9939693562886739,0.9979246995951531,0.9986086767012445,0.9979672521463147,1.0007701539645786,0.992715602278825,0.9994814216635292,0.9986139007870309,0.9914055268579958,0.9999945959199423,0.9920360771263798,0.9917607429769841,0.9968369027799862,0.997729691562284,1.002254610610029,0.9966152858450064,0.9964700328227193,0.9960521807892246,1.003917619346107,0.9959841912063665,0.9960809592709023,0.9983480637996633,1.00441652336121,1.0050443203958241,0.9953125116784196,0.995403484650981,1.0025086183848988,0.9934316996333636,1.0022059762541058,0.00015186271065957744,0.00046464582643969486,0.0003995872422353013,0.00043204753294323535,0.0004357042527707875,0.00017885734758287534,0.0005655122686942013,0.0001860776490444142,0.00044571240833291936,0.0006948417115568491,0.0004323287973862256,0.0006946893943493435,0.0006234471983947907,0.00045385610455448306,0.00031801557642876886,0.0001893936657462551,0.0004651117350110038,0.0005326114222491321,0.00047494524070878916,0.00020802535481039347,0.0004847121056434309,0.0004883711547231759,0.000543728591606589,0.0002231241882375591,0.00022546160571914754,0.0004951926226376186,0.0004947022657485647,0.00016897469895180438,0.0005340471942993754,0.00018861855417651632
327,327.0,0.9895909937697249,1.005050284350127,0.0007013502369168184,0.00014522240580003832,0.0004057797087136515,0.0001652093578225815,1.002206714630977,0.9936628838930732,0.997735773741117,0.99841990673122,0.9977777841024897,1.0006063376502359,0.9923907479984216,0.9993107441186587,0.9984270696320312,0.9910642563382839,0.9998151538996835,0.9916931031236289,0.9914254872548887,0.9966453530512553,0.9975018093269021,1.0020894663956013,0.9964253968033034,0.9961459897283416,0.9958611416382086,1.0037509942290248,0.995794992335632,0.9958918648953232,0.9980223624275457,1.0042475963211266,1.004875416654909,0.9951239979625484,0.995214225073108,1.0023507368824067,0.9931141038689749,1.002041304459274,0.00014522240580003832,0.00046775920822030346,0.0004031356637116673,0.00043533721320138943,0.0004391591477612618,0.0001709054169593097,0.0005699146966000641,0.00017819119928846568,0.00044874550319990727,0.0007013502369168184,0.0004349153776298831,0.0007010523375156645,0.0006289547616328243,0.0004561934210808287,0.0003188861332335912,0.00017959365238089442,0.00046726653170664506,0.0005351436622446945,0.00047667893688229274,0.0001969958668450682,0.000486389773423882,0.0004899683097304862,0.0005454633483533702,0.00021087219508442317,0.0002130295247161585,0.000497106962651871,0.000496557067050887,0.00016110660952087195,0.0005385407123496129,0.00017895538571636974
328,328.0,0.98958641939605,1.0050465145448042,0.0007679621877756733,0.00014158084794667258,0.00043189126472212085,0.00018805621069973858,1.0020116442452771,0.9929230465947577,0.9971515143297481,0.997820685362596,0.9971783424335682,1.0003955717323272,0.9915728452776793,0.9990890865400067,0.997825677264923,0.9901510212517245,0.9992259547819977,0.9907806260182863,0.9905648496516998,0.9960401976141778,0.9969714729914081,1.0018858753841082,0.995817787142218,0.9953552275212239,0.9952514478791686,1.0035428549256484,0.9951824951717269,0.995279537247198,0.9972228510677712,1.0040335260245716,1.0046596681354942,0.9945081338802204,0.9945977218059325,1.0021496761407158,0.9923206836973126,1.0018372790356707,0.00014158084794667258,0.000510474963155634,0.0004327834241668471,0.00046652081434231927,0.0004705241456612649,0.0001665483751202695,0.0006230184452168426,0.00017413319655256224,0.000479570170741597,0.0007679621877756733,0.00046351468119306023,0.0007671554756723744,0.000688185937721745,0.00048723497359868677,0.00034135639356655783,0.00017392213883197575,0.0004986794080827951,0.0005823201896477366,0.0005080526577339354,0.00019058435545098626,0.0005185687382076062,0.000522356554219918,0.000592680417533074,0.00020376471858925453,0.00020588020600422765,0.0005305907941329875,0.0005299299863866735,0.00015669496143731347,0.0005887689082247013,0.00017337987474833817
329,329.0,0.9895923753591338,1.0050447314968327,0.0007574847982902035,0.00013233880374986941,0.00042065725166913595,0.00018828621180683012,1.0019437073887671,0.9924504384707733,0.9967970014834996,0.9974594065447476,0.996817897708851,1.0003205737204441,0.9910574460899266,0.9990092219004861,0.9974679043195819,0.989592375359134,0.998883757386228,0.9902227317566366,0.9900262317406613,0.9956767281375133,0.9966586354036067,1.0018148320464688,0.9954556667450115,0.9948416425876456,0.9948898336958658,1.0034636189644885,0.994816639774403,0.9949137383288852,0.9966953396685694,1.00394840200825,1.0045721816012139,0.9941384099249385,0.9942281936913945,1.0020794285649317,0.9918139957082928,1.0017654803984253,0.00013233880374986941,0.0005034006123371379,0.00042215514385191173,0.0004546683291643524,0.0004584855893348659,0.00015564280471300028,0.0006145948957779217,0.0001628240975829573,0.00046666960116697315,0.0007574847982902035,0.0004503410620927913,0.0007563651551370578,0.000678749898952539,0.00047429584779222657,0.0003331451754825929,0.00016267838256453073,0.00048530595468382267,0.0005737189054638804,0.0004942064345370719,0.0001784162828752703,0.0005048332241389213,0.0005086525787653311,0.0005838451999975774,0.00019098764819731878,0.00019307130794064752,0.0005170940449716377,0.0005164223892436925,0.0001464381386493817,0.0005807294608843321,0.00016215578173425728
330,330.0,0.9896110334201894,1.0050449162040416,0.0007183672522541304,0.00012741969238842728,0.0003972782365923914,0.00017713364970145556,1.0019101717118921,0.9926139898370673,0.9968751278660913,0.9975353937667744,0.9969004783569994,1.0002902174726467,0.9912362986970364,0.9989785857527897,0.9975521176901463,0.9898011201458958,0.99896389924275,0.9904313634820797,0.9902192247470964,0.995758702981514,0.9967291373127493,1.0017809263592217,0.9955380761984008,0.9950085410309091,0.9949720911007909,1.0034293627572948,0.994900694549481,0.9949975571898001,0.9968606624834753,1.003918364684977,1.0045433942883215,0.9942271667921984,0.9943157737017898,1.0020459755161706,0.991981909499391,1.00173176146005,0.00012741969238842728,0.0004789655650570095,0.00039495178120478293,0.000425514585289239,0.00042896343608966403,0.00015005829599397765,0.0005832995145939001,0.00015707345587129398,0.0004367492153438702,0.0007183672522541304,0.00042172953106577455,0.0007173915697136131,0.0006439514312800634,0.0004436398675019496,0.0003171031438573213,0.0001561631563695833,0.0004537439357029982,0.000545530077056089,0.00046202226197667514,0.00017085391190453753,0.0004718835207283818,0.0004752886942057625,0.0005555803293677178,0.00018266756672545337,0.00018465186917525752,0.0004833482471225468,0.00048272302726081503,0.0001410149826607967,0.000551991394356891,0.00015570578565321662
331,331.0,0.9896401955785195,1.0050470496642592,0.0007335693146649979,0.00013040500754338066,0.00039943579804105594,0.00017976188515178926,1.0021225722660942,0.9930705659291528,0.997223360351713,0.9978942872196721,0.9972623199639642,1.0005178699220048,0.99172855752126,0.9992107616692667,0.9979189791912967,0.9903452468483586,0.9993241776694567,0.9909759781080539,0.9907355600414042,0.9961191200110024,0.9970771417809771,1.0019920419543122,0.9958964729561176,0.9954799462595658,0.995329507845184,1.0036321419193428,0.9952556872517904,0.9953508823248937,0.9973342061452363,1.0041157291813947,1.0047390412794828,0.9945794705980332,0.9946692238208886,1.0022635186289188,0.9924637119130332,1.001943738996671,0.00013040500754338066,0.0004937784734924702,0.00038848141013945515,0.00041902799290539423,0.0004221232486206024,0.00015475003211250633,0.0005975519117235572,0.00016243268863734228,0.0004299266004504933,0.0007335693146649979,0.00041548865254695694,0.0007327103076227781,0.0006588651352677661,0.00043621113017706405,0.0003240055576277436,0.00015886469256228689,0.0004458770102032335,0.0005615204066716908,0.0004538998646516978,0.00017283420785044735,0.00046330357694387774,0.0004661326295056155,0.0005724834623210804,0.000183944393653182,0.00018580736883770394,0.00047449677042010134,0.0004738559395169963,0.00014464430713158856,0.0005675980103627794,0.0001584838370668923
332,332.0,0.9896765713929498,1.0050511128753146,0.000742123382783597,0.00012673188285846138,0.0003962106871233845,0.00018343744206849292,1.002298738908025,0.9935182552262782,0.9975693276954205,0.9982449062073813,0.9976190717291528,1.0007056680704132,0.9922121452703957,0.9994031581305357,0.998283882858312,0.99087898501673,0.9996835288313657,0.9915075805485403,0.9912443289271261,0.9964729757835825,0.9974054570084839,1.0021634337580083,0.9962532281937553,0.995953790476324,0.9956847024554999,1.0038009003840047,0.9956107832562165,0.9957062370745414,0.9978165699841648,1.004279139005221,1.0049001602413297,0.9949298865803731,0.9950218693469313,1.0024396788493843,0.9929365279487382,1.0021151790334664,0.00012673188285846138,0.0005021447565420345,0.00037969149671194526,0.0004099859406690403,0.0004128748725576023,0.000151502327056328,0.0006055105784705432,0.000159376808406526,0.0004206172529097325,0.000742123382783597,0.00040641307248163127,0.0007409897623115902,0.0006672607545846408,0.0004261170080930643,0.00032328402886470475,0.0001541101681882946,0.00043551376277244585,0.0005706296561422192,0.0004431282600269927,0.00016730006483288442,0.00045192327563368565,0.0004542453730236968,0.0005821599454233624,0.00017763039679604794,0.0001793390134222584,0.0004625668301538079,0.000461940134155338,0.0001409467837395097,0.0005765015141887775,0.00015376150990076832
333,333.0,0.9897168704223063,1.0050570868350366,0.0007009036057106716,0.00011652233009109432,0.0003704013059935887,0.0001743548065789067,1.0024749132136825,0.9937722194483463,0.997790986022772,0.9984754447046914,0.9978464811409041,1.0008855842234095,0.9924889391339898,0.999583852080901,0.9985117963007216,0.9911836765377635,0.9998996701265234,0.9918112098119892,0.9915355383653061,0.996703681958753,0.9976272069685779,1.0023352551002145,0.9964844022947345,0.996216154498182,0.9959162160875935,1.0039668479166337,0.9958415349356783,0.995938728191997,0.9980769100358111,1.0044377805039002,1.0050570868350366,0.9951566563331126,0.9952500859367038,1.0026170239928038,0.9932095244456284,1.0022871877796018,0.00011652233009109432,0.00047454103861306585,0.0003534378639616759,0.0003816527173396263,0.00038432099424016313,0.00013940239841801392,0.0005718686767081927,0.00014675174897685504,0.00039154818140203367,0.0007009036057106716,0.00037817949946236315,0.0006996146019104577,0.0006302056763436044,0.0003963428478679252,0.0003018198323337979,0.00014166704264145216,0.0004050455852412269,0.0005391575406933953,0.0004119630409680039,0.00015366966294700553,0.00041984084189698365,0.0004217984251298746,0.0005501206846511767,0.00016308739767424474,0.0001646383462193983,0.0004294487843575724,0.00042890360627853466,0.00012961238411883196,0.0005446348166298198,0.00014133900698060095
334,334.0,0.9897578022254151,1.0050646785302917,0.0007146978297804855,0.00011142654782738072,0.00036980746062140294,0.00018079645178051878,1.0024010835708577,0.9936903337529718,0.9976871844108416,0.998373133756806,0.9977396462905597,1.0008089890978953,0.9924102054167735,0.9995049141390513,0.9983988403700219,0.9910988933518514,0.9997808551220627,0.9917279714630823,0.9914541851623526,0.9965970450431038,0.9975366793037844,1.0022605471204789,0.9963844349368072,0.9961391809202218,0.9958175394877128,1.0039071300833202,0.9957430416859429,0.9958419700063628,0.9980040541618589,1.0043814488713836,1.0050009902635388,0.9950589101785186,0.9951527674565971,1.0025452993963078,0.9931300604168456,1.0022127319397836,0.00011142654782738072,0.00048417593544145546,0.0003518141357939863,0.00037865742642122316,0.00038111479428459355,0.0001329903733372801,0.0005834482017461201,0.00014029025502918833,0.00038766313730758116,0.0007146978297804855,0.00037407242419128575,0.0007136383992716024,0.0006427723246972997,0.00039269377013957007,0.0003021209956298128,0.00013495117047758739,0.0004006858360976233,0.0005502257420381065,0.0004072190054504903,0.00014600488220746824,0.0004145759348376357,0.0004163649164884131,0.0005613642305285747,0.0001548426641604857,0.0001563109448883806,0.0004236035038903784,0.00042321176453156154,0.0001236528895317548,0.000554975644313028,0.0001346581383017335
335,335.0,0.989796076361101,1.0050724989040973,0.0007907793480814126,0.0001073537886780743,0.0003955909954342255,0.00020717934066930124,1.0021448909999646,0.9931386713813135,0.9972757910302815,0.9979495367422289,0.9973133497306448,1.0005340910446991,0.991817486623243,0.9992205574996672,0.9979667637901837,0.9904438359478822,0.9993507642667814,0.9910753230140776,0.9908338436978844,0.9961622036674103,0.9971087254112163,1.001989204824243,0.995945611171053,0.9955640332672757,0.9953731282393383,1.003627219177162,0.9952919872916438,0.9953880724272006,0.9974300727002153,1.004095489792209,1.004713525471034,0.9946038735684455,0.9946989989006605,1.0022789824431766,0.9925530032313685,1.0019413654907752,0.0001073537886780743,0.0005368135354307447,0.00037618279888324246,0.0004029176689545186,0.00040511027704974694,0.0001279341723246273,0.0006467856665280098,0.00013533665890729811,0.0004108559607159653,0.0007907793480814126,0.00039522001448311534,0.0007897513629083996,0.0007122164379239114,0.0004167614749464072,0.00032252709994823727,0.00012933633395429133,0.00042406406394430974,0.0006115816480063517,0.00043026620182659423,0.0001397919591269216,0.0004376583168911864,0.0004392827028474206,0.000625175197200014,0.00014829674578182724,0.00014978057827569157,0.00044665197510568565,0.0004464000092692491,0.000118833351979597,0.0006149581643914047,0.0001291063486625038
336,336.0,0.9898284023881905,1.0050788848885088,0.0007816086607842992,9.952492011388912e-05,0.0003862341671958822,0.00020812765630212786,1.001875653889856,0.9926486378654715,0.9968917752400608,0.997554643159696,0.9969179653290766,1.0002455301804662,0.9912885906427801,0.9989225000828231,0.9975690434375521,0.9898635839581983,0.9989591442846915,0.9904966343539519,0.9902811408650491,0.9957594296977149,0.9967078919152238,1.0017064616945237,0.9955395686286128,0.9950493983259675,0.9949630099505209,1.003343234661519,0.9948790044453277,0.9949753741113918,0.996910740553972,1.003809308864845,1.0044259101903306,0.9941851855256904,0.9942817558983018,1.0020000312757569,0.9920369259403997,1.0016584496344239,9.952492011388912e-05,0.000532120949002445,0.0003676918135463319,0.00039305680785679765,0.0003948442659514518,0.00011849734606589698,0.0006407595411089762,0.00012549258959780466,0.00039976019910591,0.0007816086607842992,0.0003836688755969667,0.000780574909326614,0.0007051809388891827,0.0004059262325094833,0.0003140787117449657,0.00011963867599530305,0.00041243619803203166,0.0006076341109403018,0.0004180821055770779,0.0001294124423327362,0.0004252559299587514,0.00042672687468943557,0.0006223396090758684,0.00013731257287708513,0.00013873575809763314,0.00043382145654423805,0.0004336242245382208,0.00011005231234014146,0.0006097115883051509,0.00011945439537147173
337,337.0,0.9898514898655091,1.0050821734155815,0.0007303102932214104,9.351648613994966e-05,0.00035983443274485,0.0001943071739757112,1.001813478465373,0.9926475582067513,0.9967878293786123,0.9974403344960202,0.9968029925261402,1.00018171886816,0.9912860339838946,0.9988580191413556,0.9974463211272007,0.989851489865509,0.9988246441707958,0.9904865300406899,0.9902752384776771,0.9956429466860481,0.9966456614818798,1.0016439704610878,0.9954228668024946,0.9950377505742587,0.9948466965452434,1.0032792236789732,0.9947616990350756,0.9948570390691681,0.9968926912596032,1.0037441077951887,1.004359940884337,0.9940675271067463,0.994164639629351,1.0019348845392548,0.9920346855700071,1.0015953069278667,9.351648613994966e-05,0.0004976118523166372,0.0003419139223800904,0.00036543993869405544,0.00036721588263130913,0.00011118240913776445,0.0005985148679402547,0.00011767579707746458,0.00037194506540533977,0.0007303102932214104,0.0003570223007136903,0.0007294193489759099,0.0006587549183836801,0.00037716387657942446,0.0002933983383516103,0.00011168532130587836,0.00038294317929680365,0.0005668723932116293,0.0003879980606762817,0.00012029390830600012,0.0003943572936381352,0.00039559849248185303,0.0005802820581507534,0.00012727702098728496,0.00012851445726263177,0.00040196173668727905,0.000401844974507765,0.00010320958551441589,0.0005695634815036635,0.00011154572086653677
338,338.0,0.9898634251464392,1.00508070141737,0.0007254546347220719,9.229287775734287e-05,0.00035382566249294174,0.0001935277110721325,1.0020918683591027,0.9930276771515192,0.9970449804033005,0.9976964616035253,0.9970589438545302,1.0004720082425327,0.9916884035148202,0.9991561558596161,0.9976949090787222,0.9902808400835689,0.9990568059908563,0.9909161691406708,0.9906919644872391,0.9958988535304442,0.9969485875357083,1.0019195419340694,0.9956808074900527,0.9954221477830636,0.9951066330518632,1.003552642184633,0.9950214136170522,0.9951157974597546,0.9972709461182863,1.0040135935499135,1.0046288217728965,0.9943286611275888,0.9944260746033153,1.0022153481509213,0.9924302518643577,1.0018703129621414,9.229287775734287e-05,0.0004953707847444326,0.0003347540044987375,0.0003570866145196361,0.00035959508212024766,0.00010945191341650464,0.0005940431819999456,0.00011569395574526367,0.00036500385414305037,0.0007254546347220719,0.0003505892811224765,0.0007244606442268262,0.0006542233372322892,0.0003681897197965777,0.000289793994575624,0.00010844292453665763,0.0003735020642111206,0.0005617295482276093,0.0003778672982366746,0.00011571876821069309,0.0003834220898350935,0.00038442610098002533,0.000574735037995108,0.00012163149474137568,0.00012260051290488452,0.00038980577118442053,0.0003899319651321915,0.00010127222764154422,0.0005653250909831454,0.00010835509934667476
339,339.0,0.9898678017625908,1.00507280582593,0.0007232053860853684,9.381462806794087e-05,0.0003512338548461844,0.00019280896789273342,1.0023300194148939,0.9934423847032346,0.997331417958,0.9979897559958617,0.9973522652281402,1.000736099052437,0.9921257181433176,0.999430439949032,0.9979810827624527,0.9907406193736471,0.9993266217995219,0.9913766671061858,0.9911423890456118,0.9961936280101066,0.9972691015567547,1.0021638194442704,0.9959813584817107,0.995854948207056,0.9954072572730517,1.003793381998538,0.9953224230741916,0.9954181534716863,0.9977027415922824,1.0042465010046062,1.004860773394762,0.9946267764945285,0.9947248524184716,1.0024641525228148,0.9928648284013469,1.0021140183441273,9.381462806794087e-05,0.0004949516768634827,0.0003317150743679969,0.0003532294729612525,0.0003560817238450563,0.00011043895589121432,0.0005921699443256117,0.00011645784830296692,0.00036203187110622986,0.0007232053860853684,0.0003474791738178547,0.0007219155658815801,0.0006524894480636533,0.0003637084924814762,0.00028945901523038276,0.00010794263337530617,0.00036877637420399295,0.0005594079043570877,0.00037255611229397177,0.00011397539541573609,0.0003774430258031568,0.00037843273733147506,0.0005721290588424861,0.00011867541762257396,0.00011934383312372155,0.00038244192417187213,0.0003828941493480141,0.00010207413550401344,0.0005638862372121153,0.00010788842948793715
340,340.0,0.9898695900401303,1.0050568235733166,0.0006797752891465321,9.041470287576048e-05,0.00033041354805713553,0.00018062153769048497,1.0025020163142855,0.9937713231073839,0.9975528116491587,0.9982182398563241,0.9975802923234699,1.000923515626529,0.9924809452217852,0.9996228441025862,0.9982093501505158,0.9911223877444981,0.9995448285353019,0.9917595703721793,0.991512891680747,0.9964260210514139,0.9975229547391793,1.0023471025940855,0.9962181951266486,0.996205126456472,0.9956463196059503,1.0039868043396682,0.9955647990358822,0.9956653647218436,0.9980624541123787,1.0044434803477542,1.0050568235733164,0.9948683281975492,0.9949667124630591,1.0026441668394919,0.9932119646193461,1.0022968428237897,9.041470287576048e-05,0.0004654207439715221,0.0003118521697289575,0.0003320662178531742,0.00033459584313275093,0.00010586465633143919,0.0005566492126785079,0.00011142889554876545,0.0003402163221536035,0.0006797752891465321,0.0003261150658701806,0.000678467477161883,0.0006134828803392708,0.0003416350112135576,0.00027333147274407905,0.00010292776907269844,0.0003463310348347686,0.0005252901030215895,0.00034973717120871444,0.00010809207677641289,0.00035408873713134713,0.0003551025672747358,0.0005369228393163182,0.00011195914006188824,0.00011245786947551658,0.00035823571094623536,0.00035879691007656596,9.7966394842364e-05,0.0005302904396118452,0.00010289171731308385
341,341.0,0.9898737603052237,1.0050320823457763,0.0006486938147844192,8.720854865359326e-05,0.0003151581680420278,0.00017190953260549506,1.002373877500813,0.9937220758362533,0.9974291289081189,0.9980829006339134,0.9974408309488044,1.0007777194364746,0.9924288136550493,0.9994723790170871,0.9980548634850585,0.9910577052034414,0.9993712041031007,0.991697861089705,0.9914589460505296,0.9962859155709185,0.9974124213372413,1.0022084436393133,0.9960756040706265,0.9961537414086423,0.9955000712301616,1.0038547258747548,0.9954160750682677,0.9955138270973748,0.9980053661008135,1.004315407698232,1.0049294280429903,0.9947208526095602,0.9948192306447109,1.0025068429737052,0.9931618751468931,1.0021579974048904,8.720854865359326e-05,0.0004451687153474647,0.0002960510296865767,0.00031508489101702024,0.0003176565131611214,0.00010201178865719926,0.000531222929590131,0.00010750792517710418,0.00032325617068653696,0.0006486938147844192,0.000310591235611222,0.0006472384901320063,0.0005852394278694389,0.0003246198509866335,0.00026213571536329533,9.923639168297503e-05,0.0003290164086620275,0.0005012823217564522,0.0003324835768835981,0.0001041429551947329,0.0003369164800875959,0.00033800164093704545,0.0005116242755960903,0.00010792223514783911,0.00010845282018275579,0.00034099077184017955,0.0003413791449217569,9.444867059294334e-05,0.0005059602358416831,9.920006520939748e-05
342,342.0,0.9898852828840374,1.0050018728463253,0.0006723756719893394,9.486835364924245e-05,0.000327611849771459,0.00017641368338005658,1.0021087540295364,0.9932214408155803,0.997103020657433,0.9977462032187314,0.9971028136330854,1.0004792293130695,0.9918971479548382,0.9991633593054864,0.9977112815680036,0.990493231578721,0.9990343389580373,0.991135751512972,0.9909089856210376,0.9959385269627139,0.9970221382905265,1.0019114802193547,0.9957226585269041,0.9956249641927178,0.9951436797421398,1.0035438087202553,0.9950557868592955,0.9951465999418513,0.9974680307996602,1.0039994675458606,1.0046129163783928,0.9943625954598527,0.9944612885946045,1.0022237537248448,0.9926350379061053,1.0018612247152112,9.486835364924245e-05,0.00046403499536716277,0.00030451612644798295,0.00032374075072014256,0.00032654161248501677,0.00011066804215145265,0.0005511472943559391,0.00011694092095987272,0.00033257421798169035,0.0006723756719893394,0.000320719955287996,0.0006704414967703066,0.0006065452318240392,0.0003343605323149779,0.00027660568210424665,0.00010762205355085184,0.0003388089485064876,0.0005202169329884298,0.0003428680906196112,0.00011243700993184325,0.00034785661896950376,0.0003490333099638414,0.0005297831298580886,0.00011640394774872546,0.000117094919398518,0.0003525542991602022,0.00035258879031952085,0.00010260011360258707,0.0005248125333675075,0.00010759391074864727
343,343.0,0.9899091281027386,1.00497047653217,0.0006673016359234558,9.914660348394584e-05,0.0003283950302287036,0.0001732036650503298,1.002003282545387,0.9927767519211432,0.9967602605172025,0.9973947002076347,0.9967471046408172,1.0003614220760786,0.9914207864336135,0.9990402050580935,0.9973521132375956,0.9899697015813516,0.9986822310724667,0.9906134532096529,0.9904066790519863,0.9955818372731459,0.9967148273810394,1.0018050906180946,0.9953639384455252,0.9951649383050492,0.9947835904126784,1.0034533639186798,0.9946928745040727,0.994781764123435,0.997014252305242,1.003918772082025,1.0045334397303962,0.9940010284529651,0.9940995051814092,1.0021147586833041,0.992163715005369,1.0017553199976827,9.914660348394584e-05,0.0004616438398472318,0.000304801831717485,0.0003242041390394199,0.00032697569663349814,0.00011534155152915883,0.0005471299603942959,0.00012201376293663815,0.00033334239414819236,0.0006673016359234558,0.0003226258865104529,0.0006650917734927273,0.0006018643494367818,0.0003352222459033868,0.0002799129951066065,0.00011205074137317993,0.0003396752884058155,0.0005169084419441753,0.00034396920860198346,0.00011665643863797975,0.0003491017192517881,0.0003502653740097858,0.0005263384447153593,0.00012059664889968408,0.00012139792078249383,0.0003541770947210804,0.00035395398577976826,0.00010714615499519961,0.0005209384452330636,0.00011205633340647249
344,344.0,0.9899502662874928,1.004942174860518,0.0006197982400811755,9.648394166200651e-05,0.0003070994685473525,0.00015941844902725858,1.0021301614987348,0.9927478084305493,0.9967780226997389,0.9974124168231393,0.9967634242477889,1.0004891750833782,0.9913986353550853,0.9991692227885567,0.9973642427814897,0.9899502662874929,0.9986916829668087,0.9905928840990851,0.99038346358417,0.9956013560161696,0.9967587437468285,1.0019416269221948,0.9953858491802416,0.9951397303923284,0.9948072083047471,1.003603546976368,0.9947174338892875,0.9948073487827104,0.9969914607362202,1.0040767167731812,1.0046929179520934,0.9940293038119775,0.9941266841415926,1.0022429193753681,0.992138746629895,1.001891845309587,9.648394166200651e-05,0.00042980719576106414,0.0002845652283793155,0.00030268299075229604,0.00030523873624674927,0.00011177543572834767,0.0005087320361845136,0.00011821475248294668,0.0003111995290730038,0.0006197982400811755,0.00030155981472816543,0.0006177388717773068,0.000559382080207667,0.0003129001991859652,0.0002624007125528863,0.0001081806669584085,0.0003170454400468233,0.0004804984473229951,0.0003210489120231919,0.00011231862454734658,0.00032580039956193015,0.00032687745774186665,0.0004889126629928045,0.00011579806128104345,0.00011653219296399533,0.0003305476687685709,0.0003303021422095255,0.00010393404099605857,0.0004845285218548439,0.00010817905234775852
345,345.0,0.9900113607966788,1.0049212492885764,0.0005981611489282932,9.951844709458056e-05,0.0002961191977290208,0.00015230709005770746,1.0022788759324743,0.9930709412270041,0.9970286499070535,0.9976687636519432,0.9970222452049488,1.000646345774847,0.9917494228306625,0.9993295346905502,0.9976237742149334,0.9903402152184599,0.9989487779157469,0.9909800221985162,0.990749920767558,0.9958667325458648,0.997015471977477,1.0021058067659183,0.9956578785438475,0.9954828536497631,0.995079877376909,1.003777176610041,0.9949890459930434,0.9950772445936645,0.997333426958675,1.0042529611550752,1.0048695785148727,0.9943006233964933,0.9943983585084049,1.0023958580767234,0.9924850549408465,1.0020559473926656,9.951844709458056e-05,0.00041937970518026455,0.00026963040902434204,0.0002861375692828728,0.0002884232273665486,0.00011526001845774856,0.0004941577410835385,0.00012204549584561056,0.0002929311275083329,0.0005981611489282932,0.0002824911649517966,0.0005964776027044986,0.0005420453088083402,0.00029536292998590634,0.00025476941625933816,0.00011015373283583763,0.00029952709930251126,0.00046663194193847916,0.00030322299179210446,0.00011355142540815667,0.0003074925749562991,0.0003084850177953309,0.0004734531674773473,0.00011604172805068552,0.00011660121713450747,0.0003116386817751308,0.00031148890635517284,0.00010681086600999751,0.0004716064895094745,0.00011007877904757837
346,346.0,0.9900858471175257,1.0049119812735523,0.0005966790894886683,0.00010465824684189457,0.0002951116819420291,0.0001509846262634233,1.0023277680046376,0.9933687607766439,0.9972328548031864,0.9978766118495398,0.9972274732596449,1.0007016564316829,0.9920603589794948,0.9993867077768718,0.9978191237671249,0.9906663165782696,0.9991296326526221,0.9913038961258975,0.9910663865971776,0.9960756168830683,0.997203874068314,1.0021560026366687,0.9958674154015101,0.9957847894406238,0.9952917539011324,1.0038227076626298,0.9952018496121153,0.9952922205209406,0.9976306797495413,1.0042948892472625,1.0049119812735523,0.9945155343602928,0.9946135177204719,1.0024478768736789,0.9927958545423184,1.0021063626103968,0.00010465824684189457,0.000423293707372957,0.0002633287660048716,0.0002790453070147694,0.0002810729635233804,0.00012170621851841439,0.0004965929455356149,0.00012903230101730896,0.0002843463635566902,0.0005966790894886683,0.00027264987424796777,0.0005954119235997132,0.0005433667591766019,0.0002876772563930674,0.0002562585916034663,0.00011512654998688379,0.00029220661272298226,0.000469924153377213,0.0002957298806916588,0.00011838851704399908,0.0002997950344453147,0.00030106230928021174,0.0004764859334165907,0.00012017358757909153,0.00012054395899767377,0.00030327818973579444,0.00030323297478554575,0.0001123699065569857,0.0004749345019134786,0.00011497803383206265
347,347.0,0.9901648537694734,1.0049171524485954,0.000568952225823719,0.0001012343690079735,0.0002808094450866008,0.00014390613445708968,1.0023568600713875,0.9935642663276161,0.9974375391162364,0.998078779959669,0.9974326396496992,1.000721077474798,0.9922721015172249,0.9994052202566583,0.9980244632725659,0.9909018098660365,0.999326951324295,0.9915368584166195,0.9912895280075449,0.9962842023053068,0.9973472733958036,1.0021753873713262,0.9960731598071109,0.9959772503440011,0.9954958899351788,1.0038261927764662,0.9954021790361204,0.9954910483446573,0.9978146543437367,1.004288876649514,1.0049042318330266,0.9947133337935377,0.9948121813138895,1.0024676156662211,0.9930025463168242,1.0021259222282228,0.0001012343690079735,0.0004054157306903867,0.00024777318408625114,0.000262517324560255,0.00026433849530008223,0.00011794360805133035,0.0004750494952306634,0.0001250537869263942,0.000267199117984301,0.000568952225823719,0.00025585112041577563,0.0005680276897533546,0.0005193992737707769,0.0002705830336641642,0.00024445304192734327,0.00011135726780372205,0.0002750712794385342,0.0004500957433690313,0.00027841692079693753,0.00011467583181316585,0.00028230286033979453,0.00028377036016889555,0.00045671274407826646,0.00011628995982391865,0.00011655522847088545,0.00028534562298008955,0.00028534069401041427,0.00010879620008619621,0.0004545711133283404,0.00011119002889706144
348,348.0,0.9902395092719624,1.0049335451506267,0.0005392182246534799,9.820966210178011e-05,0.00026730443770549945,0.000135575591334915,1.0022072772626542,0.993510318131552,0.9974303267093059,0.9980693291413528,0.9974188981766295,1.0005476867722751,0.9922237435905259,0.999225516494443,0.9980062864553466,0.9908634711614824,0.9992985538304164,0.9914936259309023,0.9912486347925303,0.9962662385711364,0.9972631203425951,1.00199872160874,0.9960510827489935,0.9959222959760254,0.9954721540499687,1.0036400268835552,0.9953711183766554,0.9954586109038168,0.9977529139760386,1.0040909604383317,1.004702457348796,0.9946724755100809,0.9947717835381255,1.0023041306703244,0.9929557432585301,1.0019500378769268,9.820966210178011e-05,0.0003859994225144047,0.00023341205589333364,0.0002475465886065691,0.00024937162716549263,0.00011521659329545506,0.00045144397945795256,0.00012226125185307586,0.00025270179920098803,0.0005392182246534799,0.00024276083275109997,0.0005381464717568509,0.0004930800872480984,0.00025555637000260293,0.00023370206399191842,0.00010910008407289167,0.0002599616577296659,0.00042864135811602084,0.00026327157123044433,0.00011262095939768024,0.0002670648824859227,0.0002688600779175238,0.00043536152051216917,0.00011425924874956113,0.00011452563933512995,0.0002696738973145598,0.0002696448439641603,0.00010604631857889098,0.0004325245920727529,0.00010894944919450962
349,349.0,0.9903009421444335,1.00495644189251,0.0005521740834079009,9.867638992975227e-05,0.00027345216923801546,0.00013968977778938227,1.0020716625491055,0.9932766195040428,0.997243463674739,0.99787543423439,0.99722385732729,1.0003961455557613,0.991980560379869,0.9990685444277174,0.997808259473518,0.9906075855583644,0.9990965143189021,0.9912385017944074,0.9910017711790763,0.9960654528825926,0.9970649318479272,1.0018468969163452,0.9958460431782822,0.9956843566469528,0.995264937563603,1.0034879032052575,0.9951619887687393,0.9952492599329994,0.9975079069347051,1.0039364414368337,1.004546971628073,0.9944584895059895,0.9945583334494258,1.002159190220169,0.992715084042948,1.0017983079472845,9.867638992975227e-05,0.00039757931540926366,0.00023776272380481302,0.00025235178774041635,0.00025457016879147767,0.00011675948039066977,0.000463346271126823,0.00012407919592354388,0.00025880603328893757,0.0005521740834079009,0.00024938650113544785,0.0005506101188866592,0.0005059077498679484,0.0002610253062220251,0.00023999729972291973,0.00011064177280455361,0.00026567067932906736,0.00044071271499674584,0.0002691664207939067,0.00011397998094695088,0.0002732197360576789,0.0002756663974287085,0.00044726560778353473,0.00011538225101330045,0.00011561709719315481,0.00027526728511797273,0.0002752246723653013,0.00010707370383524678,0.0004451590802343205,0.00011048525159142162
350,350.0,0.990340280906328,1.0049811251871086,0.0005461673936303994,9.290747626020919e-05,0.00026831197140497667,0.00014019614878239492,1.0020449386345152,0.9930612808394667,0.9970014861162835,0.9976271559763458,0.9969750608908399,1.000369830256189,0.9917431984032185,0.9990413870546122,0.9975502985081578,0.9903402809063279,0.9988374694990331,0.9909739689211409,0.990752956915164,0.9958148418212162,0.9968985440025399,1.0018243017717552,0.9955955913442371,0.9954565982253866,0.9950153487722327,1.003464982358462,0.9949114922788794,0.9949999996531158,0.9972790915869411,1.0039124894647435,1.0045221062842737,0.9942069004458117,0.9943074025492367,1.0021349171718508,0.9924840091303032,1.0017746898124893,9.290747626020919e-05,0.00039445403667381766,0.00023397609024592973,0.0002483082725801965,0.00025079500167895846,0.00011006905165418472,0.00045852630937839617,0.00011702328686350163,0.00025535852856148626,0.0005461673936303994,0.0002463245753772589,0.0005444828249164676,0.0005009981639306857,0.000256911936745009,0.00023405729668585177,0.00010421581256306873,0.0002614058458438397,0.000436121472817752,0.00026478155291342117,0.00010703656782378752,0.0002688103570197826,0.00027139439835700856,0.0004415935120125299,0.00010818651689363392,0.00010839592985023718,0.0002703895275021261,0.0002703838010849595,0.00010083110011521124,0.00044139432725073363,0.00010405817491885898
351,351.0,0.9903511804642776,1.0050028775472861,0.0005074514502594223,8.67918068910144e-05,0.0002492525370316506,0.0001299431522094033,1.002055083397114,0.9930805059485706,0.9968910453021849,0.9975115173875072,0.9968570278974421,1.000390731122219,0.991758440286418,0.9990680954533433,0.9974183360917083,0.9903408504668803,0.9986918310927192,0.9909734740892908,0.990765006046996,0.9956935741272397,0.9968665902799742,1.0018368387091472,0.9954762709269888,0.995475996013618,0.9948955536966653,1.0034783151288462,0.9947928702598285,0.9948817484065133,0.997299478471206,1.0039254926704728,1.0045340407021455,0.9940858604276791,0.994186758688979,1.0021495838881456,0.9925055646122911,1.0017863683314427,8.67918068910144e-05,0.0003664688595469332,0.00021679468878075072,0.0002300134788675492,0.00023238800163037342,0.00010242377337958458,0.00042582412963396745,0.00010877646159385907,0.0002366240654958366,0.0005074514502594223,0.00022837087492559385,0.0005057908709270117,0.0004652795477519814,0.00023814010241721262,0.0002168428932220687,9.760460333220696e-05,0.00024244495569148303,0.00040513979564030396,0.00024551571807300744,0.0001008883570203607,0.00024912536900733,0.0002514025179442989,0.0004099557394779883,0.000102302893270666,0.00010255978040539122,0.0002504982002284555,0.000250517712106437,9.404167912909013e-05,0.0004101348637981009,9.746292050124014e-05
352,352.0,0.9903374012736839,1.0050169814859067,0.0004825609165077137,8.188186612280921e-05,0.00023673648053460994,0.0001237799542038444,1.0022137568180658,0.9932735778213209,0.9969649910367165,0.9975839338444181,0.9969321245415854,1.000566704733884,0.9919680223781824,0.9992513976392019,0.9974964093294534,0.9905721696858807,0.9987664837809681,0.9912026274260555,0.9909832356103967,0.9957628089854207,0.9970100683247516,1.001998295364289,0.9955459253136191,0.995685436094564,0.9949636123274527,1.003644445164865,0.9948594867341612,0.9949491965950438,0.9975158857054516,1.0040944639299916,1.0047025569570738,0.9941498741230129,0.9942510062272066,1.0023132185182373,0.9927134071128828,1.00194710572194,8.188186612280921e-05,0.00034896522479754957,0.0002060554019284096,0.0002184003135645174,0.00022049979395530892,9.635676193769268e-05,0.00040521036046495,0.00010223368695496924,0.00022380438825156913,0.0004825609165077137,0.00021557436747996948,0.00048067671714057124,0.00044211648604240337,0.00022625155799591338,0.00020624420842070136,9.231647979202215e-05,0.00023055431984706198,0.0003854315651562422,0.00023349473223707723,9.580117991185835e-05,0.00023673931090536398,0.0002388047553848083,0.0003894803866715679,9.726480970683704e-05,9.754962960764272e-05,0.00023814906790639538,0.00023817780788585157,8.86215432306035e-05,0.00039068528926713395,9.21914869627843e-05
353,353.0,0.9903052301771409,1.005018719515833,0.00046422461284710537,7.5369656177007e-05,0.00022689312918017004,0.00012048094841487269,1.0023412496513275,0.9934675726314071,0.9970885410014273,0.9977112815121997,0.9970590964414398,1.0007080707920954,0.9921809471037915,0.999400202359592,0.9976236742181573,0.9908047165083982,0.9988892785422001,0.9914337771006311,0.9912045067981707,0.9958901085808213,0.9971659891959503,1.0021317907516003,0.9956742512265617,0.9958927615528392,0.9950940256544479,1.0037821082980356,0.9949920215382345,0.9950834991197951,0.9977315914134325,1.0042350740332218,1.004842093795047,0.9942837827109575,0.9943857040664793,1.0024455967370443,0.9929249186128851,1.0020802540364122,7.5369656177007e-05,0.0003367539241575488,0.00020013873351517618,0.00021150211142331816,0.00021341577976177837,8.855158631924434e-05,0.0003903946726174803,9.392164625823617e-05,0.0002157661034624019,0.00046422461284710537,0.00020701009062371574,0.00046205940649886724,0.000425307288447951,0.00021918129848668883,0.00019696193439497575,8.486560975390372e-05,0.00022312361069302158,0.000370441059901,0.000225874723922403,8.789666983524516e-05,0.00022865228509385454,0.00023054766046354938,0.00037325598414110554,8.913030101838273e-05,8.939603551127709e-05,0.00022996537815598832,0.00023005046134358154,8.146496468672012e-05,0.0003768113903846736,8.475889550889786e-05
354,354.0,0.9902609540172415,1.0050033741499291,0.0004327722762897289,6.993137501154076e-05,0.00021212371783558098,0.00011207419603821124,1.0024922206606885,0.993493913935945,0.9971898184803806,0.9978211891214034,0.9971671851426173,1.0008634078171292,0.9922203192302708,0.9995580462370064,0.9977339084011559,0.9908654868357786,0.9990000171533178,0.9914918009721748,0.9912528647007078,0.9960038695841859,0.9972658944063748,1.0022913215694726,0.9957930920100522,0.9959161490635602,0.9952163614639248,1.0039462817043892,0.9951201242829525,0.9952172430670919,0.9977505654341406,1.0043981977195018,1.0050033741499291,0.9944150250274109,0.9945180568712818,1.002600463894066,0.9929589087854331,1.0022400666633413,6.993137501154076e-05,0.0003137136346215531,0.00018918483674077723,0.00019938605428161644,0.00020117994554649598,8.241135064752135e-05,0.0003637067731066908,8.743826321036687e-05,0.00020306487634779843,0.0004327722762897289,0.00019432442378574313,0.00043049662731585415,0.000396316379858976,0.00020663797430425115,0.000182724407914123,7.916250999882567e-05,0.00021004619032794012,0.0003442059646328668,0.00021247335001878218,8.218668077801645e-05,0.00021469893873324168,0.0002163452077305608,0.00034613093561281346,8.370155826437637e-05,8.407408138480964e-05,0.0002156923593064937,0.00021582412150775374,7.574764880509829e-05,0.000351087452970074,7.90453360127371e-05
355,355.0,0.9902108596365792,1.0049681499610843,0.0003965559221320023,6.73551060726477e-05,0.00019626679934872315,0.00010106305636710162,1.002436266691445,0.9932766133606787,0.997165399952547,0.997802719595291,0.997148934176304,1.0007985074054067,0.9920010590144234,0.9994889993230782,0.9977226919531434,0.9906527524872671,0.9989941837886973,0.9912759525560166,0.9910333371741739,0.9959872988491112,0.997164622045097,1.0022284554213454,0.9957788918012557,0.9956867292494931,0.9952033129669462,1.0038761531027773,0.995107333439774,0.9952065679075759,0.9975131896270264,1.0043193053378985,1.0049217731385724,0.9943999678745997,0.9945032352724312,1.00253891136733,0.992737460354218,1.0021778687253942,6.73551060726477e-05,0.0002880233699989635,0.00017394474481979293,0.0001833497243156029,0.00018498579978389173,8.006545685136474e-05,0.0003335772869777023,8.50457073334068e-05,0.00018675214512040676,0.0003965559221320023,0.00017892938068521738,0.00039445849952778126,0.00036321759723676773,0.00019007804583681133,0.00016873218240889693,7.726609835372663e-05,0.00019327100391224264,0.0003157712175907241,0.00019552799430485546,8.059733013160661e-05,0.00019758596238359687,0.00019908113625829467,0.00031783039183451054,8.269600880640777e-05,8.326191140173109e-05,0.00019864338830594415,0.00019874402730264172,7.346639129722772e-05,0.00032206627596240286,7.712387351452456e-05
356,356.0,0.9901612338777475,1.0049179397622918,0.00037308842544363355,6.426163641079035e-05,0.000186818518598657,9.45668185350987e-05,1.002232462795519,0.9929447880267918,0.9969639068030879,0.9975982521593376,0.9969404136180443,1.0005689730672884,0.9916518196605933,0.9992518179963533,0.997510334171168,0.9902811159834856,0.998783110478897,0.9909050500768496,0.9906724660299472,0.995776768673733,0.9969043835238335,1.0020048769221082,0.995565978163552,0.995342077606593,0.9949880937076345,1.0036458993735866,0.9948876812462645,0.9949844392209855,0.9971669036109524,1.0040885663365007,1.0046913938026123,0.9941787487630115,0.9942821321331237,1.0023226629880573,0.9923928480366905,1.001954695381329,6.426163641079035e-05,0.00027152540132938655,0.00016677285596862463,0.00017594694095545847,0.00017755869805688063,7.66753357040815e-05,0.00031412658260462884,8.149936291301721e-05,0.0001798600255756866,0.00037308842544363355,0.00017326382816717592,0.0003711037458154722,0.0003415345144049643,0.00018256164667925412,0.0001606738258618149,7.414114846792453e-05,0.00018571771311484496,0.0002974920654476505,0.00018784948473463185,7.736998059912703e-05,0.0001899913358159633,0.000191317674912256,0.00029998744227391995,7.959308962073483e-05,8.022261654881922e-05,0.00019142217088340106,0.00019143767632018963,7.029457721715785e-05,0.00030325268710394265,7.401306900827357e-05
357,357.0,0.9901183635833398,1.0048595584265714,0.0003486020378555311,5.879933371418766e-05,0.00017684747072434416,8.870401105685173e-05,1.0020675730665909,0.9927932274614596,0.9969075115885049,0.9975347783396453,0.9968779221539024,1.000382656945815,0.9914965637438552,0.999057710307487,0.9974414067038223,0.9901183635833399,0.9987111712707003,0.9907413009279895,0.99051365651631,0.9957153256765378,0.996775289443959,1.0018324038632402,0.9955054311064636,0.9951918685425906,0.9949279103650539,1.0034713812019664,0.9948276094508771,0.9949286754901088,0.9970167693876897,1.0039105707592448,1.0045120480564715,0.9941149134271616,0.9942194797247845,1.0021488250197843,0.9922336494982429,1.0017818022765859,5.879933371418766e-05,0.0002531493392760861,0.0001618922986749012,0.00017093793146017187,0.00017256694163663878,7.012969831104799e-05,0.00029305938110194934,7.45421956554564e-05,0.0001758911598155408,0.0003486020378555311,0.00017076226176741084,0.0003466759360231213,0.00031857177176440506,0.00017747222926545568,0.00015099597921062097,6.780348461977514e-05,0.0001803699694762389,0.0002773966770279157,0.00018232144356158865,7.075655572146591e-05,0.00018437790155149372,0.0001855003051410998,0.00027989484901268127,7.282871887120867e-05,7.343209571139963e-05,0.00018601921011496034,0.00018595689042274222,6.428419316672977e-05,0.0002827283230118887,6.770500878661268e-05
358,358.0,0.9900871947318385,1.004799820826942,0.0003196634420951148,5.519689409098324e-05,0.00016342645746142995,8.081038750266244e-05,1.002016869607524,0.9928890100017045,0.9970129655580025,0.9976362786530381,0.9969836549679102,1.000326879211667,0.9916037466998658,0.9990006555121163,0.9975464184267475,0.9902373825613435,0.9988097492759028,0.9908579936793487,0.9906281690299258,0.9958221256817843,0.9968248132699792,1.001775899520115,0.9956132331660272,0.9952937723046263,0.9950334796577743,1.0034106517711945,0.9949334935757933,0.9950375974929887,0.9971216059611336,1.0038453550172333,1.004445280799856,0.9942149253064627,0.9943210514764993,1.0020929179192362,0.9923354719896681,1.0017256963124603,5.519689409098324e-05,0.0002319126214093735,0.00015015512843884727,0.00015863172522721049,0.00016021021384072018,6.597890140215664e-05,0.0002685569998924765,7.023113448158799e-05,0.00016389466051298026,0.0003196634420951148,0.00015988353155693244,0.00031785263777322657,0.00029194429728484673,0.00016482200725672125,0.0001386018227258456,6.342099510702425e-05,0.00016739188030092343,0.0002543511405579858,0.00016917797475511818,6.621840717622986e-05,0.00017102724864398135,0.00017201528581943827,0.00025683231831983677,6.816188390841447e-05,6.868582522757022e-05,0.0001726594500735667,0.00017257521660224832,6.031201329009579e-05,0.00025912158345499885,6.330648261644203e-05
359,359.0,0.9900673098452797,1.0047455418364224,0.0002998545597857707,5.460020506352722e-05,0.00015265442218295595,7.472914857793939e-05,1.002103813137241,0.9931535677295963,0.9971845206065983,0.9978102934131641,0.997163058005561,1.0004310986350742,0.991880877589122,0.9991094490321966,0.9977288780285294,0.9905301165270991,0.9989877960394747,0.9911500278611483,0.99091385366749,0.9960000603965645,0.9970062855716225,1.001870163409467,0.9957900858617383,0.9955628909006041,0.9952095042889162,1.0035000457198582,0.9951106677405432,0.9952165507634064,0.9973903715638173,1.0039310894114997,1.0045301532766615,0.9943891619759354,0.9944966260405328,1.0021856889009015,0.9926091307278277,1.0018201073685173,5.460020506352722e-05,0.0002174870425906137,0.00013717979270331688,0.00014489828083037268,0.00014633114999356922,6.556216660557419e-05,0.00025203380092784166,7.003523296249981e-05,0.00014965019397048654,0.0002998545597857707,0.0001458764216520405,0.0002980348960861302,0.0002738824988866947,0.00015046020061925856,0.00012947565755061632,6.23375783479028e-05,0.0001528127012710275,0.00023903140527194012,0.00015446271389704184,6.517731680149619e-05,0.00015617414666852463,0.0001571138849483413,0.00024198283543908587,6.712148285661532e-05,6.75217661295622e-05,0.00015765920869093307,0.00015760299983019283,5.9605146430011606e-05,0.0002434848099053249,6.218256877236533e-05
360,360.0,0.990056950581589,1.004703536328032,0.0002809264727858212,5.584002591866941e-05,0.0001440472400718844,6.808915454598046e-05,1.0021956932021054,0.9934451901554057,0.9973443595913692,0.9979706830021648,0.9973279113180715,1.000544050631866,0.9921880119139107,0.9992324314263692,0.9978938161028152,0.9908492831338476,0.9991467171340375,0.9914722933153415,0.9912276367270598,0.9961706838632751,0.9971984918931495,1.001972857739088,0.9959626545814194,0.9958672695997768,0.995383546366871,1.0035990875059504,0.9952882345448626,0.9953956791994205,0.9976936221609851,1.0040308932700568,1.0046309449253001,0.994571453273489,0.9946792832018896,1.0022821898120253,0.9929127386107524,1.0019225267477827,5.584002591866941e-05,0.0002030758895946998,0.0001271685806716295,0.00013443843915609622,0.0001356943273275971,6.682422669415604e-05,0.00023577669752113223,7.145791052504377e-05,0.00013873242021627614,0.0002809264727858212,0.00013511672990202864,0.00027907968846810084,0.0002563254334516402,0.00013951302362457123,0.0001225212327298801,6.34553114447316e-05,0.00014181754773965824,0.0002234296031152579,0.00014345313602364082,6.64567008005588e-05,0.00014521851963541008,0.00014630352398819986,0.00022657632355277437,6.834492396205505e-05,6.857199423058933e-05,0.00014665711799381582,0.0001466694748260209,6.08067893640683e-05,0.0002278708538314378,6.329428306096993e-05
361,361.0,0.990054358598692,1.0046806191747906,0.000258485725269772,5.428691389492206e-05,0.0001337161368201799,6.169473388701333e-05,1.0022411654618746,0.9936114156334873,0.9973897673453779,0.9980162993341255,0.9973700087175106,1.0005978771572428,0.9923591982673754,0.9992928724085622,0.9979278102190074,0.9910198638572075,0.9991704690185111,0.9916424925919178,0.9914012194097296,0.9962152131940275,0.9972844272816729,1.0020155687193395,0.9960067585529385,0.996040952264757,0.9954295107767768,1.0036453808675827,0.9953373764392547,0.9954485349358639,0.9978762668807348,1.0040805441311953,1.0046806191747906,0.9946190366960302,0.9947273292531942,1.0023282067428383,0.9930910506156241,1.001965677821986,5.428691389492206e-05,0.000187518719761163,0.00011683303931572464,0.00012368888646866342,0.0001247782637925428,6.462496397299173e-05,0.00021737693989461605,6.904166682656114e-05,0.00012762294415508295,0.000258485725269772,0.0001243359997641309,0.00025683894876457814,0.00023614256890730752,0.00012838086179319918,0.00011330725160167017,6.156842853482379e-05,0.00013064051995386125,0.00020634237539341274,0.00013224779502912635,6.45260427008538e-05,0.00013404258261786868,0.00013524522853468,0.00020944647760311666,6.62397001784037e-05,6.635902270074815e-05,0.00013542810574505376,0.00013548683654502537,5.8997823737921737e-05,0.00021022381052621377,6.142566062135934e-05
362,362.0,0.990057775554514,1.0046815207630302,0.00025129730753707257,5.248879542393852e-05,0.00012843052686181922,6.08875623590312e-05,1.002140973947485,0.9935058711874954,0.997269969570237,0.9978950008888687,0.997246759548785,1.0005008512628326,0.9922451858382259,0.9991998541396877,0.9978031591619604,0.9908890821938144,0.9990473900245715,0.991513433598877,0.991278947310143,0.9960917168563231,0.9971721659809135,1.0019083594260114,0.9958795355797154,0.9959346012114054,0.9953009286153007,1.0035249029574111,0.9952060447194965,0.9953155310224692,0.9977641236723882,1.0039549323436583,1.00455430559483,0.9944842261633613,0.994592635954065,1.0022241440753126,0.9929856728821846,1.0018584832960629,5.248879542393852e-05,0.00018543963949468304,0.00010892964720340103,0.00011517348053408358,0.00011629550785940336,6.282171108489138e-05,0.00021337220065594732,6.714168272165769e-05,0.00011895875975768226,0.00025129730753707257,0.00011592267017951108,0.00024997374430346355,0.00023095884502843809,0.00011960414486253096,0.0001091400534840147,5.9810087168120295e-05,0.00012170832026462478,0.00020393933080076762,0.00012322981722206615,6.279636503819004e-05,0.00012499624703909358,0.0001261547176045597,0.00020732614158728343,6.447646489082042e-05,6.461858347173409e-05,0.00012630952017005944,0.0001263555443344278,5.72184236119716e-05,0.00020679936407432464,5.9658688445813815e-05
363,363.0,0.9900654431069799,1.0047026335323395,0.00025048212948120766,5.537195377644502e-05,0.00012713173215098044,6.040467242144529e-05,1.0021057905656794,0.9931741976996212,0.9969659092389729,0.997582467784721,0.996934917416005,1.0004703405600113,0.9918837622248576,0.999171714748744,0.9974958512107958,0.9904848811038703,0.998751619196851,0.9911123847450021,0.9908983637933276,0.9957762008760822,0.9969404651740623,1.0018729247729863,0.9955608825491591,0.9955914269072429,0.9949798318236784,1.0034904600287293,0.9948836689411321,0.9949932719108568,0.9974197205952702,1.0039236252282997,1.0045231375319803,0.9941560761080461,0.9942652823787783,1.002188331972675,0.9926277066126323,1.0018231196189686,5.537195377644502e-05,0.00018753681394076833,0.0001029722643380676,0.00010876844834926273,0.0001099308891379285,6.6986987644573e-05,0.0002143110755324169,7.170082145889642e-05,0.0001125366908076903,0.00025048212948120766,0.00010974131201939673,0.0002493975223429973,0.0002312947301782943,0.00011293833863855055,0.00010932093496877763,6.332334341710285e-05,0.00011486290186327613,0.00020559415491335254,0.0001162924342720136,6.654590628934131e-05,0.00011803978223989436,0.00011904040635328908,0.00020903059458955706,6.839505532649413e-05,6.862517410129942e-05,0.00011939436251763287,0.00011939456027700983,6.066944991739436e-05,0.00020828138268648495,6.317154314999538e-05
364,364.0,0.9900756029140154,1.0047382654356198,0.00023449445856736143,5.600786849572124e-05,0.0001199345682165938,5.536450351960223e-05,1.0022388429540432,0.9929003463171067,0.9967357126152709,0.9973453613135594,0.9967008461725637,1.0006132848991884,0.991581943587788,0.9993169895415069,0.9972640097967882,0.9901468736518074,0.9985276347875972,0.9907766757936709,0.9905797321466057,0.9955375605373759,0.9968074022436202,1.0020061211107274,0.9953211232543894,0.9953040549649764,0.994739447100229,1.0036253414113732,0.994641698557486,0.994748463610559,0.9971295681109604,1.0040574291882352,1.0046558999561004,0.9939128555584621,0.9940218490071688,1.0023230665485554,0.9923297233315748,1.0019566583912667,5.600786849572124e-05,0.00017642070274823164,9.476346475940761e-05,0.00010009028219203383,0.00010119311411442676,6.814333703310843e-05,0.00020108793426605186,7.300503776404905e-05,0.00010367268507666942,0.00023449445856736143,0.00010112308614191783,0.00023356896651679224,0.00021681398007294858,0.00010391207255463957,0.00010309452102422017,6.402908829192577e-05,0.00010565414582666283,0.00019296153955982204,0.00010692553739813392,6.728758281968458e-05,0.00010852977799622412,0.00010939865703250102,0.00019614128081622294,6.930801320721602e-05,6.963987258262088e-05,0.00010977916320988486,0.00010976939961916351,6.156218254271723e-05,0.00019576653617874178,6.389275808871225e-05
365,365.0,0.990086496633546,1.004782724425773,0.00021973539043587006,5.222266098918644e-05,0.00011240730010515531,5.19471909540623e-05,1.002390502465567,0.9928446843254237,0.9967672176374442,0.997383076313292,0.996739009332651,1.0007737914539263,0.9915241609100769,0.9994791411216879,0.9973056767982797,0.9900864966335461,0.9985690549341801,0.9907164902936273,0.990521060743759,0.995576326044783,0.996852605007878,1.002160055442095,0.9953597463104359,0.9952435100313758,0.9947762438171093,1.0037653325912694,0.9946794391338027,0.9947875434723553,0.9970633267449619,1.004187799302904,1.004782724425773,0.9939459828528637,0.9940554509477592,1.0024768983661734,0.9922726916771188,1.002109995524702,5.222266098918644e-05,0.00016556950260842747,8.925945305507038e-05,9.402448007173395e-05,9.528975660399708e-05,6.36565223461427e-05,0.0001886062512454663,6.820271235192447e-05,9.75719281032092e-05,0.00021973539043587006,9.496854571852627e-05,0.00021880929102583983,0.0002033394307806234,9.772910892834098e-05,9.587141354534744e-05,5.974943481777901e-05,9.929528035082359e-05,0.00018081707715731675,0.00010036766153507735,6.27856853935882e-05,0.00010185642897733554,0.00010280000323276587,0.00018371882761841765,6.472693983308598e-05,6.507155872679216e-05,0.00010273462546921441,0.00010281065467312275,5.748586825314363e-05,0.00018352201797880774,5.962049132768354e-05
366,366.0,0.9900966833140324,1.0048307589243992,0.00022119661422615,4.8378699598407305e-05,0.00011103151407738757,5.42275393229525e-05,1.0023881936157903,0.992907220286246,0.9969388170928262,0.9975625385490875,0.9969183969694678,1.00076549473462,0.9915972406356836,0.9994679010408506,0.9974911914785296,0.9901751797216813,0.998750903402034,0.9908050114853353,0.9906019317832431,0.9957562956723801,0.9969273700458013,1.0021447187639916,0.9955421467218405,0.99530597864691,0.994957779871607,1.0037389899049913,0.9948626654292921,0.9949710119715786,0.9971209511545598,1.0041522157436584,1.0047466277473942,0.9941294553165946,0.9942384077673233,1.0024684012660534,0.9923430470901421,1.002094826262729,4.8378699598407305e-05,0.00016797565230132906,8.817813847510185e-05,9.252652605371781e-05,9.415610750927931e-05,5.933508175435795e-05,0.00019089266482226054,6.37337280825687e-05,9.632118538267171e-05,0.00022119661422615,9.341708415414203e-05,0.00022045962291997054,0.000205407491438932,9.654365133479187e-05,9.457841723246398e-05,5.5448495323037084e-05,9.800676037012187e-05,0.00018302080863572418,9.896211587715618e-05,5.802785770311543e-05,0.00010050664439715834,0.00010157909742055936,0.00018560299338593164,5.9725904974739476e-05,6.0037375606560484e-05,0.00010124446484328491,0.00010142219095937175,5.326231089810139e-05,0.0001856676113592006,5.533012528141945e-05
367,367.0,0.9901059915660781,1.004878879227891,0.00022311419580333593,4.529012432789695e-05,0.00010946140890416674,5.6882670356723245e-05,1.0023147505237338,0.9929916848777874,0.9971965451386067,0.9978298292515917,0.9971891012347426,1.000683516847709,0.991695252187703,0.9993764027892684,0.9977723666206042,0.9902937503391949,0.9990322993874264,0.9909241105613888,0.9907118732535893,0.996030179350943,0.9970259816703155,1.00207464770496,0.9958212045797565,0.9953973810180495,0.9952410573004816,1.0036751058598636,0.9951533026724134,0.9952668416723196,0.997219720638918,1.0040912875819168,1.0046866636516036,0.994424082557574,0.9945321935608141,1.002389504376325,0.9924380788178586,1.0020246603014695,4.529012432789695e-05,0.00017146435868563845,8.526013297919433e-05,8.922865716314251e-05,9.093657655737741e-05,5.596367264169483e-05,0.00019416170665267197,6.037887187093696e-05,9.277237865503644e-05,0.00022311419580333593,8.959381230352328e-05,0.00022265437752964567,0.00020828416081623027,9.339927267303304e-05,9.328821373677478e-05,5.193439733923582e-05,9.479528306270591e-05,0.0001866750723401583,9.574387224691766e-05,5.417459585158152e-05,9.739811184930519e-05,9.858102396333157e-05,0.00018939930777908567,5.573261864037268e-05,5.602593993695534e-05,9.817440032359182e-05,9.839621577552018e-05,4.984327710543279e-05,0.0001893488777488678,5.182876076580704e-05
368,368.0,0.9901145673908229,1.0049240361013396,0.0002100719086076502,4.198596435595645e-05,0.00010239166536217268,5.423099338291141e-05,1.0021240505447502,0.9930717237243408,0.9974131213400069,0.9980525124325998,0.9974137046419926,1.0004697554991178,0.9917880208273643,0.9991518133752012,0.9980006024622821,0.9904068080332928,0.9992617457003835,0.9910368787778575,0.9908169516996665,0.996259004672898,0.997065779952583,1.0018786327714517,0.996054877629193,0.9954804496084374,0.9954779307372216,1.003482147416644,0.9953939496459405,0.9955086743750783,0.9973027251141812,1.003899964736084,1.004496914176116,0.9946688726268118,0.9947763777179957,1.0021871283789918,0.9925278566681355,1.0018290456760823,4.198596435595645e-05,0.00016240196322804085,7.890078337546647e-05,8.251862786184118e-05,8.407100572153088e-05,5.179437051188841e-05,0.0001835444753616963,5.5891864807107345e-05,8.563681706167913e-05,0.0002100719086076502,8.257146535787866e-05,0.00020967228769508718,0.00019663806312946263,8.636998170643553e-05,8.709324608434178e-05,4.8100329503398745e-05,8.76885132397819e-05,0.0001767880110946703,8.860198579986408e-05,5.033550680673367e-05,9.021438330026581e-05,9.138990201045431e-05,0.00017970859206051376,5.1854552402280706e-05,5.213312121640939e-05,9.095971228434498e-05,9.117221566717387e-05,4.617748530358279e-05,0.0001794547027226559,4.80081225869869e-05
369,369.0,0.9901225567894061,1.004963180309836,0.00020459170255505174,3.8741180055684616e-05,0.00010046717526432981,5.26562225749432e-05,1.0019978607658053,0.9931065416614359,0.9975150126267,0.9981572586196702,0.9975187709997927,1.0003340502035802,0.9918281751991928,0.9990104202192321,0.9981021767411239,0.9904549977457358,0.999358181291742,0.9910838805176129,0.9908628724984883,0.9963675931004703,0.9970718911565841,1.0017567649508934,0.9961675361046668,0.9955089680652798,0.9955937751145965,1.0033698375534676,0.9955136858479314,0.9956286744358239,0.9973239973989618,1.0037894326188765,1.0043883151343163,0.9947939795507008,0.9949007348140935,1.0020570139760445,0.9925704066496821,1.0017072901790707,3.8741180055684616e-05,0.00015640193010864407,8.117969523004337e-05,8.497783756064796e-05,8.642133596686563e-05,4.744193186327436e-05,0.0001773906199621669,5.103202567441909e-05,8.771329072752027e-05,0.00020459170255505174,8.43861686865938e-05,0.00020395846602827816,0.0001906090651390187,8.867482518610838e-05,8.436685508779488e-05,4.438387425537508e-05,9.017513053381228e-05,0.0001700117703550734,9.116760287445343e-05,4.662694575265402e-05,9.274585982613464e-05,9.380737869861749e-05,0.00017278597135230732,4.804847078801711e-05,4.8311856112700255e-05,9.389684995029063e-05,9.402702621894004e-05,4.2589406685769935e-05,0.00017325286666726816,4.429731802636876e-05
370,370.0,0.9901301057629669,1.0049932626184717,0.0002187336239545973,3.643670268545299e-05,0.00010714527736499099,5.70737945335518e-05,1.0018887645735037,0.9932827415691597,0.9975579150715485,0.9981964432564564,0.997558300360618,1.000226863092961,0.9920133373441244,0.9989042447520445,0.9981389403098926,0.9906471703640756,0.9993902490958942,0.991275342479217,0.9910541116187338,0.9964004538471701,0.9971065780394576,1.0016468410097823,0.9961981723821135,0.9956997616358941,0.9956216714456189,1.0032667360341443,0.9955363089175296,0.9956511109169476,0.997518841611978,1.0036893573430568,1.0042886179048742,0.9948071193616264,0.9949147366242456,1.0019467519007978,0.9927581186240664,1.0015974648682608,3.643670268545299e-05,0.00016353499102440505,9.251311990270964e-05,9.703390657801365e-05,9.816852214067583e-05,4.4488260807003684e-05,0.00018700555605048272,4.77810055248884e-05,9.896173170624795e-05,0.0002187336239545973,9.470347247011428e-05,0.00021761188412448726,0.00020208332766232895,0.00010073299975732914,8.560422748158189e-05,4.1554366002697485e-05,0.00010249970826102876,0.0001775784787888686,0.0001036455077955367,4.363034324865746e-05,0.00010530477033056224,0.0001064328949438986,0.00018045762607139218,4.48879336394648e-05,4.5106799523218876e-05,0.0001069859871792861,0.00010704178125239616,3.9957133997513576e-05,0.00018239955657250125,4.148210147238915e-05
371,371.0,0.9901373603126447,1.0050112337923378,0.00022112476745126885,3.708772458316671e-05,0.00010783196814774087,5.7501851724190136e-05,1.0018943376420815,0.9934452689453319,0.9975351777716823,0.998163870193151,0.9975319343167668,1.0002524506368133,0.992187134832382,0.9989388579335797,0.9981137604230561,0.9908286332378323,0.9993616413356515,0.9914573226368376,0.9912324682320608,0.9963689002450296,0.9971583640808136,1.0016614312973937,0.9961637385584073,0.9958743827740238,0.9955846584017399,1.0032849605457304,0.9954970255902076,0.9956130241990279,0.9976975857855576,1.003708527116564,1.0043083492521616,0.9947620470476287,0.9948698475565122,1.0019542669751669,0.9929318984939549,1.0016120125618546,3.708772458316671e-05,0.00016339616243069658,9.408097977959942e-05,9.870947245997623e-05,9.953957182712562e-05,4.5054309468053586e-05,0.00018774402690738146,4.822092108883844e-05,0.00010000574304358849,0.00022112476745126885,9.545746511738264e-05,0.00021977338801540885,0.00020345401194541538,0.00010221261728856021,8.148103856996443e-05,4.1771244732323596e-05,0.00010397885109490381,0.0001775726625421635,0.00010513861659973756,4.32315246397068e-05,0.0001067671651808365,0.00010795414468633274,0.00018064828490183194,4.4073645221966225e-05,4.414180483197827e-05,0.0001085907339297928,0.00010862783607029121,4.0376938504919464e-05,0.00018304545938990942,4.169793212910549e-05
372,372.0,0.990144466439579,1.0050140445965254,0.00020414527208632502,3.6905234403242496e-05,0.00010048169442004676,5.2259805497661175e-05,1.0020233656654691,0.9934889696934844,0.9974098528195522,0.9980248337516915,0.9974021042272451,1.0004075794608058,0.992237079333625,0.999106073049937,0.9979907605778385,0.9908916602728552,0.9992457586409397,0.9915214340719306,0.9912879686411329,0.9962248066726623,0.9971650477901463,1.0017932587991158,0.9960164132878074,0.9959105551744489,0.9954332048032282,1.0034229595974888,0.9953449955541204,0.9954602471279286,0.9977292856919777,1.003849718364527,1.0044502623896412,0.9946074687808746,0.9947148174031601,1.0020860772898073,0.9929757903918704,1.0017434516530637,3.6905234403242496e-05,0.00015070370739180195,8.745183687370055e-05,9.182220131693104e-05,9.25646308319959e-05,4.4526981944742864e-05,0.00017322021638657578,4.7474930970799705e-05,9.313183336887003e-05,0.00020414527208632502,8.890667395912991e-05,0.0002028724805708166,0.00018774658847752504,9.500412299667139e-05,7.414876417936675e-05,4.109459516473627e-05,9.667053195619838e-05,0.0001638685153482961,9.770876533403826e-05,4.187897138006072e-05,9.922540764526552e-05,0.00010030372125543445,0.00016688875229812578,4.229820611271981e-05,4.224427250359849e-05,0.00010091442166140053,0.00010093143794214927,3.9910917136893695e-05,0.0001688737025147347,4.101313858925561e-05
373,373.0,0.9901515701449092,1.004998645796125,0.00018602121758041996,3.394293366763019e-05,9.590999216190272e-05,4.7355648339763e-05,1.0021465441371191,0.9934088059540586,0.9971886831022814,0.9977945734884557,0.9971768321085309,1.0005549893288552,0.9921445643683714,0.999261878853151,0.9977722320919892,0.9907951906020012,0.9990406449376952,0.9914241811897686,0.9911927444488837,0.9959919112830878,0.9971051798539919,1.001932959421434,0.9957799073913479,0.9958189465441822,0.9951942648171657,1.0035697717960441,0.9951015100157977,0.995214291491312,0.997632631963224,1.0039986490109933,1.0046000437970535,0.994361404430818,0.9944687600913497,1.0022171720347735,0.9928840426067713,1.0018829369655613,3.394293366763019e-05,0.00013696064918622172,8.880286369804766e-05,9.364028787409407e-05,9.451498965883944e-05,4.091075291482244e-05,0.00015757786325120934,4.367465872228626e-05,9.595644696602783e-05,0.00018602121758041996,9.20320993131879e-05,0.00018488362926669067,0.0001709736989681162,9.69030810604728e-05,6.86832397475725e-05,3.762582157293616e-05,9.879194350286646e-05,0.00014895735428334934,9.98951971034363e-05,3.821916296743115e-05,0.00010176945501903231,0.0001030658654114777,0.0001517758090730215,3.855306132694444e-05,3.849499816516933e-05,0.00010345302189737533,0.00010340337981232178,3.6679343427602565e-05,0.0001535838940913577,3.7553045327119544e-05
374,374.0,0.9901588174297745,1.004961988156229,0.0001716185991746965,3.462706969155867e-05,9.651745340672959e-05,4.324557202271254e-05,1.0023176724250626,0.9931269728639736,0.9969373393494427,0.9975415514508548,0.9969229245339978,1.0007426516086657,0.9918340540533743,0.999454814082574,0.9975205085370288,0.9904519612038236,0.9987989074009389,0.9910832737151034,0.990866847729001,0.9957345889724039,0.9969775551747495,1.0021115700537566,0.9955268203940486,0.9955187076105537,0.9949421106739074,1.0037595119808296,0.9948504933508098,0.9949639939284107,0.9973328534843527,1.0041913487087593,1.0047926592752408,0.9941108979580144,0.9942180459729664,1.0023946958730305,0.9925842214323526,1.002061675655379,3.462706969155867e-05,0.0001255196984075626,9.6851603305384e-05,0.00010245230865361966,0.00010360966693359558,4.1998415168309704e-05,0.00014476943169116927,4.519677076751022e-05,0.00010609148597599467,0.0001716185991746965,0.00010256462787184293,0.0001706004427898941,0.00015751830687387686,0.00010624739878334233,6.391345986014292e-05,3.816485258119744e-05,0.00010867503939905406,0.00013655192416578662,0.00011013953176923644,3.857098027887796e-05,0.00011267340455530679,0.00011433568359256987,0.00013921147680893964,3.884026874868151e-05,3.87246714722178e-05,0.00011471631032138895,0.00011455907787070478,3.768632820263919e-05,0.00014100831378562127,3.808645270116502e-05
375,375.0,0.9901663542953143,1.0049010224419277,0.00015813048309739502,3.824774132762845e-05,9.582265514805234e-05,3.8810838937500825e-05,1.002422221353829,0.9929143080644879,0.9967821080655158,0.997380804725807,0.9967639993564257,1.0008467143208102,0.9916006909679265,0.9995577320843605,0.9973627980238686,0.9901957936498419,0.9986450188847835,0.9908284249262563,0.9906236969548963,0.9955701555224464,0.9968767586478604,1.0022092531138165,0.9953645012764712,0.9952904269058247,0.9947800740572188,1.0038651430857506,0.9946915516787502,0.994807906849412,0.9971129683473136,1.0042996884798145,1.0049010224419277,0.9939536409149565,0.9940596108429564,1.0024958726660083,0.9923574149725337,1.0021596482047535,3.824774132762845e-05,0.0001149846637144275,9.988102449114781e-05,0.00010573602635745111,0.00010700605675491905,4.652680641249682e-05,0.0001329021375125986,5.038905254695211e-05,0.0001096745812262989,0.00015813048309739502,0.00010636895906027772,0.00015718683034407645,0.00014498953685207914,0.00010988821104175036,5.8458867980718924e-05,4.1566267875875285e-05,0.00011271766502668336,0.00012500492730389202,0.00011448326873048065,4.147207123157066e-05,0.0001173982611946197,0.00011913120962343066,0.00012737055655006994,4.1604706427667404e-05,4.13646175020026e-05,0.00011985825644377533,0.00011961584803633605,4.182142389749047e-05,0.0001294253524931374,4.1474243384320215e-05
376,376.0,0.9901743267426679,1.0048158421207745,0.00014821108670175326,4.041852335071211e-05,9.175112809619093e-05,3.496492717694201e-05,1.002380815048984,0.9928521409964626,0.9968739503680943,0.9974780124639148,0.9968687709666282,1.0007936931794639,0.9915510277463285,0.9994985327766663,0.9974795021000138,0.9901743267426678,0.9987778787089894,0.9908066563237384,0.9905814115315592,0.9956711557972772,0.9968710107493273,1.0021573854940689,0.9954677626841736,0.9952255061230736,0.9948827942065257,1.0038129810764687,0.9947966631957981,0.9949153704765272,0.9970512295962852,1.0042458222585322,1.004847583025537,0.9940587983440858,0.9941648436456554,1.002447069689961,0.9922955572914665,1.0021085469124693,4.041852335071211e-05,0.00010784049581314772,9.510014419457865e-05,0.00010059145508164983,0.00010180481627685933,4.866482684175624e-05,0.00012464223190449133,5.2621022914515984e-05,0.00010413215187500618,0.00014821108670175326,0.00010085639677537449,0.00014729447454678497,0.000136111153427717,0.00010451746136578933,5.315837866433492e-05,4.333991403564979e-05,0.00010731599407352899,0.00011730815113508829,0.00010907341657722251,4.261740660240645e-05,0.000111893609368233,0.00011351599646152641,0.00011944259146298323,4.2567142640793844e-05,4.224149098739254e-05,0.00011429266634714735,0.00011403772034649498,4.4064321414774316e-05,0.00012161507670181194,4.324372499620268e-05
377,377.0,0.9901828366631285,1.0047191114701692,0.00014396971241576161,3.937517699177168e-05,8.663688513906688e-05,3.3410981769319935e-05,1.0023244550601278,0.9929102458491055,0.9970607280959597,0.9976684653135042,0.9970625404363042,1.0007166127391114,0.9916276788256905,0.9994106065367642,0.9976748175793595,0.9902666847066638,0.9989730362521706,0.9908997919320475,0.9906644204060411,0.9958729326555885,0.996951037528392,1.0021102516273315,0.9956718924597651,0.9953048939006969,0.9950895798088675,1.0037670748344425,0.9950071794126871,0.9951256552353978,0.9971307311011786,1.0042068075155128,1.004810193460106,0.9942767534578116,0.9943815043901688,1.0023832831243136,0.9923653928202311,1.0020612866188172,3.937517699177168e-05,0.00010539579499622313,8.712803881787481e-05,9.204903812820333e-05,9.317007370700483e-05,4.682410825175272e-05,0.00012166385312850819,5.043710310637856e-05,9.521943259467483e-05,0.00014396971241576161,9.21358026221485e-05,0.00014310425152268483,0.00013273423647426876,9.552534576062334e-05,4.865168802047469e-05,4.194518509878336e-05,9.805410686514962e-05,0.00011507825208628441,9.962312762728587e-05,4.0946092972120614e-05,0.00010211956676468963,0.00010359041259549858,0.0001172734909357563,4.078442448019656e-05,4.045156702475196e-05,0.00010418469408697848,0.00010396143644163885,4.278908731933007e-05,0.00011906864413675472,4.1852809198432957e-05
378,378.0,0.9901918095086037,1.0046266374699755,0.00013770025524550527,3.691157335084635e-05,8.131841691349979e-05,3.1976998445722015e-05,1.002287892173698,0.9929709834609683,0.997241451415515,0.9978561734190486,0.9972506633840328,1.0006599882529261,0.9917002453044427,0.9993438018665832,0.9978668866118321,0.9903571732558634,0.9991670773765153,0.9909879802133338,0.9907443061082534,0.9960636757358579,0.9970198937698788,1.0020700661084931,0.9958663040425642,0.9953615534730809,0.9952857337502531,1.0037313401629235,0.9952087543765624,0.9953274759384483,0.9971804827243165,1.0041729027688977,1.0047779965129573,0.9944872531734773,0.9945903473240707,1.0023411795231212,0.9924317255105082,1.0020214714446385,3.691157335084635e-05,0.00010102372945204423,8.007619952265482e-05,8.488692744881997e-05,8.565564310831524e-05,4.4213201411227924e-05,0.00011660773296304021,4.782021492788099e-05,8.7366947191375e-05,0.00013770025524550527,8.446510024984406e-05,0.00013695214229095398,0.0001271417165390539,8.81547196728358e-05,4.4469358048975584e-05,3.927596279833082e-05,9.054454029239548e-05,0.00011040352318644381,9.209398730587052e-05,3.849974768311568e-05,9.439863762388327e-05,9.573680764973834e-05,0.00011253096817369252,3.8425270205166956e-05,3.814162381577222e-05,9.641954348204555e-05,9.62257652723853e-05,4.005211569303962e-05,0.00011417388343835484,3.9184669361386315e-05
379,379.0,0.9902011266211552,1.0045542271000547,0.0001266408537239294,3.6625684069747465e-05,7.865320395023606e-05,2.8932523486072717e-05,1.0021437071039832,0.9930665588445396,0.9973512083823403,0.9979665666216597,0.9973599590674314,1.000498089747069,0.9918067493368513,0.9991739041760163,0.9979767964780194,0.9904724157771628,0.9992738337135356,0.9911046118650119,0.9908569604486863,0.9961685303193307,0.9970342510628102,1.0019144317893307,0.9959702091605045,0.995466283885543,0.9953902112925599,1.0035852456381131,0.9953158747295958,0.9954375643326387,0.997295031316775,1.0040354226554022,1.0046423846003607,0.9945959900952863,0.9946994969756027,1.0021897289697428,0.9925375821573259,1.0018661479184623,3.6625684069747465e-05,9.275949665638503e-05,7.94584311640913e-05,8.486007406389957e-05,8.489798328296305e-05,4.498431894469786e-05,0.0001071666704383584,4.908348092194282e-05,8.590085216475878e-05,0.0001266408537239294,8.252702429823805e-05,0.00012599583103719365,0.00011688489143122204,8.814489037373915e-05,4.051875250034804e-05,3.940728014658427e-05,9.065037657830515e-05,0.00010129956141940212,9.238349450107633e-05,3.9190575572187245e-05,9.476540688846704e-05,9.61137402158269e-05,0.00010322346027805029,3.931863575761421e-05,3.912415238815183e-05,9.695126412376694e-05,9.679023728476154e-05,3.977277851375806e-05,0.00010484920507440785,3.930671469320651e-05
380,380.0,0.9902106693428442,1.0045176873402692,0.00012566967602002088,3.8637274537545695e-05,8.283113667131118e-05,2.8611640309421798e-05,1.002013841799604,0.993156123106441,0.9974468041628619,0.9980639370050036,0.9974573980596,1.0003608239879773,0.9919077292072843,0.9990331708949423,0.9980741268577062,0.9905840218593289,0.9993733800572618,0.9912187417482582,0.9909634575390354,0.9962678150181749,0.9970566582438399,1.0017845470298483,0.9960703904338503,0.9955685461897675,0.9954895504204896,1.0034579817622074,0.9954119527236703,0.9955311223044551,0.9973941343557041,1.0039081364494105,1.0045162790835154,0.9946920360166099,0.9947953247832015,1.0020576925818292,0.9926361764247882,1.001736013658386,3.9583908723416967e-05,9.143942326621101e-05,8.73687937846481e-05,9.331284238643288e-05,9.282454216602723e-05,4.93401018522802e-05,0.00010619865051821306,5.3928957467343145e-05,9.30300833583736e-05,0.00012566967602002088,8.849214582532331e-05,0.0001249568554545416,0.00011586214724850517,9.682919938229436e-05,3.8637274537545695e-05,4.316470818284394e-05,9.918442943995444e-05,0.00010042570930247709,0.0001009804923686684,4.387890290012663e-05,0.00010342184759633678,0.0001047792541148932,0.00010230582175034277,4.428216805621174e-05,4.415904863600246e-05,0.00010567278356791991,0.00010554675833166978,4.3043436218911397e-05,0.00010355023574272171,4.306390193907854e-05
381,381.0,0.9902203190157324,1.0045328251704824,0.00013655961253517007,3.8598994512833954e-05,8.918015278448955e-05,3.0879045344363654e-05,1.0020291605143212,0.9932434027593177,0.9974529884323539,0.9980600678378848,0.9974584705189875,1.0003775724435469,0.9920042226405666,0.9990524707375703,0.9980769810624442,0.9906940280262332,0.9993817252684118,0.9913281854905877,0.9910646548767521,0.9962636119835035,0.9970879098958729,1.0017951676604755,0.9960652150057303,0.9956557595814363,0.9954808374406929,1.0034732894608196,0.9954011177617361,0.9955189173874405,0.9974748838542411,1.0039246712700507,1.0045328251704826,0.9946765433334949,0.9947805983244509,1.002071186737126,0.99272695382706,1.0017476885416279,4.2808545979872404e-05,9.830033816084917e-05,9.482756128919961e-05,0.00010094380111691408,0.00010026691678375501,5.3052724420408906e-05,0.00011503987271275519,5.769563849888562e-05,0.00010001770963298917,0.00013655961253517007,9.467281512740641e-05,0.00013565228155069676,0.0001255371479236075,0.00010472855296891877,3.8598994512833954e-05,4.6512452798860355e-05,0.00010656698884267058,0.00010885720694265452,0.00010821210923843481,4.8155553267722146e-05,0.00011031819347040695,0.00011142436686138713,0.00011020080727683855,4.882972639230284e-05,4.8736269772536635e-05,0.00011234624476423908,0.00011230513614190559,4.629453533778274e-05,0.00011151185343257583,4.643062578010533e-05
382,382.0,0.9902299569818807,1.0046081193615812,0.00013733182793902,3.7059914032470865e-05,8.747010623199153e-05,3.117258335501439e-05,1.0019327742278195,0.9933072398706323,0.9973502381548759,0.9979534079282535,0.9973523826396764,1.0002900477026384,0.9920689495275695,0.9989681912725155,0.9979751561572021,0.9907714327568287,0.9992831417610029,0.9914040301496887,0.991134504773227,0.9961550256541167,0.9970396612759735,1.0016991454984792,0.9959553586934848,0.9957158943424564,0.9953687482547886,1.0033785139810585,0.9952870745280342,0.9954051071037499,0.9975279514895868,1.0038292419335608,1.0044387192053292,0.9945584352708045,0.994662134543286,1.0019782346620871,0.9927941030147925,1.0016520370081636,4.148505050652031e-05,9.945880143175285e-05,9.187937889041186e-05,9.777040632450427e-05,9.705520450013696e-05,5.1010498863474734e-05,0.00011627149866714517,5.527188695045193e-05,9.673815322753368e-05,0.00013733182793902,9.162137688290465e-05,0.0001363715283366598,0.00012658597915758837,0.00010146108261886945,3.7059914032470865e-05,4.4741849901964524e-05,0.00010298858504297149,0.00011057477251019694,0.00010446988305865703,4.6631098473612634e-05,0.00010624580080500816,0.0001071247136298978,0.00011117920866514544,4.7372847241310285e-05,4.7293387506538037e-05,0.00010801800561627013,0.00010803855064684875,4.461288107532187e-05,0.00011276126279554917,4.4677751661009456e-05
383,383.0,0.9902394645833505,1.0047227358485564,0.0001262350690762942,3.411095789408318e-05,8.133052298101972e-05,2.935534968095865e-05,1.0022102436161127,0.9933164490067303,0.9973260600574567,0.9979330104872872,0.9973295040113751,1.0005868672256677,0.9920762047883578,0.9992726413047588,0.9979518813730611,0.9907807136917738,0.9992662304685332,0.9914119454177825,0.9911414476016526,0.9961332329537672,0.9971302830024186,1.0019842298956134,0.995933833540268,0.9957237918367801,0.9953474480316185,1.0036616149767246,0.9952689938351242,0.9953877009690798,0.997531730803488,1.0041164505288158,1.0047275432298448,0.9945444517530391,0.9946468453565785,1.002266860312265,0.9928060391449868,1.0019369074370859,3.7776316839177384e-05,9.231596379573057e-05,8.610913316933096e-05,9.158904280620595e-05,9.115764225596631e-05,4.662185075867911e-05,0.00010750935853278989,5.064288872885952e-05,9.111419685932698e-05,0.0001262350690762942,8.681955508312178e-05,0.0001253635005763941,0.00011680637380964995,9.533178886714451e-05,3.411095789408318e-05,4.06545671500895e-05,9.683847921098013e-05,0.00010271137953226422,9.826590368167118e-05,4.2351264533735495e-05,0.00010005385764376057,0.00010088892618210248,0.00010309520963375327,4.2977201872759386e-05,4.289576817434285e-05,0.00010194018443673646,0.00010190504527759993,4.068038838945404e-05,0.00010455741262781539,4.059646203077253e-05
384,384.0,0.990248723162204,1.0048485123574236,0.00011530530337899019,3.18594249701596e-05,7.779621948864033e-05,2.8630095719567823e-05,1.0023321697193015,0.993247090998718,0.9971097349076018,0.9977046589597116,0.9970964636217874,1.0007184478862652,0.99198418175521,0.9994115589495911,0.9977058468880382,0.9906531933425028,0.9990083880895732,0.9912869466756142,0.9910382321544776,0.9958982453205205,0.9970622615845984,1.002102185474078,0.9956932305133378,0.9956352552051133,0.9951028140271889,1.0037738256225466,0.9950208474799993,0.9951334867270514,0.9974336743911179,1.0042254149795495,1.0048359267995568,0.9942947061482614,0.9943954451929329,1.0023928870838352,0.9927263005711189,1.0020546701097606,3.463269379570197e-05,8.384668024707862e-05,8.5897451255821e-05,9.136061684776292e-05,9.127760343808463e-05,4.3201762847399e-05,9.785233243669095e-05,4.722752940462363e-05,9.169441955092657e-05,0.00011530530337899019,8.820610463730517e-05,0.00011448827999937254,0.00010643431881853326,9.545201980372948e-05,3.18594249701596e-05,3.720923441592883e-05,9.714792231214943e-05,9.330703060950749e-05,9.864284016161311e-05,3.8678520937465045e-05,0.00010075644546197351,0.00010156823678576835,9.359814143255872e-05,3.9167256862545685e-05,3.906579573114391e-05,0.00010328615031187953,0.00010309930981710033,3.743935506972154e-05,9.503230560680667e-05,3.7151497710869145e-05
385,385.0,0.990257614060502,1.0049572866141983,0.0001071673447038303,2.9666472506333966e-05,7.55045739326182e-05,2.773010432993797e-05,1.0024303556097822,0.9931362640043345,0.9969967111645531,0.9975954127296384,0.9969828360658356,1.0008241577939139,0.991861940163011,0.9995192303039194,0.9975915281004695,0.9905169999852191,0.9989012673150789,0.9911500186576603,0.9909098665492106,0.9957874440254516,0.9970252749295131,1.0022155281433898,0.995582645909195,0.9955113569418687,0.9949922760061544,1.0038878695771645,0.9949138134083019,0.9950277985254314,0.9973012718721372,1.0043460459652145,1.0049572866141983,0.9941896132298794,0.99429019585839,1.0025002758426955,0.9926143593122294,1.0021673121661794,3.379533108153755e-05,7.732509784899109e-05,8.580956394783411e-05,9.122283392877512e-05,9.12436298873961e-05,4.266920698035916e-05,9.057454356712128e-05,4.6950689349010996e-05,9.196281509681644e-05,0.0001071673447038303,8.892626302505216e-05,0.00010641137974077335,9.869754640188059e-05,9.512382769829752e-05,2.9666472506333966e-05,3.648561188906045e-05,9.689235898710607e-05,8.61043810583296e-05,9.840688325061577e-05,3.744562505620946e-05,0.00010080587997879618,0.00010167149071978522,8.647423646590058e-05,3.758834451454267e-05,3.741162409560628e-05,0.00010382088398862136,0.00010353952014029557,3.6710092204949106e-05,8.781761352425557e-05,3.641612634046368e-05
386,386.0,0.990266018620306,1.0050269161563092,0.00010108465859142492,2.7122777989522254e-05,7.30835921315962e-05,2.5157379652630907e-05,1.002398202632418,0.9930262153132092,0.9969244626686037,0.9975202699095687,0.9969054539069303,1.0007785752219733,0.991748659609474,0.9994705062168725,0.9975093277171664,0.9903945724907857,0.9988180256002912,0.991024081449072,0.990793316469112,0.995711235832694,0.9969484591291892,1.002176113262136,0.9955086817444703,0.995396017386987,0.9949191680163614,1.00384793432502,0.994842999592263,0.9949558131788911,0.9971819034298539,1.0043095774655535,1.0049215476949347,0.9941222986273995,0.9942227028600171,1.0024634934282937,0.9925035738228621,1.002127912705141,3.565860890348881e-05,7.249556651407619e-05,8.286635909832103e-05,8.795722797019257e-05,8.796617173266631e-05,4.5023708522608076e-05,8.523791501726828e-05,4.9588179023209573e-05,8.872284577826728e-05,0.00010108465859142492,8.596035943339049e-05,0.00010049545456245328,9.302544767602724e-05,9.140571973402095e-05,2.7122777989522254e-05,3.8562310857995535e-05,9.305793261383467e-05,8.10070767159204e-05,9.446467432355025e-05,3.8908812470814504e-05,9.675640527157358e-05,9.760577626465517e-05,8.149776316869612e-05,3.8670940813892545e-05,3.8381728251517484e-05,9.971834570968632e-05,9.944479261673112e-05,3.8760898660684816e-05,8.257002496263658e-05,3.848928069875932e-05
387,387.0,0.9902738181836774,1.0050593377668373,9.594475000293924e-05,2.4817449082129126e-05,6.904615450011533e-05,2.286323060124619e-05,1.0023016992477358,0.9929141378530926,0.9969775781746348,0.9975772824557673,0.9969602771997125,1.0006619687554477,0.9916346621563122,0.99934336511388,0.9975661099170784,0.9902874095269363,0.9988766163535341,0.9909181071905351,0.9906825507029107,0.995769552933115,0.9968937224349097,1.002072620836159,0.9955680394701166,0.9952642470819048,0.9949796732603653,1.0037346411895152,0.994905861828711,0.9950178108687743,0.9970409746096802,1.0041905732075345,1.004801569195634,0.9941893635409971,0.9942890955329192,1.0023635653969312,0.9923844353446242,1.0020247559350413,3.530284718054153e-05,6.84157446095884e-05,7.741741419230581e-05,8.201916050787257e-05,8.207055060343023e-05,4.434239621467139e-05,8.068739559162431e-05,4.873968928805858e-05,8.279514174275144e-05,9.594475000293924e-05,8.04018827047271e-05,9.549797101669366e-05,8.814340857396799e-05,8.516214565700312e-05,2.4817449082129126e-05,3.810712017956415e-05,8.668281166391302e-05,7.660270225402865e-05,8.791588121791616e-05,3.816472007174377e-05,8.992524075058923e-05,9.064019122151562e-05,7.688383872476773e-05,3.783155848428544e-05,3.750310187398145e-05,9.262589207931934e-05,9.237402297430764e-05,3.831569364374667e-05,7.801863003072904e-05,3.8035282864747444e-05
388,388.0,0.9902808940926777,1.005062508040277,9.05572132461387e-05,2.2711184569630348e-05,6.399402027588152e-05,2.1018130697632165e-05,1.0022009662658875,0.9928760013364797,0.9971077271237526,0.9977127240614029,0.9970985865381041,1.0005478808549193,0.9916076305161801,0.9992198451411552,0.9977126046573416,0.9902808940926776,0.9990283171275821,0.9909108486786933,0.9906626912946598,0.9959129670443742,0.996899654580702,1.0019779971087468,0.9957165588182777,0.9952307143809809,0.9951312252841118,1.0036491924733821,0.995063846318925,0.9951776305406494,0.9970125642988988,1.0041131717351577,1.0047256006939493,0.99435606819205,0.9944547634331443,1.002261639764289,0.9923519818062562,1.0019301695248348,3.317591993204983e-05,6.430403820399564e-05,7.09247405983862e-05,7.510567165096517e-05,7.516280703755833e-05,4.1250025003011915e-05,7.586327021605879e-05,4.517254845301268e-05,7.57663955723446e-05,9.05572132461387e-05,7.359121480769508e-05,9.013093807020602e-05,8.295162881991737e-05,7.797880361888577e-05,2.2711184569630348e-05,3.5794684524720086e-05,7.937262999615806e-05,7.179416856873472e-05,8.05142902139712e-05,3.572421396795994e-05,8.235947352346972e-05,8.299955943717798e-05,7.174165396404632e-05,3.540315464912017e-05,3.507225932986011e-05,8.486849762609539e-05,8.464744379588594e-05,3.589032115819526e-05,7.328467867105697e-05,3.5707179050137396e-05
389,389.0,0.9902868670079438,1.005044383571122,8.364906247677028e-05,2.117791210004521e-05,6.056918543109013e-05,1.7119274360877824e-05,1.0020408469853788,0.9928982660386639,0.99719255604483,0.9977981323700241,0.9971838219612276,1.0003748391479768,0.9916317407164438,0.9990395350239416,0.9977971928241098,0.9903173470864323,0.9991125084140665,0.9909462225835346,0.9906895133363178,0.9959953408812701,0.9968773406659469,1.0018092458323735,0.9957970230066,0.9952422742380584,0.9952123300456425,1.003482919900835,0.9951474285083693,0.9952626344807248,0.9970271133725774,1.0039466669307249,1.0045598743906767,0.994441962755269,0.9945415590954306,1.0020991510946144,0.992375593536356,1.00176201810608,3.5958382236306134e-05,5.932334111150716e-05,6.49807245475669e-05,6.885228405580375e-05,6.888576128801599e-05,4.405555224306519e-05,6.989092858702091e-05,4.794119020822021e-05,6.934965582309509e-05,8.364906247677028e-05,6.724606879645878e-05,8.321499393933995e-05,7.647306195444172e-05,7.14994755531377e-05,2.117791210004521e-05,3.86507707571076e-05,7.278558943514197e-05,6.60504292721724e-05,7.388242361492895e-05,3.848664373441578e-05,7.557890678136812e-05,7.615986441513844e-05,6.579668591432326e-05,3.83684709560605e-05,3.813133745254856e-05,7.792344280443035e-05,7.773721585635512e-05,3.8868611105039295e-05,6.75978161034931e-05,3.855895980938597e-05
390,390.0,0.9902903148644159,1.005012920953866,7.694272217119888e-05,1.984070145515632e-05,6.0079057565056805e-05,1.4324153689340614e-05,1.002049292634906,0.9930525615814091,0.9973445466306398,0.9979551664689033,0.9973379199516711,1.0003802882042614,0.9917966132306637,0.999044792731784,0.9979529663722583,0.9904956105902236,0.9992673177858242,0.991124351367494,0.9908603985440234,0.9961504460616124,0.9969841372483869,1.0018115440029562,0.9959502388534973,0.9954034786430671,0.9953644554652944,1.0034729328272343,0.9953003246158272,0.9954163141923952,0.9971935226664136,1.0039315260671156,1.0045444093544322,0.9945930703042442,0.9946938141566055,1.0021079304184384,0.9925374382685925,1.0017638992009508,4.087389679952066e-05,5.409478192266401e-05,6.363948185385364e-05,6.759718094099088e-05,6.786365909022995e-05,4.9732944638421295e-05,6.390809592485379e-05,5.4029891159525894e-05,6.881910965856654e-05,7.694272217119888e-05,6.726391892088945e-05,7.649850894933949e-05,7.002631800329597e-05,7.031827340014025e-05,1.984070145515632e-05,4.354642061523471e-05,7.172981834284576e-05,6.0382490485604164e-05,7.292178814585617e-05,4.3163031065653915e-05,7.455958676994631e-05,7.534777311295986e-05,6.026669685553982e-05,4.31696636510688e-05,4.305031497383808e-05,7.669897424154714e-05,7.663704457926947e-05,4.4283951609980766e-05,6.170664993084155e-05,4.345803768287037e-05
391,391.0,0.9902895549156089,1.004976076783003,7.863431832138057e-05,1.8316136154121064e-05,6.0519692604058023e-05,1.434957832777009e-05,1.002202366710516,0.9932890526560181,0.9974211100257824,0.9980314169890039,0.9974149804915167,1.000549427546313,0.9920429746023648,0.999219562031384,0.9980308745723786,0.9907502440621638,0.9993435973573215,0.9913794811466203,0.9911141252290357,0.9962279735576629,0.9971470607020544,1.0019782042260765,0.9960295764274966,0.9956506802043635,0.9954448932433291,1.0036476056554018,0.995382775817038,0.995500868680815,0.9974456402504996,1.004112257788618,1.004727533988732,0.9946773038882483,0.9947778227754637,1.0022727246040772,0.9927760942006671,1.0019301266562688,4.2754912350361036e-05,5.060097594777297e-05,6.528330146608744e-05,6.933384862177234e-05,6.999765816124309e-05,5.175768168501377e-05,6.017649320380924e-05,5.6198928149356274e-05,7.157374506680749e-05,7.31618307219177e-05,7.043810991366722e-05,7.272770870434297e-05,6.61059332004734e-05,7.223451269339403e-05,1.8316136154121064e-05,4.5545638324186076e-05,7.381325088542583e-05,5.696827615085795e-05,7.51297446279036e-05,4.495812504965187e-05,7.664849407730147e-05,7.764930694446156e-05,5.735260324702361e-05,4.508674945682888e-05,4.5007237205448884e-05,7.856693609827049e-05,7.863431832138057e-05,4.6466741529517665e-05,5.766539097273041e-05,4.543618919061083e-05
392,392.0,0.990282904415038,1.0049418076530272,7.5836076512288e-05,1.7534795621527704e-05,5.8743838799102045e-05,1.4045373463125e-05,1.0023154845939903,0.9934506855030156,0.9974267140503084,0.9980336902894799,0.997420944790363,1.0006893858872201,0.992216293759378,0.9993706135216766,0.9980428212436938,0.9909238899313808,0.9993497134720453,0.991552924887791,0.9912932763480092,0.9962308033871765,0.9972446819241773,1.0020986530182971,0.996029527840788,0.9958129637159527,0.9954450674511715,1.003761250230485,0.9953819485992501,0.995497197664657,0.9976073205700078,1.0042261406443587,1.0048423887713236,0.994678726551657,0.9947788446438793,1.0023948058435301,0.9929447700575461,1.002050137028417,4.1047205652687115e-05,4.917215132052374e-05,6.371373342246182e-05,6.744854319372924e-05,6.835303033668792e-05,4.9548037889574786e-05,5.853565523379259e-05,5.372832539995339e-05,7.010368305498134e-05,7.14647068008187e-05,6.892652177469012e-05,7.118387822069135e-05,6.433048197066168e-05,7.02602509426742e-05,1.7534795621527704e-05,4.399108130477955e-05,7.170430114159014e-05,5.571453438778177e-05,7.293300093677983e-05,4.3416643429094834e-05,7.414747720527755e-05,7.51052535929048e-05,5.6623762852332556e-05,4.373736580523743e-05,4.369392419819927e-05,7.573650679069472e-05,7.5836076512288e-05,4.4748182884427714e-05,5.5708027510465215e-05,4.3868024585752095e-05
393,393.0,0.9902686806162189,1.0049180701584326,7.013899789466265e-05,1.7235042197887373e-05,5.5471776830665846e-05,1.316374287863585e-05,1.0023716791484987,0.9933632320426509,0.9973329462177218,0.9979441687243075,0.9973288968517214,1.0007641833879999,0.9921147515050981,0.9994479218706048,0.9979506449535697,0.9908067713650066,0.9992552033295763,0.9914351770055658,0.9911868115364344,0.9961392686353225,0.9972028365433881,1.0021674437865118,0.995940565806129,0.9957023145001602,0.995358879474171,1.0038280366306396,0.9952975316673541,0.9954123936635262,0.9974811702873772,1.0042882308908512,1.0049044680275594,0.9945998376511995,0.9946998647104776,1.0024640401510974,0.9928506811868864,1.0021188211346665,3.7850810735465516e-05,4.872333291212761e-05,5.921396130555739e-05,6.26655017156865e-05,6.358063111104335e-05,4.590662893935497e-05,5.759355020069012e-05,4.9904167798916535e-05,6.532400647875217e-05,6.976779790289196e-05,6.425276698583928e-05,6.962254013509888e-05,6.298768380601608e-05,6.526717901851924e-05,1.7235042197887373e-05,4.062771227793432e-05,6.653695089797904e-05,5.566178652548954e-05,6.764236203727146e-05,4.0278921032160115e-05,6.867681736001529e-05,6.957145189994547e-05,5.710651407910695e-05,4.0661420972949916e-05,4.0638519832461256e-05,7.004169676275504e-05,7.013899789466265e-05,4.1252726543311554e-05,5.49104629014228e-05,4.0511362658662546e-05
394,394.0,0.990245200772667,1.0049128208937133,6.60373948600132e-05,1.626333585259336e-05,5.258843317501106e-05,1.2077048562804373e-05,1.0023667419610311,0.993099373766865,0.9970589461845999,0.9976648349767716,0.9970468984334906,1.0007578431599649,0.9918221397305245,0.9994379748183224,0.9976650752172337,0.9904766110642297,0.9989713429061747,0.9911095605087966,0.9908786481460277,0.995855069982232,0.9970149363317674,1.0021635056716,0.9956528346485758,0.9954252729320352,0.9950700979344997,1.0038290086368233,0.9950087386286832,0.9951212783292258,0.9972070347446564,1.0042950895104894,1.0049128208937133,0.9943131723981947,0.9944125980635726,1.0024640339927402,0.9925674917191886,1.0021154962932015,3.635221740909873e-05,4.7059014742066195e-05,5.5071717726237894e-05,5.834334080260698e-05,5.920519105287864e-05,4.453604004041694e-05,5.508783928295224e-05,4.872143673454994e-05,6.0981357145338264e-05,6.58169498657468e-05,6.0164934037100006e-05,6.5693155535275e-05,5.983659896605495e-05,6.0895419508165665e-05,1.626333585259336e-05,3.891036970857941e-05,6.219073406563583e-05,5.408908420301534e-05,6.328427477972412e-05,3.8647253059196676e-05,6.443445021573955e-05,6.527893148367435e-05,5.576534237455936e-05,3.893049990076952e-05,3.889846178659281e-05,6.599114491674295e-05,6.60373948600132e-05,3.9539747209474825e-05,5.282847371351394e-05,3.8798284272017726e-05
395,395.0,0.9902107821378975,1.004931564741929,6.405190009928033e-05,1.483382834317595e-05,5.0758788163276605e-05,1.0720506082737633e-05,1.0022346205108468,0.9928557317059569,0.996839223478876,0.9974401638684507,0.9968209902686931,1.0006121824384602,0.9915614593766755,0.9992848691789408,0.997441502866251,0.9901987055057957,0.9987537849156422,0.990834063620747,0.9906121230995789,0.9956271254918352,0.9968111010869052,1.0020316899353208,0.9954219860197703,0.9951711600293104,0.9948381725472946,1.0037015364166275,0.9947776338669579,0.9948893448981282,0.9969455394003629,1.0041728520522684,1.0047923262564145,0.9940862248536149,0.9941842466957981,1.002331848816,0.9923071014729884,1.0019840314350448,3.7836452851674455e-05,4.3307747550807366e-05,5.27293263238522e-05,5.589249387865074e-05,5.672012656147048e-05,4.646419945189222e-05,5.0427016293091615e-05,5.105282779305862e-05,5.857263348500385e-05,5.989748216755468e-05,5.801965572955441e-05,5.978995000915589e-05,5.462150287033364e-05,5.83916089107577e-05,1.483382834317595e-05,4.033631790821076e-05,5.970609873647338e-05,4.974941949407761e-05,6.082615199016053e-05,3.982050407639396e-05,6.218676619978639e-05,6.303409231121062e-05,5.1236666301898376e-05,3.9872083659169484e-05,3.977874590548871e-05,6.403733928344378e-05,6.405190009928033e-05,4.088422744252364e-05,4.847706410402072e-05,4.020941516612615e-05
396,396.0,0.9901637419654256,1.0049699997404087,6.311963031098958e-05,1.42905079828235e-05,4.98153948525797e-05,1.0374773869064658e-05,1.0020632625486894,0.992807954204049,0.996786994655838,0.9973839250352716,0.9967638216179266,1.000428592765573,0.9915217189013502,0.9990979570922105,0.9973847908554557,0.9901637419654256,0.9986984887684257,0.9907987938639754,0.9905738227429871,0.9955685587489318,0.9967193658720627,1.00185859164434,0.9953633500015259,0.9951301686216931,0.994778277506609,1.0035327241139005,0.9947186093088195,0.9948320810486282,0.9969037854309818,1.0040084857018807,1.0046285305807205,0.9940262736250016,0.9941243298059476,1.0021560828178766,0.9922634011831934,1.0018104482947465,3.80398840980062e-05,4.113090902659514e-05,5.2337647482527396e-05,5.545736757532913e-05,5.611978394708455e-05,4.667183742465629e-05,4.7893465315107656e-05,5.132410887857043e-05,5.792202977565979e-05,5.706437756590768e-05,5.7442038265843155e-05,5.694582043791933e-05,5.190756570727353e-05,5.764240904548626e-05,1.42905079828235e-05,4.0656682198653096e-05,5.8767383375159514e-05,4.706505260750276e-05,5.980452343677865e-05,4.016846775340356e-05,6.123204249623102e-05,6.20908579773403e-05,4.856887209777628e-05,4.020642914032017e-05,4.0080072177066775e-05,6.305109265727237e-05,6.311963031098958e-05,4.091490134648008e-05,4.6024731140592106e-05,4.052135433303538e-05
397,397.0,0.9901034632215036,1.0050213722150458,6.292291966308548e-05,1.6948984264873636e-05,5.064868348519439e-05,1.0662290914216149e-05,1.0018882833516445,0.992892684681451,0.9968344020326353,0.9974370673705653,0.9968125423443528,1.000251245383451,0.991616466347715,0.9989176804741872,0.9974307536239209,0.9902691360995483,0.9987395726881325,0.9909036729676906,0.9906727322040007,0.9956166399231214,0.9967110349016762,1.0016900212627815,0.9954082307660301,0.9952224856431128,0.9948215855745902,1.0033619991110752,0.9947606937526092,0.9948712873966012,0.99699862946771,1.003839517434048,1.0044599802398335,0.9940693357868844,0.9941675044217696,1.0019857381462105,0.9923568992665156,1.001641354759063,3.621942009987e-05,4.612679509969808e-05,5.22694036096938e-05,5.533102856195832e-05,5.5832388346326806e-05,4.443810945771208e-05,5.326597194677074e-05,4.8803558688584125e-05,5.758255703609486e-05,6.292291966308548e-05,5.70898350113475e-05,6.281403122167021e-05,5.763304576386822e-05,5.725359657756322e-05,1.6948984264873636e-05,3.893148880795201e-05,5.82365495880907e-05,5.215304681394831e-05,5.918155681868963e-05,3.873335657835799e-05,6.062523385933205e-05,6.151540449294329e-05,5.404201717668415e-05,3.894569238172605e-05,3.8893445420691584e-05,6.232282434580673e-05,6.243420859775554e-05,3.9098118261249735e-05,5.101670092354934e-05,3.879921513993764e-05
398,398.0,0.9900335917233296,1.0050789284917343,7.19585534402187e-05,2.0801117422728465e-05,5.185329837027455e-05,1.1220364766908647e-05,1.0020424900134497,0.9931249448747653,0.9970080809087302,0.9976168659564111,0.9969908289360929,1.0004232189745161,0.9918550019244258,0.9990936094632538,0.9976061257169252,0.9905120058388724,0.9989076999529627,0.9911464057008422,0.9909140817968762,0.9957999141175368,0.9969107700176533,1.001862317238257,0.995591084286948,0.9954600996100839,0.9950062832009632,1.0035320039540945,0.9949474749647557,0.9950579444275311,0.9972362437165415,1.00401112925473,1.0046325358169008,0.9942599160812443,0.99435758258016,1.0021528335783738,0.9925947370088669,1.0018132886006736,3.6374641854323754e-05,5.430945612204702e-05,4.9223982269074516e-05,5.20100034020443e-05,5.2492580286520216e-05,4.5026741308425376e-05,6.219717523625231e-05,4.94968316385689e-05,5.4178828272548714e-05,7.19585534402187e-05,5.362776878028838e-05,7.187154394821944e-05,6.709457409165257e-05,5.3770461538176826e-05,2.0801117422728465e-05,3.93805533178334e-05,5.466773086216305e-05,6.054200578665533e-05,5.555018849745735e-05,3.916064769612731e-05,5.692638666964204e-05,5.778111722945863e-05,6.268789871749234e-05,3.951808477652738e-05,3.9583768294263215e-05,5.8533117481949716e-05,5.863634327353072e-05,3.9604341195902886e-05,5.93610438929176e-05,3.923146380522488e-05
399,399.0,0.9899588390008384,1.005135914896369,7.174030267835936e-05,2.1073673955257565e-05,5.006595384383444e-05,1.097398559595222e-05,1.0023088599650938,0.993474043217862,0.9972406666477329,0.9978617884172033,0.9972387298061427,1.0007248074260526,0.9922260226041363,0.9994054778216266,0.9978640304059335,0.9909067070053158,0.9991720485736391,0.9915408337641507,0.9912933067251126,0.9960515002576577,0.9972179343669078,1.0021571929154176,0.9958425611737144,0.9958353966129154,0.9952573358748872,1.0038274760105852,0.9951994251187468,0.9953113331565381,0.9976192145154684,1.0043100677689472,1.0049333380182492,0.9945141584948022,0.994610789412957,1.0024382008573995,0.9929589392679801,1.0021079617877515,3.601192034491429e-05,5.474143603481655e-05,4.526309826218448e-05,4.771772894530764e-05,4.820267848218684e-05,4.535664568873617e-05,6.262097044809583e-05,4.997371969829392e-05,4.976589636545442e-05,7.174030267835936e-05,4.9261680329701234e-05,7.165956950585374e-05,6.748644558515764e-05,4.933896043431604e-05,2.1073673955257565e-05,3.93533783058757e-05,5.010815304637181e-05,6.062642771385057e-05,5.087527837832117e-05,3.892587131684248e-05,5.209944880601711e-05,5.286891466856605e-05,6.27231805206946e-05,3.921526444617763e-05,3.933612649538441e-05,5.350622684997399e-05,5.3598843506530334e-05,3.9632841817593494e-05,5.969919237558024e-05,3.919474030861812e-05
400,400.0,0.9898839165839647,1.0051855777548442,7.464070230792052e-05,2.1938664643326333e-05,5.128517409336786e-05,1.2361396948171938e-05,1.0024677076173245,0.9936574991938202,0.9972953455484531,0.9979193967201976,0.9973005381757918,1.000911436326309,0.9924222083165861,0.9996004173913148,0.9979304674313356,0.991111842515864,0.99923649615894,0.9917465776724369,0.9914935598081078,0.996116847785839,0.997367985723654,1.0023430189425506,0.9959099195510188,0.9960328640404182,0.9953272778078209,1.0040194002681129,0.9952734463575027,0.9953878922866151,0.9978221943792867,1.0045113196483415,1.0051361563981174,0.994592550284621,0.994689482128735,1.0026125084661441,0.9931459101207056,1.0022929671719514,3.3665568952750503e-05,5.544726142230669e-05,4.903158438212163e-05,5.1426311124055635e-05,5.204162204153724e-05,4.277428032674182e-05,6.40861586308301e-05,4.710214300164532e-05,5.358133600362941e-05,7.464070230792052e-05,5.317006391036716e-05,7.432444897074458e-05,6.93248158255876e-05,5.319790540830477e-05,2.1938664643326333e-05,3.7047248344202664e-05,5.402723695742309e-05,6.176675838661213e-05,5.468911907354113e-05,3.660607605471596e-05,5.574602214679302e-05,5.659593664797619e-05,6.38417896839004e-05,3.68183941828034e-05,3.695265008143056e-05,5.6722946180349555e-05,5.6843661629916433e-05,3.735184393477831e-05,6.089218894289513e-05,3.6900483601828114e-05
401,401.0,0.9898135360026433,1.005221163393054,9.013413196633626e-05,2.8657423070864468e-05,5.9028304981779785e-05,1.8154537890715404e-05,1.0025307304525082,0.9934520304719753,0.9971869255766301,0.9978152994352324,0.9972000559240468,1.000981481514553,0.9922061714461755,0.9996685033441296,0.9978433375177931,0.9908845094724738,0.9991607473367031,0.9915214024210246,0.9912726737498733,0.9960166567614654,0.9972908338754333,1.0024172971073086,0.995812995436614,0.9958255424230271,0.9952325570885012,1.0040973830152518,0.995181099353791,0.9952958284197723,0.9976210331228031,1.0045950915951716,1.005221163393054,0.9945054069341479,0.9946009542109545,1.0026826757716454,0.9929269087243088,1.0023668697226924,3.1795849789787024e-05,6.540454041326486e-05,6.059276707171638e-05,6.332253292709644e-05,6.416521590941122e-05,4.031869078438722e-05,7.633557137571522e-05,4.4407889038726226e-05,6.563290117343603e-05,9.013413196633626e-05,6.491575647049879e-05,8.934868069410635e-05,8.260268015056652e-05,6.549125722330601e-05,2.8657423070864468e-05,3.484309545121347e-05,6.661591672236478e-05,7.306679732682957e-05,6.72806656308128e-05,3.435872783322172e-05,6.814926021414236e-05,6.915751510048131e-05,7.552683829675023e-05,3.4458284297126904e-05,3.4551809850441294e-05,6.849433928902622e-05,6.87293040902957e-05,3.512631159185648e-05,7.266130293302448e-05,3.4703092766587756e-05
402,402.0,0.9897524087868094,1.005237817257369,9.677827669950326e-05,3.3823208297902016e-05,6.341173456102444e-05,1.9759701801033433e-05,1.0024413556081915,0.9929549578557324,0.9968685443926013,0.9974928387211346,0.9968759293042011,1.0008777834546512,0.9916707007138874,0.9995574122217211,0.9975260448222805,0.9902965322204611,0.9988607141082696,0.990937836072729,0.9907113258323542,0.995684752715585,0.9969745500285891,1.0023204501301033,0.995480019164223,0.9953065874946112,0.9948986171382569,1.004006214703737,0.9948459907238066,0.9949608660948729,0.9971078748493595,1.0045061467347705,1.0051338592199635,0.9941705249899077,0.9942652785897184,1.0025894844514796,0.992401742494959,1.0022699152357077,3.3823208297902016e-05,7.061776335197704e-05,6.559785965307701e-05,6.858289518025685e-05,6.951837724847781e-05,4.2355561873410446e-05,8.215278031415511e-05,4.647062044234513e-05,7.074445613762797e-05,9.677827669950326e-05,6.966637315254999e-05,9.578702732118784e-05,8.858012675831607e-05,7.094186540777273e-05,3.462316393327314e-05,3.6563740619979904e-05,7.221775383719891e-05,7.851842833750165e-05,7.292866985458957e-05,3.579781124367638e-05,7.362208018035459e-05,7.4597865060898e-05,8.131973079809345e-05,3.5531548993794465e-05,3.552967131777667e-05,7.359315603798753e-05,7.391129424186443e-05,3.688252042196034e-05,7.865961312765526e-05,3.643779698556879e-05
403,403.0,0.9897052464663973,1.0052382812760676,9.008550831751943e-05,3.446726105129702e-05,6.172187295812815e-05,1.5436574303893574e-05,1.0021114122773223,0.9924913717565681,0.9965751287829187,0.9971924810198394,0.9965722647063903,1.0005141930914874,0.9911754110794514,0.9991798876260733,0.9972188573008468,0.9897662880673898,0.9985613185626285,0.990409038926208,0.9901981538950805,0.9953776299158601,0.9965957400464353,1.0019759379018753,0.995172575437346,0.9948193243434817,0.9945899044051631,1.0036654313672153,0.9945364210221969,0.9946514037668029,0.9966205382087238,1.0041651327835366,1.0047935306702491,0.9938604319417221,0.9939554246417326,1.002248526829532,0.9919145344671445,1.0019255789567414,3.951110067778881e-05,6.610193451662883e-05,6.148607937533645e-05,6.435244405421894e-05,6.524978924156243e-05,4.8142790001820404e-05,7.662946202427809e-05,5.231146141430047e-05,6.633672043101859e-05,9.008550831751943e-05,6.527272886909389e-05,8.915981060553259e-05,8.253226091645769e-05,6.660590391159721e-05,3.446726105129702e-05,4.177341109652556e-05,6.780569143030203e-05,7.32708795851527e-05,6.8500604358447e-05,4.086676103961496e-05,6.909495738741524e-05,6.995035607713085e-05,7.590784137636532e-05,4.0234975474887655e-05,4.015365690061193e-05,6.903873532272626e-05,6.934132262759905e-05,4.224946874659183e-05,7.352613234665714e-05,4.169613956536585e-05
404,404.0,0.9896767605713425,1.0052271964979043,8.742769008707147e-05,3.423092257918002e-05,6.021602139245085e-05,1.383017763228888e-05,1.0018371053428168,0.9924039747945325,0.9965682080783838,0.9971826090483565,0.9965617849801497,1.0002187117888692,0.9910878330696881,0.9988739731643882,0.9972058050653301,0.9896767605713425,0.9985412541430913,0.990319747648673,0.9901104652806018,0.995365242444919,0.9964670751204339,1.0016860720077811,0.9951549597511579,0.994729848192015,0.9945700250893139,1.0033685199395939,0.9945120520588547,0.9946248669388926,0.9965289661434753,1.0038644963431902,1.0044920027442952,0.9938327321550382,0.9939281324347439,1.0019657671316442,0.9918258252414508,1.0016363410076374,4.1298280941135525e-05,6.488789931044529e-05,5.813275428123715e-05,6.0942279382280996e-05,6.166237101945694e-05,4.9636730410554505e-05,7.487048114297132e-05,5.365599040108354e-05,6.253906658925643e-05,8.742769008707147e-05,6.134191727842671e-05,8.657974866681374e-05,8.040587714932591e-05,6.302740806668403e-05,3.423092257918002e-05,4.337532489236306e-05,6.406926902767209e-05,7.175659116204521e-05,6.47372461099229e-05,4.252343957261937e-05,6.533244223507315e-05,6.608389704989214e-05,7.41713763270652e-05,4.183691984054065e-05,4.174846462434637e-05,6.54102001763593e-05,6.566770641897837e-05,4.3818234579205825e-05,7.19881567569469e-05,4.3321955694572404e-05
405,405.0,0.9896700683093083,1.0052092039716336,0.00010441503586002683,4.4951263141401346e-05,6.840510613120927e-05,1.737443417600038e-05,1.0018254511683038,0.9926613857371475,0.9967636809722952,0.9973847239411335,0.996766551010284,1.0002109769566183,0.991362255947491,0.9988647108650548,0.9974153543436282,0.9899778975270945,0.9987507669005227,0.990619559988268,0.9903960785017939,0.9955688234259553,0.9966228313977004,1.0016803253871127,0.9953584685354637,0.99499563959464,0.9947745824986424,1.003357822084354,0.9947179377286447,0.9948295354354072,0.9968035958159526,1.0038532660892474,1.004480795597798,0.9940422608540014,0.9941369274518886,1.0019580181271541,0.9920946826601835,1.0016298003205006,4.4951263141401346e-05,7.936093310283836e-05,6.22092812836638e-05,6.571388590112865e-05,6.636935555518043e-05,5.482061348126205e-05,9.067032609446122e-05,5.912119871270884e-05,6.751369169188113e-05,0.00010441503586002683,6.638312878270029e-05,0.00010361137748889722,9.658970495256936e-05,6.801234654906042e-05,4.4970723026101655e-05,4.894804407852179e-05,6.887053370740201e-05,8.808206619509306e-05,6.950717069677952e-05,4.8131431869691434e-05,7.018036044412516e-05,7.089047759096837e-05,9.089973336646348e-05,4.780249432772594e-05,4.786949745292581e-05,7.057949958512987e-05,7.073145749516022e-05,4.8632899093991564e-05,8.744545751560795e-05,4.886919489281061e-05
406,406.0,0.9896819095988763,1.0051889447460103,0.00012538973776049435,5.334734011309135e-05,7.920972821091142e-05,2.1243635028414154e-05,1.002053164182461,0.9930525289246892,0.9969752881998801,0.9976060480687705,0.9969896200305727,1.0004680684268343,0.9917715425153402,0.999131693167086,0.997640266764255,0.9904100669596244,0.9989735254405783,0.9910514006175615,0.9908153949362446,0.9958008011538076,0.9969206392253499,1.0019347459923507,0.9955966257730458,0.9954041705318492,0.9950195832948031,1.0036235492019523,0.994971361433971,0.9950890977919773,0.9972194315337808,1.0041273222312597,1.004757608988095,0.9943049952047711,0.9943983662472965,1.0022017930963663,0.9924990125690253,1.001883755787529,5.334734011309135e-05,9.650232849205835e-05,6.533559386938751e-05,6.945718186529288e-05,7.028202593331435e-05,6.632358702069596e-05,0.00010981912946006891,7.145901673478634e-05,7.199299006089903e-05,0.00012538973776049435,7.114144556902635e-05,0.00012466560495845883,0.00011634694559632013,7.218888756099654e-05,5.8304894464349426e-05,6.060317653364494e-05,7.298240860240343e-05,0.00010792014319201881,7.363102859428379e-05,6.015851623088552e-05,7.445574124700627e-05,7.524625139714094e-05,0.00011157026946749705,6.066729293375351e-05,6.097836571736467e-05,7.518570099591142e-05,7.525537765809132e-05,5.894813677165349e-05,0.0001056698958101665,6.046283171627952e-05
407,407.0,0.9897074300363562,1.0051710598697887,0.0001257022518524819,5.566109089347686e-05,7.889885559248842e-05,2.128586011655624e-05,1.002403010735972,0.9934534908419196,0.9972064226433781,0.9978465263471753,0.9972314509318267,1.000849353806198,0.9921948160279002,0.9995245920812353,0.9978855105527241,0.9908618802339886,0.99922324772128,0.9915017733745007,0.9912511560669325,0.9960475694409152,0.9972725000336694,1.0023120994743584,0.9958438316786924,0.9958378043860326,0.9952704084683409,1.0040077937193939,0.995221744346005,0.9953388053150051,0.997670181579565,1.0045199739526,1.0051525479760461,0.9945570879058773,0.9946491966175115,1.0025701426066198,0.9929149351411323,1.0022616374303541,5.566109089347686e-05,9.714225385802291e-05,6.133575739265614e-05,6.520727301775273e-05,6.604310601552487e-05,6.988684602290875e-05,0.00011045436809889675,7.520699972435674e-05,6.770377027707235e-05,0.0001257022518524819,6.686467469546291e-05,0.00012503672172199098,0.00011683318993860899,6.790149444238008e-05,5.903540026534756e-05,6.468462042458667e-05,6.864370778023195e-05,0.00010873222686946835,6.928563187215132e-05,6.475603850888453e-05,7.014516211618792e-05,7.094209795065349e-05,0.00011239295528547581,6.606681341462897e-05,6.653537112325059e-05,7.094215518798674e-05,7.100840181360578e-05,6.217932971754948e-05,0.00010614585341840849,6.449010407464261e-05
408,408.0,0.9897417752180586,1.0051601903917242,0.00014754457545966055,5.235572618356345e-05,8.406306010215872e-05,2.9213583945145913e-05,1.0024189334620053,0.9936761048391413,0.997232010564047,0.9978661510391463,0.9972518341453095,1.0008721909704261,0.9924287727526342,0.9995542291369999,0.9979051690586351,0.9911092769666415,0.9992439223406493,0.9917477869784171,0.9914913572069034,0.9960661689094138,0.9973604723014896,1.0023260862898893,0.9958580484945988,0.9960704783388229,0.9952823435199396,1.0040194827956652,0.995229839385113,0.9953445539404503,0.9979054781997773,1.0045288544746107,1.005160190391724,0.9945621984999575,0.9946526053101474,1.002586858250318,0.9931441089984523,1.002276210854731,5.235572618356345e-05,0.00011239208365025724,6.543376087142699e-05,6.89736957160678e-05,6.968263309227302e-05,6.583892750030506e-05,0.00012817432657494978,7.076874849067524e-05,7.03991396759978e-05,0.00014754457545966055,6.846949721849767e-05,0.00014635661567910155,0.0001366181213362006,7.176046712909967e-05,6.165701891130442e-05,6.117182124226404e-05,7.239195987939234e-05,0.00012459717598045468,7.294957454694113e-05,6.1360404040449e-05,7.369650122730274e-05,7.437764474489369e-05,0.00012697277353401363,6.281067830627061e-05,6.328887502005234e-05,7.423153108056375e-05,7.437165113596966e-05,5.8639056505169696e-05,0.00012362890505790544,6.0977913273739195e-05
409,409.0,0.9897800907402937,1.005159746810821,0.0002124667847125905,5.7479619909717644e-05,0.00010836752360106093,4.901299452595726e-05,1.0023705811993244,0.9935050842082104,0.9970663691243432,0.997691944944224,0.997078827503165,1.0008119214076245,0.9922463950308154,0.9994916424475441,0.9977308803685707,0.990914975378094,0.9990754010119448,0.9915539287056606,0.9913005059655425,0.9958981881890515,0.9972323581859271,1.0022789911241132,0.995688885433606,0.9958857616241491,0.9951109271857351,1.00396016737562,0.9950562018007555,0.9951717863488091,0.9977017134991274,1.004463721129437,1.0050933589657294,0.994386065362686,0.9944764831633042,1.0025326269051154,0.9929625773923105,1.002228509862439,5.7479619909717644e-05,0.00016007611956868166,8.281020999546805e-05,8.663666017763867e-05,8.750430262105667e-05,7.194279208296704e-05,0.00018306993795494083,7.75216793950241e-05,8.74318009294647e-05,0.0002124667847125905,8.353812507578812e-05,0.00021045128118103322,0.0001965062770066391,9.021001617879443e-05,8.374089022559926e-05,6.630513516769565e-05,9.078652536713935e-05,0.00017629437848912377,9.13773870556831e-05,6.605449582955035e-05,9.210392529063663e-05,9.266591556941599e-05,0.00017731438291052903,6.724799883107115e-05,6.758472452712952e-05,9.241284588090281e-05,9.262658379732352e-05,6.37840242532611e-05,0.00017695274982235,6.612813822461359e-05
410,410.0,0.9898175221993717,1.0051682174270882,0.00024786354069801655,7.477268221769516e-05,0.0001264185082375156,5.6501497846532615e-05,1.0020329746577221,0.9930062266448284,0.9967372376615573,0.9973523907467007,0.9967357455395498,1.0004443354743575,0.9917050517429853,0.999111799169805,0.9973851338663461,0.9903238386366942,0.9987395337284927,0.9909631553096524,0.990734886314686,0.995555404520307,0.9968317266438822,1.00193106868785,0.9953453785829831,0.995373220707518,0.9947673968093569,1.0036159542143597,0.9947132053289177,0.9948310759982822,0.9971947809869661,1.0041228090825267,1.0047537950381173,0.9940420733047934,0.9941327428457035,1.0021846121820848,0.9924356537654618,1.0018803395228464,7.477268221769516e-05,0.0001871624315021657,9.058990542471991e-05,9.470843413695211e-05,9.576688568276354e-05,9.23470848495999e-05,0.0002137925762798928,9.960721945945594e-05,9.572593658990322e-05,0.00024786354069801655,9.123379347441033e-05,0.0002455706882700459,0.00022960548969043558,9.872733518620668e-05,0.00010259179968894711,8.498509205225231e-05,9.940696680786005e-05,0.000205830050573152,0.00010010377575287599,8.472836947915988e-05,0.00010095146392554889,0.00010149721168429934,0.0002064917559104313,8.59416351222645e-05,8.618897010993101e-05,0.00010129799037125541,0.00010149461727958994,8.190555584694018e-05,0.0002068897742957256,8.47762147629716e-05
411,411.0,0.9898492151916026,1.0051828599907837,0.00023682072731992792,8.21323510795922e-05,0.0001241087705372166,5.189704828937003e-05,1.0017839645538293,0.9926114378316108,0.9964266318869492,0.9970320126256436,0.9964132712319725,1.0001762242845236,0.9912758772065081,0.9988362912392348,0.9970579262768768,0.9898492151916027,0.998413913038423,0.99048959406676,0.9902846773061396,0.9952281378797824,0.9964957736703856,1.0016654856223737,0.9950156544779138,0.994963149537575,0.9944378088024844,1.0033548967319914,0.994384666371699,0.994503723712389,0.9967901659844448,1.003864270828535,1.004495107054726,0.9937134519476496,0.993804459916157,1.0019273102744481,0.9920176430908348,1.0016151453986657,8.21323510795922e-05,0.00017908480585650938,8.553102057622951e-05,8.951420278789962e-05,9.056895719382251e-05,0.00010048765595175112,0.00020429984130282901,0.00010838280048368297,9.069895674070088e-05,0.00023682072731992792,8.666896112705665e-05,0.00023464428173972264,0.00021933683072352436,9.328184071745956e-05,0.00010021691484582677,9.276762869013027e-05,9.398966696449967e-05,0.00019672382888654693,9.469664472967621e-05,9.304356693046401e-05,9.558889791304307e-05,9.609289863334234e-05,0.00019762068746583355,9.440750606550063e-05,9.466286028880127e-05,9.605983037630419e-05,9.621181791994558e-05,8.938980146426882e-05,0.00019778967273551362,9.254765860609556e-05
412,412.0,0.9898716543376033,1.0052009322521667,0.0002380653795353458,7.876105222380941e-05,0.00012356400729864278,5.310294542283883e-05,1.001815960841587,0.9926556565720936,0.9964738674416287,0.9970826653998182,0.9964587226844696,1.0002037173611678,0.9913201866392973,0.9988652398673067,0.9970997249750736,0.9899003831413373,0.9984565154020414,0.9905414986260872,0.9903297750608372,0.9952791581064857,0.9965379344646849,1.0016935256178923,0.9950682499521339,0.995001624135213,0.9944922965391789,1.0033792153772325,0.9944410940616083,0.9945602883575897,0.9968258468395448,1.0038877355776183,1.0045184773847806,0.9937746579284026,0.9938647619136073,1.0019591921728388,0.9920631411174214,1.001643986212878,7.876105222380941e-05,0.00018077386320414297,8.500599425123094e-05,8.924385232574079e-05,9.036543245774352e-05,9.643086070100179e-05,0.00020562133236795823,0.00010402180991433202,9.073725983136845e-05,0.0002380653795353458,8.695909994111916e-05,0.00023601515802503095,0.00022048555563614303,9.313735857721043e-05,9.950607794100174e-05,8.92714221131285e-05,9.399959189507543e-05,0.00019829343123149075,9.498388721347934e-05,9.000988675255519e-05,9.620722351954457e-05,9.690036516016968e-05,0.00020014328200240324,9.157489850891616e-05,9.191254827202783e-05,9.723078037298835e-05,9.727271625375757e-05,8.584159013360623e-05,0.0001990851988375393,8.906330975942008e-05
413,413.0,0.9898866803552143,1.0052196919614955,0.00026837541780780436,8.825704264624348e-05,0.00013863355652624505,6.119282443338746e-05,1.0020870615769255,0.993009798052272,0.9967053556190059,0.9973191865432895,0.9966978005380596,1.0005027013789227,0.991696958699177,0.9991767791002205,0.9973444280701264,0.9903026742186558,0.998701316360889,0.9909416132999259,0.9907180718659137,0.995525143620551,0.9968414123773909,1.0019841275661263,0.9953185216597994,0.995378431443865,0.9947457389030908,1.0036716417777372,0.9946946447136772,0.9948175631672633,0.9972013846825158,1.0041794799149992,1.0048083738889273,0.9940258726709742,0.9941158767078845,1.0022427982537496,0.9924295900158101,1.0019342072048263,8.825704264624348e-05,0.00020570832222313888,9.124252081541459e-05,9.630912294503276e-05,9.755871683533887e-05,0.00010807718747010367,0.00023272604314718688,0.00011631470998129962,9.8297505246764e-05,0.00026837541780780436,9.497846238904224e-05,0.000266295911866198,0.0002488574064057151,0.00010088409562472298,0.00011630135912415391,0.00010126608936137057,0.0001020661484285808,0.000226750700937688,0.00010364435085162028,0.00010301894200665216,0.00010531246910264499,0.00010629414103697434,0.00023130018430986252,0.00010558584905061086,0.00010624865961934867,0.00010707567208624373,0.00010692783270673146,9.687904501986828e-05,0.00022537465493043286,0.00010107813181056085
414,414.0,0.9898974729865829,1.0052363968690288,0.0002924079356321759,9.258678021742849e-05,0.00014866281361578128,6.897877065983872e-05,1.0022925158475648,0.9933290867701449,0.9969232473295349,0.9975429586153718,0.9969227813517737,1.0007376238256611,0.9920339222865991,0.9994244990251664,0.9975727015277811,0.9906593173937714,0.9989265915535431,0.9912965124069243,0.9910667121737593,0.995751115326323,0.9970994896073956,1.0022013795855984,0.9955477842422913,0.9957107657885806,0.9949768915412314,1.0038869521426563,0.9949269470669725,0.9950511898099902,0.9975389341808275,1.0043963383458296,1.0050259979470486,0.9942603025015785,0.9943507417886683,1.0024606258801223,0.9927598678206553,1.0021512857831316,9.605796669503349e-05,0.00022553786102862735,9.258678021742849e-05,9.7856774701008e-05,9.91420020862952e-05,0.00011749850818982851,0.00025431228351034836,0.00012639671983810644,0.00010008153808209561,0.0002924079356321759,9.734086865212443e-05,0.0002902064901578739,0.00027143688980346345,0.00010260345814064609,0.00012785872674858073,0.00011073223941273497,0.00010372583452476735,0.000249950799632673,0.00010549396505531823,0.00011310461297779181,0.00010707611764361102,0.00010799214523046937,0.00025683516628533746,0.00011631147390418748,0.00011715988850792774,0.00010895000959251751,0.00010866242585510739,0.00010579492905178797,0.0002461654143273667,0.00011060458298820287
415,415.0,0.9899072119738563,1.0052483047250258,0.0002820927907209399,8.649092121309973e-05,0.00014077184601140854,6.829176002418466e-05,1.002441426721602,0.9936317924018783,0.9970307091991669,0.9976559327598338,0.9970364036974384,1.0009125401684353,0.9923589322953875,0.9996073498713042,0.9976877998508499,0.9910020007462796,0.999041453356034,0.9916405573564765,0.9913995419920576,0.9958684222148119,0.9973075485721136,1.002378156867433,0.9956678831123714,0.9960499879331144,0.9950974011359632,1.0040846622580601,0.9950512388454135,0.9951759872043934,0.9978957457125845,1.0046134408744958,1.0052483047250256,0.9943911255088305,0.9944803664407207,1.0026263637817459,0.9930764773638964,1.0023281813426193,8.888172240813413e-05,0.00021809019919676474,8.649092121309973e-05,9.141828547065566e-05,9.257662451182825e-05,0.00010884248928461917,0.00024564825111388815,0.00011724139084539134,9.346631971546014e-05,0.0002820927907209399,9.089730135554822e-05,0.0002799545382428245,0.00026204072662675275,9.561230240999176e-05,0.00012077447852299738,0.00010243373593683239,9.659843773460617e-05,0.00024184481363056698,9.824229628282001e-05,0.00010460565823605559,9.96795273853638e-05,0.00010046222681502183,0.0002489010899444104,0.00010753802473289217,0.00010830411282498221,0.00010141384500307604,0.00010112323899133974,9.792317967781041e-05,0.00023772001304016757,0.00010233683846741504
416,416.0,0.9899190770591818,1.0052529054757313,0.0002864298334583905,9.001837342338502e-05,0.0001436165314178587,6.809083593056127e-05,1.002327157865357,0.9935465820054399,0.9969460231415952,0.9975655100725146,0.9969486235172977,1.0007891410239522,0.9922770795754804,0.9994811997986612,0.9976011807887005,0.9909246310172818,0.9989550673409304,0.9915640078302225,0.9913197634611705,0.9957759182915631,0.9972049056579184,1.0022510540726088,0.9955742374365654,0.9959633447536433,0.9950012263942188,1.003959289392029,0.9949540962946315,0.9950765978268963,0.9978081974139765,1.0044901378720323,1.0051264549361274,0.9942942241257067,0.9943819319527819,1.0025068164499502,0.9929886502508442,1.0022021099305463,9.001837342338502e-05,0.0002195169057201158,9.108074856311284e-05,9.659088326899356e-05,9.779463846401094e-05,0.00010996983780944606,0.0002484388200930735,0.00011831306036053064,9.881949633173537e-05,0.0002864298334583905,9.557343047057778e-05,0.00028446632344097673,0.0002657808425576912,0.00010029390937160333,0.00012415984123064354,0.00010278992192804649,0.00010133570720605296,0.00024242639106112807,0.00010292672708491959,0.00010476727282784514,0.00010433435655203001,0.0001048836425513107,0.0002489171122418352,0.00010734223361865769,0.00010799424720915765,0.0001060989155606404,0.00010585313461892623,9.885903410897409e-05,0.00023999664600833843,0.00010272365539361155
417,417.0,0.9899362479847067,1.005248617851338,0.00032893582886783486,0.00010209495983555879,0.00016547089824449845,7.608420819962158e-05,1.0021137071088217,0.9931213502790681,0.9966666182030428,0.9972809254000979,0.9966660810890426,1.0005527006914052,0.9918320985924031,0.9992357263012849,0.9973177945088343,0.9904587645997657,0.9986802667546739,0.9910993733448937,0.9908627030245911,0.9954923085996951,0.9968888211699047,1.0020260144137554,0.9952919971444565,0.9955207349542943,0.9947190012710365,1.0037310926090488,0.9946700665577726,0.994792724129403,0.9973623987760242,1.0042575872779569,1.0048925292440496,0.9940083058491277,0.9940956530774018,1.0022834961411882,0.9925428641540572,1.0019771254306535,0.00010209495983555879,0.000247728763968928,0.00010991241908090376,0.00011681978845219413,0.00011833668725511263,0.00012392685075021548,0.0002827506634207122,0.0001329798287788159,0.0001199022198819561,0.00032893582886783486,0.00011575273509212626,0.00032699608187500826,0.00030407428398096,0.00012077885021738876,0.0001461145586228634,0.00011538120476717167,0.00012204964817532031,0.0002718320513853996,0.0001235523769723036,0.0001169003023346201,0.00012479452222903997,0.0001249849667365803,0.00027712848271524394,0.00011895418470465734,0.00011949307264904814,0.00012657773852723349,0.00012632902375117383,0.0001115063882152244,0.0002722124159553037,0.0001153260481360529
418,418.0,0.9899619044925777,1.0052340927780252,0.0003389219022590055,0.00010408228917828791,0.00017081963177152608,7.737469586955532e-05,1.0019820005162678,0.992738227531256,0.9964206147553505,0.9970305428365172,0.9964171414255082,1.0004026722899437,0.9914217988117371,0.9990768300601462,0.9970676189878949,0.9900176671856228,0.9984383891380465,0.9906576155223907,0.9904362730919659,0.9952481650161991,0.9966304070221551,1.0018906702248558,0.9950488045168728,0.9951185520808491,0.9944754431508893,1.0035907112339002,0.9944250673811739,0.9945478086754203,0.9969615553030684,1.0041156907969795,1.0047502737811629,0.9937613900278994,0.9938490614933232,1.0021460443229733,0.9921354816915942,1.001842400016839,0.00010408228917828791,0.00025292398712512985,0.00011618149555287687,0.00012351765441827997,0.00012523227259680046,0.00012595681815944212,0.00028992290481236335,0.00013494802874233983,0.0001271911351685085,0.0003389219022590055,0.00012295658714667632,0.00033700097566318003,0.00031262449635690307,0.00012768382832567594,0.0001524265233345865,0.00011749359354278177,0.0001290528315703502,0.0002770501595625345,0.00013039176292524896,0.00011862128333580722,0.0001314117167582753,0.00013141866101597693,0.0002813186484843066,0.00012028632810811421,0.00012076830524991753,0.00013301042100338632,0.00013277143308611494,0.00011341281773065624,0.00027859826622801453,0.00011741182570424316
419,419.0,0.9899992263249425,1.005207981181972,0.0003192447669608587,9.977409125449281e-05,0.00016160786058066643,7.256524650705158e-05,1.002017034228505,0.9927267505910089,0.9963638517099679,0.9969726295660238,0.9963607161089564,1.00043549294992,0.9914063347631149,0.9991071986303953,0.9970087864166555,0.9899992263249425,0.9983773294206977,0.9906378802262347,0.9904200449384408,0.9951958543293046,0.996622837298927,1.0019323553784856,0.9949952675610179,0.9950982186843672,0.994422837870199,1.0036300219328647,0.9943749975488785,0.9944988794603226,0.9969429850388318,1.0041552305262744,1.0047907825966236,0.9937147655252826,0.9938014478934935,1.0021840117862195,0.9921145854373323,1.0018843931145316,9.977409125449281e-05,0.00023852655547017333,0.00010927278683952247,0.00011608881332501669,0.00011776411079934553,0.0001207879020578768,0.0002733378938538658,0.00012950344231719033,0.00011976940265770106,0.0003192447669608587,0.00011592363086779733,0.0003173690012205064,0.0002946023613354696,0.00012020197372324018,0.00014498588531834992,0.00011275085033858086,0.0001215934908415086,0.00026166164487487816,0.00012291412251581952,0.00011385618259504248,0.00012383212497757537,0.00012397649748425494,0.000265461864762724,0.00011533243776815541,0.00011568821354373015,0.00012517569165624513,0.00012495820235866993,0.00010874505529202078,0.00026247845772366275,0.0001126583626857188
420,420.0,0.9900498431702437,1.005168933989358,0.0003176787778433362,0.0001021386039778339,0.00016238792836228906,7.173688698912139e-05,1.0021470837822328,0.992951637694324,0.9965351278711868,0.9971518066075876,0.9965365965763224,1.0005712585634043,0.9916454130656392,0.9992479088832278,0.997180969012987,0.9902517681273859,0.9985446444847688,0.9908872399007002,0.9906648728801083,0.995376506171074,0.9968051255888639,1.0020634371559134,0.9951754917678046,0.9953261722834928,0.9946050655166528,1.003747871909953,0.9945565629181737,0.994679591443877,0.9971667837722252,1.0042660252176685,1.0049015495305902,0.9939008139607839,0.9939862052716305,1.0023181494608897,0.9923506641615786,1.0020155707228533,0.0001021386039778339,0.00023876904601968354,0.00010905857349239065,0.00011574307294881656,0.00011734314494885937,0.00012405716486643022,0.0002728987790462593,0.00013342132733050742,0.0001195164016918429,0.0003176787778433362,0.00011593790921867818,0.0003156902670687474,0.0002937194959152817,0.00012002949151576736,0.00014726684258010815,0.00011541108170084614,0.00012169373094645389,0.00026208806628388794,0.00012319063711843875,0.00011637723852991422,0.00012412720530412545,0.00012454695073486958,0.00026579106155149543,0.00011775363235442305,0.00011800154560943784,0.00012540822451859084,0.00012521425638307017,0.00011152133339224726,0.0002619306224520862,0.00011531336552424405
421,421.0,0.9901091845021058,1.005115602126362,0.00032738110380408226,0.00010438558323264905,0.00016653442770859787,7.535706537101119e-05,1.0021823216393604,0.9932190896481631,0.9967418685710523,0.9973554385645362,0.99674614943608,1.000605418801926,0.9919293696582299,0.9992864136488304,0.9973877618472131,0.9905590246618622,0.9987509248920856,0.9911925550822352,0.9909573622271541,0.9955856927813294,0.9969734600306253,1.0020877673835353,0.995385639515732,0.995608212021832,0.9948146188625413,1.0037651013523978,0.9947669268610524,0.994892660634314,0.9974559699354894,1.0042787114082468,1.004913775687586,0.994108111879648,0.9941933242100971,1.0023472371903581,0.9926297566165623,1.0020398204853744,0.00010438558323264905,0.00024768118230695727,0.00010897272254057235,0.00011566050794168809,0.00011721535106547763,0.00012784562161677744,0.00028261281262897,0.00013791869618738758,0.00011951689535851037,0.00032738110380408226,0.00011610460851532392,0.0003254444263067764,0.0003035885500419811,0.00012001230943551896,0.0001522554212583651,0.00011873270711536516,0.0001219226518534195,0.00027355642977881567,0.00012349355402835327,0.00012052092834007477,0.0001245767692705147,0.0001251481416901745,0.00027886542335089497,0.00012286966853650055,0.00012338647319263036,0.00012611037228126248,0.00012590812756838537,0.00011463450975096605,0.0002710749289611732,0.00011863635329836877
422,422.0,0.9901711297404499,1.0050466365191637,0.0003180237013383325,9.958560349992185e-05,0.00016013164110608878,7.474642206662593e-05,1.0023161995628693,0.9934162701961003,0.9969372996069759,0.9975581619236494,0.9969470275908218,1.000740231950366,0.992138974891001,0.9994228562397929,0.9975872937920249,0.9907877002633486,0.9989531939596404,0.991420787669634,0.9911721901723453,0.9957913141476337,0.9971551108505446,1.0022238325256474,0.9955942759155515,0.995818870835158,0.9950249630889615,1.003902403856306,0.9949774946543423,0.9951059568558965,0.9976732500923916,1.0044127347388205,1.0050466365191635,0.9943145928113549,0.9944007882612587,1.0024826051547786,0.992840076068862,1.0021759597667377,9.958560349992185e-05,0.00024104786141485965,0.00010208103699724288,0.00010842036426776266,0.00010985692513031082,0.0001225045685036535,0.00027514539762858617,0.00013227183853435376,0.00011204114026703783,0.0003180237013383325,0.00010891345127840563,0.0003163359819943437,0.0002952353191997363,0.00011257606483601534,0.00014661685440694845,0.00011405972790858627,0.00011446560739640854,0.0002679850914764588,0.00011594897567570358,0.00011662906146348365,0.00011708906505817714,0.00011766628304775956,0.000274468114496499,0.000119757336867524,0.00012050158047661552,0.00011874583313803191,0.00011852614805821992,0.00010980624253339045,0.0002636751337553395,0.00011396892253295552
423,423.0,0.9902295583051957,1.0049629551660486,0.00030451160681873067,9.445561394583585e-05,0.00015365177528682642,7.180890422599351e-05,1.0022814302064282,0.9934378915301054,0.9969792945733925,0.9975988111664845,0.9969885733448693,1.000694431926005,0.9921624174178861,0.9993739041976758,0.9976275691633733,0.9908198565334688,0.9989935421451445,0.9914515595498073,0.9911971340341176,0.9958339055782978,0.9971589294857887,1.0021756352420568,0.9956386094015317,0.9958379411757338,0.9950700608795036,1.0038467854462902,0.9950215064349957,0.9951497949417332,0.9976949497399276,1.0043481488800912,1.004979119618185,0.9943552391971888,0.9944419148244542,1.0024416633500859,0.9928641379588908,1.0021282514860155,9.445561394583585e-05,0.00023226604158511595,9.92685361452099e-05,0.00010531677186930829,0.00010645743434903538,0.00011603968768120978,0.00026433943071940734,0.00012522653850486858,0.00010843375286122598,0.00030451160681873067,0.00010519348675153065,0.0003028843171584688,0.00028331796161494647,0.00010903000502906158,0.00014102120331006582,0.00010803416821016389,0.00011066608625682376,0.00025769864407243124,0.00011204807858733877,0.00011032768818863747,0.00011315923790216965,0.00011370994015685047,0.000263733170440903,0.00011318495973406192,0.00011386221862326438,0.00011469924648279786,0.00011455614691127624,0.00010404673782434364,0.0002541347570363193,0.00010792978983339112
424,424.0,0.9902783496162643,1.0048745443537317,0.0003207296676028681,9.333299814457e-05,0.00016017016151987764,7.72819478200315e-05,1.0022074849047287,0.9933281517539103,0.9968688769515333,0.997481290522184,0.996876943738154,1.000612712892155,0.9920598584658444,0.9992893265743109,0.9975226873920179,0.9907295726230504,0.9988993214122025,0.9913615659793251,0.9910956935959736,0.9957152845728228,0.9970586935980719,1.002098662240437,0.9955171826271741,0.9957386812661767,0.994946152416448,1.0037796432606192,0.994896408399533,0.9950248948314538,0.9976097147377895,1.0042870614800188,1.0049182518733697,0.9942255804589512,0.9943119285737403,1.002364142062807,0.9927509638281974,1.002051325573728,9.333299814457e-05,0.00024669823498827054,0.0001065458954909812,0.00011269679096669358,0.00011343522702658652,0.00011467825533438534,0.00027970142560202735,0.0001238190496665751,0.00011530415369277882,0.0003207296676028681,0.00011131872635087317,0.00031915527255612757,0.0002994347901173721,0.0001156273378253488,0.0001471234577685678,0.00010636554159346673,0.00011695207083060827,0.00027271961620136564,0.00011826882756483949,0.0001086418814727058,0.00011947055015627859,0.00011999405725651892,0.00027819482647578115,0.00011136041714411014,0.00011200288351668805,0.00012104499060913032,0.00012096514733087488,0.00010268019334886596,0.00027061492896774785,0.00010622762999332268
425,425.0,0.9903113830935757,1.0047936574410337,0.0003231757676115584,8.815105045987752e-05,0.0001594316082360538,7.930312382842635e-05,1.0021659980593018,0.9930813569409735,0.9967177968965447,0.997322441307623,0.9967237575378364,1.0005678755432295,0.9918034031603074,0.9992421194868815,0.9973779895653584,0.9904651349647425,0.9987708662198437,0.9910997245348725,0.9908291664076126,0.9955549488235663,0.9969029550615763,1.002048597177168,0.995354005992904,0.9954848534142168,0.994779998514909,1.0037284044234085,0.9947265206770629,0.9948533146004974,0.9973592056893852,1.0042337804306944,1.0048646864531658,0.9940536266362903,0.9941398342022782,1.0023176735613397,0.9924930654451196,1.0020013574343327,8.815105045987752e-05,0.0002487813323825283,0.00010870547071141631,0.00011474253589846141,0.0001151990988021517,0.00010848432842417504,0.0002820375035792892,0.00011727652989982991,0.00011704770515123243,0.0003231757676115584,0.00011275519984649528,0.00032181362880158486,0.00030198464919051427,0.00011678788264306628,0.00014567979068462952,0.00010019402927731555,0.00011792431264511188,0.00027496783630368975,0.00011912872830586856,0.000102464254223237,0.000120278771495669,0.00012072502990783124,0.0002797709194855776,0.00010500107701862858,0.00010559499353084597,0.00012176005045284348,0.00012171538368621012,9.692226794037868e-05,0.00027383893608619666,0.00010003918263539821
426,426.0,0.9903225381570506,1.0047325477867761,0.0002990520587583495,8.104686916823437e-05,0.00014776574058337187,7.330293746940887e-05,1.0020362858574878,0.9929298574562978,0.9965602938540605,0.9971635039670577,0.9965684542316036,1.0004385424848579,0.9916537747070453,0.9991118930019431,0.997231027523237,0.9903225381570504,0.9986415205046256,0.9909572043810936,0.9906772210570439,0.995390525232753,0.9967511037171569,1.001914577451196,0.9951866339825182,0.9953323727585355,0.9946100654860383,1.003592568020459,0.994553776160825,0.9946781389441373,0.9972073887152132,1.0040961670751065,1.0047267075022381,0.9938790247421961,0.9939651483778034,1.0021863377683344,0.9923416163652663,1.0018667554298786,8.104686916823437e-05,0.00023022110204021256,0.00010192116141498566,0.00010761512372739608,0.00010790942794730976,9.955821980456422e-05,0.00026105215721116965,0.00010762293864023107,0.0001095733923640451,0.0002990520587583495,0.00010556316243482014,0.0002977581062356384,0.0002794465765053108,0.00010932668289121554,0.00013485164223632593,9.196957063819743e-05,0.000110361562253604,0.0002543882714626267,0.00011147843574191298,9.376416163859607e-05,0.00011246583456977828,0.0001128282923055854,0.0002585707549021711,9.593634187069187e-05,9.64731358243212e-05,0.00011384984414294164,0.00011380052176287364,8.90663653275274e-05,0.00025366802181804886,9.18324818624705e-05
427,427.0,0.9903080173814759,1.00470346874978,0.00028479514850939555,7.499660877217019e-05,0.00014027841947150424,7.014439066654763e-05,1.0019846321693628,0.9929212649112253,0.9965531668126094,0.9971488034614948,0.996556425987894,1.0003857834815044,0.9916479976503368,0.9990634957017998,0.9972172263298951,0.9903247809294415,0.9986286213373754,0.9909579793915829,0.9906714776130843,0.9953729917963373,0.9967142658154112,1.0018455726680418,0.9951667915381626,0.9953060753631279,0.9945874657490916,1.003505354218756,0.9945281949581032,0.9946502107034574,0.9971730511081877,1.0039979972004045,1.0046283789565698,0.9938515035570609,0.9939374673804146,1.0021279636114742,0.9923311223688027,1.0017979211834591,7.499660877217019e-05,0.00021933386238590937,9.840054866817312e-05,0.00010365310531215629,0.00010408005884410501,9.178370713337125e-05,0.000248593482900751,9.920798629840291e-05,0.00010531393211831777,0.00028479514850939555,0.00010152148174405709,0.00028331888562944225,0.0002659000657808024,0.00010557627786031316,0.00012756003097758753,8.480828965812654e-05,0.00010652960030852046,0.00024189704800598992,0.00010759460933479223,8.603156062396545e-05,0.0001085212152559739,0.00010894828507503151,0.00024593116821956015,8.78133597853196e-05,8.830021604346651e-05,0.00010983715829957288,0.00010972586987569681,8.227726335075597e-05,0.00024141155430805562,8.469020306534426e-05
428,428.0,0.990273315961107,1.0047186736888665,0.00027955898931722814,7.046353169119458e-05,0.00013802499009388626,6.899870527550926e-05,1.0020750844586048,0.9931212766639553,0.9966595151978841,0.9972555708947014,0.9966650255753369,1.0004837923715406,0.9918560807353533,0.9991658582035918,0.997327111444391,0.9905505366151456,0.9987423922926306,0.9911824971332917,0.990883776255023,0.9954853492653903,0.9968509601528455,1.001938702992958,0.9952780043298969,0.995503853822144,0.994700680759272,1.0035950590085165,0.9946435484345987,0.9947652012499485,0.997373187579778,1.0040869671481516,1.0047186736888665,0.9939702772377351,0.9940552461984149,1.0022201862089837,0.9925353343626747,1.0018916448112776,7.046353169119458e-05,0.00021506935772961595,0.00010060465190147531,0.00010565520817525492,0.00010624620006818088,8.566916826192941e-05,0.0002436508586295868,9.254805815082279e-05,0.00010704936091153674,0.00027955898931722814,0.00010363618169847729,0.0002779393975479177,0.0002603428551403511,0.0001079373459093584,0.000124747126592961,7.918965798409694e-05,0.00010899176847678581,0.00023720862411139254,0.00011004937581081459,8.010463465771784e-05,0.00011094621615792686,0.00011162164322726157,0.00024167901902072915,8.151475219981325e-05,8.191988071078452e-05,0.00011185911677235852,0.00011176442583307544,7.698923241364793e-05,0.00023670799646508848,7.908506724920251e-05
429,429.0,0.9902262522450646,1.0047826205749408,0.0002652631274928142,6.591607072383504e-05,0.00013203983954456354,6.510361067901494e-05,1.0020609251649029,0.9933714708657683,0.9967816206969539,0.9973790330547015,0.996793075726779,1.0004822233492177,0.9921256548206032,0.9991718651332661,0.9974610062827891,0.990847058037561,0.998885985763595,0.9914766063636222,0.9911626815476129,0.9956135326895186,0.9969779598957421,1.0019287046568388,0.9954029245814162,0.9957661256932362,0.9948250012892317,1.0035824973203986,0.9947670547620426,0.9948881369334766,0.9976309662179683,1.0040692245799168,1.0047005796876232,0.9940929956352551,0.9941779032559822,1.0022088166441625,0.9927965430222968,1.0018818875762137,6.591607072383504e-05,0.00020371915515298103,9.904977256830781e-05,0.00010397504447407231,0.00010452186329612362,7.967217760671237e-05,0.0002307616637065681,8.598639684933787e-05,0.00010506518605596631,0.0002652631274928142,0.00010209390866309557,0.0002636619090984051,0.0002464294873814151,0.00010637770426023173,0.00011895510888184754,7.375310689410957e-05,0.00010755954809223187,0.00022478222848749358,0.00010863643963643026,7.450789953585184e-05,0.00010944997481249201,0.00011026530495608303,0.00022942431555949357,7.565692494049238e-05,7.600042378907811e-05,0.00010993722684937141,0.00010990511124306581,7.180159701505813e-05,0.00022440552887673912,7.366097943720274e-05
430,430.0,0.9901746445824712,1.004868585827243,0.00024202444171817321,6.0056466467509275e-05,0.00012094391728903779,5.9232655617954476e-05,1.00219693403463,0.9934600364077689,0.9968613523936241,0.9974652825109743,0.9968775961594353,1.0006291637878073,0.9922231978423603,0.9993256529171098,0.9975450631721162,0.9909600307774228,0.9989743046509445,0.9915888866257548,0.9912646919842224,0.9957027509320464,0.9970831481578809,1.0020691759350386,0.9954965662119942,0.995852394980688,0.9949217279690884,1.0037233353476867,0.9948660510749663,0.9949889846376176,0.9977113920696928,1.0042041298498534,1.004834679008698,0.9941965553625225,0.9942817789372359,1.0023505348651445,0.9928898002002688,1.0020224233088073,6.0056466467509275e-05,0.0001860001606410145,9.1509165741796e-05,9.606714562752337e-05,9.650887558800732e-05,7.262066873573465e-05,0.00021053569251489786,7.837979585570197e-05,9.688579361733163e-05,0.00024202444171817321,9.411371601186662e-05,0.00024053078647466594,0.0002247838878885199,9.83248315448415e-05,0.0001087097860782643,6.72134611477378e-05,9.94844703604939e-05,0.00020500670144295923,0.00010051724785596032,6.781015726686647e-05,0.00010125050112348146,0.00010200576124965734,0.0002091952467612538,6.883917127533006e-05,6.916948129148228e-05,0.00010166062594825923,0.00010164975436952616,6.543321568766769e-05,0.00020490279293071954,6.712771545389013e-05
431,431.0,0.9901263113224481,1.004942050477097,0.00022565386851151328,5.5074978854758996e-05,0.00011290335959356735,5.5684767064964705e-05,1.0022911913246497,0.9933847332401304,0.9967963499387195,0.9974064101166908,0.9968164079596091,1.0007340625730239,0.9921395418858803,0.9994330011351475,0.9974860567493392,0.9908664971020359,0.9989194982016276,0.9914951563850228,0.9911754798566909,0.9956407930661016,0.9970683576673727,1.0021689882979323,0.9954402872395793,0.9957739857336622,0.9948679056120147,1.0038301668667826,0.9948117163458201,0.994935376434515,0.9976336217862265,1.004311765832043,1.004942050477097,0.9941420066683077,0.9942272983152693,1.0024521385289662,0.9928143886024701,1.0021224679583762,5.5074978854758996e-05,0.0001748428787268228,8.569114633989451e-05,9.019630798181822e-05,9.028936566914246e-05,6.666588577671371e-05,0.00019722884621186268,7.1968836291297e-05,9.026392810242902e-05,0.00022565386851151328,8.713345924162733e-05,0.00022418841974001927,0.0002105332957568729,9.228238563918027e-05,0.00010150408666437019,6.177427392880074e-05,9.346378846056495e-05,0.0001920602509282895,9.454144290955964e-05,6.221331188301405e-05,9.536315615647524e-05,9.608980140505692e-05,0.00019532670107874777,6.313201560904467e-05,6.344848429049076e-05,9.595703531201484e-05,9.595412162966813e-05,6.008573693423311e-05,0.00019248123893079333,6.169173884194551e-05
432,432.0,0.9900890708141168,1.0049761928951835,0.00021538823794385186,5.211015372973708e-05,0.00010900356570183631,5.345409058163266e-05,1.002273554886465,0.9931054396523514,0.9966073015791849,0.9972130259396752,0.9966184593191674,1.0007034052848107,0.9918339849340911,0.9994004529372331,0.9972913897260446,0.990530460340547,0.9987384044647841,0.9911593957972324,0.990852844039129,0.9954394601336745,0.9968934803987887,1.0021391146112588,0.9952371950055765,0.9954813400043862,0.9946617877717762,1.0037936839045527,0.9946025478889758,0.9947235573806403,0.9973390720188167,1.0042752202270162,1.0049044952418296,0.9939297322924274,0.994014545114153,1.0024271983924862,0.9925244765818759,1.0020922451157228,5.211015372973708e-05,0.00016928180251152882,8.398143486118354e-05,8.853559735256678e-05,8.815774924228898e-05,6.273045464260863e-05,0.0001898399385498328,6.762638930600705e-05,8.74161234551031e-05,0.00021538823794385186,8.328368263838315e-05,0.0002139100247885927,0.00020253841365317854,9.069318370991626e-05,9.835164721971805e-05,5.8513117575103916e-05,9.202951669141267e-05,0.00018508771675955298,9.327030084029923e-05,5.893401239498724e-05,9.43211921056955e-05,9.514801644217244e-05,0.00018750729848279597,5.984056119051873e-05,6.014983680341141e-05,9.512793700589398e-05,9.513674622909309e-05,5.682354136941716e-05,0.000185921878843209,5.845046471702966e-05
433,433.0,0.990070741406599,1.004974980809609,0.00020005124186365058,4.996070374889835e-05,0.00010331192129417338,4.909010900676847e-05,1.002106896529733,0.9928070573391733,0.9963941171537019,0.996991389749138,0.9963924429670227,1.0005148179977672,0.991507930867418,0.9992048324038898,0.9970630282622691,0.9901697019088497,0.9985158666087591,0.990798842083196,0.9905113715425901,0.9952056190018904,0.9966446897151511,1.00194849429133,0.9950003258730725,0.995167528729247,0.9944230029921763,1.003596567451659,0.9943622879081863,0.9944812098536728,0.9970269819560601,1.0040780249704777,1.0047056197489712,0.993686176061595,0.9937715221772312,1.0022496365418119,0.9922107780381668,1.001901047066038,4.996070374889835e-05,0.00015876431863478234,8.042837971598212e-05,8.48542140766052e-05,8.421570926734763e-05,5.965191717155811e-05,0.00017733418450449173,6.407239401445966e-05,8.309792664147149e-05,0.00020005124186365058,7.846361156071899e-05,0.00019869300541028992,0.00018907230492053382,8.710538430611939e-05,9.375263090049479e-05,5.6344116665979064e-05,8.853170819146819e-05,0.00017345411908170302,8.986970539134075e-05,5.7179076149063884e-05,9.106548699286174e-05,9.199260139626167e-05,0.00017562757441867534,5.8349066444660876e-05,5.8653278609279204e-05,9.19809465411274e-05,9.19984234100518e-05,5.447059665347e-05,0.00017402130141211804,5.63017107297351e-05
434,434.0,0.9900791414490163,1.0049500792878363,0.00018488854849757833,4.6353303480697476e-05,9.544125285229545e-05,4.526754102368305e-05,1.0020917155115034,0.9927214943356436,0.996461998422442,0.9970640602587779,0.9964632392198794,1.0004856808905178,0.9914184353119214,0.9991700983050594,0.9971328939339814,0.9900791414490163,0.9985871884168382,0.9907068271723305,0.9904207302382817,0.9952718897117813,0.9966240408854311,1.0019156442018478,0.995065702417613,0.9950707293577377,0.9944888278255153,1.0035517385372408,0.9944263093399961,0.9945440843722285,0.9969249653114503,1.0040239195250578,1.004649169974767,0.9937496981176739,0.9938350576620043,1.002225641129826,0.9921312194137636,1.001868346292487,4.6353303480697476e-05,0.00014677129086035465,7.383751012522433e-05,7.793615707545467e-05,7.733543645341745e-05,5.522309892001418e-05,0.00016379788835509554,5.9221741119562646e-05,7.63217214215201e-05,0.00018488854849757833,7.211278010643517e-05,0.0001836198638691043,0.0001745553775075181,8.010031108651611e-05,8.666184757278641e-05,5.2471713876281385e-05,8.14175296215631e-05,0.0001601326594420258,8.270401673936039e-05,5.356492102841592e-05,8.387140134241094e-05,8.475038672128982e-05,0.00016222987955739071,5.488170930912651e-05,5.517381479518918e-05,8.478740133556104e-05,8.479217623172534e-05,5.056915727254675e-05,0.00016071521383732864,5.243872800736853e-05
435,435.0,0.9901192108293746,1.0049131533973297,0.0001818528075283773,4.221027772450451e-05,9.076076673182304e-05,4.5693669730979806e-05,1.0021693957697215,0.9928506977359958,0.9966272262067846,0.9972330421017489,0.9966302538183457,1.0005557241458871,0.9915530414480416,0.9992385818059422,0.9972968483826005,0.9902255306953244,0.9987447696478012,0.9908504809431318,0.9905589639883577,0.9954411497319834,0.9967445187753299,1.0019816202510645,0.9952342660087622,0.9951964811467849,0.9946579844018041,1.003611980616459,0.9945955353828843,0.9947119837254422,0.9970515504397591,1.004078879862665,1.0047026223520692,0.9939181015112158,0.9940040293700821,1.0022977925288288,0.9922668567263254,1.0019353450011121,4.221027772450451e-05,0.00014322617548061698,6.922233131600283e-05,7.290754269997465e-05,7.255723905932437e-05,5.033659578474473e-05,0.0001601022809535891,5.4055720363014583e-05,7.1842480492837e-05,0.0001818528075283773,6.847502337455343e-05,0.00018046899442067534,0.00017054366214344177,7.507511403351643e-05,8.145459078756486e-05,4.771204908951849e-05,7.612948794165602e-05,0.00015557002319572494,7.729267980830655e-05,4.861880428139339e-05,7.834302024592293e-05,7.909154229556202e-05,0.0001572317888021243,4.978033827808698e-05,5.005252118363312e-05,7.92055617289172e-05,7.91844956920844e-05,4.601853275486594e-05,0.00015657325928594443,4.7688061208212904e-05
436,436.0,0.9901843755912156,1.0048758682055516,0.00018034601856968757,3.979403686833417e-05,8.774880050204199e-05,4.5909678610319444e-05,1.0022766992610632,0.9931219830421536,0.9968459471082791,0.9974582241070252,0.9968555921128122,1.0006679088383594,0.99183522208094,0.9993509474908885,0.9975218823964551,0.9905235976850993,0.998965116686701,0.9911469120616243,0.9908463752850429,0.9956715105457772,0.9969544810986669,1.0020966813938328,0.9954660507828227,0.9954781801395969,0.9948910758166456,1.00372829123488,0.9948327100310829,0.9949496975646865,0.9973339511374578,1.0041974633758202,1.004821798629276,0.9941580852397595,0.9942445667857781,1.0024073393190005,0.9925497931705416,1.0020503491717152,3.979403686833417e-05,0.0001406474880099992,6.591996775456419e-05,6.941624939069764e-05,6.925092414667762e-05,4.7568787232826415e-05,0.00015767563498441327,5.1240590286415346e-05,6.88184262190514e-05,0.00018034601856968757,6.631039601021948e-05,0.0001788467657530137,0.00016800530367777362,7.165025569565919e-05,7.801439136411336e-05,4.4903106294681316e-05,7.257315330794284e-05,0.0001523318444363,7.368879182857355e-05,4.5681443712097804e-05,7.467605453498523e-05,7.536437798818569e-05,0.0001533642426513488,4.6544196060816406e-05,4.6772674546472104e-05,7.557398473858344e-05,7.554897049562755e-05,4.339799912746591e-05,0.00015365086377648894,4.488707559824307e-05
437,437.0,0.9902651833169657,1.004849888779966,0.00016782900635029346,3.92679691849548e-05,8.225794498375505e-05,4.1876707073887434e-05,1.0022927894041682,0.9932877997276107,0.9970144602960692,0.9976368859903326,0.9970338823423555,1.00069539325175,0.9920101068064415,0.9993780545402097,0.9977029319015505,0.9907145966403115,0.9991452925998685,0.9913369803555924,0.9910256137392922,0.9958573374362245,0.9970878993106781,1.00213048430302,0.9956546495175858,0.9956518252539459,0.9950819828556394,1.0037590779592591,0.9950247125166283,0.9951429543616775,0.9975054909170243,1.0042263522638468,1.004849888779966,0.9943505614884495,0.9944371697086888,1.0024304724495792,0.9927252400170072,1.0020838475683471,3.92679691849548e-05,0.00013034876512963168,6.109842429787345e-05,6.43866481326162e-05,6.424680549521166e-05,4.70937584981099e-05,0.00014631562191599445,5.083950235043385e-05,6.388841283943128e-05,0.00016782900635029346,6.180658978857693e-05,0.0001664083362043384,0.00015595489761657672,6.652822450527152e-05,7.28404676369796e-05,4.4197934090064714e-05,6.742419224221792e-05,0.00014095255125605116,6.850268190390917e-05,4.503042609973304e-05,6.944775038400793e-05,7.010768140811195e-05,0.0001416578842430284,4.557121890720809e-05,4.574664530992715e-05,7.037638801407063e-05,7.035830180689189e-05,4.2918270865949534e-05,0.00014239690207765109,4.4196090957535755e-05
438,438.0,0.9903521815890506,1.0048438298763467,0.00016172145561531927,3.7261579340941744e-05,7.872253196440643e-05,4.043209180462147e-05,1.002216595777535,0.9932936848220522,0.9970541186449235,0.9976774617007209,0.9970709680519495,1.0006035882831275,0.9920157308468809,0.9992806436382561,0.9977339478211972,0.9907301861942978,0.9991706081339536,0.9913498839041506,0.9910354577414072,0.9958962399948786,0.9970743043519507,1.0020446893794468,0.995690776418595,0.9956562634894398,0.9951195630357628,1.0036684668077662,0.9950613473368266,0.9951788757911559,0.9975073626963726,1.0041345690318593,1.0047576581953832,0.9943869959249745,0.9944736600323226,1.0023481345481793,0.9927347485120311,1.0019980231649654,3.7261579340941744e-05,0.00012473501173772348,5.8583736812154615e-05,6.158548521486158e-05,6.164508972570489e-05,4.470886132588788e-05,0.00014055550435547034,4.8253548654014704e-05,6.117114589132048e-05,0.00016172145561531927,5.876225380984188e-05,0.00016043671688944098,0.0001502604805516307,6.381477847464118e-05,6.825269197427078e-05,4.186107814537975e-05,6.459566595287389e-05,0.00013503808205045823,6.563338205950598e-05,4.2767296029511314e-05,6.659425330263522e-05,6.7270911311226e-05,0.00013580769887474686,4.320511519342236e-05,4.334756218082059e-05,6.752941083441671e-05,6.752876058939569e-05,4.077902014056431e-05,0.0001361032168362705,4.186616505774104e-05
439,439.0,0.990435917989896,1.004854105003714,0.00017523505925206084,3.58702551178384e-05,8.334221405815303e-05,4.465463938664871e-05,1.002131892235997,0.993297819497911,0.9969671790464741,0.9975887581844451,0.996980349556686,1.0005140553741128,0.9920215522812295,0.9991863962123033,0.9976363722373048,0.9907367777771827,0.9990699563958458,0.9913529011227008,0.9910410310243063,0.9958039108831961,0.997024208291338,1.0019719323621228,0.9955970167660579,0.9956736144735632,0.9950262677267675,1.0036101280347651,0.9949674276798821,0.995084578559072,0.9975396381224918,1.0040874709526455,1.0047137929281575,0.9942919505768528,0.9943789029535371,1.0022650393931218,0.9927486290775092,1.001924657903853,3.58702551178384e-05,0.00013270459484252076,6.284036074706406e-05,6.603789128985977e-05,6.657513447858604e-05,4.327725253795519e-05,0.00015094424117631636,4.670438044197276e-05,6.605046398887005e-05,0.00017523505925206084,6.28125059724726e-05,0.0001740541805061726,0.0001622983993898787,6.909322911944202e-05,7.17431974767073e-05,4.077791348264889e-05,6.993089921497646e-05,0.0001441068380056114,7.106754095736147e-05,4.1839152977381803e-05,7.217230253142354e-05,7.301464262930596e-05,0.0001448680255924893,4.224374507185767e-05,4.243790802961608e-05,7.333579306503706e-05,7.333033842294759e-05,3.937294519008581e-05,0.00014472488426188422,4.080234597424656e-05
440,440.0,0.9905069401019286,1.004874077359401,0.00018284302710389175,3.492567307133814e-05,8.539271376748399e-05,4.7172615493625e-05,1.0020734311999513,0.9931895562334023,0.996872222496398,0.9974903801340711,0.9968775367288458,1.0004461436297343,0.991911528062421,0.9991190845485997,0.9975279604608586,0.9906200218265085,0.9989611712729869,0.9912356100254069,0.9909293180249532,0.9956976902441839,0.9969285851398738,1.0019008208788405,0.9954869587706984,0.9955626929743829,0.9949133032430765,1.0035314888791953,0.9948480896419345,0.9949604815286778,0.9974251295499663,1.0040059916864208,1.0046321615495621,0.9941688123407519,0.9942562353480418,1.0022007385261877,0.99264400156179,1.0018536549701627,3.492567307133814e-05,0.00013709390051022498,6.348085090381893e-05,6.679642498811857e-05,6.760200975587298e-05,4.2623390880411434e-05,0.00015676966591218026,4.606980823331914e-05,6.718026404129525e-05,0.00018284302710389175,6.368373514216258e-05,0.00018181594473026076,0.00016897245544622005,7.036669369650539e-05,7.39266124184292e-05,4.051840073348319e-05,7.128344550642169e-05,0.00014947369553722123,7.244631709983684e-05,4.198445124999017e-05,7.359229070946392e-05,7.451847387965304e-05,0.0001502979458017493,4.254109700186508e-05,4.284634450252855e-05,7.487949278692177e-05,7.48529096958533e-05,3.859552059132896e-05,0.00014923829817204388,4.056227292210838e-05
441,441.0,0.9905557955075743,1.0048971101407382,0.00017100773221786583,3.224293297989947e-05,7.978282728207917e-05,4.424690261743114e-05,1.00200288051775,0.9931334592946044,0.9967517773550774,0.9973700531522461,0.9967509377371148,1.0003740233662692,0.9918528432101719,0.9990491769944674,0.9973996898629076,0.9905557955075742,0.9988351239514806,0.9911704850002301,0.9908692647606698,0.9955666479477879,0.9968410288718075,1.001820076680122,0.9953502121666163,0.9955137983167622,0.9947712829192404,1.0034501971604521,0.9947024208604249,0.9948117493200476,0.9973787313886596,1.0039262865693812,1.0045531449390066,0.9940182216090792,0.994105416377834,1.00213002613699,0.9925918578014922,1.001773513088026,3.224293297989947e-05,0.00012828038585274785,5.9571865278573757e-05,6.268159278399313e-05,6.333865468837557e-05,3.938063873759956e-05,0.00014669762556614567,4.2597503913765105e-05,6.287099333092279e-05,0.00017100773221786583,5.956506334549334e-05,0.00017010339924224824,0.00015807905387387592,6.587249773623323e-05,6.867877099130286e-05,3.751258789982062e-05,6.667814532558257e-05,0.0001400834574516882,6.774494295205291e-05,3.9038166895940943e-05,6.877739179212326e-05,6.957658486958898e-05,0.0001410201917049955,3.9694083875777556e-05,4.00257436900865e-05,6.991672417914649e-05,6.990782945342017e-05,3.5641233035803483e-05,0.00013933968162786783,3.7559343169437946e-05
442,442.0,0.9905756659380711,1.004916566545058,0.000163689398649568,3.076746279757815e-05,7.848069540937694e-05,4.1989467396420166e-05,1.0021004308427321,0.9931781468907304,0.9967159065194329,0.9973347668629508,0.9967192094796752,1.0004859287075178,0.9919077499368169,0.9991657767602967,0.9973775778965476,0.9906264037316357,0.9988218510787619,0.9912362228148706,0.990931454040602,0.9955297289617386,0.9968806108538875,1.001923249542113,0.9953093478540943,0.9955694773473558,0.9947283555795426,1.0035541100223209,0.9946602302065571,0.9947700777118152,0.9974431888083323,1.0040347709922202,1.0046611764780784,0.9939732024082272,0.9940603991591211,1.002233138930937,0.9926410953597573,1.00187670956794,3.076746279757815e-05,0.00012347290024489256,6.220038911977004e-05,6.549959350260343e-05,6.596144808353554e-05,3.710161774157737e-05,0.0001406819250744317,3.995917962839339e-05,6.537772422954101e-05,0.000163689398649568,6.197802300031741e-05,0.0001626923084115727,0.0001512718328947783,6.848193806988186e-05,6.74184331738691e-05,3.539750130764133e-05,6.922325566233066e-05,0.000134429874264804,7.027101752375661e-05,3.6676621397730336e-05,7.136931662973929e-05,7.203262955241541e-05,0.00013529275544813912,3.72308329165528e-05,3.751963849947644e-05,7.247616106993474e-05,7.25217786024635e-05,3.373653693753167e-05,0.00013423711130788746,3.5451656538595465e-05
443,443.0,0.9905702697199091,1.004925809769692,0.00016421486195287952,2.945943506720283e-05,8.101190791669407e-05,4.228500104476462e-05,1.0022646439667142,0.9932724896676245,0.9967192587606734,0.9973335567650131,0.9967231242642042,1.0006700110759816,0.9920155361167542,0.9993580558974345,0.9973840383410113,0.9907510747038638,0.9988316220913238,0.9913546678684273,0.9910434836312205,0.9955306218733858,0.9969750235245659,1.0020983084640578,0.9953053895786513,0.9956786399301045,0.9947221386475178,1.0037331693245966,0.9946522049313096,0.9947620979773577,0.9975603779634598,1.0042198688230564,1.0048454795283046,0.9939607870430279,0.9940482363665208,1.0024041886354673,0.992739831474611,1.0020517070195258,2.945943506720283e-05,0.00012468485264140294,6.816703315386193e-05,7.209462322728666e-05,7.243698546697397e-05,3.5310115072888575e-05,0.00014137895856021327,3.786054117416255e-05,7.194483983249446e-05,0.00016421486195287952,6.844429882341356e-05,0.00016307541868538182,0.00015153622821468385,7.538044538578568e-05,6.955221427378762e-05,3.387166831995889e-05,7.624636311649565e-05,0.00013542456604975002,7.739939825445468e-05,3.493295365163701e-05,7.869374099273675e-05,7.934641627347535e-05,0.0001361368117399298,3.539825195728045e-05,3.564397780528909e-05,7.987053726480778e-05,7.996795248786454e-05,3.2193393391466377e-05,0.00013576649667899418,3.3923857984262576e-05
444,444.0,0.9905459593283903,1.0049182030119719,0.00015717755278555853,2.7212185676317464e-05,7.886899195749576e-05,4.062289385198886e-05,1.0023324365569464,0.9933041165695835,0.9967337926943062,0.9973480680853826,0.9967390324032694,1.0007451238772933,0.992046294218486,0.9994359420286919,0.9974030064257164,0.9907890704412659,0.9988512342197005,0.991394185653503,0.9910772240824157,0.9955492079708038,0.997015327385253,1.0021702180301728,0.9953250331210125,0.995705213968559,0.9947436972163239,1.0038049022098388,0.994676877544313,0.9947863714100499,0.9975850730512172,1.0042925498075792,1.0049182030119719,0.9939912669087946,0.9940766788898289,1.0024743155822502,0.99276982437541,1.0021241043208045,2.7212185676317464e-05,0.00011938582945348324,6.869008291048938e-05,7.293055089901457e-05,7.312754285600873e-05,3.275374855841913e-05,0.00013513250128500368,3.512327377328417e-05,7.267471305055083e-05,0.00015717755278555853,6.923729510289153e-05,0.000155991594853671,0.00014472128617052358,7.6326344859157e-05,6.70200078471359e-05,3.1444206027219013e-05,7.721890948729843e-05,0.0001295988235838352,7.845002145042261e-05,3.242232560099049e-05,7.973267855684963e-05,8.037539288116619e-05,0.00013010184303156804,3.283959717445377e-05,3.306015072411492e-05,8.086335203072788e-05,8.097423189566329e-05,2.9794285674550276e-05,0.00013019970794743294,3.14897225770717e-05
445,445.0,0.9905090872388168,1.0048907801666103,0.00014349266364692238,2.5803916875865243e-05,7.26397666321382e-05,3.673150072492686e-05,1.0022054751340548,0.993178652305202,0.996706644737159,0.997327848541148,0.996716870981024,1.000615304484028,0.991912724754129,0.9993030963061217,0.9973827925722424,0.9906458774836833,0.9988335692117852,0.9912494343355737,0.9909422392874104,0.9955276724268474,0.9969193813331442,1.0020373698865845,0.9953057629967914,0.9955720121814933,0.9947263584698813,1.0036669353376928,0.9946616670733691,0.9947718180093804,0.9974528307644549,1.004151135516581,1.004777243692341,0.9939785609761466,0.9940634958195386,1.0023461430438834,0.992642524980633,1.0019915209745967,2.5803916875865243e-05,0.00010885977781233887,6.366206186157133e-05,6.761167591644911e-05,6.773341142568925e-05,3.110388064524602e-05,0.00012318968103151024,3.3449630714685365e-05,6.728910278892814e-05,0.00014349266364692238,6.409812216341875e-05,0.0001423229191049552,0.00013198447039953535,7.073549338679257e-05,6.099538508609748e-05,2.9489794068122032e-05,7.152105813794206e-05,0.0001182307348384902,7.267753554123389e-05,3.025813208501256e-05,7.384016684845162e-05,7.441876653645447e-05,0.00011876621598950572,3.0521726474599954e-05,3.069532270752729e-05,7.487696671850407e-05,7.497841000154209e-05,2.8173719287096657e-05,0.0001188701242503218,2.9542132619335916e-05
446,446.0,0.9904660059264904,1.004855257917842,0.00013087436661383614,2.4988439798046894e-05,6.715564725879184e-05,3.298965456113754e-05,1.0021775609091572,0.9930272157996551,0.9966736367620945,0.9973023347341505,0.9966853076526465,1.0005755498695983,0.9917535419967124,0.999258753276302,0.9973482714632104,0.9904697930958738,0.9988009258324094,0.9910731743788431,0.9907778919371554,0.9955031955540075,0.9968539235000363,1.0020125269118243,0.9952825966924196,0.9954183079914328,0.9947051879189107,1.0036438130283696,0.9946435349758602,0.9947509233009698,0.9973035565656361,1.0041328207264002,1.0047602324631195,0.9939677850774784,0.9940510468811078,1.0023158900202238,0.9924920524480436,1.001966941014622,2.4988439798046894e-05,9.93859374141193e-05,5.879339573404366e-05,6.243206188417065e-05,6.267493760419313e-05,3.015194947487499e-05,0.00011238225948742872,3.24342251255489e-05,6.252790365065324e-05,0.00013087436661383614,5.9740860155192346e-05,0.00012981884929887008,0.00012036947948284931,6.546194676687192e-05,5.6218520745618484e-05,2.8294212895997727e-05,6.62845250848305e-05,0.00010793176703256627,6.737419567520428e-05,2.8867108268566594e-05,6.857989568193095e-05,6.922268889650726e-05,0.0001085313482031444,2.8957917898307435e-05,2.9065502296385834e-05,6.962388403757303e-05,6.969878969465482e-05,2.7220365984940318e-05,0.00010840856522507516,2.8353517651752807e-05
447,447.0,0.9904230678667135,1.004827023647282,0.00012010340205267964,2.4214093954468814e-05,6.344038781667819e-05,2.9683473242597772e-05,1.0021772531174846,0.9929936300050739,0.9966680098417491,0.9973030078815489,0.9966804555650158,1.0005711626039684,0.991717737183793,0.999250318453514,0.9973403233847681,0.9904230678667135,0.998785086547352,0.9910265639726108,0.9907401856591659,0.9955030195909298,0.9968463516105719,1.0020173596524449,0.9952856277351855,0.9953976409786767,0.9947087670042928,1.0036615255324408,0.9946485764502347,0.9947568197674763,0.9972895838314457,1.0041565553562684,1.0047834935608524,0.9939724017677924,0.9940554336108898,1.0023186580433763,0.992461374042661,1.0019725603679104,2.4214093954468814e-05,9.13685834749504e-05,5.6306451690109644e-05,5.969089065374954e-05,6.024092117489175e-05,2.9194342331512325e-05,0.00010318271361360983,3.125833054022008e-05,6.041382755045294e-05,0.00012010340205267964,5.789534712602958e-05,0.00011921160479592734,0.00011045389607326945,6.299257577393533e-05,5.30932854923217e-05,2.7596834872122452e-05,6.404591522581632e-05,9.895652542285912e-05,6.527384104213555e-05,2.8207732974162633e-05,6.669905058911544e-05,6.75498002746374e-05,9.944462880436234e-05,2.8241838538101856e-05,2.8305541155836306e-05,6.794783814505888e-05,6.800280894786776e-05,2.6362646330353918e-05,9.931504739711708e-05,2.7641318482670027e-05
448,448.0,0.9903855062555473,1.0048214647365468,0.0001096022524576495,2.312458073350388e-05,5.946910320132579e-05,2.6658950780907362e-05,1.0021761144871164,0.9930717859769178,0.9967301980158686,0.9973711665341239,0.9967499112199384,1.0005732730450505,0.9918075140630589,0.9992511493266022,0.9974100774887045,0.9905287782251979,0.998855914390036,0.9911300253412757,0.9908350300513501,0.9955783076263732,0.9969067400824163,1.0020310925058702,0.9953639677008513,0.9954916497035489,0.9947896807728498,1.0036881670467348,0.9947310787927285,0.994838455203625,0.9973926640371585,1.004192169632249,1.0048214647365465,0.9940607138208573,0.994142896396454,1.0023235512166866,0.9925436973239689,1.001986518210588,2.312458073350388e-05,8.33460814272253e-05,5.3692170136705024e-05,5.677805736787593e-05,5.748541125825104e-05,2.7878661241614025e-05,9.410943113384007e-05,2.9786011207460465e-05,5.7656302135600614e-05,0.0001096022524576495,5.5216633580531716e-05,0.00010878995052284105,0.00010074667273656958,6.0243203034904894e-05,4.931519760371655e-05,2.6440441672112747e-05,6.151490327129953e-05,9.015002271542977e-05,6.288516834419186e-05,2.7028021155647498e-05,6.43824439912032e-05,6.532499752076843e-05,9.060921457340065e-05,2.7082619026788233e-05,2.7119974919653886e-05,6.580996643660784e-05,6.586095650860187e-05,2.5159084866572582e-05,9.046262900565148e-05,2.6472035453555168e-05
449,449.0,0.9903540771720897,1.0048483164619313,0.00010088133682401667,2.4177073063780075e-05,5.569868779129001e-05,2.3233284112838754e-05,1.0020526660169229,0.9931516491933082,0.9968012935579206,0.9974439766770814,0.996821813636875,1.0004405794038114,0.9918953907142466,0.9991184804126442,0.9974792937646688,0.9906317260509682,0.9989270139294233,0.9912315162172876,0.9909277824044682,0.9956547926652377,0.9969165455808996,1.0019007294874893,0.9954413962278669,0.995569334345796,0.9948696301978837,1.0035588674043743,0.9948142777728471,0.9949222395607465,0.9974670608063012,1.0040610773159377,1.0046903383431112,0.9941457423085317,0.9942282607623733,1.002193812338982,0.9926298428918952,1.0018570976999828,2.4177073063780075e-05,7.626504831934244e-05,4.929520363393717e-05,5.210505449929265e-05,5.2706823532750315e-05,2.9428950824710856e-05,8.633605677250514e-05,3.15858597387538e-05,5.2727304988755895e-05,0.00010088133682401667,5.038425160813488e-05,9.993307186973962e-05,9.250362160361831e-05,5.533554796191394e-05,4.5365952230855876e-05,2.755438470736719e-05,5.6630863263728444e-05,8.282944458668229e-05,5.7965897100350675e-05,2.822460690478996e-05,5.9357992463521326e-05,6.023190273698936e-05,8.353783576022625e-05,2.8602374186427247e-05,2.8605103679438002e-05,6.0787300199006007e-05,6.08315205551348e-05,2.6344052805607547e-05,8.284057242262929e-05,2.7585624894694584e-05
450,450.0,0.9903284174161976,1.0048947056784543,9.346342566551032e-05,2.620790619540936e-05,5.246278589543381e-05,1.991288127249315e-05,1.002071425242534,0.9932355098853068,0.9968269751398214,0.997469165247299,0.9968465971936568,1.0004639969423557,0.9919777822718024,0.9991413833228913,0.997500729426633,0.9907131872648212,0.9989445739202469,0.9913102027424858,0.9910079854043952,0.9956875380942647,0.9969700993411029,1.0019321512868586,0.9954740660941024,0.9956585984136984,0.9949021958616818,1.0035906594902588,0.9948484544931392,0.9949576897630386,0.9975593816603062,1.004092423634302,1.0047214109421339,0.9941793732016738,0.9942619466774959,1.0022155187331088,0.9927153820278352,1.0018887560477048,2.620790619540936e-05,7.019382357731589e-05,4.466080648167905e-05,4.722321947132299e-05,4.7745390474792926e-05,3.211892436604425e-05,7.965992110316059e-05,3.458413642175186e-05,4.775200809039344e-05,9.346342566551032e-05,4.562044962503399e-05,9.240808460906814e-05,8.543353686204373e-05,5.015026340443549e-05,4.2226921791139586e-05,2.9805449505592667e-05,5.136063899459298e-05,7.650613886624588e-05,5.25935311480962e-05,3.057597010352613e-05,5.3872496080240724e-05,5.466456755173688e-05,7.740577149613733e-05,3.127086248950224e-05,3.123810812920287e-05,5.5220801354817623e-05,5.525441060061517e-05,2.8555562164359145e-05,7.626497574908049e-05,2.984547449016628e-05
451,451.0,0.990308163787728,1.0049421071358133,8.628098810214181e-05,2.5727893626455314e-05,4.8591464233182836e-05,1.7854712280428448e-05,1.00218019906243,0.9933466429255315,0.9968505656185012,0.9974964041488804,0.9968731602371789,1.0005782016591074,0.9920909310965318,0.9992550248717184,0.9975291856197085,0.9908352487217006,0.998976059978671,0.991428771670418,0.9911239393307784,0.9957146435620307,0.9970608535218384,1.0020491931942708,0.995497112938979,0.9957816111346106,0.9949225435053412,1.003705823406634,0.9948648026748674,0.9949727425874944,0.997683022258837,1.0042065515728238,1.0048348782760483,0.994190249898756,0.9942739464295097,1.0023298105054128,0.9928307938345787,1.002005826487923,2.5727893626455314e-05,6.477727379228639e-05,4.04640458690978e-05,4.27572020560671e-05,4.323570309076188e-05,3.140069755925616e-05,7.35135468155374e-05,3.3797526434630766e-05,4.323903566683972e-05,8.628098810214181e-05,4.13085048896528e-05,8.534814746095058e-05,7.879438774240033e-05,4.540974392942776e-05,3.9079304577376385e-05,2.920789252578416e-05,4.6497619125449854e-05,7.063628097228327e-05,4.760819362269865e-05,3.000406985443334e-05,4.8762437428798246e-05,4.947726828882249e-05,7.1441944717592e-05,3.07525346325393e-05,3.071122901949351e-05,4.998380448357707e-05,5.0011534997759804e-05,2.7960153820992405e-05,7.030570698248368e-05,2.9249254909895242e-05
452,452.0,0.990292953086538,1.0049719955837078,8.3083987417718e-05,2.413543385604829e-05,4.5471275188163935e-05,1.7627047216155864e-05,1.0023091600642338,0.9933884172963906,0.9968832594862563,0.9975306308424794,0.9969099114307954,1.0007162691855227,0.9921376905092729,0.9993959881446013,0.9975725991178487,0.9908871121509265,0.9990294101736931,0.9914781786189129,0.9911700022354627,0.995748278487537,0.9971350548890695,1.0021817356781781,0.9955300595827018,0.9958451883870812,0.9949540865536178,1.0038424240865331,0.9948927508114402,0.9950000234802446,0.9977516716087892,1.004344123346942,1.0049719955837078,0.9942131502756417,0.9942973774649462,1.002460799227786,0.9928804134340851,1.0021380001212459,2.413543385604829e-05,6.245212215459268e-05,3.680923238865872e-05,3.8800390966032594e-05,3.927368353078388e-05,2.935172453572671e-05,7.079657788035136e-05,3.159192722913531e-05,3.9277666947672576e-05,8.3083987417718e-05,3.750281219608132e-05,8.230818214641356e-05,7.573915443613833e-05,4.1194594638899426e-05,3.647504536803396e-05,2.731278289708844e-05,4.216360406575677e-05,6.803513437839243e-05,4.3149985628643755e-05,2.8103343115867365e-05,4.417139503817826e-05,4.482746997369125e-05,6.85763915552584e-05,2.8780754223351446e-05,2.872556870869597e-05,4.524421758557582e-05,4.5275971644685726e-05,2.616883954098493e-05,6.747003863118473e-05,2.734022296527642e-05
453,453.0,0.990282422112484,1.0049708291318735,8.024989260897806e-05,2.2131030328578033e-05,4.2399381128852686e-05,1.758768753654364e-05,1.002281200725954,0.9932496569018581,0.9967234968110269,0.9973620925477863,0.9967452586754223,1.000691130291939,0.9919876766118917,0.9993719372462075,0.9974118921313866,0.9907169780050973,0.9988788739057861,0.9913102667966309,0.9910106529565101,0.9955753949958488,0.9970215572727527,1.0021520686357777,0.9953531623068516,0.9957108843037056,0.9947757744250192,1.0038189664508677,0.9947102340625199,0.9948159775818012,0.9976172217808019,1.0043287661842966,1.004957180912444,0.9940282216149756,0.9941116947003339,1.0024302733346973,0.9927337377488179,1.002107785910715,2.2131030328578033e-05,6.0208792642526095e-05,3.3480699429198916e-05,3.519890167927745e-05,3.568240238804859e-05,2.6995808513347152e-05,6.817187591087356e-05,2.9108910376880096e-05,3.57098335802212e-05,8.024989260897806e-05,3.4113032457726675e-05,7.958112482403197e-05,7.287654209799865e-05,3.736037604147628e-05,3.3797481896611965e-05,2.4971625596461023e-05,3.8221865878053725e-05,6.523685090556438e-05,3.9100242412920685e-05,2.5671008909321545e-05,4.0006263975073994e-05,4.06101421949893e-05,6.545533049515769e-05,2.6252820829093093e-05,2.619105443033064e-05,4.0950565020126694e-05,4.0984367694720455e-05,2.3984621419957006e-05,6.468717869098836e-05,2.499079063704701e-05
454,454.0,0.9902762076654236,1.0049449993301989,7.416249069671281e-05,2.0058306493801645e-05,3.889181922185485e-05,1.6348896327905855e-05,1.0022845845687978,0.9929765905074989,0.9965875562432025,0.9972243388863876,0.9966055267423987,1.0006836644836516,0.9916937403632059,0.9993621562840661,0.9972742563617549,0.9903986894451235,0.9987529540828863,0.990993730584683,0.9907065618400608,0.9954322984032741,0.9968729069328477,1.0021429438636427,0.9952094815993199,0.9954149956896952,0.9946321238117636,1.0038045490559087,0.9945656436353791,0.9946689484515782,0.9973159993460401,1.0043089143745314,1.0049362308089864,0.9938835811517639,0.9939668622586479,1.0024290641809623,0.9924413621476986,1.0020988626831502,2.0058306493801645e-05,5.542980093662899e-05,3.058677427814259e-05,3.221100553051224e-05,3.265263991024602e-05,2.4489008588601783e-05,6.281131614866698e-05,2.6433812223272278e-05,3.267962159623979e-05,7.416249069671281e-05,3.125083346129326e-05,7.353521690463314e-05,6.716849304646557e-05,3.424804705182414e-05,3.08914973367413e-05,2.261535941375216e-05,3.50762562996378e-05,5.999265295983327e-05,3.590976600919435e-05,2.328595600709347e-05,3.6762098218979836e-05,3.7296483942050296e-05,6.022136102031714e-05,2.387921964370187e-05,2.3838983133457596e-05,3.7711408599049356e-05,3.77248969058478e-05,2.172363906161021e-05,5.9476039977830404e-05,2.2631591259507362e-05
455,455.0,0.9902739465452135,1.0049058810886107,6.879530043492166e-05,1.9495193785909983e-05,3.650193228691335e-05,1.483210955416349e-05,1.0021632347727656,0.9928556226909857,0.996531497041614,0.997178004306972,0.996554566415209,1.0005597568857185,0.9915725293249569,0.9992343537756676,0.9972293708937418,0.9902739465452134,0.9987151442505722,0.9908692517734605,0.9905837886200695,0.9953835276640883,0.9967805557443709,1.0020295572693005,0.9951598544110141,0.995291340827414,0.9945836975622884,1.003693787714362,0.9945189634832503,0.9946252494278675,0.9971937369124426,1.0041986254973145,1.0048253164632255,0.9938367400944882,0.9939196810461913,1.0023118875473715,0.9923183999071278,1.0019854440148008,1.9495193785909983e-05,5.1100878575865965e-05,2.8617138904368927e-05,3.0254188282700942e-05,3.061915434619634e-05,2.3702481036960134e-05,5.805674532730537e-05,2.5490280302288153e-05,3.058714403128591e-05,6.879530043492166e-05,2.9304335032312944e-05,6.815569705075096e-05,6.215143622421916e-05,3.227669596055786e-05,2.8200125889496687e-05,2.1839578847411296e-05,3.3121421020410094e-05,5.548779909770978e-05,3.3978464769643e-05,2.235605518522085e-05,3.485904791690301e-05,3.533608129269803e-05,5.58501634888832e-05,2.291452011697333e-05,2.2878732338695525e-05,3.589022780162411e-05,3.58843434315373e-05,2.1084310018347565e-05,5.4939317195979386e-05,2.1831110900222773e-05
456,456.0,0.9902752286596996,1.0048648493170351,6.485089905438025e-05,1.9026652557532337e-05,3.453368440731877e-05,1.3845750628551885e-05,1.0020864573558435,0.9928873241999113,0.9965953065186568,0.9972495297558152,0.9966231871296686,1.00048024636405,0.9916129619488344,0.9991509191551007,0.9973023453941648,0.9903305543507707,0.9987904619479606,0.9909254920423228,0.9906279048372919,0.9954497687908674,0.9967914002722983,1.001958192055649,0.9952247494369681,0.9953254604329722,0.9946497878647673,1.0036264255220153,0.9945854996991198,0.9946939832972133,0.9972327791905288,1.0041360592210808,1.0047632978459125,0.9939054238907004,0.9939877442985964,1.00223742824789,0.9923572920241938,1.0019136937940107,1.9026652557532337e-05,4.8134633139933667e-05,2.6833755688804662e-05,2.8399500278748065e-05,2.8700625919329255e-05,2.3026340032845698e-05,5.4665911504839136e-05,2.4670784645624613e-05,2.8585711200272944e-05,6.485089905438025e-05,2.7419274107915934e-05,6.415327093401309e-05,5.848244391318905e-05,3.042769951648996e-05,2.5897622926280643e-05,2.1140494307767276e-05,3.124119096985985e-05,5.231409219712325e-05,3.209159395603972e-05,2.146082328478539e-05,3.2998381586561257e-05,3.345215811182094e-05,5.272206423180099e-05,2.1924990094975304e-05,2.1877615185380262e-05,3.40179109855905e-05,3.401211585440113e-05,2.054536890591133e-05,5.1828899325290344e-05,2.1107707802056094e-05
457,457.0,0.9902794563486845,1.0048332789253984,6.221063281659477e-05,1.812439390314729e-05,3.2691106325619386e-05,1.3552843258895942e-05,1.0020489409678948,0.9930096826371482,0.9967138842732078,0.9973711956109232,0.996746500123953,1.0004379828579686,0.991744385247409,0.9991044620184683,0.9974255780312725,0.9904780804806216,0.9989100117933584,0.9910723507762818,0.9907675727913671,0.995567895340485,0.9968603249948846,1.0019194249829038,0.9953408803110897,0.9954569444187229,0.9947675606067828,1.0035907468591347,0.9947044276355713,0.9948144524044702,0.9973687618371955,1.0041030248442535,1.004732187501559,0.9940286161306868,0.9941102819643461,1.0021986202068989,0.9924897506213882,1.0018749680566945,1.812439390314729e-05,4.6578665059469376e-05,2.4689727112236974e-05,2.6146728331800097e-05,2.640371151138949e-05,2.1842241949511416e-05,5.260422777244297e-05,2.3317940561437644e-05,2.626367562550608e-05,6.221063281659477e-05,2.519480729704704e-05,6.13802046224151e-05,5.612652748630835e-05,2.8105793176464155e-05,2.481004093791415e-05,2.022555598506962e-05,2.8819372175141423e-05,5.0874324143063696e-05,2.95835649610885e-05,2.0491970097126874e-05,3.0417851088330213e-05,3.083944136795181e-05,5.136030708289199e-05,2.0893418456084038e-05,2.0838017844389177e-05,3.1316987534213715e-05,3.1319020018261005e-05,1.9599031707245333e-05,5.015576609234962e-05,2.0199243051689683e-05
458,458.0,0.9902859850599591,1.0048225448236272,5.949344571753917e-05,1.9501712446624318e-05,3.1654592248292e-05,1.2597886017484949e-05,1.0020520979016285,0.9932541531296349,0.9968568107620823,0.9975175380858607,0.9968955752792945,1.0004495744501862,0.9920085771357016,0.9991191041827185,0.9975788160846604,0.9907644775891957,0.999063606064459,0.9913593308814554,0.9910417224784098,0.9957176171387204,0.9970011614950844,1.0019328640729954,0.9954919389634432,0.9957254669404912,0.9949210855253205,1.0036175187625422,0.9948597699738054,0.9949712693073889,0.9976464190060795,1.004140699386305,1.0047722130055357,0.9941893469731393,0.9942713091418242,1.0022055051978607,0.9927478700087249,1.0018882348081304,1.9501712446624318e-05,4.475044403142558e-05,2.267334638742882e-05,2.404497448140779e-05,2.4289010275703622e-05,2.328690933333895e-05,5.03679129861549e-05,2.4684162098485845e-05,2.422939017912917e-05,5.949344571753917e-05,2.339168561474421e-05,5.8544340998104225e-05,5.363036070791971e-05,2.5845672454084323e-05,2.4548862081476825e-05,2.184373974873029e-05,2.644444594838862e-05,4.948420617198155e-05,2.7100978071776816e-05,2.217430576701851e-05,2.7800737846820594e-05,2.8170017636761944e-05,5.008755639759008e-05,2.2538545143006762e-05,2.2455857072925788e-05,2.8537758649061495e-05,2.855178349905191e-05,2.1055361157534428e-05,4.829425895951619e-05,2.1815985585027545e-05
459,459.0,0.9902941702413148,1.004844021921648,5.631932334125826e-05,1.9942038236958247e-05,3.0937989129281654e-05,1.1308668527837719e-05,1.0021005037743025,0.9934254651694225,0.9969388602142935,0.9976013453720404,0.9969772478619526,1.000504858095682,0.9921919878792179,0.9991789590962417,0.9976608349173625,0.9909624686855699,0.9991435629522094,0.9915573511784388,0.9912322793232712,0.9958017840071434,0.9971089921426399,1.0019900245950095,0.9955777975029422,0.9959109380983571,0.9950086195251036,1.0036841202715026,0.9949484591840315,0.9950603965833341,0.9978375011294716,1.0042116533830951,1.0048440219216477,0.9942791399199691,0.9943614269733713,1.002259144917241,0.9929258292393397,1.0019453968966912,1.9942038236958247e-05,4.219101393758639e-05,2.2458809108303642e-05,2.3919265859664445e-05,2.4041882486064763e-05,2.371541575213552e-05,4.7545552885911796e-05,2.5068220660424413e-05,2.3899765702345756e-05,5.631932334125826e-05,2.2944776600507025e-05,5.5369695922924164e-05,5.0692469620653714e-05,2.5661731739270712e-05,2.3754514760894124e-05,2.2281822298923867e-05,2.631248273186494e-05,4.671651973008938e-05,2.694787340785892e-05,2.2728420462185366e-05,2.7708199139949325e-05,2.8088763274029182e-05,4.7350438759417774e-05,2.3131719355702392e-05,2.3039220166762216e-05,2.846687141911478e-05,2.8498202611273063e-05,2.145522233843153e-05,4.564405465818258e-05,2.224538690976126e-05
460,460.0,0.9903033673405431,1.004903617769012,6.365922433872768e-05,1.8113612922207767e-05,3.311072429284877e-05,1.4074193074921756e-05,1.0020809494288574,0.9933937485062638,0.9968717238860051,0.997526683477904,0.9969005878120755,1.0004803320652575,0.9921478549136464,0.9991540236788297,0.9975787385834731,0.9909078052477395,0.99905896325095,0.9915027137159559,0.9911833866715856,0.9957245429604222,0.9970655908790148,1.001965318935604,0.9954966209342008,0.9958820851012775,0.9949241206019229,1.0036532391876996,0.9948569446479655,0.9949646976215608,0.9978069076754382,1.0041764424339434,1.0048073870565462,0.994180213914113,0.9942632514406797,1.0022356659194536,0.9928927513207456,1.0019206515753816,1.8113612922207767e-05,4.7254103784135e-05,2.494601665884515e-05,2.6602765243621336e-05,2.661058681681996e-05,2.1548750846606377e-05,5.357896260847649e-05,2.2783172256867867e-05,2.6198354915856557e-05,6.365922433872768e-05,2.4536212566541816e-05,6.26543639521687e-05,5.7379302381564104e-05,2.8507956118243057e-05,2.4552315932228317e-05,2.022196882635258e-05,2.929311966393595e-05,5.211109893559815e-05,2.9949645933294263e-05,2.0665646483556222e-05,3.089499670795375e-05,3.139693845898994e-05,5.292260574989356e-05,2.1086970327170726e-05,2.1006606376844477e-05,3.177166217608773e-05,3.182501284816401e-05,1.9469240272199658e-05,5.159443363998312e-05,2.0186081042528756e-05
461,461.0,0.9903129318054348,1.004985370473773,7.387862038337737e-05,1.756587570432642e-05,3.5973480171737505e-05,1.795906444058362e-05,1.0021878471631105,0.9932227844853999,0.9967092500904726,0.9973599363857186,0.9967372450032389,1.0005955735824452,0.9919554862742457,0.9992695033033728,0.9974200631283642,0.9906880651864397,0.9989104950918251,0.9912865564842506,0.9909816134158235,0.9955641487848449,0.9969964252090242,1.0020882852116475,0.9953369253701697,0.9957104335205027,0.9947653791774581,1.0037871497409052,0.994699017204305,0.9948071125162404,0.9976340129715738,1.0043153427265241,1.0049464136822495,0.9940186990714946,0.9941023835011762,1.0023465132472882,0.9927106358529515,1.002043160865004,1.756587570432642e-05,5.5091998994765666e-05,2.6603057475494256e-05,2.8083109726625977e-05,2.8194283441226478e-05,2.077315859050039e-05,6.24353337108909e-05,2.1983419048396134e-05,2.7550255480229347e-05,7.387862038337737e-05,2.534764224818252e-05,7.280459438913117e-05,6.687340250347504e-05,3.011427023033445e-05,2.6694905613962285e-05,1.9385011391929905e-05,3.092621736238692e-05,6.081855628536059e-05,3.152418438081697e-05,1.975495271989613e-05,3.2460446782544505e-05,3.29817675630025e-05,6.182597620698252e-05,2.0145917896239367e-05,2.0092461374417763e-05,3.332195305151812e-05,3.339077640615213e-05,1.8734983735613504e-05,6.049402996861645e-05,1.9353242485728853e-05
462,462.0,0.9903222190837814,1.005067850783609,7.201193704695785e-05,1.819459461341162e-05,3.5012963767072146e-05,1.7533980921355833e-05,1.0022424712245648,0.9930169047693317,0.9965148662003966,0.9971640483523397,0.9965471745669164,1.0006644660999344,0.9917279764234394,0.9993403897648079,0.9972400383242891,0.9904355384978352,0.9987447911252039,0.9910366556714342,0.99074467093659,0.9953702809626773,0.996883483950108,1.0021557045099534,0.995142974528575,0.9954922667718191,0.9945709075786234,1.0038498559747655,0.994499578781662,0.9946053164857352,0.997405949968707,1.0043760358807616,1.0050063965069493,0.9938165667933048,0.9939005198639662,1.0024080128514514,0.9924862511918432,1.0021094710354663,1.819459461341162e-05,5.424963509606202e-05,2.528765216017676e-05,2.6521509563545116e-05,2.668716218739349e-05,2.1298193278196665e-05,6.117101296879536e-05,2.260005930890643e-05,2.6004692007622626e-05,7.201193704695785e-05,2.384466580431958e-05,7.100110407291034e-05,6.541407378188323e-05,2.841087502375384e-05,2.6197805530276302e-05,1.9636711264555455e-05,2.91672941629768e-05,5.9775607598296135e-05,2.9696379340485407e-05,1.98565965379076e-05,3.0531526218911215e-05,3.098028188846966e-05,6.066090199455396e-05,2.0137535020519093e-05,2.0103537104992183e-05,3.133403521556701e-05,3.140116841061303e-05,1.9142069263882804e-05,5.945427319737116e-05,1.9616023348851664e-05
463,463.0,0.9903305846233742,1.0051296294461993,6.684556883753093e-05,1.808934503457843e-05,3.314207245485595e-05,1.585588855955277e-05,1.0023570539038364,0.9929141055979918,0.9964861156463808,0.9971434892731014,0.9965270997481002,1.0007919389121354,0.9916271696319496,0.9994704314851693,0.9972263838388896,0.9903305846233742,0.9987363678939224,0.9909314312435736,0.9906447886383413,0.9953510890509152,0.9968851653336036,1.0022817353428044,0.9951267509241762,0.9953822752411293,0.9945568889350864,1.00397671171574,0.9944864903458033,0.9945945900353962,0.9972892304580128,1.004501484301935,1.0051296294461995,0.9938031150811536,0.9938872795550228,1.0025310932473446,0.9923813712872863,1.0022356481132182,1.808934503457843e-05,5.022738381850788e-05,2.4292065840035847e-05,2.5606284185919407e-05,2.5734481795927503e-05,2.107245178301051e-05,5.666173274735146e-05,2.244975861986459e-05,2.5206630140143572e-05,6.684556883753093e-05,2.3262671679417643e-05,6.591514417982427e-05,6.0674529721346196e-05,2.7150350648530468e-05,2.409729563219533e-05,1.925368521358733e-05,2.7770090357573732e-05,5.540141558479853e-05,2.8301619658826684e-05,1.9313128214292132e-05,2.9090757497725242e-05,2.9566035285698084e-05,5.62929727493684e-05,1.9438018962590832e-05,1.938125781744418e-05,2.9935128319508475e-05,2.997139855073779e-05,1.8888654960842136e-05,5.512883426084088e-05,1.9243481547659633e-05
464,464.0,0.9903375578285526,1.0051545553674002,7.149072916735548e-05,1.689917412719621e-05,3.4646923105346685e-05,1.76513557640965e-05,1.0022592934340104,0.99294450282225,0.9965368829552194,0.9971951197966602,0.9965821880020765,1.0006863013336884,0.9916661643169042,0.9993606437670558,0.9972824650672122,0.9903842683964966,0.9987881325467232,0.9909839669372839,0.9906915256606648,0.9954072486802692,0.9968824967362839,1.0021840016928343,0.9951855084883164,0.9954073230281749,0.9946163363323405,1.0038760652130205,0.9945497123462864,0.9946595476388681,0.9973131433258309,1.0043980015241007,1.0050260902620156,0.9938706302023661,0.9939539164689091,1.0024295260707299,0.9924150346820206,1.002137964372818,1.689917412719621e-05,5.309181709908596e-05,2.6243188201740802e-05,2.7755622205217248e-05,2.7965506832727287e-05,1.9661776225310926e-05,6.028406961044634e-05,2.0991879031358377e-05,2.7700593295173887e-05,7.149072916735548e-05,2.5902237207009108e-05,7.06528289684344e-05,6.47763816894352e-05,2.9070702972821187e-05,2.4218411126442183e-05,1.7909607609762764e-05,2.9590559689899264e-05,5.928940727546689e-05,3.022199566038856e-05,1.7896001310904967e-05,3.1042207733998465e-05,3.160474786120972e-05,6.081277116756959e-05,1.797995315865857e-05,1.791518530543492e-05,3.2154654863801414e-05,3.2166682265038326e-05,1.761286372743142e-05,5.8604200652902344e-05,1.7901937118179107e-05
465,465.0,0.990343363929849,1.0051475900857787,8.21342567838341e-05,1.5473833208830055e-05,3.7774056170052585e-05,2.1776999038436403e-05,1.0021025226099258,0.9929881784523246,0.9966527923759855,0.9973114075058572,0.9967025650303326,1.0005143260912102,0.9917226043278309,0.9991818637707213,0.9974089723382847,0.9904605663818982,0.9989132880882929,0.9910595954055421,0.9907583462361326,0.9955237751752093,0.9968790579260364,1.0020134113735668,0.9953027128180757,0.9954529735036606,0.9947328221719206,1.0037004129590055,0.9946669948214054,0.9947785420567017,0.9973606310596127,1.0042168278873602,1.004843547005097,0.9939852670604362,0.9940691132117994,1.0022622181596168,0.992464605256018,1.00196715990074,1.5473833208830055e-05,6.0631651057970715e-05,2.8397376909494727e-05,3.0033699588526753e-05,3.0284123502323958e-05,1.802213278252848e-05,6.922276098924107e-05,1.9266535477257846e-05,3.0256255343664896e-05,8.21342567838341e-05,2.857160933757442e-05,8.140386785381916e-05,7.452747679363161e-05,3.1291199410915666e-05,2.6257932014986112e-05,1.645575130586395e-05,3.1823295524271155e-05,6.86691146986678e-05,3.256945498744471e-05,1.658037159258686e-05,3.3437542084568286e-05,3.4056034448890735e-05,7.110232587537955e-05,1.677884358689033e-05,1.6753246071446148e-05,3.4775103499200284e-05,3.479436259972761e-05,1.615524531075514e-05,6.704766419194409e-05,1.6448618269341122e-05
466,466.0,0.9903484021143434,1.0051189732980803,8.258786120699153e-05,1.414536226636973e-05,3.7139343266987275e-05,2.2517947864346892e-05,1.001973092057317,0.9930624472415159,0.9967601316579348,0.9974205686224932,0.9968126088667859,1.0003728805920191,0.9918081328645596,0.9990353315177436,0.9975213537636322,0.9905655305792184,0.9990264594505422,0.9911629840767278,0.9908512929546065,0.9956284650676023,0.9968907381933086,1.0018733656641123,0.9954073841471516,0.9955275486239267,0.9948365340576636,1.003555526438614,0.9947694818189123,0.9948779501265059,0.9974362921444179,1.004064883212191,1.0046907174059732,0.994087436089467,0.994171499351038,1.0021266628538439,0.9925439662264217,1.0018267311242717,1.414536226636973e-05,6.106422765561712e-05,2.7474194462500673e-05,2.9068013523228107e-05,2.9275442216458744e-05,1.652253831163508e-05,6.971041000281029e-05,1.7690626203954615e-05,2.932404883532941e-05,8.258786120699153e-05,2.7765882778135703e-05,8.193536193025429e-05,7.506461071245017e-05,3.0237141665881447e-05,2.595989612316161e-05,1.5133020310359252e-05,3.0781767726223295e-05,6.953140817190625e-05,3.1540235759843396e-05,1.5395000660163846e-05,3.2415202388195443e-05,3.3033306915180926e-05,7.221119973719284e-05,1.5679816431961415e-05,1.5682331005099486e-05,3.376229984064688e-05,3.3781719047008e-05,1.4812206704521522e-05,6.746912109540211e-05,1.512604432113542e-05
467,467.0,0.9903530715691161,1.0050789447010502,7.843044805782151e-05,1.373329725086505e-05,3.5771645360901966e-05,2.0947470826225227e-05,1.0019548639078453,0.9932251874866866,0.9968301170069185,0.9974929445756944,0.9968853829717517,1.0003611484856627,0.9919810041476471,0.9990240590977818,0.9975963138948513,0.9907483764435235,0.9990976427785563,0.9913446339472242,0.9910306876106709,0.9957075896844981,0.99697662734419,1.0018716389180298,0.9954878492779161,0.9957018042037052,0.9949191815533133,1.0035596844293142,0.9948538631951938,0.9949633068580672,0.997617264942365,1.0040723977059647,1.0046994467291768,0.9941750685107767,0.9942577283935812,1.002113483415942,0.9927113278024835,1.0018250752646574,1.373329725086505e-05,5.747814051493789e-05,2.7303184246983128e-05,2.8954964929619027e-05,2.9076804458868932e-05,1.602792621391867e-05,6.58953364611822e-05,1.7095658651447752e-05,2.905620959667046e-05,7.843044805782151e-05,2.74097666784685e-05,7.771741494525693e-05,7.1028284971474e-05,2.986000860869231e-05,2.3862364799331205e-05,1.4928193266849173e-05,3.0381077240273482e-05,6.517728584463165e-05,3.107617390239079e-05,1.539050577318672e-05,3.194536753163101e-05,3.2558087147405905e-05,6.763752490681843e-05,1.5751819405795957e-05,1.575223823780114e-05,3.3377101894301274e-05,3.336015437429537e-05,1.4399284474000409e-05,6.357251780334173e-05,1.491221863879802e-05
468,468.0,0.9903577714812476,1.005037743991433,8.316222258997182e-05,1.4037209851236028e-05,3.874196759837334e-05,2.1694907062408876e-05,1.0020809907454218,0.9933821342050383,0.9968442234121376,0.9975113926929874,0.9969027196234921,1.0005077958682438,0.9921448110876847,0.9991766173595794,0.9976104407165366,0.9909140879775201,0.9991035543071998,0.9915106733028207,0.9911989717379708,0.9957272818589302,0.9970873368427946,1.0020163743414348,0.995509696687487,0.9958678127506717,0.9949441146864367,1.0037165802127828,0.9948800443851152,0.9949938147657575,0.9977882308663273,1.0042364687227305,1.00486502815467,0.994202053290779,0.9942853174915459,1.002253175314135,0.992873776127467,1.0019699259605503,1.4037209851236028e-05,5.953621392910003e-05,3.2436888670578564e-05,3.4272389043176506e-05,3.402184752431028e-05,1.6534165547809644e-05,6.914952371967978e-05,1.755285151753039e-05,3.3460359274541495e-05,8.316222258997182e-05,3.1045391213689975e-05,8.218735582942959e-05,7.471756033091826e-05,3.47622263269632e-05,2.3495271471337093e-05,1.5719589176861358e-05,3.525469814676326e-05,6.693312835259825e-05,3.589924308834817e-05,1.6339307050163534e-05,3.695577504963279e-05,3.7653130787727647e-05,6.964851795048676e-05,1.675820156969861e-05,1.6741798077047226e-05,3.86193572104122e-05,3.855055989456346e-05,1.482708514338029e-05,6.63147372058788e-05,1.5672422407365347e-05
469,469.0,0.9903629010378184,1.0050056108659748,8.772882783160803e-05,1.5146421842773088e-05,4.1280961113709606e-05,2.25947872453193e-05,1.0021708814390573,0.9933750635517771,0.9967833724111892,0.9974527328579453,0.9968401255193029,1.0006128883655006,0.9921374650728041,0.9992910996183492,0.99755001463606,0.9909003449986608,0.9990442343546112,0.9914962420292621,0.9911927884730324,0.9956657116803183,0.9970947947869928,1.002110498941996,0.9954490870394177,0.995844476425854,0.9948841206494246,1.0038050273177168,0.9948213533669195,0.9949390366684687,0.9977577809436362,1.0043178899376397,1.004944239144301,0.9941413928528543,0.9942262624178624,1.0023490005590157,0.9928685224183285,1.0020642818609622,1.5146421842773088e-05,6.244197778721019e-05,3.573512614281777e-05,3.742238994023253e-05,3.686387384932684e-05,1.81663206130982e-05,7.274468807965721e-05,1.9220354763030973e-05,3.573508920124556e-05,8.772882783160803e-05,3.271777185747043e-05,8.660438702785276e-05,7.852015543379481e-05,3.765282852459213e-05,2.2955715784719815e-05,1.7422520130104175e-05,3.80580715212056e-05,6.999800098210957e-05,3.8626974547465085e-05,1.797264730179813e-05,3.9829596943758856e-05,4.05524063012041e-05,7.327427134186135e-05,1.8299127061890227e-05,1.820409712807933e-05,4.156756475914991e-05,4.1472855193500195e-05,1.6271326608066697e-05,6.987415116108906e-05,1.734929375057617e-05
470,470.0,0.9903688594259085,1.0049927850214202,8.319390929208515e-05,1.5678681043358306e-05,3.936090806565078e-05,2.1097638185818696e-05,1.0022103720113884,0.9931806564427168,0.9965934680572449,0.9972670211665067,0.9966480016013458,1.0006647528353905,0.991924890455905,0.9993476470640621,0.9973603258287811,0.9906552032787955,0.9988591405679885,0.9912538118418207,0.9909726064590815,0.9954676964117161,0.996973576475015,1.0021515941850043,0.9952529871782531,0.9956357746487532,0.9946898462273692,1.003853161748445,0.9946278345364921,0.9947475199343611,0.9975522449659353,1.0043670497488626,1.0049927850214204,0.9939484623183549,0.9940336877438756,1.0023975330259354,0.9926647687886497,1.0021051160046535,1.5678681043358306e-05,5.9586383056427617e-05,3.341462422087554e-05,3.4820632298754434e-05,3.4281365310890376e-05,1.89070228408429e-05,6.913226252806858e-05,1.9980071759155806e-05,3.311011590197863e-05,8.319390929208515e-05,3.0215128503709665e-05,8.214297169349044e-05,7.444224612637242e-05,3.499989820953758e-05,2.09526959407104e-05,1.814461011400186e-05,3.533123704457069e-05,6.683908485966884e-05,3.581780151242034e-05,1.8675043514623125e-05,3.6937247065215904e-05,3.7578660463350906e-05,7.018657133245267e-05,1.8954672685194834e-05,1.8809530752001474e-05,3.856153773691971e-05,3.8464743434176345e-05,1.6980729523439457e-05,6.661666617333678e-05,1.8071097031892914e-05
471,471.0,0.9903760458325985,1.0050049589849386,7.571758632482461e-05,1.693651920940042e-05,3.7231956484014235e-05,1.815184607736321e-05,1.0021899916111765,0.9929819329866456,0.9963971331412798,0.9970686037455113,0.9964510996757349,1.0006519468601494,0.9917096081674522,0.9993356330934766,0.9971683657622775,0.9904120544001115,0.9986813460248886,0.991011034818442,0.9907461144646056,0.9952639276979227,0.9968333492253015,1.002134816530247,0.995046616420535,0.9954340054399927,0.9944821807731249,1.0038409378903421,0.9944181102025959,0.994535511238583,0.9973541901102035,1.004359391643066,1.004985907937452,0.9937377091175932,0.993822688553726,1.0023822012433883,0.9924524886492331,1.0020880395471246,1.693651920940042e-05,5.4091776952529936e-05,3.1473554691084035e-05,3.2783274167810316e-05,3.242609024337875e-05,2.0355953036981046e-05,6.279934468611118e-05,2.160963437839293e-05,3.1551820920139866e-05,7.571758632482461e-05,2.8894263543086942e-05,7.475794285524905e-05,6.769270676507148e-05,3.300560857442615e-05,1.8988999094970226e-05,1.948163081120837e-05,3.3359109755848104e-05,6.070435835066904e-05,3.379987154189317e-05,2.01734694378863e-05,3.487149553359046e-05,3.551713791670074e-05,6.376814857463273e-05,2.0672646875549116e-05,2.0604738142829325e-05,3.6330490736434134e-05,3.624534537179625e-05,1.843476504482479e-05,6.048781824210607e-05,1.942259274100198e-05
472,472.0,0.9903848594449687,1.0050296366053968,7.032738510904485e-05,1.719390129697686e-05,3.7263666003311e-05,1.4814633971333285e-05,1.0021781328257622,0.992946647507822,0.996373690854102,0.9970473856298946,0.9964320850897884,1.0006412034874315,0.9916779098551021,0.9993211786811305,0.9971580532727589,0.9903848594449686,0.9986800232778864,0.9909847104025963,0.9907160651271991,0.9952420849217313,0.9968181614175106,1.0021321825292162,0.9950220371892002,0.995409335944735,0.9944563981704971,1.0038431071306209,0.9943922348689106,0.9945108395054401,0.9973370222482196,1.0043652923490938,1.0049918119633043,0.9937111048372285,0.9937965331338675,1.0023743668346823,0.992415096074758,1.002084788203846,2.0832874985952504e-05,4.964666659897672e-05,3.154302884126785e-05,3.2815498964040004e-05,3.267911030658783e-05,2.4983320777652763e-05,5.78812363508009e-05,2.6644522787016186e-05,3.218412987203385e-05,7.032738510904485e-05,2.975124780081443e-05,6.940715640504258e-05,6.263447055141006e-05,3.296428695154272e-05,1.719390129697686e-05,2.397568352370464e-05,3.333847136838308e-05,5.5623325887170425e-05,3.370583092800062e-05,2.5029855086465465e-05,3.470323602523396e-05,3.528578459540746e-05,5.841454103936651e-05,2.6034990574090468e-05,2.608273197546906e-05,3.5973311431937e-05,3.591078773334577e-05,2.2821541691555883e-05,5.55759186390651e-05,2.3945132000974413e-05
473,473.0,0.9903955959730706,1.0050497745620852,6.93396812866779e-05,1.6229759925342362e-05,3.7487972328266556e-05,1.3989124635480463e-05,1.002226330512421,0.9929634598584284,0.9965166244521024,0.9971959548022625,0.9965841241670584,1.0006809346520629,0.9917057265463451,0.9993551136052944,0.9973127255449084,0.9904336837784217,0.9988360217071832,0.991032475682667,0.9907524410909065,0.9954001651904554,0.9968995543364184,1.0021876059216004,0.9951845843993229,0.9954343862464565,0.9946220463741214,1.0039015531936881,0.9945604319022411,0.9946813036028023,0.9973569908806545,1.0044238540209656,1.0050497745620852,0.9938819904159706,0.9939675159474021,1.0024209208891632,0.9924363149366775,1.002140296266032,2.2365797973167595e-05,4.8626559563377653e-05,3.158124542959078e-05,3.28550065808839e-05,3.2828708184783776e-05,2.6683663315210286e-05,5.685538122568206e-05,2.848686700113328e-05,3.2589419426591795e-05,6.93396812866779e-05,3.0316986666381863e-05,6.839681188538734e-05,6.17397178194064e-05,3.301087351684145e-05,1.6229759925342362e-05,2.5541652083948655e-05,3.339791536653204e-05,5.441698664060261e-05,3.3744843992908e-05,2.6691909257841165e-05,3.466765622402459e-05,3.514465618130147e-05,5.720823367464222e-05,2.79331558284618e-05,2.8021556870093462e-05,3.586522599401506e-05,3.578686550686756e-05,2.4453957682932147e-05,5.4327400862170704e-05,2.5530673881196553e-05
474,474.0,0.9904081372188431,1.0050537513555682,7.196223406342221e-05,1.7017475308284183e-05,3.7466540268059454e-05,1.5457126617335653e-05,1.0022159246281053,0.9930724075407787,0.9966620036934878,0.9973479949271725,0.9967338601871508,1.0006663306948387,0.9918244129525775,0.9993363283029023,0.9974609449740662,0.9905571936271621,0.9989765472627735,0.9911570777936054,0.9908741059344691,0.9955544627328452,0.9969902763172805,1.002182782136542,0.9953402386660606,0.9955556330969912,0.9947808845801074,1.0038983972875235,0.9947211361988209,0.9948443396648599,0.9974848281518499,1.0044222074384133,1.0050487754884265,0.9940443769455917,0.9941295650360353,1.0024110197200011,0.9925549082707902,1.0021350893549634,2.1619985243818653e-05,5.1210758739881734e-05,3.0020302707299006e-05,3.128891892658032e-05,3.128562800101548e-05,2.5902071097302525e-05,5.964062791061594e-05,2.767053886727672e-05,3.11311339260813e-05,7.196223406342221e-05,2.891377435358287e-05,7.102823721037658e-05,6.475096221974217e-05,3.1577672811932374e-05,1.7017475308284183e-05,2.4766646454029545e-05,3.199015801889511e-05,5.732910812414828e-05,3.238629212728227e-05,2.6056881796144782e-05,3.327643553452193e-05,3.376709686228984e-05,6.039737708277965e-05,2.73476023502994e-05,2.7462100825385613e-05,3.444953512712258e-05,3.435110682209711e-05,2.37397653796592e-05,5.689629398296419e-05,2.4759486166952556e-05
475,475.0,0.9904222615071955,1.0050516327715044,7.039831453894662e-05,1.7312020022863297e-05,3.636052390613686e-05,1.5361119150968894e-05,1.0021767682759923,0.9931976736483643,0.9967631647445652,0.9974497892463571,0.9968383321901572,1.0006233020007047,0.991964114050633,0.9992897087853888,0.9975674826131848,0.9907101540896858,0.9990845865978704,0.991308583009336,0.9910191525598202,0.9956640308973855,0.9970673178207502,1.0021580873185814,0.9954518717659533,0.9956998639124162,0.9948949789552052,1.0038877178395729,0.9948366588283682,0.9949638200497373,0.9976391477917164,1.004421849960809,1.0050516327715044,0.9941618969063061,0.9942472678688801,1.0023712963422604,0.992691973113342,1.00210984580303,2.167508947559713e-05,5.082983575478036e-05,2.756231530627603e-05,2.8734092648322157e-05,2.8753257773394946e-05,2.643691858637747e-05,5.896200439870602e-05,2.842892788062383e-05,2.8583663455448448e-05,7.039831453894662e-05,2.6509251248550888e-05,6.953306328862399e-05,6.395042788996253e-05,2.9039680021138278e-05,1.7312020022863297e-05,2.519870833882426e-05,2.942913769399475e-05,5.673879923638831e-05,2.9817459254259445e-05,2.662883202257931e-05,3.063200014445057e-05,3.1100405431637465e-05,5.976797925903169e-05,2.7864980757785853e-05,2.797591331953129e-05,3.1723426195681104e-05,3.162641324811661e-05,2.4079789683162727e-05,5.6323018990669324e-05,2.5199991318380608e-05
476,476.0,0.9904377471630376,1.0050560772035118,6.827691134430191e-05,1.681278933786421e-05,3.605101633032266e-05,1.4341393966870203e-05,1.0021152933414834,0.9932026443287487,0.9967387400884542,0.9974189899957491,0.9968084255163279,1.0005574552697378,0.9919697921792282,0.9992223076351116,0.9975320813875566,0.9907107362460742,0.999040527993079,0.9913099090428836,0.9910242997949239,0.9956314245308061,0.9970361995383591,1.0020943199032246,0.9954182617436733,0.9957002096338804,0.9948604123037341,1.0038278945975727,0.9948042382389736,0.9949306817851656,0.997647162602654,1.004363683677939,1.0049939509648482,0.9941314915097306,0.9942167027273042,1.0023063858380474,0.9926985474121623,1.0020461300981023,2.1439369309056754e-05,4.887471711930072e-05,2.86234574767822e-05,2.9467644530656342e-05,2.978135522216532e-05,2.6551894909547552e-05,5.679337871098434e-05,2.878637549443926e-05,2.951488628309177e-05,6.827691134430191e-05,2.7519159432654597e-05,6.739329472117223e-05,6.155961787305335e-05,3.0206058997318243e-05,1.681278933786421e-05,2.4961020314645715e-05,3.045574848442306e-05,5.4659851069783894e-05,3.070926393117985e-05,2.6327444657898708e-05,3.138633218472935e-05,3.1649817299609204e-05,5.7307589352217296e-05,2.7335626875296455e-05,2.7382847108758387e-05,3.23775628112325e-05,3.224818373616822e-05,2.4031680320370772e-05,5.413101505304281e-05,2.4965595947934917e-05
477,477.0,0.9904543725112789,1.0050684261919496,7.451442248801041e-05,1.8693197586101843e-05,3.952794965369439e-05,1.5901747138372247e-05,1.002094484062026,0.9931870789675132,0.9967469139183049,0.9974268224982645,0.9968171194084374,1.0005338745710197,0.9919577822954244,0.9991970295597871,0.9975421989585761,0.9907009614430521,0.9990497931826802,0.9913005340194939,0.9910151262639129,0.9956432128825983,0.997032791067136,1.002080046780164,0.9954318190911534,0.995687305461087,0.9948749031242522,1.003818169392643,0.9948206587652232,0.9949503946826909,0.9976334123429045,1.0043535129493915,1.004983438677871,0.9941482529262378,0.994232943756551,1.0022852364982788,0.9926867963150294,1.0020315403567794,1.994939052738708e-05,5.228564805251185e-05,3.534592979986419e-05,3.593218718031087e-05,3.653219077709392e-05,2.4909551672823737e-05,6.0972352411958886e-05,2.7093207270541018e-05,3.592547789538151e-05,7.451442248801041e-05,3.332596473193164e-05,7.355916972707397e-05,6.61338837187862e-05,3.749031473025017e-05,1.8693197586101843e-05,2.322181488367294e-05,3.77079506754848e-05,5.848479195517909e-05,3.787389571991447e-05,2.457586997572742e-05,3.851314975676223e-05,3.866894827264358e-05,6.063928971524117e-05,2.549558484109911e-05,2.552195472086204e-05,3.94518677592867e-05,3.930056022269909e-05,2.2497206357993513e-05,5.8000003318887225e-05,2.3222712865351614e-05
478,478.0,0.9904719158768297,1.0050871920638635,7.744771371609557e-05,1.8060948536275658e-05,4.092259041618634e-05,1.7313739271498983e-05,1.0021523437905382,0.993174931339234,0.9967369388561873,0.9974217114353835,0.9968140443616117,1.0005979594967098,0.99194783783005,0.9992616926239702,0.9975419453347107,0.990690246584386,0.9990551601344054,0.9912892768039265,0.9910070148211301,0.9956423711167501,0.9970540219967056,1.0021491819829953,0.9954299744778572,0.9956759178691088,0.9948734594760809,1.0038786877379196,0.9948181268894036,0.9949474562254564,0.9976194893688061,1.0044086994576402,1.0050387817650104,0.9941459625467481,0.9942298667781547,1.0023467535164627,0.9926797856980459,1.0020994794240057,1.8060948536275658e-05,5.4092695923076676e-05,3.895184714095103e-05,3.9452988742025226e-05,4.001067803803088e-05,2.2574424145254384e-05,6.30356745671227e-05,2.4565909601914964e-05,3.9013416488485485e-05,7.744771371609557e-05,3.57860334335999e-05,7.649126212711133e-05,6.840797392020198e-05,4.13760617703862e-05,1.9949870275640084e-05,2.1022326824201443e-05,4.171953722819244e-05,5.995511947409474e-05,4.191925413978842e-05,2.2270717615037887e-05,4.2585133989903204e-05,4.27568998645762e-05,6.155099434926161e-05,2.3128024508310426e-05,2.3153753447323446e-05,4.350224028572383e-05,4.3353169534192894e-05,2.0376039720716245e-05,6.014469107494074e-05,2.1022312003154157e-05
479,479.0,0.9904901555845995,1.0051108871462993,7.157130801126059e-05,1.6519971804078153e-05,3.840324674043423e-05,1.608552582402844e-05,1.002238313970915,0.9931369716882047,0.996657642255205,0.9973426040426492,0.9967378020474789,1.0006931197377034,0.991905692190611,0.9993578880840787,0.9974727050326556,0.9906410493897451,0.9989883775079986,0.9912405567321011,0.9909662344006942,0.99555755022572,0.9970397042918062,1.0022316364122463,0.9953418917258152,0.9956336514177373,0.9947824444339437,1.003955950581546,0.9947215811354548,0.9948456546456141,0.9975787149030777,1.0044808746990477,1.0051108871462993,0.9940459974748903,0.9941299048223291,1.0024355949887858,0.9926398015891077,1.002182408141095,1.6519971804078153e-05,5.021999920310233e-05,3.724262571448589e-05,3.777303437452581e-05,3.832268429944347e-05,2.055083710575306e-05,5.8359831296692644e-05,2.231539003475892e-05,3.736060555366217e-05,7.157130801126059e-05,3.435366837190985e-05,7.067710322686008e-05,6.326724303345408e-05,3.9747370070692255e-05,1.878022232710743e-05,1.9284565009094914e-05,4.019218444388832e-05,5.534145931495524e-05,4.0455970441628354e-05,2.047315687112842e-05,4.112147368622933e-05,4.131581238884605e-05,5.6626195773864726e-05,2.127793047100285e-05,2.1295630045060718e-05,4.2023913916605765e-05,4.188520074056133e-05,1.861273598802518e-05,5.584636529252758e-05,1.9282913401821128e-05
480,480.0,0.9905088699594977,1.0051372353146166,6.607955243720906e-05,1.5119550021919393e-05,3.698949979097329e-05,1.509804068455626e-05,1.0022167157333253,0.9931025022471444,0.9966470224465716,0.9973343517325763,0.9967302665077984,1.0006737256828186,0.9918702349915312,0.9993385432045399,0.9974711632442301,0.9906075987218277,0.9989939946942451,0.9912064833678308,0.990932049979834,0.9955476110712455,0.9970168222679362,1.0022091502817274,0.9953294747068513,0.9955952882116842,0.994768753781182,1.003926839127369,0.9947048376611348,0.9948246982443986,0.9975351903465223,1.0044458649872718,1.0050756479519858,0.9940292692410161,0.9941125686685207,1.0024145690386765,0.9926066426743079,1.0021598959522608,1.5119550021919393e-05,4.634958413772831e-05,3.7404244873004004e-05,3.827620051568919e-05,3.8822263679912935e-05,1.871897277687518e-05,5.392024351086962e-05,2.0281418659733723e-05,3.8094344472815735e-05,6.607955243720906e-05,3.532300853209372e-05,6.528875142227133e-05,5.84568159625226e-05,4.0386892276512695e-05,1.8284726174235493e-05,1.7728272824016017e-05,4.0940771566405206e-05,5.124385370433656e-05,4.1372385743104386e-05,1.886605177154929e-05,4.211565671052858e-05,4.245829398609241e-05,5.2530720044666266e-05,1.9620222175528207e-05,1.9631881580808214e-05,4.306884783069448e-05,4.2940145443239076e-05,1.7019195143464794e-05,5.161786981073251e-05,1.7724255940639794e-05
481,481.0,0.9905278373264346,1.0051608066374373,6.431592130699044e-05,1.3801239557348927e-05,3.697821511024171e-05,1.5517662831940655e-05,1.0021752874530787,0.9930522988829068,0.9966435756920061,0.9973360447426897,0.9967257038524932,1.0006248917939986,0.9918209075151387,0.9992879668123822,0.9974623850598039,0.9905602950089799,0.9989887397672295,0.991158560994461,0.9908833583412427,0.9955507427299773,0.9969917724985992,1.0021789450927714,0.9953355911225318,0.9955385304494029,0.9947763097437455,1.0038952343293002,0.9947171055874982,0.9948347070661303,0.997473862845688,1.004415291668077,1.0050461642781314,0.9940508442873012,0.9941328973965758,1.0023751356557067,0.992558090912779,1.002129065706459,1.3801239557348927e-05,4.494106681201537e-05,3.880837727649312e-05,3.997056464945631e-05,4.0500933698205065e-05,1.7097602090440692e-05,5.256216480161761e-05,1.8561676204583735e-05,3.992393669606585e-05,6.431592130699044e-05,3.722627199672462e-05,6.358095108971454e-05,5.6996580814368234e-05,4.23138850186814e-05,1.8654684184313e-05,1.6090170029761667e-05,4.298309037700709e-05,5.036547469088141e-05,4.3626317520856374e-05,1.7096553561592622e-05,4.446070974042519e-05,4.503927614553684e-05,5.2035561891430986e-05,1.778658951298121e-05,1.7803118114665562e-05,4.549662312799078e-05,4.5374463028043244e-05,1.5522628128692524e-05,5.0322086540201156e-05,1.6087934700165734e-05
482,482.0,0.9905468360103193,1.0051753827316985,6.176013347116688e-05,1.3070508524187373e-05,3.556852818488139e-05,1.5166566386989174e-05,1.0022624330141625,0.9930227093523997,0.9967109439700893,0.9974102869137182,0.9967999147356179,1.0007088830109696,0.9917974729391077,0.9993680303963297,0.9975391897585039,0.9905468360103193,0.9990677889525323,0.9911459644243291,0.9908644564609876,0.9956273193088727,0.997041222603392,1.002272217908989,0.9954140664927653,0.9955169617380993,0.99485806303567,1.0039877229591434,0.9947986477117523,0.994915792565849,0.9974521591206044,1.0045077515064877,1.0051383850721587,0.9941332700907914,0.9942149409170625,1.002463147250119,0.9925323750141957,1.0022214309883213,1.3070508524187373e-05,4.3085076213890476e-05,3.73898051041741e-05,3.8516105892877856e-05,3.906955146471113e-05,1.617745159538227e-05,5.058762706080244e-05,1.759525508278548e-05,3.859274290525811e-05,6.176013347116688e-05,3.61158945037119e-05,6.106094879142935e-05,5.484113461630633e-05,4.0913060549289154e-05,1.7974536339636465e-05,1.5012313758428147e-05,4.1604400386870356e-05,4.8730705714551774e-05,4.230351668129153e-05,1.579019665175193e-05,4.3143181011855634e-05,4.382933410038955e-05,5.0761023174833537e-05,1.6362514502942912e-05,1.6366852958546494e-05,4.418369436968315e-05,4.4075596722470604e-05,1.4675437386896264e-05,4.845240460288996e-05,1.5014841407431151e-05
483,483.0,0.9905655031961506,1.0051747452143367,5.625323216513499e-05,1.246462120663197e-05,3.248852330126234e-05,1.3627746389362254e-05,1.0023034158022832,0.9930430779782926,0.9967643737650355,0.997463652396137,0.9968545005386121,1.000743240966982,0.9918246150095443,0.9993996386458621,0.9975997029561574,0.9905850936701525,0.9991279548712624,0.9911864655200849,0.9908967272997324,0.99568198701566,0.9970790721225518,1.0023083358733353,0.9954695428532948,0.9955435361864374,0.9949144399723482,1.0040241142740027,0.9948519086164627,0.9949648444463222,0.9974739109031249,1.0045430681964016,1.0051747452143367,0.994189334774078,0.9942706398935983,1.0024997629693277,0.9925543551439887,1.0022578350618434,1.246462120663197e-05,3.926736290862724e-05,3.392918559055929e-05,3.4918768501544614e-05,3.543061846149832e-05,1.5398660293006097e-05,4.613447033408992e-05,1.675457328665037e-05,3.4979890916291226e-05,5.625323216513499e-05,3.2704284210468064e-05,5.5625679562432887e-05,5.0010322804991326e-05,3.710656416901901e-05,1.626664749869269e-05,1.4123639587726948e-05,3.773818190497321e-05,4.441396004426382e-05,3.83760543434659e-05,1.4683479642642632e-05,3.916126150105539e-05,3.98037801025599e-05,4.638870978915477e-05,1.5141526100455024e-05,1.5129446088845894e-05,4.0123760113176105e-05,4.002270297236619e-05,1.3974051295498663e-05,4.4199770819662265e-05,1.4130492822385508e-05
484,484.0,0.9905829115092807,1.0051550657631336,5.0911863061151064e-05,1.1606980633499661e-05,2.9519658800331e-05,1.220580326312983e-05,1.0022515822133906,0.9930494867178196,0.9968443724365397,0.9975449363752924,0.9969431200296711,1.0006826124629808,0.9918397377512939,0.99933247643814,0.9977010430778888,0.9906264563910046,0.9992392320596662,0.9912280614543418,0.9909228470277358,0.9957688650014966,0.9970933820268763,1.002253142222499,0.9955586111620959,0.9955589596336398,0.9950033259910689,1.003979047730512,0.9949391492797542,0.9950476242673528,0.9974878791873687,1.0045042653061897,1.0051377917033164,0.9942807950724436,0.9943610220911773,1.00244394979002,0.9925614567570943,1.0022036678936461,1.1606980633499661e-05,3.553885827372474e-05,3.0726494393341875e-05,3.161455352985894e-05,3.208226408485045e-05,1.433630531308368e-05,4.175240406407166e-05,1.5585122410398062e-05,3.1675914581854075e-05,5.0911863061151064e-05,2.9612902255045504e-05,5.0345588493129424e-05,4.5263129762656726e-05,3.3610440660665874e-05,1.4754340346643676e-05,1.3169948678658898e-05,3.4187793478955524e-05,4.019556308172529e-05,3.476962882713767e-05,1.3577775038357246e-05,3.549198369357718e-05,3.609118403005563e-05,4.1989412363584204e-05,1.3945807380168628e-05,1.3935642541840004e-05,3.6369547150390313e-05,3.6274495252203734e-05,1.3008176982450022e-05,3.999958098020097e-05,1.3166062666649531e-05
485,485.0,0.9905979924351506,1.0051220762992512,4.629083802650621e-05,1.150590467878704e-05,2.731967436949349e-05,1.0783308402288641e-05,1.0021639192375973,0.9930100036068396,0.9969605465419421,0.9976681697624127,0.9970678394489997,1.0005817153303378,0.9918107797862132,0.9992255025414922,0.997835478540723,0.990624158075582,0.9993849932058999,0.9912255183047829,0.9909046457761238,0.9958983196064316,0.9970969662487649,1.0021646910446926,0.9956922904597699,0.9955324955694809,0.9951370503430663,1.0038862077559112,0.9950724045640778,0.995178806338502,0.9974586320030703,1.004409617450618,1.005042847738115,0.9944139603871008,0.9944945739531956,1.0023530264249183,0.9925218257591528,1.002114901357373,1.150590467878704e-05,3.231069767285507e-05,2.8351816482401326e-05,2.913259205829831e-05,2.9507990052463505e-05,1.420191228625768e-05,3.794663737645001e-05,1.5346007169817168e-05,2.9046474977519494e-05,4.629083802650621e-05,2.7142234788931327e-05,4.5775853415431003e-05,4.110309007171322e-05,3.0993458064206716e-05,1.3390546418462637e-05,1.3055148926618358e-05,3.156410676919907e-05,3.654718255283185e-05,3.213106502849406e-05,1.324936758194146e-05,3.287100834774243e-05,3.349597532599284e-05,3.816519941746164e-05,1.3439453461176979e-05,1.3432026146931362e-05,3.371767097533323e-05,3.3635956268886415e-05,1.2865101213718775e-05,3.6335209609764276e-05,1.3039705918611335e-05
486,486.0,0.9906096774592006,1.0050838988046968,4.232281057933034e-05,1.127190226416199e-05,2.538491170024339e-05,9.662895748227951e-06,1.0021411722594207,0.9929824879280148,0.996991819245312,0.9976990931640003,0.9971007475577779,1.000557079248157,0.9917871013896359,0.9991994260168727,0.9978746460622124,0.9906096774592005,0.999426494906547,0.9912104963175848,0.9908845037954034,0.995925827438579,0.9970850903296128,1.0021322087957678,0.9957170970320781,0.9954984386914603,0.995158811588155,1.003838610434866,0.995090401671282,0.9951903544026468,0.9974164086676203,1.0043554050014742,1.0049882335605405,0.9944326172564608,0.994513530950439,1.0023272389913793,0.9924921419247091,1.0020820766628624,1.127190226416199e-05,2.9577696653508276e-05,2.632096861654746e-05,2.6988356278886977e-05,2.7268515476821598e-05,1.3917143212647811e-05,3.471328149128318e-05,1.4970519602155597e-05,2.671375175975959e-05,4.232281057933034e-05,2.4919173007761918e-05,4.185814548331069e-05,3.753468566878919e-05,2.874213720148964e-05,1.2174206341681279e-05,1.2691355089379405e-05,2.9331192491802565e-05,3.348135118542669e-05,2.9899455868553253e-05,1.2737222669621443e-05,3.0693503690164304e-05,3.13918249886849e-05,3.498350868822586e-05,1.2808542574157339e-05,1.2802112508930778e-05,3.152011781312024e-05,3.1457525370276e-05,1.2573537672437953e-05,3.3204873390201533e-05,1.2677933368183755e-05
487,487.0,0.9906182136506485,1.005048655261477,3.8857345765145774e-05,1.0329190480199341e-05,2.3230295179079302e-05,8.897844120626228e-06,1.0021687974655196,0.9930015922337583,0.996998879730401,0.9977067663157063,0.9971067899996868,1.0005875065499699,0.9918076227590507,0.999231852229379,0.9978790233369219,0.9906351507003914,0.9994306081686611,0.9912359791537295,0.9909063620672858,0.995927528647117,0.9970954016534587,1.0021523079134613,0.9957162530271854,0.9955074714855134,0.9951573851525134,1.0038493688249328,0.9950833657616432,0.9951748067075554,0.997414801764161,1.0043608134717945,1.004993966025465,0.9944289550530793,0.9945092537148069,1.0023556431189862,0.9925105431586949,1.0021022145273146,1.0329190480199341e-05,2.7330822964593676e-05,2.3954749614671237e-05,2.4527585812521702e-05,2.4781957012700673e-05,1.2774203984294784e-05,3.199069299391164e-05,1.3740365799724643e-05,2.42422518210644e-05,3.8857345765145774e-05,2.257561900233991e-05,3.84498811475921e-05,3.451158036024625e-05,2.6131644738255044e-05,1.1164092885353768e-05,1.1552630919857503e-05,2.6686105855754563e-05,3.100513327203746e-05,2.7214878344979056e-05,1.1605179217114307e-05,2.7968580579229245e-05,2.8655547315771246e-05,3.2491198856568234e-05,1.1681235631660451e-05,1.1670153200178744e-05,2.872613700868124e-05,2.86744108378891e-05,1.149485616263257e-05,3.0577510273964916e-05,1.1543313513445188e-05
488,488.0,0.9906291104138175,1.0050244676515991,3.5608032815590545e-05,9.936193164115702e-06,2.1556795745793655e-05,8.033677854859953e-06,1.0022077980040434,0.9930937913972909,0.9970259322944331,0.9977306107255964,0.9971294487616185,1.000631795092877,0.9919013795251467,0.9992794396590922,0.9978974449496404,0.9907244528654803,0.9994430974254503,0.9913261128613757,0.9909984878759793,0.9959481700162801,0.9971468189864128,1.0021863988609097,0.9957322880947501,0.9956075723209505,0.9951713866811204,1.003882135239176,0.9950929676442513,0.995177606692558,0.9975169017570535,1.0043922178802316,1.005024467651599,0.9944373831252209,0.9945182539871786,1.002393885131203,0.9926100356681465,1.00213696813148,9.936193164115702e-06,2.532639860537622e-05,2.2020845525128485e-05,2.2626117480858944e-05,2.2845742555479967e-05,1.2124824005875908e-05,2.9488560912140868e-05,1.2959990635865362e-05,2.2386594742083705e-05,3.5608032815590545e-05,2.0918235308414377e-05,3.524446557035639e-05,3.1718529970001474e-05,2.410705851765162e-05,1.0319910749479653e-05,1.1115445933401045e-05,2.4637672688447166e-05,2.870547077194023e-05,2.5161471895778694e-05,1.1152577670796415e-05,2.5851612850953423e-05,2.645236318120451e-05,3.0148938372487342e-05,1.1222241562437959e-05,1.1208084245754988e-05,2.6591888087439878e-05,2.6531550526529614e-05,1.0997029251713373e-05,2.82020292664932e-05,1.1093995510012257e-05
489,489.0,0.990649192736808,1.0050172738018748,3.237968564439629e-05,9.677989984952931e-06,2.0229549664851635e-05,7.1315284144321e-06,1.0021099433258236,0.9930458431305509,0.9969405784459451,0.9976252395128903,0.9970292872229497,1.0005250405284793,0.9918395881510824,0.9991743769167997,0.9977887740500103,0.9906491927368078,0.9993278568019611,0.9912526602146691,0.9909320350695507,0.9958467401644928,0.9970533661820711,1.0020669612458732,0.9956222361029489,0.9955335830657249,0.9950567335221482,1.0037405817340497,0.9949758667277053,0.9950554491564824,0.9974307426149149,1.0042404422011084,1.0048719095690855,0.9943194214740168,0.9944003284223072,1.0022815750554146,0.9925524126685619,1.0020184197305202,9.82887292856912e-06,2.31414207629649e-05,2.0714607998975543e-05,2.1399723391674507e-05,2.158359681733689e-05,1.1661627841483525e-05,2.6867251282352455e-05,1.2326419909445907e-05,2.128471551538224e-05,3.237968564439629e-05,2.0026243496014426e-05,3.205876073480992e-05,2.8866329530559935e-05,2.2798181822199835e-05,9.677989984952931e-06,1.1010386110914305e-05,2.333198016064615e-05,2.6164506353079792e-05,2.3880877225779628e-05,1.1006989730626866e-05,2.4477071372735792e-05,2.4932126523198698e-05,2.7480337862875438e-05,1.1048258216726799e-05,1.1048307923569967e-05,2.52575812641584e-05,2.518122354340195e-05,1.076990334135745e-05,2.5707348361935005e-05,1.097416429342432e-05
490,490.0,0.9906798575362568,1.0050242749183322,2.95696966042126e-05,9.055425420060598e-06,1.9147955986349732e-05,6.608147533430965e-06,1.0020152794945225,0.9931035920202884,0.9968856872486306,0.9975719981524072,0.9969722852183489,1.0004330788324423,0.9919012805223519,0.9990867077727033,0.9977298655845054,0.9907107802700499,0.999272939272041,0.9913142388298891,0.9909927353563698,0.9957919068934701,0.9970284738165586,1.0019778767081726,0.9955622125033625,0.9955931531114728,0.9949929745998428,1.003636299781922,0.9949089443567033,0.9949843204376249,0.9974855760777792,1.0041308208480786,1.0047617000092943,0.9942499241767963,0.9943314103966374,1.0021889151617522,0.9926158019156313,1.0019288003477382,9.33562261795218e-06,2.094301336072708e-05,2.0134864965913212e-05,2.0832285511515576e-05,2.1147517073493586e-05,1.0977015287308547e-05,2.4351576999275542e-05,1.1599781924830548e-05,2.1276519311570174e-05,2.95696966042126e-05,2.038859750469776e-05,2.9299868837247145e-05,2.6235745145092986e-05,2.2243257804470863e-05,9.055425420060598e-06,1.0408011343746522e-05,2.280153298616738e-05,2.3714036314151556e-05,2.3336884068153084e-05,1.0351173435056186e-05,2.3786480672013255e-05,2.4020769712223267e-05,2.488694359790156e-05,1.0354272451311254e-05,1.0359506975876141e-05,2.4659876728390864e-05,2.4555347422942853e-05,1.0174856183582995e-05,2.326951985425916e-05,1.0368679476347562e-05
491,491.0,0.9907007894429524,1.0050404880518051,2.6984914251736784e-05,8.291847065070078e-06,1.911230818370309e-05,6.511304169676558e-06,1.0019465922434048,0.9930926317629798,0.9967968894816445,0.9974819740484028,0.9968803260235699,1.0003655899985564,0.9918879952826732,0.9990234738233188,0.9976417715452229,0.9907007894429524,0.9991930701823595,0.9913041242936134,0.9909806085171795,0.9956954070389795,0.9969628712422963,1.0019001716766782,0.995465300571697,0.9955747696050119,0.9948954270930498,1.003556335674491,0.9948101543303208,0.9948827470868062,0.997460933762066,1.0040479704293284,1.0046784990946471,0.9941524899027107,0.9942340046796454,1.002118902102499,0.9926026365863134,1.00185115354526,9.32887513626357e-06,1.9069028381353965e-05,2.107749429882976e-05,2.195382581361249e-05,2.248908180064507e-05,1.1190843291509088e-05,2.2106505272855217e-05,1.1991308933269941e-05,2.3337708526140394e-05,2.6984914251736784e-05,2.3231414189250492e-05,2.675004624761172e-05,2.383049760819833e-05,2.3577703070527027e-05,8.291847065070078e-06,1.0354937859735137e-05,2.4283589322355717e-05,2.152068190181718e-05,2.478423289326054e-05,1.0273027677635182e-05,2.5101606369029585e-05,2.508226640137425e-05,2.258659675638334e-05,1.0252817121929408e-05,1.0243770472649138e-05,2.6053783632031263e-05,2.593175567323534e-05,1.0201919662107867e-05,2.1173724548962655e-05,1.0313441331711843e-05
492,492.0,0.9906918451099536,1.005060930253126,2.6599214709404936e-05,7.523095952835674e-06,1.8957712849416995e-05,6.382103741675177e-06,1.002064546913539,0.9931363973025147,0.9968102922824212,0.9974940841217037,0.9968923282264454,1.0004920065080856,0.9919323723535297,0.9991569451265513,0.9976606091265964,0.9907493645940982,0.9992223590335316,0.9913557987692855,0.9910250377105857,0.9957009076755965,0.9970133264311613,1.002007421237919,0.9954677656240147,0.9956251072793003,0.9948956205019392,1.0036590788678887,0.9948026063325784,0.994868156524348,0.9975081579673627,1.0041477102605072,1.0047772372112214,0.9941400121169961,0.994222875804025,1.002236873099309,0.9926491845504215,1.0019584508205441,9.505967486934511e-06,1.750323915910333e-05,2.156639899464993e-05,2.259580509223269e-05,2.323698553734614e-05,1.1573603263221421e-05,2.0126748558182413e-05,1.2521643706522717e-05,2.460358506457399e-05,2.4440503921710613e-05,2.5094926543920236e-05,2.4229111238812308e-05,2.16088558619427e-05,2.428570683368427e-05,7.523095952835674e-06,1.0575995189657797e-05,2.5058173804951967e-05,1.964586025685836e-05,2.5476736610951754e-05,1.0712381485617386e-05,2.567007684454979e-05,2.544107027318859e-05,2.069761684731679e-05,1.0785679527060366e-05,1.0773810225483146e-05,2.6599214709404936e-05,2.649115031599418e-05,1.0426723394201542e-05,1.9418802297904347e-05,1.054191648369605e-05
493,493.0,0.9906552815652553,1.0050806185731285,2.4599245785401295e-05,6.816310669375996e-06,1.7583066394162616e-05,5.848276658781451e-06,1.0021638932807604,0.9931423369344468,0.9968293088851028,0.9975120461253778,0.9969080324186292,1.0006005399548081,0.9919326158854815,0.9992728494224554,0.997675259753606,0.9907390368644279,0.9992397097544722,0.9913467234322528,0.9910226915861323,0.9957128244128656,0.9970480031984493,1.002101149362227,0.9954765242000725,0.995624782743492,0.9948991859018738,1.0037447212986195,0.9948029674489159,0.994862899170147,0.9975131806214989,1.004230454328365,1.004860396224825,0.9941392985790929,0.9942223800897844,1.0023366616068465,0.9926618036385617,1.0020522787325519,8.866567944684303e-06,1.597355823108778e-05,2.0176001710862275e-05,2.114702750684618e-05,2.1772038320424505e-05,1.081358701942619e-05,1.8301027041444628e-05,1.1720140744233252e-05,2.319632615524742e-05,2.2162660452741175e-05,2.3780088286208404e-05,2.1971653135946352e-05,1.9611515006929137e-05,2.2632830082584018e-05,6.816310669375996e-06,9.934653692020598e-06,2.3304238552770964e-05,1.7917180225969936e-05,2.363540060030033e-05,1.0272678706465184e-05,2.3729812907634435e-05,2.3405061200196014e-05,1.896837027071615e-05,1.0458571617553705e-05,1.0450668399126028e-05,2.4599245785401295e-05,2.450326568160342e-05,9.744418963694909e-06,1.771949324483445e-05,9.907599668549111e-06
494,494.0,0.9905989559305857,1.0050945700626455,2.2317448026730397e-05,6.419767466710723e-06,1.622724515014656e-05,5.336079708026262e-06,1.0022954482238797,0.993108474852235,0.9968107536902132,0.9974952159870228,0.9968909059963401,1.000746320930416,0.9918862817450027,0.9994229191707035,0.9976568965151416,0.9906715064727315,0.9992189063610373,0.9912824825188628,0.9909694073689368,0.9956970102592068,0.99707398283021,1.0022364989555599,0.9954621741297132,0.9955858791762311,0.9948871541275194,1.003880702388721,0.9947949085858836,0.9948559123619908,0.9974796086158977,1.0043712937986824,1.0050032138548088,0.9941354676753847,0.9942186604991584,1.002474948260398,0.99262297190489,1.0021873583184862,8.179093846170824e-06,1.52053815106105e-05,1.8479231883916047e-05,1.9348555943046747e-05,1.9902824105007614e-05,9.981877875456031e-06,1.7365402992029484e-05,1.0831996480604427e-05,2.118443315752031e-05,2.0885776193752807e-05,2.170164788233472e-05,2.0725161290074303e-05,1.8555993719041885e-05,2.0629274280338542e-05,6.419767466710723e-06,9.083713418227938e-06,2.1197029876658375e-05,1.7035285436134268e-05,2.1479554011859787e-05,9.38007244861883e-06,2.1517820148925137e-05,2.1182198860559016e-05,1.7970294916680557e-05,9.557225409140174e-06,9.545903327259839e-06,2.2317448026730397e-05,2.2229786803763953e-05,8.96496961972475e-06,1.6896721800739745e-05,9.062911772759235e-06
495,495.0,0.990530725327674,1.00509780177251,2.1288671320707093e-05,6.537433025246663e-06,1.5688888700362374e-05,4.764848527310506e-06,1.0023683649109842,0.9930997588190377,0.9967799974394628,0.9974632703716404,0.9968592608905367,1.0008233384153817,0.9918740595651806,0.9995017079016404,0.9976222172028534,0.9906435329373033,0.9991843810412065,0.9912551949071174,0.9909515686039547,0.9956701473619896,0.9970892898894893,1.0023174333860791,0.9954370311869087,0.9955830204722296,0.9948645660779674,1.0039681599537988,0.9947751613147814,0.9948385319321275,0.9974862423085836,1.0044637143806814,1.00509780177251,0.9941175475885377,0.9942010449898085,1.0025509789257736,0.9926125607074356,1.0022675848913536,8.144891223624678e-06,1.4530734547066435e-05,1.728995420825545e-05,1.835337618945696e-05,1.8773435552533986e-05,9.921892710138774e-06,1.658346437052079e-05,1.0676813546708113e-05,2.0066931154288983e-05,1.9845259907132024e-05,2.0654244412934894e-05,1.969804695183365e-05,1.76823808104729e-05,1.9448430319050332e-05,6.537433025246663e-06,9.305997415053466e-06,2.010724721136144e-05,1.637882391901921e-05,2.0449115176590064e-05,1.003493605432188e-05,2.054916112754556e-05,2.0395466062164177e-05,1.728714396249096e-05,1.0447968904551109e-05,1.0460365567703072e-05,2.1288671320707093e-05,2.1207207721978245e-05,9.077277979861236e-06,1.6199258030981725e-05,9.27073162727748e-06
496,496.0,0.9904584468782486,1.0050869893284604,2.130762193723049e-05,6.608511617341641e-06,1.5750340959618683e-05,4.057443678728305e-06,1.0022535451884917,0.9929450121944059,0.9967115199449458,0.9973880182850786,0.9967861557042819,1.000693401127257,0.9917111799496283,0.9993690804517108,0.9975470759947708,0.9904725269339941,0.9991113556885117,0.9910847303609679,0.9907846520368849,0.9955970401573265,0.9969629115074707,1.0021839379723034,0.995363974119134,0.9954008881825855,0.9947917617334548,1.003823702205995,0.994704603513343,0.9947678549274611,0.9972925548178607,1.004312205328131,1.004947554746817,0.9940495673597158,0.9941327205056893,1.0024247433695916,0.9924484940386504,1.002134514367248,9.236756907703822e-06,1.3400999097018806e-05,1.661785463541599e-05,1.7947922042553954e-05,1.8286111042752007e-05,1.0942761147444693e-05,1.530525387854633e-05,1.147632928243483e-05,1.968750044518672e-05,1.8300891600935796e-05,2.0344291675486264e-05,1.815848452959732e-05,1.6302978583113564e-05,1.8916887958393564e-05,6.608511617341641e-06,1.073865199095092e-05,1.981588789433239e-05,1.5140182068231049e-05,2.0312613819192782e-05,1.242928011569352e-05,2.0571728157311906e-05,2.072982597971459e-05,1.6003621939153335e-05,1.331015548595181e-05,1.3372394629003071e-05,2.130762193723049e-05,2.121920398639366e-05,1.037040348914857e-05,1.4964923058448171e-05,1.0690199793878986e-05
497,497.0,0.9903899777040379,1.0050654426558554,2.1749224395560077e-05,6.7642326031883464e-06,1.5997694984515273e-05,3.781866410033291e-06,1.0021099138821175,0.9928599786464666,0.9967051677055058,0.9973800994675962,0.9967767616794991,1.0005292895008973,0.9916253723888442,0.9991990155181948,0.9975366539161367,0.9903899777040378,0.9990992195450474,0.9910014484762592,0.9906995297723452,0.9955890335733318,0.9968774238033723,1.0020265233189665,0.9953545213356059,0.9952961962009036,0.9947806067750449,1.003651966492563,0.9946918499739202,0.9947529817008001,0.997182337506426,1.0041335119187866,1.0047680072244491,0.9940336280835398,0.994116838250174,1.0022706640603238,0.9923595095468236,1.0019775218368292,1.0645776069757719e-05,1.2359138658162033e-05,1.668701012425974e-05,1.8023444957334318e-05,1.8414725784378757e-05,1.2158251201696727e-05,1.4076892508307488e-05,1.2427815044336716e-05,1.9716548398859424e-05,1.6749736023666946e-05,2.0124822654476508e-05,1.6626472255268524e-05,1.4957776899506659e-05,1.905170203403979e-05,6.7642326031883464e-06,1.2249906863802217e-05,2.006765760638229e-05,1.3877120691714641e-05,2.066252403346769e-05,1.4529029534212637e-05,2.1041547859764012e-05,2.1431739455505896e-05,1.4606960193626854e-05,1.5697069826439697e-05,1.5793809964754934e-05,2.1749224395560077e-05,2.1652323960205818e-05,1.177611281351256e-05,1.3801903113695561e-05,1.2209574005573454e-05
498,498.0,0.9903318990191373,1.0050381302549594,2.1451818325123015e-05,6.738057551877897e-06,1.5642956034748977e-05,3.6656325332622993e-06,1.0020378794504674,0.9928372798985197,0.9967833179455111,0.9974657611343207,0.9968608799515761,1.000446326756461,0.9916086961615724,0.9991106604362164,0.9976240000288096,0.9903912996530091,0.9991891406390754,0.9910017792980094,0.9906880973009846,0.9956767696990112,0.9968733369965982,1.0019540576619317,0.9954440408504477,0.9952643486360154,0.9948725587754154,1.0035751244886344,0.9947860789419659,0.9948462346086594,0.9971429805477494,1.004054243265089,1.004689126744651,0.994129821772849,0.9942133137567861,1.0021963037706414,0.9923369332416987,1.0019051444708693,1.1209411380459207e-05,1.1364069068553514e-05,1.627317222260743e-05,1.7551777076348356e-05,1.7964286598743845e-05,1.2683090395255829e-05,1.291450893211242e-05,1.2965463410430614e-05,1.9067163099375364e-05,1.5373178036739312e-05,1.9237718901854898e-05,1.5289376957443415e-05,1.3712894391020916e-05,1.8668867436819644e-05,6.738057551877897e-06,1.2675773734559392e-05,1.96856873167388e-05,1.276210335671055e-05,2.0300366812517493e-05,1.4864389758841855e-05,2.0776477341133677e-05,2.1331521881081833e-05,1.3386035000829727e-05,1.6006281526508024e-05,1.6097883810565022e-05,2.1451818325123015e-05,2.1345149107673467e-05,1.2264936581874704e-05,1.268743305441819e-05,1.263978797425092e-05
499,499.0,0.9902856884071082,1.0050100206260355,1.9715155592692142e-05,6.293082057156814e-06,1.4794639013366679e-05,3.0784686057043763e-06,1.002082127659087,0.9929227537194085,0.9968564148920774,0.9975376163628348,0.9969292949263743,1.0004866488697783,0.9916944124846178,0.9991519012003831,0.9976864151350464,0.9904779914634094,0.9992422405777416,0.991087834637836,0.9907745332574628,0.9957463249364504,0.9969341847293909,1.0019911590547212,0.9955118192596485,0.9953370766915162,0.9949394839128135,1.0036005565487731,0.9948534931061094,0.9949159769805269,0.9972089713955558,1.0040711486095364,1.0047040370648743,0.9941937026593889,0.9942777731992589,1.0022377743210351,0.9924211431731532,1.0019416971339927,1.2057778387569517e-05,1.0498456034297666e-05,1.478585200084825e-05,1.594981924556945e-05,1.6324397793481147e-05,1.3793284413893205e-05,1.1881757009408743e-05,1.4447232202816652e-05,1.729265463814518e-05,1.4128494669873835e-05,1.7428940440760314e-05,1.4083272600579566e-05,1.2599179246196066e-05,1.700144590855057e-05,6.293082057156814e-06,1.299679930447353e-05,1.7950035342002253e-05,1.1774439049514494e-05,1.8536333945476754e-05,1.469179226619399e-05,1.9051630704884428e-05,1.9668195901030216e-05,1.2300230303265603e-05,1.5597034043788493e-05,1.5668854446438465e-05,1.9715155592692142e-05,1.9602791859968343e-05,1.30065821972392e-05,1.1746571299896768e-05,1.2967077494988653e-05
500,500.0,0.990251547543879,1.0049860822693484,1.8329328438441598e-05,5.981702139259348e-06,1.4653315552285956e-05,2.969656527773044e-06,1.0022093250869104,0.9931141961856769,0.9969438082808112,0.9976296394310166,0.9970203549947846,1.0006295991379797,0.991896849236901,0.999300387378333,0.9977796068652774,0.9906885193785725,0.9993327633085357,0.9912960256079133,0.9909809347629559,0.9958422504077051,0.9970799764955993,1.0021339415520512,0.9956132418852114,0.9955378590871987,0.9950438256630444,1.0037547392466086,0.9949626172790657,0.9950274771004411,0.9974138332946271,1.0042335837443845,1.0048681606142704,0.9943079895935449,0.994391573073053,1.0023737542138036,0.992618263705381,1.002084302337348,1.48186978889531e-05,9.597526403824147e-06,1.340637612969705e-05,1.4453743522575802e-05,1.4792163882480257e-05,1.722755953307801e-05,1.0913966017385854e-05,1.8329328438441598e-05,1.5671897509997348e-05,1.3148176690253515e-05,1.580904814444194e-05,1.3066752845770506e-05,1.1616448763165377e-05,1.5403549317415046e-05,5.981702139259348e-06,1.5467797871026355e-05,1.626376949451913e-05,1.0770231170779124e-05,1.6801783947132596e-05,1.6714742217048726e-05,1.7277573208544656e-05,1.7870533377935464e-05,1.1222817035575923e-05,1.755175219719356e-05,1.767570125636398e-05,1.7879389154751598e-05,1.7774863622770428e-05,1.5885038732866315e-05,1.077016130958383e-05,1.5436374745748294e-05
501,501.0,0.9902296781053772,1.0049712836851619,2.1750410037584524e-05,5.617723392974564e-06,1.4705431557071094e-05,3.952670017368616e-06,1.0022867582440675,0.9932816070463822,0.9969384990796883,0.9976272504191526,0.9970157312220249,1.000720665287741,0.9920674439830948,0.9993950833846789,0.9977724184493157,0.990859794595868,0.9993191224319966,0.9914673631019496,0.9911526534434139,0.9958399243915426,0.9971668501875545,1.0022217106320574,0.9956097681712096,0.995708078597904,0.9950407023908987,1.0038465187043346,0.994959434257767,0.9950236680513315,0.9975752557509964,1.0043337207850564,1.0049712836851619,0.9943078744326502,0.9943913046072417,1.0024606744123032,0.9927858421879053,1.0021725417768956,1.741102303320582e-05,8.770542367210623e-06,1.2256823507520748e-05,1.3206706925241718e-05,1.351626676878124e-05,2.0390901335721997e-05,1.0075048704619931e-05,2.1750410037584524e-05,1.433546274854213e-05,1.246726337278517e-05,1.4458803333200215e-05,1.2333293705737572e-05,1.0811928396120754e-05,1.4045327228321813e-05,5.617723392974564e-06,1.8195011931367008e-05,1.4814723308882059e-05,9.856368673110964e-06,1.5287850988952047e-05,1.937047472980222e-05,1.569810911398971e-05,1.623193863303914e-05,1.0216680880143694e-05,2.0377232321687802e-05,2.062098766025576e-05,1.622442546004164e-05,1.6127760709532356e-05,1.8701193947617792e-05,9.851313466941141e-06,1.8141350029200443e-05
502,502.0,0.9902202817675316,1.0049687364592295,2.2067723117092962e-05,6.307610021860472e-06,1.5071196505542236e-05,3.7079883896228767e-06,1.0022640724826093,0.9932932441762219,0.9969604741858915,0.9976542741417749,0.9970426593496765,1.0007016379548446,0.9920812902554748,0.9993759789363493,0.9978008204842358,0.9908745363941988,0.9993464969775847,0.9914828287154499,0.9911681635413759,0.9958663491859484,0.9971733847701101,1.0022006260749596,0.9956354793135972,0.9957217179198015,0.9950685266984444,1.0038237529405036,0.9949880053023635,0.9950543176576765,0.9975966212614079,1.004314198935431,1.0049523089222363,0.9943372459902565,0.9944203313270428,1.0024414837248512,0.9927990436663312,1.0021513879131296,1.763099382002153e-05,1.0145833947096018e-05,1.1744891963999692e-05,1.2709432724098392e-05,1.2959062683359994e-05,2.0714582648901472e-05,1.1663267741180706e-05,2.2067723117092962e-05,1.3767589021932116e-05,1.4468670826750513e-05,1.3846313372549841e-05,1.4291999865858067e-05,1.2572429657582544e-05,1.3389997129981982e-05,6.307610021860472e-06,1.8740255977701983e-05,1.4068349291466832e-05,1.1888707536664557e-05,1.4467589205501537e-05,2.0078383081892037e-05,1.4776995204032082e-05,1.5246661885904523e-05,1.2446331282705154e-05,2.1225117260519156e-05,2.1481019508162924e-05,1.5195503364478752e-05,1.5109149448637805e-05,1.9043750992728383e-05,1.1416801678787091e-05,1.8670880904817745e-05
503,503.0,0.9902235602062703,1.004974124519264,2.4092548724163613e-05,8.172867377082852e-06,1.6394222068316622e-05,4.1468407117757736e-06,1.0022548253596961,0.9930830765407721,0.9968776491089016,0.997572900556563,0.9969573947515878,1.0006789136924845,0.9918544883183994,0.9993488766971351,0.9977168010886758,0.9906296249370266,0.999267465915495,0.9912377920334076,0.9909357310782602,0.995780072898965,0.9970605181499002,1.0021783112965894,0.9955520705033292,0.995495707618758,0.9949862448313004,1.003799207475538,0.9949049743803915,0.9949745521949286,0.9973691889766273,1.004287525978288,1.0049254916654697,0.9942521365499156,0.9943350510338478,1.0024284767705152,0.9925772063066451,1.0021297887001706,1.8752565032864626e-05,1.2989473010209105e-05,1.1266532566908906e-05,1.2262610596786756e-05,1.2462362349022312e-05,2.2436826539685893e-05,1.4773973095116168e-05,2.388873221577082e-05,1.3253575906727316e-05,1.78517105761409e-05,1.329963851229311e-05,1.766123201196009e-05,1.5835499149572105e-05,1.2818980035745586e-05,8.172867377082852e-06,2.0542473703194045e-05,1.3431665961013927e-05,1.607072036305804e-05,1.378554537850824e-05,2.2468286598264278e-05,1.4022127457703807e-05,1.4454061145216849e-05,1.7057124106884057e-05,2.3894131244424198e-05,2.4092548724163613e-05,1.4368004212693374e-05,1.4292558183614731e-05,2.0557387565224234e-05,1.4601175571439665e-05,2.0462272858209058e-05
504,504.0,0.9902397150975208,1.004981274878468,2.752201351300117e-05,8.880914867776269e-06,1.7226132858095975e-05,5.480767965550546e-06,1.0022924727523153,0.9928421606263063,0.9967459715149656,0.9974371329260299,0.9968189207720807,1.0007099539811528,0.991587324367841,0.9993740571413436,0.997574471644659,0.9903203663803325,0.9991229127472073,0.9909321463813524,0.9906564098138131,0.9956448801358551,0.9969448053932267,1.0022185675761106,0.9954192009634281,0.9952408800513862,0.9948547233540662,1.0038497286124413,0.9947745225597647,0.9948468153808876,0.9971117708676255,1.0043423659699615,1.004981274878468,0.994122767773025,0.99420573554676,1.0024661496093155,0.9923223085331175,1.0021703244107205,2.072120883786675e-05,1.3779831557680173e-05,1.0667720337604774e-05,1.1665977768037354e-05,1.1829518578853817e-05,2.5239187499000172e-05,1.544808435373143e-05,2.6954586757317653e-05,1.2590276368871471e-05,1.8120720972343285e-05,1.2667305211578117e-05,1.7965254917908215e-05,1.639728386519528e-05,1.219332813425404e-05,8.880914867776269e-06,2.3063975660423627e-05,1.2773071880572767e-05,1.7548257898365832e-05,1.3128071486364878e-05,2.5620336645817087e-05,1.3373971781621031e-05,1.3755846654536298e-05,1.8834779132828502e-05,2.7347045098526057e-05,2.752201351300117e-05,1.371844098702615e-05,1.36541505541287e-05,2.290974905268372e-05,1.544231619259995e-05,2.297075917636506e-05
505,505.0,0.9902689481172116,1.004985495081324,2.6902806709977842e-05,8.387351858093855e-06,1.6800630807482873e-05,5.271388312782369e-06,1.0022031649250909,0.9927907343546674,0.9966921763050512,0.9973835171384869,0.9967649274722458,1.0006139622805348,0.9915363387595286,0.9992739273700729,0.9975228068940954,0.9902689481172114,0.9990751533353672,0.9908815580352647,0.9906055461897517,0.9955846386631602,0.9968772811542581,1.0021264828586682,0.9953570987877357,0.9951959546124315,0.9947898879313161,1.0037664923952951,0.9947065508684211,0.9947792093252764,0.9970717659511902,1.004264776785439,1.0049028806528926,0.9940497997788206,0.9941330965407912,1.0023753574128194,0.9922736690996119,1.0020779941228344,2.0131181470394387e-05,1.3200035322287232e-05,1.0804399937966872e-05,1.1794779798640881e-05,1.1856195527700032e-05,2.4668152071983226e-05,1.46769446703718e-05,2.6414366392567238e-05,1.2497510539810063e-05,1.7009147661937652e-05,1.2475634151606844e-05,1.6865373877766134e-05,1.5511615393019923e-05,1.227877689466559e-05,8.387351858093855e-06,2.2406779327681028e-05,1.2799993889711946e-05,1.6685807116983007e-05,1.3144516091751115e-05,2.4999071276473807e-05,1.3414838919912524e-05,1.3766973639536186e-05,1.794371950692973e-05,2.6742509280378112e-05,2.6902806709977842e-05,1.3695706551835351e-05,1.3651856598301687e-05,2.226491074548722e-05,1.471052411233101e-05,2.2317444888383935e-05
506,506.0,0.9903104851828219,1.0049880147974368,2.641199853402994e-05,9.959743842948485e-06,1.7875480458406215e-05,4.64186661688911e-06,1.0021708283913677,0.9928945633742379,0.9967999880678131,0.9974969403936419,0.9968797876475984,1.0005854000668941,0.9916575911167115,0.9992472819644095,0.9976434085760387,0.9904046739680152,0.9991935091378371,0.9910158280796368,0.9907335420611721,0.9956924903307603,0.9969355220471,1.002090152798559,0.995465636574268,0.9953019092152633,0.9948966602623266,1.0037222035532118,0.9948104728219507,0.9948815507749614,0.9971817237504405,1.004218694111256,1.004855919556032,0.9941507149840764,0.994235076394838,1.0023425292679198,0.9923880400006645,1.0020409836372037,1.9595620242059747e-05,1.6088496858122732e-05,1.175004832043531e-05,1.2760580850865197e-05,1.2703574283139084e-05,2.3986059965170674e-05,1.7871234334955526e-05,2.5689372624847154e-05,1.321410315671749e-05,2.0459434916184706e-05,1.2962441523527592e-05,2.021205933652327e-05,1.883294007431275e-05,1.3247066846698453e-05,9.959743842948485e-06,2.1941716614239034e-05,1.3808958389786437e-05,1.918157457589528e-05,1.418247009401234e-05,2.448104487963049e-05,1.4567160921334822e-05,1.4986065300370232e-05,2.0279169270239074e-05,2.6228810521682645e-05,2.641199853402994e-05,1.4872243636441104e-05,1.4836547508903539e-05,2.1684562512495792e-05,1.7615680127580123e-05,2.1853633689037437e-05
507,507.0,0.9903596491780372,1.0049915442276924,2.8417389848929146e-05,1.1934486069868748e-05,2.0397553747113682e-05,5.992680579719582e-06,1.0022059871968734,0.9929694297819787,0.9969316907104594,0.9976363772970696,0.997020773414609,1.0006280299712802,0.9917433906285892,0.9992901666880802,0.9977901481677093,0.9905027962316074,0.9993373174792473,0.9911140485029358,0.9908254962583799,0.9958391905283649,0.9970256915371544,1.0021353842863336,0.9956129151794513,0.9953690596280567,0.9950456006424461,1.0037544305022146,0.9949605622752303,0.9950324099537438,0.9972400204300085,1.0042410212161668,1.004875107426754,0.9943005026727031,0.9943854163221851,1.0023816025074619,0.9924667174112786,1.0020855446720385,2.033018026319544e-05,2.3173206886782262e-05,1.1934486069868748e-05,1.297813726598323e-05,1.2859404505543058e-05,2.4969116325840644e-05,2.55020141609604e-05,2.6757048597511362e-05,1.331557192903544e-05,2.8417389848929146e-05,1.2934838672699868e-05,2.8053350245384853e-05,2.666598873125024e-05,1.3498921242390729e-05,1.287807531352441e-05,2.3047270758626045e-05,1.4122341915113616e-05,2.623628018738301e-05,1.4534204559398161e-05,2.5642624723943264e-05,1.5015446025450819e-05,1.546864184723132e-05,2.6910240455854106e-05,2.759121680730515e-05,2.7870390705500304e-05,1.542577777601689e-05,1.538507410055614e-05,2.263053756775088e-05,2.481095056704748e-05,2.2967884357333755e-05
508,508.0,0.9904107872280946,1.004998793572976,3.17847821737758e-05,1.0992945984191606e-05,2.06792811595689e-05,7.27246867976234e-06,1.0023044106829193,0.9929962046730458,0.997015962850078,0.9977288871177188,0.997108785296334,1.0007313912350702,0.9917754095483402,0.9993955001430141,0.9978749770447369,0.9905432509616046,0.9994187148483012,0.9911546824468059,0.9908593797000756,0.9959372715912309,0.9971038013265402,1.0022432906795813,0.9957129166680481,0.9953826061320133,0.995148770027382,1.0038599708885971,0.9950671151424957,0.9951410616973064,0.997241553847848,1.0043439311194138,1.0049782165646566,0.9944105603371111,0.9944960875677235,1.0024851607102347,0.9924979822464648,1.0021938027058468,1.963870844599475e-05,2.646982912930173e-05,1.0992945984191606e-05,1.2006357480702842e-05,1.187253253390636e-05,2.4258828808938713e-05,2.8937100131692103e-05,2.6010382580279685e-05,1.2275390233034322e-05,3.17847821737758e-05,1.1865423736626888e-05,3.1427944854157624e-05,3.014499658366304e-05,1.2484230879443144e-05,1.3565023457160628e-05,2.2431478510669456e-05,1.304838482286718e-05,2.9447686093969687e-05,1.3447638080115937e-05,2.4924086778069502e-05,1.3904514763381432e-05,1.4333731691581693e-05,2.9792591740219103e-05,2.696322873826399e-05,2.7310784639073124e-05,1.43274218156834e-05,1.428538059116225e-05,2.1999214422511387e-05,2.805976269864603e-05,2.236805238798375e-05
509,509.0,0.9904582464582302,1.0050124730341732,3.3383607570738995e-05,1.0475628094750212e-05,2.007564370249339e-05,7.772239866387506e-06,1.0023359639073761,0.9930542719378485,0.9970216782897516,0.9977313658148796,0.9971121626596393,1.000767253805343,0.9918367735341608,0.9994340135439879,0.9978721968368781,0.9906017111785184,0.9994082008006616,0.9912144014250223,0.9909179906990175,0.9959407866948269,0.9971323452292121,1.002273430512481,0.9957144807066942,0.9954315210108765,0.9951484901405898,1.0038910414882172,0.9950685969968001,0.9951418985262035,0.9972892940042791,1.0043778785276638,1.0050124730341732,0.9944140615975633,0.9944993106841395,1.0025158757044481,0.9925595398477606,1.0022245816689326,1.779476966120634e-05,2.7387883452140613e-05,1.0475628094750212e-05,1.1390312157493116e-05,1.1312467685486992e-05,2.2025712931558346e-05,3.017171905272493e-05,2.3628504662674732e-05,1.1663605729282103e-05,3.3383607570738995e-05,1.1224999309155009e-05,3.306732667678739e-05,3.146619054908252e-05,1.1880656600093347e-05,1.3279547833571313e-05,2.0360443849285303e-05,1.2354874233918086e-05,3.0601052299837984e-05,1.2710401600926485e-05,2.262265657541031e-05,1.313678690759094e-05,1.3496475583186952e-05,3.098625356170479e-05,2.4497877922605134e-05,2.482006621306769e-05,1.3551989063281906e-05,1.3514408910456058e-05,1.9957881027081218e-05,2.9203689820068385e-05,2.0301521539634282e-05
510,510.0,0.990496373993681,1.0050341048500324,4.624533036791977e-05,1.1961674182977668e-05,2.2756613725996795e-05,1.141766529230719e-05,1.0021709279991917,0.9930561684039296,0.99697168727242,0.9976773858582717,0.99705772895747,1.0005969379135167,0.9918397678662745,0.9992623874328511,0.9978138046416423,0.9906042198364766,0.9993420715500689,0.9912166262680665,0.9909215703562307,0.9958847668233455,0.9970544718861079,1.0021014513926847,0.9956575635931307,0.9954226863068643,0.9950905414038262,1.0037162709608842,0.9950108815026794,0.9950843992303052,0.9972790272687377,1.004201269766171,1.0048351119310304,0.9943559206293876,0.9944406851206514,1.0023473684678734,0.9925595717862628,1.0020526157221221,1.621376876803619e-05,3.517971868577404e-05,1.1961674182977668e-05,1.2822656125642848e-05,1.2914900694635124e-05,2.0003296761306953e-05,3.985453646996392e-05,2.1435926007908866e-05,1.3308448586727379e-05,4.624533036791977e-05,1.2895808870476337e-05,4.5726439044231366e-05,4.197449623540984e-05,1.3354743393650902e-05,1.4619406160023088e-05,1.8545332825368573e-05,1.3665082579107706e-05,3.954354289497063e-05,1.3910788893069824e-05,2.0662757081343952e-05,1.4275093874092247e-05,1.4451695337055301e-05,4.002252499079071e-05,2.2393883813477662e-05,2.2693383131813165e-05,1.4649540793908566e-05,1.4620567380252241e-05,1.8169298434242252e-05,3.8090321005616554e-05,1.8493448390110293e-05
511,511.0,0.9905195169596838,1.0050604594107537,5.675185617140356e-05,1.381624579260304e-05,2.5318643109190922e-05,1.449976189252131e-05,1.0021270909261835,0.9929924474951933,0.9969762030319798,0.9976795500052377,0.997062712972217,1.0005437301719056,0.991777992767755,0.9992051552037533,0.9978182688262783,0.9905539023588931,0.9993481410262373,0.9911654282680675,0.9908640798771224,0.9958832542726825,0.9970100574064279,1.0020451771501502,0.9956554176281716,0.9953485775069044,0.9950894368210227,1.0036628673077699,0.9950112484888963,0.9950864704129624,0.9972021210968522,1.0041476829174234,1.004780113906883,0.9943564738216376,0.9944408521134375,1.0022993005255745,0.9924927930509756,1.0019964594486346,1.528613189273357e-05,4.144043544340015e-05,1.381624579260304e-05,1.4685690908113028e-05,1.4913100316039278e-05,1.880078772989671e-05,4.7611601632873975e-05,2.0169096072156188e-05,1.534081706337284e-05,5.675185617140356e-05,1.4931434693383006e-05,5.59894467692238e-05,5.044268911867406e-05,1.532623904525225e-05,1.6218580045991442e-05,1.743094388085802e-05,1.5536110815622678e-05,4.637201875252774e-05,1.5745926633190622e-05,1.9260548091265395e-05,1.6106492257316836e-05,1.6128242211843358e-05,4.683927424620268e-05,2.0783788746966263e-05,2.106850999429336e-05,1.6526945949711215e-05,1.6495512747418858e-05,1.707431324360788e-05,4.507837990804104e-05,1.7388133101745043e-05
512,512.0,0.9905220224814751,1.0050871191444013,5.4525589304411744e-05,1.3891501007728158e-05,2.449230421906153e-05,1.3712993377282976e-05,1.002086376373802,0.9929678516596467,0.9969531391909389,0.9976568073629283,0.997042012300192,1.0005021860856713,0.9917486562339579,0.9991599468854611,0.9977927596021086,0.9905220224814751,0.9993147210908353,0.9911336352860034,0.9908354441286849,0.9958651929747614,0.9969824418463936,1.0020089916531265,0.9956411999081559,0.9953218554813971,0.9950781602321724,1.0036368311060244,0.9950035890288634,0.9950846112451712,0.9971753939870801,1.0041278575148214,1.0047606022287323,0.9943493771468804,0.994433571675711,1.0022603343479477,0.9924674466532686,1.0019604337755905,1.4619412453578778e-05,3.9682343111016335e-05,1.3891501007728158e-05,1.4760338560305526e-05,1.5009247022942003e-05,1.7934627521826028e-05,4.5674692696674485e-05,1.9274869084456343e-05,1.545941636314858e-05,5.4525589304411744e-05,1.5010247868729682e-05,5.3764730080584064e-05,4.842225467777046e-05,1.5370926840341397e-05,1.585777286416468e-05,1.6653169904416685e-05,1.558102440702936e-05,4.415873902838736e-05,1.578237021321122e-05,1.8200699123214844e-05,1.6122262217046747e-05,1.609672779431011e-05,4.453106321419529e-05,1.9494735480952027e-05,1.9768608937756594e-05,1.6552781010778477e-05,1.6529719848359913e-05,1.6268867087014606e-05,4.314742389375369e-05,1.6622964953740577e-05
513,513.0,0.9905003791529433,1.0051096664790382,5.111910310485736e-05,1.3533531683812268e-05,2.3785689874408437e-05,1.2225611405426483e-05,1.0020725354522326,0.9929992116084541,0.9969261198807658,0.9976207208971508,0.9970048934651313,1.0004845272079703,0.9917772143818923,0.9991447926585433,0.9977520787946891,0.9905442600607248,0.9992663979301519,0.9911576986925461,0.9908641283386878,0.9958240118001656,0.9969683404656885,1.0019786905268524,0.995593398705137,0.9953445509781956,0.9950287048870178,1.0035942962281574,0.9949515601994079,0.9950299021209205,0.9971940198248421,1.0040834042638374,1.004715900353176,0.9942978499153478,0.9943812174837086,1.0022409464621638,0.9924947762211074,1.001930310143539,1.3533531683812268e-05,3.6869401082204486e-05,1.5072208054458523e-05,1.618541190590699e-05,1.6473554949858063e-05,1.655407925870753e-05,4.2700759711888906e-05,1.7769847372707662e-05,1.719209223050583e-05,5.111910310485736e-05,1.667427592599421e-05,5.041735200043771e-05,4.539914064945262e-05,1.6770355353226733e-05,1.5169538570267542e-05,1.5453654955301554e-05,1.6986245439303524e-05,4.0834356327288716e-05,1.7164111400164975e-05,1.6855954046278147e-05,1.7425913033587825e-05,1.7404527487261852e-05,4.112578738368081e-05,1.8012034030035144e-05,1.82723919959759e-05,1.7714185607687172e-05,1.7732363576953184e-05,1.504675477409513e-05,4.021151487303168e-05,1.5430249447320916e-05
514,514.0,0.9904596414425827,1.005123683842728,4.8107739832614156e-05,1.3176020863785831e-05,2.4011189665225123e-05,1.0533113377440061e-05,1.0021535942241677,0.9931098450928914,0.9969248287514032,0.9976162450960693,0.9970000247354113,1.0005696528293586,0.9918920164038588,0.9992345252960811,0.9977478950790336,0.9906639267716433,0.9992621440777643,0.9912771855213035,0.9909812011527859,0.9958178212438156,0.9970316326560645,1.002057222448563,0.9955826431723888,0.9954567196059633,0.9950171339521309,1.0036647458407149,0.9949376893382158,0.9950128161404875,0.9973021127984939,1.0041523243640085,1.0047842201032233,0.9942838709188148,0.9943672208141261,1.0023215805858883,0.9926071195160893,1.0020090043342482,1.3176020863785831e-05,3.4365572208526574e-05,1.7265640706697422e-05,1.8805959881988954e-05,1.902239658871792e-05,1.6070172437949262e-05,4.0018659712735567e-05,1.7209364257877524e-05,1.9884433387304886e-05,4.8107739832614156e-05,1.9211583994332645e-05,4.747119804407049e-05,4.2663865339445724e-05,1.964881952978873e-05,1.5545385394287404e-05,1.5170091924845911e-05,1.9921913513227754e-05,3.7716195770772805e-05,2.0199950241999522e-05,1.626164388332597e-05,2.052530284764998e-05,2.0581166707124926e-05,3.7796723020329705e-05,1.7194157194433622e-05,1.7413962947252746e-05,2.0814016463717506e-05,2.08838296269188e-05,1.4670195378745597e-05,3.757347212491331e-05,1.5146256131372807e-05
515,515.0,0.9904070052875398,1.0051247536635342,4.471178927431707e-05,1.3201479335935715e-05,2.3328226353772556e-05,9.21338030026447e-06,1.0022931658986056,0.9931955842419118,0.9969729053467813,0.9976707975064139,0.9970562002646313,1.0007229825698445,0.9919886225120793,0.999394524588508,0.9978101794221523,0.9907796682038564,0.9993336572045809,0.991391512527206,0.9910828802424364,0.9958732546217531,0.9971273495373506,1.0022023115088943,0.9956390268364989,0.9955439091222466,0.9950722126321905,1.003809606789754,0.9949912678560486,0.9950627797473128,0.9973817341939386,1.0042954488034996,1.0049265860964758,0.9943391439086191,0.994422187206489,1.0024674818318873,0.9926968961931876,1.002154381541591,1.3201479335935715e-05,3.1879622388158024e-05,1.7413904180916443e-05,1.9086684356198524e-05,1.918315769753345e-05,1.6036036270290035e-05,3.719824249179778e-05,1.7147282437137802e-05,1.9897195613544273e-05,4.471178927431707e-05,1.9117347333690333e-05,4.4156618512306464e-05,3.962742678907688e-05,2.0062223074419995e-05,1.545627980396068e-05,1.5264633973457026e-05,2.035495423064135e-05,3.4609585421600004e-05,2.0692869900534823e-05,1.60996547337506e-05,2.1105629977019002e-05,2.1219760690783433e-05,3.453696947273209e-05,1.68487348677125e-05,1.703079523468503e-05,2.147682092257142e-05,2.1566532848074623e-05,1.4682137289342176e-05,3.4930697735260756e-05,1.5251723755728389e-05
516,516.0,0.9903496666249598,1.00510845836952,4.1156636369689485e-05,1.4045325167810858e-05,2.211530809303112e-05,7.993794183571e-06,1.002449812046777,0.993226090610571,0.9970360251260248,0.9977417430943166,0.9971309348001407,1.0008898134374318,0.9920266140198625,0.9995633830294928,0.997897283247607,0.9908336773760938,0.9994344677240572,0.9914462018118795,0.9911255893634978,0.9959516411916174,0.9972236663111538,1.0023723828739248,0.9957206266550833,0.9955802014088592,0.9951546744837472,1.0039866772410082,0.9950744614900828,0.9951453583045232,0.9974171819975454,1.0044758683890123,1.00510845836952,0.994426275076827,0.9945095180945488,1.0026295607004667,0.99273211403666,1.002324424353098,1.4045325167810858e-05,2.9413850132190834e-05,1.6068639548576583e-05,1.7609461503314527e-05,1.7696961279653755e-05,1.6763691389954455e-05,3.433524561976109e-05,1.7816095244522257e-05,1.8332774343199482e-05,4.1156636369689485e-05,1.7653510833689014e-05,4.067413864798189e-05,3.651626150151556e-05,1.8528596601680706e-05,1.4611855813652075e-05,1.6092171864973843e-05,1.879057284780192e-05,3.1661345321380554e-05,1.9098481383569307e-05,1.6914504688018778e-05,1.9490535626193418e-05,1.959312315449992e-05,3.1529049593362914e-05,1.7642506880729767e-05,1.7826841676312876e-05,1.9851713350228524e-05,1.993629887426064e-05,1.5473903697611605e-05,3.225282770116168e-05,1.608232213363561e-05
517,517.0,0.9902948213919892,1.0050722051915688,3.7453855263685654e-05,1.3823920002337346e-05,2.100526462979464e-05,6.820263367642008e-06,1.002358071431408,0.9930878917508217,0.9969140248795179,0.9976105665324151,0.9970002902398453,1.000786998487956,0.9918779476555375,0.9994584031442333,0.9977657094438119,0.990662952039161,0.9993049777624298,0.9912760031168648,0.9909684906523238,0.9958186939743469,0.9970996154313907,1.0022688611637278,0.9955811947608276,0.9954473422540596,0.9950099198346045,1.0038738731428059,0.9949191004701647,0.9949752387426695,0.9972848659707375,1.0043588490707103,1.0049914071555193,0.9942696272628018,0.9943532755763744,1.0025303408893051,0.9925891780862162,1.0022209955209507,1.5147531216494335e-05,2.6928753558308513e-05,1.4633734640835028e-05,1.6055302809858102e-05,1.6134246435219597e-05,1.7850565002554024e-05,3.137063569461832e-05,1.8879709744954187e-05,1.6754799806774723e-05,3.7453855263685654e-05,1.6233372705024048e-05,3.702377752700371e-05,3.330861289134549e-05,1.6900726999978183e-05,1.3823920002337346e-05,1.739062068122355e-05,1.714887635641861e-05,2.9073993643894295e-05,1.7434369749957204e-05,1.8186526078231923e-05,1.7776790057345826e-05,1.7864401337277587e-05,2.899627156411941e-05,1.889715690394798e-05,1.9113446976487464e-05,1.8099043730717494e-05,1.8179836418657866e-05,1.659825312942538e-05,2.9526442061856706e-05,1.7372365905286694e-05
518,518.0,0.9902496655257743,1.005020700571843,3.4194971289553776e-05,1.3044980746877176e-05,1.9549007626726933e-05,6.149319772962884e-06,1.0021602371118192,0.9928265636978819,0.9967705198734309,0.9974619990908752,0.9968486412774458,1.000567652073976,0.9915964081376474,0.9992333013778993,0.9976101540826631,0.9903503783870597,0.9991519369832218,0.9909654862629533,0.9906737775215974,0.9956630761334077,0.9968819036309388,1.0020499457192342,0.9954223956446974,0.99516029378812,0.9948482462724073,1.0036401495704945,0.9947555103953891,0.9948120516446607,0.9969907985582166,1.0041170845192997,1.0047474583697618,0.9941014324083528,0.9941854696119282,1.0023196636314493,0.9923221698912693,1.0020023961588513,1.484305719019557e-05,2.4770384979380638e-05,1.3297429316438599e-05,1.459252493430695e-05,1.464788028268318e-05,1.7511763511243675e-05,2.8789837578392255e-05,1.8581304658986648e-05,1.5238014355176933e-05,3.4194971289553776e-05,1.4818094364232514e-05,3.3812988607441164e-05,3.0490528439564863e-05,1.535168804404868e-05,1.3044980746877176e-05,1.711761982259319e-05,1.5566444929753437e-05,2.6932843072538396e-05,1.5813764231602222e-05,1.768579235976107e-05,1.6109230268313495e-05,1.6175545932199357e-05,2.69218585393157e-05,1.8282529042306486e-05,1.8510223513387253e-05,1.6398657147207128e-05,1.647361377055187e-05,1.6239239608200917e-05,2.716253215701798e-05,1.7094886108537016e-05
519,519.0,0.9902213949634604,1.0049604757553245,3.1115619584757235e-05,1.2080820501912134e-05,1.8043560528013416e-05,5.49681014268687e-06,1.0019562417962562,0.9927137523433459,0.9967037435429745,0.9973937554000621,0.9967802881002698,1.0003520813527602,0.9914775109585615,0.9990111995874887,0.9975451985877934,0.9902213949634604,0.999084875313287,0.99083763731056,0.9905530021922532,0.9955924104996354,0.9967513448560693,1.0018415079030087,0.9953496610211217,0.9950429192969957,0.9947731825198048,1.003425517514916,0.994677955350149,0.9947366947694282,0.9968657884121178,1.003896893893346,1.0045265420937424,0.9940190799025953,0.9941029831360787,1.002111482663175,0.9922052946641229,1.0017939139936243,1.3978330015249312e-05,2.2590880123644187e-05,1.219109307148137e-05,1.343026527129069e-05,1.3468633287079546e-05,1.648184890265597e-05,2.624530277918628e-05,1.7509996065225195e-05,1.4071359575064312e-05,3.1115619584757235e-05,1.3838314957835901e-05,3.0773875966643315e-05,2.776943411334459e-05,1.4134741337594804e-05,1.2080820501912134e-05,1.6168306599174697e-05,1.4364225065227741e-05,2.458313976016714e-05,1.4584146402333539e-05,1.6647734527535633e-05,1.4852309565172557e-05,1.490813629158434e-05,2.4581656771806333e-05,1.712835447706464e-05,1.7340102049352316e-05,1.5105945014277554e-05,1.518341748407109e-05,1.5279449206022444e-05,2.4756666157424414e-05,1.614271091622348e-05
520,520.0,0.9902151746013963,1.0048980619869952,2.9417778354853985e-05,1.1150806195418329e-05,1.6932821793517462e-05,5.331208453586285e-06,1.0019744401865063,0.9927726942123032,0.9967678916349223,0.9974566108431951,0.9968452730885786,1.0003691520914506,0.9915366694239004,0.9990251694443948,0.9976145366553312,0.9902820941360408,0.999146788196572,0.9908983616680938,0.9906161831643326,0.995654255147062,0.9967998663618762,1.0018592595922702,0.9954067126624295,0.9951026083740147,0.9948284279689646,1.0034331477210685,0.994729492196337,0.9947858910785095,0.9969143913882026,1.0038981411221555,1.0045267152930315,0.9940676862787957,0.9941517287376362,1.002127346223637,0.9922657995483544,1.0018113695706667,1.316421504432327e-05,2.1609866296876305e-05,1.1150806195418329e-05,1.2352886960258935e-05,1.2389428165422706e-05,1.5492369468265163e-05,2.4962173368206258e-05,1.647724434993485e-05,1.298253244714317e-05,2.9417778354853985e-05,1.2884190452499793e-05,2.9119422374359396e-05,2.6395097187725028e-05,1.3032532106799886e-05,1.1247555953447696e-05,1.5186294465783725e-05,1.3315454118398198e-05,2.3348411526981404e-05,1.3525065957503013e-05,1.5603583828037465e-05,1.3792760402004161e-05,1.3868186263063485e-05,2.3239005783623498e-05,1.602521225584156e-05,1.6214565302065542e-05,1.4014611457970321e-05,1.4095498250492422e-05,1.4353372783162018e-05,2.356117605735164e-05,1.5163356627710685e-05
521,521.0,0.9902280451727403,1.0048399905118368,2.9948769731065537e-05,1.0265092898860348e-05,1.7003981230047043e-05,5.717543138859266e-06,1.0021424091972706,0.9929358996316315,0.9968842227922619,0.997575549524369,0.9969640006749293,1.000550239225882,0.991701385382005,0.9992126155358422,0.9977344457861738,0.9904492137632699,0.9992611309737903,0.9910653130334398,0.9907851222857987,0.9957700753461254,0.9969471975548,1.0020257863019804,0.9955211152249905,0.995257022880797,0.9949420650648025,1.003583890281148,0.9948400310945058,0.9948927364778197,0.9970549609175104,1.0040397094236284,1.004666634083025,0.9941793645144787,0.994262872351211,1.0022985903726467,0.9924340446071733,1.0019773094358708,1.4541215618970707e-05,2.2010073348749052e-05,1.0265092898860348e-05,1.1404030698642011e-05,1.1450743310332978e-05,1.709244203725155e-05,2.5360090299097323e-05,1.8298524381636254e-05,1.2042151477165568e-05,2.9948769731065537e-05,1.2047656504600364e-05,2.9653542293097074e-05,2.6848263358217623e-05,1.2028642137091246e-05,1.1505341871491739e-05,1.6361492950864154e-05,1.2302886487331169e-05,2.355619082404989e-05,1.248479651299118e-05,1.6529527024298104e-05,1.2723364052226473e-05,1.2778857910307902e-05,2.3159607229474907e-05,1.6837854790244864e-05,1.6976718355220863e-05,1.2936184766131614e-05,1.300807708331649e-05,1.5747018571510124e-05,2.3866640015913288e-05,1.635364036126092e-05
522,522.0,0.990255016369853,1.0047927925748312,3.01219097064558e-05,9.96016497277286e-06,1.8472442077778073e-05,6.051370774559817e-06,1.0022800534464753,0.9931272983852935,0.9970076943237891,0.9977031129962641,0.9970918564896579,1.0007049647765351,0.9919020429054226,0.9993750611133371,0.99786818133564,0.9906632861498599,0.9993950122053088,0.9912765773329577,0.9909927523895466,0.995897637521838,0.9971037214795969,1.002170130983084,0.995647695482078,0.9954528628961632,0.9950680837223335,1.0037186085324323,0.994960269848333,0.995012675673444,0.9972513296769879,1.0041677387211727,1.004792792574831,0.9942935301047483,0.9943766735685647,1.0024441260846024,0.9926274226263853,1.0021215996172068,1.9150758348786638e-05,2.166544365186797e-05,9.96016497277286e-06,1.1154036849413786e-05,1.1273221030405503e-05,2.243191790738952e-05,2.510743465856621e-05,2.396275178619229e-05,1.2097094020999944e-05,3.01219097064558e-05,1.249834466162088e-05,2.982564429529945e-05,2.669189513216608e-05,1.1831640256496008e-05,1.3022187386019214e-05,2.1406668036492526e-05,1.2116063557309566e-05,2.3156299086961286e-05,1.2273034271564081e-05,2.1671534978870573e-05,1.2469959123960399e-05,1.245187971735511e-05,2.255375355086849e-05,2.1992098645008044e-05,2.2135427175374484e-05,1.2751608080899585e-05,1.2814564844498829e-05,2.066223166363745e-05,2.3510142145813664e-05,2.1413552790275987e-05
523,523.0,0.9902910978850953,1.0047614007940593,2.9757746265735e-05,1.0304412926188695e-05,1.934169042926327e-05,6.0686860986572e-06,1.002229558708153,0.9932350504665448,0.9970571190633284,0.9977515032454133,0.9971433264894927,1.0006657667697338,0.9920218871210982,0.9993423703465242,0.9979286284450948,0.9907999239052357,0.9994607287237545,0.9914111110595373,0.9911181265602248,0.9959450426052393,0.99713906626924,1.002120007012621,0.9956920185145031,0.9955608807979602,0.9951113650045201,1.0036675586183068,0.9950016910584448,0.9950541960100716,0.9973584514623177,1.0041147819357126,1.00473967089558,0.9943331600457187,0.9944167627920594,1.002396019731592,0.9927376537145196,1.0020718198706366,2.1127219938571542e-05,2.1145027649009e-05,1.0304412926188695e-05,1.1616086707947034e-05,1.1754974321301658e-05,2.4676512827907664e-05,2.4542036666411216e-05,2.6249433410935212e-05,1.2674522676289983e-05,2.9757746265735e-05,1.3234757059239016e-05,2.9480289920209773e-05,2.620407739996499e-05,1.233072909905282e-05,1.3837957676583267e-05,2.372818068128335e-05,1.2731682572265652e-05,2.2432956827800952e-05,1.2975748322885364e-05,2.4228232479600907e-05,1.3364385207406987e-05,1.3654794071293908e-05,2.1850729570683962e-05,2.4641857122632408e-05,2.481369382904295e-05,1.369091155093644e-05,1.3740095494435324e-05,2.2779929475671827e-05,2.294430264737384e-05,2.3737428479237124e-05
524,524.0,0.9903312994108282,1.0047443532799978,3.9305275600368337e-05,1.2713520498549917e-05,2.356883905946703e-05,7.5771511548131835e-06,1.0022078230141935,0.9932384424567551,0.9970777229151182,0.9977762012110403,0.997169940657126,1.000648498542418,0.9920266668479871,0.9993235799224383,0.9979625756376235,0.990807403980389,0.9994965594067368,0.9914165604717076,0.991125748101033,0.9959710893337451,0.997144569100665,1.002103378162333,0.9957216575337615,0.9955675578797087,0.9951434435102727,1.00365289149566,0.9950342331038513,0.9950899412079235,0.9973661943798527,1.0041026558256858,1.0047271435313925,0.9943647941802944,0.9944490799652462,1.0023775891492959,0.9927410282593577,1.0020548381747427,2.2711623388317776e-05,2.7823414828273228e-05,1.2713520498549917e-05,1.4217329945053698e-05,1.438498597760659e-05,2.6811752194208678e-05,3.220910957775872e-05,2.847053842348847e-05,1.5236169316916239e-05,3.9305275600368337e-05,1.5467016911066195e-05,3.890379893995129e-05,3.469313540186208e-05,1.506670938460504e-05,1.809959293392647e-05,2.5953398490089322e-05,1.569081731218191e-05,3.0076613896281237e-05,1.6162229953098577e-05,2.7139061876772785e-05,1.6911974135503458e-05,1.7684133317337766e-05,2.9966356108183957e-05,2.792254293976559e-05,2.8165444316346447e-05,1.736153734033963e-05,1.7378453746189634e-05,2.4749483860707075e-05,2.984180203755065e-05,2.5947349131710156e-05
525,525.0,0.9903706306394121,1.004738589516221,5.160846183613997e-05,1.544019886243021e-05,3.074305690882592e-05,1.0826104674204706e-05,1.0021668028614346,0.9931528902917617,0.9969565877381773,0.9976571621043054,0.9970475117162902,1.000607545782504,0.9919364848543208,0.9992816259696758,0.9978384976140862,0.9907011690600536,0.9993752625421094,0.9913110040800572,0.9910301067478643,0.9958429587104364,0.9970599275052855,1.0020639192159535,0.9955943869309839,0.9954901469408476,0.9950166725200108,1.0036284963873827,0.9949089490383468,0.9949690393713345,0.9973034526557353,1.0040837479229805,1.004707585828158,0.9942375410697509,0.994322454014392,1.0023409230062923,0.9926555411327069,1.002015392606969,3.03843231768157e-05,3.658848639932414e-05,1.544019886243021e-05,1.7098256024485556e-05,1.7345686051323387e-05,3.588500497342429e-05,4.223997810054131e-05,3.804542891367381e-05,1.8143806757380687e-05,5.160846183613997e-05,1.820426219751528e-05,5.102971040333516e-05,4.560811179949473e-05,1.8186026256669143e-05,2.5225266445891294e-05,3.4753673327182466e-05,1.9000206634684228e-05,4.030888453656103e-05,1.967177788671409e-05,3.7107341004743786e-05,2.0641473347912276e-05,2.1491838046872252e-05,4.100316676680781e-05,3.8642770461022605e-05,3.902553846875461e-05,2.1365929935612906e-05,2.1361367126161503e-05,3.3173281443406804e-05,3.8980673268640325e-05,3.4730776811256096e-05
526,526.0,0.9904041012632077,1.0047410489863042,5.1950104728829323e-05,1.5341009337383234e-05,3.2151322159813594e-05,1.179153169810527e-05,1.0021412608044122,0.9930247049762111,0.9968117920071466,0.9975146419147285,0.9969039979878086,1.0005843089289996,0.991794680379047,0.9992564996271817,0.9976991570536154,0.9905356694863214,0.9992396784986153,0.9911462157946151,0.9908795917161465,0.9956936708137136,0.9969569338564032,1.00203836578791,0.9954444731388107,0.995360500317868,0.9948656717120384,1.0036074240383515,0.9947562755086009,0.9948159645247387,0.9971804364252635,1.0040657646315547,1.0046900515875388,0.994084020544879,0.9941689299244005,1.0023185529147107,0.9925247060407059,1.0019899302798172,3.421474720201261e-05,3.694258742383501e-05,1.5341009337383234e-05,1.6914477210155768e-05,1.7164900514648907e-05,4.021719544383038e-05,4.256990882955934e-05,4.2682086505510446e-05,1.7853349061016565e-05,5.1950104728829323e-05,1.7887802468843376e-05,5.13450246673476e-05,4.588339573985245e-05,1.7995073418881532e-05,2.6667114985177427e-05,3.880270779971856e-05,1.880321505010648e-05,4.077273857118635e-05,1.9497102099346294e-05,4.1721077707534346e-05,2.047443176814372e-05,2.1228074433502958e-05,4.184771666205564e-05,4.369900782776017e-05,4.4145132020300865e-05,2.1288538676495815e-05,2.128325343324506e-05,3.7229325249283654e-05,3.933663349974793e-05,3.878193245909603e-05
527,527.0,0.9904267209745757,1.004748671173822,4.9204656718571435e-05,1.5219706125213724e-05,3.084824179289915e-05,1.1091028535690976e-05,1.0021088314116164,0.9929281423057471,0.9967326342622754,0.9974335448042935,0.9968232987788153,1.0005441604551302,0.9916933145382347,0.9992138476593816,0.9976192150340024,0.9904267209745758,0.9991640212226394,0.9910363563320704,0.9907755966903921,0.9956118979509918,0.9968862357718212,1.002002868596888,0.9953614953640875,0.9952679540342307,0.9947829895916822,1.0035700356172281,0.9946723782612922,0.9947322422447669,0.9970919735905652,1.0040263831224103,1.0046501649623678,0.9939992167801563,0.9940841303056241,1.0022832046408645,0.9924262805658376,1.0019544375631535,3.31521077223938e-05,3.5582662815160504e-05,1.5219706125213724e-05,1.667110059805705e-05,1.6912517152899047e-05,3.894833064614005e-05,4.0686352439565227e-05,4.137815268852978e-05,1.7619536313340918e-05,4.9204656718571435e-05,1.7450237767659162e-05,4.865614771525301e-05,4.38109973191232e-05,1.7557505054769428e-05,2.5827043727174996e-05,3.728938595879486e-05,1.820450414982152e-05,3.879690441498261e-05,1.8791575485932417e-05,3.967787550831002e-05,1.9578157683200662e-05,2.017779302532326e-05,3.938229200658404e-05,4.1380532022044414e-05,4.177144870055547e-05,2.0304213586290917e-05,2.029031497063308e-05,3.5984221894634136e-05,3.788295274778696e-05,3.725802682822903e-05
528,528.0,0.9904349042158131,1.0047583955623502,5.272954842712356e-05,1.736492264934565e-05,3.28416444065748e-05,1.1369478260354413e-05,1.0021152694589655,0.9929264554868814,0.9966995744013788,0.9973994443636065,0.9967909525666142,1.000546986742048,0.9916944483081814,0.9992155850082357,0.9975923816958397,0.9904396568962305,0.9991408909536297,0.99104842167466,0.9907816534668838,0.9955750185926239,0.9968749772952775,1.0020074949970734,0.9953197127179039,0.9952603549253157,0.994738840850807,1.0035684758608319,0.9946262299509269,0.994684801344446,0.997082607014215,1.0040213492050636,1.0046448019158738,0.9939547303277312,0.9940385929356618,1.002288707456334,0.9924218247860535,1.0019587524034956,3.4659980208025405e-05,3.9399947937002534e-05,1.736492264934565e-05,1.884731124117115e-05,1.9086373552853865e-05,4.085481576032566e-05,4.441120066642822e-05,4.3496899269494846e-05,1.9989849138146063e-05,5.272954842712356e-05,1.958998374793422e-05,5.210894103101425e-05,4.774382599162156e-05,1.9528184984554506e-05,2.8520169081951465e-05,3.851448430126279e-05,1.9983819583085757e-05,4.209639939340319e-05,2.044680622216846e-05,3.9712567928499986e-05,2.0864200468537826e-05,2.1278319224383918e-05,4.19498864799068e-05,4.0706892006298144e-05,4.0949920687145606e-05,2.1347631208676216e-05,2.1312565024343518e-05,3.7528468072360375e-05,4.176448444684526e-05,3.846093346333332e-05
529,529.0,0.9904306844289593,1.0047671616354634,5.807192206906488e-05,1.8930085489616952e-05,3.442420072208542e-05,1.2185833042738275e-05,1.0020934620002628,0.9930125869147961,0.9967346185993358,0.9974341276238646,0.9968238912356798,1.0005193743326815,0.9917894704716288,0.9991906769855274,0.9976270157652142,0.9905468003639334,0.9991770876880459,0.9911566739064621,0.9908817131449442,0.9956079986696619,0.996907477699423,1.0019813678629275,0.995350841803847,0.9953443700223628,0.9947695926939479,1.0035340467579599,0.9946570540215195,0.9947136272890962,0.9971609376966362,1.0039857711156268,1.0046111116159626,0.9939893017762277,0.9940720137185287,1.002262054499159,0.9925106019284383,1.0019318568677713,3.428518751409989e-05,4.373911689409461e-05,1.8930085489616952e-05,2.0412836877390538e-05,2.069939400325972e-05,4.0636414997704436e-05,4.917082377536849e-05,4.341004197386465e-05,2.19345893963778e-05,5.807192206906488e-05,2.158800040429361e-05,5.726952728863934e-05,5.285669017908743e-05,2.096578062738374e-05,3.0197938066108267e-05,3.79597867022768e-05,2.125274104601519e-05,4.624666814862751e-05,2.1615204994644766e-05,3.852243463704775e-05,2.1721141620106563e-05,2.2041187183167672e-05,4.57910632608689e-05,3.910876465903812e-05,3.925699648073897e-05,2.193485829367287e-05,2.189404218934647e-05,3.716228239068426e-05,4.6147649723353085e-05,3.790285077661959e-05
530,530.0,0.99041749980599,1.0047719088767364,5.74349117746504e-05,1.830845950897462e-05,3.2751847171463174e-05,1.1958709251996497e-05,1.002236330025755,0.9931309017380943,0.9968005954058924,0.9975068654392533,0.9968957008114725,1.0006636298907812,0.9919157750198891,0.9993356900242284,0.9977023294771621,0.9906888395997242,0.9992570498231346,0.9912982529662608,0.9910150615805448,0.9956823605824523,0.9970244282062432,1.0021349451629995,0.9954276232470249,0.9954690115796202,0.9948476374446219,1.0036910967911328,0.9947348164955602,0.9947930901097539,0.9972835789915607,1.0041455461502125,1.0047719088767364,0.9940674677862975,0.9941501356735131,1.0024089952599855,0.9926339254337255,1.002084453465056,3.1058131532572594e-05,4.2979363771855584e-05,1.830845950897462e-05,1.9700848313972492e-05,2.0049138402698177e-05,3.6844761832023506e-05,4.847600998640682e-05,3.9407953491288296e-05,2.1511485305331723e-05,5.74349117746504e-05,2.133170641216302e-05,5.655190197050827e-05,5.2179365797861324e-05,2.0184840138021853e-05,2.835578240973953e-05,3.437267410760143e-05,2.0403626957540504e-05,4.5309233903317263e-05,2.0728860253292095e-05,3.4870773527688656e-05,2.0743786063814498e-05,2.105921591782055e-05,4.480948208110467e-05,3.539566653366478e-05,3.553107185344524e-05,2.0853444390782397e-05,2.0829020464371876e-05,3.3660316118998904e-05,4.529128025832423e-05,3.43223020640598e-05
531,531.0,0.9903987885388802,1.0047698561265772,5.3068099055324125e-05,1.7716902721947257e-05,3.0410787282249096e-05,1.0637718693669925e-05,1.0022083198460123,0.9932377680103156,0.9968719821065507,0.997580589836216,0.9969723977168921,1.0006387449911485,0.9920374283980551,0.9993145988139133,0.9977863685449931,0.9908252232164176,0.9993451143588896,0.9914331590715244,0.9911444712030192,0.9957592613695786,0.9970800452047618,1.0021074683702884,0.9955055973692817,0.9955916037753103,0.9949255431138485,1.003666903447152,0.9948126460282637,0.9948732439801083,0.9974153500282926,1.004122697347951,1.0047492587643643,0.9941432987643483,0.9942257403135625,1.002380190807184,0.9927485195351473,1.0020574649436527,2.8314514616503145e-05,3.960038067173727e-05,1.7716902721947257e-05,1.8958128094431408e-05,1.9344864331401322e-05,3.350006447619185e-05,4.46767894506805e-05,3.582057527540063e-05,2.076109848941142e-05,5.3068099055324125e-05,2.0576879744195367e-05,5.2231835024772725e-05,4.814075451366622e-05,1.955920806016685e-05,2.6220762275461705e-05,3.127153684161377e-05,1.975179958244691e-05,4.165621654253629e-05,2.0046616077480725e-05,3.1631138807884806e-05,2.002891655579347e-05,2.0255398156585933e-05,4.108924271710319e-05,3.20797890149659e-05,3.220732890728345e-05,2.0152967654698743e-05,2.0123089877052534e-05,3.0610798814381484e-05,4.170084025361161e-05,3.122708186274232e-05
532,532.0,0.9903779888196054,1.0047593396527252,5.1649410614908475e-05,1.9635109945881966e-05,2.9826581036609206e-05,9.30819802359736e-06,1.0021775235283479,0.993224463402953,0.9968906874805045,0.9976010605011378,0.9969970149402368,1.00060727480793,0.9920271572257556,0.9992824978918363,0.9978205967956831,0.9908234445266658,0.9993894789162164,0.9914320269613366,0.9911352848069755,0.9957810774457895,0.9970719885638011,1.0020704523259276,0.9955269725853844,0.9955884066535727,0.9949460438227942,1.0036304634160071,0.9948347875814683,0.9948942463914723,0.9974180265247915,1.004087346157594,1.0047144149292866,0.9941656193825144,0.9942470933310229,1.0023475017209016,0.9927340740827584,1.0020212685422503,2.594868934393808e-05,3.8056585983649485e-05,1.9635109945881966e-05,2.0594477619427847e-05,2.10385635071155e-05,3.0589644744728094e-05,4.305953662144193e-05,3.270581236066699e-05,2.2141279249980338e-05,5.1649410614908475e-05,2.1764664997214982e-05,5.08778409840008e-05,4.6517528415793776e-05,2.1588963887237788e-05,2.5515240563494837e-05,2.8589168088555536e-05,2.1736056787751124e-05,3.978278943205907e-05,2.2004217159991427e-05,2.876641310787478e-05,2.2008279492350508e-05,2.2076493965228035e-05,3.8876245764754635e-05,2.912376318455558e-05,2.9242037986116635e-05,2.222441563973388e-05,2.2172097296631554e-05,2.7947471077940848e-05,4.001556833153331e-05,2.8549064943717952e-05
533,533.0,0.9903585388401414,1.0047389750797524,5.2371477681953424e-05,2.21098569221718e-05,3.011863284703514e-05,8.829388337887439e-06,1.0022267688832522,0.9930043401905453,0.9967647343849025,0.9974650358630122,0.9968634009637273,1.0006430991098338,0.9917826247441659,0.9993151464998054,0.9976809366201952,0.9905507004362231,0.999250216097338,0.9911607593062547,0.9908766695644603,0.9956470257125571,0.9969612001384766,1.0021058938445897,0.9953904879842815,0.9953486516713604,0.9948091705625836,1.003661620660186,0.9946989400946213,0.9947608010737502,0.9971716043001417,1.0041137018642114,1.0047389750797524,0.9940294051576827,0.9941102582954301,1.0023860339786916,0.9925043936426715,1.0020575451523999,2.380157913627609e-05,3.8132417140086253e-05,2.21098569221718e-05,2.2892955422581518e-05,2.3352979107911246e-05,2.8032035696932825e-05,4.328790872890956e-05,2.998929603270797e-05,2.4151104955099017e-05,5.2371477681953424e-05,2.3528917472148844e-05,5.16748182653644e-05,4.685905064014597e-05,2.4182791542401102e-05,2.552604413549897e-05,2.6204162170604197e-05,2.4348461919784826e-05,3.9541649940442936e-05,2.4611658063935035e-05,2.6297473460212085e-05,2.469647083380421e-05,2.4698196422686787e-05,3.825930183288077e-05,2.6599691478575845e-05,2.670976517048624e-05,2.498480328518651e-05,2.4925591160410577e-05,2.5585546483787723e-05,4.003576460549065e-05,2.616721570257713e-05
534,534.0,0.9903438767924633,1.004708790687556,5.008215758384201e-05,2.1721971340938873e-05,2.8897440632258214e-05,8.333708481979197e-06,1.0022455577792686,0.9928391183753403,0.9966421465897618,0.9973347499167753,0.996730876091404,1.0006445237111878,0.9915969230744577,0.9993126956450162,0.9975446855681559,0.9903438767924634,0.9991173672802695,0.9909539506040558,0.9906810653639617,0.995513529326067,0.9968595550580811,1.0021098346705677,0.9952521532851101,0.9951655105989502,0.9946693757054078,1.0036586535448115,0.9945604838575484,0.9946244511657358,0.9969898167256707,1.0041039468087003,1.004727747385177,0.9938893753841618,0.9939707140591977,1.002395366986318,0.9923283151832876,1.0020620411146945,2.1721971340938873e-05,3.652917247687838e-05,2.216868226339645e-05,2.2913477215649415e-05,2.3311597569427088e-05,2.561601589413476e-05,4.1443112518600295e-05,2.7421897310989123e-05,2.3897035373339476e-05,5.008215758384201e-05,2.313090410623847e-05,4.9481185226744156e-05,4.4809086406813485e-05,2.4231329572114136e-05,2.437767741108511e-05,2.392201959257859e-05,2.4489899081365187e-05,3.773204077552296e-05,2.4762743382368528e-05,2.4010263965980336e-05,2.4920372100226413e-05,2.492353459400435e-05,3.637876483744584e-05,2.4298001396703106e-05,2.4403030931375815e-05,2.5199711233220526e-05,2.515983451605225e-05,2.3347638781032794e-05,3.835108230705789e-05,2.3888979202620693e-05
535,535.0,0.990336645400661,1.0046744653773347,4.620186368865562e-05,1.9712023319899885e-05,2.6633213251849295e-05,7.70040916142874e-06,1.0022419943731184,0.9928713850527574,0.9966366888872862,0.9973306785430949,0.996726188598876,1.000638156923431,0.9916276043207417,0.9993049967656852,0.9975395588124127,0.9903685634776821,0.9991109347247683,0.9909777857960904,0.990707469994118,0.9955109866683114,0.9968715574527196,1.0021061057934117,0.9952457186122814,0.9951993258317418,0.9946611704546148,1.0036409251576932,0.9945507308881317,0.9946154329572209,0.9970286387471656,1.0040781919544965,1.0046990239915408,0.9938732502253317,0.9939559516207978,1.0023898456399365,0.9923616038998339,1.0020578440692858,1.9712023319899885e-05,3.367247383438246e-05,2.0596493287490178e-05,2.1286909102998687e-05,2.1622866333925036e-05,2.3284377734420697e-05,3.823105051091692e-05,2.4913416720168996e-05,2.2077110205665474e-05,4.620186368865562e-05,2.132377805713339e-05,4.567820750839643e-05,4.133446221432163e-05,2.2533143828784365e-05,2.2280723784092976e-05,2.1731486960372425e-05,2.2843907776685017e-05,3.475900825923777e-05,2.312688399797022e-05,2.1886306473211816e-05,2.3309952471016483e-05,2.3331052922463592e-05,3.346899858008082e-05,2.2174724443505962e-05,2.225927952870281e-05,2.354494465570264e-05,2.3524451555406528e-05,2.1209606077502323e-05,3.537021373486401e-05,2.1706679987503335e-05
536,536.0,0.9903363055172816,1.004643090705612,4.50496003791762e-05,1.904239698555836e-05,2.5551477094624393e-05,7.67164517307578e-06,1.0021979430368255,0.9929771717358207,0.9967235211894281,0.9974239138535483,0.996818126280045,1.0005873380748054,0.9917400363136613,0.9992515960259489,0.9976321283936842,0.990491952783221,0.9992029855257402,0.99110509795094,0.9908223155707735,0.9956046442286968,0.9969243185011448,1.0020563863633298,0.995341261863812,0.9953149788808416,0.99476011364538,1.0035883542614434,0.9946503474393185,0.9947155486480239,0.9971414749335443,1.004020178563372,1.004639973269942,0.9939732662948805,0.9940556891196085,1.002341703568615,0.9924760861338001,1.0020083015891466,1.9420544047091452e-05,3.2565288428616546e-05,1.904239698555836e-05,1.974524143328646e-05,2.003104133894677e-05,2.2663183643639686e-05,3.707035425068588e-05,2.4158710978143575e-05,2.0509201538132933e-05,4.50496003791762e-05,1.9914976616099378e-05,4.4581166856062366e-05,4.020119433405043e-05,2.0877254026646137e-05,2.1448207341241326e-05,2.1483112319519737e-05,2.117233510491613e-05,3.363256034691397e-05,2.1439776391369166e-05,2.1685564476593153e-05,2.1598340460121293e-05,2.1630296783613176e-05,3.2314843211265754e-05,2.2010537140411693e-05,2.2114444743227975e-05,2.183547752289642e-05,2.1809056181446703e-05,2.085315738042849e-05,3.42520462390894e-05,2.1434402339541026e-05
537,537.0,0.9903415225269869,1.0046217582289123,4.6472116142137396e-05,1.838340294852438e-05,2.5514413563345265e-05,8.35241704334355e-06,1.0021594303110164,0.9930321706483268,0.9967759742945438,0.9974760552656133,0.9968706906904067,1.000538571774639,0.9917999153156157,0.9992006216769097,0.9976811777475438,0.9905615220744741,0.9992495401132887,0.9911750475855484,0.9908850206525083,0.9956591008954727,0.9969479237659403,1.0020130027203422,0.9953994018956678,0.9953794347229625,0.9948214049152768,1.0035556053761927,0.9947168914077328,0.994786962923524,0.9972136141520354,1.003991590476327,1.0046119578873849,0.9940418180487048,0.994123592145798,1.0022998692289513,0.9925311280885047,1.0019654792162138,1.912885406034032e-05,3.316472562943301e-05,1.838340294852438e-05,1.9172234770403264e-05,1.9457007623179896e-05,2.2044053861476644e-05,3.8021192987617193e-05,2.34450894034796e-05,2.01113852232807e-05,4.6472116142137396e-05,1.976829789722127e-05,4.599138643204518e-05,4.1418549786529984e-05,2.0261639651204645e-05,2.1459477856743933e-05,2.1217303421819625e-05,2.057007958887752e-05,3.4735907600588874e-05,2.082750530514771e-05,2.1414386919275087e-05,2.0959333769130115e-05,2.104704310978483e-05,3.368566485282565e-05,2.1764330426273735e-05,2.1901173649331238e-05,2.1173053894673323e-05,2.1134893064321657e-05,2.047804445309682e-05,3.5081563203342075e-05,2.1142709368252617e-05
538,538.0,0.9903509618144379,1.0046175595037592,4.556639338687976e-05,1.7384778790812768e-05,2.4398201479852468e-05,8.505951446552533e-06,1.0020728089994504,0.993132895783348,0.9967796383341108,0.9974780849939363,0.9968714095956539,1.000447124443056,0.9919025614722489,0.9991089895197136,0.997675381542437,0.9906660539827219,0.9992365922772197,0.9912780334109723,0.9909886200831863,0.995661019912141,0.9969562399505273,1.0019276375673534,0.9953963060939699,0.9954812612202283,0.994816776313996,1.0034659037280282,0.9947144178082779,0.9947864675889351,0.997324646345244,1.00390590524681,1.0045263353447074,0.9940377371382888,0.994118937910461,1.002211412311334,0.9926330944292149,1.0018798362213799,1.7384778790812768e-05,3.213647109294202e-05,1.7598868148332367e-05,1.841484818648583e-05,1.8762652425740865e-05,2.0029758109558475e-05,3.710576048502104e-05,2.1309763445765592e-05,1.9652666044334026e-05,4.556639338687976e-05,1.961471614350582e-05,4.5082174365910944e-05,4.054311928993706e-05,1.9480849740405007e-05,2.0251500139773752e-05,1.930909681100734e-05,1.978615530738449e-05,3.4162391912627855e-05,2.0015476974576495e-05,1.949139374171894e-05,2.014496699445778e-05,2.0268535325289735e-05,3.353104186088898e-05,1.9808123907502474e-05,1.9931799970794068e-05,2.0311081675625443e-05,2.0259098785556548e-05,1.8613814240373632e-05,3.4141160961876766e-05,1.9237586130488348e-05
539,539.0,0.9903632887642972,1.0046375860866763,4.6928245281438656e-05,1.592403590464127e-05,2.39837487657156e-05,9.443130493568012e-06,1.0021772828026985,0.9932170305392987,0.9968057080042796,0.9975075918171821,0.9969025705679595,1.0005581740174163,0.9919942534719614,0.9992225284033467,0.9977102308012481,0.9907742876446162,0.9992768298853222,0.9913840571843006,0.9910837727755344,0.9956911888265338,0.9970336161465282,1.0020406145471619,0.9954268870796691,0.9955678327402095,0.994845938377559,1.003577515858672,0.9947441607622869,0.9948155873823773,0.9974150996221982,1.0040172217944896,1.0046375860866763,0.9940692490247687,0.9941502235778734,1.0023200965954435,0.9927189685397219,1.0019923870698983,1.592403590464127e-05,3.284138392493308e-05,1.7145864778180298e-05,1.8085737607641094e-05,1.836751728864691e-05,1.823889472823481e-05,3.819211807001832e-05,1.9380859870901703e-05,1.9346714031004063e-05,4.6928245281438656e-05,1.9385042418816403e-05,4.642693441460383e-05,4.183977317811053e-05,1.901776657250709e-05,1.9265845466192532e-05,1.7601936081555497e-05,1.934218594258898e-05,3.531884129666266e-05,1.9555256025179473e-05,1.7743700357658545e-05,1.9656359824282633e-05,1.9720265958587267e-05,3.497655721942952e-05,1.8008106127612924e-05,1.811228737243396e-05,1.9813074090609765e-05,1.9775343819796763e-05,1.697684437082127e-05,3.498708328144005e-05,1.7537887666937898e-05
540,540.0,0.9903771687612252,1.0046856815810303,5.498218703525661e-05,1.4637654072370554e-05,2.6070056368076306e-05,1.2422816087009606e-05,1.002036769831593,0.9932503647606354,0.9966833024334796,0.9973777994736719,0.996773948323552,1.0004161377537297,0.9920261173853215,0.9990831137456552,0.9975796646367631,0.9908045762737596,0.9991463753233363,0.9914128196033922,0.9911159776711841,0.995562291899461,0.996953381016786,1.001893538354269,0.9952959535255528,0.9956063175313458,0.9947143347533145,1.0034322976038585,0.9946111616520315,0.9946800856783656,0.9974571175257406,1.0038705169493523,1.0044914356487247,0.993937715352538,0.9940179255634641,1.0021759236018877,0.9927495307482871,1.0018461635678926,1.4637654072370554e-05,3.8006844747242075e-05,1.8663279578949138e-05,1.998413352822209e-05,2.0184308257453643e-05,1.6575429609002676e-05,4.479605892483608e-05,1.758908619879518e-05,2.1233311834177727e-05,5.498218703525661e-05,2.1039937252668654e-05,5.443837042329806e-05,4.923592286150663e-05,2.0837977819511664e-05,1.9888470909504923e-05,1.5993047388889936e-05,2.13462196145875e-05,4.171302282420463e-05,2.1602824995931553e-05,1.6095003262110702e-05,2.1607550514477813e-05,2.1534235722096848e-05,4.154505503513097e-05,1.6320071646707907e-05,1.641163696852823e-05,2.1810691260055964e-05,2.179155692222633e-05,1.5464810502543745e-05,4.083097771148097e-05,1.5942013620520192e-05
541,541.0,0.9903912671898837,1.0047526977775565,5.7343984762334546e-05,1.3336932370641882e-05,2.6486123929366478e-05,1.3505242216016015e-05,1.0020557564702346,0.9931840102504605,0.9965878614166823,0.9972804424193894,0.9966794890209378,1.0004413918739938,0.991950235855771,0.9991120581957638,0.9974896823243975,0.9907204339984835,0.9990630224774393,0.9913306028440046,0.9910360711817529,0.9954609078194394,0.9968960044310148,1.001904352774742,0.995198700291385,0.995531598108082,0.9946166042820926,1.0034431423790229,0.9945126139402902,0.9945788503814323,0.9973802325793667,1.0038756171821241,1.0044950072028842,0.993837739768509,0.993917705594686,1.0021939281068157,0.9926793169091881,1.001857379147496,1.3336932370641882e-05,3.921528728854244e-05,1.931530793350383e-05,2.082984775105698e-05,2.1045742080799817e-05,1.500700031422501e-05,4.661105262463354e-05,1.5919563618930682e-05,2.2141823222734393e-05,5.7343984762334546e-05,2.1820866909782974e-05,5.6834633620614586e-05,5.136205847384935e-05,2.1660420830571175e-05,1.965167288106806e-05,1.4482923416044379e-05,2.2348615160417445e-05,4.356242226683827e-05,2.2657854708510574e-05,1.458620014527555e-05,2.261693453610172e-05,2.244532586823108e-05,4.336505597420201e-05,1.4829134317518687e-05,1.493140063151062e-05,2.2938032845284028e-05,2.2897991204986488e-05,1.4023140304501647e-05,4.236373217608406e-05,1.4438759642198516e-05
542,542.0,0.9904042494349347,1.0048262385138336,5.315928454966931e-05,1.221795739723223e-05,2.4672892335530266e-05,1.2502901448227211e-05,1.00220136003362,0.9931273474670462,0.9965541236538835,0.9972488865918661,0.9966542837219817,1.0006071400883936,0.9918864381371303,0.9992815620321255,0.9974742831709897,0.9906458218478618,0.9990588267930195,0.9912567690726841,0.9909679687870702,0.9954355766138998,0.9969253140255954,1.0020722603277075,0.9951797638047712,0.9954855710619485,0.9946002879956961,1.0036308313413762,0.9944997059065896,0.9945713043932219,0.9973436662864694,1.004072786129334,1.0046920961581012,0.9938247845571975,0.9939043774040314,1.0023495475975315,0.9926208013979787,1.0020250649953066,1.221795739723223e-05,3.635188797976456e-05,1.8149010994354412e-05,1.9608727091857045e-05,1.9793893934956646e-05,1.3805278917642843e-05,4.318440237304859e-05,1.4665396382628668e-05,2.080558535709792e-05,5.315928454966931e-05,2.0506789344381206e-05,5.277008997672705e-05,4.7566658101009985e-05,2.0360780226614058e-05,1.8020883441570563e-05,1.3311752601196189e-05,2.1044288433996072e-05,4.046046911828385e-05,2.1383731852887867e-05,1.3504431865342634e-05,2.136218849572715e-05,2.120130640652463e-05,4.02209798378022e-05,1.3859311832250213e-05,1.3995536735907305e-05,2.171328531058125e-05,2.1661504057456335e-05,1.2881519235438062e-05,3.9349090842624275e-05,1.3270747371334723e-05
543,543.0,0.9904147808810392,1.0048939076274392,4.9823886440758965e-05,1.1433491544027243e-05,2.333255354143078e-05,1.169985631245728e-05,1.0023211626086392,0.9930539484058462,0.9964802989016808,0.9971748954066473,0.9965865352353489,1.0007401228946549,0.9918037909102757,0.9994179165607241,0.9974154805277473,0.9905537265615236,0.9990075226679693,0.9911644024581782,0.990885007395646,0.9953646629864887,0.9969141718068739,1.0021959969714247,0.9951115381458365,0.9954016292734577,0.9945353439922914,1.0037601245193508,0.994437511780117,0.994510666993364,0.9972514224174989,1.0042006855205472,1.0048192270574905,0.9937661271602927,0.9938457854297396,1.00247406738261,0.9925363654717332,1.0021490069676904,1.1433491544027243e-05,3.419720481159278e-05,1.727944041200553e-05,1.8687854706224906e-05,1.883437917514517e-05,1.3086322605612708e-05,4.0514509478679567e-05,1.3935778104658155e-05,1.9705360481746004e-05,4.9823886440758965e-05,1.939817659416172e-05,4.956333346310502e-05,4.45115098715174e-05,1.941017139660787e-05,1.6570548148345865e-05,1.2555976399846918e-05,2.0078351031981738e-05,3.822667417615954e-05,2.047650219554945e-05,1.2732821135820197e-05,2.054306272242171e-05,2.0495185866140322e-05,3.811589295745131e-05,1.3139435224958968e-05,1.3290150722899347e-05,2.0857664351124017e-05,2.0804041213704195e-05,1.2131238165162943e-05,3.706588681668753e-05,1.2511756028826206e-05
544,544.0,0.990421526912859,1.0049433089559516,4.760109712237004e-05,1.1494107821132145e-05,2.2374191310878255e-05,1.1159517884904179e-05,1.0024410003794642,0.9930576963039931,0.9965027928720694,0.997202479360781,0.9966105407598197,1.0008617519857541,0.9918078250179555,0.9995400767111802,0.9974395275883735,0.9905508235872691,0.9990279137358911,0.9911599125344225,0.9908877464161188,0.99539171271995,0.9969682059949948,1.0023222145593178,0.9951373191125421,0.9954109611081835,0.9945617266686207,1.0038849493749007,0.9944641035554289,0.9945350611082929,0.9972572235579659,1.0043245020526885,1.0049433089559516,0.9937964210254406,0.9938765090914,1.0025965325542971,0.9925433004408066,1.0022748841405136,1.1494107821132145e-05,3.296560684590713e-05,1.6178122249320564e-05,1.7467394476538824e-05,1.759240601017326e-05,1.3298685115949682e-05,3.885548215349284e-05,1.4131622521963936e-05,1.8306978201625984e-05,4.760109712237004e-05,1.7977491300517675e-05,4.737000588848047e-05,4.2554537080312833e-05,1.8157854532609373e-05,1.5148075058919642e-05,1.2603350271715198e-05,1.8795724352792806e-05,3.691212141280486e-05,1.921290430928319e-05,1.2720206038106657e-05,1.9372012996564674e-05,1.9431424977980372e-05,3.7212692497080386e-05,1.2999930177153354e-05,1.313774996810227e-05,1.967276844313012e-05,1.961156250485863e-05,1.2240850966449277e-05,3.564434074036105e-05,1.2558633290650437e-05
545,545.0,0.9904231529150556,1.0049650717363015,4.67179616262521e-05,1.1728770948863356e-05,2.1626875844097066e-05,1.107965578188436e-05,1.002441200727168,0.9929990365172556,0.9965765612820003,0.9972803564669689,0.9966868581195035,1.0008467023785446,0.9917546937163089,0.9995191342062261,0.9975199912936111,0.990509074584243,0.9991103370024178,0.9911169865860278,0.9908381603250893,0.9954695049295034,0.9969740201828557,1.0023172179357862,0.9952159359910911,0.995355876333592,0.9946384352922075,1.0038757406223466,0.9945402915495515,0.9946096370803884,0.9972002227853081,1.004312363420918,1.00493050720535,0.9938734113411196,0.9939535327936414,1.0025909396023467,0.9924847916355066,1.0022697513716041,1.1728770948863356e-05,3.260640698067648e-05,1.4814116672806428e-05,1.5994632819483585e-05,1.6109625988171327e-05,1.3575824439648784e-05,3.8218837255548744e-05,1.4380655664905478e-05,1.673479164671819e-05,4.67179616262521e-05,1.6436461528746335e-05,4.641922480395207e-05,4.17022874020509e-05,1.6628826296521634e-05,1.4343884010970415e-05,1.2855610911159753e-05,1.718337512821348e-05,3.638209175939306e-05,1.7550498196950507e-05,1.2967133628346994e-05,1.7724259319618264e-05,1.780108175927513e-05,3.7107748923182356e-05,1.3157264688704068e-05,1.3281050071806067e-05,1.800032827757644e-05,1.79381902578464e-05,1.2505739819201821e-05,3.5129007221253796e-05,1.2810587275068005e-05
546,546.0,0.9904183242722907,1.0049619268028267,4.485525334394897e-05,1.2187823574423547e-05,2.119823008476772e-05,1.0350112581550632e-05,1.0022992050873798,0.9929229506140059,0.99665692397546,0.9973673214590255,0.9967725289876559,1.0006845957918467,0.9916867194584312,0.9993484439165427,0.9976099633367619,0.9904535362880158,0.9992025803770422,0.9910599717674454,0.9907746651268126,0.9955573977918278,0.9969316536267562,1.0021706168549287,0.9953037971307679,0.9952841227044305,0.9947275057676122,1.003727452748819,0.9946311015247036,0.994699602778574,0.9971270701096034,1.004165748774989,1.0047840169580604,0.9939671416519312,0.9940471512523364,1.0024414622886675,0.9924121312077754,1.0021230767130707,1.2187823574423547e-05,3.1355611335912266e-05,1.4544935275405308e-05,1.5754849388623322e-05,1.5836005778391927e-05,1.3908173085763229e-05,3.6649945481447794e-05,1.4597234814319445e-05,1.64401802635371e-05,4.485525334394897e-05,1.6169703822361195e-05,4.448651297888365e-05,3.991924308015327e-05,1.6311068565754115e-05,1.380966851712242e-05,1.3386467422919147e-05,1.685306963020038e-05,3.494979604784162e-05,1.71990704091641e-05,1.343739167172687e-05,1.738400264294367e-05,1.750472528958818e-05,3.5872429453290215e-05,1.3646943349302063e-05,1.3747203837313276e-05,1.7604299828524712e-05,1.7563347666603376e-05,1.2980403948342664e-05,3.3666105521275744e-05,1.3325436517948138e-05
547,547.0,0.9904057063692253,1.004939630389218,4.142345573886418e-05,1.2225155546928459e-05,2.08701914083349e-05,8.942045583567872e-06,1.0021251441084704,0.992846073279148,0.996753539013448,0.9974711042306591,0.9968750854397527,1.0004839417759537,0.9916162269477551,0.9991365834436964,0.997718066404974,0.9904057063692254,0.9993180711765423,0.9910111762677561,0.9907114894831848,0.9956602102910083,0.996878285958291,1.0019873372885677,0.9954118945815198,0.9952053256331282,0.9948372717249657,1.0035425618479117,0.9947436382654075,0.9948119771515332,0.9970459498434884,1.0039779856337527,1.004595314137007,0.9940828139516882,0.9941621292935242,1.0022580643303003,0.9923356571172659,1.001939416578282,1.2225155546928459e-05,2.8997896466209758e-05,1.5675461841061374e-05,1.698448592773507e-05,1.6949028976912436e-05,1.3771356588167705e-05,3.3876966633074825e-05,1.4320518456119745e-05,1.7438847142556504e-05,4.142345573886418e-05,1.7026099169184603e-05,4.104661456045193e-05,3.688772364294002e-05,1.7548989252716143e-05,1.319758596525513e-05,1.3427467769619538e-05,1.800668587105431e-05,3.238345580387923e-05,1.836318928139462e-05,1.344667477217202e-05,1.8571002344045296e-05,1.880932855503617e-05,3.330763603486119e-05,1.3691916419370068e-05,1.3779948902008255e-05,1.874996977963051e-05,1.874454005986021e-05,1.3002318251077518e-05,3.109667427480742e-05,1.335474822305317e-05
548,548.0,0.9903847462911247,1.0049039387291654,3.849349732604171e-05,1.2415369994786764e-05,2.056140242194971e-05,7.567195477068923e-06,1.001987157439258,0.9928348182727847,0.9968309526691194,0.9975483080500448,0.9969546117985745,1.000334633165818,0.9916157521012884,0.9989845140577057,0.9978061140050689,0.9904303800444298,0.9994146856689416,0.9910349378284444,0.9907175406892494,0.9957376181745471,0.9968511352183979,1.0018414230502362,0.9954875971620984,0.9951847195779827,0.9949132344384957,1.0033889608581479,0.9948191973092966,0.99488544975976,0.9970210442784104,1.0038158161294182,1.0044303715843468,0.994155823323106,0.9942357473211264,1.0021133174554542,0.9923218924754867,1.0017938320013198,1.2728437963462662e-05,2.6798459529296532e-05,1.6176848191274265e-05,1.7442051991000833e-05,1.7239079959000798e-05,1.4673291454836555e-05,3.1412241039693735e-05,1.5309205420605095e-05,1.7474161338955097e-05,3.849349732604171e-05,1.6834491279504804e-05,3.812352794544362e-05,3.4243559549918265e-05,1.7974385393015587e-05,1.2415369994786764e-05,1.4337441171849636e-05,1.822309847760375e-05,2.9811975982913858e-05,1.8540733603622587e-05,1.4919508167286627e-05,1.872248456381448e-05,1.8979493777563992e-05,3.055810974884553e-05,1.5403673288372932e-05,1.5474910276094937e-05,1.8905982232509466e-05,1.89197635563499e-05,1.3666614883946523e-05,2.8771438997345054e-05,1.42682355535357e-05
549,549.0,0.9903580179256658,1.0048606080563591,3.685540964167192e-05,1.124251631112671e-05,2.094201564125986e-05,6.439541489543181e-06,1.0020421858402369,0.9929605718548214,0.9969214833539458,0.9976429233528331,0.9970475566538717,1.000402419544793,0.9917482064283759,0.9990569083517369,0.9979007878883477,0.9905688579857491,0.9995070119471312,0.9911746850469242,0.9908527312903432,0.9958288810166134,0.9969445895478551,1.0019017157338326,0.9955772291883912,0.9953092198183138,0.9950020813276068,1.0034467093221409,0.9949075930430714,0.9949720508263893,0.9971427119801749,1.0038705219123334,1.0044846439230537,0.9942461322006667,0.994325714384072,1.002173990811946,0.9924542522059034,1.0018543137877585,1.548530128817689e-05,2.545954707663871e-05,1.5991696902268234e-05,1.712355010008415e-05,1.6706001608439617e-05,1.8423112752763302e-05,2.9984139293952173e-05,1.931211473198493e-05,1.6617027720773306e-05,3.685540964167192e-05,1.577316335725625e-05,3.650008779173621e-05,3.266266015840205e-05,1.7463704573788668e-05,1.124251631112671e-05,1.7721662970054958e-05,1.7520779594303753e-05,2.822116551062898e-05,1.7722913090089725e-05,1.9192112534733436e-05,1.7802616247062084e-05,1.7954220694991207e-05,2.8898834408621028e-05,1.9893980986109762e-05,1.9911521254896352e-05,1.7925127331025944e-05,1.79448254909393e-05,1.67884352462535e-05,2.7497421773075752e-05,1.7664818795946974e-05
550,550.0,0.9903288768611285,1.0048153946044898,3.4795979704978955e-05,1.0398266630870778e-05,2.1216671585325808e-05,5.919800622647284e-06,1.0020553325895925,0.9931657401437501,0.9969685144312425,0.9976938092248863,0.9970954297963098,1.0004332755277145,0.991964680032639,0.9990978045595906,0.9979500987129432,0.990803021590166,0.999562693995741,0.9914101153770686,0.9910733284043021,0.9958761618004586,0.9970393079680214,1.0019264763423334,0.9956213153621077,0.9955154252526629,0.9950437675244115,1.0034640936908066,0.9949466000129341,0.9950087375452763,0.9973406452608325,1.0038853573349737,1.004499082125435,0.9942824748691593,0.9943623905584515,1.0021963640149292,0.9926666538446305,1.0018781736425837,1.8944910910257817e-05,2.3897914274390362e-05,1.5321139700692862e-05,1.633618425291438e-05,1.581807426450951e-05,2.2480442732983346e-05,2.8232478270258985e-05,2.352045884943755e-05,1.5553335392550448e-05,3.4795979704978955e-05,1.4642827975434223e-05,3.4483858675714525e-05,3.070720097552049e-05,1.6564808647832678e-05,1.0398266630870778e-05,2.156689606420065e-05,1.653495030147744e-05,2.651371518543613e-05,1.665653218500359e-05,2.3358631061829707e-05,1.6674859825380403e-05,1.6771991093603934e-05,2.7245495456630717e-05,2.4007988910814215e-05,2.3991997836525106e-05,1.6740503690638015e-05,1.6760211478514204e-05,2.0507741692852225e-05,2.59577969982398e-05,2.1512954520281073e-05
551,551.0,0.9903006786857936,1.004774054607248,3.191539072883744e-05,9.670307668713568e-06,2.0452489145123836e-05,5.617466091182951e-06,1.0021312978558745,0.9932946708853564,0.9969703705247971,0.9976920844421335,0.99709380993757,1.0005263778718534,0.9921004130772864,0.9992010965035737,0.9979488647522303,0.9909456427124135,0.9995619030066372,0.9915517785828657,0.9912139379942759,0.9958755089775633,0.9971108895679781,1.002008548413361,0.9956188916572593,0.9956460630716221,0.9950394757770034,1.0035452995073566,0.9949391341165991,0.9949967228640342,0.9974601131849103,1.0039664666440422,1.0045807591615794,0.9942738121123819,0.9943537551590189,1.0022784634333026,0.9927980911833186,1.0019606954159546,2.0030054955995693e-05,2.2084297046627324e-05,1.4288751298487775e-05,1.5272003086828585e-05,1.4781254500583373e-05,2.338206425499451e-05,2.597910061370642e-05,2.435547051449263e-05,1.4611288078572237e-05,3.191539072883744e-05,1.3815780840180696e-05,3.166115337953703e-05,2.8199057012593098e-05,1.5481358568366083e-05,9.670307668713568e-06,2.2682987109721447e-05,1.5466721539910506e-05,2.4386030153142905e-05,1.555938138432404e-05,2.435750141646748e-05,1.557519059478153e-05,1.5637763021479848e-05,2.5113751442667495e-05,2.4896948925084818e-05,2.4875166914459547e-05,1.5667581361198495e-05,1.5687867251287427e-05,2.156316285220571e-05,2.3953829096470978e-05,2.262345874199616e-05
552,552.0,0.9902767789879409,1.0047423442983239,2.961315009460239e-05,8.895564289954684e-06,1.994744511573622e-05,5.016156974069371e-06,1.0022442310221893,0.9932886028618251,0.9969214816107043,0.9976456066357681,0.9970492484509104,1.000661483578834,0.9920867102388671,0.9993424472558702,0.9979054401089311,0.9909184561793183,0.9995218797889655,0.9915263437299822,0.9911974637536601,0.9958331073174826,0.9971387322432087,1.0021389692544318,0.9955770969026398,0.9956379405289366,0.9949975812030672,1.003672347724881,0.9948963019132447,0.9949504905869075,0.997448648583938,1.0040921883862575,1.0047063919822188,0.9942318310378453,0.9943107244030829,1.0024034531385753,0.9927897840235995,1.0020908386357343,1.9682731820458588e-05,2.1200996289444367e-05,1.4256234747020198e-05,1.537406726391101e-05,1.4871807541570887e-05,2.3157915941732808e-05,2.4526087452096517e-05,2.426534711466416e-05,1.4908893381058823e-05,2.961315009460239e-05,1.4276765035159077e-05,2.942558445346357e-05,2.6424466765720493e-05,1.558630377316375e-05,8.895564289954684e-06,2.2175345410843066e-05,1.559143680377311e-05,2.313727692482291e-05,1.567422767640442e-05,2.3720516233250934e-05,1.572185116342618e-05,1.572327164590609e-05,2.3878138118195586e-05,2.416723850545284e-05,2.414403914004497e-05,1.5911472352997693e-05,1.5930830122069515e-05,2.1220762867473083e-05,2.283848960642498e-05,2.2122540936979874e-05
553,553.0,0.9902605333558507,1.0047260199114076,2.9949601960431863e-05,8.508044785714739e-06,2.147937660582406e-05,5.224002856312396e-06,1.0022547670711417,0.9930901167300579,0.996776110706269,0.9974979780729335,0.9969032242726529,1.0006810006175613,0.9918628202710731,0.9993636116210535,0.9977619700723859,0.9906605784017,0.99939215808012,0.9912691622248062,0.990959003876453,0.9956840036612464,0.9970217199863125,1.0021516759585414,0.995429035814528,0.9954282278600222,0.9948492739406232,1.0036885688309798,0.9947456385909231,0.9947975621309292,0.9972364018143455,1.004111884129527,1.0047260199114076,0.9940783300903925,0.9941574015153934,1.0024175748551638,0.9925822440568939,1.002103549281321,2.2986673811239003e-05,2.1029262562484427e-05,1.526708610580702e-05,1.666564728374955e-05,1.6131551424634932e-05,2.804621035286437e-05,2.3716135889394414e-05,2.9949601960431863e-05,1.6467587730751264e-05,2.7707075974451388e-05,1.6169217756211006e-05,2.7583879957993265e-05,2.520609608254895e-05,1.686201133024208e-05,8.508044785714739e-06,2.5762217287206252e-05,1.7002898381232098e-05,2.268538721688637e-05,1.7141124654915554e-05,2.7319072147519537e-05,1.730271041827483e-05,1.7257317820846983e-05,2.3457810592754705e-05,2.781309113402787e-05,2.783252201376107e-05,1.7662438129696627e-05,1.7660033008338505e-05,2.5027464969287037e-05,2.242698412877523e-05,2.5734143262680667e-05
554,554.0,0.9902552973778034,1.0047287291109794,3.7887609633719305e-05,8.256651947951354e-06,2.370904493552518e-05,7.044409698309096e-06,1.002163813045874,0.992858871489308,0.9966387725137671,0.9973590741570583,0.9967590255111622,1.000580908159635,0.991607358409433,0.9992628859622551,0.9976133279145697,0.9903676727293466,0.9992531540347414,0.9909775514103406,0.9906872988399315,0.9955417499964384,0.9968603567946867,1.002055080976735,0.9952890527992339,0.9951882182228234,0.9947088995354937,1.0035958558753237,0.994604488348851,0.9946541802067439,0.9969889573931302,1.0040242631834366,1.0046397173060104,0.9939370170196886,0.9940159716063909,1.0023251188240452,0.9923399293680337,1.002007252179928,2.8425997284489212e-05,2.0241261572038228e-05,1.6512777330124223e-05,1.807410185076998e-05,1.7582896650735284e-05,3.522311431641498e-05,2.2405613673940572e-05,3.7887609633719305e-05,1.8317242658559473e-05,2.5514663038833818e-05,1.8536083864605005e-05,2.542372820768122e-05,2.3558597121097814e-05,1.823656198911423e-05,8.256651947951354e-06,3.1768862611711375e-05,1.8496491195205265e-05,2.182210497751849e-05,1.8688722058327352e-05,3.360100573900065e-05,1.8934823442379623e-05,1.88278942726254e-05,2.263564743820772e-05,3.452698381225784e-05,3.470899568413321e-05,1.9350858199578767e-05,1.933778102516475e-05,3.1127150129674766e-05,2.149416387602488e-05,3.175296246387062e-05
555,555.0,0.9902644266420788,1.004745685284677,3.916582375864025e-05,8.176301587978418e-06,2.4332154559940974e-05,7.319516043927574e-06,1.002185821169829,0.9927755283421144,0.9966021875698717,0.997323136536157,0.9967239971596205,1.0006019007347078,0.9915142351996988,0.9992792676058841,0.9975815210520236,0.9902644266420788,0.999222631369789,0.9908713271748584,0.9905893562719951,0.9955050437847011,0.9968259087203934,1.0020816113098758,0.995254029662035,0.9950936327690052,0.9946763717726417,1.0036262746747564,0.9945723144782458,0.9946232704070648,0.9968876609755409,1.004055666146957,1.004670994995752,0.9939043125233121,0.9939839646615036,1.0023478387278428,0.9922520933955915,1.0020330226000702,2.9457025736843364e-05,1.95280550076182e-05,1.7633453657524566e-05,1.9226955724699066e-05,1.879334198576874e-05,3.64524182608743e-05,2.1611653745287902e-05,3.916582375864025e-05,1.9830046420925655e-05,2.471176605311837e-05,2.033686816990306e-05,2.4647971905826855e-05,2.273220203906442e-05,1.929749238741566e-05,8.176301587978418e-06,3.2900619221721614e-05,1.9498788382659678e-05,2.0961845952735242e-05,1.968110059116486e-05,3.4898780287652684e-05,1.9914182927715e-05,1.971258570924897e-05,2.1671622823954475e-05,3.613496122665104e-05,3.6432289913272865e-05,2.0301851507500995e-05,2.0293002798565694e-05,3.2291350583749876e-05,2.0791582383377754e-05,3.2878696046769774e-05
556,556.0,0.990289667524982,1.004769993250928,3.556518049345262e-05,9.130109683088301e-06,2.477540553860658e-05,5.9451974062265165e-06,1.0022751669190493,0.9928437035881168,0.9966989065531706,0.9974247213595835,0.9968248267600119,1.0006936940071125,0.991584772009682,0.9993675979552575,0.997682613094181,0.9903445032544127,0.9993196547594562,0.9909500554410895,0.9906626261188639,0.9956080176409643,0.9969156750077278,1.002182467829547,0.9953617834212823,0.9951581900173723,0.9947864887021792,1.0037338722237463,0.9946859603038609,0.9947367856674006,0.9969490870392789,1.004167751358416,1.0047844374354833,0.9940231554977146,0.9941019988185116,1.002442447309802,0.9923185955360255,1.0021330043629701,2.667593643957581e-05,2.3637178441201693e-05,1.8100875573480655e-05,1.9746526480673406e-05,1.927481132853889e-05,3.305331911845317e-05,2.638137793182897e-05,3.556518049345262e-05,2.0390811122597778e-05,3.064015012282872e-05,2.09991610079019e-05,3.067355741740479e-05,2.7788126013296703e-05,1.9658960456937114e-05,9.130109683088301e-06,2.981733765109252e-05,1.9748744064097707e-05,2.483774189781216e-05,1.9865465584040207e-05,3.161554499540143e-05,2.003257952082731e-05,1.9750648215484225e-05,2.5006419147061884e-05,3.275011654729092e-05,3.3024613595229674e-05,2.038814242321942e-05,2.0378818439816706e-05,2.925762625832282e-05,2.5278098976692118e-05,2.9794187210547608e-05
557,557.0,0.990326329554916,1.0047947578281597,3.918007233010809e-05,1.054554831762379e-05,2.5580167069525277e-05,7.315523104493273e-06,1.002285768289087,0.9929661140959847,0.9967727298529755,0.9974966360245952,0.9968936306028073,1.0007017254997288,0.9917110891139116,0.999374156188732,0.9977440225755465,0.99047078629509,0.9993704653732023,0.9910754855066225,0.9907891169876633,0.9956768472032552,0.9969836019549462,1.0021953547874232,0.9954290054084973,0.9952821190011502,0.9948527536625661,1.0037550969238922,0.9947520990289467,0.9948014610162238,0.9970735777581062,1.0041928582555761,1.0048101415984243,0.9940914769923017,0.9941697141000089,1.0024527048762164,0.9924449919793122,1.0021459782136255,2.4665373115727244e-05,3.0050626622289612e-05,1.7160042007516706e-05,1.8727875360046498e-05,1.824181486580803e-05,3.0856060366276143e-05,3.360208286796649e-05,3.3443087385504606e-05,1.931085639143513e-05,3.90950565173697e-05,1.9991550160915847e-05,3.918007233010809e-05,3.54062324577673e-05,1.8571018369271923e-05,1.054554831762379e-05,2.7680447076734086e-05,1.8581200393487137e-05,3.117555659412575e-05,1.863755482268729e-05,2.922531095991932e-05,1.8734420849228405e-05,1.8419512166933736e-05,3.0436895271187345e-05,3.022168159665919e-05,3.04729758306364e-05,1.9020346835814982e-05,1.9015814527353677e-05,2.7156486166410595e-05,3.21200891777239e-05,2.7659422681229506e-05
558,558.0,0.9903681130483072,1.0048130838348,4.0387675268612746e-05,1.0956656013866725e-05,2.527361893968055e-05,8.301343837545938e-06,1.002317216223084,0.9929719393264644,0.9969055749640124,0.9976298266361214,0.9970280279171526,1.000722273252698,0.991716593217949,0.9993893897688764,0.9978779758501458,0.9904911352425927,0.9995046636999559,0.9910948892058243,0.9907990185328718,0.9958081280716526,0.9970326726359954,1.0022170165204425,0.9955589475738754,0.995270004494375,0.9949817640206898,1.003766781592111,0.9948811686654094,0.9949284417794101,0.9970445896365036,1.0041971554232465,1.0048134365198158,0.9942239660322678,0.9943016028654578,1.0024800079546923,0.9924445174764472,1.00216824528395,2.4480148687875325e-05,3.124924147206105e-05,1.5736375844357596e-05,1.7134181968810028e-05,1.66797598733789e-05,3.1227322964262096e-05,3.485537118915033e-05,3.414275753422688e-05,1.764510267752186e-05,4.031448730819054e-05,1.8253189313334214e-05,4.0387675268612746e-05,3.6745946042483286e-05,1.6966933636902256e-05,1.0956656013866725e-05,2.7880302411464452e-05,1.696388195406784e-05,3.230651051022918e-05,1.7008816271783223e-05,2.909535836464206e-05,1.7094810509773415e-05,1.6828152375881927e-05,3.1059431015995554e-05,2.9924641444957856e-05,3.0155899392950396e-05,1.7346026924368628e-05,1.734852071817138e-05,2.7245012120395525e-05,3.331802014436186e-05,2.785803423633899e-05
559,559.0,0.9904087183215833,1.0048180760892766,4.163503187609256e-05,1.1040912524010808e-05,2.5614917285996464e-05,8.271113660424193e-06,1.0023528122454515,0.9929320157371475,0.9971041072452462,0.9978353916713376,0.9972367187323756,1.0007400447282497,0.991683543896173,0.9993990488056868,0.9980977487415926,0.9904937154741985,0.9997360205237813,0.9910947712348586,0.9907772622201847,0.9960141622818415,0.9970916226209189,1.002238784250009,0.995768201359923,0.9952163990890257,0.9951940654494547,1.0037820779169895,0.9950950486228398,0.995143638030544,0.99698961987744,1.0042039822104178,1.0048180760892766,0.9944360049146748,0.9945134676464864,1.0025080202094294,0.9924027194546525,1.0021901474493036,2.406257502642849e-05,3.12764599916304e-05,1.6477287878770713e-05,1.7774667554563534e-05,1.7296816687959313e-05,3.1165070302237356e-05,3.535971296085917e-05,3.419308407980783e-05,1.8079058931622268e-05,4.160463837357822e-05,1.8228845593919757e-05,4.163503187609256e-05,3.759213551757503e-05,1.7605238695824928e-05,1.1040912524010808e-05,2.7762414917212116e-05,1.7580105805264704e-05,3.2580554377712325e-05,1.7642141665040214e-05,2.8758962638888773e-05,1.7818802461617877e-05,1.7724308467404873e-05,3.154232120546347e-05,2.9493855435111222e-05,2.9702332305695952e-05,1.812165296807762e-05,1.8134613011711182e-05,2.7031600630397814e-05,3.342673552864852e-05,2.7735581166766686e-05
560,560.0,0.9904418456911713,1.0048052318266656,5.4334415096361484e-05,1.3916306128531745e-05,2.911292885644935e-05,1.0606888696723323e-05,1.0021897933513497,0.9928651060957838,0.9971339215475943,0.9978601284547607,0.997262823612327,1.0005546030660026,0.9916171289596293,0.9992062998108638,0.9981238806478555,0.9904418456911714,0.999761635012992,0.9910436998113212,0.9907173094091055,0.9960321223081546,0.9970069973506678,1.0020489043700112,0.9957852737224353,0.9951420015859774,0.9952087093372868,1.0035867416532207,0.9951045767306862,0.9951470943771157,0.9969132338172537,1.0040044207704395,1.0046193646751438,0.9944417059471314,0.9945198833309536,1.0023311495810932,0.9923326147029813,1.0020002168451294,2.2483825282672643e-05,3.8092172017690084e-05,2.008147400752555e-05,2.1367986246895692e-05,2.1029374911398762e-05,2.915838644385825e-05,4.4365289756764894e-05,3.195388155879032e-05,2.1769924571881103e-05,5.4334415096361484e-05,2.1047833502837598e-05,5.4204432133690496e-05,4.810786125904587e-05,2.133118450078078e-05,1.3916306128531745e-05,2.5958551050697427e-05,2.1199209203285197e-05,4.027265904858951e-05,2.129018604582248e-05,2.6826863393263948e-05,2.15950648613581e-05,2.174098518637903e-05,3.99820748101087e-05,2.7456712053503345e-05,2.7630627185129096e-05,2.1981927884246853e-05,2.2003768174301278e-05,2.524313733313496e-05,4.103171414762622e-05,2.5930037897309074e-05
561,561.0,0.9904626985504429,1.0047796179486428,6.533315789517173e-05,1.6575536385596126e-05,3.1613675961204285e-05,1.3930243727400533e-05,1.0020897357748573,0.9929368269520847,0.9971975797198296,0.9979263959422133,0.9973290095691855,1.0004545007529786,0.9917006668871104,0.9991046431832321,0.9981930448799925,0.9905438745480633,0.9998343685985792,0.9911456286963226,0.9908030173977114,0.996098769666025,0.9970249106364514,1.0019558853260704,0.9958541914794209,0.9952288033425355,0.99527602243963,1.003504442452069,0.9951711983299947,0.9952098368828703,0.9970015864582217,1.0039304125182744,1.0045490050802692,0.9945094172076528,0.99458712521152,1.0022325661184646,0.9924120616289446,1.0019071886511868,2.0781444856435014e-05,4.4346140923387e-05,2.2071695439613675e-05,2.330506330437602e-05,2.3160160000407466e-05,2.6856183442767993e-05,5.2412641791324186e-05,2.937571450401341e-05,2.390966256341201e-05,6.533315789517173e-05,2.2676569427140756e-05,6.520145165209746e-05,5.7410631524139306e-05,2.3416142856950933e-05,1.6575536385596126e-05,2.3957392848063946e-05,2.3168779429269047e-05,4.74476579531841e-05,2.323200109655521e-05,2.4691500889381988e-05,2.3571812105465427e-05,2.3821881628463665e-05,4.799484037462015e-05,2.519714688702465e-05,2.5341128315510385e-05,2.3972591090163767e-05,2.398738399136786e-05,2.326100370215932e-05,4.800498294769585e-05,2.392797901037036e-05
562,562.0,0.9904724926005462,1.0047486937735317,6.349881130585707e-05,1.6097076270651472e-05,3.037201337133349e-05,1.3722542341978822e-05,1.0021551411634868,0.9930100657836632,0.9972829128783798,0.9980108226101433,0.9974141281113966,1.0005237032879473,0.991779904391906,0.9991743330959979,0.9982787852097964,0.9906337981104897,0.999920646254768,0.9912335697080504,0.9908849333573689,0.9961834318966554,0.997103167888557,1.0020260547946993,0.9959375595024188,0.9953059133640534,0.9953564051576154,1.0035686959166084,0.9952503867542399,0.9952869320057716,0.99707696850456,1.0039939945842757,1.00461157133539,0.9945866943580457,0.994664617227566,1.0023001262847167,0.9924891886481376,1.0019769390796167,1.9468402380864835e-05,4.287472648440111e-05,2.115539964083712e-05,2.2326298052741714e-05,2.2194673569644594e-05,2.4992830609331874e-05,5.083979556669611e-05,2.7204072461394645e-05,2.2848641318611794e-05,6.349881130585707e-05,2.161020988198643e-05,6.34718763618837e-05,5.577691539854163e-05,2.2468108993207193e-05,1.6097076270651472e-05,2.254663511816981e-05,2.226943896912343e-05,4.616725492487156e-05,2.2328775350717316e-05,2.3367651212524882e-05,2.2686729393800644e-05,2.29103167560421e-05,4.699818236589977e-05,2.3934190574607678e-05,2.4093696816591063e-05,2.3133510289162847e-05,2.3127625817288278e-05,2.1799132724233753e-05,4.6468294141053775e-05,2.250112838926632e-05
563,563.0,0.9904739466195733,1.0047199186196571,5.883295162833454e-05,1.5476197647906714e-05,2.8658510413075465e-05,1.2518587837612677e-05,1.002259935806809,0.9930863816807679,0.9972724171244932,0.9979910806365487,0.9973982003223295,1.0006380673351387,0.9918565485513644,0.9992933837078967,0.9982573203859358,0.9907124852164757,0.9998964133382353,0.9913130773861781,0.9909621537732367,0.9961672886869272,0.9971589005416575,1.0021365635109607,0.9959207779311623,0.9953747678902624,0.9953396717963044,1.0036779471431871,0.995232199012259,0.9952672630584493,0.997141189252472,1.0041019759837555,1.0047199186196571,0.9945691635555726,0.9946467297477668,1.0024075248077444,0.9925625977274215,1.002087419180012,1.841663216468105e-05,4.012237044866768e-05,2.0244341127565385e-05,2.1353042635087308e-05,2.1168918234388154e-05,2.3429109675076623e-05,4.737525983766997e-05,2.5337856023848927e-05,2.166653169902304e-05,5.883295162833454e-05,2.037338001012709e-05,5.8773707372822245e-05,5.183651757143692e-05,2.1445373558667823e-05,1.5476197647906714e-05,2.145455698736538e-05,2.1338224834134015e-05,4.3066132860843526e-05,2.1433637920583812e-05,2.2449218579547967e-05,2.1819906825237896e-05,2.199727971609318e-05,4.378943606097746e-05,2.312522800358616e-05,2.3310016927495652e-05,2.2354995909466728e-05,2.2327861511311554e-05,2.0623663985344794e-05,4.342051995180698e-05,2.1392442683165696e-05
564,564.0,0.990469779385617,1.0046994043892317,5.494500696361193e-05,1.5156499090271083e-05,2.7637556890828248e-05,1.1277904960272601e-05,1.002266710312486,0.9931348472071261,0.9972069558961852,0.997911995852391,0.9973269491539777,1.0006505021663337,0.9919066752214448,0.9993099707902642,0.9981879915550492,0.9907704743167289,0.9998289179518942,0.9913729719267922,0.9910171615226816,0.9960910689274523,0.9971504454727899,1.0021376951683492,0.9958384115533331,0.9954143751775998,0.9952532681543259,1.003665705609368,0.9951375483305258,0.9951666460561731,0.9971724731419734,1.0040791237940219,1.0046947595541167,0.9944667841774654,0.9945457337559533,1.00241127043241,0.9926042329572545,1.002089633539493,1.6969398963314066e-05,3.7817808302446345e-05,2.1370444854306536e-05,2.237575817365088e-05,2.215692335999778e-05,2.1414999632937982e-05,4.443469836951379e-05,2.309038645506785e-05,2.2424553863664453e-05,5.494500696361193e-05,2.100948748999652e-05,5.484220841463528e-05,4.8502712275884416e-05,2.2335629830823348e-05,1.5156499090271083e-05,1.9713135408775734e-05,2.220874706220619e-05,4.0332128709403134e-05,2.2271926581854433e-05,2.0675998468918596e-05,2.2648280851903827e-05,2.271568380863718e-05,4.089374923346893e-05,2.132013732870999e-05,2.149636263801205e-05,2.332292785463925e-05,2.3261041347804473e-05,1.8950466040870303e-05,4.081161572881438e-05,1.965798962070666e-05
565,565.0,0.9904627096767696,1.0046878733200237,5.0094142148588803e-05,1.4839473461133871e-05,2.8454744389009077e-05,9.411557341495228e-06,1.0022279964718457,0.9930740411238189,0.9970967317109585,0.9977938842983057,0.9972078020167089,1.0006087465483817,0.9918397363597252,0.9992690409389402,0.9980624189646905,0.9906933386864434,0.9997008451567593,0.991297471020492,0.9909481738402045,0.9959699791683151,0.9970769015096952,1.0020941338367557,0.9957101144612159,0.995346086648544,0.995119007807881,1.003606884362884,0.9949962139544853,0.9950182088245919,0.9970900897808779,1.004012748886591,1.0046264394365705,0.9943219402289906,0.9944003825825088,1.0023703248091569,0.9925400530654838,1.0020464358268548,1.5739689904280202e-05,3.445646594851325e-05,2.7060330427397986e-05,2.828632577776012e-05,2.8229705751368937e-05,1.9539759245385e-05,4.042251663250242e-05,2.0982104805729016e-05,2.8855985178135015e-05,5.0094142148588803e-05,2.7972314433472084e-05,4.997382296842427e-05,4.4116761257828167e-05,2.814984314900238e-05,1.4839473461133871e-05,1.805188506654389e-05,2.8124992875975393e-05,3.672591100731336e-05,2.8280513670473443e-05,1.8843663308807307e-05,2.870906976693935e-05,2.872097568126984e-05,3.723146305608517e-05,1.936454582217511e-05,1.9515514457303837e-05,2.9435988374056788e-05,2.933488456612758e-05,1.7436927639753597e-05,3.713973853018594e-05,1.800701675774e-05
566,566.0,0.9904554562711233,1.004684700233689,4.553426392127156e-05,1.4305626567806944e-05,2.9529492046989123e-05,8.194238574536052e-06,1.002102778584849,0.9929754500316896,0.9969258865913116,0.9976092069115695,0.9970206913168567,1.0004765458499052,0.991727322047537,0.9991367248783357,0.9978628369204157,0.9905516515672868,0.9994933385883432,0.9911567632229368,0.9908256458137751,0.9957800159557112,0.9969371460823025,1.001961892496426,0.9955107277674511,0.9952445910802655,0.9949117540125707,1.0034671854722066,0.9947817261553659,0.9947989851751294,0.9969881798198192,1.00386757807981,1.00448000353751,0.9941010001511901,0.9941808317374997,1.0022399554959762,0.9924392760419309,1.0019142839209523,1.6265697512146312e-05,3.1699361802973455e-05,3.102295030063667e-05,3.238997469370964e-05,3.252451473473682e-05,2.036631359019252e-05,3.703740149100142e-05,2.19589063237559e-05,3.3619606682972575e-05,4.553426392127156e-05,3.337142968837678e-05,4.541552849444377e-05,4.0235797924136795e-05,3.211827253070911e-05,1.4305626567806944e-05,1.9128502130086545e-05,3.222067781437378e-05,3.4062347286737244e-05,3.245761917867505e-05,2.005847542395808e-05,3.2844936356340404e-05,3.278035883298899e-05,3.46449222223575e-05,2.0741206771102732e-05,2.087041893371622e-05,3.342594239121284e-05,3.332253672394411e-05,1.8171792222217534e-05,3.420123933121247e-05,1.9088139531880344e-05
567,567.0,0.990450737946771,1.0046892599518846,4.2007719325905345e-05,1.3211635103046789e-05,2.906289509642479e-05,6.337806838752905e-06,1.002135020088968,0.9928811114061444,0.9968946820758084,0.997577145349243,0.9969939488599276,1.0005153720327804,0.9916324605830831,0.999175646834172,0.9978397216099866,0.9904572004813655,0.9994773817070173,0.9910634700207119,0.9907297516046499,0.9957554600312453,0.9969117147701373,1.0020014167488014,0.995489542706099,0.995152276146663,0.994891866540536,1.003513906103983,0.9947621149391106,0.9947762362165872,0.996902149921031,1.0039187115272552,1.0045328576467836,0.994085777049822,0.9941659961008836,1.0022750725770335,0.99234388997783,1.0019539640930475,1.8399304677842588e-05,2.934071330652302e-05,3.0050192745522056e-05,3.126495630991567e-05,3.1445561353356046e-05,2.3175982903498603e-05,3.42498342965667e-05,2.5085625076962387e-05,3.2577158085147806e-05,4.2007719325905345e-05,3.249731875523056e-05,4.189948894027593e-05,3.7083239813487885e-05,3.085862554260574e-05,1.3211635103046789e-05,2.197287436632479e-05,3.0991841589412216e-05,3.1765582629164456e-05,3.114290732511593e-05,2.287123239844513e-05,3.137811670454043e-05,3.1128112451621776e-05,3.236115440616846e-05,2.359842481740347e-05,2.3628680110236708e-05,3.1835998023912464e-05,3.17467029211949e-05,2.0668300853397055e-05,3.171495657154029e-05,2.1934611488378467e-05
568,568.0,0.9904512734818045,1.0047009272962666,3.985265844769651e-05,1.2468126162879809e-05,2.80389717155797e-05,5.784579420510544e-06,1.002205893710558,0.9928853937723959,0.9968322518276316,0.997511404971298,0.996923503639032,1.0005890619436177,0.9916334436986739,0.9992538399066974,0.9977597064800057,0.9904512734818045,0.9993913566767019,0.9910586413142125,0.9907262370874265,0.9956893745423981,0.9969111589730142,1.0020716567689474,0.9954268892868924,0.9951419828528874,0.994831795549196,1.0035890315906795,0.9947069219730822,0.9947216464748374,0.9968852158964533,1.0039978386730677,1.0046144324228696,0.9940376887407997,0.994118531895987,1.0023464614282176,0.9923470729051784,1.0020241772047265,1.854209645830429e-05,2.7399163246265535e-05,2.9268523718148335e-05,3.0390454347503406e-05,3.0585450679038704e-05,2.3123602701076853e-05,3.211863644882654e-05,2.49881118664535e-05,3.1724075453334705e-05,3.985265844769651e-05,3.177985071080097e-05,3.971108931365136e-05,3.482160278083144e-05,2.9981072197012064e-05,1.2468126162879809e-05,2.1881024840899854e-05,3.013068254005e-05,2.9799203962426017e-05,3.0158152229435588e-05,2.248408550498086e-05,3.0296352671278356e-05,2.989892163453545e-05,3.0311559421593828e-05,2.3007860389966106e-05,2.2950827422576976e-05,3.0669578031572674e-05,3.058629826530316e-05,2.0702369954514044e-05,2.9692865128708255e-05,2.184485493772605e-05
569,569.0,0.990458867314796,1.0047190770884917,3.8442941584080476e-05,1.2360759117128991e-05,2.6728983762555883e-05,5.481823831337858e-06,1.0022775487014428,0.9930309157102043,0.9969256757572232,0.9976076718446992,0.9970200237588874,1.0006686828372342,0.9917871255602255,0.9993344918863027,0.9978588982731178,0.9906156108806401,0.9994890793291555,0.9912202172176141,0.9908848402809373,0.9957858353480501,0.9970222056155231,1.0021513570935168,0.9955250249323422,0.9953035678412586,0.9949324048714187,1.0036839532034434,0.9948125642527813,0.9948308525916277,0.9970481804040346,1.0041004978856611,1.0047190770884917,0.9941495129286949,0.994229444234464,1.0024221605522807,0.9925019462638413,1.0021039848763902,1.782289949820028e-05,2.6407367437219546e-05,2.7757333226340176e-05,2.8726672226754214e-05,2.8937297317004947e-05,2.2158776866450632e-05,3.0908822925116535e-05,2.3930819236429657e-05,2.9990459804405734e-05,3.8442941584080476e-05,3.0077293459068352e-05,3.8276771000370214e-05,3.3472659569301866e-05,2.8360744190119684e-05,1.2360759117128991e-05,2.098666811555355e-05,2.8482281647109964e-05,2.8605797757925208e-05,2.843022696127876e-05,2.1476518160205443e-05,2.851102596073945e-05,2.8067348938420944e-05,2.8955427910315305e-05,2.193736833192191e-05,2.189475882388318e-05,2.881129274523725e-05,2.873717658656122e-05,1.9833648544811704e-05,2.8559073087873138e-05,2.0949281846848488e-05
570,570.0,0.9904716665262359,1.004742954835716,3.6771675007443824e-05,1.1778813884231975e-05,2.523039773258762e-05,5.074308355009188e-06,1.0022174261894354,0.9930764305302898,0.9969577030904327,0.9976370337940998,0.9970486263198152,1.000599849406339,0.9918290504004874,0.9992623081852061,0.9978856938709072,0.9906649699495362,0.9995142019877693,0.9912660005346768,0.9909313787136732,0.9958147854711293,0.9970224635346243,1.002083179498292,0.9955542453674998,0.9953494759008563,0.9949619954729617,1.0036237378939745,0.9948449156431334,0.9948628476510356,0.9970982257682104,1.0040407125874864,1.0046591677977157,0.9941846188121893,0.9942642022960514,1.0023579142988357,0.9925457986257088,1.0020359408473858,1.7310950326876984e-05,2.5436293123208962e-05,2.5448963970630276e-05,2.6468704527707666e-05,2.6568820803672182e-05,2.149550298358568e-05,2.9619395142580872e-05,2.3239227417887767e-05,2.7500690344689333e-05,3.6771675007443824e-05,2.7560838084951966e-05,3.6656637207290353e-05,3.206313305570311e-05,2.6102368588522014e-05,1.1778813884231975e-05,2.0282087957882426e-05,2.628701841323382e-05,2.7197523012316897e-05,2.629334921070879e-05,2.060011442450113e-05,2.648610589636507e-05,2.6183390476514183e-05,2.7311164443723324e-05,2.0962683454599996e-05,2.092739791572811e-05,2.6878295685154298e-05,2.6789590808295858e-05,1.9169373178895645e-05,2.7269809161937936e-05,2.0252013468788325e-05
571,571.0,0.9904869038570939,1.0047712887870948,3.424226768937728e-05,1.107012481122383e-05,2.4159643443305917e-05,5.094250821796495e-06,1.0022779621192712,0.9930901059821817,0.9969991622156206,0.997678952869963,0.9970918925701676,1.0006587511777372,0.9918436304482612,0.999319432650501,0.9979257341861683,0.9906849063523856,0.999553841683846,0.9912841392689749,0.9909467114679537,0.9958624858246751,0.9970667649290826,1.002148268775603,0.9956057886463717,0.9953667837628781,0.9950140267055964,1.0036906915731325,0.9949005821569095,0.9949187617871529,0.9971148382082258,1.0041084347409757,1.0047274264024295,0.9942442262076299,0.9943245163457746,1.002419033990291,0.9925583439120048,1.0021009407478005,1.587189112070609e-05,2.36994292018715e-05,2.4692260794454707e-05,2.6105596302050335e-05,2.6041749786277394e-05,1.9730454982987e-05,2.7557128804769385e-05,2.1349770586907565e-05,2.7035268785069686e-05,3.424226768937728e-05,2.7130655492018516e-05,3.415387322725454e-05,2.985392427057648e-05,2.5765905424869596e-05,1.107012481122383e-05,1.8563851198564282e-05,2.6245951002565712e-05,2.5224375000957646e-05,2.6507233600450123e-05,1.89083153187e-05,2.7090651456880763e-05,2.720343101311727e-05,2.5366419315129172e-05,1.9304114990486798e-05,1.9295365730077774e-05,2.7745108056919057e-05,2.7646660714044483e-05,1.755113612132508e-05,2.5296249581447973e-05,1.8540138918097232e-05
572,572.0,0.9905018120483396,1.0048026778772832,3.4381350132103115e-05,1.2625782926631824e-05,2.5990507873206947e-05,6.322150287882908e-06,1.0022962346668045,0.9930215981912315,0.9970076077905178,0.9976868086322682,0.997102058747527,1.0006808782492393,0.9917782209200082,0.9993403580265235,0.9979368898452311,0.9906186895783392,0.999564323141715,0.9912198959471443,0.9908795657140481,0.9958747400639942,0.9970585526589032,1.0021729620051567,0.9956201695746812,0.9953091031862726,0.9950309209919517,1.0037216417719252,0.9949215734085951,0.9949420961006372,0.9970633215132396,1.0041435540590282,1.0047643172028158,0.9942688450451403,0.9943486116658955,1.002438753117164,0.9924922415344436,1.002124995325347,1.5914061107955668e-05,2.254987756799832e-05,2.7613702893851513e-05,2.9893061592484368e-05,2.985589343229131e-05,1.9567745646293032e-05,2.6379951380867356e-05,2.1003931764414497e-05,3.1503657116716326e-05,3.3225221620338286e-05,3.2012323256405345e-05,3.3082511187465e-05,2.8683519515292513e-05,2.9857474010412856e-05,1.2625782926631824e-05,1.858735428258348e-05,3.1045366620080145e-05,2.412651126908161e-05,3.192736382318318e-05,1.939192335194995e-05,3.3214330506789794e-05,3.396271694457841e-05,2.453617414350318e-05,2.0106462749807498e-05,2.0187628230059694e-05,3.4381350132103115e-05,3.423032022697611e-05,1.7587516656920283e-05,2.4106983308111367e-05,1.8554518931062457e-05
573,573.0,0.9905136238409432,1.004835721040936,3.873537161922724e-05,1.4184999866332965e-05,2.7547717253966648e-05,7.63531536218931e-06,1.0023600067189362,0.9929797612132405,0.9969677433922295,0.9976455700082663,0.9970578646785356,1.0007460924823868,0.9917353780779833,0.999404135306888,0.9978864296605038,0.990567012629464,0.9995094094847986,0.99117005755855,0.9908320834357013,0.9958331239308132,0.997058772106747,1.0022459690070784,0.9955785338713093,0.9952785279846643,0.9949881828706049,1.0038057303010737,0.9948785305509784,0.9948997572233422,0.9970370988403561,1.0042318066756402,1.0048526977719356,0.9942229091870746,0.9943031269440236,1.0025088660585484,0.9924500397363568,1.002198086028968,1.5915108190383436e-05,2.286786369002835e-05,2.9741424909590036e-05,3.262019876845026e-05,3.256999845780873e-05,1.9375882360284782e-05,2.6771077747379567e-05,2.0656350134978167e-05,3.467809614612919e-05,3.3956660844002735e-05,3.5432452054183314e-05,3.373874138403966e-05,2.9183526884144883e-05,3.271963514057892e-05,1.4184999866332965e-05,1.8536760979774254e-05,3.432711591422573e-05,2.4423510973109426e-05,3.56114972101085e-05,1.9618897787658975e-05,3.73125780299636e-05,3.846681952575872e-05,2.482807410495242e-05,2.0515135825275116e-05,2.0648751653547468e-05,3.873537161922724e-05,3.851893212313488e-05,1.756895046472613e-05,2.440821525162743e-05,1.8498889577594735e-05
574,574.0,0.9905195719758739,1.0048690172127084,3.6674701523721216e-05,1.3430948236991973e-05,2.6276559292772784e-05,7.462181309930226e-06,1.0023723331885641,0.9929085963686641,0.9969799166821783,0.9976637069420933,0.9970732974477379,1.0007541616891624,0.9916708509506826,0.999408843250185,0.9979102096216944,0.9905195719758738,0.9995428130628558,0.9911198924034761,0.9907714089552987,0.9958469966446091,0.9970459782695641,1.0022597223560554,0.9955932467156896,0.9952093731910037,0.9950023299553352,1.003821649385887,0.9948944389866183,0.9949166568107224,0.9969695239001213,1.0042487419983002,1.0048690172127082,0.9942378471912684,0.994318151708065,1.0025235974301265,0.9923804967317421,1.0022116375643886,1.4789835996965092e-05,2.227055132164445e-05,2.85874134037756e-05,3.1411720367171995e-05,3.1335431665248784e-05,1.7963166709424698e-05,2.596809185945883e-05,1.917861812599261e-05,3.345119109615531e-05,3.2797414797010506e-05,3.414973201777337e-05,3.2542017646256175e-05,2.8302806313640745e-05,3.137534344821385e-05,1.3430948236991973e-05,1.7163546898997963e-05,3.279093378458127e-05,2.3797284655458235e-05,3.396100342604619e-05,1.8208000113715822e-05,3.5499557197234634e-05,3.6674701523721216e-05,2.412164446295097e-05,1.9074722336581067e-05,1.923229124881441e-05,3.6644254090738836e-05,3.6420190178236285e-05,1.6293532573172992e-05,2.3731198687946565e-05,1.712963459926284e-05
575,575.0,0.9905175643032149,1.0049015457921195,3.443414249706208e-05,1.309502926044892e-05,2.5249790318735753e-05,6.734344234460769e-06,1.0022529074257769,0.9928755560587679,0.9969804686528029,0.997669395383069,0.9970782375826666,1.0006326191461552,0.9916538491485284,0.9992852874562994,0.9979237236223961,0.9905249476868477,0.9995656063058563,0.991124135778339,0.9907603601561092,0.9958500316016515,0.997002200592469,1.0021436145968374,0.9955961401166344,0.9951935707240783,0.9950049576387904,1.0037076203927413,0.9948986875870928,0.9949216320584405,0.9969621485738288,1.0041396284871642,1.0047606654746342,0.9942411738534231,0.9943216514721308,1.0024067947233033,0.9923508715479894,1.0020949512939805,1.4505983952832517e-05,2.1764759988974744e-05,2.6971900853500367e-05,2.963209452105543e-05,2.9609757586601915e-05,1.7583046382866807e-05,2.529464680954639e-05,1.878567988402966e-05,3.170369030421279e-05,3.1734362908783575e-05,3.2396900423881506e-05,3.14339053630579e-05,2.7524677027959024e-05,2.9580642545361934e-05,1.309502926044892e-05,1.680063758576587e-05,3.083802798771759e-05,2.352302452392973e-05,3.190135354798305e-05,1.8135090973921625e-05,3.330976340380115e-05,3.443414249706208e-05,2.3857777991987153e-05,1.9169739162814163e-05,1.9413716761311293e-05,3.4348976229765046e-05,3.412479419032611e-05,1.5945584275987778e-05,2.330113505614467e-05,1.677286756044169e-05
576,576.0,0.9905082091095018,1.0049338080381491,3.2007442450589635e-05,1.282855351910822e-05,2.4113463741078756e-05,6.056841497717113e-06,1.0021684346104787,0.9929184595633693,0.9969939184752743,0.997679725450713,0.9970867059842876,1.0005411605989094,0.9917015450812592,0.9991901813213468,0.9979241555285652,0.990568883997752,0.9995583983957752,0.9911699480940303,0.9908069001717095,0.9958636244448117,0.9969999134841107,1.0020686866652915,0.9956093895729679,0.9952535464385212,0.9950190203448935,1.0036420809543698,0.9949128022474081,0.9949329375133946,0.9970374389754186,1.0040835257034026,1.0047055018137596,0.9942551866918162,0.9943360692911718,1.0023230010961426,0.9923966842315284,1.002019625368593,1.3941577846621016e-05,2.1856560613799793e-05,2.495329731356174e-05,2.7349889100840604e-05,2.731284046010507e-05,1.691203499188191e-05,2.517603444518128e-05,1.8060717181556997e-05,2.9184094214836704e-05,3.1332099848510506e-05,2.976054264485446e-05,3.093622923251702e-05,2.7349426130717367e-05,2.7309196507190703e-05,1.282855351910822e-05,1.6183832108083833e-05,2.848661051428898e-05,2.377274559936028e-05,2.94961642098253e-05,1.7649371591454313e-05,3.0892262326122814e-05,3.195676512763693e-05,2.413183269158576e-05,1.876795167178257e-05,1.9050457463452497e-05,3.2007442450589635e-05,3.1790133672133284e-05,1.5327884587125084e-05,2.3467459318574133e-05,1.6159904849063792e-05
577,577.0,0.9904927897903827,1.0049666856746398,2.9845450347434992e-05,1.1969065439254472e-05,2.2423025524205144e-05,5.656690536208642e-06,1.0021185382445066,0.9929389785014192,0.9970007706556858,0.9976862388486855,0.9970885244964828,1.000486089481061,0.9917222127767358,0.9991331348826935,0.9979105364133259,0.9905890727832444,0.9995399072357584,0.9911896792772142,0.99082482474566,0.9958715744261291,0.9969973618945135,1.002029082272232,0.995621422331236,0.9952826237248684,0.9950329857704289,1.0036174319419962,0.9949271901729851,0.9949464117469368,0.9970741053205375,1.004067951361184,1.004692281434956,0.9942715320006339,0.9943535121840774,1.0022772815485095,0.9924206124998747,1.0019798681698717,1.2903691562853404e-05,2.061602382726234e-05,2.3103636659457307e-05,2.5248444176436178e-05,2.521641459896786e-05,1.5592025672502155e-05,2.360068483362138e-05,1.662598340021172e-05,2.6854880616151655e-05,2.9396326204780403e-05,2.734371015073331e-05,2.894025434731868e-05,2.567328046395359e-05,2.5269660899753718e-05,1.1969065439254472e-05,1.4985279471192229e-05,2.6392695976488854e-05,2.2452764894697254e-05,2.7329564911424478e-05,1.6310036366383823e-05,2.8702101838581148e-05,2.9677964510943312e-05,2.284808832845985e-05,1.7331041645130084e-05,1.759293869341587e-05,2.9845450347434992e-05,2.965014170161371e-05,1.4169009072266455e-05,2.2087267263978e-05,1.4962337850886326e-05
578,578.0,0.990472589741506,1.0050010604254336,2.777760900227523e-05,1.1101114919880352e-05,2.072935958894084e-05,5.183894988310004e-06,1.002172615712341,0.9930164478424258,0.9969918527483633,0.9976770526093636,0.997079215627557,1.000560097293533,0.9917972746238597,0.999209215238754,0.9979027164421447,0.9906489949787308,0.999519036835913,0.9912489662063345,0.9908971529757844,0.9958623200738758,0.9970445648297205,1.0020916809849716,0.9956103406881399,0.9953737806631576,0.9950216551359308,1.0036901871576542,0.9949151962193676,0.9949335025832159,0.997171392019055,1.0041515795197642,1.0047784926269094,0.9942632494978071,0.9943451698764981,1.002340393339897,0.9925012411390309,1.0020432048643757,1.1999553719132339e-05,1.9059968019240804e-05,2.126416582225864e-05,2.319823598395366e-05,2.3192195305161042e-05,1.4419406176330355e-05,2.1734784456193145e-05,1.5321578461792187e-05,2.463495120863262e-05,2.7031659072774284e-05,2.505972769127694e-05,2.6583782392710612e-05,2.3637539493199288e-05,2.3309599058558527e-05,1.1101114919880352e-05,1.3956075989190985e-05,2.4394596198991642e-05,2.0659820995140967e-05,2.527194142992364e-05,1.528310452131711e-05,2.6620541538640417e-05,2.7529491988403143e-05,2.098145288289335e-05,1.6270441428221584e-05,1.653573164330271e-05,2.777760900227523e-05,2.7605027213383945e-05,1.3149846916253596e-05,2.0366448253155498e-05,1.3930395886036988e-05
579,579.0,0.9904488923585201,1.0050378140143743,2.542664759157349e-05,1.0054098580586935e-05,1.9226339246237817e-05,4.538541978110758e-06,1.002277470095049,0.9931249924815011,0.9969957785875573,0.9976818231762273,0.9970856594366383,1.000680533451014,0.9919047578307857,0.9993315992096408,0.9979104023426558,0.9907556865412737,0.9995233048887838,0.9913548715535992,0.9910056443757833,0.9958679071069069,0.9971249231521179,1.0022077771797222,0.995613533942884,0.9954957719019397,0.9950226506828793,1.0038097868457205,0.9949135756828835,0.9949298022858188,0.9972996613016631,1.0042770011286404,1.0049048520671822,0.99426049248224,0.994342690677553,1.0024550055437833,0.9926107025731822,1.0021597210651687,1.1444768452546727e-05,1.779454839700817e-05,1.938456662694218e-05,2.1139680934115197e-05,2.1158716137399578e-05,1.36811866784239e-05,2.0185155138887872e-05,1.4456836050471136e-05,2.250279135598712e-05,2.5048133450034885e-05,2.291672814048163e-05,2.4611418282896982e-05,2.196609556624136e-05,2.1263929001038443e-05,1.0054098580586935e-05,1.3424381240734385e-05,2.2260991623244015e-05,1.9004893718449167e-05,2.307409982675551e-05,1.491282796769981e-05,2.432888498463526e-05,2.5164227112418625e-05,1.9209374559238038e-05,1.5951222583577495e-05,1.6225619702825745e-05,2.542664759157349e-05,2.526584688664682e-05,1.2584378087677664e-05,1.8953582646119854e-05,1.3394546062476655e-05
580,580.0,0.9904229810370737,1.0050778281653052,2.346862892707772e-05,9.1090389603728e-06,1.7914411344071213e-05,3.95685763358566e-06,1.0024302521280262,0.9931515994047095,0.9969597126104829,0.9976483350118269,0.9970476901999539,1.0008444186447913,0.9919219517115051,0.9994969720574628,0.9978629735610016,0.9907539879091207,0.9994634378568893,0.991353937115752,0.9910174315748751,0.9958314444003877,0.9971775846774021,1.0023717180351208,0.9955757900445642,0.9955212616740676,0.9949847246657153,1.0039771809675226,0.9948772762046355,0.9948944516292041,0.9973273916637264,1.0044480784827856,1.0050778281653052,0.9942267264168221,0.9943084589325678,1.0026168703642475,0.9926385796541877,1.0023236855000899,1.0956682111248816e-05,1.7105617302048887e-05,1.76175122732607e-05,1.9218325958313378e-05,1.9243885977672752e-05,1.2989416851775407e-05,1.916878579230421e-05,1.36414892827129e-05,2.0507787560747807e-05,2.346862892707772e-05,2.0936744072761312e-05,2.3073539731484956e-05,2.0800837549869975e-05,1.9318126955088054e-05,9.1090389603728e-06,1.294492664559575e-05,2.0215283148630677e-05,1.7958554061542567e-05,2.0951250427409624e-05,1.4566034247956919e-05,2.2080732850097873e-05,2.2831384605194994e-05,1.8046433460126316e-05,1.563251157527541e-05,1.5892405996845355e-05,2.307756583474472e-05,2.293064120757555e-05,1.2109941508750592e-05,1.8124057296306166e-05,1.2914198149344023e-05
581,581.0,0.9903961391728148,1.005120862858239,2.1676599452991705e-05,8.444927984962117e-06,1.6727874649132015e-05,3.296695612434381e-06,1.002362648327488,0.9930593554021064,0.9968510870749148,0.9975302244761617,0.9969312216087725,1.0007742086382254,0.99181801780311,0.9994262932384678,0.997739605086255,0.990624930996524,0.999333714123869,0.9912273743629847,0.9909079898903063,0.9957146465404605,0.9970839011953879,1.002304234748947,0.9954572008415224,0.9954197468014429,0.9948657496609509,1.0039112715431209,0.9947601362159751,0.994780845406715,0.9972248012837043,1.00438394585666,1.0050137718329168,0.9941094569470457,0.9941915107095696,1.002545379285514,0.9925439371350911,1.0022556230233726,1.1000119404430072e-05,1.6519618972830204e-05,1.5940120937502647e-05,1.7398334449683343e-05,1.741586182109329e-05,1.28784202145311e-05,1.8119471920439877e-05,1.351018717986176e-05,1.8587861117860388e-05,2.1676599452991705e-05,1.9041695015074602e-05,2.134911885832056e-05,1.9517551754692187e-05,1.7481045927860826e-05,8.444927984962117e-06,1.2745206314128534e-05,1.8293863963493896e-05,1.7007253018088674e-05,1.8958906024712033e-05,1.4191794322292483e-05,1.9985107607065083e-05,2.0667629284589844e-05,1.6970995066205976e-05,1.5087757955734836e-05,1.5309841895312124e-05,2.088433264754235e-05,2.0751795504600203e-05,1.2000848949225966e-05,1.7372920798286305e-05,1.272705111054737e-05
582,582.0,0.9903696501613921,1.0051621910978714,1.976140817652841e-05,7.860668724365363e-06,1.5807357524309802e-05,2.4336378968071382e-06,1.0022879987474513,0.9929052813620522,0.9967855665026596,0.9974705543528886,0.996867336821522,1.0006944216341025,0.9916560845721977,0.9993415568460441,0.9976778011478473,0.9904500337821088,0.9992773200200368,0.991054628558698,0.9907413461816016,0.9956487728597775,0.9969854504362236,1.0022288041672274,0.9953887676978325,0.995259717146249,0.9947967573441082,1.0038291915527766,0.9946870805926521,0.9947052263014857,0.9970597751244856,1.0042981832241151,1.0049277282387405,0.9940338273456751,0.9941166159039938,1.002473586277535,0.9923847953106673,1.002180350983711,1.2141748246359647e-05,1.5326819471688026e-05,1.4438395123605463e-05,1.576141844503759e-05,1.5770001302012046e-05,1.4071180171160522e-05,1.665660846302063e-05,1.481209803832305e-05,1.6844993973535552e-05,1.976140817652841e-05,1.729933568184849e-05,1.947920934459109e-05,1.7880220268576363e-05,1.583683763004045e-05,7.860668724365363e-06,1.3412714615729265e-05,1.6571803228962256e-05,1.5724167364219042e-05,1.717483956722598e-05,1.4458441940478882e-05,1.8107720213070844e-05,1.8720588556855704e-05,1.579910548543222e-05,1.4996460102948522e-05,1.517058075350882e-05,1.8918467357300525e-05,1.880007424083409e-05,1.2931215543052957e-05,1.607446265346346e-05,1.341914104551894e-05
583,583.0,0.990344797398454,1.0051959641450678,1.8092517888780087e-05,7.1462386262268985e-06,1.4849135635474004e-05,1.959973915630919e-06,1.0022085763056485,0.9928082104202242,0.9967777491046306,0.997468267263333,0.9968595847221859,1.000604647727684,0.9915558750928282,0.9992459836282094,0.9976688710215149,0.9903447973984542,0.9992682172714535,0.9909499098270876,0.9906397096397512,0.9956433691056952,0.9969228457987779,1.0021482587918982,0.995384841648819,0.9951586829364969,0.9947953360505513,1.003756466356884,0.9946892980904383,0.9947082435432673,0.9969564277036219,1.0042337887748207,1.004865178462458,0.994042876926119,0.9941250042857492,1.0023939224514562,0.9922862229301029,1.0020996619783553,1.289148814643883e-05,1.397253784421196e-05,1.3090704213337986e-05,1.4284745105836616e-05,1.4279957585655173e-05,1.4932000283359501e-05,1.5244750895571423e-05,1.5767952217752775e-05,1.525521360905501e-05,1.8092517888780087e-05,1.5678750605316842e-05,1.7845342148437416e-05,1.6345603064340714e-05,1.4361879485388457e-05,7.1462386262268985e-06,1.3626386092592618e-05,1.5036331040787388e-05,1.4566377666453104e-05,1.5590179229468606e-05,1.4173307310818145e-05,1.6438815937736075e-05,1.6981692310698948e-05,1.492481662191947e-05,1.437089925412189e-05,1.4491635538614086e-05,1.717705599069547e-05,1.7075983790824434e-05,1.3491877613136104e-05,1.4690778948433243e-05,1.3648249998211067e-05
584,584.0,0.9903230125292757,1.0052163332606934,1.6885859247455334e-05,6.638307558904134e-06,1.3877917010872091e-05,1.7977643975799456e-06,1.0021810603058234,0.9928551814931581,0.9968737137884742,0.9975713433403723,0.9969622661172094,1.000577794277034,0.9916165183203014,0.9992183537617787,0.9977754322176434,0.9904214776401078,0.9993789247779808,0.9910233919149152,0.9907047973125374,0.9957458115182864,0.9969679203810351,1.0021253163524095,0.9954885401093544,0.9952159448355802,0.9949013657949893,1.0037454651132625,0.9947975643972273,0.9948178049147335,0.9970214887645213,1.0042309768805482,1.0048636179161872,0.9941545294705021,0.9942365903573941,1.0023682327467272,0.9923424223370189,1.002076832267739,1.2397611489358442e-05,1.3343880377296115e-05,1.1857306947318372e-05,1.2936906737593334e-05,1.2927174191593231e-05,1.446480623681652e-05,1.4497126800174527e-05,1.5287527149201407e-05,1.3825272439829306e-05,1.6885859247455334e-05,1.4272656081147651e-05,1.6654325392686584e-05,1.5430802534456767e-05,1.3010355580140127e-05,6.638307558904134e-06,1.2934044284137762e-05,1.363113151416787e-05,1.429377044800352e-05,1.4138387951687393e-05,1.3345319379990167e-05,1.4908901579904243e-05,1.5396119390354543e-05,1.4939082463163306e-05,1.3570363506485308e-05,1.3701387174992182e-05,1.5580684465773136e-05,1.5493918574626203e-05,1.2921805910633303e-05,1.409028918023426e-05,1.29623857380376e-05
585,585.0,0.9903063201976394,1.0052174497056134,1.7140452640829303e-05,6.938695780225715e-06,1.374659453891356e-05,2.0748439938477083e-06,1.0022185779323896,0.9929174871431025,0.9969385063250081,0.9976354073822541,0.9970286688936931,1.000619257814913,0.9916889449571685,0.9992615507524377,0.9978458010154599,0.9905095900955758,0.999454071832632,0.9911103080692323,0.9907822820769085,0.9958106537208226,0.997027249012001,1.0021665735328447,0.9955487547206509,0.9952786941509046,0.9949599819158124,1.0037800196447546,0.9948529590068568,0.9948733183658867,0.99707471245837,1.0042628603199393,1.004894714412767,0.9942064904533214,0.99428898600129,1.002407287125952,0.9924064516341873,1.0021180109332177,1.234487441639807e-05,1.4309243231660568e-05,1.0730656670005284e-05,1.170816162253221e-05,1.1702123734300359e-05,1.4757854649217488e-05,1.530245416104641e-05,1.5559878118800718e-05,1.2521354339699208e-05,1.7140452640829303e-05,1.2975834125465356e-05,1.6901238160279417e-05,1.609326719539529e-05,1.1774651598837068e-05,6.938695780225715e-06,1.321852081696438e-05,1.2335586583448465e-05,1.5976071242464938e-05,1.2793995786785633e-05,1.3918069808044105e-05,1.3492454256154673e-05,1.3936865339797902e-05,1.7032397145941234e-05,1.4542087343346522e-05,1.4755600456659402e-05,1.4097733823940258e-05,1.4018979312319896e-05,1.31416393742487e-05,1.5115335057392589e-05,1.326175937520588e-05
586,586.0,0.9902968932969544,1.0051934647406942,1.9481580997665335e-05,7.646742473793758e-06,1.4663652076206606e-05,3.2479673959667298e-06,1.0023533000284144,0.9930348263743479,0.9970158396918398,0.9977183921691306,0.9971092541672697,1.0007610699510419,0.9918136800342922,0.9994062512937734,0.9979265626125589,0.9906438025031543,0.9995339483154372,0.9912448532843118,0.9909108804310475,0.9958961884984907,0.9971456536271909,1.0023115597049899,0.9956339909407098,0.9953950874507465,0.9950449378245767,1.0039188016687,0.9949396732142701,0.9949616266912933,0.9971868722529414,1.0043981743536803,1.0050288564889043,0.9942927760952452,0.9943758188800461,1.00254906805508,0.9925233456437739,1.002262612155103,1.531732048677307e-05,1.4989963884196617e-05,9.814738437913584e-06,1.0683325920256511e-05,1.0702706700040577e-05,1.8562676011196802e-05,1.5742100225019333e-05,1.9419086478491663e-05,1.1510481454035192e-05,1.7093123971392e-05,1.2061213570205309e-05,1.6857734635182203e-05,1.6398422727865463e-05,1.075915864191489e-05,7.646742473793758e-06,1.6977985772796443e-05,1.1278603454171876e-05,1.7062884127100033e-05,1.1698737942974633e-05,1.8041390377299987e-05,1.2327104980729353e-05,1.2730670207623874e-05,1.8364631846424254e-05,1.913755449850424e-05,1.9481580997665335e-05,1.2858473321259141e-05,1.2788994803132913e-05,1.675892653837463e-05,1.580432547446181e-05,1.7038902325402705e-05
587,587.0,0.9902969047206293,1.0051385296268003,2.1849980473465828e-05,7.884990068729564e-06,1.532307142989024e-05,3.69729974775114e-06,1.002446438518658,0.9931266282635167,0.997102820798331,0.9978166964381198,0.9972063258490358,1.0008670309110443,0.991919169187375,0.9995155258503142,0.998027304292233,0.9907619920634859,0.9996377186688076,0.9913617651467089,0.9910221793222925,0.9959954372800776,0.9972502617723135,1.0024206533850801,0.9957345814261571,0.9954930962085486,0.9951459969899271,1.0040285217936855,0.9950417258380704,0.9950667418927573,0.9972892124227147,1.0045081703221286,1.0051385296268005,0.9943940185039767,0.9944773655775259,1.0026514775448123,0.9926244977855295,1.0023714691042036,1.6929301095800602e-05,1.4399029331496657e-05,1.0212818475319756e-05,1.1163028738689921e-05,1.119911488309803e-05,2.04796694082006e-05,1.5158329172744488e-05,2.1333869173221515e-05,1.2224588011538171e-05,1.673507130959918e-05,1.3141621604149338e-05,1.647432505220186e-05,1.5804484964096943e-05,1.1237233227553645e-05,7.884990068729564e-06,1.8981075977755957e-05,1.1775279300896045e-05,1.643492446310241e-05,1.2175884924002946e-05,2.0174169114126085e-05,1.2694077988322652e-05,1.2981497314251046e-05,1.7678413508780405e-05,2.143950156477914e-05,2.1849980473465828e-05,1.314236937720398e-05,1.3076897005826421e-05,1.868453742798547e-05,1.5181833179275897e-05,1.904422676049286e-05
588,588.0,0.9903085273620739,1.005053641881052,2.0355683487351095e-05,8.723114897093429e-06,1.6096027127554424e-05,3.0239445609748983e-06,1.0023453306649528,0.9931161282553105,0.9970976143866666,0.9978084716996934,0.9972015468853516,1.0007573099689318,0.99191419965819,0.9994029057360136,0.998026537377362,0.990768309137998,0.9996437649304469,0.9913672588228253,0.9910213288126074,0.9959867384079019,0.9972087125244696,1.0023125699417497,0.995725009034012,0.9954935964078215,0.9951339226968787,1.0039180216311696,0.9950248808355759,0.9950493056517434,0.9972946487580385,1.0043973772473107,1.005028129748651,0.9943702778339106,0.9944544488192454,1.0025451871254447,0.9926139084347888,1.0022629627560788,1.5807759000268485e-05,1.6065769518241984e-05,1.141235171065955e-05,1.2399616999557104e-05,1.2499744908961166e-05,1.9071184154264016e-05,1.7343341863714593e-05,1.9911803782234804e-05,1.367872088845807e-05,2.0114444219780386e-05,1.475925592149611e-05,1.971903939491977e-05,1.826961007792898e-05,1.2565675593973896e-05,8.723114897093429e-06,1.764907427282369e-05,1.3170905835247954e-05,1.825673267544648e-05,1.3563259752716774e-05,1.8801743711748857e-05,1.4051729675286598e-05,1.4261873621400928e-05,1.952262650562618e-05,1.998319182332641e-05,2.0355683487351095e-05,1.4487173868122435e-05,1.4407248370078044e-05,1.735679554850605e-05,1.6965121920004794e-05,1.7706219827394114e-05
589,589.0,0.9903339341146966,1.0049671840455856,2.4681720212097707e-05,1.001056323816118e-05,1.7010318221494638e-05,3.9901411097276065e-06,1.002223477741052,0.9930061950915672,0.997019658804623,0.9977273267363668,0.9971182927703313,1.0006174051905983,0.9917998370448966,0.9992562877084209,0.9979440206052212,0.9906504720829428,0.9995668259084445,0.9912506224749597,0.9909046714070805,0.9959021608268402,0.9971011097497624,1.002184642295002,0.995642795740603,0.9953873564917977,0.9950525631277739,1.0038007921146619,0.9949428083502039,0.9949667656922356,0.9971895298642255,1.004282743620788,1.0049143237314007,0.9942914204837509,0.994375416448892,1.0024164275658918,0.9925024383995121,1.0021351162387344,1.5720742582609307e-05,1.92412250013952e-05,1.1427242267460665e-05,1.2223593107170286e-05,1.243360840872495e-05,1.8944664077177136e-05,2.0996609969307316e-05,1.9923936884980205e-05,1.353548158024147e-05,2.4681720212097707e-05,1.4481388168332591e-05,2.4169897180657923e-05,2.217535538816141e-05,1.2516221581844695e-05,1.001056323816118e-05,1.7386503499411275e-05,1.3124818382037158e-05,2.1664851086641248e-05,1.347947110263238e-05,1.839607570827201e-05,1.3970765018309582e-05,1.4186030792696461e-05,2.3069350383862494e-05,1.937372958260279e-05,1.9681682871135594e-05,1.4376590761952204e-05,1.4290212442574539e-05,1.7069841093236e-05,2.031643712180095e-05,1.744093714935239e-05
590,590.0,0.9903752978719069,1.0049143849187925,2.4990342600478118e-05,9.96011710001543e-06,1.674878176239251e-05,4.1719241671743566e-06,1.0022117706428846,0.9928538193309713,0.9969373176619116,0.9976434400367654,0.9970334128739526,1.000597215067049,0.9916383846439633,0.9992317618189855,0.9978588982468548,0.9904738429491529,0.9994850414823487,0.9910754325707304,0.9907395681919974,0.9958185560965293,0.9970180328671295,1.0021744347709882,0.9955632454490937,0.9952326938234152,0.9949751693228944,1.003796037716431,0.9948637158040459,0.9948846091597661,0.997039538118484,1.0042811083477827,1.0049143849187925,0.9942159051357263,0.9943003398130051,1.0024045888435442,0.9923422856587669,1.002124563081335,1.5482715700940477e-05,1.947094900644638e-05,1.1059678082222237e-05,1.1871871502440977e-05,1.2067561570286995e-05,1.8653332736758145e-05,2.1260975300661853e-05,1.972727658806684e-05,1.3127401830013313e-05,2.4990342600478118e-05,1.4048185525033468e-05,2.4474309785712602e-05,2.2438318198541017e-05,1.2134969967864959e-05,9.96011710001543e-06,1.695934492812231e-05,1.2703897561350571e-05,2.1845207283790994e-05,1.3057201964926807e-05,1.764755235360212e-05,1.3534837664980558e-05,1.37505885142583e-05,2.3231418319462916e-05,1.833897865862449e-05,1.8578709297739464e-05,1.3958060120952168e-05,1.3878559450660599e-05,1.6667866063379325e-05,2.0532639086461624e-05,1.7010586107980263e-05
591,591.0,0.9904347915271132,1.0049207425447069,2.3386747596210638e-05,9.356859483751573e-06,1.5966523844714293e-05,3.4572497549494316e-06,1.0021925252253723,0.9928094537580117,0.9969409358572938,0.997650308850321,0.9970398700192468,1.0005777801906288,0.9915945781597215,0.9992117903941123,0.9978702600785606,0.9904347915271133,0.9995033981302692,0.9910365993456612,0.9906972536918198,0.9958261503491771,0.9969999387775378,1.002154765720192,0.9955730448632923,0.9951871102660101,0.9949852872645174,1.00377858514257,0.9948751427263355,0.9948976020747745,0.9969934539320144,1.0042631529513293,1.0048963883209037,0.9942245092261552,0.9943098438222181,1.002385911982608,0.9922977176580261,1.002105419418519,1.4361823656575116e-05,1.7929906135630963e-05,1.1286847735091682e-05,1.219470204641106e-05,1.2354486061293603e-05,1.7274321893730628e-05,1.9708995450663866e-05,1.8285196491940664e-05,1.3448927636649828e-05,2.3386747596210638e-05,1.4458879530399598e-05,2.2879359876440855e-05,2.0858675507083354e-05,1.2397044661055583e-05,9.356859483751573e-06,1.5670661605210603e-05,1.2867356241489228e-05,2.0109533656716694e-05,1.3225991901701828e-05,1.6165300229103407e-05,1.3674437378823434e-05,1.3901467606142026e-05,2.1295767806892693e-05,1.6723561303233093e-05,1.692959128562975e-05,1.4123834910657964e-05,1.4053885435204658e-05,1.5419152322632405e-05,1.89362172491488e-05,1.571618264591323e-05
592,592.0,0.9905110380380853,1.0049728319499365,2.4229524099374632e-05,1.0445826720743335e-05,1.6427809178694892e-05,3.3598217471318286e-06,1.0022966904618766,0.9929272420885826,0.9969779671294754,0.9976937554918939,0.9970802229469056,1.0006896423122422,0.991717137656854,0.9993233856464393,0.9979092896919517,0.9905628795928392,0.9995403848982513,0.9911633035200585,0.9908223116398515,0.9958737697746601,0.9971032049074423,1.0022802707729215,0.9956245431237962,0.9953242566088552,0.9950390607129607,1.0039212459658866,0.994930910338424,0.9949557628388439,0.9971389177211858,1.0044187252426124,1.0050527454473337,0.9942815382736409,0.9943669871684107,1.0024994127575737,0.9924232336031054,1.002230852301857,1.468380633434245e-05,1.813516331998478e-05,1.1915847705905758e-05,1.2895875667347445e-05,1.3026904142083961e-05,1.7524342245709793e-05,2.0195276283596243e-05,1.851993840603329e-05,1.4137650798015798e-05,2.4229524099374632e-05,1.51835943379967e-05,2.372728376277111e-05,2.1468163095431056e-05,1.3128822438112294e-05,1.0445826720743335e-05,1.6181892615070006e-05,1.3455977325471133e-05,2.014227219900638e-05,1.376257209101255e-05,1.6448575821267142e-05,1.4155424484861655e-05,1.440496093740415e-05,2.0988650261642468e-05,1.6879623202031354e-05,1.7036052081341837e-05,1.451909648328244e-05,1.447425196911838e-05,1.5837667321520587e-05,1.9116775762031332e-05,1.621246344833657e-05
593,593.0,0.9905884606200294,1.0050474974067332,2.6787561567180415e-05,1.3027734328156293e-05,1.8275558194472568e-05,3.574610622521239e-06,1.0023372079811015,0.9930219066388033,0.996999121439088,0.9977167128212969,0.9971009378029418,1.0007312749486066,0.9918148476427306,0.9993672605782858,0.9979228140071472,0.9906668211549862,0.9995481941709099,0.9912671720471232,0.9909241335519858,0.9959007849387218,0.9971617505766869,1.0023328223149912,0.9956521845617554,0.9954122547615931,0.9950679112623961,1.0039747446892757,0.9949610332991345,0.9949876830386016,0.9972270895092163,1.004473482915329,1.0051070917109186,0.9943126510566938,0.9943980402546205,1.0025443244830934,0.9925195317966738,1.0022829686300405,1.6608436424416196e-05,1.9613739372509313e-05,1.3048795025317797e-05,1.4352605250841756e-05,1.4391375360891248e-05,1.9762661758773107e-05,2.2208477913773942e-05,2.0858267219509547e-05,1.553164818826503e-05,2.6787561567180415e-05,1.6582448563133785e-05,2.6282030010868197e-05,2.3722209938477658e-05,1.4655022448187682e-05,1.3027734328156293e-05,1.87671334792707e-05,1.4936092549302188e-05,2.158058168657949e-05,1.521165610438201e-05,1.8789866493839122e-05,1.561878930234382e-05,1.5968238259219212e-05,2.224591269935946e-05,1.9081882479158697e-05,1.9174552394750503e-05,1.5901920126346954e-05,1.588691062697949e-05,1.8136045148596434e-05,2.0759801937147207e-05,1.8774349176599673e-05
594,594.0,0.9906479325525123,1.0051215831873483,2.7129142159864894e-05,1.3194840575084409e-05,1.8591741003870292e-05,3.540268471416223e-06,1.0023721083746213,0.9930602395814214,0.997076401097031,0.997794934132313,0.9971778763180447,1.0007585585789058,0.9918550107452728,0.9993958885062045,0.997993977242256,0.990715088859916,0.9996174116081471,0.991314094052759,0.9909671117463776,0.9959772644664273,0.9972052399316539,1.0023574150515702,0.9957335020007853,0.9954390947571715,0.9951517271404786,1.0039962946362682,0.9950495168606471,0.9950830960310902,0.9972498319843108,1.004491007502741,1.0051215831873481,0.9943996265445206,0.994485623994194,1.0025751339717548,0.9925591613127208,1.0023076060426022,1.6934825713017723e-05,1.9455815711760205e-05,1.3194840575084409e-05,1.4679414667709906e-05,1.4690024556855184e-05,2.0209035790752316e-05,2.232177934977905e-05,2.1330715142913926e-05,1.5860534746544914e-05,2.7129142159864894e-05,1.6959388379846026e-05,2.6616986214793516e-05,2.3958021361336287e-05,1.4995534229481987e-05,1.372559473264475e-05,1.939724403182659e-05,1.5264262467278653e-05,2.147686782816249e-05,1.5506484616525505e-05,1.9401189857459587e-05,1.5882911853310837e-05,1.629059996364013e-05,2.2179377521773092e-05,1.9649986432032887e-05,1.9712904249690757e-05,1.607964553852065e-05,1.6082495143934398e-05,1.862151962337674e-05,2.0746257932369373e-05,1.939882972382193e-05
595,595.0,0.9906703271151005,1.0051763059579435,2.5681162022483494e-05,1.241566854577602e-05,1.794817009743855e-05,3.5336711520028436e-06,1.0022503061080177,0.9930150485346861,0.9970359138526167,0.9977475302822015,0.9971318368308668,1.0006239166175885,0.991807057142536,0.9992599325686652,0.9979472567167096,0.9906703271151005,0.9995713126587846,0.9912683216703602,0.990919903965775,0.9959242308849745,0.9971226560367153,1.0022173262743195,0.9956766895150457,0.9953762843640065,0.9950933863030574,1.003839438542199,0.9949855026882604,0.9950165292442311,0.9971757738520147,1.004324055890017,1.0049525836614355,0.9943293851616585,0.9944173553019984,1.0024431072922186,0.9925112042942671,1.0021668931705718,1.7232710885375855e-05,1.8524209248373505e-05,1.241566854577602e-05,1.379874219121476e-05,1.3840529890678615e-05,2.071422667266554e-05,2.1207080058310715e-05,2.1941847296633614e-05,1.4909363724414942e-05,2.5681162022483494e-05,1.588213429659527e-05,2.5191384395191448e-05,2.2745460017235957e-05,1.4125973146672379e-05,1.335238440456864e-05,1.9613427288467622e-05,1.4339279464705762e-05,2.031730105235129e-05,1.4543347067960595e-05,1.941303706673517e-05,1.488623137258235e-05,1.5261475703253436e-05,2.0956853235149666e-05,1.9588337121572817e-05,1.9623938366715685e-05,1.5022113582825961e-05,1.5026723816581245e-05,1.894813213502544e-05,1.97195657034052e-05,1.962246314963369e-05
596,596.0,0.9906444847550291,1.0052103719603267,2.7713384313373704e-05,1.2524095060379089e-05,1.852538248144262e-05,4.1611810620003975e-06,1.0022232798527362,0.9930072557878479,0.997016258313757,0.9977320975716453,0.9971193979105378,1.000602189798222,0.9918049429428063,0.9992391441922864,0.9979436795836298,0.9906734156185864,0.9995739017279575,0.991272875018677,0.9909206669771219,0.9959079180967539,0.9971076195653641,1.0021963629237274,0.9956623458528858,0.9953684262439939,0.9950806981712222,1.0038299615835307,0.9949746351756308,0.9950082429744139,0.9971677089405221,1.0043176436753527,1.0049465294880775,0.9943216476076565,0.994408995886504,1.0024197834780348,0.992505589597091,1.0021457096589597,1.7539518582053407e-05,2.0475466912382153e-05,1.2524095060379089e-05,1.3849940965110404e-05,1.3926624914578768e-05,2.1341675742615375e-05,2.3211379825703386e-05,2.2738129215715166e-05,1.4852912583626596e-05,2.7713384313373704e-05,1.5537322955573797e-05,2.7197998453965083e-05,2.4726131420683143e-05,1.4201844936028662e-05,1.4186220831708228e-05,1.9848884447896754e-05,1.4283777293370065e-05,2.195702454567331e-05,1.4430290937759159e-05,1.9354968678073794e-05,1.4808116589191426e-05,1.520660858096885e-05,2.231606071862246e-05,1.942626350205657e-05,1.9423356636673024e-05,1.4855663267668825e-05,1.4849687136737188e-05,1.929546436475445e-05,2.1819300200754835e-05,1.986336082958081e-05
597,597.0,0.9905911145902071,1.005226859830215,2.9763546896242227e-05,1.2335360715204566e-05,1.8438708414455554e-05,4.93961834308557e-06,1.0022204608735785,0.9929841155544391,0.9970407530701829,0.9977588481226851,0.9971504953273348,1.0006090755493766,0.9917815446339423,0.9992458757455589,0.9979867980898163,0.9906498788896603,0.9996234743537921,0.9912500904195969,0.9908970826908937,0.9959400896795838,0.9971128791288179,1.0021995587803338,0.9956963371994221,0.995351865566774,0.995115419513791,1.003839404925174,0.9950093688629764,0.9950414376826546,0.9971653415371177,1.0043309667976799,1.0049614833116824,0.9943581025310084,0.9944449317230287,1.002421125435164,0.9924815776159407,1.0021492984025395,1.6284407755988153e-05,2.237785784685014e-05,1.2335360715204566e-05,1.356629278534876e-05,1.3665145868250925e-05,1.9926308503166608e-05,2.5197496621195457e-05,2.1298448403067144e-05,1.4468718880187045e-05,2.9763546896242227e-05,1.4949800634328152e-05,2.9223168223583848e-05,2.668497233224592e-05,1.3897948419757534e-05,1.4292299330020285e-05,1.8383444031529254e-05,1.387003065598884e-05,2.372546487384166e-05,1.3960881314688376e-05,1.782443254477684e-05,1.4342448444297161e-05,1.4756839288924403e-05,2.3850649810888353e-05,1.7852257822477446e-05,1.7830878957011816e-05,1.4325858153254973e-05,1.4307896968487888e-05,1.790097637545168e-05,2.389972278826655e-05,1.8397697188344857e-05
598,598.0,0.9905388929062113,1.0052288482033267,2.86427524247021e-05,1.1302880578186885e-05,1.7628165728769265e-05,5.0420256656403285e-06,1.0022643995765814,0.992882896804241,0.9970532237519417,0.9977701189561359,0.9971648407320309,1.000651472911032,0.9916672794035706,0.9992868598120596,0.9980076941594773,0.9905388929062114,0.9996508932389743,0.991139734229009,0.9907827650488612,0.9959546296742088,0.9970887873470423,1.0022345907137566,0.9957160655004824,0.9952289752893555,0.9951369231855132,1.003876620845354,0.9950339411508717,0.9950688519274671,0.9970355957996854,1.0043613046287962,1.0049911920997188,0.9943853275345296,0.9944709090520353,1.002463662533035,0.9923675294252184,1.0021850231874312,1.5565436326307676e-05,2.1774212672170495e-05,1.1302880578186885e-05,1.244125520412227e-05,1.2516563097467114e-05,1.899191858103299e-05,2.4427488855587804e-05,2.0235147822731644e-05,1.3222184561879598e-05,2.86427524247021e-05,1.3632042252973944e-05,2.8122119251383727e-05,2.5806775287983826e-05,1.2765543716549003e-05,1.3809352725136525e-05,1.7833015904451594e-05,1.2758826297664777e-05,2.330874981047783e-05,1.2856617797320158e-05,1.768445436838024e-05,1.3217086720851117e-05,1.3611485825921428e-05,2.355428649007587e-05,1.801263446164861e-05,1.8014153848331055e-05,1.3214405526799996e-05,1.319773866035942e-05,1.7179937353492164e-05,2.3301478337857496e-05,1.7844427101230736e-05
599,599.0,0.9905102817167042,1.0052194157153793,2.816236534065789e-05,1.0362878121049965e-05,1.720052845280044e-05,5.30969610014121e-06,1.002368198095098,0.9929263297681243,0.9971205480672489,0.9978354504635464,0.9972340918069136,1.000755330810168,0.991713406801117,0.9993935451729785,0.9980748455908455,0.9905883829047459,0.9997181090233738,0.991189491871953,0.9908302734099652,0.9960281740120813,0.9971664442177581,1.0023422485731814,0.9957931439064146,0.9952760423165126,0.9952173246993291,1.0039828041354164,0.9951200336912603,0.9951624703004596,0.9970817486708874,1.0044690673835224,1.0050990880749286,0.9944724780834524,0.9945572177724301,1.0025657636593484,0.9924111174527421,1.0022918778885628,1.5214135451384531e-05,2.1538722937195055e-05,1.0362878121049965e-05,1.1452781570488892e-05,1.1483894838371399e-05,1.8447870835686153e-05,2.408705652832625e-05,1.9576569243748388e-05,1.2091577954275597e-05,2.816236534065789e-05,1.2448237321762143e-05,2.7663785808131167e-05,2.5482028732802563e-05,1.18069797350264e-05,1.3728033235841899e-05,1.789014852381943e-05,1.1852624328100517e-05,2.3215890038169522e-05,1.1976143459036734e-05,1.8259449222181676e-05,1.23347414959734e-05,1.2734360428230724e-05,2.366012152824372e-05,1.8959758199161454e-05,1.8984072540313447e-05,1.2348263964683481e-05,1.2337858464420092e-05,1.6919368976230034e-05,2.3100813871160226e-05,1.7895320889540536e-05


==> data/bounded_voltage_bias_voltages744a_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9920503732289022,1.006496031223605,0.0013341823241620188,0.0001246468349427284,0.0006525448303029503,0.00042702829285101436,1.002575391446895,0.9946990952414713,1.001807056524128,1.003041565177845,1.0022178982895678,1.0006821513907,0.9940723240389843,0.9992602678777224,1.0027795101503236,0.9920503732289022,1.004144211633828,0.9930070835643192,0.9926037715939522,1.0011132492345942,0.9998515379675416,1.0030060403262357,1.0007872371616842,0.9990594401711758,1.00000124380398,1.0050957719905755,1.0000863455515039,1.0000990034081303,1.0017701701544885,1.0055913467206972,1.006496031223605,0.9993674388419922,0.9995702654173192,1.0026901408222642,0.9943815078964225,1.0028879767352046,0.00018861049068454969,0.00045478680273481606,0.0009560096272141127,0.0010285354749621988,0.0010339278992687012,0.00020616464561195265,0.0004465659423890082,0.0002165259222251032,0.0010352975231905173,0.0005123068797971168,0.0010187236345473233,0.0004918723107038718,0.0004900446129940949,0.0011208454963936066,0.0002228145467672396,0.0003203133813927838,0.0011730828165772262,0.0002249423662249548,0.0012235918265623975,0.0002502966535094994,0.0012749704251726322,0.001299343796671484,0.0001246468349427284,0.00026112755139576785,0.0003841099104497121,0.0013341823241620188,0.0013288618119762744,0.00019617668306715321,0.00043870554952273657,0.00031896116797692153
1,1.0,0.9919979826715926,1.0067586576935885,0.0012098521141882734,0.0001135074734968671,0.0005921573041251154,0.0003867613268528901,1.0026000555254835,0.9947125415510487,1.0018110664248843,1.0030508901064732,1.0022278233131348,1.0007056389773636,0.9940970083921713,0.9992837453491881,1.002795217242436,0.9920874130468675,1.0041676553936008,0.9930452408363015,0.992631357525408,1.00112241818384,0.9998683964255747,1.0030306654100638,1.0007992723820562,0.9990853940768926,1.0000138112491785,1.0051266387080275,1.000099913254591,1.0001130781673038,1.0018030742948978,1.0056256561982553,1.0065323509847506,0.9993801227902582,0.9995841900389053,1.0027137652417195,0.9944038081334198,1.0029122076766908,0.00017225640183449396,0.00041262905204928813,0.0008661415893414699,0.0009323721111427103,0.0009371879959256253,0.00018820421299386392,0.0004047896964819276,0.00019745149444674902,0.0009387425289003743,0.0004638327697300015,0.0009244341656241727,0.00044530202845871505,0.00044402387056787065,0.0010160838334243544,0.00020213642347755736,0.0002921368442239424,0.001063657101513469,0.00020434615859985902,0.0011095318464940445,0.00022903995805458616,0.0011562113175825205,0.0011784860625896165,0.0001135074734968671,0.00023883563776907747,0.00035020789766183067,0.0012098521141882734,0.0012050748060780877,0.00017945159255401832,0.00039789802301705527,0.00029089411553104
2,2.0,0.9919668318310224,1.0069127485956828,0.0010950072930874348,0.00010389967101733056,0.0005363617215390024,0.00034968609630096925,1.0027364219151884,0.9947087048862044,1.0018828850617714,1.0031277842848971,1.0023113392233978,1.0008428231968431,0.9941019226252163,0.9994182229974141,1.0028917897619734,0.9921103274783293,1.0042763490829978,0.9930694233120405,0.9926402707581737,1.0012075793136137,0.9999444233968137,1.003169915312338,1.0008884394190947,0.9990870875777526,1.000106287474148,1.005264182225021,1.0001946342653942,1.0002075117012683,1.0018035891793744,1.0057613625208774,1.0066693081182247,0.9994783145566173,0.9996823677828712,1.0028491329804659,0.994400447998492,1.003051206892058,0.00015637567483880354,0.0003749157691232699,0.0007836773954692243,0.0008437031074774175,0.0008480286469221915,0.00017077296706055248,0.0003673958313266845,0.00017910026788148882,0.0008495192463158879,0.00042034355594625826,0.0008368206282733727,0.00040348034045197955,0.00040280779049947836,0.0009194606686454934,0.00018288902515816246,0.0002650208072005546,0.0009625724947926694,0.00018624259203735494,0.0010041249184754642,0.00020804438553943244,0.0010464209864479925,0.0010666595869167075,0.00010389967101733056,0.00021684671959894508,0.0003176470303640417,0.0010950072930874348,0.0010906860895929622,0.00016302407159285028,0.00036146360901666286,0.00026390047509940314
3,3.0,0.9919532809142285,1.0069821962558627,0.0009910973337054893,9.477989140721213e-05,0.00048580450781487907,0.0003161815455726407,1.002833825682674,0.994710094490508,1.0019389901809417,1.0031979916233582,1.0023793103203638,1.0009493807123886,0.9941102008935819,0.9995253562831663,1.002965251939629,0.9921216218347682,1.004352126610076,0.9930827348972349,0.9926483541047252,1.001276050290445,1.0000036478549432,1.0032690814587235,1.0009572801457345,0.9990954738464115,1.0001753146605248,1.0053555955160183,1.0002636145288017,1.0002763842938698,1.0018111937018883,1.005849634810689,1.0067581491513544,0.999547206162636,0.9997511688266314,1.002952597421203,0.9944067150313196,1.003150245630088,0.0001420204670422724,0.000340319622775359,0.0007091916597280181,0.0007635260357151402,0.0007674124367005491,0.0001550514699173544,0.0003332189695608958,0.0001625640886079178,0.0007687553085095858,0.0003808566219009605,0.0007572951309261379,0.0003655179451381388,0.0003652405852044679,0.0008320831287130335,0.0001654736885232318,0.00024044005909757798,0.0008711126500454467,0.00016941529489375833,0.0009087429687518963,0.00018912677097261446,0.0009470732536932566,0.0009654420625522265,9.477989140721213e-05,0.00019715570074592764,0.0002884481518570557,0.0009910973337054893,0.0009871843058568976,0.0001481509243863983,0.0003280064692577698,0.0002394322382597835
4,4.0,0.9919536901282465,1.0069908930001037,0.0008974462682066068,8.60971697175071e-05,0.00044014894978315134,0.0002861787265872509,1.0029549412750844,0.9947242527242649,1.00197386857351,1.0032423512776683,1.002422326301225,1.0010752487660404,0.994133127063966,0.9996507967992126,1.0030136366366875,0.9921511947331864,1.0044036583804037,0.9931126846752208,0.992674450518035,1.0013213717478278,1.0000710138963018,1.0034012455533732,1.0010032880852553,0.9991198432159026,1.0002219666042225,1.0054911385609469,1.0003109628286964,1.0003232600936625,1.0018351758065773,1.0059882635632977,1.0068989187854687,0.9995987934125519,0.9998012094419572,1.0030790636229023,0.9944272448928536,1.0032818265800385,0.00012886505615656435,0.0003086576434054216,0.00064240405453417,0.0006915475800970847,0.0006950695057194792,0.0001406957719700803,0.0003020680554892331,0.0001474765994113312,0.0006962586254580561,0.00034515492630411,0.0006857707228698456,0.0003312234238744217,0.00033108148269909646,0.0007536137844053682,0.0001498906453044875,0.00021797599403604252,0.000788861441216465,0.00015373977431358543,0.000822941796867219,0.00017180944203703489,0.0008576157607689058,0.0008742386751016008,8.60971697175071e-05,0.0001791923395363703,0.0002618796137612798,0.0008974462682066068,0.0008939103744877332,0.00013448564828997685,0.0002974232680503059,0.00021707304940515716
5,5.0,0.9919644196801126,1.0069627311543807,0.0008139481032165758,7.866412048397756e-05,0.00039934748238520354,0.0002594837686447489,1.0030076634418303,0.9947380528664116,1.0019701915419224,1.0032434440786748,1.0024233645016236,1.0011305692511543,0.9941514566448088,0.9997059734065419,1.0030149643379225,0.9921727710095845,1.0044061214100979,0.9931331186538805,0.99269177766042,1.0013253565136617,1.0000967820499942,1.0034581013965396,1.0010126304987024,0.9991468034174941,1.0002322492059055,1.0055528838839216,1.000319802083716,1.000331500333125,1.0018593418240822,1.0060513041529198,1.0069627311543807,0.9996062914411133,0.999810157576358,1.0031345838944508,0.9944448424706572,1.0033386126662716,0.00011738299624888773,0.00027984264672615227,0.0005829623155940233,0.0006274885142229321,0.0006306532075304143,0.00012805864471723266,0.00027385843224066354,0.0001341833619207583,0.0006317896884596437,0.0003128645983945814,0.0006222220576906684,0.0003002236664791128,0.0003001303538269303,0.0006837320704733191,0.00013610652019238931,0.00019801986492753773,0.0007155387458945818,0.0001397085006524781,0.0007464362226273403,0.00015599820901794924,0.0007778028184618681,0.0007927855118606787,7.866412048397756e-05,0.00016257443419730755,0.0002373549995606351,0.0008139481032165758,0.0008107208017142062,0.00012248122832568634,0.00026969394632139304,0.00019719788957618006
6,6.0,0.9919818297768626,1.0069216030446684,0.0007393401054656323,7.175155601450967e-05,0.0003630997011919856,0.00023535904033623385,1.0029124698870702,0.9946841295058443,1.0018546540298876,1.0031212970772492,1.0023037803147885,1.0010335820660226,0.9940927356594861,0.9996080715022208,1.0028959811084541,0.9921168847712197,1.00429084867829,0.9930773265927086,0.9926314423485983,1.001202014074565,1.000000584191756,1.0033592706162635,1.0008915140778722,0.9990817069790682,1.000110878516382,1.0054555022194789,1.0001972515944946,1.0002103403387754,1.0017907449002836,1.0059537327609813,1.0068654768964294,0.9994847044852568,0.9996885060134505,1.0030378813190965,0.9943825627205143,1.003239614737317,0.00010854526261609502,0.0002532198420257429,0.0005299327273161374,0.0005702244005554626,0.0005731060829032335,0.00011816870961391221,0.00024787782003827483,0.00012373536652601308,0.0005741911273810769,0.00028315549361146355,0.0005654460666029903,0.0002717183821420564,0.0002716295977524084,0.0006212680655451132,0.0001240529120784074,0.00018154582643857168,0.0006500434237556413,0.0001266817392940551,0.0006780790795775357,0.00014311512619089972,0.0007064933004015616,0.0007199729060425261,7.175155601450967e-05,0.00014885396729248044,0.0002163708451595836,0.0007393401054656323,0.0007363793684120584,0.00011316186060639257,0.00024412804559834498,0.00018080202880138397
7,7.0,0.9920022806255331,1.0068914009969416,0.0006706168609344223,6.52057897851327e-05,0.00032967726650828106,0.00021318167169199597,1.002903834423142,0.9946629945139349,1.0017739125714054,1.0030378168546654,1.0022223266820047,1.0010287391865123,0.99406704641184,0.999601366938801,1.002813358979098,0.9920857700494063,1.0042080052677893,0.993046924519566,0.9926017580044812,1.0011178626902715,0.9999626577606655,1.0033515047646364,1.0008095166716242,0.9990602646602229,1.0000291361861768,1.0054528444673447,1.0001136030194477,1.00012596563431,1.0017629379287323,1.0059512091922171,1.006863653373295,0.9994020071045706,0.9996052182216514,1.0030309230126164,0.9943589609916833,1.0032319764498077,9.986253525556227e-05,0.00022913133515873249,0.000480958152879485,0.0005173392690968198,0.0005199863701689315,0.00010857424386120191,0.0002243699500770638,0.00011364087179220225,0.0005209371168402239,0.00025636547918237275,0.0005129104462548889,0.0002460186517202719,0.00024586397462511285,0.0005636259039124766,0.0001128413823735192,0.00016595663036048688,0.0005896857271455398,0.00011477332276208826,0.0006151021698781798,0.00013107975610191877,0.0006408402901656306,0.0006530149467307682,6.52057897851327e-05,0.0001361902202962021,0.0001971912372845922,0.0006706168609344223,0.0006679169162864652,0.0001040496641438413,0.00022097681016069174,0.00016529197001360397
8,8.0,0.99202213243316,1.006896017337176,0.0006074844387188203,5.918908399362212e-05,0.0002990341802629099,0.00019274560121583287,1.0029957000069796,0.994587539814549,1.001809575368949,1.0030763944514958,1.002264684614042,1.0011161485084517,0.9939917199909818,0.9996854983455213,1.0028591697552234,0.99202213243316,1.0042627344919957,0.9929828612775424,0.9925303851724997,1.0011604282199775,0.9999816086657632,1.0034436265313147,1.0008518469644843,0.998972126438258,1.0000700802009652,1.0055357337302977,1.0001546392834453,1.0001687319151424,1.0016729910723827,1.0060274781897502,1.0069401036471042,0.9994417883902322,0.9996448282865853,1.0031214238088804,0.9942820309502753,1.0033240774841732,9.180447020106278e-05,0.00020733159373074634,0.00043557231977483303,0.0004685277154058152,0.00047100051545507056,9.97001811650991e-05,0.00020309721772889967,0.00010422410581236692,0.00047203511305670304,0.00023221995607191923,0.0004649828718766362,0.00022287284719263502,0.00022256873900460263,0.0005105067206898156,0.00010254801379211882,0.0001516652150596165,0.0005341333733929771,0.00010395806387796464,0.0005571743074059508,0.00012010411888685074,0.0005804923667287092,0.000591503040965988,5.918908399362212e-05,0.00012471087827557623,0.00017995018865614332,0.0006074844387188203,0.0006050406342363605,9.556710816645243e-05,0.0002000037169065608,0.00015105649165738508
9,9.0,0.9920377454067791,1.006959344391346,0.0005510839667473174,5.358642978657116e-05,0.0002720844268487127,0.0001741291268063993,1.003021097312134,0.9945771243502167,1.0018211574939246,1.0030949702106526,1.0022857154783047,1.0011408564832518,0.9939868496787991,0.9997075952551424,1.0028884178307258,0.9920364997909508,1.0043026795210566,0.9929973961387504,0.9925308258700994,1.0011773485972333,0.9999912384642095,1.0034667530819517,1.0008689502153711,0.9989603248233173,1.000086453997605,1.0055571361330362,1.0001704970891168,1.0001849297748222,1.0016651580925524,1.0060454215790504,1.006959344391346,0.9994579002987922,0.9996608275474741,1.0031482576741073,0.9942712408774119,1.0033475281767628,8.614580754923535e-05,0.0001875862377838353,0.0003948702356556725,0.00042499557171457136,0.0004273100790324806,9.35272354625467e-05,0.00018378846744741665,9.754910817168119e-05,0.0004286227168260531,0.00021026779381822083,0.0004226184210740204,0.00020183102085988367,0.00020142250264974088,0.0004630812064342435,9.381265589870876e-05,0.00014042808714022015,0.0004845504556613219,9.408587283495559e-05,0.0005054615228881147,0.00011171312053556252,0.0005266052252377693,0.0005365648082661858,5.358642978657116e-05,0.0001157997529632977,0.00016586101049877408,0.0005510839667473174,0.0005488808210844607,8.965611950376475e-05,0.00018096482178933706,0.00013986173014542036
10,10.0,0.9920454797534268,1.007091066930969,0.000500012571851871,4.856437235007306e-05,0.0002480771057915438,0.00015693109895988385,1.0030152258816978,0.9945951767299934,1.0018059267660309,1.0030778487035361,1.0022699630985439,1.0011330743993976,0.9940038956756587,0.9996984921758062,1.00286707451111,0.9920473547315085,1.0042734532923983,0.9930077483068445,0.9925463044064211,1.001162544701314,0.9999915118173748,1.0034615245343077,1.0008547142961688,0.9989833877401291,1.0000718448236947,1.00555606795559,1.000154250057054,1.0001681753636298,1.0016949674949356,1.006042842132567,1.0069556639441184,0.9994392460616895,0.9996431543785492,1.0031414432296544,0.9942888892137339,1.00334269905783,8.199986792436316e-05,0.00016973971568087047,0.0003580558297980655,0.0003857173801086986,0.0003877939095493192,8.91351563176969e-05,0.0001663630142859735,9.274816355079984e-05,0.0003892719257227008,0.00019040850605675803,0.0003840529123150229,0.00018279366698513593,0.0001823387442431075,0.000420204888479797,8.623248933452118e-05,0.00013152738870218932,0.00043967813292863824,8.520854563693342e-05,0.0004586323053997288,0.00010539713637590927,0.000477787481893961,0.0004867896840342006,4.856437235007306e-05,0.00010908233093332677,0.00015448679777951306,0.000500012571851871,0.0004979987518921724,8.552144370760844e-05,0.00016378191248849774,0.00013098814741885917
11,11.0,0.9920416956801389,1.0072440395097297,0.0004531001586416097,4.410221385537502e-05,0.0002259230934114172,0.00014120699403607774,1.00315016515938,0.9945760680859812,1.0018525529619318,1.0031217953187808,1.0023195186136955,1.0012631748396645,0.9939854694549309,0.9998255104495928,1.0029231586634917,0.9920416956801388,1.0043355750668723,0.9930017567115168,0.992531272629535,1.0012139792637078,1.000047819129146,1.0035977264265332,1.000908559256597,0.9989622290236672,1.000128638651554,1.0056951248869377,1.0002122170260512,1.000228190150169,1.001666614309435,1.006182889727576,1.0070967808256437,0.9994993406955741,0.9997043880774837,1.0032745408975008,0.9942614563007611,1.0034789059430542,7.757839775869277e-05,0.00015362225746024528,0.00032428411986774224,0.0003495176700914622,0.0003513771558194979,8.436087681489159e-05,0.00015064599992555686,8.760707981289086e-05,0.00035284671996989835,0.00017249139380292455,0.00034822115940984964,0.0001656053985063715,0.00016511909363753363,0.0003807521190399035,7.906598235574519e-05,0.00012289520193791803,0.00039842001692073497,7.727564808968013e-05,0.00041559102185171124,9.938519541679775e-05,0.0004329277679849037,0.0004410611629578939,4.410221385537502e-05,0.00010282186287093173,0.00014401730391388207,0.0004531001586416097,0.0004512623207392473,8.107231822263163e-05,0.0001482840769125534,0.00012238110775343976
12,12.0,0.9920240785495194,1.0073569091268564,0.000411074192068677,4.027642360549241e-05,0.00020539043913377387,0.00012782390621184488,1.0033808117349479,0.9945732868145722,1.0019335595647647,1.0032079314029554,1.0024051364691735,1.001491629962491,0.9939839401698882,1.0000511175121887,1.0030099074087815,0.9920426305493686,1.004423013861883,0.9930016331628071,0.9925303741623531,1.0013021393067452,1.0001538828203638,1.0038315034832894,1.0010031975126852,0.9989672769792904,1.000228823425939,1.0059454356288007,1.000318174831224,1.0003384668569764,1.0016743539489872,1.0064412021783766,1.0073569091268564,0.9996129084782737,0.9998179521827878,1.0035058362221811,0.9942632577630313,1.0037127871831952,7.148458738835278e-05,0.00013921372120389067,0.0002944484525949661,0.00031737743080282037,0.00031901210807655376,7.771995556660439e-05,0.00013657056603918092,8.066100353469611e-05,0.000320325286958337,0.00015632974955860195,0.0003160703366588941,0.00015009650148452037,0.0001496794062149798,0.0003456545156758475,7.231802726820581e-05,0.00011264974953071069,0.0003615930191673404,7.026602707551075e-05,0.00037713327595820657,9.145221251335642e-05,0.0003928410018159759,0.0004001740703313387,4.027642360549241e-05,9.459799648349927e-05,0.00013189645052166218,0.000411074192068677,0.00040941250759383876,7.474157905477643e-05,0.00013446150822985149,0.00011218151103652529
13,13.0,0.9919956143464437,1.0073844216883976,0.0003741478808795961,3.690606238554364e-05,0.00018695281215742263,0.00011651356903522278,1.003341429371544,0.9945447718807675,1.0019150518153006,1.003192126632931,1.002385217668993,1.0014444220717311,0.9939485445983951,1.0000006613038523,1.0029828954347924,0.9919956143464436,1.004386710716867,0.992956071568121,0.9924925390198176,1.0012860710926963,1.0001262606354782,1.0037877586163264,1.0009850434182521,0.99893293933585,1.0002099252423224,1.0058860905298013,1.0002964722022376,1.0003152252653178,1.001636610649846,1.0063732555774616,1.007286981941138,0.9995887488429619,0.999794325079309,1.0034622284722023,0.9942381619486427,1.0036690931411383,6.50385567042751e-05,0.0001262637948793206,0.0002685990889454445,0.00028948583666204647,0.00029086199977655674,7.066376081173785e-05,0.00012392273668370714,7.33445838059375e-05,0.00029203094171457436,0.00014178789186670109,0.0002880688279820448,0.0001361443168293891,0.0001358302493220412,0.0003150861276491071,6.627548781591522e-05,0.00010228997188077624,0.0003293560874270451,6.394050693503193e-05,0.00034340673907336553,8.305415363450282e-05,0.00035769645047384547,0.00036431709570988394,3.690606238554364e-05,8.589485006579117e-05,0.00011962944911377947,0.0003741478808795961,0.0003726500929294775,6.797497665810762e-05,0.00012204700939054487,0.0001018688367165881
14,14.0,0.9919611105422811,1.0073457187276893,0.0003397190796120992,3.452166007296606e-05,0.0001700397398614241,0.00010566678812036542,1.0032968021675623,0.9945916453913111,1.0018634209436443,1.0031406893816301,1.0023291856690708,1.0013930028397626,0.9939938899022243,0.99994573959688,1.0029211188855562,0.9920368294250691,1.0043192655945603,0.9929990011088852,0.9925376590616974,1.0012312719593632,1.0001153255991222,1.0037489268176274,1.0009265132032013,0.9989904383273102,1.0001503920360073,1.0058517121897972,1.000235263964264,1.0002523274930328,1.0016954433808782,1.0063443564741195,1.0072602795104384,0.9995293628286476,0.9997351927649191,1.0034177345582893,0.9942903496178163,1.0036297779965941,5.94874515943269e-05,0.00011500730443446378,0.00024418674414391817,0.00026316150532587477,0.00026434967858650604,6.451627830049658e-05,0.0001129479909615718,6.6898874127151e-05,0.0002654219857546267,0.0001289908592336769,0.00026182730645198847,0.00012388239568078834,0.00012371883562962136,0.0002863381534177431,6.030645323822467e-05,9.31946549932672e-05,0.0002991773721658006,5.884668771524974e-05,0.0003118830934706981,7.566873744279637e-05,0.00032486073208206555,0.0003308584092268462,3.452166007296606e-05,7.815782789609035e-05,0.00010868213422626293,0.0003397190796120992,0.0003383742133770793,6.212523485987919e-05,0.00011126720535840701,9.28133364622376e-05
15,15.0,0.9919273599321087,1.0072760406848893,0.00030738687913076763,3.233455991030255e-05,0.00015428878480243854,9.528110178450514e-05,1.0032046373395682,0.9945024989557508,1.0018206781866141,1.0030961946439112,1.0022820562493262,1.0012833727584363,0.9938975520480887,0.9998287260010641,1.0028722567068946,0.9919471048257733,1.004271588824528,0.9929063334200936,0.9924433739326269,1.0011787357887656,1.0000299875303564,1.0036402615733526,1.0008716294125672,0.9988980881431864,1.0000937241383265,1.0057418934970892,1.0001739204750644,1.0001897928736196,1.0016021417950827,1.0062312774856128,1.0071467500062516,0.9994632284120952,0.9996700619145695,1.0033188186481388,0.9941993891058711,1.0035212916758973,5.463396545483806e-05,0.00010484008960580926,0.00022094108437332362,0.00023812609623795791,0.00023921514057123028,5.912462908321504e-05,0.00010296935878293942,6.119499008532306e-05,0.0002402297423128404,0.00011724587384243352,0.00023708392425307638,0.00011262647381479782,0.00011264504036543066,0.0002590942446076789,5.45700851702111e-05,8.511852191343598e-05,0.00027071256109313413,5.4284112149001034e-05,0.00028220431347710656,6.91314539550756e-05,0.0002939437297915606,0.0002993731165973057,3.233455991030255e-05,7.126167563557724e-05,9.889527541186086e-05,0.00030738687913076763,0.0003061694911142046,5.7020335288010666e-05,0.00010151059584348312,8.47761842012243e-05
16,16.0,0.9919016516419299,1.0072106280001552,0.00027814886783459984,2.9432081463023588e-05,0.0001397073513884503,8.615047790096096e-05,1.003279454165211,0.9944469857295251,1.001852549893747,1.0031285504590304,1.0023148249812954,1.0013530845748635,0.993841596024472,0.9998957892682532,1.0029121131784426,0.9919016516419298,1.0043156788778624,0.9928609950995007,0.9923896060281252,1.001208731812436,1.0000386938817758,1.0037037526663426,1.0009032403618383,0.9988335695529597,1.000126923213098,1.0058065840029216,1.0002092670886356,1.0002268033019241,1.001530112863072,1.0062948739829407,1.007210628000155,0.9995006118101295,0.9997070246585187,1.0033892290505757,0.9941426288464795,1.0035852838411927,4.967911374773648e-05,9.499059002006469e-05,0.00019991997204358588,0.0002154852183662829,0.00021647967811339372,5.3722201209935525e-05,9.326705867947079e-05,5.5558984323425474e-05,0.00021744367467052347,0.00010609568939326507,0.0002146937973801115,0.00010191550457329958,0.00010198891666893127,0.00023445147314309555,4.938049392227066e-05,7.724162294661209e-05,0.00024496371717166267,4.929490725253098e-05,0.0002553586997283243,6.274937103818315e-05,0.00026598113998011505,0.0002708963060130192,2.9432081463023588e-05,6.462758240837362e-05,8.963866381742023e-05,0.00027814886783459984,0.00027704484164652873,5.184778801800441e-05,9.198690067354571e-05,7.693568540617529e-05
17,17.0,0.9918894203526251,1.0071761386375901,0.00025193577104640533,2.669483210442905e-05,0.00012700787582765825,7.761935280416719e-05,1.003195200054712,0.9944500614031236,1.0018558044345414,1.003126425719163,1.0023114933794532,1.0012486783082515,0.9938457226888123,0.9997872960372493,1.002911351055775,0.9919189058304179,1.004322088529785,0.9928779592299493,0.9923960176054372,1.0011978390237684,1.0000012078261138,1.0035964859864963,1.0008852814677636,0.9988367408205493,1.0001046453139435,1.005689432918487,1.0001842441233564,1.0001977331274667,1.0015332990519599,1.0061719243691982,1.0070877983053748,0.9994737796968864,0.9996812244220138,1.0032904404302023,0.9941514197861794,1.0034784273872008,4.659174746235531e-05,8.597176480482094e-05,0.00018104608111342707,0.00019511035837006536,0.0001960535756898068,5.0114740853469164e-05,8.44103504187805e-05,5.1685049734771495e-05,0.00019697769194452507,9.599629543041207e-05,0.00019454265624973516,9.221399491729619e-05,9.229310123109215e-05,0.00021232827138657306,4.495725082013358e-05,7.155843322019421e-05,0.00022186065914547433,4.463448727282534e-05,0.00023129069057133806,5.8543552912408375e-05,0.00024090961832638202,0.0002453755867777626,2.669483210442905e-05,6.023216610148589e-05,8.28812464785649e-05,0.00025193577104640533,0.00025094868024429077,4.850554399170076e-05,8.328529246448705e-05,7.12867837447329e-05
18,18.0,0.9918886829645841,1.0071649006570855,0.00022968204027358846,2.4198024331304496e-05,0.00011806848376800781,6.870990077412059e-05,1.0032410602703874,0.99444700574182,1.001897873971265,1.0031708610721213,1.002357482751901,1.0012865079556375,0.9938449225121954,0.999821194475441,1.0029621283795973,0.991933333602965,1.0043806127001664,0.9928912446308554,0.9924000628951996,1.001244680305854,1.000029574068417,1.0036395243762875,1.0009332896585268,0.9988330501367575,1.0001538327210076,1.0057360954397176,1.0002366010953823,1.000249769009321,1.0015309223302926,1.0062195163708467,1.0071372245500338,0.9995314016222606,0.9997384987894812,1.0033322586856377,0.9941508929912038,1.003521525519278,5.0279123601340816e-05,7.781618679442821e-05,0.00016472592608520926,0.00017750438367244065,0.00017843381733274177,5.314602240099735e-05,7.639880836195757e-05,5.428768121658214e-05,0.0001793704749132221,8.685475478825416e-05,0.00017725506546716893,8.343313778527067e-05,8.352001507855349e-05,0.000193226365955946,4.228120276232901e-05,7.306457715251175e-05,0.00020200791562114282,4.041275685658884e-05,0.00021068917100699826,6.225205630790396e-05,0.0002195190623647548,0.00022368487818238028,2.4198024331304496e-05,6.41835746303795e-05,8.480620177505836e-05,0.00022968204027358846,0.0002288133971553465,5.196215250739913e-05,7.541511091799969e-05,7.28306277404364e-05
19,19.0,0.9918956019330739,1.007160659642477,0.00020931883553718174,2.2014033078333146e-05,0.00010947564501091144,6.103141101703548e-05,1.003243375411221,0.9944473893194548,1.0019201600892924,1.0032003137163394,1.0023835633451552,1.0012892240320466,0.9938459979347426,0.9998216903517716,1.0029874194282975,0.9919419803449478,1.0044073196195091,0.9928990154318789,0.992401556671219,1.0012739184128685,1.0000443211549366,1.0036501978783998,1.000964900274608,0.9988363184297535,1.00018672574526,1.0057536347978884,1.0002719157675244,1.0002881485678108,1.0015386237535182,1.0062409494984912,1.007160659642477,0.9995683017914897,0.9997763100996331,1.0033386333531826,0.9941536179498139,1.0035323487658359,5.222019574495503e-05,7.049479965527916e-05,0.00014982050609744184,0.0001614636891327174,0.00016232328425170675,5.454890692440975e-05,6.924758885535162e-05,5.535820977461857e-05,0.00016321234160960403,7.877050989432623e-05,0.0001613351233151093,7.566666994514224e-05,7.57007044736132e-05,0.0001757745739732732,3.959809105847612e-05,7.2975196571232e-05,0.0001838555956354862,3.666604531541314e-05,0.00019184014561136282,6.399078336199267e-05,0.00019994838771590008,0.00020382452373069428,2.2014033078333146e-05,6.610808190529846e-05,8.486887468036303e-05,0.00020931883553718174,0.00020854597008341483,5.3705275176148905e-05,6.830029300357447e-05,7.277211421492316e-05
20,20.0,0.9919063397133611,1.0071501738737219,0.0001896528106025019,2.02191445045102e-05,9.928916838511551e-05,5.5240168138546725e-05,1.0032216779304892,0.9944888215834031,1.0018859122893236,1.003163632806226,1.0023464993715023,1.0012715625328616,0.9938839245952278,0.9998028047689183,1.0029447227034862,0.9919672461410695,1.004355265708216,0.9929234714918959,0.9924376581679426,1.0012346853080976,1.0000418619948397,1.0036337939854139,1.0009223796683688,0.998883839467593,1.000141327709549,1.0057359373854642,1.000222700253437,1.0002363883479863,1.0015853878413257,1.0062252475005995,1.0071456593321764,0.9995166729043519,0.9997250567155646,1.0033192834979479,0.9941971973756144,1.003515368570215,4.754564373302012e-05,6.39766407936158e-05,0.00013575546700127184,0.00014628813542284073,0.00014710397402221452,4.963063746057493e-05,6.286408310147687e-05,5.036398217807465e-05,0.00014797005215087773,7.151133324873292e-05,0.0001463579872124762,6.870411849166403e-05,6.871004418379804e-05,0.0001592634154934084,3.5846983126694334e-05,6.627659178926364e-05,0.00016660676602287195,3.345462545088072e-05,0.00017384033311569744,5.8069806852968575e-05,0.00018119128493922175,0.00018471416092379972,2.02191445045102e-05,5.993667428942047e-05,7.689848506190074e-05,0.0001896528106025019,0.00018895161416986037,4.8858838261957784e-05,6.201597695366362e-05,6.609544099420582e-05
21,21.0,0.9919170587607128,1.0071322524152606,0.00017241964530760994,1.8988133566376853e-05,9.067200525212027e-05,4.9879593637301454e-05,1.0031761399911887,0.9944883069249136,1.0018928116753105,1.0031745285270803,1.0023538181437306,1.0012152890065755,0.9938819636997682,0.9997430996518136,1.002956331277417,0.9919714459250891,1.0043690872805788,0.9929262054690191,0.9924409818642412,1.0012351329862523,1.000020372943629,1.0035713148998553,1.000917883140519,0.9988792677257902,1.0001348657123676,1.0056580553110712,1.00021151716223,1.0002221137577103,1.0015763076498625,1.0061383247020368,1.0070568575318928,0.999500778135534,0.9997100262782652,1.003266807167213,0.9941999572802588,1.003452812187627,4.3945438781341434e-05,5.849791068857297e-05,0.00012330465183805277,0.00013283412663831599,0.0001336676683702574,4.627694838816193e-05,5.7585552104689005e-05,4.7168190665043276e-05,0.00013457268221449414,6.531428491028537e-05,0.00013322491887284577,6.28151439601054e-05,6.284478602324783e-05,0.0001446949753585843,3.308316927020485e-05,6.11471805632041e-05,0.00015141210954761872,3.0949500294696e-05,0.0001579858547317468,5.37321409914458e-05,0.00016472375610051976,0.0001679503231153661,1.8988133566376853e-05,5.545161455782128e-05,7.079021922186269e-05,0.00017241964530760994,0.00017176452608222897,4.526683196440099e-05,5.6763464017073014e-05,6.098440941743511e-05
22,22.0,0.9919239215303957,1.0071087170276525,0.00015659969669237544,1.8506134414003035e-05,8.291152190854648e-05,4.481539387924334e-05,1.0031301781132986,0.9944379681252916,1.001893799154694,1.0031718041673703,1.0023509884577964,1.00115986687718,0.9938286014495804,0.9996855518706103,1.002956256691615,0.9919239215303958,1.0043704558813311,0.9928794047663223,0.9923904257978959,1.0012299822284276,0.9999741503436287,1.0035062560722514,1.0009127753329143,0.9988120803541459,1.0001291420578342,1.0055862601555394,1.0002024833434062,1.0002125158771697,1.0015011803958738,1.0060549378025232,1.0069715575897602,0.9994845946663308,0.9996951118476322,1.0032120249330654,0.9941433857017042,1.0033885681363963,4.076944817738594e-05,5.3986669654255795e-05,0.00011186385737325451,0.00012049820401517498,0.00012129801253790605,4.3199339801804496e-05,5.33223135269805e-05,4.4174602969859366e-05,0.0001221790105515356,6.009757624911458e-05,0.00012099074345254675,5.78757457698402e-05,5.801620473548217e-05,0.0001313185906910977,3.0614629276457286e-05,5.651643210718573e-05,0.00013743891018782437,2.9193137235075032e-05,0.0001434121873283504,4.9826313444575274e-05,0.0001495782608802908,0.0001525229629352841,1.8506134414003035e-05,5.1416295418884224e-05,6.52926114599689e-05,0.00015659969669237544,0.00015599051969048168,4.204888718707463e-05,5.2427608403553955e-05,5.637075108877043e-05
23,23.0,0.9919242541619373,1.007081389471459,0.00014174048564134754,1.7630079938309643e-05,7.547541220302686e-05,4.022311193213885e-05,1.0030730129628442,0.9944508561254405,1.001927106950175,1.0032129944148043,1.002390068113755,1.001101818430657,0.9938452643651681,0.9996244118516303,1.0030012728055804,0.99194903074375,1.004420707750271,0.9929026422473075,0.9924100457783395,1.0012658258502685,0.9999720467408585,1.0034457930510785,1.0009470548639208,0.9988373117758506,1.0001614909325083,1.0055351193440167,1.0002363309386262,1.0002470155726202,1.0015375360114165,1.006009264211914,1.0069254974527404,0.9995152490260538,0.9997264967248065,1.0031548935042354,0.9941648891532566,1.0033290648812394,3.745104445723387e-05,4.9451725479723196e-05,0.00010122773795116706,0.0001090356595171809,0.00010975673363279739,3.991611883455388e-05,4.889626711090802e-05,4.087218300439783e-05,0.00011056938907214712,5.482334036993475e-05,0.00010951898002581803,5.282157765186453e-05,5.309185927154262e-05,0.00011882247105485187,2.790040435042621e-05,5.2015700046768474e-05,0.00012437449067277556,2.7162822383517183e-05,0.00012979199213484444,4.613492214604411e-05,0.00013538058243055517,0.00013806148595116842,1.7630079938309643e-05,4.768696870226726e-05,6.023861239239893e-05,0.00014174048564134754,0.0001411852692297364,3.878983270836745e-05,4.803727169663117e-05,5.1876358231526816e-05
24,24.0,0.9919200375319065,1.0070520915072394,0.00012849820276190552,1.6037188371845404e-05,6.86475987540778e-05,3.6297767493497434e-05,1.0030183711913854,0.9944537392846196,1.0019088472090467,1.0031734104075374,1.0023640451541198,1.0010333283550281,0.9938478096123119,0.9995552000809583,1.0029711482258863,0.9919552030225373,1.0043912115371267,0.9929061548331648,0.9924129121232638,1.0012398575595947,0.999943124078399,1.0033823275840859,1.0009178336249112,0.9988356362519173,1.000129814783843,1.0054607965996671,1.0002031975958352,1.0002134694585383,1.001528551531011,1.0059275332461588,1.0068421474191769,0.9994780035693016,0.9996898273914339,1.0030811776921096,0.9941662035505163,1.0032649958104398,3.434795525372419e-05,4.4801077795517465e-05,9.175947625307144e-05,9.882393178382875e-05,9.948394792435839e-05,3.6877335140017896e-05,4.429487130707698e-05,3.783791603600909e-05,0.00010027354982870853,4.961856199991954e-05,9.943913031220178e-05,4.780551060392426e-05,4.80728409730802e-05,0.00010767608360811497,2.5424994959278116e-05,4.79000842376038e-05,0.00011270500756078827,2.4650681370538526e-05,0.000117617266638807,4.274825027502387e-05,0.00012269987243141743,0.00012512877903936414,1.6037188371845404e-05,4.4271506275164454e-05,5.562660535515176e-05,0.00012849820276190552,0.00012799179907887725,3.575523141471785e-05,4.349555735656127e-05,4.776474667573565e-05
25,25.0,0.9919144162011331,1.0070226448955546,0.00011671174597591787,1.4523560336498497e-05,6.227687557366545e-05,3.3010798361572236e-05,1.0030769348718789,0.994420606994792,1.0019368916124456,1.0032096658890337,1.0023950786878781,1.0010871608676362,0.9938034733830575,0.9996026534041184,1.003006994931595,0.991914416201133,1.00442759626458,0.9928653243213317,0.9923723007410891,1.0012726044274396,0.9999612285687212,1.0034453138027335,1.000952378489274,0.998788538987446,1.000166139422568,1.0055243837296115,1.0002410335554472,1.0002519990137029,1.0014770979796865,1.0059890868842518,1.0069040576731303,0.9995199143239506,0.9997313661430758,1.003142559294566,0.9941267738684446,1.003328114228672,3.112704630220089e-05,4.054556855367057e-05,8.330504835770917e-05,8.97519635354831e-05,9.033502633107936e-05,3.337047569241312e-05,4.0083168983029185e-05,3.4234345691220866e-05,9.111102992236742e-05,4.491904798804141e-05,9.049684830912407e-05,4.327345179199159e-05,4.3495205872093e-05,9.774827726981579e-05,2.3050696665713292e-05,4.336334055745469e-05,0.00010230501610047178,2.231663295514709e-05,0.00010675799382526764,3.8723715517014936e-05,0.00011139987612056108,0.0001136081126198878,1.4523560336498497e-05,4.0113359755534865e-05,5.040187519716481e-05,0.00011671174597591787,0.00011626180863591821,3.237315074148082e-05,3.9356989008713454e-05,4.324188859697689e-05
26,26.0,0.9919097645351208,1.0069948713969656,0.00010593517391967334,1.3336329774509511e-05,5.649849723079671e-05,2.995478554466543e-05,1.0030868345622808,0.9944632432069008,1.0019249103683903,1.0031954219871426,1.0023826878898943,1.0010949830394709,0.9938466420657439,0.9996076436736993,1.002995457207415,0.9919572222178887,1.0044147508438777,0.9929113359108377,0.9924216588739317,1.0012611817412005,0.9999803679575804,1.0034624658229856,1.000938527093826,0.9988405630917452,1.000150959503893,1.0055460047519218,1.0002230007467054,1.0002343817659023,1.0015327370410203,1.0060133465426193,1.0069282308355783,0.9994972857597256,0.9997102576636056,1.0031513817652855,0.9941697547472041,1.0033451276585188,2.819943018177302e-05,3.682271705238413e-05,7.55284358685963e-05,8.141213963781224e-05,8.19229488856951e-05,3.021612430642254e-05,3.6383840850474535e-05,3.100351301114564e-05,8.265707285801966e-05,4.072831562086756e-05,8.218132956538231e-05,3.923067241125266e-05,3.946424661019326e-05,8.865332171105205e-05,2.0888195249916882e-05,3.926178701087643e-05,9.280274000560405e-05,2.0379950207165595e-05,9.6853199696308e-05,3.5082853372503115e-05,0.00010109377895363493,0.00010312352092422315,1.3336329774509511e-05,3.634874840796007e-05,4.566714782268447e-05,0.00010593517391967334,0.00010553254190863883,2.932069036134375e-05,3.57706777546736e-05,3.9153472983114395e-05
27,27.0,0.991905376118069,1.0069705927720318,9.600530181055336e-05,1.226509491533442e-05,5.1329759317140336e-05,2.7026063810196983e-05,1.003115741776939,0.99448241160781,1.0019144833271751,1.00317887030382,1.002369055357004,1.0011190205735552,0.9938629257360436,0.9996295768939127,1.0029799884898107,0.9919673193238535,1.0043950405534354,0.9929250022360493,0.9924385978591775,1.0012491405417203,0.9999945391983682,1.0034906729372706,1.0009238188943839,0.9988677492460142,1.0001333979217129,1.0055690919717923,1.0002016076518359,1.0002128736343188,1.001567288744053,1.0060345823537151,1.0069470540004353,0.9994666195193433,0.9996807891940315,1.003175261331547,0.9941873110121464,1.003373183160898,2.576871792345052e-05,3.3467652892358555e-05,6.837576019274452e-05,7.37001276565177e-05,7.416651655193062e-05,2.7681750674159326e-05,3.30458252636457e-05,2.844835906630913e-05,7.485384057875373e-05,3.6939741448730924e-05,7.44654702400623e-05,3.557446377587511e-05,3.583728443057313e-05,8.026645909780306e-05,1.8934604560481272e-05,3.590734398695577e-05,8.404270627569234e-05,1.863818623619996e-05,8.772635899084145e-05,3.231283977993484e-05,9.159587753543857e-05,9.345661745884272e-05,1.226509491533442e-05,3.356884589417424e-05,4.201860008607481e-05,9.600530181055336e-05,9.563225754346539e-05,2.6831724555832512e-05,3.255135316340062e-05,3.581309692807351e-05
28,28.0,0.9918997743388507,1.0069516307813142,8.697831978951493e-05,1.1549986673446999e-05,4.6865724193819495e-05,2.418667694172477e-05,1.0031195810920255,0.9944554425152277,1.001917049207346,1.0031802847799192,1.0023719694171853,1.001113273153096,0.9938319784599918,0.9996209360372047,1.0029840128730478,0.991944824243782,1.0044026980194127,0.9929015425569936,0.9924098612497443,1.0012538567642013,0.9999850032328,1.0034909866845363,1.0009297928849756,0.9988290955823932,1.000142464757253,1.005572877261082,1.0002143908710601,1.0002255952378123,1.00153088783152,1.0060387150288497,1.0069516307813142,0.9994822457386396,0.9996964365233554,1.0031732505415494,0.9941568285619041,1.0033739516124918,2.387874027558402e-05,3.0473767478681005e-05,6.186385817175623e-05,6.668236804923085e-05,6.710380250177282e-05,2.5855425903175397e-05,3.0118439120567913e-05,2.6642392570799476e-05,6.772532068785568e-05,3.359375701452546e-05,6.737411044969263e-05,3.2353636183796744e-05,3.261895203111408e-05,7.263218601668509e-05,1.7403040899943923e-05,3.3504265287022015e-05,7.606208191499632e-05,1.72146631052786e-05,7.940469601017866e-05,3.062573229645309e-05,8.293610224551385e-05,8.463958940494237e-05,1.1549986673446999e-05,3.213365567314229e-05,3.9845070989696796e-05,8.697831978951493e-05,8.66291389663574e-05,2.502260314416221e-05,2.96950727263207e-05,3.341095023237753e-05
29,29.0,0.9918914825863394,1.0069390214194356,7.87904702036879e-05,1.0911295847602892e-05,4.2908579424275415e-05,2.1614609683793577e-05,1.0031158664760342,0.9944326794017275,1.0019431510099857,1.0032088954271474,1.002402661344552,1.001107914841732,0.9937996768228715,0.999612996719867,1.0030164322391875,0.9919122410862548,1.0044354175844945,0.9928681486899605,0.9923759031679531,1.001282852447193,0.9999815365988098,1.0034817130743385,1.0009614929471502,0.9987915086598437,1.000176301573363,1.0055537113408124,1.0002443805884023,1.0002550046800405,1.0014856699756491,1.006009609006518,1.006920547148743,0.9995074402339803,0.9997217557604592,1.0031656793571397,0.9941315052986096,1.0033647501928191,2.2460680549993247e-05,2.775137226498318e-05,5.60676607291007e-05,6.0471980045323484e-05,6.083652729261198e-05,2.4469927481179348e-05,2.7460563406763773e-05,2.529076101582711e-05,6.144849169491895e-05,3.0559694035940226e-05,6.117722134320089e-05,2.943389498744879e-05,2.968870721298895e-05,6.581357881769461e-05,1.601593929968094e-05,3.163543470097014e-05,6.890764454971512e-05,1.5917570793107265e-05,7.1922277263662e-05,2.9136828967198667e-05,7.512834415537833e-05,7.6675082197667e-05,1.0911295847602892e-05,3.074698090793813e-05,3.778645204848369e-05,7.87904702036879e-05,7.847273226666402e-05,2.3670041825110014e-05,2.7087136691208215e-05,3.152209013221286e-05
30,30.0,0.9918790242494083,1.0069306576172712,7.140383222209691e-05,9.88656124921909e-06,3.931414661398028e-05,1.933991736038114e-05,1.0030897133136496,0.9944101154963841,1.0019146070218434,1.0031784177266017,1.002373451590928,1.0010769932393861,0.9937685945842026,0.9995792708503102,1.0029883385449072,0.9918755241196197,1.0044032251506534,0.9928311396080404,0.9923438964962616,1.0012564209657249,0.9999538089664898,1.0034539352569356,1.0009345009803015,0.9987581306373147,1.0001486036606855,1.0055121984237576,1.0002144539730722,1.000226729427317,1.0014464333616129,1.0059584721476542,1.0068670813959169,0.9994708592433948,0.9996866716474893,1.0031341040651178,0.9941051729543716,1.0033363046823984,2.1391207223702416e-05,2.5109255585250433e-05,5.082764174018662e-05,5.491019004276925e-05,5.518042234109034e-05,2.351261356708146e-05,2.48458258783818e-05,2.4352619887410896e-05,5.578859333615082e-05,2.766726954186561e-05,5.5583474270027676e-05,2.664109047789061e-05,2.6864520315002867e-05,5.9658041834622636e-05,1.4630366708573388e-05,3.0038084197360726e-05,6.245685701364625e-05,1.4403026604028472e-05,6.518337319035487e-05,2.784801009217847e-05,6.808893344473907e-05,6.949023128774888e-05,9.88656124921909e-06,2.9423273348612858e-05,3.5846648811756506e-05,7.140383222209691e-05,7.111632167980736e-05,2.2845651106121746e-05,2.4509861813759657e-05,2.9920599607971207e-05
31,31.0,0.9918609227169306,1.0069236465397577,6.476531301865147e-05,9.185815841698312e-06,3.5924537046849425e-05,1.7352389627904494e-05,1.003154266809595,0.9943985528567494,1.001947201315204,1.0032162944548244,1.0024119104489262,1.0011455038510473,0.9937562261022015,0.9996472024264168,1.0030283202817365,0.9918609227169306,1.0044412943692005,0.9928151600035827,0.9923322763741467,1.0012988161936018,0.9999889453834604,1.0035269620423757,1.000978239001722,0.9987438366032548,1.0001930674669974,1.0055805777484983,1.0002603826734704,1.0002760431485018,1.0014291522668692,1.0060177319671144,1.0069236465397577,0.9995146379638468,0.9997305607667389,1.0031993691598926,0.9940972471226155,1.0034089641599988,1.9990360131477428e-05,2.2807369027145037e-05,4.604700868144911e-05,4.9802376074150345e-05,5.0000039117392684e-05,2.209807392014346e-05,2.2640179381845976e-05,2.287163003787362e-05,5.057503260408563e-05,2.5159606125363274e-05,5.039091929083078e-05,2.423396326613241e-05,2.443741152425563e-05,5.406043128754284e-05,1.3347053005492883e-05,2.8000412642208434e-05,5.6606304905553984e-05,1.3219941570677434e-05,5.908784323802777e-05,2.6156369567268455e-05,6.17276179089799e-05,6.299992732853881e-05,9.185815841698312e-06,2.7689807091086897e-05,3.353773965228218e-05,6.476531301865147e-05,6.450000593603321e-05,2.159824958597855e-05,2.2301645073621593e-05,2.7897664569694472e-05
32,32.0,0.9918376938408101,1.006915328661196,5.8695832169708617e-05,8.671566298984687e-06,3.263414307801387e-05,1.5654304782844165e-05,1.00309220539715,0.9944240329692657,1.0019451006354363,1.003215838492419,1.0024081153854518,1.0010764364821239,0.9937825964258536,0.9995787869118392,1.0030194833439932,0.9918821783454205,1.0044292680977582,0.9928352618273666,0.9923571917168242,1.0012922386828744,0.9999708777181011,1.0034529088072475,1.0009695058601844,0.9987728727172931,1.0001816186810848,1.0054995044745036,1.0002437232140349,1.000259056865634,1.0014621122132008,1.0059310570224291,1.0068345706508979,0.999491165677481,0.9997083832729075,1.0031301887812512,0.9941307097703671,1.0033353168677217,1.820677059325725e-05,2.0810072464483553e-05,4.171844104410929e-05,4.512585150919921e-05,4.529904381465097e-05,2.0052725295000664e-05,2.0713645432091328e-05,2.0719783429919312e-05,4.583896456661897e-05,2.2960376170371003e-05,4.567998314904219e-05,2.2145388154332758e-05,2.235143064849342e-05,4.897757797705599e-05,1.2117384201428441e-05,2.5485096962216475e-05,5.1284483810708156e-05,1.2261010650406214e-05,5.353395187256202e-05,2.382248539375403e-05,5.5930201504942325e-05,5.70834258158601e-05,8.671566298984687e-06,2.519578215649757e-05,3.0484396070522142e-05,5.8695832169708617e-05,5.8452721878467154e-05,1.963394131373712e-05,2.0380022431340762e-05,2.5391935560654156e-05
33,33.0,0.9918178233250735,1.00690397769334,5.321957078216716e-05,8.156120896425223e-06,2.9636056632997058e-05,1.4113058675721635e-05,1.0029549035181742,0.994370243783975,1.001944510407563,1.0032115209228285,1.0024034227308984,1.0009258824763203,0.9937279693911423,0.9994286942246978,1.0030130781372457,0.9918277113947969,1.0044201526303935,0.9927818802536846,0.9923034960872179,1.001288200148805,0.9998989554846199,1.003297311976656,1.0009614041833332,0.9987109578021474,1.0001723282599562,1.005328188532878,1.000229948938048,1.000246639484209,1.0013937757774414,1.0057513970072816,1.0066523148562925,0.9994709779953513,0.9996889875850946,1.0029809672441348,0.9940742577450223,1.0031804369720771,1.6616245899587342e-05,1.8988939272016635e-05,3.7757570285491646e-05,4.085846011496729e-05,4.1004465932157686e-05,1.8233656646032e-05,1.8867055309676663e-05,1.8808581748003902e-05,4.1494855834848004e-05,2.0885911265617467e-05,4.136516176632099e-05,2.0180872002192323e-05,2.0405703170488306e-05,4.432722821476818e-05,1.1039718581271747e-05,2.3242114839521785e-05,4.6424088498534044e-05,1.1335418966065148e-05,4.846994877760626e-05,2.1732766326995643e-05,5.065807656550317e-05,5.170032893187455e-05,8.156120896425223e-06,2.2973449720290327e-05,2.7744393117209616e-05,5.321957078216716e-05,5.298701872176762e-05,1.786734650986484e-05,1.858055949470758e-05,2.3156070797938712e-05
34,34.0,0.9918117893367774,1.006888100657306,4.825412751686561e-05,7.604090603964969e-06,2.689283945147417e-05,1.2739401394789298e-05,1.002867028509618,0.9943509214415426,1.001911326566755,1.0031794760677808,1.0023690274528267,1.0008289868753457,0.993708229440305,0.999331732114227,1.0029777298385583,0.9918117893367774,1.0043884869428301,0.9927675929463288,0.9922839563697793,1.0012540892641464,0.9998492862117487,1.0031994032017408,1.0009247935475718,0.9986922649589454,1.0001337424446421,1.0052202551332143,1.0001881563725197,1.0002082195286792,1.0013878171412947,1.00563593592379,1.006533063676461,0.9994162860831186,0.9996365044400558,1.0028887732706455,0.9940504513367243,1.0030830362184013,1.5162781965118225e-05,1.728011582569285e-05,3.417307721358111e-05,3.6997169283605415e-05,3.7118188467295765e-05,1.6569924247043845e-05,1.7168950531713956e-05,1.7071154248058993e-05,3.756447411492071e-05,1.895234158944939e-05,3.746096074892937e-05,1.8330184905671465e-05,1.8564441477067543e-05,4.011939190080696e-05,1.0027045219436047e-05,2.116129494045234e-05,4.2024953062918214e-05,1.0441795446333966e-05,4.388621332552304e-05,1.977735514183566e-05,4.588448804047609e-05,4.682710196975768e-05,7.604090603964969e-06,2.0891388245577737e-05,2.5194069104061747e-05,4.825412751686561e-05,4.8034426081318876e-05,1.624673827714742e-05,1.691383967237731e-05,2.108310037722264e-05
35,35.0,0.9918274126374231,1.0068662045742116,4.371958649864748e-05,7.145911362342704e-06,2.4416093040438917e-05,1.1514766486846947e-05,1.0030073556792214,0.9943727324714312,1.0020173969328403,1.0032903738518273,1.002484466475497,1.000977410532231,0.9937356611548979,0.9994821554702663,1.0030965484492527,0.9918386268290911,1.0045103094846957,0.9927951199673145,0.9923113304686493,1.0013723905032645,0.9999471359429855,1.0033465445458407,1.0010475866749962,0.9987253759971291,1.0002576266624326,1.0053676631333037,1.0003146774327274,1.0003395154136736,1.0014361922783672,1.0057824282765109,1.0066782332627549,0.9995377535092558,0.999759577519435,1.0030315770807001,0.9940702036215845,1.0032296557676461,1.3739900249167297e-05,1.5727476572572333e-05,3.097443172763123e-05,3.353744141627735e-05,3.365975056360791e-05,1.499453524650167e-05,1.5709772675538273e-05,1.545077561801262e-05,3.40737049201964e-05,1.7289591520193623e-05,3.398552408952763e-05,1.6729348934714356e-05,1.69647004755755e-05,3.6370448889691395e-05,9.074152094134506e-06,1.9161931091079178e-05,3.81087139034134e-05,9.682607622952841e-06,3.980909641189444e-05,1.7929789374563525e-05,4.16008567230977e-05,4.2450540076143734e-05,7.145911362342704e-06,1.8969780709155917e-05,2.287072197709605e-05,4.371958649864748e-05,4.352269414537599e-05,1.4706836965003537e-05,1.5430293082305847e-05,1.909187627675293e-05
36,36.0,0.9918618843662902,1.006836796465173,3.9680598965081214e-05,6.966460176368085e-06,2.226982129493357e-05,1.0365282805769222e-05,1.0031422469652977,0.9944209582537265,1.0021346458012075,1.003411491723828,1.002612803513868,1.001120165787438,0.9937977950980045,0.999627955352894,1.0032330310480928,0.9919136663099001,1.0046533734931897,0.9928688757475768,0.9923790689630375,1.001501091898971,1.000057699683234,1.0034907180949049,1.001179271817332,0.9987887656262809,1.0003898634480135,1.005520636742602,1.0004468433884188,1.0004710152955536,1.0015091616913554,1.0059399686555353,1.006836796465173,0.9996687754152183,0.9998917018441483,1.0031673231911526,0.9941233471553684,1.0033740716235642,1.2487198528821093e-05,1.4385049452260624e-05,2.8114095679794476e-05,3.044435328715965e-05,3.0561561484725747e-05,1.3656026390350882e-05,1.4513708287270892e-05,1.4096868944214963e-05,3.094096767735177e-05,1.5970165658167015e-05,3.08790358072559e-05,1.5471572978233946e-05,1.5661396924039157e-05,3.300218176722203e-05,8.283463835139104e-06,1.7412511704981124e-05,3.458808240987605e-05,9.141584126227411e-06,3.614173104998951e-05,1.6420187201628865e-05,3.775513988300974e-05,3.8516171544119664e-05,6.966460176368085e-06,1.7509149287737843e-05,2.107870520708953e-05,3.9680598965081214e-05,3.949659661353959e-05,1.3401630137748426e-05,1.4166460577547738e-05,1.735198326105539e-05
37,37.0,0.9919097382571018,1.0067990494939578,3.6067560052818864e-05,6.684871970533507e-06,2.0392938837220308e-05,9.311246909734259e-06,1.0030813113588388,0.9944936694121889,1.002200380246817,1.00347490843966,1.0026807707863845,1.0010484741932408,0.9938784526135199,0.9995569943251976,1.0033018013464132,0.9920037829076294,1.0047273100690164,0.9929584291066744,0.9924637459296299,1.0015731081653303,1.0000894395333524,1.0034269414769446,1.0012495644077715,0.9988713027509206,1.0004603519007218,1.0054468075013967,1.0005152749326753,1.000539590415216,1.0015933325706794,1.005859744066408,1.0067543613409544,0.999732124186876,0.9999561458400555,1.003095320186839,0.9942019169904128,1.0033097908314412,1.1619143424956851e-05,1.3143867675181668e-05,2.5527308937984168e-05,2.766378518719734e-05,2.776915666503115e-05,1.2725981210710824e-05,1.3360200230947512e-05,1.3130042440422309e-05,2.811877987276001e-05,1.4736787832007518e-05,2.805757467062918e-05,1.429822456163875e-05,1.4405316764639726e-05,2.9997560412671348e-05,7.6212186282939715e-06,1.6165839716160377e-05,3.144071997502369e-05,8.551095804477658e-06,3.285102506760871e-05,1.5274848946468865e-05,3.432310580073315e-05,3.503418313895574e-05,6.684871970533507e-06,1.6270489052255925e-05,1.9507601242143825e-05,3.6067560052818864e-05,3.589757630415474e-05,1.2467308917070544e-05,1.2968936936221306e-05,1.6108053676910263e-05
38,38.0,0.9919655080435813,1.0067548013949332,3.274563307596643e-05,6.19586017425029e-06,1.8682089688714146e-05,8.361678047910064e-06,1.0030140745183547,0.9945466283478267,1.0022689630102426,1.0035480404000872,1.0027536145284173,1.000972815316,0.9939393855280252,0.9994805293936835,1.003375861620698,0.9920748011195727,1.0048072572232747,0.9930296742776216,0.992528375046369,1.001653189614174,1.0001185564915571,1.0033670885676838,1.0013278151759766,0.9989397299294287,1.000538876516693,1.0053909954342435,1.0005915147311277,1.0006162417823539,1.0016664615493671,1.0058077062275168,1.006701783684957,0.999806859395594,1.000031501353974,1.0030215233991444,0.9942681499662493,1.0032496685530872,1.0937500206066994e-05,1.1961587780463959e-05,2.315669010458536e-05,2.511715578911775e-05,2.521549499518464e-05,1.2006440773879694e-05,1.2175581970805378e-05,1.2353224432181114e-05,2.5540209271741378e-05,1.3424944494236594e-05,2.5467050211738825e-05,1.3033629356510116e-05,1.3115691948802622e-05,2.725818927628329e-05,6.957875552259578e-06,1.5202138131662354e-05,2.857181921971352e-05,7.845775841363522e-06,2.9851904777503342e-05,1.4398072269746138e-05,3.1187106660066546e-05,3.1857092215318406e-05,6.19586017425029e-06,1.5310514960620503e-05,1.826206161035819e-05,3.274563307596643e-05,3.259278045037738e-05,1.1749767339794863e-05,1.1829028215730518e-05,1.5141869555094892e-05
39,39.0,0.9920237274594522,1.0067065560451167,2.9688585369896786e-05,5.961593498513503e-06,1.7891682998038235e-05,7.133731403197576e-06,1.0027680566007788,0.9945814057575662,1.0022176079552354,1.0035000714575926,1.0027047140002845,1.0007165299347434,0.9939809657554419,0.9992217384636777,1.0033340594369682,0.9921333568794259,1.0047766707524783,0.993087964677111,0.9925759720928133,1.0016011098593005,1.0000363445140004,1.0031162016043396,1.001274146004419,0.9989936743101451,1.0004832652249613,1.0051432406869751,1.0005329237189742,1.000556344481135,1.0017288961232338,1.0055607686811743,1.0064529022981938,0.9997438707536815,0.9999680910422729,1.0027694035756036,0.9943088902292619,1.0029986465294964,1.2005113537666115e-05,1.1043178900154354e-05,2.09551298841859e-05,2.2733246043095678e-05,2.2818524901421323e-05,1.3438537618418754e-05,1.1243445727727799e-05,1.3739253229867209e-05,2.3110971829598922e-05,1.2375184848059952e-05,2.3049790074903676e-05,1.2013761996029409e-05,1.2086253648728734e-05,2.4665306374170542e-05,6.78073756935035e-06,1.6533187924845298e-05,2.5855934647582967e-05,7.3906393953421605e-06,2.7015579384635766e-05,1.6502873515789397e-05,2.82368490413642e-05,2.8838526515851277e-05,5.961593498513503e-06,1.78382424693457e-05,2.0687902633318292e-05,2.9688585369896786e-05,2.9542266179890865e-05,1.319203546980303e-05,1.095421798391316e-05,1.645361972767592e-05
40,40.0,0.9920789302384382,1.0066568173215265,2.7243914218500233e-05,5.771688701132451e-06,1.784825775212334e-05,6.397817275648314e-06,1.0026779209430716,0.9945315135858158,1.0021634207167445,1.0034415256455522,1.0026462180965832,1.000617517169137,0.9939276806884386,0.9991220794416352,1.0032755555274409,0.9920789302384383,1.0047187830632842,0.9930333690595711,0.9925225903103116,1.0015385651826898,0.9999632042736359,1.0030121102429095,1.0012066927520995,0.9989380196097724,1.0004118743143913,1.0050301469205856,1.0004556493880812,1.0004772956455938,1.0016658852697158,1.0054433437600874,1.0063323662687447,0.9996600935516774,0.9998842624621593,1.0026700111861122,0.9942574117133142,1.002894627564335,1.4434691822349982e-05,1.0289769118045501e-05,1.9049882376806228e-05,2.0657120333989784e-05,2.0750673569909917e-05,1.6495921920182262e-05,1.0484546177512351e-05,1.6752703566866535e-05,2.102968624856337e-05,1.1506772600776635e-05,2.0965568233077277e-05,1.116544133404927e-05,1.1240864403447091e-05,2.241928081281358e-05,7.085184326383145e-06,1.955108228007301e-05,2.3525194844427826e-05,7.066130940035942e-06,2.459501724214277e-05,2.0573692548006414e-05,2.575173521897803e-05,2.626227390180899e-05,5.771688701132451e-06,2.2518923958570898e-05,2.5389403152751275e-05,2.7243914218500233e-05,2.7078907113718895e-05,1.6120400084697324e-05,1.0235539988689745e-05,1.9435721525393478e-05
41,41.0,0.9921266369203365,1.0066080891011793,2.65552985641595e-05,5.413625175605709e-06,1.7539754890290807e-05,6.377987167508835e-06,1.0026234541625532,0.9945453915337068,1.0021423950486406,1.0034178637025537,1.0026194197552092,1.0005461559709676,0.993940318311724,0.9990482655664414,1.003252794562012,0.9920970068735707,1.0047001099733182,0.9930517521621959,0.9925368498076393,1.00151194559937,0.999940673025692,1.0029457774946826,1.0011705015683874,0.998949655024587,1.0003708644121057,1.0049479636842593,1.0004076647803635,1.0004260790427584,1.0016682612649346,1.005352505103967,1.0062377034982695,0.9996052178654331,0.9998310459616865,1.0026027198532317,0.9942741766571,1.0028282787909648,1.5433773187604368e-05,9.42352283957229e-06,1.809288619263658e-05,1.962686189626265e-05,1.9789775750816208e-05,1.7702263484830502e-05,9.616019149789416e-06,1.7966192522734985e-05,2.01027327952237e-05,1.0523685623466242e-05,2.00998274058812e-05,1.0208680941215313e-05,1.029826991622033e-05,2.1350452643183684e-05,7.333385393174815e-06,2.0508446048050513e-05,2.2433897657260657e-05,6.54681503072468e-06,2.3423725868802367e-05,2.1807658289017335e-05,2.4526126712059853e-05,2.507564422514203e-05,5.413625175605709e-06,2.3841535683943625e-05,2.65552985641595e-05,2.5838506321564616e-05,2.5704593594650297e-05,1.7171426516448308e-05,9.3974814003909e-06,2.0379535878291413e-05
42,42.0,0.9921663152692416,1.0065628752610931,2.752856196688119e-05,5.659039806950543e-06,1.8392009765452633e-05,6.92792386703898e-06,1.0025506669319522,0.9946248504680704,1.0021181797478307,1.0033894677850257,1.0025892364390467,1.0004646234199115,0.9940277288536277,0.9989684094775386,1.0032217536816113,0.9921798640771313,1.0046681692821668,0.9931360102202208,0.9926239281499188,1.0014835807334554,0.9999389092091814,1.0028688060479574,1.001138710215458,0.9990566591659605,1.0003364957851326,1.004874771708537,1.0003693484971727,1.0003845176348403,1.0017809629767467,1.0052785963560908,1.0061620217669973,0.9995634587894633,0.9997898903336604,1.002520603974136,0.994363293450308,1.0027515277276744,1.7055380656394475e-05,8.75984418739307e-06,1.9015649401871182e-05,2.0626219815795732e-05,2.10621782863958e-05,1.9422626093956622e-05,9.103495257975903e-06,1.9806868879602822e-05,2.1650082806139503e-05,1.008911037156763e-05,2.1950074606743145e-05,9.79618988530485e-06,9.787694193068753e-06,2.256505052794562e-05,8.625538660501857e-06,2.194344757821219e-05,2.371648818205901e-05,6.37783015599875e-06,2.4633700967811552e-05,2.3251866371052392e-05,2.5653979676160294e-05,2.6307766931448616e-05,5.659039806950543e-06,2.511533483223719e-05,2.752856196688119e-05,2.6525503314542406e-05,2.6501298214027612e-05,1.8637149284669944e-05,8.765180954035142e-06,2.1827141096835082e-05
43,43.0,0.9921984198553212,1.006523679678286,2.7870921421322874e-05,6.827409496335915e-06,1.933307802052059e-05,7.110617475159712e-06,1.002635037289953,0.9946705506221952,1.0020803386222812,1.0033492911597066,1.0025504991680743,1.0005548118851797,0.9940776235730064,0.9990634216696795,1.0031814241458719,0.9922240485875704,1.0046265034975812,0.9931820430901737,0.9926734439252961,1.0014410958279083,0.9999681745420047,1.002955900403433,1.0010972302590448,0.9991037072491391,1.0002929968791119,1.004967671966228,1.0003234457640882,1.0003386344829668,1.0018259309429378,1.0053700890609758,1.006250577648361,0.9995114784272842,0.9997383820532659,1.0026031903767574,0.9944119048224183,1.0028384665549985,1.7774347145209374e-05,8.835060699289783e-06,2.0210770688404226e-05,2.1800018344784833e-05,2.256848983854637e-05,2.018842791356174e-05,9.519201351492511e-06,2.064357016615738e-05,2.34372354917551e-05,1.0831336337766223e-05,2.411328697780088e-05,1.053806607092488e-05,1.0310819201856774e-05,2.406080448771266e-05,9.8421748219259e-06,2.2475898773153653e-05,2.5207966594688673e-05,7.13926993891322e-06,2.6064210971546215e-05,2.388605238581939e-05,2.695147167754263e-05,2.7594828583461412e-05,6.827409496335915e-06,2.5679689223971734e-05,2.7870921421322874e-05,2.7473812242870882e-05,2.7541078051102327e-05,1.9244267225261857e-05,8.98618370575553e-06,2.237567078668245e-05
44,44.0,0.9922234052487441,1.0064930062297748,2.748604903471486e-05,8.29459147045674e-06,1.9111071505000872e-05,6.554769958951847e-06,1.002705592785154,0.9947155061956702,1.0020427420037563,1.0033141710368598,1.0025124048609728,1.000631262181803,0.9941302724619285,0.9991447077399922,1.0031453010197982,0.9922783996300658,1.0045963118213075,0.993234686989369,0.9927245535178684,1.001402427504179,0.9999973633037821,1.0030319375520702,1.001059668359538,0.9991559189537805,1.000254079139758,1.005052729554701,1.0002815975373458,1.0002965115023918,1.0018740405702937,1.0054524010162373,1.0063296422373602,0.9994657148063648,0.9996931821566938,1.0026757502791523,0.9944573631188053,1.0029147051347846,1.648802058397865e-05,9.26005802806584e-06,2.0383273704298976e-05,2.189293249959181e-05,2.277718842761851e-05,1.8823523381492723e-05,1.028092122544475e-05,1.92332438506542e-05,2.3691911068765207e-05,1.1980570276533873e-05,2.4647540952432544e-05,1.1697485268730564e-05,1.11970204652579e-05,2.439683465133073e-05,9.65598791850099e-06,2.065843230589786e-05,2.5386391182785997e-05,8.321175246528695e-06,2.6178061963358902e-05,2.1930805497562804e-05,2.6879084285613775e-05,2.748604903471486e-05,8.29459147045674e-06,2.3548053700798588e-05,2.5550489029401905e-05,2.714267982788464e-05,2.7261903718968713e-05,1.7965786915973357e-05,9.749571662498305e-06,2.0572557004883686e-05
45,45.0,0.9922417260196786,1.0064733587925776,2.952683308971358e-05,9.103376859132245e-06,2.0198689417915208e-05,6.681698405891109e-06,1.0028214307209384,0.994756867340209,1.0020912273384344,1.0033676070604027,1.0025671773441527,1.0007571079607585,0.9941842711352907,0.9992767248561615,1.0032101518855046,0.9923428269684841,1.00467210726393,0.9932982537007166,0.9927811170621007,1.001453533459136,1.0000663618191834,1.0031517188389625,1.001116485195094,0.9991991233995724,1.0003134182925972,1.0051880154795243,1.0003458379974566,1.000364901902096,1.0019209653143317,1.0055953466825787,1.0064733587925776,0.9995334650267584,0.9997612601281615,1.0027924284435605,0.9945017973337462,1.0030342499655363,2.144935491717336e-05,9.290159009024198e-06,1.9432888301739745e-05,2.086906239379228e-05,2.1710726003079242e-05,2.435273107176988e-05,1.052594372633161e-05,2.4848433379026e-05,2.2577253175706746e-05,1.2631097961084302e-05,2.362394564353069e-05,1.2369370247905727e-05,1.1552286719443044e-05,2.3351162305735004e-05,9.336095349401285e-06,2.5247810075551666e-05,2.4210973662869355e-05,9.103376859132245e-06,2.4939998480146457e-05,2.621840192281087e-05,2.5526372115531618e-05,2.609145736897609e-05,9.378821723046583e-06,2.75951516808362e-05,2.952683308971358e-05,2.5713106343743083e-05,2.584437696906763e-05,2.335423368337879e-05,1.010209792979203e-05,2.5187160428116593e-05
46,46.0,0.9922538367382926,1.0064673012815795,3.656261073111562e-05,8.80683800708945e-06,2.156346738765119e-05,8.845950642376068e-06,1.0027974616445476,0.9947596623443775,1.0020763869050724,1.003354900468931,1.0025568968589735,1.0007384457239834,0.9941885977061808,0.9992599999273252,1.0032027638191496,0.9923494997567829,1.0046695635806497,0.9933039403938277,0.992784625276175,1.001439226026141,1.0000550302845506,1.0031307323686998,1.0011008355763098,0.9992020132771383,1.0002988957152712,1.0051754762690082,1.000332271393293,1.0003526622504892,1.0019299959577588,1.0055875934598317,1.0064654209248385,0.99951952400731,0.9997473952941904,1.0027678573086567,0.9945061016165495,1.0030133291039427,2.827154584527136e-05,8.80683800708945e-06,1.7901743466270146e-05,1.9218483792600644e-05,1.9980589598097807e-05,3.1976893031973484e-05,1.0049273778227426e-05,3.259759164775428e-05,2.0727952739417642e-05,1.2239223296519422e-05,2.163324754898909e-05,1.1998870962093926e-05,1.1069463883910385e-05,2.1510302272567584e-05,9.54901567891245e-06,3.228380636300299e-05,2.2359149613254376e-05,8.957718823107666e-06,2.3080220894548315e-05,3.3258451747341e-05,2.372008304326153e-05,2.426580721828213e-05,9.396911191006045e-06,3.4570157351712304e-05,3.656261073111562e-05,2.4034874340864125e-05,2.4154648773422015e-05,3.082632421845464e-05,9.660001333562157e-06,3.224222043690529e-05
47,47.0,0.9922601919747545,1.006477637763136,3.9113416313025465e-05,8.041189211239719e-06,2.1354941915363312e-05,9.901263831831064e-06,1.0027962566790407,0.9947575933442695,1.002061858600094,1.0033396461303958,1.002546211282698,1.0007417596097188,0.9941806558005489,0.9992638347153229,1.0031946301350942,0.9923392338301242,1.0046648974795878,0.993292361976843,0.9927743508966305,1.00143234608031,1.0000550128847803,1.0031384526293918,1.0010947036219422,0.9991872481838252,1.0002951396628965,1.0051826601717484,1.0003304461467262,1.0003480964274987,1.0019170770221997,1.0055985132251324,1.006477637763136,0.9995239852302175,0.9997512676737016,1.002765083114159,0.9944985421527516,1.0030211455493194,2.9424314932184672e-05,8.041189211239719e-06,1.663675343071825e-05,1.788192165195955e-05,1.8596111596913903e-05,3.365729287827738e-05,9.163371599727721e-06,3.433671997648002e-05,1.9207643043774344e-05,1.1126516574177822e-05,1.99363705843138e-05,1.091046657619947e-05,1.0076334584991462e-05,2.0034922982155174e-05,9.642124558413997e-06,3.387064298252755e-05,2.0974760945567797e-05,8.163194580632432e-06,2.1752130997412378e-05,3.545295342577358e-05,2.2541792758739066e-05,2.31183115276415e-05,8.582488582123268e-06,3.7032587242986166e-05,3.9113416313025465e-05,2.3083714359696108e-05,2.3169467279215035e-05,3.2479991141022417e-05,8.806597834444135e-06,3.383415330856514e-05
48,48.0,0.9922612462992326,1.0065060552254383,3.912804579958641e-05,7.830259709137283e-06,2.0647604897741096e-05,9.928811025557402e-06,1.00274115793531,0.9947411505495073,1.0020639641311593,1.003344885131807,1.002553577297631,1.0006911080349956,0.9941637197150184,0.9992148760967157,1.0032028315946435,0.9923214857332888,1.0046758905164879,0.9932739911916211,0.9927566322476377,1.001443540735449,1.0000422581041946,1.0030954441816984,1.001103777194324,0.9991616567250741,1.0003059335046585,1.0051319462291417,1.0003413650809279,1.000362907994522,1.0018877298329278,1.0055444835911858,1.00642157969155,0.9995290297107904,0.9997560796942254,1.0027100818947385,0.9944807244922598,1.002977560938896,2.877162215545884e-05,7.830259709137283e-06,1.531454724713484e-05,1.6503527218404748e-05,1.71955648692324e-05,3.337436611788985e-05,8.95327876325252e-06,3.404287596219073e-05,1.7705314541490338e-05,1.0707603608567015e-05,1.8317352802885743e-05,1.0534255782786886e-05,9.788434632271783e-06,1.849624573348201e-05,9.003963663179331e-06,3.333510321043774e-05,1.9511364647487962e-05,8.373487602090761e-06,2.0325627486614348e-05,3.5254211811539253e-05,2.1225055483117237e-05,2.184956592838319e-05,8.797533343973561e-06,3.7028786024327994e-05,3.912804579958641e-05,2.1923360074184536e-05,2.1963844670088383e-05,3.218966924855946e-05,8.685037867287784e-06,3.3298240927189845e-05
49,49.0,0.9922574542818955,1.0065495321925502,3.7016697180527684e-05,8.084769314329264e-06,1.969365677613875e-05,9.195567244853109e-06,1.0026541675035912,0.9947300874845818,1.0019804516899533,1.003253061377616,1.0024658546444258,1.0006028442031343,0.9941486966161518,0.9991282433045108,1.0031131029474643,0.992298828069638,1.0045842852991698,0.9932507441911312,0.9927405447395217,1.0013545389453422,0.9999788052663168,1.003006367411999,1.0010148490796889,0.9991502942494396,1.0002181939494983,1.005047619066441,1.0002504006583277,1.0002726032487284,1.0018761998318888,1.0054599322052336,1.006336082982226,0.9994312770918962,0.9996596146442193,1.0026181939262941,0.9944617797774181,1.002888328245777,2.726322939901641e-05,8.084769314329264e-06,1.4192602436754283e-05,1.5341796330315336e-05,1.5984790862456407e-05,3.175142125015408e-05,9.29568846619815e-06,3.238461127193566e-05,1.645230450484472e-05,1.0770012654369501e-05,1.700742388975421e-05,1.06642761148869e-05,1.0055776168696499e-05,1.7181608732630723e-05,8.223060536472921e-06,3.157954797875716e-05,1.8173076201809393e-05,9.146797262546953e-06,1.8989526998461628e-05,3.340672125888354e-05,1.9927419523315553e-05,2.0560571373195725e-05,9.552183301610777e-06,3.507408812687387e-05,3.7016697180527684e-05,2.0734989133316142e-05,2.0747185650411598e-05,3.0605648800243215e-05,9.100699382156829e-06,3.154117917923747e-05
50,50.0,0.992249270492911,1.0066038700725042,3.4412153640545173e-05,7.5977541456671286e-06,1.862295219990157e-05,8.376952485486046e-06,1.0026415789935352,0.9946851619201138,1.0019504292762331,1.0032268188941453,1.002435931730147,1.000591679082121,0.9940998463265107,0.9991184291646741,1.0030781935169792,0.9922415533942525,1.004546810743035,0.9931957536331094,0.992687113065411,1.0013286385263604,0.9999549554124317,1.0029995259989246,1.000986705744114,0.9990981010211314,1.0001914452643528,1.0050320333525211,1.0002229365723612,1.0002467056214903,1.001825071000786,1.0054436259802177,1.0063190105095376,0.9994008993059172,0.9996312165127033,1.0026060736321711,0.9944159958021123,1.0028809885335608,2.5488187877640346e-05,8.166690043348419e-06,1.330703731645806e-05,1.4373395983811877e-05,1.4976632706820952e-05,2.9645033649527753e-05,9.473394593969823e-06,3.0366730987205926e-05,1.5397653052018805e-05,1.0719081239437949e-05,1.5860103168757283e-05,1.0640504905030269e-05,1.0136842771168832e-05,1.610642269321602e-05,7.5977541456671286e-06,2.9469075776295973e-05,1.7011135235032344e-05,9.399775979652985e-06,1.781177120081594e-05,3.133976992125903e-05,1.875991297371065e-05,1.9358481417026117e-05,9.687933586831811e-06,3.276249165649589e-05,3.4412153640545173e-05,1.9667162038537763e-05,1.9657208512175237e-05,2.8458051400565435e-05,9.201795649736958e-06,2.943638187428605e-05
51,51.0,0.9922371495024476,1.0066648702733323,3.447881584561302e-05,7.5473028102801845e-06,1.8190018459295155e-05,8.485531339294316e-06,1.002600659895983,0.994686326325952,1.0019219455104966,1.0032006727791083,1.0024088321875353,1.0005580721548224,0.9941024160316807,0.9990886013546475,1.003052145554339,0.9922371495024476,1.0045195764960482,0.9931914423447199,0.9926874833007373,1.0013020991170647,0.9999335073550822,1.002962107634087,1.0009596646425178,0.9990960282320095,1.0001655200322095,1.0049884434216274,1.000196223326179,1.0002215550363207,1.0018220537508091,1.0053972425701052,1.0062707555822863,0.9993722889519443,0.9996035641302832,1.0025653962951673,0.9944162510536955,1.0028424859352594,2.546266932477077e-05,8.145280231868393e-06,1.2368315546639293e-05,1.335278600010578e-05,1.3927027079082099e-05,2.9622341558171732e-05,9.647688300789676e-06,3.060817299381406e-05,1.4367776526766703e-05,1.0917907141566592e-05,1.4852151539187802e-05,1.0816697491987757e-05,1.0254533300960312e-05,1.4941009001993202e-05,7.5473028102801845e-06,2.928694871542472e-05,1.578827076660639e-05,9.45775752881162e-06,1.6548808244751985e-05,3.16712387461012e-05,1.7477691455396763e-05,1.8057235877661787e-05,9.68511772019857e-06,3.308432289027429e-05,3.447881584561302e-05,1.83844120681087e-05,1.8369870863970828e-05,2.8164504860305624e-05,9.15838579261394e-06,2.9255513555030963e-05
52,52.0,0.9922215726730528,1.006728334203066,3.4005138265561276e-05,7.408343530525299e-06,1.7378119375832934e-05,8.492533075983711e-06,1.0025928262040456,0.9947242651839928,1.0019201462015395,1.0032009366528158,1.0024102654680669,1.0005594867669168,0.9941494700409695,0.9990938634852824,1.0030549082563034,0.9922848572440157,1.0045247088799802,0.9932393079963003,0.9927347782172997,1.0013067372113706,0.9999528516970325,1.002965442765873,1.0009645478158389,0.9991390927613787,1.0001719268743143,1.0049948534646815,1.0002030592120734,1.000229807545551,1.0018682291591465,1.00540561388242,1.0062790712589729,0.9993791652557658,0.99961092287225,1.0025605576882946,0.9944557559951941,1.0028458389788848,2.4858031933471755e-05,7.770698967336379e-06,1.1270236816081643e-05,1.2188834531913019e-05,1.2711014979846228e-05,2.8973982657747214e-05,9.357603467271788e-06,3.0121850302188393e-05,1.3189312674411213e-05,1.068900460908967e-05,1.3762287494226479e-05,1.0571162145328615e-05,9.933846165370083e-06,1.3605054317391526e-05,7.408343530525299e-06,2.8482773456744042e-05,1.4406167173881713e-05,9.02785174838765e-06,1.5104570675716856e-05,3.124768528768859e-05,1.5968520491361542e-05,1.652327522599803e-05,9.29448124739121e-06,3.277000863279255e-05,3.4005138265561276e-05,1.6798332099476822e-05,1.6789811878424723e-05,2.7319662826347618e-05,8.74422178856798e-06,2.844981588444825e-05
53,53.0,0.992203128536792,1.006790063269738,3.1053079203894164e-05,6.726107812890279e-06,1.5793709725202954e-05,7.7328463172741e-06,1.0026877165552164,0.9947282236494508,1.0019477832453858,1.0032337499719695,1.0024451106624785,1.0006634855976988,0.994163295571837,0.9992012340513213,1.0030980717858209,0.9923061327838947,1.0045742617188875,0.9932616364897133,0.9927536725025753,1.0013397264803274,0.9999996523403486,1.0030675853463207,1.0009980753631285,0.9991403318300769,1.0002071420580143,1.0051037359983397,1.0002417233157113,1.000270091740731,1.0018729611307293,1.0055182518050427,1.0063925516504575,0.9994227366023729,0.9996538933956437,1.0026584810472994,0.9944610563695909,1.0029480157154582,2.2544336891816083e-05,7.083557273380077e-06,1.0220722886040567e-05,1.1048459393489178e-05,1.1509343350908665e-05,2.6327673956532266e-05,8.548865113939865e-06,2.7400427493310047e-05,1.194130882065531e-05,9.786560863314677e-06,1.2476967173881985e-05,9.671163886844101e-06,9.068979353403144e-06,1.2316058511561375e-05,6.726107812890279e-06,2.5867652742210213e-05,1.3039274738013139e-05,8.229117646104102e-06,1.366770430563919e-05,2.847540622440893e-05,1.4447965378426063e-05,1.495158187503599e-05,8.502032569938541e-06,2.993381494484893e-05,3.1053079203894164e-05,1.5200423334633306e-05,1.5192382471809963e-05,2.4768377678237548e-05,7.973791506759174e-06,2.5838154354161548e-05
54,54.0,0.9921824324181102,1.0068458588813805,2.8349086696251522e-05,6.098107196978112e-06,1.4365548351352109e-05,7.073897111556666e-06,1.0028653343733926,0.9946767085206896,1.001971386625628,1.0032633738110717,1.0024785100343447,1.0008549745875415,0.9941067143030553,0.9993924283133656,1.0031383719271076,0.9922457806874724,1.0046165781854555,0.9932022714457206,0.9926965273549581,1.0013783977142974,1.0000581846976695,1.0032602840333824,1.0010421435329342,0.9990761324621932,1.0002553823364158,1.0052998279499616,1.0002936718264976,1.0003250204485699,1.0018012800033538,1.0057147366096753,1.006588397462909,0.9994780164188632,0.9997086778275888,1.0028424842022596,0.9944046960384514,1.0031409242609952,2.0637330255912084e-05,6.42964328294126e-06,9.270173916929789e-06,1.0016635099291693e-05,1.0423212826026801e-05,2.4015794964671964e-05,7.757202265977205e-06,2.4973828954883028e-05,1.0809986016803075e-05,8.879527438868635e-06,1.1299705709579878e-05,8.778408008619516e-06,8.231795091968943e-06,1.1154773272155857e-05,6.098107196978112e-06,2.3546925141914107e-05,1.1805557836348511e-05,7.512996617992686e-06,1.2374984620776624e-05,2.5963530237778274e-05,1.308132024619265e-05,1.3544428667385408e-05,7.76872138677788e-06,2.7318188739588406e-05,2.8349086696251522e-05,1.3758352957504908e-05,1.3750270864812734e-05,2.2652006978757947e-05,7.239980888347464e-06,2.352397435852616e-05
55,55.0,0.9921600996414516,1.0068915224460249,2.669416217961743e-05,5.856273394341267e-06,1.3616933714254231e-05,6.726739395482877e-06,1.002920573485166,0.9946763021130568,1.0019278055460672,1.0032174640807114,1.002435260635837,1.000919004450891,0.9941014120007859,0.9994577308457562,1.0030920089306283,0.9922319178452947,1.0045694573907775,0.9931880553305952,0.9926876343037873,1.0013381538910362,1.0000661206594292,1.0033273255581723,1.001005967095095,0.9990694475790692,1.0002233013399908,1.005376397422182,1.0002625235423344,1.0002949837002386,1.001789580918541,1.0057952872945144,1.0066694391604225,0.9994495114050155,0.9996790650517934,1.0029021652429702,0.9943984823000963,1.00320804168834,1.9834051546827425e-05,5.856273394341267e-06,8.994095921037286e-06,9.776128441935023e-06,1.0063688338325182e-05,2.2813798130072137e-05,7.075661197895241e-06,2.362046284131598e-05,1.0433502729840448e-05,8.126559648037288e-06,1.0887351818075865e-05,8.043554429525638e-06,7.5152719410459384e-06,1.0727132718098522e-05,5.909015668798906e-06,2.229324754773285e-05,1.1321332495548017e-05,6.897787168309264e-06,1.1809916419369457e-05,2.4477026185950147e-05,1.2492784614356916e-05,1.2892780837632669e-05,7.144162024573053e-06,2.5723412635909197e-05,2.669416217961743e-05,1.322458636634118e-05,1.3198269807276079e-05,2.1752657852836473e-05,6.6276054960546035e-06,2.2281731030947394e-05
56,56.0,0.9921367455312611,1.006922855371704,2.523254086650441e-05,5.533351337313749e-06,1.313157402624657e-05,6.313540128411305e-06,1.0030086725797571,0.9946377255523887,1.0019637663547063,1.0032574523200637,1.0024796351558225,1.0010127782170704,0.9940549403102122,0.9995478277031175,1.003138390257568,0.9921835922088879,1.0046158858043783,0.9931401129603185,0.9926397926873204,1.0013861677080877,1.0001013202935327,1.0034255187321348,1.0010604721238978,0.9990337569491646,1.0002815250963042,1.0054778215551894,1.0003232342669763,1.0003569078760175,1.0017486574620165,1.0058998217671742,1.0067745570956825,0.9995130678025123,0.9997421677578578,1.0029939314314777,0.9943560669223436,1.003305150410501,1.906182908851018e-05,5.533351337313749e-06,9.030381016432047e-06,9.83206488556179e-06,1.0028944988306921e-05,2.172518357892183e-05,6.6991851311637625e-06,2.239664682208238e-05,1.04373349963735e-05,7.797529201779827e-06,1.0880514142762027e-05,7.705542979727685e-06,7.153003624379087e-06,1.0586713757816382e-05,5.908552527708308e-06,2.1181827876390985e-05,1.1154895978684495e-05,6.571823003444151e-06,1.1546839425620542e-05,2.3171663801237714e-05,1.2222661464057845e-05,1.2538675772357495e-05,6.790756619953378e-06,2.43181793129661e-05,2.523254086650441e-05,1.3065751986726399e-05,1.2998929546948496e-05,2.0899237575285583e-05,6.295214310584682e-06,2.118144516779519e-05
57,57.0,0.9921129854119837,1.0069356590664496,2.34067361997141e-05,5.240383986939326e-06,1.2302889006867108e-05,5.750303305582297e-06,1.0030781140992926,0.9946427725364074,1.0019881043894534,1.0032855535568723,1.002511367044052,1.0010909009895201,0.9940554231452582,0.9996259591552439,1.003169261035664,0.992177283867881,1.004645844375986,0.9931345560865867,0.9926370863570159,1.0014247334605346,1.0001436752812884,1.0035050335190494,1.001105596558847,0.9990352772938358,1.000332380100075,1.0055520046168696,1.0003804547024622,1.000419000714473,1.0017518139621828,1.005970550312061,1.0068448909742815,0.9995731017332139,0.9998012963113461,1.0030663968079507,0.9943577193942049,1.003383869513647,1.7709554986339423e-05,5.240383986939326e-06,8.651480135568759e-06,9.341360570473953e-06,9.550111175703345e-06,2.0034620361795572e-05,6.3449571565563645e-06,2.059033673271985e-05,9.981568813220605e-06,7.491907501286072e-06,1.0428729172411149e-05,7.38363492288363e-06,6.8177764903200576e-06,1.0000562789201061e-05,5.6417103905931834e-06,1.952448075901352e-05,1.0547549045964391e-05,6.2811703989949635e-06,1.0868484393813451e-05,2.1466511481614052e-05,1.150605361066177e-05,1.1754596203733016e-05,6.474462691488998e-06,2.2543882833317217e-05,2.34067361997141e-05,1.235539334766667e-05,1.2256161782585161e-05,1.938343960802335e-05,5.969427351059114e-06,1.95396253123513e-05
58,58.0,0.9920894346080636,1.0069257349382932,2.1552207694725015e-05,4.852618839484608e-06,1.1340937969783955e-05,5.25678960509949e-06,1.0031250963163523,0.9946435657951271,1.0019530648390067,1.003250519409827,1.0024756895794658,1.0011438666516626,0.9940512411770658,0.9996784587265781,1.0031280399370743,0.9921589765255507,1.0045984992765342,0.9931191927647355,0.99262888273508,1.001394322602577,1.0001551470761982,1.0035620246932586,1.0010813566669983,0.9990411385810789,1.0003128672720982,1.00562461237631,1.0003664623540387,1.0004099783065306,1.0017671670682797,1.0060494847545627,1.0069257349382934,0.9995638794068472,0.9997906564005207,1.003117999679533,0.9943569296847928,1.0034407940444245,1.635600134180423e-05,4.852618839484608e-06,8.048405391818867e-06,8.642313492706178e-06,8.841875513274721e-06,1.834713618206338e-05,5.90969414167328e-06,1.8803405742470054e-05,9.235686285025979e-06,6.9661111481899415e-06,9.6537358727212e-06,6.867523878801169e-06,6.341938698070294e-06,9.22658068019078e-06,5.223617554538276e-06,1.790076003193077e-05,9.731861842115395e-06,5.831607093301277e-06,1.0004986090196188e-05,1.973990191218274e-05,1.0592112401286759e-05,1.079715067245645e-05,6.027253555095158e-06,2.074487444896081e-05,2.1552207694725015e-05,1.139264514619222e-05,1.1286901434923774e-05,1.7859457559084547e-05,5.523092125852609e-06,1.7926682322382017e-05
59,59.0,0.9920667084439462,1.0068910888441327,2.0520848529575407e-05,4.4999781715587315e-06,1.0620634964116042e-05,5.070383392156346e-06,1.0031071724336422,0.9946231035092031,1.0018971485778412,1.0031922566709277,1.0024150817164987,1.0011233247701716,0.9940238610774109,0.9996574890055,1.0030629997444318,0.992125068083778,1.0045319620778088,0.9930881075976061,0.992596730761286,1.0013371721935609,1.0001206622475258,1.0035403227923096,1.001027786631832,0.9990145151278629,1.000261074173098,1.0056035671384453,1.0003156317929256,1.0003630472011775,1.0017421017950068,1.0060257574836078,1.006900595436833,0.9995087282478434,0.9997339326066511,1.0030977781484407,0.9943316973883344,1.0034189686681574,1.5484598251125904e-05,4.4999781715587315e-06,7.348524391712365e-06,7.903551450457897e-06,8.093569089984042e-06,1.7448951595635535e-05,5.559384574640297e-06,1.793941244618565e-05,8.498047682234792e-06,6.529406214721785e-06,8.922571669080363e-06,6.449892873793003e-06,5.9670928510187e-06,8.430789837073048e-06,4.9348843418046184e-06,1.70179702049931e-05,8.890679137924672e-06,5.399489931931024e-06,9.147079976832806e-06,1.879768794312963e-05,9.69822434144397e-06,9.895768903406709e-06,5.606272196202246e-06,1.9778122530282788e-05,2.0520848529575407e-05,1.0453426243365073e-05,1.035444698042161e-05,1.689206612356015e-05,5.115621647671239e-06,1.7040688791714193e-05
60,60.0,0.9920454222440753,1.0068385444363215,2.413622580291242e-05,4.273635430635897e-06,1.1384731565472798e-05,6.708476975448301e-06,1.0029677458177784,0.9945605029029977,1.0018742036592085,1.0031752731558425,1.0023955058788474,1.0009818122561256,0.9939566698292669,0.9995147018413493,1.0030446198171477,0.9920575358545317,1.004511620090879,0.9930193259640288,0.9925296965539158,1.001320541054019,1.000042986449606,1.0033935802878091,1.0010142371030084,0.998938574902761,1.0002517435184837,1.0054530089295468,1.0003121768636178,1.0003637182409562,1.0016593851263864,1.005873166243328,1.006748551168032,0.9995102644276345,0.9997346076034244,1.0029562609122398,0.9942696938647871,1.003272369674906,1.8237731939118898e-05,4.273635430635897e-06,6.769115150848634e-06,7.3449255382869145e-06,7.5594275685498904e-06,2.0884440532438215e-05,5.284729408202813e-06,2.1471145835989018e-05,8.056204739771087e-06,6.2094903101887564e-06,8.530705159091344e-06,6.133252757996679e-06,5.669641056560639e-06,7.901189479146992e-06,5.144567042154872e-06,2.049790507077237e-05,8.367928259778969e-06,5.2027570998397585e-06,8.660196762957254e-06,2.244258674050774e-05,9.229301004074856e-06,9.46465014666937e-06,5.465234750486315e-06,2.347143672027588e-05,2.413622580291242e-05,9.995909187349949e-06,9.8979882520711e-06,1.9845715396984342e-05,4.870453599388558e-06,2.0523456221134496e-05
61,61.0,0.9920261913328959,1.0067771298160793,2.8526298588928645e-05,4.07158999983361e-06,1.231940184015371e-05,8.653089279039668e-06,1.0028799840530846,0.9945358462903585,1.00186727081891,1.0031694535340427,1.0023891792056654,1.000890417573664,0.9939314355759755,0.9994228916420536,1.0030366508094328,0.9920298950672493,1.0045003702701585,0.9929927918540155,0.992505605826267,1.0013170719494267,1.0000058402415544,1.0033048571928131,1.001009723282825,0.9989112508571479,1.0002459739112042,1.0053551544544113,1.0003094921139017,1.0003624135278326,1.0016307680762013,1.0057720651778497,1.0066478326836277,0.9995086293335833,0.9997328576514973,1.0028652663188278,0.9942469237072102,1.0031831231985109,2.1404535832333084e-05,4.07158999983361e-06,6.298841638405066e-06,6.865482185246493e-06,7.069328023982013e-06,2.4794731701144366e-05,5.008735887783016e-06,2.5421169595205158e-05,7.598219775719756e-06,5.898022467781386e-06,8.064889078436469e-06,5.8171957208265065e-06,5.361511318590052e-06,7.397079537730978e-06,5.221422742153753e-06,2.4549999685254402e-05,7.846465569838979e-06,5.070054494164483e-06,8.143633400069044e-06,2.681352598978496e-05,8.704276792059833e-06,8.955646773907865e-06,5.407086340879034e-06,2.7933357042526494e-05,2.8526298588928645e-05,9.446577902348157e-06,9.352665264326916e-06,2.328562586549018e-05,4.671036144874479e-06,2.4583049844986274e-05
62,62.0,0.9920096310348534,1.0067158730846248,3.0046025514636126e-05,3.868328772884049e-06,1.2380199748394505e-05,9.332480654606644e-06,1.0028283098324828,0.994509678807289,1.00183180016949,1.003131984937097,1.002354612920966,1.00084020271683,0.9939036400615834,0.9993734339359592,1.0030044491796168,0.9920035849010763,1.0044657505637207,0.9929660884290782,0.9924783321062443,1.0012844459313275,0.9999665359649267,1.0032517799802914,1.0009782633624413,0.9988753544055676,1.000216278660643,1.0053014413721868,1.0002835226156093,1.0003391366342969,1.0015960810528135,1.0057174278053107,1.0065944903795132,0.9994864901395752,0.9997100702712775,1.0028130934886301,0.9942112662374323,1.003130457460257,2.20858417746449e-05,3.868328772884049e-06,5.8451504369431625e-06,6.374703282762908e-06,6.568553674659155e-06,2.5726508291222796e-05,4.811630991885652e-06,2.62620471342517e-05,7.058815261831963e-06,5.701981562076635e-06,7.479481180656554e-06,5.624174009094016e-06,5.166068992787451e-06,6.877025274843669e-06,4.99627436295986e-06,2.571555466050354e-05,7.325833740601844e-06,4.815308234162626e-06,7.628753387767147e-06,2.8226749131940668e-05,8.162706008170992e-06,8.406471540465935e-06,5.217990912217962e-06,2.9481808248015107e-05,3.0046025514636126e-05,8.871748643280518e-06,8.77895479079393e-06,2.4073918218575147e-05,4.484423053627427e-06,2.5723161363571577e-05
63,63.0,0.9919963566743917,1.0066638023431778,3.0576267581621106e-05,3.670726991990724e-06,1.2402139485611298e-05,9.674776520378317e-06,1.0028345037888013,0.9944897127673569,1.001935157666102,1.0032515968582045,1.0024696649169056,1.0008501399822896,0.993890798677963,0.9993842093439531,1.0031262482110679,0.9919963566743917,1.004587957768428,0.9929576858821672,0.9924671110394732,1.0013980497787947,0.9999981893207517,1.003251150892128,1.001094326749729,0.9988609844171348,1.00033278325276,1.005296241881807,1.0003990514949739,1.000454377721453,1.001579889508595,1.0057091469703703,1.006585723303873,0.9995985880192345,0.9998228049502358,1.002818598914231,0.9942105136227596,1.0031300014164677,2.2473691223275296e-05,3.670726991990724e-06,5.4308981536649034e-06,5.959606220132043e-06,6.204331073619712e-06,2.6255826959996552e-05,4.621159343352835e-06,2.6646262503863592e-05,6.659090831563386e-06,5.5037322303605605e-06,7.0354851631295735e-06,5.425384775127364e-06,4.9777192667242115e-06,6.585454895412028e-06,4.9831713107829425e-06,2.644806652813909e-05,7.144763859261157e-06,4.539883770518661e-06,7.551609901789904e-06,2.8833695598592598e-05,8.158167377142821e-06,8.472744824543899e-06,4.9682601291895025e-06,3.005056407216981e-05,3.0576267581621106e-05,8.898948352324256e-06,8.78952457105431e-06,2.4505035813561738e-05,4.289345220191856e-06,2.6404766025242665e-05
64,64.0,0.9919870307743475,1.0066299456929566,3.0201172528503922e-05,3.3293934175978646e-06,1.2036403661823085e-05,9.665968043475888e-06,1.0028625538878275,0.9945522378616773,1.001953909950128,1.0032723086407573,1.0024899436921837,1.0008842151200779,0.9939583631641196,0.9994209919836161,1.0031416218477665,0.9920548557845663,1.0045949670798293,0.9930183462289184,0.9925326575797022,1.0014213197093829,1.0000412533633112,1.0032828248227657,1.0011179197421556,0.9989353409395011,1.000354254054358,1.0053226864503555,1.0004173563272034,1.0004698973690072,1.0016628259993936,1.0057301327029808,1.0066052811373751,0.9996119134364851,0.9998363744899538,1.002849379814088,0.9942781325886008,1.0031617466014968,2.2011014514597538e-05,3.3293934175978646e-06,5.0532094443426385e-06,5.555442920858022e-06,5.810535181595051e-06,2.5831111683026522e-05,4.214939533094386e-06,2.6149970223754968e-05,6.2434988048562266e-06,5.097032801449711e-06,6.6106440355777235e-06,5.008455010943646e-06,4.562142349860057e-06,6.200819488778142e-06,4.870756417959394e-06,2.615798818047452e-05,6.7834059606018065e-06,4.12273607230839e-06,7.235126789657991e-06,2.8517258527566893e-05,7.885981631535777e-06,8.261983955138886e-06,4.521749352478872e-06,2.9690933620707778e-05,3.0201172528503922e-05,8.627713257564374e-06,8.507291783376637e-06,2.4040280473254712e-05,3.9028943079124384e-06,2.608662758531784e-05
65,65.0,0.9919825046511235,1.0066233312351804,2.86017805548641e-05,3.051068527306961e-06,1.1328628317857897e-05,9.072556934254183e-06,1.0028892884860205,0.9945912479896146,1.001989511613402,1.0033074477478612,1.002526405559235,1.0009124648201868,0.9940011266599328,0.9994500453149813,1.0031768221081419,0.9920953976354191,1.004625630949901,0.9930598789827844,0.9925753126570888,1.001459100673867,1.0000777426381489,1.0033117919069552,1.001157094465326,0.9989816869007219,1.0003911957529124,1.005344180528055,1.0004519466135813,1.000501243053642,1.0017052300003226,1.0057481037719327,1.0066233312351804,0.9996457949500802,0.9998706394213481,1.0028753007867144,0.9943181749007646,1.0031894713429241,2.052823383177988e-05,3.051068527306961e-06,4.967822791649756e-06,5.434903154404203e-06,5.683170636727945e-06,2.4138318832468543e-05,3.901720982377453e-06,2.4412688531912545e-05,6.173252903995708e-06,4.828461779703791e-06,6.584546269886837e-06,4.7074022091764834e-06,4.265054830555434e-06,5.9452306353307246e-06,4.5365282710037035e-06,2.4518972887022898e-05,6.393210218705816e-06,3.788159839615569e-06,6.764196442378059e-06,2.693176105191676e-05,7.333141620856418e-06,7.644598747149236e-06,4.139874413466915e-06,2.8104285398615128e-05,2.86017805548641e-05,8.03788454384033e-06,7.942356650782439e-06,2.2457336545461013e-05,3.5965362607329486e-06,2.4446350172049295e-05
66,66.0,0.9919836768195139,1.006647915975917,2.7724583514882234e-05,3.2098893172776676e-06,1.1111809731478077e-05,8.75232725544009e-06,1.002886440349117,0.9945712924591645,1.0020090965979942,1.003325495639902,1.0025482541864947,1.0009155407900938,0.9939850709795812,0.9994548113232803,1.0032045436554407,0.9920845971451986,1.0046534246345795,0.9930492161391422,0.9925620274849486,1.0014762762450162,1.00007291753828,1.0033084627925906,1.0011761193361952,0.9989539905103153,1.000410830405794,1.0053429395087912,1.0004724912342424,1.0005207149171997,1.0016740082431872,1.0057477585705035,1.0066232482948263,0.9996724423536357,0.9998960838453494,1.0028725904443971,0.994295486078326,1.0031862211714921,2.0148107866628384e-05,3.2098893172776676e-06,5.007036729940272e-06,5.4112905607781605e-06,5.680077688014157e-06,2.3458377126185262e-05,4.117410431246266e-06,2.3740726019862356e-05,6.205558964400477e-06,5.091004628460102e-06,6.648229041332689e-06,4.9537100578589414e-06,4.510814617341798e-06,5.816190199180328e-06,4.776828772616761e-06,2.3923830990641412e-05,6.124713632710633e-06,4.091996629643307e-06,6.395273245660758e-06,2.6168255277523964e-05,6.8527948337263384e-06,7.071906700111083e-06,4.468912632416404e-06,2.728363122437299e-05,2.7724583514882234e-05,7.496638570402428e-06,7.432998833881202e-06,2.194320960892649e-05,3.743968455667312e-06,2.3856325772652117e-05
67,67.0,0.9919914457943138,1.0066873725406242,2.8807324240638032e-05,3.509434012228882e-06,1.135280077403884e-05,9.257329595546102e-06,1.0029395311781508,0.9945460160294642,1.0019820319013115,1.003292387727604,1.0025189191024293,1.0009734663495224,0.9939615771316327,0.9995154005388638,1.0031724566117404,0.9920589723615373,1.0046177964044452,0.9930227712823455,0.9925374287901811,1.001443475570586,1.0000687227238079,1.0033612602565944,1.0011449680176985,0.9989222614203732,1.000379742086936,1.005402471911428,1.0004429106260968,1.0004931397973034,1.0016440777944187,1.0058107288392801,1.0066873725406242,0.9996456548736481,0.999868143464994,1.0029262858187313,0.994266008696079,1.0032389768293264,2.129500412571945e-05,3.509434012228882e-06,4.735901041411187e-06,5.053895307014396e-06,5.324569663720571e-06,2.4429915371091757e-05,4.453319725184782e-06,2.4742152756068206e-05,5.813547925201697e-06,5.428225479740299e-06,6.256010197701066e-06,5.292945750263162e-06,4.832182209004972e-06,5.4002922620558126e-06,5.310255000770287e-06,2.4948164196706225e-05,5.646540427325384e-06,4.5701687039212216e-06,5.8621790986814776e-06,2.7260986869403396e-05,6.238060042640316e-06,6.415243122297002e-06,5.017900037984039e-06,2.842749744307225e-05,2.8807324240638032e-05,6.80511982434535e-06,6.752509921281651e-06,2.30595859624388e-05,3.997578121900227e-06,2.4897514381353225e-05
68,68.0,0.9920067100903168,1.0067235599366315,2.886266623230558e-05,3.5195797262238662e-06,1.1214060900482748e-05,9.397772000613938e-06,1.0028904696225336,0.9945085726402226,1.0019084463838466,1.0032113217451313,1.0024366128762474,1.0009202107178312,0.9939194685519582,0.9994641581891468,1.0030801086153935,0.9920067100903168,1.0045160905446926,0.9929686910758183,0.9924925359539927,1.001365033700903,1.000010356099369,1.0033071642565456,1.0010678341179287,0.9988743642910043,1.0003036334054085,1.005346006453819,1.0003698858293233,1.0004214375710296,1.0015940255469107,1.0057558261232589,1.0066334874479623,0.9995765664617523,0.9997969678617192,1.002874174651564,0.9942202810569243,1.0031850743348503,2.154746489200882e-05,3.5195797262238662e-06,4.479041319905435e-06,4.764339793915559e-06,4.997400907518039e-06,2.4480324739578035e-05,4.419734975481436e-06,2.477692351711305e-05,5.43506221709139e-06,5.335058336314363e-06,5.880568008109972e-06,5.202459670955521e-06,4.7533943218530165e-06,5.028899849057275e-06,5.487518909762656e-06,2.4968028945685928e-05,5.240928562467744e-06,4.6467097468263445e-06,5.422634483355716e-06,2.7361015416852234e-05,5.7220512569928065e-06,5.860485957812485e-06,5.079342937045388e-06,2.8556706881124597e-05,2.886266623230558e-05,6.210844448831229e-06,6.167618111406937e-06,2.3264175361506274e-05,4.02099127395293e-06,2.4929856213427725e-05
69,69.0,0.9920294215644897,1.0067513670793606,2.7173910804133224e-05,3.432552516664643e-06,1.0911534067655881e-05,8.629393801807773e-06,1.0028655032460014,0.9945774916903615,1.0020128803795256,1.003321126101796,1.0025491114193812,1.0008923897481292,0.9940011417309031,0.9994363690101289,1.0032038271925479,0.9921131839789153,1.0046520362802263,0.9930732120288068,0.9925812153267348,1.0014755810802094,1.0000626957017402,1.0032765697963746,1.001177158245621,0.9989499314496518,1.0004133448791475,1.0053121684996715,1.0004819470080348,1.0005332567273513,1.0016675560184856,1.0057218139593762,1.0065999699111206,0.9996919675577245,0.9999111790889443,1.0028452721845549,0.994297631825592,1.0031547834865182,2.0332610053554515e-05,3.432552516664643e-06,4.8792524208607504e-06,5.40644297876432e-06,5.5343911641608935e-06,2.2970204744341546e-05,4.234111732619501e-06,2.3227629802948813e-05,6.0486276093606426e-06,5.036814247886389e-06,6.462792052736622e-06,4.9215198923273545e-06,4.522498226800914e-06,5.5346367883000084e-06,5.2928384289012435e-06,2.3506817441116615e-05,5.7683984800079275e-06,4.544249753281532e-06,5.940367449404169e-06,2.5774411942576307e-05,6.197025547682335e-06,6.322543970100548e-06,4.943796325926703e-06,2.692267193427617e-05,2.7173910804133224e-05,6.584859730825976e-06,6.555526842293934e-06,2.1921428902962234e-05,3.8862905642605605e-06,2.346679968060028e-05
70,70.0,0.9920557454424841,1.0067689403612545,2.4746012801504556e-05,3.4253810014036708e-06,1.0468548695583393e-05,7.537285750493674e-06,1.0027774554954791,0.9946222807045688,1.0020056707062026,1.0033149596589515,1.0025463763227118,1.000805636381388,0.9940577439084738,0.9993513020548206,1.0032063220258696,0.9921881256382894,1.0046637341649463,0.9931507504299356,0.9926428303344884,1.0014716867844822,1.000050549877398,1.0031901445212408,1.0011740165150467,0.9990040880792119,1.0004109827442669,1.0052321355607605,1.000479667159471,1.0005303742306144,1.0017286309840134,1.0056462445335332,1.0065271065830321,0.9996904295075474,0.9999087756645502,1.0027583827952644,0.9943443250482124,1.003068726229558,1.8484611359411027e-05,3.4253810014036708e-06,5.28579960278464e-06,6.088367050539018e-06,6.122612360786205e-06,2.088421623252622e-05,4.183972624376157e-06,2.112803583524877e-05,6.695862533594172e-06,4.819800119316953e-06,6.985225826446014e-06,4.735589814809568e-06,4.42282029088039e-06,6.1448825078731084e-06,4.984993899810301e-06,2.1398555084644476e-05,6.419840552014737e-06,4.542499207892015e-06,6.5777961565156245e-06,2.3465781545780563e-05,6.7987742330535884e-06,6.908442295675107e-06,5.005311323492299e-06,2.452011171225467e-05,2.4746012801504556e-05,7.068050952546608e-06,7.050609822652155e-06,1.9935929642551912e-05,3.865116275408328e-06,2.1361458201708883e-05
71,71.0,0.9920809002921238,1.0067744261747569,2.242460169463025e-05,3.5871514245265505e-06,9.870495818667031e-06,6.630287843614905e-06,1.0028730155908148,0.994607202156488,1.0020317072251148,1.0033425190700385,1.002573203140681,1.000901474877139,0.9940448989487851,0.9994480438444678,1.0032344546396361,0.9921788408912695,1.0046952949689938,0.9931412434683607,0.992631611529752,1.0014991949159637,1.0000859406752627,1.0032846148679204,1.0011994178957146,0.998982661577411,1.0004368097375067,1.0053214992932153,1.000505539128642,1.000554228480327,1.0017063225069274,1.0057327079379408,1.0066147033197004,0.9997190805238034,0.9999361628765043,1.0028546123279714,0.9943285787789844,1.0031636575653848,1.684957678956626e-05,3.5871514245265505e-06,5.207955484161197e-06,6.015634274618761e-06,6.037879464714484e-06,1.9072568371004012e-05,4.400792341095353e-06,1.93193916796963e-05,6.51564638140507e-06,4.862839235279293e-06,6.6470314330745025e-06,4.817835151455713e-06,4.597176304574619e-06,6.106687494953071e-06,4.9254931233414824e-06,1.9504765984981523e-05,6.38596287871597e-06,4.837397405307362e-06,6.484540210616906e-06,2.1302941738298014e-05,6.627357058430837e-06,6.670133473905248e-06,5.333062785797094e-06,2.2222979563138213e-05,2.242460169463025e-05,6.800448238577432e-06,6.791882496360803e-06,1.817042726171945e-05,4.1300655109428325e-06,1.9464649305122376e-05
72,72.0,0.9921001046812329,1.0067659709123118,2.0325604245722003e-05,3.511827651576645e-06,9.199688090873538e-06,5.887162510228912e-06,1.0029378497441213,0.9945804235769379,1.0019743621759025,1.0032861624099616,1.002517590574791,1.0009764142583972,0.9940159144374673,0.9995237505081075,1.0031803414260299,0.9921450403377634,1.0046389564490326,0.9931093166472871,0.9926016292136718,1.0014388556815357,1.000077678582646,1.0033526067640919,1.0011375497564752,0.9989444901072966,1.000373562850706,1.0053854397772424,1.0004421956083722,1.0004894020360346,1.001664519679275,1.0057955722635348,1.0066784540194271,0.9996569364855304,0.9998734915390073,1.0029255659171756,0.9942997785896264,1.00323153447356,1.534398066873667e-05,3.511827651576645e-06,5.053592006392917e-06,5.7963867986623584e-06,5.849539409249458e-06,1.7393249642779956e-05,4.3110267783025435e-06,1.7634724484249127e-05,6.300303790607171e-06,4.686409747861196e-06,6.340115096124685e-06,4.662291236706405e-06,4.4852752078604834e-06,5.9080881492098485e-06,4.699446180076871e-06,1.776197391040546e-05,6.19413816856335e-06,4.764911244829204e-06,6.25390134280388e-06,1.933568498816672e-05,6.351545064575262e-06,6.340433987289016e-06,5.203702414525425e-06,2.0144385258177006e-05,2.0325604245722003e-05,6.521912587319333e-06,6.510943578276604e-06,1.65389423251414e-05,4.048179999855748e-06,1.771812676215934e-05
73,73.0,0.9921085771776348,1.0067417209663625,1.87654659716994e-05,3.233408762260177e-06,8.501475769462656e-06,5.427168449185466e-06,1.002990776539143,0.99454881931283,1.00195522594174,1.0032737980491677,1.0025013314637325,1.0010323614305605,0.9939825719371427,0.999578509776498,1.00316258671147,0.9921085771776348,1.0046180859546154,0.9930739419713631,0.9925697464035917,1.0014258959943603,1.00008530812577,1.003414290946078,1.0011251549157136,0.9989123180649854,1.0003615875990113,1.0054458530082035,1.0004287745786251,1.0004745437750908,1.001631503669259,1.0058576656966896,1.0067417209663625,0.9996444802461327,0.9998602819975665,1.0029850733787569,0.9942709436765039,1.0032936040989011,1.4152266402647254e-05,3.233408762260177e-06,4.7056783724154235e-06,5.391549162868613e-06,5.4496043217146775e-06,1.6093835187100702e-05,3.943035740180843e-06,1.6356382302653907e-05,5.897653465353872e-06,4.290160998376876e-06,5.929897621193921e-06,4.271665025942517e-06,4.10421012058009e-06,5.49222033728122e-06,4.265191121989415e-06,1.633895347556456e-05,5.7583965347015255e-06,4.408163487588223e-06,5.810470637106024e-06,1.782425815436064e-05,5.8932598692405065e-06,5.864775217868977e-06,4.807249641815092e-06,1.8588047054446496e-05,1.87654659716994e-05,6.0722414318474125e-06,6.058149315763849e-06,1.5239728192734069e-05,3.7409182413422335e-06,1.629743691524114e-05
74,74.0,0.9921030231508893,1.006703616045921,1.7435866291781113e-05,3.160575836912818e-06,8.166917265302138e-06,4.889189633460748e-06,1.002892899971224,0.9945421389391745,1.001937951477802,1.003256781383331,1.002485344554903,1.0009301192713913,0.9939799835693126,0.9994749559703655,1.0031527244725071,0.9921186254705647,1.0046147954480735,0.9930817619745765,0.9925711618021459,1.0014049366985966,1.0000407088317023,1.0033073685846952,1.0011025060722363,0.9989083528086352,1.0003374808479348,1.005335745807418,1.0004017555006983,1.000444455847064,1.001628007538753,1.0057461258518956,1.0066317105769662,0.999616159304869,0.9998318057218918,1.0028858947287935,0.9942655075781643,1.003187418004482,1.3146821130693972e-05,3.160575836912818e-06,4.797885655309317e-06,5.5730184951709e-06,5.602480804053895e-06,1.4985870466887469e-05,3.81499965405581e-06,1.5244648632260045e-05,6.173932083023649e-06,4.229138129508899e-06,6.406428444089055e-06,4.2355430844111095e-06,3.986417080401044e-06,5.622572740186075e-06,4.147426561093113e-06,1.5152120624205814e-05,5.824819271483753e-06,4.3783004766662275e-06,5.857938097482024e-06,1.6560624822436697e-05,5.879981328028539e-06,5.828231522637816e-06,4.7569480625796155e-06,1.7269821850766614e-05,1.7435866291781113e-05,5.960596769192279e-06,5.983798951530214e-06,1.4152144048485672e-05,3.7262660398745682e-06,1.5112301003856108e-05
75,75.0,0.9920860951774961,1.0066687691262712,1.6025585997054144e-05,3.2818294694461053e-06,8.142575717978468e-06,4.155413137478448e-06,1.002821077544104,0.9944955435949525,1.0019414317264794,1.0032629767366708,1.002493901747927,1.0008606185893336,0.9939368494424583,0.9994051235297554,1.0031688113485164,0.9920880700964168,1.0046393177416164,0.9930499057244897,0.9925319634525905,1.001414554826458,1.0000030339061774,1.0032361795338247,1.0011158322838618,0.99886492810626,1.0003516790604368,1.0052697039323326,1.0004198404296498,1.000465010998493,1.0015890195300026,1.0056827500761356,1.006570732777658,0.9996383389990898,0.9998526774219902,1.0028174311101108,0.9942178470275486,1.0031166177680806,1.2077636871883748e-05,3.2818294694461053e-06,5.381325531925709e-06,6.247141126241224e-06,6.306340026957991e-06,1.3772477735545483e-05,4.018300517146547e-06,1.3983253456956239e-05,7.101077753959206e-06,4.763481816347063e-06,7.639901498784417e-06,4.752197628772259e-06,4.267964747303163e-06,6.274504309934718e-06,4.132412211776789e-06,1.3968481678404791e-05,6.41996776580474e-06,4.520889093182628e-06,6.4458338800638115e-06,1.526926407497175e-05,6.467585478514127e-06,6.402920839406859e-06,4.85880974898988e-06,1.589045051833486e-05,1.6025585997054144e-05,6.5476509859313335e-06,6.5700107741572204e-06,1.3033546188501303e-05,3.927358450939559e-06,1.3929071362116488e-05
76,76.0,0.9920619326356915,1.006658086499264,1.531323138019932e-05,3.5446056437780562e-06,8.186435899117766e-06,3.837953515152582e-06,1.0028897699146657,0.9944690950410912,1.0019782629426568,1.0033113316289535,1.0025363883518896,1.0009330145595354,0.9939122497129023,0.9994772367895636,1.0032137910275305,0.9920681438922592,1.0046874519224398,0.993028494499122,0.9925107746412494,1.001463686049277,1.0000360901735936,1.0033151322090896,1.0011710294103717,0.9988337512637928,1.0004107299155907,1.005350821862627,1.0004841195965648,1.0005287284631181,1.0015511318192587,1.0057664484549973,1.006658086499264,0.999713472220465,0.9999255199799562,1.0028963132839501,0.9941909124688967,1.0031954782337589,1.1874171076434025e-05,3.5446056437780562e-06,5.417509304667973e-06,6.235968984905889e-06,6.345972698191288e-06,1.3426649864576103e-05,4.514966356823309e-06,1.3576195089014601e-05,7.217817594752005e-06,5.855262896596104e-06,7.924096489467651e-06,5.8376804085927665e-06,4.908169055700469e-06,6.2940748857902765e-06,3.8305025834497175e-06,1.3646917984707717e-05,6.420916968128963e-06,4.803182243221551e-06,6.4586079260681705e-06,1.4761090966247433e-05,6.534140336862245e-06,6.4782921868317445e-06,5.161201551741659e-06,1.5243942637694314e-05,1.531323138019932e-05,6.6952614035095995e-06,6.676881845729453e-06,1.2778011950683284e-05,4.217253359444278e-06,1.3600501299723024e-05
77,77.0,0.9920346749037109,1.0066831740208952,1.4792779432009588e-05,3.5421523984514407e-06,7.973925306174652e-06,3.8023846072924275e-06,1.0028979690588498,0.994422450567058,1.001889441060144,1.003213317374284,1.0024432276423836,1.0009362282592964,0.9938630550765395,0.9994793511551211,1.0031202808952768,0.9920197759506583,1.0045953262498895,0.9929778301021692,0.9924642743620595,1.0013629684508734,0.9999820233977109,1.0033136764719415,1.0010683540327847,0.9987726622164449,1.000307187565824,1.0053387296054581,1.0003795300576541,1.0004173996966397,1.00149106146494,1.0057476608476603,1.0066402030003745,0.9996158289030611,0.9998259654032505,1.002901230215544,0.9941387011894492,1.0031934267319906,1.1914356476368262e-05,3.5421523984514407e-06,5.02020554234966e-06,5.77856869410938e-06,5.8993254012759e-06,1.3319985409350519e-05,4.6193569076073004e-06,1.3438140031876332e-05,6.751013523647628e-06,6.263625157335156e-06,7.5235679445723495e-06,6.2797362048151665e-06,5.082782343783993e-06,5.846947480764551e-06,3.5694904478943004e-06,1.3517941333499725e-05,5.952915828189637e-06,4.7948900774185765e-06,5.995645948997548e-06,1.4404836468264457e-05,6.072187915537326e-06,6.007088677487801e-06,5.196683984009204e-06,1.4754964133983872e-05,1.4792779432009588e-05,6.25166033476886e-06,6.216419945626848e-06,1.274548726275186e-05,4.190842727669871e-06,1.3474161150822445e-05
78,78.0,0.9920084613597909,1.0067184358037398,1.4259031495648495e-05,3.2599074278786644e-06,7.657626019109279e-06,3.789344853713497e-06,1.0029760779925156,0.994391002203938,1.0019523156079109,1.003282597939909,1.0025161812306846,1.001015024789676,0.9938316746971387,0.9995520381307839,1.0032064249492743,0.9920084613597909,1.0046926111285874,0.9929662777379151,0.9924400207765767,1.0014348579531234,1.000025621228661,1.0033990248147353,1.0011399747091083,0.9987418357125857,1.000380288568879,1.0054208355611498,1.0004553403117513,1.0004949840304136,1.001460994947075,1.0058254345277173,1.00671843580374,0.9996958798205845,0.9999050213095889,1.0029847155351352,0.9941083830382252,1.0032784680634967,1.1728686491948066e-05,3.2599074278786644e-06,4.814159663786686e-06,5.499134580892006e-06,5.605265179037689e-06,1.3160776799709603e-05,4.24539169006453e-06,1.3305875348586847e-05,6.38025991974141e-06,5.775777856530609e-06,7.131465641563933e-06,5.783657312507367e-06,4.6735874915635286e-06,5.595414779538739e-06,3.33419817993826e-06,1.3205131785211963e-05,5.6983686387828426e-06,4.456231507799331e-06,5.751168604084932e-06,1.3898993865884813e-05,5.822619915322877e-06,5.771119179752297e-06,4.841830301427724e-06,1.4181679730470749e-05,1.4259031495648495e-05,5.98665982505123e-06,5.952993844787713e-06,1.258062181780779e-05,3.855406605898786e-06,1.317336509205887e-05
79,79.0,0.9919868683794798,1.0067357073467331,1.4188461401210203e-05,3.024138086271903e-06,7.4970721887122294e-06,3.920161733532843e-06,1.0029268945458065,0.994403584400397,1.0019367251157307,1.0032661252680457,1.002498840162773,1.0009630493025332,0.9938500779522721,0.9995003686204318,1.0031935893476835,0.9920361696407888,1.0046865006850616,0.9929914303400087,0.9924619081002426,1.001408896673821,0.9999985085078009,1.0033341187075446,1.001110214480727,0.9987626509906407,1.0003479091179899,1.0053476297392188,1.0004184158979013,1.0004557008434294,1.0014856073101701,1.0057487851760627,1.0066433114476385,0.9996560999430795,0.9998659392772886,1.0029359274012148,0.9941226361609118,1.0032139384976255,1.1793804052718077e-05,3.1363657371580113e-06,4.640950448392667e-06,5.209094833947646e-06,5.31527550900422e-06,1.3338491057173641e-05,4.038151114097994e-06,1.347973633592731e-05,5.999258474294984e-06,5.450970828844088e-06,6.694029246406567e-06,5.436819974640202e-06,4.413404167854004e-06,5.334080295302572e-06,3.024138086271903e-06,1.3310549908310277e-05,5.446218495591557e-06,4.317395752280615e-06,5.503522346166608e-06,1.3817920834490996e-05,5.574892988350533e-06,5.559786941263335e-06,4.702574847764553e-06,1.4070083472786032e-05,1.4188461401210203e-05,5.693853824372635e-06,5.678498561937515e-06,1.2785183999995686e-05,3.669021056397316e-06,1.3289631068415145e-05
80,80.0,0.9919712203275783,1.006733751437682,1.4075725197770267e-05,2.889679287899499e-06,7.245988466962515e-06,3.992364301314587e-06,1.0029265757524837,0.9944451883427243,1.0019476239653327,1.00328008633183,1.0025117220426476,1.0009669484456796,0.99390177465629,0.9995068870180088,1.0032107745729006,0.9920934593745179,1.0047082068319053,0.9930493395981657,0.9925160361510065,1.0014318647580813,1.0000300958361967,1.0033460243310885,1.0011363154226942,0.9988193045114249,1.0003758635103512,1.0053545951863072,1.0004469949641632,1.0004844446510968,1.0015433240177594,1.0057507820516889,1.0066456451312156,0.9996837160041548,0.9998933334892534,1.0029420449386786,0.9941676158422513,1.0032256892640807,1.1655784170999595e-05,3.0061191788616593e-06,4.371000027982091e-06,4.833967109145164e-06,4.948312636078952e-06,1.31725185406686e-05,3.822431593966695e-06,1.3308630678806317e-05,5.54667811741661e-06,5.1046873899713125e-06,6.175647029673164e-06,5.0804186474589945e-06,4.1402695521223154e-06,4.977649800093328e-06,2.889679287899499e-06,1.3241828876761023e-05,5.08919087509718e-06,4.104467440474412e-06,5.148909155789707e-06,1.3711149210872378e-05,5.241113603224136e-06,5.264282822644168e-06,4.4683996264407955e-06,1.3971245712760264e-05,1.4075725197770267e-05,5.344384834024353e-06,5.339553932936583e-06,1.2659975264439941e-05,3.467570291139116e-06,1.3218063403356927e-05
81,81.0,0.9919622785661995,1.0067180626866101,1.3921264765854919e-05,2.9866427625918145e-06,7.02384797570146e-06,4.090593759906186e-06,1.002922388788071,0.9944696488085801,1.001940429211547,1.0032709326448994,1.0025046493620056,1.0009667514309875,0.9939286745041994,0.9995075860183736,1.003201711354043,0.992118294389472,1.0046989649112774,0.9930752318186137,0.9925438603393175,1.0014292536772742,1.0000408906903413,1.0033484893740545,1.0011363954170571,0.9988526637310973,1.0003765438444514,1.0053551977152042,1.0004480065984287,1.0004839167370383,1.0015763456452265,1.0057509917400829,1.0066470496864912,0.9996864925651635,0.9998950297052385,1.002945331648273,0.9941869442703266,1.003227964212223,1.1739549655642838e-05,2.9936841422198615e-06,4.028245630566924e-06,4.431900128127991e-06,4.535529396304443e-06,1.311356553580603e-05,3.681295311433238e-06,1.3269843870695105e-05,5.0607958005420044e-06,4.708337027187529e-06,5.638495258004254e-06,4.698348015060907e-06,3.915702224051148e-06,4.583276607788319e-06,2.9866427625918145e-06,1.326846447616444e-05,4.694005564692636e-06,3.952675160927514e-06,4.756311789430088e-06,1.3688520696488092e-05,4.8621310514711575e-06,4.909515913742188e-06,4.247281909517003e-06,1.390213627721541e-05,1.3921264765854919e-05,4.965072158942468e-06,4.961929469900196e-06,1.2567740336672253e-05,3.408594984667421e-06,1.3224583349335558e-05
82,82.0,0.9919608044574563,1.0066941357035415,1.3530616929980281e-05,2.948632759811868e-06,6.843402993583846e-06,3.985465817485243e-06,1.0029883761956961,0.994433626023893,1.0019879154413929,1.003324955509473,1.0025562689404186,1.0010302208180522,0.9938944725598903,0.999570782959468,1.0032532311563334,0.9920859988289734,1.0047523997242191,0.9930435706801602,0.9925132716517984,1.0014806619459609,1.0000633846989728,1.0034079806672886,1.0011898754172237,0.9988115863985324,1.0004301549563666,1.0054074868333343,1.0005013648462624,1.0005342016884748,1.0015254613494735,1.0057979328806264,1.0066941357035415,0.9997430123171067,0.9999510033395179,1.0030146298556808,0.9941548951737147,1.0032876904479473,1.1507140119155121e-05,3.1140400628805026e-06,3.7502358247889443e-06,4.201493387374508e-06,4.255902920916751e-06,1.2752922082296118e-05,3.6716896266819786e-06,1.2904006181702213e-05,4.781854285325151e-06,4.427253311376342e-06,5.3869791981524265e-06,4.439865851740176e-06,3.80767917440277e-06,4.349475356165714e-06,2.948632759811868e-06,1.2981263667116277e-05,4.51333061791774e-06,3.978305455992751e-06,4.60902659447152e-06,1.3329067763897921e-05,4.772442862370909e-06,4.814807200649967e-06,4.254415575082175e-06,1.3515716190199916e-05,1.3530616929980281e-05,5.019020402901364e-06,4.977691681681854e-06,1.227783920736241e-05,3.4978502357602332e-06,1.2931525279359462e-05
83,83.0,0.9919675593634625,1.0066673921754759,1.2528683858297768e-05,2.890543549049194e-06,6.729853990441894e-06,3.415887930280113e-06,1.002993624614442,0.9943433885535696,1.001923870072059,1.0032567698370487,1.0024895400029388,1.0010378483863853,0.9937919293833342,0.9995791680030852,1.0031798667805243,0.9919675593634625,1.0046712505654953,0.992925967339248,0.9924084185096931,1.0014071238577054,0.9999974690780006,1.0033986414089604,1.0011168344719341,0.998699995138863,1.000358779876967,1.0053849858530677,1.0004290131676246,1.000460111947714,1.0014023384335278,1.0057673614464577,1.0066627921796616,0.9996727003947802,0.9998803935875241,1.0030229160924724,0.9940536651632212,1.0032787269370798,1.056201603171982e-05,3.3017699569908936e-06,4.000397176434957e-06,4.564157503363778e-06,4.531525735884902e-06,1.1705766936691652e-05,3.7967765491864817e-06,1.1834990521627016e-05,5.030391648320133e-06,4.375762925784865e-06,5.589286216133086e-06,4.428944131901723e-06,3.840523140375565e-06,4.741059142311748e-06,2.890543549049194e-06,1.1946587731884754e-05,4.9466053123540555e-06,4.29435964544295e-06,5.0657923205594415e-06,1.227421326286126e-05,5.265230770977324e-06,5.400595721569475e-06,4.5985428209459495e-06,1.2470773904883104e-05,1.2528683858297768e-05,5.49342190065439e-06,5.454832712769082e-06,1.1344154002307775e-05,3.716552894757068e-06,1.1901361687216605e-05
84,84.0,0.9919827035575504,1.006642962097317,1.186047551778018e-05,2.8799450781453953e-06,6.7377778732983815e-06,3.091115603058094e-06,1.0029597065012825,0.9943936975679519,1.0018924080031455,1.00322412790824,1.0024550616920394,1.00100286531676,0.9938435869305124,0.9995422942362217,1.0031467111716732,0.9920158115466371,1.0046361340782326,0.9929734076178204,0.9924604975336002,1.0013711175597997,0.9999938158881294,1.0033637645212412,1.0010796406294311,0.9987687645179664,1.0003227763394882,1.0053590980772251,1.0003920071671215,1.0004233019817448,1.001478114892479,1.0057408379475472,1.0066376024275299,0.9996389422930706,0.9998451214520685,1.0029913167826865,0.9941138744723358,1.003244432541272,1.0202471045019527e-05,3.534331894502483e-06,4.241007429615219e-06,4.849681676261175e-06,4.812513509940448e-06,1.1218738468061161e-05,4.000672263704122e-06,1.1242241101150506e-05,5.3675339356941696e-06,4.33014093390524e-06,5.966165508517879e-06,4.415333578916105e-06,3.924800476568719e-06,5.054742224882725e-06,2.8799450781453953e-06,1.1512224423476135e-05,5.2338700575786845e-06,4.657534395086082e-06,5.347461388299777e-06,1.1699350689185256e-05,5.5379218308101325e-06,5.755230844406044e-06,4.937419507882529e-06,1.1791023315228348e-05,1.186047551778018e-05,5.6709321425065716e-06,5.652941197318864e-06,1.0994597959381605e-05,3.979479743801328e-06,1.1462554061324989e-05
85,85.0,0.9920039929579292,1.0066259025409432,1.1457971638796941e-05,2.6963645276962195e-06,6.460826603646413e-06,3.0278184074307595e-06,1.0029157905283415,0.9943884291157742,1.001868693945163,1.0032014665634534,1.0024363750790382,1.000962124638122,0.9938400624148961,0.9995003175019728,1.0031354890977853,0.9920206426755543,1.004631961182949,0.9929811240117083,0.9924617015133763,1.0013537573940499,0.9999754705672731,1.0033257084650615,1.0010622805255,0.9987590504961683,1.000306172744966,1.0053150755697866,1.0003746704421286,1.000407729927283,1.0014652289487762,1.0056902365510152,1.0065875164071165,0.9996204901977419,0.9998269996054427,1.0029529016639256,0.9941074872431821,1.0032068001282957,9.878473697910406e-06,3.4277125230310955e-06,3.954702306493498e-06,4.536884417313127e-06,4.538394129935225e-06,1.0801925730107515e-05,3.851402831008858e-06,1.0741183658632167e-05,5.16879878642441e-06,4.023993129186372e-06,5.872533001774397e-06,4.099648715802886e-06,3.7172609473133754e-06,4.746358418039422e-06,2.6963645276962195e-06,1.1205400320497292e-05,4.916105302915653e-06,4.48448219836289e-06,5.036882968184213e-06,1.1351336398298693e-05,5.244699858795923e-06,5.446756614482245e-06,4.735464641610996e-06,1.1394669234705547e-05,1.1457971638796941e-05,5.435757625869147e-06,5.401142541480324e-06,1.0670200403447383e-05,3.836545928824468e-06,1.115174561245172e-05
86,86.0,0.9920285823940276,1.006621270578234,1.058549081488979e-05,2.5224215556975093e-06,5.9735672690685746e-06,2.7277992634259372e-06,1.002933571965466,0.9944430079029456,1.0018810013582973,1.0032146243734223,1.0024497072945453,1.0009763151009092,0.9938977888329128,0.999512885561468,1.003152097370129,0.9920895802373068,1.0046575104832984,0.9930522812855835,0.9925190782566293,1.0013731467924685,1.0000108429658006,1.0033515984479517,1.00108139866098,0.9988227080670922,1.000326312198001,1.005344071292651,1.0003943940356534,1.0004266169665508,1.0015358984333627,1.005721190470646,1.006621270578234,0.9996414753389794,0.9998480269458042,1.0029746573683092,0.9941654280612641,1.0032327332413884,8.979019058417892e-06,3.2388063283558223e-06,3.587114573817152e-06,4.119915610093417e-06,4.119209020279226e-06,9.822628160742403e-06,3.713755747777409e-06,9.774499010126636e-06,4.713556114504937e-06,4.003519986999426e-06,5.4061486363142285e-06,4.060019819454246e-06,3.638659859029216e-06,4.336410487723086e-06,2.5224215556975093e-06,1.0241267620799064e-05,4.504946234868183e-06,4.335815873496475e-06,4.624182508080766e-06,1.0449775137331762e-05,4.821551661900646e-06,5.011358426859869e-06,4.5892002198998455e-06,1.0547111754888257e-05,1.058549081488979e-05,4.991488716756693e-06,4.9592787073193366e-06,9.68334698672368e-06,3.6350541934499353e-06,1.0191465245460309e-05
87,87.0,0.9920536266952739,1.0066321962470506,9.594738664666551e-06,2.369228384656196e-06,5.538805049603764e-06,2.3830221022655213e-06,1.0028507566950127,0.9944517468251226,1.001868089016831,1.0031958687958273,1.002430952393314,1.0008809466386952,0.993909331771841,0.9994172883883499,1.0031349533754312,0.9921093853954595,1.0046464020894958,0.9930695621980369,0.9925309667803843,1.00135271944286,0.999972287382254,1.0032522944406548,1.0010583351113782,0.998831592730574,1.0003007500945056,1.0052337083436944,1.0003669003436535,1.0003989654697236,1.001550112966064,1.005608254049513,1.0065070779796756,0.9996125332729573,0.9998198600418089,1.0028842155380862,0.9941784505504219,1.0031330840146993,8.132056438077989e-06,3.1869902970346483e-06,3.254961347706043e-06,3.7440582251200596e-06,3.740422320619602e-06,8.888726398034056e-06,3.754821408294502e-06,8.843949933202514e-06,4.297736353118577e-06,4.137391625983238e-06,4.956428289252036e-06,4.191898401075438e-06,3.7474782155992063e-06,3.955758249353736e-06,2.369228384656196e-06,9.266468816939624e-06,4.117590377806942e-06,4.433989868740184e-06,4.2309899349290214e-06,9.460548717392427e-06,4.4077165129174594e-06,4.5748149095228756e-06,4.690964975192037e-06,9.563466174007259e-06,9.594738664666551e-06,4.559909856933707e-06,4.52829227707849e-06,8.762022086397554e-06,3.549416609804852e-06,9.221315818656102e-06
88,88.0,0.9920762806910973,1.0066541014491825,8.861004313042208e-06,2.246078149388457e-06,5.259912680681839e-06,2.1900525292290615e-06,1.0028348075194415,0.9945126418614018,1.0018578911230596,1.0031840698830006,1.0024169781780476,1.0008647987183652,0.9939735711471613,0.9994030741425135,1.0031173186430022,0.9921708698381031,1.0046276317435647,0.9931309678862419,0.992596691959613,1.001340440487156,0.9999859037000419,1.0032394608200559,1.0010465394042356,0.9989003355268506,1.0002896272622037,1.0052248722817259,1.0003585777374997,1.000391475538661,1.0016260442575584,1.0056003967471687,1.0064996009056666,0.999606713523571,0.9998136422210808,1.0028735470026515,0.994240229952416,1.0031200945654455,7.705684009258468e-06,3.050892144148532e-06,3.1268017289419766e-06,3.622125329169803e-06,3.6019204995520877e-06,8.37789656012928e-06,3.5949454889302683e-06,8.339829555966814e-06,4.106382854915292e-06,3.945943075127978e-06,4.726120169920107e-06,3.999938175405028e-06,3.594163775818856e-06,3.815063532085904e-06,2.246078149388457e-06,8.692764671568306e-06,3.993689247746491e-06,4.291827147800048e-06,4.101927203903609e-06,8.785194492816173e-06,4.260086746521123e-06,4.375433175965917e-06,4.574862425982741e-06,8.828695840606629e-06,8.861004313042208e-06,4.435574025169436e-06,4.395881156632786e-06,8.347817966292262e-06,3.3453553535847063e-06,8.653481604063944e-06
89,89.0,0.9920936992109262,1.0066804810524028,8.217952747311521e-06,2.3710970624759925e-06,5.3817717324843074e-06,1.835524160810741e-06,1.0029278397968435,0.9945147216808098,1.001862200847404,1.003187399311792,1.0024184608437885,1.0009570669330143,0.9939661617094275,0.9994929811739727,1.0031156768605773,0.9921498777879147,1.0046186258594942,0.9931083423395906,0.9925879910500627,1.0013455558889424,1.0000191717923477,1.003333255291443,1.0010516116590777,0.9989001894948343,1.0002953653428877,1.0053144426190697,1.0003666069982067,1.0004019235411175,1.0016230769078505,1.0056899400348538,1.0065907230798417,0.9996192045753658,0.9998250556243505,1.0029711831961798,0.9942358618628534,1.0032137715623322,7.375709914659378e-06,3.6205479936535425e-06,3.209930522915573e-06,3.7275569424749186e-06,3.6862591607623693e-06,7.984820237393179e-06,4.2909353387946685e-06,7.957155285261141e-06,4.202687451524952e-06,4.8985674804954395e-06,4.857350096244403e-06,4.920691233834397e-06,4.292766112760418e-06,3.951868083099965e-06,2.3710970624759925e-06,8.182974627006781e-06,4.128106386567109e-06,5.138175616262985e-06,4.213921392516853e-06,8.176165519832196e-06,4.364475018462258e-06,4.462808616025482e-06,5.757437467430949e-06,8.182195211429784e-06,8.217952747311521e-06,4.530251082488512e-06,4.490231097881563e-06,8.057489150955232e-06,4.053132469937844e-06,8.14989265406987e-06
90,90.0,0.9921030370841886,1.0067048299244827,7.535873620442229e-06,2.4558458710783708e-06,5.4179413416938676e-06,1.5014271523398141e-06,1.003012163490063,0.9945262268006194,1.0018503247956048,1.0031759109481158,1.0024065505606314,1.001044123151979,0.9939697842573002,0.9995772521394456,1.0030993422182517,0.9921428678093211,1.0045979703615888,0.9931016327447669,0.992588600909747,1.00134302214658,1.0000587698250423,1.0034341321529303,1.001050006881323,0.9989163748990882,1.0002959513506369,1.0054203321651443,1.000371516297006,1.0004068887609274,1.001644497355375,1.0058024206528668,1.0067048299244827,0.999628203926734,0.9998340267221354,1.0030649076856724,0.9942415397978388,1.0033149665028755,6.786009927326872e-06,4.115816543641389e-06,3.297056607934123e-06,3.798042089534626e-06,3.766609243884387e-06,7.348479385082017e-06,4.908452205191244e-06,7.334737481852011e-06,4.301136308867632e-06,5.739992531133767e-06,5.002004638318715e-06,5.735444325182421e-06,4.925943245970887e-06,4.093802080871652e-06,2.4558458710783708e-06,7.49633076943618e-06,4.244949603777167e-06,5.927768891341958e-06,4.289546380617124e-06,7.46461787031508e-06,4.447555361225176e-06,4.571536683989831e-06,6.815403296209272e-06,7.508094616979436e-06,7.535873620442229e-06,4.53023552187961e-06,4.514185433226267e-06,7.4128275815677505e-06,4.706542624421156e-06,7.463399509517704e-06
91,91.0,0.9921014491403134,1.006721329522071,7.204480848864811e-06,2.320888319145796e-06,5.139759766338764e-06,1.370850569566984e-06,1.0030007580019504,0.9945194772501024,1.001748035876431,1.0030572119471233,1.0022896004938706,1.00102620013229,0.993952152681299,0.9995601206893943,1.0029691842626598,0.9921014491403135,1.0044529886673876,0.9930591871132078,0.9925638486481533,1.0012285102500023,1.0000110006834788,1.0034176531804415,1.0009339717442614,0.9989038771198953,1.000180909879146,1.0053963300183706,1.0002565849842338,1.0002924391553036,1.001633716320397,1.0057793516397637,1.0066824138536647,0.9995126342059961,0.9997185666710112,1.0030500563161093,0.9942248223334245,1.0032975005763345,6.4243302179757035e-06,3.750170244089155e-06,3.3083047206964143e-06,3.7740580229089426e-06,3.736911889978278e-06,6.908547079426796e-06,4.461047429565035e-06,6.91831447999641e-06,4.189231130841089e-06,5.201635044773097e-06,4.8377345189645955e-06,5.200982036823744e-06,4.480455407187326e-06,4.064092770608605e-06,2.320888319145796e-06,7.0642568386584036e-06,4.208423802393093e-06,5.434176473884598e-06,4.224151323687193e-06,7.058422659039253e-06,4.386530364686677e-06,4.4972335167748445e-06,6.248436646654362e-06,7.194631571223057e-06,7.204480848864811e-06,4.420695289084936e-06,4.4225680623167685e-06,6.918886166200012e-06,4.307960138383201e-06,7.025235975330789e-06
92,92.0,0.9920872152249486,1.0067269076573193,6.841575707254234e-06,2.21692384307607e-06,4.862144206336387e-06,1.291994992480086e-06,1.0030070458078577,0.9945661838034856,1.001766213199527,1.0030784835496092,1.0023094561363899,1.001045561220423,0.9940000309102018,0.9995824682030329,1.0029877209940932,0.9921331373862818,1.004463208645253,0.9930895843836947,0.9926071097811253,1.001248270124035,1.0000399258624943,1.0034292888595149,1.0009529919128586,0.9989604817154454,1.0002015207174586,1.0054073505667758,1.0002773212116267,1.000309981595656,1.001690797898154,1.0057930757781044,1.0066978305742647,0.9995381352243929,0.999744913494907,1.0030638618385366,0.9942777937773948,1.0033088721805565,6.043850915133681e-06,3.647094022203737e-06,3.126098437196499e-06,3.544553596963127e-06,3.4891937710504424e-06,6.456116128207731e-06,4.323672362239475e-06,6.481240661895465e-06,3.863511336673887e-06,5.141057830232072e-06,4.448610864031603e-06,5.183082893987989e-06,4.3568258806022246e-06,3.789018711500723e-06,2.21692384307607e-06,6.598487090691865e-06,3.9205210498909385e-06,5.259458434298619e-06,3.928664538286687e-06,6.636872869500896e-06,4.081467679214341e-06,4.172324047998178e-06,6.066615731169446e-06,6.835539338804306e-06,6.841575707254234e-06,4.112386360721576e-06,4.1154720027919975e-06,6.4382985957092435e-06,4.187592709347354e-06,6.558198779417172e-06
93,93.0,0.992063115248619,1.0067191787312566,7.223397445705377e-06,2.1407818099820266e-06,4.788032592991261e-06,1.4887493759502684e-06,1.0030118873935057,0.9945340971867189,1.0017447554901784,1.0030576976475352,1.0022858938821324,1.0010541957011427,0.9939594712012163,0.999590820399421,1.0029559339921328,0.9920739030026878,1.0044220578025613,0.9930318213777524,0.9925600833016683,1.0012291855956879,1.0000259149471598,1.0034392904309868,1.0009348958500137,0.998931977792584,1.000185618157741,1.0054239052540985,1.0002651048733033,1.0003002421707832,1.0016670124075047,1.005813050258763,1.0067191787312566,0.9995306838414983,0.9997372835959125,1.003075205594016,0.9942433173501221,1.0033186661558067,6.047197053377605e-06,3.6155146086469714e-06,2.8432169187623063e-06,3.2366527704195518e-06,3.1853489544792683e-06,6.623602473276538e-06,4.280317435620002e-06,6.663386000949634e-06,3.518308777479962e-06,5.242702905324375e-06,4.05432568406236e-06,5.3086648599740246e-06,4.326729453365992e-06,3.46013674945386e-06,2.1407818099820266e-06,6.759257004143218e-06,3.587672440413887e-06,5.178062751134351e-06,3.6043821999694123e-06,6.977737925787099e-06,3.750364312647184e-06,3.83327357071427e-06,6.020542961218385e-06,7.207442399521793e-06,7.223397445705377e-06,3.7845777963501906e-06,3.784019766146505e-06,6.4879400225595405e-06,4.167988903992231e-06,6.72743183425992e-06
94,94.0,0.9920330541380686,1.0066983149295428,7.717105907476459e-06,2.0124196011265766e-06,4.815930152097556e-06,1.7360549526232395e-06,1.002997735092396,0.9945344356316438,1.0017670179715277,1.0030734283822829,1.0023038826036743,1.0010394497341952,0.9939638232710046,0.9995801878799582,1.002968011544441,0.9920700464686307,1.0044312698161078,0.9930280802256979,0.9925617570945254,1.001250050533941,1.0000269399893804,1.0034211164329696,1.0009570297001107,0.9989441278965171,1.0002091631339787,1.0054114197668693,1.000289102190921,1.0003251945727847,1.0016823247190838,1.005803860696975,1.0067101057484404,0.9995540730682848,0.9997608814950246,1.0030595648634189,0.9942442811684269,1.0033001442684395,6.210512675778201e-06,3.746460256800066e-06,2.6052575645181056e-06,2.9856249052639307e-06,2.94436066132448e-06,6.971265412304217e-06,4.424430937013121e-06,7.010139285391987e-06,3.2448159887518402e-06,5.393248569710634e-06,3.705952382643648e-06,5.434864187215149e-06,4.492663582633205e-06,3.185979222587174e-06,2.0124196011265766e-06,7.067021401267868e-06,3.3117131729452743e-06,5.286930971085124e-06,3.334186372654464e-06,7.442119195712029e-06,3.468954630182516e-06,3.543067856786364e-06,6.2280987273013776e-06,7.700824205191736e-06,7.717105907476459e-06,3.498456825205101e-06,3.4950157866833293e-06,6.665146012509293e-06,4.307018667853716e-06,7.044249597009721e-06
95,95.0,0.9920009368200418,1.0066747195763643,7.640961326364153e-06,1.9227892473180944e-06,4.7172611889841955e-06,1.838359258570119e-06,1.0029611925647626,0.9945041734882274,1.001780269411003,1.0030831066426467,1.0023175847247479,1.0009989088799096,0.993926950203492,0.9995377106564356,1.0029843649834862,0.992031310628892,1.0044469124202335,0.9929918341355273,0.9925259141220877,1.0012637347357638,1.000002761061386,1.0033748375587397,1.0009732548009216,0.998901299082608,1.0002254181706276,1.005359294104326,1.000305931159234,1.0003412945755528,1.001620615011961,1.00574507969764,1.006650772637636,0.9995742820455685,0.99978027802415,1.003020434137815,0.9942044171562685,1.0032540640550274,6.3013699845208404e-06,3.857746176500579e-06,2.3752129778227257e-06,2.7294393513822547e-06,2.700331227425459e-06,6.99551950785448e-06,4.499430662675354e-06,6.994510956286321e-06,2.985983822722611e-06,5.370303325052092e-06,3.4097459615992533e-06,5.39956236726167e-06,4.58131508948548e-06,2.9108326294984677e-06,1.9227892473180944e-06,7.090532349413749e-06,3.025982420879543e-06,5.36647093426571e-06,3.0462106817087225e-06,7.373426029323897e-06,3.162474381430721e-06,3.2292127571792495e-06,6.356397771703604e-06,7.607001222521994e-06,7.640961326364153e-06,3.1879187131718672e-06,3.18380338100491e-06,6.767631698738711e-06,4.3765900530880025e-06,7.06912866132536e-06
96,96.0,0.9919706682212823,1.00666135378054,9.057548095213461e-06,2.0615908814616433e-06,4.846504248338017e-06,2.4015230896987717e-06,1.0029356972670216,0.9944455573192047,1.0018095042983928,1.0031131242119382,1.0023520361276632,1.0009734653589235,0.9938633545017702,0.9995124296257699,1.0030233648813234,0.9919710672524003,1.0044892441744497,0.992932839175133,0.9924632508879867,1.0012952986383994,0.9999739769037292,1.0033355135549151,1.0010077799593,0.998819007514496,1.0002626537381223,1.0053089079457893,1.0003461594873353,1.0003827134311403,1.0015245471696466,1.0056870529830855,1.0065920895128937,0.9996184796529627,0.9998242780633328,1.002993437733744,0.9941392840311685,1.0032149725387307,7.256937626502562e-06,3.578606592637572e-06,2.161345007445148e-06,2.483083514161272e-06,2.461215190023289e-06,7.891558921177347e-06,4.104212452479542e-06,7.803758315263159e-06,2.740535151103642e-06,4.8630624725877844e-06,3.1631662168899605e-06,4.888772553892207e-06,4.171940332517839e-06,2.6343806614936938e-06,2.0615908814616433e-06,8.310301581868755e-06,2.738242101988734e-06,4.965544903967861e-06,2.7561307795686523e-06,8.593286386136706e-06,2.8646003431720067e-06,2.9277025487929286e-06,5.888014044751992e-06,8.954033424186305e-06,9.057548095213461e-06,2.9006058410722114e-06,2.8947508725087465e-06,7.980592599392427e-06,4.005878211938133e-06,8.293729825944938e-06
97,97.0,0.9919461532685349,1.0066711786508873,9.89369264661029e-06,2.166296802937162e-06,5.318057496409706e-06,2.388375910817659e-06,1.0030145327837334,0.9944504217471498,1.0018212031107512,1.0031232054063284,1.0023626218131005,1.0010515297096345,0.9938684270872212,0.9995910321823962,1.0030320694525883,0.9919706043776187,1.0044946268714,0.9929330325217937,0.992467414172825,1.0013064719913203,1.0000053682779972,1.0034094567659049,1.001019856240352,0.9988295039419571,1.0002755826822207,1.0053840610783351,1.000362886426797,1.0004035241014617,1.001545483074604,1.0057648581912209,1.0066711786508873,0.9996356081269145,0.9998415424946513,1.0030731127122092,0.9941431477092172,1.0032890470493139,7.654198802565833e-06,3.2715299499630833e-06,2.9245783188585643e-06,3.5367349104592525e-06,3.4922639821765983e-06,8.243020243785756e-06,3.7386387617214645e-06,8.09883185884835e-06,4.091483804016011e-06,4.561052422975466e-06,4.916814445261688e-06,4.5929951673692046e-06,3.821436919444386e-06,3.512809123774532e-06,2.166296802937162e-06,8.944478623098294e-06,3.6306853628066878e-06,4.54657351488744e-06,3.611297237427101e-06,9.256112625705675e-06,3.6758904062337764e-06,3.718786872289132e-06,5.404791273353272e-06,9.743284938682795e-06,9.89369264661029e-06,3.6922327439546356e-06,3.6866291083431954e-06,8.532919395178302e-06,3.650638270742317e-06,8.93102635882087e-06
98,98.0,0.9919312968885432,1.006712285155636,9.047232482274542e-06,2.069492513443969e-06,5.401720883738524e-06,1.9151489903891775e-06,1.0029908905574383,0.9944079828976974,1.0018237582810507,1.0031243733616857,1.0023630467903728,1.0010256388631817,0.9938262144037056,0.9995659238743754,1.00303387179182,0.9919312968885431,1.004497361910926,0.9928948383945475,0.992427884981012,1.0013039957337289,0.9999777865279782,1.0033784244033521,1.0010144142315032,0.9987780862087068,1.0002691885612367,1.0053466451749011,1.0003556575583294,1.000393732086799,1.0014894023447198,1.005724457936993,1.006631834391119,0.9996319184610813,0.9998385096111296,1.003049429486584,0.9940973941718508,1.0032579489515638,6.9984154930356965e-06,3.144384253300163e-06,3.6280235826891033e-06,4.509813806399422e-06,4.445432055898906e-06,7.5470799038985755e-06,3.5572326547014395e-06,7.428798876324616e-06,5.343677087771383e-06,4.310418035031058e-06,6.588742750718316e-06,4.343063435087523e-06,3.6089543453182468e-06,4.336579536233474e-06,2.069492513443969e-06,8.184229853746733e-06,4.471253807797378e-06,4.3730502082621045e-06,4.411494047572778e-06,8.433198975447581e-06,4.431409083070051e-06,4.464153396065818e-06,5.1636896582378195e-06,8.897511371229044e-06,9.047232482274542e-06,4.4088210358601435e-06,4.402615464197442e-06,7.818850633611845e-06,3.517753270312684e-06,8.166254894617907e-06
99,99.0,0.9919287760376717,1.0067732837006604,8.30417730979953e-06,1.9070683812774424e-06,5.018178612267152e-06,1.7166588941902027e-06,1.0029440126535445,0.9944050552124571,1.0018437945589742,1.003143999791537,1.0023837674639458,1.000971923349096,0.9938236273466127,0.9995084464994982,1.0030657143610906,0.991938386965669,1.0045343458547749,0.9929030052185747,0.9924317208466784,1.0013201779905594,0.9999619501552416,1.0033175693775955,1.0010270430063855,0.9987821894677518,1.0002805464253643,1.005281528516175,1.0003645903810328,1.0004030181690902,1.0015017081946698,1.0056571541422996,1.0065640800699245,0.9996354991021785,0.9998428303936295,1.0029998557665998,0.9940930534784888,1.0031973059723627,6.358420736017164e-06,3.0524736312834335e-06,3.3703964300324764e-06,4.176355178301164e-06,4.1365956672744115e-06,6.910245382825453e-06,3.4334940450489527e-06,6.818531934030915e-06,5.037326321380097e-06,4.167256594004296e-06,6.35782539746244e-06,4.183935091613669e-06,3.4775835495803106e-06,4.007568841298012e-06,1.9070683812774424e-06,7.463342860203376e-06,4.130617213637915e-06,4.223198789214795e-06,4.05806994901762e-06,7.698627165123345e-06,4.060662350094048e-06,4.095062810555839e-06,4.947488647748232e-06,8.150599714320911e-06,8.30417730979953e-06,4.011529836251086e-06,4.004117335765056e-06,7.146581838959518e-06,3.4121480937539036e-06,7.444057272139157e-06
100,100.0,0.9919363557907643,1.0068379145512456,7.585353951030228e-06,1.7307810042698174e-06,4.614127714361448e-06,1.5509262929896628e-06,1.0030172511039797,0.9944097237736919,1.0018795760807155,1.0031735398949666,1.0024160426535407,1.0010416314625188,0.9938263605782187,0.9995763803733303,1.0030997638478352,0.9919363557907642,1.004565018517365,0.9929024597314016,0.9924354779053501,1.0013566628135462,1.000001887407995,1.0033904396304723,1.0010616644752475,0.9987933017147013,1.0003158300147947,1.0053567162462276,1.0004003680892997,1.000441795627515,1.0015185856422542,1.0057323169187005,1.0066385362786128,0.999669307276318,0.9998766868996397,1.0030707876173293,0.9940963202903423,1.0032704334374691,5.770980000424267e-06,2.78715220361458e-06,3.1268209747739932e-06,3.84560432116998e-06,3.826298888521332e-06,6.284196883368676e-06,3.1662770396739904e-06,6.19821900600812e-06,4.6986164798128505e-06,4.052299701645181e-06,6.013619173739231e-06,4.057641626451634e-06,3.259369391938316e-06,3.693263954938299e-06,1.7307810042698174e-06,6.789738185796038e-06,3.805307073433595e-06,3.8361593369301215e-06,3.734248739242013e-06,7.01005620281527e-06,3.7285026235826446e-06,3.759904071076869e-06,4.494168899696718e-06,7.436411891914625e-06,7.585353951030228e-06,3.6729374898023888e-06,3.666846968623535e-06,6.503333855594309e-06,3.1175001493812726e-06,6.772221341573513e-06
101,101.0,0.9919495754083943,1.006889917972676,7.1588300165188335e-06,1.6178101485071027e-06,4.306334136054382e-06,1.4589447483727782e-06,1.0031574155342202,0.9944174155024024,1.0019204050435886,1.0032149625351818,1.0024579981767991,1.001185056299784,0.9938350555716379,0.9997192900032583,1.0031422320410381,0.9919415390022566,1.0046063676758201,0.9929079519004763,0.9924435562612672,1.0014052445689359,1.000074171053277,1.0035385388530877,1.0011103031395832,0.9988076053341632,1.0003649190735806,1.0055089289829837,1.0004517506359407,1.0004960177845708,1.0015339317728071,1.005886425726145,1.0067920357011024,0.9997202076578654,0.9999276332229643,1.0032150862502212,0.9941029104098951,1.0034188465862137,5.368056108180504e-06,2.610583703297902e-06,2.870130433953484e-06,3.495017779492646e-06,3.489629807624723e-06,5.853018806872063e-06,2.9907598104324145e-06,5.7738511201314955e-06,4.272584587133025e-06,3.8850164629092025e-06,5.461330053885414e-06,3.8684394820780625e-06,3.0874854099537684e-06,3.3814865389787968e-06,1.6178101485071027e-06,6.372189118236057e-06,3.4960602999667225e-06,3.612122686207007e-06,3.440834221445186e-06,6.589575196620172e-06,3.445143470099647e-06,3.4772416053828898e-06,4.358471309340124e-06,7.021234896460303e-06,7.1588300165188335e-06,3.4162031579491368e-06,3.408233791474558e-06,6.042553361220655e-06,2.9690785611949037e-06,6.3570521360846445e-06
102,102.0,0.9919599827755724,1.0069130342302377,7.293085475175263e-06,1.6313981198411872e-06,4.326927711787005e-06,1.4213944847231325e-06,1.003268304746615,0.9944475539909804,1.0019558475788768,1.0032500292062485,1.0024938610194716,1.0012994080112574,0.9938720016405664,0.9998347163362872,1.0031783947393311,0.9919783772329802,1.0046409318431857,0.9929460998051614,0.9924809536614803,1.0014460551615674,1.0001416054877539,1.003655918355222,1.0011506231914469,0.9988473705568126,1.0004045822772247,1.0056307751109974,1.000494005997555,1.0005433483427086,1.0015776081810743,1.006007354186948,1.006913034230238,0.9997624575914914,0.9999698665791994,1.0033293598823059,0.9941344080415438,1.0035363662925285,5.121468608612166e-06,2.8548707525111287e-06,2.7275566789215796e-06,3.2718549258805846e-06,3.314525538123885e-06,5.591213943616487e-06,3.324127627490947e-06,5.523225756269425e-06,4.0529360971604625e-06,4.177249750580368e-06,5.138049929228396e-06,4.1155646457235275e-06,3.4088990385179367e-06,3.2054212345450246e-06,1.6313981198411872e-06,6.2478882038791054e-06,3.3455643733335248e-06,4.176465882468465e-06,3.32028950029907e-06,6.602138087971305e-06,3.35498216319931e-06,3.3921747165505033e-06,5.34163334164411e-06,7.155883053797905e-06,7.293085475175263e-06,3.3901978600942147e-06,3.3757663231536677e-06,5.761093166293604e-06,3.3607720938624993e-06,6.231534464864516e-06
103,103.0,0.9919581279334184,1.0068966591541857,7.356135931727089e-06,1.6227634154415935e-06,4.3536132750714406e-06,1.44019079759378e-06,1.0032396681581206,0.9944327166662812,1.001943350559697,1.0032367966720332,1.0024780636085249,1.0012632794804734,0.993854826904892,0.9997960166890173,1.0031579213051005,0.9919581279334184,1.004616080499646,0.9929259740532388,0.9924638026167748,1.0014278469074769,1.0001173397312706,1.0036187663749216,1.0011334501662732,0.9988401555254115,1.000386868556031,1.0055982560531977,1.000476885977287,1.0005258574578515,1.001577386444821,1.0059734040443515,1.0068783794506004,0.9997436359916403,0.9999508104745011,1.0033002078864424,0.9941184323697904,1.0034990919047615,5.129072754015648e-06,3.0174101014169183e-06,2.6185656837200982e-06,3.0967864055330733e-06,3.1818471132866307e-06,5.548748682228058e-06,3.5365206074994723e-06,5.4931627826999026e-06,3.879559863441878e-06,4.318504618845526e-06,4.869033419351112e-06,4.230119774619788e-06,3.6073087714526086e-06,3.0666771644661883e-06,1.6227634154415935e-06,6.177948663255668e-06,3.229374904042193e-06,4.590931798107293e-06,3.2366200482982762e-06,6.600761368496442e-06,3.319613233498608e-06,3.3886696533993826e-06,5.9804689552050174e-06,7.212913109873259e-06,7.356135931727089e-06,3.4088385566272266e-06,3.39176199938279e-06,5.723841340934251e-06,3.6116164320856598e-06,6.162821099191629e-06
104,104.0,0.9919388853270014,1.006852810834654,6.932818743288131e-06,1.5371022996410426e-06,4.1345749680439365e-06,1.387558650687029e-06,1.0031977169765016,0.9944224134280099,1.0019332434309016,1.0032265759502803,1.002469301629914,1.0012174313996867,0.9938530934121017,0.9997518881656989,1.0031534690045603,0.9919666953821102,1.0046183823007304,0.9929332623757381,0.9924669202367731,1.0014131315359813,1.0000905059804255,1.00356524149878,1.001115336775683,0.998821473737684,1.0003664655580768,1.0055376833472682,1.0004537775257085,1.000499731855798,1.0015540973660386,1.005904001332445,1.0068063399222604,0.9997180395978114,0.9999255448208536,1.0032545442349328,0.9941120297341814,1.0034458556529726,5.008175870833587e-06,2.957421364735485e-06,2.424632028417522e-06,2.8464877979917107e-06,2.933052146309035e-06,5.376745954499169e-06,3.4382131770469415e-06,5.331751685611755e-06,3.5645326690327397e-06,4.1568142305058564e-06,4.450245596062331e-06,4.058579264163033e-06,3.484853409882692e-06,2.824546487761736e-06,1.5371022996410426e-06,5.861264493870713e-06,2.9794749085113394e-06,4.482465047407471e-06,2.9942506180910083e-06,6.238100155132047e-06,3.0949762545730195e-06,3.1832020156109412e-06,5.760929515902919e-06,6.799365842819329e-06,6.932818743288131e-06,3.1922119974141423e-06,3.1776076782649434e-06,5.547507304560706e-06,3.5503577362479358e-06,5.849562747128828e-06
105,105.0,0.991914427017191,1.0067991629267468,6.788377117822476e-06,1.473317604868509e-06,3.932947152572511e-06,1.3915835225853124e-06,1.0031683049618256,0.9943807212893363,1.0018929873517008,1.0031862281589072,1.002425865802722,1.0011863236871315,0.9938079152324872,0.999720426156364,1.0031047911060877,0.9919144270171911,1.0045660540744152,0.9928820032059068,0.9924197029313053,1.0013688840612949,1.0000497749924975,1.0035343171553552,1.0010721460943377,0.9987724923692878,1.000324984878712,1.0055127068621543,1.0004150977994142,1.0004645469727298,1.0015027098963307,1.0058784870177553,1.0067813987665366,0.9996816466065892,0.9998878790019591,1.003226448095815,0.9940726056040663,1.0034150500172996,4.721965229621509e-06,2.905898394315876e-06,2.249500803877271e-06,2.6236866237011458e-06,2.706481658279424e-06,5.123747320519473e-06,3.3444019873820985e-06,5.115551275078217e-06,3.336898356218172e-06,3.961470454257783e-06,4.171304437873765e-06,3.8579087325745e-06,3.3480009672294402e-06,2.5854150421974955e-06,1.473317604868509e-06,5.674902479918607e-06,2.7124502822046213e-06,4.365780309688312e-06,2.722602369428232e-06,6.1137492770973134e-06,2.8100801187412725e-06,2.8893222049979315e-06,5.542429405236474e-06,6.6731516261911995e-06,6.788377117822476e-06,2.8967797941450384e-06,2.8855648374230156e-06,5.2322155010770045e-06,3.4935079673236677e-06,5.661952397885484e-06
106,106.0,0.9918981234839608,1.0067533890855689,6.824965428867486e-06,1.4657659716778287e-06,3.809354455890498e-06,1.4348841660175045e-06,1.0030834338884926,0.9943985084358261,1.0018554982573273,1.0031456603597113,1.0023859576283105,1.0011035184340207,0.9938303325012187,0.9996405363231159,1.0030642979127156,0.9919350316769565,1.0045247171099319,0.9929031443829264,0.9924430891184336,1.0013233403521051,1.0000103056721528,1.0034452374228329,1.0010236663457857,0.9987894447415637,1.0002743707275292,1.005426314396202,1.0003628158498543,1.000410055579482,1.0015151596984881,1.0057910926010747,1.006694939749018,0.9996294003656104,0.9998354509632579,1.0031415119876383,0.9940941948273023,1.0033261326018075,4.7419400946524375e-06,2.6602714397506385e-06,2.2429776061958864e-06,2.5321921483419552e-06,2.631757971619406e-06,5.116270483568251e-06,3.0572827517976837e-06,5.117328217173241e-06,3.300161340034579e-06,3.5929408504912034e-06,4.075442479551099e-06,3.4956996080669716e-06,3.040699469167583e-06,2.519345967681321e-06,1.4657659716778287e-06,5.714569693651599e-06,2.5999852361933415e-06,3.973118053905123e-06,2.6074640143849885e-06,6.190011768081189e-06,2.6810169629376656e-06,2.7733384722941305e-06,5.0372824796743345e-06,6.726834463376302e-06,6.824965428867486e-06,2.733167591795683e-06,2.726351999905867e-06,5.195578449109599e-06,3.2035154624022427e-06,5.703357200365344e-06
107,107.0,0.9918908412679034,1.006733162966225,8.828246304245265e-06,1.9983874994017336e-06,4.408882096201467e-06,2.2320280336674924e-06,1.0031250931030378,0.9943895712919647,1.0018991824004035,1.0031957169971009,1.00243721522531,1.0011495878267158,0.9938301696323109,0.9996893736889414,1.0031232590832768,0.9919522886707881,1.0045942840228947,0.9929200981376293,0.9924477587457738,1.0013724266098816,1.0000361863824387,1.0034859903952416,1.0010752462569976,0.9987745186079696,1.0003286273507737,1.0054691887908116,1.0004204493552986,1.0004720847429402,1.0014965126026392,1.005829278492232,1.006733162966225,0.9996891499273162,0.9998945367651996,1.0031870496534827,0.9940855780219598,1.003367707436756,6.717935886289867e-06,2.4114548473864155e-06,2.449873970164368e-06,2.651601715693846e-06,2.776473031563218e-06,7.0336609969899355e-06,2.7719609506659884e-06,6.969671656463441e-06,3.4448863790634505e-06,3.2539098023622036e-06,4.117663918895783e-06,3.1652376488933555e-06,2.756572927863838e-06,2.765432211989078e-06,1.9983874994017336e-06,7.701332210325785e-06,2.8046411951299974e-06,3.6202284189171834e-06,2.8181737264905216e-06,8.249453850557242e-06,2.9070165587800466e-06,3.054311445146599e-06,4.608399143531714e-06,8.769699185151706e-06,8.828246304245265e-06,2.916380162432265e-06,2.914253940493817e-06,7.181554492833968e-06,2.902149974121047e-06,7.705898834200325e-06
108,108.0,0.9918903209247661,1.0067496383760397,1.3105661643598727e-05,2.2755846628160094e-06,5.7580167804122984e-06,3.980315844924516e-06,1.003103008069049,0.9943262617583063,1.001908623079509,1.0032074920742817,1.002448373581452,1.0011290352131252,0.9937677153979021,0.9996707711522965,1.0031380837279504,0.9918903209247661,1.0046065030119216,0.9928588931257735,0.9923860011796557,1.0013812408583203,1.000002534302981,1.0034528220128955,1.0010857889934182,0.9987062390253023,1.000340897262656,1.0054316143474638,1.0004310675110915,1.0004851363635132,1.0014235022962759,1.0057884045519763,1.0066944810059684,0.9997038798658026,0.9999085423557533,1.0031647297947595,0.9940177719529235,1.0033350228728934,1.050324195970806e-05,2.2755846628160094e-06,2.7219808136127556e-06,2.8813863172292574e-06,3.020838544158927e-06,1.0930873182870775e-05,2.6444630873527857e-06,1.0849159113241833e-05,3.6585941187623873e-06,3.067384264130381e-06,4.231386065181284e-06,2.998586402294861e-06,2.6354622554122585e-06,3.1578442177968253e-06,3.157882606329958e-06,1.1794196210467569e-05,3.1736532713813853e-06,3.4708576524868125e-06,3.186351709323486e-06,1.2580957701019737e-05,3.32553425527849e-06,3.5739231718243804e-06,4.418213464213045e-06,1.3083364955501333e-05,1.3105661643598727e-05,3.3113238507238742e-06,3.311619357732257e-06,1.1130176778135636e-05,2.7215977740719018e-06,1.181840400571199e-05
109,109.0,0.9918945179752846,1.0067878897312215,1.4580617697163044e-05,2.149710048234314e-06,6.159681602056958e-06,4.651258325906095e-06,1.003135283141509,0.9943336424877846,1.0019600530649382,1.0032658118582964,1.002507195539364,1.0011634708916697,0.9937799969728442,0.9997042397540312,1.0032025935151077,0.9919134890088692,1.0046770928886621,0.9928821881046677,0.9924006911956434,1.0014427452019279,1.000039773351297,1.0034922856798303,1.0011520328440742,0.9987183962717737,1.0004108484308039,1.005484320349012,1.0005055922842607,1.0005607140016723,1.0014373358031572,1.0058491345046243,1.0067565777707088,0.9997832933717918,0.999987007134712,1.0032007851766107,0.994028684389968,1.0033749595012715,1.1836948311904604e-05,2.149710048234314e-06,2.711200717337285e-06,2.8463016886929326e-06,2.983243735304697e-06,1.230854122385584e-05,2.5257134355850265e-06,1.2243568950348644e-05,3.570322515736299e-06,2.9024355521029765e-06,4.0726690956155314e-06,2.850131356495436e-06,2.5216414008792723e-06,3.180104532950406e-06,3.627735414295156e-06,1.3223000930430995e-05,3.1860644063751637e-06,3.3184505040754593e-06,3.1922505350494643e-06,1.4134746189275807e-05,3.354134537693633e-06,3.652339499821889e-06,4.235347307499324e-06,1.4570068098551427e-05,1.4580617697163044e-05,3.3345620618331917e-06,3.3351731047408477e-06,1.2532440662057657e-05,2.557959226163361e-06,1.3253025321639001e-05
110,110.0,0.9919022478001517,1.0068264716001998,1.358821324494993e-05,1.957792731463862e-06,5.65979011189955e-06,4.311752065772359e-06,1.003191501724481,0.9943395924579423,1.0020106230958916,1.0033204418114225,1.0025638271174822,1.0012269691893858,0.9937936416763299,0.999770007081777,1.0032669572047133,0.9919369556125638,1.004746314296952,0.9929049305290114,0.9924165504166419,1.001500968057237,1.000084765391798,1.0035582247531754,1.0012106639986118,0.9987215021045401,1.0004696780845055,1.0055511411098743,1.0005631446871086,1.0006158527113587,1.0014375032103406,1.0059175946166534,1.0068264716001998,0.9998445624566573,1.0000470189588884,1.003261914411592,0.9940360495035596,1.0034412001788255,1.0860703054255863e-05,1.957792731463862e-06,2.4613328305153517e-06,2.5833592338132155e-06,2.7049844927328305e-06,1.1299922294526168e-05,2.287341899979542e-06,1.1227548711668133e-05,3.232852944709969e-06,2.6339650409093643e-06,3.689067418110417e-06,2.584835634324044e-06,2.2829936314153382e-06,2.894130412689015e-06,3.3371327640938615e-06,1.2183660113225551e-05,2.9081299461300536e-06,3.0294733222709755e-06,2.921231442802933e-06,1.3075304935903737e-05,3.0761204756554836e-06,3.356864628974689e-06,3.881933880025194e-06,1.3551353397081795e-05,1.358821324494993e-05,3.069678973786069e-06,3.0690763153891842e-06,1.1514337167746224e-05,2.321838246005775e-06,1.2208524171831898e-05
111,111.0,0.991912540745049,1.0068484779728075,1.2820124470763072e-05,1.9586052678930157e-06,5.376525236257015e-06,3.973961916148317e-06,1.0031735063459795,0.9943542665511937,1.0020300086435838,1.0033415017619638,1.0025885764711215,1.0012121711268924,0.9938147402099528,0.9997565496127294,1.0033004020437057,0.9919710212969945,1.0047864118448333,0.9929407623928825,0.9924427081319448,1.0015206667577465,1.000088250998392,1.003539129890549,1.001229001496348,0.9987235629140737,1.000486322222086,1.0055241204909786,1.0005756262071372,1.0006242202175217,1.0014352007809193,1.0058873769823473,1.006797860756752,0.999858155263522,1.0000597643493976,1.0032458025678501,0.9940478525603916,1.0034224113340608,1.0058969781941694e-05,1.9586052678930157e-06,2.3893861489984758e-06,2.5022443245358146e-06,2.6326921300033926e-06,1.0519381910523297e-05,2.2510196785320546e-06,1.044815615691437e-05,3.142094157675345e-06,2.600002079612422e-06,3.569731612111359e-06,2.549010719141745e-06,2.2496883865344353e-06,2.837262508865765e-06,3.271527806565685e-06,1.1391437193396111e-05,2.858117492197735e-06,3.012741990221468e-06,2.8706788853807776e-06,1.2206069866137421e-05,3.0016863767895572e-06,3.2448994103464926e-06,3.816998156972852e-06,1.2753131974762122e-05,1.2820124470763072e-05,2.998561083174548e-06,3.006039543905222e-06,1.0669192930204128e-05,2.256237690814146e-06,1.1410067352795906e-05
112,112.0,0.9919244271556583,1.0068551605244955,1.2658519526254043e-05,1.948448427399194e-06,5.445625887514012e-06,3.889216076606073e-06,1.003217608247635,0.9944149119650659,1.0019603788032732,1.00326330111247,1.00251153024751,1.0012601164514943,0.9938785320843428,0.9998080504801329,1.003215764420406,0.9920241162525668,1.0046943060476345,0.9929936861872917,0.9925051545673154,1.0014399771842135,1.000098145937641,1.0035878936001121,1.0011448480147616,0.9987834813363072,1.000397683358242,1.0055753760486508,1.0004829558526016,1.0005238046838776,1.0015045325361778,1.0059425669331874,1.0068551605244953,0.999766625997189,0.9999672665827516,1.0032932197965025,0.9941046585962993,1.0034711791828106,1.005908314176383e-05,1.948448427399194e-06,2.545882237387912e-06,2.6783606197347317e-06,2.820526884061359e-06,1.0488160865347873e-05,2.221523374316385e-06,1.0376875437142156e-05,3.3355946480006395e-06,2.5674408760440083e-06,3.754324952659734e-06,2.5162919242389915e-06,2.2244850045749696e-06,3.0931350283957106e-06,3.4250991681883865e-06,1.141556709738561e-05,3.1433779187587984e-06,2.975869840275905e-06,3.1681366816140965e-06,1.2048412099050074e-05,3.281098085684696e-06,3.4960887418469203e-06,3.7352696585895835e-06,1.2608788203081357e-05,1.2658519526254043e-05,3.2635384468541947e-06,3.285996972031233e-06,1.0609988596096135e-05,2.1962519820783244e-06,1.1426640186563519e-05
113,113.0,0.9919369373776612,1.0068556147328396,1.2332959548534315e-05,1.7689681059518966e-06,5.372802016049975e-06,3.8052622251275296e-06,1.0031568061058593,0.9944407391613285,1.0019018142546297,1.003197131258669,1.0024477503438163,1.0011955948839433,0.9939067399060695,0.9997441360004955,1.0031515154086719,0.9920536041968512,1.0046305504742454,0.993021333572941,0.9925352509744663,1.0013723873989746,1.0000636945777295,1.0035259650442971,1.0010715704700188,0.9988099578819031,1.0003206039472206,1.0055157644731993,1.0004019671891606,1.000436190591215,1.0015338563946425,1.0058880864879134,1.0068025061550387,0.9996859873106844,0.9998869538589071,1.0032300982742572,0.9941298244293522,1.0034099018975196,9.926960393247223e-06,1.7689681059518966e-06,2.589855611618619e-06,2.764473098297172e-06,2.9018146420317174e-06,1.0310180118073654e-05,2.0145178411407288e-06,1.0172064567901324e-05,3.430292534187609e-06,2.353282810966462e-06,3.900731180925577e-06,2.3073853661838644e-06,2.0223456575764915e-06,3.1909249108423118e-06,3.366544331210285e-06,1.1257230852550037e-05,3.2753263373941587e-06,2.712417617890043e-06,3.329075608131212e-06,1.176263509006168e-05,3.459674354145492e-06,3.694230775809892e-06,3.420132030963124e-06,1.2301686657253373e-05,1.2332959548534315e-05,3.45253939899709e-06,3.474096380723743e-06,1.0432553035242041e-05,1.9950657084818697e-06,1.1264095915166195e-05
114,114.0,0.9919491017567397,1.0068721535982992,1.1277459038895939e-05,1.974772664209915e-06,5.050264541119995e-06,3.368666811157757e-06,1.0031656455375282,0.9944927379534676,1.0018516004360816,1.003149540753524,1.0023968651835047,1.0012127402171829,0.9939590808340476,0.9997609452884878,1.0030963573317024,0.9920981420559046,1.0045706805873469,0.9930630097463251,0.9925873830673093,1.0013233659283813,1.0000771871743404,1.0035562639949671,1.001024091544911,0.998874880803648,1.0002748946519586,1.0055730396504858,1.0003551461824178,1.0003897208068464,1.0016082641390727,1.00595472209748,1.0068721535982992,0.9996402502408049,0.9998403361473126,1.0032522423553634,0.9941793291590525,1.0034410274424148,9.019170600216287e-06,1.974772664209915e-06,2.4304159060014844e-06,2.628695997350784e-06,2.75806531701998e-06,9.365581717233351e-06,2.1456386901023785e-06,9.242564937897409e-06,3.3050429669522526e-06,2.4217324103771152e-06,3.81121831477729e-06,2.3730495298972446e-06,2.132215099626569e-06,2.9840247783652305e-06,3.132940840916576e-06,1.0270483122455089e-05,3.0752357869091465e-06,2.929830908135426e-06,3.143584211277733e-06,1.0750285901745614e-05,3.2766710812504206e-06,3.5291074905065914e-06,3.672588676159797e-06,1.1263867721794066e-05,1.1277459038895939e-05,3.304521629535416e-06,3.314108148733578e-06,9.480375433017466e-06,2.2211153360744224e-06,1.0273571976165244e-05
115,115.0,0.9919599506385756,1.0069209567815096,1.052985484472308e-05,2.1735544710755117e-06,4.940387750708686e-06,2.9439904503052e-06,1.0031276971754808,0.9945026858260153,1.0018082742980743,1.0031108599033547,1.0023519537626275,1.0011808542173672,0.9939678537230928,0.9997315295937318,1.0030491179503376,0.992098149720122,1.004519199595615,0.9930622364003815,0.9925923089079818,1.0012764320259,1.0000515594024932,1.0035210386924354,1.0009792950693788,0.9988864971584623,1.000233643396429,1.0055521335895286,1.0003118061004064,1.0003473999844599,1.0016230081551922,1.0059377023231373,1.006855449515149,0.9995953588899094,0.9997955781628751,1.0032231457887018,0.9941871141506623,1.0034067502109552,8.247961635418414e-06,2.1735544710755117e-06,2.507125321820361e-06,2.7868312334588185e-06,2.9076311420084513e-06,8.567028315252096e-06,2.269695619230716e-06,8.44840147237367e-06,3.5192685491266815e-06,2.4563295664937795e-06,4.063551882636857e-06,2.4055901756420196e-06,2.2293150991505997e-06,3.115126042375437e-06,2.9780287601967e-06,9.446273905049115e-06,3.2703158279936715e-06,3.119504086893984e-06,3.3986059584620956e-06,9.97075593195901e-06,3.575514176161223e-06,3.8517012492861604e-06,3.878064049191398e-06,1.0514931390019568e-05,1.052985484472308e-05,3.715059877775245e-06,3.700057488606779e-06,8.681479974368068e-06,2.4354359179578915e-06,9.448638556553205e-06
116,116.0,0.9919685143688499,1.006980453060923,1.0368652713506578e-05,1.9847404504762636e-06,5.103076400680009e-06,2.748296671095582e-06,1.003235978819177,0.9944789623062612,1.0018176575300282,1.0031188030766922,1.0023595698730563,1.001286712065369,0.9939415886971172,0.9998372091814031,1.0030535420576936,0.9920694864276618,1.0045210652952488,0.9930341979590174,0.9925639757393437,1.0012839746606759,1.0000846305369073,1.0036338870319463,1.0009846267989324,0.9988637367770262,1.0002396176462929,1.0056715858525744,1.0003194021331352,1.000354224917318,1.0015980840785377,1.0060644439914581,1.006980453060923,0.9996070811036865,0.9998056807681869,1.0033335611902499,0.9941615983485064,1.003519644857856,7.87526388775208e-06,1.9847404504762636e-06,2.9600975874359095e-06,3.3837346040903586e-06,3.5258595781119643e-06,8.276315675702578e-06,2.0693794278851495e-06,8.198442516909223e-06,4.316603983195214e-06,2.277033987240886e-06,5.000802642625995e-06,2.2289252099478166e-06,2.036172557350548e-06,3.757492491938855e-06,3.0016315793468927e-06,9.102309471684553e-06,3.9942238227044934e-06,2.8353083639622063e-06,4.1920267202721926e-06,9.714472095980232e-06,4.413551469065982e-06,4.67243346510552e-06,3.524069048427576e-06,1.0306611463550285e-05,1.0368652713506578e-05,4.72128807623661e-06,4.662936777430108e-06,8.35945672599875e-06,2.2173277435480526e-06,9.115127882917433e-06
117,117.0,0.991973823293245,1.0070263358109193,1.001389264365367e-05,1.8149473748163016e-06,5.1183276803772145e-06,2.594242412472789e-06,1.0031891073117245,0.9944548968253213,1.0018474434039935,1.0031487385027598,1.0023876114479344,1.0012330020684974,0.9939171637500452,0.9997847625862148,1.0030850051142066,0.992049521868447,1.004553972108247,0.9930147100491807,0.9925387462861841,1.0013106057782122,1.0000620236512392,1.003573997901344,1.001010429406115,0.9988320348974202,1.0002655552697206,1.005611251743068,1.0003446125041164,1.0003801455448038,1.0015653748367053,1.0060022139130156,1.0069160386021971,0.9996298439094524,0.9998284359261593,1.0032830156676638,0.9941340713457376,1.0034606040334575,7.482388849477592e-06,1.8149473748163016e-06,3.243791190756502e-06,3.7412533448486785e-06,3.934352707771715e-06,7.949448028208384e-06,1.9340693771735236e-06,7.911766432738914e-06,4.913075393083263e-06,2.2652063912749875e-06,5.7439568630743605e-06,2.230627431812059e-06,1.9399552151422714e-06,4.135732301332276e-06,3.001038461722916e-06,8.72276639738099e-06,4.376091235755111e-06,2.5656159599430827e-06,4.5705636117717e-06,9.338728483217373e-06,4.743774536685765e-06,4.924233015656134e-06,3.19101197838176e-06,9.927138629359414e-06,1.001389264365367e-05,5.1317534463973995e-06,5.043001665673739e-06,7.996642763910815e-06,2.0210964624044045e-06,8.741910217891322e-06
118,118.0,0.9919749077574423,1.0070611076717706,9.338809455923996e-06,2.0261595471288833e-06,5.0699909203862325e-06,2.273963736985525e-06,1.003249029861395,0.9944020665248491,1.001920802965568,1.0032289409050237,1.0024697275130632,1.0012957967598592,0.9938609459514416,0.9998458366198913,1.0031727765994733,0.9919966632401781,1.0046454922232424,0.9929605503138759,0.99248167644137,1.0013935122006505,1.000090768587031,1.0036345358880423,1.0010978861963926,0.9987736505778508,1.0003567214574471,1.0056795400657166,1.0004425235418153,1.0004842108886278,1.0015105153264383,1.006075880237206,1.0069896542905108,0.9997319079575345,0.9999302167753774,1.003345149082377,0.9940817704414374,1.003521968654843,6.944683060921071e-06,2.0261595471288833e-06,3.3487244346027365e-06,3.901143058227661e-06,4.08497459038903e-06,7.421608566234573e-06,2.240891921000975e-06,7.429726603330304e-06,5.124767084644198e-06,2.5842342837905216e-06,6.029142327388596e-06,2.5684065652009275e-06,2.2838356813858483e-06,4.28515859688608e-06,2.7788367443720015e-06,8.113672716195134e-06,4.539411311384018e-06,2.6313332725530097e-06,4.765337207707594e-06,8.671249396631646e-06,4.962122090416979e-06,5.226878262008217e-06,3.2809412955047916e-06,9.233387075437239e-06,9.338809455923996e-06,5.306569900136819e-06,5.234881347626909e-06,7.4511751763257135e-06,2.158709778521219e-06,8.132956259710342e-06
119,119.0,0.9919707981071239,1.0070939736002231,8.82320017780359e-06,2.390844130679128e-06,5.345626240782105e-06,2.019674332698216e-06,1.0033319155038252,0.9943857069264439,1.0020160641658589,1.0033350577384745,1.002576871873268,1.0013828454100862,0.993846795451446,0.9999298324035073,1.0032913240049273,0.9919946992155878,1.0047737169426496,0.9929568529993942,0.9924718064336067,1.001498489042616,1.0001505492674763,1.0037243781881933,1.001204126626613,0.9987593973771344,1.000464674779881,1.005777785091918,1.0005554306568818,1.0006011749967445,1.0014966705347605,1.00618156179159,1.0070949259614241,0.9998479562554079,1.0000461000809082,1.0034341454537559,0.9940688270420228,1.0036120732758087,6.633873201778379e-06,2.390844130679128e-06,3.7922159764397463e-06,4.503812351777734e-06,4.595681483942542e-06,7.127025847379274e-06,2.6975826777927754e-06,7.156838689946935e-06,5.597267090866567e-06,2.9487199422118603e-06,6.479942573553041e-06,2.923512291016685e-06,2.7642470483254306e-06,4.911562861877555e-06,2.608856324987838e-06,7.730811325640852e-06,5.29175354841877e-06,2.874701765773573e-06,5.645617795875732e-06,8.220570656484976e-06,5.994491158918408e-06,6.55063042198864e-06,3.5903085791654773e-06,8.716994355739675e-06,8.82320017780359e-06,6.2581513574314186e-06,6.214958589230115e-06,7.1355860991657334e-06,2.4446759418538396e-06,7.744352957396887e-06
120,120.0,0.9919605246879709,1.0071341385530224,8.367499335077196e-06,2.431745346043043e-06,5.6184431707759525e-06,1.8459521631940417e-06,1.003360445370212,0.9943461913225533,1.002010177645235,1.0033297621533468,1.0025734208996417,1.0014130617169057,0.9938035052907453,0.9999584873855388,1.003290594208591,0.9919491472630364,1.0047738370328585,0.9929107844816419,0.9924285160562153,1.0014951811628294,1.000146995177225,1.003757804135631,1.0011995348638147,0.9987132125015235,1.0004607746984802,1.0058152673186571,1.00055406578199,1.000601997034194,1.0014549287528884,1.006220796799173,1.0071341385530224,0.9998491887901181,1.000046436464828,1.0034634163861471,0.9940315005024442,1.0036460936322027,6.1823326520924955e-06,2.7461981373917993e-06,4.4210661379233356e-06,5.2134121288594495e-06,5.278355561352924e-06,6.639198071384721e-06,3.0833372941251594e-06,6.650316609919259e-06,6.274562467650254e-06,3.219600307587928e-06,7.161300785563631e-06,3.1469238031825186e-06,3.168727577079108e-06,5.644520271984641e-06,2.431745346043043e-06,7.185750480446766e-06,6.107243318942278e-06,3.333268491863122e-06,6.518733319007714e-06,7.748103322453259e-06,6.976779713687593e-06,7.705853567674163e-06,4.1901570630655425e-06,8.250190942378334e-06,8.367499335077196e-06,7.1759644133945886e-06,7.152526675801127e-06,6.6425751001774505e-06,2.741545341999424e-06,7.195506885169711e-06
121,121.0,0.9919431178456654,1.007186168902835,8.01531560440602e-06,2.2515387722827896e-06,5.661178028334882e-06,1.7415024518456257e-06,1.0033504891272798,0.9943411669570549,1.0019822486685326,1.0032958807015673,1.0025407512063147,1.001397782542724,0.9937983606685211,0.9999418814916993,1.0032595751574775,0.9919431178456654,1.0047419844415404,0.9929056853730628,0.99242264156092,1.001458135983775,1.0001259887627738,1.0037380265558271,1.001160256228143,0.9987157465685341,1.0004207487932042,1.005803724888554,1.0005130725015292,1.0005643276847955,1.0014691492549028,1.0062126002142149,1.0071247409326818,0.9998040002826157,1.0000007674696714,1.003448689037038,0.9940296550814237,1.0036268934713046,5.73298874281104e-06,2.964860338828297e-06,4.886274701846602e-06,5.562879703049842e-06,5.730522926025018e-06,6.090751735143724e-06,3.28831793732762e-06,6.087707396982467e-06,6.746939980851677e-06,3.272673367643719e-06,7.701126862105071e-06,3.165530545674992e-06,3.3526823673149584e-06,6.086059171042343e-06,2.2515387722827896e-06,6.598039348941274e-06,6.491869861391514e-06,3.6890879668442425e-06,6.823081108181047e-06,7.171022207892685e-06,7.315212506632201e-06,8.01531560440602e-06,4.677664986329066e-06,7.716292400234319e-06,7.860671769830192e-06,7.488393743890744e-06,7.482227806174878e-06,6.074857640747896e-06,2.907533565310499e-06,6.603215784309818e-06
122,122.0,0.991918121363416,1.0072360766860096,8.45524779166733e-06,2.1399553040481817e-06,5.649818523198368e-06,1.869451323066754e-06,1.003438366553753,0.9943478242464311,1.0020245992317927,1.0033439467340735,1.0025872730607592,1.0014837625402742,0.9938051812937131,1.0000242479086536,1.0033052115786971,0.9919542962198906,1.0047912193838966,0.9929174415524036,0.9924316501040311,1.0015164382819317,1.000185729248081,1.0038446029925003,1.0012267805804742,0.998737851922327,1.0004911346163934,1.0059265242730582,1.0005887784440914,1.0006406156028531,1.0014981457347496,1.0063426958849577,1.0072564719830863,0.9998872338430264,1.0000821295092142,1.0035437496577262,0.9940360835333525,1.003733159167395,6.085742613604886e-06,2.7863700781296263e-06,4.8349887729193744e-06,5.397541139262489e-06,5.63570061313219e-06,6.364470915721788e-06,3.082529976647957e-06,6.359593883636916e-06,6.618067064775588e-06,3.0371794099200714e-06,7.577245276576932e-06,2.9338931272870202e-06,3.1315729795154277e-06,5.984063385821674e-06,2.1399553040481817e-06,6.941229431753616e-06,6.332910269780959e-06,3.471211417674716e-06,6.585578151219803e-06,7.65593689051092e-06,7.065522124545368e-06,7.700370139133034e-06,4.414259839469458e-06,8.349675753364753e-06,8.45524779166733e-06,7.2261307496709515e-06,7.226436630138185e-06,6.428850149438419e-06,2.724486237018449e-06,6.947795579564936e-06
123,123.0,0.9918871327745388,1.0072652353548155,9.035158117935812e-06,2.006178142915414e-06,5.474550151875252e-06,1.963621114827539e-06,1.0034647869287872,0.9942743494536498,1.0020403003875549,1.00335917445894,1.0026097252594115,1.0015068181416558,0.9937295325324972,1.0000431328379493,1.0033412287532995,0.9918969155178435,1.004838843374745,0.9928578639627554,0.9923619433430039,1.001534189494426,1.0001692509431257,1.0038603864306,1.0012482822932907,0.998657351298483,1.0005147196692408,1.005938927146192,1.0006149030085483,1.0006685950958942,1.00141297024113,1.006351571403652,1.0072652353548155,0.9999173172887,1.0001105110248272,1.0035672998906655,0.9939558842457494,1.003748787096383,6.288550352681143e-06,2.6030627095860615e-06,4.444061840287342e-06,4.953655831628701e-06,5.164454166840569e-06,6.569079800841326e-06,2.883816283717091e-06,6.570389265452142e-06,6.074948311100601e-06,2.850879648792838e-06,6.9600580519097685e-06,2.7553419289383327e-06,2.947655733201395e-06,5.4755838890196605e-06,2.006178142915414e-06,7.230475727523958e-06,5.791268190932564e-06,3.2528041984790892e-06,6.016985582393757e-06,8.129250861963875e-06,6.4477804383624775e-06,7.025820170334594e-06,4.111607253802921e-06,8.95599459733896e-06,9.035158117935812e-06,6.58017979103157e-06,6.582413209540335e-06,6.711654081693654e-06,2.5768873178586232e-06,7.240509060152941e-06
124,124.0,0.9918522630498768,1.0072596489763213,8.587575275109065e-06,1.8810837398256552e-06,5.510399315726855e-06,1.8523444930769116e-06,1.0033426216681531,0.9942266157461936,1.0020065944728007,1.0033245287745765,1.0025794931623435,1.0013859434139225,0.9936877053649763,0.9999227279610385,1.0033197823262503,0.9918684689921111,1.0048271390818453,0.9928270943659577,0.9923236002881729,1.0015033137681661,1.0001013320891465,1.0037349158777948,1.0012188484731361,0.9986127059537577,1.0004834562221088,1.0058073187119798,1.0005823886731993,1.0006371765224042,1.0013617272502258,1.0062163400497537,1.0071293117093771,0.9998802720404848,1.0000736131678671,1.003443684203092,0.9939097429655397,1.0036234933839663,5.963928052341142e-06,2.751584600009627e-06,4.64126104289042e-06,5.202524498700899e-06,5.396853449290745e-06,6.244777485139126e-06,3.0532377513906813e-06,6.2292479481699515e-06,6.327254223577703e-06,2.9668594655095083e-06,7.18951021105353e-06,2.8903771916917306e-06,3.1376665217737147e-06,5.675828210405727e-06,1.8810837398256552e-06,6.826318597988019e-06,6.020588505914832e-06,3.4623101915930515e-06,6.291626354952435e-06,7.710389068198368e-06,6.79217966718675e-06,7.4317333850573516e-06,4.207980553400541e-06,8.516981983057727e-06,8.587575275109065e-06,6.975753066765893e-06,6.9673673942388045e-06,6.366931198618533e-06,2.7607903392964494e-06,6.841459498657639e-06
125,125.0,0.9918156231602732,1.0072238440767922,9.76939619151509e-06,2.139488584544244e-06,6.55423486339458e-06,2.42757614250364e-06,1.0032208773081914,0.9941441825802309,1.0019651224520831,1.0032834137982705,1.0025382769979445,1.0012591086664562,0.9936050110051967,0.9997946441762072,1.0032813211541878,0.9917965946666281,1.0047932227194836,0.9927523472786566,0.9922441875869468,1.0014557736178669,1.0000085803993608,1.0036032056735238,1.0011744707943055,0.9985189015674915,1.0004387310353144,1.0056741227511599,1.0005397764101636,1.0005955447096009,1.0012613760881872,1.006081323930442,1.0069946379366377,0.9998417986772631,1.0000338486025564,1.0033203302231803,0.9938253499779953,1.0034915463148815,6.5170270601402965e-06,2.9345541848961702e-06,6.036413388592962e-06,6.931273555968317e-06,7.153339354042561e-06,6.853737598694792e-06,3.2430623572310537e-06,6.767487979276825e-06,8.422759728527938e-06,3.0523060993500742e-06,9.553022193291013e-06,3.0036899377887693e-06,3.3142955597889297e-06,7.3612708935134006e-06,2.139488584544244e-06,7.377483919787444e-06,7.797676179221522e-06,3.667773544403511e-06,8.178601654618582e-06,8.484935921030077e-06,8.918452111520657e-06,9.76939619151509e-06,4.296080593510886e-06,9.474085419757716e-06,9.512249433452386e-06,9.263746546498658e-06,9.239222867418746e-06,7.016021895018401e-06,2.934227827847654e-06,7.413363320588653e-06
126,126.0,0.9917793240765708,1.0071669777972927,1.1096335584495131e-05,2.3552728670657574e-06,7.257684229168444e-06,2.8920809646584603e-06,1.0031938567485874,0.9940911315072593,1.0019420177941099,1.0032657622084002,1.002521558485472,1.0012372140485324,0.9935528982901863,0.9997712736885933,1.0032714370594902,0.9917497766663574,1.0047874525873548,0.9927054143299122,0.9921962737993267,1.0014362566465382,0.9999736114821185,1.0035724706027522,1.0011541724806297,0.9984588499186875,1.000416509892605,1.0056373942649033,1.00051408447818,1.0005668137272654,1.0011909423706957,1.0060374737923505,1.0069496082646936,0.9998149875665675,1.0000071830463315,1.0032958916014627,0.993773778391653,1.003461638376074,7.0908738562256735e-06,2.9996536243245383e-06,6.835826820969206e-06,7.964537077995386e-06,8.212755062913339e-06,7.506110631335256e-06,3.3043793659994994e-06,7.3378081824636105e-06,9.746017164054687e-06,3.04347474144371e-06,1.1096335584495131e-05,3.0190674767502893e-06,3.335167316814893e-06,8.348871117382635e-06,2.3552728670657574e-06,8.052078444729088e-06,8.801523062739717e-06,3.730077880515933e-06,9.229707435659384e-06,9.370902948848389e-06,1.0111283346082366e-05,1.1074382109732286e-05,4.242326976843258e-06,1.0527474197746185e-05,1.0542970337824055e-05,1.0569554835304724e-05,1.0530328210402889e-05,7.692601743719066e-06,2.9532431084689077e-06,8.105921346203488e-06
127,127.0,0.9917454767696128,1.0070982072788879,1.0302133029762725e-05,2.179838286146264e-06,6.862832687216291e-06,2.6561340123449546e-06,1.0030327302631261,0.9940803779206074,1.0018628757650874,1.003186523353881,1.002438268883877,1.0010749280682654,0.9935458597962846,0.9996113088060627,1.0031888443554904,0.9917454767696128,1.0047069092177752,0.9927004913223351,0.9921902560771447,1.0013446685396437,0.9998763864833338,1.0033970344494165,1.0010636090874232,0.9984445247148614,1.000323457863929,1.0054578403762717,1.0004172917094334,1.000467836526598,1.0011708401869033,1.0058496182401273,1.0067592961960001,0.9997140661004876,0.9999041483329852,1.0031328273953937,0.9937666748519162,1.0032860869491824,6.753489420325077e-06,2.9840824694366804e-06,6.310662080839681e-06,7.376814232353005e-06,7.61081160193694e-06,7.156906601992918e-06,3.2961650481785073e-06,6.9731536443521975e-06,9.042715294318464e-06,3.0398643633439783e-06,1.0302133029762725e-05,3.026808581101915e-06,3.3135777309408306e-06,7.74615145476323e-06,2.179838286146264e-06,7.690933305248926e-06,8.162596749523296e-06,3.691308962460533e-06,8.562920700898136e-06,8.997684285725428e-06,9.395466516801991e-06,1.0284563109978365e-05,4.084353535134714e-06,1.0123771296098527e-05,1.0130161144195995e-05,9.857146491813057e-06,9.816816312068862e-06,7.324240096816422e-06,2.900113860773992e-06,7.74973040915813e-06
128,128.0,0.9917157764949436,1.0070266896626414,1.079677604707081e-05,2.245153410053134e-06,6.66765658663503e-06,2.696445700575817e-06,1.0029640086209959,0.9940772377545559,1.0018314079513009,1.0031538377035132,1.0024064361206102,1.0010116433887792,0.9935509148577522,0.9995503585614177,1.003161907229185,0.9917548956757327,1.0046801467414475,0.9927107812763938,0.9921957341960858,1.0013090250631422,0.9998398321543535,1.003325535420262,1.0010306407777907,0.9984500699036724,1.0002895221892039,1.0053856166943074,1.0003846715390097,1.0004347586017235,1.001183199932654,1.0057779182173205,1.0066874380180624,0.9996832181122949,0.999872725844335,1.0030645512826186,0.9937673466294935,1.0032139485156721,6.828548347751179e-06,2.7421127827277825e-06,5.847499889410603e-06,6.853846012958683e-06,7.052892925062299e-06,7.1367593046619924e-06,3.0294661584409817e-06,6.90503476431412e-06,8.340252092407235e-06,2.7989114768841776e-06,9.505745047918229e-06,2.7854850752950584e-06,3.046463873734625e-06,7.270422750765484e-06,2.245153410053134e-06,7.940725325408295e-06,7.725300414550635e-06,3.387174747098203e-06,8.126843709161412e-06,9.534102195307718e-06,8.937843605930537e-06,9.749129867241648e-06,3.761771375796297e-06,1.0767030085645633e-05,1.079677604707081e-05,9.446997458318289e-06,9.387968077206765e-06,7.433939680185863e-06,2.651560904900042e-06,7.993940192843072e-06
129,129.0,0.991690255646914,1.006961582089618,1.1625892071189316e-05,2.286328937616217e-06,6.717274395191047e-06,2.7272400141157572e-06,1.003014148123397,0.9941187095794564,1.001845673194583,1.0031689189951505,1.0024226768779598,1.0010628951990448,0.9935992364748396,0.999602292607891,1.003183871198855,0.9918138414638453,1.0047078349224043,0.9927714791179028,0.9922488528444761,1.001315839055266,0.9998661840031408,1.0033698881520394,1.0010392740383933,0.9984915422089735,1.0002967831722318,1.0054396806383243,1.00039096496749,1.0004437096959125,1.0012310834114897,1.005833536775957,1.0067437174111673,0.9996855553390337,0.9998752933928116,1.0031139751238136,0.9938147507420936,1.0032579669013078,7.1607958516180965e-06,2.941283170444445e-06,5.472433605914792e-06,6.415879127203517e-06,6.627907152318363e-06,7.347732721846695e-06,3.2299710840253065e-06,7.02739755111316e-06,7.895189552583719e-06,2.8014989499086136e-06,9.099537112367566e-06,2.808684480578652e-06,3.1636796302270767e-06,6.896039136319178e-06,2.286328937616217e-06,8.391857113708623e-06,7.4157073405595135e-06,3.563940297729859e-06,7.84169246150386e-06,1.0257734206886227e-05,8.67053915434755e-06,9.451345984667223e-06,3.956717571958858e-06,1.1568313179531342e-05,1.1625892071189316e-05,9.263727871097676e-06,9.161980722912495e-06,7.794664459362013e-06,2.941710883947782e-06,8.438050472243663e-06
130,130.0,0.9916685309045762,1.0069120417008823,1.1944413989827448e-05,2.4524826340173796e-06,6.756251442884331e-06,2.5753223636169886e-06,1.0031127556515644,0.9941482814263033,1.0018861450704977,1.0032176811358375,1.0024667751309086,1.0011663421303336,0.9936278564560928,0.999705234261524,1.0032322043553057,0.9918427087778962,1.0047574886790858,0.9927991696089478,0.992277676894646,1.0013602021250807,0.9999222334227325,1.0034704871141105,1.0010859551589075,0.9985136724138994,1.000343984590573,1.0055411689126068,1.0004399127227706,1.0004920378611903,1.0012521990199397,1.0059339466420147,1.0068457612291515,0.9997389231585038,0.9999289258553605,1.003216166618536,0.993849833896897,1.0033584856216577,7.65452839308074e-06,3.564105519087387e-06,5.067939157706163e-06,5.9287343155239125e-06,6.1339941624727366e-06,7.785762451028167e-06,3.7931201434512594e-06,7.473440407074386e-06,7.353693090935569e-06,2.991615838797615e-06,8.570593152486616e-06,3.041487820191784e-06,3.5894459945577107e-06,6.372353060176878e-06,2.4524826340173796e-06,8.810607571634112e-06,6.871839955113235e-06,4.111752895770359e-06,7.2833258523366824e-06,1.0622862993861125e-05,8.067103410573298e-06,8.790213766098324e-06,4.563937890768961e-06,1.1877802499478369e-05,1.1944413989827448e-05,8.664979768660152e-06,8.553157346954514e-06,8.25028227211354e-06,3.6532380996649694e-06,8.848728833086564e-06
131,131.0,0.9916502189469822,1.006887225637499,1.4540098819314878e-05,3.545175084443343e-06,7.6003522519168384e-06,3.1156426246268983e-06,1.0031881782766423,0.9941340501139501,1.0019660288964092,1.0033081098040741,1.0025576533228007,1.0012419827994479,0.9936154530590254,0.9997792624487276,1.00333568731737,0.9918514698602038,1.0048726548953557,0.9928048548678698,0.9922709759225372,1.0014460300242898,0.9999617896156844,1.003536365488126,1.0011752499156683,0.9984831092027978,1.0004353283544605,1.005595124138174,1.0005332142562133,1.0005875764931462,1.001216994044555,1.0059758425315415,1.006887225637499,0.9998313597365774,1.0000218398567988,1.0032906846466463,0.9938367657579488,1.0034240481946781,9.890994245097273e-06,4.628201914140217e-06,4.843779910990751e-06,5.623935413623771e-06,5.7674975794448855e-06,1.015182043290427e-05,4.7484739006093124e-06,9.941144961271179e-06,6.7914903445365156e-06,3.545175084443343e-06,7.842092856514663e-06,3.673370349529303e-06,4.412274635584045e-06,6.0438517188836614e-06,3.7258272101934536e-06,1.1346870661068998e-05,6.447263757802497e-06,5.290178925266048e-06,6.826460467521354e-06,1.3172409761016595e-05,7.51683596155126e-06,8.15295056305452e-06,5.966541708777461e-06,1.4472226078798258e-05,1.4540098819314878e-05,8.039127041541172e-06,7.951721617937352e-06,1.0519202117563096e-05,4.754042327980381e-06,1.1384707190544594e-05
132,132.0,0.9916349364531839,1.006891028380412,1.661380063812187e-05,4.3465859190324866e-06,8.376286231522956e-06,3.669269384895085e-06,1.0032011138757608,0.9940800824946527,1.0020124602085436,1.0033591196945897,1.0026086555218667,1.0012480139672693,0.9935619847147769,0.9997827065836267,1.0033937875752859,0.9918098020702102,1.0049362665885013,0.9927635004707924,0.9922229749150993,1.001497384731507,0.9999625615746842,1.0035423679015933,1.0012282080566854,0.9984226291077841,1.0004897451155084,1.0055924352056713,1.0005888995756584,1.0006469933244826,1.0011503232091532,1.0059670209866913,1.0068781996531322,0.9998842993903413,1.0000750961740295,1.003299825762004,0.9937816427470825,1.0034298330005826,1.1542201107714095e-05,5.812282706422895e-06,4.723692799282581e-06,5.3939246389271165e-06,5.497001551736187e-06,1.1872149867142228e-05,5.873830239426323e-06,1.1755279837547535e-05,6.326552531701877e-06,4.3465859190324866e-06,7.197760126432739e-06,4.539364941690699e-06,5.39529910320795e-06,5.834104026158833e-06,4.949942429137195e-06,1.3285495377236651e-05,6.156883734958051e-06,6.776356875776337e-06,6.51850707110222e-06,1.5135821140913916e-05,7.143698195524684e-06,7.724326573576823e-06,7.80881227516165e-06,1.65370020130866e-05,1.661380063812187e-05,7.590335019679323e-06,7.525429380169467e-06,1.2144462834726134e-05,5.953505305305907e-06,1.331417868478821e-05
133,133.0,0.9916223001022342,1.0069062937700866,2.0201847067481582e-05,4.496253025668382e-06,9.484702238793812e-06,4.7970679408848804e-06,1.0032516171723902,0.9940416861065768,1.0020297929196078,1.003381908819719,1.0026286682454235,1.001292412598052,0.9935183202316434,0.999823222911364,1.0034186498891364,0.9917719858083343,1.0049642015027627,0.9927250141737388,0.9921824118396723,1.0015162205554022,0.9999669499664602,1.003587360215073,1.0012481406672336,0.9983709388393254,1.0005087818942577,1.00562828823355,1.0006068831099302,1.0006664903958111,1.0010884040835655,1.0059951280738186,1.0069062937700866,0.9999019193938077,1.0000932154916988,1.0033484046365482,0.9937446365914863,1.003474608880328,1.3947828579694789e-05,6.0600482236895345e-06,5.128871922759199e-06,5.673992087312872e-06,5.8127336469838395e-06,1.4202484882085843e-05,6.067471942452754e-06,1.4071554325935944e-05,6.460730730650384e-06,4.496253025668382e-06,7.158718249788472e-06,4.694468186888861e-06,5.532515781466523e-06,6.314866247377084e-06,6.187609291734307e-06,1.6190333285775706e-05,6.580899819653989e-06,7.151454580207406e-06,6.978167510125064e-06,1.819940876317539e-05,7.647961857467241e-06,8.248738537356531e-06,8.4149758244403e-06,2.0005635806783517e-05,2.0201847067481582e-05,8.131090347612488e-06,8.118733557705482e-06,1.4510312462169133e-05,6.150998120699956e-06,1.6200362498671895e-05
134,134.0,0.9916119265731842,1.0069148010613809,2.4372935393066728e-05,4.142431624186623e-06,1.0691044928938233e-05,6.311247985911498e-06,1.0031379791758865,0.9939326895834364,1.0019643231334117,1.0033132187601448,1.0025604233635763,1.0011713964166689,0.993397337361719,0.9996994605585662,1.003351207481704,0.9916526182218823,1.004898397759853,0.9926040864585018,0.992062963428188,1.0014428015345382,0.9998518305026538,1.003456588919453,1.0011774362229198,0.9982312525757469,1.0004379034503699,1.0054896138508402,1.0005362958040316,1.0005979283954525,1.0009277588609862,1.0058425361968948,1.006752969434843,0.9998291670793135,1.000021721511437,1.0032286599823217,0.9936270955614686,1.0033440915304972,1.7052672869926486e-05,5.643447448681158e-06,5.690538547001761e-06,6.163595244308564e-06,6.3472466630220715e-06,1.716571560104616e-05,5.603967309537128e-06,1.6934824039907952e-05,6.8119120701501975e-06,4.142431624186623e-06,7.361330848156069e-06,4.327325640621583e-06,5.100907165372425e-06,7.049580191686574e-06,7.355157128586019e-06,1.9832634267871724e-05,7.232452288955316e-06,6.668994307605506e-06,7.67186592957902e-06,2.1946463450334824e-05,8.366057107940055e-06,8.984318796318246e-06,7.898028588450029e-06,2.4061015635173832e-05,2.4372935393066728e-05,8.877467560027865e-06,8.92569596064233e-06,1.7603540004450607e-05,5.688260965717897e-06,1.9850965219822222e-05
135,135.0,0.9916034325450869,1.0069151218072019,2.387916244025056e-05,4.040546424953179e-06,1.0371249008894099e-05,6.293940715609985e-06,1.0030356408785484,0.9939119294603247,1.0019124539664874,1.0032520898001167,1.0024996581146182,1.00105953953566,0.9933692853414593,0.9995855048761904,1.0032832645560013,0.9916218181760722,1.004827738949376,0.9925731381468178,0.9920346100171775,1.001379194428237,0.9997817222620696,1.003346759462391,1.001114042999593,0.9981911251158333,1.0003713748335712,1.005370738037513,1.0004685589658937,1.000529374851564,1.0008793293469123,1.0057150145268487,1.0066244950198273,0.9997570738966304,0.9999502370930073,1.0031198362656006,0.9936020562029552,1.0032333826470419,1.6889650966560143e-05,5.238616590271606e-06,5.480217695968835e-06,5.914355978927697e-06,6.082917035114513e-06,1.6877699151907404e-05,5.2534830601350625e-06,1.6610972873545462e-05,6.43943705376253e-06,4.040546424953179e-06,6.9272282129865424e-06,4.227250302978692e-06,4.840227404361751e-06,6.82047698382327e-06,7.158120098623326e-06,1.959417892084495e-05,6.9425978305241095e-06,6.165353398369361e-06,7.368790822669287e-06,2.1578732820211373e-05,8.002541306214793e-06,8.573520869770149e-06,7.325869383070249e-06,2.356929670171447e-05,2.387916244025056e-05,8.472787733610202e-06,8.532740820093403e-06,1.7387206380783927e-05,5.318455079079262e-06,1.9625035925696892e-05
136,136.0,0.9915964346969939,1.0069100256349708,2.2534001003280597e-05,4.147188753782456e-06,9.833697278622127e-06,5.9698698234637375e-06,1.0030746521216551,0.9938847009062601,1.001931217212182,1.0032717858120224,1.0025194489694569,1.0010969398974898,0.993340279000916,0.9996215260203978,1.003302169376471,0.9916002097365993,1.0048467602942774,0.9925522475958162,0.9920105108096384,1.0014020281641598,0.9997895764719429,1.0033943623978583,1.0011425933077012,0.9981424343995813,1.000402259025661,1.0054312995503936,1.0005065178998196,1.0005692924597134,1.0008288109985224,1.0057797830474127,1.0066909767053773,0.9998016568228453,0.9999941615245523,1.0031613213664943,0.9935723169529643,1.0032809947209127,1.6143737373650062e-05,4.995298480869606e-06,5.086099168743119e-06,5.539441003237518e-06,5.658395572700394e-06,1.6238831681980943e-05,5.0958013076251545e-06,1.6001090184197558e-05,6.032777161126398e-06,4.147188753782456e-06,6.510059572133873e-06,4.331170652345404e-06,4.780223850625572e-06,6.32189617230955e-06,6.744430796031077e-06,1.8572853035585993e-05,6.447431347476553e-06,5.803429264889134e-06,6.837014824058975e-06,2.0437239263015563e-05,7.423391233127321e-06,7.934950621490702e-06,6.915915149894426e-06,2.2222902668049375e-05,2.2534001003280597e-05,7.884927988660307e-06,7.941444982576632e-06,1.6651195557815977e-05,5.18113804350192e-06,1.8596641643881764e-05
137,137.0,0.9915905497079577,1.006902282172108,2.180516558369997e-05,4.003615547011538e-06,9.948035323073753e-06,5.852949854615905e-06,1.0031748920137105,0.9938688617931069,1.00196736052135,1.0033184142117901,1.0025612581035361,1.001201386434007,0.9933241779669946,0.9997255030526188,1.0033467761129613,0.9915905497079577,1.0048908277600919,0.9925400116621423,0.9919979758542924,1.0014423747338803,0.9998290610569095,1.0034969269066962,1.001183105640711,0.9981100230432358,1.0004434860073859,1.005527024874513,1.0005511148718287,1.0006143459098986,1.0007904996841368,1.0058719633323894,1.006783396849167,0.9998471960804377,1.0000390367246224,1.0032681452612093,0.9935569444438975,1.0033834545119438,1.647124921417791e-05,4.665755191812015e-06,5.452704648640349e-06,6.149021141250415e-06,6.206397329212563e-06,1.6699485977574047e-05,4.7744540715502205e-06,1.6455281135035808e-05,6.8815636853318664e-06,4.003615547011538e-06,7.617103198374393e-06,4.152864882454602e-06,4.5096893480472645e-06,6.6732000666204744e-06,6.6579525782326174e-06,1.8480938992539508e-05,6.8871091320062555e-06,5.383767865681942e-06,7.27366260688381e-06,2.006407123887362e-05,7.857993870452515e-06,8.363471866215951e-06,6.414087122789261e-06,2.1491429442823653e-05,2.180516558369997e-05,8.302830033061774e-06,8.365436996751745e-06,1.6992290607079822e-05,4.8970851040580915e-06,1.8491381213968673e-05
138,138.0,0.9915854544115266,1.0068946610460348,2.024407909866035e-05,3.769100603452512e-06,1.0039442542711449e-05,5.34290182692745e-06,1.0032620060652775,0.9939606644995581,1.0020173455798027,1.0033788544757445,1.0026169380619334,1.001292160613248,0.9934206993574282,0.9998141584051188,1.0034056873620203,0.9916934833366532,1.004949818585545,0.9926418792077957,0.9920974768529832,1.0014965397348534,0.9999112211132815,1.003594550783514,1.0012354118949849,0.9982043850008487,1.0004964068319633,1.0056295386271625,1.0006070819937591,1.0006694149836928,1.0008895376394236,1.005980033928938,1.0068946610460348,0.9999080293637133,1.0000984585503012,1.0033616997346548,0.9936604382576599,1.0034806106350587,1.6113918244154642e-05,4.469128380474552e-06,6.166202302696989e-06,7.1463842376733855e-06,7.175725954454863e-06,1.6312236080150457e-05,4.555457696449443e-06,1.6039487865889814e-05,8.257895269722643e-06,3.769100603452512e-06,9.368202332122865e-06,3.8957107850103375e-06,4.2589061146958265e-06,7.464760862841864e-06,6.346283377308996e-06,1.7682545390602934e-05,7.781620891477711e-06,5.279200252757075e-06,8.198396794576966e-06,1.8877346519935232e-05,8.80263024257507e-06,9.373165266839994e-06,6.316621247388595e-06,1.9958776522086955e-05,2.024407909866035e-05,9.167426060876758e-06,9.241516356007743e-06,1.6559336248379883e-05,4.67826673685016e-06,1.768294854522882e-05
139,139.0,0.9915810662592346,1.0068891014875336,1.843422142070006e-05,3.7071030779771077e-06,9.708790390322278e-06,4.721781051884085e-06,1.0032365297306232,0.9940051183827786,1.0020446319754823,1.003415505178458,1.002650597579897,1.0012675646085485,0.9934665615003385,0.9997874093647089,1.003442481489617,0.9917456730785175,1.0049853539851379,0.9926945328219675,0.992146872820431,1.0015282326459807,0.9999275456101415,1.0035699901379023,1.0012665127404112,0.9982458351511828,1.0005264276406014,1.0056010156245219,1.000637296980178,1.0007018899539113,1.0009310589460965,1.0059469534951613,1.00686288806345,0.9999369834342956,1.0001272523153508,1.0033383942106475,0.9937140920021754,1.0034559728498684,1.5163953340856987e-05,4.560768592345275e-06,6.24229017875893e-06,7.322211955826169e-06,7.319323693408529e-06,1.5208127196453317e-05,4.6743540748737235e-06,1.4892501514509215e-05,8.566112540109646e-06,3.7071030779771077e-06,9.806384937532608e-06,3.833818587519189e-06,4.287513457996739e-06,7.541548068509419e-06,5.786926428396106e-06,1.6412542808232852e-05,7.89097694459298e-06,5.617201284052078e-06,8.298306260429654e-06,1.731022427836466e-05,8.873854554706897e-06,9.486864501267119e-06,6.819755383879362e-06,1.8176894794135386e-05,1.843422142070006e-05,9.152681254045153e-06,9.232584669842559e-06,1.5502032007380997e-05,4.735307594437657e-06,1.6407326308528043e-05
140,140.0,0.9915773628571115,1.0068842211408402,1.8484237060909387e-05,5.115221215061772e-06,9.990600005293335e-06,4.292860754652894e-06,1.0032155915953918,0.9939438244193753,1.002026817038846,1.0033986578068117,1.0026326187060903,1.001236791292418,0.9933992907291529,0.9997538882824781,1.0034245016840428,0.9916805614536491,1.0049647540049673,0.992628442863444,0.9920848494504235,1.0015079845207875,0.9998841750860414,1.0035349624007872,1.001245460533893,0.9981639758542457,1.000502303676422,1.005550198381269,1.0006122133300752,1.0006765013416867,1.0008343544977936,1.0058832018357948,1.0067980863466546,0.999908312354778,1.0001008196333192,1.0033121229617261,0.993649236558023,1.0034214656914995,1.4805073584425967e-05,5.778761881682957e-06,6.026146824951844e-06,7.074547947233728e-06,7.051953752169522e-06,1.4922966659276901e-05,6.23914098728776e-06,1.466744817700885e-05,8.227858028691e-06,5.115221215061772e-06,9.385680436168612e-06,5.280859184544532e-06,5.752773683069026e-06,7.292330300871541e-06,6.297057822168173e-06,1.6185563266962578e-05,7.593320416669795e-06,7.831582893936196e-06,7.962480241326764e-06,1.712777566475477e-05,8.478661326738598e-06,9.031653869374854e-06,9.848313379817987e-06,1.823368741029256e-05,1.8484237060909387e-05,8.74510680923029e-06,8.808661769041924e-06,1.5191017384001123e-05,6.103233317631604e-06,1.6174884863499277e-05
141,141.0,0.9915743218111875,1.0068778072535505,2.1052064108269235e-05,6.075211810436673e-06,1.1012888935607486e-05,4.71213786776226e-06,1.0032591482076103,0.9939276067422389,1.0020596276036258,1.0034331046795186,1.0026663470287125,1.0012722817619848,0.9933808589642169,0.9997873286242698,1.003457045039836,0.9916692416153623,1.0049994610404813,0.9926179995092809,0.9920690134598715,1.0015400536105397,0.9999009370401885,1.0035722255534256,1.0012770246611145,0.998133723026511,1.0005336275661845,1.005575832787628,1.000645274855982,1.0007111030586173,1.0007859732158262,1.0059007512175935,1.0068149996485019,0.9999416793046126,1.0001339662646107,1.0033518388178357,0.9936325656821454,1.0034582191297332,1.5593745397841332e-05,6.9510759123835426e-06,6.075211810436673e-06,7.144255486175762e-06,7.125819501623785e-06,1.6168968917019183e-05,7.815964550000137e-06,1.610365414917132e-05,8.239145377805375e-06,6.675812347160237e-06,9.278285636667381e-06,6.878889801221202e-06,7.2846616465424694e-06,7.461725318591952e-06,7.721805059396454e-06,1.7523990536656897e-05,7.68264690010501e-06,1.0134562046073819e-05,8.064064713982634e-06,1.8963407909411612e-05,8.546137216050145e-06,9.016537338378377e-06,1.3006536900363351e-05,2.077154813015927e-05,2.1052064108269235e-05,8.889754082666177e-06,8.916262893222927e-06,1.6264157765038997e-05,7.5035803571812086e-06,1.7532396258628033e-05
142,142.0,0.9915719207274929,1.0068676470732623,2.167027834224032e-05,5.900032130132398e-06,1.1066976869259516e-05,4.909795333483012e-06,1.0032815580907806,0.993868473948909,1.0020508816647022,1.0034231004075362,1.002653306296951,1.0012796681197151,0.9933098842818251,0.9997878431440548,1.0034401147064347,0.9916011024544205,1.0049806016998748,0.9925500260331467,0.9919990658590575,1.0015278283038587,0.9998769284488399,1.00358827760472,1.0012664930112136,0.9980596121922178,1.0005243184914465,1.0055873894307221,1.0006356458042174,1.0007013809861156,1.0007050186763546,1.005908946516185,1.0068237308942982,0.9999329722437232,1.0001250005706677,1.0033705695737305,0.9935677931047999,1.0034741259688038,1.560352103559418e-05,6.826837831875261e-06,5.900032130132398e-06,6.986274698467829e-06,6.966894143113982e-06,1.643590154542917e-05,7.79759018712568e-06,1.647111337463441e-05,8.059226723213453e-06,6.7159507598206135e-06,9.021023339671933e-06,6.906021726674877e-06,7.261114266769608e-06,7.3343380449235765e-06,8.025941735985563e-06,1.7683891648457295e-05,7.51356725015916e-06,1.0478119637317174e-05,7.90432310124846e-06,1.9332291350877794e-05,8.363895282249077e-06,8.790238420949154e-06,1.3473853371402961e-05,2.1379148656067883e-05,2.167027834224032e-05,8.76269680594262e-06,8.76909206401379e-06,1.641667118343231e-05,7.447132855225632e-06,1.7712324564769276e-05
143,143.0,0.9915701372120576,1.0068515278475725,2.0376365543010252e-05,5.441800261166436e-06,1.0457675104028405e-05,4.725110000828892e-06,1.003314442622683,0.9938344463513916,1.001991140558782,1.0033556480576726,1.0025879499476706,1.001307906742569,0.993272729050845,0.9998138914730575,1.0033713385466294,0.9915701372120577,1.004913373057672,0.992518005363174,0.9919632144093972,1.0014641869922356,0.9998583278184396,1.0036278992511494,1.0011989266364494,0.9980142480827283,1.0004538255174567,1.0056192566600128,1.0005636030825513,1.0006268749107585,1.0006511442210215,1.0059380002211278,1.0068515278475725,0.9998594217765818,1.0000520064568241,1.003403019803092,0.9935255186202981,1.0035133049561338,1.494099439948133e-05,6.461006026450908e-06,5.441800261166436e-06,6.491982319305589e-06,6.440293660234006e-06,1.5740045988735476e-05,7.401013332368368e-06,1.5754861465964517e-05,7.445002984925989e-06,6.317180795236383e-06,8.311153768632988e-06,6.496382009556807e-06,6.842218723068662e-06,6.764890233657346e-06,7.404576980261001e-06,1.6882393736298802e-05,6.9402666238706135e-06,1.0322989036564341e-05,7.302223666426996e-06,1.8310538819118547e-05,7.767393018906548e-06,8.165917761101566e-06,1.3228387322502285e-05,2.0100504333975092e-05,2.0376365543010252e-05,8.159275879832221e-06,8.157938345017639e-06,1.5787746925285978e-05,7.070073490872979e-06,1.690483566902242e-05
144,144.0,0.991567949694363,1.0068291295998384,2.0930240445956946e-05,5.346587677801301e-06,1.0613990221846524e-05,5.000993933182198e-06,1.0033122559535332,0.9938628138547134,1.0019524715945998,1.003316003412154,1.002543485070044,1.0012999031225307,0.9932916372721324,0.9998033510519124,1.003322069643185,0.9915833300876784,1.0048593782817008,0.9925327531529465,0.9919807550871909,1.001416217974993,0.9998423173176955,1.0036149604379672,1.0011484367437467,0.9980259360085426,1.000402252587574,1.0056029786696348,1.0005117103353516,1.000573638406095,1.0006558230546636,1.0059160135454919,1.006828676129855,0.9998060938441178,0.9999984472761371,1.0033992133408223,0.993548547933312,1.0035007330763104,1.5557145133555443e-05,6.489618653685409e-06,5.346587677801301e-06,6.5209419732485536e-06,6.3626888266900456e-06,1.640896307577048e-05,7.4084856730583355e-06,1.6346567184685156e-05,7.330534691414271e-06,6.525726015498075e-06,8.107821478625523e-06,6.669059404198322e-06,6.944996874003301e-06,6.628684672779214e-06,7.49651477480451e-06,1.7624474846415243e-05,6.7897616374717e-06,1.0107945973145699e-05,7.136407059512306e-06,1.8929630190310934e-05,7.657597464028118e-06,8.021091611450378e-06,1.2850546340901548e-05,2.058802923160448e-05,2.0930240445956946e-05,8.10589391548278e-06,8.076612577671631e-06,1.6614354002208522e-05,7.2132030623814055e-06,1.7629582187036007e-05
145,145.0,0.9915603398976958,1.006807703456458,2.0688012667993403e-05,5.351756160114751e-06,1.0649317852685342e-05,4.810000710745627e-06,1.0032205879809537,0.993848057829798,1.0019525425297073,1.0033150777328026,1.0025417854154555,1.0012045140584316,0.9932701591838731,0.9997045317584089,1.0033208567290288,0.9915603398976959,1.004855172144472,0.992509660951509,0.9919596172378506,1.0014094111222218,0.9997956421360296,1.0035130054620083,1.001145862799221,0.9980021476999349,1.0004001724378648,1.0055035881147774,1.000510891858288,1.0005698040347029,1.000626025461524,1.005819889498718,1.0067334838846027,0.9998092421214817,1.0000015921659653,1.0033038169357331,0.993533679663214,1.0033983123932653,1.5311235785361758e-05,6.8618928013172765e-06,5.351756160114751e-06,6.702254191077774e-06,6.430386047722284e-06,1.6179287249007812e-05,7.783315570402964e-06,1.6061666536423668e-05,7.396189253896042e-06,7.2530925229875225e-06,8.084352591393788e-06,7.350822996336353e-06,7.500789852466658e-06,6.625678141046515e-06,7.690080621480621e-06,1.74449787228056e-05,6.750070682320288e-06,9.98926056830209e-06,7.0681915909112335e-06,1.869790418736989e-05,7.614003420711883e-06,7.956064517229719e-06,1.250272068547244e-05,2.0290556915299715e-05,2.0688012667993403e-05,8.097985093005253e-06,8.04325510432531e-06,1.6462761108841183e-05,7.854043043966491e-06,1.7436926950970114e-05
146,146.0,0.9915444763732605,1.0067963933195871,1.9038865197628503e-05,5.035856607173113e-06,9.975133247419317e-06,4.270381059608617e-06,1.003157383833784,0.9938890620817359,1.0019290972342327,1.0032899754543336,1.0025145459065197,1.0011416165174525,0.9933099573150213,0.9996393636443215,1.0032916265772351,0.9915981192028678,1.0048243188770503,0.9925460747678824,0.9919969991707506,1.0013793422422184,0.9997792065930758,1.0034507602493081,1.001114716218923,0.9980549142764785,1.0003679268339718,1.005459199577967,1.0004777766252428,1.0005340172718558,1.0006778889189376,1.0057862946907659,1.0067009659999688,0.9997780178100215,0.9999701095996067,1.0032413509367564,0.9935805355146758,1.0033363348402975,1.3892786375049752e-05,6.760001733372306e-06,5.035856607173113e-06,6.3878316237857545e-06,6.089560735908466e-06,1.4716019547236735e-05,7.661764625455127e-06,1.4618948415379156e-05,7.007790902599405e-06,7.2724834184590775e-06,7.616624826099e-06,7.365224323960455e-06,7.426700126284112e-06,6.2424289999134695e-06,7.210088688213627e-06,1.5884345788366635e-05,6.346756349892448e-06,9.712564460705452e-06,6.630716095545598e-06,1.7114065389840406e-05,7.141468445139936e-06,7.470004313080925e-06,1.2160446029940116e-05,1.867083527727357e-05,1.9038865197628503e-05,7.590297829141331e-06,7.5310015955577e-06,1.496024127982284e-05,7.824137928976515e-06,1.5874140492777918e-05
147,147.0,0.9915302716901313,1.0068043430913842,1.7526167550076072e-05,4.644239211842414e-06,9.200293742560178e-06,3.912358208195306e-06,1.0032320595986703,0.9938955634754459,1.0019786641417991,1.0033434060305748,1.0025679226378519,1.0012198344937835,0.9933116630754344,0.9997142084360748,1.0033407933871412,0.9915923440069014,1.0048675683457338,0.9925395835677755,0.9919971312086787,1.0014385143456306,0.9998320085126159,1.0035364089908259,1.0011759986860358,0.9980675087739649,1.0004316140248481,1.0055528136239305,1.000547444966961,1.0006064438254185,1.0006925366679533,1.0058885478089448,1.0068043430913842,0.9998530380240899,1.0000445700216145,1.0033210474285716,0.9935876451772736,1.0034218054783919,1.2715077874457758e-05,6.3047312557554724e-06,4.644239211842414e-06,5.888486731349266e-06,5.607694674291192e-06,1.3430260220817679e-05,7.1751477507258885e-06,1.33453726410807e-05,6.434920864807625e-06,6.7447641067749295e-06,6.991908913555982e-06,6.8331494652194985e-06,6.8914265771038945e-06,5.731405814167601e-06,6.593091393449287e-06,1.4505845997237126e-05,5.821726809266419e-06,9.302863641455008e-06,6.074672158607243e-06,1.5667273622211956e-05,6.545396409507858e-06,6.851115471078674e-06,1.1923645813954334e-05,1.7190521508509035e-05,1.7526167550076072e-05,6.952253418460197e-06,6.897698476884235e-06,1.3661423465232696e-05,7.263710794038968e-06,1.449281964488636e-05
148,148.0,0.9915308244218504,1.0068375743380995,1.5862825782067186e-05,4.2899524803255385e-06,8.575431295331667e-06,3.5245296440923442e-06,1.0032066977210397,0.9938161958267347,1.0020259334861998,1.003392955389082,1.0026196367420486,1.0011976812638175,0.9932391370725896,0.9996903401817878,1.0034017959124837,0.9915308244218504,1.0049339948458482,0.9924768075120379,0.9919296709187362,1.0014896143373575,0.9998189599729942,1.003514104707617,1.0012238948136345,0.9979967145804938,1.0004752209494998,1.0055272339234294,1.0005901940202562,1.0006463562353194,1.0006306116514991,1.005869156901827,1.0067857806507454,0.9998957029307698,1.0000881162924882,1.003298268564184,0.9935085955158304,1.003399454274248,1.1732111991880471e-05,6.173590962070093e-06,4.2899524803255385e-06,5.435822054223493e-06,5.17189629450479e-06,1.2236213533117338e-05,7.148857015493315e-06,1.2128402671552872e-05,5.919000954227649e-06,6.6396410858491384e-06,6.431243850659957e-06,6.713084784596995e-06,6.830750631681171e-06,5.268899665476875e-06,6.009105435426978e-06,1.3243628655299064e-05,5.3457590780462765e-06,9.328435972737866e-06,5.567823084256345e-06,1.4203767582484376e-05,6.001945165194585e-06,6.287538226124238e-06,1.2180737852773306e-05,1.5558452010359032e-05,1.5862825782067186e-05,6.3659561242532715e-06,6.318850922631224e-06,1.2528297238211157e-05,7.111341415945742e-06,1.3229006338479617e-05
149,149.0,0.9915551803599393,1.0068896192823602,1.4435320028153456e-05,4.177209586416707e-06,8.226997465497716e-06,3.122381072713062e-06,1.0032797374828142,0.9938672430427578,1.002057102520554,1.003425663637994,1.0026522222303045,1.0012755313615602,0.9932961924622311,0.9997665895338801,1.0034367377722153,0.9915903054829253,1.0049693669436437,0.9925337279071549,0.9919878361236893,1.0015312598917734,0.9998907330353205,1.0036125377178127,1.0012677879014293,0.9980668467997368,1.0005194856206845,1.0056415510458576,1.000637535497985,1.000692970927211,1.0007109422654374,1.0059957253353489,1.0069141084462006,0.999947267849249,1.0001396183563187,1.0033788125875964,0.9935629175371932,1.0034971322357378,1.0887677280941887e-05,6.259541939379053e-06,4.177209586416707e-06,5.29642603280033e-06,5.047473784768507e-06,1.1189902771469016e-05,7.3865637423420655e-06,1.1049894590412389e-05,5.78149606579659e-06,6.765349922491599e-06,6.234417879695581e-06,6.836437499037751e-06,7.038919192624569e-06,5.1166799413008666e-06,5.532134707398152e-06,1.2231991087625085e-05,5.224587286657212e-06,9.622874421955878e-06,5.456693843375847e-06,1.298545429619166e-05,5.8672613081598e-06,6.154254528780654e-06,1.263052451155946e-05,1.4165618055947546e-05,1.4435320028153456e-05,6.2125556816339755e-06,6.16350185290622e-06,1.1562183450619798e-05,7.283654520143341e-06,1.2213324154346404e-05
150,150.0,0.9915961741678426,1.006950887810886,1.3152379895031508e-05,4.3632247585043304e-06,7.928864525514073e-06,2.6202877774944307e-06,1.0033085391186332,0.9938914027241625,1.0020898925476465,1.0034619334411548,1.0026882821863619,1.0013037345707272,0.9933278895896196,0.9997945849797096,1.0034773615487564,0.9916364259889446,1.0050171800302032,0.9925774860247676,0.9920238716493411,1.001566507616202,0.9999229707513119,1.0036417600104945,1.0013004876969007,0.9980965136267046,1.0005510078457762,1.005672673317655,1.0006689288852677,1.0007226195578243,1.0007450055929064,1.0060318970706734,1.0069515806686917,0.9999810340643492,1.0001739007144812,1.0034086962628324,0.9935914771340261,1.0035266365910775,1.0032742359632074e-05,5.945213817853527e-06,4.3632247585043304e-06,5.494565026901779e-06,5.308340823711393e-06,1.022129718799919e-05,7.0351365300848845e-06,1.0068128935779507e-05,6.103387736499751e-06,6.392136300152084e-06,6.556578427044449e-06,6.464459097684248e-06,6.697404203071908e-06,5.386198393095555e-06,5.112695627101865e-06,1.1263328442288822e-05,5.566750494617554e-06,9.206277660722686e-06,5.832671662974282e-06,1.1865291857776266e-05,6.232278583249699e-06,6.547986942575112e-06,1.2150857839814914e-05,1.2911869002933459e-05,1.3152379895031508e-05,6.584786477159897e-06,6.534755415760002e-06,1.062204751741009e-05,6.970904387041735e-06,1.1242240360949697e-05
151,151.0,0.9916425877269855,1.0070117898103974,1.275047748199555e-05,4.26783882875316e-06,7.64169830224483e-06,2.5440108282800884e-06,1.003401910268596,0.993978923817443,1.002123180935498,1.0034982991174157,1.0027239679676152,1.0014028239601453,0.9934210079307925,0.9998931632612104,1.0035145015229914,0.9917312552815094,1.0050557996851917,0.9926699442800707,0.9921169016701922,1.0016000656614603,0.9999969359961808,1.0037362289686413,1.001335377010327,0.9982026421122479,1.0005866433970967,1.0057784114702866,1.0007037812764796,1.0007581495093139,1.000866960263677,1.0061433316433972,1.0070635168727187,1.0000131208588487,1.0002063323379595,1.0035056072047108,0.993686037386884,1.0036214404117878,9.738135333800504e-06,5.397911220106066e-06,4.26783882875316e-06,5.3352054624279785e-06,5.224606527899068e-06,1.0001706410458264e-05,6.407913571542445e-06,9.941151224569778e-06,6.026298544493293e-06,5.8382718323901095e-06,6.5128993113696304e-06,5.901361441450085e-06,6.102175260528245e-06,5.356592201432565e-06,4.931921079767588e-06,1.1053789092998736e-05,5.5497651070382905e-06,8.412763519566851e-06,5.815838182156917e-06,1.159536146351107e-05,6.183294474023007e-06,6.51406081285467e-06,1.1169529758780425e-05,1.2539000110860746e-05,1.275047748199555e-05,6.512647575999959e-06,6.468232354388699e-06,1.0335295402747592e-05,6.325203013150065e-06,1.1041702466283521e-05
152,152.0,0.9916832029187927,1.0070627351676154,1.2738144597581017e-05,3.968899626477524e-06,7.476717255219864e-06,2.816358511268108e-06,1.0034065142920467,0.9940167318598251,1.002096759544885,1.0034711436070998,1.0026975454178961,1.001412055808162,0.993458795720428,0.9999004863828517,1.003489527292434,0.991770088991932,1.0050291706038466,0.9927068470975985,0.9921531789366084,1.0015721164268914,1.0000068034527152,1.003748021914841,1.0013061877883496,0.9982507550920544,1.0005550264426006,1.0057937452812196,1.0006718691924679,1.000726646050259,1.0009247265211025,1.0061645215803927,1.007085027919495,0.9999784007314964,1.0001728390538434,1.0035124355792773,0.9937286759127468,1.0036328672182855,1.0179988747544126e-05,5.011970148047827e-06,3.968899626477524e-06,4.954730306949322e-06,4.879984834463574e-06,1.055549927488796e-05,5.9284784988929555e-06,1.064271983579535e-05,5.627882536924121e-06,5.408174110092466e-06,6.109713200863159e-06,5.457786198454106e-06,5.638850797654843e-06,5.058062373701813e-06,4.819229054944807e-06,1.1641775536653125e-05,5.218865581139544e-06,7.83830580298176e-06,5.468296358607352e-06,1.186433077105761e-05,5.800087887698795e-06,6.1459523084317915e-06,1.0358605033382686e-05,1.2569510537939066e-05,1.2738144597581017e-05,6.063725133043303e-06,6.025380199775193e-06,1.0800894007928674e-05,5.89010922102935e-06,1.1635565133652753e-05
153,153.0,0.9917068016246896,1.0070941337692603,1.2452150912342126e-05,3.7993664724511017e-06,7.223277341645418e-06,2.8448426318639122e-06,1.0033980772491569,0.9939725214348214,1.0020203492895146,1.003389090817313,1.0026158294726109,1.001404377229919,0.993407585075202,0.9998918028695348,1.0034007084943348,0.9917068016246895,1.0049331918521596,0.9926433163521905,0.9920977419480184,1.0014880162980633,0.9999595243135628,1.003739016873291,1.0012247459901242,0.998208112293172,1.0004733872173546,1.0057945517653912,1.0005907180724374,1.0006451571824022,1.0008839696631757,1.0061718821406358,1.0070941337692605,0.9998996079811799,1.0000939927724233,1.0035041028849898,0.9936812782509984,1.0036238433183944,1.0095568695130488e-05,4.681512745340071e-06,3.7993664724511017e-06,4.725235296815567e-06,4.666882229819728e-06,1.0488773376228855e-05,5.465679915864608e-06,1.05957554335729e-05,5.325737832671069e-06,4.968155469404266e-06,5.7433646686218426e-06,5.006205664562916e-06,5.1865832798437274e-06,4.889866832384261e-06,4.606229581458756e-06,1.155540240648825e-05,5.052411375609791e-06,7.312666265355636e-06,5.302768319771534e-06,1.1636095695927065e-05,5.658645510458729e-06,6.014460959038752e-06,9.566810881664596e-06,1.2292540814341972e-05,1.2452150912342126e-05,5.940029628155062e-06,5.900309153561059e-06,1.0706715941619812e-05,5.5159902826203e-06,1.1546404608237559e-05
154,154.0,0.9917062055632431,1.007099053175599,1.1834657621877052e-05,3.879805801838964e-06,6.954715571737545e-06,2.514914173741823e-06,1.0033022883043923,0.9939863838044526,1.001979831140525,1.0033460649616226,1.0025730780378688,1.0013085506757655,0.9934207059518253,0.9997961138705588,1.003357844295163,0.9917167004660089,1.0048900027372956,0.9926530571320238,0.9921094120593782,1.0014432755843168,0.9999167162897301,1.0036374583517864,1.0011803647987516,0.9982279995448874,1.000428749520825,1.0056880155197894,1.0005440368957783,1.0005966273235312,1.0009126786812632,1.006063398858879,1.0069860246243327,0.9998531293401949,1.000047169820023,1.003406155301385,0.9936968255700653,1.0035217453757388,9.306925368292406e-06,4.717883770803062e-06,3.879805801838964e-06,4.773609013498084e-06,4.733520621520127e-06,9.678692257890654e-06,5.353981444994338e-06,9.74492305967406e-06,5.385471011502071e-06,4.80285499136453e-06,5.763653447893885e-06,4.853495490220018e-06,5.048977222607841e-06,4.974880178932199e-06,4.311463140395622e-06,1.0700528580723514e-05,5.110831479128288e-06,7.001239978185401e-06,5.316085402867545e-06,1.0915844353430642e-05,5.701034570643637e-06,6.0129130034689415e-06,8.955681038386806e-06,1.166739792943729e-05,1.1834657621877052e-05,6.040458779723867e-06,6.0049148295120325e-06,9.89109566034012e-06,5.467403292748033e-06,1.0691243810225403e-05
155,155.0,0.9916903958015875,1.0070811916410858,1.2170914724333583e-05,4.042850709873217e-06,6.964577121898561e-06,2.423949944396615e-06,1.003273115998833,0.9939620089851702,1.0019947032389063,1.0033634437288759,1.0025917032050449,1.0012825174601196,0.993394945059562,0.9997685615800486,1.0033791825581422,0.9916903958015875,1.004910967363461,0.9926264125882132,0.9920837600872537,1.0014628254640772,0.9999086250899953,1.003610455398487,1.0011987902182824,0.9982080316629666,1.0004480177922457,1.0056554072853667,1.0005626768697862,1.000614417066589,1.000900770904627,1.0060321494958606,1.0069559871077733,0.999871616508065,1.0000651146929491,1.0033795619543255,0.9936696606317906,1.003494495243635,8.838771568803859e-06,4.780922166186064e-06,4.042850709873217e-06,4.909803100940057e-06,4.8979742762661875e-06,9.245200435453571e-06,5.339124673008017e-06,9.275804689035307e-06,5.624281062887283e-06,4.783489648490896e-06,6.020667697921633e-06,4.8262776662649984e-06,5.0304637892497775e-06,5.21830665038752e-06,4.3397971144680465e-06,1.0479003784252704e-05,5.329056325945966e-06,6.865331011712706e-06,5.467628748460597e-06,1.0963831531186922e-05,5.865417608349437e-06,6.1064968013972555e-06,8.671316716599484e-06,1.1969179234695272e-05,1.2170914724333583e-05,6.2522677985788315e-06,6.229240225997196e-06,9.472507926982687e-06,5.463557641777462e-06,1.0457828327450264e-05
156,156.0,0.9916704625747378,1.007046905093723,1.3027112051191697e-05,4.091606868764246e-06,7.006964315122781e-06,2.562423701449105e-06,1.0032430057630473,0.9939922102487632,1.00205005664237,1.003423853218504,1.0026555320514976,1.0012551052024485,0.9934304229382003,0.9997405402708578,1.003445706347564,0.9917308065167866,1.0049793307602564,0.9926681019049175,0.9921225367742303,1.0015305637861243,0.9999401239922561,1.003586041102268,1.0012657798306077,0.9982554273667767,1.0005143012394446,1.0056280754916007,1.0006264481049845,1.0006759480227265,1.000954326626493,1.0060073020506362,1.0069305638738326,0.9999327106285769,1.000126473253988,1.003350922785184,0.9937051125424952,1.0034705441404037,8.633976586934579e-06,4.4783998331337235e-06,4.091606868764246e-06,4.937968819228445e-06,4.931281923585582e-06,9.090967992351105e-06,5.087449119940413e-06,9.074911374083345e-06,5.695629498478872e-06,4.756818269863327e-06,6.152685964934279e-06,4.742502128526799e-06,4.863558982851638e-06,5.335878843179428e-06,4.633145510031165e-06,1.0597573682810636e-05,5.43197751169892e-06,6.59977576017361e-06,5.534977801832401e-06,1.1408236833634316e-05,5.9425124419129e-06,6.1233631572123696e-06,8.434942644943437e-06,1.2768343675416207e-05,1.3027112051191697e-05,6.388787053490444e-06,6.375525638785585e-06,9.355650946138593e-06,5.147586821696619e-06,1.0565781716858679e-05
157,157.0,0.9916497734406685,1.0070025494615111,1.3980399241882587e-05,4.123685129837317e-06,7.407486434904942e-06,2.7418837900754404e-06,1.0031873839035121,0.9940149962287117,1.0020725266296584,1.0034508980041115,1.002681782423369,1.0011936633424958,0.9934563210446878,0.9996761813304677,1.0034779653911619,0.9917702714052152,1.0050210455927264,0.9927063431781813,0.9921532541852117,1.0015514815277575,0.9999368707130564,1.0035243286057398,1.0012868849917649,0.9982867102956731,1.0005364895192,1.005570885132116,1.0006474789764246,1.0006946648416613,1.0009930328339587,1.0059537765741526,1.0068785681633226,0.9999567148391806,1.0001496017488172,1.0032937644508533,0.9937310345888068,1.0034087713411246,9.077440200509468e-06,4.966406560475081e-06,4.123685129837317e-06,4.967915377243583e-06,4.955049792834353e-06,9.623607540010434e-06,5.738486052732172e-06,9.581852733517479e-06,5.739777500355873e-06,5.7125810295996644e-06,6.277366271797451e-06,5.599582562337689e-06,5.606104139950219e-06,5.3303685421824605e-06,5.1873038602844035e-06,1.1028177753911205e-05,5.403506001093186e-06,7.4019208704603225e-06,5.4858137400762765e-06,1.2125760535583926e-05,5.859744961762447e-06,6.002605352391635e-06,9.553543431227606e-06,1.3690972617998338e-05,1.3980399241882587e-05,6.288877083364192e-06,6.2871719042069465e-06,9.86101456818138e-06,5.761273171262167e-06,1.1006284520078356e-05
158,158.0,0.9916297652880934,1.0069544806724522,1.4674346123198921e-05,3.950025759446479e-06,7.726922034810295e-06,2.972622892517539e-06,1.0031705715986075,0.9940269321119625,1.0020505716463193,1.0034278864854111,1.002656201813005,1.0011747152659034,0.9934666251921445,0.99965655224537,1.0034511800163632,0.9917740602214147,1.0049889443406383,0.9927108378775222,0.9921633190337943,1.0015260534218213,0.9999279036751271,1.003507878631956,1.0012537380284126,0.9983013093155254,1.0004995373603685,1.005543471231962,1.0006053545635771,1.0006512504950822,1.0010094459861243,1.0059246714561072,1.0068491916050788,0.9999090626245675,1.0001017240339294,1.003276348525703,0.9937442635977254,1.0033917961461396,9.395950790743074e-06,5.738042619924037e-06,3.950025759446479e-06,4.752650157495207e-06,4.7338925570514646e-06,1.0060556856766792e-05,6.628924305288163e-06,9.98788265762987e-06,5.473767192263464e-06,6.782298451553257e-06,6.001020529071175e-06,6.573529609031162e-06,6.527279755981546e-06,5.064403111040832e-06,5.561655537234321e-06,1.1309792934423536e-05,5.138188570142072e-06,8.611987070105421e-06,5.220033626973553e-06,1.2660268484551776e-05,5.555415562369141e-06,5.683108873769963e-06,1.1234609782946831e-05,1.4376658324281637e-05,1.4674346123198921e-05,5.939919142461137e-06,5.939038935920981e-06,1.0226880779463227e-05,6.711023364840541e-06,1.1294509578339276e-05
159,159.0,0.9916118750057261,1.0069090546545467,1.3751648635861183e-05,4.119277897557032e-06,7.500650550267143e-06,2.6033977538109173e-06,1.0031067765480206,0.9940229586493176,1.0019854486828705,1.0033561313023205,1.0025826087498693,1.0011093966727034,0.9934599038639594,0.9995930243156805,1.0033737171216977,0.9917568277871164,1.004906266451424,0.9926937965604601,0.9921548899718223,1.0014470204482735,0.9998726757637192,1.0034354375655152,1.0011705796810733,0.9982839150820247,1.0004136965807497,1.0054609396024305,1.0005161645588818,1.0005647354309755,1.000987440765308,1.0058348445484737,1.0067583652433454,0.9998117679749899,1.0000050684485864,1.0032093913709141,0.9937376576961046,1.0033187320754726,8.649366959170718e-06,5.650302312234769e-06,4.119277897557032e-06,4.919305232631092e-06,4.8943572568346e-06,9.305021158676741e-06,6.516625494547513e-06,9.219497380838944e-06,5.653032187264448e-06,6.7584139275059715e-06,6.246481671778494e-06,6.538192783945657e-06,6.435011234605425e-06,5.2409435243291926e-06,5.268776562225247e-06,1.0450355224521525e-05,5.275720398722936e-06,8.471181873201709e-06,5.368994008988357e-06,1.1776222244833067e-05,5.668530269644816e-06,5.786195408969795e-06,1.1092557280484256e-05,1.3463827487416888e-05,1.3751648635861183e-05,6.007034445539261e-06,5.996292166745976e-06,9.430930540749378e-06,6.631162272160344e-06,1.0434258666028967e-05
160,160.0,0.99159753948228,1.0068726273357969,1.3332498285210199e-05,4.645184482679803e-06,7.4988175008817635e-06,2.3546461131045295e-06,1.0032026701731855,0.9939980188303317,1.0020027168414256,1.003379153111381,1.0026038607288128,1.001210709307786,0.9934354759689997,0.9996951284996933,1.0033910831445443,0.991728067502932,1.0049235914555528,0.9926642535906659,0.9921300376468696,1.0014767251010546,0.9999162849639956,1.003549868309102,1.0012015582304072,0.9982579289346992,1.0004471293532535,1.005575415950217,1.000551926285392,1.0006023731183655,1.0009602747449509,1.0059490887624085,1.0068726273357969,0.9998456698576651,1.0000393030323353,1.0033127008191705,0.9937137566289548,1.0034328911071337,8.57594691110396e-06,5.152428447932167e-06,4.645184482679803e-06,5.494523103420206e-06,5.4593874214115705e-06,9.157459261333032e-06,5.957729954719429e-06,9.084846967645139e-06,6.26496209370033e-06,6.235100099801485e-06,6.952622046198164e-06,6.0444072833370195e-06,5.904795644906839e-06,5.854177788325859e-06,5.11026783192653e-06,1.0289672280781684e-05,5.837691808283856e-06,7.699326820713315e-06,5.943487381949815e-06,1.1532407880153507e-05,6.233833104664849e-06,6.368121434596531e-06,1.0099604877003819e-05,1.3078956476356004e-05,1.3332498285210199e-05,6.513934032595834e-06,6.500893431184528e-06,9.31173556923159e-06,6.043902979612389e-06,1.0284619325673489e-05
161,161.0,0.9915881956064696,1.0068509779395098,1.3199293723344036e-05,4.588402961331989e-06,7.325263942427463e-06,2.4516292224928515e-06,1.0031650902851166,0.9939803041523091,1.0019607334978036,1.003335555899173,1.0025613991203846,1.0011718890251748,0.9934153941003465,0.9996564090645268,1.0033492297329707,0.9917070792890021,1.0048813161576824,0.9926442861430597,0.9921105858743089,1.00143193615705,0.9998835638183321,1.0035116478390649,1.0011558817784771,0.9982334242344689,1.0004011740559122,1.0055320691987977,1.0005041799590786,1.0005500511852587,1.0009293427868606,1.0059057015567754,1.006829699295112,0.9997997338090467,0.9999943385103116,1.0032738331343696,0.9936942475007834,1.0033942108428708,8.816940317616055e-06,4.706998805303075e-06,4.588402961331989e-06,5.406016885420242e-06,5.3675488442778476e-06,9.293462952689922e-06,5.442039708293161e-06,9.251075590548943e-06,6.121746897021929e-06,5.704428971569092e-06,6.7793527752264536e-06,5.534670536036171e-06,5.396460436603293e-06,5.761649718370001e-06,4.9284616446941694e-06,1.0444032973944036e-05,5.733369141191512e-06,7.004977574936919e-06,5.8356907008310965e-06,1.1644563381963023e-05,6.123937391819136e-06,6.2720330902851365e-06,9.199017570094549e-06,1.3003780091890557e-05,1.3199293723344036e-05,6.369381259325935e-06,6.3608868756021094e-06,9.489596052795029e-06,5.524526086505315e-06,1.0453575313293133e-05
162,162.0,0.991585280267008,1.0068475788702156,1.2454693084098393e-05,4.3440776226277115e-06,6.950183460908871e-06,2.333682518638603e-06,1.0032079027611611,0.993961300422792,1.0019568514249495,1.0033291669628372,1.0025553563013094,1.0012125414556423,0.9933921290561694,0.9996980210283581,1.0033404829292571,0.9916769827113078,1.004866511435695,0.9926173191236016,0.9920856386444572,1.0014244770066114,0.9998869360432394,1.003553871546913,1.0011453602545344,0.9981904495893267,1.0003903520232027,1.0055609075728185,1.0004931035155245,1.0005402117800606,1.0008763598676151,1.0059258887063185,1.0068475788702156,0.9997859683083521,0.9999817557824784,1.00331328566097,0.9936749346127476,1.0034358976674471,8.501115652396457e-06,4.3440776226277115e-06,4.392682970538372e-06,5.182096911947972e-06,5.185540073181711e-06,8.866309988479643e-06,5.037323188182266e-06,8.85355798374034e-06,5.902828823007408e-06,5.306907181505455e-06,6.514416393131577e-06,5.161743570662704e-06,5.014466086284113e-06,5.5843234181114705e-06,4.560767981294856e-06,9.921120555096969e-06,5.5483558641331986e-06,6.509018740147219e-06,5.634951378288596e-06,1.1108581488309817e-05,5.8656414800140065e-06,5.9735342269660766e-06,8.55752311520187e-06,1.2294048830613369e-05,1.2454693084098393e-05,6.0605112646234595e-06,6.0541277692932e-06,9.071575672173673e-06,5.111813980632618e-06,9.931848532581703e-06
163,163.0,0.9915902303526091,1.0068629452879845,1.1834597815235468e-05,4.052814241510885e-06,6.756212356423691e-06,2.240506684126492e-06,1.0031539879029376,0.9938859279417048,1.0019538599044477,1.003329905175327,1.0025566359496718,1.0011586157851633,0.9933083164094901,0.999640779836394,1.0033417568429612,0.9915902303526091,1.0048658365793632,0.9925310765762658,0.9919999484341591,1.001429656304235,0.9998476966045623,1.0035066762137332,1.0011512238456417,0.9980976192537688,1.0003965680547195,1.0055017944221034,1.000498387980493,1.000547303912208,1.0007726451419632,1.0058548768305793,1.0067739069716566,0.9997877896664683,0.9999841850432455,1.0032598595451048,0.9935970595808182,1.0033883451029475,8.348998163533697e-06,4.052814241510885e-06,4.34691384536393e-06,5.1588211952176235e-06,5.205490114794135e-06,8.705221097615357e-06,4.724766515971355e-06,8.746921684219024e-06,5.951717570378752e-06,5.0956044055331375e-06,6.620118394347554e-06,4.96303083303123e-06,4.7561564144474925e-06,5.577712944913631e-06,4.172006625202891e-06,9.63889933531104e-06,5.533044891937019e-06,6.216543631017315e-06,5.612753172862819e-06,1.0715122934712818e-05,5.774692212260935e-06,5.822565438819298e-06,8.243985902285877e-06,1.1706247642564003e-05,1.1834597815235468e-05,5.938922679956606e-06,5.927492970020713e-06,8.857415859496607e-06,4.792149990412986e-06,9.645642169736493e-06
164,164.0,0.9916037986222559,1.006888070193821,1.1319884855584984e-05,3.781056864370783e-06,6.45095938066205e-06,2.2253263332730235e-06,1.0031270703507547,0.9939141573238076,1.0019965202929693,1.0033758435117246,1.0026006490743213,1.0011296109698324,0.9933389142721731,0.9996105881768519,1.0033831135092635,0.9916228277757442,1.0049079327288657,0.9925629881235807,0.9920306598173,1.0014771519579875,0.9998678173298855,1.0034853460107112,1.0012016572002174,0.9981347517403656,1.00044906415053,1.0054910691436527,1.0005531061069541,1.00060487669204,1.0008160603318028,1.0058445641596434,1.0067627312706748,0.9998422652915399,1.0000392565731226,1.0032348998128895,0.9936284779298852,1.0033674463535396,8.139256614090503e-06,3.7863194683866315e-06,4.075226705512015e-06,4.8550956268842765e-06,4.904824954135082e-06,8.54530066836448e-06,4.419489451594901e-06,8.640726571447106e-06,5.639111684620945e-06,4.856551165417975e-06,6.346423401997643e-06,4.7308934566948125e-06,4.4918468493674115e-06,5.2129926265053534e-06,3.781056864370783e-06,9.365579827208503e-06,5.191253399884959e-06,5.874171337827513e-06,5.282328122482635e-06,1.0381971549992713e-05,5.438655379084259e-06,5.471937419083759e-06,7.831090208255803e-06,1.1223240665610612e-05,1.1319884855584984e-05,5.627406598941905e-06,5.61368811144467e-06,8.615538295365308e-06,4.492181263799814e-06,9.37473827590412e-06
165,165.0,0.9916240013160096,1.0069115660489627,1.1458825971448887e-05,3.4679223120919394e-06,6.409084749986617e-06,2.2698338394167566e-06,1.0031780746397287,0.9939067669188478,1.0021058194230203,1.003493834063355,1.0027188380100593,1.0011847747843265,0.9933380587975699,0.999667320980235,1.0035085935532415,0.9916291775929661,1.0050365884326393,0.9925708364181703,0.9920322203230506,1.001594148004741,0.9999162112193026,1.0035312785951296,1.0013225175757823,0.9981204844918755,1.0005728421108577,1.005534603545342,1.0006808395393139,1.0007360505018432,1.0007935357922402,1.0058818509024545,1.0067992383028532,0.9999703234137253,1.0001674250272508,1.0032855746600748,0.9936270271797374,1.0034132102243822,8.013673593458215e-06,3.4679223120919394e-06,4.084658406032038e-06,4.864366924143663e-06,4.946674975432565e-06,8.444013921098367e-06,4.039504369516129e-06,8.5279582163084e-06,5.65550698830152e-06,4.4385441071255125e-06,6.381781723959436e-06,4.325747092101611e-06,4.111538649538456e-06,5.3065135385000736e-06,3.7079188166768667e-06,9.254977739097459e-06,5.404450427410626e-06,5.394362309776936e-06,5.558617720439886e-06,1.0465734290672707e-05,5.811569133365063e-06,5.822280054421691e-06,7.198854238905071e-06,1.1356622983857865e-05,1.1458825971448887e-05,6.177648739646829e-06,6.1595400377108075e-06,8.497051898171734e-06,4.117116074248528e-06,9.27856724613958e-06
166,166.0,0.9916481705442004,1.0069220453146475,1.187497454522599e-05,3.186614209726824e-06,6.463852850593696e-06,2.4714076205687304e-06,1.0033006407845253,0.9939639540208456,1.0021752231223406,1.0035631496863067,1.0027865941026122,1.001304535626416,0.9934015666057657,0.9997891458524496,1.0035740792390295,0.9916921207723725,1.0050996825047382,0.9926334385373923,0.9920974546399777,1.0016636594831028,0.9999998747402715,1.0036488759072852,1.0013911456115387,0.9981873709837784,1.0006427110946692,1.005657282606373,1.0007499280609842,1.0008064600290916,1.0008692661193275,1.0060050687210942,1.0069220453146475,1.0000368977334908,1.0002355772010587,1.0034058943745965,0.9936872597929313,1.0035311154984494,8.173925855087925e-06,3.186614209726824e-06,4.089405731617991e-06,4.868219457726435e-06,4.9778267059086984e-06,8.655018721669822e-06,3.7045070230102855e-06,8.729999517672056e-06,5.671378570238067e-06,4.1129877210840656e-06,6.415029978504225e-06,4.0140654337138155e-06,3.7730297533886166e-06,5.381046015385372e-06,3.6872153864242633e-06,9.626514619056293e-06,5.567264842919121e-06,4.954010877909163e-06,5.766639403800605e-06,1.0871094945006326e-05,6.082028094928962e-06,6.062280025877784e-06,6.601450055492879e-06,1.1769540500104543e-05,1.187497454522599e-05,6.583149093065695e-06,6.558021885846719e-06,8.735225303100507e-06,3.771352795549354e-06,9.651768448768439e-06
167,167.0,0.9916736384171584,1.0069115409284441,1.128609897498668e-05,2.9868342849022855e-06,6.1241413691164204e-06,2.4018890262408797e-06,1.0032581496813182,0.9940595533425379,1.0021129553387715,1.0035000852565887,1.0027161243408995,1.0012615163540637,0.9935042734511842,0.999749461311359,1.003490207143494,0.9917832239353085,1.0050064896379176,0.9927245991641451,0.9921972528672747,1.0015991783463225,1.0000060829634387,1.0036176550926987,1.0013268327250893,0.998306901313611,1.0005799325763924,1.005641051167817,1.0006857436215295,1.0007446660440935,1.001002285208467,1.0059977467648167,1.0069142468088896,0.9999704750711849,1.0001702309529634,1.003366533241749,0.9937918215753141,1.0034995640397824,7.828335847266456e-06,2.9868342849022855e-06,3.864671407218386e-06,4.5700315417175845e-06,4.668688366588043e-06,8.318168595647392e-06,3.4685017057055976e-06,8.400005285861261e-06,5.310168866321244e-06,3.894486994329093e-06,5.994931448407588e-06,3.804466636707366e-06,3.532139774088087e-06,5.033442940173825e-06,3.4375353655748596e-06,9.338259991454638e-06,5.210804829988277e-06,4.648711713485498e-06,5.3906829672762755e-06,1.0416276710272681e-05,5.688774973581635e-06,5.7034788143495274e-06,6.195195904278555e-06,1.1195593322908967e-05,1.128609897498668e-05,6.140998244577734e-06,6.109245438310637e-06,8.411955349613053e-06,3.521311970688435e-06,9.354442807210957e-06
168,168.0,0.991697737045214,1.006885767733248,1.0248004847850287e-05,2.8223545696091197e-06,5.7277771379538345e-06,2.1394191115310018e-06,1.0032292693045166,0.9940641421382727,1.002077582018702,1.003465651190628,1.0026781280506052,1.001228878871616,0.9935017249714363,0.9997148549837722,1.0034454088100697,0.9917736817097078,1.00495477193445,0.9927152519006246,0.9921920553910385,1.0015627354822871,0.9999871001123797,1.0035899489931757,1.0012878759831911,0.9983068883785524,1.0005378611139515,1.0056006328042388,1.0006367867974757,1.0006939989573835,1.0009905594284156,1.0059479041106603,1.0068606134574034,0.9999142594826979,1.0001140713918948,1.003337604206828,0.9937961791517957,1.0034714880453495,7.222608344390096e-06,2.8223545696091197e-06,3.6877751413734073e-06,4.33772755659259e-06,4.423583056078411e-06,7.652168229211424e-06,3.295536518416898e-06,7.732022642103927e-06,5.023569001266626e-06,3.748886286557694e-06,5.680821013181608e-06,3.640807493585132e-06,3.360238737510137e-06,4.760106890313925e-06,3.163353034016234e-06,8.58557684883419e-06,4.943737734803664e-06,4.553501081127217e-06,5.1067778438521526e-06,9.493091555238363e-06,5.392485069650141e-06,5.436647082623252e-06,6.124936734689278e-06,1.0172109325186426e-05,1.0248004847850287e-05,5.813333984893481e-06,5.768205733905537e-06,7.729643342801881e-06,3.317307588790936e-06,8.59639685016103e-06
169,169.0,0.9917177985386977,1.006853861048284,9.69463882880674e-06,3.005312556679641e-06,5.565437754945134e-06,1.8973926221528797e-06,1.0032393081403819,0.9940392667903748,1.0020192970062003,1.0034063850432862,1.0026223947132935,1.0012466678377159,0.9934763908075602,0.9997337754276132,1.0033917672110158,0.9917449569341724,1.0048998394410336,0.9926878340272057,0.9921654238912369,1.0015068920701995,0.9999669406927083,1.0036042784168253,1.0012281083474333,0.9982800429755244,1.0004754199968007,1.0056007285029374,1.0005671605639301,1.0006218610327906,1.000956311382718,1.0059372756191454,1.0068464581649765,0.9998344425567589,1.000035803831683,1.0033496720463875,0.9937685218741091,1.0034857667622954,6.80131739241715e-06,3.223119059566717e-06,3.372544317830586e-06,3.965709498041469e-06,4.041175013771577e-06,7.1819084404365836e-06,3.831069128933595e-06,7.2827288505431345e-06,4.596600703933967e-06,4.38372972072811e-06,5.226576200686405e-06,4.235887934047912e-06,3.937384126265591e-06,4.348719202865508e-06,3.005312556679641e-06,7.995641355677177e-06,4.529070085972803e-06,5.411292575941368e-06,4.677616541358002e-06,8.858256340368171e-06,4.94023372863028e-06,4.979408390531981e-06,7.260998668293221e-06,9.591961681360676e-06,9.69463882880674e-06,5.3378270154237615e-06,5.288041907415403e-06,7.244744361132372e-06,3.7155442322542227e-06,8.004074788439966e-06
170,170.0,0.9917311550079396,1.0068249561927782,9.281253060391298e-06,2.863932218091245e-06,5.442123757600946e-06,1.7454422496593776e-06,1.003238006205045,0.9940297328605795,1.0020023608235251,1.003388806694895,1.0026050525671395,1.0012434713977352,0.993463919788679,0.9997297701532186,1.0033761542001165,0.9917311550079396,1.0048838807682439,0.992673695889665,0.9921531142530962,1.001488090708595,0.9999539607678253,1.0035946766493518,1.0012071456871938,0.9982743134812475,1.000450556222995,1.0055837301899093,1.0005344065996498,1.0005841269131817,1.00094686326409,1.005913554061018,1.006820542499272,0.9997954241370526,0.9999982450979896,1.0033459874828912,0.9937557473156511,1.0034760587014198,6.4373880089952545e-06,3.52144092975682e-06,3.191261088502887e-06,3.7540753017735315e-06,3.8093113983157135e-06,6.8031073822319625e-06,4.225428014298526e-06,6.932096925764958e-06,4.2922704187812325e-06,4.818116685468972e-06,4.86416212741547e-06,4.656725364262707e-06,4.360705816555564e-06,4.120072727641646e-06,2.863932218091245e-06,7.423829777852764e-06,4.306112181911747e-06,5.937717505836598e-06,4.458831279715446e-06,8.30304365845084e-06,4.713289631942359e-06,4.780234276143825e-06,7.912491400213396e-06,9.138140458141082e-06,9.281253060391298e-06,5.0621858178171e-06,5.024339371648289e-06,6.8304280445026035e-06,4.007980364675023e-06,7.433741490929513e-06
171,171.0,0.9917358541881977,1.0068081884859568,8.550454094815577e-06,2.8111835693403665e-06,5.730098638666869e-06,1.4383296075733473e-06,1.003170435705218,0.9940564781799504,1.001979116041132,1.0033651040270513,1.002575957632677,1.0011750302789957,0.993493039906581,0.999664191144697,1.0033450505340613,0.9917521925874605,1.0048491961975152,0.9926951511316078,0.9921796075092123,1.0014579711948977,0.9999290809872857,1.003523180041812,1.0011749760732809,0.9983066126357547,1.0004179680403014,1.0055140691887674,1.0004996304213696,1.000549010298206,1.0009809999705843,1.0058438976151154,1.0067510982722023,0.9997596701164456,0.9999626153976562,1.0032762005514764,0.9937885085020128,1.0034039818574443,6.082991047567223e-06,3.1906713412294666e-06,4.290578903918109e-06,5.047800098723563e-06,5.077190155842845e-06,6.4527549538036655e-06,3.823203025245423e-06,6.591541184951023e-06,5.637733568136648e-06,4.362427241379254e-06,6.221413651534262e-06,4.218098914561028e-06,3.945718177398914e-06,5.400895144140433e-06,2.8111835693403665e-06,6.911320352446012e-06,5.701383734293243e-06,5.389330244799814e-06,5.943647350851517e-06,7.677191915915942e-06,6.300827361841607e-06,6.50869850571209e-06,7.200242677289636e-06,8.416012022236095e-06,8.550454094815577e-06,6.595520772557871e-06,6.5805906261896784e-06,6.428305699045083e-06,3.626756616371609e-06,6.91847620786812e-06
172,172.0,0.9917328063144416,1.0068126932470451,9.245516777039327e-06,3.144965918457641e-06,6.887551517966319e-06,1.910407427213775e-06,1.003229822479074,0.9940673387467538,1.0019489799622485,1.0033303655869703,1.0025371156940752,1.0012339783315898,0.9934951692349153,0.9997245854301308,1.0032937072909374,0.9917315740212176,1.0047856774160202,0.9926760697623527,0.992170888267933,1.00142466210241,0.9999407008267873,1.0035816895403575,1.0011434693447767,0.9983166162323054,1.0003890496414607,1.0055746518891568,1.000469094229446,1.00052001714629,1.0009868473367234,1.0059051330375535,1.0068126932470451,0.999730651142344,0.999933174580719,1.0033335928627398,0.9937985748513789,1.0034625088920732,7.166395702822713e-06,3.144965918457641e-06,6.18115014836437e-06,7.146502920541749e-06,7.1327727238469685e-06,7.485282855137536e-06,3.7964352485255523e-06,7.670214457766024e-06,7.7808681873643e-06,4.307380729212676e-06,8.352967789836772e-06,4.180043914448311e-06,3.9340028238006525e-06,7.469147899482097e-06,3.6152230305376e-06,7.771639693291399e-06,7.864297352606188e-06,5.220141278190458e-06,8.217163485613337e-06,8.567705255615925e-06,8.665741105939107e-06,9.026267610923457e-06,6.951506458906113e-06,9.150057555771207e-06,9.245516777039327e-06,8.875394925915003e-06,8.906387723197726e-06,7.431528589822772e-06,3.5862031174631375e-06,7.78364025854947e-06
173,173.0,0.9917236372465688,1.0068400464411464,9.930490710429052e-06,4.196153617377535e-06,7.65070827775747e-06,1.7102907227191767e-06,1.0032155148970345,0.9940649246797774,1.0019514255287947,1.0033304209395453,1.0025355324786693,1.0012148552318048,0.9934874508573239,0.9997043387070225,1.003284784853261,0.9917143696270111,1.0047698711532382,0.9926594163143441,0.9921595791127347,1.0014287063388243,0.9999393656794716,1.0035686521026437,1.0011473654678518,0.9983230665896585,1.0003948927156434,1.00556580681157,1.000474443692049,1.0005274095967327,1.0009994639077435,1.0058982539400083,1.0068053733911175,0.9997334059146562,0.9999358222389407,1.003317841979452,0.9937928240479081,1.0034491096284297,8.028420161474355e-06,4.196153617377535e-06,6.676385036125896e-06,7.6106351371770675e-06,7.605520002198568e-06,8.278471483049101e-06,5.068427870133547e-06,8.501676362393422e-06,8.279594175392878e-06,5.3308188472422905e-06,8.856287163508844e-06,5.219192411685853e-06,5.176224993810871e-06,7.912125238112163e-06,4.259782384175221e-06,8.458111469954931e-06,8.28160966811707e-06,6.715060894436405e-06,8.638935627181797e-06,9.342660904238759e-06,9.064282683919816e-06,9.434764735216566e-06,8.74056276761008e-06,9.868758558967223e-06,9.930490710429052e-06,9.216824170818988e-06,9.271045304281109e-06,8.220857234052718e-06,4.863000456153219e-06,8.474568263488796e-06
174,174.0,0.9917099728444764,1.0068615866168702,1.0100267844453219e-05,3.990402931568829e-06,7.4959887110197165e-06,1.3487498472172104e-06,1.0032695347580323,0.994024384423524,1.0020177634074245,1.0034005710725904,1.0026079154561927,1.001270578225918,0.9934543111767786,0.9997620797808893,1.003363376396044,0.9916936049421399,1.004856534606769,0.9926337598678501,0.9921308593800706,1.001501182304497,0.9999677401285316,1.0036230960719394,1.001220622202817,0.9982833432453582,1.0004685964666553,1.005623877190054,1.0005488821714237,1.0006020286092436,1.0009571861013342,1.0059547702659914,1.0068615866168702,0.9998081132409963,1.0000110868683865,1.003370806117205,0.9937544889280037,1.00350379682494,7.330901845193167e-06,5.04683623714977e-06,6.258686545843266e-06,7.0950667131555406e-06,7.17820665797919e-06,7.57776674869161e-06,6.008837121894908e-06,7.78542975166937e-06,7.983620407744123e-06,5.966062198666258e-06,8.703630554237858e-06,5.868171609517641e-06,6.041972744929443e-06,7.392136991365164e-06,3.990402931568829e-06,7.712253682878013e-06,7.743341424501222e-06,7.925543317839366e-06,8.075958674211967e-06,8.602473847153564e-06,8.531635272893035e-06,8.859463647027172e-06,1.0100267844453219e-05,9.162619213189227e-06,9.240884301141644e-06,8.769842387327975e-06,8.804581977028395e-06,7.502999103991551e-06,5.8915746089655336e-06,7.728492968383474e-06
175,175.0,0.9916934389680616,1.0068485572169543,9.312006922734765e-06,3.6544094684202107e-06,7.185179212970961e-06,1.4142477320736176e-06,1.003205503584352,0.9940134004331787,1.0020461357182286,1.0034285305256068,1.0026410433330741,1.0012075374522056,0.9934479974784282,0.9997013081790063,1.003397130726131,0.9916925272505721,1.0048933597179885,0.9926334724313742,0.9921257608289313,1.001534386066102,0.999954541339966,1.0035592515868927,1.0012552562704937,0.9982719637895673,1.0005012970767022,1.0055576754744138,1.0005838218620706,1.0006355161937408,1.0009360660989057,1.0058901390775203,1.0067982690703594,0.9998490120326557,1.0000510988910132,1.0033022579107163,0.9937493781672518,1.0034393196264755,6.6993144958370084e-06,4.729041819092133e-06,6.275670749249544e-06,7.032649586832996e-06,7.1382411239287326e-06,6.9478517183052186e-06,5.576443621131822e-06,7.140205563582773e-06,7.992139944176165e-06,5.496229841784072e-06,8.81675716683213e-06,5.4043817042356395e-06,5.591020710862785e-06,7.287947536744132e-06,3.6544094684202107e-06,7.028984264346526e-06,7.682970292243157e-06,7.366385032252829e-06,8.04839472256137e-06,7.873004720389877e-06,8.663249320562003e-06,9.007010666973137e-06,9.312006922734765e-06,8.45517341323273e-06,8.574293525964874e-06,9.173837275363982e-06,9.16867712505354e-06,6.852194306336595e-06,5.521603259509794e-06,7.0452864905883e-06
176,176.0,0.9916756614772224,1.0068020586771407,9.625335367398652e-06,3.3826382867927244e-06,6.852220153956611e-06,1.5610450584893148e-06,1.0031253824232726,0.9939988853322427,1.0020344837247548,1.003413321883861,1.0026227154064784,1.0011208868131027,0.993436428971959,0.9996186359706363,1.0033729577547537,0.9916750717230872,1.004865277411233,0.9926167796009665,0.9921112043824387,1.001517083893689,0.9999092588493337,1.0034610009966238,1.0012410162505807,0.9982640537574023,1.0004878375698047,1.0054661589959641,1.0005713058564103,1.0006212544334359,1.0009314828647586,1.0057992026132614,1.0067073446630272,0.9998361335403181,1.0000379700465958,1.0032144356362553,0.9937375869146187,1.003342244149077,6.061422272725245e-06,4.302869695772841e-06,6.2720103462017636e-06,6.9707945427993485e-06,7.043217758399005e-06,6.2904423619213895e-06,5.081814459482774e-06,6.465758552527506e-06,7.828332576486196e-06,5.039315810187121e-06,8.648068246464375e-06,4.9514106456097325e-06,5.102418426249359e-06,7.172485599704069e-06,3.3826382867927244e-06,6.367755177341666e-06,7.616445459633259e-06,6.683187095432374e-06,8.0339339668088e-06,7.16726724855573e-06,8.83340304876084e-06,9.250783609630786e-06,8.484688598451478e-06,7.77904731809016e-06,7.929531222740469e-06,9.625335367398652e-06,9.56590261761587e-06,6.200966920692748e-06,5.032845528836951e-06,6.382511857385094e-06
177,177.0,0.9916582662318558,1.0067306556814222,9.464007727492924e-06,3.18034990430889e-06,6.5454210310755755e-06,1.5825965009476873e-06,1.0031773034464613,0.9939777649704195,1.0021024544099555,1.0034881127160142,1.0026953926768447,1.001172423163104,0.9934147024210256,0.9996701377750338,1.0034488998019102,0.9916582662318557,1.00494186916131,0.9925997434323243,0.9920929174476477,1.0015917965005554,0.9999421915239556,1.0035080247328874,1.0013146932583354,0.9982322352217172,1.0005631443505971,1.005500917518916,1.0006458143744559,1.0006993913369842,1.0008995729879504,1.0058258536480345,1.0067306556814224,0.9999066445207804,1.0001096577812534,1.0032673417092055,0.9937130314838274,1.0033896281759251,5.874856731522089e-06,3.949996020823072e-06,5.934495716869004e-06,6.577450003186348e-06,6.673024439751567e-06,6.091208086193529e-06,4.668280543677195e-06,6.2191644280750774e-06,7.387242971200224e-06,4.611404987200662e-06,8.175475649182847e-06,4.532573043242213e-06,4.678105315801654e-06,6.8078450602162355e-06,3.18034990430889e-06,6.229403190832504e-06,7.263151112187803e-06,6.126181626547077e-06,7.699840820421167e-06,7.0148474943530805e-06,8.582243086398889e-06,9.046990052944093e-06,7.768972521498807e-06,7.665548203107836e-06,7.837760538722902e-06,9.464007727492924e-06,9.37722689544841e-06,6.033982951869804e-06,4.640000372127558e-06,6.251001437063766e-06
178,178.0,0.9916426069721593,1.006645647517487,9.0715954137382e-06,2.962406612603452e-06,6.2888145204078895e-06,1.5881767774650954e-06,1.0031203983836599,0.9939678182906515,1.002150428769854,1.0035384799711233,1.0027488714798367,1.001121197112252,0.9934118689924555,0.9996215768253176,1.0035130291545724,0.9916652604295779,1.0050098843248003,0.9926058902187314,0.9920962581959198,1.0016423487982162,0.9999362576179994,1.0034485633924435,1.0013631393566427,0.9982172044912594,1.0006114994723427,1.0054315996000125,1.0006924804004862,1.0007456498859706,1.0008802233299472,1.005752477697147,1.0066561972678154,0.9999527022243307,1.000155852623424,1.0032080875311675,0.9937064853524469,1.0033303182155837,5.820259897403595e-06,3.644615732492125e-06,5.637816210589202e-06,6.261096116994625e-06,6.432223546605821e-06,6.02085326836136e-06,4.279207112684835e-06,6.120643180561786e-06,7.222111403857281e-06,4.210783036074021e-06,8.136338381440384e-06,4.136291306325386e-06,4.269263555238239e-06,6.520966232109916e-06,2.962406612603452e-06,6.1965002094297186e-06,6.952834804982394e-06,5.6475158910230426e-06,7.350405046840957e-06,6.945972799770328e-06,8.229841279032025e-06,8.666031177673132e-06,7.118750171226709e-06,7.580055766475714e-06,7.750392185983684e-06,9.0715954137382e-06,8.98621897739314e-06,5.979178466723437e-06,4.2913156401433035e-06,6.222952188458975e-06
179,179.0,0.9916289489595326,1.0065692718878054,8.426847574219809e-06,2.6804502215586883e-06,5.839715864809854e-06,1.5223190873251856e-06,1.0029703510053383,0.9940008112578305,1.002084402310417,1.0034726435093015,1.0026780672854658,1.000972411623608,0.993446300966634,0.9994762929177267,1.003435812458436,0.9916958780826994,1.0049292462781336,0.9926364751375192,0.9921283718530961,1.0015765445349043,0.999878260170278,1.003302265028015,1.0012944873355627,0.9982496423756877,1.0005427149823998,1.005282695328594,1.0006234721239557,1.0006768076065036,1.0009142179314645,1.0056055290228694,1.0065093692067701,0.9998853432743995,1.0000881442053304,1.0030590427858797,0.9937396089879659,1.0031840937312664,5.380606173780849e-06,3.3270768454649237e-06,5.265159290156805e-06,5.875244707198734e-06,6.090180072499678e-06,5.5616820053132915e-06,3.8817423278131656e-06,5.667164419244766e-06,6.986299694555498e-06,3.87386264134431e-06,8.052123217048293e-06,3.7980307932748157e-06,3.8749535560439295e-06,6.107647451233319e-06,2.6804502215586883e-06,5.703607100872407e-06,6.4925222616942446e-06,5.156921269416446e-06,6.832769538311038e-06,6.3894104603455535e-06,7.659997094954885e-06,8.044413805657528e-06,6.48753882026575e-06,6.9608549944202416e-06,7.114675798258555e-06,8.426847574219809e-06,8.351243653611801e-06,5.508317825391099e-06,3.913565173154602e-06,5.726567157190583e-06
180,180.0,0.9916172853356744,1.006526501098543,8.05684264605191e-06,2.4918482791880984e-06,5.568769197713535e-06,1.49754329382853e-06,1.002966939160447,0.9940735934027963,1.0020824803904667,1.003473929847929,1.0026775563253132,1.00097194774845,0.9935270432790514,0.9994772280306656,1.0034381607821286,0.9917850315306438,1.0049357581476919,0.9927253841794805,0.9922110174638552,1.0015804465923683,0.9999131474094701,1.0033102406828012,1.001294674920542,0.9983334685658811,1.0005414291158004,1.0052932740146385,1.0006229492220438,1.00067489636546,1.001003648030825,1.0056218294070915,1.0065265010985431,0.9998877700500035,1.0000908516791203,1.003058171403287,0.9938183936874679,1.003192244476257,5.109326362071172e-06,3.1421795630507164e-06,5.105319551336976e-06,5.693304509570176e-06,5.909897899946812e-06,5.277255685991328e-06,3.615044387467951e-06,5.390620899725176e-06,6.796694950431358e-06,3.6153583218924488e-06,7.88276594844023e-06,3.5659697077575534e-06,3.608387902408107e-06,5.9351471191602956e-06,2.4918482791880984e-06,5.406237151225951e-06,6.292635489270358e-06,4.786125153226947e-06,6.611316910766659e-06,6.076487119634484e-06,7.364725945214544e-06,7.72012491999753e-06,6.008277827788407e-06,6.585094466409464e-06,6.7195378872464964e-06,8.05684264605191e-06,7.994821964363091e-06,5.209702744610783e-06,3.6639505032270808e-06,5.428074113933964e-06
181,181.0,0.9916076092422847,1.0065345869763898,8.056351153536994e-06,2.3223816720738007e-06,5.48027246747305e-06,1.5678494370483996e-06,1.0028603650266452,0.9940798808211827,1.001993728629317,1.0033808079040087,1.0025842224800394,1.0008671147031705,0.993535228568298,0.9993741492400936,1.0033429834165606,0.9917904251931632,1.004838236322692,0.9927308074387101,0.9922191864832527,1.0014867798439342,0.9998500103005522,1.003204246169685,1.0011985774796526,0.9983432174124275,1.0004427169540733,1.005192700960056,1.000520804776818,1.0005716120024593,1.0010173732002612,1.005521973167489,1.0064261346320391,0.9997781722418851,0.9999823900002736,1.002951167753449,0.9938250550024472,1.0030865035556922,5.0446348239297344e-06,3.022853731400955e-06,5.153881567730954e-06,5.716018694452127e-06,5.972391228738415e-06,5.18902623240317e-06,3.3990827886140807e-06,5.2875650622080394e-06,6.814219986166917e-06,3.3479839208137116e-06,7.892432940683305e-06,3.327975445887887e-06,3.376858060195001e-06,6.032711273494549e-06,2.3223816720738007e-06,5.315215484441965e-06,6.38197049646736e-06,4.481748564242764e-06,6.671310090099947e-06,5.9759439412952374e-06,7.377341813539553e-06,7.699175177132183e-06,5.64152217112703e-06,6.416861258090628e-06,6.525292735823131e-06,8.056351153536994e-06,7.998475589673758e-06,5.1614088922981004e-06,3.4649600399880083e-06,5.3405791876421655e-06
182,182.0,0.991599913821063,1.0065798994301272,7.645183664747682e-06,2.2860217855994845e-06,5.428111874062864e-06,1.5759935539274806e-06,1.002909589825782,0.9940363610217743,1.0019532608598118,1.0033400897789342,1.0025424824505775,1.0009200485575742,0.9934915135301855,0.9994302122577073,1.0033022990335798,0.9917435218018155,1.0047943602252876,0.9926840030186246,0.992174684886993,1.0014430057868158,0.9998335841773969,1.0032490213297833,1.0011533676093427,0.9982879915249573,1.000397523972768,1.005227146469141,1.0004704938655469,1.0005155497040839,1.000958910623423,1.0055488414970322,1.0064518109891682,0.9997265233593087,0.9999304102194679,1.0029999982516846,0.9937790235936145,1.0031311497648159,5.518019264910782e-06,2.827104888617181e-06,4.869727055482134e-06,5.380022547702713e-06,5.660717025917084e-06,5.744431018263622e-06,3.128306165448251e-06,5.728917257859135e-06,6.437988083851538e-06,3.075631565884228e-06,7.460887459326377e-06,3.0570103158526775e-06,3.110396515515371e-06,5.724108309089853e-06,2.2860217855994845e-06,6.078771101520691e-06,6.058438465862239e-06,4.121070507064414e-06,6.306012196916428e-06,6.5597680786999e-06,6.968891443764992e-06,7.246790085668312e-06,5.218541391773312e-06,6.931005274005571e-06,7.013134937913788e-06,7.645183664747682e-06,7.584352814551766e-06,5.82591099104121e-06,3.1884636662565864e-06,6.087732342778579e-06
183,183.0,0.9915941922137089,1.0066410878890617,7.378874914679642e-06,2.2775325488376556e-06,5.421979219102164e-06,1.661222361391043e-06,1.0030270676588369,0.9940307880365306,1.002000732534473,1.003393636316547,1.002593075957762,1.0010383974745252,0.993483079019932,0.9995474387331298,1.0033548256367313,0.9917347754943876,1.0048473749762832,0.9926752781105093,0.9921673415751667,1.0014948424843735,0.9998877317948507,1.0033690667903874,1.0012080122954523,0.9982797425093068,1.0004555288927133,1.0053530106285675,1.0005313306208172,1.0005787563351294,1.0009505264098038,1.0056769433632848,1.0065803538840437,0.999791243919591,0.999993688926333,1.0031205431092587,0.9937725445044717,1.0032513203546571,5.799324176388814e-06,2.670297498414104e-06,4.817364610223201e-06,5.346928926807791e-06,5.568928252016155e-06,6.099848196168704e-06,2.920678893408655e-06,6.007718433554815e-06,6.292880774719208e-06,2.8678016388733864e-06,7.219099055208233e-06,2.8493445263385637e-06,2.9002096740805176e-06,5.6574788895574735e-06,2.2775325488376556e-06,6.5984447261647556e-06,5.964145203973451e-06,3.865363518996177e-06,6.210622865861968e-06,6.9047938724453235e-06,6.8091689310810255e-06,7.097181168068027e-06,4.859023076036607e-06,7.2290248502176924e-06,7.30175488986566e-06,7.378874914679642e-06,7.335823642805296e-06,6.230742077281173e-06,2.989991728408978e-06,6.5889850125818144e-06
184,184.0,0.9915904375619217,1.006696801782499,7.722492456725595e-06,2.0862884022295314e-06,5.418262087412428e-06,1.7839189386667543e-06,1.0031108587616535,0.9939958117042518,1.0020555179579604,1.0034509845164599,1.0026524829416874,1.0011236671364814,0.9934455567636759,0.9996326144255464,1.0034162187444267,0.9916962463796847,1.0049059849333084,0.9926353082292685,0.9921321610781596,1.001556280194629,0.9999207145514024,1.003454503872542,1.0012739460128803,0.9982326615658951,1.0005260356385728,1.0054374479670922,1.0006035480370497,1.0006530023125957,1.0008988501817753,1.0057582200343644,1.0066609254306929,0.9998662396306278,1.0000687602421967,1.0032047604110004,0.9937336478000348,1.0033364246498937,5.4945748942806445e-06,2.5175617839642604e-06,5.196740283580599e-06,5.798691600842789e-06,5.997096711705963e-06,5.719321279175138e-06,2.7190822564720446e-06,5.617276194850317e-06,6.8274908985408365e-06,2.642666000456683e-06,7.722492456725595e-06,2.6263935265841232e-06,2.678642351234481e-06,6.080993859783102e-06,2.0862884022295314e-06,6.246464992324633e-06,6.334806424798694e-06,3.6767524729116023e-06,6.586089427219793e-06,6.657630158958164e-06,7.102785718260624e-06,7.409034864631554e-06,4.598188293453542e-06,7.039438682680554e-06,7.139006136226166e-06,7.552637662906021e-06,7.532051053614886e-06,5.9048492172727555e-06,2.8074196486851304e-06,6.235395368002671e-06
185,185.0,0.9915886430074012,1.006725690539745,9.512553622515561e-06,2.172780401687806e-06,6.003177089846047e-06,2.3337410320090022e-06,1.0031802780526196,0.9939350019569364,1.0021209195521426,1.0035225672903225,1.0027258956620608,1.0011973437597383,0.9933846359207101,0.9997067840340554,1.0034915764398473,0.9916366345905617,1.004982795435691,0.9925772991088869,0.9920717414290455,1.0016335124111888,0.9999485560156437,1.0035285495048438,1.0013553892531089,0.9981630564576478,1.0006099622687832,1.0055069408856432,1.000687027628047,1.0007367991810654,1.00082598859486,1.005823167438732,1.006725690539745,0.999950936777106,1.0001533561241027,1.0032760977923452,0.9936719701857818,1.0034105041359065,7.539637711176947e-06,2.3693876780558213e-06,5.28199279560531e-06,5.868439175386642e-06,6.107836092995537e-06,7.622945256471965e-06,2.550719915134278e-06,7.381857592630435e-06,7.037371808360827e-06,2.468808667610664e-06,7.92372443578676e-06,2.45264613901626e-06,2.5041586711423873e-06,6.125362122241113e-06,2.172780401687806e-06,8.228421827589169e-06,6.354461866836967e-06,3.4360327925352174e-06,6.587640627981866e-06,8.941666025348447e-06,7.039381515474837e-06,7.320730635244357e-06,4.291908549940477e-06,9.376855307104079e-06,9.512553622515561e-06,7.417055315964046e-06,7.405541124500029e-06,7.938260523415853e-06,2.627944591000275e-06,8.209189906627469e-06
186,186.0,0.9915888016918466,1.0067144599151907,1.1278404218836001e-05,2.2714780947861856e-06,6.499391138804907e-06,2.7508714068348764e-06,1.0031227188718177,0.993929423942688,1.002098303001452,1.003493613505065,1.00269966640861,1.001131350090682,0.9933745760719692,0.9996390203224033,1.0034595737949144,0.991621310854948,1.0049477731536758,0.9925639246943985,0.9920593213958405,1.0016044894665734,0.9999119597193461,1.0034558084118952,1.0013259924327385,0.9981614856570544,1.0005793414312152,1.0054296481159994,1.0006512031123675,1.0007021352062184,1.0008307742820897,1.0057417755172946,1.006643149269982,0.9999093055262895,1.0001130151212394,1.0032097958480812,0.9936659357297473,1.0033382369061576,9.471238118287108e-06,2.7670441253344614e-06,4.9522084416052315e-06,5.462449859199259e-06,5.7170941771238585e-06,9.428154992236791e-06,3.085405493394078e-06,9.058457340362923e-06,6.5744258660463375e-06,3.145434758272241e-06,7.387138089686085e-06,3.123273561281841e-06,3.0732274266819655e-06,5.6893995073164686e-06,2.2714780947861856e-06,9.939765930261199e-06,5.9320068585404776e-06,3.865071924794404e-06,6.146544700073922e-06,1.078316398686644e-05,6.56007162518194e-06,6.81540796020708e-06,4.730002263107702e-06,1.11425653491381e-05,1.1278404218836001e-05,6.8860683749134554e-06,6.876629277174866e-06,9.80767861631076e-06,3.097081373149485e-06,9.914841853976514e-06
187,187.0,0.9915909067569578,1.006682040963568,1.1441069632641226e-05,2.359952432775861e-06,6.9158894288426524e-06,2.7488591964940094e-06,1.0031099617008963,0.9939195080030537,1.0020541880001084,1.0034483177940463,1.0026510427646582,1.0011089104641633,0.993361804658334,0.9996143579623539,1.0034040320989603,0.9916082276594831,1.004887945550638,0.9925514027406318,0.9920465549179377,1.0015602827202013,0.999888822286982,1.003442201729767,1.0012830599420337,0.9981548057495075,1.0005365544007814,1.0054221063497955,1.0006076289516068,1.000659848354927,1.0008290833300648,1.0057371975740037,1.0066406028681187,0.9998626609307522,1.000066636456606,1.0031948618397524,0.9936547784733519,1.0033247404607522,1.021316360254748e-05,3.1623584497024854e-06,5.251812273267101e-06,5.755024011478022e-06,6.014130623944399e-06,1.0072145109696726e-05,3.6161565905159863e-06,9.654840642164582e-06,6.804970568263198e-06,3.8052124488873266e-06,7.5536795901653595e-06,3.7786944795611143e-06,3.638996064527023e-06,5.949920694228188e-06,2.359952432775861e-06,1.0434011515616225e-05,6.247433359699029e-06,4.344600489692271e-06,6.4991601222847305e-06,1.1084031153732506e-05,6.930466811001806e-06,7.193564058754606e-06,5.260146334463266e-06,1.1316778923409496e-05,1.1441069632641226e-05,7.3365050618935745e-06,7.304388743183716e-06,1.0483931749452815e-05,3.566875125006559e-06,1.0402662202722928e-05
188,188.0,0.991594951344434,1.006655421064693,1.1461986803938814e-05,2.527722461909549e-06,7.28253819382904e-06,2.858739257731922e-06,1.0031268910840405,0.9939078257737674,1.0020634357612033,1.00346042347199,1.0026623559941725,1.0011170905383229,0.993349303044673,0.999618008994666,1.0034149977229787,0.99160809352209,1.0049027171509146,0.9925547053518293,0.9920378120845854,1.0015700332414634,0.9998949335279338,1.0034592167478475,1.0012922724549205,0.9981478817655439,1.0005446324290554,1.0054412727935256,1.0006138232360369,1.0006663228106543,1.000826711676606,1.0057531683000505,1.006655421064693,0.9998644291765975,1.0000690901577909,1.0032111921688782,0.993645633733488,1.0033416439609313,1.0593992891598304e-05,3.044768038662176e-06,5.937958180306653e-06,6.4596269794029764e-06,6.733356525800435e-06,1.0409726882492725e-05,3.4778810796860906e-06,9.985381812320186e-06,7.460565575239944e-06,3.6664613894098204e-06,8.204270941133442e-06,3.6414967985025644e-06,3.5056879244228274e-06,6.66760639633504e-06,2.527722461909549e-06,1.0695227115510362e-05,7.041378336219456e-06,4.2160963063252176e-06,7.33664162663806e-06,1.117243970903953e-05,7.872553533368532e-06,8.233952997094619e-06,5.096520770919454e-06,1.1341224680947603e-05,1.1461986803938814e-05,8.41012381996019e-06,8.35684407394121e-06,1.0829811062558524e-05,3.4348665530697058e-06,1.0659974548117175e-05
189,189.0,0.9916009285959747,1.0066525713613634,1.1694253250076295e-05,2.546145048553279e-06,7.268495165410114e-06,3.022856276219138e-06,1.003099106856246,0.9938965426292551,1.002071385256733,1.0034728589806072,1.0026734518269782,1.001086665331021,0.9933380991025573,0.9995852989537474,1.0034265350496672,0.9916009285959747,1.0049158845010755,0.9925499726197214,0.9920270433577442,1.0015821051335325,0.9998875377785313,1.0034326238718856,1.001304613875946,0.9981366122297656,1.0005579121393726,1.005412956066927,1.0006272942913057,1.0006792830837639,1.000812545316278,1.0057248251582191,1.0066267578004882,0.9998783419495718,1.000082946996532,1.0031829440136728,0.9936387516708672,1.0033148899640059,1.0805547792780352e-05,2.8660694988904617e-06,5.856113168815218e-06,6.369120089845666e-06,6.6189173626839126e-06,1.0696571037237573e-05,3.257124610800237e-06,1.032677303251647e-05,7.278359049464233e-06,3.4498016733094923e-06,7.993948947901294e-06,3.426660641654944e-06,3.282560944920898e-06,6.581791194954472e-06,2.546145048553279e-06,1.092683382228512e-05,6.965270221609546e-06,4.0041234076191e-06,7.261362421536135e-06,1.1420834668853833e-05,7.837543710558777e-06,8.260798502119715e-06,4.81207221464895e-06,1.1582227310108767e-05,1.1694253250076295e-05,8.39078870953026e-06,8.33329128036065e-06,1.1079865491853255e-05,3.232705687047436e-06,1.0897380169767084e-05
190,190.0,0.991607964797001,1.006655398048299,1.3152776902135317e-05,2.6421321185103593e-06,7.648510011475737e-06,3.6621489117188914e-06,1.003077831899367,0.993905568573491,1.0020886163127594,1.0034936313952811,1.0026942733480153,1.0010637259899555,0.9933474344041134,0.9995599992085598,1.003449344525803,0.9916144836948418,1.0049375100091649,0.9925632516563696,0.9920366064200945,1.0016061300627241,0.9998951885179732,1.00341464501048,1.001327922258645,0.9981512950568554,1.000580767885972,1.0053918842498404,1.0006476470812127,1.0006977329982485,1.000829471044561,1.0057014412873522,1.0066025471270506,0.9998973126922117,1.000102176972336,1.0031600677433765,0.9936533519371922,1.0032970421253973,1.2288939950311343e-05,2.7541350452093887e-06,5.677292714425805e-06,6.215422967694961e-06,6.435903995391418e-06,1.2288982856458199e-05,3.1387768842964843e-06,1.1958627784256577e-05,7.07405514902252e-06,3.3286615656530677e-06,7.682825311254503e-06,3.318664304246766e-06,3.140030285402438e-06,6.432278201731585e-06,2.6421321185103593e-06,1.2477184811350876e-05,6.85111134729853e-06,3.9156508249114405e-06,7.208142560495587e-06,1.2986247842955933e-05,7.760814315350383e-06,8.175455244013397e-06,4.694847524786786e-06,1.3065741373433409e-05,1.3152776902135317e-05,8.32981942508837e-06,8.263786485402368e-06,1.2628318439932992e-05,3.121923838385207e-06,1.2446750274866065e-05
191,191.0,0.9916117188078191,1.0066367910832008,1.4143494520264299e-05,2.738384207420234e-06,8.399176034590949e-06,3.996371605749544e-06,1.0031017069312789,0.9939208344834339,1.0020949128597154,1.0035013429123476,1.0026990631015433,1.0010809827672018,0.9933521977867081,0.9995719062803256,1.0034520437045336,0.9916117188078191,1.004934827195386,0.9925615649595367,0.9920397923618111,1.0016166500436208,0.9999106709647297,1.0034391076673608,1.001340910605483,0.9981656727810558,1.0005939210908328,1.0054219509344622,1.000660645009898,1.0007118303126485,1.000851237539026,1.005734471909192,1.0066367910832006,0.9999071750174365,1.0001122698268967,1.0031821276833888,0.9936697302894979,1.0033220121602224,1.3451675341386953e-05,3.097376035262878e-06,6.098806251236459e-06,6.751389339922422e-06,6.995651556346938e-06,1.3596449905668581e-05,3.4846814627577643e-06,1.3306693468774244e-05,7.65175098036088e-06,3.65708485475148e-06,8.17467062262228e-06,3.6449825559985805e-06,3.4493336661852924e-06,7.095305940229275e-06,2.738384207420234e-06,1.3770696165909752e-05,7.641232401888175e-06,4.446006616583666e-06,8.11808953897703e-06,1.4143494520264299e-05,8.649297565732129e-06,9.073983570377037e-06,5.271119299597483e-06,1.4045868768581269e-05,1.4102628795802962e-05,9.263611961955353e-06,9.193571162807275e-06,1.383394964325211e-05,3.4918280255387025e-06,1.3735666811536897e-05
192,192.0,0.9916078677064976,1.0065820606884803,1.3984687087208952e-05,2.67928196297547e-06,8.490883283533422e-06,3.860264449154889e-06,1.0030788189024589,0.9939409993079803,1.002032079560007,1.003437400426638,1.0026316589045974,1.0010542889819358,0.9933697896517374,0.9995449004122042,1.0033783533047236,0.9916198349892072,1.0048547029822377,0.9925680008586196,0.9920555463444014,1.0015485594823816,0.9998849091499259,1.003413854002899,1.001271864993166,0.9981789785277282,1.0005231761284992,1.0053908147847865,1.0005874698360422,1.000640093670869,1.0008647585736044,1.005696821137949,1.0065970941830555,0.9998263044026946,1.0000323742695065,1.0031572899636552,0.9936908914350031,1.0032964603607841,1.324353786260433e-05,3.347483656852036e-06,6.1513265634821834e-06,6.855941006475463e-06,7.1136469906945005e-06,1.3498285732275997e-05,3.7405577585961275e-06,1.3253361346757654e-05,7.751480964236283e-06,3.917981116953257e-06,8.232317339515819e-06,3.877506812918057e-06,3.702711692253459e-06,7.278965266493162e-06,2.67928196297547e-06,1.3696964356331707e-05,7.878166767222071e-06,4.75507390766197e-06,8.389814798524248e-06,1.3984687087208952e-05,8.871050726176469e-06,9.27515465328416e-06,5.552842670945296e-06,1.3836898672084542e-05,1.3891002872472782e-05,9.474489822258305e-06,9.40598189510492e-06,1.3667850558226752e-05,3.740709102136928e-06,1.3661424543279792e-05
193,193.0,0.9915956288672714,1.0065261981453992,1.2826249134847655e-05,2.544160002960918e-06,7.843783488136728e-06,3.499017703160601e-06,1.0030094430260919,0.9939039894943734,1.0020302224950757,1.0034338227641821,1.0026313202913477,1.0009768375877859,0.9933342573905141,0.9994645170929195,1.0033832512767311,0.9915946038044384,1.004865789356419,0.9925413717729799,0.9920248804807633,1.0015431198547078,0.9998412049932931,1.0033314899717516,1.0012647414978926,0.9981414137269617,1.0005137295171318,1.0053042087469979,1.0005751801662408,1.000624792260725,1.0008256604392038,1.0056084611862972,1.0065087567504831,0.9998140837741101,1.000019054483038,1.0030806127903662,0.9936541549130958,1.003214720756686,1.2051096287463812e-05,3.1405648806964903e-06,5.7184935758120484e-06,6.371174918298022e-06,6.623560857490952e-06,1.2360877139944758e-05,3.540258840965275e-06,1.216236132867474e-05,7.271443574038973e-06,3.7411879912183393e-06,7.758054664078828e-06,3.6833505265941962e-06,3.520294969256183e-06,6.741799520990112e-06,2.544160002960918e-06,1.2543498338548966e-05,7.27258825854391e-06,4.406985973727783e-06,7.734224916632093e-06,1.2826249134847655e-05,8.184073104526718e-06,8.537393643919869e-06,5.090738164313952e-06,1.2732714575686025e-05,1.2786667605127592e-05,8.767621169145598e-06,8.699590978945188e-06,1.2486172831090189e-05,3.5086546201199455e-06,1.250765225044288e-05
194,194.0,0.9915751047384165,1.006516614999931,1.1654339880878191e-05,2.382001202670141e-06,7.207549225445289e-06,3.16049560499856e-06,1.0030320568681117,0.9938913867753182,1.0019952621645765,1.0033927692319522,1.002591007255135,1.0009873628933796,0.9933150510792744,0.9994709514371682,1.003339712756803,0.9915751047384166,1.0048212480487828,0.9925223771387454,0.9920048054659297,1.0014992046681657,0.9998234471145073,1.0033419741837621,1.0012207283868977,0.9981244741663706,1.0004691971276596,1.0053115259432397,1.0005270318651407,1.000575249099511,1.0008100299489766,1.0056151621650389,1.006516614999931,0.9997665444808155,0.9999711648466456,1.0030958443344782,0.9936390811836814,1.0032253739501742,1.094517289439219e-05,2.9039576694563226e-06,5.3256185164526164e-06,5.9327369448399765e-06,6.178835650023436e-06,1.1268561394815766e-05,3.29014714663049e-06,1.1109026912816539e-05,6.84173072537734e-06,3.4510911440760034e-06,7.3311064652663e-06,3.388303672376899e-06,3.263368772399531e-06,6.255757016635558e-06,2.382001202670141e-06,1.1408030677876197e-05,6.723157657297651e-06,4.024997379523339e-06,7.140198515108045e-06,1.1654339880878191e-05,7.5680822938932755e-06,7.873804812411207e-06,4.617919109363255e-06,1.1561110686380298e-05,1.1603788213357602e-05,8.14393578768235e-06,8.074873202093095e-06,1.1353369184618609e-05,3.2369884869041865e-06,1.1374464747742172e-05
195,195.0,0.9915460165109313,1.0065803127661213,1.0606781245286624e-05,2.1630139969899865e-06,6.556503066900279e-06,2.8745029148643242e-06,1.0030113789314319,0.9939159833728475,1.001989030460051,1.003384457477516,1.0025795143753127,1.0009545244570963,0.9933366251995527,0.9994345280491151,1.0033219318192361,0.9915941829284016,1.0048023286043284,0.9925412306080162,0.9920254578652697,1.0014952519175124,0.9998279666064107,1.0033248138820303,1.0012167902287537,0.998158026494366,1.000464743816207,1.0052925388428062,1.000518648492155,1.0005674063130592,1.0008458469519914,1.0055965948854206,1.0064984250198625,0.9997544799478539,0.9999587841455925,1.0030714657982533,0.9936666242539027,1.0032079187396952,9.961985118636103e-06,2.6815612140327814e-06,4.823768807495131e-06,5.379590667704594e-06,5.5998354442625095e-06,1.0278280239211237e-05,3.040698917209612e-06,1.0161711518767422e-05,6.201768408716953e-06,3.137944891480012e-06,6.6463085260271635e-06,3.0712909104830993e-06,3.000377473374355e-06,5.671143540723372e-06,2.1630139969899865e-06,1.0375480282995593e-05,6.0945096493689544e-06,3.6752899007360013e-06,6.473826009526708e-06,1.0606781245286624e-05,6.862761847894219e-06,7.137823534235491e-06,4.202971845802159e-06,1.0521322029802904e-05,1.0561263336126186e-05,7.392524933108699e-06,7.32831383735667e-06,1.0332901308132656e-05,2.9642858969338515e-06,1.0345756674587363e-05
196,196.0,0.9915065603467055,1.006662652830308,9.718368468739594e-06,1.9653884091823684e-06,6.004969579317993e-06,2.6469114372274045e-06,1.003087396611046,0.9939661107248905,1.0020243616456022,1.0034158594692038,1.002612828772072,1.0010224518997013,0.9933850562394666,0.9994994737464019,1.003353235954522,0.9916431638774862,1.0048342144713314,0.992588580784749,0.9920739006221119,1.0015302216844142,0.9998824992654672,1.0034011015271107,1.0012533724250356,0.9982139389729044,1.0005017318608318,1.005367334826261,1.0005541666784,1.0006036771314395,1.0009008395837455,1.0056717095758656,1.0065731282910733,0.9997871279933602,0.9999925445061777,1.003141505203681,0.9937200214892359,1.003283258249927,9.136401217874295e-06,2.452693356447231e-06,4.399482653135127e-06,4.929783244850209e-06,5.1234049828463795e-06,9.475955816531136e-06,2.779751325767107e-06,9.415800098559897e-06,5.674543599228372e-06,2.856576788557747e-06,6.078965491966107e-06,2.7927832793441607e-06,2.7390126052313266e-06,5.204765396554634e-06,1.9653884091823684e-06,9.491557008564399e-06,5.58548174468524e-06,3.3531867540374528e-06,5.928607645260428e-06,9.718368468739594e-06,6.267417334091676e-06,6.508213461116284e-06,3.835966259448254e-06,9.658788961524551e-06,9.70267886762155e-06,6.736696311288284e-06,6.680273560295987e-06,9.487349972811387e-06,2.704173340788075e-06,9.465019423190488e-06
197,197.0,0.9914545511503516,1.0066885865469004,8.9156830719151e-06,1.8047472520845059e-06,5.501538640556169e-06,2.425337421052924e-06,1.0031771569030543,0.9940189285948425,1.0019971945704107,1.0033876359051963,1.002583671409768,1.0011148367852498,0.9934411365206747,0.9995920627914004,1.0033213441087097,0.9916925628396974,1.004798796143569,0.9926377964332801,0.9921285833520005,1.001499382059826,0.9999234013629241,1.0034939653303983,1.0012219545680965,0.9982857544865748,1.0004702522755666,1.005471729637058,1.0005259418187675,1.0005780289492514,1.0009832345143699,1.0057849737863642,1.0066885865469006,0.9997598864042617,0.9999662680578196,1.003232239856688,0.993779156571435,1.0033754353461515,8.356140922771957e-06,2.242589374908349e-06,4.025937350237245e-06,4.53301524678912e-06,4.698300521635488e-06,8.670789066075383e-06,2.5188486586774168e-06,8.635403310933808e-06,5.2014124717862455e-06,2.5933121937067193e-06,5.557542045542259e-06,2.5376510132447696e-06,2.4813042801407037e-06,4.806198084401372e-06,1.8047472520845059e-06,8.665519635061689e-06,5.155776989256104e-06,3.067608960638281e-06,5.465348525437147e-06,8.899824421389794e-06,5.756254774311132e-06,5.9680242607762004e-06,3.537499629128312e-06,8.86708782847088e-06,8.9156830719151e-06,6.161255657495224e-06,6.112503732078844e-06,8.678564974352103e-06,2.4893807477537708e-06,8.642634215685177e-06
198,198.0,0.9913878038264814,1.006604236231939,8.198863780651074e-06,1.691623863987417e-06,5.175138617720339e-06,2.20436813261407e-06,1.0031791042437346,0.9939604257150695,1.001982755860199,1.0033727515204218,1.0025670360867596,1.0011111566506397,0.9933771523647589,0.9995875070530157,1.0033002026500455,0.9916240842922335,1.0047738288733246,0.9925703866466321,0.992064459202496,1.0014843275636574,0.9998954493763392,1.0034903532742057,1.0012063596375131,0.9982156965015456,1.0004554076739012,1.0054628873935714,1.0005125385553326,1.000566138628631,1.0009059556943143,1.0057725654269958,1.0066768037868792,0.9997483637613996,0.9999547321024497,1.003232178915557,0.9937142989018827,1.0033718663741529,7.605126829091888e-06,2.1071461628062276e-06,3.946820411864395e-06,4.4138187001658e-06,4.602174021133954e-06,7.899617064631317e-06,2.31421487098991e-06,7.875428968719565e-06,5.130743328739405e-06,2.3522298224107175e-06,5.54870808732143e-06,2.3005981570698307e-06,2.27198059594161e-06,4.701757951582608e-06,1.691623863987417e-06,7.895241299646158e-06,5.0281205975035385e-06,2.8326104111984115e-06,5.326224411424284e-06,8.137482107988e-06,5.616099824436202e-06,5.791729327070256e-06,3.2973535524645036e-06,8.14227579094531e-06,8.198863780651074e-06,6.07744159520229e-06,6.0205821870090805e-06,7.90065563367553e-06,2.3510930949004654e-06,7.876396081038958e-06
199,199.0,0.9913041332797071,1.0064404080479823,8.333681737112744e-06,1.7796374409230547e-06,5.113196247211267e-06,2.2398465508694546e-06,1.0031310819444532,0.9939192436583606,1.001912058723726,1.0032936858937387,1.0024898513018325,1.0010562634186437,0.993320756273265,0.9995286606265319,1.0032146120962284,0.9915545478230516,1.0046788483979576,0.9925018332098035,0.9920035711091099,1.0014092159003591,0.9998366765870711,1.003437550580285,1.0011305454971888,0.9981640103144894,1.0003813891970506,1.005409884909452,1.0004417431168176,1.0004940549320056,1.0008537792995815,1.0057242686940422,1.0066306069006417,0.9996853479482869,0.9998901425748482,1.0031801022553755,0.9936629496915543,1.003319187523081,7.3906565275647785e-06,2.030626440501745e-06,3.900199208025953e-06,4.329793273055292e-06,4.540030532562227e-06,7.819969569416775e-06,2.1974361116783926e-06,7.86495094472716e-06,5.084667332721645e-06,2.176765416333961e-06,5.556870913956991e-06,2.135593313359918e-06,2.133374201064262e-06,4.631393536146815e-06,1.7796374409230547e-06,7.847986619618753e-06,4.936723768871125e-06,2.676203564081222e-06,5.238370354568344e-06,8.17227867493255e-06,5.551939084652413e-06,5.708253284605875e-06,3.1098288110259292e-06,8.263878444203983e-06,8.333681737112744e-06,6.094112954825876e-06,6.033593784181859e-06,7.77806092574342e-06,2.256441251876421e-06,7.822569393998541e-06
200,200.0,0.9912013544146411,1.006249079119219,8.422852772137053e-06,1.926244298268916e-06,5.009001036940858e-06,2.254859023283581e-06,1.0019843673048845,0.993436055388294,1.0012748070762283,1.0025475020428165,1.0017922473862007,0.9998266546837167,0.9928461426337771,0.9982954577662843,1.0025150596463972,0.9911708220959403,1.0039598732897281,0.9921086313489361,0.9915601847756057,1.0006453982769996,0.9989542159045789,1.0021096190920507,1.0003572402716272,0.9975890101954811,0.9996031614058049,1.003907938101124,0.9996580214790592,0.9997174354358783,1.0001610850347589,1.004081816685079,1.0049421961994147,0.9988943817936974,0.9990992274818241,1.001960704549413,0.9931548987957969,1.0019915637008852,7.169130734588818e-06,1.947185758461011e-06,3.7174321415556775e-06,4.163980619163862e-06,4.336888090202854e-06,7.72400549423331e-06,2.1300348331575883e-06,7.839307656910053e-06,4.837998947789816e-06,2.0737887256538828e-06,5.254352603379371e-06,2.0441069165655763e-06,2.0509002967180768e-06,4.481208510052541e-06,1.926244298268916e-06,7.802630336866461e-06,4.7715162495199376e-06,2.5668683666002945e-06,5.072170642870965e-06,8.20336601959431e-06,5.423772658063081e-06,5.603010482879312e-06,2.957129216981184e-06,8.354516370151312e-06,8.422852772137053e-06,5.9356540557886915e-06,5.891664495426544e-06,7.6434730249694e-06,2.1551538109542238e-06,7.769686978721677e-06
201,201.0,0.9910772821358956,1.0060822265698373,7.733915675408075e-06,1.8282004611594578e-06,4.715151513558152e-06,2.0587054682433303e-06,1.0006423322988005,0.9930381089437508,1.0007259343236325,1.0018724648419386,1.0011886220721828,0.9983937719726196,0.9925251830403968,0.9968603191249953,1.0019228252679506,0.9910772821358955,1.0033312369204384,0.9919964695721019,0.9913158165796702,0.9999678272945012,0.998059716708379,1.0005638101418413,0.999678964119206,0.997087861606678,0.9989244575254747,1.0021402054974238,0.9989780351387355,0.999053221520899,0.9994665908792282,1.0021333973637618,1.002932190628777,0.9982085175503495,0.9984141534716915,1.0005371036255368,0.9927554651641055,1.0004461384187249,6.526113018295577e-06,1.8282004611594578e-06,3.548108937685922e-06,4.019781922877294e-06,4.177505597582756e-06,7.1436705723548995e-06,2.00985994500872e-06,7.30447784478704e-06,4.685958592603866e-06,1.9465358202402688e-06,5.0679250870144456e-06,1.9196890398188024e-06,1.9343581736532228e-06,4.327369837895863e-06,1.8480318810570816e-06,7.137675495161756e-06,4.5969110371301145e-06,2.436221078775585e-06,4.8862438324305524e-06,7.533954655088833e-06,5.275479096481297e-06,5.4614540453632875e-06,2.7957415692500396e-06,7.67948834382923e-06,7.733915675408075e-06,5.761689232460399e-06,5.730781798384632e-06,6.998321023282447e-06,2.0316874777405535e-06,7.10739431392257e-06
202,202.0,0.9909280715495671,1.005991827524026,7.424164932362178e-06,1.9068464934443824e-06,4.526128158595715e-06,1.9139977110274113e-06,1.0009489775951737,0.9936961163962156,1.0016307382023268,1.0028342498899145,1.002155160545199,0.998713546133339,0.9933518251397329,0.997184688607025,1.0028989559989043,0.9921985203961698,1.0042566027520927,0.9930948810914819,0.9922417836174784,1.000973407894335,0.9987379976196497,1.0008928426809875,1.0007224381372815,0.9977679041018543,0.9999774340172886,1.0024369195398044,1.000042567313707,1.0001293187743105,1.0000630125993808,1.0024036097318454,1.0031913037732374,0.9992816948529477,0.9994888157054673,1.0008526551902819,0.9934687148308307,1.0007735933545248,6.345014244716644e-06,1.9434876273603187e-06,3.3140827956131503e-06,3.733650809220146e-06,3.892399542964485e-06,6.846963871328325e-06,2.0630963810407182e-06,6.987716351111918e-06,4.3728841328743495e-06,2.0016903890075187e-06,4.72565686079082e-06,1.962006048045212e-06,1.991181860606128e-06,4.01975841538789e-06,1.9068464934443824e-06,6.901352879399724e-06,4.271865999524639e-06,2.6021701152429904e-06,4.537778793688112e-06,7.244698135364781e-06,4.898287196170994e-06,5.070582510707575e-06,2.9385186673737808e-06,7.380100150782838e-06,7.424164932362178e-06,5.340764779744105e-06,5.319189906887708e-06,6.710980995344075e-06,2.1738740850304457e-06,6.8630797867354784e-06
203,203.0,0.9907432385676912,1.0060298591059742,8.682529745688675e-06,2.243668292642975e-06,4.829347711346491e-06,2.13032132407333e-06,1.0021434245048322,0.9947548676591612,1.0033201283031004,1.0046882965783133,1.0039686465240152,0.9999694469046607,0.9945848660879327,0.9984472490333579,1.0047182213850474,0.9936793817155215,1.0060298591059742,0.9945579691090368,0.9935605368131444,1.0028966599978428,1.0002050427010902,1.0022212357254905,1.0027014031903196,0.9989176060206784,1.0019678262701228,1.00381958121474,1.002045227832598,1.002132223796654,1.0012262698506653,1.0038301771702414,1.0046291145072115,1.0012999273635714,1.0015065357387951,1.002098688076819,0.9946012663538292,1.0020996275462803,7.217346579755734e-06,2.4547340438856855e-06,3.0939380652417276e-06,3.459210514595618e-06,3.608964846857594e-06,7.488372017525615e-06,2.5571523192108678e-06,7.547417380132027e-06,4.043871578658462e-06,2.4212646223352313e-06,4.379572221754896e-06,2.3618965461993028e-06,2.4717472758478313e-06,3.7417890742209183e-06,2.243668292642975e-06,7.77332862862211e-06,3.977582056598781e-06,3.4365918255725796e-06,4.218657897165921e-06,8.271749447607735e-06,4.521730356113067e-06,4.6720802352818385e-06,3.916592895905256e-06,8.59536870291993e-06,8.682529745688675e-06,4.906553475981498e-06,4.886432352448267e-06,7.42300876660233e-06,2.8000787427328612e-06,7.70720083228938e-06
204,204.0,0.9905106393037881,1.0062304259659685,9.551969938469088e-06,2.323883875052349e-06,4.986218461180563e-06,2.347855548585936e-06,1.0025530403547,0.9949060470499617,1.003108966500522,1.0044490690061019,1.003748538654161,1.0004394020795877,0.994713430181722,0.9989333729632976,1.0044987432976884,0.9937124866292287,1.0058222571435038,0.9945969477762476,0.9936562642050607,1.0026806656336857,1.0003521843933265,1.002721827804679,1.0024964956506168,0.9990657951086752,1.001766742112972,1.0043758962985059,1.0018466365357046,1.0019345893664384,1.0013492867787708,1.0044316999942036,1.005241715194533,1.0011066714294694,1.0013125493548947,1.0025495605440067,0.9947523545398227,1.0025982733714414,7.737573833194946e-06,2.7548958640009045e-06,2.860575196912603e-06,3.2052004705222793e-06,3.350302791256842e-06,7.906257871334983e-06,2.903452531357e-06,7.926487070874317e-06,3.7868114436976244e-06,2.7496132996362754e-06,4.133340944869623e-06,2.6810642703261757e-06,2.8122265901696332e-06,3.466700394908426e-06,2.323883875052349e-06,8.269167902141448e-06,3.6824152910420105e-06,3.972920413569901e-06,3.89787090505693e-06,8.928442785155426e-06,4.156923097729393e-06,4.276601074280792e-06,4.60891490038479e-06,9.416280540049488e-06,9.551969938469088e-06,4.500782092594281e-06,4.477147515012358e-06,7.872603926991002e-06,3.188471054394927e-06,8.187655950431014e-06
205,205.0,0.9902181298713768,1.0065561428586944,8.84309224964617e-06,2.4300629960914705e-06,4.998427993261355e-06,1.975936597465337e-06,1.0012873718051991,0.9937461276761751,0.9994789678278284,1.0004161797838589,0.9998280812770067,0.9991658785360573,0.993250360034226,0.9976677576866076,1.0004885234194374,0.9917204229603934,1.0017727407770638,0.9926451692037708,0.9920228257274619,0.9985853474845084,0.9981198627140079,1.001432424446206,0.9983366755126077,0.9977068614473942,0.9975944451117912,1.0031237876294763,0.9976658514031743,0.9977585992055558,0.9998189885726568,1.003214274267109,1.0040331664358957,0.9969151409917313,0.9971205601840879,1.0012850019848085,0.9934719980742781,1.001308081917372,7.2356756330455e-06,2.829910389381709e-06,3.1311655830972313e-06,3.570394849804606e-06,3.6913223495633893e-06,7.409270917733685e-06,3.1683164707979466e-06,7.454475758825399e-06,4.2713711108632705e-06,3.2791200537210384e-06,4.8007966611318164e-06,3.1928469406030267e-06,3.1472918420800977e-06,3.7549857477613565e-06,2.4300629960914705e-06,7.72839185886709e-06,3.964798904735778e-06,4.077553515014804e-06,4.128453230957889e-06,8.32051213588862e-06,4.302169687056916e-06,4.40891429005417e-06,4.697684474094743e-06,8.72834673416443e-06,8.84309224964617e-06,4.503929251705765e-06,4.498258781347315e-06,7.372069803015613e-06,3.358939639295975e-06,7.652717937493813e-06
206,206.0,0.9898535663839781,1.0069517520649354,0.00025276838402369013,1.7950009690998894e-05,8.319238465809354e-05,6.461740938075795e-05,1.0002612298586195,0.992476101236985,0.9961053357028165,0.9966987365834814,0.9961758199370171,0.9981324005915639,0.9916349375603954,0.9966422304098249,0.9967016761207519,0.989480408231803,0.9979025823395931,0.9904509665486004,0.9902064550181778,0.9948080054368196,0.9960346988287685,1.0003876754824206,0.9945057821287671,0.9962239885812127,0.9937495118853946,1.002115909327458,0.9938091112639766,0.993903884661869,0.9981496057069226,1.0022437295387496,1.0030716886795044,0.9930470825614361,0.9932531198819836,1.0002586530076492,0.9920749062289658,1.000263845325247,0.00012023511274726515,2.402516449868377e-05,4.056164834813637e-05,5.47011090962854e-05,4.85679190922946e-05,0.00013791979531669804,2.4254072952307588e-05,0.0001390631833546936,4.991821361838366e-05,1.7950009690998894e-05,5.3492459565183274e-05,1.8492870060068654e-05,2.186696168647272e-05,5.698535605861454e-05,7.154902377635277e-05,0.0001595186507690295,5.850668873421182e-05,3.417141998176676e-05,5.920318480719476e-05,0.00020221719382725094,5.9878780453737225e-05,5.903378192530579e-05,4.788148214179545e-05,0.0002398680901038439,0.00025276838402369013,6.057018655922831e-05,6.064097531509411e-05,0.00013543376713624506,2.7117788066099033e-05,0.0001593782660358748
207,207.0,0.9894048049551117,1.0073619958654754,0.0010354162046377572,3.512583008937114e-05,0.0003033174181867931,0.0002780838784710788,1.0011364776606226,0.9924945391280177,0.9968315906023089,0.9975132054838367,0.9969632889263091,0.9990573498513857,0.9916296313570363,0.9975708374903208,0.9974790073938384,0.9894048049551117,0.9986584070116364,0.9903821969203076,0.9901788384924705,0.9956657923321882,0.9966454047692005,1.0013462515662308,0.9954058677646438,0.9962381351637711,0.9946657026308037,1.0031207738714931,0.9947439826250207,0.9948477362318193,0.9981399875169261,1.0032805539897927,1.004116729586461,0.9940042807365227,0.994208450491428,1.0011711220018142,0.9920883361745674,1.001221974462289,0.00047519415162355216,6.997818769332228e-05,0.00012409851405662778,0.00017407987708332572,0.00014909208616880815,0.0005448289718313259,6.299104693623037e-05,0.0005481663872562245,0.0001496156711713587,3.512583008937114e-05,0.00016216339393616743,3.714145991140666e-05,5.191007019009061e-05,0.00017958617109235713,0.00025475576402549365,0.0006329760156903297,0.00018291514619784522,0.00010252677399238052,0.0001844172819722984,0.0008148918110495426,0.00018602965559425569,0.00018143627493011797,0.00016023522014109497,0.000978001667652145,0.0010354162046377572,0.00018845657440861533,0.00018847463983095346,0.0005360616615815372,7.634375675231645e-05,0.0006326122781069412
208,208.0,0.9888696210161371,1.0077316165410977,0.0015293154414133875,0.00010900353772108875,0.00045673134095664534,0.00039797940180210707,1.0029271196367795,0.9941796461376269,1.0002240251605792,1.0011908484591723,1.0005909412283744,1.0009084843190577,0.9936499778203078,0.9994248103418697,1.0011518679157483,0.9919544681499184,1.0022690422640905,0.9928947095218809,0.9923720328795954,0.9994533353059439,0.9991660259763635,1.0032656890407017,0.9992817005364412,0.9981130746371554,0.9985861217735087,1.00508373628459,0.9987120799674782,0.9988330722286369,1.0001025232117682,1.0052706488042227,1.006114665829511,0.9980210952535581,0.9982215344750931,1.0030128093935258,0.9939098361797363,1.0031408378931537,0.0006889060115407967,0.00010900353772108875,0.00019802509719321428,0.00026708965611049783,0.00023511127512879722,0.0007893534866533447,0.00011442409833866507,0.0007934441819763315,0.00023571624214417279,0.00012861194592277288,0.0002461085315151058,0.00012608623338016296,0.00011370749029891663,0.000278014429292212,0.0003581118845913074,0.000918477362733635,0.00028605669620818374,0.00015113709743854654,0.00028881367789185454,0.0011926645842373531,0.0002920429425655967,0.0002872601540904592,0.00022553100539052213,0.0014408309914091763,0.0015293154414133875,0.00029621468534034236,0.0002963435054554079,0.0007773190580709554,0.00012015515454074337,0.0009180637701058066
209,209.0,0.9882854672697733,1.008005356372587,0.0015438435665545863,0.00024233834862618113,0.0006944878619186047,0.00031022063038347507,1.0045585877420944,0.9961742194767514,1.003770378674041,1.0050131640802111,1.0043751850293774,1.0025854389491113,0.9960678722862433,1.001102741198954,1.0049914941770894,0.9950621664804885,1.0060262715960377,0.9959527538086984,0.9950212908789173,1.0033838539083793,1.001789657699683,1.0050082459773855,1.003296792951978,1.0003177949667303,1.0026449043956245,1.006854565568192,1.0028155467701771,1.002957437722786,1.0023826853759492,1.0070563818565985,1.0079065400954177,1.0021684239531614,1.0023661143672828,1.004681828078531,0.9960718557272593,1.0048826671004418,0.0007327410390406193,0.00024233834862618113,0.0005220950915978284,0.000640564032759273,0.0006052990679426137,0.0008349633278355528,0.0003199830921593707,0.000840025041733446,0.0006108227519558572,0.0004918623385175964,0.0005896832697138655,0.00047580295534135593,0.0003681632905291537,0.0006847780707416239,0.0005367324269992661,0.0009658269921745552,0.0007216040942969227,0.00029639789105678603,0.000730631986075832,0.0012249353596832057,0.0007409062852963895,0.0007411657210296798,0.0003450159427965979,0.0014603824406580826,0.0015438435665545863,0.0007522183943401728,0.0007525732829551595,0.0008221521600612873,0.0002761766775326227,0.0009649509175526568
210,210.0,0.987699715736579,1.0081279576407265,0.0016155156012619943,0.0003704938457071949,0.0009161968860049806,0.00030151505551826135,1.0049771946021429,0.9961714008488507,1.0051456148189648,1.0065551986543642,1.005874134323197,1.0030028985806712,0.9961312007360803,1.0015175472850701,1.0065225416217312,0.9952626389753008,1.0075632136096644,0.99614174706476,0.9951286546530073,1.0049726675795536,1.0024557369336853,1.005403346707186,1.004932734198089,1.0003297228390358,1.00428820852052,1.0071694601431216,1.0044668206675142,1.00461962026305,1.0023957764591247,1.0072987567045046,1.0081279576407265,1.003822090579571,1.0040191624415304,1.0050890412830549,0.9960830006293314,1.0052784629001719,0.0008174758581014577,0.0003704938457071949,0.0007949532709402458,0.0009598543631057301,0.0009184958659040314,0.0009307926279369204,0.0005004537640449177,0.0009396431703186022,0.0009272848996221605,0.0007631733112269572,0.0008841502762767778,0.0007397364034027568,0.0005781131952006238,0.0010336171240020815,0.000729404880843863,0.0010686582461761234,0.0010950509305203198,0.00043951357903505937,0.001109437763282621,0.001315138925761186,0.001125466287821132,0.001128314081442804,0.0004711351398145642,0.0015383495443620034,0.0016155156012619943,0.0011435103739802427,0.0011437845048798416,0.0009140900877174853,0.00042345803369271906,0.0010668406237669995
211,211.0,0.9871597384371126,1.008060937017993,0.0024191690467651994,0.00044179808143216865,0.0014608498364005208,0.0006918106080746467,1.0015508407414082,0.9932000174155393,1.001147873943692,1.0021907221148298,1.0015554390204007,0.9993732339913849,0.9927260237547194,0.9978829527778041,1.0020705863638264,0.9912275480388627,1.0030383227064827,0.9921499872559437,0.9915194344522426,1.0004721559352856,0.9985588455630884,1.0014990499814498,1.0003439979924145,0.9969935653233681,0.99965618229517,1.0028711043924574,0.9997888585299329,0.9999378069336837,0.9988342054541829,1.0027003153589484,1.0034339756890058,0.9990938109613007,0.9992931347896125,1.0014773663228846,0.9929041509283072,1.0013760308942001,0.000876581448978537,0.00044179808143216865,0.001764795238562117,0.0021617729150477214,0.002050244546505611,0.000986816886534483,0.0006187462002669779,0.0009952189169804646,0.00211557446840237,0.0009930297883450634,0.0021038563041531873,0.0009598009359552427,0.0007280124937847205,0.0022626812704844576,0.0010396152737831815,0.0011189197939590273,0.002356888568683267,0.0005411836293966265,0.0023771746299892484,0.0013421193063106653,0.0023963864936547958,0.0023953265083504986,0.000605343229268989,0.0015444131348396088,0.0016142450064991502,0.0024185169500190256,0.0024191690467651994,0.0009682556068110222,0.0005118827379762108,0.0011171256802759752
212,212.0,0.9867129073919333,1.0078329087436362,0.005837389438690129,0.0006954425927101964,0.002963714173838337,0.00209939846439484,0.996307090973663,0.990046469189448,0.994068119959955,0.9943395787467856,0.9938432181548713,0.9938489403750254,0.9890431408033311,0.992355345539874,0.9940985959335986,0.9867129073919334,0.994836821846369,0.987687234964539,0.9875777059049836,0.992384040274569,0.9927372722944424,0.995639235818716,0.992075037238218,0.9934181147448982,0.9913213347784802,0.9966193598428784,0.9913844689586537,0.9915205295141019,0.9949904733348033,0.99616544939144,0.9968079744845331,0.9906111622660271,0.9908159314013868,0.9959924276645886,0.989517058329456,0.995518488894286,0.0010357890711370692,0.0006954425927101964,0.00436927799539171,0.005358247306898711,0.005095425397321927,0.0011327705416971142,0.001044485974300888,0.0011351098621041255,0.005350211700027792,0.0018452781651434836,0.005452374875671739,0.001775620094870106,0.001275300068872231,0.005543775667557022,0.0019251955616993264,0.0012546749638634236,0.005726514053878492,0.0009010306514538591,0.005766431302692708,0.0014345748656583739,0.005799887019602558,0.005791536178511478,0.0010820487395863155,0.0015979511387022392,0.0016564765086120995,0.0058366675527722,0.005837389438690129,0.0011139674189279154,0.0008246091445107777,0.001253361362284135
213,213.0,0.9863956966629408,1.0074892614485988,0.00762388138497775,0.0008668329943938112,0.003774257118757715,0.0028482757391254223,0.9950517473487531,0.9901571080009351,0.9923836835448189,0.9924534650949776,0.9919875014425867,0.99254229539957,0.9891561086626341,0.9910480501294034,0.9921479586270263,0.9868150951346546,0.9927478508028201,0.9877876988285991,0.9876969391039669,0.9904370412351187,0.9916761294134532,0.9942936254410759,0.9900737558296239,0.9935217399139905,0.9892949095107948,0.9952575530608018,0.9893339452502482,0.9894594377261995,0.9950783242593345,0.9947983059285302,0.9954370718642449,0.9885350150386977,0.9887408904545344,0.9946992366234514,0.989634739370583,0.994173543322675,0.0011091239313917648,0.0008668329943938112,0.005747670614753314,0.007036228707821787,0.00671026261641251,0.0012008901272575257,0.0013351399127235863,0.0012007297391802222,0.00708906409887386,0.0024368380924598677,0.007274724024730595,0.002341367869166591,0.001651435374230676,0.007265627769444322,0.0023924611186561156,0.0013161882684640785,0.007490204159427443,0.001143121191870967,0.007539973993719315,0.0014720659797167013,0.007580415231276095,0.007568008061550057,0.0014025915175124057,0.0016130246012511888,0.001664491568965683,0.007623339298655476,0.00762388138497775,0.0011813378533963078,0.0010356969605464555,0.001314976499905065
214,214.0,0.9862009884774006,1.0070753837638233,0.00814385782089576,0.0010006323558492353,0.004082095459216673,0.002948137300952948,0.9974863783100306,0.9928187133346306,0.996240380832008,0.9966500394084031,0.9961263382706002,0.9950954217005505,0.9922857177076667,0.9936091334835133,0.9963575060119343,0.9906650663401894,0.9969016990403835,0.9915867030225417,0.9910680234166642,0.9947526521458959,0.9949900169523896,0.9969959976160433,0.9944749142271434,0.9964677644651029,0.9937322395472035,0.998113113175611,0.9938091509279349,0.9939442074756836,0.9981439502599837,0.9977600490941652,0.9984255597724286,0.9930516156120955,0.9932544354207206,0.997233270744025,0.9924975460207033,0.9968735838970422,0.0013342202138917952,0.0010006323558492353,0.006082174636026278,0.007402341258430497,0.007079254681567227,0.0014466159935628093,0.0015195432784819664,0.0014489648626572135,0.007445060632749563,0.002706168091787198,0.007576426328635639,0.0026047495411983417,0.0018623166676116642,0.007675032988398427,0.0026676083348814734,0.0015805354494789062,0.007932489971000293,0.0013023013315021,0.008005590867688385,0.0017508095283772704,0.00807287400576376,0.008073268654279434,0.0015639858562764212,0.0018994724651753415,0.001951857938463991,0.00814385782089576,0.008141836565809562,0.0014238184081105934,0.0011899140003592433,0.0015791410475897965
215,215.0,0.9861107671039191,1.006636664320252,0.011032200268196414,0.0016281798174223783,0.005606554495859401,0.003809600779968615,1.0004349807419293,0.9954981571278242,1.0004611153639331,1.0012149409502915,1.000649143308451,0.9981813197425665,0.9953958033202601,0.9967049896231721,1.0009646995809651,0.9944352869930341,1.0014692934349854,0.9953102562381388,0.9944001986807892,0.9994580670227592,0.9986152262078131,1.0002361178253913,0.9992785788355876,0.9994168216531214,0.9985891977871783,1.0014963697067547,0.998722431876202,0.9988814721391047,1.0011980818229598,1.001241494502037,1.0019274817571258,0.9980139410850243,0.9982163591256765,1.0002967302882664,0.9953652548798172,1.0001100275203088,0.0019610603058837993,0.0016281798174223783,0.008115950758869436,0.009748410989909145,0.009384070655577897,0.0021162270353784676,0.00241656028518357,0.002121325103035642,0.009781253088793698,0.00411288934395039,0.00976419774239566,0.003972427338016329,0.002917734702933428,0.010187889596162878,0.003904306241235242,0.0023016702043552003,0.010579053575565418,0.002060655305008592,0.010727718897327166,0.0024999573596640626,0.010877035530016954,0.010915570014442376,0.0023565363781529094,0.0026630902849802854,0.0027193159020045795,0.011032200268196414,0.011023805543758536,0.002086447047436898,0.0019213460043709563,0.002299749555753749
216,216.0,0.9861070168111025,1.0062184917488275,0.013459771972253693,0.0020602575886933348,0.006800995993109068,0.004627568682172716,1.0026760530762493,0.9972626159453019,1.0034091586561888,1.0044373887067137,1.0038248613053193,1.000537779750849,0.9974489036398172,0.9990696700405208,1.004201060845285,0.9969300815565725,1.0046937104124782,0.9977753831261089,0.9965973144574337,1.0027854315923954,1.00119616075207,1.0027177445079067,1.0026859895571447,1.0013692330092627,1.002032754685028,1.0041199008615993,1.0022099171062608,1.0023786790264395,1.0032422401651824,1.0039662432091703,1.0046771058000719,1.0015552255868507,1.0017519647893967,1.0026347588385398,0.9972494615450747,1.0025892126687717,0.002329781595199495,0.0020602575886933348,0.009840926966152283,0.01175997930620135,0.011352697416365323,0.0025025360919664675,0.0030527944140330923,0.0025079115810268033,0.011793296809424845,0.005158176995534775,0.011670809639863267,0.004985181538866994,0.0036803945936694617,0.01233512898684573,0.0048053628198293065,0.002709131132688811,0.012838805918971777,0.002583823497543077,0.013041980878543545,0.0028967312875850153,0.013249503016308811,0.013321298742453455,0.0029008157593493618,0.0030450211682859084,0.0030970388105393183,0.013459771972253693,0.01344717433779558,0.002467873835871641,0.0024286046442494815,0.002707068447160135
217,217.0,0.9861717218675581,1.0058662546804928,0.014270845512007116,0.0025370891115962376,0.007574900181657836,0.004607385122057097,1.0035451536269084,0.9967106678988134,1.0031020037818508,1.0042210523433615,1.0035161348837602,1.0014713529962807,0.9967086270977801,1.00000394192778,1.0037951109426446,0.9958399317311367,1.0042061804274456,0.9967082991443742,0.995744437763459,1.0025834531621245,1.0012538217935676,1.003722934915301,1.0025128089150523,1.000714106488189,1.0018484674335801,1.0052210949169011,1.0020131426196146,1.0021785805820274,1.0025345729955928,1.0051352513516016,1.0058662546804928,1.0013498720153216,1.0015461849149279,1.0035611497252312,0.9966186427605143,1.0035935450633435,0.0030044570728343977,0.0025370891115962376,0.01039508451569485,0.012425077339047581,0.012009739600804313,0.003269119898401401,0.0036457051377161405,0.0032766463352959735,0.01250200450844043,0.005914379141706373,0.01242310358753459,0.005730462452797589,0.004323775163814762,0.013057080502462523,0.005543275245105556,0.0036126558281132353,0.013595860770652573,0.003186179361593088,0.01381548392399604,0.00403052221758924,0.014041488460967748,0.014116478993231703,0.0035920208251530882,0.004374469880463442,0.0044919685461723025,0.014270845512007116,0.014257313341451468,0.003227655486601634,0.002967375763987146,0.0036096869245024876
218,218.0,0.9862868665418917,1.0056127054965691,0.021919217114155228,0.004299927919746659,0.012695196111339286,0.006310713273249478,1.0025523203214513,0.9941532630286246,0.998899519680486,0.9997856696410371,0.9990045019638475,1.0004678239802491,0.9935789332477045,0.9989917785453707,0.9990420351739323,0.9917804860949572,0.9992786257157222,0.9927060060937056,0.9923129667015339,0.9980177761226187,0.9984332694674731,1.0027132874190896,0.9978831153560879,0.9977395933200165,0.9971598224057032,1.0042692888642455,0.9972538342669816,0.9973986899932135,0.9991990586525341,1.0042310638885916,1.004979419844604,0.9965328152367343,0.9967326181281029,1.0025686621990588,0.9938105050608099,1.002585460177973,0.006809869032826108,0.004299927919746659,0.01572190488297855,0.018946669050935974,0.018335181035131595,0.0075295030638525,0.00595494066747642,0.0075450807137366575,0.019297895527952653,0.009158323727775097,0.019676776208196627,0.008911981698328608,0.006908661904139631,0.019995569846739877,0.009987078018635263,0.00848691261754285,0.02083454298304234,0.00543633374717567,0.021177227196315856,0.009780561648801159,0.021535298007967395,0.02162079638837119,0.006190946066910009,0.010825402592816091,0.011174771950019775,0.021919217114155228,0.021896236541543455,0.007436026880389946,0.004982689656165885,0.00847955665050942
219,219.0,0.98643443510271,1.0054400515798945,0.03013498451025252,0.005410343904225056,0.01764469470868641,0.008666733516695387,1.0009963059523348,0.9915718957396021,0.9944831804136596,0.9951258803555582,0.994270055425202,0.9988792076892176,0.9904704775842234,0.9973937295829507,0.9940852787666604,0.9878415578357053,0.9941659442398114,0.9888154040354661,0.9889319834404312,0.9931848720069409,0.9953120591431052,1.001083980244326,0.9929653594210166,0.9947540031060796,0.9921734080333001,1.0026724583903164,0.992184879045086,0.9923037333133958,0.9958576525455627,1.002665289461974,1.003431501450393,0.9913947867590375,0.9915989205378067,1.0009912772162823,0.9909956711171966,1.0009589376649326,0.010418177962549673,0.005410343904225056,0.02138930482119962,0.025932832708764255,0.025092991341067194,0.011542185935563267,0.007436074353881648,0.011563441476426281,0.02657698865074416,0.011304884379424984,0.027515126959799505,0.011015901400024368,0.008580030620490441,0.02742664176503624,0.014049308832194383,0.013010316720035218,0.028606827048813642,0.006869124271459869,0.029085237269167483,0.01495920699945519,0.029586490626846266,0.029696148121377133,0.007857941810512222,0.01650710274751991,0.017023682995045954,0.03013498451025252,0.03010163360844038,0.011392282537787067,0.006256482552024384,0.0129991443304641
220,220.0,0.98659641181862,1.005317864063686,0.030284008731052352,0.005453149248459052,0.017733876530113178,0.008697405847055455,1.0006483042876189,0.9906447221079546,0.9937866561592826,0.9944814777275337,0.9935462717943153,0.9985032552014212,0.9894036333321639,0.9970033034570985,0.993304140774503,0.98659641181862,0.9933531255201764,0.9875772353804447,0.9878015748294413,0.9924931878729057,0.9946170724725173,1.0006986020449602,0.9922643571845752,0.9937328484346645,0.9914394983659653,1.0022969737868024,0.9914123050032404,0.9915168824126814,0.9948246018210669,1.0023011738141105,1.0030825999013746,0.9905813936031025,0.9907875684304921,1.0006247661139782,0.9900005811156557,1.0005763593243335,0.01051833836299575,0.005453149248459052,0.021463157442087388,0.026031267649715542,0.025192849239720826,0.011646275290524852,0.007499025652302149,0.011668596351275444,0.026698892503152334,0.011396212815987503,0.027686230327684185,0.011104575509913077,0.00865613279811385,0.027539887610629667,0.014077882284015084,0.013106344514251234,0.028732316442364667,0.0069036659992455715,0.029218473886921087,0.015016108398182357,0.02972689087591962,0.029841217617178693,0.007863383173279108,0.016523552939542982,0.017025186516100365,0.030284008731052352,0.03025011364142781,0.01149178928249807,0.006306005052172879,0.013094765746681924
221,221.0,0.9867572627260524,1.0052157140811608,0.030965601155553243,0.006357038194798378,0.01836442166957681,0.008603721780983705,1.001241020586923,0.9918229403523601,0.9961085080504697,0.9970105961948541,0.9960545682028171,0.999082395274038,0.9908976149719039,0.9975671737779138,0.9959055096666154,0.9886720725012921,0.9959897503649711,0.9896102664663852,0.9894808153252144,0.9950833243033588,0.9961372915910806,1.0013150293805353,0.9948968034770531,0.9951202858634121,0.9940796674194416,1.0029362692832646,0.9940587286339242,0.9941604383823925,0.9963866056336568,1.002956754014203,1.0037519068651253,0.9932307829277505,0.9934370890915785,1.0012153717378334,0.9912992564757324,1.001194446226105,0.010636657444992826,0.006357038194798378,0.02203816308678051,0.02660201662406758,0.025781951374504702,0.011764539037861139,0.008726092965551505,0.011793847315301984,0.027226273367775482,0.013200315228319093,0.027988614022569865,0.012861855120149132,0.010074639703244908,0.028149473465453292,0.014749720421792368,0.013220345114591824,0.02935695039987354,0.007968173623734911,0.0298634794547581,0.015082719742998936,0.03039503610703235,0.03052590136449484,0.008953898449567253,0.01654260344460119,0.01701629549897636,0.030965601155553243,0.030932921521021634,0.011607118604030834,0.007343680486423994,0.01320672774648264
222,222.0,0.9869113809327376,1.0051031727655362,0.03350396086158509,0.0074625263355568286,0.020058249723914345,0.009068423083083995,1.0019984416094274,0.9935180484402872,0.9989802455915547,1.0001056161871724,0.999138282370179,0.9998364763972367,0.9930048324699643,0.9983092447172979,0.9990895824398197,0.9915078018540331,0.9991760455303555,0.9923971219757278,0.9918259880876537,0.9982470893779446,0.998087372353794,1.0021010720879198,0.9981119344024169,0.9970607903977431,0.9973139865175971,1.003743610627692,0.9973108119320251,0.9974137309724916,0.9984838895623023,1.0037836148923869,1.004592735195355,0.9965026201334638,0.9967074449607799,1.001978616827407,0.9931508971996805,1.0019822678813375,0.011557792145907032,0.0074625263355568286,0.023880143937227843,0.0286997072538098,0.02785541715622827,0.012769559551786594,0.010213245724247316,0.01281090982624047,0.02931720962200803,0.015369686048100129,0.029897004801319026,0.014978496208752927,0.0117808802925412,0.030389913447606505,0.016327873813579627,0.014314664802057704,0.03169532496319266,0.009286612059246347,0.03226214385115179,0.016240528712392562,0.03286447476943613,0.03302491638358631,0.010338401980287102,0.01773611436997419,0.018204125635815912,0.03350396086158509,0.033467702356166966,0.012595647583281916,0.008605296333595306,0.014297210890748925
223,223.0,0.9870556413142315,1.0049498112500288,0.03309923906146104,0.007482147754505204,0.01995479067572049,0.00882831585388548,1.002341562128443,0.9948457367033043,1.0011600006078842,1.0024601988695143,1.0014787725206895,1.0001634870376468,0.9946851080081127,0.9986256962706652,1.0015036249833196,0.9938302346175447,1.0015812548723024,0.9946735211651004,0.993712982382401,1.0006447933826152,0.9994938717295726,1.0024423577774069,1.0005433945101478,0.9985666975561742,0.9997492686850452,1.0040851778436493,0.9997483882111857,0.9998460399546979,1.0001179189958604,1.004130036054506,1.0049498112500288,0.9989432923023062,0.9991477460881087,1.0023124222419055,0.9946061094919808,1.002324518674404,0.011755051157444909,0.007482147754505204,0.023542486035169716,0.028288814424082865,0.02744353882154388,0.012991662134596068,0.01022253819726949,0.013038201951394613,0.028826996552717282,0.01534453831181484,0.02929801686837491,0.014956184093895469,0.011781995478982543,0.029972996844751184,0.01631603865827035,0.01455365138894287,0.03127677181581147,0.00928905612516153,0.0318422853265607,0.016489353150984067,0.03244914251440225,0.0326118492908824,0.010315230842382265,0.01798561415922353,0.018445243904268258,0.03309923906146104,0.033060141778241015,0.012812433882618162,0.008617892927710251,0.014534606818151495
224,224.0,0.9871869187460889,1.0047335165558078,0.03171801277474525,0.007279396973093473,0.01910562051759496,0.008473062701225631,1.0020870758505915,0.9952649937434269,1.001865786230678,1.0032761212406132,1.0022668124510365,0.999898141323069,0.9952685331856038,0.9983521153931365,1.0023448333129226,0.994739062504698,1.002457240148707,0.9955520101686287,0.9943974724959558,1.0014605536655168,0.999842590266336,1.0021767865322413,1.0013647652946918,0.9990804974549503,1.0005508228504312,1.0038389582798377,1.0005312829956623,1.0006140731083586,1.0007603582967768,1.0039020218477326,1.0047346606350664,0.9997082395956319,0.9999125859550593,1.002049460419594,0.9950825682854052,1.002060842822328,0.010980813818290025,0.007279396973093473,0.02264600590480138,0.027095090614105505,0.026380717325673955,0.01213997798374396,0.010023834570503615,0.012184168895608397,0.02780487012335115,0.015221297611361453,0.028365821928865612,0.014830736353041862,0.011599773110284255,0.02870899863468411,0.015397318573356527,0.013600759054997663,0.029935132527083252,0.009099941410995196,0.030488257243706234,0.015412284147887343,0.031087753648799787,0.03124980585223167,0.010213598775617878,0.016812423661252004,0.017241439045413177,0.03171801277474525,0.03168003044320968,0.011971768746248418,0.008415911046480555,0.013582674728415336
225,225.0,0.9873020881038652,1.0044654392558496,0.03389004388837377,0.00805265247404363,0.020015677581454352,0.009367022087962387,1.0014123633992877,0.9940172962393131,1.0003066903949998,1.0016989669155445,1.0006240090116283,0.9992076763100763,0.9937687598322675,0.9976556025351875,1.0006303714065703,0.9928187636397168,1.0007466331982546,0.9936524755828643,0.9927520193995423,0.9998358366814672,0.9986161949283842,1.001458275325973,0.9997153607982107,0.9977570821402602,0.9988542502566586,1.0031324044638588,0.998785291483738,0.9988389726065178,0.9995601130576871,1.003207490835519,1.0040520973272493,0.9979152292761008,0.9981219141853369,1.001358812210143,0.9937427066364541,1.0013449151088656,0.010179004175859872,0.00805265247404363,0.02443749307002634,0.028857797859762346,0.028404026147245118,0.01123267184928321,0.011260392703175201,0.01127639240427727,0.03020799942566912,0.017446133859083432,0.031117713264007547,0.016993020878967008,0.013127323949956539,0.030606270066423864,0.015691046215377966,0.012560539520793673,0.031848263586690656,0.010222434589764722,0.03248183200732932,0.014175784230903425,0.033186448671042416,0.03338294285072162,0.011752480740720111,0.015424706907741377,0.015805415779593008,0.03389004388837377,0.03384794062530633,0.011076465056845184,0.00938184085931178,0.012543249785334791
226,226.0,0.9873980242631156,1.0041650458110831,0.0350709891449474,0.008615133167269109,0.02045549898092883,0.009932212859274162,1.0005414814152078,0.9920206378593878,0.9972813629179859,0.9985525543168157,0.9973833003355392,0.9983148879972921,0.991277503915821,0.9967558924693197,0.997189399206916,0.9894529279137504,0.9972016859511791,0.9903391550649013,0.9899730285267263,0.9966199851772253,0.9965080131489951,1.0005382392430344,0.9964595243335507,0.9955784372297573,0.9955392637246444,1.0022287421430942,0.9954050205754699,0.995424518716927,0.9974677268297188,1.0023132851681398,1.0031668787108592,0.994471172258602,0.9946803430150392,1.000466683260953,0.9915636311821429,1.0004267472991752,0.009513473605325432,0.008615133167269109,0.025409294654429357,0.029721124917104366,0.029479057799132364,0.010478800754396968,0.01211954718381947,0.010524688450465978,0.03151638175920543,0.018888892391565503,0.03264061772882293,0.018403692599752292,0.014163778108667183,0.03157166029378058,0.015825558522092775,0.01169124069498107,0.03281929571669238,0.011017213907780767,0.03351593045178807,0.013127496432651589,0.03430383373941727,0.03452992663530818,0.012808191033067367,0.014236331384403835,0.014569947669432147,0.0350709891449474,0.035025173664349034,0.010331557454194088,0.0100720507306318,0.011674088832390395
227,227.0,0.9874716020993954,1.0038518026824357,0.03272351661622396,0.008173170028433544,0.01907052934338645,0.009299669559484124,0.9998047358019773,0.9907362356702971,0.9954090686742312,0.9966340743468834,0.9954036737359272,0.9975669006789042,0.9897278420541978,0.9960032537180937,0.9951333212029732,0.9874716020993954,0.99514539137095,0.9883770618059504,0.9882756011132868,0.9946419863573207,0.9951220194440898,0.9997642550191601,0.994452201298524,0.9941789426725742,0.9934830782449076,1.0014703169157395,0.993299377770739,0.9932930852916535,0.9961365181576645,1.0015582913128118,1.0024198584583146,0.99231278290003,0.9925249022896047,0.9997175052542736,0.9901707614459644,0.9996539470578274,0.008683687171025259,0.008173170028433544,0.02373729601968902,0.027709517647289635,0.02752745937958857,0.009561419823901218,0.011507178807619096,0.009604964257153686,0.02945865665380869,0.01794925712549742,0.0305292845742191,0.017489402359482854,0.013453140742405164,0.029443376232495554,0.014717752444016812,0.010662874617580847,0.030600074972198476,0.010459660619196839,0.03125634670564902,0.011958865885517539,0.03200012137080479,0.03221403943532959,0.012163321212609155,0.012958846062398879,0.013258434827903549,0.03272351661622396,0.032680532841404396,0.00942676670588938,0.009560028877266612,0.010646886284994802
228,228.0,0.9875209743219289,1.0035451763308367,0.03107352559840807,0.0077080061138231895,0.01800736403911339,0.00896913397903157,0.9996924184330678,0.9911554738814329,0.9959407099757706,0.9972478877368005,0.996005161896892,0.9974467489606942,0.9903208153610241,0.9958795431567755,0.9958054940912423,0.9884218387509945,0.9958844344264033,0.9892994446180908,0.9889746071304351,0.9952422134353687,0.9954427315451575,0.9996419020941145,0.9950457819684997,0.9946687323946934,0.9940521931281898,1.0013471491186254,0.9938435805604244,0.9938188099809606,0.9967031618162453,1.0014365734323787,1.0023053323827167,0.9928364842228854,0.9930492837260694,0.9995974103999565,0.9906450260356401,0.9995318141328069,0.007925703897450667,0.0077080061138231895,0.022611246960836186,0.026425901896375614,0.02622557575415109,0.008716944486986903,0.010911982914975669,0.008752714962845716,0.028054162554259236,0.017201686912681226,0.029024101549458305,0.016747720379927732,0.012804720621700832,0.028048276876031883,0.01380074549737443,0.009721169394948442,0.02914148655362381,0.009884147515192742,0.02974107573142606,0.010900514316966758,0.030416319748982925,0.03060506094577822,0.011513268345673342,0.011811300799284085,0.012087159484005926,0.03107352559840807,0.03103436619740507,0.008597951641528774,0.009026817579948174,0.009707265941350565
229,229.0,0.987549404974619,1.0032646332172146,0.030518514806296346,0.0072660954884089385,0.01756292439774931,0.009012189393675084,0.9999039419883762,0.9926893097475782,0.9975715368122848,0.998996264189497,0.9977503086428935,0.9976484620389926,0.992226272238085,0.996077123027838,0.9976193070301206,0.9909930307148797,0.9976863900618205,0.9918214325176816,0.9910954154458474,0.9970092875249944,0.9966700306621936,0.9998665176313105,0.9968278654314353,0.9963839822529624,0.9958314473164617,1.0015941195947151,0.9956229423692438,0.9955919272087868,0.9985025899470491,1.0017000609211286,1.002576311653383,0.9946181166227949,0.994831432672011,0.9998053077709123,0.9923134492067902,0.999756441519737,0.0072660954884089385,0.007587659124000368,0.022333726647673146,0.026112676590472245,0.0258974703771405,0.007978184434656463,0.010845770072520158,0.008006127844183406,0.027690367155119706,0.017398580573711474,0.028564256513291718,0.01691835433100905,0.012807292050293222,0.027669776334401184,0.01330110722317037,0.00889594757921093,0.028730998210496277,0.00974934216991074,0.029288515529731107,0.00996916230403356,0.029910835104177663,0.03007613045497943,0.011373598177413154,0.010799279898600037,0.011054320399401484,0.030518514806296346,0.030481980143326204,0.007873823271865903,0.008903853780850391,0.008883985342133999
230,230.0,0.9875614359350362,1.0030296398024974,0.029119722302326498,0.006607646022795852,0.016709610141284924,0.008731820634403482,1.0001087090290492,0.9941063939565475,0.9991180979250266,1.0006583405469223,0.9994101719725502,0.9978541349506108,0.9939887947961387,0.9962801701113548,0.99935358170254,0.9933713956663595,0.9994194881300922,0.9941545972965224,0.9930576466448432,0.9986877619113359,0.9978267921666554,1.0000937225640851,0.9985194840958118,0.997956904201554,0.9975198741769633,1.0018341386569123,0.9973098089633303,0.9972745606054418,1.0001457903770714,1.0019499574609538,1.0028316200210898,0.9963038263768697,0.9965176959857521,1.000012048792524,0.9938587613767224,0.9999831459497716,0.006607646022795852,0.007282733205224651,0.021404042031403465,0.025045051819880128,0.02482344794333938,0.007249979488229782,0.010491111519338528,0.007273705832114357,0.026544309119064385,0.017064447556150615,0.027341221267810176,0.016574672876113743,0.012449281687545005,0.02650338486576668,0.012522375047020758,0.008083235130965231,0.027505215783647032,0.009371378837424059,0.028009285376187593,0.009055287015856102,0.028570516476425806,0.0287104838091209,0.010961002261490665,0.009807860316423623,0.010040631282784065,0.029119722302326498,0.02908610384582964,0.007156703419950442,0.008560874960634483,0.008072593137683944
231,231.0,0.987561609080753,1.0028596625476132,0.02679329735142142,0.006018796122910258,0.015385276370004737,0.008054818764527868,1.0000945033011475,0.9948549611940909,0.9998316658269155,1.0014565876115105,1.000197190725209,0.9978509104048903,0.9949470753738823,0.9962780642315469,1.000196520380863,0.9947223133089365,1.0002898261162767,0.9954712124062349,0.9941341452237304,0.9994788167237041,0.9983657072530324,1.0000923771181232,0.9993154304968495,0.9987985804193844,0.9983049524405407,1.001849756171871,0.9980841763601604,0.9980438276646838,1.0010554816544526,1.0019741956114294,1.0028596625476132,0.9970629398882911,0.9972778265500413,1.0000057216165072,0.9946815798906172,0.9999815479676167,0.006018796122910258,0.006753066756200774,0.0197190942305106,0.023070280354013647,0.022870106425818423,0.006602677184264748,0.009748758417696249,0.006625602941364903,0.024464966903583386,0.015921220961291383,0.025194742237326505,0.015459571346280001,0.011585860227496648,0.02440375532726127,0.011490184195051012,0.007359544348852877,0.025321056306897977,0.008681386032131855,0.025780140760435763,0.008236439411725945,0.02629195367310063,0.02641925380836402,0.010138004124817832,0.008914909886170315,0.009123395726685073,0.02679329735142142,0.02676234066235114,0.00651799235681416,0.00794042539758157,0.0073494676217216925
232,232.0,0.9875544662893398,1.0027679898979966,0.025583546745139893,0.005588438063260267,0.014693424517391382,0.007722667405156212,0.9998904871494115,0.993958276395187,0.9987012300846162,1.0003073504016775,0.9990152485656013,0.9976592066123586,0.9938645040645299,0.9960880910003843,0.9989908146345936,0.9933434544220353,0.9991307046184376,0.9941051642138299,0.992938373894356,0.998301120603547,0.9975831601824187,0.999893276052296,0.9981212333136703,0.9978247038700869,0.9970821044410578,1.0016621744781464,0.9968326330503352,0.996775196805452,1.0001361002909819,1.0017973758849135,1.0026867506330985,0.9957825115787254,0.9959987427958527,0.9998079391402678,0.9937063167841031,0.9997826082450639,0.005588438063260267,0.006622645623301724,0.018865550897137033,0.021950181451029966,0.021852940726263724,0.006124769990718114,0.009591035029365917,0.006148821963438039,0.023436278065981253,0.015744571426638248,0.024158370662966215,0.015292120830254989,0.011426518342402504,0.023211869266571483,0.010947149302616381,0.006819526582874946,0.024071972450376018,0.008444845851432249,0.024543189095815432,0.007606012278027077,0.025068305313610175,0.025219036716647745,0.00967635896800312,0.008214433994828962,0.008398087550744336,0.025583546745139893,0.02555302915389912,0.006047673915332761,0.0077860648341940165,0.006809390428869903
233,233.0,0.987544549438369,1.0027431982371058,0.025378617746564025,0.005261909741261778,0.01454984977705436,0.0077387477266147265,0.9995080345486617,0.9919633301272166,0.9960327591230762,0.9975291744610699,0.9961693907673789,0.9972940909323467,0.9913795978421285,0.9957261725590393,0.9959900206273443,0.9899906091931199,0.9960732054862155,0.9908039245624081,0.990164424908217,0.9954730331565506,0.9957792990907371,0.999511588033793,0.9952657707493037,0.9955970997569973,0.9941921580837869,1.0012916761573738,0.9939059080050617,0.9938311336308826,0.9978912528995638,1.0014365037466626,1.0023278613980742,0.9928184441148669,0.9930364421943007,0.9994334358463585,0.9915238134046466,0.9994011388082007,0.005261909741261778,0.006792780477219003,0.018771087803293698,0.021663835195239893,0.02170071026890737,0.00575660980000731,0.009885033963798903,0.005781941827299653,0.023347711984493712,0.016343691118817866,0.024084140244921972,0.015880014120092833,0.0118167907003025,0.022900178250148086,0.010795949285989665,0.006399440237413573,0.023729759066934725,0.00858102822684408,0.024243888605767778,0.00710202299996698,0.02481468578331696,0.02500363694224927,0.009591391171378664,0.007647737617658135,0.0078085736679796725,0.025378617746564025,0.025346584007114904,0.005686753412090144,0.007989742867014446,0.006389246177543312
234,234.0,0.987536400405412,1.002767685932904,0.023990968235464944,0.004883417751155499,0.013737154081041779,0.007335673371948374,0.999236818909419,0.9904367796501394,0.9941358616094399,0.9955728198449443,0.99416576208502,0.9970412447074883,0.9895090130049924,0.9954755346828055,0.9939081000821245,0.987536400405412,0.9940030114374712,0.9883803803833946,0.9880953650912653,0.9934766113551363,0.994465878910176,0.9992510828258204,0.9932544235290545,0.9939010948022459,0.9921536857810485,1.0010534816612284,0.991841424515648,0.9917533043617511,0.996191089247669,1.0012091123282965,1.002103963913565,0.9907276755095447,0.9909467941118135,0.999177059584753,0.9898541598006679,0.9991408161449458,0.004883417751155499,0.006507164919184656,0.017756962478387185,0.020411727248903198,0.020501902924479017,0.005336177521115665,0.009475308117551305,0.005361182627621527,0.022071612530728073,0.015677905012658578,0.022752846643947593,0.015238502827153144,0.011334259488578542,0.02157932357584005,0.010186197346155888,0.005926375781023764,0.02235553110222792,0.0081887717314504,0.0228656505622027,0.006556932054808899,0.023430159540215673,0.023627757618877695,0.009055833417228263,0.007048617781018176,0.007190701715446591,0.023990968235464944,0.023959436714511832,0.005273135206885525,0.00765361931799891,0.005916640638432107
235,235.0,0.9875336321236391,1.0028238513533543,0.02194864859369933,0.0044380763575867874,0.012621116303970361,0.006714523817797495,0.9992652344911643,0.9906525055660822,0.9945621693071713,0.996062604403312,0.9946580853879853,0.9970830027630154,0.9898296888420278,0.9955170292270816,0.9944761253497996,0.9880874436912798,0.9946565941728843,0.9889035129465225,0.9884810466495921,0.9939603545098874,0.9947232095188691,0.9992936571063908,0.993742678630813,0.9941579458746174,0.9926336844746743,1.0011139311202186,0.9923132120602625,0.9922185879494696,0.9965035926331476,1.0012781587031556,1.0021763600493674,0.9911889102330875,0.9914079567429375,0.9992164396908909,0.9900981644625583,0.9991836827216881,0.0044380763575867874,0.0060703122826438775,0.016268518775942604,0.018701910397736835,0.01878182369187886,0.004848829250083702,0.00885995951328261,0.004871946678618026,0.020221364364211465,0.014727142054305545,0.02083579534920465,0.014306931520922304,0.010614052577182106,0.01976263917124863,0.009330993733960987,0.005384217736696244,0.020468756988018394,0.007639517014906034,0.020929181551083854,0.005954407607467515,0.021440089153989636,0.021617538108781177,0.008455400086407213,0.006399164109756425,0.00652695236608767,0.02194864859369933,0.02192022571710089,0.004791848612239737,0.007141914808183094,0.005375330945884631
236,236.0,0.9875361417486189,1.002894092866421,0.02048200738840062,0.00401979565550579,0.011910547679647993,0.006306543263593805,0.9996495840201414,0.9921144813489644,0.9963825574501987,0.9979984153660493,0.9966064504194998,0.9974693070327161,0.9916589464383709,0.99589938879699,0.9965095511441515,0.9905803475764996,0.9966851521142002,0.9913455707096216,0.9905250104554018,0.9959258298710434,0.9960513190713814,0.9997010709063008,0.9957336152576203,0.9957926798185078,0.9946369489241255,1.0015402155464048,0.99433028814657,0.994241151082687,0.9981904214197104,1.0017140550636634,1.002614642340088,0.9932156874534038,0.9934346243013833,0.9996066261368087,0.9916942065266957,0.9995910726127856,0.00401979565550579,0.005974479505641209,0.015255425006111814,0.017550300415870624,0.017614435040861267,0.004391169826331143,0.008774366714080543,0.00441187863583436,0.018975633121466013,0.014743769842429802,0.019533869653884966,0.014306368471643809,0.010550755715553368,0.018517925516200958,0.00873889157351585,0.004876787310123608,0.019164884658082033,0.007516454994508135,0.019572568752535338,0.005393864646489679,0.020027590124001154,0.0201798990905549,0.008330767410604598,0.005797269418658864,0.005913531365382601,0.02048200738840062,0.02045696479006555,0.004339772586899026,0.007036269469591798,0.004868733688610253
237,237.0,0.9875428974915195,1.002960808840067,0.01913452935171331,0.0036414294878835086,0.011252129959530621,0.005944434936513752,0.9999859580738325,0.9934646037182681,0.9980102265686837,0.9997243351813405,0.9983400263674382,0.9977981949490227,0.9933382853751407,0.9962264193438845,0.9983060279212796,0.9928461760796066,0.9984710922088558,0.9935667627118796,0.9923928062327244,0.9976781928713047,0.9972455209352891,1.000050450693937,0.9975088415657053,0.9972948686923226,0.9964223978708822,1.0018953148670453,0.996132364029018,0.9960483174925073,0.99974285889863,1.0020750287127467,1.0029776002411694,0.9950282220892801,0.9952474937343266,0.9999427035167578,0.9931639764744599,0.9999389246780753,0.0036414294878835086,0.0058723758621418345,0.014318646829289624,0.016486898931828982,0.016538179311782614,0.003977390832700668,0.008673548690756261,0.003995950566882447,0.017831133344965413,0.014715532794720603,0.01834423405903379,0.014263109120139103,0.010462832774557911,0.017368742069671043,0.008194929490555088,0.004417978694465577,0.017962660713067437,0.007382532100449646,0.018324238898806425,0.00488709736342607,0.018729865475326093,0.01886182149892021,0.008188671388599666,0.005253082241810032,0.005358859648667311,0.01913452935171331,0.019112565557105582,0.003930980117325234,0.006923410927562128,0.004410670641764944
238,238.0,0.9875528675635081,1.0030063976422567,0.017553394404824712,0.003297798118946522,0.010364196264842477,0.005475372521826671,0.9999753942810922,0.9944252004432796,0.9989573803968891,1.000735021987185,0.99935839564753,0.9977800242634207,0.9945550411291898,0.9962055540680183,0.9993770562823041,0.9945391866696672,0.9995448496960385,0.9952190991296909,0.9937616913717385,0.998699128440419,0.9979383890110198,1.0000467122029966,0.9985366378481308,0.9983714078391246,0.9974488012652549,1.0019096097739397,0.9971575304018588,0.9970703281789586,1.0008749302321938,1.0021002234312515,1.0030063976422565,0.9960509385730993,0.9962701606036235,0.9999298382852307,0.9942089089809707,0.9999355086553702,0.003297798118946522,0.005490796045489496,0.01315681885531469,0.015149792359810302,0.015196728835419346,0.003601405052626419,0.008127498275025178,0.003618147027397739,0.01638944112555261,0.013839278345132176,0.01685521790210487,0.013408005766829309,0.009815952797407471,0.015950525018839944,0.007522984495166888,0.004000279537986505,0.01649201458119914,0.0068998599698491874,0.01681944079392467,0.004424558624721926,0.017187156348034065,0.01730694918775437,0.007651424548118827,0.004755571927787288,0.004851276017527808,0.017553394404824712,0.017533623856684517,0.003559587505440123,0.006476699317271349,0.0039936613030868
239,239.0,0.9875650201757525,1.0030172789356853,0.016813666953948897,0.0030032661710862572,0.009921881902090863,0.005316008754914057,0.9997608638770054,0.9937494510290259,0.9982094351531787,0.9999789557378712,0.9985930496756952,0.997570196330908,0.9937763634956971,0.9959955509882411,0.9986316384478263,0.9936282334393349,0.9988757057679426,0.9943085966060924,0.9929277641043394,0.9979203648981971,0.9973613235753703,0.9998313165088364,0.9977506141004626,0.9976361343476107,0.9966460309937663,1.0017115378041412,0.996337665626585,0.9962413126060395,1.0001699514475955,1.0019085071425522,1.0028170213580845,0.9952131138362453,0.9954326057651713,0.9997174127886309,0.9934833719748956,0.9997205804497279,0.0030032661710862572,0.005371778599267552,0.012648643452986672,0.014498888420368153,0.014586646252620255,0.0032758458215435427,0.007969743622858736,0.00329068392053039,0.01574660399448073,0.013611536787868996,0.016182866758947284,0.013192270823478337,0.009645264760675882,0.015257003441840774,0.007143866538171458,0.0036381366832919054,0.015764903766852377,0.006740152095374191,0.01608905630532207,0.0040201823994626806,0.01645134908964024,0.016575217850877916,0.007408808961026601,0.0043182577544693505,0.004404428919907561,0.016813666953948897,0.016794252970397598,0.0032390499541024888,0.00634195329992815,0.003632130691398737
240,240.0,0.9875783235394209,1.0029959575619807,0.01694102155197742,0.0027487891291049595,0.010020654556737762,0.005498238286306066,0.9991803724756618,0.9917361654949404,0.9956252391007312,0.9972801858725551,0.995841900708562,0.9969961740554825,0.9912930093656902,0.9954250311792834,0.9957584816428207,0.9903309349800352,0.9959976047480023,0.9910596836659148,0.9901677983450159,0.995169958790465,0.9955080046066801,0.9992393814579713,0.9949712002189577,0.9954029412325559,0.9938350386722622,1.0011243427064695,0.9934932039349035,0.9933831547474905,0.9979337828803697,1.001327243385653,1.0022364708883815,0.9923324453282564,0.9925542827819719,0.9991393127499409,0.9912854633692727,0.9991281185099985,0.0027487891291049595,0.005672760064654382,0.012843952722571573,0.01461384577692774,0.014771836826987692,0.0029919805096284137,0.008448141397730658,0.00300491226561025,0.015970515859792492,0.014496637970320645,0.016386666615160958,0.014058800262575706,0.010255472917360106,0.015360471788095614,0.007111098764533839,0.003321985706448992,0.01584955331743644,0.0071025278208412925,0.01618873468238096,0.0036644812680834533,0.016564061455904295,0.016700388592370437,0.007702421577391113,0.003932146738001958,0.004009538108348383,0.01694102155197742,0.016921144225090525,0.002960029180921568,0.006709202821006007,0.003316516784875126
241,241.0,0.9875917458656804,1.0029489596575023,0.016205828034092203,0.002502921715807612,0.009606973230690824,0.005327589422462215,0.9987543210169354,0.9900506057975793,0.9934630693600528,0.9950234213610095,0.9935486020072816,0.9965861688411032,0.9892197993034887,0.9950209330737492,0.9933794081778604,0.9875917458656805,0.9936329200597998,0.988358151132917,0.9878670370701089,0.9928691413136697,0.9939743314188209,0.9988047290723072,0.9926475309333408,0.9935293473719872,0.991482153735911,1.0007045640938856,0.9911135018826805,0.9909887913192552,0.9960543567979809,1.0009188780675744,1.0018307503994146,0.9899258985929841,0.9901486123878228,0.9987180571434067,0.989443450387644,0.9986941163871474,0.002502921715807612,0.005581129655852714,0.012336889000341165,0.013981179639474612,0.014163479195223455,0.0027207993703820387,0.008316040477320256,0.0027322574856317246,0.015312912925575704,0.014271682598439773,0.015683576999228656,0.013848031707882697,0.0101022152732589,0.014689196824406248,0.006773378472996272,0.003020353817981352,0.015145121387617151,0.00697852977110585,0.01547595664900526,0.003327988092026229,0.015839665298686145,0.015975656655361697,0.007516135687283029,0.0035690366124066335,0.00363872016048936,0.016205828034092203,0.016186764597348042,0.0026924644906771407,0.006605902379591302,0.0030153819452314276
242,242.0,0.987604337140046,1.00288281135861,0.01497541162043158,0.002275804930324022,0.008896879533239466,0.004949495329000574,0.9986914406997988,0.9900694544767571,0.9935371066547369,0.9951237737119547,0.993658187599471,0.9965279140384978,0.9892931683890736,0.9949625959960902,0.9935488515884763,0.987805926883886,0.9938807861942198,0.9885536891658375,0.987975946986346,0.99295914675286,0.9939914895293777,0.9987407400564711,0.992737132387396,0.9935703245472409,0.9915632823440961,1.0006581495340456,0.991186141949293,0.9910552918198339,0.9961353323859513,1.0008830322709188,1.0017960942601227,0.9899882796923637,0.9902118968764162,0.9986561273200096,0.9894722942602641,0.9986307800699544,0.002275804930324022,0.005213243124786056,0.011414461990769065,0.012935848914680324,0.013104236293625013,0.0024731119338668416,0.00777920685270485,0.002483246303816776,0.014171063644368527,0.013386680516368512,0.014507563128231857,0.012983880413459449,0.009458441670030442,0.013585003836971383,0.006262685483019006,0.0027454276782702507,0.014005230647308195,0.0065181567770330046,0.0143080872266617,0.0030252449409286625,0.014641235134374615,0.014765896420341743,0.007017116865520019,0.0032441895538957615,0.003307482758693596,0.01497541162043158,0.014958131312116225,0.0024476881618209286,0.006171677977959458,0.002740929884806175
243,243.0,0.9876154744454192,1.002804038801663,0.014328962294245226,0.002086574608673656,0.008563859072132585,0.004806442814066924,0.999018904747051,0.9915011927133992,0.9951531553699399,0.9968228177834818,0.9953725564883427,0.9968470716582042,0.9910696376058361,0.9952814292581866,0.9953248452678018,0.9901965184284895,0.9956329328145163,0.9908988675829434,0.989951918101861,0.9946827268034126,0.9952004158010452,0.999074161874936,0.9944776362718566,0.9951561413519135,0.9933126366246724,1.0009960586682547,0.9929482678499206,0.9928209057645009,0.9977552588259446,1.001222616647152,1.0021367077620786,0.9917600241951711,0.991982856082709,0.9989795574447342,0.9910266958599206,0.9989638920434067,0.002086574608673656,0.0051242879283570335,0.01095716445843761,0.012423529238511545,0.012581121959145333,0.002265308476627067,0.00768151871853929,0.0022740263019442007,0.01361409411448392,0.013322839139871201,0.01392495385924285,0.012905648899123308,0.009362319641794771,0.013030401012752624,0.006002061383977114,0.00251504007588182,0.013430353187765025,0.006406876447883544,0.013710653553749333,0.0027712847059685455,0.01402168493071905,0.014136976980425604,0.006901253212541648,0.002971258493760624,0.00302909474939637,0.014328962294245226,0.014313500004799383,0.0022430508488604016,0.00606907566491689,0.002510857271582535
244,244.0,0.9876246166390483,1.0027191681230219,0.013744485309299557,0.001906820930630418,0.008289759564338195,0.004693553656723979,0.9993839009601733,0.9928223615771875,0.9967151297297314,0.9984680107591195,0.9970282814091368,0.9972050499759982,0.9927011050430526,0.995637980743209,0.997032297341278,0.9923794451658321,0.9973138116223881,0.9930373917130619,0.9917628422072262,0.9963472451905327,0.9963565556076234,0.9994453381978055,0.9961650579653717,0.996610770646687,0.9950140426561745,1.0013777355696043,0.9946684443712033,0.9945481220883091,0.9992424785414146,1.0016083979773567,1.0025235442134794,0.993494366048919,0.9937162347603414,0.9993441759583845,0.9924619085793991,0.9993341942935028,0.001906820930630418,0.005108302654849604,0.010551220713971791,0.011963565026170532,0.012113108719579647,0.002067989533375404,0.0076926207932775026,0.0020755635124403717,0.013112019626859409,0.01344533784828044,0.013392755362979273,0.013008127309007269,0.009398798095580304,0.012532345524431884,0.005771997328061703,0.0022966224381533633,0.012911851179607836,0.006385360072157012,0.013171031977654601,0.002530339205522696,0.013461623886039022,0.013567726518667729,0.006882016710332589,0.002712609713486015,0.0027653760937410305,0.013744485309299557,0.013730665541245548,0.0020486411548981693,0.006051150634267373,0.0022927135155777164
245,245.0,0.9876312225781823,1.002634725459046,0.012782350373414957,0.0017292657076082353,0.007716209576573149,0.004383669033306446,0.9994972056616823,0.9938842144370383,0.9978108973142815,0.9996239291425904,0.9981922041539042,0.9973031464865727,0.9940341470945767,0.9957334369949175,0.9982431384586208,0.9942201154135238,0.9985097126688032,0.9948380593453321,0.9932563341446233,0.9975056519012612,0.9971628976720313,0.9995513006285379,0.9973323220944806,0.9977730113906949,0.9961837138765498,1.0014880730711082,0.9958418014554805,0.9957213708879921,1.000435209330839,1.0017195826731953,1.0026347254590458,0.9946703437484372,0.9948916382962356,0.999449341231589,0.9936183330413012,0.9994401250862104,0.0017292657076082353,0.00482819291604356,0.009786204443414005,0.011095451863170389,0.011234184363683553,0.001874829179887419,0.007285775023432292,0.0018816404303324211,0.012162990821939034,0.012782350373414957,0.012416518122725782,0.01235897858969927,0.00891249744745324,0.011617006672649928,0.0053514932532493275,0.0020821920004847304,0.01196568301800584,0.006034915136042533,0.012201471588691283,0.0022936571325912177,0.012466468588198476,0.01256239684805069,0.006507159383255066,0.0024587682818982244,0.0025065811374501445,0.012723413028291268,0.012710920021428183,0.001857503860511484,0.0057191386293349526,0.0020786394342569275
246,246.0,0.9876347511200698,1.002555882462324,0.012487378676574717,0.001601247193479288,0.007437143411283598,0.004263711898613447,0.9993387355208575,0.99354042279845,0.9974881911237782,0.9993087900618988,0.9978785353484809,0.9971501318306202,0.9936657015123218,0.99557784424038,0.9979705078207202,0.9938695288908123,0.9983129840953484,0.994477167711782,0.9928821818486079,0.997173182129264,0.9968800606747106,0.9994021250722966,0.9969931108910066,0.9974029212218523,0.9958321975199886,1.001346055453325,0.9954800288109732,0.9953551124862412,1.0000922431119517,1.0015824841475736,1.0024973955247876,0.994299136644093,0.9945196732575677,0.9992970226034714,0.9932510559686724,0.9992907005808724,0.001601247193479288,0.004731795999307834,0.009450714245260741,0.010682431517034045,0.010833653005038153,0.0017321468258674863,0.007133143016256675,0.001738027149445036,0.011724163461184978,0.012487378676574717,0.011942325363479838,0.012081248720941157,0.008725450660340573,0.01118151885617087,0.005152984532724057,0.0019215514643365708,0.011511150839421084,0.0059043117014874824,0.011742827427586595,0.002110819259944159,0.012002041978485329,0.012097545990738241,0.0063241702521438905,0.002258925902321834,0.002301889189945779,0.012256071872662498,0.012243534760281406,0.001716904063911982,0.005605959742750303,0.001918368669385386
247,247.0,0.9876346611219591,1.0024823928503623,0.013468453820660548,0.0015175166197347897,0.007781801245499933,0.004558877551200325,0.998859858219456,0.9916870794552146,0.9952160694950684,0.9969326917121023,0.9954653470005492,0.996680007396891,0.9913928856426318,0.9951097516452512,0.9954674710231798,0.9908792465775172,0.9958299830784774,0.991528188187051,0.9903653524464392,0.9947456179535745,0.9952291705650351,0.9989114799148645,0.9945380473162246,0.9953611030249392,0.9933465583338699,1.0008659822041592,0.9929675680153818,0.9928270538695279,0.9980711356575893,1.001112364884398,1.002027972979459,0.9917588226700886,0.991980672287647,0.9988223948735413,0.9912314805080212,0.9988004940082424,0.0015175166197347897,0.005119661173246466,0.009928899104959957,0.011159557923131327,0.011351531501571768,0.0016332380306005694,0.0077130467940850775,0.0016375142540460057,0.012276011509460144,0.013468453820660548,0.012451197084166603,0.013044565805605448,0.009439694037502585,0.011672063160325492,0.005369684477377008,0.0018097226609155896,0.01200242773873127,0.00637201874656394,0.012253007937637918,0.001977462249799285,0.012528847130264085,0.012635167223533156,0.006745930423213761,0.002108891024724773,0.002147204669725331,0.012802917000091575,0.012789380480775077,0.0016212170832633445,0.006070379172040885,0.001806828527244179
248,248.0,0.9876304114410985,1.0024126558568958,0.013529843147029128,0.0014139016617911906,0.007695473785738064,0.004563171880323247,0.9983394677742232,0.9898382561160303,0.9928320547411889,0.9944274678959343,0.9929250240270366,0.9961647092373068,0.9891035283134808,0.9945967283163218,0.9928189284612459,0.9878249111329526,0.99318421770187,0.9885174520970882,0.9878159823441474,0.9921985802333224,0.9935255759495961,0.9983785341906364,0.9919634981424231,0.9933319559801519,0.9907438811250275,1.0003532541948654,0.9903354749811721,0.9901800058815787,0.9960645627038144,1.000613367632291,1.0015300803270677,0.9890983810628974,0.9893216224470428,0.998302057177695,0.9892082233070182,0.9982684794872624,0.0014139016617911906,0.005159793641750907,0.00984302534414433,0.011027426127529492,0.011232189481180958,0.0015161514968037334,0.007766129675300249,0.001519199304586873,0.012132917780571146,0.013529843147029128,0.01226628907321573,0.013113301612819813,0.009504436000981848,0.011530480005290469,0.005299236769100046,0.0016798252697892,0.011849294343775605,0.006412466763219798,0.012102957426571744,0.0018284125772021962,0.012378711907286424,0.012488751783833962,0.006745472508728063,0.001945128248061171,0.0019793544410394307,0.01265427920844975,0.012640795904860572,0.0015069699378126992,0.00612036179347752,0.0016771103359379217
249,249.0,0.9876214609347372,1.0023450707156596,0.012688131639589258,0.001290373772782306,0.007144400865092112,0.004246307189258955,0.998156740226863,0.9896520820910415,0.9925702569989271,0.9941604649647169,0.9926607889236784,0.9959779324938071,0.9889095798426891,0.9944088864341788,0.9925815821867124,0.987659394653225,0.9929967814765347,0.9883403184857714,0.9876214609347372,0.9919197781834622,0.9933025380985052,0.9981908469978701,0.9916790003752719,0.9931375532427409,0.9904493205009501,1.0001754057016154,0.9900320157802955,0.9898710230195205,0.9958919221070113,1.0004416031834082,1.0013600571374524,0.9887864526885954,0.9890104024366282,0.998115349843742,0.9890058765695514,0.998080322789558,0.001290373772782306,0.004835633983774515,0.009124138380086617,0.010216020511436911,0.010405638887976033,0.0013822069919889666,0.007279499612594479,0.0013848815483384106,0.011233875020589605,0.012688131639589258,0.011342601763097244,0.01229588490616157,0.008910009062294812,0.01067963848405325,0.00491700373511119,0.0015313829356819889,0.010973112618776617,0.006005667905894378,0.011206775181253204,0.0016652478951330863,0.011461389726026583,0.011563050951847642,0.006312118738424727,0.00177049207396307,0.0018014443062697842,0.011715380984513489,0.011702845629848933,0.0013743229305368079,0.005734369811676583,0.0015288859630414563
250,250.0,0.9876074588715223,1.002278036660389,0.012523571940953517,0.0011888330549458543,0.006871296909795041,0.004111374333053265,0.9984521425599404,0.9909740866207575,0.9939896020355202,0.995647962386448,0.9941680811598502,0.9962745657680478,0.9905625013748803,0.9947066665435713,0.994151297718215,0.989903382407458,0.9945455933456815,0.9905368378477535,0.9894652577740958,0.9934259447290775,0.9943914927102938,0.9985042555867429,0.9931996134487762,0.9945907898013898,0.991982021240325,1.0004959162355034,0.9915729635235091,0.991418644979658,0.9973639746877035,1.0007644718426256,1.0016826751279195,0.9903328436220741,0.9905570394305038,0.9984106482897595,0.9904419509389931,0.9983923617753303,0.0011888330549458543,0.0047401098876984175,0.008736086061921427,0.00977939361457272,0.009959084446106378,0.001271094871662345,0.0071527506414017375,0.0012734363162079999,0.010752073747680033,0.012523571940953517,0.010842357005325771,0.012124420642390027,0.008765084108188504,0.010210775966350205,0.004714539464804507,0.0014076358642269604,0.010489320243732909,0.0058806968887648026,0.010706361906691964,0.001530409925822414,0.010945662391214746,0.011039962327797427,0.006184319204275874,0.0016264328477152191,0.0016546486443181848,0.011181340747512784,0.01116953164152322,0.0012645600759754892,0.005619105090712396,0.0014053077233574516
251,251.0,0.9875888161656974,1.0022099529248187,0.012685057383015742,0.001098037470433102,0.006729420080713575,0.004064883564544303,0.9987545615818106,0.99232766603969,0.9955245575798525,0.9972562400384106,0.9957929076522185,0.9965780125045678,0.9922254728888333,0.9950114740313214,0.9958397995545771,0.9921033769506058,0.9962148242447526,0.992695700881646,0.9913029041661905,0.9950592324738857,0.9955356438225863,0.9988234153070693,0.9948507196127154,0.9960860470920051,0.9936474390745257,1.0008282229965806,0.9932572448824976,0.9931119810381863,0.9988854576592738,1.0011060974149655,1.0020248680451864,0.9920350048736328,0.99225781266574,0.9987134621629046,0.9919113338341069,0.9987111488668321,0.001098037470433102,0.004762631684876561,0.008503958568800957,0.009515309083384545,0.00968719049907576,0.0011710544733740402,0.007206027560136385,0.0011729526915178078,0.010454993025211941,0.012685057383015742,0.010519825987123746,0.012267259608362429,0.008842995627838092,0.009917528319825656,0.004594171897702548,0.0012963667817821026,0.01018515095310726,0.005895033721194712,0.01038912943482532,0.0014089953785609522,0.010616646151640027,0.01070517330573951,0.006199753850127777,0.0014965142467522222,0.0015222001462656357,0.010837789415531708,0.010826408109309127,0.0011660729572659896,0.00564419547021202,0.0012941786184135602
252,252.0,0.9875661341429048,1.002139218742684,0.012166606149829591,0.0009996676632474642,0.006326530319904262,0.0038430833621550154,0.9988736645750504,0.9933888533939276,0.996745513218865,0.9985351960042264,0.9970818202830831,0.9966825910093923,0.9935554790405898,0.9951165840574812,0.9971755267775552,0.9939224217637148,0.9975364981621844,0.9944755703305992,0.9927895922921743,0.996352385689202,0.9963948699057618,0.9989452630412278,0.9961531417515689,0.997241786611466,0.9949556276956432,1.0009464402843167,0.994574039126749,0.9944300436193553,1.0000460330856686,1.0012214116805902,1.0021392187426843,0.9933616597968472,0.9935841458605994,0.9988242029340089,0.9930708066332431,0.9988326086411697,0.0009996676632474642,0.004538120735670886,0.007962543528991853,0.00890904543073682,0.009068923562775678,0.0010649661527962157,0.006880616893425694,0.0010666030495250045,0.00979051864768696,0.012166606149829591,0.009846284405177697,0.011757660019580925,0.008453818390327408,0.009275572482506414,0.004301592642177886,0.0011788097847750553,0.009523376071476743,0.00560992201017922,0.009709763095293967,0.0012810194377130286,0.009918690186175482,0.009999306009576447,0.005901748343545986,0.0013602870789449265,0.001383552023256596,0.010120887299238428,0.010110241674915768,0.001060810511294224,0.005378136601469696,0.0011768197148158447
253,253.0,0.987540014128787,1.0020646496019412,0.011698564416587643,0.0009262849236193492,0.006046999380393171,0.0036938132783628065,0.9987540245871713,0.9932488354569176,0.9965766880878739,0.9983714754499415,0.9969217557824068,0.9965684318616722,0.9934214123213829,0.9950034453732745,0.9970472704465725,0.9938394882689815,0.9974596742434156,0.9943797240009993,0.9926619084640723,0.9961737503904429,0.9962439149365544,0.998823452965464,0.9959685438872646,0.9970910409220392,0.9947628060047647,1.0008251336716487,0.9943735307245863,0.9942212198767455,0.9999143477646473,1.001103434134403,1.0020228961270032,0.9931563060408541,0.9933791150338652,0.9987064430985801,0.9929216275459601,0.99871034035901,0.0009262849236193492,0.0043795154860927585,0.007613921823582995,0.008506440775152713,0.008665041485348466,0.0009846487878485278,0.006631771189951274,0.0009861052847605057,0.009348743558194521,0.011698564416587643,0.009386857172447869,0.011310969133707303,0.008144118765859307,0.008859228184727952,0.004110752860819162,0.0010890684202931546,0.009094411298093628,0.005407240460084985,0.009276194802929556,0.0011802464792921988,0.009476754829786185,0.009556454222276448,0.005661545477072518,0.0012509210858401636,0.0012719147673120768,0.009671822253138276,0.0096617452719925,0.0009811134690579522,0.005190340636232398,0.0010872440896926615
254,254.0,0.9875110574489864,1.0019867260074264,0.012591935858836181,0.0008995250336515699,0.00642225834804531,0.003987482963208019,0.9983614808186505,0.9916119240134523,0.9946251147906285,0.9963294919754845,0.9948571459000493,0.9961941688072944,0.991411770117347,0.9946336387991671,0.9949196834625744,0.9911871928581889,0.9953642503360386,0.9917652565281729,0.9904353608730472,0.9940922332524317,0.9948161787365626,0.9984174439327949,0.9938610821330104,0.995291476754607,0.9926305829214872,1.0004166566480226,0.9922147803596975,0.9920480694594883,0.9981334860829795,1.0006942355386919,1.001612685511782,0.9909691784622549,0.9911942423864233,0.9983179122095902,0.9911382293750229,0.998304476783066,0.0008995250336515699,0.004738414151894158,0.008112451562282443,0.009035960175004628,0.0092191622999542,0.0009506875317199869,0.0071665604731392255,0.0009516425520514307,0.009939663140670891,0.012591935858836181,0.009947192494007658,0.012190354075353287,0.008798744924683398,0.009410754688226244,0.004359870952570129,0.0010494363130924454,0.009655360115258806,0.00582956060973785,0.00985601710968903,0.0011278236651022845,0.010071963716512004,0.010163022634789123,0.0060326678894488455,0.0011887661659951215,0.0012075556488267622,0.010283383303585764,0.010272861650907386,0.0009484660833988187,0.005620311071994874,0.0010476345489746945
255,255.0,0.9874798654291455,1.0019063447181977,0.012927156867330116,0.0008682948192221582,0.006552818043685658,0.004109123557863489,0.9977954912678267,0.9897106259385126,0.9922690357788877,0.9938590138069766,0.9923591476085867,0.995646106368631,0.9890597763431713,0.9940888278332376,0.9923352339246523,0.9880584800386907,0.9928041716439798,0.98868352840177,0.9878210569195529,0.991584685138081,0.9930927216423743,0.9978453123681713,0.9913292216955648,0.9931918306640979,0.9900721570763917,0.99985032109111,0.9896309886915773,0.9894528369849059,0.9960432802072112,1.0001303347584252,1.001045404614943,0.988357381498965,0.9885843419138624,0.9977556923291304,0.9890589610415196,0.9977322139580753,0.0008682948192221582,0.004877753892420489,0.008302580790227415,0.00923239137104809,0.009427161667968184,0.0009137622752160815,0.007373709978444655,0.0009143480944740454,0.010157795751258707,0.012927156867330116,0.01014194404766099,0.012526005375272478,0.009053423612194859,0.009612653021965546,0.004447794035892992,0.0010064873486494987,0.009859008280545182,0.005984877032528581,0.010068681009279053,0.0010732294850764937,0.01029204655473007,0.010389501309245661,0.006147163423133645,0.0011255520602746446,0.0011422585617363666,0.01051107761270704,0.010500232554664889,0.0009125974375634954,0.005790310535448451,0.0010047425043898587
256,256.0,0.9874470393949066,1.001824402493313,0.012143082989474975,0.0008020878659871627,0.006116188171014297,0.003841097950834492,0.9976656775045214,0.9893662702065134,0.9919521050127096,0.9935375843047642,0.9920402389389565,0.9955086914344332,0.9886915751863231,0.9939502195605588,0.9920475961302777,0.987712660036819,0.9925845231714651,0.9883256933730433,0.9874470393949065,0.9912426127301323,0.9928046556598608,0.9977047449742398,0.9909802621564185,0.9928107276612052,0.9897131076743959,0.9997158018962168,0.9892608663729574,0.9890768699627113,0.9956708669984807,0.9999945482640797,1.0009071106715317,0.9879747979567886,0.9882027068532925,0.9976224392257435,0.9886904217471126,0.997591649970034,0.0008020878659871627,0.004580718938018193,0.007737089980963529,0.008599348405902475,0.008781269864358883,0.0008433434430168672,0.006925993072751237,0.0008439175015904907,0.009456616137077286,0.012143082989474975,0.00942906117941835,0.011765296193609803,0.008504042818341063,0.008952225085434065,0.004153321237840862,0.0009282465233397759,0.009180861739539681,0.005615936435565223,0.009376907040695014,0.0009877628729455354,0.009584510758755998,0.009676193158722594,0.005762332466578222,0.0010344977890716816,0.0010494841027269435,0.009787646754944278,0.00977763644603581,0.0008423744455469325,0.00543720426563021,0.0009266356165458883
257,257.0,0.9874128243243505,1.0017417960918293,0.011899808640340641,0.000738488363422207,0.005866475574456051,0.0037051602725120835,0.9979084234126914,0.9905711660865292,0.9932444858840738,0.9948949419807018,0.9934047883400128,0.9957442693505784,0.9901976286542764,0.9941853814639312,0.9934539149335272,0.9897568086677622,0.9939541578183622,0.9903263484754294,0.9891282644869192,0.9926059102055133,0.9937817803240182,0.997955724402112,0.9923534561268054,0.9941333715781899,0.9910932438931518,0.9999713005572349,0.9906510407115171,0.9904715059142732,0.9970050284714452,1.0002543881241253,1.0011668684003479,0.9893738165947159,0.9896013562912783,0.9978641750743689,0.9900066027398464,0.9978416922000388,0.000738488363422207,0.004466951938997876,0.007376626067218228,0.008194290107440586,0.008368851538450895,0.0007759125810625115,0.00676595459107811,0.0007765649685604243,0.009018479903608304,0.011899808640340641,0.008986147700918467,0.011518548533734721,0.00831223587261497,0.008524191132793546,0.003973250099842348,0.000854380155123057,0.008739514376898022,0.00547414368914552,0.00892302975119035,0.0009097712988174808,0.009117610926835022,0.009204442047300476,0.0056236837938143484,0.0009530330468913878,0.0009666576050699046,0.009307108158028292,0.009297766757226166,0.0007749045813329816,0.005299091117258749,0.0008528278886659939
258,258.0,0.9873760398053145,1.0016594222728048,0.012060186216731748,0.0006836051176310058,0.005800658992319929,0.0036990714149612047,0.9981794887516432,0.9918509954115117,0.9946987302189438,0.9964149446704035,0.9949382620681363,0.9960021610345186,0.9917778286063816,0.9944426434457972,0.9950354883449304,0.9918616494689275,0.9955105569371879,0.9923926059227949,0.9908806918501012,0.9941448216973402,0.9948542248961206,0.9982305909548048,0.9939057863553674,0.9955541999814831,0.9926571865672036,1.0002524322881563,0.9922305873039546,0.992056545401659,0.9984437753336209,1.0005442230511277,1.0014580365037786,0.9909662850360992,0.9911944213963552,0.9981291341373876,0.9914014688079111,0.9981156819647533,0.0006836051176310058,0.004504098744932537,0.007255436027370018,0.008052350868282545,0.008223156613283522,0.0007169923969878568,0.006834794274018393,0.0007177285185489329,0.008864108741353263,0.012060186216731748,0.008820836309555725,0.011662361971264338,0.008401755195212189,0.008367754991992086,0.00390943869380017,0.0007902069918784936,0.008574894357067578,0.005512051776339172,0.008749981516811473,0.0008415599512933601,0.008937661523358518,0.009021192565419311,0.005663950282941345,0.000881514504009468,0.0008938608794441241,0.009120418302557325,0.009111320219523085,0.0007162218001678596,0.005341609544051542,0.0007887208737708619
259,259.0,0.987335149078073,1.0015781777952972,0.011608789928833532,0.000623412571079357,0.005504332416394711,0.003532623926432974,0.9982934011551745,0.992895763366484,0.9957412105487372,0.9975069863176557,0.9960377378744951,0.9961022417615985,0.9930758397574018,0.994539994681135,0.9961656292249506,0.9936166060265179,0.9966061677214936,0.9941103023878075,0.99232824953819,0.9952487551000977,0.9956430561178214,0.9983492872480232,0.9950185408251578,0.9967021316692808,0.9937745549155036,1.0003706140131843,0.9933566634651766,0.9931850578883055,0.99960252608384,1.0006636854566768,1.001578177795297,0.9921012858073526,0.992329282606802,0.998237920616851,0.9925360300404651,0.9982333923796927,0.000623412571079357,0.004311504981461058,0.006868520526155767,0.007620321167237319,0.007781274526862302,0.0006530648313566984,0.006555258746360053,0.0006537635536248519,0.00839112424808431,0.011608789928833532,0.008349190470670807,0.011217749853582872,0.0080652767215971,0.007912815381184183,0.003693064609236192,0.0007202625403853806,0.008105544335882368,0.005270365659328516,0.00826728034268255,0.0007668097083257217,0.00844192261610937,0.008518513623035405,0.005414796056654279,0.000802975252212013,0.0008141071415513597,0.008612607604992668,0.00860414116037043,0.0006525987226812367,0.005114021061144177,0.0007188945491594858
260,260.0,0.9872886153829016,1.0014988364528574,0.011039293419540437,0.000578135676180457,0.0052155574693544034,0.0033572700632276526,0.9981418669002519,0.9928977955818152,0.995643543631366,0.9974133277400392,0.9959435755168463,0.995949139446926,0.993102371865957,0.9943865785171476,0.9960905463972647,0.9937189557777535,0.996552128634511,0.9941980226164319,0.9923747550564498,0.9951356820183975,0.9955472026446416,0.9981863667098089,0.9949001130161067,0.9966933178514245,0.9936478693889679,1.000205734058405,0.9932216086351292,0.9930447364501914,0.9996045542456241,1.0004978406481289,1.0014119643459347,0.9919562954931076,0.9921853334774782,0.9980836466438753,0.9925414823965887,0.9980700868808485,0.000578135676180457,0.00410580423837875,0.0065064074108895035,0.007213929653738332,0.00736656915223664,0.000603713043465494,0.006239022455000939,0.0006040153488536081,0.007937662510013118,0.011039293419540437,0.007888705890347892,0.010670212123597075,0.00767505080200246,0.00749149578343729,0.0034984281154620636,0.0006666680150633364,0.007674395652674083,0.005016082846880942,0.007829101369803974,0.0007089201218680586,0.00799613925791775,0.008070582550123377,0.005141178872762968,0.0007415841573693129,0.0007516863077224238,0.00816025114931882,0.008151812544118788,0.0006042946106454421,0.004870140325055151,0.0006654406761636342
261,261.0,0.9872349019600752,1.0014216801770144,0.011766424758293535,0.0005786720500775816,0.005524125357182097,0.0035834353371056575,0.9976706241416248,0.9912911911326059,0.9937837787597069,0.9954701134755449,0.9939790330755663,0.9954819483848315,0.9911484743658339,0.993920735795008,0.9940737133948895,0.991189869974199,0.9945820734151852,0.9917009460512765,0.9902229173714691,0.9931530248663416,0.9941312631277288,0.9976966703162821,0.9929008348642027,0.9949230649019446,0.9916276096251012,0.9997233933438278,0.9911786498570192,0.9909877684243275,0.9978390894410775,1.0000187939075622,1.0009333971396381,0.9898932462672727,0.9901237242456672,0.9976124864747042,0.9907939563500647,0.9975806947645012,0.0005786720500775816,0.0043947000310744,0.006902285386362821,0.00763917832664594,0.0078014669330865654,0.0005977544734245667,0.006670811228222812,0.0005971484659668286,0.008387043041405756,0.011766424758293535,0.008305670928148939,0.011384750774566965,0.008203736539799746,0.007930800763561613,0.0037127125997444624,0.0006609431817530557,0.008122553370219743,0.005364273436706486,0.008290396550994466,0.0006987036066458266,0.008469663621517888,0.008552075760672143,0.00546174447337892,0.0007279116436869635,0.0007375157327042866,0.008648521954372696,0.008638622257094246,0.0006014934229670955,0.005216327778335456,0.0006598576240310181
262,262.0,0.9871724720498689,1.0013468679337894,0.012178077475678428,0.0005763918303772866,0.005700278504943893,0.0037131224700342044,0.9971460667837242,0.9893631554559549,0.9916123185309661,0.9932047894318465,0.991691316674245,0.9949683084068008,0.9887871351645224,0.9934072669021422,0.9917335610779636,0.9881050098696583,0.9923160943920434,0.9886598664050291,0.9876132665967459,0.9908455560955926,0.9924788213762284,0.9971624383931846,0.990569580606027,0.9928025355451073,0.9892719697764447,0.999188915178081,0.988798121908238,0.9885932706718835,0.9957239304388175,0.9994870097310071,1.0004011849034027,0.9874883513875675,0.9877184719937135,0.9970938742776828,0.9886931829549525,0.9970464067080357,0.0005763918303772866,0.0045757737440246795,0.007128861922829207,0.007879262504430941,0.008046064502420184,0.0005908166937024119,0.006933671790731362,0.0005896827214209854,0.008630941949064662,0.012178077475678428,0.00851729691071905,0.01179398072840238,0.008520023623679398,0.008178853937527757,0.0038430998612475654,0.0006529788652260713,0.008374287605512605,0.0055834951882163366,0.008550540816020028,0.0006860384138944473,0.008737146639271578,0.00882393626302643,0.005660290201871181,0.0007121796187818332,0.0007215274473345213,0.00892588474452734,0.008914989335890277,0.0005965566501355929,0.00543368420654136,0.0006520189558109476
263,263.0,0.9870997888925583,1.0012745586892047,0.01143823551073222,0.0005339395618714619,0.005331435866363356,0.0034760209412593936,0.9969396199626859,0.9890672362853454,0.9912726766524956,0.9928608874175021,0.9913448325401353,0.9947638721026949,0.9884608397581931,0.9932037971386105,0.9914043446858136,0.9877588633671698,0.9920279171333867,0.9883076889528774,0.9872725415340023,0.9904834267579463,0.9921806902814255,0.9969526323021345,0.9902001188156632,0.9924737846613094,0.9888942494563789,0.9989810964000373,0.9884131890502112,0.9882014791091946,0.9954014935039787,0.999282470858329,1.0001980453886297,0.9870997888925583,0.9873281025479578,0.9968877667016566,0.9883792693540826,0.9968360958395911,0.0005339395618714619,0.004308367493487087,0.006655918510822332,0.0073535582436196805,0.0075071564976502405,0.0005468235282445051,0.006522948382828471,0.0005457654591890887,0.008043350300914326,0.01143823551073222,0.007920752944095482,0.011078569369345554,0.008011605264434297,0.007632359355893045,0.003598228512808457,0.0006042000041954361,0.007814024106960369,0.0052558580642777545,0.007978697141895818,0.0006337748287365494,0.008153430277906716,0.008234894856367116,0.005324717091592354,0.0006575471846330656,0.00066620745957473,0.008330466434913178,0.008320186791930114,0.0005522604694498944,0.005115917777744262,0.0006033145647869627
264,264.0,0.9870157954878142,1.0012049114092822,0.011111075862560061,0.0004925575559613652,0.005098361451421372,0.0033425310724752586,0.9971530701756446,0.9903455320644733,0.9924593160906742,0.994100530660412,0.9925917865722562,0.9949735456389309,0.990024655778175,0.9934113040662792,0.9926735632781181,0.9898261104917844,0.9932307728190487,0.9903333804699173,0.9890027060934038,0.9917428013718866,0.9931450855251026,0.9971874892179741,0.9914671461843022,0.9938713745118327,0.9901686060970777,0.9992252347707384,0.9897007863961738,0.989493489201584,0.9968086532445964,0.9995366312980739,1.0004547579245762,0.9884010789480779,0.9886284282317228,0.9971037924395836,0.9897581107299007,0.9970705577092512,0.0004925575559613652,0.004159906907399249,0.006340759691669349,0.007003742881865354,0.007147978183525645,0.0005032760276517084,0.006311663350643652,0.0005022774531537124,0.007659087440691023,0.011111075862560061,0.007537581902907454,0.01075253978018469,0.007759894546407381,0.007260157788676326,0.003430228722142496,0.000556463057011074,0.007429724903600771,0.005074836431799413,0.007582280978334295,0.0005838448594226616,0.007745972036294135,0.007821592755918563,0.005146538919736528,0.0006060138337019043,0.000613870038102998,0.007910416435989612,0.007901370301593278,0.0005087543576524853,0.00494085861178619,0.0005555779262577946
265,265.0,0.9869213538728923,1.001138085060044,0.01120851821089964,0.0004578807997047271,0.005030212942649975,0.0033260577679471337,0.9975194201724285,0.9916399975870406,0.9937829902196965,0.995486006223331,0.9939818292784786,0.9953360109970992,0.9915931281034313,0.9937705766509594,0.9940808737503524,0.9918613323751138,0.9945726029260658,0.9923326184514155,0.9907254278542779,0.9931565431028809,0.9942252844285046,0.9975907790500663,0.9928965088728724,0.9952953906220156,0.9916120295672638,0.9996477405827106,0.9911611644527621,0.9909633176352878,0.9982418232811514,0.9999682243631037,1.0008866631788667,0.9898775895386288,0.9901046505785027,0.9974783635031716,0.9911598240031583,0.9974737898080209,0.0004578807997047271,0.004174991181029143,0.0062161507106623295,0.006862229808895349,0.007000919999890375,0.000466110262933545,0.00634564390857463,0.00046507156525041804,0.007497955491245726,0.01120851821089964,0.007366005853084764,0.010837258153870962,0.007808470336069893,0.00710445059533061,0.00336899694378262,0.0005162047903173374,0.007266479507395743,0.005093245837935046,0.007410606370970915,0.0005415379679707127,0.00756811683787774,0.007639643307237811,0.005170443972561762,0.000562340819984829,0.0005695380500743266,0.007725047299636868,0.00771710582380149,0.0004719224605058584,0.004958213742420532,0.0005152876695834875
266,266.0,0.986817805844444,1.0010742386075124,0.010803985139068576,0.0004188155027882104,0.004771125818059478,0.003173239441817322,0.9977178206654855,0.992657515881208,0.9947433804837438,0.9964884009826414,0.9949847517443241,0.9955188224357269,0.9928454598232147,0.9939517305358578,0.9950946187968797,0.9935372072826711,0.9955281608954234,0.9939727809678872,0.9921163516545569,0.9941654652908347,0.9949958067025527,0.9977914903174423,0.9939127789205455,0.9963887754084132,0.9926348623521776,0.9998410777329684,0.9921928778200001,0.9920003465689997,0.9993389753324502,1.000155712862419,1.0010742386075124,0.9909155786381502,0.991142202074231,0.9976729238008142,0.99225863130718,0.9976738797754626,0.0004188155027882104,0.0040072973586599185,0.005863644263726981,0.006472084937949737,0.006601438050101928,0.0004257020106158459,0.0060989639859809885,0.0004246823624153486,0.0070692400370956756,0.010803985139068576,0.0069374485360708185,0.01043870307484188,0.007511181456724531,0.006695213968430731,0.0031817516598466704,0.0004719564450983994,0.00684575838123638,0.004886137768730356,0.006978219808740293,0.000494984728612349,0.007124645843563917,0.007190359702874483,0.004963096748954001,0.00051397771929275,0.0005205284855209542,0.007270174532437596,0.007263095683162987,0.00043132541064984473,0.004758273953239757,0.0004710869853524424
267,267.0,0.9867064931991206,1.0010135207931854,0.010266830922510213,0.0004004136197853224,0.004535186355974929,0.0030139243446848647,0.99756137312234,0.9925922293282597,0.9946388926686228,0.9963842261923055,0.9948767160849739,0.9953545589319652,0.992793712372502,0.9937871175561852,0.9949930255680884,0.9935436507474491,0.9954396961677788,0.9939667096703716,0.9920756910594841,0.9940498799792099,0.9948801274796876,0.9976335180120105,0.9937938053137468,0.9963091560795218,0.99251032548874,0.9996836785338076,0.9920624618874204,0.9918665349063007,0.9992571382026542,1.0000015413182373,1.0009200908461113,0.9907798087888275,0.9910062222934215,0.9975144657182006,0.9921921007259908,0.9975156808238921,0.0004004136197853224,0.0038224692654604928,0.005569962161451162,0.006144538905097778,0.006267980920148436,0.00040663593444168557,0.005809706573667928,0.00040565601882881395,0.006706696731532117,0.010266830922510213,0.0065729315510672905,0.009923177633804401,0.007150030792371434,0.0063588032585049714,0.003032720799481376,0.0004504775666493276,0.006500202835359842,0.004659665412504019,0.006626799584936648,0.00047072224607046974,0.006766618633579602,0.006830703092109739,0.00472815547050421,0.0004875960683659602,0.0004934835485574656,0.006904939830939985,0.006898033370694179,0.0004119426044126654,0.00453799366525313,0.0004497016611572312
268,268.0,0.9865887577335735,1.0009560394604682,0.010935047199988994,0.0004235893625114499,0.004830208755944396,0.0032095803723218453,0.997440037839082,0.9910244181281178,0.993007536198104,0.9946815842435119,0.9931579485001873,0.9952446373803697,0.9908842406672655,0.9936788611688161,0.9932360476266936,0.9910700931113754,0.993748081464576,0.9915235535342661,0.9899680315015992,0.9923150950122072,0.9936893585768948,0.9975087848704822,0.9920389718613105,0.9945823228071392,0.9907369165509258,0.9995571050486559,0.9902706789044652,0.9900637481414639,0.9975365919200868,0.9998755448603913,1.0007935254311602,0.9889723672751874,0.9891990999463426,0.9974000528539192,0.9904876125502224,0.9973908830072825,0.0004235893625114499,0.004121930688190514,0.005924177953010796,0.0065219726658458385,0.006653939735068848,0.00042777939233994437,0.006240183272147335,0.00042676144420463586,0.007095894891909088,0.010935047199988994,0.006915206135248145,0.01058367381439402,0.0076629314722961766,0.006757073242701987,0.0032595291506566015,0.0004727326357484352,0.006904860451846476,0.005021253465927148,0.007042615101279331,0.0004901930379073098,0.00719339771807802,0.007266048949626383,0.005076459719424476,0.0005046990872537321,0.0005100182277783528,0.00734185030093522,0.00733489487741551,0.00043353089823628565,0.004891983271355804,0.0004720345150050601
269,269.0,0.9864659412444544,1.0009018922282413,0.011350526062197644,0.0004397360431811037,0.005007508654738707,0.003326050925322264,0.9971826879553135,0.9891259937888502,0.9909600963601066,0.9925467950355853,0.9910070995711517,0.9950022478842938,0.9885654088733205,0.9934378860901336,0.9910447042624558,0.9880496417525854,0.9916419900099581,0.988543003892367,0.9874068188467546,0.9901465796879907,0.9921897077878996,0.99725061912612,0.9898480223508658,0.9924961318709413,0.9885237903145442,0.9992978909334552,0.988034492617756,0.9878151375598092,0.9954528867963197,0.9996138229809056,1.0005310643568213,0.9867141731264455,0.986941645497742,0.9971507296186036,0.9884231063405738,0.9971327973700058,0.0004397360431811037,0.004321220110250021,0.006129583663043854,0.006736041013500858,0.006872315211237173,0.00044178018298053027,0.006520796586433435,0.000440722561346368,0.0073058025549381815,0.011350526062197644,0.007082326585128037,0.01099700662420562,0.007993702902737484,0.006984815208085423,0.0034026537828329285,0.00048686338855121223,0.007137025577152463,0.005260785683818955,0.007282065196090238,0.0005022112249135125,0.007439394337898433,0.007517999710628919,0.005304875017434085,0.0005145359110813405,0.0005192839357839664,0.007593297998431254,0.007587290918349361,0.00044794475737684975,0.005126379971337432,0.000486276921214526
270,270.0,0.986339385528415,1.0008511767153858,0.010689017744263604,0.0004143828559158564,0.004695316551432553,0.0031188231651585988,0.9969986817087126,0.9888986882047189,0.9906343491615089,0.9922188135562453,0.9906759287528654,0.9948197809318694,0.9883162582760019,0.99325480694099,0.9907286548573453,0.9877915342722609,0.9913583650614199,0.9882790553965368,0.987146433011434,0.9898027549709172,0.9919356331250001,0.9970722716913673,0.9894967588938597,0.9922476220974877,0.9881641437543056,0.9991240243901786,0.9876664847843596,0.9874418999819513,0.9952123744393115,0.9994409980640443,1.00035886146788,0.9863393855284149,0.9865667637160879,0.9969693213887494,0.9881848181249945,0.9969545603827216,0.0004143828559158564,0.004082159943054013,0.005728899499747979,0.006292168717227031,0.006418615580720935,0.0004157850283960995,0.006151897497998119,0.00041472640669524755,0.0068147354670023,0.010689017744263604,0.006591282933173071,0.010356502343769362,0.0075370373551690685,0.0065265384911813796,0.0031962671463578833,0.0004579327308210448,0.006668417596218765,0.004967592379463384,0.006804145704662374,0.00047177485894118554,0.006951733532928918,0.007025975615657246,0.005007732867057191,0.000482785096235641,0.00048703940202809065,0.007095591251093886,0.007090349490666119,0.0004216908615701223,0.004839284985068962,0.0004574331598917899
271,271.0,0.9862103376920545,1.0008039905407835,0.01041659194208035,0.0003878481342629608,0.0045022019920647974,0.0030037953715204243,0.997124901497493,0.9901125263804752,0.9917290870737682,0.9933650783991324,0.9918226417478619,0.9949274510981545,0.989808866419685,0.9933575398546763,0.9918866649362705,0.9897728784226169,0.9924438120649818,0.9902211149924466,0.9888007559360095,0.9909604067946879,0.9928127952781715,0.9972127588250722,0.9906646550277366,0.9935862405039128,0.989339327438784,0.9992714812329013,0.988850780666284,0.988629513512757,0.9965601014980621,0.9995902094290617,1.0005094745867338,0.987533139900188,0.987760036875415,0.9970928269073305,0.989505279699289,0.9970938444017857,0.00038811801645569115,0.003980192675340678,0.005444633504925682,0.0059798146740305674,0.006096241975989423,0.00038907121591347406,0.00599399001763607,0.0003878481342629608,0.006464356305435446,0.01041659194208035,0.006234151620506449,0.010085311998168303,0.007341103425919627,0.006201555684545882,0.0030668833361636896,0.0004307550094496691,0.006334854579581113,0.004838925678329038,0.006461964147341273,0.00044513343940870594,0.006602148207763438,0.006672105684584261,0.004881376538308079,0.00045630494539142523,0.00046031322782486917,0.006739212037413007,0.0067340143215794965,0.0003953897354243407,0.004713421038036296,0.00043027664413460503
272,272.0,0.9860796660817667,1.0007604313233152,0.010511899434828316,0.00037121346705354326,0.004451513115730387,0.002989081085763141,0.9972735252926278,0.9913062255623598,0.9929442648977604,0.9946331749529288,0.9930980504729138,0.9950645461525355,0.9912696063075156,0.9934933627151653,0.9931829473901829,0.9916869422832062,0.9936812305415671,0.9921017638144194,0.9904145498414166,0.9922493399584226,0.9937316230813084,0.9973720539950991,0.9919684008144803,0.9948998105289509,0.9906559811038163,0.9994366314474645,0.9901802092795055,0.989964972834924,0.9978781044039187,0.9997554552287389,1.0006748801965661,0.9888782703734964,0.9891038038611167,0.9972394813776727,0.9907987388759711,0.9972529316187964,0.0003730752332684239,0.004020951977749103,0.005324608244472985,0.005846465393701828,0.005954020764100929,0.0003727186402368157,0.006049073984169222,0.00037121346705354326,0.006298924497998874,0.010511899434828316,0.006046460724584155,0.010169463188407151,0.007405224228489623,0.006060206847621853,0.003038010246557446,0.0004155952816437031,0.006188884660410512,0.004877403816590728,0.006311112430868946,0.00043031088464465364,0.006447758364987442,0.006516152336383216,0.004922144599318913,0.0004413388370009209,0.00044509952992456047,0.006580878932799889,0.006575744605275617,0.0003802346399901371,0.004755314323853422,0.00041510335497861486
273,273.0,0.9859481443538931,1.0007205966818618,0.010110920163591558,0.00034421813613749746,0.0042215641229015905,0.0028502950661849972,0.997312728763426,0.9922921559881076,0.9938211554796206,0.9955492513599739,0.9940188628750328,0.9950894234214975,0.9924888143626763,0.9935166240134002,0.9941200445548811,0.9933149131659333,0.9945657931147934,0.993696461689751,0.9917702471841722,0.9931718803053661,0.9944127096207662,0.9974140680245351,0.9928939586669225,0.9959778680722586,0.9915871153023268,0.9994804336041602,0.9911184606275623,0.9909064991656226,0.9989645813099572,0.9998016246621246,1.0007205966818618,0.9898220016052124,0.9900474806507371,0.9972732571866846,0.9918712669279555,0.997294180717955,0.00034684320346263796,0.0038587487625127022,0.005017654222830371,0.005508566980707357,0.005606299402518793,0.00034571930230262046,0.005807412765723718,0.00034421813613749746,0.005924259373355065,0.010110920163591558,0.00567278006267414,0.009774931868787943,0.007111974404954472,0.0057059818006768796,0.0028776214138163687,0.00038623242158819765,0.005825874544685455,0.004670884676224041,0.0059393963228302924,0.00039955144132972683,0.006067134852685947,0.006131289885468181,0.00471375022623806,0.00040942068011853123,0.0004128523114538337,0.006190961034814926,0.006186091589796376,0.00035329842411126265,0.004560503719394231,0.00038574969225651915
274,274.0,0.9858165461647753,1.0006844289004448,0.009615196973353588,0.00031316667832540044,0.0039973828629516735,0.0027104031262764274,0.9971365701375415,0.9923036885281951,0.9936996734723578,0.9954267584838847,0.993897359357952,0.9949033283081964,0.9925338463775248,0.9933296686098145,0.9940140711810634,0.9934522908964174,0.9944748715766237,0.993819940126982,0.9918390276217912,0.9930391569869406,0.994311607277378,0.9972300949320516,0.9927538213838687,0.9959834938007006,0.9914419156481163,0.9992941046447454,0.9909670605550585,0.9907554712126387,0.9989760500854173,0.9996142229007029,1.000531612955628,0.989659848011068,0.9898871768255749,0.9970922615544054,0.9918837508034191,0.9971107974481915,0.0003155879355206451,0.0036785608776048265,0.004743457323984096,0.005205701962467514,0.005298480096986032,0.00031453799404082875,0.005532130076572653,0.00031316667832540044,0.005596252028511224,0.009615196973353588,0.005351463362250396,0.009299447586542003,0.006773176138765176,0.005393038299649854,0.002712090955045378,0.00035124303737537346,0.005506954458192589,0.00445337203546584,0.005614825730511387,0.0003633276828352666,0.005735541060643908,0.005796696792598056,0.00449048706511963,0.0003722029830913628,0.0003753183407223332,0.00585201552586495,0.005847530954449731,0.00032130684334948204,0.004347560278218547,0.0003508148104921314
275,275.0,0.9856856451707551,1.0006512489236459,0.010296807932668744,0.0002915730443745109,0.004246646813351087,0.0029118684105652447,0.9968150396925626,0.9908551256908018,0.992143071841236,0.9938102134249942,0.9922679234474792,0.9945991127224573,0.9907847678700666,0.9930318795669586,0.9923675733494797,0.9911968050990032,0.9929111939982305,0.9915904692107618,0.9899117633055542,0.9913889300275969,0.9931313357376451,0.9969120834000555,0.9910838823157703,0.9943973380480131,0.9897551942784903,0.9989832577021919,0.9892631750044345,0.9890425574526991,0.9973976388839361,0.9993121682195161,1.0002295745081418,0.9879402085338506,0.9881692628037869,0.9967786919660587,0.9903200590066027,0.9967928780124021,0.0002948952170933682,0.003974125964038038,0.005031929029755689,0.005514540078256048,0.005612882660098112,0.0002929284966074386,0.005961801507847034,0.0002915730443745109,0.005915212697119945,0.010296807932668744,0.005629783452843036,0.00997408911759799,0.007291311125310063,0.005713613119620116,0.0028499042901992846,0.00032727977975744046,0.0058354067593087205,0.004813095791018108,0.005951563406990526,0.00033833445484588457,0.006079723088583547,0.006145853810014217,0.004842918092719151,0.00034643407577377344,0.00034931198988698227,0.006202601023507072,0.0061981154366408985,0.00029942078338483313,0.004697051067199703,0.00032689710747237137
276,276.0,0.985556215028174,1.0006202223611873,0.010699733211904525,0.00027715907273935547,0.004401280244587701,0.003036057593031739,0.9965332030756532,0.9890210129750155,0.990181251572301,0.9917670553522111,0.9902111297948496,0.9943355819992566,0.9885452172893936,0.9927727522044657,0.9902837647941173,0.9882750093968881,0.9909344055963549,0.9887080512616444,0.9874342174916381,0.9893133306531549,0.9916825796739692,0.9966380787917801,0.9889863488831557,0.9923920578833126,0.9876401687700995,0.998724186750162,0.9871302867599069,0.9869035340879079,0.9954042393367759,0.9990620335760875,0.9999784784064459,0.9857860728791513,0.9860173841520136,0.9965073209461845,0.9883288559272427,0.9965191541282743,0.0002814604950204928,0.0041591488149448855,0.005219085543924252,0.0057113495124893,0.005812315243660434,0.00027847310833066806,0.006225901206035634,0.00027715907273935547,0.006110020845553562,0.010699733211904525,0.005790381696685545,0.010375785782963892,0.007606908995436624,0.005918336912594727,0.002937843896985628,0.0003105913026283575,0.006045506017197884,0.00503653556102621,0.006167726414849567,0.0003204896071218021,0.006301378384790672,0.006371201538011373,0.005059671472772951,0.0003279052586952354,0.0003305415574140229,0.006429044224764832,0.006424567998420531,0.00028476175089030455,0.004914342558514221,0.0003102393512635531
277,277.0,0.9854290293933741,1.0005905148227914,0.010058386565047086,0.000257301389146765,0.004123701861640514,0.0028490562111338756,0.99653141474581,0.9887679821034212,0.9898528808208207,0.9914289833569567,0.9898770199025153,0.9943464380886475,0.9882547784772016,0.9927861053253904,0.9899608224795273,0.9879471120813754,0.9906469055316839,0.988375573550326,0.9871208569219827,0.9889677577981614,0.9914812461731902,0.996654973733889,0.988635118745439,0.99210305895978,0.9872866516228205,0.9987495844394408,0.9867760816412703,0.9865518501743298,0.995120836303127,0.999097137754005,1.0000131641124477,0.9854290293933738,0.9856598821014713,0.996515367210783,0.9880464762236152,0.9965357480609875,0.0002616141531261817,0.003915461898342543,0.004880754441819264,0.005338642870960616,0.005431768189316594,0.00025850061567213106,0.005857738728639462,0.000257301389146765,0.0057028997664821945,0.010058386565047086,0.005393930030511561,0.009753901375480383,0.0071553731291483375,0.005532478349914723,0.002751968013282471,0.000287830039692933,0.0056517388564072185,0.004741669160568417,0.0057663374913501635,0.00029667183414350365,0.005891603293110989,0.005957089911171328,0.004762825545223108,0.0003033818842206514,0.00030576704137550396,0.0060111550688546605,0.006007012779365627,0.00026431263779878487,0.00462544372847565,0.00028749706056656083
278,278.0,0.9853047235996033,1.0005612919181792,0.009775947271507464,0.0002344457845259483,0.003946771390490359,0.0027478028468815034,0.996617440766582,0.9899237486084205,0.9909251419921736,0.9925417986610138,0.9910007720770281,0.9944215702052304,0.9896816988652231,0.992862775679286,0.9911084104592087,0.989844427340124,0.9917416411245326,0.9902360613394221,0.9887021872128243,0.9900931528006096,0.9923087011034705,0.996749708342346,0.9897671410251065,0.9933680226957018,0.9884284938778455,0.9988549292135506,0.987929256577567,0.9877102472651362,0.9963900073898175,0.9992101007827016,1.0001267774746787,0.9865958144341876,0.9868252172442409,0.9965971375060582,0.9892950603856965,0.9966298481528739,0.00023892196709828783,0.0037940699520542425,0.004635642186766096,0.005071179283217664,0.00515667513110652,0.00023561086618812565,0.005681642085331884,0.0002344457845259483,0.005409654326210662,0.009775947271507464,0.005104680174418491,0.009473210114645495,0.006943274719508777,0.005252169843681955,0.0026239137699561412,0.00026319971996766945,0.005364914937004757,0.004595528851675887,0.005472290977216108,0.0002715331278303607,0.0055896924896754446,0.005650510849425389,0.004619061272121849,0.0002776445479155808,0.0002798381103147923,0.005702985443711133,0.005698776653394818,0.00024130050764215692,0.004481955142175678,0.0002628716084214199
279,279.0,0.9851833796877392,1.000531719257074,0.009835337327370982,0.00021416901425077805,0.0038930852172795838,0.0027402845611130336,0.9968799476498121,0.9910331087825517,0.9921333676516505,0.9937979251558083,0.992267816539861,0.9946761231498309,0.9910453405943372,0.9931203440331196,0.9923966856392388,0.9916377313547176,0.9929758908898235,0.9919962495981419,0.9902083061828747,0.9913642044592004,0.993220787683112,0.9970092826185345,0.9910469912847552,0.9945798329330771,0.98971949934482,0.9991105024863475,0.9892359073727005,0.989024671454577,0.9976014263048266,0.9994625167699891,1.0003760615083974,0.987914499655457,0.9881438530727791,0.9968553904741047,0.9904962630962572,0.9968894725981573,0.0002190283078763885,0.003805162024861015,0.0045286234477860945,0.00495359482201112,0.005034217064386437,0.0002153237464586309,0.005704628958502532,0.00021416901425077805,0.005275394230026818,0.009835337327370982,0.004961572146634986,0.009523370508043172,0.00697511978283083,0.005126097486657356,0.002572817405260293,0.00024157914911020117,0.005234435888178089,0.004607379009712763,0.005337568353340987,0.00024946158059761163,0.0054503587297521396,0.005508288672057117,0.004634144473983311,0.00025506038564774273,0.00025706153314195273,0.005560240592684521,0.005555886955785401,0.00022102814215521188,0.004494358435405074,0.00024124834387801328
280,280.0,0.9850649413755646,1.000500962449197,0.009474633549235046,0.00019645233983672631,0.0036936939370234316,0.0026202921259491463,0.9970174111407253,0.9919187248454812,0.9930328254697264,0.9947359953576034,0.9932107051615148,0.9948058914472543,0.9921485713615389,0.9932525645181676,0.9933560282671369,0.993125999603796,0.9938900163501111,0.9934526478891349,0.9914374191449274,0.9922977052662684,0.9938885088962599,0.9971351286569057,0.9919870305317711,0.9955374395781496,0.9906653230546051,0.9992401879069498,0.9901877870116652,0.989979959625075,0.9985563941587985,0.9995897217880266,1.0005009624491967,0.9888713993278204,0.9891017324030359,0.9969891559918584,0.9914587601522382,0.9970151399798475,0.0002006785638788844,0.003650056927698087,0.004263245795253346,0.004663256011770486,0.004738044130593654,0.00019748067967479424,0.005480137094707945,0.00019645233983672631,0.004963674574059136,0.009474633549235046,0.004660454694735465,0.009167912138992247,0.006706112049602737,0.004822263931001651,0.0024268240906559074,0.00022134223797303952,0.004922078434015179,0.00441694525178382,0.0050177479399598655,0.00022857549315381868,0.005122559552155463,0.005176401150027411,0.004445163854893732,0.00023369324131788146,0.00023554238239212308,0.005224362303902396,0.005220377550632655,0.00020256861551350443,0.004311213728813713,0.0002210198024721927
281,281.0,0.9849493523808635,1.0004682587378981,0.008966783983024978,0.00019052323731303517,0.0035016012807093455,0.0024803460612572476,0.9968674226203753,0.9920107741816963,0.9930124816352764,0.9947235179995624,0.9931977108968407,0.9946628051658044,0.9922868577024845,0.9931122162446632,0.9933575348272214,0.99335103451949,0.9939029082184413,0.9936640381181663,0.9915982633997453,0.9922821852891982,0.9938849533492305,0.997009947824522,0.9919618911266977,0.9956511952918053,0.9906354896776668,0.9991226090262975,0.9901543555932799,0.9899454282875838,0.9986825150315807,0.9994803629998762,1.0003916806854976,0.9888326126258898,0.9890631350130479,0.9968463464175902,0.9915646573524295,0.9968898225715762,0.00019494623779893906,0.0034627748463103582,0.00404354955224697,0.004419920752340062,0.004490789372793923,0.00019175815783498327,0.005192880146070776,0.00019052323731303517,0.004698753367139949,0.008966783983024978,0.004403868665356253,0.008679298298254005,0.006353047724890657,0.0045725900330149455,0.002302859398774749,0.00021365603743593275,0.0046681908764539485,0.004188442957639225,0.0047592486958481315,0.00021979498570723276,0.004858751123233686,0.0049098343781207535,0.004212279060258419,0.00022390331464247547,0.00022565122290746774,0.004955365955268825,0.0049512328812926784,0.00019647791443475515,0.004087519092418015,0.00021334615245425622
282,282.0,0.9848365564214194,1.0004331319010382,0.009509241520104263,0.00019489476588741868,0.0037375269243551026,0.0026463815571957203,0.9965056886119268,0.9906238990569518,0.9915671786657416,0.9932251887814038,0.9916925039149864,0.9943135943358994,0.9906167059268302,0.9927644141746405,0.9918524616742778,0.9912179773541934,0.992496358610864,0.9915558436363253,0.9897668855219608,0.990754945579818,0.9927596610480656,0.9966568670701671,0.9904124864747499,0.9941421721928732,0.9890674850432384,0.9987728109032569,0.988563271223885,0.9883423906663589,0.9971828093728315,0.999133491409697,1.0000446363020519,0.987222248106262,0.9874549053479053,0.9964940194993793,0.9900627357567603,0.9965373899755298,0.00020186706803654853,0.0037044306753905897,0.0043410374412274485,0.00473676579316454,0.0048114837167863855,0.0001967726669569161,0.0055369340256848296,0.00019489476588741868,0.005015109497983768,0.009509241520104263,0.004671436528006949,0.009217057740027748,0.006767549163027096,0.004903279162465915,0.00246412570471931,0.00021810846440795063,0.005008116258528364,0.004474239966430827,0.0051054577277229495,0.00022210441259966772,0.005210990057350143,0.005263479951488292,0.004486732620813534,0.0002245450624171203,0.00022622967492400055,0.005315672496785602,0.005309938313472974,0.00020206625580451091,0.004368347138742088,0.00021779385969527014
283,283.0,0.9847264972150159,1.000395177350105,0.009876442952675079,0.00018940408309009896,0.0038936909921985408,0.0027625215407641466,0.9961255008760317,0.9888277205693357,0.9896880947897808,0.9912709794481251,0.9897314480219669,0.9939506810278691,0.9884360074377159,0.9924041751134371,0.9898823319119935,0.9884040393956054,0.9906494966234743,0.9887781603897886,0.9873655580240114,0.988761423827766,0.991317822571844,0.9962780081628944,0.9883925607500392,0.992174795705788,0.9870269422991514,0.9983982149110396,0.986499766690848,0.9862673038822497,0.9952276885741805,0.9987632037294704,0.9996737601576745,0.9851370527044534,0.9853713370396171,0.9961224012848418,0.9881157747926536,0.9961586494556756,0.00019812442389878946,0.0038701204700899695,0.004543784058076499,0.004952117774956154,0.005027691091619331,0.00019160114521725346,0.005773120397561417,0.00018940408309009896,0.005224807968079248,0.009876442952675079,0.004841337821836093,0.009582598957696234,0.007052732025314775,0.005126527043884659,0.0025631654882800653,0.00021178723818709826,0.005237316419401659,0.00467090962257264,0.005337833681781672,0.00021400914850039292,0.005445826798877887,0.005497435852484945,0.004673709456580892,0.00021525022442621538,0.0002168573752928725,0.005555425307559,0.005548747384669452,0.0001971633176370457,0.004563398893279668,0.00021148334242907597
284,284.0,0.9846191184794372,1.000353990496588,0.009294661624479054,0.0001725614473493089,0.003654478166689909,0.0025987973741226624,0.9959396541729449,0.9885580459230011,0.9892536088742234,0.9908155565858934,0.989271725722352,0.9937664204411975,0.9881235198300086,0.9922251871631667,0.9894204415240603,0.988027832883382,0.9902090056910194,0.9883995056325506,0.9870234243792421,0.9882846349673651,0.99099804913033,0.9960877092250848,0.9879015385712949,0.9918733758988234,0.9865265007637943,0.9982069409492632,0.9859906553164527,0.9857538148306956,0.9949333478722547,0.9985751578307689,0.9994848604216439,0.9846191184794371,0.9848542251785385,0.9959344860247935,0.987824383260186,0.9959683071334643,0.0001809790046435779,0.003644275139263184,0.0042620899374415785,0.004643100746886259,0.004713118251560759,0.00017461906086460377,0.0054355114863528535,0.0001725614473493089,0.0048942663778526645,0.009294661624479054,0.004528524024661581,0.009018388056364885,0.006639743417602366,0.004806041032193303,0.00240049878322067,0.00019301160371379804,0.0049096200634171265,0.004398642651375799,0.005003450672245964,0.00019492718132782823,0.0051040201569348,0.005151445374578059,0.004400340230675883,0.00019599226530298764,0.00019746369594347574,0.005206915246829051,0.005200596619248578,0.00017980535697613228,0.004297001781384449,0.0001927337100066624
285,285.0,0.9845141363269134,1.0003091667519748,0.009004679631913625,0.00016245932984448183,0.003506412783838994,0.002505145608348547,0.9959728856030968,0.9896594403261774,0.9902028518213173,0.991805370499181,0.9902625355639175,0.9937936369127635,0.9894704168247611,0.9922539251727035,0.9904145132104125,0.9897853907301982,0.9911318482711238,0.9901243312082333,0.9885071746067344,0.9892818590204273,0.991749826155536,0.9961325984433965,0.9889042781497162,0.993092364004538,0.987533638767467,0.9982596468447346,0.987006284900051,0.9867746483427571,0.9961692686555907,0.9986369787186453,0.9995473810185092,0.9856400437058446,0.9858746114420621,0.9959677529469403,0.9890185629322028,0.9960130865730414,0.00017032885098198038,0.003516020608710334,0.004071843405923565,0.004433779519233315,0.0045020410151953615,0.0001641175222491877,0.005252853897874961,0.00016245932984448183,0.004676533756789999,0.009004679631913625,0.004326323592526222,0.008730203387069004,0.006418388719988499,0.004586067763380045,0.0023004323048431354,0.00018145611491553838,0.0046823572354544735,0.004240318877362984,0.004771492505240259,0.00018340842168532382,0.004868362088097253,0.004914403865258978,0.004243604875391829,0.00018457484866938828,0.00018576978291525266,0.004966699501687249,0.004960696801065521,0.00016907851797156288,0.00414289726689294,0.00018118950603757843
286,286.0,0.9844103564474662,1.0002603015277531,0.009003407317922882,0.00015737748894051413,0.003471368802599272,0.002492725202174278,0.9962551588623623,0.9908587105375833,0.9913668723948774,0.9930176030340615,0.9914808727569717,0.9940778954027079,0.9909155255399046,0.9925403573414233,0.9916444420695796,0.9916262334749173,0.9922970606624647,0.991934662597416,0.990085049800413,0.9905156283459702,0.9927021756627449,0.9964402927341687,0.9901555755759291,0.9944217067360327,0.9888003796432743,0.9985810810301048,0.9882884182676268,0.9880671921335948,0.9975136443609148,0.9989655197931784,0.9998755563079508,0.9869351864978527,0.9871688570857284,0.9962541802708422,0.9903154637415146,0.9963197389403851,0.00016501189402401108,0.0034965230817320496,0.004020249596703196,0.004375496294074636,0.00444325137026348,0.00015855209737144975,0.005235281531266131,0.00015737748894051413,0.004615166904948872,0.009003407317922882,0.004266172618295518,0.008720827267984649,0.00640037940517014,0.004517756318732636,0.0022739483731181015,0.000174779245285292,0.004609618649687022,0.004210104765974441,0.004696222057033596,0.0001767558676170658,0.004791717575847871,0.004837507323608648,0.004213172308216002,0.00017777195542278073,0.0001785886992544299,0.004887240076370386,0.0048818898551485765,0.0001634945931337175,0.004118278953532799,0.00017452059129723866
287,287.0,0.9843063569255639,1.0002069902354127,0.00865092557990308,0.00014694895129959852,0.003304501192548533,0.002384486901194155,0.9964592921823883,0.9918567344629704,0.9923132549707291,0.9940025985583549,0.9924722591873686,0.994277673997822,0.9921329884149284,0.9927400492823826,0.9926507606231494,0.9932161804171069,0.9932553624466862,0.9934933428883294,0.9914253038390003,0.9915162774705851,0.9934750275052889,0.9966599738600226,0.9911602906939746,0.9955243410321909,0.9898124194751223,0.9988075452220769,0.9893082970450403,0.9890936797205093,0.9986277670252743,0.9991975798447973,1.0001068185859263,0.9879597041221829,0.9881940584944005,0.99645824941413,0.9913941058046916,0.9965386737545405,0.00015421099206012874,0.0033417840048081044,0.0038146950927071526,0.004151887070280895,0.004215745205229249,0.00014791607159969568,0.00501418741105668,0.00014694895129959852,0.004379657706988379,0.00865092557990308,0.004046905112818996,0.008373026039959298,0.006134506067218678,0.004280622759337879,0.0021577101419526633,0.00016241149968502616,0.004365590961846529,0.004020355460449259,0.004446360333759305,0.00016428440413046694,0.004535823015831108,0.004578972692404275,0.004023865292722096,0.0001650716702134683,0.00016569436704114783,0.004624616961501497,0.004620018038594602,0.0001525775750041654,0.003936494752190059,0.00016217054386253728
288,288.0,0.984200715845675,1.0001488282864408,0.008184057472171416,0.00014490605142056113,0.0031302483451807164,0.00225480669519879,0.9964665757873011,0.9918849556327263,0.9922780682201855,0.9939724958219021,0.9924403718774355,0.9942930695361895,0.9921844189553649,0.9927550002155117,0.9926260294143048,0.9933224691466249,0.9932329828938409,0.9935875679513545,0.9914890022303244,0.9914788220596403,0.9934852889882292,0.9966860501109608,0.9911196079638461,0.9955580537568791,0.9897704410608757,0.9988431208500141,0.9892633019369707,0.9890500307929505,0.9986711464426382,0.9992401767208297,1.0001488282864408,0.9879097539933734,0.9881452068478063,0.996472255616755,0.9914291592074403,0.9965638367338362,0.00015261039084655406,0.003171531142652807,0.003610548228313689,0.003927542884159094,0.003986895210257721,0.0001459997546002275,0.004752728455363974,0.00014490605142056113,0.004135293851519579,0.008184057472171416,0.003812554213341979,0.007923277841008918,0.0058108115113458874,0.004050658540652455,0.0020486937556423107,0.00015879711932692528,0.004132732836018081,0.0038130220358870656,0.004210241930160699,0.00016002785005752684,0.00429676093174848,0.004338720489452263,0.003814485995476968,0.00016035793989555605,0.00016095890521371795,0.004381837368710463,0.004377147075798389,0.00015034267066937388,0.0037353629802441284,0.00015854492346468866
289,289.0,0.9840920112922675,1.0000862852600183,0.008670100089042598,0.0001624792984793363,0.003344088022016992,0.0023967172320581783,0.9961553229181384,0.990472271332693,0.9907906483247013,0.9924283308439653,0.9908862108281421,0.9940028784884788,0.9904696177748977,0.992469249552691,0.9910577947233198,0.991104421265396,0.9917506634171058,0.9913969445343493,0.9895963764772339,0.9899059340172583,0.9923465556846258,0.9963806035533693,0.9895341057224915,0.994016350827191,0.9881726242902162,0.998551894006391,0.9876508997126051,0.9874299003747932,0.9971367203577584,0.9989556139188386,0.9998642893036006,0.9862844084108315,0.9865207385564254,0.9961719357786933,0.9898975146782258,0.9962586151039617,0.00017263184340822322,0.0034018539731572035,0.003862035345062605,0.004194517771535374,0.004253182737673669,0.00016393618047434724,0.0050742764910355845,0.0001624792984793363,0.0043882884505261725,0.008670100089042598,0.004014116433864508,0.008405791431914672,0.006190767582465945,0.004332996281628202,0.0022081481634601973,0.00017665999776082661,0.004427371619950823,0.004083985289246816,0.004513437792446956,0.0001768452563468023,0.004610354779635221,0.004657824346905513,0.00407563491490716,0.00017630140346032666,0.00017693948574919614,0.004704491204408293,0.004698642393620583,0.000168807652946804,0.004003853130468585,0.00017636931892718125
290,290.0,0.9839788213498104,1.0000233274060915,0.0090271465180488,0.00017659337812298462,0.0035145964927843,0.00250588938190193,0.9957321425341173,0.9886719589103231,0.9889290461176101,0.9904959249372898,0.9889439747489516,0.9936075832319575,0.9882832034341004,0.9920792925425661,0.9891002002677175,0.9882683122797126,0.9899037716658634,0.9886007634768077,0.9871826918715491,0.9879407047630991,0.9909026225986324,0.9959668474745011,0.9875505165152497,0.9920471743888559,0.9861737877297239,0.9981489849869809,0.9856363360146597,0.9854055508627318,0.9951806764770833,0.9985667971694698,0.9994778993277087,0.9842577544217596,0.984494593525035,0.995761644958002,0.9879459715274607,0.9958447057681378,0.0001888160174001179,0.003572070597383419,0.004069709512827992,0.004416960109687783,0.004475185282560403,0.00017858251394668823,0.0053118095605166685,0.00017659337812298462,0.004600983588288302,0.0090271465180488,0.004185851941843457,0.0087613685283317,0.006472383610172466,0.004570639832787062,0.002336317478055828,0.00019203481767675093,0.0046761404545422255,0.0042870578991452656,0.004769558116239141,0.00019159588502496374,0.004874647668616593,0.004926463406553661,0.004270399125510539,0.00019027768356980193,0.000190984040576759,0.00497631402432752,0.004969605330585277,0.000184185486326509,0.004202470584611922,0.00019174179024839154
291,291.0,0.9838597241027722,0.9999647951422991,0.008494576344325768,0.00017017727428827217,0.003310995240006882,0.0023575444481707198,0.9955623727638393,0.9884651042593587,0.988587411939674,0.9901432163265843,0.9885886983067124,0.9934498239644086,0.988053387279355,0.9919280337334256,0.9887468893798379,0.9880055935534218,0.9895719501438244,0.9883342654146521,0.9869326880112409,0.9875725861893782,0.9906521785453887,0.995806531442442,0.9871760678071392,0.9918173971477148,0.9857919890395774,0.997995010600138,0.9852451052491006,0.9850086354715496,0.9949561967762903,0.9984187194115244,0.9993311501900018,0.9838597241027722,0.9840963226360996,0.9955953616344875,0.9877253535287933,0.9956833946321216,0.00018214732037813677,0.0033667806738781705,0.0038304527314938688,0.004157467068965727,0.004211555368918251,0.00017240693702948973,0.005003611875688602,0.00017017727428827217,0.004326473941071392,0.008494576344325768,0.003931303608295014,0.008245147562063043,0.006095231455399194,0.004304167450994114,0.0022012988496153915,0.00018504884886398745,0.004405021192288221,0.004043063443226181,0.004493517537192022,0.00018448499351335305,0.004593113095312321,0.004642383964646136,0.004028732053824328,0.00018286490634384405,0.00018356686900014544,0.004689246408802399,0.004682799970523418,0.00017782530255416827,0.003960608931205303,0.00018478122050620533
292,292.0,0.9837339926801598,0.99991552888628,0.008250126893432326,0.00016022099359007947,0.003179085048361671,0.0022765337672324528,0.995697151926089,0.9895699912412684,0.9896016273661801,0.9911958345765783,0.9896460966740933,0.9935722032386515,0.9894113398400648,0.9920496894600381,0.9898129915438378,0.989799379562725,0.9905649389794476,0.9900953143451589,0.988437172707245,0.98863563228833,0.9914551739810938,0.9959457223498326,0.9882437829496763,0.9930245881759576,0.9868667714340417,0.9981394579659028,0.986325521785938,0.986089684416606,0.9961666051290855,0.9985645331195246,0.9994778181506547,0.9849478795593244,0.9851833564370355,0.99572447556513,0.9889197199198935,0.9958227541611488,0.000170870708025536,0.003275191398057497,0.003644518924837426,0.003955677742008874,0.004005817718929196,0.00016214451455463916,0.004865502004508719,0.00016022099359007947,0.004112889080089504,0.008250126893432326,0.0037322272962369346,0.008003162088973167,0.005921189962989394,0.004092644997162167,0.0021113227078673118,0.00017466883600828251,0.004187599484935864,0.003939680323560043,0.004271142433314144,0.00017487315509657713,0.004365453670728282,0.004412995488807304,0.003935871989330558,0.00017384924708090666,0.00017446785681147784,0.004455541347174973,0.004449483841634264,0.0001671404510811644,0.0038518997107374817,0.00017437658328607085
293,293.0,0.9836036803891378,0.9998803690556726,0.008360779031603158,0.00015751941038669843,0.0031857503445912125,0.002294024553120978,0.9958511729176972,0.9906947729989004,0.9907823506114523,0.9924307132970622,0.9908837110703625,0.9937236079235785,0.9907792454501229,0.9922023414902319,0.9910609147833475,0.9915662869981369,0.991748507859969,0.9918326601713496,0.9899420097733802,0.9898936144586166,0.9923455126981228,0.9961248814747407,0.989517383711478,0.9942643470167214,0.9881559004545102,0.9983321461759744,0.9876274193830163,0.987396154871138,0.9974147901941465,0.9987640986528332,0.9996775093705504,0.9862648374598758,0.9864984202295357,0.9958820748970256,0.9901432746733132,0.9960016871367766,0.0001671109464352359,0.0033286821679072566,0.0036157109745761583,0.003924103677111006,0.00397284762560091,0.00015906154606361956,0.004940229090949585,0.00015751941038669843,0.0040773725103818515,0.008360779031603158,0.0036959212813075584,0.008104570136078515,0.006003985192841195,0.004058279317779254,0.0021229856764537437,0.00017315514344279023,0.004150586043180513,0.004012560373472061,0.004232911482723519,0.00017481725552125624,0.00432559539711578,0.004374022154436701,0.004020451889464642,0.00017495833533646513,0.00017545453732716677,0.004412567444292533,0.00440696072477435,0.0001639949656597258,0.0039125350898511135,0.00017278091566205083
294,294.0,0.9834715355814089,0.9998641560681154,0.008095772765963558,0.0001504588264054295,0.0030602739742049876,0.002211966228482013,0.9959955166492199,0.9916269442705367,0.9916295154034456,0.9933168422032819,0.9917742268119251,0.9938701189303046,0.991926985424447,0.9923518267708186,0.9919626722160423,0.9930782282793215,0.9925972216649748,0.9933143420581911,0.9912108175607357,0.9907893226392595,0.993037235984985,0.9962863595938686,0.9904245782879264,0.9952917611332245,0.9890719171592821,0.9985087477388572,0.9885521428313699,0.9883242078390672,0.9984550807277602,0.9989493674989682,0.9998641560681154,0.9872007160751652,0.9874322535303764,0.996029315209878,0.9911518596351929,0.99616204932617,0.00015916142260858423,0.003220972750752601,0.003451798361026944,0.003746445952486001,0.0037926615497313634,0.000151805336492947,0.004781448251535925,0.0001504588264054295,0.0038930158335702433,0.008095772765963558,0.003527878262382047,0.007842434529442006,0.0058092620469368415,0.0038733635572880012,0.002043714564602373,0.000166457012982556,0.003959273231386005,0.0038867280680832655,0.004037072757729992,0.0001689425514134938,0.00412440046622924,0.004171231210727675,0.0039007221147142803,0.00016983890030814142,0.00017021478630453718,0.0042052137295116015,0.00420033485006474,0.00015654120557700478,0.0037850226886780997,0.00016603164121410769
295,295.0,0.9833403066086761,0.9998699687549855,0.007704210572469381,0.00014240699919479717,0.0029145331234768767,0.0021063448611903044,0.9959297803223507,0.991766876720026,0.9915078658629057,0.9931939221437144,0.9916465767477235,0.9938111263840759,0.9921018487335648,0.9922967207603207,0.9918355450689473,0.9933136714267471,0.99246438823588,0.993540337755211,0.9913993986779812,0.9906499963438736,0.9930210503458005,0.9962228711458564,0.9902799467941527,0.9954511498232937,0.9889219894015998,0.9984564795148525,0.9883942816067737,0.9881632693604651,0.9986282677870948,0.9989065963084948,0.9998218325982051,0.9870349693921865,0.9872676158060953,0.9959648951207475,0.9913032012169792,0.9960978065156603,0.0001513941050116193,0.003067182439451835,0.003291645943859096,0.00357132153028115,0.003615499229863309,0.0001438145698716922,0.004551916862130596,0.00014240699919479717,0.0037096325861502035,0.007704210572469381,0.0033593011315544187,0.007465039804907864,0.005531224655458935,0.003692994813576322,0.0019480949329303908,0.00015785618131589272,0.0037737722047781735,0.0036989660852452585,0.0038471527122252032,0.0001596199131840477,0.00392974437870777,0.0039740072040834705,0.0037103552803997653,0.00016028169078198217,0.00016060946136852808,0.004006085438888811,0.00400144542650905,0.0001485443122538757,0.0036044211714421877,0.0001574520664106738
296,296.0,0.9832127418226424,0.9998938396026095,0.008306687522830215,0.0001530308346729981,0.003156060561836367,0.0022774004582628874,0.9956748211667606,0.9903675302246515,0.9899822047914972,0.9916116948861956,0.9900519747782089,0.9935745362302207,0.9904094017003716,0.9920660949014174,0.9902252828258048,0.9911254879517299,0.9909364701705747,0.991379099237406,0.9895324322200826,0.9890337286030333,0.991886577572151,0.995965811973684,0.9886501404798946,0.9939254050736228,0.9872783650351591,0.998214758487414,0.986732557261291,0.9864936351788378,0.9971124988314808,0.9986726567602308,0.9995881765227389,0.9853586883169793,0.9855921023912242,0.9957165277509284,0.9897932075683852,0.995840384519442,0.0001659492926979703,0.0033195677159930125,0.003582695262053508,0.0038816896980445287,0.003929260484535303,0.00015504093813540528,0.004918677238524878,0.0001530308346729981,0.004024308525817047,0.008306687522830215,0.003634449469373477,0.008057377797715905,0.005978996675732368,0.004015966574132049,0.002116956707882618,0.00016988010995255145,0.004101466628606272,0.0039957563526258864,0.0041786000687616094,0.00016924865802795324,0.004265417308601324,0.004312005630104742,0.003996128372796203,0.0001680405730387064,0.0001681636785549034,0.004344930421686001,0.004340011976011839,0.0001612742283192133,0.0039006959420803144,0.0001695421677821956
297,297.0,0.9830915895750107,0.9999300395110535,0.008710060848806557,0.00016547195106397482,0.0033301022975314493,0.002393745372797373,0.9954005247365473,0.9884977906006474,0.9881326835835632,0.9896936884202749,0.9881253682054473,0.9933273091648649,0.9881534118470264,0.9918246602820683,0.9882882259684638,0.9882254750360727,0.9891164322785128,0.988514007490083,0.9870507520249132,0.9870847033006618,0.9904652827479912,0.9956961770167277,0.9866935872968644,0.9918849820702482,0.9853084505936198,0.9979655938787294,0.9847464934548111,0.9845013007477189,0.9950759514719465,0.9984319517352713,0.9993480035477702,0.9833592408732298,0.9835925079191494,0.9954560466402748,0.9877683289748767,0.9955707487052702,0.00018251215716048476,0.0034935957654478275,0.003797669835149637,0.004110543226001846,0.004160248293712946,0.000168304880998606,0.005167888104305073,0.00016547195106397482,0.004254670824660796,0.008710060848806557,0.003834440893979436,0.008454775389326067,0.006283082295410359,0.004255218965214533,0.002243889377949519,0.00018402418122095098,0.0043447260126787055,0.004201261180850064,0.004425267427201983,0.00018137218534917395,0.004515781001956135,0.004564958796269687,0.004192594431482324,0.00017826302771193283,0.0001780823454624122,0.004597357984620464,0.004592493231904339,0.0001762666709574359,0.004104451171962015,0.0001837964671282227
298,298.0,0.9829795982174844,0.9999728393803816,0.008199116530061721,0.0001578207624926368,0.003135276138648269,0.002252398457224632,0.9953270505810101,0.9882136509417929,0.9877892438337448,0.9893389609173783,0.9877699390838748,0.9932614084887659,0.9878312093627958,0.9917621903586838,0.9879378068603809,0.9878601593169056,0.9887813610722226,0.9881465478202669,0.9867061624539001,0.9867174394734385,0.9902100010082865,0.9956190327227931,0.9863264685941169,0.9915595886038155,0.9849365523943903,0.9978925245103456,0.9843703213030356,0.9841251089395354,0.9947564681724488,0.9983566110183639,0.9992723799484714,0.9829795982174844,0.9832128973579326,0.9953831342117169,0.9874607196754387,0.9954933844271646,0.00017504444410493394,0.0032892414322007596,0.0035756550834886215,0.003869193004606883,0.003915798033983952,0.0001608425302999702,0.0048646418377270104,0.0001578207624926368,0.004002890702427519,0.008199116530061721,0.003604242253834377,0.007958985408064305,0.005915360572139165,0.00400598952856779,0.0021135071035852664,0.00017564520027659432,0.0040897645227574485,0.003954880707742496,0.004165706544180514,0.00017264522857831388,0.004250971298156362,0.004297177501825877,0.003946119483857715,0.00016925624861757933,0.00016899678794791366,0.004327765168501173,0.004323223163859415,0.00016885669512934972,0.003863448837311494,0.0001754975431209537
299,299.0,0.9828786991093794,1.0000165101106602,0.0079780282345008,0.0001449567378173541,0.0030250767615373096,0.0021860715262820426,0.9954980961716317,0.9892685146467559,0.9888172141604571,0.9904115139424248,0.9888514768346229,0.9934343444392122,0.9891362815055856,0.9919371637275974,0.9890344863840528,0.9895933093083916,0.9898108062889076,0.9898465755818487,0.9881536856932095,0.9878059298899159,0.9910144119267917,0.9958001474750192,0.9874303064996447,0.9927213251204333,0.9860514104970598,0.9980872724430698,0.9854977529722019,0.9852586080547316,0.9959267023327436,0.9985571479935756,0.9994730480880282,0.9841208605717267,0.9843527115286443,0.9955548043004345,0.9886042940351775,0.9956737015927689,0.00016060480354209005,0.0031919413926186717,0.0034350070016418766,0.0037184675285691082,0.0037617944146602048,0.00014763122290030714,0.004726518097071701,0.0001449567378173541,0.0038445927177482883,0.0079780282345008,0.0034585744880608073,0.00773987160917701,0.005748552731636183,0.0038480978587776085,0.0020311464141139057,0.0001620236400825216,0.003927841717642036,0.0038385167805734905,0.0040010042662052625,0.00015991958256087095,0.0040814773787595186,0.004123950981620832,0.00383438590181467,0.00015719796913562698,0.00015699862400520384,0.004155596733042985,0.004150772137610619,0.00015507254638023988,0.003749879480589107,0.00016187985326035446
300,300.0,0.9827875556404663,1.0000553226019542,0.008058159503922638,0.00013675785917254324,0.0030279730064668954,0.002202296053697057,0.9958198216013869,0.9903219385272646,0.9899282969192994,0.9915723389376727,0.990020174013181,0.9937581230159095,0.9904176116385527,0.9922603833634909,0.9902173830387095,0.9912555433314995,0.990929323016965,0.9914793074781993,0.9895638255335196,0.9889881156649936,0.9919031088436984,0.9961390189543652,0.9886309624746124,0.9938821027376363,0.9872680580237997,0.9984352480698695,0.9867321327646987,0.9865013517747119,0.9970957511500178,0.9989122480901139,0.9998284133746096,0.9853722903001603,0.9856026405121778,0.995879026802553,0.9897480912309984,0.9960110959461277,0.00015082245964074994,0.003215784525083438,0.0034184562056921858,0.0037036056382927307,0.0037449833855349134,0.00013900122692313838,0.004768144012663838,0.00013675785917254324,0.00382669551884715,0.008058159503922638,0.0034393587876621564,0.0078118452522805484,0.005799671812619073,0.0038307412639057245,0.0020262940594794636,0.0001538909837772145,0.003910783854218809,0.003870191878767996,0.003984563586930519,0.0001533647318519517,0.0040638139932898535,0.004104313399138828,0.003873541046198523,0.0001517000631950265,0.00015161259370250407,0.004139146456954457,0.004133505278258236,0.00014602055350989099,0.0037787145699926684,0.0001537056925000199
301,301.0,0.9827040142081284,1.0000835477543282,0.007800434145308633,0.00012721582309163212,0.002899288859615082,0.0021226766031448114,0.9960064544283848,0.9912131877654816,0.9906883354763749,0.9923622247988392,0.9908151602823979,0.9939432496803228,0.9915042607949917,0.9924441148486194,0.9910194850657986,0.9926792232749518,0.9916707074344538,0.9928746347690675,0.9907614954968123,0.9897851135655136,0.9925541935309342,0.9963325372555357,0.9894382443073781,0.9948659370356359,0.9880822342536171,0.9986505054948126,0.9875559503178234,0.9873256434199648,0.9980912495935489,0.9991417855138143,1.0000623513910234,0.9862098401333286,0.986438394723653,0.9960659644792491,0.9907102816396235,0.996203806277868,0.00013977756235907107,0.003105208991370226,0.0032471107124051393,0.0035197191194532803,0.0035582916058148457,0.00012911359634683358,0.004609518029086505,0.00012721582309163212,0.0036361766422668244,0.007800434145308633,0.0032656093279043743,0.007557317492024105,0.005607082702247441,0.003638209370237465,0.0019353878587733526,0.0001435138336394801,0.003714594934292135,0.0037396189313620436,0.0037847345438343665,0.00014392198618238113,0.0038593785260011026,0.0038970470629903233,0.003749175901644588,0.00014298810636972204,0.00014298559333164105,0.003931455672068508,0.003925674832300264,0.00013556238337568175,0.003648542385977457,0.0001432981163930387
302,302.0,0.9826259212097495,1.000095456467848,0.007432477343713413,0.00011945606690564422,0.002772988350073019,0.0020273883065048417,0.9960193895016805,0.9914370519038379,0.9906850870902009,0.9923555540118956,0.9908079571396277,0.9939587149122097,0.9917948493838095,0.9924632609868651,0.9910085714029805,0.993093349478608,0.9916339582499419,0.9932736291396544,0.9910869045236455,0.9897668910559293,0.9926247195294308,0.9963364119624442,0.9894226001391071,0.9951076647378656,0.9880638897161839,0.9986717816488465,0.987537155049102,0.9873025316760604,0.9983426872528763,0.9991724054766805,1.000095456467848,0.9861931466815308,0.9864215027866478,0.9960758731112773,0.9909512931223943,0.9962076139499714,0.00013196458425693215,0.002961891113277616,0.0031171009260592807,0.0033770961019224492,0.0034151680338341634,0.00012146348491214372,0.004394087310720007,0.00011945606690564422,0.0034894321844048393,0.007432477343713413,0.0031346857807913664,0.007202633265915574,0.005344954726297425,0.0034931876021196367,0.001849130099983612,0.00013528722655157619,0.0035657632342697833,0.0035651283091994042,0.003632816473523408,0.00013484119475037042,0.003705205583138811,0.003741427708238787,0.0035724060054905167,0.0001336103868975365,0.00013359264366797878,0.0037743506131492216,0.0037689101367355173,0.00012783461474656085,0.003478625642397297,0.00013512210431967822
303,303.0,0.9825511230427127,1.0000874489706364,0.00806641510996031,0.00012092587644322618,0.0030373267602409174,0.0022162482302322327,0.9958408767678796,0.990340727027035,0.9895477246081721,0.9911647056365139,0.9896172049644575,0.9937803438481615,0.9904892795283486,0.9922872586479747,0.9898186325959791,0.9914612833363883,0.9905165873293035,0.9916582207834798,0.9896607378830059,0.9885420798144906,0.991739351506928,0.9961186901054637,0.9881843460692966,0.9939058815112183,0.9868110926612532,0.9984518926838208,0.9862705152770888,0.9860286604850652,0.9971511701158859,0.9989541729620877,0.9998781569381922,0.9849120211159411,0.9851411540576362,0.9958871433775172,0.9897631361600394,0.9959900673749333,0.00013582165016888932,0.0032370790478865887,0.0034478596722906573,0.0037295675464645156,0.003772681642260992,0.00012349478432990466,0.004786378880747818,0.00012092587644322618,0.0038495321368259535,0.00806641510996031,0.003454434688485406,0.007828074351153654,0.0058194997843686695,0.0038619971503379086,0.0020246943050353113,0.00013844550197093965,0.003936109923315622,0.003887395533508314,0.004007947744555893,0.00013557429105967098,0.004088025829241385,0.004126880471845161,0.0038864801610989986,0.00013331354845906275,0.00013323581527624332,0.004162518009320405,0.004157321154978732,0.00013079914106658947,0.003798955761853583,0.00013834329291709789
304,304.0,0.9824774661044021,1.0000644428030463,0.008547528792871373,0.00012030523521817138,0.0032308443445288565,0.002358207339856505,0.9956232086730873,0.9886889005612732,0.987894636368901,0.9894439079913732,0.9878940246969821,0.9935787005936881,0.9884986356504694,0.9920898568859552,0.9880948767526115,0.9889082037772112,0.9889100591110698,0.9891371015358519,0.9874688342983585,0.9867890821658345,0.9904798466888888,0.9958856001407728,0.9864107036099402,0.9921155036297854,0.9850190043143896,0.9982245199046452,0.9844601589682285,0.9842080201853297,0.995378275900944,0.9987398070421573,0.9996657356030353,0.9830854551206624,0.9833148249500879,0.9956714002613823,0.9879765130526609,0.995757219199574,0.0001369729302803132,0.0034562635595217876,0.0036820899614008894,0.003978769134856039,0.004024102008403532,0.00012326340710526546,0.005093871656555267,0.00012030523521817138,0.004099818280612212,0.008547528792871373,0.003673987350906221,0.008304435884386441,0.006187814620121232,0.004121866172328228,0.0021549695223319993,0.0001390970003795349,0.004194694280418604,0.0041474778814849875,0.004269418541731949,0.00013448579132790609,0.004353810851300182,0.0043934475980247955,0.004140992128959242,0.0001317022965484098,0.00013159408266280535,0.004431064892971418,0.0044262926421974646,0.0001312667185742872,0.0040548975281151116,0.00013902958427002978
305,305.0,0.9824027967922014,1.0000334848334884,0.00805995422752895,0.00011243770261192313,0.003047567386392052,0.002224621303630923,0.9955456368992118,0.9881660806548336,0.987280485727806,0.9888127573570598,0.9872614071224373,0.993513804926113,0.9878866923221593,0.9920259822326928,0.9874671161200396,0.9881655021992389,0.9883156349218059,0.9883962942774885,0.9868068501253233,0.9861373030115349,0.9900434752747415,0.9958035185785087,0.9857534356488034,0.9915468449474573,0.9843514436297895,0.9981536130002671,0.9837855164788717,0.9835290875669804,0.9948261937068955,0.9986805976558597,0.9996075952408026,0.9824027967922013,0.9826329863860013,0.995600304967572,0.987412764461956,0.9956757513967388,0.0001280512735048653,0.0032611817059291577,0.0034735465546031383,0.0037531807333333555,0.003796041426443727,0.00011521295681487692,0.004805371356099891,0.00011243770261192313,0.0038663457527349718,0.00805995422752895,0.0034637391084383165,0.007831029488501883,0.005836835592455723,0.00388882157082009,0.002033062407772448,0.0001302144459592954,0.003957156959320902,0.003915760423388266,0.004027839459095837,0.00012600116007511282,0.004107654771979407,0.0041447632244939235,0.003909669263700091,0.0001235737154282393,0.00012347978190986028,0.004180845731224272,0.004176335708443672,0.00012274336304611775,0.0038260258319092705,0.00013014589419400505
306,306.0,0.9823254022209522,1.0000016219303736,0.007780785518643347,0.00011407358847448646,0.002932049219121016,0.0021402547096232485,0.9955951615783316,0.9888909282016993,0.9878818617542344,0.989439393873358,0.9878882654145277,0.9935528373217727,0.9887877845369981,0.992064141869754,0.9880945615947379,0.9893782004132883,0.9888840830750075,0.9895838784631275,0.9878099052545175,0.9867632609640204,0.9905259486074077,0.9958437925102592,0.9863846188604443,0.9923380895423389,0.9849863050421236,0.9982045363454866,0.9844288507575106,0.9841771676603471,0.9956266344977659,0.9987366904210089,0.9996638886996294,0.9830532118257247,0.9832825659024458,0.99564423047172,0.9882007600454995,0.9957161292185317,0.00012762430934494,0.0031337864585479643,0.003328739622564237,0.0035991595745849037,0.003641225750249039,0.00011645348733347217,0.004626420513086287,0.00011407358847448646,0.0037112265935877915,0.007780785518643347,0.0033229142826231585,0.00755407138014777,0.005622365503955764,0.0037283072603732322,0.001958329497644859,0.00013102112160793668,0.003797389718048751,0.003764871046336653,0.0038667551415263036,0.00012857766951321765,0.003945135253696819,0.003981849773074372,0.0037638110222648668,0.00012715412946207963,0.0001270927095286693,0.004017846440040672,0.00401308911707293,0.00012307474742468907,0.003677497145909667,0.00013082819696159234
307,307.0,0.9822453323753318,0.9999759009621123,0.007780239753283561,0.0001222151133308926,0.002914537432391906,0.0021283925177151748,0.9957717592958415,0.9898067481736925,0.9887916009669658,0.9903856242979923,0.9888369339026986,0.9937168021050267,0.9899093235682142,0.9922279888504454,0.989046017634303,0.9908516708098594,0.9897645928827841,0.9910302557262027,0.9890507379789959,0.9877254713300531,0.9912326121030325,0.9960130911633003,0.9873599806450455,0.9933282583305701,0.9859728572384656,0.9983651164924502,0.9854324621163774,0.9851886872586811,0.9966217593644678,0.9988924709487934,0.9998185663233425,0.9840722237721544,0.9843000966843902,0.995813400638508,0.9891911480604056,0.9958853316724217,0.00013418786614030314,0.003123826204496814,0.003283921807323003,0.0035528223523845653,0.003595133410960757,0.00012437675580598715,0.004617190072945457,0.0001222151133308926,0.003665967089055602,0.007780239753283561,0.0032777726565302017,0.0075468157761719315,0.00561182328657419,0.003678488473605253,0.0019531019787459838,0.0001392453974508001,0.003750471592365751,0.003756838220569897,0.003820607255489336,0.00013952959271120092,0.0039002916353506633,0.003936881440371366,0.0037626971201433217,0.00013990843522530363,0.00014015242645631625,0.003975881785037746,0.0039705227971270005,0.00013035061438225587,0.0036659800722915296,0.0001388819894301936
308,308.0,0.9821630779574761,0.999963368797115,0.007523279501412894,0.00011966800373537756,0.0027852467305351475,0.002044893280772427,0.9959110400768022,0.9905692758595797,0.9895465865967247,0.9911691234510146,0.9896252172006672,0.9938481161832352,0.9908494915991961,0.9923582900732675,0.9898356288133382,0.9921070908848427,0.9904905099844443,0.9922587871791887,0.9900960853217848,0.9885253894928495,0.9918178010029869,0.9961488142130035,0.9881745678886789,0.9941430474891917,0.9867958445789253,0.9984985002031841,0.9862701537090381,0.9860337537427508,0.997430449410795,0.9990224713039123,0.9999489433349005,0.9849210521348023,0.9851488259058783,0.9959479534483797,0.9900115478673288,0.996021613640303,0.0001304371109763749,0.003011410168706018,0.0031071251744242833,0.003361699744306534,0.0034019597940580966,0.00012161527922525503,0.0044558008180993905,0.00011966800373537756,0.0034690094222222744,0.007523279501412894,0.0030959768176710475,0.007291994162981536,0.005416548454537967,0.0034781472244770385,0.0018666118921287606,0.00013564919561542517,0.0035477614631241744,0.003623617686454607,0.0036141892557787153,0.00013796564234351392,0.003690296831340201,0.003724039425897103,0.0036346724759533707,0.00013972142739462283,0.00014032478072904605,0.003763955844407238,0.0037584788264906654,0.0001269903974578198,0.0035332201911101326,0.00013523490299494932
309,309.0,0.9820791296695204,0.9999710723037929,0.007046930157544794,0.00011106495234501206,0.002610832881493893,0.0019167350486535115,0.9959434236921282,0.9909685624443172,0.9898230847554355,0.9914556765431345,0.989912705366114,0.9938732229607412,0.9913562230650532,0.99237939804764,0.9901219218586523,0.9928237678661462,0.990733732905289,0.9929517110978408,0.9906710891836057,0.9888054190161706,0.9920583587843931,0.9961673570067463,0.9884586751152411,0.9945752186147585,0.9870785549713279,0.998520375038827,0.9865534341789847,0.9863145838327532,0.9978694823307,0.9990445473451536,0.9999710723037929,0.9852045043608434,0.985432714085688,0.9959753555865112,0.990441373702695,0.9960400143860416,0.00012079580542785337,0.0028267610441931306,0.0029100694946317613,0.0031498571952927523,0.003186289708836438,0.00011284093433573574,0.004179236398441991,0.00011106495234501206,0.003246817249381387,0.007046930157544794,0.002896301189464442,0.006830770919455721,0.0050782778064435985,0.003261322291450571,0.0017504088873115337,0.00012653247157394824,0.0033268629412326694,0.00340121687422643,0.00338970391669576,0.00012898003439341298,0.0034612270216214346,0.0034931193250372318,0.0034106215295656534,0.00013074415800585145,0.000131330074794273,0.003530719397649097,0.003525605907070919,0.00011790144724280081,0.0033165295418072166,0.00012614776934338718
310,310.0,0.9819939782136,1.000003422139738,0.00725818446292537,0.00010703252146417698,0.0027205744250691196,0.0019905046548968114,0.9957584846501273,0.990411668267453,0.9891485140963757,0.9907503004789828,0.9892060363036388,0.9936894445716639,0.9906980358643689,0.9921962742762143,0.9894139900035147,0.9920150470936986,0.9900566970241178,0.9921470408239712,0.9899567956425264,0.9880821581084663,0.9915480373819608,0.9959685046024742,0.9877279838933035,0.9939675489763851,0.9863353054555765,0.9983198335014721,0.9857993913983917,0.985554762022392,0.997274634698834,0.9988441546680632,0.9997702749702652,0.9844348046239013,0.9846652174917673,0.9957869224941085,0.9898360535944264,0.9958412655017105,0.00011687482306163014,0.002942099645453533,0.0030529581256918434,0.003307358029391683,0.0033409009701880904,0.0001089444214447503,0.004332026213945912,0.00010703252146417698,0.00339554724995745,0.00725818446292537,0.0030230268439279577,0.007043958307375428,0.0052579244879290684,0.0034304570405212106,0.0018242496114214688,0.00012454121851609548,0.003500429218960734,0.0035321433739015757,0.0035683300388545842,0.00012616876491124737,0.003643567122251971,0.0036788385210204085,0.0035301764675031294,0.00012685388457296846,0.00012719738990958737,0.003716097193549973,0.0037112433122108955,0.00011460848838150394,0.003451313730031393,0.00012418127279791044
311,311.0,0.9819081142918512,1.0000542841192712,0.007569522725210492,0.0001035977267518204,0.0028639979344701628,0.002091410371489073,0.995601701276814,0.9889393299406175,0.9877433103142859,0.989294553611428,0.9877456852656129,0.9935566344509781,0.9889281544147996,0.9920668521128769,0.987952361132434,0.9897535149924237,0.9886897879240846,0.9899157030471029,0.9880132280415593,0.9866028971402374,0.9904708769872168,0.9958119902508383,0.9862334412111292,0.9923653710061562,0.9848242011782917,0.9981609084361763,0.9842746368343871,0.9840233148690103,0.9956804806833466,0.9986877464475616,0.9996134257030191,0.9828952988487637,0.9831267336263203,0.9956421633385265,0.9882422212829209,0.995685396229094,0.00011398712404099683,0.00309766373832397,0.003234787460342842,0.003503759251044749,0.003535327365385492,0.00010562160248034514,0.0045440788963080165,0.0001035977267518204,0.0035837742116563084,0.007569522725210492,0.0031837584392774903,0.007354639178391052,0.005509091530832328,0.003638847763410268,0.0019181525009024187,0.000122707185455547,0.0037139952612716314,0.003709677395972978,0.0037880540910644606,0.00012338699709636225,0.0038677770445572327,0.003906584770948214,0.0036947377171169717,0.00012284195043222383,0.00012298045870467425,0.003944361180312387,0.003939599201221164,0.00011185359261180491,0.003632423213285351,0.00012234845969527006
312,312.0,0.981822028606409,1.000114887845896,0.007137166247255161,9.551391808967379e-05,0.0027087732977000233,0.0019766332079860787,0.9954663710632381,0.98804349558028,0.9867648136317578,0.9882819922342576,0.9867282026614529,0.9934336100568002,0.9878508559098772,0.991944799882534,0.9869309947393886,0.9883860778759191,0.987723699717711,0.9885627533109634,0.9868325203438172,0.9855700319728457,0.9897559599782876,0.9956748163243636,0.9851901216668133,0.9913911226941408,0.9837678965902449,0.9980330894051559,0.9832085181108583,0.9829485721820771,0.9947107437372982,0.9985670147007715,0.9994938079807804,0.981822028606409,0.98205440642483,0.9955146042767802,0.9872686088936349,0.9955490371948517,0.00010545858394304963,0.0029281408140345282,0.0030673399982606353,0.0033209142261031444,0.0033499450190166242,9.741496181649422e-05,0.004291070685188199,9.551391808967379e-05,0.0033927760924766905,0.007137166247255161,0.003012904832992961,0.00693666543970727,0.005200194146890619,0.0034507812685966284,0.0018126287619520038,0.00011379289600693234,0.003521921156271221,0.0035047720649154764,0.0035930628524941466,0.00011397222557692828,0.0036687324867712237,0.0037059578144324054,0.0034872106137611497,0.00011303290071417093,0.00011310976867900104,0.0037415982315170695,0.0037370467796859507,0.00010337060721795901,0.0034332574078416995,0.00011344612879168043
313,313.0,0.981736240845849,1.0001764629231151,0.0067319315167836055,8.860626259584039e-05,0.0025342730595073314,0.0018573058758788242,0.9955841989400407,0.9884058603030708,0.9870347832902326,0.9885658861588759,0.9870090850498725,0.9935532043088081,0.9883095170400588,0.9920664363341944,0.9872140436340684,0.9890114467525972,0.9879750972639593,0.9891713840477795,0.9873439959762209,0.9858485881419898,0.9900198517208189,0.9957888045586012,0.9854699420678577,0.991793815568811,0.9840472670894725,0.9981482259841624,0.9834879804052841,0.9832290313209251,0.9951261018062122,0.9986843694686331,0.9996115579280979,0.9821016427707207,0.9823347561596937,0.9956330738375874,0.9876633704054333,0.9956628335167886,9.800119957876087e-05,0.0027481026354298907,0.002857206547781456,0.003093622744011471,0.003120261168380916,9.032896130593056e-05,0.004034621986324167,8.860626259584039e-05,0.0031596844658931967,0.0067319315167836055,0.0028015460338905633,0.006538742414966959,0.004893378111718822,0.003212771945547742,0.0016917197228594701,0.00010523024381382203,0.0032794849084285976,0.0032871909507493635,0.0033456150844482836,0.00010526234330025135,0.003417442204691148,0.003452718357237493,0.0032744235057508356,0.00010438167335592935,0.00010443040926530475,0.003486355957998743,0.0034819205577112837,9.586749052095816e-05,0.00322242655833337,0.00010491582254572911
314,314.0,0.981651386644505,1.0002302389544306,0.006610700324978117,8.520759815536329e-05,0.0024631786850325544,0.0018153009969599514,0.9958837287896894,0.9893553659127556,0.9879768484259303,0.989550768033133,0.9879954587358741,0.993852942047311,0.9894620486212333,0.9923656770381374,0.9882056101759099,0.9905056506304168,0.9888985331483697,0.990637629967383,0.9886121930016882,0.9868480047770423,0.9908004287530957,0.9960986603772852,0.9864825530730476,0.9928313223747783,0.9850705671663407,0.9984601552445843,0.9845263294931499,0.9842721271598678,0.9961732595158773,0.9990002846931936,0.9999284980091907,0.9831570552276785,0.9833884357280636,0.9959352152345439,0.9886905025068194,0.9959719375110685,9.45538000226023e-05,0.0026790951183735755,0.002762804406558505,0.002991161272722967,0.0030167038923802564,8.680142164064202e-05,0.00394356378564451,8.520759815536329e-05,0.0030534516960641846,0.006610700324978117,0.0026992575510690815,0.0064146782296477045,0.004788946133563225,0.0031048874973021545,0.0016395695184509116,0.00010050534167100163,0.0031712977662161764,0.003197921636699517,0.0032353035471869933,0.0001003222471222151,0.0033077064104271433,0.0033432338894232613,0.0031878873580037295,9.937458988355316e-05,9.940011644002295e-05,0.00337633423752635,0.003371886394678471,9.212456202061648e-05,0.0031404407427016883,0.0001002394644020808
315,315.0,0.9815681306231508,1.0002674455433467,0.006408672865768057,8.052675224588094e-05,0.0023602575076689418,0.0017506172123525413,0.9961626845052077,0.9901750269001522,0.988836778700045,0.9904482686333187,0.9889027449847408,0.9941387168251803,0.9904660989216304,0.9926513665421506,0.9891249843900292,0.991825634658683,0.9897610054927315,0.9919326801160064,0.9897231315257179,0.9877664656702637,0.9914990137848004,0.9963868615519132,0.9874126652293093,0.9937191109109469,0.9860112691572032,0.998746638968163,0.9854824038997023,0.985231408577298,0.9970658141646247,0.9992888182826081,1.0002171447438275,0.9841330700249907,0.984362240177511,0.9962154997858803,0.9895777771736037,0.9962603928802601,8.966790329073847e-05,0.0025771891499487536,0.002632230585519872,0.0028492492395371695,0.002873723659067477,8.206360964575839e-05,0.0038033527037066566,8.052675224588094e-05,0.0029074077634819186,0.006408672865768057,0.002562501893783101,0.0062116278824650775,0.004625657101685435,0.0029560682788965977,0.0015660168625623366,9.455583833846698e-05,0.0030210548486963615,0.003070317106791675,0.0030815979009746947,9.430721872454038e-05,0.003152123979383684,0.003186448775202358,0.003061576624287944,9.331648530954071e-05,9.3344036576986e-05,0.003218227496035803,0.0032140956548669963,8.710027435359124e-05,0.0030193686479533305,9.433409096749442e-05
316,316.0,0.9814871374025601,1.000279312293365,0.005957820381259618,7.548333692452968e-05,0.0021865902808967286,0.0016241705452642882,0.9962147345503326,0.9907900096851411,0.989300994217261,0.9909330856629927,0.9893858980425149,0.9941897167508092,0.9912343452885095,0.9927027324766473,0.989606800452136,0.9928585405974668,0.9901819046056647,0.992941430717562,0.9905789419163236,0.9882531148088329,0.9919018592756447,0.9964408788213776,0.9879030127636768,0.9943852992432721,0.9865037422147497,0.998803714279333,0.9859801635473786,0.9857288755961392,0.9977353480935542,0.9993497013368322,1.000279312293365,0.9846389915326127,0.9848683827793605,0.9962653333763802,0.9902499903665926,0.9963142018618983,8.390582222409091e-05,0.002389295675453353,0.002433878792463526,0.0026346910525863756,0.0026571760695337683,7.691516988190446e-05,0.003528966367174799,7.548333692452968e-05,0.002687725533241907,0.005957820381259618,0.0023673679164149634,0.005771994954338277,0.004294445894836729,0.002732855883337242,0.001449405266955708,8.860966446148542e-05,0.002793168315225664,0.002845183007873177,0.0028492533460307587,8.844323649628625e-05,0.002914656625579373,0.002946312528173961,0.0028373064277295366,8.753784690495112e-05,8.757499854205712e-05,0.002976366013867429,0.002972445098506989,8.162015698955945e-05,0.0027988968215242123,8.84062223696324e-05
317,317.0,0.9814090716035069,1.0002601338236894,0.0058830783948013625,7.312878021676155e-05,0.002173268869294293,0.001610136166546398,0.9960783907660505,0.9904015799744861,0.9889048296995585,0.9905289097491818,0.9889773509573268,0.9940604932355377,0.9908006602820042,0.9925748891950144,0.9892038142312019,0.992373940327267,0.989791622228817,0.9924546211406508,0.9901220558223992,0.9878312442067659,0.9915684944472675,0.9962870556417892,0.9874730188051056,0.993945279413706,0.9860645662769663,0.9986252893548684,0.9855313745083232,0.9852704129427952,0.9972959329982809,0.9991574585708493,1.0000868369446232,0.9841842682525771,0.9844138704699038,0.9961282027928289,0.9898359520117563,0.9961606523652491,8.152134871850071e-05,0.0023787963881399033,0.002426067571397333,0.0026252238027221755,0.002646893680963175,7.450006553886071e-05,0.0035025446599250575,7.312878021676155e-05,0.0026751255391480127,0.0058830783948013625,0.0023589114232664076,0.005704428784576621,0.0042559201237287346,0.002723667267261801,0.001440742071038533,8.652856079473354e-05,0.002783224648075704,0.0028318921743698887,0.002840784300765861,8.650591906605626e-05,0.0029053962564506274,0.002936984306406872,0.0028202051253937493,8.56035256952459e-05,8.566867215750959e-05,0.0029680730523656464,0.0029637992866594154,7.926732824866445e-05,0.0027872667121219582,8.631630881363447e-05
318,318.0,0.9813345978467645,1.0002164648163272,0.006199757245450437,7.176632941507969e-05,0.0023084104453058815,0.0017071664553913414,0.9959227159276804,0.9889845106721089,0.9874691931536319,0.9890451285481678,0.9874871273133495,0.9939356720310907,0.9890897934904228,0.9924520177618813,0.9877143771669088,0.9901684080084615,0.9884022469569109,0.9902764188987925,0.9882383832254297,0.9863259717989893,0.9905163904987536,0.9961547831156475,0.9859546306286732,0.9924225237113559,0.9845348876938755,0.9985164560199947,0.9839828139623774,0.9837131060922393,0.9958043645485952,0.9990728102153384,1.000003080497733,0.9826202988097912,0.9828505031872536,0.9959923980105362,0.9883051538200943,0.996028660958658,8.094337476138809e-05,0.002532341087137563,0.0025909254750718664,0.0028005529857179695,0.0028231657145022255,7.316626390647394e-05,0.0037150149406538283,7.176632941507969e-05,0.0028503660118284952,0.006199757245450437,0.0025159080610964724,0.006018478355057294,0.004505813672356653,0.002905748951589307,0.001527865836787414,8.583082122382818e-05,0.0029685890381888425,0.00301266702760283,0.003031857604622933,8.561803667577225e-05,0.0030992255629941337,0.003133442276642419,0.002996042566499154,8.44500694980206e-05,8.44995357533151e-05,0.003165308120730473,0.0031604949802782854,7.818601109083615e-05,0.0029687100681278795,8.557733391523036e-05
319,319.0,0.9812643807531066,1.000157924968985,0.006005836339930917,6.806369565187091e-05,0.0022505702975677646,0.0016602593809588245,0.9956838996244156,0.9877207308538835,0.9861940834303786,0.9877211379225729,0.9861604660134158,0.993712653840909,0.9875729753552035,0.9922332645741272,0.9863834300366133,0.9882329241590062,0.9871483375425497,0.9883611245164227,0.9865745551779579,0.9849864500896238,0.9895317767620955,0.9959119266925714,0.9846045498956894,0.9910360711203945,0.9831729877989354,0.9982647066467477,0.9826057832266594,0.9823284512428434,0.9944168880962767,0.9988158965089602,0.9997449701728877,0.9812283280039017,0.9814593963001608,0.9957560280965368,0.9869397088888803,0.9957859802389066,7.69836758262486e-05,0.002462923726774728,0.0025386738326798443,0.0027422894828974015,0.002764665852531579,6.936553906204088e-05,0.0036082606567536947,6.806369565187091e-05,0.0027904275534201307,0.006005836339930917,0.0024654028887580413,0.005833361005369051,0.004373116496143364,0.002846084414397634,0.0014878840846298536,8.150118433194908e-05,0.0029074156441336084,0.002928939207634859,0.0029703561619816615,8.104797141341272e-05,0.0030357367390024394,0.0030700019996117702,0.0029113172637802586,7.977077060484634e-05,7.979190487405329e-05,0.003099499001876567,0.003094659338718168,7.415274199455373e-05,0.002888343452771115,8.123629947730589e-05
320,320.0,0.9811990849433071,1.0000941339793703,0.005615673224715061,7.053668547712523e-05,0.0021021728886496402,0.0015478460324878586,0.99567448267694,0.9878252806230403,0.9861769030176033,0.9877059435093972,0.9861412261816446,0.9937014033980036,0.9877119739481318,0.9922212603859143,0.9863605888176895,0.9884446228594947,0.9871081406543284,0.9885642736744884,0.9867348305907788,0.9849672604546248,0.9895629911715309,0.9959056708767531,0.9845826932755517,0.9911452270243235,0.9831505024460994,0.9982572291678458,0.9825808052440779,0.9823043317557427,0.9945339149727067,0.9988094992673636,0.9997388714417025,0.9811990849433072,0.9814305288695321,0.9957489874876237,0.9870474224141668,0.9957792382642787,7.831854953150943e-05,0.0022998932586014275,0.0023647791727596755,0.00255538607205377,0.0025758022592316534,7.166520857850584e-05,0.0033710685368750133,7.053668547712523e-05,0.0025999176418809856,0.005615673224715061,0.0022956995946859927,0.005452201221432128,0.004085989205283427,0.0026513758967342126,0.001394135202871401,8.283199779257893e-05,0.002708887697835305,0.0027357262206180793,0.002767456447079145,8.264072685871167e-05,0.0028289698599494257,0.0028607124327142994,0.0027220399995028324,8.184092272079714e-05,8.193772773823419e-05,0.002889388084896805,0.002884737418560382,7.60140507407928e-05,0.002697006260369689,8.255508140024039e-05
321,321.0,0.9811389086144203,1.0000347115451897,0.005538461949007891,8.5482526007589e-05,0.0020695384975768006,0.0015165025142973919,0.9957910129131581,0.9886852930253608,0.9870294871851044,0.9885904335242162,0.9870294380342711,0.9938021922035886,0.9887572957486516,0.9923153715785181,0.9872536245416366,0.9898228725469241,0.9879379498190127,0.9899174991573788,0.9878914085816733,0.9858679974322,0.9902161924745911,0.9960201937464991,0.9854919404373389,0.9920849413506927,0.9840699550256135,0.9983621435859746,0.9835096009898584,0.9832378019515755,0.9954762511976811,0.998908371974944,0.9998373971276439,0.9821350470286838,0.9823663433796599,0.9958585265834229,0.9879729603111015,0.9958929484334751,9.182117181248729e-05,0.0022582669237959127,0.0023146456328088398,0.002503550584865207,0.0025239665727205657,8.647819163337796e-05,0.0033157463741760895,8.5482526007589e-05,0.0025494816399045,0.005538461949007891,0.0022479810148840628,0.0053723079432970765,0.004021090016702835,0.0025967954874537135,0.0013842632946207945,9.717275999629814e-05,0.0026539319862724947,0.0026860830150426903,0.0027110602641009784,9.714798154182058e-05,0.002773093123436234,0.002803392111966821,0.0026782511585735536,9.700215161264318e-05,9.719712132905109e-05,0.002835759058531408,0.0028307545364723817,9.012997212728738e-05,0.002647955178394094,9.68851842152921e-05
322,322.0,0.9810821842686223,0.9999892773641517,0.0055139657329492655,9.31698518558894e-05,0.0020429154225566795,0.001499100659286061,0.9959684853929691,0.9894554244328908,0.9879194392533148,0.9895164801949496,0.9879614220003076,0.9939668222519726,0.9897031628634102,0.9924755196917829,0.9881943668554495,0.9910754442220228,0.9888233536057623,0.9911494460981386,0.9889430774188751,0.986814298420877,0.9908681911844491,0.9961900276302936,0.9864496260403344,0.9929296414984713,0.9850400262324714,0.9985250783432631,0.9844872438942769,0.9842211074784846,0.9963211726807377,0.9990628767267229,0.9999892773641518,0.9831182412582248,0.9833490787883431,0.9960287244893519,0.9888090980207063,0.9960634230466535,9.832755603554144e-05,0.002233017372116511,0.002266598344738549,0.002453265413506438,0.0024739528233387437,9.405554623183629e-05,0.0032876957664455145,9.31698518558894e-05,0.002500395036440569,0.0055139657329492655,0.002199062968718634,0.005343126049578869,0.003991310165973539,0.0025440602131553357,0.0013720406586081736,0.0001041565401108125,0.0026003625423905584,0.0026540126751953552,0.0026558815874234937,0.00010418574254073506,0.002718092431846631,0.0027466592751245558,0.002650144029705554,0.00010448354334572735,0.000104744282331704,0.0027828670834468515,0.002777652418978121,9.693237532632383e-05,0.0026193532362007695,0.00010389141303977633
323,323.0,0.9810267779843708,0.9999628132620001,0.00521554952546041,8.748532585507695e-05,0.0019155877365729507,0.0014121746212832726,0.9959336396329556,0.9900838904277225,0.9885476760370369,0.9901722009171908,0.9886148496518021,0.9939112312994529,0.9904803436939069,0.9924166648347236,0.9888483491385917,0.9921285586716192,0.9894293503441371,0.992179887682596,0.989811473226901,0.9874734076082822,0.9912939473825682,0.996134590619515,0.987115138048739,0.9936059272887273,0.9857111050410307,0.998460369096367,0.985160462488498,0.9848918947957606,0.9969949632795571,0.9989891731570728,0.9999147836816491,0.9837965495340939,0.9840269971655213,0.9959827878016236,0.9894922565908496,0.9960088787296055,9.220336665669121e-05,0.002103542641120485,0.002112566484433655,0.002286902200746075,0.0023059274859977517,8.829221132177512e-05,0.0031020710913263823,8.748532585507695e-05,0.0023302229460156307,0.00521554952546041,0.0020453712481151697,0.005051020432292398,0.0037684381511446444,0.002370819872901196,0.0012858179623630608,9.788366310947824e-05,0.0024232247632245073,0.0024993322452175567,0.0024746233943327704,9.841577611910408e-05,0.002532887263264112,0.002559150167752169,0.002496993904656908,9.910021967210867e-05,9.937887166784101e-05,0.002594108536735119,0.0025892855765264166,9.091685697603699e-05,0.0024684656741635943,9.763423802038044e-05
324,324.0,0.9809705558401225,0.9999417495766305,0.00512343943747969,8.132115814726812e-05,0.0018901825948790072,0.0013930179701818026,0.995943381818097,0.99029668686218,0.9886352625516609,0.9902680951776972,0.9887073226016303,0.9939177376393848,0.9907580944951785,0.9924202743572562,0.9889421439300918,0.9925373451989064,0.9895025844456478,0.9925755650595344,0.99013083909374,0.9875617033146041,0.9914074048295515,0.9961468925381786,0.987199929574476,0.9938431719902793,0.9857939488602726,0.9984794662658607,0.9852397258435752,0.9849673139350741,0.9972444537149445,0.9990146866519481,0.9999417495766305,0.9838743980507106,0.9841050004796301,0.9959937627948803,0.9897273485277117,0.9960217436962737,8.669148164723821e-05,0.0020782083251061315,0.002096290953932629,0.002265752938517574,0.0022850320429849674,8.212935254273047e-05,0.0030568728319621684,8.132115814726812e-05,0.0023061129498747534,0.00512343943747969,0.0020250505169012328,0.00496613088408207,0.003710192865327691,0.0023487886449459166,0.001263469341565327,9.15197785496645e-05,0.0024002158327407325,0.0024653073194543214,0.0024504920020274952,9.2007499879571e-05,0.0025089129605415715,0.0025361140856849053,0.002454810201794717,9.240777015596084e-05,9.263343756673398e-05,0.002568535088637354,0.002564008330821947,8.497880732104748e-05,0.0024367697441596936,9.128126201709798e-05
325,325.0,0.9809113839143346,0.9999115807784253,0.005640557992371318,8.140516573058069e-05,0.002096346251633266,0.0015442600730905382,0.995723101559212,0.9895248873585666,0.9877513068651359,0.9893554755992559,0.9877889328320457,0.9937078598904986,0.9898387705420181,0.9922097742246051,0.9880195564848564,0.9913893037858434,0.9886231693054965,0.9914375620384983,0.9891296050375434,0.986626266259873,0.9907419793789639,0.9959245668090649,0.9862538922974016,0.9930038588295009,0.9848370374317709,0.9982643100810773,0.9842694326467005,0.9839887088953483,0.9964120155497561,0.9988032238373248,0.9997298733185995,0.9828930115420215,0.9831239513240593,0.9957796442795653,0.9888951708985437,0.9957995256353921,8.878949780293722e-05,0.0023120805804545293,0.0023445807032096417,0.0025293364004873274,0.002550401015832885,8.242930361753772e-05,0.0033856615212210983,8.140516573058069e-05,0.002569718949109992,0.005640557992371318,0.002258955986011048,0.005477470952502845,0.004102217137526712,0.0026188707900949943,0.0013958178751618494,9.252370217256424e-05,0.0026741929598982596,0.0027405819521158403,0.002728500638030258,9.274417503744467e-05,0.002794017440228563,0.0028255888642320474,0.002719629202208749,9.255938145436649e-05,9.278680911826844e-05,0.002858720813038511,0.0028541145378828264,8.622949327705647e-05,0.002707620149344112,9.228355982378604e-05
326,326.0,0.9808471282854644,0.9998726093555653,0.0057428462572153725,8.05596870916302e-05,0.0021489455003118113,0.0015789772876505848,0.9953823120211585,0.9882077652527883,0.9863971708104701,0.9879519530536636,0.9863790814298908,0.9933798510919362,0.9882540711112591,0.9918830207319187,0.9866062357137543,0.9893712399645062,0.987294502607982,0.9894413568093389,0.9873908459914504,0.9851931228150902,0.9896669848968956,0.9955737011201707,0.9848067096217837,0.9915662615179576,0.983373693547354,0.997917784254123,0.9827860134354338,0.9824942522786084,0.9949799018984891,0.9984603908817471,0.9993875199143476,0.9813906766806023,0.9816231252176323,0.9954436801710378,0.9874709821098995,0.9954486755264375,8.891953235397666e-05,0.0023681743262876013,0.0024164826440303275,0.002605291069541563,0.002626594199621555,8.17345476125289e-05,0.0034592744668062725,8.05596870916302e-05,0.002645597749344716,0.0057428462572153725,0.0023296247531474214,0.005582772503125253,0.004187108670686456,0.0026951721192646372,0.001430944172794337,9.212532666943177e-05,0.0027509662307069623,0.0028095607155860943,0.0028059730341179266,9.255681040913399e-05,0.002873430311466751,0.002906082198770024,0.0027865146855251435,9.2281866329308e-05,9.253168974535922e-05,0.0029397483764241066,0.0029351504550614977,8.60610544365398e-05,0.002772385258626848,9.190029655556412e-05
327,327.0,0.9807756550319686,0.9998288398006795,0.0053471343789540235,7.40610442315689e-05,0.0020016650222895605,0.001470828098659336,0.9952165768809316,0.9877207878021446,0.9858417067037331,0.9873792517803924,0.9858028164330525,0.9932193642930021,0.9876796606327888,0.9917230778044163,0.9860291928547785,0.9886692577875557,0.9867455951098165,0.988740741171943,0.986766110605431,0.9846057852940328,0.9892337713965847,0.9953987303729139,0.9842136783645167,0.9910287862696449,0.9827726306994178,0.9977452316046362,0.982178346956808,0.9818823986541263,0.9944456335153637,0.9982883363684667,0.9992156230806065,0.9807756550319686,0.9810079223534351,0.9952778507598803,0.9869478459699422,0.9952741352486754,8.200329830448857e-05,0.0022034696819915843,0.0022532582706321874,0.0024289701153951274,0.002449065971178646,7.52087167916016e-05,0.0032186740314142977,7.40610442315689e-05,0.002467138257147682,0.0053471343789540235,0.0021729679997168393,0.005197439218026713,0.003896455121577327,0.0025129949060282643,0.0013317831402091408,8.482422052971938e-05,0.0025650164813024578,0.0026148335556528423,0.0026164190065655203,8.512792097393076e-05,0.002679269627221706,0.0027095901712877847,0.00259382759266897,8.478844652607938e-05,8.501063956924248e-05,0.002740932301166551,0.0027367007633660547,7.925218398486955e-05,0.0025791186368974077,8.46149693741698e-05
328,328.0,0.9806955762434024,0.9997842766063975,0.005177207587035335,7.006838440997796e-05,0.0019334220227984983,0.0014227169540211072,0.9952932983697567,0.9882652148968573,0.9862587587807191,0.9878139314897394,0.98624040896985,0.9932961265166816,0.9883487971697588,0.9917982225856219,0.9864665539331929,0.9895619749631256,0.9871344331960139,0.9896136835022411,0.9875095605750578,0.9850459093359434,0.9896051415320114,0.9954822854559754,0.9846571824372523,0.9916130767560751,0.9832193964777598,0.9978287644310335,0.9826275516294237,0.9823342801645828,0.9950274996316001,0.998368132511233,0.9992939260362244,0.9812263146281162,0.9814577535293731,0.9953546725481175,0.9875358201787359,0.9953569233826632,7.826683900052415e-05,0.0021205571342748693,0.0021782035215724195,0.0023485540220192754,0.00236821859558634,7.13805511446636e-05,0.0031032311266162792,7.006838440997796e-05,0.0023868827824898857,0.005177207587035335,0.0021002093509923277,0.005029046109696803,0.0037615444113153454,0.0024307795889309896,0.001284709282019026,8.054208544902216e-05,0.0024812097249800416,0.0025176527990467467,0.002531745212573009,8.035012233751664e-05,0.0025912974919515414,0.002620591739275472,0.0024999031308228325,7.966692051094978e-05,7.978342390637012e-05,0.002648894400182546,0.002644989217055366,7.540475877803377e-05,0.0024814193369190334,8.035103306240693e-05
329,329.0,0.9806084880537136,0.9997429242653493,0.005127331891146327,6.614702245123121e-05,0.0019101758296611955,0.0014085377773892698,0.9955411471824475,0.9890163764038346,0.9870408078118291,0.98863144879045,0.9870634401454096,0.9935465410196788,0.9892695129911756,0.9920492599765196,0.9872975965061902,0.9907772570361489,0.987917494010521,0.9908074566393177,0.988527328142884,0.9858817148204738,0.990242747355329,0.995745641195017,0.985506509010935,0.9924208553398258,0.9840808304423985,0.9980887420355341,0.9834969680850767,0.9832098218805699,0.9958263443827738,0.9986245732897796,0.9995481240394943,0.9821035684126022,0.9823345301493456,0.995605579475089,0.9883471681801482,0.995619107802244,7.443582833510414e-05,0.0020824353539933413,0.002158642123114304,0.002328588188498281,0.0023476371019318593,6.754315708434839e-05,0.0030557230254815203,6.614702245123121e-05,0.002367138309959264,0.005127331891146327,0.0020811365825582364,0.004976689894326445,0.0037108664512538665,0.0024098098081948467,0.0012612522353566693,7.614224347896035e-05,0.002460051067805114,0.0024722915658855595,0.0025107512822635193,7.562500620815859e-05,0.0025675669690559807,0.0025954660440780973,0.0024563630363099447,7.471139391638277e-05,7.474057796202116e-05,0.002622405629746935,0.002618686417155583,7.147925724709996e-05,0.002437635392300848,7.59820327360346e-05
330,330.0,0.9805167326079479,0.9997087872701644,0.0049304625402943735,5.98488069329107e-05,0.001820185605846708,0.0013501058042724263,0.9956197954538603,0.9896715659994891,0.9876538980601797,0.9892678763553415,0.9877077860175686,0.9936245066805389,0.9900723494570028,0.9921262339179183,0.9879468948962857,0.9918409663378813,0.9885185053269787,0.9918504450886227,0.9894180792561698,0.9865339527122263,0.9907244386411729,0.9958316060593954,0.986166683226974,0.9931324184620869,0.9847480071564845,0.9981781123393919,0.9841737874715563,0.9838903313820503,0.9965387886358851,0.9987201813422827,0.9996450212286703,0.9827924976334182,0.9830218475358073,0.9956838517006897,0.9890500287619461,0.9957049672277989,6.747678631950577e-05,0.001986755070051557,0.0020521676906478654,0.002214865235855696,0.002231821596165817,6.11207526914012e-05,0.002922600871272298,5.98488069329107e-05,0.0022503357284778948,0.0049304625402943735,0.001975988547709727,0.004781753267250835,0.0035551321127511902,0.00229010529410295,0.0011928243848021802,6.891975915788847e-05,0.00233751137248414,0.002357851506902844,0.002385417078042403,6.845125661991473e-05,0.002437659281588748,0.002462589096534287,0.0023443041079954487,6.765090102490599e-05,6.768505099844356e-05,0.002488693833183104,0.002485229395073756,6.472814749661564e-05,0.002326839673498778,6.877902947374888e-05
331,331.0,0.9804226520511508,0.9996858701134723,0.004594870220991638,5.785378187717354e-05,0.0016997678950484143,0.001258398045086326,0.9956844012051607,0.9900328752734908,0.9878909300862536,0.9895159332139419,0.987956350965293,0.9936869932956812,0.9905265021117775,0.992187861613912,0.988197837516897,0.9924702241624843,0.9887368910447963,0.992464243327689,0.9899285877929915,0.9867759321772421,0.9909522318263898,0.9958859942779479,0.9864042279277128,0.9935158168053204,0.9849820316131032,0.9982255255663662,0.9844028343445765,0.9841165115884166,0.9969249371739074,0.9987629097503946,0.9996858701134722,0.9830160267633324,0.9832467352678298,0.9957456283668991,0.989439795847386,0.9957601241475905,6.494021075656263e-05,0.0018515202006672666,0.0019185104701031667,0.0020700570337559908,0.0020860413590748283,5.8932357544712476e-05,0.0027235462902788676,5.785378187717354e-05,0.002103422431870014,0.004594870220991638,0.0018483840807194947,0.0044562717604991735,0.003312890587055595,0.0021410181656760538,0.0011149975576458392,6.63672303121487e-05,0.002185338659888095,0.0021974002471012786,0.002230209957513942,6.566127833702248e-05,0.0022792771172634556,0.002302893652630321,0.0021851457347715096,6.478864799000693e-05,6.482678597172849e-05,0.002327037518184859,0.002323854732823494,6.226342624454836e-05,0.002168487942076345,6.622741182729486e-05
332,332.0,0.9803285885283677,0.9996772083296506,0.004662484376437038,6.935456050768973e-05,0.0017587027360246171,0.0012842265544893972,0.9955731892709916,0.989558205507604,0.9873359048614185,0.9889344832798005,0.98737618053304,0.9935760956227422,0.9899644031867061,0.9920766323013862,0.9876209559767343,0.9917799588219733,0.9881870970644224,0.9917762764890014,0.9893203635069152,0.9861775707738287,0.9905339506785982,0.9957566575800183,0.9857983352974228,0.9929972873473023,0.9843644388101731,0.9980942524971058,0.9837744340198762,0.9834830856950406,0.9964156856491337,0.9986271631236949,0.9995476275893279,0.9823722822578458,0.9826058946112263,0.995628734374902,0.988924434902285,0.995630924129044,7.697167296768439e-05,0.00189936417023444,0.0019999459447278796,0.002155349010555012,0.0021731436356003204,7.028825235829832e-05,0.0027842917994510374,6.935456050768973e-05,0.002190600231749828,0.004662484376437038,0.0019303353658329454,0.004528068289736755,0.0033792381813012224,0.002233410998330096,0.0011684273301165455,7.920151631376156e-05,0.0022800005184824765,0.002254416622881023,0.002327730842629889,7.777502415763063e-05,0.0023813708023625057,0.0024083426960365448,0.002239633295675065,7.646698340053549e-05,7.647499032134778e-05,0.0024328326388582547,0.0024294185797838095,7.392175040266698e-05,0.002223172747249037,7.904925227720329e-05
333,333.0,0.980236884184645,0.9996819616200677,0.004847030929166865,8.327962912913078e-05,0.0018603791245859127,0.0013415765420419642,0.9955015950605867,0.9882743488876388,0.986111581324116,0.9876672538751109,0.9861000608232476,0.99351917661916,0.9884164166142675,0.9920217665597123,0.9863407956501645,0.989798717522029,0.9869828991958931,0.9898190555260279,0.9876195021360895,0.9848869606830292,0.9896104625282417,0.9956768721406937,0.9844947861553823,0.9915897641299635,0.9830485979214644,0.9980102181100674,0.982444547697775,0.9821482255402885,0.995007531480286,0.9985379813863026,0.9994565460002164,0.9810255787534107,0.9812614395286297,0.9955634344560359,0.9875351933578269,0.9955514766470032,9.1778227748428e-05,0.001996103606674066,0.0021272587790037373,0.002290204635545656,0.0023099674547609216,8.419513983305764e-05,0.002916233752397412,8.327962912913078e-05,0.0023274981471884198,0.004847030929166865,0.002055018158737877,0.004714491803130121,0.0035322641361891457,0.0023767666781381734,0.0012527219641816387,9.527900657694844e-05,0.0024262532492393737,0.0023711142172822457,0.0024780501331166946,9.32373964443281e-05,0.0025368754107849417,0.0025673469919140343,0.0023540628332530222,9.157457441338825e-05,9.15352920085004e-05,0.0025931973270978026,0.0025895473160135,8.84635595116025e-05,0.0023349186827606896,9.510470533566644e-05
334,334.0,0.9801498811650279,0.9996983207278389,0.004581473816170647,8.26131340639426e-05,0.0017682851624846424,0.0012697972554744418,0.9954108446930442,0.9875255865776421,0.9852975573864483,0.9868283694390826,0.9852530952751871,0.9934489870828062,0.9875158793822907,0.9919574046472324,0.9854854198112444,0.9886412776037892,0.9861694072852106,0.9886747780246455,0.9866249603148536,0.9840310231321479,0.9890225948920602,0.9955913393107462,0.9836380256582961,0.9907765100059871,0.9821859517214182,0.997941468142615,0.9815750600147796,0.9812767047002346,0.9942021989331659,0.9984744040688425,0.9993931835381729,0.9801498811650278,0.980386635153528,0.9954847292463013,0.9867247607069475,0.9954662151563147,9.0861448394997e-05,0.0018931740973492678,0.0020253971214477234,0.0021796389304375896,0.0021987586222769026,8.347200214853556e-05,0.00276278196032194,8.26131340639426e-05,0.002215051727768844,0.004581473816170647,0.0019571783686382358,0.004458232037310484,0.0033445269735228405,0.0022631648026657965,0.0011956019610819062,9.470110918329178e-05,0.00231019892052264,0.002249709430420095,0.002359937786787909,9.25958016696141e-05,0.0024161207669122294,0.002445500059465518,0.0022331241538020557,9.098557431712841e-05,9.093975130914628e-05,0.002470070344696414,0.0024666889416869457,8.77533950486902e-05,0.0022137818681582096,9.451996695974063e-05
335,335.0,0.9800693879234869,0.9997244763960805,0.00431317632804345,7.981183327888868e-05,0.0016546976038048472,0.0011901993867816302,0.9954436131576935,0.987809611632408,0.9855150331790522,0.9870550991183957,0.9854786873947561,0.993487221739868,0.9878760742750792,0.9919982792383939,0.9857068246226938,0.9891278329260408,0.9863564371409967,0.9891484199233264,0.9870243387807804,0.9842541262470496,0.9892109963374852,0.9956233250422469,0.9838611822352319,0.9910896582410627,0.9824070595828712,0.9979659923967963,0.9817943733459581,0.9814952338298824,0.9945219473798056,0.9984933248699177,0.999410772613373,0.980369450184406,0.9806072884276162,0.9955169197240833,0.9870380896246006,0.9954979976695135,8.712404286342554e-05,0.001773998505566439,0.001886929233492562,0.002031710720585201,0.0020498379511733897,8.057713595714868e-05,0.0025929165339424634,7.981183327888868e-05,0.002065670272585376,0.00431317632804345,0.0018241289278609746,0.004194412567683336,0.003141039631274444,0.002109692957229729,0.0011200022363710076,9.127412601324629e-05,0.002154191757846571,0.0021054058086833415,0.0022008910266423584,8.924057112551155e-05,0.002252769118442519,0.0022802551726274385,0.0020890431621503436,8.760200709858706e-05,8.74528333192444e-05,0.0023025564908006548,0.002299383574217189,8.444456412693273e-05,0.0020743359139609612,9.105310918266144e-05
336,336.0,0.979995078149693,0.9997586193679081,0.0042505991751668,7.935379627662909e-05,0.0016138009351539522,0.0011657484744426877,0.995587708594148,0.9885757386098436,0.9862810310671075,0.987853920621988,0.9862816418738163,0.9936318130053915,0.9888096317083459,0.9921438100495655,0.9865135559270782,0.9903412907314736,0.9871071851528496,0.9903402828531228,0.9880520017319276,0.9850662055150747,0.9898086330484901,0.995772301029444,0.9846825165986168,0.9919272839551033,0.9832359836033421,0.9981144241714889,0.9826340501917777,0.9823417594814914,0.9953606151760012,0.9986392667472324,0.9995555159407745,0.981216126568655,0.9814546665707686,0.9956598903577903,0.987869551445472,0.9956465483343807,8.582114243819244e-05,0.0017354180102962424,0.0018269249362137,0.0019685317212931766,0.0019872869775324114,8.006464324910917e-05,0.0025428814988642844,7.935379627662909e-05,0.002003894249216993,0.0042505991751668,0.0017670762416342276,0.004129460415299773,0.0030840222827757746,0.0020449062311390194,0.001092905669461601,9.061825674324521e-05,0.0020890945060709548,0.0020562699302986544,0.0021348143379395393,8.872684972918733e-05,0.0021847871884515153,0.0022115037787503533,0.002039758599470281,8.719257236699701e-05,8.695595994191105e-05,0.0022332152019608454,0.002229927908938346,8.355229437343072e-05,0.0020281210986184913,9.034258010685593e-05
337,337.0,0.9799260918422417,0.9997989403864378,0.004148565214936386,7.502163647678595e-05,0.001552328222294001,0.0011303772007327756,0.9957364830666927,0.9892569422238101,0.9869177301485123,0.9885126671962571,0.986942255369996,0.9937820298182853,0.989635346623055,0.9922960552185949,0.9871713347127087,0.9914044944894724,0.9877062104564583,0.9913858254399688,0.9889564789930014,0.9857380344233904,0.9903302977141212,0.9959293497730379,0.9853644643147519,0.9926614992121571,0.9839280337369563,0.9982696264232939,0.9833365276908314,0.9830487632786392,0.9960920105366924,0.9987924794516698,0.9997080088044602,0.9819289354786709,0.9821673731146306,0.9958075533170029,0.9886030885125789,0.9958027985338838,8.094421826525353e-05,0.0016813786742525152,0.001742259570094385,0.0018779238457966006,0.001896782697921682,7.571275358700132e-05,0.002469720227256153,7.502163647678595e-05,0.001913452473172075,0.004148565214936386,0.0016839366275525497,0.00402659448751097,0.0029993183915611294,0.0019504994805454815,0.0010488686953781805,8.552531633755349e-05,0.001992429706006123,0.0019897223449077787,0.0020355605959233155,8.377268364889412e-05,0.002082650572375555,0.0021076730792463417,0.0019746687296153457,8.247083235849501e-05,8.223842001860796e-05,0.002128774260051979,0.0021255607904759463,7.886027480490969e-05,0.0019636894915700874,8.527057717195891e-05
338,338.0,0.9798615689997285,0.9998436301947855,0.0038705489111341665,6.943628726929241e-05,0.0014409697051249953,0.001052176408355789,0.9958987412789463,0.9897800482346323,0.9873673348578087,0.9889728395536256,0.9874009977174859,0.9939334470382747,0.9902780718094452,0.9924483422087262,0.9876216999733827,0.9922612762266683,0.988102038067556,0.9922244927941127,0.9896693548677664,0.9861972646766154,0.9907155198513492,0.9960767594415642,0.9858273634574194,0.9932161510357448,0.9843941435647292,0.9984122647810708,0.9838043352342157,0.9835165873305722,0.9966420741024776,0.998928936877205,0.9998436301947855,0.9823995848078878,0.9826382460767742,0.9959612949988913,0.9891631010393328,0.9959496892163812,7.484281930827255e-05,0.0015647050370496405,0.001612248468600313,0.0017383299095263464,0.0017555784088548148,7.007548455182085e-05,0.0023002600984608503,6.943628726929241e-05,0.0017707966840724992,0.0038705489111341665,0.001557589047887969,0.003755706030005576,0.0027947203193570036,0.0018052314353448895,0.0009729857840471436,7.915166242563037e-05,0.0018436791592231206,0.0018505238111343105,0.001883555306513533,7.751651435997053e-05,0.0019268959363340995,0.0019498493092099955,0.0018366902126976737,7.637628775006514e-05,7.618978066906752e-05,0.0019697502984172763,0.0019666679485592833,7.29899581723854e-05,0.0018272732088937278,7.892703391913871e-05
339,339.0,0.9798006496207496,0.9998904289139128,0.003878326421848698,6.380730962070004e-05,0.0014498726982954272,0.0010601023013428463,0.995834595136977,0.9896360989068094,0.9871502120185143,0.9887468549863243,0.987171149546384,0.9938680946818224,0.9901188254580037,0.9923830779508545,0.9873808525515811,0.9920909284951385,0.9878497490132099,0.9920503902477049,0.9895023467232744,0.9859587281931572,0.9905541499699728,0.9959975517025218,0.9855880953004675,0.9930555436842461,0.9841483887987866,0.9983265441701457,0.9835520048019829,0.983262312481233,0.996482331378421,0.9988332556830566,0.9997467357514879,0.9821372693404465,0.9823770134385191,0.9958947999543707,0.9890066137300655,0.99587013571372,6.89284229250786e-05,0.0015793329309515588,0.0016251936076862325,0.0017519449800181737,0.0017692917606051185,6.440133168564078e-05,0.002316444683255044,6.380730962070004e-05,0.0017833072908583335,0.003878326421848698,0.001571531680988421,0.003767034968770259,0.0028103443656306813,0.0018205287016826513,0.0009728470272584339,7.336644192843612e-05,0.0018596191914369551,0.0018714842001738036,0.0019005191802548822,7.205762914302167e-05,0.0019449746335829334,0.00196784094419862,0.0018578237464286903,7.125967565598251e-05,7.120644498845611e-05,0.0019904897843603313,0.0019866197939824772,6.727033552321587e-05,0.0018452337690660243,7.314969435398704e-05
340,340.0,0.9797424737039002,0.999935274176165,0.004167641951745328,5.89594807904236e-05,0.0015632571271339106,0.0011469070723395514,0.9956838272565554,0.9886164931827657,0.9861151545227345,0.9876733618818636,0.9860914711979747,0.993729090347841,0.9888899835026176,0.9922457343948298,0.9862963134437844,0.9905174950222919,0.9868252229274025,0.99049746710658,0.9881527899665759,0.984865924625857,0.9897690378593132,0.9958438895365173,0.9844867810826896,0.991944214070892,0.9830371024101213,0.998181194442818,0.9824308855027394,0.9821395500686871,0.9953823926282898,0.9986909632928274,0.9996032818832986,0.9810024973592144,0.9812433502156037,0.9957496103469072,0.9879004077223755,0.9957163366269899,6.441062772145213e-05,0.0017100766270276616,0.0017600821692907993,0.0018951802329308853,0.0019151747469438561,5.9623877620237816e-05,0.002501780168513421,5.89594807904236e-05,0.0019304881751917597,0.004167641951745328,0.0017056727660725757,0.004052844978948529,0.0030322336803881075,0.0019701086792030904,0.0010392561489590741,6.868066123229003e-05,0.0020105939796653304,0.0020298980617555074,0.0020541428553986518,6.731317213601938e-05,0.002101709651230114,0.002125082573580913,0.0020149019808805846,6.66815506650453e-05,6.670861100198329e-05,0.0021515795410157017,0.0021467774737497667,6.258200209867435e-05,0.0019990598997429395,6.846748851658858e-05
341,341.0,0.979686181247776,0.9999736529917326,0.004062712567581263,5.405139185882787e-05,0.0015300132552197323,0.0011222333910204368,0.9954383454610793,0.9875744328614603,0.9849817458503621,0.9864899762648237,0.9848993102812518,0.9934861839448959,0.9876267612220523,0.992004666010778,0.9850856932993335,0.9888878136647634,0.9856631207010131,0.9888899801468224,0.986760543968641,0.9836592872928924,0.9889021236438044,0.9955871882804663,0.9832667034003993,0.9908028886202037,0.9818031750091704,0.9979309585363112,0.9811835315581293,0.9808838412636189,0.9942393595703889,0.9984454024900795,0.9993584223905565,0.9797457083552045,0.9799872547222229,0.9955026625435454,0.9867689062772897,0.9954596740720221,5.955473720341938e-05,0.0016712224155324895,0.0017312644345165561,0.0018626256987800524,0.0018832730407094228,5.4748204504787004e-05,0.0024423063127477353,5.405139185882787e-05,0.001899454184520277,0.004062712567581263,0.0016815905750951197,0.003952597016127725,0.0029601738810055996,0.0019368315349765522,0.0010139383597873371,6.341386602732273e-05,0.001974886695147346,0.001983930150860645,0.0020170762162338564,6.189050757902641e-05,0.002063279075079136,0.0020855042027463533,0.0019682143440363986,6.127871029363853e-05,6.132120536214895e-05,0.0021117103084942394,0.002106831263017822,5.763290636100457e-05,0.0019538714619208677,6.321238848501955e-05
342,342.0,0.9796309122509728,1.0000010523708065,0.003793086280570571,5.0794390187447357e-05,0.0014257372559276617,0.001046606915158629,0.9953552852724683,0.987545030683408,0.9848981366758865,0.9864014045471652,0.9848093165186661,0.9933940428877795,0.9876090355472044,0.9919137088281701,0.9849896145857229,0.9889052630962917,0.9855605143132506,0.9889016714365946,0.9867488477033355,0.9835594268428713,0.9888218325665914,0.9954812583931012,0.9831604181649037,0.9907644927794822,0.9816925131544565,0.9978115670555326,0.9810679506396092,0.9807606457458231,0.9941985732395507,0.9983210693104015,0.9992337902289199,0.9796309122509728,0.9798729097545916,0.9954104041111911,0.9867386389255398,0.9953539152545283,5.5580877219069567e-05,0.001557965290451501,0.0016111501201330717,0.0017339429181482955,0.00175310889633662,5.1354760960211324e-05,0.0022784432427240438,5.0794390187447357e-05,0.0017681837289183497,0.003793086280570571,0.001564386132527917,0.00368896436183416,0.0027616356216971978,0.00180266537995596,0.0009449169857112753,5.918656265639875e-05,0.0018382516730090237,0.0018499491492896326,0.0018773629621850947,5.7778721375725574e-05,0.0019205227032727857,0.0019415105275892507,0.0018361069982428038,5.713831109355778e-05,5.7140385545587804e-05,0.001965234225130505,0.0019609163225582107,5.384216695477161e-05,0.0018220046329232853,5.8993348627539796e-05
343,343.0,0.9795759880700748,1.0000129593235776,0.003726447391906796,5.129012369535037e-05,0.0013908835839917014,0.001024055818879336,0.9955654252619434,0.9882932221779133,0.9855712648952306,0.9871016637257094,0.985508972564725,0.9936073027590746,0.9885197907948647,0.9921309610413995,0.985689198327156,0.9900817820603317,0.9862072965806493,0.9900562107290783,0.9877452128609924,0.9842697154188974,0.9894058061410332,0.9957033092569966,0.9838774771828656,0.9915855758036113,0.9824165333979645,0.998049781171231,0.9817981680264329,0.9814933293232597,0.9950320045953448,0.9985683289644389,0.9994824575899692,0.9803708778515502,0.9806121973270822,0.9956227419277645,0.9875477535105257,0.9955762582312857,5.522893744951034e-05,0.0015265283000562685,0.0015629394287867858,0.0016826945142119688,0.001700767496718183,5.163617682359277e-05,0.002235733068547051,5.129012369535037e-05,0.0017142106592546128,0.003726447391906796,0.0015111946257586732,0.003621382793468204,0.002709093563051065,0.0017484826749016328,0.0009236321581641371,5.893832411705528e-05,0.0017837952529675624,0.0018119963610572862,0.0018218010202861383,5.7550954929356526e-05,0.0018641149839619367,0.0018849613275851772,0.00179980416584422,5.6759939367477524e-05,5.667720408098683e-05,0.0019072766836640146,0.0019035904120508554,5.362510915993002e-05,0.0017856342969061573,5.871957097907253e-05
344,344.0,0.9795214554936215,1.0000048608602368,0.0037025803366773926,5.3939855788340874e-05,0.001367118016479269,0.0010108640323266574,0.9958910787524202,0.9889783602368252,0.986344978487414,0.9879065127214586,0.9863154676092541,0.9939354972091063,0.989355834050019,0.9924624098921951,0.9864961221253814,0.9911610793378117,0.9869657471549539,0.9911157787848676,0.9886613533199621,0.9850921179888308,0.9900450335804818,0.9960473545232783,0.9847127438489046,0.992338163228966,0.9832636174569219,0.9984078734256655,0.9826569833807641,0.9823586319067026,0.9957908941131906,0.9989337056125518,0.9998494033642812,0.9812437001833457,0.9814833047294392,0.9959511464610026,0.9882917080517645,0.9959201252779502,5.760185472386749e-05,0.0015118000706625164,0.0015243542714426894,0.0016402932111387895,0.001656993448279142,5.40877558147292e-05,0.0022172089476137024,5.3939855788340874e-05,0.0016676185270757102,0.0037025803366773926,0.0014627190062958303,0.003595308331746957,0.0026865381872666263,0.0017028698276023728,0.0009107026691634379,6.085738124007412e-05,0.001737893939492103,0.001790740394828555,0.0017751295074157076,5.932235724518483e-05,0.0018163734202528037,0.0018365947028399763,0.0017787121281111326,5.823733128042031e-05,5.807525566707057e-05,0.0018583346492661316,0.001855097533757042,5.5780905996336335e-05,0.0017671786126976499,6.0596072995768197e-05
345,345.0,0.9794675426681412,0.9999722439909751,0.00350870744713769,5.2890476798631796e-05,0.001284868117937067,0.0009533649620828528,0.9959940703856369,0.9895159645375555,0.9868697323547007,0.9884520765036463,0.986863258485955,0.9940330423608165,0.9900199993409566,0.9925593359920378,0.9870453534971464,0.9920484173729006,0.9874761724326415,0.9919833558562323,0.9893977385316357,0.9856495333951014,0.9904643923167615,0.9961599109286711,0.9852805695317931,0.9929283502347044,0.983835696782233,0.9985288979469055,0.9832316072299397,0.9829336107761109,0.996382290275179,0.9990561486946476,0.9999722439909752,0.9818211422974351,0.9820609498050463,0.9960517298928742,0.9888771864414269,0.9960326023094812,5.6511363722434944e-05,0.0014277700605839058,0.0014255326324002842,0.0015331389019310165,0.0015481637343992163,5.295573177930575e-05,0.002096368667781989,5.2890476798631796e-05,0.0015565641037018566,0.00350870744713769,0.0013615218890049156,0.003405087470453424,0.0025412115452545865,0.0015902864798378541,0.0008567999529414118,5.901504847020977e-05,0.0016230223777520456,0.0016884757276167878,0.0016576481553586702,5.744236821671303e-05,0.0016957698556995893,0.0017143573779364021,0.0016768159033371858,5.625098563731609e-05,5.606884349951406e-05,0.0017346506356586378,0.0017317670220953136,5.452069874645837e-05,0.0016679791259970125,5.8748954361641994e-05
346,346.0,0.9794144777401615,0.9999128637207781,0.0033667576710914673,4.9394591637305704e-05,0.0012387246860521904,0.0009174648856850124,0.9958496393013787,0.9894749709778975,0.9867271532490987,0.98830395570114,0.9867092340754298,0.9938836338594003,0.9899879340986313,0.9924087940524103,0.9868781401268808,0.9920505241952152,0.9872890445058576,0.9919759489746652,0.9893697115619583,0.9854907231536904,0.990343818519468,0.9960033843588486,0.9851173680396857,0.992874615684327,0.9836699234003158,0.9983663445296446,0.9830609618457704,0.9827626649657626,0.9963260850428453,0.9988889265910248,0.9998056045090354,0.9816465320263599,0.9818870230620912,0.9959035552499733,0.9888325275135271,0.9958764931390646,5.2966918572128755e-05,0.0013738095312473316,0.0013788303202068892,0.0014830810461693618,0.0014980193586841815,4.94962160338947e-05,0.0020151207036633893,4.9394591637305704e-05,0.0015073203951485722,0.0033667576710914673,0.0013224589851829752,0.00326836268148983,0.002441619788034872,0.0015389343628618923,0.0008255551900965878,5.546091320236965e-05,0.0015700115631824066,0.0016254576356545683,0.001603440687769967,5.3910702290021903e-05,0.0016400582027745153,0.001657261237659518,0.0016128930912909052,5.290590609081124e-05,5.2793141842840026e-05,0.0016783191344836386,0.0016754216210077624,5.106419705012179e-05,0.001605784706402065,5.523008074354462e-05
347,347.0,0.9793624888562108,0.9998335470338121,0.003613549873950659,5.3149290520533515e-05,0.0013524228333823024,0.0009925204209624628,0.995672864731412,0.9886381634703651,0.985896742180864,0.9874341750880589,0.9858372257309588,0.9937037852414329,0.9889856021151503,0.9922299808924986,0.9860016568304641,0.9907896653605476,0.9864577598907057,0.9907263198523141,0.9882743863828729,0.9846062884635088,0.9896791595258373,0.9958069270109248,0.984218659784609,0.9919465642169651,0.982758886684041,0.9981530604402155,0.9821338809701807,0.9818283957609802,0.9953923260366312,0.9986660885273215,0.9995811907344901,0.9807047572867288,0.980946942586472,0.9957186386780877,0.9879244468487006,0.9956805358952711,5.7087536760154e-05,0.0014817198996612364,0.0015207246985001425,0.0016380139551295837,0.0016558413793872698,5.340478002707574e-05,0.002170148992271264,5.3149290520533515e-05,0.0016717136686888226,0.003613549873950659,0.00147925712731598,0.003510592341058476,0.002627984775174186,0.0017008708032927458,0.0009039756732734713,6.030944401393016e-05,0.0017347305313471328,0.0017565374598789481,0.0017718455666650519,5.833505098970293e-05,0.00181180597890068,0.0018302438495448152,0.001742667136880933,5.7235380562549786e-05,5.717077964798021e-05,0.0018536027801848076,0.0018503612860775718,5.528229057121135e-05,0.0017344089638204766,6.0113707371691284e-05
348,348.0,0.9793118041628172,0.9997433889090378,0.0036914532900082014,5.794800682949155e-05,0.0014027414865105338,0.0010194576624884828,0.9954115048957729,0.9875773594603593,0.9848519568721873,0.9863481952269191,0.9847420177287733,0.9934370033682566,0.9877125546226221,0.9919626395834206,0.9848983698696939,0.9891762474945154,0.9854113996259531,0.9891273319972028,0.9868821231660271,0.9834921185548198,0.9888248384359978,0.995515778837014,0.9830892466020127,0.99078696467034,0.9816174434384586,0.9978528108564961,0.9809733669370729,0.9806609740600382,0.9942295312609204,0.9983549371989424,0.9992663847089044,0.9795227133982498,0.9797662175662897,0.9954503812479829,0.9867801681902394,0.9953904527665018,6.176945815384636e-05,0.001518756660872372,0.0015881372328506724,0.0017129076896142841,0.0017325171860592097,5.83628653611356e-05,0.0022221207703627707,5.794800682949155e-05,0.0017539753364949934,0.0036914532900082014,0.0015615605074141808,0.003588030727077253,0.0026901554789036082,0.0017801492825979168,0.0009422597593775557,6.632638861825653e-05,0.0018163272281654713,0.0018033350456760824,0.0018557753228091028,6.449939649589567e-05,0.0018977975439884271,0.0019181541032280644,0.0017904368420873073,6.341766191654358e-05,6.336220726721146e-05,0.0019401659547079002,0.0019368074785160163,6.04373894239102e-05,0.001779149647513498,6.614813292482973e-05
349,349.0,0.9792626518065086,0.9996514843254168,0.003456056839057911,5.7404765046026104e-05,0.001314242994378547,0.000952858186615865,0.9953081719468124,0.9874554990346802,0.9846405607982948,0.986127044617175,0.9845179505459317,0.9933274268157123,0.9875805334922076,0.9918526177822212,0.9846698807468602,0.9890371987620225,0.9851771229946676,0.9889842657052629,0.9867454289667715,0.9832584436507659,0.9886630744817396,0.9953966551097184,0.9828484998782023,0.9906569434866443,0.9813715655012692,0.9977339831241686,0.9807221615556713,0.9804080959408811,0.9940970436107476,0.9982337170286748,0.9991443702631304,0.9792626518065085,0.9795070839682302,0.9953405595625942,0.9866515908501593,0.995271502567325,6.056449708329292e-05,0.0014231548376584316,0.001484522497766899,0.0016015304098328388,0.00161960554833639,5.772313619033031e-05,0.002081899187257332,5.7404765046026104e-05,0.0016400228228586192,0.003456056839057911,0.0014605900385065485,0.003358780767505593,0.0025191676331336845,0.0016648462809452861,0.0008858577795806896,6.566890065049938e-05,0.0016990754146600732,0.0016909190057063609,0.00173618150205055,6.474227553657602e-05,0.0017756032428378839,0.001795117054225103,0.0016806977922339996,6.412017764516961e-05,6.411850771556374e-05,0.0018151302476504256,0.0018119620256913116,5.962826915409394e-05,0.0016670870990084738,6.55112758304486e-05
350,350.0,0.9792151052174553,0.9995669282619098,0.003367419972351806,6.626218788376269e-05,0.0012786286956942743,0.0009216293549178623,0.9954002322083835,0.9880730719918306,0.9851534231388265,0.9866610320233451,0.9850529529769353,0.9934155196641172,0.9883327555252919,0.9919404745403435,0.985197439393061,0.9900210171602922,0.9856525979763187,0.9899499758678646,0.9875761394993678,0.9837991741313201,0.9890996613718018,0.9954948018352604,0.9833955740935696,0.9913275061139586,0.9819250570087724,0.997832092090263,0.9812808731629991,0.9809712760809391,0.99476995643391,0.9983299993008531,0.9992397364249158,0.9798253788540751,0.9800702985332576,0.9954325125439348,0.9873176877556795,0.9953685373558755,6.86353010156392e-05,0.0013823870848643327,0.0014366302817120397,0.0015500460251771284,0.0015663459043700318,6.626218788376269e-05,0.002025747982140654,6.640472577185246e-05,0.001584264364878961,0.003367419972351806,0.0014078790637410221,0.003269868933665515,0.002449921139463199,0.00161064346236426,0.0008692647050917608,7.458088303978673e-05,0.001644186645575307,0.001643861625485509,0.0016802866088701806,7.532917868990922e-05,0.0017183673381283104,0.001737000857761485,0.0016375877952010554,7.569320033503758e-05,7.587486815740886e-05,0.0017578109851646862,0.0017545829630974626,6.792231811595577e-05,0.001619611719267695,7.444274944647546e-05
351,351.0,0.9791686189603969,0.9994988156974778,0.00336620304195461,7.630559324501313e-05,0.001279293021046354,0.0009153320672049961,0.9954958755727418,0.9886745841668771,0.9857221057825022,0.9872525888701649,0.9856441442820881,0.9935101782960458,0.9890588643057746,0.9920369578622292,0.985778673986774,0.9909489551731832,0.9861787497371775,0.9908601880243961,0.9883719237707652,0.984397959776193,0.989548674631947,0.9955954639735917,0.984005463273082,0.9919833432545707,0.9825430156496379,0.9979345990471109,0.9819095144484214,0.9816052589160384,0.9954284230200411,0.9984320041457119,0.9993405687241568,0.9804600367640529,0.9807049582050941,0.9955285910804728,0.9879686145394357,0.9954682159355395,7.8447069129911e-05,0.001374864340420259,0.0014328703955576608,0.0015463006946179728,0.0015615621997622884,7.630559324501313e-05,0.0020195043529167597,7.678186229475511e-05,0.0015777575466089236,0.00336620304195461,0.0013993266963622452,0.003265213688015725,0.002442406140710145,0.0016068779246397281,0.000877625658706987,8.572426264494443e-05,0.0016418326981130766,0.0016368667650482529,0.00167803616922826,8.826880844555124e-05,0.0017157198273552547,0.0017340231067104594,0.0016335881026715551,8.95083836691686e-05,8.986476942019956e-05,0.0017556715432811706,0.0017523594875587063,7.789735066662129e-05,0.0016117913615815232,8.55907900528855e-05
352,352.0,0.9791224928837149,0.9994562416110822,0.003217776310356579,7.374774268862518e-05,0.001215805716278518,0.0008714685130260812,0.9956059183011207,0.9891572106943741,0.9861560533217012,0.9877012110900552,0.9860953916991299,0.9936190583946038,0.9896550623805985,0.9921468203513756,0.9862337703726624,0.9917414087050909,0.9865955462204513,0.9916351468445915,0.989032206559254,0.9848475082286029,0.9899088603002962,0.9957037843429336,0.984459709428533,0.9925155955727768,0.9829994721558942,0.9980482542788132,0.9823689254310101,0.9820680271235593,0.9959681258359842,0.998548339495736,0.999456241611082,0.9809201839331245,0.9811652831180045,0.9956359958670266,0.9884930247151689,0.9955757414172764,7.577937909447519e-05,0.0013071232384518753,0.0013571613313265946,0.001464718532085768,0.001478778241927733,7.374774268862518e-05,0.001923841330380812,7.422624972172894e-05,0.0014933083500466102,0.003217776310356579,0.0013225659021657665,0.0031184835768855767,0.0023280951542880898,0.0015220956005102884,0.0008341977526443834,8.308529694827963e-05,0.0015560105625876278,0.0015567533057470012,0.0015900910291678446,8.602205375618688e-05,0.0016251699566099604,0.0016421145946854247,0.0015544626707779921,8.739310782072653e-05,8.77507243340972e-05,0.001662604072941579,0.0016595551968358593,7.527181543013188e-05,0.001533032913227878,8.29554949100552e-05
353,353.0,0.9790760268357913,0.9994437953253533,0.0030329698803507198,7.074920412423125e-05,0.0011495442077692185,0.0008220952970180631,0.9955866181311429,0.989287735737862,0.9862164620954412,0.9877646390283014,0.9861564347185768,0.9935989390244382,0.9898332743351741,0.9921292217335599,0.9862935414834607,0.9920044990385951,0.986637204083588,0.9918876933788061,0.9892357665323102,0.9849048958422818,0.9899695726573364,0.9956823504136405,0.9845161351570731,0.9926599444315779,0.9830556522751009,0.9980320283258455,0.9824247568577605,0.9821248606692382,0.9961221765797854,0.998535390665669,0.9994420832201276,0.9809739931318138,0.9812202142115576,0.9956146208052807,0.9886403231086596,0.9955539579005871,7.232955335161017e-05,0.0012360085736949457,0.0012816483302810983,0.0013841988744874635,0.001397346917900501,7.074920412423125e-05,0.0018171709553192038,7.116585918204155e-05,0.0014114414504262493,0.0030329698803507198,0.0012518373415199818,0.002940788525983551,0.002197817618814485,0.0014382815129461962,0.0007892252397052448,7.980381512078372e-05,0.0014709955031132647,0.00147418624991022,0.0015036158586089524,8.314683149301006e-05,0.0015377954982075137,0.001554190595614125,0.0014729379917506472,8.486544075971904e-05,8.522989814538943e-05,0.0015739092461463165,0.0015708784836727069,7.22523352209935e-05,0.0014498806607910085,7.965798643437585e-05
354,354.0,0.9790285206650073,0.9994480435376016,0.003181424537159015,7.706518761810787e-05,0.0012194252973755477,0.0008660759756857315,0.9955826594554487,0.988666745806353,0.9856393074774115,0.9871698604739622,0.9855562837003076,0.9936032492060944,0.9891027879571274,0.9921368911946501,0.9856918541207651,0.9911033471754559,0.9860721259998302,0.9909924110203254,0.9884427206607587,0.9842991055662852,0.9895421314226422,0.995683189950378,0.9839071835095765,0.9919754143164248,0.982442218329735,0.9980393813530435,0.9818084980257187,0.98151044094156,0.9954347709270153,0.9985433237806594,0.9994480435376015,0.980351633763638,0.9805996608855503,0.9956158388363374,0.987971693594793,0.9955551479456611,7.791360874794085e-05,0.0013130076661225184,0.0013562529802137696,0.001466266526106187,0.0014811442142251725,7.706518761810787e-05,0.0019220028786104074,7.743285830804012e-05,0.0014976895603269309,0.003181424537159015,0.0013334502787662615,0.003091738638074076,0.0023197191519075365,0.0015253112362573467,0.0008434312403897792,8.763416353748087e-05,0.0015616617981321264,0.001569993241372011,0.0015968316638558858,9.226542545806725e-05,0.0016362919092723263,0.0016544631548412517,0.0015709988885112894,9.520331334085432e-05,9.585996710334942e-05,0.0016778371916340885,0.0016743231585288412,7.87432879210002e-05,0.001539401105393136,8.740008953164883e-05
355,355.0,0.9789792742197452,0.9994541327099659,0.003265657592017137,8.337332249398898e-05,0.0012656717241476094,0.0008920386260569352,0.9954826848751158,0.9876708047493722,0.9847459122908434,0.9862470798487919,0.9846304490291924,0.9935173105489025,0.9879146180055649,0.9920544356360498,0.9847693220282839,0.9896060468460134,0.9852159410332583,0.9895097837391887,0.9871426059364676,0.9833621038208937,0.9888349238367172,0.9955805368677129,0.9829625703731257,0.9908839415875308,0.9814893125128178,0.9979323125376393,0.9808458622158763,0.9805452688719543,0.9943373426111829,0.9984302036664998,0.9993322215326146,0.9793762287886224,0.9796252967466876,0.9955199518680046,0.9868987288594994,0.9954532222018124,8.34216375142519e-05,0.001360536972535988,0.0014070059326779186,0.0015217587965982346,0.0015383923255742455,8.337332249398898e-05,0.0019848412226441256,8.374371663455183e-05,0.0015568620192299592,0.003265657592017137,0.001390920964555106,0.0031789629836326693,0.002391471234582502,0.0015857694104065192,0.0008815354072627927,9.547338254506938e-05,0.0016250329475551327,0.0016278298060417376,0.0016620057454059156,0.00010079077919572326,0.0017054162822005422,0.0017247362829723896,0.0016304466447796986,0.00010469818157911183,0.00010565824015394629,0.0017518379700673813,0.0017479704419528397,8.51037037157271e-05,0.0015937391529901625,9.515862491291788e-05
356,356.0,0.9789275873483863,0.9994595509892233,0.0030523785243177547,7.93420262423314e-05,0.00118484169960852,0.0008335399309788152,0.9954026619888279,0.9873641836630072,0.984354273306238,0.9858430661876488,0.9842209631173562,0.9934369390353318,0.9875573029919326,0.9919775499993403,0.9843542550327606,0.9891708037581057,0.9848128654683768,0.9890753188315028,0.986753676816192,0.9829443609610551,0.9885533818692664,0.9954887386228906,0.9825376023601639,0.9905487708193574,0.9810571636076516,0.9978361142486318,0.9804044241382486,0.9800991483223657,0.9940035362666061,0.998335295586638,0.9992378490152974,0.9789275873483863,0.9791772816583476,0.995437272496185,0.9865703953863664,0.9953617730461631,7.93420262423314e-05,0.001273207820143981,0.001315909650713409,0.0014234385794739423,0.0014391666462234653,7.959481240829703e-05,0.0018563634863257867,7.994942888108229e-05,0.0014562952082807592,0.0030523785243177547,0.0013020676946078325,0.0029716417906408207,0.0022362247038092593,0.0014840490613908539,0.0008260791583240577,9.13158791304733e-05,0.0015213033692235533,0.0015228102000858473,0.0015561837679883264,9.631370472425497e-05,0.0015971718027129004,0.0016154000396459349,0.0015256886087836772,0.00010014251554760682,0.00010110050630200606,0.001641305929386244,0.0016376593111495608,8.121555621222283e-05,0.001490927161875164,9.100404370419091e-05
357,357.0,0.9788732422646608,0.9994648719433107,0.002920493845254812,7.271661347273837e-05,0.0011199560493877375,0.0007943323548883221,0.9954601029809503,0.9878062860885455,0.9846997126220405,0.9861973206376318,0.9845764101432035,0.993490138754475,0.9881017944949845,0.9920324020609024,0.9847037597917447,0.9898893233590473,0.9851231331637109,0.9897773424469316,0.9873553521721027,0.9833027924158333,0.9888532095460395,0.9955474381929074,0.982898842890825,0.9910344728868392,0.9814203504125976,0.9978939919763439,0.9807700910566751,0.980470481538983,0.9944905843207182,0.9983903110243051,0.9992916448789602,0.9792908310822981,0.9795417930760171,0.9954922892054268,0.9870439545751234,0.9954199003478209,7.271661347273837e-05,0.0012146853533926106,0.0012358126708959854,0.0013368078352385682,0.0013508919361929067,7.286884305251687e-05,0.001772829167018892,7.321729974304573e-05,0.001364317415945317,0.002920493845254812,0.001214904641450439,0.0028407097251397988,0.0021367565412451044,0.0013923935081538725,0.0007777512413483991,8.360863425327703e-05,0.0014275928396685674,0.0014520045943874694,0.0014604036680287758,8.814977485395075e-05,0.0014988698834317294,0.0015163014454277841,0.0014550896313258981,9.156916453197115e-05,9.240222963499058e-05,0.0015393720897219564,0.0015361687164093772,7.438847597955597e-05,0.001422302998253968,8.330069817785016e-05
358,358.0,0.9788179506436931,0.999470669140164,0.0028758012469169212,6.844640531013614e-05,0.0010878900332820843,0.0007786739695603725,0.9955891785819805,0.9883228404321088,0.9852454914658444,0.9867615770809488,0.9851462789441205,0.993618606459938,0.9887377625305759,0.9921626301196679,0.9852765319160967,0.9907235601583573,0.9856539160175259,0.9905945377812347,0.9880605301955099,0.9838811107166526,0.9892766751592023,0.9956776499195029,0.9834849167307361,0.9916007947486972,0.9820104864680734,0.9980210866304609,0.9813678447106359,0.9810752028866392,0.9950600065208643,0.9985133462435576,0.9994131871507932,0.9798891284509635,0.9801413360935232,0.9956185280779413,0.987601654605319,0.9955503552077024,6.844640531013614e-05,0.0011912495556610104,0.0011923547006395746,0.0012895002417677298,0.0013024301890977013,6.847367171885313e-05,0.001741351584929322,6.88548895701715e-05,0.001312956430713207,0.0028758012469169212,0.0011632471772664442,0.0027939776280106743,0.0021001071544102514,0.0013409706155968967,0.0007527224401151865,7.836039019477073e-05,0.001375218830204625,0.0014240271331616467,0.0014066178549068831,8.263638134245085e-05,0.0014435473220367665,0.001460757297980516,0.0014283760551339665,8.574760779266722e-05,8.64391748680699e-05,0.0014811655934074222,0.0014783445399790549,6.987759332681324e-05,0.001395112307480437,7.802898492236242e-05
359,359.0,0.9787639065259569,0.9994775161477197,0.002756610163846068,6.372274344402504e-05,0.0010298767402498537,0.0007428554440830497,0.995659462233051,0.9887593157687565,0.9856698013153816,0.9872035670626091,0.985593884948836,0.9936929082010224,0.9892781757728871,0.9922374675445236,0.9857284048416785,0.991443445556191,0.9860688069068049,0.9912996122986393,0.9886625619673617,0.9843304108360227,0.9896094220663576,0.9957515796828966,0.9839370270350198,0.9920719077647705,0.9824653192642164,0.9980902350420595,0.981828292084861,0.9815399416250399,0.995529154969459,0.9985786660372935,0.9994775161477198,0.9803502407951568,0.9806036592269615,0.9956889237111339,0.9880736292179138,0.9956243690956372,6.376008586247755e-05,0.001134890560314764,0.0011218887571161614,0.0012129805189833116,0.0012248753725516298,6.372274344402504e-05,0.001662993174813081,6.411975936795564e-05,0.0012342585348940032,0.002756610163846068,0.001090236945123128,0.002675477161491575,0.0020074784300397087,0.0012596769382043503,0.0007105455701135614,7.270909262651242e-05,0.0012917564223143766,0.0013573259387078093,0.0013208523337697195,7.675762494095877e-05,0.0013551372646807144,0.0013715005076853925,0.00136329879761381,7.964853622471546e-05,8.023255610531439e-05,0.0013894172782571534,0.0013869595046482118,6.497156758980213e-05,0.001329843859587569,7.237620657775128e-05
360,360.0,0.9787133039519248,0.9994855842876975,0.0025700037613782954,5.7731812906324916e-05,0.0009573065402903248,0.0006926812391118034,0.9955869208113717,0.9890025073470573,0.9858486574416594,0.9873883358627011,0.9857812794010072,0.9936196111178285,0.9895929143347764,0.9921666964025486,0.9859147827926387,0.9918809873194665,0.9862267988034688,0.9917285996434574,0.9890177248326942,0.9845215432543044,0.9897379951569172,0.9956784382544507,0.9841298589559012,0.9923381550470631,0.9826589858631862,0.998013038065532,0.9820252015698725,0.981738626567801,0.9957934862727038,0.9985016741793665,0.9994013860699505,0.9805509053839919,0.9808048072644175,0.9956107460895871,0.9883395317358625,0.9955509917432623,5.7760568529802374e-05,0.001059508018927235,0.0010414808474857166,0.0011255857092066473,0.0011367704716855134,5.7731812906324916e-05,0.0015515414794541847,5.8117311746856566e-05,0.001145361599902102,0.0025700037613782954,0.0010113181173911831,0.0024945687080577448,0.001872458566117674,0.001168674646470511,0.0006579797088588034,6.585188815338951e-05,0.0011980102005319426,0.0012677723048237098,0.0012247554980542854,6.957244127111626e-05,0.0012560596548908745,0.0012707600966186108,0.001273942411819976,7.22181841785624e-05,7.272830657435038e-05,0.0012875917359429618,0.001285231261753359,5.884811799012723e-05,0.0012414452643691608,6.554751361873262e-05
361,361.0,0.9786683369620696,0.9994934358969456,0.0026164539338261543,5.281070260776777e-05,0.0009724375719530693,0.0007087872556784188,0.9954261367417236,0.9886610399703003,0.9854587494825832,0.9869850734165571,0.9853707293063975,0.9934549065817186,0.9891910454329659,0.9920032756650958,0.9854933788540053,0.9913844019476808,0.9858130285708196,0.9912342285363046,0.9885813637886925,0.9841065419675438,0.989417867033301,0.9955050397851386,0.98370976289469,0.9919653299300624,0.9822359221139381,0.9978433283180068,0.9816003462681214,0.9813153038072914,0.9954297340384748,0.998335352971686,0.9992349396662591,0.9801191457283498,0.980373896376303,0.9954446034282254,0.9879754753706832,0.9953781480431322,5.307686754957272e-05,0.001093631351402175,0.001056309158744274,0.001139746274720263,0.0011512944652287943,5.281070260776777e-05,0.0015923092212465119,5.310492681745026e-05,0.001158754724700604,0.0026164539338261543,0.0010222435165709426,0.0025440349884061405,0.0019179291424243719,0.0011832423516673365,0.0006628611740469569,6.0425091354441344e-05,0.0012115939604406675,0.0013097592089737703,0.0012379647932854044,6.383719209956568e-05,0.001268484829127838,0.0012818511922359787,0.0013164157843128335,6.633226423980014e-05,6.685039241217617e-05,0.0013004791486593689,0.0012978006951725523,5.39778717390139e-05,0.0012794148132821768,6.013712129718484e-05
362,362.0,0.9786311995968648,0.9994992310660953,0.0027054653476092415,4.9321967402272145e-05,0.0010077725038640636,0.000737396214661031,0.9951595330709453,0.98779894836033,0.9846198483060059,0.9861165720465191,0.9844961336205421,0.9931946191592421,0.9881569893327778,0.9917464530961233,0.9846133524870005,0.9900633994222718,0.9849867352863163,0.9899304482645178,0.9874442526433239,0.9832218560378264,0.9887198175453992,0.9952280888587611,0.9828135351674052,0.9910278138992917,0.9813308558331858,0.9975541172867769,0.9806848336824358,0.9803943445510831,0.9944864694336066,0.9980420929489081,0.9989408216685024,0.9791923298392625,0.9794477711718776,0.9951752679703391,0.9870499668133872,0.9951013118700515,4.991218792565927e-05,0.0011443994982730746,0.001096650667732568,0.0011813532907283153,0.0011936618204291343,4.9321967402272145e-05,0.001658045305698259,4.943087180099547e-05,0.001200544221253405,0.0027054653476092415,0.0010590529399299659,0.0026347635864769924,0.001994200166329009,0.0012267503774622075,0.0006832250094869354,5.682869166929714e-05,0.0012553391630748957,0.001371268558446757,0.001282434308850648,6.004579010502114e-05,0.001313811355444618,0.0013269414321622197,0.0013785465084979844,6.240962443585587e-05,6.29574254011846e-05,0.0013473530647389465,0.0013444118543567407,5.0654884899728884e-05,0.0013368525057459032,5.654268955408984e-05
363,363.0,0.9786040858967832,0.9995011298857782,0.0025465246291305967,4.5629002206127174e-05,0.0009525066253729023,0.0006958632044736443,0.9950666432308664,0.98730270730222,0.9840910792224541,0.9855678044745932,0.9839459179361938,0.9931118113437929,0.9875668928654082,0.9916677502494544,0.9840648987228077,0.9893158525010127,0.9844722365116579,0.9891912098815148,0.9867979582953875,0.9826632557303018,0.9883248411072638,0.9951364724205978,0.9822476756578282,0.9904911755939603,0.9807583931777712,0.9974648866477945,0.9801068199563076,0.9798143169826127,0.9939499366867628,0.997956827326187,0.9988555139037959,0.9786040858967832,0.9788606639423846,0.9950835748442957,0.986511673842781,0.9950097056987218,4.6267706951308335e-05,0.0010799158831705045,0.001039778143675262,0.0011194619941027335,0.001131510823919702,4.5629002206127174e-05,0.0015628960156129066,4.5647160515348346e-05,0.0011382372345952738,0.0025465246291305967,0.001005141783096608,0.002480671032426842,0.0018792929480765234,0.0011631097509586636,0.0006454241601782196,5.276254403707729e-05,0.0011903135149326659,0.0012941164752137385,0.0012162144615006849,5.5772023594264496e-05,0.0012463354212924895,0.001259004624926991,0.0013008094830955672,5.791536936203671e-05,5.8422617432748765e-05,0.00127828871662865,0.0012754805368004236,4.694712090165513e-05,0.0012608175762910626,5.249000656039533e-05
364,364.0,0.9785883684770407,0.9994972924466251,0.0023946031989168725,4.283471698396368e-05,0.0008904487739920795,0.0006524875909652439,0.9952458433499828,0.9875296836356691,0.9842855788585124,0.9857697732072649,0.9841511451773979,0.9933000150825585,0.9878502490710765,0.9918591795308275,0.9842724228064975,0.9896969570413571,0.984661357830151,0.9895631762646293,0.9871128807907359,0.9828674425581488,0.9885347111487062,0.9953202963286633,0.9824534138389455,0.990738712922418,0.9809657203991669,0.9976518625356304,0.980315062260197,0.9800208587663534,0.994195663502317,0.9981430457117222,0.9990404649860282,0.9788134040138263,0.9790696312109244,0.9952637583046537,0.9867545368795065,0.9951936396607896,4.345352619692123e-05,0.0010099844708267194,0.0009698757047336116,0.0010438544905819408,0.0010552657035544975,4.283471698396368e-05,0.00146502816686151,4.29281862022873e-05,0.001061273180609319,0.0023946031989168725,0.0009355211933070541,0.002330567020005995,0.0017632790148274311,0.001084658934632658,0.0006031074172685534,4.9325562168275065e-05,0.0011100509066295523,0.0012105291687151895,0.0011338339450912688,5.19526595764594e-05,0.0011618015187061647,0.0011742133846324803,0.0012170136938230763,5.377403435870798e-05,5.418831985999934e-05,0.001190441947813335,0.001188117503900098,4.397508513428712e-05,0.0011789298975657622,4.908066627840238e-05
365,365.0,0.978582134251825,0.9994858788392676,0.0023364418920160854,4.148093095958371e-05,0.0008624794783092043,0.0006344681799263481,0.995511384580823,0.987996593061896,0.9848539462725082,0.9863676615328903,0.9847505707794595,0.9935735167366373,0.9884282070250384,0.992134926570812,0.9848783985028013,0.9904609520032858,0.9852307768459703,0.9903130378763068,0.9877540797094654,0.9834754821780187,0.9889996702508661,0.9955957914721139,0.9830682091183661,0.9912473682439245,0.9815851769011689,0.9979150531661947,0.9809424523736799,0.9806530319667442,0.9946985771570253,0.9983970190493667,0.9992907154608504,0.9794431390918554,0.9796993499178089,0.99553178939842,0.9872622732681986,0.9954682363006031,4.20036008241488e-05,0.0009767725259372092,0.0009380598012631802,0.0010094115973586528,0.0010210684690133314,4.148093095958371e-05,0.0014220633941282716,4.166204557422684e-05,0.0010270292746661438,0.0023364418920160854,0.0009025513683075063,0.002271122897419445,0.0017146666884193052,0.0010489681368717658,0.0005837574120214233,4.7394715743657844e-05,0.0010733217026732372,0.0011701343854946787,0.0010956496356295815,4.956256610470842e-05,0.0011225941015124434,0.0011355143817174443,0.0011762907129398846,5.099621882960799e-05,5.1299235861767154e-05,0.0011483492359159624,0.0011466437469277784,4.23687421580655e-05,0.0011400265409059673,4.717839208107008e-05
366,366.0,0.9785826487100668,0.9994650491543369,0.0022576350096570087,3.88258907928965e-05,0.0008247184815624598,0.0006107433805134866,0.9956318092999576,0.9883625235539032,0.9853122886377276,0.9868498643462283,0.9852326405424537,0.9936932435477084,0.9888907068319802,0.9922552657439404,0.985368326769219,0.9910895558383264,0.9856873539329923,0.9909293673078492,0.9882734030561066,0.9839618311699857,0.9893311793085736,0.995709234077585,0.9835611028312151,0.9916450828698562,0.9820813083101917,0.9980184806473485,0.9814447869029469,0.9811577802179626,0.9950899524518433,0.9984915748559755,0.9993846918360081,0.9799503776025731,0.9802057274039405,0.9956482798902057,0.9876620140616517,0.9955816276165885,3.9230980139262126e-05,0.0009350100587147764,0.0008934770186125044,0.0009615040999489732,0.0009731983038290027,3.88258907928965e-05,0.0013665337279975315,3.900366503057733e-05,0.0009791068789102948,0.0022576350096570087,0.0008577747427267838,0.0021925889770447985,0.001650854099715501,0.0009992794964235857,0.0005553667194916579,4.417878596907874e-05,0.0010221474704827848,0.0011192261671483573,0.001042935230987779,4.6057880304428375e-05,0.001068627152475375,0.0010814158282898563,0.0011245210070924636,4.7263010489459214e-05,4.7505206552055916e-05,0.0010922150680995038,0.0010909560341606766,3.957700044701809e-05,0.001091552264651183,4.398667068861404e-05
367,367.0,0.9785871773406962,0.9994329634824641,0.0020993820170728886,3.784342345962218e-05,0.0007648853367786673,0.0005663467093282425,0.9956644864375634,0.9886538141203478,0.9856414638786517,0.9871964665340155,0.985580883308973,0.9937289448442387,0.9892666972778001,0.9922885234336164,0.9857259911804299,0.991618405817841,0.9860187773655924,0.9914465122459136,0.9887031533094384,0.9843112850782311,0.9895676110362239,0.9957477637044706,0.9839155750928169,0.9919648757687488,0.9824397034758536,0.9980631592982862,0.9818101456502923,0.9815281441094287,0.9954164870043664,0.998538812559074,0.9994329634824642,0.9803196639735644,0.9805740812541774,0.9956788349148937,0.9879828636984238,0.9956199562025227,3.8101001253458356e-05,0.0008664634303390341,0.0008267018901115784,0.0008895640994618668,0.0009007481254055977,3.784342345962218e-05,0.0012681707418249557,3.792000815548175e-05,0.0009066347207453436,0.0020993820170728886,0.0007942530629190648,0.0020385613261456655,0.0015330437935625516,0.000924830331470784,0.0005138501470278462,4.2948407146714844e-05,0.0009459491638838071,0.0010370193710997474,0.0009650150664251079,4.463446527945757e-05,0.000988668254163797,0.0010003944478212264,0.0010413396633922438,4.5648611425101745e-05,4.586621472587453e-05,0.0010105556499021306,0.0010094352605841675,3.8670969633766895e-05,0.001011586032227377,4.276040669376485e-05
368,368.0,0.9785929856326443,0.9993888972871839,0.0020699011160770025,4.524408174677505e-05,0.0007634296928141781,0.0005569762631012372,0.9955092602581755,0.9885702939690768,0.985537672151198,0.987091261759325,0.9854735279344711,0.9935658263526684,0.9891852911627202,0.992122610168439,0.9856185170624494,0.9915559939645514,0.9859121505656877,0.9913802594513692,0.9886292570878857,0.9842004050539016,0.9894469413899616,0.995585658757411,0.9838045448733612,0.9918699830440627,0.9823267527594285,0.9979031003526326,0.9816954441248391,0.9814118476682482,0.9953213980452544,0.9983794624841237,0.9992753179867357,0.980204095153097,0.9804581125876143,0.9955160051249604,0.9878965460922824,0.9954582984850603,4.5866337243940704e-05,0.0008595140918145912,0.0008263801323058098,0.0008888354334217785,0.0009005104332219464,4.5469445066287794e-05,0.0012543161156140623,4.524408174677505e-05,0.0009078259210428975,0.0020699011160770025,0.0007983088053015507,0.002011182964835515,0.001515299877781065,0.000924236782580885,0.0005196419426873186,5.143864716060774e-05,0.0009456728776349284,0.001027727396777181,0.0009646474048848982,5.3594967581909216e-05,0.0009878076679889017,0.0009990452911493573,0.0010318548664047837,5.460983603248592e-05,5.485915659859229e-05,0.0010101551500784423,0.0010088924529575145,4.6887966478076206e-05,0.0010019262834429425,5.12373385133028e-05
369,369.0,0.9785973390748414,0.9993365875236419,0.002163314618050523,5.217255741551826e-05,0.0008085478028040437,0.0005826779710313817,0.9953052908694463,0.9878663198860207,0.9848508924864066,0.9863817284422559,0.9847584763421315,0.99336591583033,0.9883514482150995,0.9919223124566592,0.9848945805816328,0.990518808203723,0.9852232353953658,0.9903531976892778,0.9877237808095205,0.9834773382728312,0.9888813824202553,0.9953814537873149,0.9830770469372436,0.9910936153687403,0.9815940397999016,0.9977071013138171,0.9809577652325491,0.9806698893290197,0.9945368276805819,0.9981843886187749,0.9990821920581815,0.9794636807073511,0.979717345904854,0.9953121440492921,0.9871408883140002,0.9952543914876713,5.380009952064696e-05,0.0009049881511101753,0.0008796660684280834,0.000945812904976216,0.0009582776382596166,5.277729260561616e-05,0.001315760716874418,5.217255741551826e-05,0.0009665589079627637,0.002163314618050523,0.0008519251218457866,0.00210357355089695,0.0015884208644720657,0.0009833465338123727,0.0005567031011401217,5.9775753459310605e-05,0.0010066225929817544,0.0010800687114538652,0.0010269009067024046,6.246186268387751e-05,0.0010510128514740961,0.0010624920582780444,0.0010844400873541605,6.34632588826399e-05,6.375200392289213e-05,0.0010757853471985693,0.0010742172298062087,5.502931063857364e-05,0.0010537398548095263,5.957412710451313e-05
370,370.0,0.9785975031562177,0.9992808865198873,0.002082099047616195,5.149317658005653e-05,0.0007833319603150399,0.0005619446539637126,0.9950262359493002,0.987269044979611,0.9841796625460971,0.9856840208376207,0.9840550748285127,0.9930888431901155,0.9876266892772562,0.9916452995088326,0.9841837539784088,0.9895860822855608,0.984548947143455,0.9894316694666385,0.9869268512223177,0.9827579389942215,0.9883272210086901,0.9950933699219285,0.9823485027650936,0.9904445190704022,0.9808555971475196,0.9974245141860605,0.9802068701095554,0.9799150157431255,0.9938907473899065,0.9979037064970774,0.9988017842646523,0.9786967169298592,0.9789515795388017,0.995030752017962,0.9864953769429818,0.9949665919133109,5.315896166942707e-05,0.0008737661406434512,0.0008558710498452575,0.0009202118224307138,0.0009320661051316373,5.2104836983125556e-05,0.0012682728818005878,5.149317658005653e-05,0.0009397146194353316,0.002082099047616195,0.0008286951232557034,0.0020252664033961983,0.0015305638654182843,0.0009566151712369458,0.000539727070335462,5.8753800901673755e-05,0.0009794501240015204,0.0010417699609697715,0.0009993186389034019,6.128920175020014e-05,0.001022557346350912,0.001033535108899317,0.0010458713126736583,6.209814158739307e-05,6.234326957453924e-05,0.0010473172921719944,0.0010456598744417044,5.430459601937239e-05,0.001017493221595059,5.85706438322996e-05
371,371.0,0.9785907433657042,0.9992266466039693,0.0019322528390370674,5.6647947203105286e-05,0.0007315220068572375,0.0005188959955341616,0.9948786193188895,0.9872833635874513,0.9841013301508059,0.9855978521229911,0.9839709633130868,0.9929423856517464,0.9876538981886217,0.9915002454645068,0.9840986750660068,0.9896359899872017,0.9844567405414948,0.9894784693843569,0.9869601974521547,0.982667589623027,0.9882533944619366,0.9949450680591471,0.9822549458206742,0.990462158635296,0.9807582748783223,0.9972790369565955,0.9801068145221654,0.9798156184685719,0.9939115273238537,0.9977577083308343,0.9986561773688053,0.9785907433657041,0.9788456992567306,0.9948766552661433,0.9865137904115303,0.994818302542737,5.693251061481137e-05,0.0008080784381519786,0.0007996654490304854,0.0008606027894400577,0.0008715095215112881,5.688063844812741e-05,0.0011747103616658303,5.6647947203105286e-05,0.0008791008114687163,0.0019322528390370674,0.0007751669020256473,0.001878869166144297,0.0014184483090023353,0.0008944697768487426,0.0005064316255147414,6.264067579712327e-05,0.0009157547336333484,0.0009633920494441722,0.0009341645426753341,6.439071783363937e-05,0.0009559487098526945,0.0009663154869784515,0.0009665828900844536,6.466556083197443e-05,6.465352845895733e-05,0.0009785227753032445,0.0009770240456874067,5.812654843996193e-05,0.0009412782192153033,6.243263537382918e-05
372,372.0,0.9785750861119453,0.9991787201039375,0.0018622853210669092,6.343023364838733e-05,0.0007119261034573106,0.0004978292587504873,0.994940279912669,0.9876796091412726,0.9844528633712105,0.9859567519375221,0.9843376714556105,0.993001364476627,0.9881508022562252,0.9915600836829825,0.9844732853800192,0.990309177726585,0.9848058916301985,0.9901400790220539,0.9875169089628061,0.9830267082759128,0.9885314216875628,0.9950019816319212,0.9826166983413274,0.9908844999698349,0.98112061593696,0.9973418441202663,0.9804748325275293,0.9801855414564514,0.9943281222919776,0.9978222991414162,0.9987211928384673,0.9789625525681548,0.9792165540384665,0.9949298009322413,0.9869425208878325,0.994874753822846,6.343023364838733e-05,0.0007711285549117052,0.000782707022937464,0.0008442273996896323,0.0008543716161735989,6.415349939327986e-05,0.0011258427016301315,6.42277268311501e-05,0.0008631140343595667,0.0018622853210669092,0.0007604665963834942,0.0018094197219970232,0.0013619161751041102,0.0008765726655621348,0.0004962688331381643,6.90524515826714e-05,0.0008974076202183804,0.000919103047322683,0.0009150088441544722,6.954518893014906e-05,0.0009364590184340303,0.0009466641741587312,0.0009206521692263466,6.893210760755092e-05,6.865094134628695e-05,0.0009576187734671796,0.0009561646403413907,6.454044906594063e-05,0.0008990448601220917,6.880671491465976e-05
373,373.0,0.9785516014824418,0.9991419593478402,0.0018078359132182311,6.249911767204981e-05,0.000693094214329717,0.00048334881152184303,0.9950560207999621,0.9881088544958089,0.9848627726632398,0.9863825766664995,0.9847691035277724,0.9931157756831226,0.9886730114435118,0.9916726678160226,0.9849144340917912,0.9909979660079428,0.9852276735633526,0.9908158753362863,0.9880964970007229,0.9834600406351919,0.9888738984348183,0.9951313397441298,0.9830544549241604,0.9913454908885582,0.9815627944512226,0.9974789365289086,0.9809210784417121,0.9806330758689278,0.9947835977283753,0.9979607001491378,0.9988601558334163,0.9794149023855389,0.979668238091381,0.9950441043321518,0.9874044020443806,0.9950037321716219,6.249911767204981e-05,0.0007385098650177031,0.0007675309079641185,0.0008295849174032873,0.0008390078452822824,6.33579894800716e-05,0.0010842868526160282,6.346518258732963e-05,0.000849351688390941,0.0018078359132182311,0.0007474124333396505,0.0017550069701242296,0.0013155405081803383,0.0008601794248967376,0.00048240278586252094,6.755146939304206e-05,0.0008807901711885532,0.0008801367501856928,0.0008977947766904356,6.753219770585186e-05,0.0009192071237147014,0.0009295147596771981,0.0008810735351392482,6.655038020421504e-05,6.623914447943883e-05,0.0009395574143277725,0.0009380159118713814,6.333580662615848e-05,0.0008622436835079226,6.731090314437681e-05
374,374.0,0.9785221204844091,0.9991212166637269,0.0016967123252664726,5.8720279706173784e-05,0.0006491352488799222,0.00045293958035590886,0.9952128800374588,0.9884018329360316,0.9851821408820939,0.9867200399031015,0.985106109792344,0.993273183552352,0.9890449896182024,0.9918300791696955,0.9852542322201124,0.9915095794839824,0.985544162185097,0.99131675252317,0.9885151576957311,0.9837995311708123,0.9891456636649285,0.9952940831812191,0.9834032280702231,0.9916637569220819,0.9819164128367083,0.9976538567835233,0.9812812244321203,0.9809960900307819,0.9951028917628435,0.998138175990115,0.9990373848504175,0.9797810534465048,0.9800336941424251,0.9952006301835089,0.9877280642133366,0.9951664243580951,5.8720279706173784e-05,0.0006867986721545204,0.000719799276424476,0.0007787438837581227,0.0007874252040421837,5.9709223334338396e-05,0.0010119392741717579,5.984627273858484e-05,0.0007981022975951397,0.0016967123252664726,0.0007017298177206102,0.0016461596884304933,0.0012304860553697845,0.0008068783654631888,0.00044990314429516526,6.34888240845929e-05,0.0008263326247978196,0.0008185652198018372,0.0008422581716203234,6.344698902866421e-05,0.0008626422056963054,0.0008726106842723993,0.0008197641571433781,6.25269240581738e-05,6.221484710296729e-05,0.0008816481674212273,0.0008801174755789173,5.960333738955871e-05,0.000802626019963919,6.325803796658063e-05
375,375.0,0.9784884741250617,0.9991213443796466,0.0016180129169362234,5.9376636903144335e-05,0.0006221782861605838,0.00043149494936823413,0.9952896856067609,0.988404745117943,0.9851507595294453,0.9866855965799516,0.9850720201742414,0.993351292763137,0.9890571375564066,0.9919089564403336,0.9852190604052043,0.9915472555039982,0.9855033008516719,0.9913503884481383,0.988533918832572,0.9837588312573836,0.9891523200467537,0.995365108397768,0.9833641010414674,0.9916609536436166,0.9818761859022224,0.9977345114405304,0.9812436854689043,0.9809607105860833,0.9951096895058712,0.9982220586416048,0.9991213443796466,0.9797450733233716,0.9799963991086788,0.9952737048507446,0.9877319737896535,0.9952376043800846,5.9376636903144335e-05,0.0006609958975372193,0.0006887528199410305,0.0007444733775284233,0.0007530046549403672,6.03291710502532e-05,0.0009702248190325409,6.058915547361746e-05,0.0007636023315761188,0.0016180129169362234,0.0006726990796910636,0.001570811092009728,0.0011771478524250502,0.0007716037319244091,0.00043376056073070974,6.388361177107232e-05,0.0007896658564430824,0.0007888994912129887,0.0008046973584598252,6.342193668121417e-05,0.0008236954167905462,0.000833217550862791,0.0007910003424170365,6.254439269467658e-05,6.212287519579745e-05,0.0008411940731261255,0.0008398723190737456,6.047237604031358e-05,0.0007716264827024816,6.365040364591597e-05
376,376.0,0.9784524934116147,0.9991443301770188,0.0016763344489380062,6.97495320192223e-05,0.0006561381038253639,0.0004472938778772284,0.99524345939196,0.987905738491213,0.9846809773497847,0.9861992176512142,0.9845896803982018,0.9933164968644785,0.98846491192947,0.9918772654327813,0.9847440576680523,0.9908107745505704,0.9850774972130326,0.9906230476935852,0.9878860671431299,0.9832636110505226,0.9887870302319222,0.9953137808002036,0.982864416920485,0.9911116033105623,0.981369067571798,0.9976853216332684,0.9807326225915297,0.9804483720707866,0.9945640999889173,0.9981730860601897,0.9990730387578133,0.979228269483004,0.9794798925067668,0.9952288118028751,0.9871898022989918,0.9951869774692895,6.97495320192223e-05,0.000694708847780131,0.0007274627879496971,0.0007852545081747935,0.0007948832882565439,7.037482443871261e-05,0.0010142744166761748,7.0699552952469e-05,0.0008069240768842917,0.0016763344489380062,0.0007138698507226476,0.0016296514301073345,0.0012260927853336996,0.0008157626917952557,0.0004656682305827725,7.450968062948216e-05,0.0008342067095838891,0.0008301096999399736,0.0008503389813500636,7.319434095951779e-05,0.0008703748702390968,0.0008803831893616361,0.0008329508865181198,7.222351293535431e-05,7.167211670282972e-05,0.0008893385671532247,0.000888049181249441,7.105599587057736e-05,0.0008097689847527793,7.425512490317946e-05
377,377.0,0.9784160093512834,0.9991807031507421,0.0016614936448410664,8.016760933137043e-05,0.0006630780977350556,0.0004424694261228209,0.9952352442163802,0.9873030594482337,0.9840513762863555,0.9855436574027623,0.9839334502804801,0.9933210898692479,0.9877363026721366,0.9918844793630635,0.984084147052462,0.9898633174255811,0.9844622409742666,0.9896898411959505,0.9870786208386272,0.9826033791163581,0.9883572527768433,0.9953224328460777,0.9821977792394717,0.9904657832752726,0.9806963755181574,0.9976975812084317,0.9800554653459301,0.9797664054602528,0.9939186695291178,0.9981945631004893,0.9990964960741944,0.9785510570279681,0.978801702916877,0.9952263336195609,0.9865375828551051,0.9951954605202133,8.016760933137043e-05,0.0006917700986172152,0.00073741933857713,0.0007960376033772928,0.0008059948223317213,8.048289046807478e-05,0.0010083704643963996,8.074745559162194e-05,0.0008187515207142525,0.0016614936448410664,0.0007267161537625025,0.0016163178693589311,0.001217510378058499,0.0008287580096878852,0.00047656385366319205,8.525276822045843e-05,0.0008475843443009483,0.0008263120527612255,0.0008646296753190736,8.327748941183209e-05,0.0008856025683930334,0.0008956365922917436,0.0008286653823434354,8.225228839587493e-05,8.165049885427643e-05,0.0009064536738746302,0.0009050871689924687,8.189742610203514e-05,0.0008059502797947202,8.498901021875673e-05
378,378.0,0.9783808529512826,0.9992181277490862,0.001540390212868986,7.866522815329725e-05,0.0006156875870124198,0.00040833197396971174,0.9953055839434013,0.9872118077539729,0.9838892444215805,0.9853779541942779,0.9837656525104949,0.9933974893663212,0.9876333221762813,0.9919630386014705,0.9839164847974693,0.9897487934982441,0.9843011850065129,0.9895721500377401,0.98696863961992,0.9824308772045193,0.9882869234623999,0.9953947987889938,0.9820242832466483,0.9903550007420494,0.9805195601171515,0.9977758996998152,0.9798799858218042,0.979588665255268,0.9938014085690154,0.9982761025727966,0.9991802101142322,0.9783808529512826,0.9786299180709248,0.9953005244783294,0.9864365237293652,0.9952681312081804,7.866522815329725e-05,0.0006397329693692674,0.0006834653004560687,0.0007377732769985258,0.0007471153751052971,7.886852359202865e-05,0.0009333682739337068,7.904532232163194e-05,0.0007592059216435892,0.001540390212868986,0.0006744874779230726,0.001498405029386684,0.0011275882653401135,0.0007681063262126265,0.00044237334413754775,8.347631700371497e-05,0.0007856183931509779,0.0007634815023481645,0.0008015076465082685,8.13922028246066e-05,0.0008211363848669844,0.0008303551406638119,0.0007651982344530923,8.044663709973768e-05,7.986497683666766e-05,0.0008408493829145933,0.0008395505260886458,8.064003950500436e-05,0.0007452863815237338,8.323299714214849e-05
379,379.0,0.9783484299201841,0.9992442684203202,0.001483739035777509,7.21987390928337e-05,0.0005829146012691975,0.0003912239020113796,0.9953032235232663,0.9875875457272789,0.9841446416967553,0.9856425559536486,0.9840286996282964,0.9933916303333906,0.9880949815045293,0.9919576187936386,0.9841791927829162,0.9903536788026027,0.984533447277951,0.9901670003708781,0.9874798328886413,0.9826884911299049,0.9885024322513289,0.9953841304475255,0.9822816763132629,0.9907665350537821,0.9807774354409745,0.9977748291150195,0.9801422979555476,0.9798543196562437,0.9942226619351074,0.9982837398935246,0.9991901842343552,0.9786465340296917,0.9788958100981044,0.9952952368252539,0.9868456753107665,0.9952577125015988,7.21987390928337e-05,0.0006109086324513004,0.0006426536688503404,0.0006931901679841715,0.0007026397011342443,7.235667167965227e-05,0.0008939831388159753,7.248573319829051e-05,0.0007148770561365884,0.001483739035777509,0.0006350288815884244,0.001442284947949115,0.0010821228886798459,0.0007210003642018076,0.00041622999237409387,7.68036417400009e-05,0.0007372543241231013,0.0007274355913287452,0.0007518844515554132,7.509445402009708e-05,0.000770216802871633,0.0007787750378267345,0.0007280536767679425,7.427335525374599e-05,7.376183377290987e-05,0.0007885904365132403,0.0007873007985632921,7.395724824887901e-05,0.0007117612301469939,7.657553542900092e-05
380,380.0,0.9783184447719906,0.9992467896127131,0.001461339220750549,6.941664881641471e-05,0.0005667105846396563,0.0003831223130224569,0.995300995904337,0.9879396237347631,0.9845134546678393,0.9860276406227358,0.9844148473337669,0.9933872014914488,0.9885320746803082,0.9919534318655218,0.9845673322878931,0.9909309510500581,0.9848987634522529,0.9907366706734045,0.9879652981399611,0.9830803518403893,0.9887619965900968,0.9953835064095089,0.9826790814740092,0.9911597218442214,0.9811776875871522,0.9977760028343967,0.980545277678042,0.9802572618562317,0.9946128328695281,0.99828429780185,0.9991924020468009,0.9790553504598013,0.9793039359266215,0.9952922444483528,0.9872304987727277,0.9952568347920785,6.941664881641471e-05,0.0005954583480650031,0.0006209901582231005,0.0006700360844232851,0.0006794773880762644,6.952001143000887e-05,0.0008745472575078803,6.95970722019515e-05,0.0006921694884781352,0.001461339220750549,0.0006148908490300265,0.0014191988036045848,0.0010610811789137258,0.0006960706697975918,0.0004039805513042064,7.412927717499294e-05,0.0007121110939076381,0.0007075818539229186,0.0007262158152372999,7.3353687404379e-05,0.0007439927606234925,0.0007522093873844401,0.0007073486521209851,7.2771824646094e-05,7.232708891032824e-05,0.0007618883503793313,0.0007605456281501349,7.08515369688985e-05,0.0006943119184043752,7.390493333165497e-05
381,381.0,0.9782901767220603,0.9992133557745343,0.001384546460646062,6.76198813359731e-05,0.0005342362405899992,0.00036078915613112553,0.9953270341028725,0.9882098892033104,0.9847785747301997,0.9862956704528426,0.9846881534377404,0.9934068232652035,0.9888755886615326,0.9919735559452053,0.9848435934902202,0.9914044718735727,0.9851578115626799,0.9911999808480914,0.9883510917392975,0.9833523951918666,0.9889556932007341,0.9954006613531499,0.9829546808660155,0.991451949711588,0.9814530337651418,0.997796471456682,0.9808241168035022,0.9805370681676155,0.9948991059390813,0.9983048777079204,0.9992133557745343,0.9793349106530305,0.9795838273278542,0.9953124574377072,0.9875232337421673,0.9952751114297066,6.76198813359731e-05,0.0005596437512033458,0.0005828558297383694,0.000629299817160948,0.0006380607477305891,6.773988564660248e-05,0.0008244224475990755,6.78093379539665e-05,0.0006501541128913302,0.001384546460646062,0.0005771599936800553,0.001343745450784393,0.001001927335440418,0.0006530951781028075,0.0003810852793864049,7.214950269346523e-05,0.0006686635673465305,0.0006644259754864433,0.0006819861137696714,7.236924983217295e-05,0.0006989359114563868,0.0007067642318319885,0.0006643663855336074,7.207455137554731e-05,7.167496762973971e-05,0.0007159610564983161,0.0007146136757441514,6.874846062227875e-05,0.0006532472972438684,7.194076133545738e-05
382,382.0,0.978262904985753,0.9991440209063085,0.0012946775777216727,6.286132831597904e-05,0.0004992563897148596,0.0003375538926134559,0.9951108063220431,0.9881837702254909,0.9847038728100231,0.9862196356050512,0.9846116030149328,0.993182991398556,0.9888576576744913,0.9917462431979643,0.9847707842824999,0.9914227537927083,0.9850838941683142,0.9912131007823457,0.9883430933730472,0.983274231374974,0.9888438360712204,0.9951759987363245,0.98287692072912,0.9914185679862529,0.981373509560711,0.9975723250512638,0.9807453222541376,0.9804593545036017,0.9948594485638588,0.9980795256011631,0.9989896787626131,0.9792545384037019,0.9795028515484652,0.9950924461622901,0.9874968018160233,0.9950509549773413,6.286132831597904e-05,0.0005253258083304263,0.0005441740200349301,0.0005874043055418916,0.0005950279563623402,6.301360929708163e-05,0.0007727197463694735,6.309923852723964e-05,0.0006054292540517708,0.0012946775777216727,0.0005360125979235084,0.0012566406233625277,0.0009386736588276629,0.0006096172693879501,0.0003550546415053684,6.690196394470876e-05,0.0006240285118565448,0.0006241408392659425,0.0006366565368208806,6.746508288957855e-05,0.000652286055589336,0.0006594619824876752,0.0006237867337484769,6.731217882911739e-05,6.69533015195467e-05,0.0006681338494058186,0.0006668946680725241,6.377881379990934e-05,0.0006134451478265394,6.671438982935669e-05
383,383.0,0.9782359087784273,0.9990883972175832,0.0013192119665765122,5.687995348902584e-05,0.0005080480006793045,0.0003477745070044029,0.9952069826719224,0.9877098810063691,0.9843546118621799,0.9858615155435162,0.9842493097196358,0.9932821697464209,0.9882953915501197,0.9918446786035581,0.9844061129525972,0.990726537937663,0.9847520128575786,0.9905230310078472,0.9877300433912357,0.9829112422056128,0.9885831113967524,0.9952709050380015,0.9825131237767648,0.9909015362078786,0.9810079272788386,0.9976650123252943,0.980382641697816,0.9800966981410991,0.994339200483584,0.9981764554021525,0.9990883972175832,0.9788958439916866,0.979142701019669,0.995193869203598,0.9869873596428249,0.9951458049627351,5.687995348902584e-05,0.0005398965245367997,0.0005582029048300258,0.0006025465157949182,0.0006090073873189991,5.7032304902922855e-05,0.0007912502080789724,5.7124486363406435e-05,0.0006180011376963179,0.0013192119665765122,0.0005444206626307329,0.001280992146576547,0.0009607133792046269,0.0006245519832004308,0.00035410846921524186,6.053668693231997e-05,0.0006388105931828406,0.0006409411600267036,0.0006519627689414118,6.105420307184997e-05,0.0006669978375941963,0.0006741911675830844,0.0006396905535622365,6.094600889626384e-05,6.0630665364858723e-05,0.0006818893634761532,0.0006809381502243013,5.770511055898217e-05,0.0006308392519071436,6.036646864130583e-05
384,384.0,0.9782084673154421,0.9990942333736084,0.001328536934077961,5.185601415329141e-05,0.0005133121845670139,0.0003538462053353581,0.9951434518531308,0.987151009874351,0.9837476546063905,0.9852249710105521,0.9836062979443589,0.9932155708076512,0.9876133863641988,0.9917786179195545,0.9837468958408057,0.9898448398681213,0.9841122606296037,0.9896534474683404,0.9869775345881744,0.9822619066136508,0.9881348200111804,0.9951961827062564,0.9818546786486664,0.9902769885936402,0.9803414370522546,0.9975850609708401,0.979710393439374,0.9794165933181544,0.9937052201669969,0.9980942065014221,0.9990056904698427,0.9782198110849708,0.9784650890356862,0.9951299817538182,0.9863779789101934,0.9950709992483386,5.185601415329141e-05,0.000546140748779263,0.0005703683240636654,0.0006156187936581661,0.0006214901144000553,5.213997550023086e-05,0.000798705670002602,5.2276758201736515e-05,0.0006297946356976463,0.001328536934077961,0.0005535817595246476,0.0012906013828820825,0.0009698910634017351,0.0006373498343917266,0.00034993323506696267,5.524738784280184e-05,0.0006515184058241798,0.0006477831507977557,0.0006650580631623157,5.583137773028382e-05,0.0006794178739438114,0.0006869124786644268,0.0006466504213535182,5.585702251512646e-05,5.562525034657988e-05,0.0006927381527286256,0.0006921744666379994,5.2666322992602865e-05,0.0006385022795019935,5.509763916662526e-05
385,385.0,0.9781798598121572,0.9991522656534182,0.0012394829967313742,4.7339721611612636e-05,0.00047842429586687394,0.0003305196391162621,0.9951881164745634,0.9871349403908913,0.9837014371668418,0.9851816501645971,0.9835586883320522,0.9932627181714653,0.9875983707667806,0.9918260446021362,0.9836967993484218,0.9898386014957303,0.9840646218537344,0.9896431348013367,0.9869628785352738,0.982216789708539,0.9881340486392904,0.9952542953900835,0.9818093975693322,0.9902507285918405,0.9802951524692224,0.9976448443705601,0.9796681332495893,0.9793754754606107,0.9936716981870792,0.9981614836095818,0.9990739787271179,0.9781798598121573,0.9784248673648023,0.9951816266875362,0.986366042925858,0.99512839133767,4.7339721611612636e-05,0.0005098145249127352,0.000532070689577132,0.000574105691288293,0.0005795086048148708,4.774290649013543e-05,0.0007455034116176863,4.791901530552212e-05,0.0005870310663707494,0.0012394829967313742,0.0005158015463592127,0.0012042889659790487,0.0009052808278979087,0.0005942752058733452,0.0003233390550820165,5.0474901307090585e-05,0.0006073275607413929,0.0006052282406300984,0.000620015497427299,5.115120519291148e-05,0.0006331172086503932,0.0006402359534911704,0.0006049503435971922,5.13272463144724e-05,5.118402081586068e-05,0.000644900320462277,0.0006445288483356477,4.813815746325895e-05,0.0005963006791277523,5.034446253775996e-05
386,386.0,0.9781495075446195,0.9992389772394948,0.0011819549605904507,4.286744266418452e-05,0.0004498306478432412,0.00031413500592452796,0.9952805779621846,0.9875209883200906,0.9840016685076479,0.9854902565199659,0.9838668007099749,0.9933495083430296,0.9880661165139103,0.9919145289888945,0.9840002571453816,0.9904402548453739,0.9843386620469214,0.9902302251161939,0.9874754453671143,0.9825289175038395,0.9884071083515367,0.9953451314736349,0.9821260736208888,0.99066762622607,0.9806144557399039,0.99773619740797,0.9799931504410776,0.9797005535149017,0.9940854999513503,0.9982572522892362,0.999170908268591,0.9785115210390479,0.9787560992823717,0.9952723683482733,0.9867840224633967,0.9952191172012524,4.286744266418452e-05,0.00048340688095398947,0.0004965752646700291,0.0005359524145964344,0.0005408217405202071,4.323233481446057e-05,0.0007088029299251478,4.339772807936113e-05,0.000547753236681831,0.0011819549605904507,0.00048081855706454016,0.0011481313014977846,0.000861429510344929,0.0005542479501024876,0.00030184210414355633,4.568632706185115e-05,0.000566403398554146,0.0005746061072942169,0.0005780257389420578,4.634742614221886e-05,0.000590268080722994,0.000596795937067814,0.0005747055328609937,4.6571249221988775e-05,4.647022441433888e-05,0.000601587531576346,0.0006011796674946959,4.358572727071823e-05,0.0005658830344431827,4.556909558028997e-05
387,387.0,0.9781174000316305,0.9993308513143195,0.0011569007145968667,3.8850756638948825e-05,0.0004337847103235346,0.000306829664822464,0.995411237462217,0.9878553707289536,0.9843694188631031,0.9858728130872236,0.9842496227849091,0.9934786762643849,0.9884692625019454,0.9920419884405008,0.9843867485570468,0.9909689279319265,0.9847040341039862,0.9907510946104163,0.9879215528230939,0.9829189762841765,0.9887015204768463,0.9954799491309358,0.9825203679658876,0.9910147596019774,0.981012842025024,0.9978627979522559,0.9803981272364236,0.9801064312616079,0.9944243743575946,0.9983796109862598,0.9992928654523681,0.9789248434950335,0.9791684156721459,0.9954077413088084,0.9871373092633567,0.9953541150483175,3.8850756638948825e-05,0.0004684108406737366,0.0004769353169930282,0.0005144232387380693,0.0005192298259716401,3.915081397572879e-05,0.0006899264484326098,3.930349070636641e-05,0.0005258871477744105,0.0011569007145968667,0.0004613623458440027,0.0011233473693986274,0.0008398245096923675,0.000531580305718717,0.0002882699123466582,4.136574193800247e-05,0.0005433208378494475,0.0005575642129633669,0.0005540447503143286,4.1989800378883884e-05,0.0005657795478276041,0.0005718191102933976,0.000557155626895328,4.220275237506665e-05,4.212367929590676e-05,0.0005768165757710325,0.0005763881500920831,3.947426674895004e-05,0.0005488301590555163,4.1263060405351403e-05
388,388.0,0.9780836688526799,0.9994043710603739,0.0010955189986423363,3.8843993860367465e-05,0.00040741169543225306,0.00028825027738779273,0.9954867112029968,0.988135901001483,0.9846580323407753,0.9861721017215853,0.98455328633201,0.99355766805097,0.9888195404399239,0.9921199149430975,0.9846984163784701,0.9914430544436686,0.9850006436509308,0.9912155963237864,0.9883124686801025,0.9832283190618973,0.9889380924116171,0.9955693040571271,0.9828356666233699,0.9913237028901154,0.9813318453703193,0.9979627889588437,0.9807250572797602,0.9804356938957604,0.9947394046667395,0.9984890787583286,0.9994043710603739,0.9792620582943393,0.9795044038417687,0.9954888918087571,0.9874427885074869,0.9954434015208452,3.8843993860367465e-05,0.0004395781127267664,0.0004454129858645291,0.0004799537408957091,0.00048469223047277693,3.9444649573247944e-05,0.000649694546273698,3.970495980915007e-05,0.0004910214082103944,0.0010955189986423363,0.0004306680151308339,0.0010630949330204622,0.0007921065423450505,0.0004958316118198632,0.0002681955512730836,4.14963928191956e-05,0.0005068476233471124,0.0005231655305947971,0.0005165708390093714,4.199622896436136e-05,0.0005275623585635594,0.0005331279526036244,0.0005221697052365381,4.222410159389702e-05,4.208112175543176e-05,0.0005377755917022651,0.0005373856252991608,3.959038186426156e-05,0.0005152201044267406,4.137502526900634e-05
389,389.0,0.9780484455872575,0.999441719071137,0.0010283279250382195,3.883611647597053e-05,0.000380830588427224,0.000269026251904915,0.995363001326824,0.9880652521107227,0.9845491206605107,0.9860566399083214,0.9844374095988065,0.9934305431363037,0.988743515866584,0.9919900694188425,0.9845796616189438,0.9913770063295739,0.9848818711780847,0.9911462316930644,0.9882351642421604,0.9831055337492638,0.9888268500120393,0.9954379643083506,0.982708276121336,0.9912350099917434,0.9812023153188383,0.9978350828350865,0.9805956163166455,0.9803063371557048,0.9946543061388782,0.9983624732535465,0.9992791090563002,0.9791327047116642,0.979376006181978,0.995366311213525,0.9873659232056137,0.9953126904016966,3.883611647597053e-05,0.0004149048914801351,0.00041248436993268834,0.00044422209862341497,0.00044873810926839903,3.97361334695301e-05,0.0006119182610890177,4.008317086081232e-05,0.00045456070562384604,0.0010283279250382195,0.000398217862258265,0.0009982777297358873,0.0007453040919072933,0.0004588721813186248,0.0002486243386697322,4.162680403364373e-05,0.00046886658102627925,0.0004938353876946178,0.000477782149977993,4.1990071446895725e-05,0.00048753709611317733,0.0004925587457385183,0.0004932609422654828,4.224202025032193e-05,4.204650884028307e-05,0.0004965526538178542,0.0004962883457500246,3.973539255178919e-05,0.0004860010422525477,4.148592530546251e-05
390,390.0,0.9780118618148527,0.9994478755840789,0.0010616762355643299,3.545112930681368e-05,0.00039336443934058024,0.00028047431123637474,0.9952493777822037,0.987571417827435,0.9840794813981578,0.9855689064220511,0.9839451088716094,0.9933150105084365,0.988151081870221,0.9918737920826679,0.9840853276264723,0.990625630124546,0.9844196814216265,0.9904041700182024,0.9875858064999768,0.9826063124336029,0.988440779371545,0.9953130087966684,0.9822013304230758,0.9906960465090966,0.9806886269691182,0.9976983122121478,0.9800771440629276,0.9797857255646614,0.994120049052814,0.9982217531322085,0.9991384470325085,0.9786073018792959,0.9788519952375946,0.9952533545927504,0.98683230217142,0.9951874804073746,3.545112930681368e-05,0.0004334975410879433,0.00042589788334790075,0.0004590994482563408,0.00046438468450656827,3.629410085771897e-05,0.0006370920178833402,3.660076651901268e-05,0.00047182628899913946,0.0010616762355643299,0.00041545916573515105,0.0010318004922808238,0.0007741283648392324,0.00047449484031182875,0.00025528684097850517,3.8087761290477296e-05,0.00048473135072855277,0.0005181162348033909,0.0004940929494012742,3.847911090978803e-05,0.0005033054812624975,0.000508846900174112,0.0005196109532802021,3.8734391089699497e-05,3.856373345181801e-05,0.0005115776928364869,0.0005117179898773397,3.627404212674505e-05,0.0005078435481663592,3.796124034401206e-05
391,391.0,0.9779740491149552,0.9994335202476676,0.0010717376235426226,3.238554638086736e-05,0.00039984094291194947,0.00028580489547712866,0.9951939348887371,0.9870746888224614,0.9835358403275821,0.9850021614710586,0.9833772666957602,0.9932657566730788,0.9875471995052899,0.9918246007218047,0.9835147077556976,0.9898443506408033,0.9838829344211999,0.9896338600950677,0.9869217460334305,0.9820320762238587,0.9880519953719159,0.9952622680358537,0.9816238298253916,0.9901539953036087,0.9801072059112577,0.9976557090876836,0.9794928455171357,0.979200960001395,0.9935822196010475,0.9981860084579739,0.999105306639364,0.9780202937074299,0.9782649651326277,0.9952057832481953,0.9862871401905163,0.9951364859074026,3.238554638086736e-05,0.00043953149880635376,0.0004357202018563368,0.0004701621768216901,0.00047627224121707195,3.3184942449391165e-05,0.0006454306310047082,3.3464286030236785e-05,0.00048554624945219117,0.0010717376235426226,0.0004301642461698546,0.0010423005463868122,0.0007835962843100322,0.0004862752490951887,0.000258092019229715,3.4952149388611345e-05,0.0004968893799436081,0.0005277711877903798,0.0005067230909361953,3.5372775357596554e-05,0.0005155292150091364,0.0005216440112241615,0.0005312003397115831,3.566324458065699e-05,3.5512478073495994e-05,0.0005232728558347117,0.0005237348716060418,3.3160143283522025e-05,0.0005151053735339152,3.483342833179953e-05
392,392.0,0.9779351390670554,0.9994093327103699,0.0010005541833495715,3.0229340257129372e-05,0.0003722948564700434,0.0002665228677277739,0.9951586962379289,0.9870637069630412,0.9834599425772471,0.9849200844399217,0.9832984316327487,0.9932404516857349,0.9875438865916049,0.9918031471889612,0.9834402189384827,0.9898442322940358,0.9838014394472557,0.989631234081065,0.9869222822372127,0.981949472068967,0.988009422699967,0.9952265494431906,0.981538100219037,0.990135502665874,0.9800210930787411,0.9976133039253406,0.9794055173069027,0.9791105284682827,0.9935628225836449,0.9981440730563214,0.9990645566978497,0.9779351390670554,0.978179353720003,0.9951726144046644,0.9862761749532747,0.995100414135883,3.0229340257129372e-05,0.0004107411095771684,0.0004046708295533922,0.0004364212101420679,0.00044219510320410167,3.087232734152296e-05,0.0006029987954271591,3.115551226289001e-05,0.0004507428350790295,0.0010005541833495715,0.0003992038536435551,0.0009727472527248053,0.0007317963310843592,0.0004513788278692625,0.00024009157270188028,3.2624292475512706e-05,0.0004612718672402599,0.0004932314901422148,0.000470420626699362,3.301109395980373e-05,0.0004785023697824561,0.0004840925064495779,0.0004965183675581229,3.344402352774924e-05,3.3344771917181655e-05,0.0004857072743498302,0.00048614614509980225,3.097888968569817e-05,0.00048124642694640055,3.250646404942858e-05
393,393.0,0.9778951634226686,0.9993859926206545,0.0009647964974200458,3.0507740503858296e-05,0.0003569685880065914,0.00025561216536391343,0.9952277353735938,0.9873677238290178,0.983782709134214,0.9852614213643153,0.9836390527861263,0.9933174434999216,0.9879172294682144,0.991878888389457,0.9837816183257744,0.9903443098610937,0.984112358559003,0.9901197100919066,0.9873388431441907,0.9822962335018828,0.9882591971409377,0.9953073786571819,0.9818919237940807,0.9904496758745442,0.9803817485569972,0.9976924893020067,0.9797726513647288,0.9794795026660392,0.9938617853225866,0.9982186762301947,0.999139394663317,0.978312416521881,0.9785562015623139,0.9952507316322855,0.9866048161351973,0.9951811054222515,3.0507740503858296e-05,0.00039539953279847835,0.00038579793392735007,0.00041598526802388586,0.0004210599299380898,3.091378424701276e-05,0.0005804476873856481,3.116889284002146e-05,0.000428634932017836,0.0009647964974200458,0.00037900093576798355,0.0009370242351095558,0.0007044411838133155,0.00043017970673041333,0.00023237983053439406,3.283002819741743e-05,0.0004396799323989188,0.0004724441945635402,0.0004483647607053029,3.29621353088801e-05,0.0004566270659951392,0.0004617312577480163,0.00047425340481365704,3.342315242324866e-05,3.336521865612711e-05,0.0004643005386181052,0.0004645638374139604,3.1337454368749976e-05,0.0004627174338933154,3.271913403547714e-05
394,394.0,0.9778537546214175,0.9993741796269884,0.0009549275748593288,3.132787284025754e-05,0.00035308005417329354,0.0002520412359575066,0.9953798398161604,0.9877162726184454,0.9840832418462784,0.985575810765986,0.9839540475896194,0.993470969059215,0.9883338722597637,0.9920305284988435,0.9840956467004891,0.9908783684686,0.9843984570347222,0.9906473026802999,0.9877957039779515,0.9826174459344481,0.9885465591670538,0.9954679867256584,0.9822159458060307,0.9908300053228177,0.9807105999477027,0.9978592825909416,0.9801079516667472,0.9798155401270721,0.9942464651018359,0.9983920997933069,0.9993146155111422,0.9786562610789429,0.9788990029743331,0.9954098445845723,0.9869777139511732,0.9953422086036979,3.132787284025754e-05,0.00038910964694673675,0.0003811036857776035,0.0004108907968954384,0.0004157496371985096,3.166078246298045e-05,0.0005719578450264156,3.1829144225057274e-05,0.00042335108753395657,0.0009549275748593288,0.0003743483934723638,0.000926710585600168,0.0006948147779945051,0.0004253294780588002,0.00023242949077091437,3.392020342138871e-05,0.00043496117432075286,0.0004628490621224719,0.00044359602836763597,3.401559399053276e-05,0.0004526616645920546,0.00045755556520293866,0.00046388798078454983,3.461525515803203e-05,3.462328976788838e-05,0.0004616431745409141,0.000461637820371671,3.2384360066628145e-05,0.00045468914316940985,3.3820509658898816e-05
395,395.0,0.9778104452749508,0.9993845733778397,0.0009082908614122517,3.032680179113603e-05,0.0003350737256038181,0.00023896988323028305,0.9954255609812841,0.9880446386599955,0.9843087590119621,0.9858102658332312,0.984189479851194,0.9935140380549954,0.9887287500939401,0.992071519962203,0.9843344105518488,0.9913914857111794,0.9846173206463166,0.9911525521999385,0.9882327994028381,0.9828559914042442,0.9887635712767846,0.9955229854422248,0.9824553389150318,0.9911863307771406,0.9809523698590283,0.99792058414935,0.9803541585243494,0.9800626449284101,0.9945975214686562,0.9984599077817696,0.9993845733778397,0.9789102553873382,0.9791513292075223,0.9954604928592605,0.9873267311327995,0.9953974333878324,3.032680179113603e-05,0.0003678147911484192,0.0003608613859959977,0.0003890212026428453,0.000393741220885704,3.071833108487916e-05,0.0005417010124738544,3.0884307610145355e-05,0.0004012716887373441,0.0009082908614122517,0.0003549919971635473,0.0008809086917957332,0.000658730293575333,0.0004030493523312183,0.00022117287400250343,3.3066994366781025e-05,0.00041236618347153967,0.0004370618908001095,0.0004205945554679625,3.326997000109565e-05,0.00042970059034643285,0.0004343475236876046,0.0004382540240033767,3.3997591732424995e-05,3.403769324309629e-05,0.0004390132300176051,0.0004388716992524782,3.140132198962358e-05,0.0004297766174437725,3.296706963972593e-05
396,396.0,0.9777647679949169,0.9994240943317394,0.0008651064714002561,2.9652550319458704e-05,0.00032026116583693947,0.00022757358784910835,0.9953400731621311,0.9881150808490454,0.9842507344585338,0.9857463796863548,0.9841246969882205,0.993428737877343,0.9888173028596541,0.9919884675622851,0.9842686173497719,0.9915069449665019,0.9845487157823526,0.9912642990640751,0.9883282777007864,0.9827884388701474,0.9887396941435043,0.9954405629415137,0.9823866903483647,0.9912668792920009,0.9808814898815932,0.9978442144217644,0.9802827738435899,0.979992377925651,0.9946791347415582,0.9983894355070965,0.9993150766070488,0.9788367295747997,0.9790778756075962,0.995375745737527,0.9874034488486461,0.9953144936836481,2.9652550319458704e-05,0.000351922299869926,0.00034433806274493487,0.0003712696768219867,0.0003758896285679651,3.0109345376174406e-05,0.0005174322774511191,3.03494620307536e-05,0.0003828702016075293,0.0008651064714002561,0.0003386276329088315,0.0008393297298809668,0.0006286828391824939,0.00038496702424688353,0.00021255402658569165,3.246769475179155e-05,0.00039408694820191145,0.0004184528086047569,0.0004021124439461144,3.282571430256624e-05,0.0004106745268794182,0.00041504123451641383,0.00041904282245505394,3.3505178149252334e-05,3.349633418057395e-05,0.0004195914346989286,0.00041933352230665586,3.053342658914375e-05,0.0004111996293701998,3.237002716042755e-05
397,397.0,0.9777162553929644,0.9994846261874727,0.0009105066480866209,2.9381752466116016e-05,0.00034080040742494517,0.00024172258023791613,0.9950926200486063,0.9876451903249581,0.9837284989195988,0.9852081748127026,0.9835807061977516,0.9931865142613457,0.9882548962264818,0.9917453465343098,0.983718828534899,0.9907926655145287,0.9840260014889508,0.9905584464126599,0.987710623954893,0.982236211633509,0.9883069315866795,0.9951983728782632,0.9818258522944763,0.9907575914972178,0.9803141573144304,0.9976014960354044,0.9797085014874095,0.9794124464772704,0.9941731031571885,0.998150357842815,0.9990767349582075,0.9782581281853224,0.9784996645244493,0.9951362481522544,0.9868980705862793,0.9950718734055694,2.9381752466116016e-05,0.00037325942589678905,0.000370314266833891,0.0003996631392623104,0.00040449586244253205,2.977290582965625e-05,0.000547522106841939,3.0043246309798187e-05,0.00041140727596679675,0.0009105066480866209,0.00036380602062805644,0.0008841550799653916,0.0006640297750487046,0.0004145227019101845,0.0002273394922324293,3.221917991174255e-05,0.0004242348127964341,0.00044448026162644926,0.000432863766512923,3.271997107041216e-05,0.000441430863893816,0.0004456759316038886,0.00044371794362936886,3.3311765638734365e-05,3.3240175202546176e-05,0.0004505370817840204,0.0004501087558355677,2.9994014394460004e-05,0.000437121229763852,3.213676936292539e-05
398,398.0,0.9776644400807419,0.9995542934538885,0.0009203258902575147,2.7875131657760116e-05,0.0003484190975477878,0.00024668347255842786,0.9950328049298105,0.9870404834845508,0.9831407004667546,0.984596890580239,0.9829662188228317,0.9931387107290638,0.9875158459755514,0.9916975100273482,0.983096854888607,0.9898326353152782,0.9834396106857165,0.9896112307375319,0.9868926833615017,0.9816169435289374,0.9878652860181997,0.9951489029547462,0.9811992756907775,0.9900919239258246,0.9796832370628195,0.9975505931981561,0.9790726772265008,0.978773064381128,0.9935065350604314,0.998102633299399,0.9990299723516051,0.9776195920468403,0.9778609893935214,0.9950873096342883,0.9862389794450248,0.9950221769724302,2.7875131657760116e-05,0.0003782876605367578,0.0003841095523650246,0.00041503731530701644,0.0004195874670656959,2.8014649820482752e-05,0.0005542810414057883,2.8233476673457493e-05,0.00042609570126103,0.0009203258902575147,0.0003773799493792003,0.0008941280202793991,0.0006715425083640927,0.0004301696669851727,0.0002321817851580983,3.0434242406926953e-05,0.000440005052343401,0.0004509447708654722,0.0004487362888885528,3.086684004962225e-05,0.00045715072228756664,0.0004613281313752917,0.000449446383209139,3.127657804487329e-05,3.1143023262505715e-05,0.0004659264375001472,0.0004654932325178128,2.82327369353838e-05,0.0004439690917050454,3.036957852540141e-05
399,399.0,0.9776088546698987,0.9996212206398355,0.0008550456721622514,2.5805739234150308e-05,0.0003249799627144589,0.00022962600352452128,0.9951021376651568,0.9870554680701192,0.9831292062221956,0.9845880386446635,0.9829600182757094,0.9932227732483293,0.9875267100503728,0.9917830045473238,0.9830979402340244,0.989834114485069,0.9834527405636247,0.9896120511689,0.986896732914922,0.9816110439796224,0.9879006469889577,0.9952369183418219,0.9811914319809188,0.9901138216648604,0.9796733345641873,0.9976397488312954,0.9790615543570774,0.9787624425123994,0.9935358777285376,0.9981960435303402,0.9991251703209432,0.9776088546698988,0.9778492850745794,0.9951675254138054,0.9862522382507144,0.9951100233395802,2.5805739234150308e-05,0.0003510828549877862,0.0003596583652558834,0.0003890019377501249,0.0003929907475576014,2.5910391267140755e-05,0.0005143649554332479,2.6073435163436785e-05,0.0003987793769255727,0.0008550456721622514,0.00035325339321969047,0.0008305254398844884,0.0006233259080947477,0.00040309439618837323,0.00021666162337488897,2.8226828198211932e-05,0.0004124986687949932,0.00041799913214709633,0.0004207875783317315,2.8648388240964457e-05,0.0004287867006178047,0.00043279525032403877,0.0004160369964042667,2.8955072086295412e-05,2.8816707232973848e-05,0.00043714353536594686,0.00043674480547197637,2.6166827435314374e-05,0.00041204737301385626,2.8170781268906763e-05
400,400.0,0.9775494703872308,0.9996735322541618,0.0008235598632953963,2.5899398493925727e-05,0.00031111455928590543,0.00021978064671484328,0.99520192488685,0.9874625027748009,0.9834630869638346,0.9849345458434131,0.9833120699234945,0.9933337700437986,0.9880158792531517,0.9918959683344931,0.9834545682694608,0.9904541159638486,0.9837827071733661,0.990222592505727,0.9874296062853761,0.9819701054955557,0.9882108287900077,0.9953605796272456,0.9815557706372865,0.9905599535519993,0.9800434869084222,0.9977706755220088,0.9794391291421494,0.9791442710156878,0.993987758184651,0.9983372191520945,0.9992678873767683,0.9779940295255909,0.9782345302000826,0.9952766573667551,0.986684940353164,0.9952327823506988,2.5899398493925727e-05,0.00033729027321116427,0.0003413418407050772,0.00036958510459368573,0.0003732395499931571,2.6252794186290108e-05,0.00049437064494473,2.6344929287898193e-05,0.00037852655692180366,0.0008235598632953963,0.0003339307074917451,0.0007995372277597759,0.0005995445777621645,0.0003830390859888905,0.0002088942348813162,2.8557141214478358e-05,0.0003920779783970988,0.0004002588088848429,0.0004003000891904255,2.906372367340163e-05,0.0004083628847897477,0.00041208803327179267,0.0003978833342259786,2.947859765295488e-05,2.9430030473580403e-05,0.0004172450459920071,0.0004167716116571435,2.6628454341087413e-05,0.0003954184162458394,2.8515839049767464e-05
401,401.0,0.9774880129201292,0.999699352805717,0.0008279949523824597,2.667812635290625e-05,0.00030764265155645674,0.00021879211890335904,0.9953998174001303,0.9878251894332346,0.9838948301659923,0.9853881613331398,0.9837725674805526,0.9935425038375819,0.9884582099627954,0.9921047380214741,0.9839308321848192,0.9910282307331163,0.9842430150136892,0.9907885321838207,0.9879188287543885,0.98243866538727,0.988574103048126,0.9955781158103348,0.9820336359641437,0.9909631596539281,0.98052949288308,0.9979941295536815,0.9799336418488034,0.9796420916243153,0.9943994320231182,0.9985680888854577,0.9995002190528447,0.9784998848342603,0.9787385727993655,0.9954842998796857,0.9870747502973107,0.9954497953248009,2.667812635290625e-05,0.0003391090141395584,0.00033104763566193146,0.0003586965377836151,0.0003621186785107039,2.713778889108995e-05,0.00049649110201455,2.7120481601727873e-05,0.0003670789851626338,0.0008279949523824597,0.00032243869874810856,0.0008037453414341162,0.0006024064662657079,0.000371839946766317,0.0002085434709325971,2.9693165529876957e-05,0.000380481266847315,0.00040167341761183196,0.00038868966408592753,3.04692089838095e-05,0.0003970378335620007,0.0004005568836362138,0.00039901081497772164,3.119390590651565e-05,3.128251386066911e-05,0.0004067223549869594,0.0004060655264920667,2.779845021181884e-05,0.00039648232410486906,2.9674989248086765e-05
402,402.0,0.9774266465711317,0.9996868068033493,0.000805753870275237,2.5235754558221598e-05,0.0002935336951905314,0.0002115914458707489,0.9955662255875016,0.9881702878823801,0.9842034028353442,0.9857105129736711,0.9840966078721544,0.9937146766486743,0.9888748347349344,0.9922792886164211,0.9842626381229188,0.991560321215616,0.9845603149766189,0.9913130530323432,0.9883738936361341,0.9827611575624211,0.9888637060291686,0.9957503972671252,0.9823592921132486,0.9913399102618466,0.9808581984668407,0.9981746284885834,0.9802651771668079,0.9799756887853013,0.9947864548371768,0.9987526001578986,0.9996868068033494,0.9788356446532802,0.979073269536381,0.9956553058248392,0.9874493347430217,0.9956218200337649,2.5235754558221598e-05,0.0003298664686293153,0.00031019025929510737,0.00033610771119158223,0.00033927265888796887,2.5637758634013047e-05,0.00048276102947537733,2.556492073042682e-05,0.00034396139815840576,0.000805753870275237,0.0003015223231967881,0.0007819767492126231,0.0005859143162106055,0.00034841044254462357,0.00019868756977739537,2.8148339542983918e-05,0.0003563761529008946,0.00039060198374954203,0.0003640932513102604,2.8952794224188752e-05,0.00037213166244941026,0.0003754104653351415,0.00038769298742798153,2.974147263694125e-05,2.9877342639301354e-05,0.0003816940755551325,0.00038095420357028983,2.637069758091167e-05,0.00038496031601973,2.8141879995540024e-05
403,403.0,0.9773675356427765,0.9996297671265225,0.0007698898536963385,2.8988253236539104e-05,0.0002848231478234819,0.00020137100907476158,0.9954698267765985,0.988084718209758,0.9840529018325513,0.9855543869802159,0.983938021529706,0.9936152095731045,0.9887744378867885,0.9921791385680656,0.9840996106958458,0.9914460948607612,0.9844021739793649,0.9911978451055509,0.9882655618294707,0.9825992252578807,0.9887456605532284,0.9956524135730161,0.9821964193926173,0.9912434741076618,0.980693514778775,0.9980829043375911,0.9800987063912819,0.9798088258121384,0.994694958627522,0.9986627964330427,0.9995982925996159,0.9786678800024847,0.9789057633548731,0.9955604846613412,0.9873560294265136,0.9955239785196395,2.8988253236539104e-05,0.0003159704466147524,0.0003023307255787268,0.0003271770938148479,0.0003305617483021096,2.9122276196524378e-05,0.00046198586082085605,2.9064495793326978e-05,0.00033532081122578566,0.0007698898536963385,0.00029482446858830705,0.0007473323557569429,0.000560500350780924,0.0003395853407750888,0.0001942067860768848,3.121906351328411e-05,0.0003475827484835427,0.00037405347541434727,0.0003551792070292158,3.17852965582029e-05,0.00036305962471216654,0.0003665275694385287,0.0003711736631751396,3.217557457314503e-05,3.223238829363686e-05,0.00037208102833589284,0.0003713880538594196,2.958248284347547e-05,0.00036855268969290296,3.124070152359976e-05
404,404.0,0.9773128444376025,0.9995451001371601,0.0008399993103124447,3.354665695773144e-05,0.0003175153819277113,0.00022107314555384596,0.9952512437062699,0.9874437530485898,0.9833981007446384,0.9848719759293386,0.9832529409574425,0.993402665257285,0.9880003242024038,0.9919661830605135,0.9834086547710678,0.9904542476856737,0.9837463698817326,0.9902190894794772,0.9874136687818447,0.9819040688642748,0.9882074654005654,0.9954236877049243,0.9814894396850306,0.990544706234496,0.9799783334873688,0.997848501839067,0.9793723163253707,0.9790769272115459,0.9939967846583044,0.9984267257447186,0.999361826606654,0.9779319161660848,0.9781705774063056,0.9953448361849369,0.9866605713798269,0.9952960360050345,3.401282643097291e-05,0.00034490461773968876,0.00034322964175952905,0.0003708825537703335,0.0003751619557525483,3.357502844038928e-05,0.0005046173135554234,3.354665695773144e-05,0.0003812496086537872,0.0008399993103124447,0.00033695529164701047,0.0008161130927085426,0.0006126762874060107,0.0003851151140355807,0.00021762185882410795,3.537779266546561e-05,0.0003945311344301001,0.00040900850803512307,0.0004029284595990761,3.580184754872093e-05,0.0004116173978274389,0.0004159769441828122,0.00040617331552734206,3.5756595560406704e-05,3.5719080465543355e-05,0.0004206828576273861,0.00042004933446835967,3.3815300596263566e-05,0.00040293037432463245,3.5431356978564364e-05
405,405.0,0.9772647372581473,0.9994554205678001,0.0008860593523970459,3.202267896286628e-05,0.00033455861150397446,0.0002348393761489797,0.9950551982291121,0.9868563057557785,0.9827912210252165,0.9842422612292566,0.982623219426024,0.9932122634072535,0.9872880658565247,0.991773823258423,0.9827790935064794,0.9895462853161577,0.983159483110424,0.9893222833147491,0.9866308886508158,0.9812625137422764,0.9877146423515004,0.9952255072668509,0.9808402067344808,0.9898987789199609,0.9793231813267514,0.9976451276670159,0.9787105188781456,0.9784100887169187,0.9933601102454142,0.9982237357854856,0.9991591143855435,0.9772663270616514,0.9775046735881823,0.9951528964391216,0.9860220967045077,0.9950973095716572,3.2662584026282854e-05,0.000362421192783574,0.00036471067851673414,0.00039381302416362647,0.00039833381784668605,3.203490966651166e-05,0.0005314903178910002,3.202267896286628e-05,0.00040491951900563996,0.0008860593523970459,0.00035804479007344364,0.0008612889506399946,0.0006463046342177989,0.00040846591302904706,0.00022708485662402815,3.3710041961695756e-05,0.0004186205693179957,0.00043045401059140225,0.0004273227162517276,3.411521102557575e-05,0.00043632409995841403,0.0004410646735537395,0.00042756663576471734,3.400162156398076e-05,3.395603025275305e-05,0.0004451224256890616,0.0004446081958012776,3.222422399887963e-05,0.00042424490501122097,3.3765764532517785e-05
406,406.0,0.9772253784069505,0.9993833431509815,0.0008346688082148869,3.0418390960154715e-05,0.00031421872545286413,0.00022071930405426435,0.9950112987089507,0.9868671792052087,0.9827271805262274,0.9841775983976097,0.9825591254428251,0.9931695144211835,0.9872975405040388,0.9917295784700402,0.9827133897678898,0.9895639611648733,0.9830931344802278,0.9893376259403819,0.9866402842628545,0.9812022148701637,0.9876861178667583,0.9951909454680385,0.9807833847868098,0.9899068987517229,0.9792706918181248,0.9976204523351415,0.978663242200985,0.9783676614675101,0.9933747376542407,0.9982068187165136,0.9991449079400025,0.9772253784069503,0.9774625550180676,0.9951127392037824,0.9860284469297986,0.9950624747398943,3.054495906691138e-05,0.00034163064158969684,0.0003409724401487454,0.0003680569693342339,0.0003723620352211651,3.0418390960154715e-05,0.0005009726799566485,3.0468035569497675e-05,0.00037840042187734874,0.0008346688082148869,0.0003340791141188002,0.0008113171520469209,0.0006089818686250443,0.0003819132175112593,0.00021316945025322005,3.2267880142833846e-05,0.0003915090272150635,0.00040583413115967914,0.00039978746832169455,3.282309582943166e-05,0.000408397139213164,0.00041293173906310803,0.0004034265599850456,3.308324532485185e-05,3.3123333968069936e-05,0.00041675592693487563,0.00041632598646798704,3.050081916135896e-05,0.0003995465426670374,3.229268363718871e-05
407,407.0,0.977196190863799,0.9993514826192421,0.0008217675748801381,3.320592134177634e-05,0.00031236509292883286,0.0002158785253665562,0.9951895061672846,0.9872748021761629,0.9831223676809557,0.9845895812206572,0.9829733855798406,0.9933435734073172,0.9877857865283107,0.9919010594933407,0.9831308244424034,0.990190519233219,0.9834923336148029,0.9899533529447299,0.987175301472052,0.9816240378669434,0.9880422075224714,0.995382400454458,0.9812087969570786,0.9903630613679341,0.9797029121011366,0.9978173894652402,0.9790979421799167,0.9788033314510194,0.9938468857075454,0.9984113338306323,0.9993514826192421,0.977664808329216,0.9779005064598648,0.9952952456013573,0.9864648387084783,0.9952545257322749,3.320592134177634e-05,0.00033724817260958966,0.0003359739228753479,0.00036317239522315784,0.00036813720997672973,3.4120293478202296e-05,0.0004941892827637198,3.42524337762804e-05,0.00037554173640038334,0.0008217675748801381,0.0003325998217939958,0.0007986298774385945,0.0005998851871337016,0.0003780105095780384,0.0002155863008324404,3.6685977179545694e-05,0.00038785093211707945,0.00040166422959002915,0.0003964775348734033,3.7752869754372765e-05,0.00040560814027162126,0.00041035455613722826,0.000401005642903793,3.8844080000690727e-05,3.904943961626023e-05,0.0004149130542718872,0.0004143177937079224,3.404003322016565e-05,0.00039342105604726093,3.664680807162686e-05
408,408.0,0.9771756323174825,0.9993717121079712,0.0008408733698587517,3.970253266098261e-05,0.0003241041291369032,0.0002186493064547795,0.9951859654771578,0.9876456108252477,0.9834514592020408,0.9849268090607245,0.9833131640012334,0.9933304074706331,0.9882281019593367,0.9918876196575493,0.9834725527742401,0.990750556843019,0.983814959909513,0.9905043379113408,0.987657928723741,0.9819689980216592,0.9882894757897355,0.9953754663049657,0.9815552628421272,0.9907686579057465,0.9800530340650934,0.9978090950888988,0.979450254635514,0.9791563791854816,0.9942558455726068,0.99840103680833,0.9993399836581042,0.9780201702348961,0.978253794271168,0.9952869736325801,0.9868606579420471,0.9952481388576747,3.970253266098261e-05,0.0003454427616114136,0.00034581462961679247,0.0003745246363640594,0.0003802250453571207,4.1694010426545096e-05,0.0005062293655833409,4.1965007356008606e-05,0.00038978766344537454,0.0008408733698587517,0.0003469965934086342,0.0008171296523454228,0.0006138881517869893,0.0003902660729714049,0.00022848180843538805,4.4799661378766324e-05,0.00040074455231416616,0.00041244802131050104,0.0004100306457265744,4.66438475062476e-05,0.0004199021246467752,0.0004249773636063905,0.00041418361936739417,4.853749102028379e-05,4.896443223185634e-05,0.00043050403181100024,0.0004296181201594241,4.145047269447644e-05,0.0004025960713311661,4.4702117773846116e-05
409,409.0,0.9771614191340405,0.9994129383639594,0.0008138288476520349,4.098873731706918e-05,0.0003137803031950258,0.00021010647996752148,0.9952647849462275,0.9879242760067726,0.9837059579000809,0.9851878947036538,0.9835771538356934,0.9934045510888755,0.988568407002599,0.9919628754596928,0.9837367562965786,0.991196811116602,0.984062197757302,0.9909423407912897,0.9880308890013441,0.9822449208337953,0.9885159644714347,0.995464257135902,0.9818346923491345,0.9910688578589977,0.9803349699301525,0.9978877212023152,0.9797345787773287,0.9794439230983631,0.9945407256757666,0.9984754299356846,0.9994129383639594,0.9783066313575892,0.9785399732339428,0.9953637030438692,0.9871597779614225,0.9953362190295078,4.098873731706918e-05,0.0003345047077833724,0.00033237871322153064,0.0003602039997328788,0.00036575547629159004,4.3268498941716955e-05,0.0004901711635934424,4.362884439092236e-05,0.00037559726697331675,0.0008138288476520349,0.0003349966281103234,0.0007907692640808287,0.0005939796618890205,0.00037499379021814315,0.00022313132630558032,4.627206990357309e-05,0.0003850527432313452,0.0003995684086904733,0.00039400344671449827,4.8426173355218445e-05,0.0004035000621776155,0.0004084152288313095,0.00040261377507976926,5.0505639458779715e-05,5.10273774700645e-05,0.0004138894309037201,0.0004129334557731712,4.295884093186601e-05,0.000389885506779565,4.616001004803509e-05
410,410.0,0.9771512676795114,0.9994408807681019,0.0008134595293994965,4.1335983223979864e-05,0.00031601455472764445,0.000210784766936792,0.9951081714588658,0.9880681323749323,0.9838046245214478,0.9852870721022678,0.9836740862337485,0.9932370607484229,0.9887439291570497,0.9917922232636689,0.9838303202586979,0.9914345009239178,0.9841448533260234,0.9911718725001322,0.9882250790233423,0.9823455138445115,0.9885537626806,0.9953086819093521,0.981935920331744,0.9912366405029474,0.9804375609354706,0.9977385678578606,0.9798385547835501,0.9795505735983604,0.9947197547023444,0.9983315221230136,0.9992708401103432,0.9784105129290095,0.9786440661458542,0.9952043861232309,0.9873159536370352,0.9951802788776701,4.1335983223979864e-05,0.0003350932366556219,0.00033668051602123015,0.00036490151620236297,0.0003702651930217153,4.3162619288502245e-05,0.0004907361917591439,4.350080204699478e-05,0.0003798462275761009,0.0008134595293994965,0.0003392093581500035,0.0007906530325473276,0.0005946037165610255,0.0003798977944406744,0.00022561478266621928,4.6451539182447035e-05,0.00039034811572411085,0.0004001211948047024,0.00039941914958625693,4.8483419970910895e-05,0.00040936040383485564,0.0004144528198757902,0.0004025972834640622,5.037176834750361e-05,5.083161852897554e-05,0.0004198752775752258,0.00041892605964966045,4.293926940504994e-05,0.00039097827259915104,4.631994972023105e-05
411,411.0,0.9771428943199345,0.999451475626308,0.0009378508983563068,4.7828765688651836e-05,0.0003689217484864452,0.00024499001435318644,0.9949313622499378,0.9878110596318901,0.9834681279155847,0.9849353550978811,0.9833196705056252,0.9930593965456787,0.9884329420131007,0.9916145691612339,0.9834686993837427,0.9910380284686887,0.9837935397174339,0.990777993389203,0.9878810926048494,0.9819847228372616,0.9882784923443925,0.9951239493556276,0.9815700541714897,0.9909606232941448,0.9800695128333177,0.9975614260587353,0.9794681759476144,0.9791797111658704,0.9944545542231387,0.9981593426979397,0.9990988863666882,0.9780369755054431,0.978271051782739,0.9950269319903104,0.9870360299606002,0.9949958734713105,4.7828765688651836e-05,0.0003881572349085959,0.0003980581208478121,0.00043116256659066275,0.0004365027797550295,4.88978829350777e-05,0.0005682104592904377,4.9309091659790535e-05,0.00044610691544438933,0.0009378508983563068,0.0003978193850748338,0.0009123023677864449,0.0006881502577057089,0.0004487648961483423,0.00026568955740298114,5.3036746311991344e-05,0.00046127399102904366,0.0004639235027815035,0.00047175022703878654,5.525088876527726e-05,0.00048366555281721224,0.0004899585355091739,0.00046419596201457253,5.6949777030611905e-05,5.733326881847346e-05,0.000495334562844185,0.0004944058166467446,4.885596882983491e-05,0.0004540055567277198,5.290091783316264e-05
412,412.0,0.9771340154213488,0.999448213475741,0.000987904193493496,5.099343657632151e-05,0.00039188140203281775,0.0002593035337735036,0.9948189699540058,0.9872459250100059,0.9829116804904144,0.9843583840984867,0.9827345842453571,0.9929443691707887,0.9877470275885479,0.9915001269216981,0.9828753156851829,0.9901622198162013,0.983238674622212,0.989914245181934,0.9871240348841159,0.9813981057201883,0.9878399616901973,0.9950071875859239,0.9809785473107226,0.9903364585230252,0.9794742720339569,0.9974437631083739,0.9788678673350183,0.9785760867813756,0.99383001601709,0.9980436093607035,0.9989831295597618,0.9774350791961672,0.9776686156368509,0.9949159686876774,0.9864211890364813,0.994879911724509,5.099343657632151e-05,0.0004097145858862227,0.00042735469542326456,0.00046248996377831324,0.0004674523846632718,5.152793687780047e-05,0.0006000868070102876,5.204123939135833e-05,0.000476532038223403,0.000987904193493496,0.0004242106500072437,0.0009615286239954728,0.0007265840422956201,0.0004808966173333495,0.0002836385936537871,5.57729127570012e-05,0.000493941566222701,0.0004904021614982743,0.0005046302212736326,5.78947116324588e-05,0.0005168787492608389,0.0005234619876039645,0.0004886412217119256,5.926325235825637e-05,5.9538907275317305e-05,0.0005282418112574035,0.0005274853413899189,5.1543742767902324e-05,0.0004801182192889472,5.567144607677969e-05
413,413.0,0.9771223473497934,0.9994345848535644,0.0009275606141369774,4.9168059947192176e-05,0.00036913485643601495,0.00024318298844498937,0.9948396357755499,0.9870005410174894,0.9826269175026299,0.9840601470394418,0.9824361867778902,0.9929713128537805,0.9874502244799693,0.9915295596820073,0.9825780702959603,0.9897798592288508,0.9829620953853351,0.989534404424833,0.9867946677397291,0.9811003100107308,0.987663480071478,0.9950380270119882,0.9806800442479051,0.9900735053047469,0.9791746509947226,0.9974786272373426,0.978562622231086,0.9782719085279414,0.9935667785198133,0.9980798089952087,0.9990172565447013,0.9771223473497935,0.9773560555281904,0.9949411606273039,0.9861485756600713,0.9949103295367268,4.9168059947192176e-05,0.00038496387998490194,0.00040311334898160487,0.0004361956231421764,0.00044078972534594344,4.950320812666142e-05,0.0005636189014680053,4.994409338772286e-05,0.00044925907720838636,0.0009275606141369774,0.00040029076628712276,0.0009026940346823146,0.0006822925169624197,0.0004533972814864667,0.00026825634591489235,5.370202140078711e-05,0.00046540083411486267,0.0004615219118559547,0.0004753701330242294,5.566869766446263e-05,0.0004865125335304202,0.0004924159721288455,0.00046067667673338366,5.703487431161425e-05,5.7317798526531e-05,0.0004968866673759181,0.0004961693082377977,4.9683895973448454e-05,0.00045100677946750074,5.363011167190399e-05
414,414.0,0.9771060613647969,0.9994140802969412,0.0009046689089137514,4.6136438505589885e-05,0.0003566388193182757,0.0002368410264406322,0.9948537253906321,0.9871561968854315,0.9827415354165219,0.9841773952431165,0.9825535504373443,0.9929860084769268,0.9876442845317713,0.9915453200764244,0.9826956817300355,0.9900404681389787,0.9830658271419124,0.989787323664511,0.987011352278212,0.9812161718002268,0.9877635255320257,0.995053974608348,0.9807976754773191,0.9902410104284307,0.9792932524718033,0.9974943204713936,0.9786805006402782,0.9783902916142767,0.9937392264139988,0.9980985266083727,0.9990364695094027,0.9772408026804208,0.9774750255180737,0.9949566729048199,0.9863122377182124,0.9949259895041201,4.6136438505589885e-05,0.00037653407884182476,0.0003866274034810327,0.0004181049649269766,0.0004226268203894465,4.631073262531841e-05,0.0005500423639903366,4.663051463364105e-05,0.0004306190572006778,0.0009046689089137514,0.0003840024600652263,0.000879836629298496,0.0006651724975710822,0.0004349621287265332,0.0002586547399360431,5.062998643392836e-05,0.00044620469508366875,0.0004521340360251391,0.00045607587855960453,5.262992070986849e-05,0.00046657037443347774,0.0004721153602744497,0.00045346814122510876,5.4157296759661214e-05,5.449783736862331e-05,0.0004766841756965438,0.0004757208366416825,4.6727889752146955e-05,0.0004400363596340824,5.058205184431272e-05
415,415.0,0.9770851482998456,0.9993901903430353,0.000903163033934433,4.2579395373623815e-05,0.000351031460711256,0.00023662487633709683,0.9949658935711734,0.9875566385791587,0.9830131833499924,0.9844627372728111,0.9828400886411378,0.9931122730008545,0.9881202775364727,0.9916747492474857,0.9829838923818844,0.9906279885625602,0.9833345460640975,0.9903682258915066,0.987524144534949,0.9815097350245895,0.988057732222494,0.9951952240791044,0.981096757901696,0.990697578983416,0.9795959005110326,0.9976588970344713,0.9789895964295618,0.9787012308071684,0.9942145394268621,0.9982843834180831,0.9992274216429504,0.9775593517608052,0.9777921754514434,0.9950820470496593,0.9867398298965638,0.9950671517009183,4.260846867471812e-05,0.0003763158954569629,0.0003782121918433743,0.0004083294242165754,0.00041294528877240135,4.2579395373623815e-05,0.0005490453717426055,4.2871165452838926e-05,0.000420461328400806,0.000903163033934433,0.00037492126902031445,0.0008777607817733006,0.0006632156999367265,0.00042569339422344555,0.0002534312491958639,4.686272022240309e-05,0.00043638489512418154,0.00045168144759007904,0.00044611341346946097,4.852051415220778e-05,0.00045611204001023373,0.00046150624991147783,0.00045281212533390057,4.985470566402585e-05,5.013864111222512e-05,0.0004659436595671873,0.0004647725824735547,4.307971567530627e-05,0.0004387909300907992,4.6816222922651123e-05
416,416.0,0.9770600538819159,0.9993664055290095,0.0008756995916082697,4.0613947255522663e-05,0.00033646185751821077,0.00022858837088036434,0.9949881637103988,0.9878106093964845,0.9832352702674085,0.9846911275501969,0.9830723461704798,0.9931369622928223,0.9884348409692514,0.9917015194845961,0.9832187395948413,0.9910409267230827,0.9835513193994468,0.9907745764604514,0.9878710638419886,0.9817429004706977,0.9882355895260603,0.9952175167067456,0.981332666855535,0.9909780093856418,0.9798335274207516,0.9976866282025233,0.9792301024940281,0.9789413238745966,0.9944972883612542,0.998316919260359,0.9992615944689506,0.9778041670010821,0.9780352217744296,0.995105281895964,0.9870118385751527,0.9950902152130262,4.0613947255522663e-05,0.000363846282233466,0.0003599364762525431,0.0003880762812700529,0.0003924942584621026,4.077044852316107e-05,0.0005310911150175953,4.111401020944731e-05,0.0003992558632793137,0.0008756995916082697,0.00035566600351869156,0.0008503294266377214,0.0006413178126353099,0.0004053913274221317,0.00024095936531104252,4.454285977845205e-05,0.0004154687494696257,0.00043683270091133804,0.0004247216552202161,4.581672796025797e-05,0.00043412982529339277,0.00043944902022548206,0.0004373012701726606,4.688712471426818e-05,4.709627327416353e-05,0.0004433598765951437,0.00044220441735851013,4.107428404886158e-05,0.0004239054549469515,4.4503275940624494e-05
417,417.0,0.9770312238379829,0.9993462163920268,0.0008156751774070401,4.2135965387228304e-05,0.0003148601939751448,0.00021131105865998258,0.9950037143367289,0.9879840836363835,0.9833644072839132,0.9848270634475141,0.9832116806137797,0.9931536112898207,0.9886586600345256,0.9917198599393459,0.9833571890398639,0.9913523110907966,0.9836774648508759,0.9910783928300345,0.9881212739516883,0.9818859400964105,0.9883549974411148,0.995238385287419,0.9814796215687516,0.9911699186629052,0.9799833368435511,0.9977080935446739,0.9793801726487973,0.9790924909184824,0.9946912370631696,0.998336659395592,0.9992802913803899,0.9779546978793862,0.9781852708692347,0.9951217433299927,0.9871988785035691,0.995110871673577,4.2135965387228304e-05,0.000338488754459177,0.00033586303203958376,0.00036210945031441526,0.00036621046431772756,4.278533740522641e-05,0.0004941923892887181,4.3203335708644754e-05,0.000372600225963836,0.0008156751774070401,0.00033225697976378715,0.0007918240669014993,0.0005968704759606829,0.0003783880093550701,0.00022422250551441721,4.583562901969116e-05,0.00038780123695464743,0.00040661268525213335,0.0003963515749528139,4.6600249777078985e-05,0.00040504248203899947,0.00040998154712710655,0.0004070807748216536,4.726302880802743e-05,4.740363844214999e-05,0.0004135786254192047,0.00041250278394124187,4.270218836886632e-05,0.0003944184391301623,4.5804765413509054e-05
418,418.0,0.9769991038950236,0.9993331134692512,0.0008202816357764539,4.508045249071988e-05,0.0003207412495873282,0.0002125921069667922,0.9950274372275524,0.9878952362868928,0.9832489359147841,0.9847083638568364,0.9830948154723443,0.9931823300360432,0.9885512575501049,0.9917493221281136,0.9832378412651698,0.9912200596791594,0.9835659281660978,0.9909434368601179,0.9880013434861201,0.9817754146025486,0.9882989346385269,0.9952725468337138,0.9813699865920722,0.9910711960344353,0.9798736442494479,0.9977405889402723,0.9792681724636377,0.9789800845649002,0.994599567393065,0.9983701791796417,0.9993137717994355,0.9778404210844092,0.9780713315882323,0.9951500804864353,0.9870967463981918,0.9951454601030778,4.508045249071988e-05,0.00034082698862843505,0.00034458465865291877,0.0003717474965697442,0.0003766358897593705,4.601088679116304e-05,0.0004979704585086457,4.641762130509415e-05,0.00038408203465021987,0.0008202816357764539,0.000342886117321759,0.0007969034583799744,0.0006020580215860344,0.00038813275096973563,0.00022947775807580974,4.887586306034131e-05,0.00039759282336054906,0.00040939015627431427,0.0004058706414557569,4.918014818689555e-05,0.00041445875883253477,0.00041924734336340133,0.00040899079708790233,4.9424463623340714e-05,4.952197539245567e-05,0.0004226132225536877,0.00042166281526071495,4.563743065695225e-05,0.000397860269349938,4.8814549694988127e-05
419,419.0,0.9769641397800136,0.9993305872978457,0.0008611473322286557,4.3837019471253725e-05,0.00033813139564428695,0.00022563860959105318,0.995027463355562,0.9874357254112572,0.9827473650203471,0.9841884186181791,0.9825744948432674,0.993192651422443,0.9879850958117186,0.991760630103065,0.9827124015753319,0.990481681424198,0.9830710973649185,0.9902134579871196,0.9873731056493444,0.981255339938089,0.987963002977701,0.9952853359780237,0.9808450033003973,0.9905601586195107,0.9793466085100585,0.9977536365468302,0.9787393412577408,0.9784501940780923,0.994093791456651,0.9983858877185428,0.999330587297846,0.9773114627841862,0.9775415791045051,0.995159442479103,0.9865859473324377,0.9951584998245646,4.3837019471253725e-05,0.00035802765175274093,0.000367855585447519,0.0003971094011911442,0.00040285347964418304,4.4788118461937205e-05,0.0005235426382879012,4.5132452519789016e-05,0.0004110903427427098,0.0008611473322286557,0.0003663817193128349,0.0008373826292658741,0.0006338933139799293,0.0004135941287982256,0.00024017930309641025,4.7428275458003894e-05,0.00042313888216835045,0.00042982731268966477,0.00043133466592636257,4.7615125673112485e-05,0.00044043330567210086,0.00044512058411166097,0.00042891498222728775,4.7695843137935374e-05,4.778695679580473e-05,0.00044887035413309435,0.00044805211658480263,4.4284390816877156e-05,0.00041927795374387914,4.7346003988567015e-05
420,420.0,0.9769267772199282,0.9993405926259996,0.0008208007814035825,3.980509797928298e-05,0.00032304511256303175,0.0002164621237796954,0.9950072537121645,0.9870051058154011,0.9823632809543346,0.9837935769111921,0.9821742218498091,0.9931749786899903,0.9874663615676839,0.9917449888844339,0.9823057583383603,0.9898165438985208,0.9826906605530572,0.9895536190859903,0.9867999764859693,0.9808547416189203,0.9876669786335449,0.9952634550147875,0.9804402796948007,0.9900843042135727,0.9789408618593525,0.9977200665117052,0.9783284106075554,0.9780362426697774,0.9936158044028652,0.9983468801667621,0.9992916225090118,0.9769013545674315,0.9771303413301151,0.9951427657896073,0.9861181905401655,0.9951367433896232,3.980509797928298e-05,0.00034119607668594524,0.00035413599082796573,0.00038253357614196064,0.00038802277794413627,4.063471775064815e-05,0.000499017891648087,4.093214380287474e-05,0.0003957056005485862,0.0008208007814035825,0.0003523515242710078,0.000798523595355016,0.0006045868210562981,0.0003977831806265316,0.00022755831546590605,4.300607320037474e-05,0.00040666208232931835,0.0004091848976607363,0.00041429955256171164,4.315196308834742e-05,0.0004232396232362401,0.00042747035849491577,0.0004082778518438742,4.321814474962743e-05,4.3309370526247815e-05,0.0004316592914561459,0.0004309093407799089,4.0179418005141286e-05,0.00040026517377637064,4.2932143674165686e-05
421,421.0,0.9768874619417443,0.9993589410460032,0.0007728118726676606,3.708172898261796e-05,0.0003014024124045157,0.00020272646422414418,0.9949038685572147,0.9870067880137257,0.9823661362702032,0.9837871991561362,0.9821728259715871,0.9930578556682682,0.9874762575979098,0.9916272543818412,0.982299146274885,0.9898493432034275,0.9826825008651863,0.9895817866340928,0.9868134384769671,0.980849565036255,0.9876234792424418,0.9951418379181334,0.9804343108162595,0.9900891478759376,0.9789330804948999,0.9975913487106318,0.9783192797510234,0.9780287762479676,0.9936284713622195,0.9982139954580331,0.9991582950841087,0.9768874619417443,0.9771163841164027,0.9950276752131618,0.9861190599594293,0.9950150746584453,3.708172898261796e-05,0.00032239444603413935,0.00032611428056173787,0.0003523854451171351,0.00035740076620908,3.813351823545736e-05,0.00047100134266449636,3.8486921018896454e-05,0.00036442463328669204,0.0007728118726676606,0.00032433395342381494,0.0007517839019784403,0.0005697176431658206,0.00036654484005327293,0.00021297430701378234,4.064072219673215e-05,0.0003748415311705812,0.0003879746403994256,0.0003819224050660906,4.1396642630831146e-05,0.00039030380986620046,0.00039422518603450844,0.0003887862867469192,4.214241675389481e-05,4.238820725452703e-05,0.00039837749155190963,0.00039763186056791355,3.770870565177766e-05,0.0003775740989377705,4.056876689334371e-05
422,422.0,0.9768468322971354,0.9993799083611745,0.0007610155639697155,3.4919465140412775e-05,0.00029113544493551013,0.00019832325633833682,0.9950127696583047,0.9872761927369909,0.9826988164355003,0.9841344443615653,0.9825190714048743,0.9931592863946014,0.9878074660466986,0.991727547906073,0.9826443182295242,0.9902912301182747,0.9830117489369844,0.9900151328865743,0.9871779587433893,0.9812029093749276,0.9878750967266513,0.995250550201244,0.9807932548803016,0.9903889556773268,0.9792966705114596,0.9977007386372565,0.9786853315809092,0.9783987339259532,0.9939360097469203,0.9983198082020864,0.9992629253061173,0.9772519876918357,0.9774817308182325,0.9951346993273189,0.9864136617195051,0.9951238265899268,3.4919465140412775e-05,0.00031812706669413565,0.0003085074655582938,0.0003333590076430571,0.00033816134810761144,3.6250725974443864e-05,0.0004647043298867807,3.669260019867117e-05,0.00034475169092703923,0.0007610155639697155,0.0003062746251901348,0.0007401731859438633,0.0005609974961639081,0.0003468999479806797,0.00020612136229515248,3.891248750383607e-05,0.0003549367812256458,0.0003846621523509623,0.0003616789654449567,4.039237503650327e-05,0.0003697869298172105,0.0003734485964486337,0.00038770100169958666,4.1934376397307543e-05,4.2374921673637114e-05,0.0003779402207576832,0.00037707780404919075,3.583445871199238e-05,0.00037157542362799517,3.885097164626063e-05
423,423.0,0.9768062971365669,0.9993977703748306,0.0007427012408352305,3.2001947995313584e-05,0.0002787564899825944,0.000192934656511967,0.9950632146763634,0.9875142239617888,0.983002908008681,0.9844488283053773,0.9828357266801995,0.9932003931452641,0.9880967422829497,0.9917662882661528,0.9829618530771439,0.9906754844456024,0.9833127149714812,0.9903912129047566,0.9874961532755221,0.9815260102518694,0.9880817300691653,0.9952924276073792,0.9811225618636795,0.9906464142697136,0.979631438530291,0.9977355346422052,0.9790231924714667,0.9787384650433927,0.9941979906406165,0.9983458162844944,0.9992860562468073,0.977590976548225,0.9778209241259205,0.995180573274285,0.9866691075284085,0.9951660992387077,3.2001947995313584e-05,0.0003083377760344052,0.00029163292086455085,0.00031507504696461075,0.00031984269926270083,3.330783370543382e-05,0.00045186288417813666,3.376581985443319e-05,0.00032597979091691514,0.0007427012408352305,0.0002890301548860459,0.0007219521365718957,0.000545590283198242,0.00032811622476002156,0.00019661582021534757,3.578563364960649e-05,0.0003358816670959661,0.00037347998963104494,0.0003423129082305469,3.7337777043116326e-05,0.00034999360768236726,0.0003533740201983774,0.0003771999203330514,3.894007210952411e-05,3.9393819106755934e-05,0.000357914208340348,0.0003569534948625523,3.29077387176962e-05,0.00035966873028757873,3.5738531946016555e-05
424,424.0,0.9767674579352024,0.9994068028902883,0.0006945797416460255,2.9167468959918896e-05,0.0002582155681896314,0.00018002407567308432,0.9951185146769769,0.9877735650198527,0.9832128011681996,0.9846631111747947,0.9830566259278938,0.9932558222250035,0.9884165363358607,0.9918223959224731,0.983190479395961,0.9910972560597762,0.9835345105257944,0.9908060731879184,0.9878466155305702,0.9817448668285659,0.9882707617598449,0.9953521197016671,0.981342054670925,0.9909415362397136,0.9798518834420187,0.9978058247285637,0.9792453196593333,0.9789620910983335,0.9945102905054957,0.9984224925434246,0.9993630195262144,0.9778117450417851,0.9780411819853368,0.9952362566556431,0.9869452648587314,0.9952257240356651,2.9167468959918896e-05,0.0002867473298529156,0.000268516980029413,0.0002901358044476519,0.0002946259965666485,3.0411799125618838e-05,0.0004212150868511695,3.085748045117994e-05,0.0003001993467305251,0.0006945797416460255,0.00026593903775537264,0.0006748437861508745,0.0005088416917583331,0.0003022695862407054,0.00018166929272579486,3.274500679644366e-05,0.0003095190977821349,0.00034749860973935234,0.00031550062027157225,3.418939902191309e-05,0.00032253710895311044,0.000325648302559898,0.00035118261059011364,3.567480920658238e-05,3.608572554580004e-05,0.00032983699698881027,0.00032891398272631505,3.0040553423095213e-05,0.000334367619111213,3.2706173680439105e-05
425,425.0,0.976731916168205,0.9994012817108647,0.0006730840955096472,2.650847702320818e-05,0.0002512546495208038,0.00017560432401779395,0.9951632468000265,0.9878821265802936,0.9833024934132326,0.9847516014733131,0.9831505458624774,0.9933044827755602,0.9885585354021258,0.9918722597753117,0.9832917969718924,0.9913038605892304,0.9836377431933728,0.9910086457178158,0.9880027719958129,0.9818336307334727,0.9883533358982454,0.9953929409370167,0.9814287436581599,0.9910628255139449,0.9799362723043596,0.9978461126809464,0.9793258074707852,0.9790406463738834,0.9946387198891383,0.9984609668560787,0.9994012817108647,0.9778904525670683,0.9781197274871178,0.9952790006243415,0.9870617743601884,0.9952665713364293,2.650847702320818e-05,0.0002770134052087952,0.0002654642666823174,0.00028664599399561556,0.00029061820436756104,2.7712480560952148e-05,0.00040763550305653983,2.8134363840825163e-05,0.0002962126537586156,0.0006730840955096472,0.0002624742969278625,0.0006544179016121056,0.0004930836460832365,0.00029723354562168595,0.0001736706040323698,2.9900368837381706e-05,0.00030414088461535574,0.00033614344564343585,0.00030969669133961526,3.1208648812831515e-05,0.0003162842216693231,0.00031919592413858394,0.0003388070965391757,3.258507921879554e-05,3.296288182949816e-05,0.0003229461518919252,0.00032218564092165544,2.7367505074149795e-05,0.00032443470011080014,2.987080670024857e-05
426,426.0,0.9767012733107383,0.9993773249178982,0.0007231261520486196,2.4018153710854296e-05,0.00026886124724733465,0.0001908295484688418,0.9950187409153759,0.9876611701190565,0.9830105855266479,0.9844515584601362,0.9828522020734674,0.9931654443195186,0.9883066122746529,0.9917340022191685,0.9829993887625779,0.9910087249493086,0.9833728090148411,0.9907151798543262,0.9877290428765388,0.9815235995106633,0.9881207241757736,0.9952449913749648,0.9811131098781222,0.9908267062597468,0.9796154914857107,0.9976970258953554,0.9789986659787022,0.9787090997514404,0.9944067073451935,0.9983106280520535,0.9992506356910361,0.9775584794880624,0.9777878452956612,0.9951349471828397,0.9868272062817982,0.9951180516093477,2.4018153710854296e-05,0.00029691320388495156,0.0002887042244589456,0.0003111017382404776,0.0003151302771782421,2.51306864600831e-05,0.00043742047980523536,2.5515347074583854e-05,0.0003215511689827132,0.0007231261520486196,0.0002847814493296843,0.0007043346679802612,0.000530317771195313,0.0003207943327134689,0.0001804001145623873,2.7136898608854295e-05,0.00032793962926355345,0.0003610424974614921,0.00033327030484352107,2.8357216382815027e-05,0.00034003824503513186,0.0003431074931717914,0.0003626919421202588,2.9638812034652885e-05,2.9984877360899904e-05,0.00034605411443726955,0.0003455803479587026,2.481293216837633e-05,0.0003498307499796356,2.711158896726019e-05
427,427.0,0.9766771308379657,0.9993384197048147,0.0007300279065863338,2.2755227994195167e-05,0.0002703125574658967,0.00019315743107296883,0.9948473371842969,0.9871218792211346,0.9824870361287822,0.9839005474786738,0.9823009239842775,0.9929940184754936,0.9876644095523845,0.9915660721312095,0.9824426768505236,0.9902063386219043,0.9828491916522939,0.989920816495024,0.9870248769591611,0.9809600192110715,0.987668735617765,0.9950528514477611,0.9805416646208371,0.9902220775275723,0.9790361478348791,0.9974871833031707,0.9784101862065216,0.978114940859391,0.9937956767191594,0.9980907019096571,0.9990305147677191,0.9769626630415181,0.9771922010039112,0.9949573783147112,0.9862405769263906,0.9949261650494629,2.2755227994195167e-05,0.00030049076376984434,0.0002901489676604663,0.0003125006204652113,0.0003165414907973372,2.3970681284729724e-05,0.0004421590089691288,2.4310284475846267e-05,0.0003234410677004493,0.0007300279065863338,0.0002863100878943869,0.0007119934417812907,0.0005364888305850955,0.00032172217793865576,0.0001799143214726897,2.5902166562855502e-05,0.0003288107430319648,0.0003655809119798106,0.0003338685517465189,2.7285157864882652e-05,0.00034070079103909473,0.00034379704842659196,0.00036672869077896916,2.8596420434709168e-05,2.891497210340087e-05,0.0003462408028082549,0.00034597111968923594,2.363713512262433e-05,0.0003546893082746772,2.5878024737648726e-05
428,428.0,0.9766610902250502,0.9992898955430611,0.0006771422368331383,2.2036835837667478e-05,0.0002522862192975148,0.0001790278946350498,0.9947826153237926,0.9868854695615585,0.9822086654955696,0.983609163782743,0.9820093182930638,0.9929278658030665,0.9873754638163995,0.9914998805957673,0.9821493314318688,0.9898436552941487,0.9825770025764964,0.9895607336848583,0.9867046399717715,0.9806671786966968,0.9874612892150169,0.9949842790719535,0.9802440699159045,0.9899524843532297,0.9787371069991734,0.9974153446183013,0.9781089094815663,0.9778109395013208,0.9935295528993207,0.9980184498412271,0.998959426772502,0.9766610902250502,0.9768898347217791,0.9948905450421337,0.9859795461063666,0.9948582179408318,2.2036835837667478e-05,0.0002785748711393303,0.0002715886922356183,0.0002927392317786685,0.00029629152160632835,2.3231710693145283e-05,0.0004098957559027996,2.352324633872992e-05,0.0003026249074408564,0.0006771422368331383,0.000268106992769194,0.0006603796708712504,0.0004972902225067375,0.00030138176682337854,0.00016861074459671133,2.51504301179321e-05,0.0003081152527402898,0.0003389692248335242,0.0003129635981359611,2.661233011678753e-05,0.000319328331230435,0.0003223181197767674,0.00034014181109010444,2.7874932819837986e-05,2.8157968386500876e-05,0.00032434855272162223,0.00032415563637889464,2.2954040493236498e-05,0.00032894949824342263,2.5128444466574782e-05
429,429.0,0.9766540776104478,0.9992370819040846,0.0006444453235153572,2.085653959120689e-05,0.00024269590809861783,0.00017123026148105745,0.9946555188534583,0.987056794146668,0.9823019518204206,0.9837037885597982,0.9821080483011019,0.9927973391811153,0.9875866537842608,0.9913706859985051,0.9822523179017857,0.9901244363402977,0.9826804204079967,0.9898339625265852,0.9869364875188746,0.9807647647640328,0.9875131478140414,0.9948547847740733,0.9803380577393122,0.9901386607848411,0.978830213317817,0.997283222173646,0.9782006468771925,0.9779016387427354,0.9937111219776893,0.9978810929408405,0.9988214546076254,0.9767517052843754,0.97698043623916,0.9947592934354551,0.9861648166647528,0.994728895075928,2.085653959120689e-05,0.00026356032215422455,0.0002651721816807329,0.0002856762545922698,0.00028905373516194147,2.165821059357265e-05,0.0003882955582346624,2.1883381389612688e-05,0.00029458132396547085,0.0006444453235153572,0.00026138027214866967,0.0006277886601537,0.0004710676199690158,0.00029453482641539217,0.00016187182174811677,2.3481508457900936e-05,0.00030141627394734727,0.0003206034426004208,0.0003064870316731563,2.4689058620189723e-05,0.00031257440338166865,0.0003157266645879866,0.0003225356424013325,2.5683863204355845e-05,2.5902860112918717e-05,0.00031697244711724893,0.00031686105305719334,2.155189651563881e-05,0.00031109838137538407,2.346668459184951e-05
430,430.0,0.9766543177857844,0.9991853082593319,0.0006337361714737059,1.9886350668275127e-05,0.00023906753813443638,0.00016880938889241896,0.9947710779636773,0.9872774334244784,0.9825873538594597,0.9840043793900212,0.9824080161631286,0.9929115613382621,0.9878632187570171,0.9914867595749246,0.9825527516363759,0.990498102379485,0.9829687155292948,0.9902000004541364,0.9872432828047665,0.9810731276416541,0.9877341889598692,0.9949740470044316,0.980654243997035,0.9903749815946562,0.979152878167908,0.9974033737380943,0.9785289361995502,0.9782333065600283,0.9939416451935199,0.9979955607998322,0.998934792454948,0.9770881199264304,0.9773169213293695,0.9948761241876104,0.9864054386281162,0.994848049307658,1.9886350668275127e-05,0.0002574718558700706,0.0002629788765303224,0.00028296822140046565,0.0002866260242166213,2.0404479842177755e-05,0.0003799380629536879,2.057757232213516e-05,0.0002920671932630597,0.0006337361714737059,0.00025979384402213915,0.000616666245958085,0.0004607466691312682,0.0002922222589729288,0.00015925623114974315,2.215002396807998e-05,0.00029920244124928634,0.0003135036848666997,0.0003044788003080912,2.3274218051019045e-05,0.00031042506292084326,0.00031367813387544726,0.00031710803078069996,2.4126763682958193e-05,2.4287768913742024e-05,0.0003143305519135129,0.0003142377874532312,2.0417300350321797e-05,0.0003033234515904017,2.21420663340766e-05
431,431.0,0.9766593602059765,0.9991399040802508,0.0006164907769685246,1.8969031824079458e-05,0.0002298215510940811,0.0001634319045817683,0.994894850067132,0.9875032775696847,0.9828503810545226,0.9842849836056817,0.9826877627367081,0.993040618574324,0.9881387150350007,0.9916161127056103,0.9828361008176711,0.9908587668882255,0.9832377509416241,0.9905528971827022,0.9875451425495952,0.9813569512319233,0.9879542881469022,0.9951071833519706,0.9809477374227966,0.9906231207414625,0.97945269371877,0.9975448523673183,0.978832222951311,0.9785390825661482,0.9941914291569163,0.9981385771767535,0.9990772619378869,0.9773953009463866,0.9776239080506786,0.9950058640799596,0.9866542050413114,0.9949811789278666,1.8969031824079458e-05,0.000248454889536084,0.00025131057041549796,0.00026997769649488094,0.00027400922717878937,1.9412733301014447e-05,0.0003676240930200079,1.9580644230218938e-05,0.0002797645383443636,0.0006164907769685246,0.0002496315938364789,0.0005994799229324969,0.0004456210478350872,0.0002789438353303838,0.0001533019412344274,2.0986647268600102e-05,0.00028542109065151847,0.00030321502361565925,0.0002903487928319924,2.214212532866547e-05,0.0002958042840334044,0.0002988717051044132,0.000308488905520066,2.2946963089867432e-05,2.3074384197543608e-05,0.0002991797818516377,0.00029906313716680804,1.9396345703984298e-05,0.0002921538256060374,2.098097836990152e-05
432,432.0,0.9766667543259431,0.9991061988382879,0.0005737110716560098,1.88277823449295e-05,0.00021472453089038833,0.00015175782916882223,0.9949362732099147,0.9876757820900827,0.983021091312562,0.9844616850411264,0.9828608539164869,0.9930712843976749,0.9883554445932787,0.9916467557463051,0.9830123546248015,0.9911579805935274,0.9834057188314063,0.9908430963448885,0.9877847302659427,0.981529422161334,0.9880860244851432,0.9951415730002331,0.9811203959987705,0.9908132283650639,0.979624001423332,0.9975741450427178,0.979002264608424,0.9787070446775946,0.9943816958241424,0.9981686808205329,0.9991061988382879,0.9775640812882639,0.9777921133176847,0.9950409332214206,0.98684794723845,0.9950149759433011,1.88277823449295e-05,0.00023100440810256922,0.00023513289204547873,0.00025237431969657524,0.00025613321607738853,1.9134708212238657e-05,0.00034178156361281726,1.9278568430091907e-05,0.00026135864782229375,0.0005737110716560098,0.00023307390483151292,0.0005578310352318305,0.000414158391231176,0.0002609506441072331,0.00014387858146419345,2.0707433973948635e-05,0.00026702068046006213,0.0002818374399161194,0.0002716705668142384,2.178666802562122e-05,0.00027682241937115843,0.00027977202929880423,0.0002870079154418486,2.2537683661134426e-05,2.2657447408422116e-05,0.0002800478855643079,0.000279932835812662,1.919222257768137e-05,0.00027139831496350494,2.0714648555797397e-05
433,433.0,0.9766740496006019,0.9990879223638427,0.0005832913821410096,2.2059275056065252e-05,0.0002251911715937342,0.00015501754381875793,0.9948394452058841,0.987624543704354,0.9829052912789495,0.9843381411665032,0.9827324963629189,0.9929642460705956,0.9882994656264846,0.9915382645382846,0.98288006732612,0.9911039172449783,0.983272303481596,0.9907847622859973,0.9877255911466446,0.981391852241046,0.9879803563628625,0.9950268338100231,0.9809783507152565,0.9907570484300222,0.9794783818840704,0.9974544916018756,0.9788534765428775,0.9785549541231288,0.9943296087129833,0.9980500481662946,0.998985835958617,0.9774104492312424,0.9776391236940437,0.9949377522463866,0.9867937030093609,0.994899459956629,2.2059275056065252e-05,0.00023999295989682063,0.00024728720397476954,0.0002662902597819379,0.00026939799895070226,2.2137329860648323e-05,0.0003520347266922328,2.2108768882537705e-05,0.0002740273167609283,0.0005832913821410096,0.00024319263278749944,0.000567830995590363,0.00042598472395349125,0.0002760855172837661,0.00015476049250271267,2.4697307365081643e-05,0.00028290336342603865,0.0002932117603183326,0.00028843219258500966,2.6416882318731493e-05,0.0002947238054288142,0.0002984385645983505,0.00029806430004176483,2.759057805823593e-05,2.772465118297966e-05,0.0002989472967769474,0.00029882362707903733,2.2626184474567485e-05,0.0002819401643214486,2.471288572120311e-05
434,434.0,0.9766787954848706,0.9990824059231267,0.0006253187267505306,2.5121293551549495e-05,0.0002479603900374667,0.00016753940420502776,0.9948385104113099,0.9872849754927339,0.9826242842026788,0.9840478773304779,0.9824388243611817,0.9929640467760024,0.987892397875971,0.991538127240992,0.9825827991568885,0.9905928134570336,0.9829964602506196,0.9902769373754289,0.9872788852393055,0.9810882536183013,0.987749217977102,0.9950129180518482,0.98066935086268,0.990378664540143,0.9791654091060455,0.9974298116083802,0.9785339084485284,0.978231521078022,0.9939475011804771,0.9980173063910868,0.9989506658781235,0.9770860666591951,0.9773149936990032,0.9949341173411613,0.986434568184,0.9948855436767816,2.529892988871511e-05,0.0002621717244877433,0.0002733586828222634,0.00029557024451377055,0.0002982426232560908,2.531233109179289e-05,0.00038218629794568637,2.5121293551549495e-05,0.0003028956329338071,0.0006253187267505306,0.00026778639659380353,0.0006096485708924234,0.0004621605801169551,0.000306676101424324,0.0001741019816630352,2.879538856767401e-05,0.000314621583102403,0.0003217335432996671,0.00032112277953654026,3.132088948786934e-05,0.0003286677402679007,0.00033332447472433197,0.00032632391409163236,3.2949394662274404e-05,3.305807728654598e-05,0.00033384723301177125,0.00033378166456750054,2.613880800773216e-05,0.00030848538147103813,2.879071110663082e-05
435,435.0,0.9766785414336663,0.9990853811413029,0.0006016688465496691,2.683221812158699e-05,0.00024169494026451954,0.00016091824327975373,0.9948408566496912,0.9869425977095557,0.9822826510376113,0.9836915362747665,0.9820786351158667,0.9929648821477163,0.987475403202445,0.9915394495058254,0.9822160688440933,0.9900599728260451,0.9826475232259863,0.9897473177140376,0.9868177990708408,0.9807230314830855,0.9874971896040435,0.9950034056711549,0.9802977736980091,0.9899949241480267,0.9787889547327304,0.9974151062348332,0.9781517509660833,0.9778448431047426,0.9935644104432647,0.9979982184927308,0.9989298501125258,0.9766977612199781,0.9769275687615471,0.9949333713462729,0.9860646825364814,0.9948769211874042,2.6948309781602266e-05,0.00025308226900529353,0.0002670180643190974,0.0002890941747665086,0.0002914481438137947,2.7085682587204698e-05,0.00036882190012567677,2.683221812158699e-05,0.00029583403737349116,0.0006016688465496691,0.00026105878778935994,0.0005868640736558814,0.0004461352521659099,0.00029970047050852214,0.00017004467098001452,3.056357738227066e-05,0.0003076644414303596,0.00031128809770338114,0.00031399098535089446,3.3259269326863215e-05,0.0003214047169157647,0.00032611845888604773,0.00031523759831679265,3.504577586127061e-05,3.5124484082574344e-05,0.0003264235322650068,0.00032643407798017837,2.7970804180459594e-05,0.00029815387693322835,3.053160977688113e-05
436,436.0,0.9766708369019078,0.9990925796435357,0.0005579479928303213,2.712822451548014e-05,0.00022479097426560756,0.00014824063925904785,0.9948599328706811,0.9869977969770634,0.9822618594393393,0.9836691505131768,0.982055297851702,0.9929849132930386,0.9875295268097916,0.9915585180117785,0.982189442849168,0.9901179479851512,0.9826172224775421,0.9898013730953864,0.9868694018755444,0.980699895913804,0.9875168263394904,0.9950269513463285,0.9802726368130542,0.9900490155999826,0.9787616735148728,0.9974396708293741,0.9781251995221943,0.9778168915207063,0.9936181336928207,0.998025242317515,0.9989571713795088,0.9766708369019078,0.9769013887783051,0.9949525786321433,0.9861230411034398,0.9949002409814752,2.7178060220697335e-05,0.00023350947222659628,0.00024783011988696726,0.0002684756201996579,0.00027059174774132484,2.738598310001129e-05,0.00034089495093396737,2.712822451548014e-05,0.000274597048363402,0.0005579479928303213,0.00024263668312396222,0.0005438594861959033,0.00041247378783171133,0.00027844362687302524,0.00015757804350278911,3.0648222394341124e-05,0.00028600736247594023,0.00028673581367157867,0.0002920451317294775,3.3251899401289485e-05,0.00029902669846780565,0.00030345683029693653,0.0002900067418914528,3.500290046212651e-05,3.5072324752233066e-05,0.0003039795776508109,0.00030399206480333175,2.82621476836405e-05,0.00027510283908985884,3.060782565158716e-05
437,437.0,0.9766540368297885,0.9990997330549878,0.0005385627765060953,2.6611081428660174e-05,0.00021768023310046635,0.00014306669986164549,0.9948801577363989,0.9872058097017761,0.9824707072598362,0.9838918735850902,0.9822778382352436,0.9930133891448372,0.9877821230631031,0.99158591554038,0.9824142456942374,0.990451605885316,0.9828277309864087,0.9901271686308784,0.987146081850773,0.9809300296276677,0.9876843535507067,0.9950648650530338,0.9805058841617961,0.9902758323559209,0.9789974287629952,0.9974741617828468,0.9783627405029547,0.9780557943306708,0.9938419753093817,0.9980578023245265,0.9989886910643333,0.9769095716107167,0.9771402046150136,0.9949785014963737,0.986351770146142,0.9949376422031184,2.6611081428660174e-05,0.0002234802624325951,0.0002405207703458143,0.00026114157777998136,0.0002630539810875858,2.6883589777923263e-05,0.00032721451460002637,2.6701582966925995e-05,0.00026701550466314136,0.0005385627765060953,0.00023666327084390155,0.0005242799299396004,0.00039601483687622596,0.00027091603887475585,0.0001527390027060114,3.0015872917556472e-05,0.000278792055650296,0.0002736676787481919,0.00028508394320685983,3.2574335678934116e-05,0.00029196454091809143,0.0002963253876509802,0.00027629891185892676,3.405600952753357e-05,3.408269382887089e-05,0.00029726295000769487,0.0002972595742708694,2.7729004668332735e-05,0.00026351576683288075,2.99795464187246e-05
438,438.0,0.976629718098606,0.9991025730008237,0.000525973346580815,2.6484424297680516e-05,0.00021245750314819275,0.00013933505341643345,0.9949114744663408,0.9873610002980583,0.9826643294707017,0.9840949135196333,0.9824781033799631,0.9930336569013443,0.9879729596780431,0.9916025620864741,0.9826097910046881,0.9907141396055792,0.9830055993783489,0.9903811001296658,0.9873607405407085,0.9811355491481178,0.9878188231425994,0.9950921635657899,0.9807112522958787,0.9904445542593611,0.9792065647599174,0.9974965378041325,0.978574009513986,0.9782675976867425,0.9940082227766034,0.9980790842394315,0.9990093896170006,0.9771237221040594,0.9773542160103929,0.9950062353988045,0.9865236893391446,0.9949646829834641,2.6484424297680516e-05,0.00021626246623231434,0.0002350385271830477,0.0002557021191361403,0.00025720139705882915,2.670726743922129e-05,0.0003175848142820828,2.6575068072793098e-05,0.0002612780293948306,0.000525973346580815,0.00023206082031826698,0.000511167191288523,0.00038439147490934556,0.0002648055065236059,0.00014945507916136293,2.975848511291332e-05,0.0002728912958894554,0.0002644134594413983,0.0002792032921611566,3.2251567645887245e-05,0.0002857859388491216,0.0002899081805722143,0.0002667502659704071,3.3568982316406515e-05,3.354659837591222e-05,0.0002910613472375347,0.00029101130996040064,2.7573465423739454e-05,0.0002555962859913564,2.9717087619021742e-05
439,439.0,0.976600263074934,0.9990968311062064,0.0004949090875122361,2.501612940735928e-05,0.00019881225634223626,0.00013054215691777571,0.9949523493409079,0.9876048628532277,0.9827874708064903,0.9842254003269305,0.9826067881400506,0.9930770403186184,0.9882541146705214,0.9916444014362813,0.9827323947816677,0.9910567833961639,0.9831131818996368,0.990714284683942,0.9876610682514989,0.981266357615774,0.9879724229923088,0.9951516794368148,0.9808430754697111,0.9907173661361388,0.9793408406126952,0.9975699621425874,0.9787104354990279,0.9784046781490299,0.9942970976679274,0.9981634056308274,0.9990968311062064,0.9772617550653642,0.9774923806663967,0.9950523114038627,0.9867906566217284,0.9950233640739597,2.501612940735928e-05,0.00020212426881669962,0.00021969232586229625,0.00023906294363797005,0.00024025351761461142,2.5251128301868586e-05,0.0002974453639941175,2.5154574520729036e-05,0.0002441846252136801,0.0004949090875122361,0.00021708750313662706,0.0004803946235484339,0.00036010868774424885,0.00024726092206859093,0.0001396568999290905,2.8171984050016323e-05,0.00025480366830845687,0.000247010218703831,0.00026060820795485674,3.047938457046146e-05,0.0002666075737209928,0.00027031711888822376,0.0002491520146587221,3.1659546814398546e-05,3.165314461734859e-05,0.0002714630379402175,0.000271380881730312,2.603041748439429e-05,0.00023928758830924705,2.8140301207047776e-05
440,440.0,0.976568054125346,0.9990801366195237,0.00046794156309785457,2.3060934525625788e-05,0.00018745846528511542,0.0001235047975910184,0.9949555709699389,0.9876597874243714,0.9828299949924888,0.9842695592589767,0.9826459371861999,0.9930739071112099,0.9883241771036654,0.991643162041475,0.9827658267536337,0.9911506799509584,0.9831403381311447,0.9908035061839854,0.9877381783054837,0.9813044938872967,0.9880035483237402,0.9951455227142634,0.9808783869866189,0.9907764393414132,0.979373831342584,0.9975551833460108,0.9787381132914311,0.9784278000576943,0.9943542098382961,0.9981450078074092,0.9990781852156858,0.9772867384416606,0.977517782175923,0.9950512346614239,0.9868558044686283,0.9950171480230088,2.3060934525625788e-05,0.00019202123915974863,0.00020580726527226736,0.0002238587804394507,0.00022523981419491666,2.3455463392125e-05,0.00028213407151271667,2.338823378667164e-05,0.0002290367830247076,0.00046794156309785457,0.0002035701198812186,0.00045463497917164317,0.0003414495961511206,0.00023230227567290658,0.00013135549436463128,2.6273105912467385e-05,0.00023949614708345085,0.00023485107246941754,0.0002450462548244449,2.8552278097307356e-05,0.00025092485157793656,0.0002546015379909296,0.00023696678286196985,2.9678795397975687e-05,2.974230887845123e-05,0.00025571915283174716,0.0002556182132934188,2.409611967818696e-05,0.00022666961319033413,2.626111081782074e-05
441,441.0,0.9765354736164156,0.9990577092820564,0.0004832343622427453,2.0913126771306832e-05,0.0001920740945730647,0.00012878936764901752,0.9948460247190537,0.9874665755940566,0.9826090223259709,0.9840445220223267,0.9824133410557411,0.9929606706287667,0.9880895752600884,0.9915303964839706,0.9825307522810842,0.990848115363543,0.9829200930270112,0.9905022960948942,0.9874788156864065,0.981067348654182,0.987816598569773,0.99502514742045,0.9806345421721191,0.9905731444397502,0.979123469646725,0.997432855610087,0.9784830756306514,0.978168876133183,0.9941548705999401,0.9980234833846129,0.9989572396640665,0.9770259392128655,0.9772568224533082,0.9949409223127478,0.9866518613946191,0.9948972926268537,2.0913126771306832e-05,0.00019997551629478933,0.00020941583076078952,0.00022763502723418413,0.000229600733503694,2.1288992879312648e-05,0.00029326402900068304,2.1229448041686135e-05,0.00023389480625308595,0.0004832343622427453,0.0002079889652478367,0.0004707649296373772,0.0003549423937191456,0.00023739783752720048,0.00013312261132215067,2.3972749189794604e-05,0.0002449387888488958,0.00024527703187609797,0.00025077098580271456,2.6185358824591653e-05,0.00025720005787115976,0.00026133961956114,0.00024734953127274884,2.732448811574256e-05,2.7436183278030054e-05,0.00026259725893830124,0.00026239708356129855,2.1879527886156515e-05,0.00023492439499250741,2.39611667367756e-05
442,442.0,0.9765049039147161,0.9990366664583098,0.0004802823396476235,1.8949134784984312e-05,0.00019059053427441887,0.00012907002535362898,0.9948293179793193,0.9871278448617844,0.982282146919347,0.9837070771920564,0.9820777939254428,0.9929509694821538,0.9876827120735721,0.9915208319721749,0.9822033202194856,0.9903290216138634,0.9826265840102275,0.9899851204983926,0.9870331907100558,0.9807248736419582,0.9875764435927229,0.9950104843342042,0.9802858883941102,0.9902102710950857,0.9787705130921238,0.9974173796538421,0.9781284953574868,0.9778133816797535,0.9938015311390052,0.998011911178714,0.9989449956968875,0.9766665627282076,0.9768975585760112,0.9949272031455262,0.9862863951378338,0.9948826192309458,1.8949134784984312e-05,0.00019892679889846766,0.00020802680350168326,0.00022610479716528382,0.0002284071341360899,1.9292478561955127e-05,0.0002919842594986788,1.9235708929728745e-05,0.00023310487467611957,0.0004802823396476235,0.00020765034030111013,0.0004686889630245736,0.0003537698385484081,0.00023628375686339132,0.00013050211746584695,2.1758017040841432e-05,0.00024393955807018794,0.0002446117138699203,0.0002498880958045306,2.3800023603026782e-05,0.0002564530987436336,0.0002608345546055691,0.00024650681886570583,2.4874031667277767e-05,2.499322260156498e-05,0.00026213479155121804,0.0002618322005383053,1.9825795314791364e-05,0.00023331021944071828,2.1744540511331626e-05
443,443.0,0.9764787273868212,0.999024125512789,0.0004435192143040378,1.7226844940881785e-05,0.00017614015175553593,0.00011937254932736355,0.9948725421798588,0.9869877531656353,0.9821249104448496,0.9835388986294137,0.9819134087816775,0.9930015473750629,0.9875187365802295,0.9915737023253951,0.982039597782672,0.9901238681191631,0.9824768901884752,0.9897756368217516,0.9868513195872731,0.9805563798573455,0.9874885167110627,0.9950593610728243,0.9801109650813881,0.9900655189904294,0.9785918699161787,0.9974686191568187,0.9779463752815492,0.9776302648905526,0.9936650489977882,0.9980684546739427,0.9990004584617665,0.9764787273868212,0.976710060956923,0.9949722831484027,0.9861340930575702,0.9949313730745551,1.7226844940881785e-05,0.00018337914651321539,0.00019255485888150715,0.00020943669591395853,0.0002115728385428467,1.7579743814769247e-05,0.0002692937914372466,1.7518245329810426e-05,0.00021601251094300103,0.0004435192143040378,0.00019250519926786673,0.000432707850315978,0.0003263231286860989,0.00021897416710648946,0.00012036907341153951,1.986395541614321e-05,0.00022609365706511295,0.0002254357900006209,0.00023164373348035948,2.1677545978913975e-05,0.00023768109912837367,0.0002417646821194815,0.000227059777276746,2.263747573477118e-05,2.2736164314032616e-05,0.00024292816614993642,0.00024263192766409955,1.8041017433429685e-05,0.0002151880339024493,1.984821759235816e-05
444,444.0,0.9764586822091016,0.9990272038099993,0.00041837470159117497,1.577863214603203e-05,0.0001655860538326308,0.0001125917603838542,0.994898381112809,0.9871125152000442,0.9822537030572512,0.9836714540819629,0.9820472038677117,0.9930256188268655,0.9876690380646784,0.9915970532923265,0.9821757069614899,0.99032871708139,0.9826037862601863,0.9899769582793689,0.9870193513313485,0.9806943776003969,0.9875882650481592,0.9950872448517415,0.9802507024967253,0.9901936600343867,0.9787343799369193,0.997495081612351,0.9780927122316571,0.9777763740206163,0.9937916322125051,0.9980953038584198,0.9990272038099992,0.9766318600050201,0.9768610908589959,0.9949967463868822,0.9862657631346039,0.9949596258911985,1.577863214603203e-05,0.00017242049762647042,0.0001812759384144555,0.00019741620565849323,0.0001991807898566417,1.6089741942174143e-05,0.00025313667230815316,1.6005924709701386e-05,0.00020300749237870327,0.00041837470159117497,0.00018050855376789036,0.0004075073114151543,0.00030673820125479,0.00020639102020574145,0.00011324588778987896,1.8276610341282383e-05,0.00021289142722617161,0.00021152343210459725,0.00021812872898288962,1.984768452143465e-05,0.00022373738078852902,0.00022746558374993518,0.00021275738481126973,2.0694004789821438e-05,2.0769954244606727e-05,0.00022862356485818137,0.00022836894145034054,1.6528209666795575e-05,0.00020263538294481312,1.8255753432801005e-05
445,445.0,0.9764439297971163,0.9990507743623571,0.0004071500730558842,1.4659894350954231e-05,0.00015911046135112892,0.00010908988639377186,0.994847354737311,0.9872834936569184,0.9824853726796978,0.9839189952084515,0.9822938830623761,0.9929744607485512,0.9878820921979049,0.9915445490737944,0.9824252224887193,0.9906155166635666,0.9828397918576792,0.9902553482817732,0.9872590095047973,0.9809449647805362,0.9877159885039853,0.9950344012375972,0.9805056833141385,0.9903789907257738,0.9789936926790928,0.9974364873475314,0.9783563911076931,0.9780416919534425,0.9939789004495061,0.9980331222449152,0.998965504231775,0.9769004914405053,0.9771290950390709,0.9949458136447354,0.9864554885908039,0.994906890582488,1.4659894350954231e-05,0.0001682842991108717,0.00017262940870881014,0.00018821259469929469,0.0001895685133382322,1.4888713062204776e-05,0.00024625746807352346,1.4766634031023462e-05,0.00019256217087012658,0.0004071500730558842,0.00017058034587393836,0.00039561350572767557,0.0002980081855590423,0.0001965872707855976,0.00010907360572905733,1.7139178343747034e-05,0.0002025260052916646,0.00020629224702222113,0.00020759262815141864,1.8678114142801462e-05,0.00021289427369102843,0.00021632772410688013,0.00020817331859881926,1.9591738276643815e-05,1.9700574767839603e-05,0.00021754900141989126,0.00021732421008942984,1.5369711012665212e-05,0.00019820716038003607,1.710527226254404e-05
446,446.0,0.9764329873762203,0.9990907327739266,0.0003915379297274887,1.3550774425472721e-05,0.00015045879964738497,0.00010424699374345865,0.9949457456888768,0.9874729906899283,0.982702543707943,0.9841520630626347,0.9825219476926935,0.9930708942843295,0.9881137864810849,0.9916412754393792,0.9826508922996404,0.9909122962914181,0.9830513711642798,0.9905451707560685,0.9875130562692245,0.9811832973175448,0.987904009069192,0.995142817373601,0.9807470689905442,0.9905893756982327,0.9792391122976528,0.997546178759529,0.9786064126141026,0.9782896122676982,0.994195318299803,0.9981475903276001,0.999081324519304,0.9771597644346032,0.9773865646692512,0.9950460868260935,0.9866675723760616,0.9950154045098836,1.3550774425472721e-05,0.00016283360946939157,0.00016077492578293577,0.00017539937356312837,0.00017640793183367016,1.3735753597548212e-05,0.00023742021236927772,1.36019090070287e-05,0.00017869716209998324,0.0003915379297274887,0.00015785078942775804,0.00037970232147879366,0.0002866900164422762,0.00018293663460366234,0.00010343700624496999,1.5991441324559552e-05,0.00018830623185339703,0.00019963190113389564,0.00019301459569168026,1.7529715585168443e-05,0.0001978479364227695,0.00020091422546312005,0.00020232528429662956,1.851388575159449e-05,1.865968107685021e-05,0.00020212717968614774,0.00020193695691130044,1.4227507834757791e-05,0.00019221356648910036,1.594752982719422e-05
447,447.0,0.9764243721717701,0.9991407302966836,0.0003635342858122165,1.3187142601978626e-05,0.0001399673199692743,9.652923590190018e-05,0.995011697744724,0.987633235232702,0.9827970453273793,0.9842562596967988,0.9826204436078306,0.9931404388835366,0.9883027245776643,0.991710675874297,0.9827454741432226,0.9911433460867328,0.9831274154160651,0.990771068959933,0.9877171354842046,0.9812871901981737,0.9880239069678077,0.9952183678639678,0.9808539006756913,0.9907753837607677,0.9793465607381441,0.997634390354081,0.9787145028326079,0.9783981679006829,0.9943895203043799,0.9982418167087701,0.9991750700857976,0.9772669397472673,0.9774935516814731,0.9951181728347938,0.9868427302532314,0.995091618284994,1.3187142601978626e-05,0.00015114892732923826,0.000149369351093994,0.00016277710189705478,0.00016388399235781084,1.3438935482933685e-05,0.0002204108908478125,1.3305995281007728e-05,0.00016598242363225122,0.0003635342858122165,0.00014655998810301083,0.00035251406624316856,0.00026614211700069096,0.0001699473776731386,9.645003352160108e-05,1.5602266726368975e-05,0.00017501965373044077,0.00018500696983444334,0.00017950592502843522,1.7050409142246986e-05,0.0001840273473975432,0.00018692941317775884,0.0001874145967260571,1.792565066291388e-05,1.8043236703808745e-05,0.0001881088863535499,0.00018794497045195805,1.3819637448914965e-05,0.0001784142142429259,1.5553792572956584e-05
448,448.0,0.9764166014091213,0.9991944181826037,0.0003627254601970964,1.3038731695454164e-05,0.00014031778674723818,9.670057310406928e-05,0.9949900292795204,0.9875683539721458,0.9826716892231226,0.9841305264376574,0.9824947157467805,0.9931263325744818,0.9882258255168517,0.991697013733157,0.9826180274366508,0.9910462256681328,0.9830078435571216,0.9906723301696129,0.9876312673044054,0.9811649342414515,0.9879610495843755,0.995212727419822,0.9807320367576293,0.9907145175981996,0.9792251510258646,0.9976419379669159,0.9785911420007923,0.9782722634837984,0.9943387429833137,0.9982587963810151,0.9991944181826036,0.9771464656626698,0.977372390238885,0.9951042548036481,0.9867714772793071,0.995086173716506,1.3038731695454164e-05,0.00015098182839770304,0.00015077074207025975,0.0001637250953557816,0.0001651223416676136,1.3329275011619142e-05,0.00022007429158829846,1.319168990741045e-05,0.00016676772155967118,0.0003627254601970964,0.0001464790634131859,0.00035268168708717934,0.0002657523932213846,0.00017132995959916842,9.641542890506106e-05,1.545735979163017e-05,0.0001767867079154126,0.00018346800005478343,0.00018156115990604853,1.6854680860920708e-05,0.0001861416302776866,0.00018916327565625797,0.00018475893439182326,1.759475751811885e-05,1.768869811130885e-05,0.00019058170569101883,0.00019042549650402974,1.3620157880756857e-05,0.00017764046289177682,1.5404865288684403e-05
449,449.0,0.9764081923136299,0.9992456589121567,0.00037161808411896667,1.2074334054470263e-05,0.00014390834498755937,0.00010003623832781023,0.9947973716259974,0.9872053200475996,0.9823059387280877,0.9837513319207032,0.9821127915702468,0.9929282823634321,0.9877903490169293,0.9914995658135574,0.9822311061258695,0.9904947927730255,0.9826485891844451,0.9901267794497751,0.9871538758013103,0.9807828591617594,0.9876361669770777,0.9950127781311668,0.9803465752503591,0.9903134218743205,0.978838606084132,0.9974440694465391,0.9782026052407838,0.9778818307268977,0.9939350206139087,0.9980602729391069,0.9989959410563761,0.9767552379423616,0.9769817611196655,0.994907068169366,0.9863822607256146,0.994887235712387,1.2074334054470263e-05,0.00015527921541756104,0.0001561267430633744,0.00016933374340078367,0.00017051417899061291,1.234293620702736e-05,0.0002259021567860586,1.2230387091195882e-05,0.00017143397875463135,0.00037161808411896667,0.0001494378133823312,0.0003626604708797241,0.0002728163696384424,0.00017705801449134436,9.730279543197861e-05,1.4303717884360449e-05,0.00018309180335974662,0.00018702488071641174,0.00018819932454039296,1.5595276643935867e-05,0.00019286438455249575,0.0001958977633898508,0.00018686456834001106,1.6268998127229815e-05,1.634941989690901e-05,0.00019783395420595968,0.00019766338244582012,1.2592458460794585e-05,0.00018231448339304178,1.4254711961316943e-05
450,450.0,0.9763976621106515,0.9992891598797919,0.0003503723752050015,1.108415327899507e-05,0.00013613778084198603,9.472155640819559e-05,0.9947344292409424,0.9869037631508587,0.9819689939231038,0.9834013358845021,0.9817606634633496,0.9928703530692453,0.9874203989472508,0.9914404092001747,0.981873310537545,0.9900155878466675,0.9823076000668218,0.98965068735721,0.9867425646412011,0.9804349616757309,0.9873973936716496,0.9949610733367452,0.979995033573139,0.9899867314033677,0.9784841159365812,0.9973934726706178,0.9778452799518542,0.9775236929513119,0.9936120174345024,0.9980102029990958,0.9989456127392167,0.9763936434924976,0.976620450256631,0.9948474263045438,0.9860550020749544,0.994835858080873,1.108415327899507e-05,0.0001467009661120184,0.00014830689346777954,0.00016098207157191788,0.00016189264005766576,1.1381735628866341e-05,0.00021314151189647174,1.1295432646321917e-05,0.00016260472228297275,0.0003503723752050015,0.00014143700158613808,0.0003424778081230124,0.0002575107788780546,0.0001681770187169606,9.105482431284667e-05,1.3148630039979628e-05,0.00017411659065163818,0.00017603419193636463,0.00017906022877987735,1.4320962481376095e-05,0.00018355162732992995,0.00018639497254791944,0.00017534352318615196,1.4988838095441104e-05,1.5050130816382153e-05,0.00018852255002665378,0.00018833333142577745,1.1562546229136821e-05,0.00017217929001333998,1.3106077934591363e-05
451,451.0,0.976383528025542,0.9993198397084528,0.00032557955504621975,1.026189102194352e-05,0.00012709664649765228,8.823760080137161e-05,0.994780851315454,0.9869660145555079,0.9819739969162661,0.9834098799636508,0.9817678147065805,0.9929152919130377,0.9874877443643956,0.9914818790761466,0.9818811443133494,0.9900995377120985,0.982316139987844,0.9897293369916462,0.9868139318793587,0.9804430065588763,0.9874443563013746,0.9950139310292216,0.9799987399168394,0.9900599742804228,0.9784852886552197,0.9974449732149513,0.9778413283152227,0.9775180405105833,0.9936866259457717,0.9980611391231917,0.9989958201941883,0.976383528025542,0.9766115300106906,0.9948967380531841,0.9861210608869001,0.9948887827896924,1.026189102194352e-05,0.00013566123041545744,0.0001392646067671408,0.00015138332775842278,0.00015221721314584105,1.0536672227543921e-05,0.00019739878004222252,1.0468011102062892e-05,0.00015305381980145456,0.00032557955504621975,0.00013331012932004806,0.0003178633578485024,0.00023877981271968617,0.00015811475119869737,8.417506322329845e-05,1.2156593450054525e-05,0.0001636568350670311,0.00016264468141613658,0.0001683438521304379,1.3255827508507243e-05,0.00017265898308329615,0.0001752895277504925,0.00016212672939585094,1.3899089045423697e-05,1.3948539145646669e-05,0.00017748389707866898,0.00017723746738692673,1.0692347439764176e-05,0.00015931798750105211,1.2118815891737931e-05
452,452.0,0.9763647637994617,0.9993326170210829,0.0003162859795873721,1.0031514282796815e-05,0.00012507949618591763,8.627311544660204e-05,0.994906364229078,0.9872236548925616,0.9822682967179919,0.9837156994642205,0.9820770636507504,0.9930418201258274,0.9877990825391818,0.9916081238181546,0.9821979800505574,0.9904963881830801,0.9826269586035564,0.9901175939166144,0.9871516868884453,0.9807538436420368,0.9876890667690555,0.9951436775698109,0.9803121485855946,0.9903601778493796,0.9788008133251807,0.9975794666933817,0.9781556819037672,0.9778331374992778,0.9939929084881343,0.9981968729166857,0.9991310423220708,0.976695560835197,0.9769239536853954,0.9950214729726022,0.9864057082831128,0.9950181457204168,1.0031514282796815e-05,0.00013087593760791277,0.00013851217172702868,0.00015123421708469726,0.00015171585525813503,1.0251648933916046e-05,0.00019100128210338088,1.0196355634362163e-05,0.00015258749306637748,0.0003162859795873721,0.00013317632167284064,0.00030809813175242346,0.00023137603988626973,0.00015789035462108133,8.249594656257346e-05,1.1899727865526724e-05,0.00016332357954063897,0.00015687831860119076,0.00016808753129983096,1.2926496834805764e-05,0.00017259112071466771,0.00017493923564034273,0.0001568308076443587,1.3593414309560575e-05,1.3659972482107006e-05,0.00017792495066669127,0.00017750737117491343,1.0448557542116334e-05,0.00015417773808612534,1.186681339348307e-05
453,453.0,0.9763421692367896,0.9993224104406256,0.0003109688341091222,1.0444805894055653e-05,0.0001234666945046412,8.455346028386295e-05,0.9949477160157563,0.9874382373651358,0.9824651291680702,0.9839165639991339,0.9822834610247844,0.9930850960739219,0.9880613482239856,0.9916523489406971,0.9824100233151382,0.9908313343962197,0.9828314212712874,0.9904481571210593,0.9874372856526796,0.980957980388476,0.9878529358804925,0.9951878556369019,0.980516402455026,0.9906071545693576,0.9790079598464521,0.9976310646062636,0.9783618880812825,0.9780396505931516,0.9942414273271922,0.9982571169478054,0.999191894177654,0.9769028781190716,0.977130334934008,0.9950604974886723,0.9866402284681058,0.9950617625946239,1.0444805894055653e-05,0.00012874802222972252,0.00013602443861690576,0.00014920763997710397,0.00014911544580991666,1.0665610985945348e-05,0.00018801370955085595,1.0610347533160942e-05,0.0001497006471403652,0.0003109688341091222,0.0001303980732320208,0.0003023486369456547,0.0002276243627287154,0.0001556684162567308,8.263216134624061e-05,1.2504908410683904e-05,0.00016098644360422175,0.00015492692744303922,0.00016570191876814306,1.3660554882375251e-05,0.00017024125957645623,0.00017226719694495054,0.00015571682978385396,1.447956686288463e-05,1.4564277562765357e-05,0.00017584483302873936,0.00017529839467381056,1.0961013491107737e-05,0.00015218453424348176,1.2491023506206372e-05
454,454.0,0.9763170006577101,0.999284138590025,0.0002926479221033396,1.021194239070229e-05,0.00011585456104923525,7.906681431912739e-05,0.9950565691911026,0.9875671767111115,0.9826405531967143,0.9841002035080971,0.9824662227885681,0.9931894845592225,0.988227455544275,0.9917578251815444,0.9825950727113048,0.9910645077663509,0.9830104668082487,0.990676059684792,0.9876256374738036,0.9811414111411296,0.9879933028655148,0.9952898123591624,0.9807015889769607,0.9907403620787357,0.9791957877201344,0.9977290338717228,0.9785499740690592,0.9782260863870686,0.9943716529087264,0.9983502967100141,0.9992841385900249,0.9770925535088154,0.9773197215598273,0.9951675585899079,0.9867790451434622,0.9951639440012608,1.021194239070229e-05,0.00012153720079811709,0.00012656366175933052,0.00013901249352697384,0.0001386942591193,1.048030332294036e-05,0.00017733464951720412,1.0428319351133094e-05,0.00013910983715227242,0.0002926479221033396,0.00012086776562465862,0.0002843084828998587,0.00021450108132628,0.00014489035119841023,7.808798634222488e-05,1.236421144645402e-05,0.00014984577523444618,0.00014679994662253627,0.00015419289097127415,1.3762000625811375e-05,0.00015841106384864432,0.00016026290497344955,0.00014810750836210523,1.4762749107324293e-05,1.4863761735786942e-05,0.00016355882921927737,0.00016303675461298788,1.0815787406457352e-05,0.0001438093763636841,1.2367014514072355e-05
455,455.0,0.9762905143824063,0.999216810154425,0.0002898163056260534,1.2284165631061514e-05,0.00011600188758758218,7.767961895539707e-05,0.9950086585491539,0.9875746627963632,0.9826017164509978,0.984071031911985,0.9824317973807065,0.9931500916215349,0.9882435515605921,0.9917195414643952,0.9825653837663348,0.9910914882396128,0.9829851476597048,0.9907011020596705,0.9876447268819982,0.9811089307818753,0.9879770790665784,0.9952544814235347,0.9806673070810004,0.9907493882163316,0.9791622939341721,0.9976977916464914,0.9785161795964566,0.9781944658034057,0.9943844949544534,0.9983204963541554,0.9992539555184834,0.9770571296693048,0.9772840410172956,0.9951283220397913,0.9867898449378766,0.9951286714089747,1.2284165631061514e-05,0.00012080940380550942,0.000127435367018227,0.00013942453207982264,0.00013940013004162048,1.2629380903147698e-05,0.00017604047756149607,1.2559896547418807e-05,0.00014022163955156494,0.0002898163056260534,0.00012188570355493362,0.0002818522086518017,0.0002128670751766649,0.0001448067704146146,7.952865519470363e-05,1.4316719469700444e-05,0.00014946208834421186,0.00014581356680624949,0.00015342937970316015,1.5447724498369832e-05,0.0001574141784066879,0.00015930111255966765,0.00014695983313148497,1.635956456426414e-05,1.6449974771056056e-05,0.00016213765678327083,0.00016165478395275455,1.2893984158292303e-05,0.00014256993258577797,1.4284416133876392e-05
456,456.0,0.9762639667310619,0.9991357940677761,0.0003241147857354429,1.5496515509845717e-05,0.0001310205543709557,8.673535319407825e-05,0.9949306827728754,0.9872908027912491,0.9822920304523469,0.9837561700454039,0.982112128120156,0.9930806015350353,0.9879053190236495,0.991650398600422,0.9822475412287062,0.9906676750389416,0.9826894611243567,0.9902824494298329,0.9872735936775485,0.980782460482618,0.987743320582775,0.9951834810642279,0.9803355621581211,0.9904395804968312,0.9788286282243398,0.9976320003386935,0.9781779908391154,0.9778562237502147,0.9940811114655638,0.9982606130302355,0.999194836569268,0.9767169305423514,0.9769434444120945,0.9950572171093036,0.9864863788470145,0.9950574694920417,1.5496515509845717e-05,0.00013511504477088995,0.00014626459536176185,0.00015924999305654407,0.00015973960212810052,1.5803448431745063e-05,0.00019710132140360906,1.5737338265172737e-05,0.00016153367701858567,0.0003241147857354429,0.00014099445004059087,0.00031599726821115315,0.0002386895662965174,0.00016409092191480487,9.100768497201448e-05,1.7126311420199204e-05,0.00016886423523062736,0.00016250470898004427,0.00017275971013467752,1.7830815057780918e-05,0.00017682495777812082,0.00017886608746076844,0.00016308348855563725,1.8524556709207465e-05,1.8580725664849802e-05,0.00018159232720125655,0.00018110584077867784,1.602546383382674e-05,0.00015894501807905428,1.7046171127165514e-05
457,457.0,0.9762386140238607,0.9990605493262291,0.00033172671376527357,1.536788075851968e-05,0.0001347132401047337,8.948150970707572e-05,0.994812449550698,0.986930980108003,0.981919684185251,0.9833703361857143,0.9817259123912223,0.9929616880182724,0.9874776728693352,0.9915285834107912,0.981858035186649,0.9901328191546467,0.9823199822137879,0.9897536780281239,0.9868099488861168,0.9803850175440221,0.9874406129794723,0.9950611558771617,0.9799312818238326,0.9900523383673958,0.978421961042664,0.9975135908514355,0.9777667470738907,0.9774438622465522,0.9936987477157115,0.9981457575334852,0.9990820593872497,0.9763050128719661,0.9765311460930473,0.9949390247131301,0.9861038177948132,0.9949354211851603,1.536788075851968e-05,0.00013774875035924846,0.00015259730019796558,0.00016576103691379727,0.0001665406998507923,1.5558057111151768e-05,0.0002015050126054958,1.55170970800629e-05,0.00016885044950955822,0.00033172671376527357,0.00014791176097934586,0.000323960723751503,0.000244471211999036,0.00017000981757724036,9.291520214314668e-05,1.663284763382736e-05,0.0001748561920757067,0.0001652261596548742,0.0001787391144566877,1.719858025657131e-05,0.00018289405191264623,0.00018495051135706994,0.00016538019642439738,1.7795764561751466e-05,1.7844491590933058e-05,0.0001878297217133132,0.00018731913262848098,1.57893479115643e-05,0.00016195211513831916,1.654726122372957e-05
458,458.0,0.9762157125809869,0.9990105349259358,0.00031216045191606644,1.5270869483313783e-05,0.00012777218853164855,8.408248292618628e-05,0.9947033197594459,0.9869267712296187,0.9818342436277423,0.9832816012939395,0.9816385726373072,0.992854030582157,0.9874782323427377,0.9914215852180609,0.9817720941745671,0.9901365320402269,0.9822372116644988,0.9897574261735593,0.9868123468673853,0.9802950342589469,0.9873759538950614,0.9949561817056533,0.979840144380345,0.9900601461426404,0.9783313871313484,0.9974221857128469,0.9776747818993359,0.9773519772771861,0.9937156723934514,0.9980655191845871,0.9990042399346095,0.9762157125809869,0.9764423011677034,0.9948300596594668,0.9861036436647133,0.9948304815192112,1.5270869483313783e-05,0.00012968728156059604,0.0001450237929206476,0.00015744506282276254,0.00015832812280279908,1.5464096015926536e-05,0.00018970911030176982,1.5392130913946575e-05,0.00016077517272250822,0.00031216045191606644,0.00014146057961714217,0.0003046442648703326,0.00022990621645639775,0.00016150763537194402,8.863083762586205e-05,1.6600047945618182e-05,0.00016607370895120916,0.0001563682071721332,0.00016972468534127698,1.7220793663524327e-05,0.0001735162025593394,0.00017544136328771103,0.0001568000876531683,1.7790256981475986e-05,1.781477792785709e-05,0.0001779948466551251,0.00017752946347487908,1.5667264678692775e-05,0.00015270137602611973,1.6516948229310388e-05
459,459.0,0.9761962465558415,0.9990052098630472,0.0003101916723274132,1.5774223180072434e-05,0.0001266900752282108,8.29092109221545e-05,0.9946845645295682,0.987114245081723,0.9819976696751095,0.9834518694119774,0.9818066259259645,0.9928299708720193,0.9877117525308392,0.9913975975809718,0.9819398943945169,0.9904444116225644,0.9823907127315225,0.9900600046163178,0.9870728502605877,0.9804676760212079,0.9874988315211223,0.9949418593216751,0.9800161042547003,0.9902725326806049,0.9785110289910005,0.9974177732853019,0.9778565544997653,0.9775349184160292,0.9939338476273285,0.9980656243171557,0.9990052098630472,0.9763998202598756,0.9766266672628116,0.9948114380743214,0.9863078549064789,0.9948163030338316,1.5774223180072434e-05,0.0001290865755500934,0.0001428157445271331,0.00015487594346068415,0.00015610078577696137,1.6002615285928974e-05,0.00018876863291783077,1.591045604310205e-05,0.0001590221153307074,0.0003101916723274132,0.00014098982594409288,0.00030223136811012813,0.0002281013173357526,0.000159012486950672,8.914388064644971e-05,1.722369049910566e-05,0.00016318686133218275,0.00015751141758907502,0.0001666893541263356,1.8036852976379366e-05,0.00016987434893785412,0.0001716304081883598,0.00015845507423347757,1.8738560116782185e-05,1.8749378984299827e-05,0.00017368822700574338,0.00017327033751998535,1.611362294922921e-05,0.00015237423656731767,1.7132242433173645e-05
460,460.0,0.9761801114346994,0.999056049629514,0.0003104278113078663,1.6447699157234254e-05,0.00012620632944704686,8.236613335303954e-05,0.9946568964297392,0.9872537316316053,0.9821796397592932,0.9836365702105662,0.9819902043381239,0.992787047061718,0.9878824110041768,0.9913499728602797,0.9821191638636192,0.990675473461558,0.9825538745389436,0.9902857171138162,0.9872630690797656,0.980656186101929,0.9876048193166413,0.9949091899902168,0.9802045911156986,0.9904335204166764,0.9787004479470018,0.9973803733926166,0.9780423530752025,0.9777184464806539,0.9940940863139565,0.998024676833079,0.9989628603357248,0.9765817587986293,0.9768091670072359,0.9947763079813449,0.9864628360766211,0.994783667387076,1.6447699157234254e-05,0.00012833238274178593,0.00014185640913434518,0.00015363117444879535,0.00015511194323190297,1.6601854402753513e-05,0.00018827314420416104,1.6552663046172332e-05,0.00015839119910042692,0.0003104278113078663,0.0001412273253950653,0.0003021402382812447,0.0002274212811557177,0.0001576835691994911,8.952576128432812e-05,1.7721451090340515e-05,0.0001615650582636431,0.00015731823020203011,0.0001650708936099423,1.857752736096914e-05,0.00016783122743791547,0.0001693602695619653,0.00015832544352567331,1.933077894544728e-05,1.9329296121463837e-05,0.00017132460351015566,0.00017088930294486296,1.6666982605755045e-05,0.00015162535135895526,1.762901078099716e-05
461,461.0,0.976166930537053,0.9991425957004831,0.0002953703556220152,1.646473091592973e-05,0.00011987349261163125,7.790240710520797e-05,0.9947724787493805,0.9874206202076793,0.9823714739212605,0.9838360091676216,0.9821941754524756,0.9929032626857405,0.9880875877520106,0.9914634514433439,0.982328241228026,0.9909459700874774,0.9827551656850813,0.9905527688950122,0.9874921879231247,0.9808690853406603,0.987785529220914,0.9950432729190906,0.9804219700550882,0.9906267100107031,0.9789228555527507,0.9975275141423997,0.9782686938115079,0.9779468994284525,0.994288146197258,0.9981778928148561,0.9991162004393225,0.9768077999024772,0.9770356518112836,0.9948933209309199,0.9866466132044355,0.9949173099498178,1.646473091592973e-05,0.00012102359929349483,0.00013465076883016763,0.00014593084441072475,0.00014727973543237762,1.652099933067935e-05,0.00017822447772121192,1.650584085335387e-05,0.00015055043462158604,0.0002953703556220152,0.00013461636612978868,0.00028725105472303153,0.00021556897657677598,0.00014963563318753876,8.535836197133275e-05,1.7506822172136983e-05,0.0001532241425745853,0.00014815822964889334,0.0001565952701384124,1.8265998786414257e-05,0.0001590678068246388,0.0001603939714216351,0.00014905046709463027,1.8910450913702095e-05,1.8889930739298012e-05,0.00016228514290070673,0.000161862287689465,1.6607627380269784e-05,0.00014301103704568685,1.7423413398453618e-05
462,462.0,0.9761563271823946,0.9992364060469017,0.000280997664508734,1.5317261962637322e-05,0.00011446001712429769,7.452439052040854e-05,0.994823961209937,0.9875206412166279,0.9824444750399615,0.9839151596616437,0.9822796356237713,0.9929651105753835,0.9882134824720648,0.9915260084583482,0.9824229658920425,0.9911179576506225,0.9828505343507703,0.9907215533321524,0.9876350493180629,0.9809542739078033,0.9878749150261376,0.9951103052559274,0.9805087288086265,0.9907361965747553,0.9790111594492233,0.9975922527477513,0.9783529180544903,0.9780293882391721,0.9943903430308988,0.9982420086093718,0.9991796590029983,0.9768905035922306,0.9771185505446888,0.9949504232428634,0.9867531450956374,0.9949832422251763,1.5422147144316397e-05,0.00011563718915729175,0.00012930268378333142,0.0001396744181264805,0.00014116716487191377,1.5339252861053175e-05,0.0001699752936063195,1.5317261962637322e-05,0.00014399400000423562,0.000280997664508734,0.00012850237905485433,0.0002733055502222694,0.00020554974854429997,0.0001436337364111009,8.14085091837306e-05,1.623888188091996e-05,0.00014716493348161102,0.0001413610966867891,0.00015030175839513105,1.686136413677062e-05,0.00015278359363381594,0.00015397408235572776,0.00014186886773146678,1.738484900953289e-05,1.735975449459441e-05,0.0001558119927235911,0.00015545434758965746,1.543471164774516e-05,0.0001364076798759172,1.616560064309104e-05
463,463.0,0.9761479246902167,0.9993090386397155,0.0003027162168118033,1.5963625153407488e-05,0.0001250558108451774,8.143326326352668e-05,0.9949357895256186,0.987380232687752,0.982333764159428,0.9838085619983803,0.9821726908465129,0.9930949666978396,0.9880556308185408,0.991660172952884,0.9823206333344658,0.990919708380871,0.9827605462476664,0.9905244645466266,0.9874655856519272,0.9808481636589266,0.9878337248292738,0.995237887006698,0.9804043762221457,0.9905815155434028,0.97890847787857,0.9977233055763864,0.9782491095878558,0.9779271351939599,0.99423140743538,0.9983735274186223,0.9993090386397157,0.9767848021786173,0.9770131182931848,0.995073544536954,0.9866045725046301,0.9951110181088314,1.6245644115696904e-05,0.00012696372929922546,0.00014294475916264143,0.000153475663974037,0.00015535587240348082,1.5963625153407488e-05,0.00018507864259126972,1.5997273116549616e-05,0.00015787659865820685,0.0003027162168118033,0.00014055490301496804,0.0002947183038105012,0.00022301324776132495,0.00015900963510316103,8.941992905857815e-05,1.6866442320493042e-05,0.0001632455149339268,0.00015404725151608052,0.0001663913014663951,1.721267744427093e-05,0.0001694199884174275,0.00017055364391351972,0.0001535603889485509,1.7495362559416325e-05,1.7416949025486927e-05,0.00017241849207055713,0.0001721734204982147,1.6060720436973742e-05,0.00014868120194455958,1.6796925824598067e-05
464,464.0,0.9761413463800119,0.9993390448692049,0.0003145877102999995,1.8168409317004183e-05,0.00013263240667196521,8.510483460469794e-05,0.9948578629785603,0.9870695855459406,0.9819829464964457,0.9834442338834718,0.9818100510105406,0.9930245037590245,0.9876771097027378,0.9915910416169541,0.9819565350319426,0.9904272708019253,0.9824174158812471,0.9900386486868035,0.9870496095645763,0.9804826313357554,0.9875755547507065,0.9951658846390246,0.9800374017246019,0.9902339720230453,0.9785391250251814,0.997651180094236,0.9778788985626355,0.9775565239639147,0.9938844307987731,0.9983009730075972,0.9992366415439625,0.9764148938502664,0.9766425496207539,0.9949987947521024,0.986265638632615,0.9950391610278931,1.8560118756215868e-05,0.0001336254014766701,0.00015298976377102288,0.00016395504537661628,0.00016583978794612326,1.8168409317004183e-05,0.00019366575930845483,1.826773342866749e-05,0.00016825185848761974,0.0003145877102999995,0.000149857854062979,0.00030645194753703447,0.00023263459767313444,0.0001705556798566848,9.580137060673311e-05,1.9031097912479537e-05,0.0001753104484094175,0.00016087753977020832,0.00017841478210932474,1.8814241230098298e-05,0.00018184163880443193,0.00018296131308357506,0.00015955404862581855,1.8650810660322764e-05,1.8463141155991148e-05,0.00018458679786610547,0.00018440239611138064,1.8282665453148273e-05,0.00015560811689591285,1.896012416578237e-05
465,465.0,0.976136215571273,0.9993329498029859,0.0002932851251075795,1.8087146744834805e-05,0.0001247118947021297,7.89299771270576e-05,0.9947583156126355,0.9868576619827797,0.9817398848679157,0.9831894304465962,0.9815578442011719,0.992927960133368,0.9874263841706593,0.9914952113034559,0.981707661512434,0.9901110494102644,0.9821835087496094,0.9897263310613146,0.9867789645699698,0.9802220934014662,0.9873753069265602,0.9950579110711107,0.9797733683963739,0.9900017502582478,0.9782711993799696,0.9975401252732344,0.9776070526855016,0.977284270529368,0.9936551269135484,0.9981862570214304,0.9991208025892606,0.976136215571273,0.976364694294147,0.994896263510568,0.9860376404549114,0.9949310876540924,1.931590639449655e-05,0.0001244507102233692,0.0001439603114273045,0.00015426987522791904,0.00015592213824141055,1.895231304255528e-05,0.00018042132245340556,1.9047754932712635e-05,0.0001580731410492212,0.0002932851251075795,0.00014078590020738638,0.00028565729709407724,0.00021680036687264377,0.00016052408972094814,9.001710469834508e-05,1.9571080784568176e-05,0.00016503316299689826,0.00014973121107626918,0.00016791296455271096,1.884265759427162e-05,0.00017118177235303395,0.00017222279729002069,0.000148518399294325,1.8336244161581936e-05,1.8087146744834805e-05,0.00017361789613390248,0.0001734448501018696,1.9025659729869776e-05,0.00014484552767415895,1.950211388219875e-05
466,466.0,0.976132122786388,0.9993042719280074,0.0002781839534180882,1.6757912951971524e-05,0.00011699565168822927,7.443058264035887e-05,0.9946948628238078,0.9869212544946625,0.9817546669641684,0.983204501823665,0.9815731568736522,0.9928635827711545,0.9875096926347916,0.9914310997275123,0.9817234851832036,0.9902295624061684,0.9821964499026012,0.9898411411720932,0.9868745222264491,0.9802307682416325,0.9873757791730758,0.994987449628555,0.979780584045369,0.9900680134634519,0.9782768383463512,0.9974660454114299,0.9776095703386724,0.9772829979912717,0.9937231500145094,0.9981062699551325,0.9990401296697288,0.976136901302229,0.9763656982919231,0.9948310802048559,0.9861073348037939,0.9948603439149044,1.8128910208916386e-05,0.00011707590322676965,0.00013454640513608859,0.0001440828868719404,0.00014548344377261356,1.8025224897226216e-05,0.00017027142252146744,1.816767026861354e-05,0.00014727642495414062,0.0002781839534180882,0.00013084487406076024,0.0002707506049784146,0.00020500894077779097,0.00014988598392488424,8.308800078941214e-05,1.83208412355881e-05,0.0001540182141823104,0.00014159023501897618,0.00015675714337949314,1.7510945597682997e-05,0.00015960830846157371,0.00016049779204048653,0.00014085505547042858,1.6989358622121606e-05,1.6757912951971524e-05,0.00016175805809182052,0.00016163179556405834,1.792761391390392e-05,0.00013657003058309983,1.8255595726236984e-05
467,467.0,0.9761285273593328,0.9992665297312185,0.00027163397886556485,1.6961938081218034e-05,0.00011407549561115086,7.255197994066963e-05,0.9946954528878809,0.9871509117525616,0.9819182458764601,0.9833766185371189,0.9817458661163355,0.9928694764942582,0.9877833035231539,0.9914373972775293,0.9818984063506011,0.990570084463983,0.9823562247552116,0.9901762044200607,0.9871742735387513,0.9804125611348435,0.9875296095859336,0.9950057837140169,0.9799655453127161,0.9903225483842713,0.9784664602652661,0.9974910681781511,0.9778024590792737,0.97747791222291,0.9939847459868061,0.998135287497015,0.9990704203595286,0.976334863269926,0.9765621327557662,0.994836438109925,0.9863524398564772,0.9948788335438982,1.7446498670742617e-05,0.0001132462814813804,0.00013124675114548106,0.00014042806263128786,0.00014181194284859034,1.7441767200797023e-05,0.00016520349919775873,1.7560187437496667e-05,0.0001434528203159183,0.00027163397886556485,0.00012727721365087685,0.00026419424233909723,0.00019940792385002122,0.00014651451004139466,8.0714381179823e-05,1.7964881343206325e-05,0.00015050499855511856,0.00013794992639702767,0.00015334617992704503,1.750225682495135e-05,0.0001559466604960133,0.00015675650551400487,0.00013745114991143501,1.7167193963511983e-05,1.6961938081218034e-05,0.00015772510238220062,0.00015766920987340203,1.7315694892940877e-05,0.0001325261385953073,1.7896970720912472e-05
468,468.0,0.9761248558269783,0.9992332416995693,0.00026503378205478077,1.715001647613855e-05,0.0001110574272379969,7.028962573856137e-05,0.9947883529849569,0.9873587675699897,0.982083915165082,0.9835546447683908,0.9819230815400297,0.9929709758551399,0.9880298444796208,0.9915398414533598,0.9820729833049143,0.9908719000246591,0.9825120259071004,0.9904746708762361,0.9874436944301087,0.980596808471173,0.9877047023296693,0.9951153543906642,0.9801552637629478,0.9905513731744839,0.9786630199835042,0.9976130825099868,0.9780031564256548,0.9776847515691358,0.9942188066803994,0.9982644799333491,0.9992009822231737,0.9765394489397409,0.9767671002804144,0.9949385010188548,0.9865754671145203,0.994988610616121,1.7207045721385777e-05,0.00010951192065481093,0.0001267175315474306,0.00013568443408521703,0.00013734148769588495,1.7253147278326933e-05,0.00016026605684741393,1.7282342946621295e-05,0.00013932142009199307,0.00026503378205478077,0.00012390124618341493,0.0002576886190195031,0.0001939824759636762,0.00014221004516133798,7.949108569749191e-05,1.8336907985728602e-05,0.00014614550552847732,0.00013405893542710022,0.0001491089531545268,1.8229103233671666e-05,0.00015150613316233254,0.00015227514190329264,0.00013346243288953104,1.8081867245008807e-05,1.788030119471541e-05,0.00015299237855859266,0.00015298844923047767,1.715001647613855e-05,0.00012836859551159052,1.8245454689432914e-05
469,469.0,0.9761205347261959,0.9992179263200084,0.0002480743250101306,1.7827429050603172e-05,0.0001040153153272692,6.450637810879099e-05,0.9948209810644494,0.9874750927036908,0.9822150020646181,0.9836953777507844,0.9820597820667937,0.9930029704848968,0.9881825392820632,0.9915749207834516,0.9822115369919617,0.9910808574539628,0.9826393155745082,0.9906783916228585,0.9876186087739743,0.980738614401895,0.987805225129065,0.9951479045446033,0.9803006376950745,0.9906641610623896,0.9788119700330147,0.9976398393771204,0.9781554396409529,0.9778423266621779,0.994325231383238,0.9982837975507345,0.9992179263200085,0.9766919148899157,0.976921012591202,0.9949706627797594,0.9867055791008594,0.9950214939770261,1.7827429050603172e-05,0.00010227542083374042,0.00011710055528371206,0.0001254034725066769,0.0001271079492810067,1.8532990959233926e-05,0.0001496959973779711,1.8660179990237352e-05,0.0001291626542377791,0.0002480743250101306,0.00011501796669198097,0.00024118341779290844,0.0001813408373392347,0.00013159824045499982,7.420171691978847e-05,1.9779761864389604e-05,0.00013523423972969142,0.00012526909150660333,0.00013800386505407887,1.9836419731165814e-05,0.0001400896235294715,0.00014073872778355974,0.0001246092442602286,1.9753578930323167e-05,1.9491345678535415e-05,0.000141393227264894,0.00014139945794902615,1.8177405752532084e-05,0.00011983129746996209,1.9669019583611738e-05
470,470.0,0.9761149905938572,0.99923023723298,0.00024866849138633826,1.7869983821785396e-05,0.00010414092171225254,6.44429139618693e-05,0.9948045789676928,0.9873884748169708,0.9821513040714595,0.9836387569260083,0.9819965719602903,0.992990559921649,0.9880932165270899,0.9915639251531494,0.9821496723231561,0.9909826542464427,0.9825776785747504,0.9905810661557561,0.987530529523399,0.9806717421495984,0.9877464209369974,0.9951304681369261,0.9802365912752603,0.9905686768812275,0.9787510449182937,0.9976293421675215,0.9780953849702798,0.9777846464343899,0.9942345990360782,0.9982739608891128,0.9992074094111089,0.9766328119595432,0.9768622129268195,0.9949597252156318,0.9866179240504014,0.995003908277462,1.7869983821785396e-05,0.00010276367816082367,0.00011781037211381483,0.0001259645507563289,0.00012733290065688611,1.8982540679881928e-05,0.00015004940651212312,1.920271997035211e-05,0.00012905203268052812,0.00024866849138633826,0.00011466855944382702,0.00024187342512469633,0.00018146932531083837,0.00013152432845291252,7.25996521255124e-05,2.016648053136829e-05,0.0001348256695928431,0.00012604613012867202,0.00013740452759911084,2.0330456629280764e-05,0.0001394096404061309,0.00013999010948672518,0.00012565262039186022,2.0281693210868175e-05,1.9979281807739067e-05,0.0001406433125269197,0.00014068003022111393,1.8475286359087086e-05,0.00012045038345838794,2.00600618208207e-05
471,471.0,0.9761076499668333,0.9992643686929076,0.0002688128915686573,1.727481091528003e-05,0.00011259386000231286,7.089698592593945e-05,0.9947576731278456,0.9871280132746727,0.9818819458323356,0.9833621649133849,0.9817211606407574,0.9929553141331715,0.9877829744325395,0.9915307945584709,0.9818777201231577,0.9905832310232181,0.982332494494455,0.9901863686511453,0.9871895040906083,0.9803893842918776,0.9875474671399203,0.9950886928749119,0.9799505025702516,0.9902926159262181,0.9784631209088385,0.9975924112600573,0.9778034051618061,0.9774896748786684,0.9939642827119294,0.9982417741544656,0.9991760260936311,0.9763381816377378,0.9765674198008802,0.9949195813231778,0.9863362418517738,0.9949619420142661,1.727481091528003e-05,0.0001115576532852452,0.0001295376094672831,0.00013860090353267615,0.00013946433417899343,1.808218413521898e-05,0.0001623961878148602,1.824673119622513e-05,0.0001407011611003772,0.0002688128915686573,0.00012474082109083337,0.00026159504448821714,0.00019580569458191145,0.00014398951400323979,7.800266544894878e-05,1.9370453735358014e-05,0.00014725080167028593,0.00013692792749945952,0.00014996816178863107,1.9567017984136814e-05,0.00015218458485337453,0.00015273912797908492,0.00013653012960992384,1.9597475730208505e-05,1.9352992402207843e-05,0.00015381528254482913,0.00015383805515984764,1.7796238029784075e-05,0.00013079393347179466,1.9275410802493887e-05
472,472.0,0.9760979393819962,0.9993106501077096,0.0002638284780604821,1.750191503608402e-05,0.00011198750329010014,6.988767298144701e-05,0.994754103788032,0.986942226956957,0.9816656519395685,0.9831395837135947,0.9814999022144497,0.9929640546758053,0.9875544069932646,0.9915401084960094,0.9816632126815419,0.9902795141660581,0.9821425979437239,0.9898890452257834,0.9869350748304365,0.9801635725119721,0.9874125391356544,0.9950983034884152,0.9797196756386566,0.9900987514579292,0.9782295829169934,0.9976075019773829,0.9775666159060087,0.9772528568708202,0.9937794540654206,0.9982612038605508,0.9991955059267632,0.9760979393819962,0.9763277790232116,0.994924830079591,0.9861314353714942,0.9949710056074372,1.750191503608402e-05,0.00011001834047117766,0.0001295390846538992,0.00013880809776046916,0.0001393443090505454,1.8063748169898315e-05,0.00015973786033777242,1.817169951733443e-05,0.00014019162635808783,0.0002638284780604821,0.00012423924510416933,0.0002568108900089186,0.00019218156428785698,0.00014421643882782056,7.819691360436543e-05,1.9618795455235546e-05,0.0001474639972698242,0.00013497114378845738,0.00015027773476242767,1.9932924815090165e-05,0.0001526827590817841,0.0001533008587769855,0.00013444478104253244,2.0175572001596343e-05,2.0004777775809534e-05,0.0001547311011542209,0.00015469488438543265,1.8014847996235498e-05,0.00012892079384605864,1.9539915302432443e-05
473,473.0,0.9760856265373575,0.9993594108853034,0.00024784081604588336,1.6774478415547506e-05,0.00010453803362679645,6.51810639474264e-05,0.994836152804999,0.9869344473239182,0.9817159454931942,0.983192052984001,0.9815553025745836,0.9930479177339022,0.9875542430390686,0.9916229834266587,0.9817192914289177,0.9902966479749399,0.9822001425313392,0.9899052270863228,0.9869411506973377,0.9802236728258745,0.9874650539018677,0.9951911756140773,0.9797827441778999,0.9900964654096842,0.9782950942778352,0.997704103538768,0.9776323954871293,0.9773201609527066,0.9937730714175499,0.9983585335582236,0.999292320431362,0.9761645278285521,0.9763945517994547,0.9950094156120787,0.986124073692499,0.9950639949690818,1.6774478415547506e-05,0.00010361445212501526,0.00011956008161011713,0.00012819040154859904,0.00012867363980722423,1.722491036037377e-05,0.0001503547466925552,1.7306246664012773e-05,0.0001294724885003033,0.00024784081604588336,0.0001146499712628828,0.0002411760705358831,0.00018092190395689524,0.00013340866878319276,7.277215535240556e-05,1.8772361275357706e-05,0.0001364572196493258,0.00012710410212370745,0.00013915707305470722,1.9127626452415924e-05,0.0001414767453849095,0.00014214242815824686,0.00012692808954858852,1.9484799078802366e-05,1.935176069259557e-05,0.0001435180761479604,0.00014343832673037422,1.724935669453255e-05,0.0001212855254866966,1.8706486664781963e-05
474,474.0,0.9760718437754946,0.9994009804336083,0.00024745300662642203,1.5836733420691074e-05,0.00010185139833423006,6.447938511820826e-05,0.9948828037547931,0.987136726022129,0.9818972149116373,0.9833825799385025,0.9817436912727582,0.9930986723418137,0.9877971882989032,0.9916740199846324,0.9819053001552424,0.9905981358897588,0.9823674904970122,0.9902042318549459,0.9872049260344723,0.9804167273335157,0.987623906002781,0.9952465552127885,0.9799772357023135,0.9903226411298616,0.9784935536733276,0.997761508771663,0.9778321317578558,0.9775222881803406,0.9940064690429877,0.9984177041789786,0.9993522687164564,0.9763656841896861,0.9765953728362394,0.9950597293673901,0.9863453104924238,0.99511901367364,1.5836733420691074e-05,0.00010426330781977081,0.00011322809055134444,0.00012172545628768886,0.00012216937787966966,1.6370540608720263e-05,0.00015106049063748507,1.645953197805927e-05,0.00012289314540210193,0.00024745300662642203,0.00010835581574589123,0.00024072468952308218,0.00018181361946597219,0.00012693642941642873,7.105362225681069e-05,1.792058566294618e-05,0.0001299970336677187,0.00012776719420000326,0.00013285956743180622,1.8494342989766095e-05,0.0001351999104654287,0.00013609436278385443,0.00012834609502289655,1.8973220388691362e-05,1.8886939394315894e-05,0.0001373602441837337,0.00013725035591384132,1.6400592199382972e-05,0.00012178288690714115,1.7864761195237674e-05
475,475.0,0.9760580646001253,0.9994256881605419,0.0002482552704510549,1.5201609924373142e-05,0.0001005708485038116,6.436114498288331e-05,0.9949116756411786,0.9873501611947626,0.9820507774511803,0.9835405497977774,0.9819046310894551,0.9931316510213535,0.988053768278978,0.9917076187223537,0.9820680835887627,0.9909175718969396,0.9825218791081266,0.9905192638547174,0.9874835980181556,0.9805836944064428,0.9877769812532852,0.9952926473470529,0.9801470007483526,0.9905665572259569,0.9786671494489535,0.9978214253449434,0.9780072935046721,0.9777018262146021,0.994261363520601,0.9984877627438994,0.9994256881605417,0.9765432927515779,0.9767731164597018,0.995091014733242,0.9865795247419953,0.9951646045627297,1.5201609924373142e-05,0.00010465937702047963,0.00010952002923203072,0.00011825465201204744,0.00011848800915080877,1.5870471453901694e-05,0.00015192594116132942,1.6007393808816856e-05,0.00011912485118189098,0.0002482552704510549,0.00010449478099467385,0.00024139124618955833,0.00018317864872601026,0.00012344112574416886,7.075016227318382e-05,1.7504189705315266e-05,0.0001266695992636707,0.0001275450705143887,0.0001298307281470316,1.8276943570142714e-05,0.00013234000227842525,0.0001337241006916826,0.0001283492198149639,1.881675851389695e-05,1.8755843901003788e-05,0.00013458943000197577,0.0001345445271830761,1.5899216363836286e-05,0.00012225399009644999,1.7462265744159496e-05
476,476.0,0.9760457625149672,0.9994280497533304,0.00023475483201497433,1.4059203533058331e-05,9.450401054140477e-05,6.082661863857317e-05,0.9948987072876662,0.987429955009539,0.9820651102497122,0.9835512336121526,0.9819158794036933,0.9931205627195783,0.9881547304866067,0.9916983198627914,0.9820731174732887,0.9910508190289368,0.98251067489363,0.9906510454553689,0.9875961429568283,0.9805927757771712,0.9878039145762694,0.9952785393389563,0.9801553017125414,0.9906493384369645,0.9786751919256836,0.9978107214784995,0.978016956468216,0.9777107355308317,0.9943530746214261,0.998478216067271,0.9994167880234778,0.9765548067885353,0.9767844725529172,0.9950768033157824,0.986666674535331,0.9951506444888171,1.4059203533058331e-05,9.843042874929974e-05,0.00010249391462672251,0.00011092631820189238,0.00011097156353964651,1.4699429186567104e-05,0.00014333898252801247,1.4865574295873573e-05,0.00011159614736876959,0.00023475483201497433,9.770067811721217e-05,0.0002281336269634675,0.00017317976797573767,0.00011574663844844052,6.653067487366202e-05,1.6220281927653112e-05,0.0001188863372677716,0.00011937249860159245,0.0001219996979277916,1.6916554125931577e-05,0.00012447108290749128,0.00012604137075745815,0.00011995154661066463,1.7350756862178076e-05,1.7274946465134416e-05,0.000126587125132552,0.0001266066587359932,1.4729580086276973e-05,0.00011509711095742791,1.6186987452889547e-05
477,477.0,0.9760364110237381,0.9994193260164356,0.00022554641385260214,1.2898212826854883e-05,9.059289116730553e-05,5.876168506903756e-05,0.9948807204799895,0.9873411502542733,0.9820002205432921,0.983483708303482,0.9818483411612808,0.9931036770171976,0.9880528213856746,0.9916813238390776,0.9820059853094869,0.99092657991887,0.9824475573217686,0.990529225962793,0.9874877317569445,0.9805282158068234,0.9877492499475661,0.9952668479934657,0.9800919700671175,0.9905552321105917,0.978612744055397,0.9978029549128112,0.9779550373627167,0.9776516587381011,0.9942599457480791,0.9984694576995872,0.9994078469314632,0.9764923112159455,0.976721495013749,0.9950599280427767,0.98657315229925,0.9951387763571866,1.2898212826854883e-05,9.50725580875259e-05,9.882792882174347e-05,0.00010662460390120336,0.00010671885259341154,1.3394523276266738e-05,0.00013786155008378435,1.353356327844957e-05,0.00010710048051340623,0.00022554641385260214,9.344782959551961e-05,0.00021927074745543314,0.00016633632789106565,0.00011137852496435808,6.3560207836208e-05,1.4813897359053218e-05,0.00011432894874779916,0.00011487720176815342,0.00011716237865493277,1.5409386880507693e-05,0.00011956069369252303,0.00012106537408415719,0.00011505785473782707,1.5777311200771083e-05,1.570475658620591e-05,0.00012158351769444338,0.00012159918915446653,1.3449915333089207e-05,0.00011103889021618549,1.4785093931218513e-05
478,478.0,0.976031483630156,0.9994149640336261,0.00023320687930948803,1.1876648313816588e-05,9.324701838558195e-05,6.150595228802876e-05,0.9948944887154373,0.9870767344034669,0.981790105213109,0.9832710872453835,0.981636625348771,0.9931248541495812,0.9877349533667026,0.991702634888583,0.9817959967489919,0.9905175577129774,0.9822611449095283,0.990126349099804,0.9871395934682816,0.9803181290084647,0.9875941790641333,0.9952907986848885,0.9798797730548469,0.9902675885667639,0.9784003658680631,0.9978178255001049,0.9777396093405496,0.9774349749197796,0.9939715777252083,0.9984787264655696,0.9994173895917013,0.9762758513866834,0.9765042952309356,0.9950781557664966,0.9862905022008965,0.9951616971494871,1.1876648313816588e-05,9.838819922739647e-05,0.00010342318931232506,0.00011101262151106774,0.00011112227166862698,1.2208086212136523e-05,0.00014224479980488457,1.2317985471655387e-05,0.00011085892473461377,0.00023320687930948803,9.583133149551298e-05,0.00022667815970361604,0.00017153178310054128,0.00011605154814390436,6.430602623595821e-05,1.3540598945377364e-05,0.00011913679418889301,0.00011780946665250627,0.00012185674281220147,1.403593628971376e-05,0.00012442317892910357,0.0001258787214174917,0.00011709943132290499,1.4352547615511738e-05,1.4285391028209064e-05,0.0001265918812920658,0.00012656532176274135,1.2287716934106338e-05,0.00011497207603157192,1.3516292099515478e-05
479,479.0,0.9760324538379387,0.9994304108886722,0.00022839701805060458,1.1261629468000501e-05,9.112945064413505e-05,6.0343854783444196e-05,0.9949242085516874,0.9868552527583152,0.98157773166195,0.9830538679685239,0.9814211536365042,0.9931617128735136,0.9874708792421144,0.9917389820707221,0.9815863284357262,0.9901854569394444,0.9820657158841689,0.9897993500520909,0.9868547559857318,0.9800936786209999,0.9874473825567914,0.9953147648616495,0.9796511950288915,0.9900244971549601,0.9781684496641736,0.9978361474857905,0.9775005458106325,0.9771898306424894,0.9937315659705601,0.9984917381831737,0.9994304108886721,0.9760324538379386,0.9762609414206057,0.995110138218106,0.9860501594556628,0.9951863011895874,1.1261629468000501e-05,9.622973579736203e-05,0.00010171184970682509,0.0001089672596629804,0.00010899525560600283,1.163144906990428e-05,0.00013907764279665142,1.1723989672754834e-05,0.0001083073345968143,0.00022839701805060458,9.302809681772404e-05,0.00022188486946691534,0.00016773591477490244,0.00011380891917615363,6.163325629450292e-05,1.2962787327346352e-05,0.00011690496285445931,0.00011445713093104497,0.0001195059853305881,1.3512861388355684e-05,0.00012207836690146892,0.00012341251024056108,0.00011327634343126854,1.3850992728749099e-05,1.3782761867265432e-05,0.0001242803418316161,0.00012421724277951693,1.1694290611861764e-05,0.00011261284866941445,1.2939871472435781e-05
480,480.0,0.976040249675545,0.9994756595978617,0.00021370187935470885,1.1113014795425127e-05,8.534903889393888e-05,5.605570209079967e-05,0.9948950907479914,0.9868891160889414,0.9816451361193504,0.9831263797969314,0.981493999891919,0.9931327764972296,0.9875177879379569,0.9917094401820267,0.9816645720171507,0.9902610534444339,0.9821457142995033,0.9898729482153871,0.9869114142113231,0.980165259761515,0.9874733032635744,0.9952832992673554,0.9797208456564735,0.9900593027125087,0.9782377723048796,0.9977977040427566,0.977566823226185,0.9772518368452471,0.9937627009533695,0.998447139767116,0.9993857456230149,0.9760993397092095,0.9763271703976022,0.9950806958039219,0.9860888911706785,0.9951549405909377,1.1113014795425127e-05,9.032251380259423e-05,9.45292380060981e-05,0.00010135778080203364,0.0001013245374989772,1.1630778163911087e-05,0.00013046488714120666,1.1709632474276048e-05,0.00010063883349172733,0.00021370187935470885,8.63301987766443e-05,0.00020769003411205485,0.00015719164363229448,0.00010582225256336794,5.778869362351372e-05,1.3063733507336533e-05,0.00010866932004561443,0.00010754211940043668,0.00011114880858562959,1.3724788238811346e-05,0.00011351264901912826,0.00011479921793676828,0.0001067163136214798,1.4116597666003873e-05,1.4056949429432526e-05,0.00011554786025935302,0.00011548133358563977,1.1664697852023956e-05,0.0001057748634792048,1.3035995952469005e-05
481,481.0,0.9760536172703997,0.9995388869075581,0.00021295796043003298,1.0728790475133198e-05,8.415559948746608e-05,5.560449597074976e-05,0.9949119962712198,0.9870382245044448,0.9818302107962442,0.983323975097541,0.9816857723387936,0.9931442586182385,0.9877057620224274,0.9917205529568532,0.9818525711794566,0.9905161178672027,0.9823245333076948,0.99012371192181,0.9871223176350922,0.9803674935670594,0.9876063872667782,0.9953125730819055,0.9799279839305409,0.9902185242245133,0.9784486296078633,0.9978253214172924,0.9777839266104482,0.9774673543497361,0.9939187270218273,0.9984756072992892,0.9994154960266803,0.9763278477223781,0.9765542587550556,0.9951004399037624,0.9862534246246227,0.9951836863007839,1.0728790475133198e-05,9.030735065616623e-05,9.14765223811788e-05,9.818419028725672e-05,9.821888742949434e-05,1.1340567697716801e-05,0.00013058674418434438,1.1420260411630645e-05,9.761495134673496e-05,0.00021295796043003298,8.378907964853278e-05,0.00020708962267464577,0.00015709772100121102,0.00010274509941522458,5.7829141000340586e-05,1.2917286209837624e-05,0.00010550604942901741,0.00010851504532702088,0.00010809639232410837,1.3788977625925449e-05,0.00011033706125561657,0.00011180662144011998,0.00010871733830218827,1.4362734525022033e-05,1.4380710125700575e-05,0.00011233213823468669,0.0001122682712297942,1.1342191166791084e-05,0.00010603169882889613,1.2878579559613545e-05
482,482.0,0.9760707572746683,0.9996028154966444,0.0002127143388296256,9.94521321058899e-06,8.206646420149357e-05,5.5288423864290675e-05,0.9950689013009505,0.987170032235559,0.9820460839290089,0.9835529963567826,0.9819154409154529,0.9933020300942897,0.9878752173393042,0.9918764715972462,0.9820853976798319,0.990749060515189,0.9825490921753515,0.9903546274774065,0.9873147348889035,0.9806022593376925,0.9877910280436861,0.9954776720026736,0.9801665172884069,0.9903726737137154,0.9786925791688574,0.9979892598996528,0.9780289649017829,0.9777124864468921,0.9940739777849862,0.9986391685322253,0.9995789406654474,0.9765757230840528,0.9768015917338494,0.995260014227294,0.986400672813523,0.9953479532760494,9.94521321058899e-06,9.030938567900045e-05,8.702963738085253e-05,9.334993284534145e-05,9.349760927353581e-05,1.0562885805403347e-05,0.00013081621227814747,1.0644933718734805e-05,9.292520609175238e-05,0.0002127143388296256,7.97008647743576e-05,0.00020691797396955132,0.00015722121892551357,9.789440639203281e-05,5.6623653542438615e-05,1.2169735869190576e-05,0.00010052839740905008,0.00010914556016487915,0.00010310330720056859,1.319192428918253e-05,0.00010523807555421306,0.00010679891802082342,0.00011047628835063253,1.3906984411760616e-05,1.3993122051369147e-05,0.00010720102028952366,0.00010714386846161443,1.0540911628551506e-05,0.000106275690674154,1.2126648952417454e-05
483,483.0,0.9760898703405165,0.9996501680440033,0.000198660567587,9.022752546160483e-06,7.565621492743034e-05,5.152135030910838e-05,0.9951453275202145,0.9872925555974328,0.9821663015742792,0.9836763160074437,0.9820398843795108,0.9933747011194072,0.9880294889043164,0.9919481953245833,0.9822152183697067,0.9909588946511442,0.9826696110186666,0.9905639427438818,0.9874889898158332,0.9807274610920592,0.9879017440906755,0.9955494073626133,0.980292660061767,0.9905113984972734,0.9788199904177814,0.9980607793372895,0.9781526759466146,0.9778314977011365,0.994208940643779,0.9987091978225408,0.9996501680440033,0.9767024164800182,0.9769278778208652,0.9953330032371964,0.9865333072467195,0.9954200652580744,9.022752546160483e-06,8.423541992568934e-05,7.945060434116635e-05,8.517230476861955e-05,8.532303200313176e-05,9.579812005206034e-06,0.0001221560343754484,9.656021977657216e-06,8.47365632957385e-05,0.000198660567587,7.255470666594025e-05,0.00019326605761288591,0.00014682772041336225,8.928737832924811e-05,5.2040716733009595e-05,1.1026133585032676e-05,9.166740551166612e-05,0.00010175404451553926,9.401096932472134e-05,1.19671536568687e-05,9.596847503063329e-05,9.737947218839494e-05,0.00010336640283010024,1.2631753140766286e-05,1.2717430995557874e-05,9.778522513846623e-05,9.773430358400561e-05,9.558716519467486e-06,9.916195895903797e-05,1.0987310262388308e-05
484,484.0,0.9761091571201104,0.9996669264634434,0.00019481895097586251,8.192134433234901e-06,7.289567556605099e-05,5.055212723504319e-05,0.9951113361849245,0.9872846880176733,0.9821743452484516,0.983683540426727,0.9820535310528641,0.9933366235897898,0.9880311329084774,0.9919060014222154,0.9822399849659655,0.990992293636449,0.9827030393319981,0.9905970972591406,0.9875027723739159,0.9807376651825397,0.987891395880062,0.9955111210744247,0.980303157734365,0.9905117094011776,0.9788287267567782,0.9980321908840628,0.9781570347734159,0.9778297453952763,0.9942089489054693,0.9986866458566898,0.9996297119381035,0.9767092302244811,0.9769336891042506,0.9952964660777368,0.9865251525083754,0.9953829439784183,8.192134433234901e-06,8.271037446474112e-05,7.618834093671453e-05,8.151817762689927e-05,8.161094081828561e-05,8.707134013023246e-06,0.00011974897760659289,8.775689028592396e-06,8.104409028843766e-05,0.00019481895097586251,6.922974603164291e-05,0.00018946383825612018,0.00014381922448755216,8.507650172236622e-05,4.9370911284403755e-05,1.0019808285177456e-05,8.728447831787023e-05,9.968888699192796e-05,8.938608683454966e-05,1.084518841032591e-05,9.124997487288933e-05,9.25174614725134e-05,0.00010106563158939696,1.143567296780048e-05,1.1513806258431307e-05,9.292677140461137e-05,9.2918867233174e-05,8.682690451785282e-06,9.707879501754105e-05,9.981114899065324e-06
485,485.0,0.9761268182656148,0.9996521096084786,0.00021012516620145817,7.507070662114915e-06,7.686897708742082e-05,5.486586586208381e-05,0.9950343003521475,0.9870474837352713,0.9820427556860796,0.9835503752959468,0.9819203331940458,0.9932541072302813,0.9877624211397659,0.9918204031771262,0.982114521218973,0.9906838369975801,0.9826019784412838,0.9902928371863712,0.987221125545302,0.9806057803137055,0.9877397406301851,0.9954326456355225,0.9801720109176985,0.9902693135717674,0.9786946393336234,0.9979491030306926,0.9780181833050506,0.9776863487126858,0.9939649256815273,0.9986018816886969,0.9995449470211419,0.9765671363561783,0.9767921380224173,0.9952191199901816,0.9862707362424276,0.9953043369113949,7.507070662114915e-06,8.954697815126875e-05,8.007078126562466e-05,8.532132774044246e-05,8.52610906478933e-05,8.052861464683839e-06,0.0001292997973670682,8.112903043758672e-06,8.439952135904325e-05,0.00021012516620145817,7.188914000034976e-05,0.00020423416569071093,0.0001548569519077287,8.869874236287359e-05,5.0332224769284374e-05,9.185403548986626e-06,9.099767186724094e-05,0.0001076662942208656,9.305588811619943e-05,9.87521445452783e-06,9.52638938170082e-05,9.67485547109999e-05,0.00010865840329294128,1.0375189931480892e-05,1.0446939028815675e-05,9.706479432310185e-05,9.710706155922628e-05,7.982327117940839e-06,0.00010478496080277282,9.14799319621302e-06
486,486.0,0.9761410544291962,0.9996079955675495,0.0002095643667420046,6.909754951503418e-06,7.62841742302181e-05,5.4993827103164977e-05,0.994996882814319,0.9867525071404598,0.9817831079701562,0.9832804146299028,0.981650505244019,0.9932201712776485,0.9874167270720311,0.9917866672539531,0.9818488117151879,0.9902595682538746,0.9823555315294267,0.9898739535096109,0.9868477461946661,0.9803270484700647,0.987524071679482,0.9953841709560712,0.9798868614618239,0.9899444928572393,0.9784031717079444,0.9978854566102269,0.977718461180402,0.9773775146318593,0.9936328360506179,0.9985319217301086,0.9994748309313958,0.9762647603340204,0.9764902406493705,0.9951808309641516,0.9859517831473186,0.9952557172997987,6.909754951503418e-06,8.974421866268239e-05,7.946158668824237e-05,8.449308698022557e-05,8.433060586274329e-05,7.456417100591608e-06,0.0001293115837480976,7.509755394963538e-06,8.322331956436259e-05,0.0002095643667420046,7.087818270659403e-05,0.00020364895767059082,0.00015446979218667234,8.786153056797931e-05,4.910316886413654e-05,8.429969055889019e-06,9.019753207950965e-05,0.00010787971917076957,9.223483108709895e-05,9.059969525711348e-06,9.468879274461434e-05,9.640710327087701e-05,0.00010861314306133727,9.539277207406784e-06,9.60471312959254e-06,9.657314923125088e-05,9.663054559968441e-05,7.359443470142733e-06,0.00010494384650884304,8.396864072426308e-06
487,487.0,0.9761500662630203,0.9995368624290966,0.0001945653052330099,6.289893564227918e-06,7.119597490153495e-05,5.116575931062441e-05,0.9949861614221456,0.9866806888859627,0.9816928463202621,0.9831884304701806,0.9815552624210883,0.9932091991020247,0.9873386861291019,0.9917764297457532,0.9817499091938788,0.9901776977217274,0.9822573334285855,0.9897924536496078,0.9867670156071029,0.9802261090981824,0.98745477269381,0.9953626118836765,0.9797813348059238,0.9898578928659629,0.9782952363826165,0.9978544962372274,0.9776021482557006,0.9772508582880398,0.9935360819395953,0.9984956487459214,0.9994390583691758,0.9761500662630201,0.9763750293572239,0.995169494428527,0.9858750266978621,0.9952343666763811,6.289893564227918e-06,8.295375060602164e-05,7.457426331805407e-05,7.953142195299474e-05,7.920712959838267e-05,6.768490110121797e-06,0.00011973073163428161,6.81800185070713e-06,7.813990394149316e-05,0.0001945653052330099,6.676460867120422e-05,0.00018904844540203563,0.00014316815086546847,8.271068908374432e-05,4.5776241096634346e-05,7.706714340886111e-06,8.496512864073699e-05,9.963100810356873e-05,8.69251507740828e-05,8.302627729172176e-06,8.932844199535984e-05,9.080118874337339e-05,0.00010023967833523835,8.78127512664421e-06,8.844058198461162e-06,9.143354057890165e-05,9.142992232041257e-05,6.7004657631434705e-06,9.706867848023486e-05,7.674340987450383e-06
488,488.0,0.97615255409763,0.9994409882815598,0.00018850405699265269,7.881724618268696e-06,7.158417917790087e-05,4.928114463664432e-05,0.9949998768679265,0.986837514596631,0.9818160763387871,0.9833141503801605,0.9816791214228959,0.9932202533885001,0.9875274231462017,0.9917876838779068,0.9818690606801737,0.9904155213722563,0.9823595897796519,0.9900274464749249,0.9869721233143279,0.980349789762165,0.9875567157274192,0.9953683143718299,0.9799010035289124,0.990034393090899,0.9784134645902265,0.9978588203579504,0.9777159302887377,0.977357417013507,0.9937146709954962,0.9984983949372429,0.9994409882815598,0.9762633891188759,0.9764888836230803,0.9951791699511654,0.986049726105853,0.995240860168085,7.881724618268696e-06,7.894221653939169e-05,7.646171532242297e-05,8.221286719113108e-05,8.168828770754611e-05,8.293409209850358e-06,0.00011478056921783904,8.282173140643036e-06,8.081799017052003e-05,0.00018850405699265269,6.983408449093464e-05,0.00018317635198530116,0.00013788918702983298,8.555646772646226e-05,4.688747987196499e-05,9.533956975566457e-06,8.797562275471693e-05,9.496685153862917e-05,9.01962595344426e-05,9.976231337068175e-06,9.265301398020786e-05,9.37987871174004e-05,9.542000084584113e-05,1.0373946717598566e-05,1.0443050877448516e-05,9.530167938249505e-05,9.517849782113767e-05,8.362179799307596e-06,9.266249614951714e-05,9.474219290887179e-06
489,489.0,0.9761492169770802,0.999326305599807,0.0001869102018837392,1.07411850484981e-05,7.349397476185497e-05,4.815280169067272e-05,0.994911862739831,0.9868804410817265,0.9818775136879798,0.9833637268365224,0.9817338233459872,0.9931170957712495,0.9875876053930163,0.9916834437662391,0.9819161134823349,0.9905152076178616,0.9823899153103239,0.9901257081168658,0.9870458015161394,0.9804067934344224,0.9875541039275193,0.9952581750446228,0.9799513709822123,0.9900649836977584,0.9784612461896237,0.997727201541688,0.9777627849595354,0.977399650025556,0.9937328670676439,0.9983568267889217,0.9992987589061096,0.9763115507479679,0.9765369572699817,0.9950745778613738,0.9860947565554447,0.9951317146295751,1.07411850484981e-05,7.673283699951735e-05,7.934978375157371e-05,8.572961818229706e-05,8.522417930143173e-05,1.1013229320297034e-05,0.00011250785849834065,1.091306520178951e-05,8.481091686236645e-05,0.0001869102018837392,7.389113691526277e-05,0.00018182495418060727,0.00013589601728090003,8.926196374078963e-05,4.960019252785065e-05,1.2559306819619568e-05,9.180682653971336e-05,9.28075702941817e-05,9.4287480709363e-05,1.28539782992661e-05,9.653317602392148e-05,9.731571016269586e-05,9.307730753312682e-05,1.3144432283629135e-05,1.324374915116426e-05,9.94811696053121e-05,9.927988901840977e-05,1.1230331657612965e-05,9.031359193748368e-05,1.2477583124888368e-05
490,490.0,0.9761412536238027,0.9992133644044138,0.00017899615774145326,1.1154688466567073e-05,7.049503291769743e-05,4.573443745096097e-05,0.9948285674856051,0.9870537493544399,0.9819728412503101,0.9834683282937302,0.9818343708877036,0.9930314070648221,0.9877966211607119,0.991599752708073,0.9820152379364739,0.9907779449801453,0.9824826140210454,0.9903849296326165,0.9872722943389659,0.9805127471137899,0.987630027597404,0.9951809895404725,0.9800537885693608,0.9902538333396854,0.9785616603737332,0.9976358165476452,0.9778611872831439,0.9774941098538097,0.9939169270282714,0.9982606072152087,0.9992020305858573,0.976409167963444,0.9766350546867226,0.9949917181330897,0.9862855190253765,0.9950540541919913,1.1154688466567073e-05,7.241174683656337e-05,7.610975840389982e-05,8.22404753620399e-05,8.190546987321763e-05,1.1309406395429263e-05,0.00010673699879175304,1.1182912146803829e-05,8.198108241921091e-05,0.00017899615774145326,7.170058753953411e-05,0.00017428922328095769,0.00012947759455222095,8.565653440703361e-05,4.801476672624637e-05,1.2779112720594402e-05,8.807599043417535e-05,8.791989889547968e-05,9.044472387123718e-05,1.3035729472758372e-05,9.229065790812612e-05,9.270365572611227e-05,8.801370881786714e-05,1.3274411196731845e-05,1.3401134894277752e-05,9.521773164992987e-05,9.498721937772534e-05,1.1545083652208636e-05,8.528722926981907e-05,1.2707296700948975e-05
491,491.0,0.9761298627602294,0.9991263691023833,0.00016938962734938998,1.0562384714075079e-05,6.610639255149845e-05,4.310009338725362e-05,0.9947225409543093,0.987129454872735,0.9819946133674823,0.9834940828054756,0.9818574281259125,0.9929180752321343,0.9878986470828709,0.9914870196674375,0.9820416538094946,0.9909331714886458,0.9825074316842941,0.99053644090885,0.9873920653956768,0.9805330922718412,0.9876233402711286,0.9950650002299252,0.9800743679272184,0.9903329559190277,0.978582351450413,0.9975193874183007,0.9778806165872678,0.977510469397584,0.9939896172518884,0.9981422909653093,0.999083403186389,0.976430607788279,0.9766564800155344,0.9948812848711901,0.9863689432994107,0.9949381604814838,1.0562384714075079e-05,6.983588060410457e-05,7.032455577909232e-05,7.591600238416723e-05,7.566886977777061e-05,1.0791934268639646e-05,0.00010207367362643509,1.074179026340311e-05,7.574637394464706e-05,0.00016938962734938998,6.617589989512468e-05,0.00016493900890861572,0.0001232130899290788,7.901961245068775e-05,4.519764445230133e-05,1.2064331607355468e-05,8.120592298590699e-05,8.402480061936004e-05,8.339545191608457e-05,1.2331223649131725e-05,8.51111115125751e-05,8.552362565263108e-05,8.417199862150705e-05,1.256087612255343e-05,1.2673337330645664e-05,8.785311943471615e-05,8.762428637863119e-05,1.0929064242789955e-05,8.212925123600073e-05,1.1997026887532086e-05
492,492.0,0.9761162431087931,0.9990895241007186,0.00018126772249203897,1.0345196478636932e-05,6.972159166570778e-05,4.6485709792049056e-05,0.9947484192058972,0.9871350282245736,0.9820096205960833,0.9835078856931773,0.981870124484375,0.9929391882037755,0.9879102917357563,0.9915093251088328,0.9820597929319685,0.9909602655527359,0.9825334865681844,0.9905653849840115,0.9874066270477315,0.9805397902076275,0.9876300545778606,0.9950770684113953,0.980077640085176,0.9903447697252687,0.9785831138184996,0.9975286814445928,0.9778723534183795,0.9774942742663962,0.9939978774748013,0.9981495470805634,0.9990895241007186,0.9764168697899809,0.9766441170427962,0.9949021256129702,0.9863775987404942,0.9949502891108405,1.0345196478636932e-05,7.87532644515014e-05,7.192322833538795e-05,7.753573055895012e-05,7.722863306081933e-05,1.0637512486516303e-05,0.00011274776050103564,1.0671747773008277e-05,7.668206414459778e-05,0.00018126772249203897,6.63437061947544e-05,0.00017649114166592509,0.00013431092105691849,8.070659267038976e-05,4.816908127064678e-05,1.1880517358966143e-05,8.29885878626266e-05,9.351199436555647e-05,8.542777926039301e-05,1.2359242328794909e-05,8.768680490461914e-05,8.886710690867796e-05,9.426931292754189e-05,1.2663902141061924e-05,1.2752525030167636e-05,9.039064407151917e-05,9.015132365987196e-05,1.0708903663288248e-05,9.235786176384027e-05,1.1816940583180442e-05
493,493.0,0.9761015933919253,0.999116728744134,0.00019157414442118965,9.769507788896795e-06,7.392960004380225e-05,4.992226306866695e-05,0.9947396788038098,0.9869417098913419,0.9818843072711396,0.9833753912074799,0.9817344135026203,0.992926684254754,0.9876792174910853,0.9914978641377435,0.9819215146544557,0.9906658380726188,0.9824082752997598,0.990275407772258,0.9871536373331572,0.9803994250646698,0.9875058070512871,0.995059777433137,0.9799327310468421,0.9901293940000112,0.9784319406271742,0.9975053481097403,0.9777158115560746,0.9773307635908872,0.9937868818091871,0.998124698709978,0.9990649083495969,0.9762579062392451,0.9764854364680142,0.9948891354690746,0.9861769603462248,0.9949330883697386,9.769507788896795e-06,8.593684583171662e-05,7.543810765761684e-05,8.122449509499838e-05,8.100034289972365e-05,1.0022459830148739e-05,0.00012152333847033093,1.006597116894023e-05,8.012183526355509e-05,0.00019157414442118965,6.910843480925367e-05,0.0001865654243271819,0.00014372038274288146,8.489594404471674e-05,5.138997145669574e-05,1.1395034246882338e-05,8.751734416723034e-05,0.00010208582922715676,9.030361633133847e-05,1.2178276207077566e-05,9.338091187058653e-05,9.568177994127989e-05,0.00010380437040655226,1.2633494690163388e-05,1.2705409599991407e-05,9.599437359130557e-05,9.576122897168656e-05,1.0118539279373485e-05,0.00010063383101144829,1.1336755964147614e-05
494,494.0,0.9760871123320579,0.9991806621281915,0.00018072401447305017,8.923482210348165e-06,7.011049737506833e-05,4.7358356663279094e-05,0.9947936000149168,0.9867155568214736,0.9817052995306698,0.9831911799805524,0.9815490526665535,0.9929885980477969,0.98740316555257,0.991560424158048,0.9817333131577383,0.9903056342931628,0.982229723282006,0.9899223616888447,0.9868477621715173,0.9802144587755686,0.9873803714158428,0.9951179808480123,0.979747784077856,0.9898810563564985,0.9782482381943626,0.9975666658657772,0.977533894463271,0.977148645336046,0.9935428018456974,0.9981925069184062,0.9991345211485673,0.9760787997069191,0.9763064984028902,0.9949481770830242,0.9859304417044807,0.9949909738043519,8.923482210348165e-06,8.167312767073098e-05,7.157093595115903e-05,7.698389162667446e-05,7.685049233453411e-05,9.150948742144378e-06,0.00011518199676406933,9.188843838576098e-06,7.60395742950253e-05,0.00018072401447305017,6.564210892558104e-05,0.00017603088824926064,0.00013599635994227002,8.063866699078066e-05,4.877015358536405e-05,1.0498943740342359e-05,8.318878965192587e-05,9.733873032010002e-05,8.586164611268527e-05,1.1353854791498446e-05,8.903361048143359e-05,9.161726589430568e-05,9.934548943796159e-05,1.1858991968559747e-05,1.1920004656198183e-05,9.137593682166519e-05,9.118094049267508e-05,9.244232472933377e-06,9.568760571723763e-05,1.04433930929592e-05
495,495.0,0.9760739986516236,0.9992436982861648,0.0001674391657134414,8.71428124749153e-06,6.460201314205391e-05,4.3293883015178874e-05,0.9948726404484718,0.9867653308591741,0.9816905395562985,0.9831748597400431,0.9815325592796096,0.9930740521412669,0.9874559997234822,0.9916484835163067,0.9817123415194985,0.9903527785627191,0.9822063454422,0.9899689342939321,0.9868975887191063,0.9802031341092927,0.9874249575323892,0.9952096549578783,0.9797376779584038,0.9899390326186112,0.978240531091757,0.9976672925335683,0.9775278872407286,0.9771443489871274,0.9936094243923782,0.9982995900531788,0.9992436982861647,0.9760739986516236,0.9763020424117416,0.9950320128895379,0.9859806560854354,0.9950818357956713,8.71428124749153e-06,7.506918657033975e-05,6.562662755010235e-05,7.03826758798534e-05,7.028408323139439e-05,9.176732423691434e-06,0.00010616155250607854,9.22829199274262e-06,6.939334793195508e-05,0.0001674391657134414,5.968448336612167e-05,0.0001630894933748844,0.00012556358104345288,7.369849424504346e-05,4.435280624794074e-05,1.0595263627906388e-05,7.584616404400385e-05,8.933202947982779e-05,7.820021228172162e-05,1.188170447882956e-05,8.097207469475958e-05,8.316554278620512e-05,9.097987069486363e-05,1.2623814730311923e-05,1.2703183371201192e-05,8.310184438861357e-05,8.292858654525153e-05,9.296824067519759e-06,8.804921952280295e-05,1.0519256223265366e-05
496,496.0,0.9760631297165999,0.9992768855440202,0.00016171629934723527,9.591214285900342e-06,6.150782938555168e-05,4.074192415972339e-05,0.9948811700049008,0.9868650419848167,0.981775061312808,0.9832579994385967,0.9816181226363361,0.9930797391715733,0.9875838775671669,0.9916568768990353,0.981795595113512,0.9905313060685229,0.9822799899065575,0.9901436305333935,0.9870413423679902,0.9802905630337604,0.9874867539350186,0.9952088888765122,0.9798259666566999,0.9900283260468866,0.9783302617836724,0.9976584248397775,0.9776202395581525,0.9772367868622047,0.993686688029468,0.9982855222182541,0.9992310548420472,0.9761696327363559,0.9763972974378745,0.9950349515986028,0.9860857619086985,0.9950813671512857,9.591214285900342e-06,7.169147866482054e-05,6.121042450820877e-05,6.547906604320414e-05,6.538372774842446e-05,1.0419194863174756e-05,0.00010182763353728105,1.0449391018313983e-05,6.437383275026496e-05,0.00016171629934723527,5.5134035649846056e-05,0.00015750654978724938,0.00012070275475093795,6.86158684129607e-05,4.06952933768401e-05,1.179357094453581e-05,7.031484628975708e-05,8.493500248099447e-05,7.233828300760007e-05,1.3927353039398816e-05,7.474151002135125e-05,7.651348082713427e-05,8.597638570634808e-05,1.5077347690952431e-05,1.5190910448695873e-05,7.667314918145524e-05,7.652685291910681e-05,1.0520077492657166e-05,8.420799863648949e-05,1.1701348135410702e-05
497,497.0,0.9760540974671471,0.9992859693984978,0.00016031453676453006,1.1486930047177396e-05,5.954085247091513e-05,3.911312277590215e-05,0.9949134602168951,0.9870085176378091,0.9818931882831641,0.9833797030262581,0.9817390217802323,0.993109561321109,0.9877544369697362,0.9916883730880599,0.9819160522367917,0.9907490655935804,0.9823902436329285,0.9903575137855253,0.9872278233189156,0.9804148047228944,0.9875887063991063,0.9952386855186395,0.9799498794554689,0.9901667790341592,0.9784540455920492,0.9976764542605878,0.9777432132788348,0.9773581044907609,0.9938194487422061,0.99829838495474,0.9992433262734053,0.9762905201297927,0.9765181854498108,0.9950650515825294,0.9862372847166146,0.995111472154373,1.1486930047177396e-05,6.987570617295543e-05,5.6983439797410424e-05,6.1024215271676154e-05,6.084047472667012e-05,1.263642769999424e-05,9.990745897688542e-05,1.2600178881865849e-05,5.9852987537048e-05,0.00016031453676453006,5.11667977088628e-05,0.0001560614181113646,0.00011883095852850002,6.388305136154318e-05,3.7403941652812075e-05,1.3805464380125903e-05,6.526040542151218e-05,8.248545765078558e-05,6.701436167689304e-05,1.6415241873517737e-05,6.909885963451958e-05,7.051893325076114e-05,8.287591701904278e-05,1.7793911359221753e-05,1.793278366272468e-05,7.085798390815267e-05,7.073711525136968e-05,1.2591529419822252e-05,8.224818452177254e-05,1.372090185793643e-05
498,498.0,0.9760461724869718,0.9992853696390309,0.00015184330652594485,1.2175744754862826e-05,5.566316153399144e-05,3.627282449633648e-05,0.9949522366179095,0.9870946635472614,0.9820112063513169,0.9835078095743727,0.9818659773059434,0.9931492870095978,0.9878660346485768,0.9917278731560952,0.9820462171574463,0.9909113912038586,0.982516561468909,0.9905160469039763,0.9873555793505533,0.9805459950566969,0.9876775239134793,0.9952839008675494,0.9800832875706224,0.9902522284715854,0.978590724978626,0.9977190806953515,0.9778822238325485,0.9774963326094875,0.9938969337642132,0.9983397974991333,0.9992853696390308,0.9764318208740846,0.9766597298531441,0.9951068526609177,0.9863311041395514,0.9951567239709651,1.2175744754862826e-05,6.515542021357305e-05,5.199727833515802e-05,5.572179402937589e-05,5.550131636457637e-05,1.3499510572557736e-05,9.366220226675196e-05,1.3429031117993458e-05,5.4666741595509815e-05,0.00015184330652594485,4.678522559523017e-05,0.00014777529658959024,0.00011177923711853248,5.8212747679805416e-05,3.3891423780865385e-05,1.4637813094073103e-05,5.942060738987241e-05,7.683779681002193e-05,6.098672401124131e-05,1.7245990110404205e-05,6.282187782259318e-05,6.4045261638744e-05,7.689266791733382e-05,1.8654303992142756e-05,1.880732269633563e-05,6.442520510548534e-05,6.431914466931363e-05,1.3361433084318333e-05,7.678376807942625e-05,1.4558653058109692e-05
499,499.0,0.9760386253597799,0.9992883995096694,0.00014404696619915578,1.107871196330274e-05,5.229243897072598e-05,3.454685935760896e-05,0.9949798673336462,0.9870771223671095,0.9819892282859289,0.9834823562632871,0.9818368577229104,0.9931729407698927,0.9878444248226317,0.9917525100361697,0.9820102595202418,0.9908869429569718,0.9824718371831505,0.9904903199199925,0.9873324079983041,0.9805168730724875,0.9876642254279512,0.9953039340940398,0.980051734924659,0.9902172537105227,0.9785579134424569,0.9977280783426671,0.9778488462529253,0.977464991237442,0.9938540210399429,0.9983406505281333,0.9992843217531119,0.9763940203173913,0.9766225611810272,0.9951316426776797,0.9863092758430633,0.9951762460990697,1.107871196330274e-05,6.180007941526643e-05,4.824188547466666e-05,5.175339601077578e-05,5.162258195968565e-05,1.2332894709830895e-05,8.881117419812487e-05,1.2255556555540077e-05,5.091733341948207e-05,0.00014404696619915578,4.3531075793463527e-05,0.00014017547538112022,0.0001060161818098766,5.418841522925794e-05,3.189328770644195e-05,1.3453264201721066e-05,5.539712951526706e-05,7.305500096827025e-05,5.6974750240300156e-05,1.5896818516378535e-05,5.882523889481425e-05,6.019422894057355e-05,7.296818381355191e-05,1.7217818146436878e-05,1.736874585745442e-05,6.037434845592409e-05,6.026005179458124e-05,1.2203970262837749e-05,7.253815169838306e-05,1.3380451989293958e-05
500,500.0,0.9760307266692775,0.999303946072933,0.0001527187587539652,1.0245121544509508e-05,5.382364040648636e-05,3.717545749644419e-05,0.995002456242765,0.9869584960660928,0.9818456609478109,0.9833360476168416,0.9816888786974747,0.9932034504005262,0.9876974300358774,0.9917848471479548,0.9818632378910273,0.9906865666070274,0.9823339399774549,0.9902908933004462,0.9871671379898659,0.9803715571359256,0.9875833070872032,0.9953369084341677,0.9799105043991425,0.9900872911594895,0.9784184206329842,0.9977720641648522,0.9777123796639986,0.9773302716139183,0.9937264668769504,0.9983925940168384,0.9993379457832788,0.9762611392597812,0.9764892641633386,0.9951596004131862,0.9861792689398372,0.9952091515839083,1.0245121544509508e-05,6.539139361685429e-05,4.871392838191228e-05,5.230897459127369e-05,5.236770865949086e-05,1.145184783730173e-05,9.405403756346264e-05,1.1386993153741386e-05,5.185803412280296e-05,0.0001527187587539652,4.432457059918918e-05,0.0001483753255808219,0.00011248612204955852,5.4906211909072876e-05,3.238493413038053e-05,1.2445889389063087e-05,5.620927777894925e-05,7.76203375138488e-05,5.785343133077336e-05,1.4706371437518068e-05,5.978780292857922e-05,6.14423488603802e-05,7.720991862978995e-05,1.5968368207478562e-05,1.6122540547663365e-05,6.12376175025591e-05,6.109764441289462e-05,1.130960034751385e-05,7.634695959637525e-05,1.2377141216866443e-05
501,501.0,0.976021746999171,0.9993397898459571,0.0001558635193286986,1.023683685018874e-05,5.416738988167302e-05,3.791228601639456e-05,0.9949845042314783,0.9868124908768402,0.9816156098281227,0.9831019212572393,0.981451637096212,0.9931919001042392,0.9875097700194108,0.9917732692758674,0.9816223677015454,0.9904284516508745,0.9821002561399,0.9900369136236468,0.9869551116519073,0.9801349542795519,0.9874473685514925,0.9953244980151591,0.9796715455911634,0.9899218993551133,0.9781788261289756,0.9977630013982346,0.9774713000051579,0.9770881319135591,0.9935507433225264,0.9983914399146498,0.9993397898459571,0.9760217469991711,0.9762498002314601,0.995148103568202,0.9860147800700729,0.9951973414903639,1.023683685018874e-05,6.619911982396567e-05,4.8694372535371324e-05,5.228903358801133e-05,5.245227565826087e-05,1.1520304067484817e-05,9.550096401820788e-05,1.1525802473755457e-05,5.2196084109907705e-05,0.0001558635193286986,4.478746781141432e-05,0.00015124748563152907,0.00011455762800010719,5.47511978876848e-05,3.162482384013737e-05,1.243802024758193e-05,5.599742987606678e-05,7.871950092637837e-05,5.750101415531953e-05,1.466068111705585e-05,5.927512997107545e-05,6.090804957768956e-05,7.801450781737293e-05,1.602139868497675e-05,1.6234265917349146e-05,6.0505557594303443e-05,6.035571738547311e-05,1.1320385997865923e-05,7.726599009472073e-05,1.2357131462236388e-05
502,502.0,0.9760111493536247,0.9993994634271869,0.00014366328342028622,1.0166937981308622e-05,5.0104418548327006e-05,3.4574817073139506e-05,0.9949572670387333,0.986798995981462,0.9816359977963947,0.9831276050879504,0.9814769893723608,0.9931671299891528,0.9874950501762251,0.9917478131896962,0.9816488151668586,0.9904115877853721,0.9821261581922882,0.9900203047303341,0.986940464867979,0.9801602671172915,0.9874425583353456,0.995297884245717,0.9796964699015277,0.9899073599301434,0.9782063444205293,0.9977343312574912,0.9774997407417451,0.9771190035753614,0.9935430257679194,0.9983657006329465,0.9993147619592376,0.9760511180054466,0.9762788272661909,0.9951238541496668,0.9860008606700832,0.9951707482672779,1.0166937981308622e-05,6.0673744934609495e-05,4.4958821365732135e-05,4.8247346418421646e-05,4.8429584506718546e-05,1.1468523446026601e-05,8.770487569869243e-05,1.1553175915739603e-05,4.8248881647759223e-05,0.00014366328342028622,4.143649420904147e-05,0.00013937340273621187,0.00010533063871109459,5.0472742962461885e-05,2.8909920223004348e-05,1.2339812672166081e-05,5.160231647587465e-05,7.186627061522141e-05,5.2954996240922726e-05,1.4496197251931848e-05,5.457377714939654e-05,5.6046779646163417e-05,7.105521057737976e-05,1.5885823751449815e-05,1.614692681063154e-05,5.570652091498469e-05,5.556172831636785e-05,1.1219199165997238e-05,7.078845023345725e-05,1.2250172450757021e-05
503,503.0,0.9759991664186356,0.9994695077403022,0.0001377439022395007,9.512879498716165e-06,4.746821716095855e-05,3.32046632466723e-05,0.9950415166125756,0.9868820637137963,0.9818017225754674,0.9833029701791254,0.981649117452878,0.9932427693642482,0.9876019769549532,0.9918216466946795,0.9818227706382583,0.9905675794980163,0.9822921257195266,0.9901712727407223,0.9870655837407138,0.9803343743585515,0.9875522574555201,0.9953720623598169,0.9798756107979448,0.9899926053895515,0.9783888626979195,0.9978060530539499,0.9776836667784741,0.977307570390124,0.9936270458007282,0.9984350231915213,0.9993842100441859,0.9762349052760076,0.9764623344089787,0.9952063636959754,0.9860896453813501,0.995245684883241,9.512879498716165e-06,5.79978079335723e-05,4.251829452883352e-05,4.5530764369013396e-05,4.571216234902897e-05,1.0671403926051835e-05,8.39261949958362e-05,1.0796389437266385e-05,4.546902965418446e-05,0.0001377439022395007,3.8945738853309054e-05,0.00013356991685258154,0.0001007960938411175,4.7700162909103065e-05,2.7691451835220355e-05,1.1414934611811213e-05,4.8733113952300465e-05,6.773382696815317e-05,4.999258434709637e-05,1.3258781197586912e-05,5.149506424729181e-05,5.279235960639003e-05,6.666880387798094e-05,1.4478840312968024e-05,1.4727042869601615e-05,5.2543559307223496e-05,5.2408301471180495e-05,1.0415616261796967e-05,6.746552066705245e-05,1.1335971906986976e-05
504,504.0,0.9759862233006594,0.9995322157902921,0.00013594837551358393,9.03079758292272e-06,4.6663157121606995e-05,3.2814309303469855e-05,0.9951996937177903,0.9869938639646172,0.9819636797174985,0.9834705906190482,0.9818149347346988,0.9934018676895087,0.9877344012823208,0.9919786646175828,0.9819857308755827,0.9907340481659951,0.9824382554437522,0.9903361000990489,0.9872131850910936,0.9805072126154553,0.9877055427085293,0.9955373327312087,0.9800533885517148,0.9901126674717134,0.9785706054600765,0.9979812303371578,0.9778690875981728,0.9774973101598258,0.9937452110697703,0.9986141233937442,0.9995645404845038,0.9764237465956407,0.9766510733639102,0.9953676856480567,0.9862082809960017,0.9954112624994109,9.03079758292272e-06,5.671018503428036e-05,4.231406994446232e-05,4.5416043152178533e-05,4.554267484866853e-05,1.0061366450711342e-05,8.228911256051039e-05,1.0203321875357807e-05,4.535700278096421e-05,0.00013594837551358393,3.89249003608352e-05,0.00013172539919712906,9.900350290104257e-05,4.7619179432349715e-05,2.771627250929444e-05,1.0768848850450804e-05,4.862213873425511e-05,6.51883169062269e-05,4.988300282894347e-05,1.229137422730991e-05,5.1323200766809146e-05,5.241748369180967e-05,6.374854594710163e-05,1.334253364396572e-05,1.3573521023673623e-05,5.2316651720352664e-05,5.219957206271588e-05,9.839685808075594e-06,6.581667238044593e-05,1.070096091178279e-05
505,505.0,0.9759727451061512,0.9995698805821455,0.00012863082940870455,8.594017430898192e-06,4.431153910863275e-05,3.0982399935843336e-05,0.9951933946078471,0.9871414533463655,0.9820532305141993,0.9835654833061315,0.9819096075924931,0.9933956855196648,0.9879107464240757,0.9919718686367596,0.9820829596386335,0.9909580539757917,0.9825302012061861,0.9905573613841073,0.9874063661047555,0.9805969829466424,0.9877867433609379,0.9955302428983045,0.9801422094516897,0.9902795703795451,0.978657561851547,0.9979821053579965,0.9779538279649774,0.9775830996863889,0.9939173088028377,0.9986199356892889,0.9995698805821455,0.9765041474924563,0.9767317802354119,0.9953622802864288,0.9863702045046832,0.995403988356928,8.594017430898192e-06,5.312699701160713e-05,4.063857284959713e-05,4.376030768297143e-05,4.381881459870552e-05,9.498433200305493e-06,7.733133704703265e-05,9.642555646636663e-06,4.3701816740948426e-05,0.00012863082940870455,3.761001177277233e-05,0.00012455186718979592,9.323198382806111e-05,4.587791583681294e-05,2.6566612119075557e-05,1.0171983079764085e-05,4.6844728182009016e-05,6.0645903913243686e-05,4.8092318635602285e-05,1.14081392166716e-05,4.947212855234127e-05,5.04290297292531e-05,5.908568147601129e-05,1.2297968968210606e-05,1.2508100217802694e-05,5.041816737653374e-05,5.0322338591857673e-05,9.326751860040544e-06,6.163201869765395e-05,1.0108842398062106e-05
506,506.0,0.9759591569415667,0.999570915354065,0.00011943944949606722,8.072809770600468e-06,4.131114211690951e-05,2.8736353750819457e-05,0.9951814752808533,0.987183168757436,0.9820628882644613,0.9835776847414768,0.9819228171714011,0.993392516218754,0.9879611257425942,0.9919732388797451,0.9821010909028335,0.9910118573742988,0.982548270289745,0.9906098016538701,0.9874592237377631,0.9806011762949897,0.9877942073088004,0.9955122465689007,0.9801456253982093,0.99031831640532,0.9786578175563746,0.9979542814458969,0.9779496264015383,0.9775766980412058,0.9939595792074547,0.9985891099090045,0.9995385364723622,0.976495318637097,0.9767241085328979,0.9953510003750157,0.9864183095148249,0.9953854407409845,8.072809770600468e-06,4.914212904804445e-05,3.834906373386099e-05,4.123533796214733e-05,4.133726978817333e-05,8.907976378410076e-06,7.161566959095743e-05,9.064443538431348e-06,4.12297520408412e-05,0.00011943944949606722,3.556261153632003e-05,0.00011572124140848153,8.64362499093765e-05,4.313344038748426e-05,2.45382015787079e-05,9.517559944816107e-06,4.392013797874957e-05,5.622740870177944e-05,4.501070204587312e-05,1.0615963050779771e-05,4.619278720856982e-05,4.701811561128379e-05,5.483524303695614e-05,1.1432843889604092e-05,1.16294335666452e-05,4.698181711951641e-05,4.6901988132066985e-05,8.750543691860624e-06,5.705849510218279e-05,9.45557825869787e-06
507,507.0,0.9759458839133609,0.9995482142771086,0.00011940499928057114,7.427360322683216e-06,4.263838511479665e-05,2.9069096374162613e-05,0.9951689648855583,0.9869369002075867,0.9818803231959409,0.9833918836884139,0.9817376300694193,0.9933896501015893,0.9876716503498131,0.991971463509001,0.9819201389927655,0.9906487423698815,0.9823812389953045,0.9902518978652927,0.9871454547480044,0.9804175461919236,0.9876416899406507,0.9955050149847023,0.9799593948495722,0.9900391663038101,0.9784703164530804,0.9979319750527027,0.9777599110120572,0.9773862546158905,0.9936705775512961,0.9985557507090187,0.9995023664051067,0.9763021435431404,0.976531648962709,0.9953424528875182,0.986153939423779,0.9953777274179091,7.427360322683216e-06,4.826918078145141e-05,4.255710068995209e-05,4.546216084918199e-05,4.5820891979712136e-05,8.227450322945464e-06,7.08902583259624e-05,8.386705625009041e-06,4.593986522628481e-05,0.00011940499928057114,4.0261328638843914e-05,0.00011582330534302084,8.593877310952674e-05,4.7286472129338426e-05,2.4784221195416772e-05,8.792682110472472e-06,4.797518417410883e-05,5.586047604453978e-05,4.892744713313543e-05,9.846722904712862e-06,4.995107867193893e-05,5.066367725728809e-05,5.502138897935294e-05,1.065294416993788e-05,1.0853162249273493e-05,5.0497487787151384e-05,5.043535455947766e-05,8.070175548717202e-06,5.6388551571750794e-05,8.7351464621415e-06
508,508.0,0.9759333511279893,0.9995207917555482,0.00011789170199083794,6.793716793329094e-06,4.310342458394914e-05,2.9121385068080013e-05,0.9951910248517819,0.9865869780794326,0.981621648718065,0.983129348887303,0.9814694597909077,0.9934159495279452,0.9872632382444684,0.9919991482941928,0.9816469334678984,0.9901466964139636,0.9821243230461473,0.9897563173877326,0.9867026773327001,0.9801555062502023,0.9874375229540071,0.9955309206361328,0.9796960319784314,0.9896468214665867,0.9782071392162778,0.9979535735747131,0.9774967777106236,0.9771236866517369,0.9932650589589791,0.998573721369609,0.9995207917555482,0.9760394463020633,0.976269705141857,0.9953687135537229,0.9857829327698376,0.9954041845401388,6.793716793329094e-06,4.694838040737198e-05,4.5300454456541284e-05,4.811902078542146e-05,4.865970267494976e-05,7.492273071937474e-06,6.942958347271169e-05,7.638608053134006e-06,4.89619850682063e-05,0.00011789170199083794,4.336752502498755e-05,0.00011439749469962287,8.44542625680933e-05,4.989626668352315e-05,2.486510191204665e-05,8.011591236982597e-06,5.0584997511422166e-05,5.477541312282885e-05,5.1420196478826426e-05,8.9715671459581e-06,5.235924514787115e-05,5.299277887166629e-05,5.436110890052961e-05,9.698911294218591e-06,9.885494631270736e-06,5.271650213181581e-05,5.267079765065024e-05,7.348404286945606e-06,5.513067226951603e-05,7.958979175257356e-06
509,509.0,0.9759219836919073,0.9995036278136695,0.00010906371182574126,6.688815536569337e-06,4.0489637021199995e-05,2.6949149167597954e-05,0.995193737780627,0.9865243723739815,0.9815172401714334,0.9830185467467363,0.98135878886234,0.9934217975499364,0.9871908414323293,0.9920075169205731,0.98152881897069,0.9900536006736061,0.9820013704644066,0.9896651699018159,0.9866206270997795,0.9800434784672691,0.9873739621583706,0.9955279276030402,0.9795805841594885,0.9895677811003726,0.9780884214164756,0.9979496081443747,0.9773785018581734,0.9770040811256145,0.9931837664217138,0.9985715249189505,0.99951914953492,0.9759219836919074,0.9761520252763508,0.9953693023877518,0.9857180352891858,0.9954019920001576,6.688815536569337e-06,4.323148685356341e-05,4.312144938388211e-05,4.589992062923009e-05,4.631153141851628e-05,7.2147259198800836e-06,6.402812606494149e-05,7.3268349274084995e-06,4.663217091247314e-05,0.00010906371182574126,4.1363504700725084e-05,0.00010578311252010115,7.799508229224588e-05,4.747893220515381e-05,2.347312912610768e-05,7.668875858787907e-06,4.823535970822869e-05,5.042995143593286e-05,4.907476252249962e-05,8.510806364562992e-06,4.996111383283712e-05,5.065973660998958e-05,5.0008907290801936e-05,9.141457021540362e-06,9.312307693476638e-06,5.0277248693976884e-05,5.0228888524421845e-05,7.167428365309471e-06,5.077009141487143e-05,7.629640982223261e-06
510,510.0,0.9759121205202028,0.9994955649558115,0.00010334709291975166,9.35876016052934e-06,4.108051075195765e-05,2.488282629134761e-05,0.9950947240715922,0.9866520071062127,0.9815883219032021,0.9830917774385861,0.9814316898068841,0.9933207001256332,0.9873465858561327,0.9919070455558359,0.9815984962153237,0.9902554304759943,0.982054269736162,0.989863670586151,0.986793263447986,0.9801165043296359,0.9874067515844257,0.9954216957895128,0.9796538062032663,0.9896968626308421,0.9781616538989153,0.9978390512152746,0.9774534825264183,0.9770799725929514,0.9933105260426346,0.998458072024757,0.99940529707697,0.9759979899709171,0.9762274715696926,0.9952675679842632,0.985854704159396,0.9952958921401936,9.35876016052934e-06,4.086036637291445e-05,4.4431375582119606e-05,4.755242441451979e-05,4.7714657663781545e-05,9.710404586729426e-06,6.05304222302081e-05,9.70633451947769e-06,4.796670485682099e-05,0.00010334709291975166,4.23581902351861e-05,0.00010018547171500688,7.39510023493957e-05,4.911329997890698e-05,2.4776480562017403e-05,1.026834799463644e-05,5.017230080501738e-05,4.754542328679193e-05,5.12567621725264e-05,1.1296727474317434e-05,5.227417920378641e-05,5.3308715313536694e-05,4.7117420518084055e-05,1.1990987320609626e-05,1.2203617853766759e-05,5.271816827089175e-05,5.265335124882575e-05,9.893436403708596e-06,4.789236927085086e-05,1.0260527274013251e-05
511,511.0,0.9759037557624951,0.9994914113063267,0.00010428695416506683,1.1557021595476563e-05,4.2865277564885346e-05,2.4491626431155097e-05,0.9951614254402572,0.9867566875951671,0.9817779077750073,0.9832876992514563,0.9816314000659869,0.9933838728569384,0.9874808037736023,0.9919688639526325,0.9817997337713863,0.9904459821560048,0.9822487946435533,0.9900509202942142,0.9869480793520474,0.9803137001044536,0.9875269049885219,0.9954785726072696,0.9798532166995583,0.9898057290057468,0.9783648109677798,0.9978975334576998,0.9776613077786861,0.9772910740836125,0.9934160098639214,0.9985153727394802,0.9994615072567978,0.976209176475205,0.976438062019399,0.9953324413293004,0.9859683450031724,0.9953529770265157,1.1557021595476563e-05,4.152630988039351e-05,4.605727547526606e-05,4.945084980716418e-05,4.9449554087403543e-05,1.1830213363613942e-05,6.131191801046896e-05,1.1729286983064873e-05,4.9646047589193164e-05,0.00010428695416506683,4.3587378424543994e-05,0.00010113223505215858,7.498693720979965e-05,5.093750232340431e-05,2.6979550190487503e-05,1.2514332336763838e-05,5.218035351882212e-05,4.850860146960328e-05,5.3371129895809686e-05,1.3852021430268749e-05,5.4439231979942354e-05,5.57135864009393e-05,4.824169074166267e-05,1.4680582885531744e-05,1.4923377034127773e-05,5.489976378109469e-05,5.4837488823584235e-05,1.2159056899023709e-05,4.864226384948774e-05,1.2525811742392772e-05
512,512.0,0.9758967973770342,0.999485974989567,0.00010352256571171375,1.071314957142789e-05,4.163524703442155e-05,2.4400449423010383e-05,0.9951667024804645,0.9868540784709574,0.9819142975433118,0.9834315483120011,0.9817780381293575,0.9933882381113907,0.9875978265653227,0.9919697132137127,0.9819431926205333,0.9906009485476867,0.9823769450503207,0.9902037250088671,0.9870802851805283,0.9804661821572626,0.9876158459408511,0.9954884593969706,0.9800117950118212,0.9899128086461191,0.9785284897317529,0.9979163075599986,0.9778311961890859,0.9774680561246977,0.9935223854878561,0.9985392854838948,0.9994859749895671,0.9763821817077326,0.9766107169942457,0.9953392984701479,0.986075110035283,0.9953631063864607,1.071314957142789e-05,4.161280774125059e-05,4.415314869042908e-05,4.751643736790912e-05,4.748694598758741e-05,1.0972786671982692e-05,6.126923812871705e-05,1.0879218244371912e-05,4.778250504898175e-05,0.00010352256571171375,4.1930848865160286e-05,0.00010041531672476606,7.483237480423121e-05,4.866238417256089e-05,2.63804026030459e-05,1.1581332911644051e-05,4.981745375287697e-05,4.8761629924381e-05,5.086208590391944e-05,1.2907457860557463e-05,5.176357221497771e-05,5.2993557550580736e-05,4.8781922098456624e-05,1.3730975765322675e-05,1.3951489447155984e-05,5.2047382273634105e-05,5.200674099574944e-05,1.1277835359715519e-05,4.8852050315618384e-05,1.1591794323921535e-05
513,513.0,0.9758911533220722,0.9994749187660831,0.00010387743047403732,9.705393114535896e-06,4.0694315758417745e-05,2.4732360658190422e-05,0.9951019563183133,0.9869214978115906,0.9819715437442772,0.9834835332355156,0.9818288392275291,0.9933113135222198,0.9876819054694886,0.991892236208202,0.9819906103413313,0.9907136463883294,0.9824100411893085,0.9903159356483836,0.9871764303565806,0.9805140669387772,0.9876271633794097,0.995402394170915,0.9800536204906519,0.9899785788577556,0.9785690447794668,0.9978164241892467,0.9778698129231258,0.9775042271714758,0.9935830059087434,0.9984361219730373,0.9993827482388111,0.9764219625108174,0.9766496410729992,0.9952649192675892,0.9861455393191835,0.9952773249798381,9.705393114535896e-06,4.236450724648952e-05,4.249352770162273e-05,4.563572734494073e-05,4.5593559045686536e-05,9.947077215799652e-06,6.196793647190519e-05,9.875380108359005e-06,4.5763972608333866e-05,0.00010387743047403732,4.010135917080281e-05,0.00010077148182266528,7.537958238423028e-05,4.659839797768202e-05,2.5648173830797967e-05,1.0482616290287306e-05,4.771603688400848e-05,5.011886584800754e-05,4.869675352072118e-05,1.1730602264249061e-05,4.957964816249537e-05,5.0715397946274964e-05,5.057431860607303e-05,1.2534196535245485e-05,1.2753021889083231e-05,4.9949519541239415e-05,4.988838719817515e-05,1.0211717405466206e-05,4.966198309772082e-05,1.0492901045596414e-05
514,514.0,0.9758867315558599,0.999457323941214,0.0001333800474436915,8.819495948891028e-06,4.885821665010696e-05,3.309034355620804e-05,0.9950609452303265,0.9870059925793254,0.9819799603260466,0.9834891332315203,0.9818330449130132,0.9932608647683522,0.98778590167093,0.9918414329783193,0.9819940274033807,0.990852593506305,0.9824070572906379,0.9904522722241852,0.987292361216914,0.9805160663541638,0.9876422610014748,0.995350708673423,0.9800498086076268,0.9900678068719816,0.9785630159128694,0.9977551265737384,0.9778600848668337,0.9774904851568622,0.993667030100617,0.9983719683300752,0.9993180878300888,0.9764108316233439,0.9766385789803453,0.9952168822124442,0.9862361473519344,0.9952259156566147,8.819495948891028e-06,5.7056439747694846e-05,4.892862046033787e-05,5.2042922646741026e-05,5.227269780407521e-05,9.061858055120314e-06,8.163572848725336e-05,9.008818232981882e-06,5.242807817359007e-05,0.0001333800474436915,4.589203917934554e-05,0.00012953519280528236,9.8257662451798e-05,5.292813474989924e-05,2.9975201492680078e-05,9.535447666527494e-06,5.413560353066909e-05,6.928062510851018e-05,5.5121184289401796e-05,1.0678536857440756e-05,5.609575465717029e-05,5.714569833278887e-05,7.132898324915377e-05,1.1450797355124691e-05,1.1666962447990459e-05,5.6662800497513315e-05,5.6512160598034746e-05,9.292043614989577e-06,6.60700514677304e-05,9.546912150780863e-06
515,515.0,0.9758834400366483,0.999433126456497,0.0001591714690059199,8.015526972149715e-06,5.684895059115002e-05,4.073412941037112e-05,0.9950590077029625,0.9869991661874745,0.9819530835801853,0.9834651122345972,0.9818092266111631,0.993259995948473,0.987788574467159,0.9918424187074676,0.9819739574543397,0.9908761673332188,0.9823952789008769,0.9904737914479259,0.987299716564884,0.9804891939522189,0.9876288056676508,0.9953464347017323,0.9800213314405152,0.9900584547489503,0.9785307090844434,0.9977497424039923,0.9778235463792122,0.9774488467230266,0.9936491231020433,0.9983640716433376,0.9993094812988608,0.9763735067625466,0.976601087751315,0.9952151201559226,0.9862311649125656,0.9952220176234937,8.015526972149715e-06,7.005483031817495e-05,5.622239722940352e-05,5.955372466363456e-05,6.011286160513681e-05,8.2792337537702e-06,9.897067589289899e-05,8.250773432674957e-06,6.0736398797585364e-05,0.0001591714690059199,5.3653878255391545e-05,0.00015465866267166668,0.00011857001133293104,6.038670877153922e-05,3.4182814589328634e-05,8.676229372115099e-06,6.175407440480848e-05,8.638353911026124e-05,6.280897092830265e-05,9.67704713765528e-06,6.375545537348702e-05,6.474332790609335e-05,8.983942864801245e-05,1.0363408241727336e-05,1.0558454776617164e-05,6.432798990135955e-05,6.412418991111033e-05,8.463269478919217e-06,8.048442003452112e-05,8.688745217303863e-06
516,516.0,0.975881186722689,0.9994022622534688,0.00015229463284221188,8.03976437061383e-06,5.497287493494149e-05,3.8891308226112064e-05,0.9951298390293963,0.9869015101146118,0.9818755672203789,0.9833886228041678,0.9817351868510382,0.9933369525550618,0.9876727244169912,0.9919196848219025,0.9819100903889532,0.9907346397785577,0.9823528587276168,0.9903354142044161,0.9871733922308631,0.9804162591479704,0.9875985657371255,0.9954275458101989,0.9799486161988015,0.9899544869456297,0.9784560888493903,0.997837801563236,0.9777465463150473,0.9773695517412447,0.9935436956365861,0.9984553711129341,0.9994022622534688,0.9762976843968281,0.976525602749111,0.9952893036709509,0.9861275983033894,0.9953031342554678,8.03976437061383e-06,6.716675844519996e-05,5.4551588603867266e-05,5.784769285521705e-05,5.8414438776203244e-05,8.291992452223932e-06,9.476304311841837e-05,8.24772196231299e-06,5.929941998135618e-05,0.00015229463284221188,5.2853264729770796e-05,0.00014795297379137463,0.00011360379477563306,5.8643891759088056e-05,3.276675920601154e-05,8.778392875776562e-06,6.003591334859929e-05,8.311535227659367e-05,6.11217893444895e-05,9.786798468325838e-06,6.19764903632863e-05,6.291867712355435e-05,8.651054509378348e-05,1.0467097309923387e-05,1.064885574437134e-05,6.248072903704518e-05,6.229021715691544e-05,8.490696921186325e-06,7.704411680037333e-05,8.782838514518055e-06
517,517.0,0.9758798795722332,0.9993652312819774,0.00014298290724701492,8.156828575876613e-06,5.2200961531318415e-05,3.6221771926337796e-05,0.9950683341176074,0.9867420948589132,0.9816514155578675,0.9831496592813076,0.9814955876980296,0.9932732741176956,0.9874765334695462,0.9918574424291582,0.9816680445369159,0.9904709920063136,0.9821218188050106,0.9900753029572874,0.9869527407057579,0.980172178249058,0.9874385326207946,0.9953576755049197,0.9796951594753346,0.9897907909841138,0.9781947418684475,0.9977594698681201,0.9774717769033311,0.9770783095110434,0.9933804907843958,0.9983734260907484,0.99932039854424,0.9760191210808259,0.9762476213588017,0.9952239530964367,0.9859540953975606,0.9952333361108409,8.156828575876613e-06,6.239184118754661e-05,5.241579191433356e-05,5.5600057179874005e-05,5.622989525815145e-05,8.366871961219206e-06,8.840566211609496e-05,8.295142117922854e-06,5.701705949876995e-05,0.00014298290724701492,5.0827344244453343e-05,0.00013887609254681634,0.0001062644950993897,5.635623173669167e-05,3.0783661546063955e-05,8.909825802588338e-06,5.767671254635809e-05,7.674776197586324e-05,5.877384877449363e-05,9.925900387835154e-06,5.972940510342583e-05,6.0703875886748396e-05,7.967638144495913e-05,1.059298523726818e-05,1.0758941748481987e-05,6.03186110234654e-05,6.011882186185446e-05,8.595427881994748e-06,7.162298619485816e-05,8.907477839138102e-06
518,518.0,0.975879426543532,0.9993247895251145,0.00013812970422755338,7.505849195135082e-06,5.17537044541628e-05,3.531748400228613e-05,0.9950078069396119,0.9866618558535638,0.981543369538406,0.983036223051128,0.9813785017732667,0.993208778447984,0.9873794284283658,0.9917948114514583,0.9815461129427865,0.9903462995856229,0.9820017640836477,0.989952348386256,0.9868434466832249,0.980050571496633,0.9873423256137017,0.9952841732991075,0.9795688346043638,0.9896890543511178,0.9780642288824354,0.9976725589699443,0.9773379675629214,0.9769440739461295,0.9932721258058292,0.9982793248425227,0.9992243227614637,0.9758794265435319,0.9761084384661977,0.9951579165457303,0.9858708991471907,0.9951600850691626,7.505849195135082e-06,5.940089628423157e-05,5.386123201520214e-05,5.727405146064089e-05,5.810248832432019e-05,7.670423964754958e-06,8.460678585116754e-05,7.593226062361244e-06,5.867859269181721e-05,0.00013812970422755338,5.202748701597203e-05,0.00013413282469585853,0.00010216166501128145,5.8319549398611744e-05,3.0337514615883284e-05,8.127374262423375e-06,5.982676450930091e-05,7.265160376976195e-05,6.117411964189948e-05,9.077650650346928e-06,6.253821277011043e-05,6.388128107714167e-05,7.513792752029808e-05,9.694447574941658e-06,9.841651759555264e-06,6.338254451665877e-05,6.314950637529361e-05,7.889024620431364e-06,6.830909563961762e-05,8.127638122311534e-06
519,519.0,0.975879621592726,0.9992842569742827,0.00013248729596349634,7.111030201324301e-06,5.041394009936614e-05,3.398162162985592e-05,0.9949441281602432,0.9867634041221797,0.9815816340925814,0.9830767300183698,0.9814189741254925,0.993148006412814,0.9874977279540158,0.9917339537382793,0.9815899828920799,0.9904905244000819,0.9820365953307685,0.9900951769930425,0.9869721868844697,0.9800896703149258,0.9873730470849126,0.995223772281209,0.9796059120812192,0.9897980716866144,0.978099165463528,0.9976073028325508,0.9773707134574675,0.976979147028377,0.993373706403526,0.9982091775221422,0.9991536376356837,0.9759076285751423,0.9761365398314702,0.9950961952830581,0.9859784895286103,0.9950995549430148,7.111030201324301e-06,5.6473487600671055e-05,5.3407768753742324e-05,5.67817859141784e-05,5.767550907085865e-05,7.397295127447534e-06,8.06845225750777e-05,7.341595310564729e-06,5.7985979784356866e-05,0.00013248729596349634,5.093659384759945e-05,0.00012868487387674487,9.778157138329519e-05,5.803053993168256e-05,2.9062435068963553e-05,7.924651389564718e-06,5.956879668518853e-05,6.873809749543109e-05,6.104405795825398e-05,8.974716733100612e-06,6.26095281903863e-05,6.417012500614949e-05,7.081527681622929e-05,9.582068227141419e-06,9.716234674089145e-06,6.360484625442143e-05,6.33474956502143e-05,7.561375409829152e-06,6.499817585209525e-05,7.920472228885573e-06
520,520.0,0.975879802667517,0.9992469536208839,0.00012636144320087695,7.0419494628663524e-06,4.7498884530908166e-05,3.19522812616001e-05,0.9949881005544212,0.9868742687373926,0.9817036071822397,0.9832005480707806,0.9815455021756244,0.993191043047725,0.9876276642688679,0.9917741255376211,0.981721210301796,0.9906528436008942,0.9821543743345703,0.990255215902222,0.9871164831014323,0.9802144867135203,0.9874717202808764,0.9952692271253208,0.9797269546345713,0.9899173914953853,0.9782194562010272,0.9976435105546414,0.977488428819477,0.9770951570592162,0.9934810256940185,0.9982392198837035,0.9991825853771541,0.9760235212731159,0.97625251775998,0.9951381258553736,0.9860981484512696,0.9951446514080237,7.0419494628663524e-06,5.3458672808720184e-05,4.9828518266325144e-05,5.280928069501046e-05,5.3610254799992666e-05,7.6010499224055596e-06,7.660875717603397e-05,7.585177920301861e-06,5.378314792326725e-05,0.00012636144320087695,4.694797337369482e-05,0.00012276157631444445,9.308392808163107e-05,5.3886781810661944e-05,2.6631104764702823e-05,8.237271799305946e-06,5.515524502713064e-05,6.469985225111473e-05,5.649468295175849e-05,9.53624590584325e-06,5.790692550240191e-05,5.930653776799317e-05,6.631517271867315e-05,1.016880415468457e-05,1.0298582598697592e-05,5.885786216720538e-05,5.8602042614796395e-05,7.66438720858766e-06,6.15007386923878e-05,8.222568045728357e-06
521,521.0,0.975879193713496,0.9992161994563212,0.00011848352965220671,6.725069464286136e-06,4.385489384725674e-05,2.963796918194315e-05,0.9950554707322486,0.9869642651574192,0.9818243063860549,0.983324689001314,0.981669790158313,0.9932559188802343,0.9877330223090682,0.9918389861653552,0.9818462718524731,0.9907861185073459,0.9822685860910656,0.9903860329573813,0.9872339844103324,0.9803363904456301,0.9875622203077401,0.9953296621726906,0.9798481445094017,0.9900003721388541,0.9783405846925647,0.9976884314006256,0.9776071785840141,0.9772106650712881,0.9935481838202074,0.9982746893165779,0.9992161994563212,0.9761442067846048,0.9763726091479735,0.9952022877658989,0.9861966090604286,0.9952044768937901,6.725069464286136e-06,4.973355305117389e-05,4.530100428159536e-05,4.7966673342664206e-05,4.8681331959715064e-05,7.402259283061431e-06,7.14792869011859e-05,7.393580335704986e-06,4.8817105954826425e-05,0.00011848352965220671,4.254937312674875e-05,0.00011507230226434162,8.699508318447492e-05,4.891943296633082e-05,2.4187533685570787e-05,8.052291806323388e-06,5.003062366646152e-05,6.0011877242585775e-05,5.124564136904747e-05,9.449358228105171e-06,5.252678677824947e-05,5.380706005578384e-05,6.12709801961478e-05,1.0099875176304727e-05,1.0231499732522362e-05,5.338893681277647e-05,5.3157309703543646e-05,7.4144015131319495e-06,5.722212831092554e-05,8.030925371906077e-06
522,522.0,0.9758770186762538,0.9991944606473708,0.00010894647544893165,6.4669212792144955e-06,4.035532726076564e-05,2.7102967592546168e-05,0.9950542351398721,0.9870307332571145,0.9819037963930132,0.9834069315177201,0.9817521135726652,0.9932523551351987,0.9878142071742981,0.9918351858857738,0.9819333717628886,0.9908933652261435,0.9823530344612755,0.990488890108808,0.9873254063571416,0.980417931077123,0.9876123070173097,0.9953272338662312,0.9799285645082607,0.9900682413728618,0.9784203625018144,0.9976764238724903,0.9776809995777926,0.9772841944984121,0.9936145122186792,0.9982555581875531,0.9991949397483387,0.9762119212528806,0.9764399750600171,0.9952006906647257,0.9862646719320696,0.995201997275864,6.4669212792144955e-06,4.5725690181725065e-05,4.155041940576856e-05,4.39379539732646e-05,4.4553580209219386e-05,7.1491420782365935e-06,6.572557852728535e-05,7.144379722584249e-06,4.4537657198789134e-05,0.00010894647544893165,3.8654658294158936e-05,0.00010577366786286999,7.998899881783936e-05,4.477887426539842e-05,2.196612743654823e-05,7.790158202404564e-06,4.5808684457299634e-05,5.512041186254416e-05,4.6968431568129474e-05,9.148781947296175e-06,4.820861963405979e-05,4.9465384359680444e-05,5.629074810448868e-05,9.787139768119717e-06,9.928026130232732e-06,4.898068657811556e-05,4.876874617039783e-05,7.128483817246293e-06,5.259506056701107e-05,7.770329954108972e-06
523,523.0,0.9758725015013814,0.9991807880623026,0.00010727344875249991,6.329608556910787e-06,4.116579263429287e-05,2.7043603266633396e-05,0.9949159515780762,0.986963872681639,0.9818301818338471,0.9833282084106696,0.9816759493965255,0.9931168805176429,0.9877419103311093,0.9917024102139682,0.9818651268078332,0.9908099583456252,0.9822955693431681,0.9904047978532707,0.9872482099365739,0.980336652828341,0.9875132403115435,0.995186035428536,0.9798433294396306,0.9899914367057079,0.9783333114703939,0.9975351451303911,0.9775912220958126,0.9771941519220747,0.9935354134702666,0.9981125583700109,0.9990516244841958,0.9761196318461894,0.9763481992339805,0.9950612645798881,0.9861923013709017,0.9950611450582458,6.329608556910787e-06,4.5000007189513575e-05,4.3487240156482244e-05,4.625039043455664e-05,4.676915531586593e-05,7.005753206931618e-06,6.471849359887704e-05,6.999424311944339e-06,4.656254558114143e-05,0.00010727344875249991,4.022887227477724e-05,0.00010414894288414533,7.883864288421028e-05,4.7181750061465616e-05,2.241345033893392e-05,7.655416324740321e-06,4.858114419468792e-05,5.380928360838725e-05,5.0110441369911234e-05,9.004970870028912e-06,5.2034142712661604e-05,5.418659456098151e-05,5.4990805192862615e-05,9.635979812003974e-06,9.774778609532049e-06,5.2901545076212e-05,5.2671653900332425e-05,6.9749975617813575e-06,5.17957234593375e-05,7.638576227068885e-06
524,524.0,0.9758648661344704,0.9991733787447608,0.00010899575744558653,6.328005952969834e-06,4.401026034834108e-05,2.8185069011594134e-05,0.9948964133697346,0.9868175013877692,0.9817052305698846,0.983201905283531,0.9815510558219471,0.9931068116503132,0.987560427840671,0.9916921745949948,0.9817467843743852,0.9905681972486028,0.9821915169938811,0.9901651534763494,0.9870474579247585,0.9802107007939049,0.9874155118138411,0.9951750317800566,0.9797200336089315,0.9898335485386667,0.9782117307505854,0.9975275601132036,0.977469143268659,0.977074854759123,0.9933780303562135,0.9981081507896348,0.9990466804875348,0.9759959428291287,0.9762252361850501,0.9950476158266005,0.986032296761291,0.9950497474833723,6.328005952969834e-06,4.544289549487036e-05,4.779771076011153e-05,5.1260558870186715e-05,5.184713791189179e-05,6.996681280057676e-06,6.553692170094725e-05,6.947667209630526e-06,5.175849665248408e-05,0.00010899575744558653,4.4945319726120244e-05,0.00010583520766349335,8.006683437845904e-05,5.26396889582623e-05,2.471828515617009e-05,7.776291383394789e-06,5.464963997534714e-05,5.424281442400822e-05,5.673908293328745e-05,9.310594611146529e-06,5.954378301879204e-05,6.269897974751572e-05,5.555446140999262e-05,1.0058922331616263e-05,1.0214933869098026e-05,6.0794671151116664e-05,6.052213186075327e-05,7.0193257932490215e-06,5.23094078297441e-05,7.755600949929028e-06
525,525.0,0.9758533365211113,0.9991704297383888,0.00010330429608942691,6.849300427128121e-06,4.284989448012543e-05,2.660186018392874e-05,0.9949112990853756,0.9867614020186327,0.9815706656267932,0.983067879336561,0.9814131596456921,0.9931311241955768,0.9874832977748981,0.9917188874339403,0.981606518451042,0.990443493841972,0.9820601212849234,0.990043260785975,0.9869540967085573,0.9800679498098458,0.9873553881189504,0.9951983238904202,0.9795779235454589,0.9897810124468857,0.9780700006209622,0.9975677991929873,0.9773286113317429,0.9769385644331594,0.9933400388419342,0.9981546637919984,0.9990923703696508,0.9758533365211112,0.9760832867537595,0.9950714461981726,0.9859714343096774,0.9950729509038585,6.849300427128121e-06,4.3091267866023665e-05,4.641416903550737e-05,4.989058478112041e-05,5.055114195694877e-05,7.485004418234095e-06,6.21508733613805e-05,7.398332792368518e-06,5.061758443174415e-05,0.00010330429608942691,4.4203393560397295e-05,0.00010032152267711003,7.59901936383445e-05,5.149840920446919e-05,2.4380750234822983e-05,8.391123850294147e-06,5.363435206228354e-05,5.166926960054345e-05,5.582610605540178e-05,1.0198016352388671e-05,5.872151796549941e-05,6.18331828928092e-05,5.29781186591421e-05,1.1159363166353724e-05,1.1356405433237524e-05,6.019533384900726e-05,5.9917469572383e-05,7.563609776885796e-06,4.953769733194967e-05,8.368443360556835e-06
526,526.0,0.9758373895962421,0.9991701380868308,9.678168198725644e-05,6.875483724852781e-06,4.0084270961239785e-05,2.4644477293910063e-05,0.9949516175016213,0.9868557186288206,0.9815902552989771,0.9830944622568024,0.981438718522631,0.9931802900164968,0.9875876982064937,0.9917689063049974,0.9816359607381074,0.9905595861222765,0.9820862889859856,0.9901576204918627,0.9870625190779434,0.9800901052971936,0.9874119281932027,0.9952452637728878,0.979600494025224,0.9898860834096923,0.9780925475073258,0.9976210996420296,0.9773504531170014,0.9769604762756021,0.9934519413973038,0.9982117535023255,0.9991497427432958,0.9758753956023916,0.9761053024262869,0.9951181917468345,0.9860738444032913,0.995119848587894,6.875483724852781e-06,4.063822441987982e-05,4.3138542590437565e-05,4.6317244787793406e-05,4.6965778979385386e-05,7.426983026635611e-06,5.844890129128353e-05,7.3322626051508175e-06,4.71254545236304e-05,9.678168198725644e-05,4.105123256913514e-05,9.400422859464236e-05,7.142018027607773e-05,4.778419913551793e-05,2.2808770118680966e-05,8.298430447094708e-06,4.964261258454659e-05,4.8582756224614365e-05,5.161374283083275e-05,1.0075922282030043e-05,5.419464533954004e-05,5.6980221880041656e-05,4.9351848834304273e-05,1.1081924191872557e-05,1.1282807830139477e-05,5.5515221644549935e-05,5.526476518043575e-05,7.520259724472618e-06,4.672637349928282e-05,8.277427713076708e-06
527,527.0,0.9758175142521875,0.9991707008337303,9.369586654165743e-05,6.679986900924778e-06,3.8743978140989305e-05,2.390265336158829e-05,0.9949685611964858,0.9869795976621571,0.9817044911663796,0.983213224836635,0.9815581752680873,0.9931923732818094,0.9877397973103001,0.9917798189115612,0.9817563712727355,0.9907563078506748,0.9822008760162956,0.9903499236215796,0.9872302499036556,0.9802113527101202,0.9875056249634776,0.9952641086794978,0.9797223738379701,0.9900295894941638,0.9782165990869272,0.997639789248269,0.9774750571082015,0.9770861768783273,0.993599737839528,0.9982290492964702,0.9991664042142124,0.9760009447966411,0.9762307559651576,0.9951338645924801,0.9862095879094114,0.9951385852991586,6.679986900924778e-06,3.966905021326328e-05,4.2246084680519624e-05,4.5257134147128576e-05,4.5914249811704574e-05,7.146278475303748e-06,5.683384011000381e-05,7.044488968347697e-06,4.6238280532846404e-05,9.369586654165743e-05,4.001145486163541e-05,9.100156609006314e-05,6.946461969235555e-05,4.650786694358399e-05,2.259396286042023e-05,7.892404332338457e-06,4.8021479951964754e-05,4.695022966836225e-05,4.9741795785701756e-05,9.2950859376738e-06,5.1902896651878694e-05,5.42980194878594e-05,4.689283032354075e-05,1.0124500542832944e-05,1.029505000045593e-05,5.3042182158144916e-05,5.28035384329197e-05,7.21197942473628e-06,4.5678258862220544e-05,7.864361839290506e-06
528,528.0,0.97579445237062,0.9991703150227311,9.050637901559035e-05,6.529389088790594e-06,3.7594484960042555e-05,2.31924261850214e-05,0.994980571320949,0.9870607930981503,0.9817623810078501,0.9832736437344015,0.981620511629668,0.9932003797066109,0.9878433224423538,0.9917866813788366,0.9818241416684838,0.9909033458302925,0.9822660722673254,0.9904937910028856,0.9873492442711548,0.9802707872845116,0.9875594607345848,0.9952763409698236,0.9797782407483778,0.9901133979899611,0.9782715310382751,0.9976471245176477,0.9775292530325693,0.9771397756715775,0.9936817896967528,0.998233405426564,0.9991703150227311,0.976058222488688,0.9762868983663444,0.995145020643836,0.9862955591693877,0.9951504418260908,6.529389088790594e-06,3.8426098753325824e-05,4.183190060746706e-05,4.4755372268576474e-05,4.5384003333297246e-05,6.908094319946342e-06,5.4962332906233443e-05,6.8038403902554865e-06,4.588136269238966e-05,9.050637901559035e-05,3.963143762741227e-05,8.780486707581532e-05,6.725300465867583e-05,4.5786362091144406e-05,2.237726554466896e-05,7.5368272269677215e-06,4.7044611417295434e-05,4.4919590981203334e-05,4.855886304355312e-05,8.588845117033707e-06,5.02579770351485e-05,5.2295460469666533e-05,4.429557871860903e-05,9.260710157706073e-06,9.406804854736033e-06,5.118123499580846e-05,5.094037897746117e-05,6.9579577345296034e-06,4.4245594601134586e-05,7.502403096834418e-06
529,529.0,0.9757689458332108,0.9991691874627505,8.445626539393048e-05,7.397199676323723e-06,3.5594261653250836e-05,2.113106799340719e-05,0.9949127425548353,0.9870388971377244,0.9817219212721598,0.9832305240070787,0.9815755189896535,0.9931240654047924,0.9878223034583679,0.9917119270344966,0.9817801874606021,0.9908814952341961,0.9822261994750142,0.990473595114274,0.9873281699105937,0.9802250736352293,0.9875127124637949,0.9952032735738737,0.9797305479633113,0.9900848213839513,0.9782235208737198,0.997566819778049,0.9774811465401136,0.9770896327712986,0.9936472421925762,0.9981524657926089,0.9990911506718442,0.9760139095601353,0.9762414289833207,0.9950712106031563,0.986272650796285,0.9950765899169517,7.397199676323723e-06,3.5881262794071786e-05,3.940394276875746e-05,4.2161351942482514e-05,4.272450148581594e-05,7.690070702493276e-06,5.12911304162297e-05,7.539497866994574e-06,4.326491760725386e-05,8.445626539393048e-05,3.7399844701884386e-05,8.186646133526546e-05,6.27912982889575e-05,4.3077537145886026e-05,2.1340943784275458e-05,8.38748708634741e-06,4.420184532546473e-05,4.181487522068397e-05,4.5566450917050745e-05,9.435418095241947e-06,4.6986444647714706e-05,4.880368079222563e-05,4.113368845920018e-05,1.0180065453526594e-05,1.0348735112283969e-05,4.7737958142050374e-05,4.750637181138266e-05,7.816554056067486e-06,4.1272317420151646e-05,8.349731147511142e-06
530,530.0,0.9757417365216319,0.9991755640237977,8.177884975730197e-05,8.406426732028757e-06,3.438973777625612e-05,1.9792760883226735e-05,0.9949806026193154,0.9868721197382357,0.9815618411439662,0.9830692600600704,0.9814130585954304,0.9931905075561485,0.9876214321123217,0.9917774933279713,0.9816201804777649,0.9906263546085112,0.9820842888640507,0.9902224672620044,0.9871094287757588,0.9800630838332747,0.9874240865195997,0.9952798290894121,0.9795698963347861,0.9899052963987065,0.9780633464710962,0.9976474271950868,0.9773194706967441,0.9769291412633156,0.9934652336422406,0.9982361056328702,0.9991755640237978,0.9758517384130556,0.9760792581040393,0.9951420882891837,0.9860940888571523,0.9951521706621371,8.475237567961525e-06,3.460927511888758e-05,3.7262872370139644e-05,3.98376046270894e-05,4.027942212324626e-05,8.603171846613722e-06,4.9554543080716994e-05,8.406426732028757e-06,4.0509435419630914e-05,8.177884975730197e-05,3.4843970610198956e-05,7.939314138478682e-05,6.0606191648579265e-05,4.070012527521886e-05,2.0943775874321153e-05,9.38979824589222e-06,4.1721398849956205e-05,4.04478645615455e-05,4.294782840753703e-05,1.045018388454932e-05,4.432347509672287e-05,4.591566797473081e-05,3.990348395765312e-05,1.1243927072108809e-05,1.1437112823227766e-05,4.5115145855729774e-05,4.488264372928238e-05,8.837990553495053e-06,3.991862075921024e-05,9.352948079320983e-06
531,531.0,0.9757135663175548,0.9991962636942692,8.29680857889657e-05,7.845267816509145e-06,3.442161797261402e-05,2.0277001980924748e-05,0.9948962490555852,0.9867334037661812,0.9814331324797865,0.9829352343661667,0.9812818564282723,0.993107976500077,0.9874558825135641,0.9916976587687578,0.9814955724845017,0.9904053731609754,0.9819775132141981,0.9900045778210605,0.9869269349923886,0.979929931289632,0.9873028443963761,0.9951949039428447,0.9794367293824472,0.9897641174841298,0.9779293038694208,0.9975665342100852,0.9771841974276342,0.9767956385719023,0.9933326470281482,0.9981570279284189,0.9990964856770912,0.9757135663175548,0.9759409396588054,0.9950565320191772,0.9859468964293984,0.995067728241728,8.008289280936291e-06,3.4373953573935076e-05,3.797946344942426e-05,4.037896830164151e-05,4.082078326359802e-05,8.025757381996085e-06,4.959377382363398e-05,7.845267816509145e-06,4.078466014521849e-05,8.29680857889657e-05,3.489269798187603e-05,8.064223833771735e-05,6.082357372746362e-05,4.14541269103086e-05,2.1035031197499856e-05,8.762001063837886e-06,4.231971701463775e-05,4.009323663480435e-05,4.338333669871991e-05,9.74613514036568e-06,4.4664613353689146e-05,4.5888406708945986e-05,3.9390254961217314e-05,1.0481015229865214e-05,1.0659051032088014e-05,4.555337412909267e-05,4.529303835670651e-05,8.280595932126407e-06,3.977562453203957e-05,8.731467409560346e-06
532,532.0,0.9756851807143591,0.9992243588750159,7.891979945821035e-05,7.344084160746023e-06,3.303011223713116e-05,1.947218499106649e-05,0.9948788652445453,0.9867506482816216,0.981472209010838,0.9829758377185552,0.9813268673205989,0.9930913983021404,0.9874783250094633,0.9916811212805422,0.981549820943736,0.9904389985241508,0.9820412010116508,0.9900384395724413,0.9869509895862756,0.9799720615186512,0.9873170057680277,0.9951725402380881,0.9794788183137701,0.9897926992199413,0.9779710404376422,0.997545497399106,0.9772279025469883,0.9768383168186744,0.9933671124818997,0.9981374626058296,0.9990772891758075,0.975757915045435,0.9759843249024573,0.995037978205772,0.9859641098741371,0.9950461409445193,7.372777754534486e-06,3.2378812364037795e-05,3.7226914901539144e-05,3.9365006752371394e-05,3.98719776669483e-05,7.488570331558854e-06,4.6827006448473887e-05,7.344084160746023e-06,3.978781015700846e-05,7.891979945821035e-05,3.401882523538182e-05,7.669711082585422e-05,5.7536054743913815e-05,4.066347122014106e-05,1.992943135791063e-05,8.128422906423798e-06,4.140913907969768e-05,3.768935294938778e-05,4.234729064879366e-05,9.171103578979721e-06,4.349567244816248e-05,4.4432778505595334e-05,3.695308800600308e-05,9.930069736859364e-06,1.0084550227072186e-05,4.44044880101677e-05,4.4137085170967204e-05,7.690985362570288e-06,3.750191070301972e-05,8.099776401604532e-06
533,533.0,0.975657339652254,0.9992494853200029,7.540339159499688e-05,6.869268895248639e-06,3.127129617100194e-05,1.8520377638939517e-05,0.9949949435427203,0.9867860100038915,0.9815634008637267,0.9830636191526125,0.981417950226879,0.9931967955391989,0.9875280334132795,0.991785018408118,0.9816352337120549,0.9905227344289995,0.9821147319195582,0.9901194884021807,0.9870084586246256,0.9800650482340711,0.9873960700112935,0.9952779975582773,0.9795714841397011,0.9898264024249509,0.9780654331652492,0.9976473306020699,0.9773253314544343,0.9769391730166228,0.9933947516450521,0.9982346923703487,0.9991725696453286,0.9758569721356918,0.9760826650940153,0.9951446373821704,0.9860061316741033,0.9951523574753146,6.869268895248639e-06,3.1320563168839814e-05,3.467912086470778e-05,3.6691075946998275e-05,3.716189468635021e-05,7.071045840398497e-06,4.513011674903782e-05,6.952693315921275e-06,3.7105408061355476e-05,7.540339159499688e-05,3.1781423329456965e-05,7.322243004831307e-05,5.522311619690866e-05,3.791264679206291e-05,1.8946821578158334e-05,7.657106679947533e-06,3.859831751240242e-05,3.684026276771447e-05,3.9487323120855955e-05,8.737567050983176e-06,4.0537002119826506e-05,4.14050160190896e-05,3.655423286580632e-05,9.49338587049797e-06,9.627608575934228e-06,4.137760494184429e-05,4.1133686893891864e-05,7.241165297893804e-06,3.6348121890268026e-05,7.629466454347444e-06
534,534.0,0.9756308066831568,0.9992612787831954,7.605310069059811e-05,6.330368212392669e-06,3.0449792240220474e-05,1.8625154937840476e-05,0.9950826916182846,0.9868631674806032,0.9816579160123289,0.9831576404077008,0.9815105900294259,0.993269883250879,0.9876219417892417,0.991855852438142,0.9817250242195351,0.9906546193222235,0.9821965653002067,0.9902476552881793,0.9871134477541458,0.9801592542854833,0.9874807048033669,0.9953540832864479,0.9796631473177175,0.989903272139781,0.9781578955190758,0.9977168475642854,0.9774213700998641,0.9770384518467055,0.9934735498238623,0.9982973639790083,0.9992335947047355,0.9759535439156102,0.9761796152817334,0.9952242258229358,0.9860881033375383,0.9952289201879488,6.330368212392669e-06,3.148379867851861e-05,3.294560110964978e-05,3.4962678006384483e-05,3.5420426228317516e-05,6.496486347699202e-06,4.5498863357372665e-05,6.382615167745534e-06,3.551924962062225e-05,7.605310069059811e-05,3.053081856248415e-05,7.374299438018728e-05,5.5654232122749014e-05,3.6052291646693334e-05,1.8662792990033073e-05,7.07997820829411e-06,3.663691099458677e-05,3.7316109565024256e-05,3.74799908549507e-05,8.06853521455834e-06,3.842712344765231e-05,3.9243863572956346e-05,3.731479331610864e-05,8.747580718617737e-06,8.862646967959484e-06,3.925235413955869e-05,3.901345303293104e-05,6.67696227009256e-06,3.6584726357213655e-05,7.052421424662215e-06
535,535.0,0.9756063453589839,0.9992493750185589,7.304382735089393e-05,6.07823806323619e-06,2.868080920125979e-05,1.7693789462495066e-05,0.995124356525488,0.987000061947556,0.9817360575188838,0.9832404132248723,0.9815932327854081,0.9933114195484286,0.9877786066906995,0.9918977575925482,0.981807645391915,0.9908405530982523,0.9822709970235113,0.9904303133076473,0.9872776965807125,0.9802444628779515,0.9875751132659992,0.9953964308919601,0.9797453581847532,0.9900510008580324,0.9782392634062052,0.9977445120920968,0.9775021192720977,0.9771203821600639,0.993626431612782,0.9983163204842244,0.9992493750185588,0.9760287057618889,0.9762561226109082,0.9952647443153215,0.9862342898137108,0.9952707558848869,6.07823806323619e-06,2.993088843046112e-05,3.0525042115775694e-05,3.242825337533311e-05,3.287645577556935e-05,6.323993377720075e-06,4.343898082450565e-05,6.203931082989183e-06,3.3066891081028136e-05,7.304382735089393e-05,2.8474897334407438e-05,7.078241374867284e-05,5.3254505949657863e-05,3.340437769317898e-05,1.7561545392382854e-05,6.812833045444009e-06,3.3889444642759075e-05,3.543089459987538e-05,3.465042355807184e-05,7.792791329082442e-06,3.549874187859478e-05,3.624363770623544e-05,3.543795941212667e-05,8.417902251917954e-06,8.50052752015149e-06,3.628474224912112e-05,3.6054022000855196e-05,6.456155882590128e-06,3.476348074913796e-05,6.796477616018036e-06
536,536.0,0.9755847192316531,0.999208005298691,7.110959929589588e-05,6.0019760927533125e-06,2.797560353850347e-05,1.7191252387397337e-05,0.9950934735134538,0.9870557711686729,0.9817472729520653,0.9832558183191518,0.9816074645753069,0.9932760333707195,0.9878417351604388,0.9918614649004844,0.9818220620579184,0.9909178103477718,0.982284182919037,0.9905108200176805,0.9873437906891276,0.9802581559338107,0.9875876972780078,0.9953576747360712,0.9797601397853313,0.9901151390108556,0.9782567006778689,0.9977014289443847,0.9775194326475602,0.9771377650252,0.993687343989264,0.9982666014575167,0.9991984339326767,0.9760455790050336,0.9762727834032109,0.9952298798003488,0.9862982890396558,0.9952321894005619,6.0019760927533125e-06,2.927833589065503e-05,2.988658441351643e-05,3.165313603530638e-05,3.210618807962081e-05,6.2976289597147715e-06,4.244856382151346e-05,6.172191687594151e-06,3.217546384351535e-05,7.110959929589588e-05,2.7523960405217272e-05,6.890268760358068e-05,5.1893724013532645e-05,3.2590166243523055e-05,1.6670600068523562e-05,6.777506897339448e-06,3.302820816138546e-05,3.463408526798018e-05,3.370795512919517e-05,7.774786044347078e-06,3.452159999765081e-05,3.5187834128399185e-05,3.4756079567119966e-05,8.384382553753674e-06,8.452553609294683e-06,3.5187972320406366e-05,3.4997190175140986e-05,6.417052440680728e-06,3.396888804277988e-05,6.761205365167664e-06
537,537.0,0.9755666918530812,0.9991497829707212,7.678039252626446e-05,6.019602190327644e-06,2.979151444854551e-05,1.8731440914559228e-05,0.9950362138613924,0.9868981422277731,0.9815826315116815,0.9830835052861739,0.9814352775372639,0.9932102130085911,0.9876588976250182,0.9917945869470179,0.9816454746003426,0.9906970783302954,0.9821143691036949,0.9902932289902083,0.9871465929988812,0.980084067673415,0.9874517549359837,0.9952914694882933,0.9795878102329303,0.9899518827675052,0.9780857098244545,0.9976437562563865,0.9773517727122042,0.9769739906490285,0.9935309179814935,0.9982116156362696,0.9991437833280303,0.9758780555213223,0.9761047282844951,0.9951690923363173,0.9861283366827119,0.9951666056274466,6.019602190327644e-06,3.176989957967169e-05,3.2141019399418266e-05,3.3965711469801114e-05,3.434795633213796e-05,6.248029169458156e-06,4.589827525281527e-05,6.1022309982838244e-06,3.407309520799868e-05,7.678039252626446e-05,2.8688679621614008e-05,7.439799421446035e-05,5.586778095530327e-05,3.485139298340649e-05,1.7813265955532645e-05,6.76271886399284e-06,3.523595289777328e-05,3.7239956113566615e-05,3.586537730181277e-05,7.62818089878923e-06,3.6703596841677044e-05,3.722978070222547e-05,3.724412196634304e-05,8.176779813323435e-06,8.247094555597162e-06,3.735645492662345e-05,3.72086791423448e-05,6.413469728058099e-06,3.6732373575795515e-05,6.7355702719487826e-06
538,538.0,0.975553026775185,0.9990919169004113,7.748123795885723e-05,5.979884389134258e-06,2.968417600868836e-05,1.888064842344957e-05,0.9949064278179736,0.9867153454797271,0.981333190312921,0.9828236122749382,0.9811736315763872,0.9930750496028633,0.9874320044144502,0.9916589903479154,0.981376623872633,0.9903971493998127,0.981853110112441,0.9899965567335407,0.9868941647441741,0.9798199353206212,0.9872540547785175,0.9951583614427318,0.9793166728208661,0.9897487522878805,0.977811180095393,0.9975040080900085,0.9770775885057906,0.9767007590463943,0.993335976171391,0.998074394032891,0.9990063304304668,0.9756004827456276,0.9758267135912727,0.9950365446549696,0.9859284077406205,0.9950332859458558,5.979884389134258e-06,3.204879215817625e-05,3.1961362632583034e-05,3.379750438775741e-05,3.40532351812013e-05,6.177643045469296e-06,4.620787042784739e-05,6.011261785999638e-06,3.354174715494354e-05,7.748123795885723e-05,2.7997467981869507e-05,7.508257517931917e-05,5.618353986573764e-05,3.4583074824005035e-05,1.8205890197986085e-05,6.662819682079224e-06,3.492815792281079e-05,3.716777124295201e-05,3.5524076712807894e-05,7.376840407863598e-06,3.633446798049667e-05,3.67494518187752e-05,3.688830637341246e-05,7.82966279572681e-06,7.885569703847287e-06,3.7007903758333903e-05,3.688835350867981e-05,6.356473438268956e-06,3.69806453950082e-05,6.631692348701074e-06
539,539.0,0.9755444875498813,0.9990516159535234,7.079738937488476e-05,6.266166447535895e-06,2.7487103466016113e-05,1.698629159213701e-05,0.9949554979605083,0.9866698605602401,0.9812772274820148,0.9827679708417393,0.9811195935516409,0.993124072395016,0.9873795469821323,0.9917080277625401,0.9813258105454173,0.9903387716010615,0.9818116521933761,0.9899371459514508,0.986836775661865,0.9797634817057499,0.9872363052413075,0.9952103082799574,0.9792602977186876,0.9896971769677924,0.9777530909361253,0.9975519178061789,0.977019967689932,0.9766423179254744,0.9932874588738855,0.9981201428243969,0.9990516159535234,0.9755444875498813,0.9757705049141253,0.9950865071524058,0.9858780878283645,0.9950848402276479,6.439697542886534e-06,2.9214621589535294e-05,2.9553737961874917e-05,3.116724363629519e-05,3.145174254739556e-05,6.441232646569296e-06,4.2138031492277565e-05,6.266166447535895e-06,3.094158454707879e-05,7.079738937488476e-05,2.5852662693257033e-05,6.858642870711097e-05,5.125336346894117e-05,3.19530095035027e-05,1.696424492865002e-05,6.891348221205343e-06,3.226054567666183e-05,3.3786458671502104e-05,3.2824207780948e-05,7.4762173652707e-06,3.360527449402062e-05,3.403367610730426e-05,3.347565323115769e-05,7.814127085117906e-06,7.836258996187131e-06,3.423946282972726e-05,3.411837260150973e-05,6.626637757180511e-06,3.3730667184615176e-05,6.873038890279778e-06
540,540.0,0.9755416445567915,0.9990416247595466,6.634207203986735e-05,7.2387069238795095e-06,2.646951637983292e-05,1.545075118010924e-05,0.994769817447222,0.9867653227292797,0.9812761042038453,0.9827633823527012,0.9811167184134238,0.9929264625625587,0.9874934890678798,0.9915091905670128,0.9813218418143894,0.990484811673788,0.9818014415396197,0.9900793825489846,0.9869625495832081,0.9797611014294388,0.9872044156980317,0.9950130349417231,0.9792574157160787,0.9898046612982849,0.9777509631413274,0.997354353126125,0.9770185237566129,0.9766391966295295,0.9933978522684658,0.9979193888529958,0.9988510918640313,0.9755462702756378,0.9757714598738468,0.9948923922933675,0.9859778942200433,0.9948884164993431,7.978368740104742e-06,2.705919639891893e-05,2.860425262886701e-05,2.9980227000479392e-05,3.0314107723545817e-05,7.461913422784758e-06,3.913461781627789e-05,7.2387069238795095e-06,2.9758570060883157e-05,6.634207203986735e-05,2.4881464356959102e-05,6.420753203452084e-05,4.766091186477382e-05,3.081546383987894e-05,1.669405125849528e-05,7.886211548342632e-06,3.103442279304635e-05,3.120247130232451e-05,3.159350436839123e-05,8.245146854595982e-06,3.245236405756956e-05,3.2986005200167126e-05,3.09221415140403e-05,8.365029224932389e-06,8.326031366242999e-06,3.3073006764716256e-05,3.294721501811673e-05,7.758031536704318e-06,3.126222629584219e-05,7.90022743971836e-06
541,541.0,0.9755442954863507,0.9990568310028803,6.673464505518048e-05,7.900562155931335e-06,2.658446829353609e-05,1.5265358955861956e-05,0.9947633360795294,0.9868549855092709,0.9813982708003022,0.9828902186713201,0.9812477751598904,0.9929160777780294,0.9876045946907652,0.9914987227148598,0.9814589593644306,0.990637633577867,0.981935764349512,0.9902309369492158,0.9870871567106947,0.9798876425111547,0.9872693028182353,0.9949946764903143,0.9793908921301554,0.9898986835051683,0.9778866071444122,0.997333841161452,0.9771567404277239,0.9767762292186077,0.9934895096741352,0.997891322748132,0.998821117078102,0.9756860515949694,0.9759108408412562,0.9948804761060029,0.9860758520277789,0.994870420584231,9.051722757118543e-06,2.7375424321119665e-05,2.834789265523709e-05,2.9641716692244847e-05,2.9949137731104676e-05,8.15524250569231e-06,3.943627543620747e-05,7.900562155931335e-06,2.9353155773007566e-05,6.673464505518048e-05,2.4523952042290017e-05,6.450243180152715e-05,4.779407889086364e-05,3.0506910275343653e-05,1.7503325509626694e-05,8.603557867864961e-06,3.0568806916276685e-05,3.144015192606502e-05,3.109299158768034e-05,8.597537616475558e-06,3.198947087969187e-05,3.262193478431013e-05,3.136227022654907e-05,8.46966224853373e-06,8.36904467832949e-06,3.2467052746963894e-05,3.238077084908211e-05,8.559651013878985e-06,3.160679364389932e-05,8.627878217986432e-06
542,542.0,0.9755520448566991,0.9990876581316507,6.71881009281969e-05,7.642838474203943e-06,2.611671590456446e-05,1.542912560307862e-05,0.9948676011839971,0.9869794470858931,0.9815903333695033,0.983090346970965,0.981455677585675,0.9930290001206517,0.987756219421828,0.9916112328744439,0.9816778178032833,0.9908331043281275,0.9821554444857313,0.990423509820685,0.987253728545101,0.9800976474451717,0.9874267711033594,0.9951174324366826,0.9796097715005958,0.9900474580944026,0.9781103679482985,0.9974740203891065,0.9773868892429791,0.9770131186717496,0.9936477107706413,0.99803896567367,0.9989682099681237,0.9759186851938371,0.9761429533080582,0.9949897129307179,0.9862122812461597,0.9949928688713153,8.764375455702753e-06,2.8104150878802017e-05,2.7065272453984974e-05,2.836968661855096e-05,2.86359666258925e-05,7.87797336660221e-06,4.0149415391406064e-05,7.642838474203943e-06,2.8070734605110355e-05,6.71881009281969e-05,2.3430096492320814e-05,6.50242832011425e-05,4.826323129189207e-05,2.921231255927853e-05,1.753283287693195e-05,8.31020190206274e-06,2.918473831332919e-05,3.2333778196149234e-05,2.9674821535534365e-05,8.133983238793139e-06,3.050778696508784e-05,3.114466183988861e-05,3.2398026870805186e-05,7.961870785221291e-06,7.854281680893122e-06,3.081214629724236e-05,3.0763433801180494e-05,8.258001512968325e-06,3.250364884322734e-05,8.328824134531835e-06
543,543.0,0.9755644971859757,0.9991245295939838,6.526248799223127e-05,7.346956809852279e-06,2.55257725910136e-05,1.5089208918608844e-05,0.9949310669966894,0.9870116639860163,0.9816364684081891,0.9831381666880474,0.9815104841723019,0.9930966019309557,0.9877994963879556,0.9916790888687331,0.9817416882049415,0.9908992868863772,0.9822206097240128,0.9904870247321486,0.9873076502831607,0.9801496470301782,0.9874741647325728,0.995181446698774,0.9796652602754311,0.9900760082381282,0.9781697283630125,0.9975415369432797,0.9774501436091687,0.9770783804345718,0.9936676869461619,0.9981033159314235,0.9990313680119647,0.9759862062860514,0.9762104890528215,0.9950537810833486,0.9862412117354707,0.9950569843523892,8.219469964561835e-06,2.769824558526893e-05,2.655311321776626e-05,2.7932141392483638e-05,2.8168859338461523e-05,7.541010140458581e-06,3.936177631094479e-05,7.346956809852279e-06,2.7773585785550258e-05,6.526248799223127e-05,2.3395833861468548e-05,6.324463004151724e-05,4.715501608726732e-05,2.8740439500788416e-05,1.729265101578973e-05,7.953240372714473e-06,2.8669295992439485e-05,3.179634112437766e-05,2.908060435988217e-05,7.76462119926781e-06,2.9749952900840587e-05,3.023163660826777e-05,3.169692132972666e-05,7.667400769082105e-06,7.590578074557618e-06,3.0019060471104322e-05,2.9988666957298107e-05,7.823240844797256e-06,3.209336559969295e-05,7.962034081948678e-06
544,544.0,0.9755812569923203,0.9991578688380065,7.219386637302759e-05,9.212293629852852e-06,3.0496718945360328e-05,1.6829234625428214e-05,0.9950309946387016,0.9869652178668091,0.9815797566599979,0.9830813474041034,0.9814501519444476,0.9932002001716475,0.9877365753104308,0.9917843964001517,0.9816806431448927,0.9907998817841455,0.9821616113885964,0.9903877558061311,0.9872326690536777,0.9800903057627183,0.9874734546602877,0.9952874989751044,0.9796032543213163,0.9900272495540472,0.9781068946425697,0.9976442513524406,0.9773863031548495,0.9770115909553977,0.9936151722679591,0.9982036360666825,0.9991316586113625,0.9759246575187098,0.9761494346699409,0.9951567240087765,0.9861911666940736,0.9951625899056559,9.611346657371055e-06,3.0506173286831887e-05,3.3422270625046e-05,3.545810292048699e-05,3.577659201056237e-05,9.346775380244076e-06,4.36278094955824e-05,9.212293629852852e-06,3.600398580359822e-05,7.219386637302759e-05,3.1410786182923476e-05,6.999480457552012e-05,5.242120341651413e-05,3.6502048051895495e-05,2.155751662737205e-05,9.692462724808043e-06,3.674153997061976e-05,3.5072071275696844e-05,3.7203476678835e-05,9.594539076205982e-06,3.764170781213534e-05,3.7845137262739363e-05,3.443712221465438e-05,9.453974260685325e-06,9.40099020611512e-06,3.80976321246745e-05,3.81144052969767e-05,9.425893870992853e-06,3.544264395364178e-05,9.692396595200024e-06
545,545.0,0.9756019287938726,0.9991780993118452,7.871158864572904e-05,1.04797213632612e-05,3.501186159714729e-05,1.8858584485771968e-05,0.9950893943302945,0.9867662946345996,0.9814233913900159,0.9829186405469894,0.9812855837951218,0.9932581782649476,0.9874975102063427,0.9918428922134046,0.9815189884707791,0.9904934660056377,0.9820172907656639,0.9900852680888971,0.9869695324994572,0.9799230803115673,0.9873654701452889,0.9953442849321079,0.9794336768784249,0.9898134507343082,0.9779324970851874,0.997695181275061,0.9772084664604798,0.9768305399352767,0.9933993184485221,0.9982508146264331,0.9991780993118452,0.9757446702516311,0.9759696476273529,0.9952150425374385,0.9859754997106837,0.9952191465643607,1.0581909043526193e-05,3.302807778636557e-05,3.983832295559511e-05,4.242148205195534e-05,4.278036195165016e-05,1.0576880070197006e-05,4.756416806051073e-05,1.04797213632612e-05,4.3444351968904074e-05,7.871158864572904e-05,3.847026897178036e-05,7.64391143389138e-05,5.734172209184936e-05,4.369290311909289e-05,2.504275685918391e-05,1.0845500974360878e-05,4.431473282188661e-05,3.8263256390891044e-05,4.495158925996294e-05,1.089217463892113e-05,4.523993664419871e-05,4.5296560286192375e-05,3.712953963097896e-05,1.0705148947734887e-05,1.0668798136906804e-05,4.583795537447648e-05,4.589749214862741e-05,1.0531321361307803e-05,3.852294646902097e-05,1.0845265550437093e-05
546,546.0,0.975626117108772,0.9991774905265806,7.451119186562447e-05,1.250000319532582e-05,3.429408452064062e-05,1.6884188692104377e-05,0.9950787304549503,0.9866535400914278,0.9813169338464681,0.9828103545811048,0.9811757198178787,0.9932494613993794,0.9873632236552539,0.9918354747498591,0.9814121257556627,0.9903201910517629,0.9819226211651294,0.9899136624485385,0.9868216745839129,0.9798110899031048,0.9872862957472438,0.9953347763831433,0.9793183166316672,0.9896937408175671,0.9778153185675525,0.9976822860215963,0.9770900511197104,0.9767096487398128,0.9932782086823351,0.9982387519004287,0.9991662883309705,0.9756261171087721,0.9758511679096221,0.9952053245476898,0.9858557849139782,0.995209488783925,1.250000319532582e-05,3.135914132949353e-05,3.8329177923123546e-05,4.081221781672739e-05,4.109070993192711e-05,1.2918084009315062e-05,4.515163331474684e-05,1.2875060047584268e-05,4.169207560965646e-05,7.451119186562447e-05,3.689216253064934e-05,7.238864178425753e-05,5.445737755701688e-05,4.2015636659410084e-05,2.3797081193700105e-05,1.310996999238307e-05,4.2646746735824296e-05,3.645196637554403e-05,4.329683119922194e-05,1.322851387328756e-05,4.3521005879322933e-05,4.358967899141109e-05,3.534015133741905e-05,1.318560579927237e-05,1.3152423781894605e-05,4.401869127581897e-05,4.40928336686117e-05,1.2732747044849821e-05,3.657939054617961e-05,1.3085784349618733e-05
547,547.0,0.9756532759341543,0.9991556962451148,7.085451572200056e-05,1.4632037160739328e-05,3.332194726846248e-05,1.4740092849574203e-05,0.9950567164138796,0.9866753862978529,0.9813678713580959,0.9828662412327998,0.9812304958972192,0.9932201837181883,0.9873959081059316,0.9918042839194733,0.9814718119936352,0.990382344763743,0.981988253030471,0.9899739756891319,0.9868639250914557,0.9798633811202749,0.987301900323403,0.9953078528230459,0.9793740554156507,0.9897161795586745,0.9778710900191799,0.9976514379869642,0.9771472696341357,0.976765909554591,0.9932982034274265,0.998203634699497,0.999130458990914,0.9756849541258578,0.9759094158406759,0.9951809990467134,0.9858805808221401,0.9951821424810149,1.4632037160739328e-05,2.962399972427899e-05,3.584092979641967e-05,3.818735973087639e-05,3.851105473359654e-05,1.5532748732487092e-05,4.272087756512322e-05,1.5545342661017773e-05,3.917648723703882e-05,7.085451572200056e-05,3.478526405812122e-05,6.880554099605322e-05,5.1598922567090535e-05,3.9265808283333417e-05,2.2039013235890127e-05,1.575815916895536e-05,3.997121305997882e-05,3.443963762678972e-05,4.060209404667445e-05,1.5980507984312986e-05,4.085324359080174e-05,4.089676165975327e-05,3.347708680839087e-05,1.6202202616530763e-05,1.6202212729568117e-05,4.132712103748836e-05,4.138810425372733e-05,1.5223257403194079e-05,3.451319082526531e-05,1.5703723038376484e-05
548,548.0,0.9756822571831409,0.9991142162933042,7.245665672712037e-05,1.4196757429067313e-05,3.475786069285478e-05,1.5614327156453905e-05,0.9950066453938724,0.9867375203694019,0.9814719046334806,0.9829720342696451,0.9813390677917727,0.9931663683604192,0.9874857088846906,0.9917518828950109,0.981589347382269,0.9905261783810814,0.9821088665594443,0.9901146496884228,0.9869702274950557,0.9799691331654609,0.9873401239561197,0.9952498648497007,0.9794781009064921,0.9897755771720252,0.9779753967870205,0.9975828234236084,0.9772516469305957,0.9768683625538304,0.9933525851536957,0.9981244251899138,0.9990486741525686,0.9757869255879681,0.9760120161273081,0.9951264194311983,0.985946922865206,0.9951244957527766,1.4196757429067313e-05,2.9974427333104735e-05,3.7710590512832395e-05,4.02455145780204e-05,4.1013119440188265e-05,1.5197212298581103e-05,4.340447392889643e-05,1.520678116083829e-05,4.227578863872675e-05,7.245665672712037e-05,3.821894615315061e-05,7.036651233637166e-05,5.2519730413001996e-05,4.162957683039214e-05,2.2604043912208802e-05,1.5616099896499128e-05,4.286133642315216e-05,3.5245583413696204e-05,4.371966690903201e-05,1.6145951828991952e-05,4.43365905131296e-05,4.462557493440695e-05,3.466034676984655e-05,1.656950621323897e-05,1.6577557492213855e-05,4.497574400962821e-05,4.4980844174648594e-05,1.4864649311048253e-05,3.497965314316854e-05,1.5556584060441404e-05
549,549.0,0.9757117622478491,0.9990545504970053,7.305159712813955e-05,1.4101399332421935e-05,3.6261589772665096e-05,1.6379154186211786e-05,0.9950252902451603,0.9868223435209759,0.9815927580580988,0.983099760165934,0.9814654922499944,0.9931891761708925,0.9875907910226542,0.9917762566673991,0.9817181943359432,0.9906626372425735,0.9822304668928739,0.9902502665575864,0.9870865313213388,0.9800943580015657,0.9874181862532065,0.9952676204434487,0.9796027081450195,0.9898619789689201,0.9781000336805554,0.9975945760352967,0.9773770593754654,0.9769925816659312,0.9934347216174454,0.9981306285415762,0.9990545504970053,0.975915253584718,0.9761399414003425,0.995146443175794,0.9860423563339552,0.9951425030728905,1.4101399332421935e-05,2.9923052750190803e-05,3.9732747055815157e-05,4.248182974315823e-05,4.378519627074562e-05,1.518803275591486e-05,4.352139960923622e-05,1.5188997375303189e-05,4.580017912207619e-05,7.305159712813955e-05,4.214484213395856e-05,7.090112935606091e-05,5.281918978574103e-05,4.4304490054916326e-05,2.388329029703976e-05,1.566161659918986e-05,4.605663759783928e-05,3.5553467438042676e-05,4.721900337654315e-05,1.658026596965433e-05,4.8270070598505066e-05,4.892292278778936e-05,3.524048658254078e-05,1.702162493372779e-05,1.6978422535882746e-05,4.9146226588347376e-05,4.910921732800274e-05,1.4757067472238015e-05,3.489617215375427e-05,1.5607118447176734e-05
550,550.0,0.9757404925203965,0.9989815118191623,6.824078888366225e-05,1.4887140615500736e-05,3.458259207581292e-05,1.470095588100039e-05,0.9949097885687918,0.9869209189726528,0.9816597523770104,0.9831729690818379,0.9815353801870687,0.9930708859628217,0.9877113296693731,0.9916596888906474,0.9817896633758793,0.9908229277034741,0.9823040505687295,0.9904097437115372,0.9872182243476422,0.9801641085281274,0.9874388053820722,0.9951533992050742,0.9796701050660783,0.9899613451519913,0.9781655910883225,0.9974702163604628,0.9774409096372842,0.9770545643032217,0.9935240542825332,0.998001652572975,0.9989252635251041,0.9759771885856791,0.9762021703273543,0.9950310888787761,0.9861500685420058,0.9950274695245592,1.4887140615500736e-05,2.7722364714132948e-05,3.722592149797481e-05,3.980849800762332e-05,4.1213540625262046e-05,1.6095662609479394e-05,4.043554267230689e-05,1.6137509003069465e-05,4.335237401023814e-05,6.824078888366225e-05,4.00711968097115e-05,6.620588520948698e-05,4.922473284148543e-05,4.162280411369664e-05,2.263601209400403e-05,1.655363884090295e-05,4.337585207992938e-05,3.289618034389622e-05,4.456472296285718e-05,1.752916973378409e-05,4.5674427970011904e-05,4.63754991561139e-05,3.255091018823176e-05,1.783158373078477e-05,1.7752362363898364e-05,4.660211445719114e-05,4.656161415622486e-05,1.5578264218872434e-05,3.225596066781733e-05,1.64954876962369e-05
551,551.0,0.9757671493929007,0.9989131657710687,7.076040707705802e-05,1.57798476923473e-05,3.458203974565184e-05,1.455854575847588e-05,0.9948474036053419,0.9869239172523133,0.9816556689236441,0.9831661959478913,0.981527928969534,0.9930043743708903,0.9877224296770033,0.991594404732111,0.9817822249342049,0.9908469558185081,0.9822957635634944,0.9904318769602892,0.987235525145228,0.9801579755369979,0.9874163906559379,0.9950875485850078,0.9796625554160526,0.9899621510476025,0.9781563029802592,0.9974019500144594,0.9774288410046367,0.9770380472320466,0.9935122616287472,0.9979321013306889,0.998856394841181,0.9759642424883789,0.9761892175093334,0.9949657221391245,0.9861539281925905,0.9949621470918486,1.57798476923473e-05,2.8662704766967805e-05,3.591717141319933e-05,3.841316284430335e-05,3.973917223795375e-05,1.7027469671996107e-05,4.1850442815746054e-05,1.7124572454905687e-05,4.1548218828508356e-05,7.076040707705802e-05,3.8095325493694864e-05,6.873676866294196e-05,5.0990486762953964e-05,4.018492903454767e-05,2.1368937271416725e-05,1.7481156295859428e-05,4.18434089951696e-05,3.388746105348447e-05,4.304987306734137e-05,1.8254976234848207e-05,4.4145229766575434e-05,4.489988050750897e-05,3.374242431573863e-05,1.8385051367647973e-05,1.8286345126636296e-05,4.5001471183299746e-05,4.495376429988803e-05,1.6500984317605493e-05,3.3417352328346106e-05,1.7412196481064812e-05
552,552.0,0.975790434257479,0.9988708910011059,7.951490415691135e-05,1.5199733223638089e-05,3.6258215104715375e-05,1.6778844917195027e-05,0.9948540628929281,0.9868262397823436,0.9815953572436648,0.9831075980683109,0.9814703316246743,0.9930192441521339,0.9876064544239743,0.9916091985388048,0.9817252166936512,0.9907008386033312,0.9822453924468358,0.9902883118379198,0.987110485686189,0.9801029097571815,0.9873705704962482,0.9951068879355673,0.9796079708835003,0.9898556042802601,0.9781013707905157,0.9974177709164511,0.9773728332899756,0.976978376952531,0.9934014574626636,0.9979464896960906,0.9988708910011059,0.9759090430978313,0.9761329487160081,0.9949788734157269,0.9860486592498545,0.9949812330205537,1.5199733223638089e-05,3.2261339862475106e-05,3.6888308401997696e-05,3.9413611570217696e-05,4.072971255624015e-05,1.6364351490540918e-05,4.705445668293547e-05,1.647890973832198e-05,4.2126599973251287e-05,7.951490415691135e-05,3.8050294771583414e-05,7.735689789023545e-05,5.734112674886918e-05,4.1294022716829375e-05,2.117354959275044e-05,1.676200108153243e-05,4.298772097377667e-05,3.7909726809220426e-05,4.4310772119383764e-05,1.7341200774149593e-05,4.5463751498145595e-05,4.637734126067204e-05,3.801480169380833e-05,1.7380824409817688e-05,1.7277012886831702e-05,4.627492566908283e-05,4.621563542913632e-05,1.5876042985374786e-05,3.7614845753041503e-05,1.669203042068961e-05
553,553.0,0.9758090485062493,0.9988708621750153,7.870305013406106e-05,1.3815163070947385e-05,3.502876899172452e-05,1.6938128092357463e-05,0.9948216641886737,0.9866781362048986,0.9815054037277716,0.9830152526923892,0.9813791004584228,0.9929917547619979,0.9874289366569907,0.9915812334606998,0.9816360882765234,0.9904784338111102,0.9821726219780554,0.9900672532598478,0.9869159517648157,0.9800089741263941,0.9872744888517534,0.9950774624883179,0.9795146730316001,0.9896951518823996,0.9780073219063371,0.9973933684261647,0.9772760516818748,0.976878906393601,0.9932383146530409,0.9979267079524506,0.9988513764146606,0.9758090485062494,0.9760331573617904,0.994948803843278,0.9858917070787762,0.9949517692165549,1.3815163070947385e-05,3.208922389349402e-05,3.55529222293107e-05,3.794113288291664e-05,3.919375761711598e-05,1.4898077020710326e-05,4.669033329807427e-05,1.5014120609694158e-05,4.033835165371579e-05,7.870305013406106e-05,3.620199017990289e-05,7.662059610061453e-05,5.6844232072106466e-05,3.979100438388045e-05,2.024622823762971e-05,1.5246977522558768e-05,4.144377360864174e-05,3.760212983793624e-05,4.273932238201243e-05,1.5771780390007626e-05,4.385026602990597e-05,4.4792308201639435e-05,3.781094550333082e-05,1.5825618645278978e-05,1.5735139625210002e-05,4.4595899129138055e-05,4.453671089975431e-05,1.4437169504239518e-05,3.735066455924879e-05,1.5184180528658505e-05
554,554.0,0.9758219813875074,0.9989084380279846,7.279660935891593e-05,1.2771099930586428e-05,3.242186420834362e-05,1.5608440188541945e-05,0.994767793279037,0.9866680989292637,0.9815124644696684,0.9830234145723488,0.9813817900972464,0.9929337051785315,0.9874143864250242,0.991524696281919,0.9816339425351001,0.9904530069942358,0.9821754690663089,0.9900412282010836,0.9868964385251496,0.9800141358351435,0.9872536389543471,0.9950234305350864,0.9795216969066535,0.9896868666513771,0.9780134790861914,0.9973458541532481,0.9772811231201703,0.976881334175962,0.9932228866879852,0.9978862996168977,0.9988128117792058,0.9758135729653811,0.9760376074148106,0.9948959151740189,0.9858812354244774,0.994897930023499,1.2771099930586428e-05,2.9364362485315427e-05,3.306896072187308e-05,3.52822906079735e-05,3.6454817708869577e-05,1.3827629874916549e-05,4.287319563890879e-05,1.3927734849146559e-05,3.770691234901668e-05,7.279660935891593e-05,3.4135889232276623e-05,7.084026888090503e-05,5.2294417133058195e-05,3.692491796867286e-05,1.8438837307422058e-05,1.4173475855324559e-05,3.8401214977921404e-05,3.434434026783576e-05,3.9572195283065875e-05,1.4818686420881682e-05,4.058228503186171e-05,4.1389952443762225e-05,3.4513977812282335e-05,1.5057415011514954e-05,1.5022253366449165e-05,4.1223275873408835e-05,4.1177652934800806e-05,1.3388587897330438e-05,3.416620877032304e-05,1.4116460255688291e-05
555,555.0,0.975829373574264,0.9989737733125605,7.013948070848284e-05,1.1809268160133191e-05,3.133217450539303e-05,1.5282576002976324e-05,0.9948656328231863,0.9867874979488311,0.9815886732309167,0.9831032791221511,0.9814625420874205,0.9930400752548902,0.987547542547689,0.9916304793019464,0.9817176749216074,0.9906113447613307,0.9822534816492435,0.9901940034714553,0.987037306977603,0.9800939486969129,0.987357558023661,0.9951338705002636,0.9796030204009145,0.9898074744165151,0.9780970808650851,0.9974635053717911,0.9773648021474166,0.9769659618022182,0.993336778140117,0.9980074544158304,0.9989344082673012,0.9758964678947942,0.9761212200427678,0.9949990815559422,0.98600649306181,0.9950074663946209,1.1809268160133191e-05,2.7641476267758472e-05,3.286149113186578e-05,3.512910244120411e-05,3.6213232081436385e-05,1.2823378414199631e-05,4.0730837527642465e-05,1.2905264649874389e-05,3.773143074215087e-05,7.013948070848284e-05,3.4510609529490154e-05,6.823168590855367e-05,4.990250051785264e-05,3.6497870746888316e-05,1.7426116493666614e-05,1.3173813284990159e-05,3.778970652558515e-05,3.212109302998639e-05,3.8847449177354494e-05,1.3922184368358921e-05,3.979028191712951e-05,4.041910487035273e-05,3.212549549022381e-05,1.4338021674403451e-05,1.4354443101540557e-05,4.039917433816033e-05,4.035880549690628e-05,1.2417826376581515e-05,3.22338908531914e-05,1.3120199335826858e-05
556,556.0,0.9758316535957093,0.999057022781291,7.034959273088626e-05,1.1811542687766308e-05,3.1191171582590516e-05,1.5293631190059716e-05,0.9950059603782434,0.9869204456469843,0.9816887052291599,0.9832085939334486,0.9815670414060086,0.9931907739304312,0.9876947383854339,0.9917808772913308,0.981821984526755,0.9907857674618092,0.9823498398334115,0.9903654568270995,0.9871927356645582,0.9802004656147392,0.9874915425050542,0.9952928207423208,0.9797137396748301,0.9899433293944069,0.9782096357604453,0.9976329841288821,0.9774801861345654,0.9770806688161675,0.9934688594912588,0.9981844724631155,0.9991133999177935,0.9760165942154025,0.9762405358909844,0.9951487599798808,0.9861426055038219,0.9951654021887975,1.1811542687766308e-05,2.7359299099512773e-05,3.2965964039844495e-05,3.5413988803979656e-05,3.630399117206574e-05,1.2770135721101131e-05,4.057493266985286e-05,1.2799062808415914e-05,3.7926311067101537e-05,7.034959273088626e-05,3.48853171574312e-05,6.850772973574048e-05,4.976333049867955e-05,3.647202771564005e-05,1.664062681721787e-05,1.3048403027318287e-05,3.7559842824584284e-05,3.1437180928184534e-05,3.8479563341996466e-05,1.4020545738009567e-05,3.932802130163323e-05,3.979078426733079e-05,3.107479460346518e-05,1.460270829518478e-05,1.4639748441733021e-05,3.991825108875031e-05,3.9878949446893014e-05,1.236141788424163e-05,3.2037460876617996e-05,1.3013622686536703e-05
557,557.0,0.9758292499810322,0.9991483411867236,6.857484305998455e-05,1.2674507007905658e-05,3.0175000466152624e-05,1.4276201738070434e-05,0.9950419085798824,0.9870366257003047,0.9816944564482604,0.9832104092189421,0.9815653559717048,0.993230571002217,0.987819198305337,0.9918218142891247,0.9818119138453628,0.9909175320692231,0.9823272588387907,0.9904951797223169,0.9873190180920712,0.9801971440719708,0.9875440999018213,0.9953360558645846,0.979707286946904,0.9900629718079125,0.9782007744724233,0.9976883466419818,0.9774695949383748,0.9770675749768247,0.9935882592879497,0.9982469489408972,0.9991771616355911,0.9760069045986676,0.9762303009168394,0.9951875246378112,0.9862640306734156,0.9952086318725011,1.2674507007905658e-05,2.642389089970752e-05,3.1126702221641905e-05,3.352741807523887e-05,3.424687944638007e-05,1.3666442793901354e-05,3.935611901109382e-05,1.3610697443287654e-05,3.5798984068837355e-05,6.857484305998455e-05,3.3054105083554304e-05,6.681442261832677e-05,4.830353714854458e-05,3.438419065262185e-05,1.5270975768481116e-05,1.3855266000739593e-05,3.530011799177261e-05,3.01185182673173e-05,3.6082507054291036e-05,1.5141216306991248e-05,3.6806164984227404e-05,3.715277139053755e-05,2.9425422597639852e-05,1.5918178081905788e-05,1.5960190811493006e-05,3.731173579895947e-05,3.7280582165343746e-05,1.3222749513804516e-05,3.100831484359163e-05,1.38325628764567e-05
558,558.0,0.9758225912594221,0.9992378832814057,6.394207924945747e-05,1.2389840198212229e-05,2.8037430750219923e-05,1.3018038426681238e-05,0.995113778780803,0.986939630616943,0.9816680356054113,0.9831789939222088,0.981534625489005,0.9933011781679318,0.987700830337476,0.9918906585183077,0.9817797075103614,0.9907796291345691,0.9823017701765807,0.9903579923772131,0.9871922412416991,0.9801610571779158,0.9875155370595711,0.9954030983862909,0.9796679609358884,0.9899395637157087,0.9781587807453215,0.997748974903168,0.9774256167892669,0.9770202711678302,0.9934476696612704,0.9983034844636429,0.9992334858532803,0.9759648042226301,0.9761876500638734,0.9952598565293592,0.9861523586226507,0.9952762615948044,1.2389840198212229e-05,2.4664071548438682e-05,2.846789058880118e-05,3.062701822688919e-05,3.126402987001219e-05,1.3344968716745274e-05,3.672308964801453e-05,1.325687893209307e-05,3.266772180652696e-05,6.394207924945747e-05,3.0134543377114052e-05,6.227684562926283e-05,4.5045556990465015e-05,3.137229865943762e-05,1.4012193715293473e-05,1.3477347612640632e-05,3.2189935770312054e-05,2.8131524142024266e-05,3.2893788350457944e-05,1.478534240433711e-05,3.354956747190067e-05,3.38870367341258e-05,2.7560490199135868e-05,1.557328858294542e-05,1.5601748694309313e-05,3.399828346369945e-05,3.3978741436482027e-05,1.2914770831696035e-05,2.8939957840294448e-05,1.3452071815472813e-05
559,559.0,0.975812105960069,0.9993158038178849,6.467946377263872e-05,1.1416350646400462e-05,2.7182444178107403e-05,1.3405128359532702e-05,0.9952141781337785,0.9867084421135113,0.9816414508322371,0.9831520433569975,0.981510397100227,0.9933964356202836,0.9874311024392196,0.9919820946716089,0.9817660639485046,0.9904699399788636,0.9823146792554716,0.9900502516616588,0.986907013824286,0.9801322561267206,0.987450252230801,0.9954952747921357,0.9796407617053673,0.9896770856929812,0.9781332325047484,0.9978379662940675,0.9773998759791441,0.9769947165305879,0.9931838842268367,0.9983871689206102,0.999315803817885,0.9759360819766816,0.9761587801573243,0.995358781478278,0.98590203862387,0.9953686114456108,1.1416350646400462e-05,2.5489299065354515e-05,2.690885052644411e-05,2.888032279025561e-05,2.943107996664258e-05,1.2208510545911995e-05,3.766750393857729e-05,1.2128409259070968e-05,3.0649900446257146e-05,6.467946377263872e-05,2.801489024762533e-05,6.305450110968808e-05,4.5973170365995584e-05,2.953916727567371e-05,1.393227108239466e-05,1.2315143173559493e-05,3.0271138931725582e-05,2.9247275945649265e-05,3.09371570233694e-05,1.3499444324954744e-05,3.161200300256662e-05,3.205042040680024e-05,2.9086284981989534e-05,1.4204181322773499e-05,1.4227261150776569e-05,3.207443319684583e-05,3.206798262581321e-05,1.1841036355567725e-05,2.9772656997246116e-05,1.229321486465367e-05
560,560.0,0.9757982226121615,0.9993737127582853,6.5319597883287e-05,1.086167172871895e-05,2.6421736373235317e-05,1.3713104306927366e-05,0.9951356387814572,0.9865430866898452,0.9815362723367855,0.9830381967748153,0.98139740070594,0.9933072443464588,0.9872378502972454,0.9918897366909635,0.9816529558005209,0.9902449844328004,0.9822103377207599,0.9898288164014744,0.9867036481969114,0.9800100008798827,0.9873125143518612,0.9953947014414533,0.9795166144697367,0.9894940688081387,0.9780057739966337,0.9977347563466155,0.977266347820798,0.9768543193215096,0.9929990918253627,0.9982825324049748,0.999212863337709,0.9757982226121618,0.9760216704550881,0.9952718896125331,0.9857230863663157,0.9952680686099509,1.086167172871895e-05,2.606443700273598e-05,2.5367180484986338e-05,2.7180970019620154e-05,2.7682689682054953e-05,1.1553832764787824e-05,3.83730284703006e-05,1.1466446114022127e-05,2.8765726833467084e-05,6.5319597883287e-05,2.6025110131570996e-05,6.37637217589222e-05,4.6749901622514756e-05,2.7802146933524385e-05,1.3953685118178168e-05,1.160726417782523e-05,2.844412669636067e-05,2.9986413374840008e-05,2.9073647146173598e-05,1.2582625737710364e-05,2.9760799558024108e-05,3.0269025038051277e-05,3.015464657504378e-05,1.3125571403427965e-05,1.3128644114129547e-05,3.0247561932607014e-05,3.024529728167389e-05,1.1191531703130856e-05,3.031863841058914e-05,1.1586151498780494e-05
561,561.0,0.9757815230801216,0.9994090409030374,6.140238236134681e-05,1.06946435512734e-05,2.4870226839363175e-05,1.267733980666649e-05,0.9951198599701566,0.9866602313479422,0.9816274547843191,0.9831350488499921,0.9814938391401066,0.9932977521428991,0.9873720473400869,0.9918809017873126,0.9817527592553054,0.990408336002437,0.9823115577278682,0.9899909405190632,0.9868434097016077,0.9801081320384655,0.9873863827561807,0.9953889875750122,0.9796177207525503,0.9896300694490325,0.9781058855972999,0.997741652333699,0.9773664647551789,0.9769506551484269,0.9931367689701246,0.9982996471901605,0.9992343721658902,0.9759004698630843,0.9761233854918827,0.9952606427687366,0.9858503132332161,0.9952624469738931,1.06946435512734e-05,2.476883219900264e-05,2.3396547214471582e-05,2.507966765471876e-05,2.555009259225563e-05,1.1448249732196815e-05,3.625332861671797e-05,1.1351052853121363e-05,2.6573341972709906e-05,6.140238236134681e-05,2.4010730099615305e-05,5.988283075102194e-05,4.407483387604076e-05,2.564431547525528e-05,1.351615013118662e-05,1.1529991951341467e-05,2.6240984412318906e-05,2.8359073764195114e-05,2.6839685570524377e-05,1.2487431293180343e-05,2.7464962093650495e-05,2.794365570719325e-05,2.8477918596677326e-05,1.301057083328331e-05,1.3016685810361024e-05,2.7898212081021737e-05,2.7905110718962452e-05,1.1047547987113586e-05,2.874156693448299e-05,1.1496408345654026e-05
562,562.0,0.9757632025692956,0.9994206742621473,6.0696486137701054e-05,1.2472490200046518e-05,2.5498413353176854e-05,1.172490828527622e-05,0.9952188663102093,0.9867819827439392,0.9818183617697867,0.983331749614383,0.981691187013813,0.9933970460050842,0.9875158798690136,0.99197856661771,0.9819519292564355,0.9905919280437426,0.9825056818994664,0.9901704150702383,0.9869998317036266,0.9803084155013654,0.9875331521879067,0.9954927777363748,0.9798190624262685,0.9897636869963621,0.9783063050836431,0.9978409413549008,0.9775678615149533,0.9771508869406507,0.9932683366789182,0.9983997040791779,0.999333948873547,0.9761024516913245,0.9763254150315036,0.9953610328281085,0.9859821464676304,0.9953659390492524,1.2472490200046518e-05,2.550776290435709e-05,2.281174828856877e-05,2.4518448727343275e-05,2.4911081117035583e-05,1.3639522912814455e-05,3.6546921036336404e-05,1.3539761168092184e-05,2.5864201965450757e-05,6.0696486137701054e-05,2.3341124428885868e-05,5.903744473045757e-05,4.399828673458722e-05,2.5034402745037476e-05,1.505982895812077e-05,1.410363549624908e-05,2.5710804080979876e-05,2.883985453801477e-05,2.6331911229956368e-05,1.5579277780945728e-05,2.695041552479591e-05,2.73588368116375e-05,2.8600006236517945e-05,1.64983135313705e-05,1.66077095750693e-05,2.742979726144731e-05,2.7430046449256137e-05,1.3202908880485782e-05,2.9310065333635206e-05,1.4019305810109121e-05
563,563.0,0.9757446096202619,0.9994074988456221,6.231994537460123e-05,1.4303618505953238e-05,2.6587724596815984e-05,1.1576735249021787e-05,0.9952888542962643,0.9868559730880949,0.9819130258497595,0.9834239813822384,0.9817867963632395,0.9934650451565424,0.9876041677930214,0.9920456163151159,0.9820429565347115,0.9907086110077814,0.9825887896857957,0.9902860206047202,0.9870974596497759,0.9804074974702484,0.9876159305800082,0.9955654331071915,0.9799199959253495,0.9898363274120615,0.9784094600444256,0.9979137026517029,0.9776717952997355,0.9772543255986139,0.9933359738735102,0.998472488567639,0.999407498845622,0.9762096055269376,0.976432035690948,0.9954295373214554,0.9860580696515592,0.9954387150530783,1.4303618505953238e-05,2.7868926838605906e-05,2.208836591160096e-05,2.3758410859914367e-05,2.4062148180296214e-05,1.587026518789383e-05,3.878117446071536e-05,1.5787137190219024e-05,2.488075895644279e-05,6.231994537460123e-05,2.235233909864999e-05,6.052122247616185e-05,4.5984720972742525e-05,2.420862076478017e-05,1.6813843502348908e-05,1.6720104822671118e-05,2.492111167989722e-05,3.109668929518211e-05,2.5529448999966648e-05,1.8834572844799004e-05,2.6144802745968625e-05,2.6478710248534444e-05,3.060760125118887e-05,2.0227514001076478e-05,2.045774892757611e-05,2.669662315657606e-05,2.66778635307411e-05,1.54001537206488e-05,3.164260198046737e-05,1.65946924182592e-05
564,564.0,0.9757270927735994,0.9993704282053066,6.030138483450514e-05,1.4528571579652922e-05,2.560153827022386e-05,1.1231747129751742e-05,0.9952427802810062,0.9869165586773282,0.9819357409395746,0.9834383119054069,0.9818079120023199,0.993413165746638,0.9876792400135822,0.9919925326968863,0.98206609505677,0.9908168635749436,0.9826087042744641,0.9903941855287832,0.9871857008788668,0.9804260302969333,0.9876258727887034,0.9955095099964094,0.9799335926428944,0.9898931678268423,0.9784199673109039,0.9978455319655871,0.9776749974975804,0.9772518485674698,0.9933846206585232,0.9983948685010987,0.9993279243198812,0.9762062890564362,0.9764300369257409,0.9953759610259928,0.9861160410932531,0.995384055221714,1.4528571579652922e-05,2.783159883735752e-05,2.0177960122127944e-05,2.168837227004583e-05,2.1936891902303496e-05,1.6103503597678568e-05,3.8262964377743915e-05,1.6020874151708222e-05,2.263984059063985e-05,6.030138483450514e-05,2.0281724895152186e-05,5.855546662493623e-05,4.500810802898881e-05,2.208179516593063e-05,1.6178829020658176e-05,1.6967637596789065e-05,2.273215973058192e-05,3.110346628866908e-05,2.328765764727184e-05,1.919006030367081e-05,2.385096523363565e-05,2.416137185911721e-05,3.0810327146017095e-05,2.0662852390360948e-05,2.0926222033334988e-05,2.4351132961047514e-05,2.4333418263958295e-05,1.5673115972604157e-05,3.154388820411264e-05,1.6853986476115027e-05
565,565.0,0.9757120005698866,0.9993184860604022,6.436563893189922e-05,1.4977680660748006e-05,2.5955886085437752e-05,1.2874998217000716e-05,0.9951764434944681,0.9868904122350343,0.9818710451861881,0.9833679119516483,0.9817351485246242,0.9933385012510179,0.9876509184556629,0.9919161109954913,0.981986260335162,0.9907887340332153,0.9825242231026666,0.9903666507342274,0.9871583552291537,0.9803522264707368,0.9875703589635915,0.9954356223392697,0.9798523337195059,0.9898617789117061,0.9783323164319093,0.9977576150504036,0.9775797831732294,0.977149060221042,0.9933399644981579,0.9983007886936477,0.9992322241350174,0.9761073788206602,0.9763306336469184,0.9953052629170129,0.9860877288121614,0.9953107211401179,1.556061979029636e-05,3.0376442706438703e-05,1.83436670456978e-05,1.9734978591704077e-05,1.9948228055288944e-05,1.690699833916995e-05,4.194168138970113e-05,1.6714625275088623e-05,2.0558631416182898e-05,6.436563893189922e-05,1.838650343171845e-05,6.269175882944271e-05,4.900670366759803e-05,2.013485986487281e-05,1.4977680660748006e-05,1.758988347716064e-05,2.073668517455252e-05,3.532992142596744e-05,2.1250960282507976e-05,1.9513016757437476e-05,2.1778262678003708e-05,2.2091376084064667e-05,3.5647106043509775e-05,2.072207822896292e-05,2.0944671033917734e-05,2.2230293540849047e-05,2.222098846035094e-05,1.6629602043526465e-05,3.48411341902454e-05,1.750158514622807e-05
566,566.0,0.9757006815497012,0.9992627236719477,7.718256282311652e-05,1.5705804953895084e-05,2.85941120694811e-05,1.738723465393697e-05,0.9950368189102216,0.986789185170626,0.9816728535146179,0.983154281870793,0.9815177157863121,0.9931915428786511,0.987522687963977,0.9917684076100014,0.981755447090992,0.9906117927084548,0.9822893543515009,0.9901917578634223,0.9870127756859794,0.9801314005592481,0.9874130538676015,0.9952879610343163,0.979620553565374,0.9897538433357341,0.9780910819998853,0.9976039120632078,0.9773296032438439,0.976893067669145,0.9932324679030813,0.9981432336163345,0.9990736102362774,0.9758492659946272,0.9760740180090216,0.9951603430565925,0.9859795354824534,0.9951633138040124,1.5705804953895084e-05,3.770268317160563e-05,1.7798488826013367e-05,1.9260215410619594e-05,1.940439846738076e-05,1.6902104381886705e-05,5.209131728109802e-05,1.6672749033896284e-05,1.9856696123166575e-05,7.718256282311652e-05,1.752356537832475e-05,7.533529700162435e-05,6.0184578143307335e-05,1.9858280436051285e-05,1.6019592781793223e-05,1.755466895960614e-05,2.0441208855763287e-05,4.532697288208628e-05,2.097562632286164e-05,1.9260304778103466e-05,2.16125343594107e-05,2.2087554630012182e-05,4.617042176047308e-05,2.0277262991584784e-05,2.0440584432279275e-05,2.21609942306952e-05,2.2139705313043643e-05,1.6714649360680085e-05,4.3682254061526096e-05,1.7480284932527305e-05
567,567.0,0.9756944842536224,0.9992141923009824,7.961114748751419e-05,1.4368025656190174e-05,2.8724388112295965e-05,1.860806494187082e-05,0.9950384389201529,0.9866514720997801,0.9815825433111885,0.9830599876183653,0.9814277841014899,0.9931982626395442,0.9873669037084266,0.9917740084485633,0.9816680249121682,0.9904287546668301,0.9822142863048289,0.9900113462401071,0.9868458502316789,0.9800430932519758,0.9873395503898051,0.9952961280967755,0.9795341724450185,0.9896121186826595,0.9780046536211989,0.9976209570171812,0.9772417315378866,0.976801043858723,0.9930974088903206,0.9981664991702788,0.9990986300968312,0.9757644186422386,0.9759896061059982,0.9951644625418768,0.9858341990007673,0.9951717510446294,1.4368025656190174e-05,3.937349924787162e-05,1.746359551993418e-05,1.90003983009166e-05,1.9096812456499424e-05,1.5522921479347567e-05,5.4343435820065534e-05,1.535668857888955e-05,1.948783421629254e-05,7.961114748751419e-05,1.7121062937591412e-05,7.77084638347062e-05,6.24746198204753e-05,1.973671794169692e-05,1.6663892089216208e-05,1.6225995143626555e-05,2.0326748304207317e-05,4.7698961195114695e-05,2.086409795587305e-05,1.7770425258739777e-05,2.1575476169127334e-05,2.2138337774197647e-05,4.8663830623152126e-05,1.8711518431964138e-05,1.884318316944426e-05,2.2201869822841412e-05,2.2164147228378638e-05,1.5328309211569035e-05,4.5732877901089005e-05,1.615674979234662e-05
568,568.0,0.9756947572222281,0.9991839432085454,7.566282881735381e-05,1.3747158984699865e-05,2.8633651613317508e-05,1.703617106658342e-05,0.9950509710988141,0.9866283620461023,0.9815028465407505,0.982976030030246,0.9813385068548284,0.9932070461592297,0.9873400453735941,0.991784183001657,0.9815681264488146,0.9903958680945557,0.9821076810016784,0.9899789641461552,0.9868140531548367,0.9799581923331909,0.9873036984110376,0.9953065187872628,0.9794520344292814,0.9895744939927061,0.9779245245999301,0.9976384228777724,0.9771656365782357,0.9767250737694356,0.9930529031554407,0.9981900014916976,0.9991244375209378,0.9756947572222281,0.9759205731629145,0.9951751730362439,0.9858094968359519,0.9951821764739724,1.3747158984699865e-05,3.7232375029352834e-05,1.9716111587169483e-05,2.136778612399083e-05,2.1481855516907442e-05,1.4798073098073523e-05,5.135912703078217e-05,1.46221203703566e-05,2.1998491369678736e-05,7.566282881735381e-05,1.9840337053542347e-05,7.380571451135168e-05,5.906624366492363e-05,2.2123330511790162e-05,1.7115397741474374e-05,1.5504727430624796e-05,2.274787939056247e-05,4.5172528087949584e-05,2.3155861672335068e-05,1.6852978619455848e-05,2.379053681579773e-05,2.413005434183059e-05,4.599869839217624e-05,1.7752394386162642e-05,1.7888547298219442e-05,2.4388548098136936e-05,2.4349245092879796e-05,1.4638482259961738e-05,4.3264691424724385e-05,1.543742367726077e-05
569,569.0,0.9757022073206039,0.9991830276556767,7.472049750599342e-05,1.3969993651239026e-05,3.0174946327888552e-05,1.604250948371769e-05,0.9950732125115844,0.9867818413320036,0.9816265068559397,0.9831039637080412,0.981466745483832,0.99322984922564,0.9875154540123665,0.9918046013578513,0.9816987379503168,0.990605726908075,0.9822318624181976,0.9901839013365022,0.9870022802668666,0.9800870687986634,0.9874133945616362,0.9953359293856773,0.9795828333941636,0.9897498897648602,0.9780581584823597,0.9976854482223972,0.9773044515605437,0.9768675485522813,0.9932292779925356,0.9982468147124421,0.9991830276556767,0.9758400131097575,0.9760648673180685,0.9951988339436387,0.9859771803679446,0.9952117074804916,1.3969993651239026e-05,3.6379999812117935e-05,2.3799833729940897e-05,2.5526167499700896e-05,2.5756111469256814e-05,1.490891867963787e-05,5.0207924320789154e-05,1.4694175266309887e-05,2.6245965056777974e-05,7.472049750599342e-05,2.3960105844513548e-05,7.282820555316534e-05,5.786792963605663e-05,2.6539579606831583e-05,1.9007486406821582e-05,1.572198488686682e-05,2.7245675026829596e-05,4.398716596270199e-05,2.7605486161401122e-05,1.69278954412243e-05,2.8215620602761865e-05,2.8357114592139664e-05,4.4571711888378234e-05,1.7826956630656958e-05,1.7989585235169452e-05,2.8888725299152455e-05,2.8833999727530008e-05,1.4792300103243627e-05,4.221360158856921e-05,1.565767265087853e-05
570,570.0,0.9757149747118625,0.9992186926431139,7.288822551660657e-05,1.349963013443174e-05,2.9632036867560237e-05,1.54691701292306e-05,0.9950114026209929,0.9868602675889214,0.9816925344978275,0.9831691785142987,0.9815315232104266,0.9931572755511202,0.9876036735056175,0.9917275328459425,0.9817619260865953,0.9907233131645831,0.9822891884463617,0.9902960327365132,0.9871025590071796,0.9801529939739246,0.9874390993871405,0.9952676324672988,0.9796493991714064,0.9898356144294052,0.978125734668686,0.9976278227796379,0.9773751645863028,0.9769381052538852,0.9933188580824717,0.9981919365290551,0.9991278541002598,0.9759139595287002,0.9761384121239178,0.9951325757990981,0.9860593398373746,0.9951435397438138,1.349963013443174e-05,3.495066033291494e-05,2.4322232382348263e-05,2.5773220961579805e-05,2.618126969532672e-05,1.4338619457907741e-05,4.8353040072649954e-05,1.4123933987597508e-05,2.6537704446251244e-05,7.288822551660657e-05,2.415419082175594e-05,7.10752759326319e-05,5.601303153412082e-05,2.699601716753879e-05,1.897057437052437e-05,1.5185974016674183e-05,2.7655844738572307e-05,4.186294339436998e-05,2.8001307217266517e-05,1.633138851474225e-05,2.8501301422711752e-05,2.852043415367424e-05,4.211988360566006e-05,1.7225693423915637e-05,1.7404869565215066e-05,2.9161063057216056e-05,2.9105675088335904e-05,1.4251454397773387e-05,4.033163256367817e-05,1.51240140528155e-05
571,571.0,0.9757305578836235,0.9992829681303921,6.844524930503774e-05,1.2649478286072896e-05,2.770860758640197e-05,1.4413899224758165e-05,0.9951045797958127,0.9869521994808116,0.9817749637633455,0.9832534669114257,0.9816174481853864,0.9932514832725347,0.9877095262837245,0.9918209323731184,0.9818443573447542,0.9908552861480256,0.9823668276237564,0.9904242318801917,0.9872160333963003,0.9802442157411085,0.9875383977083,0.9953688263621894,0.9797446056154964,0.9899385445346,0.978221909604371,0.9977333130962728,0.9774750038008032,0.9770382680413584,0.9934215614463043,0.998300327125742,0.9992365536460551,0.9760179103579989,0.9762430127838098,0.9952279790345966,0.9861556479686313,0.9952446175120283,1.2649478286072896e-05,3.2474140249191365e-05,2.2641450063232083e-05,2.3911680908571533e-05,2.4377171114403212e-05,1.3559766772733825e-05,4.5018343606043034e-05,1.3403889734393202e-05,2.4768929263360926e-05,6.844524930503774e-05,2.2599461072687668e-05,6.678066331599457e-05,5.235865127534215e-05,2.5110700354465026e-05,1.753423066799519e-05,1.4331774050219221e-05,2.5735472976476483e-05,3.8681007905641e-05,2.609260659583273e-05,1.570099218455868e-05,2.6583617698154812e-05,2.6668419544732505e-05,3.877594531137015e-05,1.6728888578548615e-05,1.694220561958696e-05,2.7198275128510272e-05,2.7160725477434065e-05,1.3438826663026393e-05,3.732769782814342e-05,1.4257966040299807e-05
572,572.0,0.9757464553235065,0.9993640798167452,6.436956553240558e-05,1.4119992601234967e-05,2.8906726065903764e-05,1.2528958143489526e-05,0.995158661130859,0.9869281618801191,0.9817823009120992,0.9832593606183766,0.9816257581191101,0.9933141769670496,0.9876861719492476,0.9918839651070219,0.981853254739097,0.9908257919442973,0.982375979275452,0.9903964939702268,0.9871886965597328,0.9802550945313757,0.9875583210637923,0.9954336025237036,0.9797573124760922,0.9899266938887844,0.9782371710734213,0.9978068281439901,0.9774938201742401,0.9770592225114347,0.9934168316270262,0.9983800922935815,0.9993178646791261,0.9760400126330163,0.9762645707317914,0.9952861487155421,0.9861337596114533,0.9953087255257489,1.4119992601234967e-05,3.0212529877021995e-05,2.4387556088155154e-05,2.62808723363897e-05,2.684463783996735e-05,1.5386334456434876e-05,4.204807834939149e-05,1.5322871979487978e-05,2.78952493329064e-05,6.436956553240558e-05,2.6265504834858237e-05,6.280444590080362e-05,4.904329329805541e-05,2.7673966813094743e-05,1.8421241889807313e-05,1.6103023152923085e-05,2.8892347762236618e-05,3.5976683941038945e-05,2.9806147213583292e-05,1.7987670544051503e-05,3.092452567935784e-05,3.155795184580249e-05,3.617799357286955e-05,1.930099729697035e-05,1.959210943579955e-05,3.2014924223183474e-05,3.19123593633527e-05,1.5136599846826263e-05,3.473651853270662e-05,1.6005788436396005e-05
573,573.0,0.9757601655191301,0.9994502534014076,6.54442922146044e-05,1.5264369503894067e-05,3.1660737780108035e-05,1.2584627684919959e-05,0.9952592214992338,0.9868288714850832,0.9816523428785657,0.9831240268064317,0.981487222787998,0.9934231821305092,0.9875580570581438,0.9919936822695432,0.9817079440719645,0.9906406530063447,0.9822355203432411,0.9902160109161874,0.9870389037764586,0.9801191784389514,0.9875188393922327,0.9955478489168631,0.9796205475193412,0.9898299084223172,0.9780988838723371,0.9979340035580158,0.9773540703722186,0.9769196939917119,0.9933256257370358,0.9985131113880912,0.9994507300008687,0.9758964367372877,0.9761214754544881,0.9953967260773608,0.9860243459985748,0.9954230509982684,1.5264369503894067e-05,3.062734230605753e-05,2.8025421623083255e-05,3.0702991107401104e-05,3.126844553366577e-05,1.6705618912465877e-05,4.263865205001595e-05,1.670761457692749e-05,3.2934534316419716e-05,6.54442922146044e-05,3.14412465990008e-05,6.383352505277236e-05,4.986490202293928e-05,3.21633745303795e-05,2.0538480020302592e-05,1.736322913815077e-05,3.391696863069107e-05,3.619939209088836e-05,3.537629293383419e-05,1.939894067668547e-05,3.711106453390233e-05,3.8333395674633175e-05,3.632949691288772e-05,2.0780950934789243e-05,2.1094743352516767e-05,3.856714973372862e-05,3.837621613318359e-05,1.639972287893989e-05,3.515954160957185e-05,1.7254217798908443e-05
574,574.0,0.9757691869581153,0.9995297145836127,6.511341327573487e-05,1.4048472564134676e-05,3.157125102115177e-05,1.3086979440727873e-05,0.995327107905792,0.9866824229336594,0.9815518758720279,0.9830250772471362,0.9813853221741186,0.9934959375152089,0.9873865737988451,0.9920661275396987,0.98161395051248,0.9904321993204027,0.9821616901226542,0.9900080724275816,0.9868522926500489,0.9800155553561343,0.9874583832726073,0.9956215471021632,0.9795168565436183,0.9896750427481439,0.977994160014218,0.9980113208748551,0.9772498327009217,0.9768159298412503,0.9931735898022831,0.9985929083966737,0.9995297145836127,0.9757902337657463,0.9760153851205063,0.9954714735950575,0.985868290285177,0.995496578513354,1.4048472564134676e-05,3.071761322347551e-05,2.9045763104003938e-05,3.192794128774576e-05,3.245348668318326e-05,1.5342974733765737e-05,4.259417137848782e-05,1.5357992634683514e-05,3.4332720701763475e-05,6.511341327573487e-05,3.278281787625665e-05,6.349122649788931e-05,4.986466138739939e-05,3.314512039773462e-05,2.0546161611033044e-05,1.5924958325741623e-05,3.4764947797567136e-05,3.62149534212864e-05,3.618603765424973e-05,1.7724827139671122e-05,3.787010762484336e-05,3.925055227662913e-05,3.627347089812899e-05,1.895408618090556e-05,1.9235036041922137e-05,3.9051592354686274e-05,3.883040480631959e-05,1.5077895326373585e-05,3.519190280582627e-05,1.5822220623110244e-05
575,575.0,0.9757710181280806,0.9995931568564973,6.249857667261462e-05,1.274845852751008e-05,3.0290018512706338e-05,1.2889002615149027e-05,0.9952907856617975,0.9866878228737856,0.9815317263862262,0.9830096495512295,0.9813690580617447,0.9934670753947037,0.9874039602009621,0.9920390507591642,0.9816059966140944,0.9904655159763048,0.9821641691598626,0.9900401804841114,0.9868731990468228,0.9799975233668352,0.9874495762202621,0.9955923660967236,0.979498275111544,0.9896983021732196,0.9779753388562095,0.9979853607234157,0.9772319868261703,0.9767986173511873,0.993206673256643,0.9985731490344733,0.999510655011747,0.9757710181280806,0.9759963482872724,0.9954420282127258,0.9858763184100083,0.9954668815754601,1.274845852751008e-05,2.96952840151691e-05,2.8314428955152245e-05,3.112246570747793e-05,3.168626647475647e-05,1.3921558569582617e-05,4.10319949059428e-05,1.3927258100747864e-05,3.366129560001474e-05,6.249857667261462e-05,3.225204235997778e-05,6.0874021523629674e-05,4.801785906657364e-05,3.223267416729019e-05,1.970788175036073e-05,1.447480227997841e-05,3.369004791570573e-05,3.5293565781153646e-05,3.500455911684001e-05,1.6230869553304404e-05,3.6568006475424146e-05,3.7916195381834715e-05,3.5416052404910375e-05,1.7462353409417738e-05,1.7749404907411354e-05,3.763578367649242e-05,3.740401250538706e-05,1.3684563724741222e-05,3.409576985443216e-05,1.4382501997355913e-05
576,576.0,0.9757640876319525,0.9996411448888071,6.16548902254266e-05,1.1825783692059856e-05,2.9093922762566445e-05,1.2889793674641682e-05,0.9952932915315142,0.9868349671833962,0.9816046292534097,0.9830826027065152,0.9814404774888437,0.9934697427536456,0.9875722192383316,0.9920412433268809,0.9816696366813583,0.9906587131386112,0.9822144340936256,0.9902328168054996,0.9870501446455329,0.9800751411721803,0.9875359775466576,0.9956067605238396,0.9795761158634807,0.9898713849448988,0.9780549544744808,0.9980096919051481,0.9773120217301884,0.9768761756130987,0.9933964937371009,0.9986077777240765,0.9995462113763528,0.9758514515076391,0.976077131325628,0.9954481827450439,0.9860331508119188,0.9954809759143461,1.1825783692059856e-05,2.9461854821242187e-05,2.687278072605057e-05,2.943322150692631e-05,2.9915469264082522e-05,1.2997270456685674e-05,4.046811008527568e-05,1.3055921919355323e-05,3.165093070372613e-05,6.16548902254266e-05,3.0160153962907564e-05,5.9857899712785874e-05,4.7395785517957615e-05,3.0468126177638796e-05,1.8660267140150744e-05,1.3456018706675453e-05,3.1846232042177376e-05,3.5173623373289725e-05,3.311305445766494e-05,1.5025797237895683e-05,3.470412567164766e-05,3.5984697985687145e-05,3.534845711814889e-05,1.6207516952072423e-05,1.6491544774845682e-05,3.592005282851758e-05,3.568789292249155e-05,1.2715966823364697e-05,3.389278029748177e-05,1.337145577276145e-05
577,577.0,0.9757505445338874,0.9996767111431897,6.144307588996327e-05,1.1429598536583162e-05,2.8499324489406166e-05,1.2908193772854654e-05,0.9952778005898771,0.9869044335750243,0.9816697879951606,0.9831507256529514,0.9815044026975046,0.9934494969125888,0.9876559099041016,0.9920192946485016,0.9817186142065228,0.9907677575272631,0.9822535712341975,0.9903392108898115,0.9871398268364345,0.9801466336270003,0.9875843650478862,0.9956007014407529,0.979652754173236,0.9899565650314276,0.9781349598167012,0.9980187196803975,0.9773933521247056,0.9769572808069444,0.9934905021663049,0.998626415217525,0.99956720079559,0.9759357042278918,0.9761623812066662,0.9954370330817033,0.9861115157025304,0.9954749030740042,1.1429598536583162e-05,2.936795372444572e-05,2.6122507390667562e-05,2.846983488760769e-05,2.8920322411026903e-05,1.2568849852353317e-05,4.0127526720672365e-05,1.2651643577136648e-05,3.037767736900422e-05,6.144307588996327e-05,2.87690485474803e-05,5.942356757637148e-05,4.710419636634558e-05,2.9568952296897997e-05,1.8286382593770563e-05,1.3032903655835505e-05,3.0933981546713384e-05,3.517047977157772e-05,3.214861995900662e-05,1.4452107271684087e-05,3.3793192919196934e-05,3.4979366651035974e-05,3.5435495176389254e-05,1.5559584698172045e-05,1.5821413649915153e-05,3.514374489351396e-05,3.4932957463173826e-05,1.2285983290459477e-05,3.3705002582950235e-05,1.2953763412234295e-05
578,578.0,0.9757334680133479,0.9997028880822929,5.8755259684946516e-05,1.1344245979953434e-05,2.745583545414592e-05,1.2115068807404888e-05,0.9952879755534858,0.9869435369676428,0.9816825491416766,0.9831650602103477,0.9815188945858052,0.9934722511816025,0.9876983404030919,0.9920408642288634,0.9817349289562615,0.9908081870263473,0.9822542063945999,0.9903775230089156,0.9871835733943234,0.980162305425446,0.9876117234551613,0.9956149981620184,0.9796674655442312,0.9900114955964481,0.9781505354833385,0.9980429398168301,0.9774088687990492,0.9769724102889672,0.9935527335398591,0.9986617639254414,0.999605106783725,0.9759556298166372,0.9761821623267383,0.9954531260844725,0.9861552936007488,0.9954901043550166,1.1344245979953434e-05,2.808365196933178e-05,2.4892350438419418e-05,2.7044109044695014e-05,2.7500666481438002e-05,1.245108025620287e-05,3.8306405145139214e-05,1.2488030609919484e-05,2.8731815604553553e-05,5.8755259684946516e-05,2.7119830252638086e-05,5.6733781494804186e-05,4.495832622241368e-05,2.82450377665723e-05,1.800040830998162e-05,1.3068919969994945e-05,2.9604531436756523e-05,3.377808933785798e-05,3.0768732690938426e-05,1.4702430505097724e-05,3.243077898066145e-05,3.354302363641979e-05,3.409393918849577e-05,1.593284550885858e-05,1.6210856538161753e-05,3.385467098221041e-05,3.3669888458374984e-05,1.2189725421431845e-05,3.21856743413556e-05,1.2985957366752543e-05
579,579.0,0.9757159372497964,0.9997227081687652,5.581492821090302e-05,1.2156011130946608e-05,2.6617343075703147e-05,1.0801548244739966e-05,0.9953022297682679,0.9869067871699557,0.981632655144382,0.9831147552568533,0.9814702327252763,0.9934914194966993,0.9876464391113766,0.9920569792328904,0.9816874435675332,0.9907353220356063,0.9822072207557382,0.9903046724704387,0.9871251721275482,0.9801133948288346,0.9875913892470359,0.9956347521523361,0.9796164379847065,0.9899818020236811,0.9780978660897657,0.9980660442409344,0.9773535432714378,0.9769151749804884,0.9935305283532259,0.998691088404651,0.9996353671339976,0.9758992734806464,0.9761260438245759,0.9954728258072698,0.9861131991651123,0.9955104563681186,1.2156011130946608e-05,2.616912688304018e-05,2.381193528619361e-05,2.5865169243170094e-05,2.6346699097729252e-05,1.3513263728201877e-05,3.5920837352433324e-05,1.3551959569002925e-05,2.760491700850028e-05,5.581492821090302e-05,2.604046437453697e-05,5.3851815010056564e-05,4.241529286515943e-05,2.6973634635354076e-05,1.6613689126646462e-05,1.4316900598861925e-05,2.8228446593780997e-05,3.128123858473057e-05,2.93212708202906e-05,1.6436480695926873e-05,3.087357848744231e-05,3.1885443243166926e-05,3.1509065234840193e-05,1.7934709402979924e-05,1.8231091101771237e-05,3.226302157492564e-05,3.208412757668666e-05,1.3238649433010737e-05,3.003898473159791e-05,1.4227540669207543e-05
580,580.0,0.9757010314226964,0.9997392038652546,5.9064805813954065e-05,1.3389516792746924e-05,2.7616589998484392e-05,1.1057012851548235e-05,0.9953876609133491,0.9867815614889934,0.9815187329449345,0.9830006245692392,0.9813515714719335,0.9935813448219608,0.9874865361560996,0.9921448199596823,0.9815591357425093,0.9905165540484029,0.9820742070416915,0.9900889673315655,0.986945498199185,0.9799968650580698,0.987540026159902,0.9957279944018492,0.9794986883398757,0.9898455972042493,0.9779802931391057,0.9981632545558887,0.977237236121556,0.9767998094081033,0.9933980883779907,0.998792931172081,0.9997392038652547,0.975785405588126,0.9760116644891501,0.995565041773481,0.9859791361901439,0.9956038843872979,1.3389516792746924e-05,2.7064842194641416e-05,2.429273630519558e-05,2.6271934563405257e-05,2.6842159932864988e-05,1.5030264058862695e-05,3.747571958882008e-05,1.5075379850158804e-05,2.7999432251149496e-05,5.9064805813954065e-05,2.6034199802788787e-05,5.706451268885308e-05,4.466706531298166e-05,2.733323094167921e-05,1.5445472991532722e-05,1.599049270796982e-05,2.846290861750078e-05,3.173906879720837e-05,2.949055978356482e-05,1.8547691132733635e-05,3.087416964031992e-05,3.175008220353071e-05,3.166721695239022e-05,2.0262837898573276e-05,2.0527534413088813e-05,3.223783570934968e-05,3.206320257394157e-05,1.4835700886793439e-05,3.1095697990918244e-05,1.590142755701377e-05
581,581.0,0.9756918297115106,0.9997552087694882,5.9707902119365696e-05,1.3142183251936506e-05,2.731164725092659e-05,1.1311066971585105e-05,0.9953343965443193,0.986718499578023,0.9814328939011576,0.9829052668141339,0.9812579472745938,0.9935273034655133,0.987406590653402,0.9920907017901385,0.9814585776459311,0.9904040168849193,0.9819688503818584,0.9899790925688587,0.9868571770678936,0.9799036084803622,0.9874687960939893,0.9956753603325672,0.9794036974299282,0.9897732199714062,0.9778853294483242,0.9981132302319582,0.9771438643558372,0.9767100086707415,0.9933267013820702,0.9987459846769662,0.9996926399368724,0.9756918297115106,0.9759183890534805,0.995508900401323,0.9859120887827073,0.9955507942043541,1.3142183251936506e-05,2.739325036619791e-05,2.398287743659887e-05,2.5732342554904896e-05,2.635858757284588e-05,1.4801952510785835e-05,3.791982073532541e-05,1.4843593851574474e-05,2.717264154832457e-05,5.9707902119365696e-05,2.4799507219877923e-05,5.7811579025029285e-05,4.5303267831120675e-05,2.6831903781973703e-05,1.4437443650893498e-05,1.573866730781521e-05,2.7859626310951627e-05,3.16714211560024e-05,2.882570651278995e-05,1.8266831710815576e-05,3.0049917354984354e-05,3.0813943376409154e-05,3.137506776830624e-05,1.996852344147913e-05,2.0194576419494557e-05,3.137427985797214e-05,3.120767852149819e-05,1.4669590594152911e-05,3.144231620798489e-05,1.5652417530385993e-05
582,582.0,0.9756905861663482,0.9997727610195147,5.6865833059885545e-05,1.1891151506297356e-05,2.5611721054887347e-05,1.1032515080613036e-05,0.9953612932149347,0.9867744604402678,0.9815025108211349,0.9829845985046529,0.9813335466993919,0.9935588474648736,0.9874745093282161,0.9921215299951265,0.9815365974628327,0.9904922890678508,0.9820458003069079,0.9900669348234291,0.9869319164787606,0.979978718644274,0.9875262062408651,0.9957054548955363,0.9794768954948909,0.9898349546826721,0.9779590401510512,0.998137483755778,0.9772138685081067,0.9767777757483986,0.993386018400263,0.9987676797583938,0.9997145038221671,0.9757597759590245,0.9759870182210403,0.9955429076881812,0.985971702229203,0.995581137069893,1.1891151506297356e-05,2.6442607099298766e-05,2.2290314977387148e-05,2.383706744702228e-05,2.4406400023361806e-05,1.3405257992326853e-05,3.646604721094204e-05,1.3446464232935216e-05,2.5006110274448953e-05,5.6865833059885545e-05,2.2671739809811638e-05,5.513334578874992e-05,4.337556589952498e-05,2.4905208641046012e-05,1.3633809742673314e-05,1.427902168512202e-05,2.584152240340831e-05,3.095652094248734e-05,2.6737743202889013e-05,1.663147923921533e-05,2.7840102545661284e-05,2.8501161004147572e-05,3.122190575778372e-05,1.828109399672754e-05,1.8495759073024216e-05,2.906039166168656e-05,2.891099181989327e-05,1.329052508413756e-05,3.0328131182660734e-05,1.4198358342064367e-05
583,583.0,0.9756962543199084,0.9997936998884616,5.640271128167562e-05,1.0777322659522592e-05,2.4634320092917895e-05,1.1387398704489918e-05,0.9953955952008464,0.9868714110747722,0.9816190006685568,0.9831105474263253,0.9814549178924282,0.9935937002941662,0.9875883945204732,0.992155316974068,0.9816576120215046,0.99063416700157,0.9821604436200999,0.9902068783812544,0.9870560950225963,0.9801040115215358,0.9876149816937896,0.9957430857638774,0.9796045965211638,0.9899401818172328,0.978090610700553,0.9981838457704676,0.9773498294073886,0.9769150957612277,0.993491324172245,0.9988235450928775,0.9997727254409662,0.975903456470448,0.9761299374890131,0.9955816828681585,0.9860761622396084,0.9956187043619138,1.0777322659522592e-05,2.6410639217683857e-05,2.095596085853832e-05,2.2418785229693592e-05,2.284511307273693e-05,1.2159799351843631e-05,3.6430402172309854e-05,1.2202558330145365e-05,2.3150814206469706e-05,5.640271128167562e-05,2.08641061321984e-05,5.47321442504348e-05,4.307225157362961e-05,2.3482502951452296e-05,1.3284648563510414e-05,1.2947225442511662e-05,2.4410968662206184e-05,3.181731249169953e-05,2.5300739857249357e-05,1.5155996505286118e-05,2.6333009782741972e-05,2.6893470414764798e-05,3.304353776656881e-05,1.679059310996451e-05,1.700866886238657e-05,2.748211344976063e-05,2.737133371866975e-05,1.203811520680534e-05,3.0374022245944288e-05,1.287273541913261e-05
584,584.0,0.9757069625755356,0.9998198646494573,5.4183155309340644e-05,9.771364348102599e-06,2.3342067918562482e-05,1.1206150617187275e-05,0.9954143746882239,0.9869902299363114,0.981756571996361,0.9832566120808245,0.9816014131744438,0.9936178132293607,0.9877326201084652,0.99218079793582,0.9818084371938789,0.9908148646437173,0.9823116260114717,0.9903825060211812,0.9872120042367986,0.9802507064036323,0.9877164983478276,0.9957671871418988,0.9797528747946339,0.990076084737454,0.9782419632978037,0.9982203132925319,0.9775034996696658,0.9770703052337464,0.9936366321154189,0.9988689810373615,0.9998198646494574,0.9760607348703605,0.9762870958895832,0.9956041332162903,0.986209116055498,0.9956430174200518,9.771364348102599e-06,2.5464636950689226e-05,1.966678107499176e-05,2.1059079397931232e-05,2.136469474193556e-05,1.1053267057311927e-05,3.512001176489795e-05,1.1092653427454573e-05,2.141560342661082e-05,5.4183155309340644e-05,1.9132116480776812e-05,5.2540974895264914e-05,4.138929954769701e-05,2.210941037952521e-05,1.270791320434736e-05,1.1731471904368018e-05,2.303630533342816e-05,3.128152186179749e-05,2.3922676764046627e-05,1.3822729048335796e-05,2.488752602467737e-05,2.5372453465037178e-05,3.300856190889453e-05,1.546589540224342e-05,1.5707199727967215e-05,2.6022507582998608e-05,2.5944584487181596e-05,1.091224395639396e-05,2.940921358359321e-05,1.1666184499033833e-05
585,585.0,0.9757208393365752,0.9998512229433998,4.994705741136909e-05,8.864873465572591e-06,2.1497374701716843e-05,1.0390627164661513e-05,0.99541324701943,0.9870051386986552,0.9817775963244887,0.9832752801182737,0.981622594675211,0.9936176677072553,0.9877587802928165,0.9921813771088452,0.9818330438916643,0.9908619902300213,0.9823398494278758,0.9904271962295293,0.9872446684697108,0.9802694137996054,0.9877304460852075,0.9957660270231097,0.9797662391637997,0.9900912012967322,0.978253401008929,0.9982123308157173,0.9775105863456903,0.9770772124649613,0.9936432425792218,0.9988587022415899,0.9998091749151394,0.9760633938909906,0.9762902315648959,0.9956029442489898,0.9862254913229032,0.9956419193677869,8.864873465572591e-06,2.3547043893332908e-05,1.804293573475012e-05,1.9318784143807155e-05,1.9577794038289787e-05,1.0075974228056933e-05,3.2461211808267905e-05,1.0092846016306304e-05,1.959966374435969e-05,4.994705741136909e-05,1.747959393892345e-05,4.8418959989535886e-05,3.821785961357194e-05,2.0276517600777072e-05,1.1726734957473459e-05,1.0682407343509753e-05,2.113198356442158e-05,2.9169977440906908e-05,2.195694217692796e-05,1.2679389904759326e-05,2.2849765445406624e-05,2.329721535737501e-05,3.0980009778383295e-05,1.4344673421665139e-05,1.4607400882629002e-05,2.391857770035722e-05,2.3848217602315662e-05,9.937849353603183e-06,2.723981917257216e-05,1.0629161322278235e-05
586,586.0,0.9757360130063725,0.9998802558822708,4.990215112986716e-05,8.739860891538513e-06,2.1076616439680154e-05,1.0281645925332915e-05,0.9954618551918094,0.9869393401050256,0.9817083116698452,0.9832062418877107,0.9815507358719321,0.9936675045554261,0.987676456908608,0.9922314771373341,0.9817603056148696,0.9907530300967973,0.9822730133408395,0.9903201217363793,0.987153213915836,0.9802008008022144,0.987702262045315,0.9958194253181345,0.9796958301143729,0.9900129013762395,0.9781816212557435,0.9982592056650493,0.9774385312167697,0.9770059833643518,0.9935614491831872,0.9989023326451175,0.9998519323765552,0.9759891436151567,0.9762165986122243,0.995655926384283,0.986148973323388,0.995695095338355,8.739860891538513e-06,2.2723047148759173e-05,1.7783508709104313e-05,1.8935650336702697e-05,1.9253160744854293e-05,9.984013789993103e-06,3.1789976083648705e-05,9.93131916929306e-06,1.9494162042762177e-05,4.990215112986716e-05,1.777870841991426e-05,4.842008665087051e-05,3.766872284392873e-05,1.9823184088841386e-05,1.0842862644270633e-05,1.0586643265165145e-05,2.0648211553101673e-05,2.7932981963128397e-05,2.140308807731855e-05,1.2558834907440673e-05,2.2217341802810614e-05,2.263177189279185e-05,2.9420298439725873e-05,1.43025490141642e-05,1.4610275742964866e-05,2.312119662034812e-05,2.3064212907283412e-05,9.892192079541333e-06,2.6288050544598695e-05,1.055042968567278e-05
587,587.0,0.9757506119882727,0.999897572945822,5.277645780753502e-05,8.649831855701245e-06,2.1747783652863494e-05,1.0910106921338468e-05,0.9954936308289125,0.9867945579555558,0.9815985649683756,0.9831008323574343,0.9814435988537253,0.993710092689572,0.9875045198794594,0.9922759444905762,0.981655970136742,0.9905279842186722,0.9821845040409356,0.9900976004618391,0.9869640779166227,0.9800942547980912,0.9876322467559827,0.9958637496064602,0.9795890318483488,0.9898568006994996,0.9780741599662965,0.9983041408221693,0.9773300028338159,0.9768997211439777,0.9934105407029761,0.9989479978440633,0.999897572945822,0.9758780614721126,0.9761058942804088,0.9956961585026534,0.9859972388137452,0.9957393381372647,8.649831855701245e-06,2.2918969909390117e-05,1.8820090258501356e-05,2.0077458186433965e-05,2.044662941321639e-05,9.887491220188033e-06,3.2699286180447077e-05,9.790313921106203e-06,2.1130003473544534e-05,5.277645780753502e-05,1.99212213971265e-05,5.121517018446799e-05,3.9044031701005354e-05,2.087915976470641e-05,1.0708247404128183e-05,1.0479109020281195e-05,2.172019644451234e-05,2.7977857783192854e-05,2.240642765290715e-05,1.2372282298476151e-05,2.3093266906775565e-05,2.3380146678638036e-05,2.908442584290339e-05,1.4100138236690726e-05,1.44307649328287e-05,2.3836820697625117e-05,2.3790185243692084e-05,9.84503930863631e-06,2.6496945068177797e-05,1.0455540793069172e-05
588,588.0,0.9757627646856211,0.9998983517568858,5.085866093570476e-05,7.902146436902477e-06,2.086585144059832e-05,1.0616290109973013e-05,0.9954189263603108,0.9867154375736076,0.9815094252449301,0.9830057491327133,0.9813515464438373,0.9936323387616942,0.9874095665977759,0.9921973207916063,0.9815674500211926,0.9904097199477461,0.9821096183293864,0.9899803848857252,0.986861343945626,0.9799977735202101,0.9875450525073762,0.9957825544657122,0.9794907159815905,0.989781013091519,0.9779728199106149,0.9982208149144456,0.9772226647462643,0.9767913559581312,0.9933410185040055,0.9988649708769427,0.9998153206895457,0.9757627646856212,0.9759915000250728,0.9956185794960509,0.9859102753453262,0.9956578474740798,7.902146436902477e-06,2.1724256211612314e-05,1.8473593308226514e-05,1.9858778820595165e-05,2.016522231817847e-05,9.0348558088989e-06,3.1189461934502174e-05,8.94681393711213e-06,2.102305180307328e-05,5.085866093570476e-05,2.009340990336837e-05,4.9335540921321584e-05,3.7314067891583274e-05,2.052815981054445e-05,1.0419917593668986e-05,9.559137459780247e-06,2.1330573660412454e-05,2.6522065624347585e-05,2.1954182930162903e-05,1.1242940442826367e-05,2.2521425780371244e-05,2.2693701821598427e-05,2.744934427709138e-05,1.2793344879321415e-05,1.3092830876681365e-05,2.3170906848491567e-05,2.31277996795736e-05,9.010258478020172e-06,2.509972175861147e-05,9.539371065366908e-06
589,589.0,0.9757710816404868,0.9998960425106203,4.7977271337111144e-05,7.3211678284627e-06,2.0019388894158178e-05,1.0083222334225042e-05,0.9954015689789742,0.9867779665840403,0.9815384715140318,0.9830353598787919,0.9813790725514693,0.993607164743608,0.9874826802724191,0.9921699716367441,0.9815958327618053,0.9905048087391877,0.9821385822628839,0.9900746213804149,0.9869412345929066,0.9800256206107709,0.9875712106924152,0.9957625748286676,0.9795215331750567,0.9898562714613904,0.9780053541212337,0.9982117571807595,0.9772548182655407,0.9768233929813677,0.9934192555535872,0.9988588024059065,0.9998103847308503,0.9757985338560664,0.9760270632826978,0.9955985169250414,0.9859781579650821,0.9956380414925861,7.3211678284627e-06,2.0603733574304602e-05,1.8108978272583482e-05,1.9654474097183524e-05,1.9780884698209525e-05,8.381471971342274e-06,2.9510910049107433e-05,8.287062912373938e-06,2.0537171868601467e-05,4.7977271337111144e-05,1.9518918075229407e-05,4.6559964386631214e-05,3.529159302439175e-05,2.0196680657104238e-05,1.0307196038132423e-05,8.872571153018378e-06,2.0944444009885023e-05,2.5116035795045535e-05,2.1605899161226857e-05,1.0441650277893069e-05,2.218605611538973e-05,2.2362717896628507e-05,2.5944029552434048e-05,1.1933137300025169e-05,1.2233506986787585e-05,2.2944182949145443e-05,2.2894890191390794e-05,8.403005259033828e-06,2.3806875451416247e-05,8.855185934656048e-06
590,590.0,0.9757761019498384,0.9999086635452634,4.9825649688326925e-05,6.8528168173391225e-06,2.1444047424165567e-05,1.0886372594950392e-05,0.9954856488815357,0.9868532455715499,0.9816442927556324,0.9831466262083102,0.9814898079060785,0.9936893469755596,0.9875783156207301,0.9922508973232514,0.9817070623154696,0.9906346586462906,0.9822435766359988,0.9902023794343362,0.9870506130556728,0.9801408270016697,0.9876678550327157,0.995850827066314,0.9796426288544982,0.9899443744295638,0.9781305788996302,0.9983051547776878,0.9773798751399807,0.9769463393556738,0.993513784858179,0.9989550788546878,0.9999086635452634,0.9759287341589342,0.9761575787384458,0.9956852771265674,0.9860581058098492,0.9957260241489164,6.8528168173391225e-06,2.15467255050726e-05,2.0442022915617397e-05,2.248784321971255e-05,2.2422368401034413e-05,7.864886101218614e-06,3.083687763313862e-05,7.775053473504109e-06,2.3225225625128788e-05,4.9825649688326925e-05,2.2072317495138885e-05,4.828352186334206e-05,3.679806012699888e-05,2.293484934238409e-05,1.1664245352334614e-05,8.334059475160753e-06,2.3714284740208324e-05,2.6348698285151248e-05,2.45543779866178e-05,9.931887286941772e-06,2.527629738655289e-05,2.5525541784357185e-05,2.737178321994326e-05,1.1494903731748303e-05,1.18233017457033e-05,2.6347225343535244e-05,2.6279203150687624e-05,7.918688313198804e-06,2.504910143111909e-05,8.319605283750048e-06
591,591.0,0.9757788468493679,0.9999475287969803,5.089100027866399e-05,6.296654068947932e-06,2.2064603304434213e-05,1.1482737031518644e-05,0.9954850728253979,0.986907555813828,0.9817698775729322,0.9832805437059656,0.9816237525000896,0.9936866566194721,0.9876522904328255,0.9922469086768874,0.9818465633929004,0.9907465247105299,0.9823838923387338,0.9903119369841492,0.987137758371838,0.9802787560428489,0.9877348623606553,0.9958486893184195,0.9797845172569335,0.9900066485428289,0.978274623157375,0.9983046296187453,0.977526722408587,0.9770957516455405,0.9935767145472596,0.9989534721497436,0.999907237510164,0.9760741957968448,0.9763038304770679,0.9956845272702419,0.986119869933339,0.9957245078694846,6.296654068947932e-06,2.1856746663392602e-05,2.1772806007089336e-05,2.403702142841925e-05,2.395787923699509e-05,7.254567532703522e-06,3.143967807956958e-05,7.181427657526912e-06,2.4888517309322216e-05,5.089100027866399e-05,2.3819790282594882e-05,4.918945313973234e-05,3.751506943796293e-05,2.444201771636373e-05,1.2369570581297303e-05,7.68309621466569e-06,2.5152151412291036e-05,2.6837896756649343e-05,2.6053018458626655e-05,9.242325073102878e-06,2.678123022853164e-05,2.7076839360643896e-05,2.7979536219000586e-05,1.0782571683309293e-05,1.1109764771185285e-05,2.7927227871295105e-05,2.786006202610402e-05,7.300146844213618e-06,2.556836641101996e-05,7.671666381805681e-06
592,592.0,0.9757803375747678,0.9999971345936458,4.773386705289672e-05,5.9322522649529735e-06,2.0596820279127528e-05,1.0738016953841811e-05,0.9955303833679803,0.986984109599649,0.9818203236311432,0.983338708487679,0.9816786958709167,0.9937310961945577,0.9877390601339302,0.9922875482887394,0.9818997673078456,0.9908513686932379,0.9824324068770142,0.9904139586596321,0.9872311623881324,0.9803422406443532,0.9878087069979836,0.9959099866670348,0.9798524634644064,0.9901037077536899,0.9783455134509318,0.9983817926619204,0.9775998292268068,0.9771716215354631,0.9936827300567723,0.9990424778000644,0.9999971345936458,0.9761488388580908,0.9763785292039507,0.9957353840999039,0.9862054191329613,0.9957858617405886,5.9322522649529735e-06,2.03067524405257e-05,2.04040133264842e-05,2.2471114930118203e-05,2.2443517889138165e-05,6.824652578501653e-06,2.9335481806919017e-05,6.766313037385651e-06,2.335086526475077e-05,4.773386705289672e-05,2.238260480113162e-05,4.6100265822457595e-05,3.506565779717863e-05,2.283502753322528e-05,1.1489330880877403e-05,7.242136661822898e-06,2.3438545350746015e-05,2.4979100672550865e-05,2.4259289075018554e-05,8.584207159318887e-06,2.4887533544716763e-05,2.515290470535188e-05,2.5998475689457673e-05,9.958864016130005e-06,1.0249989628326098e-05,2.5919084615469976e-05,2.5856659800306392e-05,6.889783020578096e-06,2.381598778667418e-05,7.230329220814544e-06
593,593.0,0.9757815953617305,1.0000388839041716,4.876396731739778e-05,5.798347135232348e-06,2.0338355361857183e-05,1.0961544741436894e-05,0.9954819109502575,0.9869260473236742,0.9817410883885627,0.9832581005304726,0.9815951731247724,0.9936747529371491,0.9876683998463731,0.9922295690420161,0.9818079174344585,0.990765032375167,0.982338978187552,0.9903284306938102,0.9871566754549163,0.9802643564250265,0.9877468256963399,0.9958668195139964,0.9797742343186434,0.9900305525025032,0.978267748887259,0.9983382948380741,0.9775220737310432,0.9770952511823597,0.9936099944963983,0.9989992528573595,0.9999536371496146,0.976070939259857,0.9763006028602306,0.9956872225355086,0.9861418680982501,0.9957424140336919,5.798347135232348e-06,2.068537370469005e-05,1.9911314590709294e-05,2.168062272741959e-05,2.1720994246108954e-05,6.733064091903006e-06,2.982436056179053e-05,6.707551332428152e-06,2.2474790945782667e-05,4.876396731739778e-05,2.1216660365037133e-05,4.716934622605221e-05,3.569739997156364e-05,2.2026890173276524e-05,1.0851174807941022e-05,7.171928126264463e-06,2.2625131810896143e-05,2.54127092946215e-05,2.340355947558949e-05,8.3022498725087e-06,2.4014268819617107e-05,2.41926837243214e-05,2.628576797398622e-05,9.522231882285467e-06,9.777058510306405e-06,2.504831356720255e-05,2.4972036600364603e-05,6.803631381547892e-06,2.4199232390068933e-05,7.157999228801657e-06
594,594.0,0.9757836414459486,1.0000686238699168,5.2722087582661136e-05,5.738078566639357e-06,2.1257643019311723e-05,1.1996930600043975e-05,0.9954601961335228,0.9867566292304022,0.9816430110676885,0.9831547979770036,0.9814898634786211,0.9936420487709507,0.9874658227025289,0.9921963818505667,0.9816956062988902,0.9905148929168099,0.9822355729589756,0.9900803299991051,0.986937464997229,0.9801572173112469,0.9876345561113221,0.9958302718083492,0.9796702535315569,0.9898342336552317,0.9781649296718772,0.9982977810201868,0.9774220208495605,0.9770014097320692,0.9934100295106137,0.9989540028372285,0.999905538243048,0.9759676523428376,0.9761979919242609,0.9956598514484535,0.985959726821853,0.9957060600599029,5.738078566639357e-06,2.2346208561349417e-05,2.0753852352140853e-05,2.2358576452458292e-05,2.2394772199015237e-05,6.68318423981913e-06,3.214588652955472e-05,6.6835368050916355e-06,2.2914584855217195e-05,5.2722087582661136e-05,2.1046314888443826e-05,5.11022127833465e-05,3.849290514951612e-05,2.2731648384802754e-05,1.1319792787992775e-05,7.1349255711608e-06,2.3354308341873048e-05,2.7074299862311483e-05,2.4164063896326833e-05,8.167113160405644e-06,2.4908521193681725e-05,2.5020103145463763e-05,2.760100217376196e-05,9.266635926470016e-06,9.48720198912511e-06,2.6157387100998276e-05,2.6045260620461514e-05,6.735488082857317e-06,2.605503528724181e-05,7.124302089163155e-06
595,595.0,0.9757874970631142,1.00008581267535,5.118117226678438e-05,5.594564635036755e-06,2.0658718631767132e-05,1.1674743757750927e-05,0.995338064187801,0.9866271770278371,0.9815038079564403,0.9830049621417003,0.9813407822173467,0.9935088468311105,0.9873132981554325,0.9920624079794436,0.9815448166943848,0.9903329427824351,0.9820917708241191,0.9898993700050296,0.9867743771647544,0.9800002281484052,0.9874860453309422,0.9956882445428835,0.9795078955852793,0.989679444898972,0.9779998206812053,0.9981383553201392,0.9772496508980624,0.9768258172714512,0.9932447818580499,0.9987839647966448,0.9997336968322496,0.9757874970631142,0.9760199056315603,0.9955280864268461,0.9858199061346332,0.995563518689921,5.594564635036755e-06,2.17273509200157e-05,2.023501712513362e-05,2.178810330218718e-05,2.1774322263941087e-05,6.493653586504386e-06,3.123730790550449e-05,6.512892834684298e-06,2.2138084404370453e-05,5.118117226678438e-05,2.0040945570242827e-05,4.964895871063924e-05,3.7381757679434134e-05,2.2171886660863632e-05,1.1304263324535591e-05,6.896042995174081e-06,2.278245527894595e-05,2.609132289192505e-05,2.3594856932780813e-05,7.798900668278794e-06,2.443560744311106e-05,2.454118723523647e-05,2.643545667819374e-05,8.77676598529271e-06,8.962604793349133e-06,2.5801285193210674e-05,2.5669767463974185e-05,6.5084103580638586e-06,2.5347092785408232e-05,6.8895210601916366e-06
596,596.0,0.9757938493448511,1.0000899085049402,4.801509508692058e-05,5.612995997066126e-06,1.9632902294347092e-05,1.0839856424854515e-05,0.9953449554597376,0.9867157119529546,0.9815450408485898,0.9830522822980365,0.9813909863345807,0.9935228500297154,0.9874192814068938,0.9920782415750801,0.9816033196919016,0.9904639605787083,0.982152264111102,0.9900303655339937,0.9868903681454946,0.9800476030584152,0.987537649258997,0.9957012862609058,0.9795570724068086,0.9897743316591875,0.9780507263312119,0.9981623623141276,0.9773022959690085,0.9768811347795243,0.9933403437035677,0.9988103481140278,0.9997606269282742,0.9758431584993903,0.9760749342516766,0.9955394226823123,0.9859155796560239,0.9955763855385277,5.612995997066126e-06,2.024820157111377e-05,1.918927134118987e-05,2.0686933599997744e-05,2.0660586815241536e-05,6.426310784091662e-06,2.9185783936692446e-05,6.438421010849429e-06,2.100650264770019e-05,4.801509508692058e-05,1.9027874543351022e-05,4.657729520495072e-05,3.5020586013512374e-05,2.1098347829373523e-05,1.0969730807087051e-05,6.8498744384198e-06,2.177090727423215e-05,2.450433250946224e-05,2.2590873872161007e-05,7.721127846397705e-06,2.3337898278126108e-05,2.3390566989000056e-05,2.498943672728681e-05,8.647435172528574e-06,8.846383418901703e-06,2.468193445640462e-05,2.4570290057332303e-05,6.478758199543918e-06,2.3602904083343046e-05,6.8404083181348185e-06
597,597.0,0.975802049006508,1.000080369543157,4.7204226089703265e-05,5.561171680420502e-06,2.007407462283247e-05,1.0838893450329887e-05,0.995365751855738,0.986825718930178,0.9817040644566234,0.9832184889270358,0.9815619428974426,0.9935510425119436,0.9875524230708739,0.992105272522748,0.9817866311265159,0.9906354460841198,0.9823346355642287,0.9902000334394951,0.9870370882457417,0.9802223223509979,0.9876462956399653,0.9957281628225741,0.9797347290610846,0.9899023054865211,0.9782304394537846,0.998195153161933,0.9774832579207271,0.9770612785984973,0.9934828730336404,0.9988463704536577,0.9997983966644413,0.9760270510888354,0.9762582070353796,0.995563715095516,0.9860341744724361,0.9956036588641214,5.561171680420502e-06,1.9442772858951388e-05,2.0372563591307074e-05,2.2097262573933366e-05,2.20473234762511e-05,6.231916491135088e-06,2.8284046107088947e-05,6.214123574474468e-06,2.2557596664919456e-05,4.7204226089703265e-05,2.0685248349866845e-05,4.577243848914034e-05,3.418771049656037e-05,2.267449650781309e-05,1.1469830175020197e-05,6.716835167368437e-06,2.3594638204984863e-05,2.375373232586668e-05,2.453396683788839e-05,7.637656430887526e-06,2.5266545674483438e-05,2.5329333454225367e-05,2.43913394511026e-05,8.532615592030649e-06,8.754714258197595e-06,2.6605044594991047e-05,2.6540837209109554e-05,6.368814503546073e-06,2.26862246591156e-05,6.707213194590969e-06
598,598.0,0.9758111126593652,1.0000566539744693,4.693214117007661e-05,5.316409275031096e-06,2.067655135899189e-05,1.109654341509472e-05,0.9954018419006679,0.9868074642093373,0.9818322946028907,0.9833500718295315,0.9816969261351333,0.9935794139614267,0.9875407357209425,0.9921293844555519,0.9819283064614965,0.9906600164816168,0.9824765743289939,0.9902229993934594,0.9870368965899816,0.9803605461150549,0.9876910310876293,0.995754455765376,0.9798795584481186,0.9898712880560085,0.9783786532744791,0.9982237698120943,0.9776360244879858,0.9772178254685958,0.9934450526910376,0.9988676953240626,0.9998191624727101,0.976183947052342,0.9764137199148615,0.9955963815829969,0.9860107124751248,0.9956306429192936,5.316409275031096e-06,1.9063186389974768e-05,2.1486791746442466e-05,2.353107193360888e-05,2.341380515685337e-05,5.891966289268097e-06,2.7856730636511147e-05,5.832802001528191e-06,2.405458158151059e-05,4.693214117007661e-05,2.225710170496346e-05,4.545532112803403e-05,3.383078474331655e-05,2.4340825616727925e-05,1.2150880543382979e-05,6.523271095356182e-06,2.5496427687484435e-05,2.3659384516057065e-05,2.6548652341828542e-05,7.603081019977827e-06,2.7357600968729224e-05,2.7551241500222646e-05,2.4520581953714357e-05,8.599746999433481e-06,8.826024475587328e-06,2.8619440131215285e-05,2.8598699743269065e-05,6.102796644800101e-06,2.2355763472990658e-05,6.519428301860459e-06
599,599.0,0.9758200569147026,1.0000182199833472,4.4661895096595745e-05,5.1289275953927975e-06,1.9889044293192204e-05,1.0543770479210964e-05,0.9954725920232838,0.9868794560189628,0.9819528704122482,0.9834709603862098,0.9818215035301144,0.9936432848588985,0.9876289353534684,0.9921929705048215,0.982049904134304,0.9907755666371747,0.9825933618690083,0.9903369896736608,0.987134726173774,0.9804913918764552,0.9877874980536375,0.9958273812714867,0.9800143745194302,0.9899519787448002,0.978517360226388,0.9982953785051131,0.9777807773047623,0.9773705000704346,0.9935248908214533,0.9989404439880405,0.9998920883431155,0.9763301246497713,0.9765589915418801,0.9956629092452776,0.9860875206089877,0.9957027582895762,5.1289275953927975e-06,1.8204821203520617e-05,2.051717254865979e-05,2.2554050451274466e-05,2.2414691314236575e-05,5.682256254098291e-06,2.6555298451133994e-05,5.613523148710072e-06,2.306980250797894e-05,4.4661895096595745e-05,2.1384415154453116e-05,4.3227420091470756e-05,3.223456624550844e-05,2.3392658141253097e-05,1.2012945714705252e-05,6.33852987176927e-06,2.4564717068211667e-05,2.2886657532106492e-05,2.5597244695706472e-05,7.527223156445106e-06,2.639222545068514e-05,2.6632410244525625e-05,2.3876247606001325e-05,8.605874003552945e-06,8.83090180355051e-06,2.7570050155821162e-05,2.755913947150257e-05,5.883243902943938e-06,2.1413915608357063e-05,6.3385043055950044e-06


==> data/direct_pow_voltages701a_control.csv <==
,Time,Voltage
0,0.0,1.002550265019033
1,1.0,1.0025717510108894
2,2.0,1.0027042492802674
3,3.0,1.0027985320261226
4,4.0,1.0029184713971189
5,5.0,1.0029725874042639
6,6.0,1.0028812154865372
7,7.0,1.0028775955270521
8,8.0,1.002974135348527
9,9.0,1.0030037516185066
10,10.0,1.003001966404877
11,11.0,1.0031405787313539
12,12.0,1.0033746410918307
13,13.0,1.0033395429318015
14,14.0,1.0033007356634385
15,15.0,1.003214425816151
16,16.0,1.0032932989383219
17,17.0,1.003211081391726
18,18.0,1.0032576439745666
19,19.0,1.0032598777980528
20,20.0,1.0032380042714237
21,21.0,1.0031924700185066
22,22.0,1.003146060016011
23,23.0,1.0030878645079693
24,24.0,1.003031587591042
25,25.0,1.003088086719747
26,26.0,1.0030962956270721
27,27.0,1.0031242199729093
28,28.0,1.0031275679555605
29,29.0,1.0031235852926847
30,30.0,1.0030972566404894
31,31.0,1.003161452513447
32,32.0,1.0030992125004345
33,33.0,1.0029621494738723
34,34.0,1.002873662989736
35,35.0,1.0030114196515783
36,36.0,1.0031428441096653
37,37.0,1.0030797079395661
38,38.0,1.0030121813021946
39,39.0,1.0027666058961062
40,40.0,1.0026756488638828
41,41.0,1.0026183777926025
42,42.0,1.0025415859179887
43,43.0,1.0026216493023192
44,44.0,1.0026888280928745
45,45.0,1.002803392212158
46,46.0,1.0027802856993513
47,47.0,1.0027815566765388
48,48.0,1.0027297203046381
49,49.0,1.0026457654883265
50,50.0,1.0026354075642414
51,51.0,1.002595452538598
52,52.0,1.0025866322025376
53,53.0,1.0026787800041923
54,54.0,1.00285334508114
55,55.0,1.0029071781044707
56,56.0,1.0029963522253567
57,57.0,1.0030694026323217
58,58.0,1.0031219137825729
59,59.0,1.0031092525818828
60,60.0,1.0029732691202633
61,61.0,1.0028862171179251
62,62.0,1.0028321335313264
63,63.0,1.0028334744273493
64,64.0,1.0028551992397075
65,65.0,1.0028755195964494
66,66.0,1.0028672810314736
67,67.0,1.002916405173009
68,68.0,1.0028649578700257
69,69.0,1.002839164170202
70,70.0,1.0027506064604645
71,71.0,1.0028448749807675
72,72.0,1.0029078361611905
73,73.0,1.0029593633352043
74,74.0,1.002861663356203
75,75.0,1.0027909502000372
76,76.0,1.0028597323894568
77,77.0,1.0028666105291932
78,78.0,1.0029430103927708
79,79.0,1.0028924462030007
80,80.0,1.0028912873330067
81,81.0,1.0028863244522097
82,82.0,1.0029511445025163
83,83.0,1.0029552094118659
84,84.0,1.0029207663072486
85,85.0,1.0028766305479009
86,86.0,1.0028940894370024
87,87.0,1.0028104484773364
88,88.0,1.0027927789088011
89,89.0,1.0028832016988403
90,90.0,1.0029652473207125
91,91.0,1.0029531974994552
92,92.0,1.0029606057420832
93,93.0,1.0029673346463186
94,94.0,1.0029543373346823
95,95.0,1.0029178700934458
96,96.0,1.002891832546608
97,97.0,1.0029696661855954
98,98.0,1.002945087459564
99,99.0,1.0028975630412962
100,100.0,1.002969972153937
101,101.0,1.0031090494227077
102,102.0,1.0032196037644794
103,103.0,1.0031921614004924
104,104.0,1.0031520944313772
105,105.0,1.0031234803627023
106,106.0,1.00303775680388
107,107.0,1.0030773421308075
108,108.0,1.0030522109291995
109,109.0,1.0030809027914882
110,110.0,1.0031338191168526
111,111.0,1.0031133675503892
112,112.0,1.003155390135879
113,113.0,1.0030924463923232
114,114.0,1.0030991131919604
115,115.0,1.0030590187884836
116,116.0,1.0031650600196342
117,117.0,1.0031161433123053
118,118.0,1.0031740785970515
119,119.0,1.0032551540146786
120,120.0,1.0032829057859718
121,121.0,1.0032732606477646
122,122.0,1.003361706598921
123,123.0,1.0033885260895805
124,124.0,1.0032668674796903
125,125.0,1.003145468856281
126,126.0,1.0031175106954036
127,127.0,1.0029536907276373
128,128.0,1.0028805890238328
129,129.0,1.0029245127572912
130,130.0,1.003015878428182
131,131.0,1.0030849556855777
132,132.0,1.0030936476188037
133,133.0,1.0031416717652606
134,134.0,1.0030264296588545
135,135.0,1.002922268094057
136,136.0,1.002957953331207
137,137.0,1.003053414076902
138,138.0,1.0031356260595767
139,139.0,1.003106714217368
140,140.0,1.0030842817927
141,141.0,1.0031270279422007
142,142.0,1.0031482947825678
143,143.0,1.0031804787449694
144,144.0,1.0031786890738275
145,145.0,1.0030879959659689
146,146.0,1.0030253517423773
147,147.0,1.003099038125954
148,148.0,1.0030709999484053
149,149.0,1.003141046363356
150,150.0,1.0031677264709242
151,151.0,1.0032602685593823
152,152.0,1.0032654128274792
153,153.0,1.0032585646835754
154,154.0,1.0031644595883535
155,155.0,1.0031360986912188
156,156.0,1.0031056979167141
157,157.0,1.0030485208000666
158,158.0,1.0030292121287772
159,159.0,1.0029624560673998
160,160.0,1.0030548140785034
161,161.0,1.0030134955711727
162,162.0,1.0030530676918632
163,163.0,1.0029968404152156
164,164.0,1.002968391911654
165,165.0,1.0030177779360911
166,166.0,1.0031383489830035
167,167.0,1.0030942275818426
168,168.0,1.0030643970584794
169,169.0,1.0030733822157247
170,170.0,1.0030712117413354
171,171.0,1.0030033469795439
172,172.0,1.0030620422305108
173,173.0,1.0030464845840423
174,174.0,1.0030994481037028
175,175.0,1.003034758701514
176,176.0,1.0029542206879536
177,177.0,1.0030052259747728
178,178.0,1.002946340159903
179,179.0,1.0027936494318006
180,180.0,1.0027868796310915
181,181.0,1.0026759836269583
182,182.0,1.0027203925379264
183,183.0,1.0028330289038592
184,184.0,1.0029122741016754
185,185.0,1.0029783912543289
186,186.0,1.002919293006469
187,187.0,1.0029057740338423
188,188.0,1.002921509508955
189,189.0,1.0028922810278962
190,190.0,1.002869907636066
191,191.0,1.0028930751546803
192,192.0,1.002870186757139
193,193.0,1.0028015586469874
194,194.0,1.0028251440788252
195,195.0,1.0028051124069737
196,196.0,1.0028808830101574
197,197.0,1.0029697211457167
198,198.0,1.0029714616448655
199,199.0,1.0029246645246868
200,200.0,1.0026594153347779
201,201.0,1.002528767106029
202,202.0,1.002864665977161
203,203.0,1.0033824261809996
204,204.0,1.0034285990247542
205,205.0,1.0026073701056035
206,206.0,1.0018480443822209
207,207.0,1.0026660792001973
208,208.0,1.0046742829534414
209,209.0,1.005388657086572
210,210.0,1.0026043810741396
211,211.0,0.9979514179968916
212,212.0,0.9973286751026915
213,213.0,1.0006443178355577
214,214.0,1.0040882313897064
215,215.0,1.0067360149100297
216,216.0,1.0050231108205974
217,217.0,0.9992282271686403
218,218.0,0.9965962406868621
219,219.0,0.998798428539421
220,220.0,1.0026003354681732
221,221.0,1.0060334655647543
222,222.0,1.0078095967004772
223,223.0,1.0047697851042707
224,224.0,0.9980275667631463
225,225.0,0.9949022203627835
226,226.0,0.9969441491908391
227,227.0,1.0006259922347527
228,228.0,1.004048528219387
229,229.0,1.006217186728878
230,230.0,1.005070793243472
231,231.0,0.9999674376444314
232,232.0,0.9967205712514562
233,233.0,0.9980658859751781
234,234.0,1.001000450026993
235,235.0,1.0036859817340062
236,236.0,1.0054822828328818
237,237.0,1.0051618692724735
238,238.0,1.0011757539358734
239,239.0,0.9966191735410658
240,240.0,0.9959024982488324
241,241.0,0.9982837798450267
242,242.0,1.0009995221646795
243,243.0,1.0032017535927653
244,244.0,1.00440993838919
245,245.0,1.0040487124098227
246,246.0,1.0016003186784164
247,247.0,0.9993357284573715
248,248.0,0.9993666198515218
249,249.0,1.000613589137143
250,250.0,1.0020052750171209
251,251.0,1.0028388588102435
252,252.0,1.0030797830568354
253,253.0,1.0024409560853151
254,254.0,1.0009470815539208
255,255.0,0.9999850856956017
256,256.0,1.0003756118974951
257,257.0,1.0012097608989268
258,258.0,1.0019485198109137
259,259.0,1.002439303451943
260,260.0,1.002569247300025
261,261.0,1.0021368545903144
262,262.0,1.0013817773710496
263,263.0,1.0009933537633737
264,264.0,1.0011524429683876
265,265.0,1.0015134074898981
266,266.0,1.001847587625352
267,267.0,1.0019632401491139
268,268.0,1.0021728128011491
269,269.0,1.002129476711101
270,270.0,1.0018624381314198
271,271.0,1.0016877178526562
272,272.0,1.001598042774098
273,273.0,1.0016740892676654
274,274.0,1.0017674023725516
275,275.0,1.0018252954805005
276,276.0,1.0018428462731939
277,277.0,1.0018770836085846
278,278.0,1.0017334893307965
279,279.0,1.0016973741007704
280,280.0,1.0017504642838484
281,281.0,1.0017921792857225
282,282.0,1.0017873995278415
283,283.0,1.001729536340927
284,284.0,1.0016268103259611
285,285.0,1.0014695358242611
286,286.0,1.0014634265898104
287,287.0,1.0015620490264892
288,288.0,1.0017315807098857
289,289.0,1.0017647421054108
290,290.0,1.001662578228949
291,291.0,1.0015772455621084
292,292.0,1.0015209617947658
293,293.0,1.0013901581296343
294,294.0,1.0014274297201473
295,295.0,1.0015058278571194
296,296.0,1.001566518043665
297,297.0,1.001583161649045
298,298.0,1.0015766660491052
299,299.0,1.001542054598086
300,300.0,1.0015590757059223
301,301.0,1.0016055191295277
302,302.0,1.0017039050562824
303,303.0,1.0017481479363748
304,304.0,1.001728728601261
305,305.0,1.0016800006150082
306,306.0,1.001540012959144
307,307.0,1.0014623060354197
308,308.0,1.0015037393809894
309,309.0,1.001663335422788
310,310.0,1.001747074045562
311,311.0,1.0018610764994464
312,312.0,1.0018331452049152
313,313.0,1.0017923131057698
314,314.0,1.0017763951251455
315,315.0,1.0018227760844132
316,316.0,1.0018734092810546
317,317.0,1.0019030157683053
318,318.0,1.0019960034850353
319,319.0,1.0018999479144728
320,320.0,1.0018009517071542
321,321.0,1.0016588260508623
322,322.0,1.0016344657188998
323,323.0,1.0016210991140018
324,324.0,1.0018638756356009
325,325.0,1.0019814763311903
326,326.0,1.0019070746870247
327,327.0,1.0017799365640578
328,328.0,1.0016762939562842
329,329.0,1.0016879639665173
330,330.0,1.0016747181463532
331,331.0,1.00183350501614
332,332.0,1.0019245967450503
333,333.0,1.002039327724501
334,334.0,1.0019811966122443
335,335.0,1.0018205078665425
336,336.0,1.0016674376792518
337,337.0,1.0016570542667136
338,338.0,1.0018874766456078
339,339.0,1.0020334922401364
340,340.0,1.0021350102136526
341,341.0,1.002007087111607
342,342.0,1.0018071194730662
343,343.0,1.0017857032425934
344,344.0,1.0019513989099658
345,345.0,1.0020616505934552
346,346.0,1.002036700545646
347,347.0,1.0020057405662692
348,348.0,1.0018520823942416
349,349.0,1.001777942268481
350,350.0,1.0018198086897367
351,351.0,1.0018321332671758
352,352.0,1.001931374610331
353,353.0,1.0019962772162754
354,354.0,1.0021398529040404
355,355.0,1.0021423849716966
356,356.0,1.0020156472939694
357,357.0,1.0019032784816573
358,358.0,1.0018533981139026
359,359.0,1.0018743654424473
360,360.0,1.0018698169714735
361,361.0,1.0018514455420744
362,362.0,1.001755029658763
363,363.0,1.001770336506252
364,364.0,1.0019406917545377
365,365.0,1.0021057026508233
366,366.0,1.0021286920747177
367,367.0,1.0020944176187012
368,368.0,1.0019347579330922
369,369.0,1.001819782655522
370,370.0,1.0016807237878433
371,371.0,1.0016144197179635
372,372.0,1.0016543266276308
373,373.0,1.001694752803932
374,374.0,1.0018143527334493
375,375.0,1.0019295503308594
376,376.0,1.001989933439662
377,377.0,1.002083961735372
378,378.0,1.0021494867883196
379,379.0,1.0020011809947162
380,380.0,1.001786683648058
381,381.0,1.001712631746632
382,382.0,1.0015624559258738
383,383.0,1.0018056773670918
384,384.0,1.0019029132302775
385,385.0,1.0020202762829529
386,386.0,1.0020746098010835
387,387.0,1.0020736361175575
388,388.0,1.0020083970290086
389,389.0,1.0018175909090055
390,390.0,1.0017652750268016
391,391.0,1.001859168604126
392,392.0,1.001938554234688
393,393.0,1.0020254930316912
394,394.0,1.002106922122715
395,395.0,1.002044212397165
396,396.0,1.0018619039349717
397,397.0,1.0015991017615244
398,398.0,1.001642299712192
399,399.0,1.0018257349746753
400,400.0,1.0019709807601944
401,401.0,1.0021387073981944
402,402.0,1.002216504994508
403,403.0,1.0019663249930397
404,404.0,1.001624470092138
405,405.0,1.0014696959352274
406,406.0,1.0015735814620312
407,407.0,1.0018591603308369
408,408.0,1.0018995020959687
409,409.0,1.0019964120732472
410,410.0,1.0018471752085982
411,411.0,1.0016761859875474
412,412.0,1.001626997584704
413,413.0,1.0017407571880688
414,414.0,1.0018227803559376
415,415.0,1.001931903984685
416,416.0,1.001890530755751
417,417.0,1.001811141610337
418,418.0,1.0017646077196032
419,419.0,1.0017708888749834
420,420.0,1.0017920088985455
421,421.0,1.0017246197779777
422,422.0,1.001821414388166
423,423.0,1.001842853654638
424,424.0,1.0018897699757556
425,425.0,1.0019554827045956
426,426.0,1.0018462603199436
427,427.0,1.0017174116325247
428,428.0,1.0016973963783362
429,429.0,1.001610651415539
430,430.0,1.0017238020723271
431,431.0,1.001833643635634
432,432.0,1.0018799512107583
433,433.0,1.0018064193391747
434,434.0,1.0018386839890043
435,435.0,1.001882950624865
436,436.0,1.0019224548245262
437,437.0,1.0019108414062505
438,438.0,1.0018709861348536
439,439.0,1.0018548222408232
440,440.0,1.0018455525822927
441,441.0,1.0017636399430578
442,442.0,1.0017943151328736
443,443.0,1.0018768776935678
444,444.0,1.0019004298416512
445,445.0,1.0018071536535844
446,446.0,1.0018670392133726
447,447.0,1.0019379110179134
448,448.0,1.0019459477749133
449,449.0,1.0017668594906193
450,450.0,1.0016994665028789
451,451.0,1.0017402171660437
452,452.0,1.0018495118362145
453,453.0,1.0018676021681832
454,454.0,1.001960214352724
455,455.0,1.001905054822135
456,456.0,1.0018252737726014
457,457.0,1.0017236963855836
458,458.0,1.0016512428098754
459,459.0,1.0016587582637904
460,460.0,1.00163760322594
461,461.0,1.0017593469543196
462,462.0,1.0018296816311791
463,463.0,1.0019520098804775
464,464.0,1.0018512020977777
465,465.0,1.001689815907507
466,466.0,1.001568678707095
467,467.0,1.0015615017923354
468,468.0,1.0016872995694706
469,469.0,1.0017702677054634
470,470.0,1.0018000569498977
471,471.0,1.0017715584326423
472,472.0,1.001750331559703
473,473.0,1.0017840984460493
474,474.0,1.0017659024706203
475,475.0,1.0017405547782157
476,476.0,1.0017079839407046
477,477.0,1.001705937833994
478,478.0,1.0017561399209136
479,479.0,1.001811874852107
480,480.0,1.0017615081509723
481,481.0,1.0017154659812477
482,482.0,1.0018197645104183
483,483.0,1.001888621761015
484,484.0,1.001869951149017
485,485.0,1.0018066652269215
486,486.0,1.0017814563694527
487,487.0,1.0017836341195954
488,488.0,1.0018001439252855
489,489.0,1.0017055558664392
490,490.0,1.001629377159935
491,491.0,1.0015612102832938
492,492.0,1.0016481808513846
493,493.0,1.001708160876516
494,494.0,1.0018144285672028
495,495.0,1.001911075615958
496,496.0,1.001877435821029
497,497.0,1.0018179357059183
498,498.0,1.0017784744144345
499,499.0,1.001789206514021
500,500.0,1.0018475160070834
501,501.0,1.001872477317806
502,502.0,1.0018503619467
503,503.0,1.0018861318217172
504,504.0,1.0019709435425679
505,505.0,1.0018973343614812
506,506.0,1.0018364988059567
507,507.0,1.0018226074787722
508,508.0,1.001895567124066
509,509.0,1.001952084192066
510,510.0,1.0018570888985943
511,511.0,1.0018842276430417
512,512.0,1.0018658582981899
513,513.0,1.0018122281775248
514,514.0,1.0018142586909997
515,515.0,1.0018803261146194
516,516.0,1.002016498206265
517,517.0,1.001977234165504
518,518.0,1.0018630676956375
519,519.0,1.0017120188286541
520,520.0,1.001707319750321
521,521.0,1.0017816588056618
522,522.0,1.0018229160893908
523,523.0,1.0017442075655612
524,524.0,1.001780087917986
525,525.0,1.0018316701076042
526,526.0,1.001875579599334
527,527.0,1.0018622070572551
528,528.0,1.0018313273918595
529,529.0,1.0017396607099673
530,530.0,1.0018210809008183
531,531.0,1.0017765965534908
532,532.0,1.0017849335712015
533,533.0,1.0018921426772283
534,534.0,1.0019461929149587
535,535.0,1.0019476921122488
536,536.0,1.0018830521898199
537,537.0,1.00181426831429
538,538.0,1.0017052984828576
539,539.0,1.0017861217371111
540,540.0,1.0016207280338205
541,541.0,1.0016197430631928
542,542.0,1.0017357164767628
543,543.0,1.0018247288166324
544,544.0,1.0019540446467217
545,545.0,1.0020360588946935
546,546.0,1.0020152366711077
547,547.0,1.0019265004426026
548,548.0,1.0017914766770482
549,549.0,1.0017698095639374
550,550.0,1.001668441305974
551,551.0,1.0016456773083207
552,552.0,1.0017003823830875
553,553.0,1.0017087960495927
554,554.0,1.001673293475403
555,555.0,1.0017585322496592
556,556.0,1.0018684258919046
557,557.0,1.0018768312129656
558,558.0,1.0019329144344562
559,559.0,1.0020275035080457
560,560.0,1.0019379215350483
561,561.0,1.0018908428166393
562,562.0,1.0019516542413363
563,563.0,1.0019947011190007
564,564.0,1.0019317032424784
565,565.0,1.001861537170368
566,566.0,1.0017468330504031
567,567.0,1.0017905276521295
568,568.0,1.0018381983070228
569,569.0,1.0018734610110833
570,570.0,1.0018104347518297
571,571.0,1.0019036055077135
572,572.0,1.0019676093959085
573,573.0,1.0020772311287405
574,574.0,1.0021174452454813
575,575.0,1.0019824001026874
576,576.0,1.0018494530725846
577,577.0,1.0017610503288807
578,578.0,1.0017945014708236
579,579.0,1.0018825914452925
580,580.0,1.002042046519961
581,581.0,1.0020195584435936
582,582.0,1.0019883314261675
583,583.0,1.0019095900837551
584,584.0,1.0018453997986896
585,585.0,1.0018374699433925
586,586.0,1.0019423512056524
587,587.0,1.0020467014028736
588,588.0,1.0019999874340608
589,589.0,1.0019323274522176
590,590.0,1.0019349948448144
591,591.0,1.001884967441549
592,592.0,1.0019326524635885
593,593.0,1.001926711059838
594,594.0,1.0019503402144518
595,595.0,1.0018562090343246
596,596.0,1.0018788681782045
597,597.0,1.0019174013713605
598,598.0,1.0019666454861456
599,599.0,1.0020349606352872


==> data/direct_pow_voltages701a_control_100.csv <==
,Time,Voltage
0,0.0,1.002575391446895
1,1.0,1.0026000555254835
2,2.0,1.0027364219151884
3,3.0,1.002833825682674
4,4.0,1.0029549412750844
5,5.0,1.0030076634418303
6,6.0,1.0029124698870702
7,7.0,1.002903834423142
8,8.0,1.0029957000069796
9,9.0,1.003021097312134
10,10.0,1.0030152258816978
11,11.0,1.00315016515938
12,12.0,1.0033808117349479
13,13.0,1.003341429371544
14,14.0,1.0032968021675623
15,15.0,1.0032046373395682
16,16.0,1.003279454165211
17,17.0,1.003195200054712
18,18.0,1.0032410602703874
19,19.0,1.003243375411221
20,20.0,1.0032216779304892
21,21.0,1.0031761399911887
22,22.0,1.0031301781132986
23,23.0,1.0030730129628442
24,24.0,1.0030183711913854
25,25.0,1.0030769348718789
26,26.0,1.0030868345622808
27,27.0,1.003115741776939
28,28.0,1.0031195810920255
29,29.0,1.0031158664760342
30,30.0,1.0030897133136496
31,31.0,1.003154266809595
32,32.0,1.00309220539715
33,33.0,1.0029549035181742
34,34.0,1.002867028509618
35,35.0,1.0030073556792214
36,36.0,1.0031422469652977
37,37.0,1.0030813113588388
38,38.0,1.0030140745183547
39,39.0,1.0027680566007788
40,40.0,1.0026779209430716
41,41.0,1.0026234541625532
42,42.0,1.0025506669319522
43,43.0,1.002635037289953
44,44.0,1.002705592785154
45,45.0,1.0028214307209384
46,46.0,1.0027974616445476
47,47.0,1.0027962566790407
48,48.0,1.00274115793531
49,49.0,1.0026541675035912
50,50.0,1.0026415789935352
51,51.0,1.002600659895983
52,52.0,1.0025928262040456
53,53.0,1.0026877165552164
54,54.0,1.0028653343733926
55,55.0,1.002920573485166
56,56.0,1.0030086725797571
57,57.0,1.0030699613725669
58,58.0,1.0031115935921433
59,59.0,1.0030986234830828
60,60.0,1.002964334938807
61,61.0,1.0028810126288972
62,62.0,1.002832479621946
63,63.0,1.0028405650397663
64,64.0,1.002869634713788
65,65.0,1.0028969663600968
66,66.0,1.0028946340884488
67,67.0,1.0029483171691296
68,68.0,1.0028999086678192
69,69.0,1.0028755479108282
70,70.0,1.0027879375838828
71,71.0,1.0028836928904625
72,72.0,1.0029484779302296
73,73.0,1.0030011664131173
74,74.0,1.0029029474896949
75,75.0,1.0028307641975944
76,76.0,1.0028991411500188
77,77.0,1.002907101745884
78,78.0,1.002985051004589
79,79.0,1.0029357730344317
80,80.0,1.0029354044732814
81,81.0,1.00293119317618
82,82.0,1.002997167719787
83,83.0,1.003002408969982
84,84.0,1.0029684920270037
85,85.0,1.002924580673816
86,86.0,1.0029423749454536
87,87.0,1.002859576222329
88,88.0,1.0028436476918978
89,89.0,1.0029366987109232
90,90.0,1.0030210378338342
91,91.0,1.0030096401227027
92,92.0,1.0030159299354509
93,93.0,1.0030207680874368
94,94.0,1.0030066087380263
95,95.0,1.002970054673247
96,96.0,1.0029445463946294
97,97.0,1.003023373989776
98,98.0,1.0029997246841922
99,99.0,1.0029528416384772
100,100.0,1.0030260773959303
101,101.0,1.0031662413554505
102,102.0,1.0032771305923371
103,103.0,1.0032484913909578
104,104.0,1.0032065372120864
105,105.0,1.0031771239452345
106,106.0,1.0030922546770247
107,107.0,1.003133916983757
108,108.0,1.0031118367613208
109,109.0,1.0031441210511103
110,110.0,1.003200349785712
111,111.0,1.0031823623089444
112,112.0,1.0032264724534368
113,113.0,1.0031656734303964
114,114.0,1.0031745161084937
115,115.0,1.0031365678847648
116,116.0,1.0032448487513013
117,117.0,1.003197972363956
118,118.0,1.0032578875690508
119,119.0,1.0033407652411892
120,120.0,1.0033692855593415
121,121.0,1.003359319322334
122,122.0,1.003447188028116
123,123.0,1.0034735964394965
124,124.0,1.0033514177279503
125,125.0,1.0032296589018848
126,126.0,1.0032026287191549
127,127.0,1.003041497569201
128,128.0,1.0029727771882095
129,129.0,1.0030229234196755
130,130.0,1.0031193802727665
131,131.0,1.0031941460364513
132,132.0,1.0032087320725698
133,133.0,1.0032608594551842
134,134.0,1.0031485557330118
135,135.0,1.003047128481595
136,136.0,1.003086666377969
137,137.0,1.0031871695741743
138,138.0,1.0032744200083807
139,139.0,1.0032490416683841
140,140.0,1.0032282060411177
141,141.0,1.0032718714347548
142,142.0,1.0032943663751206
143,143.0,1.0033272863789342
144,144.0,1.003325068642667
145,145.0,1.0032333062165815
146,146.0,1.0031699689967861
147,147.0,1.0032444928799484
148,148.0,1.0032189812495658
149,149.0,1.0032918970038989
150,150.0,1.0033205996578682
151,151.0,1.0034139032394502
152,152.0,1.0034184623923805
153,153.0,1.003409996719199
154,154.0,1.0033141904991187
155,155.0,1.0032850080059597
156,156.0,1.0032548981816036
157,157.0,1.00319928474481
158,158.0,1.003182489164588
159,159.0,1.0031187142891431
160,160.0,1.0032146307821692
161,161.0,1.0031770716576258
162,162.0,1.003219901215868
163,163.0,1.0031659979563734
164,164.0,1.0031390936209017
165,165.0,1.0031901045696654
166,166.0,1.0033126789282998
167,167.0,1.0032701940740378
168,168.0,1.0032413102763948
169,169.0,1.0032513444362434
170,170.0,1.0032500392504806
171,171.0,1.0031824664160955
172,172.0,1.0032418525237226
173,173.0,1.0032275444133079
174,174.0,1.00328156375578
175,175.0,1.0032175329501845
176,176.0,1.0031374145521033
177,177.0,1.0031893406007009
178,178.0,1.003132441332352
179,179.0,1.0029824024383807
180,180.0,1.0029790037595616
181,181.0,1.002872441810269
182,182.0,1.0029216768652074
183,183.0,1.0030391638009304
184,184.0,1.003122956710138
185,185.0,1.0031923707295516
186,186.0,1.003134802071777
187,187.0,1.0031220315648441
188,188.0,1.0031389454076638
189,189.0,1.0031111424804853
190,190.0,1.0030898477621342
191,191.0,1.0031137026529706
192,192.0,1.0030907943870302
193,193.0,1.0030213965629
194,194.0,1.0030439953261663
195,195.0,1.0030233085511742
196,196.0,1.0030993224664082
197,197.0,1.0031890847423937
198,198.0,1.0031910307744558
199,199.0,1.0031430120680027
200,200.0,1.0019962496607726
201,201.0,1.0006541584689812
202,202.0,1.0009259129240713
203,203.0,1.0020252739653825
204,204.0,1.0024103854025435
205,205.0,1.0012370636505488
206,206.0,1.0002385632655593
207,207.0,1.001104695806213
208,208.0,1.0028276077004221
209,209.0,1.00441495561729
210,210.0,1.0050471636418465
211,211.0,1.0020819316958782
212,212.0,0.9970706155255059
213,213.0,0.9958970644965546
214,214.0,0.9982765526589593
215,215.0,1.0008917578081193
216,216.0,1.003241929822423
217,217.0,1.004472015236205
218,218.0,1.0027343960632362
219,219.0,0.9996875493947732
220,220.0,0.9993799990360773
221,221.0,1.0012194183181264
222,222.0,1.0031480106569068
223,223.0,1.0047299982909523
224,224.0,1.0051439997100755
225,225.0,1.002927029665525
226,226.0,0.9986892846138893
227,227.0,0.9968316653744892
228,228.0,0.998235875272384
229,229.0,0.9999794091147972
230,230.0,1.0015784679153283
231,231.0,1.0026386833246437
232,232.0,1.0024083989903394
233,233.0,1.0010273368348872
234,234.0,1.0005235918334712
235,235.0,1.001283732479428
236,236.0,1.0023363287819174
237,237.0,1.0032410989900389
238,238.0,1.0035934268027786
239,239.0,1.003090832616468
240,240.0,1.0008408428565811
241,241.0,0.9993011220215947
242,242.0,0.9997574245118809
243,243.0,1.0007017262816182
244,244.0,1.001654849647385
245,245.0,1.002328648466102
246,246.0,1.0024516527871838
247,247.0,1.001423938412689
248,248.0,1.000391576564989
249,249.0,1.0004809219305675
250,250.0,1.0011331231624365
251,251.0,1.0017127795601617
252,252.0,1.0021382136779646
253,253.0,1.0021762321083925
254,254.0,1.0014036214920454
255,255.0,1.0004329739825393
256,256.0,1.0003923176042269
257,257.0,1.0008106567452202
258,258.0,1.00120943426532
259,259.0,1.001544252487471
260,260.0,1.0015558350696556
261,261.0,1.000974645535995
262,262.0,1.000271545937653
263,263.0,1.000080904004954
264,264.0,1.000357016137874
265,265.0,1.0007616231241143
266,266.0,1.0011067784572465
267,267.0,1.0010880221848213
268,268.0,1.0009554567801493
269,269.0,1.0006071233884917
270,270.0,1.0004149151633757
271,271.0,1.0005644504068165
272,272.0,1.0007175172896015
273,273.0,1.0008572456392109
274,274.0,1.0008019561202512
275,275.0,1.0004853725283924
276,276.0,1.0001326569894438
277,277.0,1.0001249396780865
278,278.0,1.0002373812323135
279,279.0,1.000513193598801
280,280.0,1.000766099153877
281,281.0,1.0007336626784993
282,282.0,1.0003615658300906
283,283.0,0.9998796152305062
284,284.0,0.9996621283082504
285,285.0,0.9997262478734291
286,286.0,1.000026486114141
287,287.0,1.000347990858788
288,288.0,1.0004912059356883
289,289.0,1.0002028790051043
290,290.0,0.9996771950764178
291,291.0,0.9994519940645978
292,292.0,0.9996016172042006
293,293.0,0.9997803814595408
294,294.0,1.0000616738372643
295,295.0,1.0001522888074224
296,296.0,0.9999344852635066
297,297.0,0.9995498296524866
298,298.0,0.9993880289165253
299,299.0,0.999543781259876
300,300.0,0.9998824690656957
301,301.0,1.0002147796961145
302,302.0,1.0003993036197345
303,303.0,1.0002665281561682
304,304.0,0.999924395853605
305,305.0,0.999697843394137
306,306.0,0.999676455317434
307,307.0,0.9998579591245413
308,308.0,1.0001174839571725
309,309.0,1.0003489718521295
310,310.0,1.000272342097013
311,311.0,1.0000187983184183
312,312.0,0.9997133547311982
313,313.0,0.9997399677967573
314,314.0,1.0000108643052927
315,315.0,1.0003506662853243
316,316.0,1.000567668496101
317,317.0,1.0005330001419666
318,318.0,1.0003281509132984
319,319.0,0.9999843468329828
320,320.0,0.9999320495602602
321,321.0,1.0000400024759413
322,322.0,1.000238960396143
323,323.0,1.0003063472691958
324,324.0,1.000404195104701
325,325.0,1.0001693994091834
326,326.0,0.9997952598501565
327,327.0,0.9996867420842386
328,328.0,0.9998401988163809
329,329.0,1.000109339970569
330,330.0,1.000224104200281
331,331.0,1.0002926822300857
332,332.0,1.0000895520237807
333,333.0,0.9999261232555732
334,334.0,0.9998682727391656
335,335.0,0.9999880791329133
336,336.0,1.0001634450494084
337,337.0,1.0003322370313903
338,338.0,1.0004845709214625
339,339.0,1.0003315889773834
340,340.0,1.000107211125245
341,341.0,0.9999181121370326
342,342.0,0.9999813418042877
343,343.0,1.0002715029870166
344,344.0,1.0006127447665896
345,345.0,1.0006939163101316
346,346.0,1.0004386118019746
347,347.0,1.0001368125214471
348,348.0,0.9998919999966166
349,349.0,0.999934215293678
350,350.0,1.0001737441843577
351,351.0,1.0003581780242339
352,352.0,1.0005095258145218
353,353.0,1.0004184470527684
354,354.0,1.0002559733354655
355,355.0,1.0000575471990134
356,356.0,1.0000290842894297
357,357.0,1.0002115346163238
358,358.0,1.0004338775556623
359,359.0,1.000590604639386
360,360.0,1.0005015808904294
361,361.0,1.0002017894133042
362,362.0,0.9998082316067083
363,363.0,0.9997173070063838
364,364.0,0.9999558642185666
365,365.0,1.0002720036593706
366,366.0,1.0004565761426532
367,367.0,1.0004928817040295
368,368.0,1.0002571691265336
369,369.0,0.9999675041331781
370,370.0,0.9997126057758529
371,371.0,0.9996759074731542
372,372.0,0.9998495908886376
373,373.0,1.0000316483278073
374,374.0,1.0002077807200256
375,375.0,1.0002236250823988
376,376.0,1.0000532806557465
377,377.0,0.9999895677070869
378,378.0,1.0001278816167793
379,379.0,1.0002525681235102
380,380.0,1.0003566023271737
381,381.0,1.0004405705805275
382,382.0,1.00018461992624
383,383.0,1.0001403947010312
384,384.0,0.9999668085453028
385,385.0,0.9999991244608054
386,386.0,1.0001609607013875
387,387.0,1.0003801830822665
388,388.0,1.0005420587126508
389,389.0,1.0004196036081898
390,390.0,1.0001985652728806
391,391.0,1.0000219464483526
392,392.0,0.9999585556633815
393,393.0,1.0000669428022306
394,394.0,1.000278813681821
395,395.0,1.0004029151441187
396,396.0,1.00034740626342
397,397.0,1.0000265843092744
398,398.0,0.9998824219935619
399,399.0,0.9999374831505491
400,400.0,1.0000741828627668
401,401.0,1.000331115422577
402,402.0,1.0005781924311892
403,403.0,1.0004957264927756
404,404.0,1.0001916183715045
405,405.0,0.9998915554092966
406,406.0,0.9998154307436707
407,407.0,1.0000215545967122
408,408.0,1.0000759636143792
409,409.0,1.000241504640869
410,410.0,1.0001361431470628
411,411.0,0.9999220766040554
412,412.0,0.9997624179382028
413,413.0,0.9997966687697939
414,414.0,0.9998750171028644
415,415.0,1.0000431893904334
416,416.0,1.000118050849298
417,417.0,1.000122366486713
418,418.0,1.000048240250346
419,419.0,0.9999534774180724
420,420.0,0.9999310555380772
421,421.0,0.9999063832887188
422,422.0,1.0000884672079478
423,423.0,1.0001828138414803
424,424.0,1.0002146711026292
425,425.0,1.000165077450431
426,426.0,0.999922333937714
427,427.0,0.9997596697897527
428,428.0,0.9997986654756087
429,429.0,0.9997923382174334
430,430.0,0.9999712156474717
431,431.0,1.0000917165449272
432,432.0,1.000043241004037
433,433.0,0.9998037031289482
434,434.0,0.9997226916107962
435,435.0,0.999786911897476
436,436.0,0.9999416156876955
437,437.0,1.0000822731548453
438,438.0,1.0001745605657286
439,439.0,1.0001612623661205
440,440.0,1.0000134416897033
441,441.0,0.9997647253508181
442,442.0,0.9997326740059188
443,443.0,0.9998476651060754
444,444.0,0.9999693352703611
445,445.0,0.9999838482920814
446,446.0,1.0000755144351405
447,447.0,1.0000625974398776
448,448.0,0.9999238604239127
449,449.0,0.9997025733643249
450,450.0,0.9997187877428254
451,451.0,0.9998803895176992
452,452.0,1.0000771145671166
453,453.0,1.0001171803844988
454,454.0,1.00013890390802
455,455.0,0.999943470831314
456,456.0,0.9997856543587706
457,457.0,0.9997264216199722
458,458.0,0.9997514884223959
459,459.0,0.9998422518817642
460,460.0,0.999868994243521
461,461.0,0.9999355902989583
462,462.0,0.9998515865219364
463,463.0,0.9998311073918666
464,464.0,0.999738244049751
465,465.0,0.9997202603092823
466,466.0,0.9997658853713669
467,467.0,0.9998248303211584
468,468.0,0.9999099903147286
469,469.0,0.9998680208184898
470,470.0,0.9997445642419104
471,471.0,0.9996648972515945
472,472.0,0.9997324670150891
473,473.0,0.9999254555518613
474,474.0,1.0000415199343897
475,475.0,1.0000714171197496
476,476.0,0.9999683512334845
477,477.0,0.9998104753945873
478,478.0,0.9997546879551544
479,479.0,0.9998238757889415
480,480.0,0.9998990220022135
481,481.0,1.0000135923392297
482,482.0,1.0002138068364947
483,483.0,1.0002589392504657
484,484.0,1.0001049341974937
485,485.0,0.9999134096471267
486,486.0,0.999864813942781
487,487.0,0.9999306487688606
488,488.0,1.0000309791814028
489,489.0,1.0000053148868864
490,490.0,0.9999301490040491
491,491.0,0.999764274861652
492,492.0,0.999691259407211
493,493.0,0.9996311734600741
494,494.0,0.9997105532730389
495,495.0,0.9998645708949708
496,496.0,0.9999484799742603
497,497.0,1.0000073050012488
498,498.0,1.0000034991046878
499,499.0,0.9999305869054161
500,500.0,0.999872366734742
501,501.0,0.9998572060309217
502,502.0,0.9998928691753086
503,503.0,1.0000466613075236
504,504.0,1.0002447920867075
505,505.0,1.000224931893244
506,506.0,1.000124496948227
507,507.0,1.0000331925618997
508,508.0,1.0000671137271382
509,509.0,1.0001402349143922
510,510.0,1.0001141116551764
511,511.0,1.0002165797558282
512,512.0,1.0002060434485547
513,513.0,1.0000731493408395
514,514.0,0.9999497083219813
515,515.0,0.9999355975555675
516,516.0,1.0000645230591552
517,517.0,1.000099939491755
518,518.0,1.0001228658978258
519,519.0,1.0000710074675816
520,520.0,1.0000394823425216
521,521.0,0.9999937802921133
522,522.0,0.9999413468280485
523,523.0,0.9998361988336075
524,524.0,0.9999064839325775
525,525.0,1.0000108780446264
526,526.0,1.000075384658283
527,527.0,1.0000235734526952
528,528.0,0.9999106599220627
529,529.0,0.999771845843542
530,530.0,0.9998553850222801
531,531.0,0.9998587309807406
532,532.0,0.9999343297000276
533,533.0,1.0000932849696134
534,534.0,1.0001403442072698
535,535.0,1.0000785826328873
536,536.0,0.9999472913840333
537,537.0,0.9998766612639158
538,538.0,0.999804969798735
539,539.0,0.9999326632736535
540,540.0,0.9997999347874763
541,541.0,0.9997906178117562
542,542.0,0.9998408067518729
543,543.0,0.9998363770589753
544,544.0,0.9999266550128766
545,545.0,1.0000387411279612
546,546.0,1.0001073425408746
547,547.0,1.0001375710120914
548,548.0,1.000070846723876
549,549.0,1.0000035951767885
550,550.0,0.9997898775451897
551,551.0,0.9996839115336966
552,552.0,0.999725194112427
553,553.0,0.9997628091299049
554,554.0,0.9997800639163201
555,555.0,0.9999055614988137
556,556.0,0.9999978864121872
557,557.0,0.9999391799373984
558,558.0,0.999956654857955
559,559.0,1.0000681744350524
560,560.0,1.0000606103225724
561,561.0,1.0001217951928507
562,562.0,1.0002567639931619
563,563.0,1.0002943629831382
564,564.0,1.000163764130237
565,565.0,1.000007988667139
566,566.0,0.9998554774971815
567,567.0,0.9999020636537876
568,568.0,0.9999657375309225
569,569.0,1.000024501157858
570,570.0,0.999980141639809
571,571.0,1.000047305579813
572,572.0,1.0000441266284914
573,573.0,1.0000901291276483
574,574.0,1.0001650994943136
575,575.0,1.000165401118775
576,576.0,1.0002013324624228
577,577.0,1.0002008647193603
578,578.0,1.0001962610744708
579,579.0,1.0001661010212881
580,580.0,1.0002094079216293
581,581.0,1.0001565014190696
582,582.0,1.0002072582954495
583,583.0,1.0002680264785602
584,584.0,1.0003077887018288
585,585.0,1.0003056879162013
586,586.0,1.0003198624460654
587,587.0,1.0003119212241498
588,588.0,1.0002296586263326
589,589.0,1.0002347680779353
590,590.0,1.000344987216005
591,591.0,1.0003659800008375
592,592.0,1.000415182659791
593,593.0,1.0003430387697854
594,594.0,1.0002856947985104
595,595.0,1.0001567846041006
596,596.0,1.0001857495219237
597,597.0,1.0002304100838761
598,598.0,1.000284406913167
599,599.0,1.0003582314099493
600,600.0,1.0003787023521635
601,601.0,1.0003322085380195
602,602.0,1.0001863519436691
603,603.0,1.000146419101765
604,604.0,1.000107049760517
605,605.0,1.0000785945480741
606,606.0,1.0000363806839743
607,607.0,1.0000147918506694
608,608.0,0.9998864858692937
609,609.0,0.9998743810099711
610,610.0,0.9998982662425151
611,611.0,0.9999408035297969
612,612.0,1.0000628451618012
613,613.0,1.000203634525803
614,614.0,1.000265640061968
615,615.0,1.0002562641221153
616,616.0,1.000150134606669
617,617.0,1.0002097289156635
618,618.0,1.0002484238862317
619,619.0,1.0002490909090558
620,620.0,1.0002711005063312
621,621.0,1.0004139273504684
622,622.0,1.0003487489357177
623,623.0,1.0003051917976082
624,624.0,1.0002901189177
625,625.0,1.0002087670517779
626,626.0,1.0002860821692856
627,627.0,1.0003716711395958
628,628.0,1.0003713659892526
629,629.0,1.000408275939251
630,630.0,1.0003811709689725
631,631.0,1.000296262909667
632,632.0,1.0003712128921156
633,633.0,1.0003791085690168
634,634.0,1.000341800110926
635,635.0,1.0004846659566617
636,636.0,1.0005235328492055
637,637.0,1.0004485571453312
638,638.0,1.0004771640210008
639,639.0,1.0004090694465775
640,640.0,1.0005117663180214
641,641.0,1.0006531619749073
642,642.0,1.0006731075570185
643,643.0,1.0005913554938426
644,644.0,1.0005686232708217
645,645.0,1.0005054431501166
646,646.0,1.0004227102255208
647,647.0,1.000371514095204
648,648.0,1.0004020670529805
649,649.0,1.0002301402892455
650,650.0,1.0001856824239872
651,651.0,1.0002382678968609
652,652.0,1.0002631477458885
653,653.0,1.0003063137493866
654,654.0,1.000379863473626
655,655.0,1.0003865228694213
656,656.0,1.0003245095455113
657,657.0,1.000283520396634
658,658.0,1.0002762186838878
659,659.0,1.0003353621283897
660,660.0,1.000381941885877
661,661.0,1.0003781083254764
662,662.0,1.0003074945940775
663,663.0,1.0003103098659598
664,664.0,1.000359017342597
665,665.0,1.000277352483699
666,666.0,1.0003113519225653
667,667.0,1.0004047540965433
668,668.0,1.0004517571623601
669,669.0,1.0003994839978154
670,670.0,1.0004586939145141
671,671.0,1.0004688414070475
672,672.0,1.0003819785731431
673,673.0,1.000395134788246
674,674.0,1.0003028983269444
675,675.0,1.0002250048873627
676,676.0,1.000117378783788
677,677.0,1.000136617055027
678,678.0,1.000203366067116
679,679.0,1.000237137258896
680,680.0,1.0002547891876716
681,681.0,1.0003823144615984
682,682.0,1.0004906814239904
683,683.0,1.0004900384487456
684,684.0,1.0003956733839008
685,685.0,1.0003610798211862
686,686.0,1.000298092898448
687,687.0,1.0002680338192125
688,688.0,1.0003386194109574
689,689.0,1.0004279623204273
690,690.0,1.0004045758077058
691,691.0,1.00034726895353
692,692.0,1.0003513092995944
693,693.0,1.0004411059883433
694,694.0,1.0003585147465845
695,695.0,1.0003204213012153
696,696.0,1.0002769775116291
697,697.0,1.000203928540261
698,698.0,1.0001792551394089
699,699.0,1.000231754003924
700,700.0,1.0002026307259648
701,701.0,1.0002803719716804
702,702.0,1.0002938855198906
703,703.0,1.0002246440535352
704,704.0,1.0001235643492759
705,705.0,1.0001465072311406
706,706.0,1.000159082132924
707,707.0,1.0002209421386117
708,708.0,1.0003890895610814
709,709.0,1.0003924421237713
710,710.0,1.0003056731460922
711,711.0,1.0002574828306587
712,712.0,1.0002030401875144
713,713.0,1.000202609323435
714,714.0,1.0001297301590402
715,715.0,1.000081894292086
716,716.0,1.0001077261175735
717,717.0,1.0001894427406348
718,718.0,1.000247841629144
719,719.0,1.000308268891201
720,720.0,1.0001745374963364
721,721.0,1.0000688696890392
722,722.0,1.0000785528414746
723,723.0,1.0001403894831729
724,724.0,1.000200654646342
725,725.0,1.0001824538608026
726,726.0,1.000227136437348
727,727.0,1.0001699944217881
728,728.0,1.000199102581522
729,729.0,1.0002498308373167
730,730.0,1.0002563168734602
731,731.0,1.0003565056507746
732,732.0,1.0003358451741682
733,733.0,1.0003200234617817
734,734.0,1.0002103241035942
735,735.0,1.0001796027503063
736,736.0,1.0002268535412866
737,737.0,1.0002641413991353
738,738.0,1.0002245136241918
739,739.0,1.0001899084422856
740,740.0,1.0002034645260784
741,741.0,1.000310434940369
742,742.0,1.0003101818251858
743,743.0,1.0003224061953164
744,744.0,1.000443410210026
745,745.0,1.000430218780738
746,746.0,1.0004584802302974
747,747.0,1.0003433746084862
748,748.0,1.0003356069725873
749,749.0,1.0004364305600737
750,750.0,1.000491583801531
751,751.0,1.000397931293406
752,752.0,1.000364655341079
753,753.0,1.0003693524976198
754,754.0,1.0002156189755635
755,755.0,1.0001742187734115
756,756.0,1.0002214540306853
757,757.0,1.0002873134237689
758,758.0,1.0002703732376377
759,759.0,1.0002637468295692
760,760.0,1.000286433254359
761,761.0,1.0003593174826582
762,762.0,1.000388292733486
763,763.0,1.0002833302379923
764,764.0,1.0003109329077526
765,765.0,1.0003195418817061
766,766.0,1.000312895339991
767,767.0,1.000308828862437
768,768.0,1.000280562424265
769,769.0,1.000237925889966
770,770.0,1.0002736095445557
771,771.0,1.0003724786636865
772,772.0,1.0004866023378838
773,773.0,1.0005069850385835
774,774.0,1.0005262830322275
775,775.0,1.0004470650358812
776,776.0,1.000393551768633
777,777.0,1.0003805656823423
778,778.0,1.0003823330652946
779,779.0,1.000395390234754
780,780.0,1.000346029922808
781,781.0,1.0003638323271724
782,782.0,1.00030343212101
783,783.0,1.0004111176912969
784,784.0,1.0003569852649716
785,785.0,1.0002007075451422
786,786.0,1.0001709878121001
787,787.0,1.0002406025539223
788,788.0,1.0003836017418626
789,789.0,1.000414762230982
790,790.0,1.000403996175172
791,791.0,1.0004190139460596
792,792.0,1.0005011709997471
793,793.0,1.0004779915674813
794,794.0,1.000423942585457
795,795.0,1.0004425957438279
796,796.0,1.0005204686863052
797,797.0,1.0004760390731298
798,798.0,1.0004397619068026
799,799.0,1.000422099858587
800,800.0,1.0003345676906774
801,801.0,1.0003611488576942
802,802.0,1.0003067306038138
803,803.0,1.0002546402330346
804,804.0,1.0001696611815685
805,805.0,1.0001657236342878
806,806.0,1.000190033432192
807,807.0,1.0002330949715663
808,808.0,1.000231791504239
809,809.0,1.0001353762451093
810,810.0,1.0000801148745244
811,811.0,1.000028719516243
812,812.0,1.0000698830805688
813,813.0,1.0002035766488149
814,814.0,1.0003522371812033
815,815.0,1.0004335373563233
816,816.0,1.0004305353185532
817,817.0,1.0003586445676982
818,818.0,1.0003792038926917
819,819.0,1.0003492554433915
820,820.0,1.0002519904060894
821,821.0,1.000309221090497
822,822.0,1.0002363569082426
823,823.0,1.0002373041244526
824,824.0,1.0001967568270833
825,825.0,1.0002229431267515
826,826.0,1.0002386842953315
827,827.0,1.0001561263450356
828,828.0,1.000126700998336
829,829.0,1.0000991495038503
830,830.0,0.9999636188666121
831,831.0,0.9999547317633203
832,832.0,0.9999220733312516
833,833.0,0.9999413644886235
834,834.0,1.000004063471009
835,835.0,1.0000489392822647
836,836.0,0.9999989767846579
837,837.0,0.9999740223057404
838,838.0,1.000006543777484
839,839.0,1.0002184148079973
840,840.0,1.000320949482346
841,841.0,1.0003353863409774
842,842.0,1.0003005442166097
843,843.0,1.0003046765393233
844,844.0,1.0002244847373523
845,845.0,1.0001731686543545
846,846.0,1.0002362592495648
847,847.0,1.0002325176778513
848,848.0,1.0002152506959106
849,849.0,1.0002373730132212
850,850.0,1.0002681021793898
851,851.0,1.000300342764595
852,852.0,1.000351410626157
853,853.0,1.0003902016773705
854,854.0,1.0003517221527694
855,855.0,1.0002549783351204
856,856.0,1.0002665281986973
857,857.0,1.0002981257979648
858,858.0,1.0002652855550154
859,859.0,1.0004105985868694
860,860.0,1.0004386203262547
861,861.0,1.0003900838095776
862,862.0,1.0002727118677421
863,863.0,1.0002576505933511
864,864.0,1.0002347142472765
865,865.0,1.0003086232351495
866,866.0,1.0001894289785527
867,867.0,1.0002190825588624
868,868.0,1.0002021328470536
869,869.0,1.000204589890882
870,870.0,1.0001865960561318
871,871.0,1.000157003526207
872,872.0,1.0001792088062276
873,873.0,1.0002088924785104
874,874.0,1.0003178388064027
875,875.0,1.0005052246202792
876,876.0,1.0005398457180814
877,877.0,1.0004527993146246
878,878.0,1.000425562566599
879,879.0,1.0004723897568435
880,880.0,1.000547651592884
881,881.0,1.0004897248555646
882,882.0,1.000419492550506
883,883.0,1.0003778673331583
884,884.0,1.0003461736683004
885,885.0,1.0002743794411306
886,886.0,1.0003063282952487
887,887.0,1.0002586946738952
888,888.0,1.0002877093353886
889,889.0,1.0002963349489764
890,890.0,1.0003005078597715
891,891.0,1.0002098597216842
892,892.0,1.0001561368090148
893,893.0,1.0001841179609863
894,894.0,1.000306129070005
895,895.0,1.000407550986263
896,896.0,1.000541736778922
897,897.0,1.00055363310642
898,898.0,1.000531954250098
899,899.0,1.000394521992558
900,900.0,1.0003404769191908
901,901.0,1.000178969411998
902,902.0,1.0001786604566338
903,903.0,1.0002474490387818
904,904.0,1.0002263762461092
905,905.0,1.000334974414905
906,906.0,1.0004201350132997
907,907.0,1.000436379101869
908,908.0,1.0004178869272942
909,909.0,1.0005265708791513
910,910.0,1.000623141283935
911,911.0,1.000659104682452
912,912.0,1.0006820478340024
913,913.0,1.000723890672415
914,914.0,1.000616531426097
915,915.0,1.0005055160753156
916,916.0,1.0004219622197594
917,917.0,1.0003600674719597
918,918.0,1.0004450284613409
919,919.0,1.0004125598864244
920,920.0,1.0004617296252696
921,921.0,1.0004732301815926
922,922.0,1.000447997229411
923,923.0,1.0003988906683274
924,924.0,1.0004004031030518
925,925.0,1.0003355530504923
926,926.0,1.0003699037115183
927,927.0,1.000378663106665
928,928.0,1.0003945433003978
929,929.0,1.0004490456972464
930,930.0,1.0005575965592015
931,931.0,1.00053768940536
932,932.0,1.0004411973585512
933,933.0,1.000467803466804
934,934.0,1.0004458154800655
935,935.0,1.0005318861964838
936,936.0,1.0005832569718542
937,937.0,1.0005726008185678
938,938.0,1.0006328220629448
939,939.0,1.0006321306544157
940,940.0,1.0005485036252362
941,941.0,1.0005233421502153
942,942.0,1.000457635587369
943,943.0,1.000433285134241
944,944.0,1.0005271982467778
945,945.0,1.0006259905308676
946,946.0,1.0006509352972246
947,947.0,1.0006028720703113
948,948.0,1.0005695616438401
949,949.0,1.0005157663154098
950,950.0,1.0005592284731761
951,951.0,1.000468645161985
952,952.0,1.0005095585747021
953,953.0,1.0005663664642914
954,954.0,1.0005402175992264
955,955.0,1.0005157408152356
956,956.0,1.0004204307979947
957,957.0,1.0004104996280507
958,958.0,1.0004691880620655
959,959.0,1.0004333517252055
960,960.0,1.0004287302275479
961,961.0,1.0003795133866014
962,962.0,1.0004588732494422
963,963.0,1.0005035311384365
964,964.0,1.0004953950635267
965,965.0,1.0004709355701227
966,966.0,1.000445923279193
967,967.0,1.0005667986727063
968,968.0,1.0004522703532175
969,969.0,1.0004559604047456
970,970.0,1.000483777829296
971,971.0,1.0005197268675945
972,972.0,1.0005129808041657
973,973.0,1.0005868620062446
974,974.0,1.0007286141949037
975,975.0,1.000703881275147
976,976.0,1.0006598235516297
977,977.0,1.000631305025924
978,978.0,1.0006830831605695
979,979.0,1.0007079674888
980,980.0,1.000645938148698
981,981.0,1.0006417295222896
982,982.0,1.000675597554638
983,983.0,1.0006842985034228
984,984.0,1.000564924873565
985,985.0,1.0004987173125837
986,986.0,1.0003158418566762
987,987.0,1.0002968048384462
988,988.0,1.0002458488377615
989,989.0,1.000208202275044
990,990.0,1.0003105784458024
991,991.0,1.0003231727930588
992,992.0,1.0003762733583874
993,993.0,1.0002997375624951
994,994.0,1.0004224852345085
995,995.0,1.000469330545148
996,996.0,1.0004764280801741
997,997.0,1.0004724921484893
998,998.0,1.0003673119366276
999,999.0,1.0002985877967252


==> data/direct_pow_voltages701a_control_new.csv <==
,Time,Voltage
0,0.0,1.0025821781525774
1,1.0,1.002606776251234
2,2.0,1.002742961072861
3,3.0,1.0028402095102753
4,4.0,1.0029613097959318
5,5.0,1.0030142126423405
6,6.0,1.0029193372418728
7,7.0,1.002911046943416
8,8.0,1.0030031662971406
9,9.0,1.003028755280966
10,10.0,1.0030230647169542
11,11.0,1.003158156661782
12,12.0,1.003388960212797
13,13.0,1.0033498753823507
14,14.0,1.003305695663479
15,15.0,1.0032139661263277
16,16.0,1.0032890746871095
17,17.0,1.0032050145507612
18,18.0,1.0032509507108418
19,19.0,1.0032532841132007
20,20.0,1.0032315845954822
21,21.0,1.0031860528918997
22,22.0,1.00314006602611
23,23.0,1.0030828486900452
24,24.0,1.0030280748314808
25,25.0,1.0030864083826108
26,26.0,1.0030960756951703
27,27.0,1.003124782655974
28,28.0,1.0031284859910916
29,29.0,1.003124701453953
30,30.0,1.0030985069676939
31,31.0,1.0031630194131778
32,32.0,1.0031009575492944
33,33.0,1.002963658803666
34,34.0,1.002875730025205
35,35.0,1.003015878351907
36,36.0,1.0031505522888435
37,37.0,1.0030895513061275
38,38.0,1.0030224122576672
39,39.0,1.0027765459547655
40,40.0,1.002686381559839
41,41.0,1.0026316863071558
42,42.0,1.0025585208769796
43,43.0,1.0026423979968233
44,44.0,1.0027124962666072
45,45.0,1.002828025419894
46,46.0,1.0028039475548778
47,47.0,1.0028027942451068
48,48.0,1.0027478140676696
49,49.0,1.002660898485009
50,50.0,1.0026482772822456
51,51.0,1.0026072375205608
52,52.0,1.0025992395909178
53,53.0,1.002693938207811
54,54.0,1.0028713882983493
55,55.0,1.0029266356876574
56,56.0,1.0030149373540016
57,57.0,1.0030766016617698
58,58.0,1.0031186704550792
59,59.0,1.0031061578037865
60,60.0,1.0029723045966417
61,61.0,1.002889308451852
62,62.0,1.0028409165803183
63,63.0,1.0028489949230344
64,64.0,1.0028779767474545
65,65.0,1.0029052158453176
66,66.0,1.002902817038801
67,67.0,1.0029564517170801
68,68.0,1.0029080325522874
69,69.0,1.0028837208059231
70,70.0,1.0027961118496167
71,71.0,1.0028917253083143
72,72.0,1.0029562861792158
73,73.0,1.0030087854420227
74,74.0,1.002910515259965
75,75.0,1.0028383297367973
76,76.0,1.0029066484695985
77,77.0,1.0029144723580137
78,78.0,1.002992299790717
79,79.0,1.0029429758106534
80,80.0,1.0029426287910579
81,81.0,1.0029384485189703
82,82.0,1.003004421620759
83,83.0,1.0030096454626845
84,84.0,1.0029757973346127
85,85.0,1.0029319795758218
86,86.0,1.0029498540401909
87,87.0,1.0028671072478208
88,88.0,1.0028511960005233
89,89.0,1.0029441797238596
90,90.0,1.0030284412013613
91,91.0,1.003017034285899
92,92.0,1.0030234451206608
93,93.0,1.003028416294289
94,94.0,1.003014406522955
95,95.0,1.002977984206287
96,96.0,1.0029525513016988
97,97.0,1.00303138942537
98,98.0,1.0030077404970463
99,99.0,1.0029608956112652
100,100.0,1.0030341621796692
101,101.0,1.0031743402756168
102,102.0,1.0032853059194389
103,103.0,1.0032568643249271
104,104.0,1.0032152094576012
105,105.0,1.0031860728964825
106,106.0,1.0031014260172824
107,107.0,1.0031431815697203
108,108.0,1.0031210908939072
109,109.0,1.0031533511168196
110,110.0,1.0032095735523485
111,111.0,1.0031916278748538
112,112.0,1.003235799930893
113,113.0,1.0031750947149387
114,114.0,1.0031840072821954
115,115.0,1.0031460849628193
116,116.0,1.0032543099471047
117,117.0,1.0032074207918236
118,118.0,1.0032673360682858
119,119.0,1.003350252076079
120,120.0,1.0033788423799737
121,121.0,1.0033690210641784
122,122.0,1.0034570726287866
123,123.0,1.003483649583967
124,124.0,1.0033616845419149
125,125.0,1.0032400968389592
126,126.0,1.0032131091268202
127,127.0,1.0030519101350852
128,128.0,1.0029829989899406
129,129.0,1.0030328525483612
130,130.0,1.00312897446127
131,131.0,1.0032034758457806
132,132.0,1.0032179408786395
133,133.0,1.0032700719317125
134,134.0,1.003157838385466
135,135.0,1.0030564890612756
136,136.0,1.0030959907534893
137,137.0,1.0031963339380359
138,138.0,1.0032834574493183
139,139.0,1.0032580748861881
140,140.0,1.0032373124829435
141,141.0,1.003281092913718
142,142.0,1.0033036719814061
143,143.0,1.00333664760901
144,144.0,1.0033345068108168
145,145.0,1.0032428572851997
146,146.0,1.0031796507049464
147,147.0,1.003254295975668
148,148.0,1.0032289679967836
149,149.0,1.0033021839109313
150,150.0,1.0033312245050248
151,151.0,1.0034247774948923
152,152.0,1.0034294499261935
153,153.0,1.0034209150482456
154,154.0,1.0033248944264153
155,155.0,1.0032952783260152
156,156.0,1.0032646172099573
157,157.0,1.0032084477871994
158,158.0,1.003191193910002
159,159.0,1.0031271227525553
160,160.0,1.0032228647849455
161,161.0,1.0031852648243331
162,162.0,1.003228124245574
163,163.0,1.003174279008487
164,164.0,1.0031474229425255
165,165.0,1.0031984054831122
166,166.0,1.0033208918634933
167,167.0,1.00327837823642
168,168.0,1.0032495177275227
169,169.0,1.0032595838209855
170,170.0,1.0032583172461955
171,171.0,1.0031908069659503
172,172.0,1.003250210084493
173,173.0,1.0032359102870618
174,174.0,1.0032899296461355
175,175.0,1.0032259536557768
176,176.0,1.003145903705548
177,177.0,1.0031978451831927
178,178.0,1.003140927476918
179,179.0,1.0029908560346068
180,180.0,1.0029873681058583
181,181.0,1.0028806197351383
182,182.0,1.0029295583505486
183,183.0,1.0030467361014208
184,184.0,1.0031302875418129
185,185.0,1.0031996076646246
186,186.0,1.003142112411466
187,187.0,1.003129476907087
188,188.0,1.003146500632304
189,189.0,1.00311876249892
190,190.0,1.0030975104934086
191,191.0,1.0031213799960608
192,192.0,1.0030984777274363
193,193.0,1.0030291075281588
194,194.0,1.00305171461712
195,195.0,1.0030310458624716
196,196.0,1.0031070643632602
197,197.0,1.003196837496014
198,198.0,1.0031988499563365
199,199.0,1.0031509738012356
200,200.0,1.0028811143706373
201,201.0,1.0027696128028782
202,202.0,1.0031795559177483
203,203.0,1.0037610060250715
204,204.0,1.0037250925013679
205,205.0,1.0025946100955063
206,206.0,1.0015856944124795
207,207.0,1.002694727915491
208,208.0,1.0052270801408905
209,209.0,1.006068747826892
210,210.0,1.002782196534002
211,211.0,0.9974394234540838
212,212.0,0.996846008244173
213,213.0,1.0004955072884998
214,214.0,1.0040130362423234
215,215.0,1.0069832359183422
216,216.0,1.0056695761754444
217,217.0,0.9994040572216635
218,218.0,0.9955714560007131
219,219.0,0.9972483239687907
220,220.0,1.0011744871206685
221,221.0,1.004982370429355
222,222.0,1.0078358890002104
223,223.0,1.0065709396521263
224,224.0,1.000324589100562
225,225.0,0.9947387662589097
226,226.0,0.9948873324577864
227,227.0,0.9985641345733542
228,228.0,1.0023047688994593
229,229.0,1.0054598534704777
230,230.0,1.0069903439266616
231,231.0,1.0031811702671825
232,232.0,0.9956949020965004
233,233.0,0.9936864834907252
234,234.0,0.997040263087985
235,235.0,1.000492918355943
236,236.0,1.003721999103144
237,237.0,1.0059376967797182
238,238.0,1.0051132467179575
239,239.0,1.000154567523871
240,240.0,0.9961283195815187
241,241.0,0.9970753254250899
242,242.0,0.9997857886067372
243,243.0,1.0024687597806823
244,244.0,1.0046466024694471
245,245.0,1.005667169612728
246,246.0,1.0029790589398635
247,247.0,0.9973204801961866
248,248.0,0.995458233113427
249,249.0,0.9976757122507038
250,250.0,1.0002267375332232
251,251.0,1.0024905984709536
252,252.0,1.0040962668468707
253,253.0,1.0045058075558668
254,254.0,1.0019964650749924
255,255.0,0.9981774475319708
256,256.0,0.9976874658949368
257,257.0,0.9994638532390523
258,258.0,1.0011953966603442
259,259.0,1.0027753167717668
260,260.0,1.0037633805061155
261,261.0,1.0033278375810686
262,262.0,1.0007747943540461
263,263.0,0.9986202915969009
264,264.0,0.9989414812235402
265,265.0,1.0001659679968673
266,266.0,1.0014181093699823
267,267.0,1.00245100684429
268,268.0,1.0032902082343869
269,269.0,1.0031112365255557
270,270.0,1.0016309919121973
271,271.0,1.0003966308336076
272,272.0,1.0004079323457153
273,273.0,1.001014966618073
274,274.0,1.0016127972423676
275,275.0,1.0021363013889926
276,276.0,1.0024148956506824
277,277.0,1.0022693527002011
278,278.0,1.0015454047599248
279,279.0,1.001220204695628
280,280.0,1.001491936867324
281,281.0,1.001857895475615
282,282.0,1.0021930302754463
283,283.0,1.0024201663050458
284,284.0,1.002308131240491
285,285.0,1.001668546494235
286,286.0,1.0011066652914515
287,287.0,1.001088382316432
288,288.0,1.0013992439945552
289,289.0,1.0016181875510732
290,290.0,1.0017515098843819
291,291.0,1.0018422514801486
292,292.0,1.0017495294894512
293,293.0,1.0014772009924373
294,294.0,1.0014874670091911
295,295.0,1.0016637854246304
296,296.0,1.0018565910220718
297,297.0,1.0019755704305784
298,298.0,1.0019432245140265
299,299.0,1.0017133552736048
300,300.0,1.0014760417396997
301,301.0,1.0014362153339806
302,302.0,1.001626478852572
303,303.0,1.0018431518137005
304,304.0,1.0020391053902218
305,305.0,1.00211848833088
306,306.0,1.001872642149308
307,307.0,1.0015765707743833
308,308.0,1.0015016360153524
309,309.0,1.001693662152348
310,310.0,1.0018756832197473
311,311.0,1.0021154918500021
312,312.0,1.0021613890586674
313,313.0,1.0020024592654362
314,314.0,1.001784852105217
315,315.0,1.0017451931335914
316,316.0,1.0018593753792486
317,317.0,1.0020523879375527
318,318.0,1.0023237436043977
319,319.0,1.0023042713229127
320,320.0,1.002058119262011
321,321.0,1.0016505510721205
322,322.0,1.0014917825660008
323,323.0,1.0015129981528965
324,324.0,1.001833813133582
325,325.0,1.0020496801989982
326,326.0,1.0021084287097015
327,327.0,1.0020565307821108
328,328.0,1.0018885569534601
329,329.0,1.0017958905129294
330,330.0,1.0017321628984455
331,331.0,1.0019261072758774
332,332.0,1.0021155442875245
333,333.0,1.0023207371871914
334,334.0,1.0022537368754334
335,335.0,1.001956873031424
336,336.0,1.0016548716427043
337,337.0,1.0016229096217046
338,338.0,1.001907312979462
339,339.0,1.0021294734405752
340,340.0,1.0023379185529822
341,341.0,1.0022810395489976
342,342.0,1.0020272238293992
343,343.0,1.0018841999849357
344,344.0,1.0019963201351194
345,345.0,1.0021400237346767
346,346.0,1.0022016642801954
347,347.0,1.0022682575737836
348,348.0,1.002127791975873
349,349.0,1.00196544308137
350,350.0,1.001924569392411
351,351.0,1.0019425596608889
352,352.0,1.0021107677536707
353,353.0,1.0022526608783748
354,354.0,1.002421927443945
355,355.0,1.0023563390455044
356,356.0,1.0020913836522052
357,357.0,1.001895493664721
358,358.0,1.0019077108601664
359,359.0,1.0020497287341588
360,360.0,1.0021472172101833
361,361.0,1.0021897015164307
362,362.0,1.0020679744986134
363,363.0,1.0019994995212387
364,364.0,1.0021258550717416
365,365.0,1.0022934161129806
366,366.0,1.0023216501501944
367,367.0,1.0022802150627834
368,368.0,1.0021096944131913
369,369.0,1.001974450512407
370,370.0,1.0018287212591277
371,371.0,1.0017799533574558
372,372.0,1.0018621432774633
373,373.0,1.001974807568499
374,374.0,1.0021839019393057
375,375.0,1.0023341317475796
376,376.0,1.0023016802273892
377,377.0,1.0022003901962389
378,378.0,1.0021172409559957
379,379.0,1.0020010664743182
380,380.0,1.0019482593884181
381,381.0,1.0020200720121568
382,382.0,1.0019203540755421
383,383.0,1.0021710786256735
384,384.0,1.002253179382465
385,385.0,1.002311159827447
386,386.0,1.002236605898271
387,387.0,1.0021305561695673
388,388.0,1.0020833474824544
389,389.0,1.0020146256669835
390,390.0,1.002069855301261
391,391.0,1.0021852558486082
392,392.0,1.002215566742388
393,393.0,1.002205500121364
394,394.0,1.002199447654016
395,395.0,1.0021259775777702
396,396.0,1.0020318510076744
397,397.0,1.0018992198750356
398,398.0,1.0020371408269186
399,399.0,1.0022546086953545
400,400.0,1.002341037509962
401,401.0,1.0023058925201724
402,402.0,1.002155469542877
403,403.0,1.0018761069602522
404,404.0,1.0017471578267327
405,405.0,1.001830321796237
406,406.0,1.0020431660731557
407,407.0,1.0023378668389606
408,408.0,1.002257529681382
409,409.0,1.0020746932380946
410,410.0,1.0016920415965447
411,411.0,1.001550510877148
412,412.0,1.0017126459554353
413,413.0,1.002016434027439
414,414.0,1.0022099566649167
415,415.0,1.0022833692002406
416,416.0,1.0020183768425814
417,417.0,1.0016988053011653
418,418.0,1.0016138789048497
419,419.0,1.001793905503758
420,420.0,1.0020341225566047
421,421.0,1.0021185764949903
422,422.0,1.0022185361484484
423,423.0,1.0020526250731057
424,424.0,1.0018574160073148
425,425.0,1.0018154089215805
426,426.0,1.0018069564865617
427,427.0,1.0018870693744846
428,428.0,1.002037518945349
429,429.0,1.0020083483807634
430,430.0,1.0020387442734526
431,431.0,1.0019942203403485
432,432.0,1.0019124940841322
433,433.0,1.0018198787601205
434,434.0,1.001940157582158
435,435.0,1.002119046036576
436,436.0,1.0022348722043317
437,437.0,1.0021698586467458
438,438.0,1.00195841048025
439,439.0,1.00179550125528
440,440.0,1.001796007196268
441,441.0,1.0018381601808504
442,442.0,1.0020169767130356
443,443.0,1.002210136746606
444,444.0,1.0022292732803204
445,445.0,1.0019777655688769
446,446.0,1.0018503699149246
447,447.0,1.0018607982432135
448,448.0,1.0019612752150517
449,449.0,1.0019506558088376
450,450.0,1.0020132324517368
451,451.0,1.0020404259379474
452,452.0,1.0020190580571968
453,453.0,1.001885538635044
454,454.0,1.0019117825373167
455,455.0,1.0019108628545024
456,456.0,1.0019670706693962
457,457.0,1.001984723461066
458,458.0,1.0019342639986408
459,459.0,1.0018605437578187
460,460.0,1.001731007710632
461,461.0,1.0017978757200554
462,462.0,1.00189877719154
463,463.0,1.0021014882736605
464,464.0,1.0020647516362389
465,465.0,1.0018911827659087
466,466.0,1.0016897824110866
467,467.0,1.001616208388518
468,468.0,1.0017396107006136
469,469.0,1.001875919346427
470,470.0,1.001970538716093
471,471.0,1.001971603105669
472,472.0,1.0019128578389989
473,473.0,1.0018786010232863
474,474.0,1.001816605553644
475,475.0,1.0017977110650194
476,476.0,1.0018170593498796
477,477.0,1.0018738148956197
478,478.0,1.0019483609159991
479,479.0,1.00197942560121
480,480.0,1.0018759857531052
481,481.0,1.001791494816515
482,482.0,1.001905402889523
483,483.0,1.0020260221951427
484,484.0,1.00205712124466
485,485.0,1.002001901047033
486,486.0,1.001933352760783
487,487.0,1.0018677540812915
488,488.0,1.0018493846365801
489,489.0,1.0017924722545046
490,490.0,1.0018003137749036
491,491.0,1.0018206839165853
492,492.0,1.001960897092658
493,493.0,1.002009918358515
494,494.0,1.0020328486586483
495,495.0,1.0020108072785825
496,496.0,1.0018935042691421
497,497.0,1.0018405716528094
498,498.0,1.0018890692887112
499,499.0,1.0019983155100818
500,500.0,1.0021007273237827
501,501.0,1.002085576458022
502,502.0,1.0019650333192514
503,503.0,1.0019231702392286
504,504.0,1.0020135740561413
505,505.0,1.0020325541728698
506,506.0,1.0020890771689541
507,507.0,1.0021327210219368
508,508.0,1.0021637098127179
509,509.0,1.0021011260043875
510,510.0,1.0018941401786157
511,511.0,1.0019070932071477
512,512.0,1.0019750869075539
513,513.0,1.002042030767619
514,514.0,1.0021166978805542
515,515.0,1.0021673161558828
516,516.0,1.0022150093507975
517,517.0,1.0020670894477497
518,518.0,1.0019074337698959
519,519.0,1.0018208601926046
520,520.0,1.0019396127750926
521,521.0,1.0021266966949296
522,522.0,1.0022205555895725
523,523.0,1.002092507084728
524,524.0,1.0019839315025434
525,525.0,1.0019187610783753
526,526.0,1.0019510380942096
527,527.0,1.002007446588707
528,528.0,1.0020657242481656
529,529.0,1.0020166013072098
530,530.0,1.0020702828110244
531,531.0,1.001955463831705
532,532.0,1.0018994056638133
533,533.0,1.00199656241061
534,534.0,1.0021001927815465
535,535.0,1.0021649046413101
536,536.0,1.0021334908288004
537,537.0,1.0020497968533202
538,538.0,1.0018999870807073
539,539.0,1.0019693818785573
540,540.0,1.0018419697706191
541,541.0,1.0019006691432097
542,542.0,1.0020747083202628
543,543.0,1.0021868770577538
544,544.0,1.0022569899527025
545,545.0,1.0021834278613824
546,546.0,1.002003391778614
547,547.0,1.0018895357667386
548,548.0,1.001876565114801
549,549.0,1.002003685065013
550,550.0,1.0020023410445795
551,551.0,1.0020260568685193
552,552.0,1.0020694676232527
553,553.0,1.0020254401279098
554,554.0,1.0019274145393973
555,555.0,1.001987965039702
556,556.0,1.0021256314189073
557,557.0,1.0021611946180358
558,558.0,1.0021827387362763
559,559.0,1.0021825985020796
560,560.0,1.00199474965649
561,561.0,1.0019156393163184
562,562.0,1.0020378880730905
563,563.0,1.0021819364344953
564,564.0,1.002195453692115
565,565.0,1.0021311344372938
566,566.0,1.0019615203151975
567,567.0,1.0019734521780257
568,568.0,1.002051862224784
569,569.0,1.0021467749918913
570,570.0,1.0021136434146634
571,571.0,1.0021703263616473
572,572.0,1.002148197666625
573,573.0,1.0021627379767204
574,574.0,1.0021561414268487
575,575.0,1.0020652593709312
576,576.0,1.0020412232713858
577,577.0,1.0020422787199061
578,578.0,1.0020950997674511
579,579.0,1.0021435789082678
580,580.0,1.0022236084712475
581,581.0,1.0021137653043293
582,582.0,1.0020523997874178
583,583.0,1.0020405113509698
584,584.0,1.0020892496802611
585,585.0,1.0021542338390663
586,586.0,1.0022492498547517
587,587.0,1.0022650117691958
588,588.0,1.0020977262980264
589,589.0,1.0019736108842514
590,590.0,1.002041232795855
591,591.0,1.0021227965139499
592,592.0,1.0022718602298273
593,593.0,1.0022675010579725
594,594.0,1.0021704345415308
595,595.0,1.0019189850263088
596,596.0,1.0018860999301924
597,597.0,1.0020035452978584
598,598.0,1.0021890331333863
599,599.0,1.0023617048971036


==> data/direct_pow_voltages701a_no_control.csv <==
,Time,Voltage
0,0.0,1.0022867817790058
1,1.0,1.002306289738245
2,2.0,1.0024367211108904
3,3.0,1.0025317790168977
4,4.0,1.0026573886273562
5,5.0,1.00272168499024
6,6.0,1.002642518638568
7,7.0,1.0026503210835533
8,8.0,1.0027549980776715
9,9.0,1.0027890553084173
10,10.0,1.00279088642071
11,11.0,1.0029353415221798
12,12.0,1.0031781189347482
13,13.0,1.0031544591731236
14,14.0,1.0031293690209184
15,15.0,1.003055857598318
16,16.0,1.0031441223905566
17,17.0,1.003067953587844
18,18.0,1.0031196409172516
19,19.0,1.0031279301477127
20,20.0,1.0031141390253764
21,21.0,1.003077614097073
22,22.0,1.0030392421043415
23,23.0,1.0029878003935127
24,24.0,1.002937735149918
25,25.0,1.003000659840566
26,26.0,1.003015337588589
27,27.0,1.0030490055225851
28,28.0,1.0030568759894851
29,29.0,1.0030564478899886
30,30.0,1.003033713590061
31,31.0,1.0031025195934613
32,32.0,1.003045970678606
33,33.0,1.0029150064488728
34,34.0,1.0028321369292306
35,35.0,1.002974894957867
36,36.0,1.00311105884556
37,37.0,1.003053816959071
38,38.0,1.0029940448366645
39,39.0,1.002756514734848
40,40.0,1.002671431454292
41,41.0,1.0026155583644876
42,42.0,1.0025346727489957
43,43.0,1.0026067997720876
44,44.0,1.0026649090035586
45,45.0,1.002770827298706
46,46.0,1.002740495547661
47,47.0,1.002737382124054
48,48.0,1.0026843049680847
49,49.0,1.0026012874756771
50,50.0,1.0025927729223503
51,51.0,1.0025536976768934
52,52.0,1.0025444650424673
53,53.0,1.0026364993636108
54,54.0,1.0028125436422695
55,55.0,1.002869884166887
56,56.0,1.002963977413729
57,57.0,1.0030420761944354
58,58.0,1.0030996060710484
59,59.0,1.0030920705390727
60,60.0,1.0029608052337964
61,61.0,1.0028779893356614
62,62.0,1.0028281875406175
63,63.0,1.0028340367893485
64,64.0,1.0028612484396615
65,65.0,1.0028892911327152
66,66.0,1.0028905321463844
67,67.0,1.0029491968787432
68,68.0,1.0029057025701842
69,69.0,1.0028843041009483
70,70.0,1.0027963240916051
71,71.0,1.0028902980454564
72,72.0,1.002954075727242
73,73.0,1.003007309002822
74,74.0,1.0029109091952872
75,75.0,1.0028401812571004
76,76.0,1.002908238988396
77,77.0,1.0029149690795565
78,78.0,1.0029919612225986
79,79.0,1.0029423294096411
80,80.0,1.0029429941152033
81,81.0,1.0029405532557572
82,82.0,1.003007528468789
83,83.0,1.0030132002138192
84,84.0,1.0029801805899954
85,85.0,1.002936858640273
86,86.0,1.0029542556681974
87,87.0,1.0028698503056823
88,88.0,1.002851372061999
89,89.0,1.0029413439922075
90,90.0,1.003023167140252
91,91.0,1.0030110705143578
92,92.0,1.0030177748390399
93,93.0,1.0030227612538458
94,94.0,1.0030076786947784
95,95.0,1.0029700408369213
96,96.0,1.0029448180184992
97,97.0,1.0030256820396186
98,98.0,1.0030063017703057
99,99.0,1.0029643118551934
100,100.0,1.0030410994982935
101,101.0,1.0031838655899998
102,102.0,1.0032981125035751
103,103.0,1.0032748212747749
104,104.0,1.0032395201194373
105,105.0,1.003215665160163
106,106.0,1.0031335926033798
107,107.0,1.0031752520462827
108,108.0,1.0031519485643303
109,109.0,1.0031844757677661
110,110.0,1.003243947246404
111,111.0,1.0032318306319965
112,112.0,1.0032828811590122
113,113.0,1.0032280779968292
114,114.0,1.0032395133327932
115,115.0,1.003199900623363
116,116.0,1.0033035655390878
117,117.0,1.003251201666461
118,118.0,1.0033063479078987
119,119.0,1.0033871601991835
120,120.0,1.0034177601909626
121,121.0,1.0034131755361249
122,122.0,1.0035068160561367
123,123.0,1.0035360782808724
124,124.0,1.0034130664715941
125,125.0,1.0032877633786503
126,126.0,1.0032542563278521
127,127.0,1.0030843699743048
128,128.0,1.003006062264853
129,129.0,1.0030460727227741
130,130.0,1.0031350802480485
131,131.0,1.0032040466307677
132,132.0,1.0032152709665272
133,133.0,1.003268307187103
134,134.0,1.0031597928803233
135,135.0,1.003061445070579
136,136.0,1.0030988891168007
137,137.0,1.0031920968859307
138,138.0,1.0032711180905265
139,139.0,1.003240632757972
140,140.0,1.0032192374737334
141,141.0,1.0032650270043095
142,142.0,1.0032894702358066
143,143.0,1.0033236670265386
144,144.0,1.0033221130450398
145,145.0,1.003229662587074
146,146.0,1.0031645972707932
147,147.0,1.003236758582537
148,148.0,1.0032087314241778
149,149.0,1.0032809808785281
150,150.0,1.003311835990472
151,151.0,1.003409925171664
152,152.0,1.0034212292196818
153,153.0,1.0034194755585675
154,154.0,1.003327420148602
155,155.0,1.003296972225166
156,156.0,1.003262058188917
157,157.0,1.0032014685745874
158,158.0,1.0031817899688724
159,159.0,1.003117024944924
160,160.0,1.003211735121626
161,161.0,1.0031716682676195
162,162.0,1.0032115634434466
163,163.0,1.0031559772497183
164,164.0,1.0031291774242497
165,165.0,1.0031811941163924
166,166.0,1.0033061344174345
167,167.0,1.0032690701764477
168,168.0,1.003247830074209
169,169.0,1.003264394497161
170,170.0,1.0032664182262743
171,171.0,1.0031981204834277
172,172.0,1.0032532882017722
173,173.0,1.00323388397363
174,174.0,1.0032847761916048
175,175.0,1.003221231994073
176,176.0,1.0031453644574377
177,177.0,1.0032033097220632
178,178.0,1.00315196136262
179,179.0,1.0030068164377635
180,180.0,1.0030070039945846
181,181.0,1.0029010986815332
182,182.0,1.0029471432795718
183,183.0,1.0030576759914909
184,184.0,1.003132542738797
185,185.0,1.0031949302908576
186,186.0,1.0031350409235087
187,187.0,1.0031241535100903
188,188.0,1.0031440390851631
189,189.0,1.0031172456677089
190,190.0,1.0030944215411643
191,191.0,1.0031151196891706
192,192.0,1.0030889853998346
193,193.0,1.003017004111706
194,194.0,1.0030368082987315
195,195.0,1.0030127306646475
196,196.0,1.0030850191383707
197,197.0,1.0031717930674116
198,198.0,1.0031734999542148
199,199.0,1.0031281925732378
200,200.0,1.0029658371698937
201,201.0,1.0029907867176908
202,202.0,1.0033351225034302
203,203.0,1.0036894900836777
204,204.0,1.0035419818862596
205,205.0,1.0026827082213305
206,206.0,1.0019949908838846
207,207.0,1.0027656035895767
208,208.0,1.0047215812768602
209,209.0,1.0054793627628313
210,210.0,1.003148607674488
211,211.0,0.9996578663170108
212,212.0,0.9997407319241882
213,213.0,1.0029885291860856
214,214.0,1.0062607145374598
215,215.0,1.0074213255278972
216,216.0,1.0041931089440075
217,217.0,0.9985258520742959
218,218.0,0.9968957646842966
219,219.0,1.0000590453625264
220,220.0,1.004172532634069
221,221.0,1.007749626846165
222,222.0,1.0075946635825224
223,223.0,1.00289012576968
224,224.0,0.9973012751865789
225,225.0,0.9966762545565764
226,226.0,1.0008546922554857
227,227.0,1.0051207792078676
228,228.0,1.0085612021937553
229,229.0,1.0075321403294368
230,230.0,1.0020649018518233
231,231.0,0.9967486936356933
232,232.0,0.9965445775826937
233,233.0,1.000901319597497
234,234.0,1.0053303053789597
235,235.0,1.0086948961505093
236,236.0,1.0075211209915211
237,237.0,1.0019156466326409
238,238.0,0.9963995630760888
239,239.0,0.9960676366644073
240,240.0,1.0003708958185773
241,241.0,1.004886523661477
242,242.0,1.0084052432951123
243,243.0,1.0075080624557897
244,244.0,1.0021341530025394
245,245.0,0.9967597726139991
246,246.0,0.9964502859545487
247,247.0,1.000765402145899
248,248.0,1.0051518439878893
249,249.0,1.0085738784175609
250,250.0,1.0077366189604011
251,251.0,1.002326636795459
252,252.0,0.9967888764998716
253,253.0,0.9963153898034625
254,254.0,1.000559489057754
255,255.0,1.0047912000102155
256,256.0,1.0082295551026004
257,257.0,1.0071429877961608
258,258.0,1.001539723058791
259,259.0,0.9960018634968565
260,260.0,0.9955334829625068
261,261.0,0.9998204678857533
262,262.0,1.0042156694957283
263,263.0,1.0076974412806639
264,264.0,1.0071385224838332
265,265.0,1.002108482797887
266,266.0,0.996737894361045
267,267.0,0.9962824456843719
268,268.0,1.0007317055316545
269,269.0,1.005205631221373
270,270.0,1.00857390092434
271,271.0,1.007610298383635
272,272.0,1.002091031876544
273,273.0,0.9964035194556982
274,274.0,0.9957438399603784
275,275.0,0.9999244329358433
276,276.0,1.004305623338631
277,277.0,1.0078068773503686
278,278.0,1.0067305786077174
279,279.0,1.0012975558752542
280,280.0,0.9957989827699802
281,281.0,0.9953095628358554
282,282.0,0.9996136336856677
283,283.0,1.004090543507506
284,284.0,1.0076051614980344
285,285.0,1.007163647803862
286,286.0,1.002314231941134
287,287.0,0.9969971162873681
288,288.0,0.9966677888672056
289,289.0,1.000725484219623
290,290.0,1.0048429495720141
291,291.0,1.0080987214723365
292,292.0,1.0070121547505
293,293.0,1.0014104524686616
294,294.0,0.9958135673686103
295,295.0,0.9952628539764821
296,296.0,0.9995232677139889
297,297.0,1.0039318593350752
298,298.0,1.0073859250388992
299,299.0,1.0065352064028665
300,300.0,1.0012815270240905
301,301.0,0.99592282645673
302,302.0,0.9956617411450435
303,303.0,1.0000832800460684
304,304.0,1.0046348700799022
305,305.0,1.0082108189378063
306,306.0,1.007610514475776
307,307.0,1.0024901136617306
308,308.0,0.9969639665003923
309,309.0,0.9964670991939838
310,310.0,1.000511774491119
311,311.0,1.0048004831340691
312,312.0,1.0081048789465126
313,313.0,1.0070130262856185
314,314.0,1.0015605336040854
315,315.0,0.9961222312657425
316,316.0,0.9956624458846172
317,317.0,0.9999622751384982
318,318.0,1.004515787196687
319,319.0,1.0079815283643716
320,320.0,1.0072044969722749
321,321.0,1.0019234159891623
322,322.0,0.9967265348473077
323,323.0,0.9964323079700158
324,324.0,1.0007795733162506
325,325.0,1.0051382522959076
326,326.0,1.0084298168546821
327,327.0,1.007592691816856
328,328.0,1.0023592481299965
329,329.0,0.9968799177856369
330,330.0,0.9962609580260289
331,331.0,1.000454431443637
332,332.0,1.004754063045526
333,333.0,1.0082169874407338
334,334.0,1.007183059660098
335,335.0,1.001725879996847
336,336.0,0.9962849255324714
337,337.0,0.9958859273428543
338,338.0,1.000331233826266
339,339.0,1.0048216870210696
340,340.0,1.0083592120217488
341,341.0,1.0076518131653656
342,342.0,1.0025114055181386
343,343.0,0.9973548788316777
344,344.0,0.9972054504394041
345,345.0,1.0013592572486072
346,346.0,1.0055415204194535
347,347.0,1.008834270786854
348,348.0,1.0078357001771323
349,349.0,1.0025133025558026
350,350.0,0.9971220617082761
351,351.0,0.996640194780117
352,352.0,1.0008347489333898
353,353.0,1.0051291574871075
354,354.0,1.0085852359974816
355,355.0,1.0075189367312618
356,356.0,1.0020268939863535
357,357.0,0.9966550960995034
358,358.0,0.9962900936636464
359,359.0,1.0005970447699406
360,360.0,1.004980446829813
361,361.0,1.0083920861555624
362,362.0,1.0076024647526483
363,363.0,1.0024783134937731
364,364.0,0.9972915603075104
365,365.0,0.9970546330411795
366,366.0,1.0012248610721772
367,367.0,1.0055344452318518
368,368.0,1.0088024345803572
369,369.0,1.0078385794327913
370,370.0,1.0023959475549156
371,371.0,0.9967925179661934
372,372.0,0.9962805344672059
373,373.0,1.000485596420209
374,374.0,1.0049102826583123
375,375.0,1.0083876862559553
376,376.0,1.0073317781390723
377,377.0,1.0019421834977227
378,378.0,0.9966315530943138
379,379.0,0.9962112342212561
380,380.0,1.0005028480305582
381,381.0,1.004984096088031
382,382.0,1.008315349173034
383,383.0,1.0078905449928657
384,384.0,1.0028570117634021
385,385.0,0.9976230501246225
386,386.0,0.9972755148981522
387,387.0,1.0014224441523598
388,388.0,1.0057197767275463
389,389.0,1.008904789703663
390,390.0,1.0078480454268215
391,391.0,1.002504776456825
392,392.0,0.9969796978344803
393,393.0,0.9964748021597034
394,394.0,1.000744139967627
395,395.0,1.0050722296812449
396,396.0,1.0083992977421221
397,397.0,1.0071369522680236
398,398.0,1.0017046283683229
399,399.0,0.9965484058579811
400,400.0,0.9963619000186491
401,401.0,1.0008148528392373
402,402.0,1.0053844272875152
403,403.0,1.0087952374572449
404,404.0,1.0079175727628298
405,405.0,1.002642905057631
406,406.0,0.9976142376049792
407,407.0,0.9976233947974257
408,408.0,1.001631411835964
409,409.0,1.0058815956927762
410,410.0,1.0089272984386841
411,411.0,1.0077732087494773
412,412.0,1.0024320504486304
413,413.0,0.9970374583682557
414,414.0,0.9965398568775142
415,415.0,1.0007320034910165
416,416.0,1.0049714546057695
417,417.0,1.0083246522296156
418,418.0,1.007357697861727
419,419.0,1.0020490176816683
420,420.0,0.9969017741654039
421,421.0,0.9966159519704653
422,422.0,1.0009637019626072
423,423.0,1.0053382935011674
424,424.0,1.0087896161392684
425,425.0,1.0081708439300037
426,426.0,1.0029856843278027
427,427.0,0.9975917874312483
428,428.0,0.9971261818338669
429,429.0,1.0010328751850024
430,430.0,1.0053262201894118
431,431.0,1.0086896632978608
432,432.0,1.0077541206742393
433,433.0,1.0023710147547398
434,434.0,0.997007919657376
435,435.0,0.9966212883995423
436,436.0,1.0008670646496776
437,437.0,1.005188603822898
438,438.0,1.0085537530540951
439,439.0,1.007559802853839
440,440.0,1.0021979261954532
441,441.0,0.9968936002275393
442,442.0,0.9966744906015601
443,443.0,1.001017722482744
444,444.0,1.0053976026649059
445,445.0,1.0087011472232064
446,446.0,1.0078974986160916
447,447.0,1.0027029298095147
448,448.0,0.9974315555102125
449,449.0,0.9969449358176057
450,450.0,1.0010911034770786
451,451.0,1.0054423695245716
452,452.0,1.0088605285257606
453,453.0,1.0078590992811478
454,454.0,1.0025929898941017
455,455.0,0.9971872797106874
456,456.0,0.9967470839191196
457,457.0,1.000896730410054
458,458.0,1.0051590945225894
459,459.0,1.0085075135051536
460,460.0,1.0074987974042668
461,461.0,1.0022632424732476
462,462.0,0.9970462134089129
463,463.0,0.9968921461522429
464,464.0,1.0010851093916104
465,465.0,1.0053521806957517
466,466.0,1.0086518826662592
467,467.0,1.0076962003112053
468,468.0,1.0024534153971218
469,469.0,0.9972534535441276
470,470.0,0.9969812625158403
471,471.0,1.001139896685463
472,472.0,1.0054566030258627
473,473.0,1.008860360701859
474,474.0,1.0079038959854159
475,475.0,1.0025750238612654
476,476.0,0.9972018493804274
477,477.0,0.9968021341386502
478,478.0,1.0010353466788435
479,479.0,1.0054183006348563
480,480.0,1.008761452455647
481,481.0,1.0077951625229384
482,482.0,1.0026018219964827
483,483.0,0.9973622213806318
484,484.0,0.9969864436127693
485,485.0,1.001170577072319
486,486.0,1.0055292456527845
487,487.0,1.0089211811223542
488,488.0,1.007811917771021
489,489.0,1.0022417675389939
490,490.0,0.9968219139253812
491,491.0,0.9963776407879517
492,492.0,1.0007077049996387
493,493.0,1.0051045064745068
494,494.0,1.0085860790385384
495,495.0,1.0075635095056805
496,496.0,1.0020801077761732
497,497.0,0.9967360524300548
498,498.0,0.9964075655393712
499,499.0,1.0007627227283176
500,500.0,1.0052457478753185
501,501.0,1.0087269994323296
502,502.0,1.0079230699106867
503,503.0,1.002791419053809
504,504.0,0.9976250496350987
505,505.0,0.9972122699066494
506,506.0,1.0013669321443865
507,507.0,1.005704347361155
508,508.0,1.0090965733578499
509,509.0,1.0080475274032146
510,510.0,1.0025410460982787
511,511.0,0.9972541889419332
512,512.0,0.9968697640202709
513,513.0,1.0010430593298247
514,514.0,1.005383439193538
515,515.0,1.008814853788152
516,516.0,1.0077692221780836
517,517.0,1.0022345117714437
518,518.0,0.9967845223972883
519,519.0,0.9962969239289999
520,520.0,1.0006522222110987
521,521.0,1.0051479427856493
522,522.0,1.0086330614131056
523,523.0,1.007616761408921
524,524.0,1.002329827428213
525,525.0,0.997115280492021
526,526.0,0.9968684707470655
527,527.0,1.001138726403882
528,528.0,1.0055047688728906
529,529.0,1.008821712137984
530,530.0,1.0080107474898583
531,531.0,1.0026831151861912
532,532.0,0.9973957528027618
533,533.0,0.9971412984226847
534,534.0,1.0013592754723597
535,535.0,1.0056873893584914
536,536.0,1.008986482116828
537,537.0,1.0078879933215672
538,538.0,1.0023943640967796
539,539.0,0.9971132437400895
540,540.0,0.9965371713518375
541,541.0,1.0007436860834702
542,542.0,1.0051818320617405
543,543.0,1.0086429824694256
544,544.0,1.0078128455826485
545,545.0,1.0025810153457453
546,546.0,0.997309231733842
547,547.0,0.9969616281115277
548,548.0,1.0011404750558819
549,549.0,1.0055113088857583
550,550.0,1.008791467553926
551,551.0,1.007876547129334
552,552.0,1.0026594363975048
553,553.0,0.9973021956418776
554,554.0,0.9968400710719127
555,555.0,1.0010917221700075
556,556.0,1.0055090035283634
557,557.0,1.0088748869770927
558,558.0,1.0077873192987463
559,559.0,1.0024074637612006
560,560.0,0.9969991858669403
561,561.0,0.9966319206633787
562,562.0,1.0010362054506954
563,563.0,1.0055074241676119
564,564.0,1.008908758802351
565,565.0,1.0076737318331273
566,566.0,1.0020318814389466
567,567.0,0.9967877065176306
568,568.0,0.9965202400137316
569,569.0,1.0008996555320664
570,570.0,1.0052725877516737
571,571.0,1.0088250305467683
572,572.0,1.0079275945028194
573,573.0,1.0027055746203362
574,574.0,0.9974909016057479
575,575.0,0.9970890412288279
576,576.0,1.0013166620598075
577,577.0,1.005653134183727
578,578.0,1.0090419457843027
579,579.0,1.0081110580049286
580,580.0,1.0029141055478912
581,581.0,0.9975880882914605
582,582.0,0.997214598970118
583,583.0,1.0013982734404083
584,584.0,1.0057311433960474
585,585.0,1.009078674652603
586,586.0,1.0080147957140095
587,587.0,1.0026412380785623
588,588.0,0.9972573727218775
589,589.0,0.9968610947846036
590,590.0,1.0012180338891254
591,591.0,1.0056072026390546
592,592.0,1.0090815131160276
593,593.0,1.0079592995556352
594,594.0,1.002539682694881
595,595.0,0.9972461283360486
596,596.0,0.9970219000780156
597,597.0,1.001357116697438
598,598.0,1.0057912106810756
599,599.0,1.0092619787457344


==> data/exp_s701a_no_control_100.csv <==
,Time,Voltage
0,0.0,1.002575391446895
1,1.0,1.0026000555254835
2,2.0,1.0027364219151884
3,3.0,1.002833825682674
4,4.0,1.0029549412750844
5,5.0,1.0030076634418303
6,6.0,1.0029124698870702
7,7.0,1.002903834423142
8,8.0,1.0029957000069796
9,9.0,1.003021097312134
10,10.0,1.0030152258816978
11,11.0,1.00315016515938
12,12.0,1.0033808117349479
13,13.0,1.003341429371544
14,14.0,1.0032968021675623
15,15.0,1.0032046373395682
16,16.0,1.003279454165211
17,17.0,1.003195200054712
18,18.0,1.0032410602703874
19,19.0,1.003243375411221
20,20.0,1.0032216779304892
21,21.0,1.0031761399911887
22,22.0,1.0031301781132986
23,23.0,1.0030730129628442
24,24.0,1.0030183711913854
25,25.0,1.0030769348718789
26,26.0,1.0030868345622808
27,27.0,1.003115741776939
28,28.0,1.0031195810920255
29,29.0,1.0031158664760342
30,30.0,1.0030897133136496
31,31.0,1.003154266809595
32,32.0,1.00309220539715
33,33.0,1.0029549035181742
34,34.0,1.002867028509618
35,35.0,1.0030073556792214
36,36.0,1.0031422469652977
37,37.0,1.0030813113588388
38,38.0,1.0030140745183547
39,39.0,1.0027680566007788
40,40.0,1.0026779209430716
41,41.0,1.0026234541625532
42,42.0,1.0025506669319522
43,43.0,1.002635037289953
44,44.0,1.002705592785154
45,45.0,1.0028214307209384
46,46.0,1.0027974616445476
47,47.0,1.0027962566790407
48,48.0,1.00274115793531
49,49.0,1.0026541675035912
50,50.0,1.0026415789935352
51,51.0,1.002600659895983
52,52.0,1.0025928262040456
53,53.0,1.0026877165552164
54,54.0,1.0028653343733926
55,55.0,1.002920573485166
56,56.0,1.0030086725797571
57,57.0,1.0030792003994753
58,58.0,1.0031292402774745
59,59.0,1.0031149028000166
60,60.0,1.0029782688990792
61,61.0,1.0028924575267653
62,62.0,1.0028420355589758
63,63.0,1.00284902605213
64,64.0,1.002877640768178
65,65.0,1.0029048410440835
66,66.0,1.0029024030851712
67,67.0,1.0029558306565856
68,68.0,1.0029069865632885
69,69.0,1.00288208806505
70,70.0,1.0027939586283867
71,71.0,1.0028893161205326
72,72.0,1.0029538799011215
73,73.0,1.0030065201482532
74,74.0,1.0029083825247709
75,75.0,1.002836349053083
76,76.0,1.0029048890666576
77,77.0,1.0029129895808977
78,78.0,1.0029910392507309
79,79.0,1.0029418248298216
80,80.0,1.0029414929835292
81,81.0,1.0029373027063493
82,82.0,1.0030032906883466
83,83.0,1.0030085421808173
84,84.0,1.0029746346912647
85,85.0,1.0029307289892286
86,86.0,1.0029485240733944
87,87.0,1.0028657206333897
88,88.0,1.002849783035702
89,89.0,1.0029428213144036
90,90.0,1.00302714820735
91,91.0,1.0030157407926499
92,92.0,1.0030220245037338
93,93.0,1.0030268589992806
94,94.0,1.0030126990791617
95,95.0,1.0029761455611197
96,96.0,1.002950638051272
97,97.0,1.0030294670298219
98,98.0,1.003005818836125
99,99.0,1.0029589367326204
100,100.0,1.003032173038006
101,101.0,1.003172337058935
102,102.0,1.0032832264123952
103,103.0,1.0032545872173302
104,104.0,1.0032126332877844
105,105.0,1.00318321930831
106,106.0,1.0030983495011905
107,107.0,1.0031400096634104
108,108.0,1.0031179261093799
109,109.0,1.0031502073194911
110,110.0,1.0032064332443333
111,111.0,1.0031884437198613
112,112.0,1.0032325533130955
113,113.0,1.003171753873956
114,114.0,1.003180596349917
115,115.0,1.0031426478496788
116,116.0,1.0032509283783155
117,117.0,1.0032040526671107
118,118.0,1.003263968841267
119,119.0,1.0033468483558952
120,120.0,1.0033753710718962
121,121.0,1.0033654079953538
122,122.0,1.003453279719822
123,123.0,1.0034796900748733
124,124.0,1.0033575144992084
125,125.0,1.0032357580084268
126,126.0,1.003208729237163
127,127.0,1.0030475989697627
128,128.0,1.0029788782403977
129,129.0,1.0030290232746495
130,130.0,1.003128068020058
131,131.0,1.003204614127722
132,132.0,1.0032188023331594
133,133.0,1.003270271194028
134,134.0,1.003157285668307
135,135.0,1.0030553462053096
136,136.0,1.0030945852210655
137,137.0,1.0031949586983275
138,138.0,1.003282167393759
139,139.0,1.0032567580519156
140,140.0,1.0032358569635942
141,141.0,1.0032794151159894
142,142.0,1.0033017808549913
143,143.0,1.0033345808616327
144,144.0,1.0033322767289936
145,145.0,1.0032404739911713
146,146.0,1.0031771407484311
147,147.0,1.0032516988885327
148,148.0,1.00322623778739
149,149.0,1.0032992067496909
150,150.0,1.0033279541631002
151,151.0,1.0034212912394378
152,152.0,1.0034258728840326
153,153.0,1.0034174205122786
154,154.0,1.0033216226549018
155,155.0,1.003292443688407
156,156.0,1.0032623354659904
157,157.0,1.0032067211111704
158,158.0,1.0031899221507636
159,159.0,1.0031261420732132
160,160.0,1.0032220512373746
161,161.0,1.003184484796113
162,162.0,1.0032273065189143
163,163.0,1.0031733961975489
164,164.0,1.0031464866426456
165,165.0,1.0031974924316078
166,166.0,1.0033200635512192
167,167.0,1.0032775781198846
168,168.0,1.0032486936435605
169,169.0,1.0032587275055054
170,170.0,1.0032574223274555
171,171.0,1.0031898493335683
172,172.0,1.0032492338330172
173,173.0,1.0032349236490516
174,174.0,1.0032889404542176
175,175.0,1.003224908077282
176,176.0,1.0031447880015594
177,177.0,1.0031967111072637
178,178.0,1.0031398091849084
179,179.0,1.0029897681939386
180,180.0,1.0029863668521373
181,181.0,1.0028798024742651
182,182.0,1.0029290344167614
183,183.0,1.003046518931196
184,184.0,1.0031303112365184
185,185.0,1.0031997267703026
186,186.0,1.0031421626177717
187,187.0,1.0031293978880504
188,188.0,1.0031463185473553
189,189.0,1.0031185228421478
190,190.0,1.0030972359021018
191,191.0,1.0031210983353334
192,192.0,1.0030981981568283
193,193.0,1.0030288074932334
194,194.0,1.0030514122757581
195,195.0,1.0030307309525204
196,196.0,1.0031067490049914
197,197.0,1.0031965142306933
198,198.0,1.0031984609240587
199,199.0,1.0031504418551023
200,200.0,1.0020036674595951
201,201.0,1.0006615495008508
202,202.0,1.0009740949023003
203,203.0,1.0021976473087613
204,204.0,1.0026594324461868
205,205.0,1.0014459968083602
206,206.0,1.000472502781541
207,207.0,1.0014542637969541
208,208.0,1.0034229245866637
209,209.0,1.005275574843663
210,210.0,1.0055384734455346
211,211.0,1.0012876665699033
212,212.0,0.9951453074425165
213,213.0,0.9939283869652143
214,214.0,0.9972090834950633
215,215.0,1.0010615562061054
216,216.0,1.0041767227576093
217,217.0,1.0047409847606443
218,218.0,1.0017954693134936
219,219.0,0.999400472033839
220,220.0,1.0005485443777957
221,221.0,1.0033381643850192
222,222.0,1.0060512216812194
223,223.0,1.0072184544338816
224,224.0,1.0055280361525198
225,225.0,0.9999267512617818
226,226.0,0.9940527153723853
227,227.0,0.9935102490631769
228,228.0,0.997022609476665
229,229.0,1.0008251167610258
230,230.0,1.0037479745246762
231,231.0,1.004129522846937
232,232.0,1.0016775082910945
233,233.0,1.0006425661803342
234,234.0,1.0025064371385113
235,235.0,1.0049314590777627
236,236.0,1.0071280979694264
237,237.0,1.0069666080757382
238,238.0,1.0032544524256473
239,239.0,0.9972984099416766
240,240.0,0.9930945149203463
241,241.0,0.9941611365870978
242,242.0,0.9980161617786961
243,243.0,1.0018812383582032
244,244.0,1.0046213503632686
245,245.0,1.004896341722831
246,246.0,1.0033219871693912
247,247.0,1.0028702593858412
248,248.0,1.0041939605254981
249,249.0,1.005939675454164
250,250.0,1.0065297370010244
251,251.0,1.0048908010465267
252,252.0,1.0000588332803162
253,253.0,0.9944533887367152
254,254.0,0.9924013346900079
255,255.0,0.9942081178996273
256,256.0,0.9982299665879354
257,257.0,1.0019694025470254
258,258.0,1.0044687050483994
259,259.0,1.0056990440116265
260,260.0,1.0061092503251208
261,261.0,1.005045293553212
262,262.0,1.0028629883908884
263,263.0,1.0021278154148645
264,264.0,1.0019547476191355
265,265.0,0.9993292945016418
266,266.0,0.995368310976953
267,267.0,0.9941274562764143
268,268.0,0.9967403171750499
269,269.0,1.0004804326400696
270,270.0,1.0039459888621363
271,271.0,1.0065478720383572
272,272.0,1.0074074997619717
273,273.0,1.005431206800049
274,274.0,0.9996913261742254
275,275.0,0.9944082588426736
276,276.0,0.9943144113527025
277,277.0,0.9975154131510949
278,278.0,1.0007532324583912
279,279.0,1.0031952699451712
280,280.0,1.0025193085584674
281,281.0,0.9995232611140535
282,282.0,0.999044009716858
283,283.0,1.0013881570758894
284,284.0,1.0043079990406307
285,285.0,1.0066766870915778
286,286.0,1.0069549836020122
287,287.0,1.003532547962159
288,288.0,0.9969920275604963
289,289.0,0.9927630292738007
290,290.0,0.9940472961581668
291,291.0,0.9977354410680507
292,292.0,1.001336900554323
293,293.0,1.003679998583842
294,294.0,1.0028145803947464
295,295.0,0.9996032261140073
296,296.0,0.9989935225163391
297,297.0,1.0013002971428955
298,298.0,1.0042283404451944
299,299.0,1.0066493206364562
300,300.0,1.0067450641239313
301,301.0,1.0029154989105336
302,302.0,0.9963409389561496
303,303.0,0.9929592663021231
304,304.0,0.9950313828467103
305,305.0,0.9987943676829354
306,306.0,1.0021174556863106
307,307.0,1.004125155130296
308,308.0,1.0027383970617705
309,309.0,0.9998114631976577
310,310.0,0.999735045168868
311,311.0,1.0021410405679825
312,312.0,1.0049487587625852
313,313.0,1.007205291887471
314,314.0,1.0068921399610324
315,315.0,1.0023950188739212
316,316.0,0.9957803185434776
317,317.0,0.9935933532899075
318,318.0,0.9965973930177923
319,319.0,1.000157401653509
320,320.0,1.0031205118205717
321,321.0,1.0034497787937084
322,322.0,1.0003261080017876
323,323.0,0.9980349717357874
324,324.0,0.9995498859398159
325,325.0,1.0025293789126797
326,326.0,1.005513452517233
327,327.0,1.007671771667212
328,328.0,1.0072083853312281
329,329.0,1.0024930920597934
330,330.0,0.99546150963489
331,331.0,0.9929700192921197
332,332.0,0.9957226283269748
333,333.0,0.999499481093247
334,334.0,1.0026419248786071
335,335.0,1.0034147091380021
336,336.0,1.000659894403327
337,337.0,0.9984998620141471
338,338.0,0.9999497060906725
339,339.0,1.002857156702903
340,340.0,1.005901518042988
341,341.0,1.0078908233680461
342,342.0,1.0072900123760802
343,343.0,1.0028620049964903
344,344.0,0.9963286200360821
345,345.0,0.993688423416561
346,346.0,0.9961244613183728
347,347.0,0.9997104401969585
348,348.0,1.002732246675216
349,349.0,1.003699083891887
350,350.0,1.0013227290331075
351,351.0,0.9992819225539628
352,352.0,1.000604249628369
353,353.0,1.003293115714872
354,354.0,1.0061993419006101
355,355.0,1.0078901354651455
356,356.0,1.0069833255563816
357,357.0,1.0020620194627745
358,358.0,0.9956008888476857
359,359.0,0.9938364365955173
360,360.0,0.9966166706506631
361,361.0,1.000122202192461
362,362.0,1.002967652767771
363,363.0,1.0036509033773227
364,364.0,1.0013563808773895
365,365.0,1.000222984858766
366,366.0,1.002030528727545
367,367.0,1.004535841445001
368,368.0,1.0068057193554705
369,369.0,1.0071949643519043
370,370.0,1.0047428343230702
371,371.0,0.9989952084734135
372,372.0,0.993164866988626
373,373.0,0.9927587558781789
374,374.0,0.9963712212511636
375,375.0,1.000288755839668
376,376.0,1.003327645959614
377,377.0,1.003938755955921
378,378.0,1.0023271025036993
379,379.0,1.0019519309243963
380,380.0,1.0037103909140386
381,381.0,1.0060113753958653
382,382.0,1.0069850045011288
383,383.0,1.006080590358614
384,384.0,1.0028033064109203
385,385.0,0.9981523198063494
386,386.0,0.9939174236803711
387,387.0,0.993510688427109
388,388.0,0.996786189746275
389,389.0,1.0003296272514899
390,390.0,1.0033300866868287
391,391.0,1.0054160932298386
392,392.0,1.0066079115384563
393,393.0,1.0063206320293114
394,394.0,1.0045120135925314
395,395.0,1.002560842658215
396,396.0,1.0007646692326388
397,397.0,0.9977173590804768
398,398.0,0.9946917358805996
399,399.0,0.9951592355604411
400,400.0,0.9984619858250922
401,401.0,1.002086745984107
402,402.0,1.005292664429348
403,403.0,1.0074397803404938
404,404.0,1.0073576948946814
405,405.0,1.0051896241743257
406,406.0,1.00124790914921
407,407.0,0.9965490992114142
408,408.0,0.993262352878061
409,409.0,0.9939188248849631
410,410.0,0.9973910359893484
411,411.0,1.0009856684404619
412,412.0,1.004056908379202
413,413.0,1.006274164383801
414,414.0,1.0075387241435365
415,415.0,1.0068025006742123
416,416.0,1.0042570108559339
417,417.0,1.0006397761163708
418,418.0,0.9963950054589382
419,419.0,0.993655999283772
420,420.0,0.994468933227584
421,421.0,0.9978216155205922
422,422.0,1.001405803211038
423,423.0,1.0043875611940731
424,424.0,1.0065804075441116
425,425.0,1.0077520785983274
426,426.0,1.0067497518707145
427,427.0,1.0041101526913032
428,428.0,0.9999611070565776
429,429.0,0.9950915556970851
430,430.0,0.9926686229070142
431,431.0,0.9940080848032892
432,432.0,0.9977624944062211
433,433.0,1.0014813964645697
434,434.0,1.0047213935265753
435,435.0,1.0070259293312536
436,436.0,1.008008760857374
437,437.0,1.006844840401123
438,438.0,1.0039942891292049
439,439.0,0.9995588316694587
440,440.0,0.9947935161207726
441,441.0,0.9927034589814835
442,442.0,0.9944472614248546
443,443.0,0.9982664943845578
444,444.0,1.0019697747106209
445,445.0,1.0049076944369466
446,446.0,1.0070817238083911
447,447.0,1.0078559336838866
448,448.0,1.0065677217608202
449,449.0,1.0037499888822565
450,450.0,0.9996681271008421
451,451.0,0.9951919319428675
452,452.0,0.9929811287068597
453,453.0,0.9943875886749468
454,454.0,0.9981872171365581
455,455.0,1.0018957045125467
456,456.0,1.0049953944228154
457,457.0,1.0071452756675576
458,458.0,1.0077149097154858
459,459.0,1.0062842551623377
460,460.0,1.0036087489767551
461,461.0,0.9998287851980833
462,462.0,0.9954613457286181
463,463.0,0.9930032993138161
464,464.0,0.9940995121574685
465,465.0,0.9977537102781556
466,466.0,1.0014883199309619
467,467.0,1.0046706259157123
468,468.0,1.0070185583852478
469,469.0,1.00786152929701
470,470.0,1.006608930774584
471,471.0,1.0040088577517092
472,472.0,0.9998905512143266
473,473.0,0.9952622231375012
474,474.0,0.9926612387324819
475,475.0,0.9937975852025744
476,476.0,0.9975537924577417
477,477.0,1.001397787891284
478,478.0,1.0046987677520416
479,479.0,1.0070804986210034
480,480.0,1.007920905220851
481,481.0,1.006718578664842
482,482.0,1.0043734081070963
483,483.0,1.0004285745691668
484,484.0,0.9957392655718679
485,485.0,0.9928553177000498
486,486.0,0.9937771790507135
487,487.0,0.9975486304144504
488,488.0,1.0013446806375732
489,489.0,1.004423471046465
490,490.0,1.0066044617138945
491,491.0,1.0077328033721429
492,492.0,1.0069691355964085
493,493.0,1.0045815305645356
494,494.0,1.0008849377401898
495,495.0,0.9964101578702259
496,496.0,0.9931679608257092
497,497.0,0.9936745591529872
498,498.0,0.9972817976528794
499,499.0,1.0009830195654381
500,500.0,1.0041639623909238
501,501.0,1.0064468025521036
502,502.0,1.007862494710047
503,503.0,1.0073158192777396
504,504.0,1.0050438222504534
505,505.0,1.0012288254140715
506,506.0,0.9966529633752785
507,507.0,0.9934270202778921
508,508.0,0.9939041078313311
509,509.0,0.9974399640061313
510,510.0,1.0009656486804295
511,511.0,1.0040938888766922
512,512.0,1.0063264283391682
513,513.0,1.0077137482856995
514,514.0,1.007139037191566
515,515.0,1.0048634104189926
516,516.0,1.0016442913409433
517,517.0,0.9974627868077458
518,518.0,0.9939090819203825
519,519.0,0.9934858871064778
520,520.0,0.9965019067473705
521,521.0,1.0002399362919492
522,522.0,1.00356984683986
523,523.0,1.0059939114128922
524,524.0,1.0076708651034614
525,525.0,1.0072812386414078
526,526.0,1.0050333840663417
527,527.0,1.0014554047364042
528,528.0,0.9970229852927814
529,529.0,0.9934989293351582
530,530.0,0.9936858339199971
531,531.0,0.9969734411806267
532,532.0,1.0006118141592264
533,533.0,1.003901027522685
534,534.0,1.0063244769301172
535,535.0,1.0078570550447787
536,536.0,1.0072550447595396
537,537.0,1.0048265034113169
538,538.0,1.000869256481157
539,539.0,0.9963014138139981
540,540.0,0.9931507953620677
541,541.0,0.9938769708841277
542,542.0,0.9975344599004784
543,543.0,1.0012425979158193
544,544.0,1.0044529270243199
545,545.0,1.0067662094630374
546,546.0,1.0080751432543023
547,547.0,1.0072946763247488
548,548.0,1.004720252559037
549,549.0,1.0005471483793575
550,550.0,0.99558355476012
551,551.0,0.9927800277612434
552,552.0,0.9938193708637229
553,553.0,0.9975149804665164
554,554.0,1.0011806388928435
555,555.0,1.0043663524095414
556,556.0,1.0066773035668026
557,557.0,1.0080434942521581
558,558.0,1.0074148611926241
559,559.0,1.005050253047926
560,560.0,1.0012501284854747
561,561.0,0.9967527892012726
562,562.0,0.9935467483484981
563,563.0,0.9938896627942887
564,564.0,0.997273534995552
565,565.0,1.0008561923221129
566,566.0,1.0038488929911356
567,567.0,1.0061462085713988
568,568.0,1.0076575242183123
569,569.0,1.0071875977010114
570,570.0,1.0048787749855614
571,571.0,1.0019929280705344
572,572.0,0.9982637175460087
573,573.0,0.9947191082035939
574,574.0,0.993684752102245
575,575.0,0.9960335406764104
576,576.0,0.99974649390872
577,577.0,1.0032470349874187
578,578.0,1.0060635248521406
579,579.0,1.007999204010706
580,580.0,1.0078075174705763
581,581.0,1.0055369345596208
582,582.0,1.0023024119295536
583,583.0,0.9981921838204564
584,584.0,0.9944858111273631
585,585.0,0.9935882545948123
586,586.0,0.9962481161024639
587,587.0,1.0000179819087172
588,588.0,1.0033926513445646
589,589.0,1.0060573625620644
590,590.0,1.007956794401431
591,591.0,1.00767025182119
592,592.0,1.0056171782652261
593,593.0,1.0031327044681837
594,594.0,0.9999542212046679
595,595.0,0.9961781735611541
596,596.0,0.993657171971053
597,597.0,0.994725318802957
598,598.0,0.9984370826225556
599,599.0,1.002233709143206
600,600.0,1.0054478159783526
601,601.0,1.0077385960836476
602,602.0,1.0079859771373483
603,603.0,1.006327509471197
604,604.0,1.0040400314862383
605,605.0,1.0010289562174166
606,606.0,0.997184979360558
607,607.0,0.9939093598942738
608,608.0,0.994173013432618
609,609.0,0.9976782099360234
610,610.0,1.0013080826569438
611,611.0,1.0044093692064
612,612.0,1.0067392624980285
613,613.0,1.0080105025286077
614,614.0,1.0072447968491367
615,615.0,1.0049787952709124
616,616.0,1.0012974920483972
617,617.0,0.9969618555341807
618,618.0,0.9937586671747125
619,619.0,0.9940408488901934
620,620.0,0.9974777717183602
621,621.0,1.001259269284069
622,622.0,1.0043075763840674
623,623.0,1.006545708806807
624,624.0,1.0080343243565444
625,625.0,1.0074501549150368
626,626.0,1.0052780311925253
627,627.0,1.002548144129503
628,628.0,0.9989819606002948
629,629.0,0.9954299839807103
630,630.0,0.9938967732988266
631,631.0,0.9957970202246054
632,632.0,0.9995823555684549
633,633.0,1.0031349810864965
634,634.0,1.0059461034743868
635,635.0,1.0080538993087604
636,636.0,1.0079172988775051
637,637.0,1.0058309050988445
638,638.0,1.0036494887348464
639,639.0,1.0009818226496137
640,640.0,0.9976900265920527
641,641.0,0.9947498568257002
642,642.0,0.9952590247940003
643,643.0,0.9986693497748945
644,644.0,1.0022070287666378
645,645.0,1.0051742756682887
646,646.0,1.007275853466927
647,647.0,1.0079114071441166
648,648.0,1.006678353778813
649,649.0,1.0042798468256373
650,650.0,1.0014814977801896
651,651.0,0.9979684914678387
652,652.0,0.9947825281756755
653,653.0,0.9950485984718827
654,654.0,0.9983700749240604
655,655.0,1.001816500382167
656,656.0,1.0046792076818962
657,657.0,1.0067542903660476
658,658.0,1.0077905965371272
659,659.0,1.0069659247828304
660,660.0,1.0047840677809485
661,661.0,1.0018008621986363
662,662.0,0.9979532799253635
663,663.0,0.9946253299298895
664,664.0,0.9945730562437527
665,665.0,0.9975818388124762
666,666.0,1.0011490895444342
667,667.0,1.004314014512841
668,668.0,1.0066543513079524
669,669.0,1.0080384942067853
670,670.0,1.0075645029597433
671,671.0,1.005405999130912
672,672.0,1.0024707555466332
673,673.0,0.9988394418680083
674,674.0,0.9951493478255957
675,675.0,0.9937212315671429
676,676.0,0.9957439983113062
677,677.0,0.9994375464245665
678,678.0,1.0029730708976052
679,679.0,1.0057834560475178
680,680.0,1.0077340797671712
681,681.0,1.0077398804015054
682,682.0,1.00593309748927
683,683.0,1.0038254498512231
684,684.0,1.0014441296102188
685,685.0,0.9982177870181627
686,686.0,0.994823908281334
687,687.0,0.9949277716668958
688,688.0,0.9982746708092279
689,689.0,1.0018694588912
690,690.0,1.0048959572330511
691,691.0,1.0070961340727416
692,692.0,1.0078271915508985
693,693.0,1.0066732194916788
694,694.0,1.004375612988903
695,695.0,1.0009974846295122
696,696.0,0.9968437445673358
697,697.0,0.9937459319481046
698,698.0,0.9943474359864647
699,699.0,0.998015779607273
700,700.0,1.0016059523584846
701,701.0,1.0046963819864132
702,702.0,1.006862460864583
703,703.0,1.0076827585627284
704,704.0,1.0065947057553113
705,705.0,1.004509633587611
706,706.0,1.0019426669750087
707,707.0,0.9985686026765844
708,708.0,0.995185498734278
709,709.0,0.9942838266012013
710,710.0,0.9966865773263028
711,711.0,1.000251671821997
712,712.0,1.0035630043317245
713,713.0,1.0062177032577604
714,714.0,1.0079798148999117
715,715.0,1.0076788649860122
716,716.0,1.005583102967072
717,717.0,1.0027349442157405
718,718.0,0.9989704715962499
719,719.0,0.995272695960584
720,720.0,0.9936818999027532
721,721.0,0.9956526211123118
722,722.0,0.9993342768698587
723,723.0,1.0028843291211764
724,724.0,1.0057505511691875
725,725.0,1.0076969152971342
726,726.0,1.0076510425955565
727,727.0,1.005729234705498
728,728.0,1.0037136377442826
729,729.0,1.001686554701524
730,730.0,0.9986405930031812
731,731.0,0.9952221920078586
732,732.0,0.9949544588144643
733,733.0,0.9979464103961068
734,734.0,1.0013468657428188
735,735.0,1.0044608289733596
736,736.0,1.0068825578699123
737,737.0,1.0079302588212242
738,738.0,1.0069182132830286
739,739.0,1.0047229079904008
740,740.0,1.001392710515766
741,741.0,0.9973011255391512
742,742.0,0.9940636830212832
743,743.0,0.9943900491673887
744,744.0,0.9978969008156904
745,745.0,1.001437877079127
746,746.0,1.0045244625745824
747,747.0,1.0066830566617768
748,748.0,1.007853951210615
749,749.0,1.0072237298047568
750,750.0,1.0052117337523734
751,751.0,1.00218059912885
752,752.0,0.9983325270493203
753,753.0,0.9947912000307865
754,754.0,0.9937975685184007
755,755.0,0.9963264242915604
756,756.0,1.000027461977141
757,757.0,1.0034717400520587
758,758.0,1.0061192513480277
759,759.0,1.0079754985458305
760,760.0,1.0078170058176266
761,761.0,1.0058914904559813
762,762.0,1.003584365558146
763,763.0,1.0003129638594657
764,764.0,0.9965319795012875
765,765.0,0.9937957334781504
766,766.0,0.994665387091159
767,767.0,0.9983189937179958
768,768.0,1.0020384101453863
769,769.0,1.005189527971484
770,770.0,1.0075412998011313
771,771.0,1.0080217562575153
772,772.0,1.0066058666959208
773,773.0,1.004572612124405
774,774.0,1.0020766183650318
775,775.0,0.9985579503397596
776,776.0,0.9949403639467553
777,777.0,0.9942195051240372
778,778.0,0.9968920977828447
779,779.0,1.0005226140054169
780,780.0,1.0038064114366132
781,781.0,1.006439629605065
782,782.0,1.0081876988925331
783,783.0,1.008055355620888
784,784.0,1.0059055296902581
785,785.0,1.0028704632429368
786,786.0,0.9990560499323595
787,787.0,0.9952992720546145
788,788.0,0.9939415554869255
789,789.0,0.996018123917783
790,790.0,0.9996654036882221
791,791.0,1.003203532975227
792,792.0,1.0061296228839194
793,793.0,1.0080736124917358
794,794.0,1.0078706596026141
795,795.0,1.0059196555105483
796,796.0,1.0038607155995887
797,797.0,1.0014127765156635
798,798.0,0.9981091664872508
799,799.0,0.9948773577404396
800,800.0,0.995093367312857
801,801.0,0.9984591408078383
802,802.0,1.0018701349783028
803,803.0,1.0048002001194913
804,804.0,1.0069240213761785
805,805.0,1.0076875432928345
806,806.0,1.0065956283117432
807,807.0,1.0045642885298522
808,808.0,1.00186531542788
809,809.0,0.9981455854922809
810,810.0,0.994569216215735
811,811.0,0.9941506951052785
812,812.0,0.9971042239890102
813,813.0,1.0007669998433388
814,814.0,1.004099365272651
815,815.0,1.0066259973587233
816,816.0,1.0081257192382833
817,817.0,1.0075762967687314
818,818.0,1.0055012811842232
819,819.0,1.002583514322806
820,820.0,0.998724294212311
821,821.0,0.9950855270116089
822,822.0,0.9937748462565454
823,823.0,0.9960194600961915
824,824.0,0.9996097790583031
825,825.0,1.0030872269816062
826,826.0,1.0058864141098933
827,827.0,1.0077698470203176
828,828.0,1.0076363862068665
829,829.0,1.0056832368769377
830,830.0,1.003407444889886
831,831.0,1.0008346233138845
832,832.0,0.9973614284852205
833,833.0,0.9941877714868754
834,834.0,0.9946300818762625
835,835.0,0.9980836617800111
836,836.0,1.001582595399275
837,837.0,1.0046478940821213
838,838.0,1.0069944051899222
839,839.0,1.0080507549084372
840,840.0,1.0070733561427354
841,841.0,1.0050052122770103
842,842.0,1.0018022077916582
843,843.0,0.9977082161093233
844,844.0,0.9941382600957106
845,845.0,0.9938883861926245
846,846.0,0.9970493561287068
847,847.0,1.000672433358002
848,848.0,1.003877261697773
849,849.0,1.0063658423043682
850,850.0,1.0080989903837214
851,851.0,1.0078557276709743
852,852.0,1.0058567049597318
853,853.0,1.0033640065604132
854,854.0,0.999916487235955
855,855.0,0.9960217900736329
856,856.0,0.9938706137492449
857,857.0,0.9952960668471315
858,858.0,0.9988830322306557
859,859.0,1.0026355320082907
860,860.0,1.0056899694792465
861,861.0,1.0078237734338455
862,862.0,1.0078086816776037
863,863.0,1.0060536137685658
864,864.0,1.004027379153155
865,865.0,1.0017988844578314
866,866.0,0.998403602295412
867,867.0,0.9949546900658157
868,868.0,0.9947283159755976
869,869.0,0.9977547269621516
870,870.0,1.0012260627177143
871,871.0,1.0042979733270219
872,872.0,1.006681071298492
873,873.0,1.0078760784056604
874,874.0,1.0072246571884227
875,875.0,1.0053812437036969
876,876.0,1.0025011923530227
877,877.0,0.9985815032180643
878,878.0,0.9949309358199361
879,879.0,0.9939264965230028
880,880.0,0.9964019535547393
881,881.0,1.0000300261973607
882,882.0,1.0034181993224438
883,883.0,1.0061459600410458
884,884.0,1.008078918692113
885,885.0,1.007928798819824
886,886.0,1.0060728819374685
887,887.0,1.0039112105952028
888,888.0,1.001061506653129
889,889.0,0.9973270942413748
890,890.0,0.9941700254697806
891,891.0,0.9945341325431485
892,892.0,0.9979908527696336
893,893.0,1.0016116166857576
894,894.0,1.004815340423383
895,895.0,1.0071814010288775
896,896.0,1.0080658249825356
897,897.0,1.0069712499593297
898,898.0,1.004981942043673
899,899.0,1.002386819835462
900,900.0,0.9989869416060122
901,901.0,0.9952352898796658
902,902.0,0.9937949313689141
903,903.0,0.9958777854914569
904,904.0,0.999504745053591
905,905.0,1.003144296419932
906,906.0,1.0061267301052903
907,907.0,1.0082315197992158
908,908.0,1.0082304655249534
909,909.0,1.0064947831030042
910,910.0,1.00448213791006
911,911.0,1.0014808943365883
912,912.0,0.997610921035908
913,913.0,0.9944522069092953
914,914.0,0.9947393061210604
915,915.0,0.9981280092386394
916,916.0,1.0016321072206922
917,917.0,1.0046097008996946
918,918.0,1.0069100598450365
919,919.0,1.0078469498759461
920,920.0,1.0070368991128331
921,921.0,1.0051236215706516
922,922.0,1.0028691400099676
923,923.0,0.9997696931157078
924,924.0,0.99619113776234
925,925.0,0.9938885143838514
926,926.0,0.9951916735320512
927,927.0,0.9988677109919243
928,928.0,1.0025761096003751
929,929.0,1.0057633288348233
930,930.0,1.008158316492364
931,931.0,1.0082746820896586
932,932.0,1.0064266039518295
933,933.0,1.0044298669115859
934,934.0,1.001852706164471
935,935.0,0.9984380355822241
936,936.0,0.9950087166134044
937,937.0,0.9947373419607966
938,938.0,0.9978175527618958
939,939.0,1.0013801007705525
940,940.0,1.004453863837399
941,941.0,1.0068300377924118
942,942.0,1.0079583319661454
943,943.0,1.007217480572999
944,944.0,1.0053649334179486
945,945.0,1.003062624473317
946,946.0,0.9998146837029332
947,947.0,0.9961112999383002
948,948.0,0.9940003490453202
949,949.0,0.995405315982704
950,950.0,0.9991688421353419
951,951.0,1.0027732981393431
952,952.0,1.005898615063699
953,953.0,1.0081697398880554
954,954.0,1.0082151220961664
955,955.0,1.006410314035538
956,956.0,1.004311150142019
957,957.0,1.002065060389122
958,958.0,0.9989112938732316
959,959.0,0.9953320160700136
960,960.0,0.9948194545291549
961,961.0,0.9975430830289526
962,962.0,1.0010973634560256
963,963.0,1.004263013519032
964,964.0,1.006657625295663
965,965.0,1.0080649075266865
966,966.0,1.00754424776046
967,967.0,1.00569837875075
968,968.0,1.00329003777802
969,969.0,1.0002797329955861
970,970.0,0.9967144453313144
971,971.0,0.994263360278427
972,972.0,0.9953073286157725
973,973.0,0.9989572736476953
974,974.0,1.0026989880533679
975,975.0,1.0057186537749916
976,976.0,1.0079003209781292
977,977.0,1.0080499529332292
978,978.0,1.0064764601350789
979,979.0,1.0046368709018147
980,980.0,1.0027944750612912
981,981.0,0.9999922951549677
982,982.0,0.9963129071227158
983,983.0,0.9946296793484759
984,984.0,0.9962864620011436
985,985.0,0.999837225516463
986,986.0,1.003200539539256
987,987.0,1.0061013265959902
988,988.0,1.0081426817255066
989,989.0,1.0080748290731045
990,990.0,1.0062454032330346
991,991.0,1.003990225935368
992,992.0,1.0007605838984142
993,993.0,0.9966774904649074
994,994.0,0.9939394479313894
995,995.0,0.9947520231870445
996,996.0,0.9983308713428095
997,997.0,1.0019660910343287
998,998.0,1.0049798933621106
999,999.0,1.0072223691619338


==> data/exp_s701a_no_control_new.csv <==
,Time,Voltage
0,0.0,1.0025821781525774
1,1.0,1.002606776251234
2,2.0,1.002742961072861
3,3.0,1.0028402095102753
4,4.0,1.0029613097959318
5,5.0,1.0030142126423405
6,6.0,1.0029193372418728
7,7.0,1.002911046943416
8,8.0,1.0030031662971406
9,9.0,1.003028755280966
10,10.0,1.0030230647169542
11,11.0,1.003158156661782
12,12.0,1.003388960212797
13,13.0,1.0033498753823507
14,14.0,1.003305695663479
15,15.0,1.0032139661263277
16,16.0,1.0032890746871095
17,17.0,1.0032050145507612
18,18.0,1.0032509507108418
19,19.0,1.0032532841132007
20,20.0,1.0032315845954822
21,21.0,1.0031860528918997
22,22.0,1.00314006602611
23,23.0,1.0030828486900452
24,24.0,1.0030280748314808
25,25.0,1.0030864083826108
26,26.0,1.0030960756951703
27,27.0,1.003124782655974
28,28.0,1.0031284859910916
29,29.0,1.003124701453953
30,30.0,1.0030985069676939
31,31.0,1.0031630194131778
32,32.0,1.0031009575492944
33,33.0,1.002963658803666
34,34.0,1.002875730025205
35,35.0,1.003015878351907
36,36.0,1.0031505522888435
37,37.0,1.0030895513061275
38,38.0,1.0030224122576672
39,39.0,1.0027765459547655
40,40.0,1.002686381559839
41,41.0,1.0026316863071558
42,42.0,1.0025585208769796
43,43.0,1.0026423979968233
44,44.0,1.0027124962666072
45,45.0,1.002828025419894
46,46.0,1.0028039475548778
47,47.0,1.0028027942451068
48,48.0,1.0027478140676696
49,49.0,1.002660898485009
50,50.0,1.0026482772822456
51,51.0,1.0026072375205608
52,52.0,1.0025992395909178
53,53.0,1.002693938207811
54,54.0,1.0028713882983493
55,55.0,1.0029266356876574
56,56.0,1.0030149373540016
57,57.0,1.0030858277502017
58,58.0,1.003136303816881
59,59.0,1.003122436451122
60,60.0,1.002986259137868
61,61.0,1.0029007957614342
62,62.0,1.0028505305885214
63,63.0,1.002857521829558
64,64.0,1.0028860501889774
65,65.0,1.0029131559027886
66,66.0,1.0029106485014123
67,67.0,1.002964025392735
68,68.0,1.0029151692561344
69,69.0,1.002890318747654
70,70.0,1.0028021892337762
71,71.0,1.0028974024651898
72,72.0,1.0029617386529073
73,73.0,1.0030141856137804
74,74.0,1.0029159926200881
75,75.0,1.0028439533443974
76,76.0,1.0029124324976406
77,77.0,1.002920394704675
78,78.0,1.002998321873285
79,79.0,1.0029490614460885
80,80.0,1.0029487515440108
81,81.0,1.0029445928609035
82,82.0,1.0030105799926252
83,83.0,1.0030158146309855
84,84.0,1.002981976481833
85,85.0,1.0029381648607587
86,86.0,1.0029560405904707
87,87.0,1.0028732894802854
88,88.0,1.0028573695048049
89,89.0,1.002950340734687
90,90.0,1.0030345901378912
91,91.0,1.003023173576984
92,92.0,1.0030295782826302
93,93.0,1.0030345457004737
94,94.0,1.003020535229439
95,95.0,1.002984113318088
96,96.0,1.0029586810485807
97,97.0,1.0030375204458588
98,98.0,1.0030138725267908
99,99.0,1.002967028494339
100,100.0,1.0030402955432267
101,101.0,1.0031804736493535
102,102.0,1.003291439379459
103,103.0,1.0032629977689427
104,104.0,1.003221343132178
105,105.0,1.0031922058303155
106,106.0,1.0031075583835734
107,107.0,1.0031493117582515
108,108.0,1.0031272177086545
109,109.0,1.0031594748121277
110,110.0,1.0032156943921233
111,111.0,1.0031977466203499
112,112.0,1.0032419180911212
113,113.0,1.003181212419703
114,114.0,1.0031901247541597
115,115.0,1.0031522021300503
116,116.0,1.00326042674874
117,117.0,1.0032135382412966
118,118.0,1.0032734544660529
119,119.0,1.0033563723115815
120,120.0,1.0033849650248654
121,121.0,1.003375146896374
122,122.0,1.0034632015088978
123,123.0,1.0034897804290654
124,124.0,1.0033678185505437
125,125.0,1.0032462332107768
126,126.0,1.0032192469448338
127,127.0,1.0030580488669099
128,128.0,1.0029891373951447
129,129.0,1.0030389897723775
130,130.0,1.003137700228402
131,131.0,1.0032139861492713
132,132.0,1.0032280558612041
133,133.0,1.0032795323270243
134,134.0,1.0031666207426293
135,135.0,1.0030647616772703
136,136.0,1.0031039654252185
137,137.0,1.0032041786312882
138,138.0,1.0032912595369676
139,139.0,1.0032658449828098
140,140.0,1.0032450162709485
141,141.0,1.0032886888070014
142,142.0,1.003311138101474
143,143.0,1.0033439931175203
144,144.0,1.0033417648557215
145,145.0,1.003250073270204
146,146.0,1.0031868677555988
147,147.0,1.003261542353387
148,148.0,1.0032362581411811
149,149.0,1.003309519822572
150,150.0,1.0033385984525827
151,151.0,1.003432180044885
152,152.0,1.0034368729617837
153,153.0,1.0034283524708443
154,154.0,1.0033323448060412
155,155.0,1.003302741221522
156,156.0,1.0032720939228175
157,157.0,1.0032159362399085
158,158.0,1.0031986891959375
159,159.0,1.0031346187550942
160,160.0,1.00323035473812
161,161.0,1.0031927450308435
162,162.0,1.0032355920768454
163,163.0,1.0031817347403587
164,164.0,1.0031548691098524
165,165.0,1.0032058433827535
166,166.0,1.0033283247030491
167,167.0,1.0032858096573296
168,168.0,1.003256948186775
169,169.0,1.0032670139257625
170,170.0,1.0032657473233892
171,171.0,1.003198236822348
172,172.0,1.003257638282653
173,173.0,1.0032433364214524
174,174.0,1.003297353353752
175,175.0,1.0032333760001817
176,176.0,1.0031533246373454
177,177.0,1.0032052634453121
178,178.0,1.003148343320844
179,179.0,1.0029982699575872
180,180.0,1.0029947794764973
181,181.0,1.0028880287130708
182,182.0,1.0029369641983117
183,183.0,1.0030541394888006
184,184.0,1.0031376902848264
185,185.0,1.0032070118950525
186,186.0,1.0031495211514965
187,187.0,1.0031368914546692
188,188.0,1.0031539220409889
189,189.0,1.0031261911814784
190,190.0,1.0031049470128557
191,191.0,1.0031288241233882
192,192.0,1.0031059300178133
193,193.0,1.0030365670397163
194,194.0,1.003059180196458
195,195.0,1.003038516932139
196,196.0,1.003114539602624
197,197.0,1.003204315709043
198,198.0,1.0032063288286608
199,199.0,1.0031584522993113
200,200.0,1.0028887221717995
201,201.0,1.0027774206665458
202,202.0,1.0031998042865171
203,203.0,1.003807122069539
204,204.0,1.0037561197483371
205,205.0,1.0025933924760728
206,206.0,1.0015982168820243
207,207.0,1.002764485009844
208,208.0,1.0054300043977145
209,209.0,1.006241151753356
210,210.0,1.0028603368141396
211,211.0,0.9975974372944652
212,212.0,0.9970993935977664
213,213.0,1.0011331946337416
214,214.0,1.0052759452557076
215,215.0,1.0083225711054653
216,216.0,1.0061712898135138
217,217.0,0.9996041360128997
218,218.0,0.995316301653087
219,219.0,0.9966617737975301
220,220.0,1.0017806070166249
221,221.0,1.0067936821159922
222,222.0,1.010183509059516
223,223.0,1.0078444412731156
224,224.0,1.0008131517726093
225,225.0,0.9949352313951018
226,226.0,0.9949813232372846
227,227.0,1.0001564279900679
228,228.0,1.0054837044251397
229,229.0,1.0093854608502921
230,230.0,1.0076746654467155
231,231.0,1.0010699134039223
232,232.0,0.994938106978752
233,233.0,0.9945303358639945
234,234.0,0.9996590027805744
235,235.0,1.0049050508183839
236,236.0,1.0089597177517151
237,237.0,1.0077376459635183
238,238.0,1.0015110752580443
239,239.0,0.9956529819148598
240,240.0,0.9953301287509996
241,241.0,1.0003806184396968
242,242.0,1.0055690112354712
243,243.0,1.009536787283485
244,244.0,1.0082207231825784
245,245.0,1.0019394631354788
246,246.0,0.9958345369083137
247,247.0,0.995342806290523
248,248.0,1.0002015394472015
249,249.0,1.005243267851739
250,250.0,1.0091737120131077
251,251.0,1.0075754916620867
252,252.0,1.001088831034847
253,253.0,0.994932883339707
254,254.0,0.9944635511635648
255,255.0,0.9993763110786628
256,256.0,1.0046478654081596
257,257.0,1.0087193151827627
258,258.0,1.0074164749283994
259,259.0,1.0011782423785782
260,260.0,0.9951381463995622
261,261.0,0.9947024600981036
262,262.0,0.9996344714252878
263,263.0,1.0048101686354267
264,264.0,1.0088329897414074
265,265.0,1.0077205174925064
266,266.0,1.0016100140288127
267,267.0,0.9953844632316577
268,268.0,0.9950764832605525
269,269.0,1.0000842942432993
270,270.0,1.0051345144962076
271,271.0,1.0089833017566425
272,272.0,1.0073515629943857
273,273.0,1.000842171755351
274,274.0,0.9946370421205477
275,275.0,0.9941777508885309
276,276.0,0.9992415465853056
277,277.0,1.0045578867836444
278,278.0,1.008452660923036
279,279.0,1.0072074783735945
280,280.0,1.0010257402956233
281,281.0,0.9949360964153661
282,282.0,0.9945185539066516
283,283.0,0.9994783341879919
284,284.0,1.0046217147248182
285,285.0,1.0084716517925092
286,286.0,1.0073333936275877
287,287.0,1.0012586851078078
288,288.0,0.9951843446683395
289,289.0,0.9946548171612875
290,290.0,0.9994481831021388
291,291.0,1.004505239507176
292,292.0,1.0083746507288631
293,293.0,1.0068635961711334
294,294.0,1.0005406361865945
295,295.0,0.9943934093291839
296,296.0,0.9939610642268191
297,297.0,0.9990027241590606
298,298.0,1.0042540298619094
299,299.0,1.0082570427834245
300,300.0,1.0072440358148103
301,301.0,1.001242918842961
302,302.0,0.9953163155699785
303,303.0,0.9950451175753057
304,304.0,1.0000330051885575
305,305.0,1.005186494493166
306,306.0,1.0089872072646489
307,307.0,1.0076167436999866
308,308.0,1.001343023108269
309,309.0,0.9953193440996218
310,310.0,0.9949021594874857
311,311.0,0.9998615151241467
312,312.0,1.0049215377078997
313,313.0,1.0087997065759156
314,314.0,1.0073573181737807
315,315.0,1.0010299074129818
316,316.0,0.9949350543180525
317,317.0,0.9945157787503486
318,318.0,0.999656233940316
319,319.0,1.0048540209404193
320,320.0,1.0088576328778416
321,321.0,1.0077480642320353
322,322.0,1.0017031062257773
323,323.0,0.9957414295996595
324,324.0,0.9956152240337587
325,325.0,1.0004813658922178
326,326.0,1.005394098478678
327,327.0,1.0091401245066463
328,328.0,1.0077999369434876
329,329.0,1.0015935288015414
330,330.0,0.9953842492192315
331,331.0,0.9949659577887499
332,332.0,0.999868730383823
333,333.0,1.00504475242725
334,334.0,1.008926067270427
335,335.0,1.0075195559978363
336,336.0,1.0011961148302655
337,337.0,0.9951651457923549
338,338.0,0.994954618950375
339,339.0,0.9999956306242316
340,340.0,1.0052212179715763
341,341.0,1.0091032990208584
342,342.0,1.008064123139198
343,343.0,1.0022022139721483
344,344.0,0.9964412836185587
345,345.0,0.9961511934390412
346,346.0,1.000866750809139
347,347.0,1.0058170095971348
348,348.0,1.0094944751129313
349,349.0,1.0081621926570221
350,350.0,1.0019842120956912
351,351.0,0.9958293402405076
352,352.0,0.9954006430297285
353,353.0,1.0002647248024576
354,354.0,1.0054066095630962
355,355.0,1.0092667256985923
356,356.0,1.0078001528366223
357,357.0,1.0014858874442198
358,358.0,0.9954702424464374
359,359.0,0.9951149778607565
360,360.0,1.000063648499334
361,361.0,1.005176227868699
362,362.0,1.008996867154936
363,363.0,1.0079435466270439
364,364.0,1.0020904133390274
365,365.0,0.9962467542556606
366,366.0,0.9958989593960423
367,367.0,1.0007671784610264
368,368.0,1.0057197529227893
369,369.0,1.009490514965566
370,370.0,1.0080623940286102
371,371.0,1.0017528302987329
372,372.0,0.9955633930240071
373,373.0,0.9950306160805117
374,374.0,1.0000144648380882
375,375.0,1.0051728596848457
376,376.0,1.0090746294774846
377,377.0,1.0077049576876134
378,378.0,1.001477774556811
379,379.0,0.9953639473281992
380,380.0,0.9948899133258722
381,381.0,0.9999413483413758
382,382.0,1.0049849644156956
383,383.0,1.009147224106994
384,384.0,1.0081841794065163
385,385.0,1.0023091413108585
386,386.0,0.9964038114418136
387,387.0,0.996104987449799
388,388.0,1.0009795172005913
389,389.0,1.0058710305179417
390,390.0,1.0096202251938038
391,391.0,1.0083237278025048
392,392.0,1.002090351605603
393,393.0,0.995950400660716
394,394.0,0.9955026870663056
395,395.0,1.000370679660544
396,396.0,1.0053382877606414
397,397.0,1.0090022659677143
398,398.0,1.007653766008757
399,399.0,1.0015047675345243
400,400.0,0.9955855352398029
401,401.0,0.9953726700874911
402,402.0,1.0004746894616297
403,403.0,1.0055399918094645
404,404.0,1.0093299101881523
405,405.0,1.0080825098332102
406,406.0,1.002009085989426
407,407.0,0.9964266000550042
408,408.0,0.9962273505972669
409,409.0,1.0011013747470607
410,410.0,1.0059243425267148
411,411.0,1.009544495074798
412,412.0,1.0081826614276252
413,413.0,1.0020412176875748
414,414.0,0.9959539203052629
415,415.0,0.9955393127555914
416,416.0,1.0003290312642934
417,417.0,1.0053277345366594
418,418.0,1.0091968571985523
419,419.0,1.0079710688258594
420,420.0,1.0018419200098152
421,421.0,0.9958576192307785
422,422.0,0.9956401211084688
423,423.0,1.0005284351290273
424,424.0,1.0056079521631094
425,425.0,1.0095269628411816
426,426.0,1.0082760941695783
427,427.0,1.0021179064567156
428,428.0,0.9961769194117812
429,429.0,0.9957195505285488
430,430.0,1.0006054024590953
431,431.0,1.0056455879530026
432,432.0,1.009445213059047
433,433.0,1.008050959229721
434,434.0,1.0019147304182654
435,435.0,0.9959734799874131
436,436.0,0.9956367779600921
437,437.0,1.0005082752284147
438,438.0,1.0055178163311733
439,439.0,1.0093526633599599
440,440.0,1.0080101875029315
441,441.0,1.0017203536499433
442,442.0,0.9958014095733871
443,443.0,0.9955470082489272
444,444.0,1.0004825460404494
445,445.0,1.0054570334305066
446,446.0,1.009370181481905
447,447.0,1.0081540350405929
448,448.0,1.002007244821787
449,449.0,0.9959455641925724
450,450.0,0.9956210223053452
451,451.0,1.000573452677423
452,452.0,1.0056970327181207
453,453.0,1.0095070719700574
454,454.0,1.008272319021876
455,455.0,1.0020492742051372
456,456.0,0.9960468461891151
457,457.0,0.9956363136891327
458,458.0,1.0004501604390967
459,459.0,1.005444508198552
460,460.0,1.0091881505429148
461,461.0,1.0079787777684583
462,462.0,1.0018701163528023
463,463.0,0.9960424583607123
464,464.0,0.9956559906313849
465,465.0,1.000473371988161
466,466.0,1.0054346450133083
467,467.0,1.0092159390757094
468,468.0,1.008016584897754
469,469.0,1.001918056770495
470,470.0,0.9960585849233774
471,471.0,0.9957905158692234
472,472.0,1.000678539825349
473,473.0,1.0057576163542026
474,474.0,1.0095560808197093
475,475.0,1.0082393668955536
476,476.0,1.0020399979703034
477,477.0,0.9961146992186878
478,478.0,0.9958555224466932
479,479.0,1.0007775274181467
480,480.0,1.0057500774287549
481,481.0,1.0095308828663032
482,482.0,1.0083105772994265
483,483.0,1.0021773190691392
484,484.0,0.9961713980913309
485,485.0,0.9957668562004066
486,486.0,1.000678934717843
487,487.0,1.0057343304800799
488,488.0,1.0095658929226101
489,489.0,1.0079948018236216
490,490.0,1.0015884944791786
491,491.0,0.9955238147846639
492,492.0,0.9952328677220674
493,493.0,1.0002116238487897
494,494.0,1.0053753331597173
495,495.0,1.0093176531302284
496,496.0,1.007849102936264
497,497.0,1.0015416992436654
498,498.0,0.9956331750190595
499,499.0,0.9953706869763903
500,500.0,1.0004181213731478
501,501.0,1.0055643404564716
502,502.0,1.0094569946995826
503,503.0,1.0083257916525146
504,504.0,1.002358712563116
505,505.0,0.9963790507783779
506,506.0,0.9960262951441288
507,507.0,1.0009325829078168
508,508.0,1.0060108803050447
509,509.0,1.0098336502497425
510,510.0,1.0083205726743367
511,511.0,1.0020986325433974
512,512.0,0.9961023117298476
513,513.0,0.9956878868401894
514,514.0,1.0005970656283745
515,515.0,1.0056911062937122
516,516.0,1.0096429736795332
517,517.0,1.0081060055629647
518,518.0,1.0016987910301558
519,519.0,0.9955790152113703
520,520.0,0.9951939192905044
521,521.0,1.0002504150050036
522,522.0,1.0054060167272887
523,523.0,1.0092242345374336
524,524.0,1.0079103072213382
525,525.0,1.0017438820490618
526,526.0,0.995841060013502
527,527.0,0.9955128771689448
528,528.0,1.0004827171524846
529,529.0,1.0055243866374621
530,530.0,1.0094959118534097
531,531.0,1.0082298504399856
532,532.0,1.0021191900480932
533,533.0,0.9962916944640267
534,534.0,0.996032035550469
535,535.0,1.0009366353879823
536,536.0,1.0059276602327227
537,537.0,1.0096933633947256
538,538.0,1.008222212973471
539,539.0,1.0020563614940012
540,540.0,0.9958771026240423
541,541.0,0.9954749717110608
542,542.0,1.0004484027923068
543,543.0,1.005543269383876
544,544.0,1.0094842998846876
545,545.0,1.008187272532534
546,546.0,1.0019675168089692
547,547.0,0.9959968413796718
548,548.0,0.995598319787348
549,549.0,1.0005503715783286
550,550.0,1.0055244114985755
551,551.0,1.0093521836693349
552,552.0,1.0081180799959633
553,553.0,1.0019658033164265
554,554.0,0.9959461318463966
555,555.0,0.9956609147979896
556,556.0,1.0006781959357356
557,557.0,1.00573990043501
558,558.0,1.009646362402431
559,559.0,1.0083729444492877
560,560.0,1.002070051724879
561,561.0,0.9960546440215641
562,562.0,0.9957615627965171
563,563.0,1.0007625798720408
564,564.0,1.0057907783507076
565,565.0,1.0096017982833396
566,566.0,1.0079689656634099
567,567.0,1.0016370090415776
568,568.0,0.9956830717861315
569,569.0,0.9953450521615033
570,570.0,1.0002773225096255
571,571.0,1.0054975891892437
572,572.0,1.0094662851998608
573,573.0,1.0081944576805546
574,574.0,1.00203984191152
575,575.0,0.9960862307290762
576,576.0,0.9957633870219159
577,577.0,1.000710497866354
578,578.0,1.0058169661676455
579,579.0,1.0097265395935964
580,580.0,1.0085866909890244
581,581.0,1.0024340976353334
582,582.0,0.9965673662616756
583,583.0,0.9962792720409046
584,584.0,1.001156063525766
585,585.0,1.0061534096326532
586,586.0,1.0099910524287328
587,587.0,1.00858835245994
588,588.0,1.0022591262040268
589,589.0,0.996231335674162
590,590.0,0.9959108887273926
591,591.0,1.0008397608570154
592,592.0,1.0059575571903254
593,593.0,1.009798451343398
594,594.0,1.008386801005463
595,595.0,1.0020306135517005
596,596.0,0.9961464159015043
597,597.0,0.9958733531981131
598,598.0,1.0008792608264843
599,599.0,1.0060406321629896


==> data/noon_30_bounded_direct_pow_voltages744a_control.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9894634485156506,1.0160064817313275,0.0003679736960389566,1.356171771863121e-05,0.00010449671449421146,0.00010455516319497197,2.771216393047641e-05,0.0001277382873736307,1.0106460707046712,0.9897266577512381,0.9980014922243985,1.00020072537909,0.9999362356497045,1.0105807393508082,0.9899965754687274,1.008867463963089,1.0024960921063792,0.9896845994359704,1.005584654103854,0.9902944408032539,0.9894634485156506,0.9988412627158261,1.001433442311981,1.012722771543827,0.9989289911208057,0.9954486360016552,0.9986314896256631,1.0148389546929608,0.9986300253039772,0.9989382253258291,0.9995308829259305,1.0152729091046322,1.0160064817313275,0.9981066150895167,0.9982532318644939,1.011979318454069,0.9903701060104758,1.0126274488934355,3.082475558523455e-05,0.0003679736960389566,0.00014723795277040333,7.828633804924283e-05,7.95087077982538e-05,2.771216393047641e-05,0.00031731787497439097,3.6138829456267104e-05,5.6307063523262234e-05,0.00024980920151766457,8.619354088834494e-05,0.0002384280329502493,0.0003154286826423218,8.430202243504169e-05,1.356171771863121e-05,2.1428718084717125e-05,8.533223760793379e-05,0.0001277382873736307,4.98510089374577e-05,2.0982341050456394e-05,5.3280910008190836e-05,5.738114937470715e-05,6.99273241966612e-05,2.4195990276538096e-05,2.5297231204173535e-05,5.548996331474288e-05,5.5506627339668366e-05,2.2763299977012467e-05,0.000315083946539197,2.161181926251544e-05
1,1.0,0.9894652056755127,1.0160225454763263,0.00033323162339382074,1.2337225169492246e-05,9.489419303679071e-05,9.449374149671431e-05,2.5427840732484826e-05,0.00011559602498553234,1.0105842963078266,0.9897266629083633,0.9980099837749741,1.0002088593788638,0.9999444967383301,1.0105179267220414,0.9900022205995255,1.0088035773140118,1.0025105273990123,0.9896932777439683,1.005604546033858,0.990306310799791,0.9894710830798878,0.9988435835086148,1.0014116995620823,1.0126496387761947,0.9989249722925584,0.9954570086554905,0.9986233392188559,1.014758828271167,0.9986167518313642,0.9989174407496516,0.9995532364473863,1.0151858787030448,1.0159180131852,0.9980876594146354,0.9982354268399777,1.0119155845141392,0.9903726298909393,1.012555025182969,2.842756176677716e-05,0.00033323162339382074,0.00013343813702616422,7.127741171256687e-05,7.235182727423518e-05,2.5427840732484826e-05,0.0002872095524224046,3.3049920578765034e-05,5.1603149846036255e-05,0.00022608354825116384,7.892775729852195e-05,0.0002157738671271997,0.0002855022342314921,7.667201688974069e-05,1.2337225169492246e-05,1.9831406416435255e-05,7.764510173397168e-05,0.00011559602498553234,4.553141471690988e-05,1.940352925886873e-05,4.8656159813582455e-05,5.238896620637629e-05,6.330542444058482e-05,2.23446688230781e-05,2.329943876064186e-05,5.06345939995784e-05,5.065370685895569e-05,2.101431255195937e-05,0.0002852098754442793,1.999749337210116e-05
2,2.0,0.9894779306030987,1.0160450650580162,0.0003018250727962894,1.1385863883896207e-05,8.65300928364013e-05,8.52174422364522e-05,2.4302251222718493e-05,0.00010466475585629375,1.0105537870204921,0.9897193694369325,0.9980267588253948,1.0002344099247293,0.9999702724291848,1.0104934938798351,0.9900057168759591,1.0087767371213243,1.0025466519240724,0.9897078498534871,1.0056496822333059,0.9903215950062185,0.9894781809529296,0.998863093001752,1.0014112733540486,1.0126251330376503,0.9989421189253693,0.9954669723172224,0.9986382933910295,1.0147390002722454,0.998633192298214,0.998940777717008,0.9995763633107964,1.0151685506799626,1.0159005306130593,0.9980949099698142,0.9982449076450811,1.011890953548692,0.9903743476291818,1.012530019504499,2.6827653933897035e-05,0.0003018250727962894,0.00012114115299927854,6.517428488857558e-05,6.60739970652589e-05,2.4302251222718493e-05,0.00026004088455027814,3.1164799181286885e-05,4.747538171109933e-05,0.00020472521474395884,7.242119934754812e-05,0.00019537519894822713,0.00025852318657672855,6.996544246310649e-05,1.1385863883896207e-05,1.921609298242795e-05,7.090249079707553e-05,0.00010466475585629375,4.183457298913071e-05,1.872066004881745e-05,4.4665716719354046e-05,4.8097919923140366e-05,5.7346302180305026e-05,2.1224543059393887e-05,2.2144743876324267e-05,4.641902891251751e-05,4.644310341698891e-05,2.0262375143786688e-05,0.0002581988690176522,1.9340025856682668e-05
3,3.0,0.9894977640343896,1.0160721243515978,0.00027320790585122257,1.0519416964371874e-05,7.880453320823627e-05,7.682834186280392e-05,2.3347406696039335e-05,9.479028615756792e-05,1.0105363235077127,0.9897360203274764,0.998021665865536,1.000238157242712,0.9999746859590664,1.0104856660634154,0.9900331083906401,1.0087677794354,1.002559569432695,0.9897460055711103,1.005671236343376,0.9903615764597993,0.9895090325697194,0.9988700579231593,1.0014269126774507,1.0126291857537457,0.9989506129746482,0.9955051648269263,0.9986496742971681,1.0147569443567088,0.9986480563029293,0.9989611146994387,0.9996224436821591,1.0151973650005257,1.0159322543672311,0.9981113476906107,0.998261334369209,1.0118834944468158,0.9903976412719768,1.0125337210961496,2.542306565820942e-05,0.00027320790585122257,0.00010981355469942494,5.9290657003572785e-05,6.006433913851448e-05,2.3347406696039335e-05,0.00023537350481404206,2.9518137074782844e-05,4.329910295662784e-05,0.0001853543073872851,6.597943257406725e-05,0.00017687979336874785,0.00023402171431623155,6.354921040350285e-05,1.0519416964371874e-05,1.8700224325197653e-05,6.441825721351476e-05,9.479028615756792e-05,3.8118659111770706e-05,1.810413326061192e-05,4.0666473105659805e-05,4.380400814758761e-05,5.202189302090162e-05,2.0195957570522443e-05,2.1066730639722584e-05,4.224710482583628e-05,4.226592379843185e-05,1.9638342935236138e-05,0.00023367192210390234,1.8784531123982002e-05
4,4.0,0.9895208467053664,1.016101807232273,0.000247378346039992,9.774493529763288e-06,7.167639798758875e-05,6.943542546723438e-05,2.1351163867846256e-05,8.592187869036212e-05,1.0106520211263916,0.9897788823050706,0.9980517747006729,1.0002811227467128,1.0000143403096309,1.01061284731208,0.9900851792379516,1.0088937891367968,1.0026017623449615,0.9898035075144458,1.0057194860707173,0.9904192759699251,0.9895611598384476,0.9989153413605156,1.0015087864406755,1.0127699576267304,0.9990023873566353,0.9955757528299884,0.998705086683935,1.0149242166704977,0.9987076691123465,0.9990234576982707,0.999701720334872,1.0153801786782637,1.016118190333633,0.998176306658337,0.9983254204565175,1.0120130919169292,0.9904513962134609,1.012675052402888,2.3166491535222367e-05,0.000247378346039992,9.969867839952574e-05,5.401469119664627e-05,5.473371651740913e-05,2.1351163867846256e-05,0.00021314764775435762,2.6948877009071912e-05,3.9584563774901504e-05,0.00016798356699996905,6.015288004172923e-05,0.00016029971206947574,0.00021195233576530839,5.796843826172075e-05,9.774493529763288e-06,1.7161738745151454e-05,5.884212098500271e-05,8.592187869036212e-05,3.511613421177135e-05,1.6730956694012047e-05,3.752839683886584e-05,4.0412379224628254e-05,4.722562254758779e-05,1.874186152760194e-05,1.951509760066043e-05,3.9105237862075427e-05,3.906886543366603e-05,1.7981799430125785e-05,0.00021154561877053003,1.723862830268202e-05
5,5.0,0.9895433193520099,1.016132197575244,0.00022408669167159098,9.075474287897089e-06,6.528216557887822e-05,6.279392833019038e-05,1.9532209540831645e-05,7.820146301744199e-05,1.0106251886711584,0.9897884656306971,0.9980369140952906,1.0002720519186972,1.000003689534107,1.0105936897615382,0.9901004068061627,1.0088744226851436,1.002592502489318,0.9898182280481073,1.005714506758827,0.9904370887886317,0.9895751189950438,0.9989061607355225,1.0015080607330449,1.0127565028552867,0.9989961001116956,0.9955967251060748,0.998702655358422,1.0149249560837095,0.9987092264788503,0.9990280475147751,0.9997371641986185,1.015388174388464,1.0161284625927747,0.9981796973429963,0.9983278655479069,1.0119929457190693,0.9904676306552179,1.0126615105036658,2.1146041032516778e-05,0.00022408669167159098,9.055227191827844e-05,4.922996056010723e-05,4.989986689111679e-05,1.9532209540831645e-05,0.00019318871417669424,2.4627657972339444e-05,3.6188596501636266e-05,0.00015242305416308065,5.480493771725653e-05,0.00014545961970860953,0.00019213858545692947,5.2922587017162065e-05,9.075474287897089e-06,1.5762714931230427e-05,5.3802792586883824e-05,7.820146301744199e-05,3.240904843364188e-05,1.552638483823741e-05,3.470006410406842e-05,3.734753363702208e-05,4.329174453481724e-05,1.7507023705235183e-05,1.8170239198602525e-05,3.6268314577885475e-05,3.6184622904077065e-05,1.6479166219721404e-05,0.00019169777121934826,1.583981484208654e-05
6,6.0,0.9895613227103008,1.016161379255712,0.00020282928837468418,8.21639346520417e-06,5.9205488218485435e-05,5.6819384745034476e-05,1.784528618956545e-05,7.110449951371428e-05,1.010641676677575,0.9897727651897723,0.9980306650931805,1.0002695991167705,1.0000006954348428,1.010606845379685,0.9900855157979375,1.0088834704394178,1.0025905764654213,0.9898075758123994,1.0057163154654338,0.9904285811323446,0.9895613227103008,0.9989037547070428,1.0015116993700677,1.0127781216335532,0.998993629237193,0.9955883660078669,0.9987014624719995,1.0149514898674303,0.9987103249297679,0.9990266130140069,0.9997305148025007,1.0154184886591862,1.0161613792557118,0.9981887659697233,0.9983347831800701,1.0120100775948997,0.9904563069379876,1.012683203944815,1.9314999183321106e-05,0.00020282928837468418,8.195108522678841e-05,4.460157720901838e-05,4.5191362409131826e-05,1.784528618956545e-05,0.00017495017206881164,2.2469946758883254e-05,3.281588073471997e-05,0.00013810182293258423,4.9706614041049115e-05,0.00013180447553207128,0.0001740077090530858,4.792215365370529e-05,8.21639346520417e-06,1.4441870860679442e-05,4.872262065573578e-05,7.110449951371428e-05,2.9370917625277218e-05,1.423230219648172e-05,3.144856131851741e-05,3.383728067751628e-05,3.967416331166189e-05,1.607802146124977e-05,1.6640159141695867e-05,3.288617119601507e-05,3.280748740292689e-05,1.505727222437125e-05,0.0001736192971504465,1.4515254985648756e-05
7,7.0,0.9895709975162202,1.0161874361488787,0.0001835191275703276,7.485799730607407e-06,5.3823134969604947e-05,5.1239602292619894e-05,1.672190444681203e-05,6.43526159483106e-05,1.0106053711557743,0.9897877157606648,0.9980555339242244,1.000293145644816,1.0000218524900055,1.0105646158400505,0.9901041249311041,1.0088415653321494,1.0026075161553953,0.989825630378313,1.0057344168090416,0.99044907345042,0.9895788678824927,0.9989270981850166,1.0015135893811304,1.0127376050673345,0.9990178365410027,0.9956194406171925,0.9987272144280874,1.0149157466919758,0.9987320788540445,0.9990456209831483,0.9997683478032289,1.0153831527638557,1.0161262440376038,0.9982080349653869,0.9983540341553669,1.011970455126601,0.9904762524822847,1.012643068289535,1.8060971477593364e-05,0.0001835191275703276,7.417330668742819e-05,4.043599904120493e-05,4.094780529316147e-05,1.672190444681203e-05,0.0001582941532555323,2.0931074027327213e-05,2.981287533595357e-05,0.00012498965240566757,4.518296161681994e-05,0.00011930339663550533,0.00015745256583716817,4.339725474537166e-05,7.485799730607407e-06,1.380167364316537e-05,4.412011991966514e-05,6.43526159483106e-05,2.661273274981505e-05,1.3703796827364583e-05,2.8494324791853255e-05,3.066559317434621e-05,3.5998646948866925e-05,1.5540732013057866e-05,1.6036888539397384e-05,2.9806698584968988e-05,2.973526428982421e-05,1.41729931081021e-05,0.00015708461223278125,1.3858508210148469e-05
8,8.0,0.989568484505749,1.0162084521299457,0.00016604755890128404,6.827197015479293e-06,4.89970551508071e-05,4.616800542488361e-05,1.5805807091152027e-05,5.825163523612907e-05,1.0105407262014758,0.9897697260888955,0.9979928234759121,1.0002276833522625,0.9999552136770685,1.0104941555360023,0.9900916871052124,1.0087732994682188,1.0025433133878687,0.9898211959724703,1.0056760486888894,0.9904470815457712,0.9895684845057491,0.9988533239652269,1.0014499801041195,1.0126527265721148,0.9989457748403273,0.9956042702915867,0.9986545127395635,1.0148275081633897,0.9986559932553898,0.9989650342501045,0.9997449115498187,1.015287636972776,1.0160306760925366,0.9981323557000142,0.9982787264422817,1.0119001192214143,0.9904550826482637,1.0125579298822605,1.7066196655357935e-05,0.00016604755890128404,6.716017556329387e-05,3.6691300193280686e-05,3.714944302930266e-05,1.5805807091152027e-05,0.00014322570701788968,1.9657229887466978e-05,2.7188485188492964e-05,0.00011313452455657429,4.123435521554425e-05,0.0001080054372900761,0.0001424764660923867,3.931351747856517e-05,6.827197015479293e-06,1.3343846870242251e-05,3.994676799064355e-05,5.825163523612907e-05,2.409636862547108e-05,1.3332694322296948e-05,2.5801337061527393e-05,2.779128903465284e-05,3.273159175540003e-05,1.5134772991178801e-05,1.5593674190957583e-05,2.6980339753937172e-05,2.6915353501835144e-05,1.3495672281989588e-05,0.00014212514557456588,1.3387764157238406e-05
9,9.0,0.9895521721296919,1.016222511074115,0.0001502556227421579,6.196912112835686e-06,4.4491237474611005e-05,4.173500275410462e-05,1.4555985539522125e-05,5.287529603275488e-05,1.010487609993461,0.9897688899549502,0.9979735756550298,1.0002086354454836,0.9999387594355745,1.010441122912092,0.9900966121421484,1.0087209839035298,1.0025346148850474,0.9898335593897355,1.0056726267675165,0.9904617405326219,0.9895770684219953,0.9988345175629324,1.0014263838571098,1.0125934207517582,0.9989214256180092,0.9956019339810354,0.9986276514132258,1.0147524605812153,0.9986282855027859,0.998934675757122,0.9997459354348059,1.0152057836739052,1.0159498370383433,0.9981044433161164,0.9982503396618669,1.0118445982348725,0.9904527708654384,1.0124990096869941,1.5808377267194683e-05,0.0001502556227421579,6.080163150343033e-05,3.3296077034969706e-05,3.371083280611764e-05,1.4555985539522125e-05,0.00012966098310927005,1.807436529732251e-05,2.482915343222929e-05,0.00010255969979231853,3.7709311166496386e-05,9.794442151399874e-05,0.00012901715547747648,3.5629756450785997e-05,6.196912112835686e-06,1.2326532696185972e-05,3.618803202354654e-05,5.287529603275488e-05,2.18419407610126e-05,1.2279119517123272e-05,2.3394200230372684e-05,2.5233581987363786e-05,2.9980129336366325e-05,1.3924052340271722e-05,1.4348148080375102e-05,2.4437869848908018e-05,2.438390499051295e-05,1.246509856162637e-05,0.0001286392004710623,1.2369732114721077e-05
10,10.0,0.9895294396981518,1.0162276968565878,0.00013615290104322032,6.249054260604704e-06,4.11027840920805e-05,3.744495448858568e-05,1.5562947533892448e-05,4.8604336155565214e-05,1.0104563583605146,0.9897356052780694,0.9979953883272429,1.0002344987500378,0.9999644654781987,1.0104129851216608,0.9900644661078641,1.0086940870936438,1.0025646445467473,0.9898053023112456,1.005705597202253,0.990435498624692,0.9895463886135883,0.9988603667256524,1.001413575433206,1.0125630650574446,0.998944650644649,0.9955491312553661,0.9986518352497514,1.0147078047192926,0.9986572181222308,0.9989660781537313,0.9996887283396609,1.0151546936666858,1.0158973739984822,0.998138244348621,0.9982831080244988,1.0118136681106353,0.9904201136457139,1.0124686512920877,1.532282838738491e-05,0.00013615290104322032,5.5091330980655e-05,3.0334385689399067e-05,3.0686763825927215e-05,1.4420251737510224e-05,0.00011770910257113044,1.757512128774407e-05,2.2752923168819135e-05,9.340376978519113e-05,3.457660623366513e-05,8.925949636886766e-05,0.00011717243895740983,3.2466618948284075e-05,6.249054260604704e-06,1.2739449306798875e-05,3.303083838229514e-05,4.8604336155565214e-05,2.0097380967272595e-05,1.3488882684274333e-05,2.156944810051655e-05,2.3319130929062956e-05,2.8217523558739875e-05,1.5562947533892448e-05,1.6082712801558744e-05,2.256108927204098e-05,2.2508042943055797e-05,1.2578667978636106e-05,0.00011676038479916783,1.2789094103724898e-05
11,11.0,0.9895099142360562,1.016222093352566,0.00012343161587735055,6.348604721448046e-06,3.807913219489672e-05,3.3559456616729326e-05,1.7097529396238583e-05,4.479037456494212e-05,1.0105543019211345,0.9897018545580264,0.9980341330804314,1.0002726473590386,1.0000025668047765,1.0105098075862242,0.9900280675550163,1.008791411435429,1.0025987259074638,0.9897612048587715,1.005733387995925,0.9903910224001949,0.989509914236056,0.9988981831964133,1.0014451581915598,1.0126610559372884,0.9989818879213346,0.9955050155150281,0.9986869621359515,1.0147938703262374,0.9986936402641402,0.9990033795401153,0.9996357108212821,1.0152363687535186,1.0159780086821428,0.9981727834880274,0.9983187930416677,1.011911188005644,0.9903825932295912,1.0125657812206346,1.4779593859530321e-05,0.00012343161587735055,4.992636092755968e-05,2.7641777989414426e-05,2.7933832877142127e-05,1.4283347654497343e-05,0.00010693136191312357,1.7097529396238583e-05,2.0814966936505654e-05,8.50792249657832e-05,3.162590817052046e-05,8.1365687706445e-05,0.00010646020084736304,2.9591839438737022e-05,6.348604721448046e-06,1.318379893126907e-05,3.0169849268235088e-05,4.479037456494212e-05,1.8523562466255143e-05,1.4854713842698718e-05,1.993299252694689e-05,2.1595234994317878e-05,2.6741545187436205e-05,1.745164262923599e-05,1.809593786079503e-05,2.0898624239923352e-05,2.083862504020597e-05,1.2668221403712436e-05,0.00010607847537045709,1.3238514238810782e-05
12,12.0,0.9895010952310315,1.0162037844372513,0.00011173533039941079,5.824549580165655e-06,3.4592702566968256e-05,3.0339150058418974e-05,1.55227253802792e-05,4.0735535137761966e-05,1.0106814749667252,0.9897213708769501,0.9980195566536756,1.0002549927899462,0.9999874603184966,1.010642723080153,0.9900487187223126,1.008924315714193,1.0025830065870076,0.9897789120935842,1.0057173086432483,0.9904091730214473,0.9895286571650148,0.9988831067892936,1.0014949376742024,1.0128016710247163,0.9989659532772507,0.9955249689974175,0.9986700353266831,1.0149420114166832,0.9986755959430501,0.9989877290055473,0.9996473927531087,1.0153922018237007,1.0161340632068565,0.9981530125338518,0.9982998198331413,1.012041691896346,0.9904021881959134,1.0127054919922764,1.3407880107128942e-05,0.00011173533039941079,4.517840279644439e-05,2.5013170194252255e-05,2.527517869367888e-05,1.2992618670047958e-05,9.685692875150486e-05,1.55227253802792e-05,1.883788254905752e-05,7.710461152647152e-05,2.8638591325607846e-05,7.377048902968844e-05,9.64261423978101e-05,2.6778356662227743e-05,5.824549580165655e-06,1.2102812463792221e-05,2.7310192538122515e-05,4.0735535137761966e-05,1.6788288078492104e-05,1.3885908464848636e-05,1.8088618532480324e-05,1.9611871636108972e-05,2.4610417934198327e-05,1.6451804398090938e-05,1.7114936495655034e-05,1.8997605321142062e-05,1.893102767374512e-05,1.154541977865014e-05,9.609069086500959e-05,1.215308962717359e-05
13,13.0,0.9895019720215081,1.016170853985845,0.00010111160839627328,5.287338241033947e-06,3.13887046222366e-05,2.7415135768747523e-05,1.4179036610603845e-05,3.6957954369909203e-05,1.0106536477398287,0.9897863929963379,0.9979961881938788,1.0002303750340202,0.9999639986472701,1.010619327911249,0.9901246404670543,1.0089026199556108,1.0025572072226556,0.9898570754122105,1.0056933000151782,0.9904861888894979,0.9896044836028789,0.9988638905181532,1.0015124593983573,1.0127938431384793,0.9989499134230057,0.9956110119684249,0.9986572603260633,1.0149575660935974,0.9986696200012212,0.9989862740710457,0.9997466097505906,1.0154241111720386,1.016170853985845,0.9981531606221508,0.9982993841435785,1.012019607348113,0.99047194575417,1.0126968447382798,1.223765667391806e-05,0.00010111160839627328,4.092282841710603e-05,2.2677665507243738e-05,2.2904249400803313e-05,1.1896158466789627e-05,8.765949974566223e-05,1.4179036610603845e-05,1.706880556447319e-05,6.979174461097875e-05,2.595060321102174e-05,6.678966727533056e-05,8.726710939532371e-05,2.427430094893475e-05,5.287338241033947e-06,1.111329973450142e-05,2.4761465498386367e-05,3.6957954369909203e-05,1.5254583311593909e-05,1.2773934771870485e-05,1.6424533159194254e-05,1.77892777571423e-05,2.2446419789064307e-05,1.5155081691546455e-05,1.578681226831216e-05,1.7270093396093328e-05,1.719903151954562e-05,1.0579114332479034e-05,8.697403421902815e-05,1.1157230382934166e-05
14,14.0,0.9895094064086164,1.016124448565733,9.151138959729603e-05,5.107638854045854e-06,2.8804131975197237e-05,2.4597385284859604e-05,1.3491248739562459e-05,3.353594158914635e-05,1.0106233377701561,0.989787998657484,0.9980056857125013,1.0002407148548107,0.9999762466186154,1.010586160525968,0.9901332617840419,1.0088692156023504,1.0025746818235652,0.9898785999747425,1.0057185783919065,0.9905069089911344,0.9896175083044616,0.9988749507380753,1.0015082452937865,1.0127654022507437,0.9989635558969114,0.9956186631914817,0.9986712263133064,1.0149337037642352,0.9986837944485842,0.9989992813979304,0.9997513752771117,1.0154014162147365,1.016150762003073,0.9981690365276351,0.9983148514227121,1.0119884837527915,0.9904745423411339,1.0126681526587504,1.1619573331294106e-05,9.151138959729603e-05,3.732616910326502e-05,2.084578074052087e-05,2.1061271619578734e-05,1.1443851517663054e-05,7.934092831948055e-05,1.3491248739562459e-05,1.5757671904208495e-05,6.31751814663398e-05,2.3739489967486886e-05,6.047356988265647e-05,7.898192282929721e-05,2.237728548539281e-05,5.107638854045854e-06,1.0890645834872527e-05,2.2799820780473782e-05,3.353594158914635e-05,1.4207346355534434e-05,1.2359075119235378e-05,1.5301705962866193e-05,1.6590446296508144e-05,2.0473529773547888e-05,1.4606575759114996e-05,1.516648037523135e-05,1.6062322009108264e-05,1.5993441480001876e-05,1.0210203275982302e-05,7.874314521655558e-05,1.0930306069649521e-05
15,15.0,0.989520260193486,1.0160779655130356,8.281466745474494e-05,5.106492816274623e-06,2.670814941334574e-05,2.1889849073261922e-05,1.3285273868264136e-05,3.0344463718925647e-05,1.0105257126737504,0.989753435197079,0.9979864531089406,1.0002232719378055,0.9999616705052599,1.010488178406983,0.9901045275150927,1.0087718926638112,1.002565766731361,0.9898655086949024,1.0057196913148059,0.9904935327190486,0.9895924782834685,0.998860601159959,1.001460052898703,1.0126705902327477,0.9989509585818047,0.9955789137815969,0.9986606086468413,1.0148346193166122,0.9986740660581853,0.9989870614202421,0.9997054639400741,1.0152989084091693,1.0160506932360724,0.9981656804912667,0.9983106407647265,1.011890025900211,0.9904412388393765,1.0125728153669349,1.1499368593175007e-05,8.281466745474494e-05,3.415022146150545e-05,1.926557742013247e-05,1.946981402318161e-05,1.1475754200393135e-05,7.178892895662851e-05,1.3285273868264136e-05,1.4613722988353529e-05,5.717303863913276e-05,2.1739560149386063e-05,5.4739693499675315e-05,7.146590030083865e-05,2.0755599487737216e-05,5.106492816274623e-06,1.1313801104078099e-05,2.114916316459627e-05,3.0344463718925647e-05,1.3392098334299215e-05,1.2912481395682498e-05,1.4448345138926334e-05,1.5720350744753346e-05,1.853091989519544e-05,1.5216442035267318e-05,1.5692916642118432e-05,1.5129857620903732e-05,1.5070396645865724e-05,1.0367593686815186e-05,7.126567756405533e-05,1.1346360849465883e-05
16,16.0,0.9895313951772474,1.016047864856058,7.50343446716921e-05,4.848941639940061e-06,2.462211867230503e-05,1.958986494933822e-05,1.2790652286404325e-05,2.7702647100643333e-05,1.0104771424493162,0.9897146075938469,0.9979519232857793,1.0001870519810212,0.9999264156372915,1.0104331191766536,0.9900627648033257,1.0087138830972742,1.0025296695390673,0.9898251515494064,1.0056850320584345,0.9904558413830534,0.9895521281325145,0.9988250509398545,1.001419943749862,1.012622106045277,0.9989149742653777,0.9955361563428209,0.9986242935695988,1.0147865861564125,0.9986409918770743,0.9989541240542624,0.9996653531927302,1.0152535404313257,1.0160075163536035,0.9981407009838836,0.9982839079565498,1.0118387986529815,0.9904027309825048,1.0125242324019,1.1196591031444127e-05,7.50343446716921e-05,3.10252396242047e-05,1.756922672963062e-05,1.7743174387662113e-05,1.1186743930476724e-05,6.50351069900925e-05,1.2790652286404325e-05,1.3325258646370662e-05,5.179072668798807e-05,1.976275078194279e-05,4.958582379880363e-05,6.47317972486441e-05,1.8932501880786998e-05,4.848941639940061e-06,1.1247351931708477e-05,1.9316557458714202e-05,2.7702647100643333e-05,1.2317820922269772e-05,1.3192472074927768e-05,1.3299188996528093e-05,1.4492111708598536e-05,1.7049913391220733e-05,1.5579224290639177e-05,1.6002767448190172e-05,1.392788750753856e-05,1.3874621812796728e-05,1.0245114261798622e-05,6.458663671086525e-05,1.1270364216627817e-05
17,17.0,0.9895396731610306,1.016050606623104,6.816737450504797e-05,4.49373566440913e-06,2.2690890035120597e-05,1.7644103792417165e-05,1.2183802734103339e-05,2.563800179947133e-05,1.0104857976612138,0.9897131845421789,0.9979409767542275,1.0001862371558932,0.9999245219693144,1.0104550036360551,0.9900621478254237,1.0087368596188448,1.0025287832454584,0.9898223553702089,1.005684436798476,0.9904530555066355,0.9895508197149748,0.9988337875293622,1.0014395413559158,1.0126543532210912,0.9989229929619199,0.995533870536781,0.9986326173105865,1.014820530404479,0.9986561729022998,0.9989717701291445,0.9996634921528543,1.0152941688591894,1.016050606623104,0.9981649359501789,0.9983058900897214,1.0118589698129954,0.9904031581460981,1.01255716168131,1.0934180245161779e-05,6.816737450504797e-05,2.822582671852173e-05,1.6063562434811583e-05,1.6222796971830793e-05,1.0898763425849804e-05,5.9109365623664224e-05,1.2348725590916722e-05,1.2234246233337407e-05,4.7136328856427404e-05,1.8050987076133258e-05,4.512340383847785e-05,5.8813433407394386e-05,1.7290727586755492e-05,4.49373566440913e-06,1.099969033968251e-05,1.7617174082853836e-05,2.563800179947133e-05,1.1271608378019826e-05,1.2778975523642733e-05,1.2183802734103339e-05,1.3273565310408016e-05,1.6152234344400002e-05,1.5002748091613577e-05,1.5389154661364985e-05,1.2762862565061461e-05,1.271655100019944e-05,1.007399774377149e-05,5.874430340702434e-05,1.1008572893261287e-05
18,18.0,0.9895419559459657,1.0160968097196315,6.18517316292103e-05,4.385752457264356e-06,2.1474123441209702e-05,1.5554396012225193e-05,1.2156734364528906e-05,2.352302793529388e-05,1.0104005498915551,0.9896963822349197,0.9979088663208792,1.0001506894022865,0.999892981027404,1.010372940787381,0.9900504975940518,1.0086560689060702,1.0025051519906716,0.9898239115860281,1.0056706358922434,0.9904548535637506,0.9895419559459657,0.9987906860432358,1.0013827148050456,1.0125630543910176,0.9988840621478106,0.9955111002230276,0.9985944640177703,1.0147392488793707,0.9986219316004964,0.9989414645850105,0.9996433571883668,1.0152200668074056,1.0159784656215816,0.9981327242971519,0.9982736687846119,1.01177334728919,0.9903834301512207,1.0124654573813257,1.2412950515800564e-05,6.18517316292103e-05,2.5685809111912983e-05,1.468777025519669e-05,1.4831671458284887e-05,1.2524905521075067e-05,5.3667553407304194e-05,1.386023969212641e-05,1.1211462953695412e-05,4.28767328534839e-05,1.6445872213462147e-05,4.104961806968085e-05,5.339169160512684e-05,1.5792715324158123e-05,4.385752457264356e-06,1.281209480681041e-05,1.6074778214348386e-05,2.352302793529388e-05,1.0320964983347877e-05,1.4246707355321886e-05,1.116388229608758e-05,1.2156734364528906e-05,1.5069600330170496e-05,1.63376158262002e-05,1.6668492470739336e-05,1.1687686346979136e-05,1.164991688759231e-05,1.1704133003826507e-05,5.335536881567535e-05,1.2776222531586128e-05
19,19.0,0.989535872992516,1.0161737285597072,5.633682225300622e-05,4.358963475450979e-06,2.0362035066687515e-05,1.3894975119681163e-05,1.2740013740111211e-05,2.1905875644656903e-05,1.0104698746717533,0.9897382727690419,0.9979236898448737,1.0001733609402195,0.9999139979581103,1.010451953208632,0.9900980007801822,1.008735122084846,1.002531701078819,0.9898776984985509,1.0057020441998392,0.9905097910979261,0.9895917952033559,0.9988119262667228,1.0014362251112534,1.0126500918713555,0.9989069269446771,0.9955631063150729,0.9986197274162852,1.0148391012174311,0.9986516200429699,0.9989774750267663,0.9996992123927954,1.0153296508425285,1.0160889366312218,0.9981626035693533,0.9983036161445332,1.0118519016476657,0.9904300188393232,1.0125520330064963,1.3270472304609736e-05,5.633682225300622e-05,2.3286643950354595e-05,1.334621696794149e-05,1.3466993757811478e-05,1.354881322613559e-05,4.906835131946604e-05,1.4775597628842538e-05,1.0203462631225335e-05,3.931199228282693e-05,1.4935143399888525e-05,3.7646793772624506e-05,4.8809321208506346e-05,1.4321227327452173e-05,4.358963475450979e-06,1.4132348849964396e-05,1.456866004301883e-05,2.1905875644656903e-05,9.35668766083414e-06,1.57098688327717e-05,1.0107163614955728e-05,1.0999564264346025e-05,1.4412717301164641e-05,1.799799133375193e-05,1.8365300767390378e-05,1.057833428937747e-05,1.0543207838795242e-05,1.2740013740111211e-05,4.869939472596042e-05,1.4057107587383868e-05
20,20.0,0.989522124398476,1.016262776434552,5.139333943783246e-05,4.062659066847721e-06,1.8705004158798273e-05,1.2741533608686897e-05,1.1640988133112325e-05,2.0553923825345146e-05,1.0105429780636028,0.9897852356610728,0.997947375650143,1.0002037001199693,0.9999435457471633,1.0105356531435423,0.9901482588154253,1.0088186367188594,1.0025637048263447,0.9899323284877044,1.0057386767923793,0.9905619240115935,0.9896400673541224,0.9988468343818473,1.0014987410189888,1.0127456954469316,0.9989464032559411,0.9956232648537576,0.9986617290700205,1.01495030800873,0.9986973877311123,0.9990274521644411,0.999763876895851,1.015447411091573,1.0162078369887555,0.9982048236042254,0.9983473458897105,1.0119357016546187,0.9904800555931055,1.0126471536260717,1.209566875272602e-05,5.139333943783246e-05,2.1116163798648404e-05,1.2131662845507723e-05,1.2233802792175416e-05,1.2378704135060845e-05,4.500571157236672e-05,1.3496591965915076e-05,9.297428047850435e-06,3.627869420449234e-05,1.3591004051966152e-05,3.475104980624021e-05,4.4789037824617354e-05,1.2991515105122869e-05,4.062659066847721e-06,1.2992232522534805e-05,1.321081836701071e-05,2.0553923825345146e-05,8.489883254656402e-06,1.464678950805734e-05,9.160872531951406e-06,9.965203323331735e-06,1.3917856999579989e-05,1.6968023623624992e-05,1.738177972620692e-05,9.590808808265882e-06,9.557876657225537e-06,1.1640988133112325e-05,4.454411206089782e-05,1.2915922014777235e-05
21,21.0,0.9895021779209745,1.016345366635385,4.660663459304821e-05,3.856629732984182e-06,1.7248644277396365e-05,1.1467561317403074e-05,1.100059069307932e-05,1.8772440458811462e-05,1.0106629058391403,0.9897913059719994,0.9979757476568325,1.000227108017128,0.9999701053987626,1.0106625772976587,0.9901486309499866,1.0089466574065913,1.002583238366004,0.9899162600181707,1.0057489312493184,0.9905420150651181,0.9896358337620237,0.9988793024190691,1.0015550649850253,1.012879606865456,0.9989845367159914,0.9956273147954643,0.998706011952885,1.0151011827883116,0.9987452878069385,0.9990777967302334,0.999766697601652,1.0156030179767075,1.016364526643506,0.998259640502879,0.9984007872428955,1.012058535806291,0.9904848913458231,1.0127809065966507,1.1922453361137618e-05,4.660663459304821e-05,1.9134888962681424e-05,1.100059069307932e-05,1.1084866571269394e-05,1.2192331351789632e-05,4.084530841585145e-05,1.3188371451648433e-05,8.421367482807921e-06,3.3016189047830765e-05,1.2324461412839873e-05,3.162489833853087e-05,4.0662553353404254e-05,1.1769921192917196e-05,3.856629732984182e-06,1.2597814954389635e-05,1.1966414558568882e-05,1.8772440458811462e-05,7.693347663091255e-06,1.4083101173368313e-05,8.302834264729505e-06,9.034569685954765e-06,1.2801347718990493e-05,1.620490919374222e-05,1.6522013748478645e-05,8.697252953081888e-06,8.666015158362338e-06,1.1512042259720936e-05,4.0411046157063153e-05,1.254271241171687e-05
22,22.0,0.9894775013171392,1.0164029124534268,4.2420678869026536e-05,3.923573716387855e-06,1.616818080602745e-05,1.0270976671112283e-05,1.0125180067215374e-05,1.7278118903520415e-05,1.0107090145606659,0.9897296368670996,0.9979342127100237,1.0001833214216018,0.9999259795774568,1.0107163336844844,0.9900815796995529,1.009003732525912,1.002532677565035,0.9898281782312411,1.0056879285346303,0.9904519601044987,0.9895628892835879,0.9988361713839352,1.0015316540960308,1.0129233863359088,0.9989429854951516,0.9955588216361111,0.998666093716196,1.0151417534608427,0.9987055245543104,0.9990389011304354,0.9996923948359788,1.0156408812381477,1.0164029124534268,0.9982227903439116,0.9983630727040462,1.0121061883377838,0.99042028593761,1.01282461119901,1.2314626786119349e-05,4.2420678869026536e-05,1.7482716871487647e-05,1.0125180067215374e-05,1.0176740998430244e-05,1.2668200353877894e-05,3.717150864937342e-05,1.3597174884086039e-05,7.745355311348143e-06,3.000406216098139e-05,1.1243495929664169e-05,2.8729172365554303e-05,3.69692515818404e-05,1.0797231501162636e-05,3.923573716387855e-06,1.278969719979143e-05,1.0965814166413574e-05,1.7278118903520415e-05,7.093097063448544e-06,1.4129398082029234e-05,7.618791355195109e-06,8.287240927563783e-06,1.1901992108742481e-05,1.6034981974044273e-05,1.6212779761672298e-05,7.919623646077868e-06,7.900169606664747e-06,1.1989520942491911e-05,3.6798080951129876e-05,1.2757147445482622e-05
23,23.0,0.9894495623440983,1.0164218993634875,3.859871005367111e-05,3.8087684140709617e-06,1.4922849041571879e-05,9.278537330303554e-06,9.327522779994364e-06,1.589387702510223e-05,1.0106647450992603,0.9896866782389934,0.997943356427458,1.0001979197245716,0.9999359918315359,1.0106640464293615,0.9900320459871073,1.0089467462500936,1.0025419661304,0.9897727749846338,1.0056934121698562,0.9904000485477862,0.9895143686787038,0.9988404081284825,1.001498873670373,1.0128689908603359,0.9989469873388861,0.9955174216505145,0.9986677929500755,1.0150777560303859,0.9987046262900491,0.9990324269733051,0.9996483185510743,1.0155705570158189,1.016332897071678,0.9982238924572171,0.9983635711455062,1.0120594549905286,0.9903824003056332,1.0127696514116598,1.1764948368037514e-05,3.859871005367111e-05,1.600928402179225e-05,9.327522779994364e-06,9.359815398700359e-06,1.215783364807854e-05,3.384535679460443e-05,1.303980514903736e-05,7.14627647257405e-06,2.729965807065777e-05,1.0272653093485668e-05,2.612818428693592e-05,3.363718690248119e-05,9.904968966050094e-06,3.8087684140709617e-06,1.2135881984124444e-05,1.0054346530213177e-05,1.589387702510223e-05,6.547004844752092e-06,1.334409925726222e-05,6.998053600592191e-06,7.6083312911838305e-06,1.1022314704847611e-05,1.5050218068019068e-05,1.5175746458803846e-05,7.2377463309554035e-06,7.2218568704843765e-06,1.1485773044787242e-05,3.3497508592508455e-05,1.211174022334867e-05
24,24.0,0.9894198287589799,1.0164091015747378,3.4991207910349857e-05,3.7157841524450906e-06,1.3749981782473036e-05,8.335010779572175e-06,8.5962737290812e-06,1.4485451853864075e-05,1.0106266973171303,0.9896431783240864,0.9979610598076796,1.0002194440875267,0.9999569446008469,1.010616305461163,0.9899911924000961,1.008896588031772,1.0025676793011087,0.989742419987136,1.0057258048697788,0.9903710041313992,0.9894772355836263,0.9988553781597492,1.0014700316648115,1.012813793805009,0.9989589594670697,0.9954809615976,0.9986759582647919,1.0150105588644918,0.9987058584364183,0.9990300547702017,0.9996123798007193,1.0154940907785983,1.0162565565271267,0.9982173252353864,0.9983580478220113,1.012016311723449,0.9903417896133258,1.0127148813754947,1.1386878510792293e-05,3.4991207910349857e-05,1.4672948566237388e-05,8.5962737290812e-06,8.600970519561972e-06,1.1614459312792164e-05,3.066976116368213e-05,1.2393115240442753e-05,6.5484470808006015e-06,2.4722393978326662e-05,9.331535682754259e-06,2.3660011273215367e-05,3.0472756728441877e-05,9.131890069561557e-06,3.7157841524450906e-06,1.1661957283866242e-05,9.23868208525256e-06,1.4485451853864075e-05,6.058665684835094e-06,1.260527887851685e-05,6.4252073246293444e-06,6.9547441241065034e-06,1.006235533489824e-05,1.4041029254126523e-05,1.4128204617101406e-05,6.6313875742277966e-06,6.6143036879305935e-06,1.1061201996714063e-05,3.0378629707670142e-05,1.1643920147966414e-05
25,25.0,0.9893897683189119,1.0163763654799387,3.180183807713383e-05,3.7334617170612293e-06,1.2834068853243393e-05,7.521329262715877e-06,7.901675521903874e-06,1.3743588339233994e-05,1.010685456222996,0.9896083295676555,0.9979383268571032,1.000199480853094,0.999939205112293,1.0106807849393304,0.9899579008227568,1.0089606210000448,1.002554941943043,0.9897117537541107,1.0057135023409631,0.9903407160470562,0.9894451589187168,0.9988376073213143,1.0014756139300431,1.0128768897633504,0.9989388420307128,0.9954509916462214,0.9986563571022398,1.0150763151122508,0.9986860795756464,0.9990160107141516,0.999580723492801,1.0155611236095148,1.0163229845703903,0.9981920099234398,0.9983337786481399,1.0120782109501711,0.990308116404467,1.0127780058284432,1.1140825063657557e-05,3.180183807713383e-05,1.341309684546694e-05,7.923358083837511e-06,7.901675521903874e-06,1.1335111676792406e-05,2.792154153484012e-05,1.2024760477042225e-05,6.016855432220983e-06,2.260271609019197e-05,8.524270506821778e-06,2.1653122436928957e-05,2.775989150573057e-05,8.434126383707757e-06,3.7334617170612293e-06,1.150766582759074e-05,8.505874791005233e-06,1.3329622192435825e-05,5.627285059253158e-06,1.2390443307797562e-05,5.9353670405633614e-06,6.42025990098911e-06,9.350596073700297e-06,1.3743588339233994e-05,1.3814908634637439e-05,6.097923641899204e-06,6.086138055170548e-06,1.0874484542772389e-05,2.7661765317497054e-05,1.1489491519418221e-05
26,26.0,0.9893608487810219,1.0163355374718508,2.916196512343634e-05,3.944419381178893e-06,1.2312560386392922e-05,6.9058057308610186e-06,7.245088034260343e-06,1.4886897153818108e-05,1.0107188773411342,0.9895635614622923,0.9979378587232771,1.0002066186910679,0.9999451276803438,1.0107167865682802,0.9899135743892655,1.0089965787180337,1.0025661208241508,0.9896752340234989,1.0057297609300784,0.9903037007808747,0.9894005357646433,0.9988441009692326,1.001469420322892,1.0129028562941866,0.9989460343854448,0.9953974489576486,0.9986655510917379,1.0150971207581196,0.9986947920440228,0.9990244610259557,0.9995209419563691,1.0155751293299993,1.0163355374718508,0.9982013507431801,0.998343702961211,1.012112974020876,0.9902632341686906,1.0128050963106392,1.0833589236371182e-05,2.916196512343634e-05,1.2185199112121404e-05,7.270328303209706e-06,7.245088034260343e-06,1.1330575979492025e-05,2.5759000278583714e-05,1.195835012798969e-05,5.589232971957678e-06,2.112430142263985e-05,7.940206325780786e-06,2.025230548893096e-05,2.5627494104349304e-05,7.750398208361727e-06,3.944419381178893e-06,1.1801354581151248e-05,7.856666515670158e-06,1.2677713584641384e-05,5.2828387662388996e-06,1.3227346526385671e-05,5.628399557525614e-06,6.161438418761655e-06,9.193792250643422e-06,1.4886897153818108e-05,1.5024830499886356e-05,5.75915369637339e-06,5.75958109656863e-06,1.0891667586967853e-05,2.5485706218794233e-05,1.1766971039697234e-05
27,27.0,0.989334537902439,1.016296839881589,2.672876866249148e-05,4.589038554459632e-06,1.2593648533819027e-05,6.5012594246805115e-06,6.76278649799274e-06,1.8740351965042337e-05,1.0106805294953092,0.989536900965951,0.9979145475256102,1.0001809400560566,0.9999186395636256,1.010673809653893,0.9898812977525222,1.0089513753225385,1.0025360047649234,0.9896347433114245,1.00569440851847,0.9902646258001632,0.9893660217060459,0.9988161274542842,1.0014371508249293,1.0128601606122918,0.9989123916754588,0.9953656740457298,0.9986293965475437,1.0150432879964175,0.9986547124599491,0.9989834073958136,0.9994983947991501,1.0155131220892286,1.0162717449209335,0.998153965240579,0.9982969944494164,1.0120715240471176,0.9902373549878745,1.012762390186665,1.2297809067415634e-05,2.672876866249148e-05,1.1186382158654376e-05,6.7733570378114255e-06,6.76278649799274e-06,1.3288220138298943e-05,2.369467511607775e-05,1.3885494166680758e-05,5.2646779306953395e-06,1.955843640915511e-05,7.410742901798051e-06,1.8740351965042337e-05,2.3550115186379183e-05,7.298350317513627e-06,4.589038554459632e-06,1.4298680775035143e-05,7.493737151863576e-06,1.2007065769404066e-05,5.259858020809945e-06,1.6782780591612486e-05,5.68138160604886e-06,6.2818599702946855e-06,8.938823135568964e-06,1.8827451965283915e-05,1.905524080303554e-05,5.844910235547398e-06,5.846511916637535e-06,1.2769451320284295e-05,2.34487463928445e-05,1.424375024983371e-05
28,28.0,0.9893123034402908,1.0162639987936872,2.447759476778074e-05,4.708756004177597e-06,1.271445287006277e-05,6.497238725244251e-06,6.317450590415191e-06,1.8318849044218934e-05,1.0107035680611147,0.9895104560505075,0.9979588228031286,1.0002277270520714,0.999968489599423,1.0106960246753034,0.989859252670654,1.0089734521048495,1.0025925070121895,0.9896285504819404,1.0057608617824556,0.9902584976182812,0.9893485694850996,0.9988620441639714,1.001447704778062,1.0128782149873192,0.9989594408742054,0.9953306319870138,0.9986746495379344,1.0150527786878556,0.9986995607251035,0.9990296675779796,0.9994612590693054,1.0155110283905173,1.0162677035332441,0.9981958747247544,0.9983394564545301,1.0120933171963802,0.9902112263161481,1.0127806417427685,1.3770459562648218e-05,2.447759476778074e-05,1.0306459675903479e-05,6.317450590415191e-06,6.321928253231283e-06,1.5176068158207543e-05,2.1780838883344312e-05,1.5814138966053486e-05,4.9850457846642405e-06,1.8318849044218934e-05,6.99310010227108e-06,1.7625680917596712e-05,2.171501505763967e-05,6.840558549980535e-06,4.708756004177597e-06,1.631145440841665e-05,7.061060160046006e-06,1.1227367794903189e-05,5.093850912406618e-06,1.9390486854085325e-05,5.527992581688525e-06,6.1183949884084424e-06,8.513174084629246e-06,2.152518781811648e-05,2.180915845333193e-05,5.732156094634748e-06,5.725504577488343e-06,1.4461181864447886e-05,2.153738391127431e-05,1.6247287279872277e-05
29,29.0,0.989295613151705,1.0162391162310325,2.2697262462790257e-05,4.3458354394462046e-06,1.203734364051335e-05,6.233572789744218e-06,5.804734498975851e-06,1.778751825621768e-05,1.010669984494551,0.9894848644397665,0.9979567896044801,1.0002249577136573,0.9999647954276323,1.0106594431372367,0.9898321618520081,1.0089383130917908,1.002583332684921,0.989597380499334,1.0057481525955867,0.9902282241274214,0.9893196451813232,0.9988607196277852,1.0014242736544263,1.0128386961851101,0.9989587809658343,0.995297256509161,0.9986748371832564,1.0150100531512138,0.9987032247820709,0.9990370191169533,0.9994263422078582,1.0154631258657816,1.0162205215644255,0.9981987204160887,0.9983421894414919,1.0120566565790172,0.9901869160274371,1.012740904781628,1.324638309316565e-05,2.2697262462790257e-05,9.398072894089033e-06,5.805209889664013e-06,5.804734498975851e-06,1.4727536567368117e-05,2.0417660939257867e-05,1.5383579400625268e-05,4.64612213764152e-06,1.778751825621768e-05,6.5733015457179055e-06,1.717910463172878e-05,2.0456885692448868e-05,6.258624157179612e-06,4.3458354394462046e-06,1.5660432060427067e-05,6.439159856879882e-06,1.0767061051445751e-05,4.644837993282615e-06,1.8563575962489858e-05,5.033042848290217e-06,5.5677566871790445e-06,8.417686660043594e-06,2.0530330223443654e-05,2.080285147214652e-05,5.2016942077775165e-06,5.1990092619965175e-06,1.3941250668773217e-05,2.0022609849287564e-05,1.5601178805620743e-05
30,30.0,0.9892859347938097,1.0162242942165127,2.1191079244026777e-05,4.147596986477116e-06,1.1222164576513262e-05,5.902034354144677e-06,5.288454974407872e-06,1.6976934673989442e-05,1.0106523288012772,0.9894774902962187,0.9979573537889184,1.0002264470840745,0.999966088843507,1.0106391912923913,0.9898211271318097,1.008916920365095,1.002581196274688,0.9895823802074434,1.005741850892584,0.9902118350120802,0.9893083186734013,0.9988685806932314,1.0014204665858315,1.0128218665638817,0.998967990919808,0.9952892480845639,0.9986884226741343,1.0149906454127646,0.9987194875650114,0.9990572512018927,0.999417111139013,1.015441695392491,1.016198899203436,0.998216040713084,0.9983594144854289,1.0120386385749962,0.9901793697058212,1.0127240951596346,1.2148411420489382e-05,2.1191079244026777e-05,8.528936856250284e-06,5.2976068450972394e-06,5.288454974407872e-06,1.3588155855705448e-05,1.9228471034554734e-05,1.422577239814437e-05,4.2553081865461105e-06,1.6976934673989442e-05,6.0277253622316595e-06,1.6373577636302723e-05,1.924770406904097e-05,5.679681386526354e-06,4.147596986477116e-06,1.453151027205365e-05,5.836845492577634e-06,1.0330115713732354e-05,4.208155669754516e-06,1.7364046702558177e-05,4.557838499219025e-06,5.052335583409979e-06,8.262534095187366e-06,1.9336151906153518e-05,1.957359555477136e-05,4.712162041495564e-06,4.709483480279786e-06,1.2821058572423255e-05,1.868581530216787e-05,1.4477871479823222e-05
31,31.0,0.9892847361237336,1.0162216347730146,1.9783006201106838e-05,3.8366883915553e-06,1.0474771496361538e-05,5.574824073955161e-06,4.8312226211237085e-06,1.5860483530110598e-05,1.0106478417633005,0.9894554329020793,0.9980047151656062,1.0002747249211381,1.0000154395667071,1.0106283899345054,0.9897955020760989,1.0089039098148185,1.0026298128479625,0.9895570505907639,1.0057890898014827,0.990186182789784,0.9892847361237335,0.9989230819383328,1.001425296102534,1.01280953442536,0.9990262941667636,0.9952657077223543,0.9987486740700823,1.0149705779014444,0.9987783581389266,0.9991144716536936,0.9993743262576874,1.015412080360062,1.0161677876821824,0.9982748497372281,0.9984186038084426,1.0120303078926087,0.9901540370426862,1.0127121219383466,1.1311165358334492e-05,1.9783006201106838e-05,7.766731019130076e-06,4.850034643081423e-06,4.8312226211237085e-06,1.2718978098952018e-05,1.799666457814877e-05,1.3316448514829364e-05,3.902161327249047e-06,1.5860483530110598e-05,5.522522776254622e-06,1.5285332870921453e-05,1.7959300977876033e-05,5.168718289545485e-06,3.888614075211547e-06,1.362610054215257e-05,5.3137741364077075e-06,9.821921825716085e-06,3.8366883915553e-06,1.6345712607597155e-05,4.158177818290608e-06,4.596507967978858e-06,7.97785226777352e-06,1.8272140190764122e-05,1.8478680548075482e-05,4.334091557003876e-06,4.324868305343465e-06,1.197142287190322e-05,1.7447799820853154e-05,1.3576021157555505e-05
32,32.0,0.9892922287392414,1.0162332399234268,1.8506229645521307e-05,3.4979861038943456e-06,9.73142716250561e-06,5.211230421743436e-06,4.381463378874824e-06,1.480227272091776e-05,1.0106949778131191,0.9894640576423369,0.9979691118333147,1.0002430164876768,0.9999791793719035,1.010682847828351,0.9898026953834382,1.0089577485056154,1.0025940655534167,0.9895573146474174,1.0057473360472982,0.9901842754333343,0.9892917071964069,0.9988825159265207,1.0014326188990683,1.012863158263464,0.9989820809679276,0.9952718685058913,0.9986998966965704,1.0150287840747996,0.9987263852054139,0.9990584905447838,0.9993706919007688,1.015475384238333,1.0162332399234268,0.998224700762546,0.9983682649306845,1.0120846983847689,0.9901644646544367,1.01276567277973,1.060072628546293e-05,1.8506229645521307e-05,7.054387067230598e-06,4.401833727073447e-06,4.381463378874824e-06,1.1917701746828996e-05,1.6866392895451915e-05,1.2440415858601145e-05,3.5401968145591016e-06,1.480227272091776e-05,5.017098055297673e-06,1.4274125651178172e-05,1.6806942941431918e-05,4.691909800968787e-06,3.5295020691226673e-06,1.2616690567630739e-05,4.831193337302545e-06,9.501939641754266e-06,3.4979861038943456e-06,1.5024574716478731e-05,3.796822083219935e-06,4.181573434117464e-06,7.936289156773581e-06,1.6711692905089818e-05,1.688842445401591e-05,3.9870650601421425e-06,3.972897432403579e-06,1.1223079228796716e-05,1.636131159733109e-05,1.2580076497696344e-05
33,33.0,0.9893035996006492,1.0162595978578695,1.7278260579429775e-05,3.269676480286285e-06,9.081909226262017e-06,4.85386028826805e-06,4.020618382161909e-06,1.3845091958948674e-05,1.0107095962123582,0.9894716884020893,0.9978965207590105,1.0001589267759485,0.9999007963984131,1.0106968824512697,0.9898079493563197,1.0089724969601004,1.0025135065861566,0.9895630389811778,1.0056656777216857,0.9901885494072187,0.9892978126805979,0.9987988698822987,1.0014091162938827,1.012874326160559,0.9988925405788887,0.9952636953363445,0.998605535079367,1.015032829237498,0.9986272383747136,0.9989552503153012,0.9993611018380154,1.0154718329339723,1.0162295773141845,0.9981210816159604,0.9982648704032514,1.01209579768136,0.990165938872974,1.0127771277135982,9.830674404318937e-06,1.7278260579429775e-05,6.440076500908208e-06,4.03491663947871e-06,4.020618382161909e-06,1.106417155945922e-05,1.583002937895905e-05,1.1543056704095124e-05,3.272172909393697e-06,1.3919377053660213e-05,4.636584058329917e-06,1.342942339497807e-05,1.5790416107944867e-05,4.3084742662990585e-06,3.304502191629366e-06,1.1624047749086654e-05,4.463991820624276e-06,9.266572904098415e-06,3.269676480286285e-06,1.3845091958948674e-05,3.5670602229419964e-06,3.919775513778543e-06,7.875308856181283e-06,1.5419001449691247e-05,1.559322872017458e-05,3.797292304226314e-06,3.7765230405633835e-06,1.0418578754807983e-05,1.5321332141894803e-05,1.159704073950995e-05
34,34.0,0.9893127795089083,1.0162947414353962,1.5978335183342773e-05,3.0946284961624935e-06,8.448608999025494e-06,4.4203157985878855e-06,3.828063880818396e-06,1.2680782353194387e-05,1.0107393030972125,0.9894733593356624,0.9979249287837683,1.0001923050458912,0.9999304439733187,1.0107256531744582,0.9898143634241745,1.0090015263550876,1.0025417385747937,0.9895761607217587,1.0056959043735856,0.990201440942188,0.9893052611760303,0.9988303235208738,1.0014310933991257,1.0129086550260278,0.9989264667643147,0.9952633349422808,0.9986404956024396,1.0150741316743892,0.9986627085130962,0.9989922475555956,0.999365424037686,1.015511927445444,1.0162700972874548,0.9981544347075554,0.9982982301128873,1.012128093548655,0.9901716198539415,1.0128118655226197,8.956963073837278e-06,1.5978335183342773e-05,5.989779520675684e-06,3.828063880818396e-06,3.837929256669087e-06,1.00824277217402e-05,1.469507923355423e-05,1.0524674534352588e-05,3.2130907494479402e-06,1.2936273138593745e-05,4.5414683280985785e-06,1.2477397852181287e-05,1.4653376951452328e-05,4.075967134061281e-06,3.0946284961624935e-06,1.0595617563232965e-05,4.241364117691155e-06,8.882000657088049e-06,3.157586373578083e-06,1.2680782353194387e-05,3.443969090497276e-06,3.773839098373972e-06,7.560816757979961e-06,1.4222941494406471e-05,1.4411706022790471e-05,3.6833501449859613e-06,3.6605181526328896e-06,9.493714415189132e-06,1.4194817686461564e-05,1.0569790987674672e-05
35,35.0,0.9893136992649716,1.016331089682294,1.4742217372777075e-05,2.848055633405073e-06,7.823978218760234e-06,4.046712524313424e-06,3.5979868726065357e-06,1.1640885835156955e-05,1.0107951447366545,0.9894818893668152,0.9979638473082902,1.0002376147333654,0.9999736888680749,1.0107815424164235,0.9898244312494603,1.009056577127995,1.0025847879353789,0.9895928931505649,1.0057417253923946,0.9902175715871417,0.9893170495729129,0.9988780878567224,1.0014700229298026,1.012969219453876,0.9989777125364895,0.995269693211618,0.9986938243747102,1.0151368181276799,0.998719868297468,0.9990530997883544,0.9993695088929162,1.015572572482883,1.016331089682294,0.9982118513505615,0.9983550082028179,1.0121871732692043,0.9901811381813789,1.0128722543618816,8.192748089777383e-06,1.4742217372777075e-05,5.536297607193806e-06,3.5979868726065357e-06,3.625232886902224e-06,9.224813733097875e-06,1.3567098912246956e-05,9.61682857549068e-06,3.1021351641087772e-06,1.189319624352702e-05,4.381082517856781e-06,1.1468688945228843e-05,1.3508084248458953e-05,3.8126912923217574e-06,2.848055633405073e-06,9.706704466237823e-06,3.958161793470204e-06,8.499136445459955e-06,2.9632719921793276e-06,1.1640885835156955e-05,3.2182521312068885e-06,3.5345784105076313e-06,7.314763889244517e-06,1.3153113665458625e-05,1.3335387303033115e-05,3.4016101001468496e-06,3.385321277252125e-06,8.692560581313309e-06,1.3113952327141435e-05,9.684488249998519e-06
36,36.0,0.9893002896697922,1.0163617674129704,1.3507726131540805e-05,2.6365327596568995e-06,7.216640169370549e-06,3.748560596430623e-06,3.2851107688587264e-06,1.0797017833589025e-05,1.0108016180026707,0.9894743343806922,0.9979476123294208,1.0002240112248513,0.9999534099600911,1.0107881740851787,0.9898102604755324,1.0090629759062952,1.0025555815883334,0.9895641380695047,1.005702774878538,0.9901892010419534,0.989300289669792,0.9988584728966744,1.0014609918719943,1.012973773364916,0.9989587315017161,0.9952632751525358,0.9986724167749316,1.0151390647647587,0.9986973330940089,0.9990340227898631,0.9993602868269539,1.0155705218410502,1.0163283285292977,0.9981828580819018,0.998326744066289,1.012197131247247,0.9901723825259798,1.0128764857438588,7.542884638386027e-06,1.3507726131540805e-05,5.0186095551897995e-06,3.2659235600045044e-06,3.2903782791231526e-06,8.514172362164679e-06,1.2463507272521786e-05,8.866901694433954e-06,2.8104613412320653e-06,1.096145547284007e-05,3.968513897461844e-06,1.0575303762625059e-05,1.2415749464521108e-05,3.470941887466913e-06,2.6365327596568995e-06,8.968251457725952e-06,3.6063833118796924e-06,7.964577273076665e-06,2.717587367637808e-06,1.0797017833589025e-05,2.9662646944006774e-06,3.2851107688587264e-06,6.913437487757955e-06,1.2284695377590761e-05,1.2453046888712789e-05,3.126889341819331e-06,3.112393591779054e-06,8.02207170186229e-06,1.202349140616161e-05,8.948924499095464e-06
37,37.0,0.9892696294877804,1.0163827225943192,1.2328095507017084e-05,2.397187824842594e-06,6.743521520917125e-06,3.33975062074777e-06,3.234301113038077e-06,9.951322520195465e-06,1.0108676420706233,0.9894681705694539,0.9979769307314341,1.0002547276797957,0.9999843106551933,1.0108537791393741,0.9898094988692719,1.0091301155759116,1.0025895861857033,0.9895714458876402,1.005740861315437,0.9901954920645331,0.9893030682718239,0.9988831037850113,1.001481175275709,1.0130312858337482,0.998986828837838,0.995251272461521,0.9987029870748765,1.0151985643245962,0.9987259189385504,0.9990643504898997,0.9993413205428266,1.0156250500345994,1.016382722594319,0.9982109520842172,0.9983548064410509,1.0122620770265667,0.9901659807511186,1.0129335247558966,6.902237639868222e-06,1.2328095507017084e-05,4.742282382732088e-06,3.167626253365557e-06,3.1981679208504713e-06,7.822031618138198e-06,1.1423879099089953e-05,8.154547079837097e-06,2.743128837911929e-06,1.0087173263126804e-05,3.7697937082469172e-06,9.746780773829844e-06,1.1372148444295512e-05,3.439705273457108e-06,2.397187824842594e-06,8.226806989365049e-06,3.6093152624733114e-06,7.3453611469776525e-06,2.8535953984100043e-06,9.951322520195465e-06,3.0884685584514205e-06,3.3997444999197537e-06,6.542096725310616e-06,1.1402657665346947e-05,1.1568359363190921e-05,3.234301113038077e-06,3.225191292737548e-06,7.355107891611616e-06,1.1000434540008126e-05,8.208097033867817e-06
38,38.0,0.9892313893371805,1.0163915263835321,1.1224925093353454e-05,2.173879907482362e-06,6.346188807490115e-06,2.9654219324619514e-06,3.360830526358318e-06,9.239507595332664e-06,1.0108523478556084,0.9894425343088608,0.9979889468493519,1.000270697581922,1.0000009652380824,1.010845259684651,0.9897881433791746,1.009122236064919,1.0026113926816969,0.9895543289075849,1.0057659214180728,0.9901774544693105,0.9892817428359327,0.998898920105395,1.0014727571231832,1.0130189346197052,0.9990061744624381,0.995227226615841,0.9987249751319897,1.0151941352063532,0.9987515781371409,0.9990890336118081,0.9993182658387718,1.0156200959336321,1.0163789563258452,0.9982430700572047,0.9983863707809801,1.012249987255604,0.9901422182563934,1.0129216043187426,6.414197884623394e-06,1.1224925093353454e-05,4.522822923460651e-06,3.095941668177963e-06,3.144422378334303e-06,7.305175911504579e-06,1.0433924623906382e-05,7.603955006259322e-06,2.714504816883984e-06,9.239507595332664e-06,3.6478231944202534e-06,8.940563476872086e-06,1.0376367706673719e-05,3.4379883659629663e-06,2.173879907482362e-06,7.665706510870592e-06,3.643776112054506e-06,6.733619428978067e-06,3.0117158132678335e-06,9.28012958570277e-06,3.237941679143523e-06,3.5424792817841773e-06,6.182291681883186e-06,1.0675401075269938e-05,1.085067775603775e-05,3.360830526358318e-06,3.3570347254052844e-06,6.880255861183131e-06,1.0039981176350933e-05,7.647822457165457e-06
39,39.0,0.9891983877996952,1.0163894195465095,1.0160473032595669e-05,2.0089605165969754e-06,6.167412655450663e-06,2.392318416059958e-06,4.052919268403078e-06,8.370718222852856e-06,1.0107453428938333,0.9893607844296064,0.9979962220737895,1.0002772569809908,1.00001193582975,1.0107317208094027,0.9897036839699926,1.0090062605185046,1.0026284941723005,0.9894687814458888,1.00578083866749,0.9900903311730432,0.9891983877996952,0.9989089220268974,1.001404254045257,1.0128953953912847,0.9990179550449803,0.9951295709731672,0.9987374220497685,1.015048782988263,0.9987645723662459,0.9991016802426199,0.9992144257224447,1.0154611565673248,1.0162185065694078,0.9982573389697408,0.9984008037747902,1.012134553635308,0.9900548559945247,1.012798105977307,6.027504104317899e-06,1.0160473032595669e-05,4.652945852154238e-06,3.4926329843550826e-06,3.4854338555729833e-06,6.875198786466933e-06,9.44290501679606e-06,7.13531691959248e-06,3.1300655222862234e-06,8.370718222852856e-06,4.052919268403078e-06,8.105000973023348e-06,9.391297549390861e-06,3.844530069634815e-06,2.0089605165969754e-06,7.176849580472542e-06,4.144621008873277e-06,6.101920254349102e-06,3.688568876056732e-06,8.622792404866685e-06,4.014438564538116e-06,4.414018950722464e-06,5.653559213817278e-06,9.876077777346483e-06,1.00492886019288e-05,4.189342112123929e-06,4.182359600375514e-06,6.486292082111489e-06,9.083960852018277e-06,7.162387109879791e-06
40,40.0,0.9891820018403253,1.016378560251329,9.277887935523437e-06,1.873845940970425e-06,5.97422808910753e-06,1.9207158265765856e-06,4.551855559902527e-06,7.589887256666126e-06,1.0106022330948317,0.9893580543908678,0.9979371786977512,1.0002142744170737,0.9999522499967488,1.0105874070474934,0.9897033220231598,1.0088618032257668,1.0025694776247616,0.9894698021760668,1.005721506231791,0.9900923959486546,0.9891992435657245,0.9988467149151502,1.0013349963913674,1.0127463060940807,0.9989544044381375,0.9951327699640675,0.9986720873354982,1.014899206074215,0.9986990858684581,0.9990319616548081,0.9992222689362283,1.0153129758151431,1.0160708279697412,0.9981967043813452,0.9983380179481292,1.011988393402879,0.9900519533745503,1.0126497699444061,5.654665622411545e-06,9.19873363381233e-06,4.739217408136113e-06,3.833443147042334e-06,3.762616219646447e-06,6.4227110136897935e-06,8.549903528180619e-06,6.661456804814533e-06,3.4738055107938943e-06,7.589887256666126e-06,4.360064230870561e-06,7.346958118724378e-06,8.505882814319205e-06,4.174719403078151e-06,1.873845940970425e-06,6.711161462571551e-06,4.551855559902527e-06,5.5297764773625065e-06,4.240350037402525e-06,8.029941235881677e-06,4.6407861705965265e-06,5.104922278632767e-06,5.1384252692043025e-06,9.11593121998594e-06,9.277887935523437e-06,4.873235706352078e-06,4.862996558113767e-06,6.076291746710646e-06,8.222177801257922e-06,6.703192560571252e-06
41,41.0,0.9891878419572698,1.016361106666068,9.053718353673767e-06,1.877753432744997e-06,5.685994286602543e-06,1.800654661477651e-06,4.345170671295917e-06,6.921590038230399e-06,1.0104992383165545,0.9893531105740851,0.9978900306796257,1.0001588204202612,0.9998989938162872,1.0104719256618446,0.9896918911982457,1.0087418447654393,1.0025121374922328,0.9894559300742759,1.0056611698976536,0.9900792581570499,0.9891878419572698,0.9987935429535565,1.0012799978311213,1.0126352538224865,0.9988976637768128,0.9951241298370298,0.9986124032034798,1.0147819422620825,0.9986380015891461,0.9989686830445388,0.99922883270809,1.0151940787878884,1.0159509676463594,0.9981326394987939,0.9982749048757191,1.0118773105356123,0.9900453432282249,1.0125390027143193,5.649412364947341e-06,8.332380184021528e-06,4.421003809811164e-06,3.6528115079108255e-06,3.566125873162681e-06,6.3385885827329495e-06,7.75418683739745e-06,6.5483974381167034e-06,3.297992077734139e-06,6.921590038230399e-06,4.122728793615827e-06,6.696315374780043e-06,7.72135144181233e-06,3.973707420479864e-06,1.877753432744997e-06,6.70566036184984e-06,4.345170671295917e-06,5.0064749149348005e-06,4.078896525258632e-06,7.983796685530724e-06,4.472528938114889e-06,4.928260655584455e-06,4.650322847400514e-06,8.896008136668347e-06,9.053718353673767e-06,4.675959798389198e-06,4.660856045590635e-06,6.092071572341446e-06,7.453631356049855e-06,6.70212655789504e-06
42,42.0,0.9892175157499243,1.0163392169588032,8.723115307118145e-06,1.8649308693016363e-06,5.404192748639945e-06,1.6904649911224042e-06,4.1335171484610945e-06,6.616617916473149e-06,1.0104958566746278,0.9893944870873159,0.9978939583048149,1.0001577963733492,0.9999023568551448,1.0104659492318868,0.9897366846135817,1.0087340499090847,1.0025210540600635,0.9895073431787073,1.0056725202223393,0.9901330098150973,0.9892355222139274,0.9987957074727597,1.0012942491374286,1.0126319253748937,0.998900875548563,0.9951743040996689,0.9986175523169549,1.0147897349516737,0.9986446371852061,0.9989790201567023,0.9992917825988122,1.0152086599453851,1.0159660404430408,0.9981376316718346,0.9982806800741041,1.011869723746307,0.9900908697040105,1.0125354810316791,5.5872521888799305e-06,7.548645924354412e-06,4.1335171484610945e-06,3.4885488299425877e-06,3.390949693875607e-06,6.209561051062095e-06,7.037610343176483e-06,6.388614660757713e-06,3.1577766462414233e-06,6.340552938407195e-06,3.955425145280569e-06,6.133179691367448e-06,7.016394080414974e-06,3.7927837432495286e-06,1.8649308693016363e-06,6.616617916473149e-06,4.158237493244583e-06,4.53379299331771e-06,3.93387569879275e-06,7.81599841051533e-06,4.321312604602295e-06,4.768401465982289e-06,4.2139943725383345e-06,8.57559870069265e-06,8.723115307118145e-06,4.504933823095014e-06,4.48458799841612e-06,6.060719702157126e-06,6.757118817677646e-06,6.611734199802471e-06
43,43.0,0.9892623856892795,1.0163150492976125,8.259956411350738e-06,1.7311577252792986e-06,5.073303024523757e-06,1.6337844902926304e-06,3.8084626531309335e-06,6.360111713439394e-06,1.0105415877344741,0.9894093888712883,0.9979207542711026,1.0001841803932254,0.999928589061501,1.0105075314053855,0.9897516119487982,1.008773752500947,1.0025471491626943,0.9895290356080718,1.0057009337535103,0.9901551367716005,0.9892553134605664,0.998823466941029,1.0013245679988898,1.0126816758887602,0.9989307132421233,0.9951881665453906,0.9986504995968344,1.014853627962724,0.9986814663263832,0.9990213997354754,0.9993137600925533,1.0152808890777492,1.0160380175922046,0.9981715847368541,0.9983157631297758,1.0119151712652223,0.9901077270515699,1.0125857025615086,5.615533578680154e-06,6.836127822669688e-06,3.8084626531309335e-06,3.239828893638025e-06,3.141944362286364e-06,6.17420680679276e-06,6.377165862816866e-06,6.3515933638088835e-06,2.947252139968873e-06,5.7763618947864476e-06,3.7033388712707522e-06,5.58853153552643e-06,6.360111713439394e-06,3.479170662307625e-06,1.7311577252792986e-06,6.444453917655958e-06,3.826580724234292e-06,4.1194554224616384e-06,3.6333728772438625e-06,7.543162637078905e-06,3.974362406307482e-06,4.394080093292211e-06,3.857679442639488e-06,8.131815132769712e-06,8.259956411350738e-06,4.1363693398194e-06,4.1176661624481425e-06,6.076448772347229e-06,6.121082444719994e-06,6.431817064941213e-06
44,44.0,0.9893112529642267,1.016290761850573,7.821914253288181e-06,1.607555939595598e-06,4.799750742807642e-06,1.5633049653662721e-06,3.552543874801523e-06,6.09165335626129e-06,1.0105529573092777,0.9894859505046502,0.997943319157998,1.0002092432039844,0.9999554140643422,1.010518842920541,0.98983541371866,1.0087827413249206,1.0025786973965802,0.9896267038359201,1.0057400749905754,0.9902511131350086,0.9893431054523474,0.9988495426920363,1.0013694183332578,1.0127037811058468,0.9989564071590392,0.9952761512623286,0.9986791583125564,1.0148892653729065,0.9987106548867857,0.9990532413799619,0.9994166640412735,1.0153262531616152,1.0160850770435272,0.9981985316980144,0.9983439194382983,1.0119298375512964,0.9901896067687084,1.012607835949491,5.576114163329207e-06,6.257084131722139e-06,3.552543874801523e-06,3.0735829149668718e-06,2.972538688726031e-06,6.09165335626129e-06,5.8149096601558396e-06,6.2730865127628534e-06,2.821768698127639e-06,5.2509475431730355e-06,3.5322815026901587e-06,5.084825760023625e-06,5.794411776560708e-06,3.2416295572670347e-06,1.607555939595598e-06,6.223446882240032e-06,3.5951081748366465e-06,3.8118044902969122e-06,3.4459158833247758e-06,7.256877952167561e-06,3.7618289139223933e-06,4.158492073725711e-06,3.6074326980138496e-06,7.706251322346747e-06,7.821914253288181e-06,3.93158896372072e-06,3.911833294111292e-06,6.006501285157902e-06,5.602772941475198e-06,6.2058190754377955e-06
45,45.0,0.9893529187636557,1.0162685127857618,9.130361302637899e-06,1.8559504382813285e-06,5.0434309348116046e-06,1.9236602463989266e-06,3.3599294416264408e-06,6.492224087662183e-06,1.010571333358972,0.9895308843617561,0.9979223098369944,1.0001800824491576,0.999929345027797,1.01054879458922,0.9898821672653663,1.0088166571440895,1.0025496154588907,0.9896646159032674,1.0057076533024656,0.9902902262832493,0.9893836711207583,0.9988246966481626,1.001385809526514,1.0127322639875882,0.9989321699588903,0.9953242883868404,0.9986553831329232,1.0149312521694944,0.9986886430251551,0.9990335599589257,0.9994658709239286,1.0153779366506037,1.0161383227136433,0.9981793889381125,0.998324225439465,1.0119520997974667,0.9902325157944932,1.0126360149591944,5.9634440155102e-06,6.4314819737104395e-06,3.270780917821968e-06,2.8599444805928264e-06,2.78108690130255e-06,6.5222429768920104e-06,6.021809142681289e-06,6.727813550464737e-06,2.7013915774624596e-06,5.480356348260529e-06,3.3603386621186724e-06,5.364931486618379e-06,5.977248278500588e-06,3.0072394953062274e-06,1.8559504382813285e-06,6.8619195156274575e-06,3.3599294416264408e-06,4.490332821084683e-06,3.2481817260029744e-06,8.234412190220637e-06,3.5572124957635546e-06,3.9155489655810185e-06,4.440219045390323e-06,8.99270767840601e-06,9.130361302637899e-06,3.7598958044045084e-06,3.7385671203717562e-06,6.492224087662183e-06,5.911412555738713e-06,6.843943048305792e-06
46,46.0,0.9893761842764576,1.0162504602712568,1.3652245011255476e-05,2.7186847356701218e-06,6.2611271130215405e-06,3.397116180884408e-06,3.3158500215433214e-06,9.64077112639935e-06,1.0105522878415227,0.9895238942398908,0.9979298527294852,1.0001899104877374,0.9999368386191675,1.0105305311455544,0.9898759589518263,1.0087999950869557,1.0025558086769075,0.989654873702245,1.0057122824495408,0.9902811193704155,0.9893761842764577,0.9988356645696624,1.0013799249014887,1.0127159591805477,0.9989474096746004,0.995316475291727,0.9986728002565276,1.014923010008752,0.9987113897032709,0.9990578057605682,0.9994556161343452,1.0153775296316208,1.0161412190961747,0.9982119289673013,0.9983552250217514,1.011931744117136,0.9902343226323457,1.012619362307711,8.97770411895691e-06,6.6149237808499114e-06,3.225903524964635e-06,2.890972537073682e-06,2.787960187948634e-06,9.64077112639935e-06,6.246880440441809e-06,9.890493975644155e-06,2.7186847356701218e-06,5.736343380575019e-06,3.3158500215433214e-06,5.661157340549981e-06,6.175644905608764e-06,3.0157295880951057e-06,2.800404608967657e-06,1.0459639004999862e-05,3.3481093511063754e-06,5.1247137479211986e-06,3.26517290939515e-06,1.2340636482025915e-05,3.5474717422795875e-06,3.914044361372979e-06,5.193017536733037e-06,1.350171351700596e-05,1.3652245011255476e-05,3.6904597088325025e-06,3.6902667597106105e-06,9.756363976770775e-06,6.234947237065981e-06,1.0415587770881692e-05
47,47.0,0.9893735939621455,1.0162387624751348,1.865206264175069e-05,3.132768938694449e-06,7.738229687619408e-06,5.293840525166634e-06,3.782370103236022e-06,1.4084937210307995e-05,1.0105828567147461,0.9895319301329607,0.997961238682244,1.0002242254335274,0.9999683882834971,1.0105620371538517,0.989886264964214,1.0088330266183132,1.002586364850398,0.9896615743067504,1.0057405136558373,0.9902888635123726,0.9893864566276455,0.9988705677266253,1.0014047996271505,1.0127485318265463,0.998984924520729,0.9953304158746128,0.99871197635931,1.0149643045390975,0.9987559646009655,0.9991045395725587,0.9994770330199261,1.0154269084824752,1.0161924037332695,0.9982621109167867,0.9984042124667778,1.011963069475475,0.9902464532714093,1.0126522943868503,1.3022633504772214e-05,6.09935173099807e-06,3.527849304062333e-06,3.371961240188689e-06,3.1874204676792374e-06,1.4084937210307995e-05,5.773646845063537e-06,1.447966025393044e-05,3.132768938694449e-06,5.310596286128062e-06,3.719536746781687e-06,5.237305779762517e-06,5.6983560173018075e-06,3.43424584852665e-06,3.8757817766976165e-06,1.5058203867247557e-05,3.782370103236022e-06,4.758346159585082e-06,3.76263687469339e-06,1.723852598343751e-05,4.0317172862781395e-06,4.457535847831754e-06,4.776337129604114e-06,1.849083012079897e-05,1.865206264175069e-05,4.120751604839144e-06,4.136487414216563e-06,1.4175350063976657e-05,5.7728556803626245e-06,1.4976827899828657e-05
48,48.0,0.9893526653627237,1.0162355775654732,2.000075180071401e-05,3.318265245076995e-06,8.170454480317897e-06,5.924224703584207e-06,3.969197565300722e-06,1.5690968477018234e-05,1.0106007220906992,0.9895390691674179,0.9979671996208127,1.0002270302524965,0.9999691086174431,1.0105771248149023,0.9898879816095164,1.008846399387591,1.0025832458899164,0.9896564779063515,1.0057340069749143,0.9902834979949374,0.989385526631514,0.9988738636034616,1.001416300613528,1.0127693609456558,0.9989886615116838,0.9953417215326916,0.9987163122264799,1.0149966371374712,0.9987668431681788,0.9991174878068964,0.9995003738404453,1.015468032743796,1.0162355775654732,0.998278797758629,0.9984192858594093,1.0119808944708786,0.9902538683930433,1.0126734945505318,1.4289517949598069e-05,5.650097392969151e-06,3.5788961856707232e-06,3.580680421765023e-06,3.3449492610815432e-06,1.5705723353406293e-05,5.383189334711194e-06,1.624427777746429e-05,3.318265245076995e-06,5.012616004618988e-06,3.8867256604512525e-06,4.962849153295683e-06,5.333317351969724e-06,3.5853365849305575e-06,4.146306573486421e-06,1.650887403607635e-05,3.946338475887804e-06,4.498822718536771e-06,3.969197565300722e-06,1.8657395482984165e-05,4.226167328396194e-06,4.654015314613605e-06,4.645687676785143e-06,1.9827282236058707e-05,2.000075180071401e-05,4.327682065726142e-06,4.335548391346386e-06,1.5690968477018234e-05,5.382972368257436e-06,1.6419182221339265e-05
49,49.0,0.9893246592908189,1.016242188953009,1.855147023082228e-05,3.0599980502473453e-06,7.620891362726733e-06,5.483482028902136e-06,3.6858270424966696e-06,1.4596319648577376e-05,1.0105664395320293,0.9894987732863434,0.9978945232507508,1.0001490038349927,0.9998895209578805,1.010545800362709,0.989842337527162,1.0088180889020653,1.0024979885721663,0.9895974332745846,1.0056395490008807,0.9902254738047455,0.9893366681164393,0.9987919206662759,1.0013586335010662,1.0127296364270633,0.998907322947253,0.9952927964249743,0.99863601926697,1.0149579347332303,0.9986871520915882,0.9990365509586262,0.9994527446708356,1.01542898374513,1.0161965307808805,0.9982013926716977,0.9983403359204444,1.0119467050572593,0.9902084219984194,1.0126338665870442,1.326786746092877e-05,5.283352382053411e-06,3.301744461420907e-06,3.323252935523254e-06,3.0933208991197016e-06,1.4596319648577376e-05,5.053506958174726e-06,1.5112255668962606e-05,3.0599980502473453e-06,4.8065223453574095e-06,3.581284609626635e-06,4.789598701986797e-06,5.0591099474842845e-06,3.3196829355325125e-06,3.824031419888407e-06,1.532801596151208e-05,3.654281625980772e-06,4.300271334407174e-06,3.6858270424966696e-06,1.7299639281601825e-05,3.934710208128701e-06,4.349864341843069e-06,4.679898960255638e-06,1.8397808814670692e-05,1.855147023082228e-05,4.016647503826965e-06,4.027159918258129e-06,1.4601797599847835e-05,5.078190419266381e-06,1.5249309213999636e-05
50,50.0,0.9893008365590577,1.0162563810191172,1.7419852851334636e-05,2.9247642985004027e-06,7.301779310306589e-06,4.924599194020225e-06,3.5092937747580827e-06,1.3267773612497391e-05,1.010550301445245,0.9894841066656133,0.9978811379778006,1.0001421930724363,0.9998734452971478,1.0105304076026782,0.9898212692556191,1.008803279909602,1.00247484067269,0.9895648412668541,1.0056118083026548,0.9901940399298048,0.9893111279658454,0.9987765215772959,1.0013417869850165,1.0127100818919714,0.9988897822269343,0.9952668118884376,0.9986161152401203,1.014931494987764,0.9986667286356347,0.9990152852889068,0.9994164371768237,1.0153945316453705,1.016159273341692,0.9981807184991761,0.9983197117351419,1.0119359214939327,0.9901913214210898,1.0126154242297334,1.2098712668778866e-05,5.460873225875282e-06,3.0978814363869687e-06,3.1146150436257924e-06,2.9247642985004027e-06,1.3267773612497391e-05,5.36732946993728e-06,1.3715888361463325e-05,2.9308475176535053e-06,5.47910386176883e-06,3.4745887616557512e-06,5.4487751574618725e-06,5.499417960629281e-06,3.130727924518579e-06,3.7561549657849443e-06,1.4026852483061424e-05,3.442462065520252e-06,4.763193177361169e-06,3.5092937747580827e-06,1.6053297013531964e-05,3.76714065808507e-06,4.212434324229426e-06,5.548383592654789e-06,1.72646856321099e-05,1.7419852851334636e-05,3.8025589714892875e-06,3.829057087442609e-06,1.3302301017630568e-05,5.38543653403047e-06,1.3958975859419996e-05
51,51.0,0.9892924579800677,1.0162750633878332,1.6606231024673682e-05,2.7591290539206674e-06,7.135997801250657e-06,4.479769828211925e-06,3.3545582987254513e-06,1.2141050133262709e-05,1.0104465474119748,0.9894664708688033,0.9978073232047026,1.0000643993987708,0.9997933191789564,1.0104218447084745,0.9898032454941318,1.0086960590815188,1.0023941242878331,0.9895475431948911,1.005531488958309,0.9901770755900269,0.9892924579800675,0.9986925927074823,1.001267578301203,1.0125953527720069,0.9988015623688272,0.9952388304957899,0.9985243191512335,1.0148086358075752,0.9985770390612959,0.9989273388938866,0.9993977707660735,1.0152687964154006,1.01603200215291,0.9980893582911085,0.9982291680899955,1.011828805978805,0.9901700874196839,1.0125007832176298,1.103451405544892e-05,6.016798901549095e-06,2.887167197515377e-06,2.9292453229463045e-06,2.7591290539206674e-06,1.2141050133262709e-05,6.09909764701507e-06,1.2555350695769185e-05,2.799543386646541e-06,6.446433550067539e-06,3.3545582987254513e-06,6.405726649847104e-06,6.261487819006983e-06,2.9405309761427998e-06,3.738406980920318e-06,1.290641626165958e-05,3.2225957583911136e-06,5.663914899347681e-06,3.303695126044898e-06,1.503961893909477e-05,3.5454249924630653e-06,3.9773613364325795e-06,6.839849243165693e-06,1.6421444408676553e-05,1.6606231024673682e-05,3.5533772580842442e-06,3.587776564176743e-06,1.215379414762957e-05,6.044994075932955e-06,1.284439933296245e-05
52,52.0,0.989306785546354,1.0162951456831908,1.5569442324272007e-05,2.5158429706505644e-06,6.683305902320898e-06,4.13212798800126e-06,3.058904098491523e-06,1.1080639793832797e-05,1.0104841545304906,0.9895051849864319,0.9978537546327129,1.0001206690006756,0.9998420410970761,1.0104630792970741,0.9898433173528005,1.008737579138056,1.0024414537668511,0.9895828902990372,1.005575069710613,0.9902121221718072,0.9893318172472158,0.9987412566744832,1.0013121470135127,1.0126356595798633,0.9988502859117917,0.9952884225936954,0.9985729218225693,1.0148476361970995,0.9986236105756936,0.9989732306727622,0.9994494460007991,1.0153096468393477,1.016072475949001,0.9981334635383962,0.9982741194180458,1.0118728991805217,0.9902125088122045,1.0125406409139586,1.0046666206793584e-05,5.926324911898639e-06,2.6239966537596795e-06,2.6813703720398118e-06,2.5158429706505644e-06,1.1097527377574884e-05,6.062667923706805e-06,1.1488277909078519e-05,2.555323254547667e-06,6.321500179554569e-06,3.058904098491523e-06,6.2969501621981e-06,6.147436530688176e-06,2.680188921707095e-06,3.483835082861865e-06,1.1807604375368407e-05,2.9403326202128587e-06,5.705529044696711e-06,3.0156930765657677e-06,1.391300748132749e-05,3.247606195467419e-06,3.643836013238894e-06,6.878643876232224e-06,1.5358215832894615e-05,1.5569442324272007e-05,3.29624973620021e-06,3.3197169434765097e-06,1.1080639793832797e-05,5.985701324753005e-06,1.1750145875536625e-05
53,53.0,0.9893350859699355,1.016313537529225,1.446272135073067e-05,2.3655557857908063e-06,6.182650644340285e-06,3.7525640023922634e-06,2.9060483573444694e-06,1.0100203929030336e-05,1.0105330657489726,0.9895243928268853,0.9978604793706283,1.000133009845811,0.9998522609324103,1.0105186637032064,0.9898640657582728,1.0087941354720513,1.0024547190270305,0.9896031459658378,1.005588074716238,0.990231391756004,0.989352974759405,0.99875171472795,1.0013407953972002,1.0126936981052361,0.9988642572245293,0.9953041565453036,0.998589755127419,1.0149121784783859,0.998643998998529,0.9989952484310465,0.9994616577568011,1.0153784411221913,1.0161403659498875,0.9981584771570907,0.9982983352340573,1.0119280049921604,0.9902321382834981,1.012598173228039,9.16124964704516e-06,5.404091750008447e-06,2.4656229498456623e-06,2.5337448592194753e-06,2.3655557857908063e-06,1.011719574861834e-05,5.542241798624808e-06,1.0480882831529648e-05,2.39239727551727e-06,5.750372024278891e-06,2.833616363600511e-06,5.7333356992269725e-06,5.608030528489074e-06,2.5443397591744395e-06,3.2150098057302856e-06,1.0767884142335583e-05,2.81348539122875e-06,5.227770533222332e-06,2.9060483573444694e-06,1.2771219793145032e-05,3.193006155302161e-06,3.589180454670862e-06,6.320045813913279e-06,1.4222667964814136e-05,1.446272135073067e-05,3.366298117823125e-06,3.3627260540245354e-06,1.0100203929030336e-05,5.5112655032116955e-06,1.0717308942711802e-05
54,54.0,0.9893646271427096,1.0163271485499707,1.3734883248941543e-05,2.2402757597949694e-06,5.771801598013629e-06,3.46935322200806e-06,2.821376948821874e-06,9.266155440141284e-06,1.0106257818849513,0.9895694549106335,0.9979260950545187,1.0002055194474928,0.9999231301083259,1.010619029678525,0.9899128180385594,1.0088944098656698,1.002530338767793,0.9896522048876244,1.005664876719554,0.9902788625474376,0.9894014554921325,0.9988264668497477,1.001421870811756,1.0128013989217735,0.9989354438558125,0.9953590666118294,0.9986604136179683,1.015023878350829,0.9987158410257896,0.9990629978220352,0.9995255306690408,1.0154997414072442,1.0162639556912558,0.9982380973119512,0.9983763118276241,1.0120263937357554,0.9902860490805439,1.0127055764604795,8.411633713232151e-06,4.9174039611354634e-06,2.34512553990457e-06,2.417250503205619e-06,2.2402757597949694e-06,9.279345292360136e-06,5.04307584022154e-06,9.616892080517752e-06,2.2492681240378905e-06,5.214484612559029e-06,2.6303701617017002e-06,5.201855944324965e-06,5.09708953063624e-06,2.438717856569791e-06,3.004464583122629e-06,9.909340863501983e-06,2.7145245138404243e-06,4.792397917116111e-06,2.821376948821874e-06,1.1917060467091376e-05,3.1765777330216847e-06,3.578120669245497e-06,5.873591826726609e-06,1.345395379080882e-05,1.3734883248941543e-05,3.467194342463314e-06,3.43362167109234e-06,9.266155440141284e-06,5.040887202371503e-06,9.86710780190011e-06
55,55.0,0.989382676956574,1.0163328883694627,1.2793680544606653e-05,2.523893762785857e-06,5.5453926155091535e-06,3.0414831979888127e-06,3.046393510963467e-06,8.492940749183278e-06,1.0106948651709273,0.9895543166935064,0.9979429384575925,1.000211288675363,0.9999365558015068,1.010689664803559,0.9898974271877591,1.008969141540747,1.0025405586665161,0.9896285487115815,1.0056704100263594,0.9902530774585766,0.9893826769565741,0.998844088128945,1.001444237472241,1.012870975467821,0.9989535206772004,0.9953293704398353,0.9986792870252658,1.0150861253427788,0.9987360006980261,0.9990844220393403,0.9994878780048937,1.015557183645881,1.016320863570798,0.9982600978555585,0.9983974884491141,1.0120886657932127,0.9902659988679771,1.012774861848189,7.725943070816997e-06,4.572804765801847e-06,2.5265172584664674e-06,2.658128337634397e-06,2.523893762785857e-06,8.492940749183278e-06,4.725311928882627e-06,8.784591968262711e-06,2.620796641982707e-06,5.01708684669358e-06,3.1210082032456705e-06,4.994858702705672e-06,4.803455482261094e-06,2.7255821712879853e-06,2.9726027687678155e-06,9.121248925411154e-06,2.9646205393994527e-06,4.519436467792487e-06,3.046393510963467e-06,1.1016484745070108e-05,3.359431579670451e-06,3.7407439968818625e-06,5.5186115200552836e-06,1.2510340144339843e-05,1.2793680544606653e-05,3.610732180501722e-06,3.592678582547081e-06,8.499436573251072e-06,4.7182173733798394e-06,9.084199122625343e-06
56,56.0,0.9893797373440767,1.0163276666117353,1.1760703921450198e-05,2.774733496508353e-06,5.4078195143584275e-06,2.5774848691376894e-06,3.3878566082099286e-06,7.77402807579426e-06,1.0106831801778304,0.9895729150391624,0.997922323940249,1.0001899524828606,0.99991803757357,1.01068121695383,0.9899165978998715,1.0089607555898366,1.0025237082332241,0.9896503194407809,1.0056557227142797,0.9902719710021648,0.9894018707643808,0.9988269199577664,1.0014442342358783,1.0128669099066332,0.9989377924099496,0.9953487829327015,0.9986635154881309,1.0150862554817908,0.9987243832949403,0.9990742036361794,0.9995067780568215,1.0155624534720387,1.0163276666117353,0.998251074051979,0.9983885408560347,1.0120773198165127,0.9902869327421796,1.012770458535457,7.0955864346902505e-06,4.310080559827645e-06,2.774733496508353e-06,2.940298836039905e-06,2.9138497208888534e-06,7.77402807579426e-06,4.539739923031114e-06,8.022354763336148e-06,3.170838645154893e-06,5.070862704097481e-06,3.8581038415177e-06,5.02670771903822e-06,4.680828310949312e-06,3.1065733962530313e-06,3.0052532463023466e-06,8.397906659926411e-06,3.3195883825531578e-06,4.3822149536894455e-06,3.3878566082099286e-06,1.0110051908587329e-05,3.621842874685675e-06,3.9762236833501174e-06,5.307054274462612e-06,1.149008041648016e-05,1.1760703921450198e-05,3.7783139344110742e-06,3.7926025301001506e-06,7.774630662446339e-06,4.48829958569948e-06,8.357375361271238e-06
57,57.0,0.9893592464003682,1.0163096132716893,1.2498271094531892e-05,3.240759068378766e-06,5.800251171519917e-06,2.6469969451477315e-06,4.0465903800209155e-06,8.15594709824911e-06,1.0105834682917147,0.9895601310063211,0.9978939748780015,1.0001570556661632,0.9998877910996951,1.0105744126788074,0.9899057954653733,1.0088544142192952,1.002496611647358,0.9896468916335404,1.0056340640680028,0.9902666540077453,0.9893952079470639,0.9987938029092683,1.001392085654117,1.0127576496293857,0.9989013332146213,0.9953266876695253,0.9986256453839936,1.01496863899514,0.998684854480121,0.9990321289212137,0.9994739281501145,1.0154395655541053,1.0162052400630905,0.9982133760551637,0.9983503601192524,1.0119693152101141,0.9902758419749871,1.0126615437408841,7.531893077405192e-06,4.020110794348934e-06,3.240759068378766e-06,3.4010735231390105e-06,3.527365359247058e-06,8.222789060536832e-06,4.289286106093344e-06,8.405969934166848e-06,3.8941647701576115e-06,4.922741196301842e-06,4.630362156480337e-06,4.8646332444681414e-06,4.468846373183487e-06,3.7590595007522845e-06,3.4342715150327586e-06,8.983071860152803e-06,4.0465903800209155e-06,4.24741395878308e-06,4.196281599384747e-06,1.0770542306217953e-05,4.3611698957911885e-06,4.663414955633851e-06,5.1040880446035984e-06,1.2179871496397978e-05,1.2498271094531892e-05,4.51267707823184e-06,4.520380842548925e-06,8.15594709824911e-06,4.224116234767422e-06,8.930372620589775e-06
58,58.0,0.9893278762612502,1.0162817398276887,1.3011210318518141e-05,3.5812632650201966e-06,6.054737274850152e-06,2.7537666948289694e-06,4.096494885174575e-06,8.473159706445414e-06,1.0105851357238873,0.9895318708227001,0.9978712450065326,1.0001336779648686,0.9998645525629541,1.0105674800059596,0.9898764936771345,1.0088445291185961,1.002475486155918,0.9896280405457738,1.0056191982840674,0.9902459039282259,0.989369050869374,0.9987694371630332,1.0013768171616142,1.0127615307107978,0.998876248136556,0.9952958624594912,0.99860077432002,1.0149702195057368,0.9986579530269956,0.9990053293560897,0.9994374370929351,1.0154363338162422,1.016202071059901,0.9981840938588158,0.9983216171583299,1.0119679052436914,0.9902477721195877,1.0126649108072394,7.875506088366088e-06,3.7724653093423505e-06,3.5812632650201966e-06,3.7967259904884285e-06,3.963570056248798e-06,8.584283080281783e-06,4.033011043390408e-06,8.714585041889705e-06,4.348874013201237e-06,4.604018044844408e-06,5.0441384459181966e-06,4.546477872157775e-06,4.20135132754519e-06,4.229301037649261e-06,3.7475869771141957e-06,9.439873512780546e-06,4.567866453468447e-06,4.096494885174575e-06,4.773987930094229e-06,1.1272607697337548e-05,4.878843450050214e-06,5.126668348839167e-06,4.856659895742008e-06,1.2665869441799933e-05,1.3011210318518141e-05,5.031742011695383e-06,5.030033549333168e-06,8.473159706445414e-06,3.991909396424752e-06,9.382034054343046e-06
59,59.0,0.9892922990625235,1.0162482781289626,1.2140644800753793e-05,3.2807844737776905e-06,5.634435034544474e-06,2.5852239136742963e-06,3.869779831131753e-06,7.946410426663783e-06,1.0105425467995186,0.9895055825970478,0.9979054106823984,1.00017201336571,0.999900982400874,1.0105211357689041,0.9898520621276587,1.0087981436944105,1.0025146220924543,0.989610262465279,1.005665126782736,0.9902298739640926,0.9893440486203138,0.9988023363133375,1.0013614565107962,1.0127099730280185,0.9989071368228409,0.9952651184215607,0.998629809540395,1.0149012034739142,0.9986820083955367,0.9990252095525562,0.9994006351789169,1.015356920321016,1.0161197438101695,0.9982052219317,0.9983431506169056,1.0119231189776816,0.9902224764588747,1.0126127411202153,7.328793389558214e-06,3.5606442408441795e-06,3.2807844737776905e-06,3.5346673156781104e-06,3.6335262180310235e-06,8.036660019635589e-06,3.8059850755925506e-06,8.167276889936872e-06,3.981214504607619e-06,4.2805276884921935e-06,4.595498258383894e-06,4.223731411316903e-06,3.949831541378063e-06,3.869779831131753e-06,3.510458716719768e-06,8.822223998410672e-06,4.180815613211146e-06,3.879568561367406e-06,4.371734483134874e-06,1.0533871385042014e-05,4.476054133012072e-06,4.706521793958317e-06,4.585285370666958e-06,1.1841474617801345e-05,1.2140644800753793e-05,4.625639953609168e-06,4.6236381241210875e-06,7.946410426663783e-06,3.775673744672515e-06,8.764114454824673e-06
60,60.0,0.98925918693999,1.016213460024741,1.3140563436005542e-05,3.3948676749819405e-06,5.959508273476347e-06,2.8896838905391808e-06,3.94504268533659e-06,8.6343545708161e-06,1.0105119437145214,0.9894423872850525,0.9978874221788979,1.0001587140272303,0.9998862865892282,1.0104900887316026,0.9897821769650327,1.0087663683916452,1.0025022669321428,0.9895382858378243,1.0056531034188871,0.9901588989975743,0.9892749397875572,0.9987868174215757,1.0013169898937113,1.0126703240782358,0.9988932368071131,0.9951843018519599,0.9986171136666437,1.0148438836175273,0.9986671882786717,0.9990113999350413,0.9993090518749125,1.0152844252146287,1.016042251631314,0.9981839192241853,0.9983232576401311,1.0118924912365397,0.9901520859885423,1.0125732127130458,7.840904713799905e-06,3.547584033275208e-06,3.3948676749819405e-06,3.7729503745110687e-06,3.800920254264237e-06,8.742913491799075e-06,3.818605430115756e-06,8.880080800066372e-06,4.19491946293234e-06,4.2292867619062965e-06,4.753753731011107e-06,4.154565838446401e-06,3.94504268533659e-06,4.064677607841378e-06,3.996982008927802e-06,9.626855152540149e-06,4.320630021668783e-06,3.92304591822206e-06,4.504723320499677e-06,1.135065800958637e-05,4.640950807518733e-06,4.808842028023194e-06,4.647594198902264e-06,1.2838889110040695e-05,1.3140563436005542e-05,4.921276655407416e-06,4.890598016587988e-06,8.6343545708161e-06,3.840460724839581e-06,9.557751364416408e-06
61,61.0,0.989235212029451,1.0161815173642534,1.4620931956209977e-05,3.464605960247126e-06,6.496037239534376e-06,3.4415000769569645e-06,4.038489542064723e-06,9.850702246041485e-06,1.010524794106347,0.9894185184578037,0.9979105711425392,1.0001854131923906,0.9999124666787235,1.0105008460898832,0.9897534513287056,1.0087751029105638,1.002530464839161,0.9895127383058745,1.0056834026569983,0.990131342132956,0.9892474140589141,0.9988117477021692,1.0013194180945006,1.0126822279373853,0.9989182328432544,0.9951475653735132,0.9986418915328076,1.0148487309569052,0.998692534624449,0.999036869128945,0.9992699389030064,1.0152820416828383,1.0160370098187999,0.9982073709614422,0.9983457665028243,1.0119062632793983,0.9901251596035762,1.0125849913765848,9.041980654048846e-06,3.464605960247126e-06,3.6207714543402024e-06,4.038489542064723e-06,4.0582655538925005e-06,1.0143525381880625e-05,3.751322168946625e-06,1.0354452040567302e-05,4.478969303000103e-06,4.117196854656663e-06,4.966059034693019e-06,4.033516557421502e-06,3.861121960740671e-06,4.385906444556066e-06,4.5785956833097635e-06,1.1133266248103976e-05,4.580251086512963e-06,3.9034563730261e-06,4.756812754175437e-06,1.2716690831006016e-05,4.925557825239013e-06,5.030777378021207e-06,4.664120633231077e-06,1.4300975223431807e-05,1.4620931956209977e-05,5.3482628600926345e-06,5.281496407541765e-06,9.850702246041485e-06,3.821621481756516e-06,1.1051415287275549e-05
62,62.0,0.9892270464667074,1.0161566819967296,1.4317753997777793e-05,3.168120607811756e-06,6.282555859192865e-06,3.5426138135694223e-06,3.75167685529995e-06,9.82607611408671e-06,1.010626790401029,0.9894036649033876,0.99798278615226,1.0002676760732125,0.9999931181329994,1.0106097931888038,0.9897356272204282,1.0088827477494777,1.002609914487319,0.9894864862514865,1.0057578413744221,0.990107134942294,0.9892270464667074,0.9988973231188464,1.0013799644082437,1.0127926507957772,0.999009392664265,0.9951344478686368,0.9987368354082363,1.014958685799567,0.9987898243654949,0.9991390226703555,0.9992566591755455,1.0153887334980964,1.0161419687547284,0.9983011132001759,0.9984408569135093,1.0120133401262312,0.9901142014322317,1.012695071107522,9.168496131317655e-06,3.168120607811756e-06,3.416662953830929e-06,3.75167685529995e-06,3.8020340056468187e-06,1.0276485357690675e-05,3.431521479456615e-06,1.055464265494654e-05,4.172732910016971e-06,3.7617177209202173e-06,4.586222277604487e-06,3.6767220085889302e-06,3.5254976299530312e-06,4.134813079441129e-06,4.408451881550126e-06,1.1226102131677543e-05,4.307271484488975e-06,3.56099631337654e-06,4.473599980955162e-06,1.257201890982169e-05,4.643293539215278e-06,4.740211105668493e-06,4.252932954430081e-06,1.4015866598376703e-05,1.4317753997777793e-05,5.070435574836264e-06,4.997225747200765e-06,9.82607611408671e-06,3.4964281589581874e-06,1.1140665610839939e-05
63,63.0,0.9892380906387894,1.016143185771399,1.4098671942878783e-05,2.9023403324813255e-06,6.028652870822247e-06,3.6060298556381913e-06,3.4395786554708434e-06,9.788314009440478e-06,1.0106025040646798,0.9894413690298742,0.9979605734733767,1.000247484887343,0.9999682173699254,1.010591461114737,0.9897722873555018,1.0088658665132064,1.0025803864031961,0.9895108188230827,1.0057201543515315,0.9901340213897861,0.9892597507069512,0.9988752530412667,1.001379646307865,1.0127758119828552,0.9989904539198998,0.9951778083929617,0.9987187166407763,1.0149521526551715,0.9987743586829826,0.9991270875705169,0.9992996559259513,1.0153867222939195,1.016143185771399,0.9982885347209159,0.9984278967910167,1.0119950282046015,0.9901526439106514,1.0126784302576552,9.056744741332402e-06,2.9023403324813255e-06,3.1758158673024443e-06,3.5161136640657155e-06,3.5298234393254077e-06,1.016817867897869e-05,3.141938396049643e-06,1.0411452335087097e-05,3.8459603793119e-06,3.4395786554708434e-06,4.194963410730929e-06,3.3498327964994437e-06,3.2217873863124086e-06,3.8388993239677055e-06,4.1962026360408875e-06,1.1066515896994013e-05,4.011953682585539e-06,3.268476767823183e-06,4.170824786929103e-06,1.2428685165618537e-05,4.325955043615503e-06,4.4285348888559145e-06,3.932047182937459e-06,1.3832765349921647e-05,1.4098671942878783e-05,4.6967276038221e-06,4.633626745208152e-06,9.788314009440478e-06,3.2034004168232312e-06,1.0983454598256907e-05
64,64.0,0.9892586579376397,1.0161442326566716,1.3882451732613759e-05,2.7071449098686052e-06,5.861736874095993e-06,3.6350670341249066e-06,3.139568258591166e-06,9.814642126241092e-06,1.0105957904827156,0.9894489584989105,0.9979404536892237,1.0002313801551104,0.9999455858133957,1.0105858041195146,0.9897743531358251,1.008859882744235,1.0025497108771164,0.9894987683319789,1.0056808367764036,0.9901237253015401,0.9892586579376397,0.9988521770791047,1.0013705299587135,1.012768402363676,0.9989678297020571,0.9951859237579231,0.9986952342460746,1.0149455892986754,0.9987513530438996,0.9991079687638406,0.999305449758559,1.015377680630619,1.0161316382579895,0.9982625828225552,0.9984023675026826,1.011992392781045,0.9901623850470657,1.0126707489713578,8.98006063446183e-06,2.7071449098686052e-06,3.0455703007393115e-06,3.4003240388979227e-06,3.37842465053058e-06,1.0133522327641867e-05,2.923358972675521e-06,1.0356189327118098e-05,3.6281854984289315e-06,3.139568258591166e-06,3.882651750721934e-06,3.0670097869771467e-06,2.973136019407765e-06,3.6784014718366307e-06,4.057281310843159e-06,1.0899104787430921e-05,3.862819425348299e-06,3.092182835509927e-06,4.016433850467752e-06,1.2287615715063911e-05,4.170482568548162e-06,4.2810320868246254e-06,3.8020871159239346e-06,1.366259013047622e-05,1.3882451732613759e-05,4.4948036950684565e-06,4.439080960516166e-06,9.814642126241092e-06,2.9727886876656416e-06,1.0823161246440428e-05
65,65.0,0.9892778033116016,1.0161589150976789,1.3462193600362513e-05,2.6394200132849056e-06,5.576871377529498e-06,3.476988902624619e-06,3.0649906971170755e-06,9.252644404020866e-06,1.0106192454000764,0.9894953071851301,0.9979969299904,1.000288239102506,1.0000042591636404,1.0106141332466105,0.9898301585765829,1.008892611688022,1.0026031512857125,0.9895543270867347,1.0057343274986974,0.9901806830480487,0.9893125412460384,0.9989200759589415,1.001426651912168,1.012799522078702,0.999034565449967,0.9952515894255405,0.9987618827139432,1.0149706239939678,0.9988147055668414,0.9991653878790258,0.9993697606689941,1.015404581371639,1.0161589150976789,0.9983266263485544,0.9984661849764048,1.0120177430865425,0.9902139146635227,1.0127022391616924,8.426889553644364e-06,2.6394200132849056e-06,2.893068546404469e-06,3.2427095004781798e-06,3.2075922338229278e-06,9.599173051869717e-06,2.8258438659386005e-06,9.828127867434263e-06,3.4329468783414993e-06,2.9146731019765697e-06,3.680742711002105e-06,2.8556037304097166e-06,2.8445399831960504e-06,3.473163536853967e-06,3.8059986032640098e-06,1.024833940333415e-05,3.6418630581149964e-06,3.0649906971170755e-06,3.7765890763301795e-06,1.1758367541278542e-05,3.916236350327599e-06,4.013828263050154e-06,3.847523025829714e-06,1.322155684933017e-05,1.3462193600362513e-05,4.213342076920626e-06,4.161297046229262e-06,9.252644404020866e-06,2.8670635885141178e-06,1.0189813167203585e-05
66,66.0,0.9892926349297063,1.016184540921419,1.3962491638501033e-05,2.6719096422906215e-06,5.529743419415319e-06,3.45688871144837e-06,3.2166375291549443e-06,8.847857919384284e-06,1.010581290042623,0.9894965951595237,0.9980004155357182,1.000298041277876,1.0000078644827712,1.0105756133507569,0.9898339939317846,1.0088550950719828,1.002604045500902,0.989558588620935,1.0057341753580085,0.9901840823507493,0.9893162335853877,0.9989245256103747,1.0014182673173917,1.0127638546715403,0.9990360928965832,0.9952498452177637,0.9987626003291775,1.0149197089220874,0.9988107964017214,0.999158141231863,0.9993689833088005,1.0153456421605052,1.0160987817323606,0.9983232136877201,0.9984630028182304,1.0119824220572484,0.9902201348261591,1.0126656591223726,8.05057619706348e-06,2.9805996331960383e-06,2.6719096422906215e-06,2.995002307691507e-06,2.9588966811686285e-06,9.203475183091266e-06,3.2196241113194135e-06,9.428960551509806e-06,3.1774347623393637e-06,3.224661172204993e-06,3.4552714661550915e-06,3.1513426587554926e-06,3.2166375291549443e-06,3.1858894502931292e-06,3.736714316816736e-06,9.894274276847916e-06,3.3288815503417564e-06,3.6942539020707546e-06,3.444358903168092e-06,1.178183563855286e-05,3.5638456585032688e-06,3.6465992868978267e-06,4.715497740122858e-06,1.3593770771217518e-05,1.3962491638501033e-05,3.846759073631125e-06,3.795521940466351e-06,8.847857919384284e-06,3.2687215866580505e-06,9.850637033045411e-06
67,67.0,0.9893022742661557,1.0162153910056362,1.3791174627337129e-05,2.4593074744039387e-06,5.420242469273726e-06,3.263487980300835e-06,3.2053191325286684e-06,8.212717712254369e-06,1.010596466777269,0.9895134240198629,0.9979180263844986,1.000207584703136,0.9999130309696015,1.0105909379524949,0.9898446712084026,1.0088735686112293,1.0024944985606496,0.9895452334167336,1.005610454639351,0.9901707332841904,0.9893173802511124,0.9988312813628207,1.0013949097496266,1.0127750418301822,0.9989418791350281,0.9952640329178211,0.9986677382489116,1.0149312608359238,0.9987183990506617,0.9990699430802064,0.999390471882639,1.0153588340299644,1.0161125908755206,0.9982303531029594,0.9983702451618311,1.0119960120380875,0.9902345106352028,1.0126765511280165,7.479887675225061e-06,3.3801928130318683e-06,2.4593074744039387e-06,2.7652564348470526e-06,2.729538023818589e-06,8.54928795434356e-06,3.738584743220634e-06,8.765262257227658e-06,2.93850690368019e-06,3.688049332522538e-06,3.2053191325286684e-06,3.619118838089271e-06,3.7066290819705127e-06,2.929926368032728e-06,3.638254372847274e-06,9.262698805152582e-06,3.0594553286797594e-06,4.504592185832347e-06,3.163106696479514e-06,1.13034962016424e-05,3.2745995382511188e-06,3.3502409279273618e-06,5.7528079716922e-06,1.3318764473472297e-05,1.3791174627337129e-05,3.5353422959571884e-06,3.482964600505644e-06,8.212717712254369e-06,3.777376289309656e-06,9.224815017928665e-06
68,68.0,0.9893058427951542,1.0162449894907601,1.3326836841696034e-05,2.783577251302012e-06,5.6254662563443335e-06,3.067830718985564e-06,3.585386947409982e-06,8.385506857502313e-06,1.0106222429412441,0.9895103981794708,0.9978958691608769,1.0001899834250194,0.9998883140978599,1.0106208312778757,0.9898380419739102,1.0089047531031423,1.0024622701174342,0.9895246423019555,1.005569866998116,0.9901489146566161,0.989305842795154,0.998805865907358,1.001391576256174,1.0127980728579657,0.9989162935672742,0.995257943638243,0.9986417903390227,1.0149608947636304,0.9986961203395085,0.9990539451478362,0.9993915018124998,1.0153891644571653,1.0161420383910835,0.9982052397799336,0.9983455931045299,1.0120256240630163,0.990234502972822,1.0127001252337142,7.630987847140981e-06,3.343651412023618e-06,2.783577251302012e-06,3.251605786732761e-06,3.1843180339924658e-06,8.705388154174682e-06,3.7592281707300224e-06,8.866275345742842e-06,3.3854671710133933e-06,3.7284736446348233e-06,3.585386947409982e-06,3.669373330460442e-06,3.7286197663296e-06,3.4234360031201474e-06,3.571863011536914e-06,9.368413942031144e-06,3.6341246399341733e-06,4.5813719885224265e-06,3.79200913024988e-06,1.1157176168477138e-05,3.926620872416967e-06,4.082855632281164e-06,5.81153382988064e-06,1.2919797136277608e-05,1.3326836841696034e-05,4.061240721395321e-06,4.033153314945224e-06,8.385506857502313e-06,3.7385978481114216e-06,9.327096890263801e-06
69,69.0,0.989302539052116,1.0162668605172218,1.2844069578435232e-05,3.0454079175481505e-06,5.7382919848740265e-06,2.9455447298524742e-06,3.5485664982282724e-06,8.565915041914363e-06,1.0106424349298477,0.9895274007610074,0.9979403376009779,1.0002429394038943,0.9999384633895992,1.0106429514197701,0.9898599897483866,1.0089267410192264,1.002516298133834,0.9895580043368868,1.0056311439036658,0.9901818049282848,0.9893291561311186,0.9988607422048347,1.0014279330947387,1.0128289102329389,0.9989742286922793,0.9952742531577095,0.9987037782625806,1.0149930970335064,0.9987628252695175,0.999123536082277,0.9994063424969063,1.0154246247049605,1.016178936505503,0.9982772352774828,0.9984157845120308,1.0120501965466895,0.9902536737029957,1.012730108180052,7.77427419125044e-06,3.17065264454788e-06,3.0454079175481505e-06,3.646351138897183e-06,3.5485664982282724e-06,8.868689161781875e-06,3.5645239977694198e-06,8.979030562146072e-06,3.7267986777973577e-06,3.5427291342059798e-06,3.857794573354301e-06,3.484118815219309e-06,3.532266270277224e-06,3.835349457228312e-06,3.5200921794738015e-06,9.489272841427574e-06,4.1279904054060785e-06,4.337720358317419e-06,4.340330215759748e-06,1.10435492769119e-05,4.508754794285751e-06,4.7571293724328465e-06,5.460184991694019e-06,1.2517381815329098e-05,1.2844069578435232e-05,4.547908979298706e-06,4.543067981872449e-06,8.565915041914363e-06,3.5240154627574304e-06,9.44482321065269e-06
70,70.0,0.9892918698173072,1.016274528225452,1.170530133548724e-05,2.786582041122675e-06,5.246545126474091e-06,2.6626644268013426e-06,3.284776458731115e-06,7.775600474273684e-06,1.0107352889667247,0.9895176407164638,0.9979940806531507,1.000307057662586,1.000002632865936,1.010746702315465,0.98985333881482,1.009031651767293,1.0025850549320514,0.9895538082130106,1.0057017459944186,0.9901755310404295,0.9893238169718198,0.998927438045817,1.0014796891393285,1.01292689011816,0.9990438823159054,0.9952693174853775,0.9987757826222539,1.0150912086099317,0.9988344665237977,0.99919478578872,0.9993917291147522,1.0155203842649683,1.0162745282254522,0.9983524337128574,0.998490260876593,1.0121500933084573,0.9902451167788905,1.0128283830929243,7.042379564892e-06,2.955419594355642e-06,2.786582041122675e-06,3.321383477714485e-06,3.250059024185067e-06,8.049374477116188e-06,3.284776458731115e-06,8.15146125226222e-06,3.4515471458676854e-06,3.2199710201549617e-06,3.650735989253941e-06,3.1693258143133278e-06,3.2319115639331525e-06,3.511020846029251e-06,3.2135898135917667e-06,8.616405750372491e-06,3.7786566207533122e-06,4.037200100972637e-06,3.976548843221475e-06,1.0056586698919592e-05,4.13428629130995e-06,4.365089648309179e-06,5.038608652220235e-06,1.1398769129107659e-05,1.170530133548724e-05,4.181482259262579e-06,4.175803781434587e-06,7.775600474273684e-06,3.290027497491981e-06,8.576448627562619e-06
71,71.0,0.9892734189322057,1.0162643635507187,1.0652020250495654e-05,2.764522161674752e-06,4.976522091753917e-06,2.3162647378416205e-06,3.25311692165666e-06,7.0947245862439676e-06,1.01071341889467,0.9894820731087662,0.9979742637823846,1.000281546711854,0.9999817164268234,1.0107215847753657,0.9898061353401698,1.0090030079703818,1.0025633719103095,0.989496964214824,1.0056741655981434,0.9901184268893481,0.9892734189322057,0.9989058708205438,1.00144695582774,1.0128970086695614,0.9990243924352485,0.9952254843143359,0.9987564957837561,1.0150561325459986,0.9988160857755491,0.9991736726776487,0.9993430112604778,1.0154846541600455,1.0162402503202095,0.998340016793945,0.9984767831721686,1.0121231122683243,0.9902033159682712,1.0127983248705137,6.41470701828346e-06,2.9256864628315467e-06,2.764522161674752e-06,3.25311692165666e-06,3.20395718311691e-06,7.350880882598236e-06,3.2776751602165762e-06,7.465873731431742e-06,3.360600037180313e-06,3.154328969601191e-06,3.5867532986490135e-06,3.1261933231500784e-06,3.189611858674959e-06,3.527902187528478e-06,3.1653629484114366e-06,7.876033538129468e-06,3.7585034515288357e-06,4.119045429227968e-06,3.936591585995845e-06,9.156216839886502e-06,4.04690547138202e-06,4.20427116248236e-06,4.990074347965136e-06,1.0375671578524443e-05,1.0652020250495654e-05,4.095748036699814e-06,4.088428744587858e-06,7.0947245862439676e-06,3.2928211405589876e-06,7.841434443903307e-06
72,72.0,0.9892479411855069,1.0162441246076388,9.920492068495606e-06,2.7493697252126765e-06,4.767424162322338e-06,2.05933120560935e-06,3.21844702560714e-06,6.537492169438578e-06,1.0106900825515552,0.9895278734029181,0.9979577330292118,1.000260878096763,0.9999679998561632,1.0107066261914208,0.9898587508910804,1.0089887778093654,1.002551835452445,0.9895519433544712,1.005665679115114,0.9901747821573892,0.989326548964907,0.998894232877796,1.0014620242473222,1.012889677514944,0.9990123051037958,0.9952919918350409,0.9987425000668226,1.015052822219075,0.998800165386455,0.9991575859181642,0.9994143232057224,1.0154879268527515,1.016244124607639,0.9983221525372631,0.9984584255346844,1.0121034048412965,0.9902521589536957,1.0127906075709807,5.92465868324767e-06,2.9044582914911392e-06,2.7493697252126765e-06,3.2408317279316007e-06,3.161330912729612e-06,6.79042409873859e-06,3.3094283184311754e-06,6.905494613329792e-06,3.21844702560714e-06,3.1286483098976912e-06,3.390334814143547e-06,3.1240318322634975e-06,3.1907271979968948e-06,3.561224388889453e-06,3.1293732710102544e-06,7.2607440700896624e-06,3.7530475468662663e-06,4.205635374480701e-06,3.909612897732728e-06,8.492342458858788e-06,3.964655101074608e-06,4.0582732840446994e-06,4.967434805339001e-06,9.66063561101737e-06,9.920492068495606e-06,4.008490145334376e-06,4.001606809973303e-06,6.537492169438578e-06,3.3189652349455715e-06,7.2345140810580875e-06
73,73.0,0.9892208751547757,1.016222644937483,9.198102397460425e-06,2.701992222059225e-06,4.6553354818920125e-06,1.7689060353176686e-06,3.1024694631741138e-06,5.9763705976389255e-06,1.010608607368417,0.9895186459444062,0.997919911419056,1.0002182549040965,0.9999276197058652,1.010624218179623,0.9898477084323846,1.0089063399867233,1.0025107487975635,0.989537876060142,1.0056227981256627,0.9901599963900001,0.989314484634394,0.998849625011892,1.0014149235793741,1.0127994058709227,0.9989611701716171,0.9952787209133808,0.9986863956179529,1.0149485982026836,0.9987415039347965,0.9990942596843766,0.9993998904859369,1.0153801472842783,1.0161360327302917,0.998260016604503,0.9983964687269874,1.0120183059190253,0.9902423675362714,1.012700465553222,5.441458904264436e-06,2.701992222059225e-06,3.006601200116293e-06,3.555605196692304e-06,3.550937509493677e-06,6.217920997003162e-06,3.0703776438892492e-06,6.315554153402096e-06,3.8552763011494374e-06,2.8740673342494732e-06,4.2885740443514104e-06,2.8695913196102673e-06,2.9350443325387855e-06,3.885415855536772e-06,2.873738218431106e-06,6.624534552964005e-06,4.075859565202196e-06,3.886314669090783e-06,4.228241525118191e-06,7.835420727462362e-06,4.25187377149614e-06,4.287880718888443e-06,4.607915654400736e-06,8.952249934887595e-06,9.198102397460425e-06,4.297371739983582e-06,4.289163729846269e-06,5.9763705976389255e-06,3.1024694631741138e-06,6.604140176358928e-06
74,74.0,0.989198830364794,1.0162016726087817,8.39110285169645e-06,2.491375337819643e-06,4.6289961890436846e-06,1.5485412758016328e-06,3.394689433262331e-06,5.634119047569663e-06,1.0105381754757519,0.9894927440215402,0.9979006870889935,1.0001965110598199,0.9999045832788235,1.010544076177542,0.9898158369654898,1.0088229256021153,1.0024890508437352,0.9895076831955242,1.0056012863502841,0.9901284180370832,0.9892839227662431,0.9988193407751759,1.0013627637865572,1.012711109693121,0.99892775847936,0.9952516331005571,0.998650563903466,1.014859165490417,0.9987050259921372,0.9990574916750771,0.9993723292629563,1.0152883890872624,1.0160431072328244,0.9982194883817848,0.9983567626316763,1.0119424355965414,0.9902137470064337,1.0126121072963588,4.989091536438429e-06,2.491375337819643e-06,3.394689433262331e-06,3.946406139723377e-06,4.113729772638754e-06,5.713884854007847e-06,2.8070626136048544e-06,5.8219835342099965e-06,4.792163987352819e-06,2.6467992427522773e-06,5.634119047569663e-06,2.6476331983836875e-06,2.6681126777309247e-06,4.37090933963179e-06,2.6424956602663013e-06,6.042755976137288e-06,4.579889942730783e-06,3.5557557420375334e-06,4.737848587997513e-06,7.159889969088069e-06,4.715138957194058e-06,4.651440665805433e-06,4.249741263240329e-06,8.172760853022234e-06,8.39110285169645e-06,4.7872677494045375e-06,4.772572910656118e-06,5.491475998488161e-06,2.8562726951021215e-06,6.025515133317161e-06
75,75.0,0.9891884163403433,1.016181184321882,7.841967829843957e-06,2.285069705733356e-06,4.430268454827071e-06,1.4675503896361347e-06,3.24076574549785e-06,5.345744730399222e-06,1.0104136058986937,0.9894528195168881,0.9978810600960882,1.000174977230189,0.9998824798103724,1.0104104898878201,0.9897695068299207,1.0086863528649912,1.0024676702709676,0.9894614810101292,1.0055783905383326,0.9900835448272948,0.9892384581218826,0.9987898383835434,1.0012904857162221,1.012570068105831,0.998900597435979,0.9952076992831486,0.9986211084154936,1.0147227108323293,0.9986763596737356,0.9990283687728952,0.9993190514793896,1.0151550029139584,1.0159108907491403,0.9981955817805914,0.9983318764895198,1.011810670568093,0.9901761368004692,1.0124713186555037,4.650563946945002e-06,2.285069705733356e-06,3.330991736679226e-06,3.862398957332255e-06,4.05640871405131e-06,5.345744730399222e-06,2.5799633364962227e-06,5.462330588954638e-06,4.8012528042903345e-06,2.494485680446295e-06,5.745254463016865e-06,2.4963034934998646e-06,2.4556848086495832e-06,4.31475162225432e-06,2.491615146870614e-06,5.643311456355726e-06,4.529540002725729e-06,3.24076574549785e-06,4.705720035646574e-06,6.696048370930575e-06,4.697588773808894e-06,4.628642512009371e-06,3.883334945212313e-06,7.639376928786673e-06,7.841967829843957e-06,4.826907798070099e-06,4.794210483166037e-06,5.154383877769182e-06,2.6290716866135093e-06,5.624363462756569e-06
76,76.0,0.9891962426062053,1.0161611567771298,8.320866108437313e-06,2.0976645728227477e-06,4.676571344966549e-06,1.7307289069539967e-06,2.955703902330072e-06,5.869294887136166e-06,1.01034406342154,0.9894162710228398,0.9978335179181821,1.0001160114070764,0.9998292175199605,1.0103359175004842,0.9897280380407413,1.0086114626552767,1.002411642133026,0.9894184511879746,1.0055187150018075,0.9900402059974953,0.9891962426062054,0.9987338144659071,1.0012299299880214,1.012493552080258,0.9988430903457477,0.9951631696467457,0.9985610406519733,1.0146433643549178,0.9986124874398472,0.9989628333837649,0.9992729183784884,1.0150741772490768,1.0158294802411316,0.998129188182632,0.9982664254699971,1.0117337037887666,0.9901348403729485,1.012394901770093,5.172266984700681e-06,2.0976645728227477e-06,3.4226064080365567e-06,4.1164663040305364e-06,4.2322783768872344e-06,6.040067929901198e-06,2.3745073712575404e-06,6.177156862347737e-06,4.9615373239477314e-06,2.315009517327074e-06,5.869294887136166e-06,2.311562282563401e-06,2.2572908274409914e-06,4.548063520129265e-06,2.680095522494545e-06,6.274923620770119e-06,4.813701060636881e-06,2.955703902330072e-06,5.052124582892921e-06,7.268993440197689e-06,5.116400822974945e-06,5.121182648195122e-06,3.5482477864298613e-06,8.124397811872311e-06,8.320866108437313e-06,5.347826911913525e-06,5.283751660468474e-06,5.820497024034926e-06,2.418737568036239e-06,6.253916708782676e-06
77,77.0,0.9892266347589271,1.0161415666748719,8.572891471320736e-06,2.013362400761178e-06,4.846286820026364e-06,1.8801401803880479e-06,2.8353551980457553e-06,6.328455393225324e-06,1.0103054636485718,0.9894780241465672,0.9978530244063116,1.000131963104988,0.9998474052025215,1.0103047924480928,0.9897998513439707,1.0085863583026142,1.0024222019288829,0.9894828525908718,1.0055250550635269,0.9901062970430673,0.9892656957477581,0.9987591798553782,1.0012550702708614,1.0124679324789867,0.998871236627509,0.9952389598060131,0.9985911988270456,1.0146195688268076,0.9986410231112938,0.9989934665335415,0.9993456135254007,1.0150517038828069,1.015807761341708,0.9981556261276122,0.9982936647685349,1.0116975893968785,0.990199272561805,1.012368424854625,5.584305728378728e-06,2.013362400761178e-06,3.4360146196144055e-06,4.223767983882837e-06,4.305311593743353e-06,6.59221240251969e-06,2.335389219147748e-06,6.737721024490015e-06,5.023509016935789e-06,2.3557551791205947e-06,5.88087556444598e-06,2.3612870883091627e-06,2.25336278582291e-06,4.6454121142424565e-06,2.7701347370293608e-06,6.723088067984692e-06,4.942686549062436e-06,2.8353551980457553e-06,5.212539409463186e-06,7.639909731950019e-06,5.297473000037585e-06,5.318542336824872e-06,3.441321809502889e-06,8.390482322710511e-06,8.572891471320736e-06,5.602666817576599e-06,5.5203697494313845e-06,6.328455393225324e-06,2.3395790962322988e-06,6.704822188978385e-06
78,78.0,0.9892747826821106,1.016122390715455,7.758998975499964e-06,2.0312791529505053e-06,4.488900682838212e-06,1.5982002174605575e-06,2.95504424233001e-06,5.757068571054021e-06,1.0102586285343989,0.9895143811568441,0.997910579338418,1.0001914150010187,0.9999059601868568,1.0102597429369389,0.9898412170849679,1.008544436603205,1.0024774589393106,0.9895197383619723,1.0055770287270074,0.9901427848771827,0.9893059438186319,0.9988193901094307,1.0012726412759811,1.0124189280964782,0.9989308796690037,0.9952758917812752,0.998647775170847,1.0145544316521666,0.9986923314045825,0.9990432268916559,0.9993763349787139,1.0149741303841815,1.0157268110097768,0.9981975135626561,0.9983372645951145,1.0116480679162672,0.9902420080577662,1.0123188751183294,5.0966418170663015e-06,2.0312791529505053e-06,3.1308660053238107e-06,3.857564917592045e-06,3.909617183440562e-06,5.988408957893496e-06,2.415541896472016e-06,6.114597721413927e-06,4.555377503465504e-06,2.503887580694666e-06,5.326996546499632e-06,2.525271114880762e-06,2.362370884536808e-06,4.213465510170969e-06,2.528613402416191e-06,6.089140030471063e-06,4.485006138281635e-06,2.95504424233001e-06,4.73373099127465e-06,6.9132880452770154e-06,4.815916804594686e-06,4.833166190400953e-06,3.5865443160390627e-06,7.5926569720674445e-06,7.758998975499964e-06,5.109977919220644e-06,5.0330569410823804e-06,5.757068571054021e-06,2.37011459251962e-06,6.072809560216039e-06
79,79.0,0.9893335923311233,1.0161036055992252,7.98211176094738e-06,1.933420169097232e-06,4.445550265668085e-06,1.7017742130035759e-06,2.9036096385201253e-06,5.9251667151958155e-06,1.0103243126691683,0.9895941654759192,0.9979582262246119,1.0002448487782871,0.9999603789751773,1.0103385235809004,0.9899283541496625,1.008624427399944,1.0025334451108499,0.9896052994718944,1.0056314562524062,0.9902276557555738,0.9893923342678616,0.998877062248949,1.0013538014456655,1.01250638952035,0.9989883601113171,0.9953690150281992,0.9987048489361664,1.0146465452005937,0.9987470008789936,0.9990965760338756,0.99946539515915,1.0150758109889129,1.0158296692033864,0.9982512925709196,0.9983908989210204,1.0117230962726051,0.9903278824433178,1.012405904564001,5.296358979379935e-06,1.933420169097232e-06,3.0125492840625208e-06,3.73368943835215e-06,3.71788485910642e-06,6.052803783670794e-06,2.301204991582943e-06,6.169348399836106e-06,4.296830626333043e-06,2.37864021054553e-06,5.0029284117637025e-06,2.404552210910891e-06,2.250128359906564e-06,4.015427088574155e-06,2.457665721772124e-06,6.226709856276289e-06,4.314531556659585e-06,2.9036096385201253e-06,4.5945944887161455e-06,7.190098815182875e-06,4.703249544275097e-06,4.77577517679364e-06,3.4941241962278424e-06,7.831858027991187e-06,7.98211176094738e-06,5.003790797513771e-06,4.9379061340414345e-06,5.9251667151958155e-06,2.24696502269544e-06,6.212583704111729e-06
80,80.0,0.989395969661332,1.016085188026529,9.578252158079196e-06,1.8035832121673316e-06,4.818158779115934e-06,2.274941236440701e-06,2.7587455081799706e-06,7.006811217065798e-06,1.0103760689400347,0.9897408539062676,0.9980290212469823,1.0003197766239902,1.0000393820533546,1.0104001824129105,0.9900959014458913,1.0086876597399341,1.002627436210883,0.9898028575205142,1.0057434644293937,0.9904224253632474,0.9895671424762255,0.9989494536599285,1.0014552148826799,1.0125729608014804,0.9990595507026065,0.9955466840423682,0.9987749256804965,1.0147378269907867,0.9988163343278905,0.9991646747908828,0.9996582394827042,1.0151869841402819,1.0159433525742723,0.9983207710935824,0.9984606316029768,1.0117821962296505,0.9904826419082992,1.0124725080580357,6.287704586644897e-06,1.8035832121673316e-06,2.979240806924091e-06,3.709375011613696e-06,3.65287569911919e-06,7.103462574262392e-06,2.1658965188653015e-06,7.272735693223555e-06,4.167302209174235e-06,2.2328401589301436e-06,4.817896305555876e-06,2.2644960762798582e-06,2.1147295932296094e-06,4.0089440278754945e-06,2.7587455081799706e-06,7.546668051395638e-06,4.377368230459857e-06,2.684542340856485e-06,4.721784529809616e-06,8.751294211119143e-06,4.867460190576299e-06,5.007254455327186e-06,3.2212668519722385e-06,9.418498399707817e-06,9.578252158079196e-06,5.227280078782183e-06,5.161225235571997e-06,7.006811217065798e-06,2.099715270687455e-06,7.535514170021556e-06
81,81.0,0.9894548206281037,1.0160671146977127,1.2655574606784529e-05,1.8836191003592943e-06,5.731118144926904e-06,3.4980143420094787e-06,2.87167995529426e-06,9.655773495986547e-06,1.010408994847586,0.9897620627658725,0.9980431345332059,1.0003409241882575,1.000059174034787,1.010439027808564,0.9901222902772053,1.008726643324365,1.0026542122098936,0.9898422091422914,1.0057784458617713,0.9904605571998869,0.9895966401755587,0.9989628853392648,1.0014779562080143,1.0126091135217763,0.9990719542550041,0.995567112110323,0.9987886645707132,1.01478247781076,0.9988311542939742,0.9991805074825222,0.9996785099414108,1.0152394191448446,1.015996848127838,0.9983388419893772,0.9984783548016886,1.0118206832236294,0.9905067920200937,1.0125082590276049,8.639123982599884e-06,1.8836191003592943e-06,2.87167995529426e-06,3.57941748682829e-06,3.5284883390829566e-06,9.871053370558118e-06,2.3165772931391295e-06,1.0205261227612451e-05,3.978466229896459e-06,2.370644427271764e-06,4.578004055172547e-06,2.399530376050039e-06,2.2543117078531286e-06,3.979243174897364e-06,3.627540222034574e-06,1.0789375732761957e-05,4.351328124548174e-06,2.7183980275184357e-06,4.730380265742072e-06,1.190958936460114e-05,4.876149434163293e-06,5.030931545596095e-06,3.2993787880478864e-06,1.2509558468541723e-05,1.2655574606784529e-05,5.230041438958854e-06,5.167669135233749e-06,9.655773495986547e-06,2.152830234947182e-06,1.0773604735725143e-05
82,82.0,0.9895030511868058,1.0160493623131235,1.569698961246878e-05,2.1368355343753406e-06,6.8469652723524725e-06,4.721494670778888e-06,3.0187262684815022e-06,1.2590484256544801e-05,1.0104596499869047,0.9897517555152701,0.9980458723678319,1.000342878202919,1.0000611658684646,1.0104903366742723,0.9901136009982902,1.0087797593904795,1.002656126646227,0.9898363339418764,1.0057820793425205,0.9904547064547075,0.9895891403303217,0.9989624764379774,1.001488911879232,1.0126605491755651,0.9990725900152333,0.995545945423612,0.9987926700243069,1.0148347624624816,0.9988376830318481,0.999190699159677,0.9996573300426668,1.0152916394956115,1.0160493623131235,0.9983485162414178,0.9984862776270024,1.0118718756168676,0.9904924625903602,1.0125589672463524,1.1187714402963517e-05,2.1368355343753406e-06,2.961691295896241e-06,3.7575014823318282e-06,3.650425335003578e-06,1.283014225345278e-05,2.6780939410847e-06,1.3289184819888214e-05,4.077248935500501e-06,2.7387932071683427e-06,4.678056576476333e-06,2.7574491601498216e-06,2.614258581385349e-06,4.197871574856353e-06,4.75515705083005e-06,1.4108682447256659e-05,4.545566856248379e-06,3.0187262684815022e-06,4.9651788458060405e-06,1.5083443451209956e-05,5.144314470991176e-06,5.321210871025741e-06,3.689232002761569e-06,1.5580631885716037e-05,1.569698961246878e-05,5.461182001099428e-06,5.400645321122844e-06,1.2590484256544801e-05,2.4089462767290473e-06,1.4083299451749278e-05
83,83.0,0.9895335672928052,1.016032114429039,1.6250370003546412e-05,2.33348550213255e-06,7.132002227475213e-06,4.947188032547e-06,3.3141334113897587e-06,1.3427876787249945e-05,1.0103674729262537,0.9896941493756976,0.9979932178787325,1.0002842665717118,1.0000032271598913,1.0103862540438049,0.9900561103199783,1.008673503064697,1.002600328553886,0.9897904620182861,1.005734101465676,0.9904136974839832,0.9895335672928052,0.9989010005320759,1.0014149615992658,1.012559519649819,0.9990090266837617,0.9954912183260788,0.9987246362709011,1.0147324214754254,0.9987673246056239,0.9991115094437769,0.9995969561369406,1.0151937263803876,1.0159518660897306,0.9982828745743154,0.9984191260119423,1.011772590192468,0.9904331382766919,1.0124575968717793,1.191782716259366e-05,2.33348550213255e-06,2.9626496793040756e-06,3.823910111751364e-06,3.65964984482447e-06,1.3539542268097096e-05,2.9580231584039265e-06,1.3925780066739412e-05,4.083226843605288e-06,2.9641390565390208e-06,4.689797114051406e-06,2.9940534009309025e-06,2.8827517003502594e-06,4.225059727570733e-06,5.022210103104393e-06,1.4777181254057317e-05,4.556356814570149e-06,3.3141334113897587e-06,4.984244115108046e-06,1.568957216695092e-05,5.1938528601989935e-06,5.3823404121651085e-06,3.931093120833722e-06,1.614498893975681e-05,1.6250370003546412e-05,5.500805835143614e-06,5.436387960754707e-06,1.3427876787249945e-05,2.6289302170883995e-06,1.4759827185443985e-05
84,84.0,0.9895427564328924,1.0160163820254617,1.6008341520512513e-05,2.4975976309822627e-06,6.973616799455998e-06,4.7856951650579564e-06,3.5145431430984353e-06,1.313923563413791e-05,1.0102536220585985,0.9896819180244778,0.9979437954362854,1.000224059410515,0.9999501574573678,1.010264243825301,0.9900523070253641,1.0085518202761243,1.0025568114082728,0.9898048599200682,1.005702073516711,0.9904287062412999,0.9895345629473786,0.9988364610435192,1.001346218818562,1.012425663824597,0.9989362144803642,0.9954896915221034,0.9986460471071952,1.0145837475702537,0.9986798303449104,0.9990125810914591,0.9995915596799599,1.0150412594567146,1.0157973781746485,0.9981902803180945,0.9983279273869837,1.011648906727211,0.990417349564012,1.0123235491983176,1.1769878641886916e-05,2.4975976309822627e-06,2.9616840894112757e-06,3.739049001870958e-06,3.5911558250454084e-06,1.313923563413791e-05,3.1930128115760855e-06,1.3365441921841667e-05,3.929090795908314e-06,3.0684765151188044e-06,4.449287358215995e-06,3.1096318109215852e-06,3.084775918167634e-06,4.1356195825836395e-06,4.567434406782342e-06,1.4246907995794787e-05,4.438748416010015e-06,3.5145431430984353e-06,4.798016030242244e-06,1.527300937838006e-05,4.928013314640836e-06,5.089831401183455e-06,3.963162162349022e-06,1.5865847427958072e-05,1.6008341520512513e-05,5.123921581537971e-06,5.080485727661155e-06,1.3188274910346308e-05,2.837089456337739e-06,1.4250939573176534e-05
85,85.0,0.9895409322195539,1.0160033829383273,1.5789162472104124e-05,3.2741823596898694e-06,7.175175431425646e-06,4.331665175264203e-06,4.101438960488774e-06,1.2562970894355622e-05,1.0102526899334825,0.9896897761611497,0.9979409931229595,1.0002249530588583,0.999949841314291,1.0102683328921847,0.9900630127315814,1.008555985848287,1.0025577094424591,0.9898153980422738,1.0057046598129538,0.9904396008719075,0.9895456248970619,0.9988355783731452,1.0013525882950491,1.0124300415075564,0.9989327647710992,0.9955121247922523,0.9986421236160917,1.014586380639122,0.998668567439053,0.9990001616115921,0.9996203508402678,1.0150428621084655,1.0157962575981008,0.9981676550272994,0.9983070086578778,1.0116541323045596,0.9904257552948059,1.0123277394146672,1.1247571966899156e-05,3.2741823596898694e-06,3.3392152267362035e-06,4.101438960488774e-06,3.986229499052361e-06,1.2562970894355622e-05,4.142755197944555e-06,1.2738600128999444e-05,4.229994964442731e-06,3.893855914888346e-06,4.6184786953520415e-06,3.921467767423833e-06,4.000839690174656e-06,4.568589996633603e-06,4.785341698321019e-06,1.3676262717374598e-05,4.843514471300717e-06,4.492286961447336e-06,5.1225592846556755e-06,1.481309679504911e-05,5.125875533107496e-06,5.24270861944956e-06,4.708564246250856e-06,1.560414191556411e-05,1.5789162472104124e-05,5.170524796378521e-06,5.15232331404194e-06,1.2633325054935584e-05,3.786899973895678e-06,1.3682483825811833e-05
86,86.0,0.9895418897966993,1.0159943350035696,1.6256244288998815e-05,4.133069669583928e-06,8.679508780513972e-06,3.523060405322669e-06,5.7827895907975345e-06,1.2122618118364346e-05,1.0102141996639897,0.9896837955199139,0.9979789298661156,1.0002640107516374,0.9999904507714326,1.0102290330583734,0.9900584731874972,1.0085159601005917,1.0026011907950778,0.9898134349835928,1.005750481130036,0.9904364789283103,0.9895418897966994,0.9988766691649317,1.0013509743395532,1.0123893389581777,0.9989754971197906,0.9955147177395528,0.99868523834551,1.0145452371359305,0.9987127620996162,0.9990451155479645,0.9996316049369369,1.015004899980838,1.0157592816037406,0.9982096880908755,0.9983493298953939,1.0116143734381162,0.9904206950285263,1.012286796805578,1.0683790410740003e-05,6.467087738626939e-06,4.133069669583928e-06,4.985604215352887e-06,4.9718676310390565e-06,1.2170473730346877e-05,8.20356224919053e-06,1.2391736858356863e-05,5.465211700710971e-06,8.964887006667033e-06,6.140458337906114e-06,8.861836145756055e-06,8.287751623362156e-06,5.466784443460628e-06,6.3969659641011185e-06,1.3362332116510732e-05,5.6934206691508785e-06,9.025946317701705e-06,5.9028222351186176e-06,1.4799182130065963e-05,5.813779954704187e-06,5.871187509184524e-06,9.58524795748194e-06,1.6029020619081395e-05,1.6256244288998815e-05,5.7827895907975345e-06,5.7793335348673784e-06,1.2122618118364346e-05,7.412760488646713e-06,1.3357490159543214e-05
87,87.0,0.9895557850280435,1.0159904560571242,1.7113431737781346e-05,4.645408502726448e-06,9.974645594766045e-06,3.676021879724804e-06,6.1760543456572534e-06,1.3089174696534055e-05,1.010249260098338,0.9896942343405843,0.9979585687985248,1.0002403861032347,0.9999652758783136,1.0102633498055427,0.9900639117714048,1.0085512444267697,1.0025708891075322,0.9898107932431595,1.0057188333475655,0.9904348975505022,0.9895419898147313,0.9988519311923808,1.0013585298232657,1.0124241627632649,0.9989483749505602,0.9955221880397167,0.9986569572788702,1.0145784122350057,0.9986851615333168,0.9990181076702322,0.9996410177583508,1.0150399310874232,1.0157945080377424,0.9981814323827586,0.9983212710790189,1.011649792543668,0.9904280117598434,1.0123217196561547,1.0283464341894523e-05,9.115963904374243e-06,4.645408502726448e-06,5.590027939096991e-06,5.6551990700081475e-06,1.1918945141851405e-05,1.1663862681155154e-05,1.2164923745283674e-05,6.501860453723346e-06,1.3811000525358398e-05,7.64770063165254e-06,1.355734908655699e-05,1.206570456922756e-05,5.946158552644728e-06,7.593524334758833e-06,1.3101721649148534e-05,6.119572432662304e-06,1.2791528814845507e-05,6.289773945015511e-06,1.5024344302012848e-05,6.1760543456572534e-06,6.203154740660381e-06,1.3849446609144817e-05,1.6817738707647984e-05,1.7113431737781346e-05,6.150294577433082e-06,6.15228412745236e-06,1.1795807975595908e-05,1.040394570107645e-05,1.3089174696534055e-05
88,88.0,0.9895782166565172,1.015992963934925,1.6931867726089977e-05,4.402263600355294e-06,9.671494315659824e-06,3.684177802967479e-06,5.822627711746446e-06,1.2642159583720398e-05,1.0103745158453625,0.98972626520739,0.997975964009829,1.0002562890948643,0.9999832997084789,1.0103974797441362,0.9900950855300823,1.008687041650142,1.0025901231393577,0.9898338377429717,1.0057351621397128,0.9904569739434942,0.9895720084291307,0.9988666405388126,1.0014153520615054,1.0125542685957207,0.9989669995728558,0.9955525573103319,0.9986777548024682,1.0147204795659954,0.9987061329672893,0.9990368791551753,0.9996591648223239,1.01518571610161,1.0159409809737932,0.9982073458057672,0.9983473365483588,1.01177871317143,0.99046087854023,1.012451710920559,9.959952051110952e-06,8.824776088638935e-06,4.402263600355294e-06,5.339954464704828e-06,5.400383112116369e-06,1.1600794716689541e-05,1.1345993711831036e-05,1.1861130476225156e-05,6.302665135113463e-06,1.3739140625212231e-05,7.540005667733429e-06,1.3462276419748596e-05,1.1809819891240717e-05,5.579759466693546e-06,7.332940700855156e-06,1.266957532780808e-05,5.727010973025031e-06,1.2298204260567644e-05,5.897950818712842e-06,1.4699981315989723e-05,5.806818444002084e-06,5.849855138737583e-06,1.3324061685832301e-05,1.661921672212568e-05,1.6931867726089977e-05,5.822627711746446e-06,5.815052893105785e-06,1.1459931020026053e-05,1.007865972003583e-05,1.2642159583720398e-05
89,89.0,0.9896011441448556,1.0160030764729073,1.6341239554957876e-05,4.194609970521411e-06,9.240310945542463e-06,3.524839704553842e-06,5.6310047282957485e-06,1.2337725492344628e-05,1.0104229750444034,0.9897989932366489,0.9980201676370852,1.0003086174980844,1.0000329873727805,1.0104526278502317,0.9901764388294727,1.0087439569051357,1.0026410905903202,0.9899186225016884,1.0057902748534702,0.9905411638785796,0.9896530535862977,0.9989148331646018,1.0014772055224674,1.012609386014548,0.9990172103774343,0.9956420281229783,0.9987268604661027,1.014780561480356,0.9987559928936562,0.99908615447756,0.9997556806505054,1.0152535440790553,1.0160106242230424,0.9982561749323001,0.998397799073303,1.011833564121834,0.9905405441270853,1.0125064797320262,9.818846665256073e-06,8.237194761448638e-06,4.194609970521411e-06,5.093680402822739e-06,5.142515055143186e-06,1.148677275398192e-05,1.052001613929313e-05,1.1769047717181003e-05,5.944570055163604e-06,1.2625778185081378e-05,7.0211654565911424e-06,1.2345833654036112e-05,1.0927969148315575e-05,5.33741556952743e-06,7.062234522590069e-06,1.2413863576493494e-05,5.490570223928404e-06,1.1359623206369503e-05,5.689032775768622e-06,1.4323155261550798e-05,5.6310047282957485e-06,5.770850872728033e-06,1.2337725492344628e-05,1.6053501249354225e-05,1.6341239554957876e-05,5.6000359322118125e-06,5.606281646630563e-06,1.1290579280402492e-05,9.387768851800092e-06,1.2386445656484345e-05
90,90.0,0.9896165269557942,1.016022011507005,1.7854681435124452e-05,4.3376054156019664e-06,9.62471595143617e-06,3.766802744177991e-06,6.395998279005391e-06,1.2565983820274714e-05,1.0104158172114304,0.9898155469276199,0.9979840960792331,1.0002728407772452,0.9999948319323421,1.0104474710822053,0.9901922065232164,1.0087382725133744,1.0026007613790255,0.9899303708869418,1.005747634584496,0.9905531475560464,0.9896664503991387,0.998875108839913,1.0014693335354616,1.0126068733938707,0.9989758311202173,0.9956673301512811,0.9986826746285311,1.0147828461285788,0.99871252762882,0.999040316612497,0.9997907589936303,1.0152633671704767,1.016022011507005,0.998213238956799,0.9983543812517235,1.01182986382446,0.9905583332028247,1.0125033345534025,1.0876245700767331e-05,7.756204885646333e-06,4.3376054156019664e-06,5.34570347882961e-06,5.2916294838133174e-06,1.279922603213457e-05,9.764575263006828e-06,1.307855857217998e-05,5.871066601089551e-06,1.1526925646776708e-05,6.642669470788535e-06,1.1249551347305119e-05,1.0092624950171624e-05,5.687445430260245e-06,7.406636541892262e-06,1.3879463080424357e-05,5.976899426348237e-06,1.0532406849519965e-05,6.3007440833039845e-06,1.6006692624128003e-05,6.4285307198702905e-06,6.913591850641955e-06,1.148532221339965e-05,1.7549706016273633e-05,1.7854681435124452e-05,6.395998279005391e-06,6.409451879379377e-06,1.2565983820274714e-05,8.8414955263345e-06,1.3873841918792669e-05
91,91.0,0.9896163245520679,1.0160499148861408,1.9128647270884894e-05,4.332831973714154e-06,9.780612190793506e-06,4.110536062889229e-06,6.648317917252171e-06,1.3408426726034155e-05,1.010429421211228,0.9897772628418918,0.9979462216809516,1.0002256149902449,0.9999500392088603,1.0104539074647674,0.9901443663566984,1.0087432638292346,1.002553189106564,0.9898745940170817,1.005695827205395,0.9904977010239187,0.9896163245520679,0.9988288280534156,1.0014406928597712,1.0126120385197492,0.9989278399464137,0.9956211991937697,0.9986328718669023,1.0147787627869738,0.9986630151334034,0.9989911676812003,0.9997418952250756,1.0152561126508766,1.0160135359454747,0.9981611758591898,0.9983026320994356,1.0118372907233966,0.9905122469981823,1.012508377155243,1.1611082802815963e-05,7.091949260950051e-06,4.332831973714154e-06,5.398014263378647e-06,5.251810360943209e-06,1.3623770612192735e-05,8.871291446335512e-06,1.3880349563706541e-05,5.641427601339897e-06,1.04408976649117e-05,6.1916173763089846e-06,1.0193524834771323e-05,9.152883531867072e-06,5.803709800014702e-06,7.429690871377411e-06,1.4909707569184595e-05,6.227480720939332e-06,9.581167648845707e-06,6.648317917252171e-06,1.7302844690286675e-05,7.003754257944316e-06,7.765029417080264e-06,1.0477746788166631e-05,1.876662204897121e-05,1.9128647270884894e-05,7.14407428101152e-06,7.123947813536997e-06,1.3408426726034155e-05,8.097550125983586e-06,1.4918196483055202e-05
92,92.0,0.989596834009578,1.0160826445111841,1.7890235662464413e-05,4.045944998023018e-06,9.082853150001046e-06,3.8597624835026525e-06,6.211105101172195e-06,1.2549801407750352e-05,1.0103492192847194,0.9897719447649781,0.9979615496654786,1.000231323023537,0.9999654715486791,1.0103694200174071,0.9901442738316352,1.0086599890258403,1.002575617365987,0.9898861570030009,1.0057255955067446,0.9905107027383966,0.9896192817018817,0.9988430416651074,1.0014165870872322,1.0125225563134075,0.9989369546455581,0.9956168887118493,0.9986386751462853,1.0146778585476608,0.9986670845007665,0.9989946426222093,0.9997330740692584,1.0151524644440648,1.015910023478818,0.9981607774127789,0.9983035073592161,1.0117469035333708,0.9905072749342297,1.0124195831628384,1.0935869185837578e-05,6.420607043308925e-06,4.045944998023018e-06,5.016608920491047e-06,4.889761707763425e-06,1.2751979695211011e-05,8.028577772475423e-06,1.2990608534496086e-05,5.251442738707728e-06,9.457941848296182e-06,5.762106016771103e-06,9.236112647807968e-06,8.284640861342554e-06,5.40474538345151e-06,6.77658481079094e-06,1.3965566267480983e-05,5.816539477422847e-06,8.696288205904262e-06,6.211105101172195e-06,1.621491543461028e-05,6.595420559274107e-06,7.3281618600874245e-06,9.543983760805956e-06,1.7528623107466522e-05,1.7890235662464413e-05,6.807973598756311e-06,6.774031969837804e-06,1.2549801407750352e-05,7.330142039217061e-06,1.3979273883006384e-05
93,93.0,0.989571702856883,1.0161149862959922,1.6484354487602168e-05,3.7449140003657275e-06,8.349947062159406e-06,3.576120176833311e-06,5.727318664688196e-06,1.1631582320214468e-05,1.0103291619848023,0.989753508456099,0.9979547951373146,1.0002243988365835,0.9999586967239983,1.0103492326998298,0.9901257597428603,1.0086406154026557,1.002569323732563,0.989870761961313,1.005722725632373,0.9904954829232159,0.9896003080443282,0.9988342606665026,1.0013989239983154,1.0125011258327012,0.9989278705293779,0.9955908521721597,0.9986289383407758,1.0146571158011288,0.9986574652477963,0.9989866974574766,0.9997016414015808,1.0151289975050246,1.0158868671810202,0.9981503228281366,0.9982932169428267,1.0117281576496457,0.9904843492666919,1.0123985308194792,1.0165971900439992e-05,5.818586341871322e-06,3.7449140003657275e-06,4.6339926367625795e-06,4.5318880763321234e-06,1.1810580013858281e-05,7.26644912170088e-06,1.2035184712814965e-05,4.895453642722714e-06,8.557823948961083e-06,5.387341347279631e-06,8.3567053233831e-06,7.495883884522031e-06,4.991322370755941e-06,6.140412769506322e-06,1.2931354723570074e-05,5.369229615224535e-06,7.882171200010923e-06,5.727318664688196e-06,1.4986273094426456e-05,6.0633375071873915e-06,6.7201436719916155e-06,8.683161361784482e-06,1.615560555582794e-05,1.6484354487602168e-05,6.237861206006179e-06,6.208942907753509e-06,1.1631582320214468e-05,6.63749331441198e-06,1.2947072142805554e-05
94,94.0,0.9895589162357077,1.0161417261544223,1.6889293018537535e-05,3.4138690057246754e-06,8.112882011542949e-06,3.946677132695534e-06,5.227862906997292e-06,1.20842167296082e-05,1.010366294865476,0.9897172129150931,0.9979062621350794,1.0001730182173634,0.9999110919235619,1.0103980691798575,0.9900867697498915,1.0086933500253485,1.002523483687529,0.9898220223333583,1.0056733010403982,0.9904477190845596,0.9895589162357077,0.9987844229828171,1.0013766680686205,1.0125388988416721,0.9988831537144447,0.9955377631391793,0.9985875226296802,1.0147037545392423,0.9986216555643221,0.9989532798957838,0.9996420301128017,1.0151767912904965,1.0159367428862822,0.9981239558863877,0.9982651814230612,1.011768595939922,0.9904415481590377,1.0124366523177912,1.0673884248861325e-05,5.3725147345315006e-06,3.4138690057246754e-06,4.218896131057224e-06,4.132422233625213e-06,1.235577986529106e-05,6.666128160797516e-06,1.2606459696571735e-05,4.471268881490778e-06,7.785504013699751e-06,4.910087716350406e-06,7.600697972698835e-06,6.8575165516980614e-06,4.5415026766416686e-06,5.844885950040151e-06,1.3272717636857258e-05,4.895874582588011e-06,7.236595819874154e-06,5.227862906997292e-06,1.5391025507059737e-05,5.532590111123952e-06,6.121226049817936e-06,7.922398886403638e-06,1.6572452204107232e-05,1.6889293018537535e-05,5.711127209046528e-06,5.684227514987047e-06,1.20842167296082e-05,6.109294052072521e-06,1.3284140278127512e-05
95,95.0,0.9895704434101332,1.016157650000332,1.845793721549636e-05,3.307091572166833e-06,8.47980765630543e-06,4.567841647740893e-06,4.995682778400544e-06,1.331074897129077e-05,1.0104019711970933,0.9897526854161511,0.997872828168827,1.000138057079009,0.9998747295506472,1.0104369243406406,0.9901215560866653,1.0087332650265912,1.0024843098370944,0.9898481304430818,1.0056294409140139,0.9904748986672133,0.9895892602742117,0.9987500529750426,1.0013934613972766,1.0125800692290088,0.9988469690919973,0.9955874427882982,0.9985503886829938,1.0147468623774523,0.9985816373870523,0.9989146034654862,0.9996947789570573,1.0152206988424608,1.0159781765937543,0.99807296046989,0.9982164339276225,1.0118063242397792,0.9904809460157324,1.0124777618035123,1.1826982026040493e-05,5.565075690097031e-06,3.307091572166833e-06,4.095022721166375e-06,4.0016205476237034e-06,1.370173196923492e-05,6.841469521084489e-06,1.4015827467547306e-05,4.320045641736062e-06,7.806688532066908e-06,4.742195472815643e-06,7.62396532470739e-06,6.980969910651662e-06,4.342048502585067e-06,6.135185016422711e-06,1.4411061353248655e-05,4.696108563298978e-06,7.502603384295417e-06,4.995682778400544e-06,1.6746492552469154e-05,5.279083359793981e-06,5.7947665560530905e-06,8.134477969393189e-06,1.8110669676990596e-05,1.845793721549636e-05,5.4550515653201395e-06,5.448261320261686e-06,1.331074897129077e-05,6.333305210241044e-06,1.4412059296662683e-05
96,96.0,0.98959419013367,1.0161575437475783,1.8148860125950688e-05,3.2272439147441185e-06,8.380417780425329e-06,4.437940839572265e-06,4.825087320598582e-06,1.2959123975694198e-05,1.0105010609856226,0.9897831283955759,0.9978435622633295,1.0001128505035155,0.9998478719739947,1.0105514761886647,0.9901507483988733,1.0088500353494176,1.0024546624937605,0.9898641022429888,1.0055918448712007,0.9904920508447169,0.9896146748575901,0.9987320996897636,1.0014423414615257,1.0127080515576912,0.9988364560156513,0.9956258388629503,0.9985457296944027,1.0149014112569084,0.9985880082168332,0.9989226708876787,0.9997410682682863,1.0153949805397986,1.0161575437475783,0.9981004081305606,0.9982397872195504,1.011918236327681,0.9905126875748246,1.0126053911991868,1.146571438276134e-05,5.805788980537113e-06,3.2272439147441185e-06,3.996505446694072e-06,3.902642446472177e-06,1.3341478514500944e-05,7.093128521131215e-06,1.3668859695719219e-05,4.208807661180759e-06,7.936368978325041e-06,4.626330244980503e-06,7.757857380676927e-06,7.179048063081935e-06,4.196237935546229e-06,6.141483275141016e-06,1.3970153788559044e-05,4.546446102376083e-06,7.94030741945159e-06,4.825087320598582e-06,1.628192066314718e-05,5.0845672745075795e-06,5.5518762239244475e-06,8.693307536318185e-06,1.7773846275750697e-05,1.8148860125950688e-05,5.244004904187588e-06,5.253960942636371e-06,1.2959123975694198e-05,6.631040930208617e-06,1.3960534487956524e-05
97,97.0,0.9896120462821851,1.0161407192294079,1.6651105266356894e-05,3.120468581726302e-06,7.827954541961788e-06,3.956161361115037e-06,4.713535285902386e-06,1.1824090690609586e-05,1.0104472378706069,0.9897816840827851,0.997838429505364,1.0001048980850196,0.9998380368468691,1.0104935743780616,0.9901496901158866,1.0087939096880012,1.0024443984096563,0.9898638953922198,1.0055826539469934,0.9904910134047479,0.9896120462821852,0.9987134368370338,1.001408091328957,1.0126369862612816,0.998813783021224,0.9956181389478083,0.9985192819386696,1.014826392807906,0.9985599478717723,0.9988893601462803,0.9997321205982965,1.0153186955115905,1.0160822087786991,0.9980776273606554,0.9982163924205439,1.0118581864504153,0.9905131971496347,1.0125343743168171,1.0459627073904497e-05,5.46804799763423e-06,3.120468581726302e-06,3.877552435505615e-06,3.789748542875496e-06,1.216243403404371e-05,6.6892448781358164e-06,1.2456458178351684e-05,4.103238007122137e-06,7.479987179994125e-06,4.530766759959021e-06,7.315958459796927e-06,6.7642030922759525e-06,4.084671045932223e-06,5.629707515202032e-06,1.2740757058021131e-05,4.421826249140857e-06,7.537007452184004e-06,4.713535285902386e-06,1.4863857852470066e-05,4.937909031932995e-06,5.378966431154803e-06,8.333697016063529e-06,1.6293323658253544e-05,1.6651105266356894e-05,5.10289974498127e-06,5.107972966718897e-06,1.1824090690609586e-05,6.272432291974185e-06,1.2727141480629787e-05
98,98.0,0.989610466271616,1.0161245919566282,1.592872600023341e-05,2.9907265653067e-06,7.424295521980723e-06,3.7806762984638482e-06,4.5705149789555205e-06,1.1329559667575487e-05,1.0104488547569201,0.9898460382888397,0.997825183051076,1.0000857137588737,0.9998170384128268,1.010495477755913,0.9902120446404796,1.0087964665518532,1.0024170630581257,0.9899132308160631,1.0055489321796824,0.9905390480463301,0.9896706933503698,0.9986942539788395,1.0014267046964112,1.012641437976556,0.9987943129377422,0.9956953644689858,0.9985014222164511,1.0148493801731873,0.9985426189114275,0.9988714695490283,0.999821212601528,1.0153571955343332,1.0161245919566282,0.9980652541583579,0.9982027339025223,1.0118602856472452,0.9905767738707604,1.0125392113616105,9.954195875367719e-06,5.008191785596367e-06,2.9907265653067e-06,3.7573309033276687e-06,3.653594998501828e-06,1.1556159143852862e-05,6.150700510508207e-06,1.1808511775934529e-05,3.968697483368272e-06,6.914642955723059e-06,4.407433327683568e-06,6.763612367365933e-06,6.233670803723499e-06,3.9418425703975364e-06,5.219481466015753e-06,1.2149592309112473e-05,4.271120934423549e-06,6.893302696882714e-06,4.5705149789555205e-06,1.4267443046882489e-05,4.771158677940764e-06,5.177915647499589e-06,7.620903346074831e-06,1.5605369793365695e-05,1.592872600023341e-05,4.959704661235298e-06,4.956113881462514e-06,1.1329559667575487e-05,5.7703551751505825e-06,1.2128292309953211e-05
99,99.0,0.9895941626781769,1.0161263825439861,1.554087988402172e-05,2.7095894843649258e-06,7.0075731132459765e-06,3.7983589195774563e-06,4.168454917448468e-06,1.1043512096677911e-05,1.0104293324506541,0.9899021883477322,0.997815175012357,1.0000682848258655,0.9998017323368348,1.0104727692560176,0.9902695851932056,1.0087743986185294,1.0024014006530813,0.9899706180192855,1.0055329419305405,0.9905975704669105,0.9897291914530614,0.998679387574223,1.0014366595929636,1.0126221730842302,0.9987762775651747,0.9957548460671928,0.9984801129948462,1.014829801234313,0.9985197476442714,0.9988498967236962,0.9998814578083826,1.0153338210869036,1.0160994560893424,0.998034799341822,0.9981741087167681,1.0118380473346287,0.9906290240144678,1.01252052920185,9.624888557845085e-06,4.589828487302849e-06,2.7095894843649258e-06,3.421597347983746e-06,3.3104649540038007e-06,1.1169523340609378e-05,5.616413566015405e-06,1.1379367829423588e-05,3.594221714031085e-06,6.278675464515567e-06,3.9960436609607775e-06,6.139779238623069e-06,5.6874245934025e-06,3.576100701728384e-06,4.8736503575490525e-06,1.1802238623883357e-05,3.88459913935865e-06,6.329758006050276e-06,4.168454917448468e-06,1.3962722917189577e-05,4.354693435486248e-06,4.7214421832005186e-06,7.037833430309856e-06,1.5250882115753756e-05,1.554087988402172e-05,4.548145649258004e-06,4.5384405983660755e-06,1.1043512096677911e-05,5.305778802512882e-06,1.1770242299502818e-05
100,100.0,0.9895724126181531,1.0161444283444299,1.4414148903352847e-05,2.6730580636760876e-06,6.587846844581373e-06,3.475329523860328e-06,3.9693532864212174e-06,1.0230409937538642e-05,1.0103114776329847,0.9898385894726648,0.9978026992504486,1.0000550606642797,0.9997905650169505,1.010350609880012,0.9902018200747772,1.0086529130388462,1.0023895466289487,0.989908120429578,1.0055260063569968,0.9905335249650652,0.9896605301628185,0.9986713375216255,1.0013658184852894,1.0124935866943352,0.9987729462813887,0.9956755243294659,0.9984786590911845,1.0146987090799777,0.9985237442764038,0.9988577254582498,0.9997873137274118,1.0151928109818482,1.0159569317072878,0.9980405754287115,0.9981802162724629,1.011716529959051,0.9905555926087953,1.0123937376930423,8.917391241958543e-06,4.359881755833032e-06,2.6730580636760876e-06,3.3620072801790817e-06,3.2118717808086795e-06,1.0383310642495336e-05,5.305025790313423e-06,1.059037490367732e-05,3.444785122198386e-06,5.950851638956728e-06,3.821054623137251e-06,5.812408289092568e-06,5.387321899751509e-06,3.4834186430090657e-06,4.56144350243816e-06,1.0924238120766136e-05,3.728883598812191e-06,6.143696693688448e-06,3.9693532864212174e-06,1.2944762164169743e-05,4.0985385707504066e-06,4.407974073694181e-06,6.923871737286827e-06,1.4143645571784186e-05,1.4414148903352847e-05,4.227651637572243e-06,4.225188159927113e-06,1.0230409937538642e-05,5.09630886349795e-06,1.0892528840653962e-05
101,101.0,0.9895544932078287,1.0161723458954568,1.3349404357243754e-05,2.8508911404715082e-06,6.2966861328870395e-06,3.104474044097764e-06,4.005477561892265e-06,9.487153292914453e-06,1.010384806197653,0.9897819510250767,0.9978489166422779,1.0001038749567774,0.9998444394702027,1.010423588784794,0.99014263088705,1.0087230905769449,1.0024538167591628,0.9898649670440086,1.0056003751230116,0.9904915609867748,0.989605317841901,0.998727044187617,1.0013925554057106,1.012573655754669,0.9988275139184143,0.995607189078798,0.9985343891755835,1.0147772694145378,0.9985835938655453,0.9989227962246242,0.9997213131077742,1.0152683971077263,1.0160330669074586,0.9981029657400107,0.9982417541640654,1.0117908869910799,0.9904940877167844,1.012473866009495,8.267731308010436e-06,4.144558933969997e-06,2.8508911404715082e-06,3.538524533934381e-06,3.3563180412956108e-06,9.69966838087855e-06,5.013436566682495e-06,9.93401689289331e-06,3.5636196071198617e-06,5.6376371105782255e-06,3.970389460052861e-06,5.503647395731826e-06,5.0919105987770265e-06,3.6208186034255036e-06,4.215099495607644e-06,1.0119239415474588e-05,3.8082093531922546e-06,5.966286813012767e-06,4.005477561892265e-06,1.2017628468881005e-05,4.091595768466735e-06,4.3321363082435885e-06,6.773455141215348e-06,1.3109177055965066e-05,1.3349404357243754e-05,4.234722208089416e-06,4.222473146583237e-06,9.487153292914453e-06,4.881883119637376e-06,1.009347390637009e-05
102,102.0,0.9895496815634892,1.0162037517345646,1.5577594764366074e-05,2.973434489262652e-06,6.545514980190263e-06,3.742942801483255e-06,3.904951863284694e-06,1.0133304653077926e-05,1.010412230957451,0.9897308523325482,0.997877342093616,1.000131689310076,0.9998754315245423,1.01044384945443,0.9900842499585361,1.0087402049804532,1.0024868088632093,0.9898167368679525,1.0056385236475363,0.9904442114597967,0.9895496815634892,0.9987533531349666,1.0013835456990414,1.0125932282437689,0.9988553358586391,0.9955333693343758,0.9985641220239097,1.0148005556243866,0.9986176310168748,0.9989628817657323,0.9996503033298874,1.0152896425317726,1.0160523907984167,0.998136775535559,0.9982755617626814,1.0118151821171637,0.9904353125539224,1.0124935102014112,8.727581399217496e-06,3.904951863284694e-06,2.973434489262652e-06,3.5983460930717333e-06,3.4428377600369947e-06,1.0444521313064228e-05,4.67510227567029e-06,1.0746445196060742e-05,3.675199867112628e-06,5.135704285983797e-06,4.181692368273743e-06,5.022188872284386e-06,4.700608541416697e-06,3.6113349945738743e-06,4.036822517850415e-06,1.1109731067521465e-05,3.74476426449192e-06,5.661814887178451e-06,3.899195560195475e-06,1.3616421325527335e-05,3.95620201146304e-06,4.149170846314853e-06,6.462559598878173e-06,1.5227604048456887e-05,1.5577594764366074e-05,4.157746052839278e-06,4.125480218701048e-06,1.0133304653077926e-05,4.5873427873761e-06,1.1079745482155517e-05
103,103.0,0.9895640006658136,1.0162322623992515,1.7374901532660197e-05,2.9052627310395454e-06,6.633436993271696e-06,4.310977561415507e-06,3.666375275820995e-06,1.0565189653260452e-05,1.0104842508183378,0.9898372787271361,0.9978955973270844,1.0001545241199081,0.9998979383097137,1.0105258831144501,0.9902004881034228,1.0088249062374288,1.0025084209019115,0.9899328885178207,1.005660276919351,0.9905601375110975,0.9896662809698815,0.9987806127675624,1.0014658508571659,1.0126872171399717,0.9988842144432541,0.9956598269282545,0.9985939245504329,1.014906619740405,0.9986501710608855,0.9989955251284259,0.9997862500620528,1.0154075028748308,1.016171205590077,0.998173469957861,0.9983122288985873,1.0118948918088366,0.990551318456849,1.0125867658158625,9.007911611734583e-06,3.6616775682091337e-06,2.9052627310395454e-06,3.4539897591768305e-06,3.334462934584787e-06,1.0924128964972837e-05,4.347270308231474e-06,1.1259678372896424e-05,3.5784380402166967e-06,4.679128557211365e-06,4.133579603382462e-06,4.581669619269052e-06,4.334369939511892e-06,3.4514184497050935e-06,3.897451079864725e-06,1.1853697498729066e-05,3.541188837041852e-06,5.322877761858775e-06,3.666375275820995e-06,1.485400572091719e-05,3.6766984698859102e-06,3.872591941837261e-06,6.119257654827977e-06,1.6914614353996028e-05,1.7374901532660197e-05,3.8013105052542046e-06,3.7755281905867843e-06,1.0565189653260452e-05,4.295288211478697e-06,1.181914664998856e-05
104,104.0,0.9895904569530576,1.016251494427015,1.585781458981054e-05,2.698197048462186e-06,6.18163147514399e-06,3.849879753714751e-06,3.4860035635086154e-06,9.586520180280367e-06,1.0105260041443116,0.9898912067161889,0.9979326144488361,1.0001974484591598,0.9999410212654899,1.0105733299212936,0.9902629035707514,1.0088740634997087,1.0025527995066634,0.9900007175765335,1.005707527598765,0.9906280229598078,0.9897291290978296,0.9988297562601748,1.001522053645404,1.0127426909452684,0.9989392418345221,0.9957326592668475,0.9986533988806096,1.0149772371808632,0.9987135486958376,0.9990614302466727,0.999864213992757,1.0154869582623252,1.016251494427015,0.9982396121291736,0.9983780240975021,1.0119417382461113,0.9906117026365572,1.0126419743438484,8.172862623609012e-06,3.714987446636332e-06,2.698197048462186e-06,3.2269931070190124e-06,3.140775254683976e-06,9.901398767189774e-06,4.311485233067373e-06,1.0198412537232226e-05,3.4062522712268046e-06,4.459693124137913e-06,3.96624457014643e-06,4.3593087376967055e-06,4.242439676348097e-06,3.273947544612724e-06,3.5654918054501906e-06,1.077060591024375e-05,3.3675437096467605e-06,5.363325652589849e-06,3.4860035635086154e-06,1.349046525407736e-05,3.4788120218131693e-06,3.6916289750378917e-06,6.265876483351431e-06,1.5416677741086237e-05,1.585781458981054e-05,3.5060301173721887e-06,3.4955679992181373e-06,9.586520180280367e-06,4.294206600773656e-06,1.0739375707991062e-05
105,105.0,0.9896188027278717,1.0162569831120356,1.4489477503345867e-05,2.4989460968518477e-06,5.920231151647789e-06,3.4029087730593355e-06,3.301399895960944e-06,8.721471292001063e-06,1.0104499039312966,0.9898767651208721,0.9978834308187459,1.0001415567391927,0.9998866938629154,1.0104906922685812,0.9902483941806546,1.0087910562392637,1.00249576897552,0.9899831411898092,1.0056473681685092,0.9906111463608337,0.9897134018645974,0.9987713038831733,1.0014686449212638,1.0126557300926042,0.9988782920449231,0.9957241650204919,0.9985889021591845,1.0148880809068748,0.9986462099527401,0.9989915085378837,0.9998615582610768,1.0153965053777356,1.016160914022359,0.9981687420159304,0.9983081705635126,1.0118583849488805,0.9906002868311929,1.0125548980477526,7.432154103322134e-06,4.278952517656646e-06,2.4989460968518477e-06,3.0381551976686978e-06,2.9670754749583412e-06,9.006423665661365e-06,4.804616693774851e-06,9.270043865155777e-06,3.2570148052312118e-06,4.727963742234419e-06,3.824641090818393e-06,4.633709664279955e-06,4.681223864376746e-06,3.086366267653268e-06,3.257088885801637e-06,9.780744618094173e-06,3.190478056396126e-06,6.0223235390448435e-06,3.307353045246649e-06,1.2246732716965888e-05,3.301399895960944e-06,3.5006073643441453e-06,7.091914716307061e-06,1.4060697947425673e-05,1.4489477503345867e-05,3.3183293921342682e-06,3.3078892547659565e-06,8.721471292001063e-06,4.753225389082846e-06,9.749913882872856e-06
106,106.0,0.9896387902929065,1.0162519387752231,1.4940227153706255e-05,2.312116213785781e-06,6.066898790453964e-06,3.674383910288584e-06,3.0856146599439027e-06,9.35401726676467e-06,1.0104657734052078,0.9898134907612837,0.9979069548961508,1.0001678455699965,0.9999122622773943,1.0105024791600792,0.9901748111824881,1.0087988849374696,1.0025200967411647,0.9899047877948463,1.005668739542841,0.9905335830102275,0.9896387902929065,0.9987990851574604,1.0014572375780848,1.0126679848368378,0.9989114142347886,0.9956528449822356,0.9986251326565077,1.0149018848403237,0.998686127008919,0.9990337783560682,0.9997906551143141,1.0154064060817878,1.0161721244281847,0.9982116353756967,0.9983514073797717,1.0118729734351677,0.990532869083867,1.012567134654904,8.078818938788974e-06,4.5153744596795176e-06,2.312116213785781e-06,2.848295988655877e-06,2.769855654972881e-06,9.627625919749382e-06,5.026542796168959e-06,9.838260795329078e-06,3.0493744838694063e-06,4.867641789907897e-06,3.5632210644327574e-06,4.799462009199078e-06,4.913985343424415e-06,2.8662275875007976e-06,3.333872651749141e-06,1.0435525988383399e-05,2.9670169615628082e-06,6.293783899994269e-06,3.0856146599439027e-06,1.2655987274218336e-05,3.0785452901528945e-06,3.2522155424979374e-06,7.462443102544813e-06,1.4512914127097788e-05,1.4940227153706255e-05,3.1208762456057804e-06,3.103283818923697e-06,9.35401726676467e-06,4.974765033654818e-06,1.0359071651353611e-05
107,107.0,0.9896426303867366,1.01624149049417,1.539867589957647e-05,2.256302243652425e-06,6.260156002183256e-06,3.897607670150037e-06,3.073979995258764e-06,9.96219779900205e-06,1.0104540922398009,0.989834571434981,0.9979618229576868,1.0002305991013765,0.9999729052408537,1.0104900656953104,0.9902040619330935,1.0087858012610276,1.0025882092762755,0.989952624901866,1.0057481789866827,0.9905797856754618,0.9896719682231494,0.9988553908906168,1.0014773675666968,1.0126515976661896,0.9989704858656279,0.9956886481070921,0.9986860323900192,1.014902752120678,0.9987492825205067,0.9990963049136884,0.999844361371813,1.015415426630842,1.0161822921681611,0.9982794408240997,0.9984177995600686,1.0118632450001868,0.9905584652969772,1.0125514766838701,8.712674731367464e-06,4.6072478478775305e-06,2.256302243652425e-06,2.763655242321124e-06,2.7282577700743086e-06,1.021665392732104e-05,5.142318550692656e-06,1.0372143347296798e-05,3.073979995258764e-06,4.7868695285145135e-06,3.6478424784884447e-06,4.7267676882184895e-06,5.004953568739148e-06,2.829709165745674e-06,3.3880487981503032e-06,1.1096307893075486e-05,2.912583528042095e-06,6.525774130581424e-06,3.030663187635805e-06,1.3103956064064427e-05,3.070106572763772e-06,3.2917170807622508e-06,7.741103477235253e-06,1.4972980500715008e-05,1.539867589957647e-05,3.1342437889709073e-06,3.1113944895310213e-06,9.96219779900205e-06,5.210189978822268e-06,1.098536079100072e-05
108,108.0,0.9896323674916345,1.0162307673464683,1.4063518123310832e-05,2.3263491331504304e-06,6.175459203650155e-06,3.42338066962374e-06,3.2881584105666153e-06,9.198021818440195e-06,1.010458705894615,0.9898432815814693,0.9979841607734582,1.000260631324207,1.0000013989988839,1.0104933675825005,0.990216836820377,1.0087873111951737,1.0026194104789077,0.989977143648775,1.0057857793218379,0.9906033646625247,0.989685954251054,0.9988862478743327,1.0014938996092828,1.0126577320574255,0.9990058954093969,0.9957075994221453,0.9987246935378131,1.0149194609609793,0.998789417724312,0.9991379394220117,0.9998765677998457,1.015435333651388,1.0162021531333858,0.9983185861176281,0.9984567188873369,1.0118699933400983,0.9905730053734952,1.0125584247323092,8.090431075961155e-06,5.037588274929477e-06,2.3263491331504304e-06,2.792938714954875e-06,2.8436482084819987e-06,9.394861985866339e-06,5.6818917529782455e-06,9.5048859062267e-06,3.2881584105666153e-06,4.9714486259990864e-06,4.015190233188784e-06,4.897390729869122e-06,5.460251290614199e-06,2.931319380154492e-06,3.0719394852379787e-06,1.0225426081365514e-05,3.018099391789356e-06,7.4034430234550846e-06,3.1561659825678018e-06,1.2050092543980556e-05,3.2985798680419356e-06,3.6467855719029878e-06,8.496829530856667e-06,1.368777969532752e-05,1.4063518123310832e-05,3.3885430727655253e-06,3.3598331794895056e-06,9.198021818440195e-06,5.831235489555496e-06,1.0131129528476122e-05
109,109.0,0.9896125045257972,1.0162248984097106,1.4185747097585457e-05,2.340655361971808e-06,6.415152076544168e-06,3.423048395549544e-06,3.333112849829624e-06,9.294775206288912e-06,1.010482832652771,0.9898282373227708,0.9980005425013649,1.0002823835667716,1.000026291311378,1.0105198496949555,0.9902035978446561,1.0088120484846488,1.0026557946150416,0.9899776598969124,1.0058301963961107,0.9906048112550792,0.9896789426641176,0.9989079868237061,1.0015002041111891,1.0126796522429162,0.9990305095038002,0.9956839401303962,0.9987513364737133,1.014944135568117,0.9988167749375615,0.9991665613756401,0.9998443329736904,1.0154582963410828,1.0162248984097106,0.998348029493058,0.998485593115271,1.0118958446142199,0.9905551923897865,1.0125808974890353,8.04933584201952e-06,5.588283993566834e-06,2.340655361971808e-06,2.787865222230347e-06,2.880988664742692e-06,9.294775206288912e-06,6.3853181162079395e-06,9.396585985406299e-06,3.333112849829624e-06,5.621922066446279e-06,4.098279781449462e-06,5.5446484892688875e-06,6.156262161001159e-06,2.9558092853495475e-06,3.3234893097276014e-06,1.0256723850862736e-05,3.0610672688606783e-06,8.30546024143789e-06,3.2175958360365106e-06,1.2171954538119749e-05,3.4384472916772123e-06,3.858432788026011e-06,9.42666398093024e-06,1.3848447382919658e-05,1.4185747097585457e-05,3.5645032486464562e-06,3.5357774985948755e-06,9.129349283351047e-06,6.535027642019313e-06,1.0162032011750322e-05
110,110.0,0.989587544407422,1.0162275021022926,1.5509798798268427e-05,2.398514447873254e-06,6.987809606238802e-06,3.673982287084964e-06,3.8687405220111835e-06,9.644226525546833e-06,1.0104166435385786,0.9898048642665669,0.9979582448567508,1.0002424828888448,0.9999847429249995,1.0104524059012165,0.9901809121638251,1.0087436547712818,1.0026143496531736,0.9899594135718591,1.005791800432264,0.9905895232561666,0.98965587460788,0.9988658425168051,1.0014560827301382,1.012611303589347,0.9989869005598618,0.9956634387869714,0.9987062328596005,1.014879832908426,0.9987735096947095,0.9991234644349902,0.9998191944435153,1.0153982891031224,1.0161666988399944,0.9983072184700773,0.9984449153673831,1.0118301817879836,0.9905338119221943,1.012513080597389,8.304495644905747e-06,6.1791108235216315e-06,2.398514447873254e-06,2.8940773265900614e-06,2.9929305219448774e-06,9.644226525546833e-06,7.158950969884333e-06,9.786458309452668e-06,3.422850143303315e-06,6.6644909382676805e-06,4.175964477421469e-06,6.598772438289547e-06,6.992645240800329e-06,3.1570897206332924e-06,4.126937898126732e-06,1.0892392784733285e-05,3.341737871543149e-06,9.146068180769365e-06,3.5576891476946665e-06,1.3202569885939044e-05,3.8687405220111835e-06,4.3218769587083505e-06,1.0484609738795495e-05,1.517827043861933e-05,1.5509798798268427e-05,4.080387757833552e-06,4.048114943566893e-06,9.470722361230018e-06,7.245367307053569e-06,1.0788426063835992e-05
111,111.0,0.9895619900547054,1.0162361542058223,1.552246591727664e-05,2.4567912669210596e-06,7.0832962761324565e-06,3.5931510138425486e-06,4.1837014501929755e-06,9.513741503310215e-06,1.010420319086962,0.989720396761333,0.9978549420634935,1.0001281976827192,0.9998766203640836,1.0104519644198515,0.990085892708848,1.0087423991899074,1.0025046283417214,0.9898616691992438,1.005680500128041,0.9904934138507181,0.989558626027802,0.9987486347172875,1.0013746283346707,1.0125955756045193,0.998868206586326,0.995552399515689,0.99858613493235,1.01486094703106,0.9986556860276018,0.9990075533031663,0.9997068027602654,1.015374362365256,1.016143184202188,0.9981891323970153,0.9983263391502195,1.0118260084496284,0.9904391866609618,1.01249818369222,8.163963178242704e-06,6.161819896306734e-06,2.4567912669210596e-06,2.995128162003188e-06,3.0794121763725626e-06,9.513741503310215e-06,7.215333857043299e-06,9.668046573603635e-06,3.497129933226024e-06,6.881820160862537e-06,4.22983754434431e-06,6.826124296587751e-06,7.078031463310348e-06,3.3112940037420757e-06,4.370812097411588e-06,1.0818689434101448e-05,3.5542928890301967e-06,9.24153670446881e-06,3.82326049339664e-06,1.3199533492756735e-05,4.1837014501929755e-06,4.6518522367731855e-06,1.0653097520332056e-05,1.5204583670523695e-05,1.552246591727664e-05,4.448966907391186e-06,4.407991810806308e-06,9.35506456171344e-06,7.26453300713352e-06,1.0720032074788828e-05
112,112.0,0.9895403443858446,1.0162469198427104,1.4254482749572663e-05,2.3295904196340243e-06,6.661275621124106e-06,3.2948316433396855e-06,3.966224538141992e-06,8.88302495632716e-06,1.0103818775704272,0.9896987976993618,0.9978299483877777,1.0000882457661184,0.9998441538679537,1.0104050152637487,0.9900606596984785,1.0086968123952313,1.0024668405566803,0.9898256096787809,1.0056336726945774,0.9904593531462942,0.9895321862399142,0.9987162908423771,1.0013370988886698,1.012541547161628,0.9988334017792745,0.9955169913539372,0.9985522287943221,1.0147970920219662,0.9986225173779545,0.9989727243807245,0.9996685009431,1.0153039150154826,1.016073043407747,0.9981603786252036,0.9982962566799267,1.0117741634259547,0.9904141990500245,1.012445117568947,7.622457245670192e-06,5.8838340114657946e-06,2.3295904196340243e-06,2.8450441114732804e-06,2.910018235680557e-06,8.88302495632716e-06,6.943993151560871e-06,9.025141194820436e-06,3.2972926932884853e-06,6.7002433482226375e-06,3.966224538141992e-06,6.639084620532861e-06,6.832848676643512e-06,3.1344592592522374e-06,4.044809785402307e-06,1.0065935145997752e-05,3.372123501605626e-06,8.750972521377708e-06,3.6369039571977955e-06,1.2177456509353367e-05,3.983863926009508e-06,4.426080369030358e-06,1.0038585011068477e-05,1.3969826686980724e-05,1.4254482749572663e-05,4.249424829831006e-06,4.209114743780015e-06,8.746731682426499e-06,6.919261129375826e-06,9.979439621999515e-06
113,113.0,0.9895271103190366,1.0162558641353687,1.2905270348332817e-05,2.4156335349990572e-06,6.320574676523231e-06,2.843923770090371e-06,3.733498673940338e-06,8.199370649313835e-06,1.0103812429266625,0.9896964260901294,0.9978365622317285,1.0000874990515984,0.9998470166596559,1.0104032251747168,0.9900552872539851,1.0086937883678788,1.0024706817798243,0.9898160498109465,1.005633631425128,0.9904482554791477,0.9895271103190367,0.9987205072910911,1.0013392410506101,1.0125420932893985,0.9988368218569742,0.9955169659371162,0.9985544625631182,1.01479404168885,0.9986236678622566,0.9989743105878275,0.9996760682246697,1.0152966527012024,1.01606449818381,0.9981563857328895,0.9982932882005703,1.0117717160351163,0.9904057074072191,1.0124456548422782,6.909473816669714e-06,5.619016463700614e-06,2.4156335349990572e-06,2.9741746923834564e-06,3.0084901086113378e-06,8.059736154896487e-06,6.680014551295471e-06,8.199370649313835e-06,3.433814177135966e-06,6.562216269375786e-06,4.165374091614866e-06,6.489167774140275e-06,6.59977113097452e-06,3.174959405484315e-06,3.7088207983883585e-06,9.140431312862134e-06,3.4545337205233686e-06,8.268544519440706e-06,3.733498673940338e-06,1.1018879106723613e-05,4.101553893796805e-06,4.51030469943679e-06,9.477951630709004e-06,1.2647053671119996e-05,1.2905270348332817e-05,4.420715092709043e-06,4.371791123805535e-06,7.926251912915556e-06,6.580271908920982e-06,9.060155061476142e-06
114,114.0,0.9895249346933557,1.016259052206208,1.1725636126678285e-05,2.6297878802357097e-06,6.032878649837782e-06,2.3540851116122082e-06,4.09640891817843e-06,7.443551744032094e-06,1.0105553573997492,0.989714152833461,0.9979242746900874,1.0001781694342973,0.9999427467810861,1.0105820138848765,0.9900778494983046,1.008873502791482,1.0025726516468505,0.9898498862735579,1.0057424777709103,0.9904828154395862,0.9895533084005744,0.9988160060177457,1.0014341262746433,1.0127164254430046,0.9989351756701291,0.9955339140540055,0.9986553108755333,1.0149678821686494,0.9987247164785791,0.9990763843218265,0.9996846694240591,1.01546705389561,1.0162334997998395,0.9982595438862425,0.9983962663123715,1.011948719643992,0.9904174921410337,1.0126202743040296,6.2641663708013735e-06,5.091160242677514e-06,2.6297878802357097e-06,3.308087916134646e-06,3.295347341705227e-06,7.310838964574637e-06,6.066332627394951e-06,7.443551744032094e-06,3.80375347499793e-06,6.0722388901584455e-06,4.697452094689305e-06,5.993833226369894e-06,6.005088786505984e-06,3.4147977020426196e-06,3.408338020674704e-06,8.299268746753436e-06,3.7721293495770585e-06,7.548380812398905e-06,4.09640891817843e-06,9.992759678015512e-06,4.49717111816921e-06,4.883413626493375e-06,8.833067263001975e-06,1.1488093461241563e-05,1.1725636126678285e-05,4.863135207980565e-06,4.796430339433294e-06,7.182872400162628e-06,5.978243267119167e-06,8.224573896934952e-06
115,115.0,0.9895290400313889,1.01625254917764,1.0730093232436446e-05,2.606885010504525e-06,5.692003665568837e-06,2.025042272776492e-06,4.214861600948398e-06,6.782325436543357e-06,1.0106021532164828,0.989746456920737,0.9979425807373428,1.000191210602493,0.9999591307506,1.0106262265710058,0.9901126073377393,1.0089179304376457,1.0025889848371108,0.989886862916343,1.0057601268501224,0.9905185514601613,0.9895884563622267,0.9988282983396789,1.0014661296939205,1.01275546526867,0.9989378796103999,0.9955730788238397,0.9986517965435943,1.0149904883321013,0.998715311369797,0.9990591052956787,0.9997279237773548,1.0154861915185343,1.0162525491776402,0.9982482565311673,0.9983858229356437,1.011991864444138,0.9904472078425989,1.0126591762837938,5.717603588115419e-06,4.625575037180642e-06,2.606885010504525e-06,3.356598386261792e-06,3.3418020366485377e-06,6.671761060389321e-06,5.513271796759076e-06,6.782325436543357e-06,3.95357584183907e-06,5.59321950018423e-06,4.977198635342146e-06,5.51586778318801e-06,5.458701811848401e-06,3.440344868022205e-06,3.136133741031908e-06,7.5494495953350664e-06,3.853602766155611e-06,6.898773281708143e-06,4.214861600948398e-06,9.141579178759371e-06,4.617919543455984e-06,4.998651820673753e-06,8.178745823584214e-06,1.0513598653404468e-05,1.0730093232436446e-05,4.977817279690131e-06,4.9039411166389765e-06,6.560573930882673e-06,5.444281503445171e-06,7.485356106088058e-06
116,116.0,0.9895327927766002,1.0162340608172615,9.981755906440093e-06,2.5243753297301412e-06,5.370927868304883e-06,1.8630424123509883e-06,4.074751375246512e-06,6.385985134292442e-06,1.0105553068108526,0.9896914801750949,0.9979544590303493,1.0002012966988973,0.9999726472561891,1.0105694737676658,0.9900524853503129,1.008857060409177,1.0026082955391145,0.9898336236932048,1.0057816196759202,0.9904655924233303,0.9895327927766002,0.9988365065712401,1.0014256833584858,1.0126918216217118,0.9989432803756428,0.9955019237182896,0.9986541749364412,1.0149106684274811,0.998717269746187,0.9990625180848858,0.9996561356480614,1.0153951370458105,1.0161589431531823,0.9982470385469724,0.9983852158015785,1.011936664857339,0.9903890222402713,1.0125955595953144,5.508719827688148e-06,4.2606171988409346e-06,2.5243753297301412e-06,3.2282031834581945e-06,3.23509506512033e-06,6.385985134292442e-06,5.048748971360489e-06,6.493557616409334e-06,3.876635966934191e-06,5.089083412967564e-06,4.8955010296951305e-06,5.013204683245067e-06,4.98563004168252e-06,3.3126066536738238e-06,2.98577457271018e-06,7.18656323067715e-06,3.719902724676558e-06,6.3186137266550165e-06,4.074751375246512e-06,8.597187935497579e-06,4.440955940773838e-06,4.796834911537306e-06,7.508035455390505e-06,9.80100434739167e-06,9.981755906440093e-06,4.77255914181146e-06,4.699551123877376e-06,6.269069696654512e-06,4.993871456046013e-06,7.123440388662424e-06
117,117.0,0.9895314545230735,1.0162078554734162,9.359379512810878e-06,3.4722578896311397e-06,5.803302466168388e-06,1.4308691783327776e-06,4.831999798965294e-06,6.224976801377422e-06,1.0105439630248112,0.9897009864628666,0.9979655042314236,1.000210512438207,0.9999852699398317,1.0105567386045824,0.9900623117470119,1.0088435626053838,1.0026211567709753,0.9898427277369065,1.0057933344314298,0.9904762789406754,0.9895428560661217,0.9988517945053054,1.0014335167978852,1.012679679492116,0.9989574979857899,0.9955211217478489,0.9986692818046631,1.0148928610239187,0.9987324823405028,0.9990798514507822,0.9996887642066091,1.0153751363440435,1.0161401429868502,0.9982605437763765,0.9983986667849084,1.0119222376849577,0.990399847765736,1.012583112472045,5.290561685479373e-06,4.659769994327118e-06,3.4722578896311397e-06,4.267089501498988e-06,4.157528922089089e-06,6.104455557919349e-06,5.5295304628259765e-06,6.224976801377422e-06,4.7207002355226656e-06,5.512825407695641e-06,5.60599576957354e-06,5.391525995714642e-06,5.492159018088115e-06,4.43339540017686e-06,3.593659824896466e-06,6.927840656142409e-06,4.831999798965294e-06,6.984135616829474e-06,5.1881371661059925e-06,8.14308862996951e-06,5.4416090252281455e-06,5.714095484284397e-06,8.149968711923168e-06,9.217526691202448e-06,9.359379512810878e-06,5.7101975016413176e-06,5.656028776274471e-06,5.989387895716329e-06,5.473724778098222e-06,6.855521273043215e-06
118,118.0,0.989527867467372,1.0161798421396333,9.188165836744603e-06,4.414433279107944e-06,6.488389493660104e-06,1.1980535853825198e-06,5.800557458033128e-06,6.915109412891178e-06,1.0104875342244397,0.9897350804094989,0.9979233858227557,1.0001688869132863,0.9999427800808316,1.0105075384143973,0.990094237640956,1.0087924053426571,1.0025797844420794,0.9898688824648859,1.0057474507265816,0.9905017670429568,0.9895738966240536,0.9988052851158019,1.0014172548113314,1.012631964867642,0.9989070071125792,0.9955655899452014,0.9986163251402272,1.014843344662986,0.9986750118453465,0.9990158093981638,0.9997375260119591,1.0153289732551845,1.0160954091714631,0.9982028736878564,0.9983419180054883,1.0118702791344036,0.9904378626604768,1.0125345277846267,4.968980621551857e-06,5.193468314945035e-06,4.578282493854506e-06,5.7019430457269675e-06,5.361069509918237e-06,5.800557458033128e-06,6.211795010972857e-06,5.906551166746162e-06,5.93998939749564e-06,6.296240511654498e-06,6.848568127732296e-06,6.106997236963814e-06,6.223597988469533e-06,5.847130597847966e-06,4.414433279107944e-06,6.747606915445666e-06,6.276558333494311e-06,8.009985789630036e-06,6.626966049698719e-06,7.974472680607016e-06,6.767013278510751e-06,6.9795271093175635e-06,9.18038263339607e-06,9.075765226275488e-06,9.188165836744603e-06,6.9345065141459454e-06,6.915109412891178e-06,5.764138818218206e-06,6.151117434101519e-06,6.660764016305662e-06
119,119.0,0.9895267689566775,1.016155929809443,9.012524148570395e-06,4.435050197270434e-06,6.3397776232129565e-06,1.172501340611915e-06,5.61541865761511e-06,6.762316987601059e-06,1.0104835383707853,0.9897258668072365,0.9978568090896023,1.0001037637768346,0.9998707334335347,1.0105056045073033,0.9900793713304337,1.0087926757383419,1.0024969025857045,0.9898373695582473,1.0056540298353132,0.9904709221421488,0.9895536372852618,0.9987369444397438,1.001387071060582,1.0126281597701257,0.9988405768562866,0.9955444638624948,0.9985505999978393,1.0148370596981822,0.9986109400962384,0.99895013857079,0.9997164088660382,1.0153190815506812,1.0160857019468978,0.9981431523750222,0.9982815349113391,1.0118695644280593,0.9904249060979649,1.0125308390312096,4.676730641685497e-06,4.968584411289114e-06,4.4958027706283e-06,5.779914489269268e-06,5.321591304633827e-06,5.524345342645628e-06,5.976362940267457e-06,5.61541865761511e-06,5.9156358823329205e-06,6.206442077777446e-06,6.8881116526751866e-06,6.004789424143978e-06,6.00602535722724e-06,5.79827304961644e-06,4.435050197270434e-06,6.513378641370834e-06,6.231149174882199e-06,7.780297507376013e-06,6.547170622119093e-06,7.77472988766672e-06,6.653156189228797e-06,6.856998553389073e-06,8.86732735201597e-06,8.913456225857888e-06,9.012524148570395e-06,6.762316987601059e-06,6.760586263781433e-06,5.557328963556489e-06,5.931333544307632e-06,6.4184964355873194e-06
120,120.0,0.9895328963381724,1.0161420274763742,1.0349759042608386e-05,4.5395217490755125e-06,6.803072871656231e-06,1.4746372672077147e-06,5.574459938238862e-06,7.542221338888767e-06,1.0104858964869703,0.9896954266031573,0.9978697925340935,1.000118838187947,0.9998865835199111,1.0105075166744293,0.990055706545942,1.008797264684671,1.002515912501191,0.9898233450690275,1.0056787430079768,0.9904578235458915,0.9895328963381723,0.9987515277956223,1.0013758777596309,1.0126233690636728,0.9988613110837862,0.9955077146315456,0.9985747116835978,1.0148335440678988,0.9986388291065157,0.9989818417378369,0.9996808437215752,1.0153136605553355,1.0160793243697412,0.9981731423943507,0.9983110088063035,1.0118709067638885,0.9903925018600824,1.0125261317688636,6.670176439105723e-06,4.5395217490755125e-06,4.667180875805268e-06,5.855846286503578e-06,5.518609857451515e-06,7.542221338888767e-06,5.478214431536752e-06,7.645733778242726e-06,6.1517210507487575e-06,5.751590615043111e-06,7.136297775013004e-06,5.574459938238862e-06,5.515800291295088e-06,5.946904731309003e-06,4.704024100825568e-06,8.29800637515066e-06,6.3794229723760235e-06,7.098955874552752e-06,6.702807092348701e-06,9.389671653619618e-06,6.801242660258851e-06,7.002064979278099e-06,8.053317966790222e-06,1.0300553680446865e-05,1.0349759042608386e-05,6.930143005640644e-06,6.926066888273679e-06,7.5044049323694506e-06,5.434617971798164e-06,8.222847795091661e-06
121,121.0,0.989548039695063,1.0161440441339564,1.1889465947291383e-05,4.227238773869907e-06,7.47448287271152e-06,2.2894469266224394e-06,5.416328358338802e-06,1.006493738750849e-05,1.010531330538687,0.9897192478744841,0.997902804510597,1.000161117569498,0.9999241293204173,1.010560785426189,0.990084758486587,1.0088516365319387,1.0025570335641156,0.9898559233367652,1.0057235355257834,0.9904904541992388,0.9895628676358244,0.998791213250801,1.001420187170784,1.0126809221594393,0.9988981901704425,0.995533738386132,0.9986121858833654,1.0148941694778246,0.9986741195502363,0.9990160513674532,0.9997065479789116,1.015379004499251,1.0161440441339564,0.9982105656231969,0.998348183188915,1.0119260206638376,0.9904184770342292,1.0125842828245288,9.354898028672972e-06,4.227238773869907e-06,4.983418883733571e-06,5.99600548767349e-06,5.8383671887681715e-06,1.0209452266618665e-05,5.105272229975837e-06,1.0328256061034393e-05,6.519312116481583e-06,5.416328358338802e-06,7.5095324867149155e-06,5.250217027267464e-06,5.159523975661525e-06,6.193331800649391e-06,5.22867042779111e-06,1.0633881235745627e-05,6.56308876920244e-06,6.5785880584060884e-06,6.860843339746749e-06,1.1289383687272993e-05,6.92601013625362e-06,7.101872420009739e-06,7.45089693266179e-06,1.1889465947291383e-05,1.1878908232638745e-05,7.0515750748763026e-06,7.050709256285597e-06,1.006493738750849e-05,4.996266536231569e-06,1.0578234053962697e-05
122,122.0,0.9895622000546496,1.0161644045156772,1.159125027317739e-05,4.09069704326011e-06,7.181229631498316e-06,2.330583218120039e-06,5.193487871198681e-06,9.988223793944893e-06,1.0104980016310048,0.9897166474586401,0.9978870034916952,1.0001474768130112,0.9999072573681239,1.0105282075214344,0.9900832554650054,1.008820051807821,1.0025389720143507,0.989855064603523,1.0057061643584377,0.9904882511953128,0.9895622000546497,0.9987765113870093,1.0014061241844363,1.0126516760623874,0.9988808384675305,0.9955314901337943,0.9985945639152244,1.0148668175130668,0.9986547664755163,0.9989961764900221,0.9996994405746858,1.0153551062065709,1.0161209990150153,0.9981915242287064,0.9983287196052382,1.011896545721823,0.9904145933186037,1.0125552463001266,9.377772472925952e-06,4.09069704326011e-06,4.750112673188443e-06,5.608303807367174e-06,5.531557005808442e-06,1.0155709752191733e-05,4.937666654177922e-06,1.0287176328846977e-05,6.198019071733312e-06,5.193487871198681e-06,7.137276932419232e-06,5.035747572124334e-06,4.95994290203029e-06,5.793146361680339e-06,5.082820864516585e-06,1.0468361001907774e-05,6.052959686960928e-06,6.378025808819692e-06,6.282684433445414e-06,1.0968324487854464e-05,6.313035094829971e-06,6.447885300490376e-06,7.181522716624638e-06,1.1576810917372958e-05,1.159125027317739e-05,6.416499259330527e-06,6.419523526275748e-06,9.988223793944893e-06,4.794388826611759e-06,1.0417956503833355e-05
123,123.0,0.9895657766327863,1.0161915963148522,1.1049911316467122e-05,3.859447757218707e-06,6.646546038199957e-06,2.1739645749381312e-06,4.824692003295689e-06,9.117908374563956e-06,1.0105037473730003,0.9897325670426599,0.9978868107622701,1.0001478878413286,0.9999055015603244,1.0105376987436967,0.9900988320939379,1.0088299138041128,1.0025358073693535,0.9898685829560595,1.0057019984119948,0.9905010616290452,0.9895765931904085,0.9987767300609238,1.0014185461106677,1.0126682271340355,0.9988796981744801,0.99554629258862,0.9985937171139344,1.014882040428366,0.998653560736466,0.9989938872535563,0.9997132735520092,1.0153765085698283,1.0161445024902318,0.9981932790680932,0.9983296998160623,1.0119073989598508,0.9904299699192749,1.0125707586355652,8.518138462428964e-06,3.859447757218707e-06,4.394556728676947e-06,5.145437515657272e-06,5.11699220438362e-06,9.26790609845849e-06,4.657020054481748e-06,9.411167037245969e-06,5.76440172827781e-06,4.824692003295689e-06,6.633319792383991e-06,4.681690236332559e-06,4.638091897853687e-06,5.3264699964405255e-06,4.632751434011079e-06,9.602475361281834e-06,5.532054261424004e-06,6.047068477977183e-06,5.726024660032152e-06,1.0279372167391966e-05,5.747147324408216e-06,5.873356744825514e-06,6.789335732313902e-06,1.1006647873409019e-05,1.1049911316467122e-05,5.827810624091211e-06,5.832073663746678e-06,9.117908374563956e-06,4.535249160771605e-06,9.557862456147218e-06
124,124.0,0.9895625504554553,1.0162106229647554,1.0439685752932928e-05,3.583196127305353e-06,6.231982351328958e-06,2.074800017745036e-06,4.418943882312683e-06,8.586377573638608e-06,1.0105440999647948,0.9897335974765891,0.9978459952889599,1.0001094325952218,0.9998646944120774,1.010577831287704,0.9900977927343017,1.008867258389949,1.0024947485662212,0.9898654557498929,1.0056599803134856,0.9904973401699662,0.9895760809532296,0.9987354980247426,1.0014185617553486,1.012712918494863,0.9988411322944338,0.9955551501334072,0.9985575161167463,1.0149398067426654,0.998620543859337,0.9989653813605316,0.9997302042219678,1.0154408556287111,1.0162106229647554,0.9981610035271061,0.9982968213937182,1.0119530228362748,0.990428453675673,1.0126150947151398,8.048402487148185e-06,3.583196127305353e-06,4.116440936396597e-06,4.789361183725501e-06,4.775680679187944e-06,8.685705873138368e-06,4.292474480209086e-06,8.84863857110339e-06,5.359844223658313e-06,4.418943882312683e-06,6.172855894376119e-06,4.288173984759591e-06,4.272503158595159e-06,4.991146950706947e-06,4.212983885311382e-06,8.991174795276564e-06,5.2013624246103964e-06,5.638933657949183e-06,5.395243078655932e-06,9.7286913503609e-06,5.4515451894250265e-06,5.626539772343287e-06,6.398798444043745e-06,1.0417837012414648e-05,1.0439685752932928e-05,5.526545487384727e-06,5.522203236519411e-06,8.586377573638608e-06,4.217069641550525e-06,8.96111080482816e-06
125,125.0,0.9895596480011692,1.0162111664009927,9.810356214056029e-06,3.331508390303605e-06,6.082058764513815e-06,1.8876862617541547e-06,4.35067981020287e-06,8.100818683771172e-06,1.0105113916924036,0.9897201183566048,0.9978445565963414,1.0001034303854075,0.9998589625745342,1.0105409344350311,0.9900819667507713,1.0088307237481713,1.0024829748001411,0.9898421517322004,1.005643023128546,0.9904738867380437,0.9895596480011692,0.9987302500127616,1.0014003712015105,1.0126774479662353,0.9988348681152616,0.9955393427484833,0.9985531439419096,1.0149039683125112,0.9986191082450202,0.9989617689815654,0.9997116422816927,1.0154086639347435,1.0161797785146947,0.9981662102742549,0.9983013704749683,1.0119168831393268,0.9904156597993359,1.012579450342762,7.653997392129375e-06,3.331508390303605e-06,4.35067981020287e-06,4.945901540298093e-06,5.018654154175988e-06,8.159768431818843e-06,3.961780784431936e-06,8.328475156216677e-06,5.689519875256284e-06,4.096269787439035e-06,6.656394637893301e-06,3.974935001292666e-06,3.949491402951892e-06,5.2041369394911285e-06,3.939617893706692e-06,8.435876660877863e-06,5.425800660802397e-06,5.273012884521483e-06,5.624707007499788e-06,9.18253432157542e-06,5.714008852702702e-06,5.977890428788618e-06,6.030769207826723e-06,9.809385970495367e-06,9.810356214056029e-06,5.7391737080254e-06,5.730704954963706e-06,8.100818683771172e-06,3.9269835822554065e-06,8.418608599643947e-06
126,126.0,0.9895625192359604,1.0162016225685022,8.971391435052028e-06,3.090134834018534e-06,5.79051937116652e-06,1.6661250497126397e-06,4.47105667657132e-06,7.367257016788161e-06,1.0104845026860645,0.9897376959778642,0.9978748146754577,1.000141030820127,0.9998956016094855,1.0105190589873954,0.9900993200788433,1.0088068295121608,1.0025230755320231,0.9898582580617182,1.0056824104083693,0.9904894427163717,0.9895764872831421,0.9987687390063165,1.0014151219113805,1.012656982476186,0.9988747760689289,0.9955663930160298,0.9985961151619676,1.0148890945272702,0.9986628175266669,0.9990042425387549,0.9997436368815947,1.0153987072951176,1.0161717251433093,0.9982120811143904,0.9983467725887558,1.0118934821428,0.9904410880418218,1.012559723182793,6.9788395520874954e-06,3.090134834018534e-06,4.47105667657132e-06,4.987716209365739e-06,5.146638521071271e-06,7.420636518208606e-06,3.640617213582627e-06,7.567029164676902e-06,5.90749286880876e-06,3.7918133456261186e-06,6.9830337026427535e-06,3.6755726517097776e-06,3.6319566202961806e-06,5.281676096828429e-06,3.7158090345984745e-06,7.6869690028901e-06,5.468843598188578e-06,4.901906468962243e-06,5.648927884582944e-06,8.381772423661296e-06,5.728035262073649e-06,6.018217349162518e-06,5.57127784149719e-06,8.971391435052028e-06,8.970739037483971e-06,5.69919372109382e-06,5.6954099712058955e-06,7.367257016788161e-06,3.6435204111611213e-06,7.672096701099152e-06
127,127.0,0.9895699080759364,1.0161950659145544,8.443942828615192e-06,2.8877767056403453e-06,5.397076143219963e-06,1.5718295163743168e-06,4.1292609873528575e-06,6.908550141290984e-06,1.0104989003300897,0.9897673113692782,0.997933465645146,1.0002055784928487,0.9999552243142282,1.0105360387551676,0.9901269035426313,1.0088226567249954,1.0025804513871726,0.9898808838710484,1.0057349166983174,0.9905109789038338,0.9896034925049719,0.9988303734740196,1.001454832670941,1.0126812746260139,0.9989331331313821,0.9955956002411356,0.998655194672837,1.0149119111771667,0.9987188390390555,0.999059697655827,0.9997708720453108,1.0154230546890475,1.0161950659145542,0.9982651977956806,0.9984007090895751,1.0119132448850336,0.9904751251271542,1.012583243940696,6.47720568603608e-06,2.8877767056403453e-06,4.1292609873528575e-06,4.649287472950984e-06,4.763947300347852e-06,6.941542478322792e-06,3.3840338707458506e-06,7.091309982145207e-06,5.473708270560146e-06,3.525065501752467e-06,6.471597427882017e-06,3.4176912425552522e-06,3.3762264850521342e-06,4.898690470621223e-06,3.5204059920977763e-06,7.209655035686235e-06,5.053768813291533e-06,4.577271070636903e-06,5.224353312651931e-06,7.866650472994714e-06,5.2896423076049064e-06,5.551879383460894e-06,5.169970994844037e-06,8.443942828615192e-06,8.436526194028838e-06,5.285628182436629e-06,5.27879934937477e-06,6.908550141290984e-06,3.406237639048494e-06,7.201658696569846e-06
128,128.0,0.989578881924723,1.0161988068787065,7.94785043536488e-06,2.6293433698535763e-06,5.019631121416614e-06,1.5060189630792572e-06,3.8087068467387077e-06,6.502604514515848e-06,1.0104880710960948,0.9897599215947915,0.997957476162306,1.000234601552325,0.9999792100848003,1.0105209651624905,0.9901143955418115,1.0088061617666462,1.0026018408232689,0.9898694535705888,1.0057570459598788,0.9905002031142017,0.9895915157855337,0.9988562702572398,1.001455397003444,1.0126710933264413,0.9989632288094911,0.9955805016564326,0.998687318082323,1.014906381089887,0.9987552651711725,0.999099321582951,0.9997536290804431,1.0154182874211826,1.016190782138117,0.9983050934866535,0.9984399809213055,1.0119042971211798,0.9904661679774017,1.0125731867383634,6.0504996593072625e-06,2.6293433698535763e-06,3.8087068467387077e-06,4.333574192967544e-06,4.4081315701939826e-06,6.5260035531778426e-06,3.100189785793231e-06,6.676419491484809e-06,5.0711950446812085e-06,3.2485082330020257e-06,6.000435827509489e-06,3.1517987123061393e-06,3.0990384971411603e-06,4.539594317205161e-06,3.2990482241721837e-06,6.77622323914401e-06,4.677681685465648e-06,4.156190965376972e-06,4.841988417476777e-06,7.393642507132198e-06,4.897703363944146e-06,5.134493169973012e-06,4.693547021251168e-06,7.94785043536488e-06,7.932034939088652e-06,4.913071443763206e-06,4.904524642409163e-06,6.502604514515848e-06,3.101191122656831e-06,6.773698849401529e-06
129,129.0,0.9895865081859465,1.0161970998696648,7.226443587182082e-06,2.4025800022462305e-06,4.557280377330723e-06,1.3656005455048243e-06,3.4497271447104103e-06,5.8990093181303955e-06,1.0105011773438595,0.9897550843898114,0.9979926312327227,1.0002719069004307,1.0000176127888407,1.0105376649424511,0.9901093377093886,1.0088226899730266,1.0026422102083379,0.9898651394258994,1.00579959321552,0.9904963469711108,0.9895865081859465,0.9988983188973862,1.0014735229604186,1.0126859613600279,0.99900775335673,0.9955779318025473,0.9987325712749936,1.0149154207863524,0.9988023987155156,0.9991450134694224,0.9997450017086355,1.0154235860952716,1.0161970998696648,0.9983564750009508,0.9984909822196781,1.0119195085679833,0.9904565267298194,1.0125881229390155,5.504303925815775e-06,2.4025800022462305e-06,3.4497271447104103e-06,3.9209001556493234e-06,3.9921879287978634e-06,5.926098158325612e-06,2.8329091602621777e-06,6.058761972768072e-06,4.5931729406678965e-06,2.9657911620582377e-06,5.432518730929421e-06,2.8739652979451614e-06,2.8309601268558295e-06,4.107992793396196e-06,2.9969406403280488e-06,6.155656552416658e-06,4.235786950094899e-06,3.7810942647647306e-06,4.3839741139854986e-06,6.708616337073346e-06,4.4371771824484685e-06,4.653138114161376e-06,4.261343233307652e-06,7.226443587182082e-06,7.2200396725415906e-06,4.4483118537514876e-06,4.441324367413105e-06,5.8990093181303955e-06,2.826969736704591e-06,6.15071589518957e-06
130,130.0,0.9895901200057642,1.01617827879406,7.033431486621067e-06,2.200712858370953e-06,4.259567713072312e-06,1.3374282732280635e-06,3.267947541134317e-06,5.509742383550993e-06,1.0104299154883611,0.9897716826078189,0.9979332358449086,1.0002048390672094,0.9999537003808082,1.0104688675935174,0.9901279402968617,1.0087552918084124,1.0025792070140909,0.9898843602887594,1.00573839011014,0.9905176019622035,0.9896050361177595,0.9988311221756463,1.0014314664775608,1.0126072239925052,0.9989352131827856,0.9956019208814584,0.9986547810000548,1.0148440609017109,0.9987221876011781,0.999061370180272,0.9997715457972421,1.0153557242763698,1.0161294820790296,0.9982726246122999,0.9984077543407903,1.0118460161199765,0.9904724325313888,1.0125115558019913,5.11674961405683e-06,2.200712858370953e-06,3.267947541134317e-06,3.6723085869701276e-06,3.76262451654056e-06,5.509742383550993e-06,2.5905513804620735e-06,5.613634482332829e-06,4.3126154861993895e-06,2.7055494247282322e-06,5.080053757064439e-06,2.619278124836266e-06,2.586821861579403e-06,3.862442046582952e-06,2.724636506711586e-06,5.7859143130146965e-06,3.965829583117521e-06,3.457998753593714e-06,4.083514378822068e-06,6.4069766699815365e-06,4.115069061218621e-06,4.28913167934079e-06,3.907954149789728e-06,6.999920866117192e-06,7.033431486621067e-06,4.113362060480999e-06,4.112305727814319e-06,5.535849833217964e-06,2.579935943891287e-06,5.77416831402691e-06
131,131.0,0.9895881135004557,1.0161700515810719,6.825436233409385e-06,2.005560054840945e-06,4.006001552763581e-06,1.3149952705695806e-06,3.1228501952227354e-06,5.17634085660609e-06,1.0104910107485003,0.9897856509865223,0.997908417111979,1.00018159545991,0.999923503984256,1.0105275494238848,0.9901404516309494,1.008814231274892,1.0025425522172364,0.9898898379862243,1.00569710573256,0.9905280957390616,0.9896160906111402,0.998799063282301,1.0014492487299278,1.0126711276743476,0.9988959163745622,0.99561099750915,0.9986111120140365,1.0148928993754502,0.9986736700418372,0.9990089968984258,0.9997823756919909,1.0153968213190467,1.0161700515810719,0.9982184811926039,0.9983542966753337,1.011909796961968,0.990487559989293,1.0125746985767974,4.797668590646263e-06,2.005560054840945e-06,3.1228501952227354e-06,3.477317013387759e-06,3.5867822502500516e-06,5.17634085660609e-06,2.3629150020482947e-06,5.255254253133724e-06,4.113931473124359e-06,2.491395321256928e-06,4.843034516962886e-06,2.4148732158113562e-06,2.3610333069744147e-06,3.6710300292975238e-06,2.4905719427732636e-06,5.4687032576415335e-06,3.752846643572383e-06,3.1558109107663305e-06,3.834777903442429e-06,6.140665409678431e-06,3.836460725308848e-06,3.973503860681623e-06,3.585152908613748e-06,6.7668079050704015e-06,6.825436233409385e-06,3.8129440429692956e-06,3.81812168144969e-06,5.237593770157725e-06,2.3466998427858653e-06,5.453963465023091e-06
132,132.0,0.9895791505288313,1.0161989853457412,6.1875045048301955e-06,1.8415026003111376e-06,3.716149475440349e-06,1.1976224149570106e-06,2.8988308351022007e-06,4.802211247678454e-06,1.010502611162047,0.9897651242026119,0.9979086554774083,1.000181629117123,0.9999257346623799,1.0105337970636357,0.9901198970654876,1.0088181994037206,1.0025514940377085,0.9898818438476316,1.0057128014450587,0.9905230374316347,0.9896003502321327,0.9987965017200113,1.0014418318495069,1.012676897381527,0.9988917418249672,0.9955844584722985,0.9986049983418742,1.0148905791292646,0.9986642099425176,0.9989999258314419,0.9997572529589753,1.015387557774508,1.0161601301329857,0.9982056640804154,0.9983410469603022,1.0119184149697797,0.9904666150801438,1.0125802494985834,4.466366178969127e-06,1.8415026003111376e-06,2.8988308351022007e-06,3.259183316422647e-06,3.3546628170348062e-06,4.802211247678454e-06,2.168500760188183e-06,4.886704647435085e-06,3.863066692844812e-06,2.3034586409232604e-06,4.536659686603612e-06,2.2350554086500423e-06,2.1666406549813123e-06,3.439606262220669e-06,2.284528686577208e-06,5.039979473709352e-06,3.52204976159178e-06,2.9118634898273712e-06,3.6116386605389746e-06,5.609087244717952e-06,3.616651869253636e-06,3.732603473186428e-06,3.322034898510884e-06,6.142328751189939e-06,6.1875045048301955e-06,3.616413428491058e-06,3.616250932279083e-06,4.849985964235734e-06,2.1739144378664264e-06,5.0251989370391e-06
133,133.0,0.9895618929497014,1.0162477099240097,5.640663018446835e-06,1.781407633537374e-06,3.62405044417315e-06,1.0652716840522852e-06,2.7964717965858813e-06,4.472890369339075e-06,1.0105358111248162,0.9897273467956337,0.9978739028548859,1.0001422374881446,0.9998872246364346,1.0105628659780654,0.9900724242063933,1.008844522628415,1.0025090093800553,0.9898218285422289,1.0056629636474845,0.9904634261993164,0.9895511404402408,0.9987590688345619,1.0014239691804303,1.0127075128209524,0.9988559753303488,0.9955397398264845,0.9985721996433057,1.0149228351530288,0.9986319233785623,0.9989710675186174,0.9997112077279754,1.0154189402990195,1.016190801105298,0.9981707372117896,0.9983060325947385,1.0119489342862518,0.9904249065644015,1.0126107435787395,4.1359445616197594e-06,1.781407633537374e-06,3.0567819378122387e-06,3.507986747352911e-06,3.52224803515631e-06,4.423099076556033e-06,2.060958023503547e-06,4.508851373742727e-06,3.968501602435594e-06,2.1453149726571723e-06,4.501912538646467e-06,2.0768699598775502e-06,2.0535632861677427e-06,3.6424946985974978e-06,2.2287398766355192e-06,4.640942996756762e-06,3.6900582100804222e-06,2.7964717965858813e-06,3.819353249844337e-06,5.130690035799181e-06,3.808748328027744e-06,3.8913661035226855e-06,3.186377128887993e-06,5.605343333654274e-06,5.640663018446835e-06,3.8249592914993205e-06,3.825383510092362e-06,4.472890369339075e-06,2.150202431449047e-06,4.623389196910137e-06
134,134.0,0.9895350026218769,1.0162878708320442,5.137641154468282e-06,1.7122482520358473e-06,3.5757865420511153e-06,1.007847711015147e-06,2.646603832291753e-06,4.182441690219994e-06,1.0105936823535309,0.9897087664208088,0.9979126512269738,1.0001865903492093,0.9999315207543301,1.0106235716095473,0.9900547638166783,1.008904074456594,1.002552706482888,0.989805255782221,1.0057060710759453,0.9904469689497148,0.9895350026218769,0.9988042597619685,1.0014563229333924,1.0127732449561293,0.9989006275506078,0.9955218101834041,0.998618226008757,1.0149946272321924,0.9986786158160115,0.9990184257202195,0.9996920288608132,1.0154965116027246,1.0162699907436914,0.998220454951323,0.9983557346911255,1.0120108800209306,0.9904096809248716,1.0126768650262956,3.750980260143717e-06,1.7122482520358473e-06,3.328022522222545e-06,3.897026035130916e-06,3.785981959012651e-06,4.019802086594886e-06,1.9505149731797525e-06,4.10017578885415e-06,4.144230952599796e-06,1.9967220190202405e-06,4.555287227359378e-06,1.92912301359136e-06,1.939457934789689e-06,3.9504005885535745e-06,2.1897949148659435e-06,4.221047657591838e-06,3.987656978805808e-06,2.646603832291753e-06,4.154127804134923e-06,4.6641868070407875e-06,4.150474027409524e-06,4.2421027099389225e-06,2.998613386290898e-06,5.105960790417199e-06,5.137641154468282e-06,4.180270271465359e-06,4.182441690219994e-06,4.05766020532944e-06,2.0912685012807086e-06,4.203771916893501e-06
135,135.0,0.9894988680727623,1.0162911135860115,4.653092564969771e-06,1.5515789342535438e-06,3.4694316232602333e-06,1.0547446760865944e-06,2.3962285887135757e-06,4.369486280245292e-06,1.0106003972949074,0.9897054472900206,0.9979126147598046,1.0001857300534824,0.9999339623868536,1.0106313370123496,0.9900557879851616,1.0089112758585292,1.0025614432371872,0.9898176415764203,1.0057212816352585,0.9904596029159134,0.9895390610035683,0.9988035614661086,1.001458012063399,1.012781113666295,0.998900074044752,0.9955214400993077,0.998616278424017,1.0150096142474547,0.998677449388438,0.999017219390375,0.9996906386617994,1.0155161550335101,1.0162911135860113,0.9982228227975767,0.9983573304659531,1.01201765164362,0.9904052515920982,1.012684831105361,3.409997171716898e-06,1.5515789342535438e-06,3.4097974216514804e-06,4.031924176207813e-06,3.862113688935801e-06,3.66377079325145e-06,1.7678075009179638e-06,3.739504507444918e-06,4.169925807557812e-06,1.8096580769841909e-06,4.550187506133686e-06,1.7479449669145845e-06,1.7575932327405973e-06,4.0778010375807525e-06,2.0448584961030906e-06,3.835920320007351e-06,4.176378624759449e-06,2.3962285887135757e-06,4.369486280245292e-06,4.226826524289952e-06,4.434270211633422e-06,4.540886453228752e-06,2.724168039969632e-06,4.622981271356027e-06,4.653092564969771e-06,4.55418902888714e-06,4.545118894210476e-06,3.688968944479305e-06,1.8995196119276318e-06,3.820450020734664e-06
136,136.0,0.9894607845041395,1.0162424121133078,4.864429726743733e-06,1.4250064250129908e-06,3.4926658943286905e-06,1.165424711180983e-06,2.213152405050362e-06,4.541409370687693e-06,1.0104881170887816,0.9896072180436458,0.9978192169529659,1.000081808092216,0.9998306741614272,1.010504386164921,0.9899430078533015,1.0087797974608916,1.0024574729615523,0.98970287967999,1.005616130400583,0.9903444385618377,0.9894260131045806,0.9986854678196917,1.001327443997427,1.012637524292437,0.9987781744225828,0.9953977127603519,0.9984922618290031,1.0148651118038916,0.9985515796911636,0.9988915891179668,0.9995682756583074,1.0153689505485415,1.0161433658274717,0.9980948558745651,0.9982298740780662,1.0118933525254634,0.9902969634612534,1.0125423368938036,3.4846258291476006e-06,1.4250064250129908e-06,3.454965866302912e-06,4.107136025522582e-06,3.920493973211078e-06,3.6817369547117582e-06,1.6258123101627452e-06,3.736424040609687e-06,4.198056858696683e-06,1.6654787478818605e-06,4.541409370687693e-06,1.616139704612889e-06,1.6163583921137721e-06,4.173329674192223e-06,1.995138599863409e-06,3.953199718233012e-06,4.3339586423591894e-06,2.213152405050362e-06,4.569242279601822e-06,4.226749490850766e-06,4.675244217323817e-06,4.80247296505425e-06,2.5189225100628404e-06,4.553123875394013e-06,4.574632023556893e-06,4.864429726743733e-06,4.845303434110588e-06,3.756336888337473e-06,1.738897085720128e-06,3.912198794731945e-06
137,137.0,0.9894297737863849,1.016180053986248,5.168133393412357e-06,1.340376016277845e-06,3.531927873500296e-06,1.2711267008035857e-06,2.0700461126260557e-06,4.517933232428711e-06,1.0105411797150075,0.9895973351774081,0.9978804368793315,1.000140388114278,0.9998941648580881,1.0105564370761133,0.9899355503838454,1.008832893425188,1.0025213306213505,0.9896951492448214,1.0056786263625423,0.9903363416815371,0.9894186750685515,0.9987589716104457,1.0013749718463292,1.0126952940411917,0.9988476695128525,0.9953831685070178,0.9985640751457393,1.0149079546595852,0.9986260131886041,0.9989700414838896,0.9995551273326686,1.0154065619799846,1.0161800539862478,0.9981690876156688,0.9983035481458867,1.0119423052392775,0.9902848072102328,1.0126006749828445,3.6689852522187846e-06,1.340376016277845e-06,3.4077445437148864e-06,4.047960707048955e-06,3.900359065414641e-06,3.801572782423176e-06,1.5222653648200877e-06,3.842947645241873e-06,4.191950427174104e-06,1.5434629682210998e-06,4.519642075717995e-06,1.5195748056832483e-06,1.5093237556276535e-06,4.162377817294207e-06,1.908507738287359e-06,4.174176462445049e-06,4.418973485782675e-06,2.0700461126260557e-06,4.734859830250964e-06,4.277285965549759e-06,4.903013981220194e-06,5.114678077870979e-06,2.3533097565528082e-06,4.517933232428711e-06,4.529352218070038e-06,5.168133393412357e-06,5.135910878873727e-06,3.942954025202268e-06,1.6203991534516314e-06,4.109758666105741e-06
138,138.0,0.9894148577898741,1.016145959614455,5.259477184310803e-06,1.2606091063997778e-06,3.3791033992539054e-06,1.2787303389532349e-06,1.933718910570703e-06,4.129096266781826e-06,1.010424960062577,0.9895889083656214,0.9978999448040025,1.0001563506410347,0.9999128895504025,1.0104347539170038,0.9899301752529625,1.0087136756167983,1.002541717445305,0.989696426192021,1.005702646372722,0.9903353919779543,0.989414857789874,0.9987779595786026,1.0013357988672922,1.0125678623874688,0.9988657426830385,0.9953635470755183,0.9985837370656448,1.0147630582689462,0.9986430052024327,0.9989842966125293,0.9995319927307448,1.0152489959457496,1.0160190058965355,0.9981840871087647,0.9983187341757009,1.011817784440275,0.9902765207736347,1.0124729209295302,3.4950833283884128e-06,1.2606091063997778e-06,3.2257037391971224e-06,3.808783095318302e-06,3.718198956899405e-06,3.585626483901404e-06,1.422826717235982e-06,3.620885496579532e-06,4.02334510256545e-06,1.4087835019510773e-06,4.349399592017183e-06,1.3994947664817536e-06,1.3977551850854118e-06,3.989564987553241e-06,1.732518355992238e-06,3.9361601303232385e-06,4.313796105771082e-06,1.933718910570703e-06,4.676055877578465e-06,3.930805893540833e-06,4.912417932110928e-06,5.1713014649913125e-06,2.18864610542115e-06,4.1193600519540165e-06,4.129096266781826e-06,5.259477184310803e-06,5.220895801742291e-06,3.7498373399980497e-06,1.5160180050414097e-06,3.876936491914778e-06
139,139.0,0.9894221117194978,1.0161432671118678,5.068104014024819e-06,1.3103972129332717e-06,3.249830083560991e-06,1.1524194414794828e-06,2.013181994095299e-06,3.81910637138299e-06,1.0104152797268722,0.9896213645378661,0.9979617867013111,1.000221669889515,0.9999763718758793,1.0104256257788955,0.9899704517135394,1.008707345898858,1.0026046060096474,0.9897397922641952,1.0057653810120906,0.9903779644158366,0.9894571345371242,0.9988470209082734,1.0013709451288588,1.012563643441787,0.9989355599598969,0.995399849987777,0.9986548022681785,1.0147573027963677,0.998712925343072,0.9990546597650873,0.999564424260547,1.0152408171708522,1.0160112778300767,0.9982552947944046,0.9983893631697605,1.0118082648947822,0.9903149647223538,1.0124687608700498,3.3573316199260315e-06,1.3103972129332717e-06,3.0610772583477914e-06,3.6227506790541963e-06,3.533464745193187e-06,3.3788621955323786e-06,1.5368841954822339e-06,3.3850771753232798e-06,3.81910637138299e-06,1.5955357037508878e-06,4.1539246209157e-06,1.5649693662773596e-06,1.507766378789117e-06,3.799724863712035e-06,1.602529889792969e-06,3.706420390012379e-06,4.107610779272238e-06,2.013181994095299e-06,4.439965016369911e-06,3.6599171359966375e-06,4.687954972571771e-06,4.908318873588148e-06,2.242681092343205e-06,3.8060881971837085e-06,3.8104226747170217e-06,5.068104014024819e-06,5.0352966355704e-06,3.556188517059186e-06,1.5724720115503702e-06,3.65087792606119e-06
140,140.0,0.9894458241182029,1.0161654190185014,4.873197578949224e-06,1.4292544884813209e-06,3.3194266517485037e-06,1.0734528850356316e-06,2.152517899073311e-06,4.034478924272321e-06,1.010411349860484,0.9896246972214469,0.9978898729849869,1.000144095680659,0.9998937238997097,1.0104156680916156,0.9899610605953256,1.0086949427487364,1.0025128876360687,0.989715693844433,1.0056633431991178,0.9903526847908477,0.989445824118203,0.9987607976771019,1.0013344352110443,1.0125561205790365,0.998848772266594,0.9953900630579455,0.9985672802338954,1.0147604803515748,0.9986243034880224,0.9989674737482226,0.9995476659343889,1.0152453699548534,1.0160159265427902,0.9981663541321761,0.9982998659371387,1.0118036838822237,0.9903142474163978,1.0124611896638456,3.6168513592795657e-06,1.4292544884813209e-06,2.954463323440572e-06,3.514869283364451e-06,3.428474146678813e-06,3.6069623268138173e-06,1.7265017065720064e-06,3.5653044564838346e-06,3.697916344260221e-06,1.8791814720149536e-06,4.034478924272321e-06,1.8259453380357593e-06,1.6944868525516342e-06,3.6784130470263192e-06,1.538928953766942e-06,3.9840151472378285e-06,3.953238409398115e-06,2.152517899073311e-06,4.252117261967496e-06,3.998129594881872e-06,4.48651959666337e-06,4.674211461376228e-06,2.3747874411684738e-06,4.173234402094874e-06,4.191652855505417e-06,4.873197578949224e-06,4.844276747021933e-06,3.8101894465131156e-06,1.6858690979031616e-06,3.936810589658116e-06
141,141.0,0.9894776920060142,1.016205857874374,4.681527845695058e-06,1.401063076290917e-06,3.2666734935783116e-06,1.0913378022069938e-06,2.0645887462664094e-06,4.1799061796725984e-06,1.0104302564557124,0.9897158479445378,0.9978772573146059,1.000130519778923,0.9998777730954256,1.0104420421663387,0.9900556964421114,1.0087231152456195,1.0024881979242983,0.9897973959191193,1.0056303698470863,0.9904329817417574,0.9895377815518738,0.9987454769581264,1.0013747983923114,1.0125890484737916,0.9988322390398123,0.9955020471813887,0.9985486765792683,1.0148030305801305,0.9986024952995591,0.9989437788831751,0.999670423940833,1.0152964127632274,1.0160682309317597,0.9981430903421681,0.9982763719709138,1.0118295820561458,0.9904096172040407,1.0124934096640492,3.7862555292868176e-06,1.401063076290917e-06,2.7353848453026907e-06,3.2620712390876447e-06,3.1913785509349266e-06,3.7942405440368804e-06,1.6760115241584024e-06,3.7217505904348034e-06,3.4433555521604793e-06,1.816405151262798e-06,3.7568189495436577e-06,1.7633651061533631e-06,1.6334538864709775e-06,3.415304903904124e-06,1.457725164140519e-06,4.217154118134355e-06,3.6614497546142904e-06,2.0645887462664094e-06,3.940865874598982e-06,4.358708698821754e-06,4.155761162081699e-06,4.33579553719422e-06,2.277879504165146e-06,4.6293408219733065e-06,4.681527845695058e-06,4.522237796949558e-06,4.493934322608415e-06,4.0029777966950015e-06,1.623492034709543e-06,4.1799061796725984e-06
142,142.0,0.9895108329732102,1.0162580262195018,5.902795336135794e-06,2.1824449935345147e-06,4.164437838264551e-06,1.109613419611403e-06,3.1751636471362504e-06,5.196775114115398e-06,1.010499648318464,0.9897239784641841,0.9979123856033789,1.00016840949463,0.9999116252077923,1.0105060569821016,0.9900656380671368,1.0087867058388589,1.0025196463292725,0.9898116519789427,1.0056631060422523,0.9904461261327956,0.9895502062750956,0.9987764143158024,1.0014083559276912,1.012653743768937,0.9988629028650194,0.9955093711373991,0.9985767609264249,1.0148678976263237,0.9986289095369019,0.9989731637324619,0.9996800541960875,1.0153603048853792,1.0161307009090808,0.9981653248356442,0.998298853186226,1.0118990841854243,0.9904182051475827,1.012557778940529,4.387076853778562e-06,2.1824449935345147e-06,3.1751636471362504e-06,3.8202422460823905e-06,3.7325953161298963e-06,4.664384406240094e-06,2.6718318388277105e-06,4.691743134322432e-06,3.9547096826942856e-06,2.758122952121536e-06,4.2468890363531835e-06,2.7146718894257184e-06,2.610331306817614e-06,4.2157383347506885e-06,2.696233416074969e-06,5.3943683321435885e-06,4.513802205168005e-06,3.2621079997720718e-06,4.813512673821245e-06,5.534558965340255e-06,5.041548367592182e-06,5.196775114115398e-06,3.439795563827416e-06,5.8415297993860015e-06,5.902795336135794e-06,5.396685602317894e-06,5.364154939085565e-06,4.801914471151948e-06,2.571506798204683e-06,5.335899925584583e-06
143,143.0,0.9895387197526321,1.016315366593901,6.7934031763924995e-06,3.037700774415269e-06,5.0241168373183885e-06,1.0816439825368108e-06,3.810064838159815e-06,6.0873900457264245e-06,1.0106147963527679,0.9897689841396201,0.997939362173498,1.000197252174144,0.9999386517495886,1.0106251645544553,0.9901139523586668,1.008907149859232,1.0025391010324582,0.9898520879782474,1.0056785030670385,0.9904882834812562,0.9895954034809671,0.9988085630763213,1.0014792314755703,1.0127795394861565,0.9988984148840222,0.9955727523209432,0.9986140571914256,1.0150078637944295,0.9986675260915311,0.9990147935909309,0.9997512313085305,1.0155075930465485,1.016278274447082,0.9982037772122133,0.9983373733412604,1.0120182502987638,0.9904688130395746,1.0126837498246017,4.88209259883015e-06,3.037700774415269e-06,3.6484244351937066e-06,4.3709857179908396e-06,4.287612584153107e-06,5.380331968656641e-06,3.7441471888794925e-06,5.503725662254767e-06,4.471659679017079e-06,3.7891324076746874e-06,4.7184952951643525e-06,3.7578033302482783e-06,3.6675343730019318e-06,5.037142590523935e-06,3.810064838159815e-06,6.378128051229401e-06,5.353105880208553e-06,4.609505505809336e-06,5.680282626862256e-06,6.443828526691764e-06,5.930403075560265e-06,6.0873900457264245e-06,4.735658842032983e-06,6.739075626728166e-06,6.7934031763924995e-06,6.264754183160341e-06,6.22753485878843e-06,5.450355371817122e-06,3.6216554033919506e-06,6.3015705009881055e-06
144,144.0,0.9895548250771217,1.0163713215375891,8.409469206722736e-06,2.9592586612567247e-06,5.129390282956053e-06,1.4680923156224053e-06,3.6239527558766742e-06,6.046790005711587e-06,1.0106794167551805,0.9897934283581885,0.9979683471211452,1.000228335735104,0.9999687957120756,1.0106884199203785,0.9901366641057422,1.0089696902044887,1.0025639538700333,0.9898704265301804,1.0057000394254498,0.9905052786883002,0.9896168113249308,0.9988505207645895,1.0015285143104278,1.0128542063543837,0.998946469795384,0.9956064918089236,0.9986671400918813,1.0150921457183815,0.998728388969538,0.9990820345246608,0.9997866898182279,1.0155984623213699,1.0163713215375891,0.9982738494158985,0.9984061262067326,1.0120851191371625,0.9904927354280251,1.0127584788834507,5.469808252956827e-06,2.9592586612567247e-06,3.4579517961432644e-06,4.057281623090553e-06,4.028306583684195e-06,6.046790005711587e-06,3.6051261773952035e-06,6.112625766183243e-06,4.2086567378323235e-06,3.6239527558766742e-06,4.444022677783205e-06,3.605204947664827e-06,3.5268045817919756e-06,4.742181913022825e-06,3.5682187535117487e-06,7.064662839294226e-06,4.985647632462967e-06,4.5733698723580706e-06,5.299945299474235e-06,7.612223730372996e-06,5.528067953068087e-06,5.688877707398797e-06,4.691532047219986e-06,8.25601820850165e-06,8.409469206722736e-06,5.818198049176511e-06,5.782001257586452e-06,6.177809399836513e-06,3.5399305851463623e-06,6.997763466156827e-06
145,145.0,0.9895526216795212,1.0164165588853298,1.0194876907130063e-05,2.77463874044658e-06,5.422323316983854e-06,1.977284492799764e-06,3.640409695294167e-06,6.818806482795357e-06,1.0106447620434271,0.9897309666468908,0.9979552517610252,1.0002141598532253,0.9999532233889571,1.0106433676297333,0.9900711046098675,1.0089232330027695,1.0025444227969427,0.9898060128914673,1.0056802772989295,0.9904386113975262,0.9895526216795211,0.998834668839776,1.0014849888473487,1.0128092521160488,0.998932969775028,0.9955394587815957,0.998654498800684,1.0150494146320062,0.998716191743107,0.9990692757447832,0.9997102846769277,1.015554645499398,1.016328521593412,0.9982651408889439,0.9983968373414509,1.012044590677932,0.9904291586567946,1.0127139531145133,6.152391843414193e-06,2.77463874044658e-06,3.640409695294167e-06,4.1770091116064075e-06,4.1676822330720725e-06,6.831631630109762e-06,3.392503497134082e-06,6.818806482795357e-06,4.341168862382096e-06,3.422201183076628e-06,4.583622301256034e-06,3.40119565019475e-06,3.3309561569307835e-06,4.902816639416544e-06,3.3906328876468606e-06,7.842773053480952e-06,5.107971253973055e-06,4.3107815187244905e-06,5.429096610204276e-06,8.917254785366429e-06,5.601296631156479e-06,5.740397520932362e-06,4.420500963011789e-06,9.944257726849343e-06,1.0194876907130063e-05,5.861687707297167e-06,5.821388416734264e-06,7.035628322175052e-06,3.332240563342903e-06,7.781880614360702e-06
146,146.0,0.9895285817741875,1.0164306476508758,9.573123024210647e-06,2.5735306537211314e-06,5.33963569574081e-06,1.8290288446239882e-06,3.924949259488268e-06,6.401302799509213e-06,1.0107239028469277,0.9897350922837418,0.9979548913209312,1.000220413131757,0.9999556577997658,1.0107325780856136,0.9900784034918944,1.0090158108791476,1.002545394139964,0.9898064657764997,1.0056770297213873,0.9904395037008309,0.9895587162835042,0.9988419084871892,1.0015204232359578,1.0129009323146967,0.9989465316870332,0.9955505816065353,0.998673597038823,1.0151483778747428,0.9987379826774216,0.9990930854662226,0.9997260769128857,1.015655792694836,1.0164306476508758,0.9982904770606018,0.9984215123372939,1.0121316415251842,0.990436302481712,1.0128050018388177,5.7797124845355195e-06,2.5735306537211314e-06,3.924949259488268e-06,4.4741655362616635e-06,4.510741593017716e-06,6.435141830221154e-06,3.1638009123147363e-06,6.401302799509213e-06,4.764581094941518e-06,3.233580261462801e-06,5.118145487824231e-06,3.2078965366255914e-06,3.1229471769261808e-06,5.270886269249823e-06,3.182168568882158e-06,7.311793281702326e-06,5.4608868264610815e-06,3.946975719937288e-06,5.778724353811294e-06,8.334630524458664e-06,5.927712707110636e-06,6.038547853911561e-06,4.038121769784476e-06,9.337439469203384e-06,9.573123024210647e-06,6.172376436792509e-06,6.136163228045515e-06,6.6135027101249435e-06,3.0991517454527134e-06,7.256370756235628e-06
147,147.0,0.9894911755015383,1.0163998225111999,8.869849095097744e-06,3.0299315548176205e-06,5.2688279776836e-06,1.493966020393385e-06,3.81534478098584e-06,6.051666773463761e-06,1.0106929500676267,0.9896744450694336,0.9979286906382954,1.0001949412786046,0.9999259822637331,1.0106992911977621,0.9900135113151869,1.008985264648504,1.0025098373377148,0.989733049427596,1.0056363795615697,0.9903637337333698,0.9894911755015384,0.9988094391090483,1.0014705451257544,1.012855078026967,0.9989106370005442,0.9954682561372962,0.9986344603358482,1.0150795944183613,0.9986971444100528,0.9990482526987158,0.999636664668997,1.0155711021161107,1.016343925979914,0.998247872714454,0.9983787507298554,1.012098754775666,0.9903699643852866,1.0127592383630672,5.27413502529307e-06,3.1039619580534183e-06,3.81534478098584e-06,4.36959923559974e-06,4.474628496732829e-06,5.906141134196688e-06,3.6301527873008576e-06,5.885508254927245e-06,4.882701309445531e-06,3.450863982622811e-06,5.429339148817032e-06,3.4053755920534025e-06,3.5448601728286033e-06,5.176717177387674e-06,3.0299315548176205e-06,6.713221061505038e-06,5.363444606265685e-06,4.6205409109120466e-06,5.665286386050897e-06,7.67921427004846e-06,5.8437005091985645e-06,5.93937766894959e-06,4.866535119034363e-06,8.646696639625858e-06,8.869849095097744e-06,6.077388839905989e-06,6.056136260044161e-06,6.051666773463761e-06,3.6323748349073486e-06,6.660145744436206e-06
148,148.0,0.989450132332879,1.0163480796171682,8.72828242648348e-06,2.983578922416424e-06,5.2588697742048155e-06,1.3542355065358984e-06,4.1956205462865655e-06,5.783963855558668e-06,1.0107030261255434,0.9896967278561902,0.9979449388902838,1.0002162420603682,0.999943312669218,1.010706984828235,0.9900376161980572,1.008992143957096,1.0025270504395967,0.9897587720115558,1.0056556608292133,0.9903888582645825,0.9895160427495479,0.9988287831839973,1.0014921264292922,1.0128649488298846,0.9989271686253072,0.9955039184209017,0.9986469429015887,1.0150831183347127,0.9987056695109394,0.999048090364273,0.9996692104343508,1.0155753208655984,1.0163480796171684,0.9982595274782525,0.9983891826094088,1.0121105383819862,0.9903949678774027,1.0127693825951056,5.242822961555189e-06,3.70663036091347e-06,3.576715900697531e-06,4.100116041975844e-06,4.1956205462865655e-06,5.783963855558668e-06,4.198894504265855e-06,5.770001291894212e-06,4.626722524853794e-06,3.7739421698385156e-06,5.219138398105854e-06,3.695249206122458e-06,4.0841816106123114e-06,4.820056077012217e-06,2.983578922416424e-06,6.581624650748762e-06,4.9952445252727544e-06,5.396750986702646e-06,5.272413606058255e-06,7.57466316172462e-06,5.453003334423423e-06,5.555593784590329e-06,5.812972022830867e-06,8.530529486553885e-06,8.72828242648348e-06,5.66757556479544e-06,5.6520494351310395e-06,5.991523421388154e-06,4.2526453318681105e-06,6.523587115463824e-06
149,149.0,0.9894082211370028,1.016303088413665,1.096528818266723e-05,3.3982509807259396e-06,5.727110510308844e-06,2.1212354295613137e-06,4.1533572203110815e-06,7.363838727205521e-06,1.0106921329788472,0.9896531720098659,0.9979006036804504,1.000169431195602,0.9998957575275778,1.0106958155086874,0.9899894976696021,1.0089818893362048,1.0024774531541112,0.989706520734072,1.0056041668728304,0.990335039510471,0.9894651032352699,0.9987827179730824,1.0014552764048568,1.0128489880089508,0.9988799210389356,0.9954500771844311,0.9985992336532274,1.0150570206612273,0.9986564415733425,0.9989999155175692,0.999607399099889,1.0155460358599302,1.0163168350619385,0.9982081995802914,0.9983378415901085,1.0120988367761596,0.9903444050013066,1.0127537784658192,6.852628746019395e-06,3.7751854987256946e-06,3.3982509807259396e-06,3.895708885483063e-06,3.937294843233005e-06,7.363838727205521e-06,4.2736519058564915e-06,7.384282042823066e-06,4.25869697401671e-06,3.797131672508268e-06,4.769844253530458e-06,3.724561326721873e-06,4.1533572203110815e-06,4.517940726516305e-06,3.480272759932469e-06,8.317356966782309e-06,4.695218470082372e-06,5.567484583553898e-06,4.941577980879905e-06,9.686617231917986e-06,5.100659863597144e-06,5.228252077306453e-06,6.115893316310485e-06,1.0801575205835347e-05,1.096528818266723e-05,5.2747467423402345e-06,5.261483620440952e-06,7.672911095045024e-06,4.344067696816196e-06,8.25753571208051e-06
150,150.0,0.9893664706320752,1.016269450047756,1.4400783661053026e-05,3.3224032955844133e-06,6.558158842339423e-06,3.271171455376652e-06,4.202491090294821e-06,9.417359013159042e-06,1.0106268162356342,0.9896530698574849,0.9978658107414651,1.00012957309959,0.9998570548374064,1.0106266043648315,0.9899868700709069,1.008911817804392,1.002433438282929,0.9896976727181738,1.0055538305705254,0.9903272618064055,0.9894618463473441,0.9987475771732057,1.001423488057919,1.0127817302190132,0.998842699694188,0.9954588356113497,0.9985611353167437,1.014992101369841,0.9986145880403633,0.9989573557826434,0.9996227154151384,1.0154810638494696,1.0162518091921364,0.9981601804916075,0.9982906951233832,1.0120304662775605,0.990343583402558,1.0126872001432676,8.897587424856445e-06,3.8660246729772105e-06,3.3224032955844133e-06,3.8089475264195654e-06,3.808905119665243e-06,9.417359013159042e-06,4.354037189255528e-06,9.463541879475323e-06,3.997429404109002e-06,3.792479653443162e-06,4.415685766812224e-06,3.731386744749689e-06,4.202491090294821e-06,4.467712199519722e-06,4.279363523048655e-06,1.0751641625194537e-05,4.7197774103323945e-06,5.857599408032133e-06,5.005077802250767e-06,1.2738597572441019e-05,5.246591343496175e-06,5.493458639176167e-06,6.5376361616601335e-06,1.419949188950693e-05,1.4400783661053026e-05,5.507985414825492e-06,5.478551967795758e-06,9.827793511079411e-06,4.4560229430045825e-06,1.069840141696412e-05
151,151.0,0.989325909536261,1.0162459985920522,1.4962199853725825e-05,3.1470707088787615e-06,6.602744586300482e-06,3.4680475798179285e-06,4.071263078775905e-06,9.56398867610598e-06,1.010608685015269,0.989620987962017,0.9978401972152773,1.0001048691825805,0.9998322520426681,1.0106036238522995,0.9899494513012818,1.0088855685065008,1.002406581880433,0.9896554796769071,1.0055233740782186,0.9902881402490693,0.9894229476805096,0.9987236067494981,1.0013971398348467,1.0127599856829361,0.9988218973729435,0.995430947052464,0.9985414202881253,1.0149699417647355,0.9985969261989585,0.9989403267739831,0.9995997275930735,1.0154562344918363,1.016225743242912,0.998138479602772,0.9982694524311647,1.0120106853389597,0.9903095999344037,1.0126651644161695,9.097016077142985e-06,3.854487709623226e-06,3.1470707088787615e-06,3.6082368433023005e-06,3.5929279970978316e-06,9.56398867610598e-06,4.320026672688971e-06,9.603047159952197e-06,3.7155148197710718e-06,3.774485898281165e-06,4.071263078775905e-06,3.73673108385487e-06,4.161754790776164e-06,4.296990122913759e-06,4.410098807719052e-06,1.1045640826458208e-05,4.599401546762147e-06,5.790291287376274e-06,4.918755817939334e-06,1.317491597705263e-05,5.2382523816965875e-06,5.568637809639727e-06,6.5237316397770325e-06,1.4723341459984753e-05,1.4962199853725825e-05,5.608115856521066e-06,5.560184632676275e-06,1.0012011244648643e-05,4.404764392782287e-06,1.0998452415089341e-05
152,152.0,0.9892875665677257,1.0162315681191652,1.4468731308413215e-05,2.847374893791686e-06,6.2739301135520915e-06,3.4238674631447103e-06,3.6964654517392936e-06,9.292105184174211e-06,1.010580295710241,0.9896019070996573,0.9978839094009654,1.0001508198228197,0.9998809545729919,1.0105812508307634,0.9899456912781205,1.008870016914766,1.0024599200221813,0.9896605197637728,1.0055807479615426,0.9902940029376475,0.9894216646651051,0.9987741688456488,1.0013990490318756,1.0127300895157048,0.9988751497045066,0.9954190832574579,0.9985967949622114,1.0149361600456248,0.998651579867873,0.9989930895617544,0.9995784664864554,1.0154169332161205,1.0161860772544258,0.9981929051014578,0.9983237420679666,1.0119811912694907,0.990294434502898,1.0126355399085982,8.77213556084313e-06,3.6929631621282256e-06,2.847374893791686e-06,3.2680649071085566e-06,3.25128515157369e-06,9.292105184174211e-06,4.137460855868876e-06,9.372413708034022e-06,3.3680697366004162e-06,3.6711495209761364e-06,3.6964654517392936e-06,3.661588105922801e-06,3.9904465049303565e-06,3.893726795101059e-06,4.090324073197279e-06,1.0688825023532378e-05,4.187208877245699e-06,5.4283985853119485e-06,4.5006565578650136e-06,1.277172481903241e-05,4.81084747433888e-06,5.126882369845018e-06,6.157623561566163e-06,1.4223279429673789e-05,1.4468731308413215e-05,5.190487675687639e-06,5.13864974410863e-06,9.689682786393515e-06,4.190813802173552e-06,1.0638517779385187e-05
153,153.0,0.9892524704446346,1.0162249927017062,1.4245043202060917e-05,2.634594928450188e-06,6.103440088395351e-06,3.373077079279604e-06,3.8753303427918396e-06,9.042181244617597e-06,1.0105000726189879,0.989593845493324,0.9979014865148849,1.0001676945671643,0.9998962633017566,1.0104969554337784,0.9899389314857686,1.008786322276513,1.0024715497412948,0.9896503142119183,1.0055888435540479,0.9902870427328885,0.9894149787851269,0.9987947450219967,1.0013784672996568,1.0126498522346201,0.9988947134630826,0.9954088125630529,0.9986164132293883,1.0148503323041949,0.9986721372809907,0.9990159298106007,0.9995643206302002,1.0153307094705721,1.0161011076923778,0.9982125247129562,0.9983440710854018,1.011899088415813,0.9902863439673384,1.012555675445849,8.479276298156944e-06,3.7062272174524525e-06,2.634594928450188e-06,3.0064017457701025e-06,3.013392204966747e-06,9.042181244617597e-06,4.144425406746161e-06,9.15593172421418e-06,3.158395154991771e-06,3.8753303427918396e-06,3.5039367875062396e-06,3.901809333317507e-06,4.048236935555286e-06,3.6034907179400206e-06,3.91037943768764e-06,1.0385811629641216e-05,3.8891129560889975e-06,5.508398043554845e-06,4.199311136353323e-06,1.251166357229338e-05,4.497698086065713e-06,4.813773647294391e-06,6.261121740730413e-06,1.3982500033259569e-05,1.4245043202060917e-05,4.868247981664159e-06,4.818746777200668e-06,9.399078032765444e-06,4.205578678908398e-06,1.033310765381436e-05
154,154.0,0.9892216498851528,1.0162251064122865,1.3130516032433606e-05,2.4468304333030656e-06,5.7176626814036704e-06,3.019027332372845e-06,3.679311773452027e-06,8.185964507826183e-06,1.0106272205172862,0.9895603224171247,0.9978813173240156,1.000140863283884,0.9998670866255405,1.0106201213570918,0.9898946455702139,1.0089089965524958,1.0024282307449075,0.989581699741202,1.0055302466875935,0.9902217908668912,0.989364118284491,0.9987686853077686,1.0013974205576872,1.0127755186817555,0.9988683655752993,0.995367150672492,0.998590936045859,1.0149783774003105,0.9986484469402115,0.9989968112318568,0.9995176711953008,1.015459417215368,1.0162296868177885,0.9981878748928166,0.9983194418616905,1.012024703368265,0.9902467466152083,1.0126811512401612,7.679616309956734e-06,3.706447270176454e-06,2.4468304333030656e-06,2.7816777034201335e-06,2.8028098788506016e-06,8.185964507826183e-06,4.142881686870366e-06,8.2877043860221e-06,2.9706444942025648e-06,4.035673728554707e-06,3.328037639034373e-06,4.093867367226684e-06,4.090915629930615e-06,3.342920653252436e-06,3.679311773452027e-06,9.419301413201932e-06,3.6012868532959993e-06,5.584040124883656e-06,3.884685680060907e-06,1.1431804751224145e-05,4.1572470725713935e-06,4.472514789624752e-06,6.354752211823224e-06,1.2878661945740831e-05,1.3130516032433606e-05,4.49151252473779e-06,4.449334654585977e-06,8.514538496779411e-06,4.2123755051958485e-06,9.372004923871635e-06
155,155.0,0.989196133607446,1.0162307433235171,1.200199539581908e-05,2.366731660568436e-06,5.3275385283697394e-06,2.6814461054782515e-06,3.434165415647372e-06,7.41662212745918e-06,1.0106404401991393,0.9895101842401147,0.9979276166835248,1.0001874303478877,0.9999177076329664,1.0106305269564257,0.9898433610127717,1.0089182783464492,1.002480401324157,0.9895352323308236,1.005585059470885,0.9901753859933874,0.9893145875689574,0.9988217066940354,1.0013967212969994,1.0127829992263235,0.9989279574831684,0.9953081089071364,0.9986534270940647,1.0149855360361213,0.9987153170928991,0.9990680119815286,0.9994529955129616,1.015463125505881,1.01623257897906,0.9982574227080409,0.9983891147441871,1.0120333299199915,0.9901972746959388,1.0126884624254802,6.959980547947233e-06,3.512255185766871e-06,2.366731660568436e-06,2.683734685091226e-06,2.712302711324725e-06,7.41662212745918e-06,3.940732199535731e-06,7.507596840560939e-06,2.88404281288916e-06,3.884367851791844e-06,3.223406791366482e-06,3.955854987602751e-06,3.917757049929976e-06,3.1880486673667367e-06,3.433107115992622e-06,8.54163630516945e-06,3.434165415647372e-06,5.279794814917856e-06,3.7025833837862955e-06,1.0419327436890183e-05,3.973012572708135e-06,4.288766055635619e-06,6.064950826939868e-06,1.1760318930705914e-05,1.200199539581908e-05,4.2840329197155434e-06,4.249927042133264e-06,7.718543583504353e-06,4.022570966066902e-06,8.497988966258377e-06
156,156.0,0.989176950329679,1.01624073750801,1.146697782857753e-05,2.4906049708277117e-06,5.230022085787605e-06,2.4825568054791365e-06,3.5060564547982582e-06,7.159128716203318e-06,1.0106649578728881,0.9894243369447182,0.9979803378771641,1.000241631809372,0.9999736340058685,1.0106325710741333,0.9897387296730539,1.008907119390828,1.002537252844426,0.9894391247128111,1.0056443613352273,0.9900785109274194,0.9892141557636204,0.9988815373756048,1.001388880975562,1.0127977301324897,0.9989902418873924,0.9952069779969173,0.9987166245604678,1.0149987177763533,0.9987785121876522,0.9991314451279151,0.9993451955599132,1.0154725353367895,1.0162407375080103,0.9983225590287346,0.998455158512735,1.0120505973483478,0.9901034241715458,1.0127040324741003,6.693868700106277e-06,3.3543994703780782e-06,2.4906049708277117e-06,2.8261320241542325e-06,2.869632328545063e-06,7.159128716203318e-06,3.7866827180995474e-06,7.246157626143049e-06,3.1079446712272965e-06,3.806153339548291e-06,3.5060564547982582e-06,3.887619064568163e-06,3.7952027519987417e-06,3.2474303591524585e-06,3.362269260315277e-06,8.185338919304302e-06,3.510819783824663e-06,5.005367101464518e-06,3.7824349235834707e-06,9.967821020764103e-06,4.0956944852693055e-06,4.414673556607284e-06,5.804363116054943e-06,1.122576845129081e-05,1.146697782857753e-05,4.454119109955934e-06,4.419564208408343e-06,7.417303171070361e-06,3.876365436345053e-06,8.13476900504182e-06
157,157.0,0.9891651287700172,1.0162495249032162,1.110176857360348e-05,2.6028396746223786e-06,5.1503676166918685e-06,2.3760081889254083e-06,3.531407975943953e-06,7.106647301140291e-06,1.0106460917753923,0.9893778783955572,0.997983681943708,1.0002430515477962,0.9999742220064316,1.0106031460034541,0.9896870424330948,1.0088747156143736,1.002536607282005,0.9893927568306348,1.0056448420490305,0.9900305751073438,0.9891631411610836,0.9988846705946518,1.0013624728081636,1.0127701142729848,0.9989931830175262,0.9951442102293725,0.9987200107958378,1.014964219051383,0.9987820016640604,0.9991366003310742,0.999277098094919,1.0154338573229524,1.0162003145630538,0.9983245108003416,0.9984575969086618,1.012025270342275,0.990053990159238,1.012676381452678,6.5885444053883355e-06,3.1682637172930114e-06,2.6028396746223786e-06,2.9577467836504824e-06,2.9948845794087027e-06,7.106647301140291e-06,3.6159088697888726e-06,7.220035271635577e-06,3.3022516599715326e-06,3.7223240472630546e-06,3.7873250696771337e-06,3.767550408222751e-06,3.6440218646382773e-06,3.2836988390768764e-06,3.3401840365115824e-06,8.022699379666057e-06,3.531407975943953e-06,4.614152086700916e-06,3.7870920527440385e-06,9.67588391855421e-06,4.112328514487461e-06,4.414350937905302e-06,5.305171115262855e-06,1.0860669894782317e-05,1.110176857360348e-05,4.547068694422767e-06,4.502913010740412e-06,7.299101939549497e-06,3.6671478105454062e-06,7.967046067558551e-06
158,158.0,0.9891616976466256,1.0162339489059484,1.0544799619855126e-05,2.578258879172436e-06,4.933697818120352e-06,2.217731317400724e-06,3.4577065347739706e-06,6.739954537414995e-06,1.0106949614178484,0.9893741295094038,0.9980023536374456,1.0002648266108487,0.9999943674247501,1.0106510385135976,0.989682644796182,1.0089217600258111,1.0025585213987875,0.9893907392004863,1.0056655308321556,0.9900283886093982,0.9891616976466256,0.9989066569820508,1.0013856565870254,1.0128196976062553,0.9990118128452846,0.9951295198152322,0.9987376844631765,1.0150004989279262,0.9987985990258943,0.9991478030874335,0.9992586981377576,1.0154676957773776,1.0162339489059484,0.9983434039504685,0.998475821606274,1.0120737637347468,0.9900512741746275,1.0127258192728394,6.2511855163419785e-06,3.0653798511503058e-06,2.578258879172436e-06,2.915520035762461e-06,2.964615450392151e-06,6.739954537414995e-06,3.4607062464818154e-06,6.837097534562329e-06,3.2940111243213023e-06,3.599852925385245e-06,3.796371399738817e-06,3.6104919665135432e-06,3.4960129645546927e-06,3.225885744777279e-06,3.1740613066478267e-06,7.6085226439853095e-06,3.4577065347739706e-06,4.295612469012568e-06,3.7016515158615516e-06,9.148429971103362e-06,3.988830304207858e-06,4.248242534485243e-06,4.924969278816362e-06,1.0305533759334244e-05,1.0544799619855126e-05,4.408508419354421e-06,4.364137780446568e-06,6.9278484029117564e-06,3.5204741428798902e-06,7.556261683365089e-06
159,159.0,0.9891672558049301,1.0161757797788529,1.072911879178907e-05,2.471687395197519e-06,4.863910962308255e-06,2.389922283140371e-06,3.1734268480347177e-06,7.0169225276727176e-06,1.010640445281943,0.9894254918020977,0.99798052674195,1.000236924987118,0.9999690311007758,1.0105970366008954,0.9897454202226732,1.0088718525079963,1.0025334228288894,0.9894588263193052,1.0056423024991874,0.9900935902031845,0.9892274028548923,0.9988800124033992,1.0013793017275023,1.0127671369523537,0.9989821049075865,0.9951888690043893,0.9987045111618806,1.0149500352980243,0.9987683739322898,0.999115877594412,0.9993269708887081,1.0154229173023148,1.0161909451884694,0.9983172989613236,0.9984485145507282,1.0120156669285627,0.9901111757298777,1.0126732743255398,6.556585137535033e-06,2.8859053236338556e-06,2.471687395197519e-06,2.7868120058458966e-06,2.843638770716609e-06,7.0169225276727176e-06,3.1734268480347177e-06,7.030566700482819e-06,3.150351546365137e-06,3.2861435538926873e-06,3.6074096064909825e-06,3.2842097382837825e-06,3.1986202848629e-06,3.126868583085163e-06,2.9339921087130103e-06,7.825139333379741e-06,3.359900094346204e-06,3.954120352685937e-06,3.6016340732300984e-06,9.370305269718188e-06,3.861786746005803e-06,4.0936469183198975e-06,4.578151936522602e-06,1.0521484567549238e-05,1.072911879178907e-05,4.215747300566879e-06,4.180436563622572e-06,7.2245574792727555e-06,3.2797635314910194e-06,7.768395779934805e-06
160,160.0,0.9891806825993985,1.0160940877885465,1.1368778170459453e-05,2.3105447638793756e-06,4.993178807789067e-06,2.7683337589715626e-06,3.0849072155104355e-06,7.82060147166246e-06,1.0105887828114553,0.9894639086408654,0.9979619448702888,1.0002160454217282,0.9999469730176327,1.0105480011102037,0.9897857596102837,1.0088244543234268,1.0025067933282614,0.989490358820447,1.005609325199313,0.9901260391780744,0.9892663837866283,0.9988547973780834,1.0013654797853475,1.0127129732102211,0.998956319933324,0.9952345447319115,0.9986774612347277,1.0148967438262104,0.9987375430452115,0.9990850035262857,0.9993770444509338,1.0153665463962758,1.01613316619592,0.998279176211908,0.9984119114039554,1.011963797814003,0.9901552395025744,1.0126188277343628,7.459652943707877e-06,2.7735215506120506e-06,2.3105447638793756e-06,2.6116493493050626e-06,2.6683039926610533e-06,7.84343206163808e-06,3.0849072155104355e-06,7.82060147166246e-06,3.0051083875355568e-06,3.4456171543747327e-06,3.5267961392434897e-06,3.3798649908969154e-06,3.161895393676813e-06,2.9401557725436947e-06,2.7151273358795317e-06,8.595035651177438e-06,3.15236000254948e-06,3.795180279311826e-06,3.3728934620145276e-06,1.0111127091444961e-05,3.6080939631736617e-06,3.819586607257322e-06,4.4435354339239935e-06,1.1194933080987197e-05,1.1368778170459453e-05,3.921932381732953e-06,3.893553118828923e-06,8.067058487800812e-06,3.1684357731826416e-06,8.535682206699738e-06
161,161.0,0.989200427511759,1.0160172682026398,1.1132042770385577e-05,2.2546006794640817e-06,5.072279631493798e-06,2.7208908441647313e-06,3.1233151845264876e-06,7.912813600243749e-06,1.0104525408313962,0.9894919299014671,0.998006780095245,1.0002626291324344,0.9999955689144399,1.0104064395576695,0.9898148068313237,1.0086807239939755,1.0025634710971438,0.9895327455102658,1.0056710483566682,0.9901668120344165,0.989300601471836,0.9988998770127883,1.0013387349512304,1.0125650296475255,0.9990020112350122,0.9952614946443378,0.9987210976781039,1.014743645928522,0.9987817842124442,0.9991286833234886,0.999405932753456,1.0152076262756549,1.015973280662845,0.9983220309961064,0.9984539807296555,1.011823257935336,0.9901852217150497,1.012471465550024,7.697653873942726e-06,2.982756752964814e-06,2.2546006794640817e-06,2.529435140167996e-06,2.6118230226710513e-06,7.935119308890591e-06,3.376254290880432e-06,7.912813600243749e-06,2.9624150967138573e-06,3.998594744781938e-06,3.53527189533406e-06,3.863982255793062e-06,3.5056905389858705e-06,2.8743967840477953e-06,2.467122742508011e-06,8.650278489956351e-06,3.1233151845264876e-06,4.09982940249863e-06,3.351162125329808e-06,1.002055304560865e-05,3.6110598620756776e-06,3.861428736787088e-06,4.854727034102228e-06,1.0976078685689603e-05,1.1132042770385577e-05,3.921810345455804e-06,3.8978824837890795e-06,8.170369362364273e-06,3.3951173691635275e-06,8.59480331969109e-06
162,162.0,0.989224940023739,1.0159737162887426,1.0203273060101218e-05,2.2368703308761983e-06,5.394727488343314e-06,2.2002682220232397e-06,3.7556704341851923e-06,7.292826962047598e-06,1.010454769113279,0.9895395504740562,0.9980289306080119,1.0002881450850452,1.0000178540676785,1.0104136587417643,0.9898677876731821,1.00869093274774,1.0025880106555491,0.9895883471378539,1.0056962225991346,0.9902230916310343,0.9893544158589548,0.9989178761252699,1.0013592368368551,1.0125643244523796,0.9990184209149074,0.9953106395760839,0.9987354499241816,1.0147453890770206,0.9987931469950166,0.999137517781673,0.9994537733845754,1.015208819374095,1.0159737162887423,0.9983304721752715,0.9984623512694044,1.011827872503689,0.9902367968856135,1.0124710715786525,7.269492539203096e-06,4.0073529138096565e-06,2.5729811654479783e-06,2.8172651083361075e-06,2.9473947908575483e-06,7.340140307483495e-06,4.8081994890284266e-06,7.292826962047598e-06,3.237265701881244e-06,5.25740643872651e-06,3.7556704341851923e-06,5.121112302922059e-06,4.843082686454388e-06,3.282418826688426e-06,2.2368703308761983e-06,8.018527641224809e-06,3.6250041556973097e-06,5.530140586503872e-06,3.890005207470604e-06,9.248769917257644e-06,4.200533373185948e-06,4.526892886352833e-06,6.5267046210129895e-06,1.0071727585993113e-05,1.0203273060101218e-05,4.543703620954564e-06,4.538883997642992e-06,7.604812031557264e-06,4.5525224986999145e-06,7.970843468696495e-06
163,163.0,0.9892526696170667,1.015983733229462,9.3612257124179e-06,2.0975627043431448e-06,5.683695598882934e-06,1.9594075954871866e-06,3.902574077060568e-06,6.9788225356186925e-06,1.0103675868866868,0.9895565934279008,0.9979727122669044,1.000219482259188,0.9999503416731078,1.0103166278860949,0.9898841411665775,1.0085936984471557,1.0025169229301327,0.9896057002433226,1.005624378337918,0.9902388781025018,0.9893688334109991,0.9988460181372737,1.0013087633665616,1.0124667054673069,0.9989379618488455,0.9953235512389264,0.9986495680692602,1.0146394039952067,0.9986988039055346,0.9990384830658452,0.9994536842654976,1.0151026348504382,1.0158653481976903,0.9982271287766085,0.998360603079686,1.011731102784275,0.9902531674020015,1.012373375297592,6.712390788820846e-06,5.16523345423274e-06,2.7628992566981814e-06,2.986422795889673e-06,3.1372470146559676e-06,6.711369416002038e-06,6.467341617372149e-06,6.683784764542582e-06,3.391621916347543e-06,6.600843197935086e-06,3.885586674463663e-06,6.506437901591202e-06,6.380508902381881e-06,3.5249061402572284e-06,2.0975627043431448e-06,7.348268302499613e-06,3.902574077060568e-06,7.279222473057824e-06,4.175728931536186e-06,8.481670129334094e-06,4.4839385710613275e-06,4.825111916937492e-06,8.543390728798601e-06,9.234909942305531e-06,9.3612257124179e-06,4.82954398526132e-06,4.843957432018123e-06,6.9788225356186925e-06,5.900218390815383e-06,7.308128292231448e-06
164,164.0,0.9892820657734702,1.0160352438673959,9.082193491376905e-06,1.983220347917464e-06,5.483499558865752e-06,1.928687475552841e-06,3.674854695552458e-06,6.708610657800234e-06,1.0104087610473973,0.9895933582044475,0.9979697555672871,1.0002158743706104,0.9999457706880499,1.0103661107988826,0.989923956336226,1.0086453122735382,1.0025044847451152,0.989632266484544,1.005603227358856,0.9902646299727438,0.989405171995081,0.9988497284339992,1.0013463920845764,1.0125292932239265,0.9989468555409007,0.9953693787617084,0.9986629359084156,1.0147136300866813,0.9987128181800716,0.9990550636201447,0.9994949533304395,1.0151842593996439,1.0159478857388964,0.9982420004839793,0.998375220543503,1.0117783890339478,0.990295423968433,1.0124349898341434,6.26266569469091e-06,5.326128341163938e-06,2.6182222637362132e-06,2.8258508980791433e-06,2.9548789803493984e-06,6.256085030510126e-06,6.708610657800234e-06,6.244999658844556e-06,3.1863387480091355e-06,6.682636207939833e-06,3.6364394048635728e-06,6.6252538569187676e-06,6.577167287906063e-06,3.3412932306289303e-06,1.983220347917464e-06,6.836914479866145e-06,3.674854695552458e-06,7.724190523134698e-06,3.924914679855868e-06,7.795188461029825e-06,4.203296133826589e-06,4.506090631370148e-06,9.082193491376905e-06,8.48614040491071e-06,8.609210094927519e-06,4.522463055949628e-06,4.5378597517043295e-06,6.493377635241553e-06,6.07911925850426e-06,6.799382859363623e-06
165,165.0,0.9893115779746782,1.016108078960138,8.692006051165683e-06,1.8103191730592117e-06,5.165455198806864e-06,1.837490772490763e-06,3.4283799649172027e-06,6.409483932094483e-06,1.0104720473399367,0.9896242026504432,0.9979313987589866,1.000176068556002,0.9999046439590878,1.0104365520021423,0.9899569390533319,1.0087190281382432,1.0024644444581539,0.9896643637666802,1.0055642662173159,0.9902986952962353,0.9894368443389123,0.9988063255478176,1.0013610528703447,1.0125972489517294,0.998903716526891,0.9953952027648424,0.9986209699130832,1.0147902427413853,0.9986697098709397,0.9990096891136783,0.9995211463604903,1.0152652790685825,1.0160296318030781,0.9982008963726626,0.9983340123330924,1.0118463805516116,0.9903244798123827,1.0125029495979068,5.980862444307564e-06,5.043095975107297e-06,2.4453740451322562e-06,2.659139999098335e-06,2.7622076699304252e-06,5.934921512675017e-06,6.3968684532490695e-06,5.883492065058426e-06,2.9763300259041634e-06,6.409483932094483e-06,3.376186641275277e-06,6.33158107743847e-06,6.294180628157436e-06,3.1289467681642457e-06,1.8103191730592117e-06,6.4683497013283804e-06,3.4283799649172027e-06,7.352152242993421e-06,3.665474595808714e-06,7.261584194744001e-06,3.90320319867177e-06,4.170350589959147e-06,8.692006051165683e-06,7.839837605800754e-06,7.938554276629217e-06,4.186576495524051e-06,4.202406863284184e-06,6.19577007679156e-06,5.792096316545157e-06,6.433923379390947e-06
166,166.0,0.9893396557024176,1.0161820692652834,8.447517409916357e-06,1.6558075871416959e-06,5.006078145308605e-06,1.845677820546497e-06,3.2258860014510428e-06,6.300687682603964e-06,1.0105710558161562,0.9896782185939963,0.9979817195934304,1.0002411657803023,0.9999639380871159,1.0105482244188198,0.9900206709750616,1.008832449321783,1.002530200205975,0.9897350581477475,1.0056360982994852,0.9903681579786614,0.9895035912093183,0.9988701631704275,1.0014437355628423,1.0127160952316634,0.9989674938438594,0.9954619297928958,0.9986861797568475,1.0149127531366096,0.998734675169378,0.9990760389718223,0.9995921151500635,1.0153933788915115,1.0161572482566057,0.9982640359220549,0.9983979197563966,1.0119573644602904,0.9903868194971048,1.012620952354581,5.892523469443044e-06,4.934642366393781e-06,2.27038248412956e-06,2.4943722447415328e-06,2.5840860094796696e-06,5.841997075214973e-06,6.284485398912436e-06,5.74837343408849e-06,2.7977447580930752e-06,6.300687682603964e-06,3.1894952784792933e-06,6.1993643626486405e-06,6.2288902050497095e-06,2.9323330532445437e-06,1.6558075871416959e-06,6.353445203087727e-06,3.2258860014510428e-06,7.111286255044181e-06,3.4682516025912704e-06,7.094440212595435e-06,3.6910382206713202e-06,3.952505723638191e-06,8.447517409916357e-06,7.60884765737748e-06,7.700011692303315e-06,3.97134595595764e-06,3.981687007305246e-06,6.14007795574962e-06,5.755231440742904e-06,6.325586611161975e-06
167,167.0,0.9893647484384172,1.0162370455404264,1.0215172979670948e-05,1.600019989485008e-06,5.595210081531715e-06,2.571794061103789e-06,3.209955051822034e-06,7.851073584649602e-06,1.0106237875647928,0.9897300122367141,0.9979928431325609,1.0002553096735307,0.9999771475812946,1.0106078784141834,0.9900750985586775,1.0088938502852325,1.0025403460694329,0.9897840127094628,1.0056442378568877,0.9904138885595584,0.9895561211507418,0.9988878730609573,1.0014900912135196,1.012779691466136,0.9989899024726255,0.9955317079709671,0.9987124195384902,1.0149866272627086,0.9987625906285491,0.9991075261452607,0.9996724897603185,1.015472546470202,1.0162370455404264,0.9982913721455953,0.9984260730978267,1.0120160821567044,0.9904395107803805,1.0126836271953963,7.792257476392775e-06,4.868634172253344e-06,2.215593256613049e-06,2.4377937628015674e-06,2.533306817397863e-06,7.851073584649602e-06,6.160061782777265e-06,7.774740616453975e-06,2.7964071691559096e-06,6.217082197275413e-06,3.209955051822034e-06,6.107938361315481e-06,6.154446484272104e-06,2.8353280155532166e-06,1.600019989485008e-06,8.57989926650721e-06,3.110995505451957e-06,6.924686547530628e-06,3.32817229089793e-06,9.404998804503664e-06,3.545659041946719e-06,3.7845878223657884e-06,8.239338026323697e-06,1.0082567086356546e-05,1.0215172979670948e-05,3.82184515390549e-06,3.821335185146416e-06,8.168932253788996e-06,5.729535331767667e-06,8.543938411569127e-06
168,168.0,0.9893853056644044,1.0162595168994204,1.2391180499738227e-05,1.5403632459900317e-06,6.116216153419121e-06,3.3383127533828617e-06,3.150673749089427e-06,9.47017830173091e-06,1.0105804363000193,0.9897319824766281,0.9980192893422031,1.0002754310313442,1.0000018559580834,1.0105546585546306,0.9900748599487716,1.008837430678014,1.0025651501843924,0.9897887740913293,1.0056729685597654,0.9904183810121612,0.9895569725856552,0.9989134099446338,1.001481782510005,1.0127320000633426,0.9990174264122763,0.9955344825794823,0.998742316663077,1.01494947845764,0.9987958367634588,0.9991421488465773,0.9996780048786166,1.0154405864498328,1.0162055142719537,0.998329940988324,0.998463494887535,1.0119654955726904,0.9904413505822995,1.0126360407978066,9.37236095452613e-06,4.912613248989665e-06,2.2229927289147897e-06,2.448092943531971e-06,2.5302774177961867e-06,9.52334451316144e-06,6.173000774004155e-06,9.47017830173091e-06,2.8448664074812658e-06,6.403876159375586e-06,3.2556767640143534e-06,6.290341956374373e-06,6.2428633010073655e-06,2.742585768533281e-06,1.5403632459900317e-06,1.0495309890630308e-05,2.9840431000652078e-06,6.807005432455309e-06,3.150673749089427e-06,1.138757559384815e-05,3.3331641046057352e-06,3.5345623636709813e-06,8.03180586683313e-06,1.2219875354809508e-05,1.2391180499738227e-05,3.552868269058685e-06,3.549732095113137e-06,9.839586174363484e-06,5.791472159003459e-06,1.0444195463857368e-05
169,169.0,0.989399776862108,1.0162627058811564,1.2921237766635125e-05,1.5902652904231981e-06,6.317283505714067e-06,3.420056642433639e-06,3.376602949597691e-06,9.79724972966994e-06,1.0106472361686647,0.989670326091944,0.9979503828152447,1.0002071749477075,0.9999307724604878,1.0106194514029632,0.9900033402463662,1.0089014361350246,1.0024899949754147,0.9897117385441593,1.0055958252664545,0.9903431546575883,0.9894804722226586,0.9988435822765106,1.0014569414325463,1.0127976573188082,0.9989473610185118,0.9954551695552376,0.9986735394597918,1.0150116740880486,0.9987297843429294,0.999077514852483,0.9995904044819969,1.0154985650515649,1.0162627058811564,0.9982670623907689,0.9983997050832888,1.0120326063470644,0.9903742335052238,1.0127014904357199,9.609620525729096e-06,4.900037430153176e-06,2.281525153224367e-06,2.6028202970192693e-06,2.658268808206706e-06,9.877483733077407e-06,6.11965409029156e-06,9.79724972966994e-06,2.9914306942334495e-06,6.427713612736178e-06,3.376602949597691e-06,6.315834989253413e-06,6.206213707467208e-06,2.8809249346886495e-06,1.5902652904231981e-06,1.0929419629757019e-05,3.194502891637096e-06,6.614878847599327e-06,3.4126208742909104e-06,1.189616064341627e-05,3.6977192905207796e-06,3.955874585036544e-06,7.662362372275294e-06,1.2698696916903956e-05,1.2921237766635125e-05,4.044392907962143e-06,4.015979952658676e-06,1.0197688065830702e-05,5.764326249289994e-06,1.0876998231836794e-05
170,170.0,0.9894066115132556,1.016263506236494,1.3223266201471055e-05,1.6676285268941244e-06,6.3750363666404695e-06,3.443686605096065e-06,3.478363341130039e-06,9.943785247486861e-06,1.0105675196644104,0.9896325835439235,0.9978742456956152,1.0001323079474171,0.999853141837292,1.010542654845045,0.9899597539660516,1.0088252754246216,1.002411595553073,0.9896608529808499,1.0055144728147034,0.990293056223153,0.9894336851349789,0.9987654777196668,1.0013884429295983,1.0127139263315605,0.9988662115349113,0.9954055744200402,0.9985929886867685,1.0149276699982712,0.9986466207665532,0.9989921423699739,0.9995349054694331,1.0154094691677913,1.0161721882405288,0.9981858464467188,0.9983176768731991,1.0119537957152513,0.99033407890103,1.0126189263154601,9.613137071327861e-06,4.7620854130965796e-06,2.260370819531653e-06,2.662167468563355e-06,2.7130470124201004e-06,1.0023526862047749e-05,5.905228086808838e-06,9.943785247486861e-06,3.074277767652192e-06,6.108714282858113e-06,3.478363341130039e-06,5.9877510192494884e-06,5.94327870930118e-06,2.956112567445173e-06,1.6676285268941244e-06,1.1090205798870367e-05,3.3369919460965683e-06,6.36394182571626e-06,3.6098601539769108e-06,1.2173715544368691e-05,4.006003208625979e-06,4.3236526860783034e-06,7.17056730259003e-06,1.2966014115732816e-05,1.3223266201471055e-05,4.488220597178738e-06,4.436828974466053e-06,1.032099574901016e-05,5.603882316922936e-06,1.1037470382295903e-05
171,171.0,0.9894042590995753,1.0162667831391408,1.286080434919869e-05,1.5903033395623068e-06,6.150262120738413e-06,3.2885307093668574e-06,3.4593673546655153e-06,9.535323227382845e-06,1.0106441894223497,0.9896329895832993,0.9979267202506674,1.0001866627920164,0.9999079923220091,1.0106183865267881,0.9899555950815611,1.008897252935764,1.0024699398846384,0.9896532145720907,1.0055720641258266,0.9902886509823808,0.9894304656338364,0.998820108263707,1.0014334326276708,1.0127927401676942,0.9989238242214692,0.9954128487216631,0.9986514393253422,1.0150168976027296,0.9987075371173733,0.9990517223680287,0.999551392879742,1.0155033304262842,1.0162667831391408,0.9982477041343975,0.9983785776497266,1.0120315147502221,0.9903323984228288,1.0126978109673035,9.063934134621345e-06,4.704829565516542e-06,2.2382933273188294e-06,2.639425870035471e-06,2.701906481312507e-06,9.549752470061051e-06,5.7970435181923165e-06,9.535323227382845e-06,3.0833679476608893e-06,5.843931957708023e-06,3.51873020534381e-06,5.737524541825579e-06,5.776692468945818e-06,2.902601826944983e-06,1.5903033395623068e-06,1.0568374596250978e-05,3.2334241693311803e-06,6.207021866816281e-06,3.4593673546655153e-06,1.1752056916751004e-05,3.839456358583029e-06,4.14209438847428e-06,6.838129431796982e-06,1.2615768878312147e-05,1.286080434919869e-05,4.273705036172729e-06,4.226612453408356e-06,9.77443674188873e-06,5.5199957222877464e-06,1.0512954475782343e-05
172,172.0,0.9893911691027951,1.0162736099476677,1.4547138280797645e-05,2.165472537297662e-06,6.631991697565759e-06,3.79771176622409e-06,3.5202614416058443e-06,1.0685881825970733e-05,1.010617435859109,0.9895955444335384,0.9979586869140938,1.0002221857349074,0.999941704135978,1.0105833237900235,0.9899157954374003,1.008860985942813,1.0025013844226356,0.9896097255944238,1.0056011011931305,0.9902486687361645,0.9893911691027952,0.9988523647800995,1.0014174165421903,1.0127515799214042,0.9989541953157974,0.9953690225359353,0.9986797541393749,1.0149705418745352,0.9987344338943348,0.999079346252149,0.9995028526268158,1.01544699644296,1.0162074928769371,0.998268886767233,0.998400290371537,1.0119986621427093,0.9902994317438628,1.012658195412035,9.79937001443083e-06,4.85859646964305e-06,2.298321861680046e-06,2.7830878868107295e-06,2.8031427094848786e-06,1.0685881825970733e-05,6.012000305829556e-06,1.0797811956138708e-05,3.2088441174445766e-06,6.088888860079751e-06,3.6665823195950285e-06,5.9941544883268465e-06,6.001716740692808e-06,3.0207610460432587e-06,2.165472537297662e-06,1.18073732931906e-05,3.314183598634569e-06,6.351943331587296e-06,3.5202614416058443e-06,1.3228019551193397e-05,3.872395230356347e-06,4.16904249827579e-06,6.9514870742266726e-06,1.4319866218912372e-05,1.4547138280797645e-05,4.244304585357538e-06,4.208022277109985e-06,1.0808389779854222e-05,5.702491685635654e-06,1.1730198940766485e-05
173,173.0,0.9893679379833547,1.0162819213372594,1.6804252327694597e-05,2.2311114882995048e-06,7.330164264682192e-06,4.5204683129661135e-06,3.550687453259623e-06,1.2180942263732816e-05,1.0106213614094441,0.9896008915430804,0.9979689581912488,1.00023149897293,0.9999495795616546,1.0105836237848114,0.9899171738017852,1.0088600113495627,1.002504702993748,0.9896070733041775,1.0056020102629948,0.9902466345383166,0.9893917141300497,0.9988593961920605,1.001419959603511,1.0127543541572825,0.9989625290122659,0.9953695784415789,0.9986901604146864,1.0149800001621634,0.998745107069136,0.9990977985375878,0.999507402617651,1.0154543557466114,1.0162148370322563,0.9982737334427401,0.9984060798456249,1.0120013198149536,0.9903086242725415,1.012661031662641,1.0834338986459847e-05,5.2850893560615034e-06,2.2311114882995048e-06,2.8034878282818733e-06,2.75705409625192e-06,1.2180942263732816e-05,6.549001807358905e-06,1.2404843792822396e-05,3.1647482967696885e-06,6.643626565401692e-06,3.6257843389690817e-06,6.502942783756454e-06,6.553327168687613e-06,3.019192195191403e-06,3.1385991990101577e-06,1.3496490364993242e-05,3.3159327863220987e-06,7.1088820269891325e-06,3.550687453259623e-06,1.5226332771104381e-05,3.871843854301468e-06,4.1758577412010865e-06,7.903197520661523e-06,1.6592596057078945e-05,1.6804252327694597e-05,4.18868710854688e-06,4.169954024312798e-06,1.2224097729957966e-05,6.2016566339343485e-06,1.338036937305294e-05
174,174.0,0.9893437501165381,1.0162888673122545,1.671261774274418e-05,2.1617694479739198e-06,7.274939142766333e-06,4.471045520541483e-06,3.457765071516756e-06,1.1984746349032265e-05,1.0106350062322396,0.9895788606140677,0.9979716478913253,1.0002372457192603,0.9999584249709028,1.0106073537799083,0.9898947876582638,1.008884638023105,1.002517390986983,0.9895849641317721,1.0056155668622826,0.9902245274705684,0.989367243477203,0.9988707444363708,1.001423574167591,1.0127757760389462,0.9989778916678155,0.9953433806522691,0.9987091010489085,1.0149956174089334,0.9987662877794226,0.9991209949422885,0.999473853956733,1.0154650455801757,1.0162264776286674,0.9983005713732629,0.9984316863745687,1.012019286861522,0.9902840369622904,1.0126815720793696,1.0547719125158004e-05,5.320318695774894e-06,2.1617694479739198e-06,2.6935573884701227e-06,2.6559562068147714e-06,1.1984746349032265e-05,6.545872797037396e-06,1.2244911808486882e-05,3.018206434397832e-06,6.600004791244226e-06,3.457765071516756e-06,6.421004046613117e-06,6.536865660671094e-06,2.941000094077211e-06,3.358145776792119e-06,1.3275492567063798e-05,3.261962954962104e-06,7.332961935683497e-06,3.5332192684605758e-06,1.5088519773569487e-05,3.863621861029211e-06,4.190501439677708e-06,8.299070052689132e-06,1.650744913587909e-05,1.671261774274418e-05,4.184903487624389e-06,4.168846805607927e-06,1.1990648203305895e-05,6.20278649840196e-06,1.314772886223042e-05
175,175.0,0.9893299368563421,1.0162915978769906,1.545436874069991e-05,2.334618541573025e-06,6.963955278603499e-06,4.028986887678641e-06,3.6012115209206983e-06,1.1163349143824747e-05,1.0106433492630504,0.9895375632048063,0.9980008532012511,1.0002733324133197,0.9999965896764117,1.0106231728181476,0.9898558773549615,1.008901194828661,1.002563174674679,0.9895538693755782,1.0056663637779542,0.9901924546224057,0.9893299368563421,0.9989071029707758,1.0014230902430061,1.0127852956062127,0.9990178228300673,0.9952910163159114,0.9987530576704536,1.0150074099248196,0.9988150445681518,0.9991717474346911,0.9994166966906676,1.015476096582594,1.01623854192303,0.9983561422536136,0.9984859571719356,1.012030290669912,0.9902461103903281,1.0126914499318276,9.888717636677748e-06,5.110043933773501e-06,2.334618541573025e-06,2.801104581120873e-06,2.8028406335586873e-06,1.1163349143824747e-05,6.3149231713293524e-06,1.13910042877629e-05,3.172634996024476e-06,6.428896194235134e-06,3.6012115209206983e-06,6.244782129000824e-06,6.3621932474519865e-06,3.055789431153312e-06,3.094172472321637e-06,1.2347601407441533e-05,3.3602943583126775e-06,7.125915084699382e-06,3.6092833675162664e-06,1.39959469037458e-05,3.9027253726263555e-06,4.201513528117443e-06,8.115895869412357e-06,1.5273540185283776e-05,1.545436874069991e-05,4.196910668346593e-06,4.184462842316206e-06,1.1193403406678907e-05,5.961211191726947e-06,1.2229303510451947e-05
176,176.0,0.9893328736644044,1.0162872630358057,1.4717393718725025e-05,3.1616648613732413e-06,7.1435547790323025e-06,3.5107613466230784e-06,4.335339772667709e-06,1.0669383031100089e-05,1.0106686378838143,0.989557576119518,0.9979801762384035,1.000255916723019,0.9999790220223344,1.0106600831622248,0.9898808911967735,1.008940641026096,1.0025464654741318,0.9895755709332437,1.005646996016105,0.990213236634651,0.9893541169818076,0.998890920767024,1.0014387936627736,1.0128236389710032,0.9990050216725669,0.9953205483004528,0.9987414715241957,1.0150528900498363,0.9988050227084021,0.9991690078536339,0.9994445762625838,1.015524627547295,1.0162872630358057,0.9983409528852039,0.9984724945265632,1.0120626158242814,0.9902684722488538,1.0127295226972395,9.572480968256608e-06,5.116978623143057e-06,3.1616648613732413e-06,3.5725933615676788e-06,3.6442443776177823e-06,1.0669383031100089e-05,6.396445229758989e-06,1.085902469974685e-05,4.058437076271447e-06,6.647806578656061e-06,4.508470974752783e-06,6.451145702661216e-06,6.545554042648476e-06,3.846999183878437e-06,3.305050521526801e-06,1.1834887179651653e-05,4.1587936083498005e-06,7.274677399502137e-06,4.335339772667709e-06,1.3339620537403555e-05,4.58716300633207e-06,4.863004493874253e-06,8.34513308207807e-06,1.454093758980276e-05,1.4717393718725025e-05,4.755295658115864e-06,4.772892626952371e-06,1.0737268436980732e-05,5.9746068233697615e-06,1.1713350204203743e-05
177,177.0,0.9893391124329316,1.016274362829057,1.416073104930943e-05,3.4988455885397193e-06,7.142276681144526e-06,3.1427771550219513e-06,4.800388886065631e-06,1.020217312920925e-05,1.0106301391507222,0.9895331861758542,0.998034399809934,1.0003147144275886,1.0000391019373953,1.0106181544597987,0.9898616470726215,1.0088977640551207,1.0026128273716812,0.9895716155220156,1.0057216004054275,0.9902090112545742,0.9893391124329316,0.9989539936000603,1.001438352448208,1.01278380052318,0.9990726020316407,0.9952984984260119,0.9988108995686586,1.0150116813554024,0.9988777162533015,0.9992447028485784,0.9994137255921237,1.0154824619766782,1.016244191083428,0.9984155737663061,0.9985471421619416,1.0120213013630135,0.990246823495724,1.012689529156397,9.229378613551827e-06,4.916002446365092e-06,3.6659586276854725e-06,4.0288966385613766e-06,4.145131799483653e-06,1.020217312920925e-05,6.194465361932182e-06,1.0338124301158654e-05,4.567034137819233e-06,6.554634668308433e-06,5.021425621815297e-06,6.342937286782504e-06,6.386384012637732e-06,4.323806199446788e-06,3.4988455885397193e-06,1.1326783344534129e-05,4.659601513776538e-06,7.04611857681151e-06,4.800388886065631e-06,1.2797836765249583e-05,5.058941062814302e-06,5.324846567240268e-06,8.101764226504161e-06,1.3979789985947031e-05,1.416073104930943e-05,5.162323183743305e-06,5.191305213522831e-06,1.0289499837530257e-05,5.743422159764978e-06,1.12097496282245e-05
178,178.0,0.9893355247528788,1.016256797441173,1.3348779368927239e-05,3.2069752569093208e-06,6.706930879039569e-06,2.940561735201334e-06,4.5136006857302645e-06,9.524456906704326e-06,1.0106025288464573,0.9895500219264473,0.9980037928402594,1.0002799132672715,1.0000037251810547,1.0105894717724586,0.9898797913695054,1.0088702583348332,1.0025771883189445,0.9895837322246238,1.00568216006609,0.9902166743950196,0.989357106770302,0.9989163463594828,1.0014205722151095,1.0127487885205229,0.9990310075523534,0.9953240383597739,0.9987636463658784,1.0149696336150367,0.9988218450428772,0.9991826858166158,0.9994327863852225,1.0154351308127056,1.0161959142052064,0.998353622960078,0.9984865867689999,1.0119898658092958,0.9902671774680475,1.012654135437814,8.631102756764592e-06,4.635169703591688e-06,3.480990367506225e-06,3.847496434611626e-06,3.935959278541114e-06,9.524456906704326e-06,5.858038349595615e-06,9.62019425290566e-06,4.319623992352707e-06,6.265569704142107e-06,4.703764817079389e-06,6.013989377014311e-06,6.032235675234651e-06,4.086852120204694e-06,3.2069752569093208e-06,1.0571533820411426e-05,4.390925546585123e-06,6.605591713264122e-06,4.5136006857302645e-06,1.20209838426379e-05,4.752153478730347e-06,4.985256246989139e-06,7.56735473669941e-06,1.3166031671536303e-05,1.3348779368927239e-05,4.82754755654498e-06,4.847489864822355e-06,9.612631358414494e-06,5.371812642371843e-06,1.0463814844364119e-05
179,179.0,0.9893300845796252,1.0162398170926008,1.2186113801193387e-05,2.908959748013293e-06,6.2024228114197505e-06,2.6231522547340417e-06,4.242245892286148e-06,8.64171332813466e-06,1.0105655187000733,0.9895245212352302,0.9979361326786627,1.000206877943465,0.9999347131557712,1.010551897654254,0.9898534708767716,1.0088327409119493,1.002507812607648,0.9895590282460166,1.0056144265027789,0.9901908928726619,0.9893300845796252,0.9988447045376845,1.0013722535433314,1.0127090529879765,0.9989618894921298,0.9952969072011605,0.998694090593599,1.0149356335108146,0.9987556827860323,0.9991171027116631,0.9994038002650417,1.0154065906339012,1.0161697534954701,0.9982912808293505,0.9984234216256107,1.0119504341716694,0.9902378366971069,1.012613866745288,7.814308838394759e-06,4.360643545746997e-06,3.323027376581614e-06,3.6863921118047442e-06,3.7439682428749137e-06,8.64171332813466e-06,5.516386236204471e-06,8.737696727875912e-06,4.06571685699246e-06,5.953507687115304e-06,4.38513233723297e-06,5.677198834483732e-06,5.673558203779953e-06,3.865468701888438e-06,2.908959748013293e-06,9.607017424232575e-06,4.135854254621589e-06,6.204658374641626e-06,4.242245892286148e-06,1.0923453721999349e-05,4.45359785720478e-06,4.700486041002293e-06,7.088826220619201e-06,1.2003415092054702e-05,1.2186113801193387e-05,4.469271900151441e-06,4.490297319272523e-06,8.71265736471978e-06,4.998007527677468e-06,9.503102773791473e-06
180,180.0,0.9893330262511375,1.0162286720037879,1.1035951647450441e-05,2.6329362939118264e-06,5.678283650046445e-06,2.354849373808822e-06,3.941265551025358e-06,7.861983257660635e-06,1.0105965167760895,0.989534905293637,0.9979935206322698,1.000267407996432,0.999997384370066,1.0105813742609568,0.9898714302595136,1.0088638102110314,1.002573880406564,0.9895876411487372,1.0056864005375075,0.990217931256292,0.9893528343886373,0.9989105800774973,1.001409105209665,1.0127398693548655,0.9990314676736641,0.995307081825377,0.9987646434371609,1.014955044904854,0.9988270753662344,0.9991909857400608,0.9994041961643078,1.015413609208374,1.0161755361040563,0.9983602404178298,0.9984923347483625,1.011978835869636,0.9902508272360839,1.0126439384440182,7.087059272082628e-06,4.005647862711326e-06,3.0614333041647993e-06,3.3986373085909547e-06,3.448664215322697e-06,7.861983257660635e-06,5.072487996044899e-06,7.951746643671143e-06,3.72990091282134e-06,5.494058058723708e-06,4.00946950955299e-06,5.2332327438955595e-06,5.227811898133845e-06,3.5597715094941324e-06,2.6329362939118264e-06,8.727368007055406e-06,3.822376878840378e-06,5.719200639889159e-06,3.941265551025358e-06,9.905417347434428e-06,4.143078840600972e-06,4.4260047179821725e-06,6.548470397158454e-06,1.0868948619872407e-05,1.1035951647450441e-05,4.149420100843778e-06,4.1661789290611474e-06,7.908678694188665e-06,4.58063547694046e-06,8.630672866267685e-06
181,181.0,0.9893425232713136,1.0162286123951816,1.0013804912460859e-05,2.3832099031675867e-06,5.3454729629066665e-06,2.0630279621033096e-06,3.861300163984303e-06,7.199739099792665e-06,1.0106329559319593,0.9896172411248424,0.9979937860860125,1.0002685411020193,0.9999987920017822,1.0106178972671098,0.9899599006287848,1.008898891407087,1.0025791584899377,0.9896846174617424,1.0056954425441322,0.9903134431285814,0.989443508585529,0.9989117547326027,1.0014566931923083,1.0127848070526155,0.9990311086647595,0.9954115370862145,0.998762728334164,1.0150050883730526,0.998821436413541,0.9991860041224593,0.9995151864013989,1.0154661542700931,1.0162286123951816,0.9983481075597226,0.9984810993736105,1.0120180594046044,0.9903367039370492,1.0126878555409697,6.443315186694892e-06,3.88613386772759e-06,2.8695071305999827e-06,3.230516422819398e-06,3.302292129400218e-06,7.199739099792665e-06,4.8476074581523115e-06,7.284915026770872e-06,3.6304155145837693e-06,5.18274872231542e-06,3.9278137289908775e-06,4.948320855373512e-06,4.992707768232642e-06,3.4006030348370446e-06,2.3832099031675867e-06,7.951864575177166e-06,3.6910932200340144e-06,5.593097379599826e-06,3.861300163984303e-06,9.009094769371949e-06,4.106609793860854e-06,4.42288979878842e-06,6.457741530666554e-06,9.858600244608232e-06,1.0013804912460859e-05,4.21151707042352e-06,4.20409032948516e-06,7.2048592497624975e-06,4.385266084981126e-06,7.862513914536727e-06
182,182.0,0.9893537339355342,1.0162430047720443,9.325964181959223e-06,2.177736990944047e-06,5.054881938167324e-06,1.8859241776038692e-06,3.7257806442775363e-06,6.664294213475861e-06,1.0106120045855147,0.989608553911608,0.9979372361458206,1.0002093416517503,0.9999372616817124,1.0105940134285698,0.9899362152311573,1.0088698073278919,1.002513054304855,0.9896496640183415,1.0056213885576206,0.9902808714122079,0.9894145660193634,0.998851812090098,1.001429968056109,1.0127690740907886,0.9989667568517998,0.9953999264234722,0.9986952370955756,1.0149853528853856,0.9987505020256568,0.9991150351245427,0.9994961774061049,1.0154436817840007,1.016205864948902,0.9982733749690667,0.9984070588897505,1.011998878460584,0.9903216197804974,1.0126719186130848,5.918414593557117e-06,3.7257806442775363e-06,2.6947484494392227e-06,3.063907136618155e-06,3.14886513087398e-06,6.728102570653567e-06,4.587931071905571e-06,6.8302315732985015e-06,3.512336474050295e-06,4.835407937775916e-06,3.826679086006537e-06,4.626932767922756e-06,4.711724333044714e-06,3.229221140070505e-06,2.177736990944047e-06,7.378528896857839e-06,3.530544268940089e-06,5.401214625723824e-06,3.7325440527679e-06,8.398025717855388e-06,4.0111582720991275e-06,4.352869435012477e-06,6.256485941340931e-06,9.177055702804272e-06,9.325964181959223e-06,4.185509459538994e-06,4.162548491473678e-06,6.664294213475861e-06,4.15530848057305e-06,7.2963865041586e-06
183,183.0,0.9893618165391794,1.0162676807789,8.736839961466388e-06,1.9938010699472635e-06,4.816868252578358e-06,1.6995252858664945e-06,3.5932225030463557e-06,6.220945817067682e-06,1.0105722364471423,0.9895869247721067,0.9979441374604446,1.0002139749003867,0.9999411707878386,1.0105471411610922,0.9899089408914825,1.008821215780622,1.0025136202062284,0.9896213872819327,1.0056216985252047,0.9902525109337963,0.9893855960233985,0.9988571708895321,1.001409655850038,1.0127239065734568,0.9989699651457559,0.9953718980557109,0.9986975398859663,1.01493420698399,0.9987517445516555,0.9991161543067663,0.999465706581802,1.0153895296406326,1.0161504922647762,0.9982735255901506,0.9984071263225957,1.0119560966273666,0.990296220512338,1.0126276622232955,5.498450157505454e-06,3.41766648846914e-06,2.6660756459263667e-06,3.0533425513729274e-06,3.1450427300389806e-06,6.317912997580221e-06,4.1801871629385405e-06,6.432232490692721e-06,3.5528346961673845e-06,4.380597708159123e-06,3.9315743271299614e-06,4.190668928741676e-06,4.2816103592597916e-06,3.2515459376947887e-06,1.9938010699472635e-06,6.891720311824256e-06,3.5932225030463557e-06,4.924218858930856e-06,3.8120786731110235e-06,7.869513952997047e-06,4.1235180235598865e-06,4.529867921933089e-06,5.735160486849207e-06,8.59373039917072e-06,8.736839961466388e-06,4.291703398106356e-06,4.277978217905006e-06,6.220945817067682e-06,3.795283650457477e-06,6.816722149301046e-06
184,184.0,0.9893619293776306,1.0162965883450874,8.229828330002658e-06,1.8280224379752973e-06,4.62070068287674e-06,1.5435288741453213e-06,3.6047723402107416e-06,5.84033896671928e-06,1.0105825398749824,0.9895743227985309,0.9979917886277241,1.000263757222788,0.9999918812362503,1.0105511176351256,0.9898971215203883,1.0088229583481112,1.002565803457508,0.9896180343479175,1.0056800983101117,0.9902505052761139,0.9893760130865812,0.9989105112392247,1.0014286929912146,1.0127338753947321,0.9990243022331275,0.9953637739112727,0.9987518740279671,1.0149325893321774,0.9988055359746125,0.9991706788166361,0.999458880791521,1.0153838855766018,1.016142729011075,0.9983242280480525,0.99845860363101,1.0119644760087008,0.9902811677873633,1.0126371596683201,5.160969367862615e-06,3.144878035657248e-06,2.647734558720714e-06,3.0632024090305083e-06,3.161631521072899e-06,5.898477258145038e-06,3.818123149457619e-06,5.994604058689791e-06,3.6047723402107416e-06,3.975118381334933e-06,4.044560873623978e-06,3.7960460891278973e-06,3.902843205249665e-06,3.2954266234411872e-06,1.8280224379752973e-06,6.449085994868468e-06,3.6788820280860497e-06,4.517446219696036e-06,3.927503273118289e-06,7.381810904273109e-06,4.296888329318739e-06,4.765437530288066e-06,5.2689810675459796e-06,8.086169233691222e-06,8.229828330002658e-06,4.495405717049117e-06,4.479278672242607e-06,5.84033896671928e-06,3.4819436983863618e-06,6.3856102114160696e-06
185,185.0,0.9893492307462677,1.0163236753999454,7.889464274741885e-06,1.9201922547089762e-06,4.5336254730847e-06,1.4373963599162449e-06,3.509473289660313e-06,5.6650399788480095e-06,1.0105671559498017,0.9895445923497626,0.9980148673566703,1.000286557197512,1.0000117561971917,1.0105320105002669,0.9898655427448008,1.0088048564931185,1.0025780527360717,0.9895787854531032,1.0056889304239698,0.990212931057331,0.9893432031272368,0.9989379691970005,1.0014251603720286,1.0127233517849445,0.9990562322249447,0.9953314941788269,0.9987861814549525,1.0149179420943408,0.9988455897540693,0.9992142615879005,0.9994264390762806,1.0153663047789176,1.0161257486640793,0.9983675779717021,0.9985020567924315,1.0119491371747193,0.9902481008834064,1.0126259169003409,4.992824352331722e-06,2.895106458439177e-06,2.852570319142562e-06,3.3104565076907755e-06,3.347981561383676e-06,5.669870926230984e-06,3.509473289660313e-06,5.745693292617475e-06,3.7386158679587885e-06,3.6447636225261453e-06,4.123754121756649e-06,3.4852078070323183e-06,3.5899699962674595e-06,3.510920511038421e-06,1.9201922547089762e-06,6.243391612431652e-06,3.839034050709814e-06,4.15468605412081e-06,4.106739789112618e-06,7.108814989225446e-06,4.460507362396648e-06,4.9184040146104945e-06,4.831221571652515e-06,7.763750422001916e-06,7.889464274741885e-06,4.648087166067105e-06,4.628172233023271e-06,5.6650399788480095e-06,3.218362403593187e-06,6.195687381220208e-06
186,186.0,0.989318878940471,1.0163428898728128,7.317062917359102e-06,2.0118820786634214e-06,4.447995133452033e-06,1.2851857934917924e-06,3.3740669424084386e-06,5.356506620344168e-06,1.0105256539294494,0.9895281020143475,0.9979913435174106,1.0002665841970342,0.9999833272817409,1.0104850983265523,0.9898429494799796,1.0087559788440954,1.0025458089652064,0.9895510433181727,1.0056531819381604,0.9901842026562151,0.989318878940471,0.9989121808770604,1.0013952135504878,1.01268341679883,0.9990341464860907,0.9953077774412757,0.9987673117669402,1.014893671902615,0.9988326628740383,0.9992071596633497,0.9994047596849042,1.0153469157147974,1.0161060613857515,0.9983580588256807,0.9984920661498324,1.011909343951259,0.9902334080101899,1.012585827489366,4.741736464837765e-06,2.662836159207651e-06,3.1161895832935646e-06,3.6139349065316826e-06,3.617496053238302e-06,5.356506620344168e-06,3.226010945508125e-06,5.425346574313458e-06,3.989819080297602e-06,3.3740669424084386e-06,4.37050317756836e-06,3.231083121217852e-06,3.310254785111987e-06,3.818134082698357e-06,2.0118820786634214e-06,5.911343981890105e-06,4.121539222745468e-06,3.7963505404993487e-06,4.392009224753108e-06,6.6499119339484995e-06,4.707972038456479e-06,5.150605714949e-06,4.433584461958437e-06,7.217929535140763e-06,7.317062917359102e-06,4.839568235360717e-06,4.824355345633114e-06,5.373872350748541e-06,2.965448510666223e-06,5.872499414211273e-06
187,187.0,0.9892701944709988,1.0163481796930292,6.8390464806424585e-06,2.0966612035341912e-06,4.377237423775393e-06,1.0738264530823438e-06,3.644873437783088e-06,5.009003085675083e-06,1.0105955009649517,0.9895673498939054,0.9980829572666797,1.0003715150370294,1.0000827372017131,1.010560192506137,0.9898914239205129,1.0088328142571672,1.0026472562200348,0.9896109261507181,1.0057596993291886,0.9902445744934638,0.9893704382207089,0.999021802701159,1.001478428228974,1.0127720653065488,0.9991504387936154,0.9953559544750544,0.9988888261387088,1.0149948471349606,0.9989621423141327,0.9993432451123478,0.999459896952388,1.015454556753832,1.0162152365347288,0.9984901365221177,0.9986245604235612,1.0119884735932454,0.9902779125911432,1.0126739949039627,4.452306769746755e-06,2.9973672933268405e-06,2.924353017879123e-06,3.3836830768385668e-06,3.4114350573129813e-06,5.000918640870239e-06,3.644873437783088e-06,5.061340358732394e-06,3.7861313592964785e-06,4.011718242772922e-06,4.200226305447859e-06,3.834036945190482e-06,3.7912574952055263e-06,3.6087027106251583e-06,2.0966612035341912e-06,5.566917171030243e-06,3.914030828934655e-06,4.378671833302573e-06,4.157668839879797e-06,6.2362834936696135e-06,4.44617640970199e-06,4.86676022093623e-06,5.009003085675083e-06,6.745617582983862e-06,6.8390464806424585e-06,4.544190932981483e-06,4.529738597898514e-06,5.026785303320327e-06,3.332516264444915e-06,5.518703753297363e-06
188,188.0,0.9892191467101161,1.0163334927899328,6.402470885906928e-06,2.1494573300935115e-06,4.38369701618516e-06,9.355221192064002e-07,3.758532898623858e-06,4.7968256576350585e-06,1.0107013346210902,0.9895701575496437,0.9981186188721931,1.0004174546725528,1.000122094815574,1.0106776416615602,0.9898942563225807,1.0089529426321044,1.0026866700043173,0.9896051513476635,1.005793958616272,0.9902384479679559,0.9893715810311953,0.9990620980993339,1.0015282195286779,1.0128846142941028,0.9991915850782733,0.9953542263625829,0.9989312300010207,1.015110580118134,0.9990070484467966,0.9993889431527374,0.9994590084969465,1.0155716766343303,1.016333492789933,0.9985379325132773,0.9986713369317328,1.0121033498556935,0.9902846054508678,1.0127866784942279,4.176936962924968e-06,3.3301468361868506e-06,2.8924342291963118e-06,3.3309317767609374e-06,3.3768216141901295e-06,4.674372298877746e-06,4.018459054156893e-06,4.735267043438373e-06,3.758532898623858e-06,4.548861237756555e-06,4.218743963653403e-06,4.348443019882699e-06,4.207410450053833e-06,3.5398874664769387e-06,2.1494573300935115e-06,5.241578221763137e-06,3.858991078415875e-06,4.951664667230041e-06,4.113685723139152e-06,5.862166068355643e-06,4.418768191895405e-06,4.7968256576350585e-06,5.5485565265131586e-06,6.314908382467813e-06,6.402470885906928e-06,4.57394921066655e-06,4.549195271239807e-06,4.705103369120712e-06,3.6794697638881926e-06,5.186871285044324e-06
189,189.0,0.9891858672454656,1.016294631853412,6.074761135499121e-06,1.9969266626569658e-06,4.1954005251589896e-06,8.732358591846281e-07,3.6925613651538177e-06,4.65101346344381e-06,1.0106936877852943,0.9895579456438875,0.9980801814133609,1.0003706091827156,1.0000765654680304,1.010669095591616,0.9898733123953465,1.0089425906617324,1.002635179087874,0.9895663846303571,1.0057338170945584,0.9901997197006079,0.9893449539215976,0.9990144880820404,1.0015027491044814,1.0128720297482268,0.9991408270504286,0.9953404131122071,0.998878205205755,1.0150947791082987,0.9989486556099448,0.9993262563830195,0.9994410835615032,1.0155534974335,1.016316557433435,0.9984774913109541,0.9986110325308986,1.0120928572330905,0.9902699856134175,1.0127741481751478,3.9340178545912355e-06,3.0635450796494237e-06,2.862271540838982e-06,3.285615501063378e-06,3.3479453446518544e-06,4.4523709067012646e-06,3.6925613651538177e-06,4.550863568355855e-06,3.7343872255906224e-06,4.183679670001331e-06,4.222232071129913e-06,4.00033713154891e-06,3.873715070510578e-06,3.4740260442530504e-06,1.9969266626569658e-06,4.913440242711325e-06,3.814920264641029e-06,4.56155344028269e-06,4.089331075075446e-06,5.53405191625577e-06,4.424553765751642e-06,4.761610242764813e-06,5.096780775078148e-06,5.983125647250929e-06,6.074761135499121e-06,4.65101346344381e-06,4.615511284977142e-06,4.426089981270834e-06,3.382109387196716e-06,4.85866809587309e-06
190,190.0,0.9891904876646892,1.0162348186155494,5.836373281376119e-06,1.8632281463696414e-06,3.972004020055734e-06,8.359298628205085e-07,3.4278951071285415e-06,4.411995851835423e-06,1.0105742906942183,0.9894997386469869,0.9980266639009026,1.00030408089042,1.0000150246602624,1.010540545590326,0.989804854765502,1.0088107084901194,1.0025706415115596,0.9894950466097672,1.0056679069246408,0.9901294750602531,0.9892748440441929,0.9989489199785229,1.0014159124582243,1.012741109086094,0.999070040248505,0.9952703952729579,0.9988050707272044,1.014954292872846,0.998870473037461,0.9992416062961148,0.9993619756802562,1.0154105765385757,1.0161759212909434,0.9983989071428229,0.9985326697339671,1.0119652219182271,0.9902013707817398,1.0126435056742855,3.711048802119189e-06,2.8180136319399634e-06,2.763900951821484e-06,3.1616648702462486e-06,3.2250238131741673e-06,4.256397128153104e-06,3.4278951071285415e-06,4.385184295255532e-06,3.587487313129744e-06,3.867149525101078e-06,4.081531399859515e-06,3.69603410045915e-06,3.601314653889694e-06,3.36078764561209e-06,1.8632281463696414e-06,4.618644127292478e-06,3.676558883887733e-06,4.180230145940365e-06,3.925364545674614e-06,5.267014052988065e-06,4.226159756433643e-06,4.536936458705584e-06,4.682621441225942e-06,5.730179713608704e-06,5.836373281376119e-06,4.411995851835423e-06,4.385102097203821e-06,4.175099870762991e-06,3.1371201450432115e-06,4.5640588454342236e-06
191,191.0,0.9892531395554297,1.0161591295689758,5.3987596002988305e-06,1.6965795397228585e-06,3.797689134798433e-06,7.587034546041448e-07,3.3822317302634773e-06,4.269993434056003e-06,1.01048533876395,0.9894824736871211,0.9980278884190675,1.0003040856313579,1.0000121175159589,1.010443961258611,0.9897841380898856,1.0087134077413327,1.0025640584805724,0.9894719625210252,1.0056593025173526,0.990108855298608,0.9892531395554297,0.9989445723022906,1.0013737305914439,1.012640297262507,0.9990636725282992,0.9952497204930555,0.998796271371064,1.0148447811742334,0.9988579573468644,0.9992266480231741,0.9993393502096563,1.0152889152035798,1.0160513080759428,0.9983793604781761,0.9985142927614615,1.0118718374820526,0.9901829596899794,1.0125429427972543,3.3822317302634773e-06,2.6835852266688515e-06,2.7860352672106404e-06,3.1550559206201834e-06,3.199000440551632e-06,3.9111155626786225e-06,3.259869101233273e-06,4.036555300518893e-06,3.4868828725024508e-06,3.6730380525420005e-06,3.971513198812838e-06,3.4995381178530026e-06,3.418106573559987e-06,3.4063705948038876e-06,1.6965795397228585e-06,4.1934903987147525e-06,3.7245737149136127e-06,3.918110485149729e-06,3.961745022118044e-06,4.833107265901776e-06,4.269993434056003e-06,4.593824944100225e-06,4.3747826002818515e-06,5.290560179413233e-06,5.3987596002988305e-06,4.4252381438198334e-06,4.410925279054816e-06,3.806839516100793e-06,3.0172293084362987e-06,4.146016652050607e-06
192,192.0,0.9893858981792547,1.0160726412063228,5.009553691018706e-06,1.6105343359818124e-06,3.6393892056645977e-06,7.047642266896535e-07,3.2549116982298714e-06,4.127832323972202e-06,1.010421336190046,0.9894867291329407,0.9980818951235693,1.000363419614711,1.000069007105767,1.0103747472083762,0.9897923957898654,1.008642619181476,1.0026207373458,0.9894866030137914,1.005716874394256,0.9901247234907798,0.9892641015392601,0.9990059244405054,1.001380628995485,1.0125781753174048,0.9991219960798873,0.9952616505902172,0.9988554085963325,1.0147739875611275,0.9989184111328928,0.9992860701777756,0.9993525434180528,1.0152136677206833,1.01597543508605,0.998440451352839,0.9985755711195258,1.0118073991128032,0.9901914698572252,1.0124808047404326,3.270917270910975e-06,2.6035803376952176e-06,2.651617372769481e-06,2.9805681279279657e-06,3.0223590924349687e-06,3.838188514798088e-06,3.1793530360712735e-06,3.971170219539277e-06,3.2638836588796585e-06,3.63463662547445e-06,3.7122999035084533e-06,3.4639151470969196e-06,3.340251680121985e-06,3.2549116982298714e-06,1.6105343359818124e-06,3.970593178425704e-06,3.569548523075098e-06,3.772777160791462e-06,3.7992966671307616e-06,4.492775232481258e-06,4.127832323972202e-06,4.468558874110171e-06,4.175836295262568e-06,4.908762367167245e-06,5.009553691018706e-06,4.2918841090725266e-06,4.282180807790117e-06,3.6463416887366656e-06,2.9350532412480343e-06,3.932494988215058e-06
193,193.0,0.9895686134934284,1.0159804300202222,5.723407762900675e-06,1.9870081580968886e-06,4.02196868551376e-06,9.15942615465328e-07,3.4677039424747645e-06,4.673539047418907e-06,1.010403753937372,0.9894987358739024,0.9980823369865841,1.0003679208695617,1.0000734952410806,1.010350923992011,0.9898076975835013,1.0086146236877984,1.0026324143037402,0.9895220382057105,1.0057388638000768,0.9901585597754728,0.9892862769162155,0.9990069779785973,1.0013816980296295,1.0125636314511768,0.9991197953182644,0.9952776478299509,0.9988526496647194,1.014767048545075,0.9989148600393826,0.9992797770553684,0.9993696381445941,1.015216861016762,1.0159804300202222,0.9984423431107673,0.998576274183422,1.011791629177179,0.9902040180907015,1.012466208233623,3.3951452873882473e-06,2.498878240127543e-06,3.0643252890703827e-06,3.5903679751976534e-06,3.5035883851074338e-06,3.999666532713146e-06,3.09633924001532e-06,4.149351641980193e-06,3.742243846055836e-06,3.6171604933078143e-06,4.225404324365973e-06,3.4677039424747645e-06,3.269762591732687e-06,3.9047730807493955e-06,1.9870081580968886e-06,4.219684539123526e-06,4.338364283845262e-06,3.6344893428843593e-06,4.673539047418907e-06,4.844887780501154e-06,5.197924580947411e-06,5.723407762900675e-06,4.038996211578872e-06,5.325818642242328e-06,5.442418721100021e-06,5.440683696137319e-06,5.438293840314491e-06,3.821174579364884e-06,2.827044324349224e-06,4.180614184321043e-06
194,194.0,0.9897730791291409,1.0158903343575396,7.70912199701378e-06,2.349766875261168e-06,5.017685486167796e-06,1.60711726224873e-06,3.457876501154562e-06,6.04280577456363e-06,1.0103680735234202,0.989558063667577,0.9981124430965834,1.0003978170908783,1.000107906677225,1.0103180408252335,0.9898778820655764,1.008582953385441,1.002675075335192,0.9896041921263256,1.0057871255332906,0.9902383414351166,0.989361062366494,0.9990388238859386,1.0014015877232663,1.0125253661356537,0.9991520245938628,0.9953530267516859,0.9988827309607232,1.0147293102047412,0.9989456681957486,0.9993122605170431,0.9994500369313508,1.0151852111755102,1.0159498820360386,0.9984714485684946,0.9986053565578817,1.0117540534692004,0.9902687395506812,1.0124277266308224,4.619497607830823e-06,2.349766875261168e-06,3.785115561058669e-06,4.6806742635756676e-06,4.337685602332649e-06,5.46752512204701e-06,2.934608468946817e-06,5.684266963160705e-06,4.552690291081953e-06,3.457876501154562e-06,5.0046135182811095e-06,3.325437862671095e-06,3.1048321971624865e-06,4.965886664507666e-06,2.718318294644238e-06,5.874935347497578e-06,5.562462553481918e-06,3.407896081451451e-06,6.04280577456363e-06,6.88488528938914e-06,6.829326758482163e-06,7.568979202290053e-06,3.832223202094752e-06,7.539070563658717e-06,7.70912199701378e-06,7.202715430938733e-06,7.193114927807493e-06,5.373205104724581e-06,2.6908754704024373e-06,5.830151087520823e-06
195,195.0,0.9899710887175817,1.01582123998208,9.01332712076381e-06,2.1450882903199715e-06,5.339752536514687e-06,1.999208619370312e-06,3.243488410253239e-06,6.960200619158822e-06,1.0103322440698248,0.9896057785634251,0.9981476126395422,1.0004389663274176,1.0001509786441778,1.0102838830779868,0.989940381014613,1.0085500162356338,1.0027324369543118,0.9896957965065971,1.0058619599226055,0.9903305373337307,0.9894303813090252,0.9990788766718928,1.0014229751985104,1.0124931823647436,0.9991909920143222,0.9954124884515106,0.9989207234708349,1.0146962022800605,0.9989835406438663,0.9993537546019012,0.9995189365206701,1.0151529571750146,1.0159165927811031,0.9985049945742654,0.9986399715888594,1.011718715816995,0.9903241058340713,1.0123953109149686,5.574733462061614e-06,2.1450882903199715e-06,3.8059582223223044e-06,4.812407298370943e-06,4.387870940463875e-06,6.63729170438445e-06,2.6957919585154504e-06,6.899385051222899e-06,4.607903370621309e-06,3.243488410253239e-06,5.026741096941711e-06,3.1235229046134893e-06,2.866757030502796e-06,5.019214768224097e-06,2.9256966018055873e-06,7.002235235482471e-06,5.6144470869751415e-06,3.1014563284738246e-06,6.100857232940438e-06,8.124743924129896e-06,6.915165715272176e-06,7.657947801746641e-06,3.498235625650363e-06,8.808666672187117e-06,9.01332712076381e-06,7.320833788957777e-06,7.298618531432588e-06,6.534631059564776e-06,2.4693582420809534e-06,6.960200619158822e-06
196,196.0,0.9901344358899402,1.0157947945118817,9.668849769643603e-06,2.259750024135685e-06,5.63630664967141e-06,2.1233587086447577e-06,3.6279795403676218e-06,7.358857938112021e-06,1.0103654861806584,0.9896321698563644,0.9981312270892817,1.00042386378861,1.0001318778792336,1.0103193435616653,0.9899681972234776,1.0085855859804138,1.0027111200017542,0.9897225103522109,1.0058400592332641,0.9903568633834067,0.9894558133274011,0.9990555327919182,1.0014361262632623,1.0125250836473794,0.9991639246264845,0.9954462583865756,0.99888899949797,1.014725736989926,0.9989456016617914,0.9993149509511585,0.9995577957390656,1.0151804508443933,1.0159418913508973,0.9984558283411966,0.9985917850169149,1.0117549121099245,0.9903540701129295,1.0124275268581884,6.130395234327797e-06,2.259750024135685e-06,3.7630929745169295e-06,4.842585962713476e-06,4.412409580793919e-06,7.264478231667526e-06,2.921156230762741e-06,7.568585812376123e-06,4.696815392191706e-06,3.6279795403676218e-06,5.191754940766635e-06,3.504501403670469e-06,3.1416273430899167e-06,5.035332297364204e-06,3.2890622779300865e-06,7.64480508885094e-06,5.656931146522672e-06,3.272224700386048e-06,6.1387318217619226e-06,8.862792976017728e-06,6.979428815780075e-06,7.782957622867627e-06,3.7712915077266382e-06,9.537611976127546e-06,9.668849769643603e-06,7.358857938112021e-06,7.337140225347781e-06,7.154567116694244e-06,2.6723806943304353e-06,7.601100843298144e-06
197,197.0,0.9902349142774066,1.015832645564983,1.2549153992563121e-05,2.4775002921917642e-06,6.478799543159511e-06,2.8837237467706737e-06,4.047042611952507e-06,9.088537574395238e-06,1.010408384213738,0.9896744065025032,0.998157049430598,1.000462454408069,1.0001631527591814,1.0103722746482202,0.9900158324592641,1.0086389836701792,1.0027426695573753,0.9897683530610732,1.005870101531381,0.990400832206073,0.989503852436626,0.9990893535889329,1.0014844266467047,1.012581140943935,0.9991985626567153,0.9955042158000775,0.9989258538677469,1.0147946827075447,0.9989815910802234,0.9993533725315731,0.9996289947820558,1.0152568238700335,1.0160197781153846,0.9984914362311735,0.9986274786925321,1.0118096629719129,0.9904036498409909,1.0124843053310038,7.86029085295079e-06,2.4775002921917642e-06,3.729392122399045e-06,4.885974717522807e-06,4.450324754083871e-06,9.266984139707984e-06,3.277353987913664e-06,9.658210935440442e-06,4.793598178161246e-06,4.087179076434808e-06,5.321942412768153e-06,3.93668539638703e-06,3.5407823123690953e-06,5.077091581216609e-06,4.047042611952507e-06,9.810661466166733e-06,5.7355444989061015e-06,3.5903196887197853e-06,6.2278556716204685e-06,1.1412811927726729e-05,7.114981510691928e-06,7.994859825423415e-06,4.2189479408073395e-06,1.2437925077325707e-05,1.2549153992563121e-05,7.5231039451884956e-06,7.490951905102951e-06,9.088537574395238e-06,3.0009128017198955e-06,9.757065096927631e-06
198,198.0,0.99024431751117,1.0159564407594237,1.520702383694042e-05,2.3667069712699275e-06,6.9232359025248945e-06,3.7845072553474454e-06,3.917004279277451e-06,1.0694938488971382e-05,1.010482353693571,0.9897602414031582,0.9981652145574618,1.0004685153211805,1.00017297308821,1.0104567193059437,0.9901060970162037,1.0087246931128708,1.0027546888646186,0.9898575385883143,1.0058822644828331,0.9904918825096692,0.9895950189998172,0.9991017172591429,1.0015531724113924,1.0126754580931001,0.9992107083462298,0.9955996708709302,0.998940538271684,1.0149035697910735,0.9989978234529101,0.9993718602806292,0.9997335793215236,1.015375735330217,1.016141389403277,0.998508826231087,0.9986447504796058,1.0118901868601013,0.9904910272536117,1.0125782894229356,9.380041339805074e-06,2.3667069712699275e-06,3.596926047291718e-06,4.692983226006058e-06,4.280347566657461e-06,1.1041334784784837e-05,3.1429516687819603e-06,1.1482749122576084e-05,4.600782170284993e-06,3.917004279277451e-06,5.0964750443771015e-06,3.756765656107204e-06,3.396644904579515e-06,4.890302968516725e-06,4.114877710934475e-06,1.156046349740077e-05,5.47012428107949e-06,3.421912934315918e-06,5.932564029222788e-06,1.355317730874098e-05,6.768397724766979e-06,7.5809729075404595e-06,4.03397754387028e-06,1.5021486821264767e-05,1.520702383694042e-05,7.179558714214146e-06,7.1449758990701175e-06,1.0694938488971382e-05,2.868675768464852e-06,1.1501933858632932e-05
199,199.0,0.9901344392224201,1.0161878277132423,1.535752141251701e-05,2.1543326767925503e-06,6.778998591734169e-06,3.977052295129507e-06,3.646153938177688e-06,1.0900371056843685e-05,1.01049933198316,0.9898077884439561,0.9981352305210545,1.000441406381722,1.0001415054155642,1.0104821335635512,0.9901597471291165,1.0087550895841821,1.0027185505117064,0.9899029587399965,1.0058434461254608,0.9905366224160159,0.9896459081821206,0.9990738578159922,1.001573515043568,1.0127040474810798,0.9991827334177457,0.9956629021100611,0.9989138756155092,1.0149394084782741,0.9989716808619763,0.9993464357328137,0.9998044825697345,1.0154209392725344,1.0161878277132426,0.9984857822267676,0.9986218387455795,1.011913841537665,0.9905446278659915,1.012606931696963,9.668112707930682e-06,2.1543326767925503e-06,3.470913009484571e-06,4.507307523171236e-06,4.105777447617494e-06,1.1420944521950904e-05,2.8619402110196786e-06,1.1917094330111344e-05,4.406111808214168e-06,3.646153938177688e-06,4.907926293333191e-06,3.495654222882948e-06,3.110918945651412e-06,4.680002760001198e-06,3.748733526813088e-06,1.1685352374618424e-05,5.155318500325139e-06,3.1157779856752385e-06,5.569840927989669e-06,1.3707049492046296e-05,6.319155228031995e-06,7.0276221709744005e-06,3.672264616247419e-06,1.5170218567320649e-05,1.535752141251701e-05,6.689254964954223e-06,6.659774581285166e-06,1.0900371056843685e-05,2.6077703251139324e-06,1.1630741624929617e-05
200,200.0,0.9898770730423467,1.01653678754745,1.4183629916294218e-05,2.286163493488206e-06,6.496746956320519e-06,3.619317992231928e-06,3.894789481094661e-06,1.0345458442011146e-05,1.0103675276785091,0.9897193131416605,0.99758782749651,0.9998593497960575,0.9995619258017974,1.0103911669683976,0.9900670221232415,1.0086926336540523,1.0021356160238657,0.9898069589211406,1.0052717230300536,0.9904291461435345,0.9895487695581388,0.9984817567692762,1.0012927915206444,1.0125723691393882,0.9985847245525666,0.9955033048706536,0.9983148718300721,1.0147991925684468,0.9983624942166993,0.9987356761965632,0.9996071248920256,1.0152815040336465,1.0160397912053951,0.9978748213192099,0.9980085508789843,1.0117943406460341,0.990439019420405,1.0124767617466264,9.22374942720422e-06,2.286163493488206e-06,3.2702012228225093e-06,4.233845676774473e-06,3.894789481094661e-06,1.0900485673461699e-05,3.0738996306241837e-06,1.1406764054030731e-05,4.274906215844779e-06,4.144066960632767e-06,4.8702966296608705e-06,3.96115487656127e-06,3.4145747127678392e-06,4.38461831835127e-06,3.4220427839342162e-06,1.104994655876913e-05,4.794452069065445e-06,3.3847130910078453e-06,5.153754806980649e-06,1.283560418274555e-05,5.831923542655833e-06,6.469428425377836e-06,3.965542191866491e-06,1.4035063486395391e-05,1.4183629916294218e-05,6.1780857385749794e-06,6.1466135083241096e-06,1.0345458442011146e-05,2.7638391151128377e-06,1.1002794457180408e-05
201,201.0,0.9894440126021394,1.016966635394946,1.3186606542468717e-05,2.7956381684076265e-06,6.5414492656337704e-06,3.1260647976515756e-06,4.238858591843172e-06,9.858676509193525e-06,1.0101708699589673,0.9896470613626033,0.996660951532896,0.9988588318403595,0.998572790834693,1.010264901476152,0.9899745578596636,1.0086116721269351,1.0011339366803793,0.9896837409797086,1.0042726768859251,0.9902871176938713,0.9894440126021394,0.9974733460884938,1.0008567941352249,1.012387975818494,0.9975656604273503,0.9953201510230975,0.9972965140669406,1.0146183884639093,0.9973284535456637,0.9976983997622503,0.9993817358191106,1.0151161630746057,1.0158611416985588,0.9968388433992228,0.9969686763677093,1.0116156806404903,0.9903359347748735,1.0122939722557325,8.828764933075197e-06,2.7956381684076265e-06,3.2530742100556717e-06,4.189457439502259e-06,3.94144731550329e-06,1.0333806255518878e-05,3.8971077462026715e-06,1.0786319326176824e-05,4.565050796093937e-06,5.770264565135821e-06,5.483485666194997e-06,5.5569425582288544e-06,4.442400486031051e-06,4.324108639026781e-06,3.188797291457624e-06,1.0472490471518403e-05,4.674389987264101e-06,4.238858591843172e-06,4.970176389955858e-06,1.2076021288013437e-05,5.586171032002948e-06,6.198549107938101e-06,5.01369895515711e-06,1.3059735266519265e-05,1.3186606542468717e-05,5.863989787518991e-06,5.840793648696937e-06,9.858676509193525e-06,3.4121067958990214e-06,1.0434548198412043e-05
202,202.0,0.9888234499032743,1.0174290198916027,1.2131576056849934e-05,2.9913632040900178e-06,6.4136332856225966e-06,2.7192192884728873e-06,4.4461115261636546e-06,9.191668026668429e-06,1.0107384619508792,0.9897401424996298,0.996775005032025,0.9989780182736742,0.998703551162588,1.0109259143512512,0.9900638722483751,1.0093168610671264,1.0012742349680337,0.9897412486293509,1.0044180169544332,0.9903291057341914,0.989522797662614,0.9976364391506142,1.0011456396817475,1.01301201032896,0.9977566689554392,0.9953466114202112,0.9975173898374532,1.0152591229208068,0.9975688112842693,0.9979500018221996,0.9993872968854799,1.0157797761718381,1.0165166332301905,0.9971135615484163,0.997235726610708,1.0122197733307792,0.990410522291645,1.0129198643533788,8.251077460073708e-06,3.1320133927492893e-06,3.130513564631289e-06,4.033500863533141e-06,3.8394718322987804e-06,9.606362313967788e-06,4.4461115261636546e-06,1.0007832944252333e-05,4.602391254237302e-06,6.88572568369468e-06,5.734471689340928e-06,6.681004960949182e-06,5.0891132979173515e-06,4.150256298821077e-06,2.9913632040900178e-06,9.710946382868507e-06,4.459782519367431e-06,4.795813405913993e-06,4.7235657530003775e-06,1.1159141487685931e-05,5.300282296846922e-06,5.8857576724246534e-06,5.77130777943352e-06,1.2016865656166218e-05,1.2131576056849934e-05,5.576423413123397e-06,5.555429104385557e-06,9.191668026668429e-06,3.869434908790525e-06,9.679793818432034e-06
203,203.0,0.9880691704283727,1.0178755896732918,1.1539161875364966e-05,2.887829996464882e-06,6.173169442653221e-06,2.528827091484329e-06,4.160784123077633e-06,8.658212362347284e-06,1.0118841326589993,0.9899008623669511,0.9979094083782687,1.0001935990469162,0.999924443582407,1.0121583428611107,0.9902351403407994,1.010586196641201,1.002526150698136,0.9898992127608212,1.0056828327977696,0.9904729891650169,0.9896895553856243,0.998931491412458,1.0020394667912373,1.014228714524365,0.9991082457145153,0.9954672139666355,0.9989213384105822,1.0164789428924066,0.9990172607440675,0.999420472844959,0.9994828404307354,1.0170124026695924,1.0177402457038152,0.9986218500524785,0.9987363205754041,1.0134053322003735,0.9905674707554589,1.0141377771602889,7.680526798571636e-06,3.330077711330556e-06,2.887829996464882e-06,3.7820896506438582e-06,3.5563352847817943e-06,9.013710821916629e-06,4.6726722520979355e-06,9.38465729143535e-06,4.255833189315832e-06,7.01352353902512e-06,5.290346267206141e-06,6.799517406929182e-06,5.268164304297694e-06,3.843940364718881e-06,3.0116844901712253e-06,9.120959475881024e-06,4.1264690590731446e-06,5.19559876436156e-06,4.37883224131022e-06,1.0562404869524159e-05,4.9048510976743824e-06,5.446222763341926e-06,6.416317934767124e-06,1.1429707850793456e-05,1.1539161875364966e-05,5.193643694601128e-06,5.169446294408422e-06,8.658212362347284e-06,4.160784123077633e-06,9.101561504163484e-06
204,204.0,0.987251358030342,1.0182579933758853,1.286547150364792e-05,2.691808281264286e-06,6.556418941643636e-06,2.866918374294173e-06,4.10135963794671e-06,9.007476850161015e-06,1.0125309222716121,0.9896772797879183,0.9990404122646397,1.0014060580818671,1.0011377145900167,1.0128381336620034,0.9900110223965457,1.0112909870773656,1.0037655964794832,0.9896562848257963,1.0069293867217246,0.9902172323506645,0.9894579337783784,1.0002047709320814,1.0025905541798334,1.0148486336228497,1.0004341380168975,0.9951941402342989,1.000292998360225,1.0170470065004587,1.0004264610456255,1.0008508068975666,0.9991920541133735,1.0175468679703776,1.0182579933758853,1.0000782309371261,1.0001870158145696,1.0140553296035513,0.9903302979017338,1.0147615231590092,7.829665305547672e-06,4.2442695782584405e-06,2.691808281264286e-06,3.5852889918330003e-06,3.334800069689939e-06,9.367130545913511e-06,5.674114614134238e-06,9.73513814973036e-06,3.9857261352218255e-06,7.80322339348228e-06,4.926226768464278e-06,7.608978488877008e-06,6.241317027064004e-06,3.6087383733707828e-06,3.633463512781983e-06,9.681252418931219e-06,3.859613392908544e-06,6.48067327419181e-06,4.10135963794671e-06,1.1512584823282931e-05,4.564683869459728e-06,5.0819977081333056e-06,8.140408963545242e-06,1.2683265616071622e-05,1.286547150364792e-05,4.803626710514389e-06,4.7841170582824325e-06,9.007476850161015e-06,5.185542820968309e-06,9.670604365630385e-06
205,205.0,0.9864401965620905,1.0185418954250967,1.4289724372090263e-05,2.509518775896377e-06,6.9852111197464485e-06,3.322317249796676e-06,4.140014748323292e-06,9.698400591020156e-06,1.011143255850662,0.9881352737075807,0.9988257692023553,1.0011625367459183,1.000898896870543,1.0113097165980989,0.9883703183179451,1.0097466481471158,1.0035288761911847,0.9880093087713003,1.0066960847559747,0.9885567870790807,0.9878145645019653,0.9999462277091183,1.0013750341261645,1.0131599925012806,1.0001746186818186,0.9934242843078063,1.0000358264084976,1.0151481585982358,1.0001580553618337,1.0005834113485146,0.9973532453166651,1.0154968615240632,1.0161746289644864,0.9998016787509488,0.999908110715344,1.012545511764789,0.9887047052777885,1.0130831402082223,7.956128443628507e-06,5.3588614282192595e-06,2.509518775896377e-06,3.3114050975289263e-06,3.103590920688486e-06,9.698400591020156e-06,6.9077409644635675e-06,1.011573767897175e-05,3.719381925122648e-06,8.701350963312572e-06,4.584569941407024e-06,8.544228557150314e-06,7.40580571787305e-06,3.3443379795361017e-06,4.140014748323292e-06,1.0250373585679128e-05,3.5705945908624293e-06,8.029935360857316e-06,3.792995697500521e-06,1.2464880421179576e-05,4.212509212541439e-06,4.690036091508869e-06,1.0081969441967951e-05,1.401601569723501e-05,1.4289724372090263e-05,4.418979061497941e-06,4.4011938000550816e-06,9.287488064296988e-06,6.408826980667436e-06,1.0239737481311435e-05
206,206.0,0.9857058698765258,1.0187490234060037,3.638946981330641e-05,5.741279542318301e-06,1.9457721801218232e-05,1.1953474547974081e-05,9.500045527896888e-06,3.314620245317903e-05,1.0080295992543842,0.9861286856358827,0.9969533675658775,0.9991222223880172,0.9988665953422451,1.0079404316954816,0.9862371661191544,1.0063338115658373,1.0014607211208613,0.9859242761795631,1.0046112410266455,0.9864594970970196,0.9857058698765258,0.997795863378054,0.9987195030540789,1.009573755426784,0.9979484253671458,0.9911179553828944,0.9977508205693997,1.0112775041222053,0.9977908049805411,0.9981839471356792,0.994955366059348,1.0114185983443305,1.0120549103508047,0.9973510282080874,0.9974594375148792,1.0092311064258843,0.9865964260572927,1.009510311564189,8.52720345761484e-06,5.741279542318301e-06,2.8448224588642608e-05,3.239693376666168e-05,3.211131006631753e-05,9.506564569045987e-06,7.282101677314012e-06,9.656004789956143e-06,3.314620245317903e-05,8.84858049056504e-06,3.291232548952152e-05,8.84781435671833e-06,7.753629324153326e-06,3.341805327914059e-05,9.863660095695928e-06,1.0665385679140477e-05,3.423423355995676e-05,9.500045527896888e-06,3.445464821359327e-05,1.2912914901053684e-05,3.585940317359572e-05,3.638946981330641e-05,1.2396204340473776e-05,1.4416136062759384e-05,1.4848608885468333e-05,3.6119768667978556e-05,3.634113862106281e-05,9.534108118311634e-06,6.971530629355117e-06,1.0628169895749374e-05
207,207.0,0.9851017214107177,1.0189151206935256,0.00019663135560890035,6.233877747271335e-06,8.235906267847412e-05,8.402253486850206e-05,1.0955845124265064e-05,0.00018143526707305475,1.0064734294818243,0.9864844799507345,0.9956303384440561,0.9976493754202688,0.9974021650762246,1.006314965271976,0.9866548456363592,1.004706823641704,0.9999503344153392,0.9864477856683117,1.0030638182095024,0.9869786354250253,0.9861765986012748,0.9962402057187852,0.9977676387302997,1.0078916709671728,0.9963105973628774,0.9914898400384196,0.9960498362813645,1.0095723187827357,0.9960077832480775,0.9963616458569888,0.99531515194972,1.0097069026098762,1.0103321949728934,0.9954894326550532,0.9955997805315278,1.0076139800098076,0.9869966792586109,1.0078331022382885,1.3547122672007014e-05,6.233877747271335e-06,0.0001565577854454968,0.00017993905914842918,0.00017719595606265152,1.092949863999017e-05,8.003304008952135e-06,9.631764086144919e-06,0.00018143526707305475,1.02072380821489e-05,0.00017896174425222847,1.0955845124265064e-05,8.772884658486466e-06,0.0001841330570065268,3.80865631286318e-05,1.4792497426739569e-05,0.00018808317481292276,1.4196761796359661e-05,0.0001881808563324748,1.6819254778670427e-05,0.00019443420068582782,0.00019576573427496698,1.9899011455783842e-05,1.746778425921143e-05,1.857299944460038e-05,0.00019521300415251626,0.00019663135560890035,1.328920849522374e-05,8.18269820509819e-06,1.4652371488642324e-05
208,208.0,0.9846137329383821,1.0190759306625816,0.0003111749032648591,6.69323624722927e-06,0.00013661519619799915,0.0001304067662404945,2.5201785982386246e-05,0.00029158653226189253,1.0083122501623172,0.9888288476558017,0.9968022152867021,0.9988639033625585,0.9986220015558245,1.0083426856597009,0.9891895439392545,1.006784080467594,1.0011699124965234,0.9891000229683575,1.0042558546042684,0.9896285419047043,0.9887672177339887,0.9975103583116114,0.9997550431887253,1.0100388896490125,0.9975926652098105,0.9940439054606726,0.9973496593738542,1.0119258033489489,0.9973199772065185,0.9976744684377125,0.9978950636479029,1.0122234163983772,1.0128665870207283,0.9968217895949734,0.9969283856412073,1.009584364993391,0.9894745642786561,1.0099754089804436,3.720108227820378e-05,6.69323624722927e-06,0.0002519146638718022,0.00029069054962116,0.0002851235031452387,4.3399416688811e-05,8.551871923613136e-06,4.789235479923096e-05,0.00029158653226189253,1.1046838643263652e-05,0.00028780997060625177,1.2338640204254059e-05,9.420638239456819e-06,0.0002949957208054928,5.881380685568737e-05,4.316023393981452e-05,0.0003002569460409994,1.7322475357524652e-05,0.0002991944658526562,4.65622889917584e-05,0.00030840825341469627,0.00031007655079946686,2.5201785982386246e-05,4.935763135160185e-05,4.9581079914489575e-05,0.0003086871723437119,0.0003111749032648591,3.991744002037317e-05,8.881692860549877e-06,4.319413961349865e-05
209,209.0,0.9842110458173969,1.0192671966880906,0.0004618587237878048,9.171225335548968e-06,0.0002420668467648661,0.00016197653097474145,2.3819318066611962e-05,0.0003844982518787767,1.0111934799973632,0.991300219127393,0.9991990746389513,1.0013967002574715,1.001159279032114,1.0114553924807907,0.9918496054969861,1.0099570391971122,1.0037372047627333,0.9918716866285271,1.0068126059289753,0.992397979537962,0.9914759482315546,1.0001569285452638,1.0026075630411861,1.0132795878913456,1.0003027571899548,0.9967303328485254,1.0001157841972776,1.0153800162334252,1.000145180774567,1.0005258994101145,1.0006192200229695,1.015841084088102,1.0165015921143052,0.9997106451744124,0.9998117808541811,1.0126230364720314,0.9920759631618729,1.013210891693866,0.00019890580800909283,9.171225335548968e-06,0.00032662889785572405,0.00037626581575415284,0.00037251543468960904,0.00024547016691619773,1.0969148941052264e-05,0.0002706831744405339,0.0003844982518787767,1.21932408202725e-05,0.0003838052875909976,1.281954544714395e-05,1.1344113698766782e-05,0.0003967709900419856,0.00012783071959061897,0.00023066425747292216,0.00041422377813086754,1.679513158241133e-05,0.0004260878800597828,0.00023751786970651806,0.00044533479535717745,0.0004525886636991408,2.3819318066611962e-05,0.0002482416686955653,0.00024384831198832177,0.0004618587237878048,0.00046167827246841196,0.0002175530432118172,1.0498473610121112e-05,0.00023142339409803407
210,210.0,0.9838628014056398,1.0195246621449725,0.0009186328618838903,1.333724266111978e-05,0.00046314179484710716,0.0003096895896356383,2.8033746295026076e-05,0.00069299162052358,1.0135432268746374,0.9932114941396244,1.0007863635819636,1.0030773946907154,1.0028442497576138,1.0140096734744066,0.9938822264211008,1.0125653662888765,1.005440620635691,0.9939413216286898,1.0085120008694657,0.994464643028739,0.9935262500293597,1.0019306392884815,1.0047792830377593,1.0159443877421586,1.0021234902009766,0.9988271591685315,1.001976558309115,1.0182358863215968,1.0020491428256793,1.0024459622483861,1.0027462409652377,1.018848871884233,1.0195246621449725,1.001666225413602,1.0017615366891777,1.015110019150149,0.9940813292527191,1.0158712125784446,0.00042425326822301664,1.333724266111978e-05,0.0005742390331232777,0.000660161635030824,0.000659926257596413,0.0005103053355300788,1.513363644036397e-05,0.0005562993372012476,0.0006872148321363019,1.6257200443595587e-05,0.00069299162052358,1.6948734212892755e-05,1.5476822707124183e-05,0.0007224565957641841,0.00025203282501020936,0.0004746252893180949,0.0007733712632538303,2.09247694758652e-05,0.000818079445714288,0.00047415966263311975,0.0008636283530991587,0.0008856786703591037,2.8033746295026076e-05,0.00048469907378573284,0.0004738742620146477,0.0009186328618838903,0.0009127691048315623,0.00045745062754829917,1.4658683059082656e-05,0.0004766336555372838
211,211.0,0.9835381410609887,1.0198699620496043,0.0011626446694004671,0.0002300564976492224,0.0006768392799163328,0.0002960593639628189,0.00034626943226056937,0.0008630319522431336,1.0123979021832032,0.9923370381560421,0.9976889898075336,0.9997723199671625,0.9995229615444834,1.0128527865688723,0.9928054887229318,1.0114175622909714,1.001999097086507,0.9925909551443419,1.0049936111339388,0.9930901827764402,0.9923333390778774,0.9985313069655174,1.0029213822995706,1.0147553736653585,0.9986510034154393,0.9978083507860173,0.9984464137309255,1.0170669511067187,0.9984498523076972,0.998814936481571,1.0017064233321147,1.0177085331775244,1.0183816489690358,0.9980055893441698,0.9981028681310953,1.0139477554103078,0.9930793878051618,1.014682047465822,0.0005723751415117691,0.0002300564976492224,0.0007117215025994347,0.0008172776542003865,0.0008185221924472952,0.0006857766937691088,0.0002589619608866351,0.0007364641296498569,0.0008540394847354684,0.00026530632219284216,0.0008630319522431336,0.0002724827356780357,0.0002613651275598955,0.0008997786607804905,0.00036383989715163957,0.0006783289243253134,0.0009686180427925386,0.00031324629413701183,0.0010305937661101272,0.0007243274729192924,0.0010890306153096786,0.0011191035374288603,0.00034626943226056937,0.0007735260257341122,0.0007719994787385799,0.0011626446694004671,0.0011539545474664108,0.000627489226354506,0.000256698125008673,0.000678348286448633
212,212.0,0.9832062061413216,1.0202682979842013,0.002832032974211653,0.0009185776711231657,0.0014994124041161462,0.0005238345196249369,0.0010935838087670219,0.001833857187735497,1.0073876499650507,0.9878010798130156,0.9903498730966389,0.991920703444952,0.9916447973364109,1.0075161687453589,0.9876918616454017,1.0060368472547643,0.9938768515687617,0.9869868622747089,0.9967226124015278,0.9874460148152121,0.9870072336757688,0.9903735075016796,0.996595788609716,1.009106065695782,0.9903086374006596,0.9924894325859911,0.9899505129459087,1.0111227010518606,0.9897826648393099,0.9900684630788025,0.9961525539456337,1.0115476987901402,1.0121790284321028,0.9891782383150975,0.9892841564708729,1.0086759177116904,0.9881230718794549,1.009045547060096,0.0016181469046526941,0.0009694973005135999,0.0009185776711231657,0.0010666569040194147,0.0010647783408961916,0.001921417708540666,0.0010935838087670219,0.0019955663758057626,0.0011078944633937464,0.0010843716293065773,0.0011211651676117252,0.0011052995690986104,0.001087367873618088,0.0011775395112589612,0.0011463471443344231,0.002136455980720965,0.0012650453013015224,0.0012960958760694816,0.0013408924697983515,0.002489733323302236,0.0014240829919353406,0.0014629106865458492,0.0014107870697205585,0.0027780552903900876,0.002832032974211653,0.0015219453665230261,0.0015136790525095687,0.001833857187735497,0.0010765388553004628,0.002122049324479141
213,213.0,0.9828361380045162,1.0206707631724365,0.0053524038429418955,0.0014099821267471316,0.0025535940941894954,0.0011556091504797293,0.0016571004027303776,0.0035020222451648216,1.0052070207169617,0.9843554622753087,0.9873233566477965,0.9887059151574643,0.9884199720195954,1.0051383689314328,0.9838475217071356,1.0036307258733244,0.9905697729211244,0.9828361380045163,0.9933755814165082,0.9832738990799468,0.9830229639559591,0.9870434373694787,0.9933192549308817,1.0065121708679388,0.9869298457038846,0.9884562829068343,0.9865299617717227,1.0082903357631905,0.9863168324176889,0.9865821677876062,0.9919300675691269,1.0085368436056312,1.0091345825825502,0.9856801978794723,0.9857869208688406,1.0063307000544823,0.9843742149375726,1.0064619384455382,0.0030959560011913933,0.0014431402412711195,0.0014099821267471316,0.0016663197551193612,0.0016571004027303776,0.003628892706279709,0.001625289506010998,0.0037319360810416004,0.0017267382025121412,0.0015889302642933872,0.0017589509228916683,0.0016170916919816555,0.0016048599890556526,0.001845577597454535,0.0021000530945369566,0.0040813626506464775,0.0019893790134464817,0.0019265491917538763,0.002108679853109458,0.004732451492894385,0.00225947832344549,0.0023266925922404585,0.0020953084139014072,0.005243801906406449,0.0053524038429418955,0.0024241293834390025,0.0024156968771535804,0.0035020222451648216,0.001597960163026233,0.0040510882929971756
214,214.0,0.9824104069927886,1.021028450837983,0.005934326673736794,0.0016105954812130584,0.002920145941886516,0.001246519709718626,0.001980340835063587,0.003943739853605825,1.007555402140701,0.9851780678435598,0.9898134936235986,0.9913820334937002,0.9911031904034897,1.0076301842858026,0.9847433474243259,1.0061524697682447,0.9933188806762875,0.9837465787914864,0.9961543191011657,0.9841827888860204,0.9839207855829261,0.9898606753397315,0.9954372402212471,1.0090997932391987,0.9898442857229008,0.9893979970164253,0.9895262766869167,1.0109872093268326,0.989407351825136,0.9897239922386025,0.992906860727845,1.0113168684039702,1.0119238501354033,0.9888634983430291,0.988961266152112,1.0087799859213493,0.9852458812814051,1.0090468952688656,0.003496151786019181,0.0017287079376557424,0.0016105954812130584,0.0019103479996819264,0.0018985916680399498,0.0040800350539587,0.00196731014949626,0.004189315631232678,0.001980340835063587,0.001991285419706991,0.0020216010738856706,0.0020149045912562064,0.001975278288446874,0.0021174321623810815,0.0023708820510013225,0.004577066683897386,0.0022862043533970295,0.002242603217368852,0.0024256962391993125,0.005273862139272614,0.00260580605388964,0.002686531080393993,0.0024042339343360915,0.005817832582694804,0.005934326673736794,0.0027994302615301286,0.002790675250918213,0.003943739853605825,0.0019196221723555462,0.004543967630959979
215,215.0,0.9819647993857069,1.021292454204514,0.006976997078088807,0.002042407243719444,0.0037390465850309505,0.0012996182317958414,0.0028326917699716763,0.004622894316949218,1.0106897491168618,0.9877527939312792,0.9932535945005804,0.995017154173301,0.9947534900156595,1.0109770090931256,0.9875591514844694,1.0095456977048265,0.9970404384893916,0.9867482878632634,0.9998853221965575,0.9871857094918945,0.986820280709073,0.9936470822050909,0.9988121191787759,1.0126020637693967,0.9937233313936937,0.9922675385038987,0.9934784714670718,1.0146997339969823,0.9934456287973876,0.9938070983710166,0.9958343862607656,1.0151852472331444,1.0158114737748871,0.9929844597448204,0.9930741372301186,1.0120648084847406,0.9879941984208007,1.0125442605908939,0.004100603603917407,0.0028326917699716763,0.002042407243719444,0.0023682415719538928,0.002361867603941809,0.004807059329253798,0.0032655818330752655,0.004958598280452655,0.0024451048174666114,0.0034509141543780683,0.0024678636767357506,0.0034671947759384596,0.003347594048662234,0.002612780437965594,0.003218822024227174,0.005360543229668199,0.0027904224602837762,0.0035176763607933687,0.0029419635251707638,0.006192969301145465,0.0031285645248308154,0.0032110269104781764,0.003691409583872227,0.006855707496621322,0.006976997078088807,0.003332543937153163,0.0033210499667462394,0.004622894316949218,0.003153441983714732,0.005326861703752468
216,216.0,0.9815484304471782,1.021413866495703,0.00938025378159183,0.002915305891780835,0.005210292801241244,0.0016861857433739479,0.004070166243363809,0.006254415563612436,1.0136048455418014,0.9900543042961168,0.9964370183985874,0.9983790568379631,0.9981273491691441,1.014083869071187,0.9900727132186811,1.0126963990267717,1.0004749806441076,0.9894254519043871,1.0033282008634457,0.9898630042716724,0.9894032661299221,0.9971464568675573,1.0018998477427141,1.0158383871897296,0.9973057412376332,0.9948217015606128,0.9971267273316728,1.0181150675068364,0.9971744003210604,0.9975746479796905,0.9984299855181257,1.0187375037238604,1.0193800357633125,0.9967922843400933,0.9968745628932287,1.0151147818775252,0.9904462058286047,1.0157759347572064,0.005560102080242009,0.004179349055214636,0.002915305891780835,0.003324818745242075,0.0033254880899978214,0.00653368535721823,0.00482078465590102,0.006765484434972297,0.003423304642248103,0.005136805726050241,0.0034273101195188556,0.0051465506916611005,0.004961693077974556,0.0036613311028104545,0.0047399068285816325,0.007228512251520375,0.0038795225998939724,0.005098755768128562,0.004070166243363809,0.008341025405427725,0.004293821738813043,0.004390455735341589,0.0053042190488700085,0.00924029229803106,0.00938025378159183,0.004543679201497621,0.0045259335545128725,0.006254415563612436,0.004645415565665563,0.0071903947815529804
217,217.0,0.9812104154411088,1.0213437809352237,0.010130478626364948,0.0035848641553313564,0.005846772694367905,0.0016618591085951785,0.004712888585508868,0.006764168574424446,1.0152727677939064,0.9914815252468882,0.9991758819708864,1.001282263746833,1.0010318792725943,1.0158231791607437,0.991669256058841,1.0144443967381618,1.0034286623545643,0.9911635530954739,1.0062830797362643,0.9916051202694651,0.9910629838693885,1.0001636631599726,1.00405003620682,1.017664633327593,1.0003949384787219,0.9964495308209387,1.0002758229931934,1.0200187157613145,1.000390418412304,1.0008216345200402,1.000097546620099,1.0206963835371532,1.0213437809352237,1.0000781834993964,1.000153915597165,1.0168436475384748,0.991993748446532,1.017601264017138,0.0060173710068694595,0.004532956389318469,0.0035848641553313564,0.004078182690975116,0.004087551963776535,0.007077596406011795,0.0052194306280971626,0.007338088909126599,0.004235099274354546,0.005561147637156101,0.004269123801157335,0.005568718451376104,0.0053710526590844895,0.004463070043094839,0.00524440339962037,0.007809876047103449,0.004712888585508868,0.005509785940724127,0.004929510787811176,0.009009553055071121,0.005182782611199231,0.005292358989716832,0.005719871123087999,0.00998729616877198,0.010130478626364948,0.005461094759114067,0.005441343801010115,0.006764168574424446,0.005032335491794643,0.007771178853983808
218,218.0,0.9809998696314051,1.0210529626535738,0.013539312147955156,0.0058141388395937426,0.009899474134062907,0.0022537104316622293,0.00777834934483262,0.011964033523782763,1.0144918631517306,0.9898709020596215,1.0006572044312574,1.002858551230827,1.002609408479902,1.0148517481295292,0.9900111331813506,1.0134264959462347,1.0050493528306728,0.989607879561255,1.0079206218632628,0.990049824988188,0.9894446804645044,1.0017882693549423,1.003643669724272,1.0165708840914516,1.0020675111259327,0.9946289794085666,1.0019892706865958,1.0186854519700914,1.00214992718327,1.0026073086646423,0.9982043716263233,1.0191783497332447,1.019796412202752,1.0018844541846474,1.0019540313767357,1.015924658143561,0.9903275858179885,1.0165201176071161,0.007571438387993195,0.0058141388395937426,0.009238465741770306,0.010554062779422025,0.010614188737212761,0.008791009656628044,0.006940584581380863,0.009056395793939085,0.011215978320417312,0.00777834934483262,0.011552282593277396,0.007833389119231777,0.007297697934809756,0.01140576001148858,0.008461643511289375,0.009736454042378917,0.011964033523782763,0.007360700088969473,0.012437900928611958,0.011075003798084213,0.012988992246413167,0.013240621768228465,0.007768104767857192,0.012148506125359256,0.012319692172729633,0.013539312147955156,0.013507929199036355,0.00846036817266342,0.006621260093518058,0.009689959593012288
219,219.0,0.9809659082819743,1.020590864408554,0.024086823731998434,0.009041796979942781,0.016062034142448764,0.004725233823445436,0.011881635579960645,0.020548756116424653,1.010818752471295,0.985572295698429,0.9987177454950675,1.0007817471424352,1.0005419704691558,1.0107986713193509,0.985407708664792,1.0093019288978653,1.0029858972382575,0.9850027826675339,1.0058785705192215,0.9854369394033011,0.9848329713827295,0.9995792625761453,0.9998368559690863,1.0121720630945032,0.9998068581790042,0.9896952260238426,0.99967976158334,1.0138285248306014,0.9997842554627003,1.000220920614138,0.9930582123787346,1.0139607385934193,1.0145214363676907,0.9994576452137576,0.999528897479161,1.0119490916029459,0.9857779658670978,1.0121417585925172,0.010233301297880908,0.009041796979942781,0.016688777210482862,0.019061062316923054,0.01918247558281543,0.011797131572666437,0.011106006621475591,0.01209393615826812,0.020332909295013774,0.012874791031955546,0.02101286033110786,0.013010211598565975,0.011860785997605228,0.020548756116424653,0.013855919134323975,0.01316694187662852,0.02148955714127365,0.011881635579960645,0.02228631726538233,0.014882118052564007,0.023205567142148772,0.02363094629824533,0.012737219030635858,0.01623658753568482,0.016473069501337655,0.024086823731998434,0.02404048838504787,0.011416424458256955,0.010523972606981558,0.013102634421864202
220,220.0,0.9811576466567224,1.0200266108647897,0.02570985911891721,0.010308042468334945,0.01732634581159322,0.004915758220866934,0.013634881767235388,0.02202255986126889,1.0049349588985292,0.9821158955301278,0.9943309717975323,0.99602837831458,0.9958079692760139,1.0044764693424069,0.9817193849967839,1.0029162838331325,0.9981971422139335,0.9813699421922519,1.0010910122452554,0.9817997848164676,0.9811576466567224,0.9945405318548284,0.9946146670735239,1.00544474919071,0.9945738875574637,0.9857040810880612,0.9942769511882723,1.0065812220883639,0.9941844904235225,0.9945286545802146,0.9888748057326022,1.0063421132890993,1.0068365826553987,0.993647506855313,0.9937316920020401,1.0057018521656127,0.9821324098396114,1.0054310440242622,0.010610443913989976,0.010308042468334945,0.017904056547656394,0.020434361221426653,0.020565396949256316,0.012234186239733817,0.012733608878384413,0.012533498874523645,0.02179216533718628,0.014848131723037948,0.0225129252489254,0.015011914462933875,0.013641482308303504,0.02202255986126889,0.015076944700727233,0.013703470167447766,0.02300640307313339,0.01367989312325944,0.02384074380626164,0.015509533587986478,0.024801164362071405,0.025247275002501426,0.014732952133449374,0.01693457084210498,0.01718754432238844,0.02570985911891721,0.025662597238821087,0.011850052108243725,0.012059714958285464,0.013634881767235388
221,221.0,0.9816023569177592,1.0194293266869061,0.024999688364880035,0.009831672766334166,0.016882673872772855,0.004727645235922498,0.01298513821225163,0.021337461441933953,1.0029573631022568,0.9823574599856466,0.9930820016398139,0.9946390141300854,0.9944303003917794,1.002388914709416,0.9820243185000317,1.0008218068060857,0.9968044857650178,0.9818100255866009,0.9996839333395244,0.9822418380814167,0.9815248755842635,0.9930389719193784,0.9934613719082551,1.0032423419724745,0.9929632434399474,0.9859311734736803,0.9925770390442195,1.0042324137822276,0.9923794503583917,0.9926707535882964,0.989066342785413,1.0039133540217458,1.0043879340578343,0.9917283191651926,0.9918189423509879,1.0036228672592704,0.9824162599391946,1.0032334893276669,0.010726505143879189,0.009831672766334166,0.017345401797093617,0.019777228153686138,0.019905789696055866,0.012342526300623116,0.01212611041224894,0.012649504917684696,0.021065168952977224,0.01412446815167512,0.021722522405750188,0.014273753207892178,0.01298513821225163,0.021337461441933953,0.014669523281547331,0.013767616611187302,0.022312369898914084,0.013006017483095536,0.02313731425963862,0.015543628635211372,0.024091008247325418,0.024541519615733722,0.013985431218575928,0.016944085909885786,0.017184061613481107,0.024999688364880035,0.0249476989345942,0.011946154149652404,0.011487646924512067,0.013703199474864763
222,222.0,0.982239938820006,1.0188681365395296,0.02664787093634139,0.01013982273370947,0.01806541483718734,0.00500656998016938,0.013935140274585934,0.022658428527034466,1.0056986655688742,0.9850907311957117,0.9952132689954738,0.9969131906677489,0.9967076883366448,1.0053816127652577,0.9849913970778448,1.0038686796302043,0.9991245164136223,0.9849022956450388,1.002010525240858,0.9853308662460011,0.9845458734573198,0.9954148728774507,0.9963216412410528,1.006426809590868,0.99539736323834,0.9890048715984902,0.995062660079896,1.0077241081546118,0.9949222283157452,0.9952469364444708,0.9922281107908986,1.0076298341374168,1.0081382382076676,0.9943249152251334,0.9944100599312262,1.0065483286041315,0.9853236327211051,1.0064103315904032,0.012143525633238098,0.01013982273370947,0.018446351473057242,0.020974292849135195,0.021114016444891155,0.013935140274585934,0.012447213902568349,0.014291193786756152,0.02227953088543476,0.014436116706704074,0.022888823438462703,0.014569012946064521,0.013301245312296801,0.022658428527034466,0.01581936268077595,0.015457444843099664,0.02371785332362552,0.013292079581651272,0.024608840491975398,0.01740228306461572,0.02564827750381552,0.026148224996770747,0.014227245722391233,0.01893590785597049,0.019183858725467132,0.02664787093634139,0.026583034123075493,0.013473867472870165,0.011799802200282292,0.015391776678953258
223,223.0,0.9829884490165872,1.0184121650872853,0.028632154428536824,0.010479078333652048,0.0192438909835269,0.005503961994577679,0.014571096834552797,0.024299028727085864,1.008390298854821,0.9876635609484243,0.9974015036704864,0.9992359520014382,0.9990285548631717,1.0083164795802864,0.9877833660803736,1.0068691998381387,1.001471798996959,0.9877902530650772,1.0043509052005464,0.9882138446296412,0.9873779300534616,0.9978385571661186,0.9991016339183192,1.0095186399206448,0.9978831365374312,0.9918709356004275,0.997599441275107,1.011093178840758,0.9975186627354412,0.9978723342350462,0.9951460910436677,1.0112044808035405,1.0117417861462066,0.9969846842210645,0.9970633733746573,1.0094066788091796,0.9880540494154256,1.0094960354166107,0.01317078769461032,0.010479078333652048,0.019820577159348957,0.022480737904124318,0.022625870852529796,0.01506705952209141,0.012832221052569903,0.015450309556098335,0.02380734078341472,0.014854412422307816,0.024371330442785864,0.014975850275620862,0.013699601891239062,0.024299028727085864,0.016914670317812058,0.01666084425101855,0.025446446940817626,0.01365060688231271,0.02640818898719304,0.018709487887990452,0.0275360871707208,0.028081299411858215,0.014555858019584979,0.020324294198112325,0.020574646256161608,0.028632154428536824,0.028554989281547913,0.014571096834552797,0.01216671111856992,0.01659514090153796
224,224.0,0.983765944160627,1.0181305369947984,0.02909277768033471,0.010042544759838061,0.019024464765171098,0.005918355272129827,0.014025165833254092,0.02463654561146281,1.0110603123509048,0.9900552467708369,0.9995268082288211,1.0014931927759916,1.001284191253637,1.0112127032778206,0.990383021448187,1.0098243189262397,1.0037553678370277,0.9904926156113949,1.0066381084171343,0.9909164932948419,0.9900192717219957,1.0001911801386607,1.0017764454051132,1.0125674887624354,1.0002958277948435,0.9945382171945978,1.000062280064471,1.014394890446992,1.0000389716007767,1.000420898192374,0.9978746502251805,1.0146898068149193,1.0152532716123124,0.9995640536796474,0.9996364725022283,1.0122375965216974,0.9905931108940979,1.01253824399178,0.01269667466867357,0.010042544759838061,0.020132346848430446,0.02281000121113733,0.022948450836667324,0.014493130622493354,0.012280854696573218,0.014855196516988717,0.0241126643178443,0.014191645344751938,0.02463654561146281,0.014303178430784247,0.01310042074860714,0.024649785064088305,0.016431639103393635,0.016015613328284807,0.02582329814199026,0.013064640211724076,0.02680768694180384,0.017964305851553748,0.027961734671696048,0.02852208119511219,0.013919428585584915,0.019502450941449156,0.01973783266507381,0.02909277768033471,0.029008617768070934,0.014025165833254092,0.011648672090964231,0.015954558266501565
225,225.0,0.9844904809052503,1.0180923769266945,0.02748770932151899,0.010902311432451609,0.01872427382861008,0.005041727355077292,0.0144834361171155,0.023214097908419728,1.0131464558197703,0.9920852422424271,1.0009822088077276,1.0030502984548555,1.0028431030646923,1.0134958176065871,0.9925807695449992,1.0121538956110792,1.0053370320981792,0.9927622658639889,1.0082233570771708,0.993187429334207,0.9922464864399695,1.0018313457174344,1.0038820317985948,1.0149934480988378,1.001979055429229,0.996821199086522,1.0017862529889072,1.0170436798897158,1.0018082949486091,1.0022101513156965,1.0002172610025397,1.0175042391216413,1.0180923769266945,1.0013855409417913,1.00145287668813,1.0144640869466204,0.9927515450973494,1.0149582220383182,0.012587218150504474,0.010902311432451609,0.01899948132855723,0.021524908972199892,0.021650147611238808,0.0144834361171155,0.013154670025763265,0.014868200221061759,0.02273496815344603,0.014818224897471364,0.023214097908419728,0.014924877237460233,0.013874996470576002,0.023264425663355286,0.015983048927564972,0.016123973294131726,0.024377145014691223,0.014207920902765464,0.025312626228106084,0.018299185875247655,0.02640903529597952,0.02694224524244596,0.015198114939809692,0.020051260304985635,0.020325267076918587,0.02748770932151899,0.027406251706863817,0.013999613867027232,0.012552123885064641,0.016050728785560128
226,226.0,0.9850801159035808,1.0183374308738737,0.028456429762615008,0.013724215593711063,0.021643100093334897,0.004251744969122806,0.017958807638893445,0.025282745647303033,1.0121191136562004,0.9923550383606791,0.9987673472629508,1.000715217277826,1.00050481096194,1.0125107064470442,0.9928418057405964,1.0111758799400437,1.00296575540027,0.9929455194810564,1.005858507962168,0.9933644482043437,0.9924695144932723,0.9994262881141319,1.0028904485106054,1.0140726302840886,0.9995202620362816,0.9972137898267395,0.9992827860312224,1.0162875319235738,0.9992559966277887,0.9996342478895304,1.0006563102150863,1.0168677483294783,1.0174745602991078,0.9987887050678101,0.9988566219223107,1.0134756880520908,0.9930361578311698,1.0140347920051307,0.016730649598998778,0.013724215593711063,0.019151469431779308,0.021776220242201102,0.021867911404737882,0.019445221776180285,0.016281026648617886,0.019970216901465776,0.022884251970081374,0.0176742938352315,0.0233040487125097,0.0177826558715568,0.016903942543222812,0.023650991573330664,0.018997500185984117,0.021902607402408326,0.024851214097336226,0.017958807638893445,0.025875026157931275,0.025282745647303033,0.02707966352191096,0.02766049222005738,0.01933049387132752,0.02800801758914072,0.028456429762615008,0.02829230504752559,0.02820582769256425,0.018810683973203995,0.015650005988024712,0.0217840659001951
227,227.0,0.9854529058087435,1.0187879301323342,0.03601896247613018,0.014684660300163408,0.024259549360619952,0.00535242620614386,0.019881111585139256,0.027557279345691948,1.0067040958027313,0.9895485065162748,0.9919637373309338,0.993445281233554,0.9932261559655806,1.0068379157735456,0.9896823545297238,1.0054567172181732,0.9955043419034263,0.9894169127888409,0.9983267118437162,0.9898115307453973,0.9891487343462151,0.991906211693992,0.9974397694546484,1.0082654081569706,0.9918197911432884,0.994206199771422,0.9914276662367031,1.0104028602533415,0.991228477633738,0.9915261242049705,0.9976627370062463,1.0109372928870468,1.0115355702121607,0.9905880969920527,0.9906667891980825,1.0078721641109094,0.9900103904986849,1.0082324426816152,0.02097759593622883,0.014684660300163408,0.019881111585139256,0.022718010446646036,0.022771146394367617,0.024388676779340812,0.017295787976316677,0.025012406485907884,0.023746053432172058,0.01845276535083001,0.024122627675797963,0.018556835893614662,0.01782659896754933,0.02481528371432822,0.02157554580790622,0.027557279345691948,0.026191576943482252,0.019273828851172552,0.027379875915178545,0.031945218738083224,0.02878608511916589,0.02946368559599447,0.020819270773924377,0.035425813077020855,0.03601896247613018,0.030237061273405752,0.030138568906781744,0.023644810283627686,0.01667444922563061,0.027404887546999452
228,228.0,0.9855269072738619,1.0193367273243479,0.03555128502138355,0.013888916916046599,0.023333757855285513,0.005412989888353788,0.01878101253420553,0.027193600426024457,1.0038924882789333,0.9866177537499712,0.9875692040198409,0.988764002051261,0.9885211979515804,1.0038484415159248,0.9863275314546969,1.0024318099661564,0.9906185847570682,0.98557217223466,0.9933357028064905,0.9859368588255428,0.9855814012640342,0.9871178901324337,0.9937625917860767,1.005200048290581,0.986960006998424,0.9910104488843878,0.9865069163411098,1.0072706592864231,0.9862369044164738,0.986504769648824,0.9944764511122678,1.0077553013833254,1.0083457406658731,0.9855269072738618,0.9856100099122606,1.0049327742499103,0.9868137819893454,1.0051705136794284,0.020715197044304086,0.013888916916046599,0.01878101253420553,0.021494301863523423,0.02153433543100222,0.024066925431212777,0.016350287610709835,0.024671101449814048,0.022439200062621456,0.0174372284388764,0.02278631093649013,0.017529949142389388,0.01684669454427768,0.023516148718198338,0.02069946608209251,0.027193600426024457,0.024862715854732653,0.018212763589763422,0.02602786928136374,0.03154109925695659,0.027409609681453145,0.02807884414725084,0.019667954973868983,0.0349625224565798,0.03555128502138355,0.028844712087751134,0.028748032408014563,0.023347098749553243,0.01576359727087754,0.027043954247227612
229,229.0,0.98524771269684,1.019876675072187,0.033979923166150616,0.013935554267145668,0.022338798832408538,0.004876496212999959,0.018173535563808036,0.02576422512828732,1.0061655824845623,0.9869298782215031,0.9887666316759983,0.9900701996755095,0.9898144767902051,1.0062627075954191,0.986595657514159,1.0048737737368316,0.9919007492485726,0.9856754223276033,0.9945964889992288,0.986035103989788,0.9857754138817142,0.9885206062779606,0.9951933638828966,1.007719880846877,0.988434662763238,0.9913784766518295,0.9880409955538741,1.0099284106718738,0.9878393583424719,0.9881394670894671,0.9948743242715945,1.0105139485910182,1.0111197333702613,0.9872040828244965,0.9872804686466871,1.007311262156819,0.9871080914863817,1.007685944163764,0.019710161335151473,0.013935554267145668,0.017678318850902108,0.02021251894348417,0.02025139364422955,0.022939937790386306,0.0164217566714363,0.023543488708257655,0.021094480317752625,0.017580089389859336,0.02140638111970446,0.017658592460126604,0.016944163016964133,0.022100298163337688,0.019951923443492545,0.025904868030669714,0.023348664382909806,0.018173535563808036,0.024428946441265267,0.030104194489513576,0.02570897800771453,0.02633140626709605,0.019552645894510615,0.033416965586346326,0.033979923166150616,0.027036696500156925,0.026945104047467815,0.0222223339527947,0.015816419391334123,0.02576422512828732
230,230.0,0.9846710574546967,1.020300625998124,0.034309372753854935,0.014582404784227865,0.022397655230076897,0.004698201266776905,0.018892592544074854,0.025688366972224493,1.0089328623654876,0.9888681225993097,0.9914971900044174,0.9929703415940435,0.9927220041169831,1.0092239514192145,0.9887283724202384,1.0078813192817682,0.9948702554612154,0.9879422121420239,0.9975854932091287,0.988309953539456,0.9879626236992278,0.991530194230587,0.9979355630442001,1.0107966153317323,0.9915178670368265,0.9935448505339207,0.9911839570378638,1.0131843630052646,0.9910532153601487,0.9913888667002957,0.9970788594111986,1.0138970930872249,1.0145204122838252,0.9904903857385192,0.990558400382426,1.0102117591908224,0.9891808604126379,1.0107585468815368,0.019824768587591038,0.014582404784227865,0.017315860698423727,0.019772386451227635,0.019807547756609836,0.023121803548353165,0.017192274892815766,0.023773405270380233,0.020609527517887326,0.018439186597277765,0.02088983802614184,0.018505155917477117,0.017746818644620906,0.021605131932957607,0.020232903350259224,0.02606758461745858,0.02281044275286118,0.018892592544074854,0.023852483196601385,0.030357061886672084,0.02508631044458019,0.025688366972224493,0.020238887537645432,0.03374396043987473,0.034309372753854935,0.02636659651319557,0.026274755441857908,0.022353619112163294,0.016539173893936294,0.02592943481905453
231,231.0,0.9838802126692313,1.0205014327244313,0.03479120633421259,0.015096090091461335,0.0224527325731158,0.004659709648996231,0.019318144742463822,0.025068921106736097,1.0114670731955748,0.9907001626424531,0.9940981248632749,0.9957244953943547,0.9954832875427314,1.0119288936575763,0.990733365889547,1.010624027514759,0.9976926797657762,0.9900771670146428,1.0004249620312984,0.9904475995493683,0.9900201117641655,0.9943828765920659,1.0004942539591863,1.0136078836333267,0.9944392885851727,0.9955808084469462,0.9941592799728501,1.0161532868354404,0.9940927591692004,0.9944638502327411,0.9991536286440728,1.0169826172304466,1.0176235091016552,0.9935944154553384,0.9936556338841475,1.012866475287306,0.9911308460814999,1.0135655507691281,0.020037523427718473,0.015096090091461335,0.016930689861254664,0.019318144742463822,0.01934996089489964,0.023412477086031825,0.017798247415618567,0.024107500688448198,0.0201134902740994,0.01910172332408627,0.020369863150589786,0.019160668973908227,0.01837122950225645,0.02110643177011629,0.020489030544167963,0.02636462058423824,0.02227549873968989,0.019469227676047657,0.023287679038394425,0.03075416322472869,0.024484661323950458,0.025068921106736097,0.02079697387142254,0.03422019217330072,0.03479120633421259,0.02573053413599535,0.02563809995572773,0.022598294018357633,0.017111554259918903,0.026227279003632097
232,232.0,0.982958449462241,1.020371947873381,0.03324144732581968,0.014674493857279564,0.02140593003957334,0.004387270846091074,0.01853459721524457,0.02364431221500935,1.0137289630775617,0.9922551652415904,0.9965696311664507,0.998351350929111,0.9981153667005281,1.0143227838586635,0.9924439047353966,1.0130431492843857,1.0003751927105937,0.9919009253065305,1.003120631007416,0.9922768818552065,0.9917787562678806,0.9971165841697841,1.0028155347938386,1.0161099603160968,0.997244641261277,0.9973379844839965,0.997023666231883,1.0187898983935586,0.9970230722315068,0.9974262397559136,1.0009625696358695,1.019717289353076,1.0203719478733808,0.9965930584649122,0.996648118995941,1.0152279372926463,0.9927965756676754,1.01606395114007,0.019064639860478703,0.014674493857279564,0.015992257305366,0.018238037597664736,0.018268130735850308,0.022301344410428366,0.01729021665461096,0.02297798686198858,0.018980314937982044,0.01853459721524457,0.01921216877262513,0.018586958535661918,0.01783354839904413,0.019920548414607303,0.019501416086250264,0.025114823255346887,0.021018914876760705,0.018915408006105087,0.021971242270952564,0.029344265642742808,0.023095882518183865,0.02364431221500935,0.020191274216828186,0.032692155221813846,0.03324144732581968,0.024267704737843756,0.024180560840881028,0.021509636006427968,0.016629238474817946,0.024984375932584332
233,233.0,0.9819890389555244,1.0198460132136367,0.032840215872472454,0.013899949553825484,0.02281195151769735,0.004839956104830256,0.01900607670183218,0.02601208051706664,1.0137491710425348,0.9909931955258549,0.9978446376190456,0.9997398569659832,0.9995031301783548,1.0142311124644694,0.9911140414612051,1.0129156739550513,1.001815792674328,0.9905991451339774,1.0046007650878754,0.9909790805425044,0.9904556741985223,0.9985639537492722,1.0028142640680284,1.0159877718444474,0.9987444520329027,0.9959435645720961,0.9985649040096053,1.018484240969715,0.9986154480148054,0.9990436115746885,0.9995162768935881,1.0192803660590752,1.019917057502471,0.9982401327916419,0.9982904529202689,1.0151762463777099,0.9914816522652393,1.0159445524102149,0.01970732196376467,0.013899949553825484,0.019108366956811736,0.021777502243974137,0.0218180677521599,0.02283461513776543,0.01642473161163063,0.02348204709414692,0.022720224732766584,0.017727757759151835,0.023019743131650842,0.017787462268851736,0.016990296075857315,0.02365301427144712,0.02012023191060552,0.02547203318738476,0.024916238427227837,0.017847244288772907,0.02601208051706664,0.029307203074437124,0.027295201686846297,0.0279182168316099,0.01900607670183218,0.03234045991936041,0.032840215872472454,0.02862250294200289,0.0285293191654707,0.022062180774196655,0.015767460064204927,0.025350779613624874
234,234.0,0.9810552522708799,1.0190214270994293,0.03772797361530343,0.014218376836447355,0.027022245112161135,0.007032711613262752,0.01905378946679898,0.033130527127834854,1.011433817147517,0.9862684905675222,0.9969795824906127,0.9988672201051382,0.998625277024285,1.0115741191728431,0.9859846212540714,1.0101792921651844,1.0009436439288435,0.9852896148747058,1.003758487689727,0.9856655156186136,0.985236797427676,0.997682525603647,0.9998296384434745,1.013095047791687,0.9978877697110915,0.9905831874607539,0.997727916747256,1.0151206922969187,0.9978079922652533,0.9982571920116718,0.9939730363622634,1.0155676280036776,1.0161529908485625,0.997460996106025,0.9975068742837769,1.0126082346454426,0.9864464314460182,1.0130660386793786,0.02208555968851376,0.014218376836447355,0.02569721504583805,0.02926939266066315,0.029351900674632222,0.025308669749083298,0.017001340620574904,0.02596746466416716,0.03072713788765177,0.018842403297135574,0.031254390840537216,0.018942172996195897,0.017791486432598574,0.031553864982378305,0.02322031292362441,0.027867832241524854,0.033130527127834854,0.018036961333989594,0.03449928131195264,0.03137467919720169,0.036091748058156126,0.036856230715940325,0.01905378946679898,0.03413369600422664,0.034590310575200046,0.03772797361530343,0.037618283022248795,0.024498090897127206,0.016204745057758724,0.027751515439528175
235,235.0,0.9802403605301058,1.0180369770313804,0.03959527636183583,0.014107193003021084,0.027612173838558563,0.007624896759099926,0.019376043765084332,0.03339471128546869,1.008851334896099,0.981790312512157,0.9963117572502224,0.9981751869096346,0.9979269809916054,1.0086328801617748,0.9811530831120852,1.007160792757247,1.000240221297763,0.9803717343312128,1.0030612362392546,0.9807453469886133,0.9803603026176635,0.9969571972200212,0.9968534424603486,1.009862633180344,0.9971720735860959,0.9854329836583965,0.997019118970758,1.0114021776789917,0.9971091906919141,0.9975675904813228,0.9885903288274971,1.0114732860340547,1.0120027827411884,0.996770639045705,0.9968136745677755,1.0097531111562201,0.9816858922669527,1.0098536927505453,0.021825491100116567,0.014107193003021084,0.02728264108099573,0.031058233299826394,0.031170206171968553,0.024947758462433134,0.01702339970460118,0.02558452583936132,0.03273943995654475,0.019249120215732746,0.03339471128546869,0.019376043765084332,0.01797182962482985,0.033360415823176136,0.02356378912434076,0.027360849423145536,0.034954074104680884,0.017768632340590413,0.0363379366482209,0.030604152512913742,0.037947048701778154,0.038713902077667305,0.018667278773305863,0.033151631953295124,0.03357332110723071,0.03959527636183583,0.039486234453697644,0.02415595198391408,0.016142664877177512,0.02725146137980207
236,236.0,0.9796276348550005,1.0170314505101121,0.03664714192029655,0.013061123594472882,0.02570677833167083,0.007063861748616255,0.017993708019402407,0.031275395702297856,1.0079478346312196,0.9809888100766735,0.9971729032222681,0.9990703570139972,0.9988261282792656,1.0075784651774569,0.980366393268418,1.0060645709422589,1.0011592621823444,0.9797039910859936,1.0039783200994448,0.9800812299077065,0.9796276348550005,0.9978595846324836,0.9964904071444886,1.008735041215669,0.9980868207193279,0.9845487809055788,0.9979415336469708,1.010141152710828,0.9980384871704576,0.9985024232378712,0.9876592429610388,1.0101027273592138,1.0106135991721603,0.9977077796983295,0.9977495081678683,1.008747206579394,0.9808813574617379,1.008734600859421,0.02056140950108222,0.013061123594472882,0.025258529980761956,0.02874683126240141,0.02885235516664503,0.02350668593003473,0.015773036114979953,0.02411210606708897,0.030304098130181655,0.017873615712089747,0.030909848239904926,0.017993708019402407,0.01666522033647368,0.030876430121042634,0.021909692970292657,0.025777397117076384,0.032351038665293416,0.01644375245418558,0.033630625097839595,0.02885864758595932,0.03512021712830335,0.03583138170896626,0.017266783060567403,0.031275395702297856,0.03167315622916366,0.03664714192029655,0.03654429494437506,0.022753481189116156,0.014950254868532104,0.025675091131297522
237,237.0,0.9792801900681403,1.0161436350362458,0.03531503249274442,0.01251946010830621,0.024967693592677406,0.0068678921541691215,0.017171666942284232,0.031069663336234253,1.0090554002739929,0.9828094073751849,0.9983968221788121,1.0003530730481844,1.0001125935841677,1.0087867159691462,0.9823784104556132,1.007293583143309,1.0024700782551386,0.9818533342205259,1.0052931925692894,0.982228644399662,0.9816981424659673,0.9991719463359425,0.9980390741489443,1.0100459686356333,0.9994112053947886,0.9866169228963987,0.9992750031058177,1.0116176756954154,0.999381992925207,0.9998529702813759,0.9897930505067692,1.01170125085641,1.0122307797678445,0.9990601751863816,0.9991012267216974,1.0099337104331676,0.982840348264877,1.0100417139206221,0.02043171551729136,0.01251946010830621,0.024303163750921876,0.02764530630628264,0.027745184221238915,0.02335913303549293,0.015097162242744606,0.023969724531895224,0.029116164362089296,0.01706082598650666,0.029673679532994802,0.017171666942284232,0.015927588522631764,0.029710735414163886,0.021395144255900042,0.025590798960635205,0.031144189732283084,0.015759471898105223,0.032383059617377016,0.028664997654847417,0.03382942953458085,0.03452558591235251,0.016545368399650227,0.031069663336234253,0.03146169876018347,0.03531503249274442,0.03521015589735634,0.022596970143580666,0.014316372255303212,0.02549135845434394
238,238.0,0.9791805157952136,1.0155123181104049,0.03497911767971061,0.012270887544083698,0.024786613997181402,0.006877191302871657,0.01679943250378076,0.030831983144952297,1.0105098844753837,0.9849877259233125,0.9992415413231975,1.00124017417815,1.0010062777520354,1.010412052889468,0.9847495680628431,1.0089624150826224,1.003392694980482,0.9843608894095686,1.0062231770117487,0.9847306638628914,0.9841249822461997,1.0000684084650646,0.9997077061043687,1.011774176055337,1.0002991541880741,0.9890358897080795,1.0001584322198103,1.0135499761940798,1.0002589139865932,1.0007277375134613,0.9922646778874488,1.0137874159647224,1.014339882470075,0.9999291878450635,0.9999708615657836,1.0115041986102138,0.9851589977680425,1.0117640349564359,0.02054844966317256,0.012270887544083698,0.024060804879007455,0.02734673167766274,0.0274463967073986,0.02347466424911355,0.014787035042809657,0.024089269561302466,0.0287795617698757,0.016694505246233577,0.02930658778150969,0.01679943250378076,0.015590546597656746,0.029402581821228645,0.02136871790373545,0.025694017346094375,0.030831983144952297,0.01544332226085267,0.032061721321558115,0.02877361184933658,0.03349957912974036,0.03419769048913593,0.016211477036951003,0.031177686001203395,0.031566310589125124,0.03497911767971061,0.0348702674266513,0.02270490399607408,0.01402413638613638,0.025596422309348874
239,239.0,0.9792909453626865,1.0152762872332097,0.03407279348883244,0.011587917341832841,0.023859066512689035,0.006827303015394281,0.01584652925362386,0.02976399421910389,1.0108583904995834,0.9871567962819751,0.9986465683656423,1.0005859771196288,1.0003569111511854,1.010896908465886,0.9871149206409258,1.0094873021117692,1.0027464624007614,0.9868592334724046,1.005574148879704,0.9872265680019195,0.9865483345658255,0.999345728394511,1.000449666995351,1.0123419593589988,0.9995044480622319,0.9914668760626767,0.9993073770117359,1.01431227029273,0.9993391348961717,0.9997781417423548,0.9947561033276725,1.0147016189457663,1.01527628723321,0.9989371117188198,0.9989836895041436,1.0119441618538125,0.9874744753867738,1.0123257048133645,0.019709419855826922,0.011587917341832841,0.023386560239757354,0.02658206627973206,0.02667798341182334,0.022476707737591042,0.01395819251488272,0.02305576295752676,0.027968385289475744,0.015748922271487328,0.028478999911222616,0.01584652925362386,0.014711903226649984,0.028593815213169133,0.020462173018464782,0.02458958099682154,0.029999384151840985,0.014585165931360472,0.0312050654809709,0.02749520662371644,0.03261643852371599,0.033304248702107894,0.015314566329957497,0.02976399421910389,0.030129540956691903,0.03407279348883244,0.03396314907504127,0.021749720196326924,0.01324000082518101,0.024497801355935604
240,240.0,0.9795738120970262,1.0155199468942684,0.03164739081645491,0.01252363960337344,0.02275220471178846,0.005609597918834354,0.016857003639438525,0.027835872316877723,1.0098441016108914,0.9888614314984264,0.9965780873614939,0.998350859445207,0.998134822183329,1.0099510354840258,0.9889928395714489,1.0085640480333316,1.0005093589850795,0.988879796114136,1.0033402580743662,0.9892459976473446,0.9884876653182432,0.9969867133727461,0.9999980043662154,1.0114610541086009,0.9970253235444778,0.9933941078520938,0.9967314270445721,1.0135838289742605,0.9966505842747961,0.9970384401148003,0.996733183994883,1.014098156746883,1.0146894157179407,0.9961324684795121,0.9961863125882556,1.0109775902501001,0.989301664545401,1.0114394797712745,0.01826180009146057,0.01252363960337344,0.021678264937544652,0.02465115413437307,0.024738735633807147,0.020884140664716236,0.01501385585698528,0.021438065517022455,0.02594191293654067,0.016767286006227997,0.026425816263594425,0.016857003639438525,0.015765631436936357,0.026522023356464683,0.019198363631876086,0.02289269560048408,0.027835872316877723,0.01580902853885526,0.0289616901235039,0.02573866076457195,0.03028213237864167,0.030926811021560665,0.016654783915412714,0.027981913218409364,0.02834272202042468,0.03164739081645491,0.031543740396543334,0.020194148082401796,0.01428317449466742,0.022803683954482828
241,241.0,0.9799914493246985,1.0161101695391268,0.029028277469390188,0.0165074116013876,0.022966213645443892,0.0034810503007182254,0.020463411956702388,0.025948258904162875,1.0090694119309052,0.9899261570695673,0.9951581033027181,0.9968229860669865,0.9966138449464262,1.0092135998234546,0.9901705064908003,1.0078332987781702,0.9989768503525921,0.9901403267112012,1.0018065924206447,0.9905097645164109,0.9896997181104159,0.9953772022461351,0.9996347393019412,1.0107899849869844,0.9953369627902185,0.9946062646292795,0.9949801352129258,1.0130280692864393,0.9948256443509201,0.9951760262874642,0.9979734494398619,1.0136336932661143,1.014238146155521,0.9942351712468847,0.9942930939378231,1.010238352341243,0.9904466399981128,1.0107646784589674,0.017716925921274745,0.0165074116013876,0.019653074253117016,0.022343392706773383,0.022423535570567813,0.020495889301423657,0.019630806311155897,0.02109855468638377,0.023511633639159184,0.02151139834799346,0.023947508405591057,0.021597741904231183,0.020463411956702388,0.02403906371717501,0.01919247971144037,0.022647320109772197,0.025225169260102015,0.02103514520043011,0.026242211200917992,0.025948258904162875,0.027435340371173816,0.028017691043020047,0.022342330206948053,0.028603970270561885,0.029028277469390188,0.02866987736384287,0.028576333162349962,0.0197624335043231,0.018775691579031785,0.02254353168291332
242,242.0,0.9805061903721705,1.0168594446023165,0.029484637188152717,0.017241170963762337,0.022707064127399187,0.002991411476302669,0.020366547784907027,0.0249000584839794,1.0097263650160928,0.9908834749547357,0.9955172852670168,0.9971995835424987,0.9969956041326666,1.009944278618983,0.9912062582975488,1.008572018769606,0.9993708450366464,0.9912090220350313,1.0022011955584396,0.991581245556985,0.9907477030337495,0.9957698684151578,1.0003912700640047,1.0116052966498457,0.9957345434755132,0.9956970385260073,0.995384038361181,1.0139698719766779,0.9952345465947552,0.9955855835223181,0.9990981973802794,1.0146657165384998,1.0152841687928902,0.9946500770517713,0.9947075738762254,1.0109566401269223,0.9914621739362289,1.0115761330074435,0.017241170963762337,0.01877326943084553,0.017854664726093906,0.020292969552628635,0.020366547784907027,0.020147239890208783,0.022196014513947492,0.020790359626604568,0.021352876820653576,0.02401600797667701,0.02174540109624303,0.024096181699493756,0.02301452214644224,0.021829901389887923,0.01884362517021037,0.022414386612382323,0.02290225883890317,0.02404833852975516,0.023821757260015907,0.026047509653141964,0.0249000584839794,0.025426285021516767,0.0256708828519294,0.029011663970410627,0.029484637188152717,0.02601622186727683,0.025931744417475353,0.019377382908325965,0.021301708708794737,0.022296334721309208
243,243.0,0.9810803685659082,1.01758026151837,0.027546721804697583,0.015947488398899482,0.021057297107643265,0.0028222758201812913,0.018688553742721277,0.022784415654784774,1.011053779138038,0.9913481128620912,0.9962728157365557,0.998012750783921,0.9978124359617389,1.0113619688144657,0.9916707350688098,1.0100044252047133,1.000209515691833,0.9916161000692799,1.0030658496722487,0.9919885794294376,0.9911808552593226,0.996636617005569,1.001362080928894,1.013109816047777,0.9966305429961086,0.996252399538471,0.9963062457734206,1.01556997060596,0.996184821397033,0.9965513349692404,0.9996849856496917,1.016339571396811,1.0169684072999352,0.9956278903341024,0.9956825220605442,1.012350798039625,0.9919422100131614,1.0130756348410628,0.015947488398899482,0.017731488217707772,0.01636265693572374,0.018589569059776562,0.018657368879600268,0.018688553742721277,0.020923806194973138,0.01930045544741403,0.019560406706119974,0.02256402121859972,0.019917652111305924,0.022635047349828002,0.02166139977294813,0.019987596751700955,0.01736256735379688,0.02082174769107016,0.020965310750905512,0.022717388923217112,0.02180266713558322,0.02427151336650959,0.022784415654784774,0.023265065184022604,0.024269464260101646,0.027095392329442147,0.027546721804697583,0.02380030039533035,0.023723033562667854,0.017959193358881596,0.020098577810989806,0.020708042859977894
244,244.0,0.9816763172323781,1.0180851097218186,0.025397137170757044,0.014663444775963598,0.019510917496302384,0.0026216693698542584,0.017238382166043516,0.02130608349301177,1.0119584364197247,0.9904982316240094,0.9961299237418724,0.9979070918303273,0.9976955317054305,1.0123279076936458,0.990655548346989,1.0109767188741459,1.0000926521577922,0.9903515011663138,1.002975737231495,0.9907187090700069,0.9900521120334335,0.9965663051227013,1.0013828292337148,1.0141248228129978,0.9965928964077004,0.9953652843858072,0.99629496704068,1.0166371604102662,0.9962097950275918,0.9965992061581527,0.9988238986338471,1.0174494464484787,1.0180851097218186,0.9956875989194265,0.9957382972409392,1.0133034830412944,0.9910045069664583,1.0140870743025387,0.014663444775963598,0.016624045531076402,0.015126914408542465,0.017174082821232832,0.017238382166043516,0.017191858622879357,0.0196404630931648,0.01775782607988617,0.01807303266267576,0.02124491766976135,0.01840002588355092,0.02130608349301177,0.020356568631717295,0.018451059113968805,0.016133123645590684,0.01916061074654571,0.019340173934153503,0.021278561367256144,0.02010151414285324,0.02236050492736557,0.020993598676469723,0.021431858626818446,0.022713194747308735,0.024978971786458387,0.025397137170757044,0.021915931961662617,0.021845580758120427,0.01651705010742969,0.01885481606667182,0.019056191270134717
245,245.0,0.9822563696980469,1.0182364504127355,0.023670529407735858,0.013550715583932966,0.018297414860148534,0.0026103821472683135,0.016315312727724844,0.02002793773776239,1.0115573009899257,0.9882051141042496,0.9953405419457277,0.9971261506367282,0.996895320787516,1.0118584238351125,0.9880810911684287,1.010486452478814,0.9992690985095493,0.9874331810029446,1.0021577904116152,0.9877907311219768,0.9873297913514048,0.9957999331570362,1.0001372118214034,1.013610428263121,0.9958619437465573,0.9928847391308658,0.9955917650653917,1.0160296754859781,0.9955404353173651,0.9959507440292266,0.9963528385760041,1.016769308745769,1.0173962493789956,0.9950539505472369,0.9951004627147003,1.0128575234674395,0.9885368364146293,1.0135745260678448,0.013550715583932966,0.016315312727724844,0.013836470995173114,0.015704810791480697,0.015764631496087117,0.01591894296330232,0.019296289204744112,0.016453804706394112,0.016528770113338757,0.020950302772720458,0.01682687834408192,0.02100017555151228,0.02002793773776239,0.0168670429548261,0.015104152223020742,0.01775933208302589,0.017674545270050558,0.020841659905607254,0.018366788613086393,0.02078940235144557,0.01917848177723525,0.019577690353309318,0.022212957281085174,0.023274111569032255,0.023670529407735858,0.02001830979621427,0.019954237099612308,0.015281887834406926,0.018514698846501667,0.017661575450005358
246,246.0,0.9827828592893809,1.0180966318533622,0.021916111586650456,0.012370070519315421,0.017291605054979828,0.002703567630500493,0.015020182355868938,0.019108564979489914,1.0101499698520597,0.9855370392796833,0.9952240818031035,0.9970327005040484,0.9967924990582078,1.0102333043954048,0.9851869421944929,1.0088071010092425,0.9991674213248548,0.9843835963755474,1.0020735419587714,0.9847359779367785,0.9843658217280591,0.9957193321878447,0.9985699906698061,1.0118554719217516,0.9958145431285564,0.9899657195037673,0.9955709689895756,1.0139822964798466,0.9955513331581514,0.9959828023171239,0.9934038816997329,1.0145016319545876,1.015096042651153,0.9950956837172507,0.9951402489914661,1.0112974866360522,0.9857095076913959,1.0118255681411568,0.012370070519315421,0.016137621838668827,0.01290112004298202,0.01465960873664107,0.014707471485428534,0.01453007592040515,0.019108564979489914,0.015020182355868938,0.01540206406208384,0.02082526167379311,0.015670487357799984,0.020866406489920396,0.01986334989047908,0.01577154109429813,0.013833840535143365,0.01620901320065326,0.01656719098409968,0.020589685622792772,0.017248661602070482,0.018996129189307282,0.018051584421777005,0.01844468053515574,0.021916111586650456,0.021294352882375613,0.021661527772448876,0.018886713034946833,0.018823819983782315,0.013946932893225066,0.01832445268631723,0.016119628271474506
247,247.0,0.9832181193328465,1.0177779740714807,0.02109292918888498,0.011323000371616168,0.016426219341784738,0.0026947477371121646,0.014189019169629032,0.018546863783726098,1.0090203665022088,0.984385893212431,0.9962719062838507,0.9981436052468973,0.9979018786497238,1.0089157500918906,0.9840120897661477,1.0074425275362915,1.000303074717156,0.983281064507325,1.0032242584338222,0.9836352941607935,0.9832181193328465,0.9968504124874743,0.9980695131128421,1.0104348509185208,0.9969754595091987,0.9887375457829142,0.9967567617196001,1.0123209546310827,0.996763061487479,0.9972111401166086,0.9921610700856875,1.0126586928712509,1.013227098724698,0.9963310291529716,0.9963741638566982,1.010039189926339,0.9845323212868992,1.0104103417881996,0.011323000371616168,0.015545826127099783,0.012435688351876495,0.014156414218419917,0.014189019169629032,0.013249162088877504,0.018431664724989198,0.013685533377768764,0.014826882041028597,0.02015091244137007,0.015068476573040212,0.020187672112976923,0.01918410177624893,0.015272359088422591,0.012527162600175525,0.014743494871732056,0.01610719098645719,0.019832477774004847,0.016820231689189207,0.017226064962781836,0.017664913938815578,0.018077560801536392,0.02109292918888498,0.019285991981959766,0.0196162959933579,0.018546863783726098,0.01848202860736358,0.012728315391249858,0.01766416712172291,0.014664178097220306
248,248.0,0.9835334084072141,1.017392797094873,0.01982496025927862,0.01034037621412815,0.015296204471108467,0.0026105854620101622,0.013290726105620194,0.017513274882064132,1.0094796043581573,0.9851923453087063,0.9976319363254442,0.9995759762594646,0.9993381796960968,1.0093766929977335,0.9849365762505362,1.0078963559591347,1.0017658391717876,0.9843287450471692,1.0046910987742455,0.9846812355758037,0.9841919602696593,0.9983254394414293,0.9990271872308614,1.0109280553761595,0.9984803661200806,0.9896719594629181,0.9982861730897327,1.0128444476565543,0.9983195493615402,0.9987800039865602,0.993125790422521,1.013200775583777,1.0137726254550987,0.9979176004890062,0.9979579241282467,1.010506787075617,0.9854175723837367,1.0109034050693602,0.01034037621412815,0.014612397015518743,0.011644532307497872,0.013266499482048841,0.013290726105620194,0.012075960834398707,0.017335387059879623,0.012468681105871734,0.013873083093557668,0.018974213588717207,0.01409165199640244,0.01900951924633467,0.01805017687466037,0.014329874276975178,0.01137930239807629,0.013422415715260623,0.015141421195620846,0.018647785487310484,0.015833419081693948,0.01566480256086031,0.016655149938790373,0.017057541485010982,0.01982496025927862,0.01753310529048659,0.0178333912323513,0.017513274882064132,0.01745099119947233,0.011605984167922457,0.016608497368813722,0.013351012668629605
249,249.0,0.9837356861004687,1.017053420951323,0.018362591582798026,0.009538178850493729,0.014051116894787913,0.0024338777784479143,0.012077464251133962,0.01603946171232291,1.010780699397739,0.9867097240521231,0.9987905892304695,1.0007982051231261,1.0005638110465647,1.0107950100798129,0.986596393634934,1.0093407093995979,1.0030124654419508,0.9860997098022625,1.0059364382441438,0.9864502009602826,0.9858966910561336,0.9995865009524176,1.0004962771517765,1.012427992499895,0.9997629314309581,0.9913456648805499,0.9995849047222064,1.0144912664352166,0.9996431439700304,1.0001139164206443,0.994818120270077,1.014956411009287,1.0155448669469362,0.9992659337733847,0.9993037916389244,1.0118913285934612,0.9870385524180786,1.0123999194056346,0.009538178850493729,0.013525864358296375,0.010580444265913112,0.012055358825398176,0.012077464251133962,0.011146152716744831,0.01603946171232291,0.011507752820027988,0.012606781826786522,0.01754253935886226,0.01280772398701306,0.017575849041079596,0.016692741152984577,0.013024631597995827,0.0104484939305014,0.012408641942971078,0.013763730565575519,0.01727139311531047,0.014394170221149956,0.01450568576652496,0.015142713346363261,0.015509663077212894,0.018362591582798026,0.0162543930356595,0.01653512176234409,0.015924319518044027,0.015867490361434148,0.010712031685535656,0.015370620170281053,0.012341501996878269
250,250.0,0.983840837252898,1.016872165668612,0.01675636469117306,0.008965594840415354,0.012911754737557572,0.002195246494234294,0.01096868105114407,0.014642753616074797,1.011656234686615,0.9881468627395584,0.9991611433364019,1.0011763919105432,1.0009484363989696,1.0117728219568574,0.9881630048456647,1.0103441325747673,1.0034058240924788,0.9877757144843706,1.0063251913563311,0.9881285871820237,0.9875091758917919,0.9999677586073675,1.0014902292956454,1.0134799455443184,1.0001377401737328,0.9929125065713389,0.9999574855562506,1.0156944646226054,1.0000102133745483,1.0004783742243728,0.9963977632616237,1.0162676694833916,1.016872165668612,0.9996318604169121,0.9996688554104876,1.0128394356488017,0.988563729753122,1.0134490314197575,0.008965594840415354,0.012345229157119731,0.009607762618134468,0.010948077847070595,0.01096868105114407,0.010476708720995513,0.014642753616074797,0.010812342201230658,0.011450637715800403,0.016032387302094057,0.011636504821119447,0.016063526423287892,0.01524503831159517,0.011831612036830082,0.00958652643985755,0.011677253372281083,0.012503654863098413,0.015762685153777135,0.01307745742678973,0.013651266046105415,0.013758730510942093,0.014093271894060871,0.01675636469117306,0.015296721050908011,0.015560359067921442,0.014470140304465019,0.014418169393835435,0.010070500916174275,0.014029744606738035,0.01161293972568756
251,251.0,0.9838647467047907,1.0169291931791051,0.015760610300063708,0.008273844375944202,0.011960034683860128,0.0021766109872251,0.009974344609749362,0.013947516693700472,1.0106485397260165,0.988937514681235,0.997800080266737,0.9996993073588272,0.9994754305216077,1.0107673535168697,0.9890550946170357,1.0093471224695783,1.0019084169684371,0.988768586115557,1.0048152174739218,0.989121316427513,0.9884431172662994,0.9984029663978436,1.0009232438450624,1.012485998466455,0.9985002948414153,0.9937897481267307,0.9982610276322628,1.0147678240592126,0.9982474051423562,0.9986836253389022,0.9972898957843115,1.0153888863966558,1.016001910823961,0.9978028082886625,0.9978431534632607,1.011833308892241,0.9894185936444715,1.012453999122124,0.008273844375944202,0.01170643541138078,0.008742828086714628,0.009953050127965915,0.009974344609749362,0.009665700001661096,0.013947516693700472,0.009972578540193015,0.010413261623310851,0.015459059465603086,0.010579977286039401,0.015494142808304037,0.014599176072381604,0.010749851003686419,0.008791900186606746,0.010775491575887032,0.011353545446052103,0.014875498037340595,0.011869756086860177,0.012590736123045168,0.012483171025872519,0.012784359021821819,0.015760610300063708,0.01410424560702185,0.014346643938349515,0.013124327024984839,0.013077564398422115,0.009292516608026656,0.013323179157414631,0.01071572987139941
252,252.0,0.983823299296436,1.0171760330334978,0.01635266619157422,0.007649120089244493,0.011459676953072599,0.002606917897573368,0.009260705502636798,0.013441596381583314,1.0081679059160396,0.9889873165839267,0.9953724780056004,0.9970796378209714,0.9968649976355207,1.0081969111383196,0.9891679130852292,1.006768770299403,0.999256785486861,0.9889624774477479,1.002148457182276,0.9893135021664548,0.9885880920618969,0.9956564252450927,0.9991594056318908,1.009859621037325,0.9956493582085543,0.9938911074700636,0.9953250948302361,1.0121205762670042,0.9952155033203539,0.9956090923737514,0.9974168373248654,1.0127316717112,1.0133437771770601,0.9946739780241182,0.9947193048990277,1.0092814549905704,0.9895022690490309,1.0098293696679945,0.007649120089244493,0.012136932427786271,0.007971554663458492,0.009061317811667205,0.009084408477749354,0.0089664522529876,0.014520397162004157,0.009260705502636798,0.009484572509849215,0.016308529021355777,0.0096317434349642,0.01635266619157422,0.015289266511464332,0.009777098522202744,0.008375756153368276,0.010008902237319369,0.010315275412622489,0.015275012555285013,0.010776494162117973,0.011752106746812452,0.011325001544875597,0.011593836538376789,0.01607956359468484,0.01320887143745771,0.013441596381583314,0.011899268254267726,0.011857561511750776,0.008610060112032787,0.013823169022648504,0.009953068348029592
253,253.0,0.9837323798681216,1.0175320566870678,0.016762133168621973,0.007296321726311904,0.011097733443862024,0.002965469710764502,0.00867958897117078,0.013214836075812721,1.0073960712503391,0.9892245650913939,0.9946963667981595,0.9963472344362434,0.996135248280059,1.0074060453403775,0.9894540868761099,1.0059797414874856,0.9985124889129164,0.9892955487059482,1.0013963086855213,0.9896446169095764,0.9888924383878513,0.9948851825932022,0.9987240808188341,1.0090568583197115,0.9948448602414759,0.9941690190054664,0.9944941188855485,1.0113186789876665,0.9943565946168563,0.9947377407624355,0.9977023530341407,1.011935010024575,1.012548595043006,0.9937867030523461,0.9938335431399551,1.0084922003217627,0.9897687410116012,1.0090264805465834,0.007298170605913392,0.012465469555993402,0.007296321726311904,0.008292367028801609,0.008313050997418428,0.008625494380710681,0.014885098228106977,0.008929788668946661,0.00867958897117078,0.01671549082451549,0.00881532514258964,0.016762133168621973,0.015675124786977895,0.008943467320223641,0.008006623821057282,0.00965542017916931,0.009436163792071161,0.015570573336595443,0.009858822604390876,0.011460282287367545,0.010361446309366657,0.010609126365795075,0.016322086516540796,0.0129743185563334,0.013214836075812721,0.010887569442329229,0.010849375893367506,0.008258786171460567,0.014169040407797595,0.009600640150102886
254,254.0,0.983607873260136,1.0179166355950922,0.015689939041159572,0.006818118078215866,0.01045231591674672,0.00277491335361265,0.008214728670810342,0.012558750874239686,1.0087589034582412,0.9900864411210687,0.9957060831914791,0.9974250329103163,0.9972132235921929,1.008875254289247,0.9903787683352738,1.0074738262859844,0.9996100006785796,0.9902564489159889,1.0025065916816358,0.9906079628564977,0.9898283982057472,0.9960060326888505,0.9999181584739062,1.0105854000399952,0.9959972018241142,0.995127788471657,0.995670449661728,1.0129575921289362,0.9955598390798122,0.9959536329588768,0.9986693264041551,1.0136520494402492,1.014277862421771,0.9950173221767818,0.9950623064492892,1.0099294336466724,0.9906769868555423,1.0105522714050361,0.006818118078215866,0.011731841595623274,0.006909224783842097,0.007850538560348494,0.00786851883715044,0.008097878598980587,0.01397670433361081,0.008395467810471284,0.008214728670810342,0.01564734574169362,0.008345073449477798,0.015689939041159572,0.014699528615253997,0.008460170947441007,0.0073833088741830965,0.009078555728125695,0.00892826398762795,0.01461564702158813,0.009329527913249445,0.010841650067405069,0.009805616772269567,0.010042078941361427,0.015305366030549439,0.012324016972590128,0.012558750874239686,0.010303786498950538,0.010267435934616674,0.007739861000939325,0.013314107305636497,0.009026424514989669
255,255.0,0.9834656643127682,1.0182491412128485,0.014487044647057135,0.00630731669462084,0.009826925999635567,0.002465340842060428,0.007760537850007052,0.011605560703001934,1.010345701591265,0.9907319615697482,0.996519816347055,0.9983062545642944,0.9980924339948675,1.0105875900659833,0.9910469752090887,1.0092175534614605,1.0005111342117132,0.9909122949648278,1.0034331312022395,0.9912667359149206,0.9904856100261767,0.9969304454708109,1.001052101394296,1.0123577455352373,0.996954450498873,0.9958429187220932,0.9966545209661931,1.014847167447965,0.9965763018801438,0.9969859286638747,0.9993968472261726,1.0156304524575064,1.016269108648405,0.9960696419571193,0.9961100018305068,1.0115993983385567,0.9913460719382317,1.0123215669708048,0.00630731669462084,0.010812549919045063,0.006735625070696585,0.007644054970682319,0.007661991111856558,0.007486655949541492,0.012890000708541783,0.007760537850007052,0.007995754128043969,0.014449430929297744,0.008118073595932526,0.014487044647057135,0.013562318260924595,0.008228865538692927,0.006941751643159379,0.008392462087142831,0.00867816819902831,0.013471515715108724,0.009062326564493114,0.010020915433826534,0.009519134084111173,0.009745974353281102,0.014103649864543098,0.01138886803477953,0.011605560703001934,0.009997396064197733,0.009962000997180654,0.007156790044578288,0.012276465478932207,0.008344581346761745
256,256.0,0.9833216378663062,1.0184489449956151,0.013839521895775583,0.005988084601663045,0.009351178221769701,0.0023545327593245506,0.0073645670026082554,0.011032972826569447,1.0117369365873063,0.990770460566397,0.996770032613304,0.9986007788074296,0.9983813408815937,1.0120929644429235,0.991018606597423,1.0107512319316396,1.0008053954328886,0.9907536300988188,1.0037468440342463,0.9911065893127671,0.9903988299018035,0.9972655997488007,1.001699807209417,1.013917969151958,0.9973213297041971,0.9958922627815763,0.9970475749156632,1.0165176591142038,0.9969980062148831,0.9974185433877045,0.999455014791781,1.0173786415738735,1.0180275936775809,0.9965266948303722,0.996562537033028,1.013067009819518,0.9913508315302253,1.0138795455699787,0.005988084601663045,0.010301561551078166,0.00641816560856679,0.007275136043277234,0.0072938597251079405,0.0071053862233161885,0.012290555290654676,0.0073645670026082554,0.007609228247818087,0.013805760156872664,0.007720076616545808,0.013839521895775583,0.012940297124272953,0.007825393197913151,0.006716950519341108,0.0079679390249808,0.008244567117089664,0.012821754514262151,0.00860266138392765,0.009524054089163821,0.0090299595372877,0.009241594677530371,0.013409181923785164,0.010826593968085193,0.011032972826569447,0.00947793495567834,0.009444284005320323,0.006792907073509776,0.011701390743547565,0.007923007007541415
257,257.0,0.9831916787610386,1.0184354183986686,0.013227671241428512,0.005589029978721927,0.008791460980187552,0.0022999070938547576,0.006866570519848331,0.010286641695399312,1.0121801673160788,0.9894811760147881,0.9965104514507568,0.9983689324234231,0.9981439552348822,1.0125591653088737,0.9895687193549023,1.0112252643078634,1.0005804661267734,0.989109764277747,1.0035571949614333,0.9894545633858876,0.9888591530933247,0.9970503698766802,1.0013089265628587,1.0143587611986982,0.997136286104073,0.9944658797845775,0.9968861164633032,1.0169414609267102,0.9968615262769049,0.9972933926483537,0.9980200925249122,1.017786479464122,1.0184354183986686,0.9964213803974974,0.9964536720458947,1.0135173146325,0.989953013915239,1.0143209172537946,0.005589029978721927,0.009816759078033964,0.005974854927882803,0.006775780026039551,0.006792720045755874,0.006626115475770404,0.01172222522103515,0.006866570519848331,0.007084852237340087,0.013196446177148205,0.0071872378406937325,0.013227671241428512,0.012351809603685891,0.007293502706635424,0.006280223180616057,0.007427665040702638,0.00768889354839459,0.012200760911769831,0.008026869027440996,0.008878912232847584,0.008429773984866044,0.0086293205413463,0.012746062967010991,0.010094056452875297,0.010286641695399312,0.008852477551291543,0.008820998559574756,0.006335676943695464,0.011153683821529361,0.007386237866245887
258,258.0,0.9830916718372543,1.0181584540371247,0.012280411307139992,0.005689010620705217,0.008646553072329316,0.0019216414967806886,0.007014022478984698,0.009947195584347061,1.0107411550038552,0.9867530629376872,0.9960295545984116,0.9978885263046752,0.9976643927268398,1.0109263188893434,0.9866065910768776,1.0095486020879856,1.0001194246283749,0.9860033697198689,1.003136494293522,0.9863382705308406,0.98582809237371,0.9965606940813918,0.9995669534013767,1.0125896340028497,0.99666714699243,0.991427304768735,0.9964309989479879,1.014897825606408,0.9964237629331792,0.9968647609738541,0.9949202525844623,1.0155364385718622,1.0161559420424604,0.9960048358728503,0.9960351885371211,1.0119319164866545,0.9870553838324109,1.0125568783146386,0.005689010620705217,0.00908102284218496,0.006151289116553183,0.007005802697738986,0.007014022478984698,0.0066571618648133424,0.010858720347816812,0.006873830977589204,0.007305893063735846,0.012252265078800392,0.007411444269704133,0.012280411307139992,0.011452080152690017,0.007570566944899781,0.005950816278796332,0.0073977783539038245,0.008013242821083337,0.011286332014941034,0.008390435670878476,0.008690853973162323,0.008838447640237241,0.009058151134065426,0.011789294693626547,0.00977555986219268,0.009947195584347061,0.00930723815491671,0.009274496362518696,0.006388959890544555,0.010324239424329409,0.007360028546979218
259,259.0,0.9830375019352406,1.01769002916545,0.01119157193737046,0.005742188941602228,0.008597618929950972,0.0015279741951781175,0.007356349890812999,0.009881321923091815,1.0087161736010237,0.984343318804482,0.9962453631916974,0.9981134085984156,0.9978881231560306,1.0086195671423022,0.9840355894479992,1.0071763700672673,1.0003473910764338,0.9834140297861697,1.0033627571745025,0.98374705556417,0.9832505505967136,0.9967800984226932,0.9979334951694744,1.01010427241273,0.9969021250605562,0.9887088134156751,0.996676972467388,1.0120099550793102,0.9966829721551799,0.9971363899881436,0.9921117462576644,1.0123481681698339,1.0129218242237525,0.9962722540745258,0.9963023884706848,1.009700924546676,0.9845265589649287,1.0100792971858836,0.005985560520035096,0.008254409396053075,0.006435280642746269,0.007356349890812999,0.007356076711701733,0.006908149121224377,0.009881321923091815,0.007104575282274335,0.007653150505560264,0.011166564749477031,0.007763144999026976,0.01119157193737046,0.010427430027496496,0.007974586704407895,0.005742188941602228,0.007604903693429606,0.008468810965883066,0.01026534714333093,0.008888715172254596,0.008761655962774216,0.009385130356204769,0.00962596338242479,0.010725586209072583,0.009729604208528544,0.009882105151782988,0.009903892436786832,0.009869444214061392,0.006657052442197648,0.009389762929949365,0.007570232276966772
260,260.0,0.9830450538952873,1.0171326421979492,0.010269156212149173,0.005346264059047805,0.008045552231874416,0.0013643478695030344,0.006931269928950781,0.009301876695475025,1.0081344545231483,0.9840646490270017,0.9971819247882387,0.9990878481060269,0.9988653374582676,1.0079215617054087,0.983785855826681,1.0064484477040057,1.0013365577381244,0.9832660738937337,1.0043457138655731,0.9835998797233338,0.9830450538952874,0.9977754459196773,0.997917586430641,1.009354784418136,0.9979114946369313,0.988395461440662,0.9976973363699407,1.0111071491728412,0.9977184495508001,0.9981802638661755,0.9917683357460998,1.01133404216304,1.0118910726743946,0.9973198684950334,0.997349810955574,1.009038833553997,0.9842610415636642,1.0093333174926395,0.005704844518171324,0.007567395152599626,0.006058730766398937,0.006931269928950781,0.00692932469382184,0.006565347238314074,0.009062508654447396,0.006746606016183523,0.007207843903944913,0.010246462277901247,0.0073123685594947445,0.010269156212149173,0.00956412089628506,0.00751886466738164,0.005346264059047805,0.0072111534671743015,0.007990485448434401,0.00941436220585883,0.008390682382765953,0.008274580423033182,0.008862853800387238,0.009091388582296694,0.009835086395401768,0.009162158905996346,0.009301876695475025,0.009356235244138318,0.00932377551229803,0.006331854894009024,0.008609671162093572,0.007179294291777783
261,261.0,0.983125788205178,1.016588791548926,0.009497614993639826,0.00506855150208811,0.007530078921919611,0.0012329835870907595,0.006533190408729704,0.008617169958936733,1.0091353993881047,0.9853523396496826,0.9981042563656277,1.0000510612893243,0.9998331079782127,1.0090121343092149,0.9851927683515834,1.007562066833754,1.0023190054147237,0.984774111126748,1.0053255097619562,0.985107664644013,0.9844929456734778,0.9987694687066917,0.9990994698475258,1.0105060024973047,0.9989150683692307,0.989813182299226,0.998710248398058,1.0123750744380418,0.998742787038797,0.9992127553005933,0.9932120839329712,1.0126920635221375,1.0132595813540397,0.9983491652612789,0.9983807308352383,1.010101944923768,0.9856297627425936,1.0104833276128622,0.005508616287924788,0.00701241804073854,0.005580914810317916,0.006385271659212207,0.006383491130241953,0.006351577526009379,0.008390550974907932,0.006533190408729704,0.0066407921270016995,0.009476152458959919,0.006741215571200221,0.009497614993639826,0.008848173624132738,0.006926647146244922,0.00506855150208811,0.006970561977222431,0.00736046794997973,0.008724630127958264,0.007728301457573397,0.00800887683415481,0.008162659758842224,0.008373059877454429,0.009111231554653884,0.008872628747507584,0.009008530821466491,0.008617169958936733,0.008586729206252874,0.006118249563803396,0.007974180625743035,0.006939910934689264
262,262.0,0.9832734679426801,1.0161609756326853,0.009180193474018442,0.00486220669535725,0.007157940644458404,0.0011239044263868666,0.006241662560612947,0.008008496889378141,1.0103830865102879,0.9868612877548765,0.9987890949951902,1.0007609082881321,1.000553640122398,1.010393509697999,0.9868191807790972,1.0089798772556053,1.003049669956939,0.9864923628818486,1.006049356337129,0.9868212863005716,0.9861579255394408,0.9995105771707383,1.000368184884604,1.011954437072336,0.99966439992485,0.9914482156554271,0.9994663352404827,1.0139753779044645,0.9995082741748448,0.9999866876475255,0.9948591461715731,1.0144022767775516,1.0149828174010207,0.9991168786226473,0.9991495088119462,1.0114337695593365,0.9872187208402333,1.0119289344818674,0.0056177415516210924,0.006436935506568986,0.005157361839012145,0.005905199365318161,0.00590271570698776,0.00649044784147411,0.0076900831119799794,0.0066839356227041905,0.006141504772750238,0.008668595559392622,0.0062407700032019574,0.008688616142711226,0.008100677327795762,0.00641006620504788,0.00486220669535725,0.007107409257960843,0.006814446366525247,0.008008496889378141,0.007157257901951113,0.008167776620283278,0.007562404000547692,0.007758470488017034,0.008362507578608614,0.009043411506558203,0.009180193474018442,0.007988138974169721,0.00795869029977605,0.006241662560612947,0.0073135722074933905,0.007076923955928092
263,263.0,0.9834774318330562,1.0159516928635315,0.008990857703361133,0.004505405747440018,0.006713814083707311,0.001106099237963657,0.00584112825109357,0.007400820470111145,1.0109040256783761,0.988289520743574,0.9984720873714633,1.0004110304376486,1.0002066237043326,1.0110281027972379,0.9883643120290664,1.0096464996376273,1.0026888454332292,0.9881202011630307,1.005673863591711,0.9884480185908102,0.9877373439462567,0.999142790536238,1.0009890415247866,1.0126464435321212,0.9992729921673288,0.9930156815136711,0.9990570760478853,1.0148216510095964,0.9990767617964295,0.9995503127404877,0.9964509147134508,1.0153579347665016,1.0159516928635315,0.9986618275379773,0.9986940130642314,1.012028910303621,0.9887349862212611,1.0126175388412229,0.005529658505801922,0.005950587624114168,0.004694501885699287,0.005377914955545914,0.005375040636098326,0.0063934329620419774,0.007119197862042513,0.0065883761369975825,0.005592537565217131,0.00805762474616669,0.005685708151229738,0.008077947382734135,0.0075137816531504415,0.00584112825109357,0.004505405747440018,0.0069821320790158506,0.006212602271745055,0.007400820470111145,0.006527827112457405,0.008013185799001291,0.006900555420315745,0.007080670271347893,0.007722955832288744,0.008859061180433746,0.008990857703361133,0.007293849844867687,0.007266136794110739,0.006141439196118135,0.006766416066677225,0.006953068403994094
264,264.0,0.9837270186015699,1.0160278728374459,0.008647819433710105,0.0042692701792485565,0.006493290931209368,0.001300845838587284,0.0053046574954811595,0.007604029570057457,1.0101971760538,0.9892896767503039,0.9967759530918994,0.9985867175805302,0.9983844029690464,1.0103615129766677,0.9894502986531504,1.0089896160061211,1.0008355927094614,0.9892897807331541,1.0038052649920683,0.9896170617616319,0.9888583409862979,0.9972285625199784,1.0005017991079486,1.0120258728597185,0.9972839331032444,0.9941089715454539,0.9970068126075676,1.0143283596505648,0.9969556213042383,0.997396780259284,0.9975589210207383,1.0149561703689232,1.0155621285619918,0.9964689524202697,0.9965058253261511,1.0113548037705615,0.9897995780006337,1.0119942573221714,0.005204487119253144,0.006321969446064258,0.0042692701792485565,0.004885765727823698,0.004883329924405099,0.006033993601884113,0.007578834978811969,0.006222554211636857,0.0050781169898610305,0.0086194147256137,0.005158443586222563,0.008647819433710105,0.008023656313157516,0.0053046574954811595,0.004334951395686224,0.006596886891212323,0.005638265564763703,0.007854915239407938,0.005922048536978938,0.007604029570057457,0.006257963137046493,0.006420376654702155,0.008184205077936142,0.008432477412904179,0.00856150131652068,0.0066127414671839,0.0065877264706956954,0.005791754185085675,0.0071972351876460165,0.006569336095279734
265,265.0,0.9840115669734836,1.0163141698771188,0.010176261946880913,0.003884338247045369,0.006789090851091913,0.001975838450276972,0.005118913313837521,0.009005453864060532,1.0091723610298489,0.9896624490980592,0.9954082978684913,0.9971097357031051,0.9969137174216769,1.009313779742712,0.9898672435037972,1.0079323703686245,0.999341445662303,0.9897681142848271,1.0023038869522245,0.9900940385067012,0.9892989417957692,0.9956845346115478,0.9997800005081605,1.010999660661747,0.9956880555377433,0.9945405481639048,0.995366641115179,1.0133780417805647,0.995265131342552,0.9956845230853261,0.9980095849434836,1.0140590233234197,1.014672809842179,0.9947250706791206,0.9947649089351928,1.0103233424705507,0.9901916129964582,1.010968382205152,0.005285282853746386,0.007549504442618561,0.003884338247045369,0.004440796899492356,0.0044387130535087525,0.006214272767665084,0.009005453864060532,0.006428907127785885,0.004613140133610558,0.010138840153064517,0.004681966103806186,0.010176261946880913,0.009496077995442222,0.00481953791077067,0.004596443005360188,0.006860824423867116,0.005118913313837521,0.009395997233462258,0.005374082357866314,0.008103135801542947,0.005676388373323282,0.005822775908047612,0.009804710780339827,0.009135480195913532,0.009296538751667137,0.005995523480438065,0.005973083655548101,0.005947932727380062,0.008567717165530285,0.006830084859135178
266,266.0,0.9843204156740603,1.0166996694869175,0.010603500750178628,0.003591407228218021,0.006892173916479237,0.0023523190604814712,0.004723211781325328,0.009498466827626202,1.0092469950345522,0.9897981469509279,0.9955093301260041,0.9972245572452524,0.9970235050244208,1.009391413266344,0.9900195680114862,1.0080044818337648,0.9994531383670425,0.9899269931411981,1.0024144211349364,0.9902562588984394,0.9894531979545592,0.9957995001246931,0.9999113070475033,1.011107246982951,0.9958042857808872,0.9947180924505493,0.9954837892369426,1.013515314147733,0.9953841970208529,0.9958017623510138,0.9981972615836963,1.0142201461786091,1.0148387687806635,0.994849562688171,0.9948878497340562,1.0104068341719905,0.9903554158670536,1.0110751981456017,0.005421974631248656,0.008010156192109224,0.003591407228218021,0.004102074293571645,0.004100542991590777,0.006465991179689531,0.009498466827626202,0.006711870817637343,0.00426123129401379,0.01056541920602864,0.004323625446898368,0.010603500750178628,0.009961135426003673,0.0044479925792308,0.0046226287797636175,0.007193859546300821,0.004723211781325328,0.009990060855839915,0.004957502067645027,0.008683489078366842,0.005235608858975008,0.00537106190432989,0.010452193574713957,0.009927538368693239,0.010122545433608467,0.005528326908802016,0.00550785923809168,0.006167929505538337,0.009056588235933593,0.007159424492404107
267,267.0,0.9846429034285633,1.0170734571712097,0.009854212438582227,0.0034563145722566885,0.0065011371297868945,0.002168472633216371,0.004518756494921386,0.008851067666901356,1.010289613014687,0.9899412270973514,0.9960011798351621,0.9977667007124278,0.9975597408580796,1.010501075760137,0.9901450424052041,1.0091229622856683,1.0000067259387573,0.9900070039251113,1.0029881041803606,0.9903375956086858,0.9895533748711445,0.9963656470903232,1.0005425798503524,1.012268866903874,0.9963944905578114,0.994903121472661,0.9960941200306596,1.0147637207344828,0.9960193172794611,0.9964473772527651,0.998404000962457,1.015530839795333,1.0161610213173313,0.9955129785212004,0.9955475862680151,1.0115047179882555,0.9904962472120017,1.012234188190232,0.005090649313763362,0.007475745210673588,0.0034563145722566885,0.0039372488206660065,0.003937398148140166,0.006094200467034294,0.008851067666901356,0.006332504922616114,0.004089959291865906,0.009819575322138062,0.004145663213635246,0.009854212438582227,0.00927022688471441,0.004261805985075488,0.0043038571291495005,0.006790127804877981,0.004518756494921386,0.009322638331090441,0.0047373282301209985,0.008240229378734126,0.0049975124643365865,0.005125701343190315,0.00975989896083531,0.00945258117000046,0.009642507772781674,0.005268502127535996,0.005250185514530021,0.005806647036814276,0.008443940495083532,0.006757127381541346
268,268.0,0.9849683689622553,1.0173246184343623,0.009365393615832123,0.0033593605755228213,0.006185113593048926,0.0020158254698065215,0.004364316946837145,0.008393910160890878,1.0112505926878599,0.9898266189417673,0.9961682975395088,0.9979640203876979,0.997748979307084,1.0115274579387068,0.9899689762536928,1.0101660115937243,1.0001935978679624,0.9897098102427213,1.003185407891505,0.9900373772051403,0.989322242115983,0.9965845897526292,1.0009289037831575,1.0133278522134048,0.9966343663552688,0.9948020504500039,0.9963490924096339,1.0158828697853928,0.9962891800216164,0.9967231266926715,0.9983120029772647,1.0166884049688811,1.0173246184343625,0.9957992425620635,0.9958325722385856,1.0125124602449525,0.9903477069167217,1.0132913671226604,0.004803493417892424,0.007087598657651218,0.0033593605755228213,0.003814556677981339,0.003818273775320094,0.005747735122947961,0.008393910160890878,0.0059739428930373276,0.003964056522891384,0.00933586647821663,0.0040122804684104936,0.009365393615832123,0.008799689511437031,0.004125096088336913,0.004178263673645096,0.006399051735102178,0.004364316946837145,0.008815840727738326,0.00456797153677877,0.007757395685620388,0.004811059025916449,0.004932730278849902,0.009216356480976568,0.008891266614781002,0.009067083728555627,0.005060141489080793,0.005044218120538232,0.005473603867065563,0.008004253098843409,0.006368600814769618
269,269.0,0.9852861510003998,1.017370535901908,0.009285224854533269,0.0031417091005667996,0.005965186408039402,0.002064600527137618,0.004102757361950289,0.00831541500950178,1.0113293429066874,0.9889843779296971,0.9962785246579269,0.9980969104894061,0.9978794370013816,1.0115798842864867,0.9890316061042227,1.010214409593851,1.000331065352022,0.9886616321174112,1.0033446534351387,0.9889869221219129,0.9883331213886009,0.9967329546456675,1.000687013645205,1.0133568468815397,0.9968026681170851,0.9939022491468072,0.9965329677977558,1.015854822171789,0.9964910613633269,0.9969311447251977,0.9974321498047095,1.0166203281729003,1.017252793944296,0.9960216129244231,0.9960528906583204,1.0125693785946024,0.9894418079965261,1.0133201262757283,0.004602939729514073,0.00702656395895998,0.0031417091005667996,0.0035616568712155926,0.0035674796983805428,0.00552139962210448,0.00831541500950178,0.005745160599193598,0.0037026397410007713,0.009261270917695444,0.003744674586889041,0.009285224854533269,0.008720789857641192,0.0038512089484777578,0.004102757361950289,0.006147168662064569,0.004070411373401283,0.008705018581786062,0.004257077918909457,0.007468223303550679,0.004480305140511487,0.0045930505178043484,0.009082556015923683,0.008567751812432047,0.008735645648707425,0.004707033883517973,0.004692945923050673,0.005249133587182592,0.007930338773528606,0.006118040241186588
270,270.0,0.9855855882682588,1.0172417806840361,0.009172463812981103,0.0030815758740308083,0.005764650942995179,0.0020110022189597943,0.004016755478870307,0.007967783594865132,1.0104504558678395,0.9876798550974192,0.996445655984919,0.9982837000037729,0.9980687825325623,1.0105846901096562,0.9876484567922886,1.0091951299701698,1.0005321389123432,0.9872137087036753,1.0035613424797434,0.9875392468378869,0.9869175457383109,0.9969368511671685,0.9999366760575815,1.0122745433111255,0.9970268973197455,0.9925411922940939,0.9967734766449394,1.0146205919706197,0.9967476259907255,0.9971966152205479,0.9960889279649716,1.0152729238847151,1.0158897594328702,0.9962953046444858,0.9963256857034112,1.011598982461169,0.9880748301112477,1.0122412873510136,0.004260603928436354,0.006940491167174391,0.0030815758740308083,0.003501131682155527,0.003505081710926103,0.005115523646871078,0.008207991608907735,0.0053257728344541415,0.0036377655368561457,0.009152333101090567,0.003682359274310489,0.009172463812981103,0.008610976174648177,0.003791752659655036,0.0038243498402697,0.005695258512789048,0.004016755478870307,0.00857319756426158,0.004208150871317568,0.006933684612790468,0.0044372504488546715,0.0045510989864984384,0.008933175720495314,0.007967783594865132,0.008124832038324144,0.00467147687612753,0.0046569718975798344,0.0048596860589554475,0.00783186834430652,0.005668164431052053
271,271.0,0.9858560194910962,1.0169972210121005,0.00872441235089191,0.003341512965153896,0.005651276565859023,0.0017183400070932761,0.0041398733052439435,0.007412647318452695,1.0093001880454326,0.9866386102935067,0.9969354100970369,0.9987981024609527,0.9985818068825106,1.0092826787801528,0.9865809700911482,1.0078585668371811,1.0010485941610445,0.9861551048783527,1.004070298493901,0.9864830203730419,0.9858560194910961,0.997463273573822,0.999285741844444,1.0108779119798434,0.9975688448813586,0.991457152331068,0.9973268691681507,1.0130329418693629,0.9973140963120403,0.9977735720057977,0.9950070398074504,1.0135441470446667,1.0141423879716467,0.9968723234348454,0.9969013654864304,1.010337704101841,0.9870071068151133,1.010849873036609,0.003978591709228327,0.006590046850443233,0.003341512965153896,0.003813140446731656,0.0038126211046067234,0.004745303318702462,0.007793752580377159,0.004934663927448531,0.003955403704500455,0.008707023455064234,0.004007483108216036,0.00872441235089191,0.008182038589681232,0.0041398733052439435,0.0035095374524085287,0.005258091256729713,0.00439981795751094,0.008132102235195407,0.004621190686759165,0.006350427312971985,0.004885891385957005,0.00501408645559281,0.00847023022049314,0.007272119313454976,0.007412647318452695,0.005159702863250091,0.00514291876782892,0.004513705276051116,0.007436044719361989,0.005233916337462483
272,272.0,0.9860891557219739,1.0166957251174558,0.00802479547238327,0.0032250145876603275,0.005359385858302895,0.0014683682541103645,0.004179221557140952,0.006767564380311295,1.008985691942732,0.9866657360728719,0.9976370525520979,0.999532383355195,0.9993145425977679,1.0089201926192541,0.9866571944506014,1.0074852023596899,1.0017863533911022,0.9862884012760857,1.0047956033865109,0.9866149514233765,0.9859604885240993,0.9982132587346304,0.9994245442612506,1.0104892584958205,0.9983308972467309,0.9915113600666371,0.9980989203321039,1.0125756205436671,0.9980943690194924,0.9985576444358472,0.9950589175560538,1.013039249510166,1.0136311967821647,0.9976620868631811,0.9976906873354362,1.0099883943367747,0.9870628704373581,1.010462824374449,0.00371962715715551,0.00605259730177304,0.0033626432036868666,0.0038452206051049894,0.0038422563386177905,0.0044114217493577915,0.0071605102148701695,0.004583310668938227,0.0039846928974921515,0.008009165304224214,0.0040375168802853955,0.00802479547238327,0.007520417600041308,0.004179221557140952,0.0032250145876603275,0.004864523246328105,0.0044466909107676025,0.007472777957408952,0.004674994452385109,0.005825474038325189,0.004947461258563123,0.0050782764574122344,0.007785296511297339,0.006642594238226315,0.006767564380311295,0.005230593645532605,0.005213510433517166,0.004200018256178648,0.006830496555544039,0.004842891868557109
273,273.0,0.9862861973251527,1.0163961612314558,0.007290655140678767,0.002948673209348525,0.0049088631383152805,0.0013261129453449791,0.0038239600356086653,0.006208346687071158,1.0096447825447998,0.9874237239355048,0.9982116212630164,1.0001257905860943,0.9999113292364603,1.0096331031118442,0.9874744298545488,1.0082096732810089,1.0023843508203312,0.9871573160363176,1.0053789902749557,0.9874828756197129,0.986800933480108,0.9988283013266728,1.000148171790071,1.0112440737028368,0.9989572444662096,0.9923164439320209,0.9987333639766025,1.0133990997243307,0.998737805371976,0.9992059625344621,0.9958563558803512,1.0139101619564992,1.0145085451726936,0.9983164253860546,0.9983433643376406,1.0106844050872952,0.987862282865728,1.0112158773142994,0.0034482016441533536,0.0055001999326245755,0.0030754206790534647,0.0035177146890315748,0.003514879251888769,0.004085188587894197,0.006506245509241908,0.004242186384225017,0.0036455461606007323,0.007276168105514307,0.003695056000278926,0.007290655140678767,0.006832253259503991,0.0038239600356086653,0.002948673209348525,0.004504821409863978,0.004069585615297818,0.0067953643249331576,0.00427931544443507,0.005392941274551596,0.004529630567480689,0.004649901429469891,0.007081635594636798,0.00614769254773126,0.006263750256118408,0.0047897796083612105,0.004774060778237012,0.0038919670858964333,0.006208346687071158,0.004484752935727206
274,274.0,0.9864507169926929,1.0161573975854552,0.00660589883032106,0.0027262160139077175,0.004538125551017821,0.0011992810332177072,0.003480658943892662,0.005894248212911206,1.0103555542886045,0.9884566922591332,0.9983767267874464,1.0003017312031979,1.0000848940284084,1.0104469676602017,0.9885739609019479,1.0090467075229699,1.0025552894410015,0.9882975748723317,1.0055314999709264,0.9886225926579217,0.9879209963324407,0.9990038684110739,1.00085609703718,1.0121039772199278,0.9991365202621832,0.9934210913424542,0.9989131923585819,1.0143899877253846,0.9989224498816152,0.9993886151497203,0.9969642249469034,1.0149980417055446,1.015610411211201,0.9985111257859584,0.9985357409223923,1.0114654256529252,0.9889518692880066,1.0120738091068608,0.0033320184847184394,0.0049836016780354635,0.002796942687494459,0.0032013429065850633,0.0031978448027381403,0.003939445864899068,0.005894248212911206,0.00408706311845266,0.0033170240731512767,0.006592611478800639,0.003363816213401621,0.00660589883032106,0.006189410354525305,0.003480658943892662,0.0027262160139077175,0.004343878781166606,0.0037054398022088797,0.00615918521481583,0.003897283782159426,0.005193189764303742,0.004126286897861531,0.004236092639521126,0.0064200602941332455,0.005910161876101693,0.00602128269067047,0.004364827088808138,0.004350156133015629,0.0037581444778413413,0.005625130882053451,0.004324502542038706
275,275.0,0.9865862874166543,1.0160383024108075,0.006087121251646864,0.002495571296276363,0.00419448174355105,0.001116310883892171,0.003173597646358177,0.005412072963326116,1.0104333655836004,0.9893829880296107,0.997626547125726,0.9995032436975206,0.9992829933177704,1.0105974618786988,0.9895657988554112,1.009213371828702,1.0017369601681956,0.9893345674141973,1.0046933374630629,0.9896618240161218,0.988936196514177,0.9981662788254888,1.0009751687160782,1.0123021882418657,0.9982657692619745,0.994436695754744,0.9980154976284985,1.0147115615185347,0.9979969843636038,0.9984482357207511,0.9979963733641429,1.0154134805962367,1.0160383024108075,0.9975584374826091,0.99758479539454,1.0115982570209872,0.9899344447875758,1.0122697766500526,0.003173597646358177,0.00456987920440933,0.0025401840280458343,0.002909556826774956,0.0029056194800843316,0.0037431740305673665,0.005412072963326116,0.0038813300397851458,0.0030138797830607375,0.006074441498680069,0.003058259307697216,0.006087121251646864,0.005692526006368987,0.003164731789786284,0.002495571296276363,0.004121586655378107,0.003371007261628326,0.005640210586421174,0.0035469428663315538,0.004912218354951496,0.0037568800808491665,0.0038572901032949357,0.005872438168242335,0.005576642550627299,0.005680109047784153,0.00397604730409802,0.003962413685651946,0.003573954176674335,0.005161482920913706,0.004103283390817095
276,276.0,0.9866964812890975,1.0160790128185146,0.00589478471433331,0.002306300264212014,0.00392012217565911,0.0011247246056277785,0.0029356132444046533,0.005184137954566285,1.0097265157698863,0.989812235724991,0.996363634373973,0.9981458294062033,0.9979257759299304,1.0098971826558154,0.9900295480159231,1.0085179941879732,1.0003499859154124,0.9898235356535914,1.0032807885370534,0.9901529997610901,0.9894149211744482,0.9967433304024428,1.0004153849393702,1.0116014455054234,0.9967907196279004,0.994890300951628,0.9964977298526984,1.014048399566999,0.996428732644782,0.9968560439570976,0.9984464443611712,1.0147790042213403,1.0154065299644721,0.9959375839875775,0.9959676962167443,1.010892814016179,0.9903923557692826,1.0115677408760804,0.0029356132444046533,0.004408799077377097,0.002306300264212014,0.002643216740724687,0.002639448152133804,0.003466213646194941,0.005221218917564402,0.003594717616839292,0.00273837239983496,0.005882501022645479,0.0027809199289992675,0.00589478471433331,0.005503796576063611,0.0028762960981531987,0.002307781095701106,0.0038212438338729266,0.003065813887952395,0.00540359810030044,0.0032274506026100363,0.004561522694680595,0.003420231110522912,0.003512338226058091,0.005602425790825299,0.005184137954566285,0.005280931219627346,0.003621929069832044,0.00360929163433148,0.0033095830334524045,0.004979079744291143,0.0038041088716680507
277,277.0,0.9867848713020821,1.0162447414381675,0.005848505033917679,0.0021185746177139,0.0037973448169609913,0.0011951716858564793,0.0028182047582711407,0.00519416216996039,1.0092052755313838,0.9896542135298584,0.9957773281045673,0.9975295993919653,0.9973039428766503,1.009361111475546,0.9898632925008308,1.0079822739678213,0.9997170155991375,0.9896433352564844,1.0026399900348444,0.9899762683435912,0.9892434302112785,0.9960954535671177,0.9999540634497747,1.0110451749364147,0.996131424092824,0.9947243368744345,0.9958259458565627,1.0134915756725553,0.9957430403561024,0.9961633757368662,0.9982737094674472,1.014219320228929,1.014847608374705,0.9952397063637807,0.9952701998914304,1.0103602084575845,0.9902276778128741,1.0110116460771192,0.0028617591561948016,0.00441093070425101,0.0021185746177139,0.0024282558430413037,0.0024247529114037915,0.0034045549896037685,0.005196373900231874,0.0035355858142329644,0.0025157615513416685,0.005837753792801536,0.0025555594815181064,0.005848505033917679,0.005472208553118982,0.0026424422963136998,0.0022072228029765208,0.003773350636582367,0.0028182047582711407,0.0053487955804942,0.0029679337579532113,0.004545568146108775,0.003146260454566434,0.0032320491566675737,0.005518256863605815,0.00519416216996039,0.005293550302351112,0.0033327653508353067,0.003320972483262384,0.0032467421710176275,0.004965914229758186,0.0037555769987335946
278,278.0,0.9868550301476684,1.0164819697790044,0.005540856137442596,0.002011283614270392,0.003653994716662182,0.0011629440603918278,0.002666488117668433,0.0049465807514133325,1.0096317834858817,0.9893957534632704,0.9958639537159091,0.9976439876546074,0.9974106786031958,1.0098133444525161,0.9895585060615604,1.0084393167696675,0.9998254649640239,0.9892643373747491,1.0027556089550804,0.9895969595595641,0.9889050291932308,0.996228639840363,1.0000689681302066,1.0115211774364306,0.9962823735906067,0.9944607243733491,0.9959923514330326,1.0139954119337762,0.9959286773386916,0.9963633424970193,0.998020078088832,1.0147399463472662,1.0153704991954051,0.9954409113630692,0.995469616818326,1.0108086470153697,0.989943178652534,1.011486969109338,0.0028032361217879714,0.004220446487721313,0.002011283614270392,0.00230183569415253,0.0022982395583113603,0.0033577661159787994,0.0049465807514133325,0.00349158495471824,0.002382653837408649,0.005531679994977738,0.002416804734628588,0.005540856137442596,0.005197874825821936,0.0025013491094801684,0.002068806491851665,0.0037364728604001884,0.002666488117668433,0.005086693314483066,0.002806857938909501,0.004536817310956603,0.0029732312670679847,0.0030540308219237054,0.005236866901155181,0.0052071898995417224,0.005308679295555516,0.0031470215684385873,0.003135927020244073,0.0031978280042320897,0.004736737147256304,0.0037180016020672635
279,279.0,0.9869105305179169,1.016737179350263,0.005073022743916189,0.0019119455374163952,0.0034144319214868585,0.0010302045027224867,0.0025703695935055306,0.004531075340944475,1.0104939712783603,0.989260224145291,0.9960114130166372,0.9978246040483004,0.9975851878160948,1.0107383141345936,0.9893740563414374,1.0093746975226354,1.000009895158363,0.9890069486147285,1.0029586175661844,0.9893344292849808,0.9886826912662257,0.9964310030667999,1.0004126432039562,1.0124888276496606,0.9965039018415234,0.9943175134440049,0.9962275926612929,1.0150217699627138,0.9961850835290597,0.996632027696888,0.9978782021338856,1.0158013891421103,1.0164372483075348,0.9957146467965807,0.9957413793165537,1.0117201926734427,0.9897783748420744,1.012452440694359,0.002600913511707516,0.003869076245255935,0.0019512253035764572,0.002226030760977469,0.0022228900679546757,0.003119486774972407,0.004531075340944475,0.0032446008116306414,0.0023010810095995273,0.005064822554753334,0.0023271926484569653,0.005073022743916189,0.00476015631439536,0.002414687187052229,0.0019119455374163952,0.0034740756110427495,0.0025703695935055306,0.004657505782316817,0.002702321929934211,0.004225806522899695,0.002857765593015109,0.0029336403028131838,0.004792488765814021,0.004854413287238462,0.004949313070708796,0.0030204695106058727,0.003009900055488263,0.0029699344408754707,0.004340017547382839,0.003456728818355193
280,280.0,0.9869549451048871,1.0169568516611815,0.004796335092010228,0.0018411410377813387,0.003213611316272797,0.0009696372798888707,0.0024232634117316047,0.0042839894344990775,1.0109756259262987,0.9890862283942208,0.9962135188779948,0.9980465211476826,0.9978047709879782,1.0112418871718678,0.9891630903409734,1.0098846599481772,1.0002295857713872,0.9887416815151667,1.0031843065984345,0.989068912130057,0.9884468705200912,0.9966717616957971,1.0006054732799166,1.0130083899923232,0.9967571575068457,0.9941311810881786,0.9964898283079558,1.0155413331895564,0.9964601766767294,0.9969135314187777,0.9976911160073263,1.016319585308844,1.0169568516611815,0.9960040303407812,0.9960289407985841,1.0122163251152936,0.989578984862364,1.0129698236340536,0.0024270843715480626,0.003658494198352722,0.001847269865915175,0.002102705250493757,0.0021001649385992637,0.0029139534359070565,0.0042839894344990775,0.0030313420657463127,0.0021713844928507664,0.004789286156317089,0.002190224565110802,0.004796335092010228,0.0045018185691606365,0.002278694446826137,0.0018411410377813387,0.0032448738055569503,0.0024232634117316047,0.0043958938700629,0.0025452831260795363,0.003951360497770635,0.0026890595745586755,0.002759050916426947,0.004517427386299593,0.004541357328890211,0.004630433699240073,0.0028403411502254147,0.002830170056831246,0.002772572519711951,0.004104590034038063,0.0032287741896416884
281,281.0,0.9869918466006395,1.0170981366120544,0.004691702598244825,0.0017192173415757222,0.0030595368933544545,0.000978608494029697,0.0022554631007165025,0.004197002981483924,1.0107234021840088,0.9886323032267661,0.9965917071830298,0.998443239077049,0.9982030270385327,1.0109402035906943,0.9886914965745445,1.0095760068817894,1.0006350587457653,0.9882657990718899,1.0035957883961906,0.9885931229438063,0.9879714255862909,0.9970856261199449,1.000473287274805,1.012671309820186,0.9971836155383431,0.9936599885177587,0.9969256126724483,1.015124306202713,0.9969068386478367,0.9973664681887362,0.9972226336337864,1.015847703249354,1.0164779591755855,0.9964621021226114,0.9964861916503575,1.011923701279365,0.9891054261278192,1.0126340018165096,0.002267179846136021,0.003589449259937108,0.0017192173415757222,0.0019563586884750964,0.001954365598597788,0.0027318365915162215,0.004197002981483924,0.002843978532384634,0.0020205553203828724,0.0046850579712808555,0.002038871868658678,0.004691702598244825,0.004409337756755315,0.002120354620287838,0.0017547785832807022,0.003045471934926225,0.0022554631007165025,0.004303621882464796,0.0023693599442170523,0.003727307811820831,0.0025033527548697755,0.002568629140909445,0.004417931429277991,0.004298011983338638,0.0043841422095282166,0.0026444478813748996,0.0026348809879057486,0.002596088579981559,0.004027076022694148,0.0030302735776102097
282,282.0,0.987024807697234,1.0171608576673972,0.00451849488240976,0.0016179622387620682,0.002967359190269737,0.0008903500375057521,0.0021869437766708637,0.003957820402428421,1.0100086671988686,0.9879917279847787,0.9971107447765994,0.9989938495121443,0.9987519986469663,1.010131847786557,0.9880615138283889,1.0087521660900405,1.0011997905733652,0.9876754522684138,1.0041659899636797,0.9880044795832033,0.9873545882352991,0.9976446544137685,1.0001432137444015,1.0117853007839095,0.9977560554443364,0.9930039246058604,0.9975076468340228,1.0140983576628033,0.9974999090679816,0.9979643004150868,0.9965719125369287,1.0147214506403932,1.015338076010244,0.9970680941488289,0.9970909888885852,1.011135580713853,0.9884585807591513,1.0117512188260238,0.002091361909477657,0.0034635781098418562,0.0017668208012786618,0.002013436927068099,0.0020123507674416475,0.0025152864895711586,0.0040457963912075585,0.0026175378097764313,0.0020836206766311357,0.004511517457532788,0.0021130001550098325,0.00451849488240976,0.004250399830370278,0.0021869437766708637,0.0016179622387620682,0.002802658374340261,0.0023303255845844397,0.004147573951906003,0.0024514709810900728,0.0034296752001238026,0.00259358709722612,0.002663505049935163,0.004255493695421375,0.003957820402428421,0.004037697022576049,0.002742886363674632,0.0027328604665431753,0.002391607823616886,0.0038866622306455018,0.0027888432409304002
283,283.0,0.987057401086731,1.0171555066827818,0.004173325019571633,0.001509063652881266,0.0028751360339787924,0.0007377025019264715,0.002259485114700234,0.00363075219677409,1.0093170338333124,0.9876450324248539,0.9976781346175223,0.9995802567302347,0.9993418851192176,1.0093498917927797,0.9877401067845697,1.0079522913174346,1.0017987692503894,0.9874128699719461,1.0047639553757182,0.9877395768244004,0.987057401086731,0.9982434131988818,0.9999458708115284,1.0109494317804655,0.9983670182083592,0.9926541038005884,0.9981259210252958,1.013152612366481,0.998128873799032,0.9985998529697634,0.9962266519858518,1.013697494063743,1.0143038962207904,0.997707423599115,0.9977283340856768,1.0103753525686285,0.9881218424192315,1.0109178328647546,0.001964880548618966,0.0031999988925115377,0.001877190457805358,0.002140450646418108,0.0021409167043818893,0.00234439091002842,0.003737285052963196,0.0024351550692798644,0.0022194133545712295,0.004166421438607772,0.002259485114700234,0.004173325019571633,0.003926723116440261,0.002329931392475256,0.001509063652881266,0.002604078742119601,0.002483899448117318,0.0038289781545874165,0.002614755253586835,0.003160083320050214,0.002768356132877759,0.002844227570972216,0.003926801325486288,0.00363075219677409,0.0037021031537463095,0.002929342842662372,0.0029186149543899273,0.002234074096447706,0.0035915285364201332,0.002591853919870585
284,284.0,0.9870917523260426,1.0170925755137799,0.0037869768536279266,0.0013964543009939762,0.002671636127976821,0.0006403077688665439,0.002168538806225615,0.0033313249431286512,1.0092842845638614,0.9879597745839707,0.9981377347355411,1.0000504928340923,0.9998130047070694,1.0093041471548767,0.9880982878389933,1.007905591646731,1.00226807626037,0.9878123894057222,1.005221798074528,0.9881391897380732,0.9874359817262094,0.9987253622548896,1.0002067135073984,1.0109090252132613,0.998854822771992,0.9930010141770355,0.9986160681267996,1.013105896889101,0.9986200568301833,0.9990942993728521,0.9965720413774255,1.0136466096521808,1.0142511661822555,0.9981968324737196,0.9982175891391216,1.0103327219313882,0.9884677582516745,1.0108772086054132,0.0018242403516082611,0.002900621904581358,0.0018022454545264738,0.002052533753771428,0.002054552025549171,0.002168538806225615,0.003388725593549826,0.002250325371218982,0.0021303449674149088,0.003780682120318788,0.0021704525564884333,0.0037869768536279266,0.0035617039281548757,0.0022353588798462,0.0013964543009939762,0.0024058330509478085,0.002380945561964301,0.0034700409163533046,0.0025053166233132435,0.002906781681957338,0.002651176756212556,0.0027231172441567262,0.0035581157671676546,0.0033313249431286512,0.0033956428266180313,0.00280375927239225,0.0027937182846017377,0.0020687598484487226,0.0032559837542997273,0.0023948104398663623
285,285.0,0.9871241984314875,1.0169825560159624,0.0034471334890594546,0.001272487974951639,0.0024534032099863315,0.0005806282540335031,0.0019714152759994392,0.0030776787705450383,1.0097385316215586,0.9886900900274428,0.998158401177813,1.0000695220367652,0.9998350557697732,1.0098202265187013,0.9888845245654686,1.00843585460923,1.002289749219702,0.9886500615524999,1.0052413330752732,0.9889772730122357,0.9882414229279086,0.998747560529076,1.0006589106057608,1.0114700854876948,0.9988715435579388,0.9937734890052055,0.998628056447596,1.0137461419430798,0.9986259223223092,0.999095536633304,0.9973284359891537,1.0143448583135253,1.0149572355462637,0.9981972746112343,0.9982193676865346,1.0108324287556347,0.9892352225196681,1.0114369518620416,0.0017258665031282018,0.002631868924384413,0.0016371090293493657,0.0018637409977223368,0.0018658704151433476,0.0020498336572116684,0.0030776787705450383,0.002126191254250565,0.0019348409431365632,0.00344120547463113,0.0019714152759994392,0.0034471334890594546,0.0032381011810035188,0.0020295474814816,0.001272487974951639,0.0022737525655276377,0.0021614087163547018,0.0031473654554096103,0.00227406908571418,0.002741680610053246,0.0024063545468363174,0.002471554421223681,0.003226624901792976,0.0031352120314644227,0.0031948495592596347,0.00254479701781444,0.002535684429331432,0.001956916966866413,0.002955625802320604,0.00226330881762234
286,286.0,0.9871496292842372,1.0168359400449014,0.0031433854385693213,0.0011672280252408005,0.002274778408823787,0.000531866480089842,0.0018439264427013485,0.0027983851856232824,1.0099566490772556,0.9894828536254647,0.9974177324977388,0.9992799851434633,0.9990444789172754,1.0101030941817475,0.9897230435549874,1.0087342918871542,1.001480084559506,0.9895232886903276,1.0044162027415506,0.9898508938291328,0.9890967731418593,0.9979304140666005,1.000777959211706,1.011805057800088,0.9980259154781989,0.9946144984365717,0.9977594360347061,1.0141941013250373,0.9977359799574422,0.998197209834484,0.9981678237923876,1.0148797304861,1.0155032504169212,0.9972830342395238,0.9973055960216514,1.0111015743338132,0.9900630451326357,1.0117700848929827,0.0016867033030198556,0.002389833206393526,0.0014856082076420505,0.001692362574328602,0.0016939209582085924,0.001997695511731548,0.0027983851856232824,0.0020704124223119387,0.0017565555223272504,0.0031376038484363035,0.0017904972326305744,0.0031433854385693213,0.002948189781540645,0.0018439264427013485,0.0011672280252408005,0.0022134496060628,0.001964643856626318,0.002857152278231949,0.0020676850841297974,0.00265342569638231,0.0021891671214537994,0.002249286127897172,0.002928694516540157,0.0030197352368010327,0.0030755111819008715,0.002316214099286503,0.0023077357653768253,0.0019094008641841532,0.002685819734027459,0.002203123435106847
287,287.0,0.9871629347654634,1.0166632194561693,0.002887906818797115,0.001063669014464953,0.002099223287577854,0.000488657823813472,0.001696628220638615,0.0025672211926230817,1.0097790304871022,0.9900581012488958,0.9963943580059214,0.998183395848519,0.9979504601386064,1.0099677989707714,0.990322568919654,1.0086098180660803,1.000361718512496,0.9901370540288943,1.003279872122884,0.990466474250075,0.9897054950707022,0.996794990587815,1.0005642284092895,1.0117062455735715,0.9968569957276053,0.9952166289972031,0.996562685810301,1.0141895754339652,0.9965078777757399,0.996951719378232,0.9987702579502515,1.0149418989248218,1.0155752109466916,0.9960272442996619,0.9960506334293525,1.0109560201454786,0.9906588719904865,1.011669554082335,0.0015788939897737944,0.0021914487787132657,0.0013655481347414752,0.0015561676560680504,0.0015573249722327567,0.0018665892648585547,0.0025672211926230817,0.0019338997380793164,0.0016147779633862431,0.002882502021221073,0.001646863250855502,0.002887906818797115,0.00270671978728919,0.001696628220638615,0.001063669014464953,0.002066611510582027,0.0018084836884567392,0.002616954085683718,0.001903712322208358,0.0024692522821587247,0.0020164178501560995,0.0020724329863247653,0.0026813846588544933,0.002803888095033714,0.0028550692979286874,0.0021343183437860696,0.002126326520386398,0.0017849460619667355,0.0024639139115348327,0.0020568262085312967
288,288.0,0.9871590047563362,1.016474886105337,0.0027074037416655507,0.0009723044904530056,0.001973379462496395,0.0004599548551819995,0.001601644034575212,0.0024074176279988264,1.0099649527157721,0.99001588855405,0.9959400826631891,0.9977103017879123,0.9974760554370826,1.01018316726316,0.9902461427538497,1.0088292379346904,0.9998770344924361,0.9900117472833648,1.0027921180007828,0.990342359662251,0.989609752417067,0.9963146233445713,1.0004634156014471,1.0119488291030698,0.9963755188427502,0.9951586609286771,0.9960802731013044,1.0144873559758427,0.9960224125592939,0.9964616826113352,0.9987062893179289,1.0152746043496217,1.0159134778547245,0.9955468277395049,0.9955692477942121,1.0111664334772588,0.9905996956900318,1.011910527232908,0.0014713342811249511,0.002063728568252591,0.0012907478978893695,0.0014703268274169144,0.0014711434265672451,0.0017452435018125373,0.0024074176279988264,0.001808479743268487,0.001526039265115893,0.002692082222461399,0.00155700827884039,0.0026968203359351824,0.002534346565998733,0.001601644034575212,0.0009723044904530056,0.0019388505146335706,0.0017069936420253031,0.0024539879971853837,0.0017962456148035782,0.00233147680893022,0.0019020871428507852,0.001954807905549435,0.00251111331544148,0.0026577865837593153,0.0027074037416655507,0.0020130519063229556,0.002005418977055017,0.001668376157871328,0.0023156262478937523,0.0019294902511934695
289,289.0,0.9871327291380274,1.0162814318479758,0.0027451882237304,0.0008977389429236027,0.0019110332062179107,0.000440711081240855,0.001553899968020228,0.0023139068168423825,1.0103153632700217,0.9893279961448229,0.9957885589583901,0.9975763435748375,0.9973386012587947,1.0105516462715125,0.9894654551290957,1.0091982404442994,0.9997525317971676,0.9891307698004025,1.0026929364120518,0.9894561601235526,0.9887809699956412,0.9961833123807935,1.0002922975092723,1.0123166639748356,0.996258828709437,0.9944024979872329,0.9959741934932969,1.0148584425573999,0.9959285355746613,0.9963770643506105,0.9979509642305646,1.0156435929635466,1.0162814318479758,0.9954632737902641,0.9954850658906684,1.0115295663314063,0.9898515615490139,1.0122772688387078,0.001447014317016418,0.0019564555433503887,0.0012586999267795852,0.0014304743347263874,0.0014314104245647453,0.0017294515246682643,0.0022651117516261266,0.001793220734374011,0.0014854780804738085,0.0025122769127585184,0.0015148684241287288,0.002516520386483978,0.0023763184550183664,0.001553899968020228,0.0008977389429236027,0.0019324110515063508,0.0016543977083081608,0.0023139068168423825,0.001738744735039245,0.0023489053531815965,0.0018391576423543107,0.001889341331473934,0.0023639881572664542,0.0026934354474996984,0.0027451882237304,0.0019446294534853205,0.0019370926046846707,0.001651814990653074,0.0021862946602484085,0.0019227482833501694
290,290.0,0.9870789977917082,1.0160941316174823,0.002681591528961728,0.0008225202839025107,0.0018228798894701572,0.0004046493980355024,0.0015150522113311976,0.002128762750071032,1.010419379228298,0.988463045475089,0.9956316906453271,0.9974284003952997,0.9971896430116461,1.010645831613934,0.9885025274170426,1.0092911830875837,0.9996146256208684,0.9880673127419421,1.0025833406783626,0.9883860503181895,0.9877694298311417,0.9960431398636734,0.9999644012236449,1.0123960555257945,0.9961274617053997,0.993453616755089,0.9958507483284472,1.0148929024273212,0.995813156837941,0.996266004641981,0.9970111060623982,1.0156457414920153,1.0162787207054076,0.9953565201887523,0.9953773730773985,1.0116234515851776,0.9889155152306982,1.0123565134061816,0.0013921287854374265,0.0018036229201078414,0.001236008645389339,0.0013985796045358535,0.0014000655365008902,0.001672131692876511,0.002081515071372668,0.0017346578796468527,0.0014515512935918513,0.0023007352169621275,0.0014770543762331247,0.002304716911200313,0.00218037133575924,0.0015150522113311976,0.0008225202839025107,0.0018725985040012783,0.0016102646078013055,0.002128762750071032,0.001689187231151287,0.0022880340136730687,0.0017833351774088802,0.0018309973029233288,0.0021733831988552566,0.0026304227880071364,0.002681591528961728,0.0018818056516631068,0.0018744578280886718,0.0015959357889013107,0.0020118110267464888,0.001863097521003079
291,291.0,0.9869927005985496,1.0159273926585475,0.002473746057461164,0.0007678303121586462,0.0016987091627024544,0.0003720831738278627,0.0014264351004471074,0.0019842615345335678,1.0102525466341399,0.9878667885735546,0.9958693032496633,0.9976853712445346,0.9974443569591892,1.010441847479592,0.987866752477532,1.009082390724094,0.9998724753522547,0.9873908294248633,1.0028464663777552,0.9877090340925363,0.9871134492964443,0.9963127707231155,0.9997658678048023,1.0121568999633646,0.9964108331664713,0.9928211266614464,0.9961446609143333,1.014572560189947,0.9961183246049967,0.9965836675097344,0.9963755618058249,1.0152652714287889,1.0158882543167425,0.9956673011247774,0.9956877278650118,1.011423892323748,0.9882906567869919,1.0121176405002406,0.0012792588435303666,0.001682561854040364,0.0011683609636582003,0.0013183763331401238,0.0013201201958137597,0.0015386934255504172,0.0019451050054339182,0.0015966034344506,0.0013671495603272948,0.0021563286242715454,0.0013885986229609996,0.0021599490480808457,0.00203959987321509,0.0014264351004471074,0.0007678303121586462,0.0017241622135003162,0.0015140899667298359,0.0019842615345335678,0.0015862135061100297,0.002109176836800086,0.0016720747507465664,0.001715935895468973,0.00202247501581352,0.0024263376390987073,0.002473746057461164,0.001761486548231657,0.0017547480060147406,0.0014681340646766526,0.0018780355114562976,0.001715426137352234
292,292.0,0.9868687274397228,1.015796405293689,0.0023060388275285455,0.0007232426304207563,0.001615896320767502,0.00037137838635665767,0.0013415502061390036,0.001956939609908182,1.0099641481599158,0.9876044472267618,0.9964817385083359,0.9983191326461126,0.9980767299215967,1.0100889342137487,0.9876114453389998,1.0087196333364743,1.0005016116287153,0.9871586061287835,1.0034630558846827,0.9874780785696724,0.986868727439723,0.9969633078059172,0.9997575109475569,1.0117648375009658,0.9970815661369626,0.992544200500435,0.9968302298005911,1.0140999268338113,0.9968208222231134,0.9972972843509093,0.996093671252881,1.0147297254391499,1.0153433793481554,0.9963876307334115,0.9964065095308153,1.011086804860939,0.9880280420469987,1.0117273039056374,0.0011765224497949358,0.0016650572315561605,0.0010990326793684434,0.0012403983553324995,0.0012421214035523275,0.0014189007224373873,0.0019254047802499316,0.001473413115549991,0.001286969577026772,0.0021387718531481305,0.0013082562622311628,0.0021421792473254324,0.0020201630518726804,0.0013415502061390036,0.0007232426304207563,0.0015941165763517068,0.0014244160561244293,0.001956939609908182,0.0014926442621537124,0.0019591108681330585,0.001573172367091655,0.0016139997314894006,0.0019880422724943155,0.002261083300801464,0.0023060388275285455,0.0016574182237159899,0.0016512541229907474,0.0013530785314866815,0.0018576236496197515,0.0015859676571298171
293,293.0,0.9867048400737131,1.0157163598454213,0.002141648228203608,0.0006625256954225072,0.0016071441665342326,0.000357509675128004,0.001348778272304372,0.0019279480066248897,1.009905160520222,0.987658543499426,0.9971978401285273,0.9990658698177206,0.9988211538056617,1.009989527873493,0.9876927911363932,1.0086111799462052,1.0012478130988725,0.9872860037924986,1.0042008306652466,0.9876053588093969,0.9869674383583079,0.9977248998264858,0.9999899160040409,1.011642629490465,0.997857610340301,0.9926014337115905,0.997616657295915,1.0139164996140115,0.9976188885162823,0.9981015917961655,0.9961433914152183,1.014502869768033,1.015112037960336,0.997196387464297,0.9972145372169576,1.0110008937412946,0.9880997960303384,1.0116063952024723,0.0010741571057113126,0.0016718779871035777,0.0011609247914413478,0.0013135644772989472,0.0013145116384224742,0.0012980520853695646,0.0019279480066248897,0.001348778272304372,0.0013643174138347996,0.0021381343551957767,0.001391229266101499,0.002141648228203608,0.0020217512557157667,0.0014188275446664872,0.0006625256954225072,0.0014617307389115028,0.00150764593054498,0.0019557715122963068,0.0015811840964616573,0.0018071464507037358,0.0016667860156566853,0.0017101964286074449,0.0019822853467112876,0.0020959002013225076,0.0021388775222597575,0.0017558317025448992,0.00174985886219305,0.0012373079588464957,0.0018613945978171282,0.0014541595077326164
294,294.0,0.9865102877682617,1.0157024466362616,0.002027532125826915,0.0006022690050249733,0.001578644856897328,0.0003396277031999933,0.0013286515563309034,0.0018646091935858224,1.0101533271559713,0.9880206805082814,0.9977927725308061,0.9996867175226538,0.9994428939869842,1.0102449329634215,0.9880995480591016,1.0088671957601114,1.0018766798287573,0.9877427242601415,1.0048240603312988,0.9880620458075176,0.9873952951495659,0.998361608940915,1.0004219287248082,1.011908243305541,0.9985024350815078,0.9929874454712335,0.9982690873001322,1.0141816637362127,0.9982798610321011,0.9987663932914195,0.9965242774821628,1.0147665634573861,1.0153758191777418,0.9978647711375199,0.9978824426399228,1.0112557116268437,0.9884907285100182,1.0118721794287993,0.0009745022110200188,0.0015910215972430389,0.0012445590684797034,0.00140932883659737,0.0014096619658734797,0.0011783747826603112,0.0018295602050634736,0.001224666492562747,0.001464904439891286,0.0020239503394929655,0.001496518300551462,0.002027532125826915,0.001916881655195018,0.0015189504441329963,0.0006022690050249733,0.0013286515563309034,0.0016120128521071235,0.0018557256216665489,0.001689354573403523,0.0016495667552889198,0.0017791681651203263,0.0018255672869939197,0.0018790884166183183,0.0019196586759805568,0.0019600339194186267,0.001870195485646925,0.0018646091935858224,0.001123064290329719,0.0017682974462545132,0.0013216699985583325
295,295.0,0.9862971916684243,1.015769855988726,0.0018945433914408917,0.00055058962153543,0.0014859600374339949,0.0003211985049401637,0.0012254962345120831,0.0017502181517529782,1.0104435077542153,0.9884559800837474,0.9981769545284238,1.000093630387954,0.9998494679144051,1.0105618118316317,0.9885869303099648,1.0091871871353892,1.0022933019604083,0.988290526484187,1.0052430843825402,0.9886089195916264,0.9879073819979681,0.9987743881579062,1.0008303823117506,1.0122518397458005,0.9989173857306276,0.9934489900729484,0.9986843902526925,1.0145525180049824,0.9986978000643829,0.9991864122780543,0.9969754865318147,1.015157770351327,1.015769855988726,0.9982815706375917,0.9982992242539249,1.0115698630515924,0.9889583822499065,1.0122147533432313,0.0008978376004450121,0.0014758833079287015,0.0012062655126901763,0.0013625561718617872,0.0013631970330790888,0.001086518017193875,0.001701769497800738,0.0011290515950787296,0.0014159385919732866,0.001890602499563938,0.001444733353667951,0.0018945433914408917,0.0017866743751227068,0.0014657175252159483,0.00055058962153543,0.0012254962345120831,0.0015516973103287513,0.0017227020049126085,0.001623304696178463,0.0015241934845198596,0.0017067169801782847,0.0017502181517529782,0.0017436993186190975,0.0017749367773709122,0.0018124349891230525,0.001789686522544651,0.0017847918139964234,0.0010354566196500703,0.0016426620490467662,0.001218926075687609
296,296.0,0.986077672919256,1.0159261316197383,0.0019228708411390238,0.000515748814020958,0.0014051840133268096,0.00032870535106612213,0.0011308571001060997,0.001638806435873898,1.0102364312180243,0.9888365276064641,0.9980017336114058,0.9999013539905955,0.9996564864272486,1.010356817595646,0.9890084405118162,1.0089803955360617,1.0020938956911662,0.9887548319720775,1.0050361696475663,0.9890721801426438,0.9883480836959664,0.9985624150790465,1.0008327189508164,1.0120626248732247,0.9986894817963216,0.9938620621980954,0.9984439172304514,1.0143950480279549,0.9984426927958144,0.9989286344786081,0.997389108693072,1.0150218103171589,1.0156343331061095,0.9980071429760957,0.9980269002029929,1.0113686902325347,0.9893720753059785,1.0120252615993288,0.0008310452685222113,0.0014616838921551081,0.0011156508702413225,0.001256475245608134,0.0012574386015243176,0.0010043800201672175,0.0017019761134252312,0.0010431476542708971,0.0013040579971628807,0.0019168164402925928,0.0013269488706221606,0.0019228708411390238,0.001798993393895265,0.0013498849475577122,0.000515748814020958,0.0011308571001060997,0.0014264005246892569,0.0017124839835409816,0.0014902651241899616,0.00140289293302627,0.0015647814394546585,0.001603489240621188,0.0017299463895194644,0.0016307191658571983,0.0016647362697323656,0.001638806435873898,0.0016344865471129358,0.0009574012645632078,0.0016363991218423962,0.001124735889069389
297,297.0,0.9858638526658129,1.016148230823854,0.001999210215248247,0.000489542336233219,0.0013362262245553323,0.00036327940886120253,0.0010299047296128678,0.0015180603079550609,1.009359693555387,0.9889550774502998,0.9970345316470732,0.9988602440369456,0.9986242137927359,1.0094568346591406,0.9891559946522301,1.0080785773961074,1.001053841679229,0.9889415866148573,1.003987476298956,0.9892574326273228,0.9885149836858423,0.9974710525495218,1.0002011188468332,1.0111369095501792,0.997553278263472,0.9939849299555302,0.9972692869923586,1.013462122661478,0.9972265868568398,0.9976850410767877,0.99750049962094,1.0140877019642685,1.014699884453663,0.9967550249639143,0.996777322494499,1.010468011888917,0.9895084289904673,1.0111008884395858,0.0007573766510743662,0.0014950272909761378,0.0010187863885475369,0.001146284988947742,0.0011471882076741716,0.0009149361037930356,0.0017514698094532744,0.0009501149173268519,0.0011889272117760737,0.0019912576221546357,0.0012085372998630849,0.001999210215248247,0.0018605525260290024,0.0012309108811109292,0.000489542336233219,0.0010299047296128678,0.0013001150368323212,0.0017541220826224773,0.0013579024248583104,0.0012780905014721752,0.0014253932159606795,0.001460710828383665,0.0017682643593599384,0.0014867695055118823,0.0015180603079550609,0.0014922462979991198,0.0014883561109121158,0.0008722313891412579,0.0016801621267805644,0.0010243353690492366
298,298.0,0.9856678520531502,1.0164054642900382,0.0019468872053969733,0.00045345192353986866,0.0012686889599162318,0.00036699442019370393,0.0009599725697461982,0.0014576503260292923,1.0088188506676699,0.989107589910275,0.9962534747416101,0.9980258277232266,0.997791351193476,1.0089099756785471,0.9893309823246264,1.0075322615068019,1.0002102641573498,0.9891422901041826,1.0031371000484406,0.9894588693328394,0.9886991098728213,0.9965963941066367,0.9997796876094079,1.0105843998847008,0.9966478810924707,0.9941608441404675,0.9963362033393369,1.0129305753361129,0.996262408299558,0.9967004781912827,0.9976740589936443,1.0135743341824734,1.0141895135815837,0.9957677815720994,0.9957918724889585,1.0099219979424578,0.9896783433999067,1.010548538634712,0.0006944202191776157,0.0014576503260292923,0.0009599725697461982,0.0010791712879762946,0.001079631371068715,0.0008422440151706548,0.00170571425548593,0.0008749497214274695,0.0011175125633680874,0.0019390903983820497,0.0011349655130008232,0.0019468872053969733,0.0018123138927679122,0.0011587107351071055,0.00045345192353986866,0.0009508897114997259,0.001225060033200201,0.00170796821632321,0.0012802623201917573,0.0011881331093110746,0.0013446816261993518,0.0013793135710158618,0.0017213267965545242,0.0013890054923878209,0.0014193897744228918,0.001408313969614503,0.0014045161566137124,0.0008024310457393063,0.0016369714886680516,0.000945719488099961
299,299.0,0.9855017922263233,1.016667142707254,0.0017930023973728654,0.0004146099809390195,0.0012178477463676482,0.00033828710803780363,0.00097925753955873,0.0014256370657851805,1.009246699511708,0.9894616333231705,0.9962351538449082,0.9980058521932461,0.9977701750048912,1.0093853968205795,0.989692015288463,1.008018069799415,1.0001850087436672,0.9894928651844833,1.0031011422564198,0.9898146218377908,0.9890594669356275,0.9965774288136547,1.0000645230869016,1.011089423901253,0.9966296866154349,0.9945256799475292,0.9963181409040908,1.0134948318415558,0.9962450526434709,0.9966815491455793,0.9980282218858907,1.0141825482084281,1.0148043940298985,0.9957548262527887,0.9957781069295834,1.0103829023476545,0.9900427647879441,1.011052080063284,0.0006391157303680008,0.0013488816468232307,0.00097925753955873,0.0010968954248462377,0.001096521666327888,0.0007796894949788076,0.00157494206509975,0.000810571737205455,0.001130962279995817,0.001785965920938909,0.001144209245701613,0.0017930023973728654,0.0016714423787566315,0.001175107932386121,0.0004146099809390195,0.000883388416546057,0.0012422835143889508,0.0015794994338518733,0.001297621227427705,0.0011128150263158458,0.0013620863157679016,0.0013976187819680571,0.0015923528437525195,0.0013082154537109134,0.0013378166547916531,0.0014256370657851805,0.0014217119165038472,0.0007418450427954011,0.00151287112364465,0.0008784941324798078
300,300.0,0.9853777943303877,1.0169025767644655,0.0016384967413678845,0.00039911590671539983,0.0011764550478367732,0.0003210331248537823,0.0010200819153252806,0.0014405256908109623,1.010184884237579,0.9898787653237634,0.9964573221443634,0.9982409046727063,0.9980075891547476,1.0104052262641041,0.9901080951003802,1.009057443409683,1.0004305966708416,0.9898912603626154,1.0033583824216314,0.9902170219205859,0.9894642042712142,0.9968222411764438,1.0006410150273566,1.0121387334083722,0.9968823534398568,0.9949742100285863,0.9965753899832921,1.014633823175037,0.9965073360096512,0.9969464921174518,0.9984740436593469,1.01538507057122,1.0160159968567157,0.9960223302432032,0.9960456125077776,1.0113737161069751,0.9904602503125968,1.0120996340768575,0.0005837078262515726,0.0012304954836409516,0.0010296669259233827,0.0011487806473254331,0.0011479066043668233,0.0007126388540061452,0.0014375544410602206,0.0007409865489985937,0.001180547701409483,0.0016321335254140068,0.0011892978659108606,0.0016384967413678845,0.0015262679064054095,0.0012269980792904596,0.00039911590671539983,0.000808070963625379,0.0012943523237119337,0.0014405256908109623,0.0013495813221214815,0.0010200819153252806,0.0014137891262957657,0.001449340654976481,0.0014519327562551602,0.001201256077985305,0.0012286505297489823,0.001476773300768588,0.0014728183303116128,0.0006778595924656543,0.0013804431062402701,0.0008035806863737125
301,301.0,0.985307979510399,1.0170810771506373,0.0015386338874740831,0.00040983273162597834,0.0011332683675984426,0.0003148809850258966,0.0009394474703646119,0.0013528018819264334,1.0109739691400788,0.9899380864909714,0.9965435274738946,0.9983452815639946,0.9981099048220213,1.0112609328665698,0.9901336862128302,1.0099281226221515,1.0005423235735091,0.9898644160307292,1.0034893940557295,0.9901906330546868,0.9894647355617757,0.9969349687382517,1.0009955897030216,1.0130209161267332,0.9970005673276315,0.995040718430049,0.9966986241027775,1.0155779097311513,0.99663764031347,0.997079908146838,0.9985469839749411,1.0163772576872832,1.0170141296606006,0.9961600373651225,0.9961830506370498,1.012208200914017,0.9905012899582561,1.0129808505558555,0.0005419217401024122,0.0011464850094440244,0.0010410925992652565,0.001159305192819942,0.0011584440237856544,0.0006594571284129338,0.0013435368798508439,0.0006851156352318908,0.0011907572201407513,0.001532991253794922,0.001197112041506494,0.0015386338874740831,0.0014290661791991227,0.0012355181842951626,0.00040983273162597834,0.0007473967097852714,0.0013000102450482153,0.0013407767245406477,0.0013528018819264334,0.0009394474703646119,0.0014143886938132037,0.001448473040384746,0.0013493820031926077,0.0011036606753930319,0.0011285270974412565,0.0014740939385520751,0.0014703132358446533,0.0006281174065051791,0.0012880859267659452,0.0007433062714459334
302,302.0,0.9853044689114124,1.0171719545547326,0.0014732151150525672,0.000401854627494595,0.0010665137572486735,0.0003023210140915295,0.0008648108536731441,0.0012801034210724292,1.0111836211092502,0.9892385255305836,0.9964903029394544,0.9983135910738503,0.9980717553950714,1.0114693436278428,0.9893541099112866,1.010134976461306,1.0005182866679807,0.9889968803186642,1.0034893997599048,0.9893181044025431,0.9886456410253892,0.9969088411177619,1.0008048632799353,1.0132183601571467,0.9969887969653376,0.99429262066819,0.9966962087093446,1.0157557971054902,0.9966455345554103,0.9970931736356327,0.9978004002833395,1.0165372070468894,1.0171719545547326,0.9961762908116656,0.9961982917893718,1.012418743425578,0.9897457560344743,1.0131786015489643,0.000501623109118807,0.0010886511531868483,0.0009820722905687614,0.0010932565690203084,0.0010924233237351421,0.000609179225467168,0.0012801034210724292,0.0006325304625451741,0.0011231942258409532,0.0014683804755897699,0.0011288065615213693,0.0014732151150525672,0.0013643355952806997,0.0011637858193694454,0.000401854627494595,0.0006901571073040063,0.001223008048396431,0.0012718604149289897,0.0012713464057651108,0.0008648108536731441,0.0013280276230358693,0.0013594621838580762,0.0012780034443184976,0.0010142134361848564,0.0010368498864705643,0.0013825071668841474,0.0013790377561849435,0.0005807267360357319,0.0012255799650739102,0.0006864097144818865
303,303.0,0.9853793836784841,1.017155204254643,0.001388307707680791,0.0003939781810977979,0.0010426857260785233,0.00028249765915836476,0.0008571100945057965,0.0012664887417215623,1.010351169135275,0.9877834199276693,0.9963197720009657,0.9981449591782316,0.9979061375381003,1.010541095661345,0.9878035487917296,1.0091922367653354,1.0003682301875048,0.9873663772132757,1.0033623516871515,0.9876816815263815,0.9870578209463787,0.9967389210817309,0.9998893222293551,1.0121933137950994,0.9968279226453822,0.9927193444895156,0.9965420911179983,1.014581605647632,0.996501477931041,0.9969591909612733,0.996223125643279,1.0152550117839734,1.0158748662547163,0.9960375344238525,0.9960594767658486,1.0115029760684089,0.9882126339549892,1.0121574127957758,0.0005240628618713573,0.001019487000904806,0.0009650805991899968,0.0010782690239085914,0.0010760291993542324,0.0006243659416981894,0.0012019509030896521,0.0006458584954688833,0.0011053249577093127,0.0013842315973188874,0.0011123054068215865,0.001388307707680791,0.0012833005603133554,0.0011518328228285663,0.0003939781810977979,0.0007001445565183476,0.0012145815542338133,0.0011905490354479039,0.0012664887417215623,0.0008571100945057965,0.0013269696341122856,0.0013612187437777896,0.0011950328610315511,0.0009911041102928424,0.0010115839648858508,0.0013851218684288891,0.0013812934455060722,0.0005984995632847556,0.0011499155502793614,0.0006965727990728786
304,304.0,0.9855448449566687,1.0170535598839696,0.001555037548907515,0.00041522505762341366,0.001088257442341595,0.0002900789486051468,0.000910494386844425,0.0012770144758175105,1.0091622414788313,0.9866860276359228,0.9964330757905809,0.9982648863295585,0.9980249459072745,1.0092211742915036,0.9866696675335513,1.0078475615008118,1.0004936370540083,0.9862306273132774,1.0034934678137597,0.9865438794549831,0.9859191228984918,0.9968544494895877,0.9990684323747981,1.0107714095190863,0.9969501012285145,0.9915657422707572,0.9966701345937723,1.013004578757876,0.996639143320593,0.9971080742196272,0.9950810284085918,1.013559533806823,1.0141631317284363,0.9961788866189204,0.9962006496457834,1.0102137311546373,0.9870756259598888,1.0107409394470193,0.00060385241205902,0.0009357679928662447,0.00105143347393463,0.0011816004586235977,0.0011772189509491654,0.0006995565056669675,0.001105493978079454,0.0007193803003418899,0.0012079023715117828,0.0012770144758175105,0.0012182989968118115,0.0012805688666502923,0.0011819178947084766,0.0012699902744876294,0.00041522505762341366,0.0007725894739677301,0.0013460419439656074,0.0010928955588656061,0.0014104062977921394,0.000910494386844425,0.0014848804271938194,0.0015286319341996444,0.001095952451758307,0.0010276586358669473,0.0010457679162614267,0.001555037548907515,0.0015502101556640465,0.0006759307572354185,0.0010569126196935533,0.0007690911518997799
305,305.0,0.9858129738910223,1.016900439665241,0.001594191590804336,0.00040778715080945765,0.0010739265247121995,0.00030246572698600864,0.000868424943445243,0.0012392993155339843,1.00878221701667,0.9865356492770156,0.9969151674506772,0.9987589802576214,0.9985194025502129,1.00877334536653,0.9865411847934491,1.0073851569819132,1.0009894240238575,0.9861493254868979,1.0039781838216604,0.9864648696768785,0.9858129738910223,0.9973546129131701,0.999021549790537,1.010285954428916,0.997454225516279,0.9914069376411145,0.9971790567087678,1.0124415696892544,0.9971486268057427,0.9976175232295986,0.9949213809686303,1.012943937943947,1.0135401856744695,0.9966917193853951,0.9967135484773612,1.0097837523556326,0.9869347011061891,1.0102579558982563,0.000608324191110507,0.000868424943445243,0.0010657595139757327,0.001200527336101487,0.0011956685558243759,0.0006979800542275372,0.0010253332474408525,0.0007162859954885563,0.0012267401456113988,0.0011834130478698582,0.0012392993155339843,0.0011870447457981133,0.001095892959636952,0.0012937975939853613,0.00040778715080945765,0.0007666241322630377,0.0013737671562431104,0.0010135138799721693,0.0014422580143102503,0.0008909277924933355,0.0015213515733329603,0.0015688240237351117,0.0010149782345740882,0.0009966738972432931,0.0010130785337238487,0.001594191590804336,0.0015891311705678818,0.0006760187598357385,0.0009808470850809256,0.0007633311003264733
306,306.0,0.9861847251373376,1.0167292618209853,0.0014629943216508193,0.0004003544949487785,0.0010271695383415682,0.00025044710842866107,0.0008288915557092903,0.001138325543798198,1.0094455610819304,0.9872113922259911,0.9974212595363405,0.9992781300284259,0.9990408989071934,1.009479316568551,0.9872636824699745,1.0081011300379,1.0015138095400735,0.9869144852726384,1.0044926237780547,0.9872301277398091,0.9865553498776594,0.9978858561181196,0.9996812812893524,1.0110203478966202,0.9979888908534207,0.9921160727601366,0.9977159936946657,1.0132269096901,0.9976873171501763,0.9981557877289672,0.9956196046929352,1.013767621658005,1.014368227730655,0.9972278732317591,0.9972512409446841,1.0104750901803787,0.9876432460176088,1.0109915166634875,0.0006347068711382907,0.0008288915557092903,0.0009775016348601683,0.0011013694953082103,0.0010969958103866683,0.0007339017019828807,0.0009729225788102092,0.0007550657492986636,0.0011258062345388812,0.0011148235322435004,0.001138325543798198,0.0011190607365852757,0.0010362996394515408,0.0011871401665410027,0.0004003544949487785,0.000803998319663285,0.0012606526528648233,0.0009655126836534313,0.0013236753709990987,0.0009415972828274588,0.0013964010717848563,0.0014402630723932617,0.0009651410682764267,0.0010572757800537905,0.001075155717513087,0.0014629943216508193,0.001458405017473268,0.0007075002294354581,0.0009327914132861521,0.0008005564027702738
307,307.0,0.9866163873943586,1.0165734445737313,0.0013271712732993396,0.0004192187717075052,0.00101640844820191,0.00019669640921510668,0.0009093881756017863,0.0011434891151363188,1.0103178606230914,0.9880229576208811,0.9978371151534314,0.9997077379153568,0.9994698442912426,1.010423997927549,0.988118446284576,1.0090637821554316,1.0019408288444946,0.9878116267323792,1.004910394702062,0.9881227371647625,0.9874280325832857,0.9983287038214823,1.0004403612112882,1.0120109226659761,0.9984381131584976,0.9929549611376522,0.9981709157879127,1.0143087347817106,0.9981481453892708,0.998619269222561,0.9964383818633389,1.0149191070105308,1.0155293882211458,0.9976938815960782,0.9977170249511869,1.0113977876203966,0.9884893218060803,1.0119805699747748,0.0007625895173563109,0.000781991474100413,0.0008863264431295408,0.0009988733140299038,0.0009949285145087706,0.0008886783068400749,0.000911599165809956,0.0009167932474446655,0.0010213549680126624,0.0010366432536182202,0.001033385863202706,0.001041080805835315,0.0009670754209083341,0.0010767645990051213,0.0004192187717075052,0.0009674018954085155,0.0011434891151363188,0.0009102465777072618,0.0012006415630903414,0.001136142137567131,0.001266637805158388,0.0013063788461671712,0.0009093881756017863,0.0012758216120803392,0.0012969853233420895,0.0013271712732993396,0.001323012536853023,0.0008520991963953458,0.0008760214371130919,0.0009635122856276625
308,308.0,0.9870530828715662,1.0164664061460078,0.0013834221762951296,0.000405445031741617,0.000985467668810374,0.0001895627011706578,0.000871116679171842,0.0010886204900612145,1.010945605523856,0.988868287478726,0.9980041828005889,0.9998799575988967,0.9996443057186117,1.0111245205305897,0.9890212462788696,1.0097793829850643,1.002118981928576,0.988769354880401,1.0050869186290607,0.989077626076191,0.9883491916645867,0.9985042092447165,1.0010477854769635,1.0127599369488571,0.9986109740983156,0.9938630534486841,0.9983438334606725,1.015160399414008,0.9983198251663223,0.9987920680917867,0.9973446239007312,1.0158471683765675,1.0164664061460078,0.9978615267483673,0.9978856776405787,1.0120782395189587,0.9893734025192494,1.0127273835924717,0.0008245111759863673,0.0007449331635646262,0.0008031013949319825,0.0009053467742331254,0.000901736705140727,0.000961296075372762,0.000871116679171842,0.000992065277007148,0.0009259621702460626,0.0009962508331132775,0.0009376380927764365,0.0010009109444133629,0.0009264141650903049,0.0009760759658705543,0.000405445031741617,0.0010409381574951315,0.0010366955846194629,0.0008663675125368332,0.0010886204900612145,0.001216965411143645,0.0011486473614796397,0.0011847505427896444,0.0008654569163536836,0.0013617629785883506,0.0013834221762951296,0.0012037811292205161,0.0011999974174121178,0.000920703595037312,0.00083608466377882,0.0010370316788395227
309,309.0,0.987439933778442,1.0164329920353012,0.0013856699727433244,0.0004380765585145412,0.001008334801087082,0.00019356253111932524,0.0008853913715028256,0.001092775524060481,1.0107158312223785,0.9892634459178146,0.9976482155229508,0.9995001223215509,0.9992671768384268,1.0109013068348445,0.9894530528825911,1.0095558196453653,1.0017318808255413,0.9892395178740048,1.0046902510597946,0.9895483149506696,0.9887961388655586,0.9981178050208523,1.0010011778437986,1.012570124980362,0.9982094500804072,0.9942932540201503,0.9979335912827713,1.0150088277290483,0.9978984701301647,0.9983617619852467,0.9977719148448319,1.015733437314315,1.016359751137715,0.9974348245936884,0.9974595654145254,1.0118573134318694,0.9897955165419554,1.0125363834329735,0.0008091916000257693,0.0009397471858168584,0.0007292309840273509,0.000821416087584195,0.0008181175645323715,0.000945982753092145,0.0011007535602919182,0.0009759911604270029,0.0008395288444910951,0.0012639156615192506,0.0008495996789266808,0.0012710758144824422,0.0011732957670084205,0.0008853913715028256,0.0004380765585145412,0.0010308127703492751,0.0009399422337825661,0.001092775524060481,0.0009867535473072526,0.001213345371564366,0.0010408700056006922,0.0010733639921113227,0.001092554083152402,0.0013633030582871671,0.0013856699727433244,0.001090700979522267,0.0010872721873109068,0.0009071927715742788,0.0010574437584457788,0.0010267291845575005
310,310.0,0.9877220623244666,1.0164637568389363,0.001725203862162675,0.0005750604416619241,0.0011560410482328919,0.0003549266901246248,0.0008527233710651619,0.0015181013986712978,1.0095034000148193,0.9889131474309105,0.9968780486869774,0.9986731756191611,0.9984447520092621,1.0096113204942503,0.9891042164653364,1.0082525342378474,1.0008916395398424,0.9889089878673647,1.0038387194178005,0.9892184255816533,0.9884534950720602,0.9972644575444819,1.0001509469294434,1.0112413401444518,0.997333227372375,0.9939234088130222,0.9970398389999995,1.0136204568077736,0.9969890697996421,0.9974447360792925,0.9974031609949705,1.0143007166102918,1.0149210868648655,0.9965085842157173,0.9965354399929199,1.0105869797600333,0.9894413175471062,1.011209238938832,0.0009329505261260187,0.0013145170521385839,0.0006626343455858256,0.00074582292560513,0.0007428088884069517,0.0011065258896989546,0.0015192930073574826,0.0011429350314817576,0.0007617917997597292,0.0017150154280431665,0.0007704429718125115,0.001725203862162675,0.001608054036188824,0.0008036190339435886,0.0005750604416619241,0.0012327755522407412,0.0008527233710651619,0.0015204803244518689,0.0008949473192579039,0.0014816273737037796,0.0009438126332431747,0.0009732405808440625,0.0015181013986712978,0.0016868933678194334,0.0017171429850937332,0.0009888302370471957,0.000985730602189361,0.0010614083818745637,0.001470199153052325,0.001226642926459018
311,311.0,0.987844590719122,1.016540682429195,0.00206365365734483,0.0006209786961265663,0.001245332162504918,0.00046286324986208403,0.0007956006593519223,0.0016763961903962898,1.0084743167376164,0.9883315582827863,0.9963476976008133,0.9981106621295482,0.9978832593758173,1.008506867177085,0.9884998521112186,1.0071361463097344,1.0003179928825106,0.9882995721274721,1.003257879834046,0.9886096900074708,0.9878445907191219,0.9966858129777177,0.9993630837072001,1.0100857087592605,0.9967466987814265,0.9932903192385012,0.9964462288059515,1.012387261725195,0.9963868870762586,0.9968403998025632,0.9967553178051258,1.01300631126703,1.0136167071514626,0.9958976350699241,0.9959253001274183,1.009499034229504,0.9888391629617479,1.010055959902481,0.0010711985883714548,0.0014616476720421942,0.0006209786961265663,0.0006976798628492789,0.0006949493643166417,0.001286813662300499,0.0016698539084616646,0.00133148906653995,0.0007128105730224665,0.001854985561580872,0.0007204054350533215,0.0018654613002163016,0.0017550984442271586,0.0007503499889927153,0.0006428629094328126,0.0014520472329688575,0.0007956006593519223,0.0016819834151592765,0.0008346391727657706,0.0017666949576030453,0.0008795573090009415,0.0009069181922313213,0.0016763961903962898,0.0020257364336719688,0.00206365365734483,0.0009209150279018362,0.000918101211553108,0.0012324325051349659,0.0016249551924083017,0.0014437486841211934
312,312.0,0.987771198322898,1.0166457506783602,0.0020261656575749566,0.0006195411523510449,0.0012044667948759825,0.0004345518300734354,0.0007862404894166318,0.0015803490656784778,1.0086226790120163,0.9884488460701817,0.9964396486085001,0.9982139285878967,0.9979840637446903,1.0086759722288208,0.9886199587087778,1.0073093092475023,1.0004180047745153,0.9884165093302522,1.0033555948469728,0.9887282285669374,0.9879639730334936,0.9967903190169274,0.9994992949319337,1.0102673626007987,0.9968546562260634,0.9934137463396697,0.9965568923925892,1.0125956753845013,0.9964974782138584,0.9969504361335798,0.9968662167790674,1.0132353172019573,1.013847445601892,0.9960076897034539,0.9960355146665704,1.0096637521135396,0.9889618879135803,1.0102373206346198,0.0010422337911106525,0.00138056077745912,0.000621365684062015,0.0006941945680715373,0.0006920080274291309,0.0012560511570689557,0.001573010035484565,0.0013006165249246796,0.0007092611241555476,0.0017412781457026214,0.0007142740916907538,0.0017506992462517487,0.0016504903410600876,0.0007438857858963828,0.0006195411523510449,0.0014196768987350134,0.0007862404894166318,0.0015865124578899395,0.0008228670525364653,0.0017321587414577974,0.0008644259775976919,0.0008898005492806422,0.0015803490656784778,0.001988706340535681,0.0020261656575749566,0.0009022767559993554,0.0008999128748053598,0.001201826919376315,0.001532231355037704,0.0014113822576386058
313,313.0,0.9875397931003247,1.0167609434587144,0.001987208235488061,0.0006352102111150674,0.0011909950412758903,0.0004126033476254635,0.0007939899506683161,0.0015309252159224885,1.0095669659573925,0.9891629101460555,0.9968918246800015,0.9986815046444915,0.998451942626721,1.0096989673858132,0.9893698238228701,1.0083532190668985,1.0008847836089643,0.9891764336897902,1.0038121812783598,0.989489204697992,0.9887237712897134,0.9972675213637627,1.0002636731846553,1.0113288772446665,0.997335901694054,0.9941749382554976,0.9970417142575798,1.01375515770829,0.9969899894655992,0.9974451376142858,0.9976225186901381,1.0144703888398499,1.0150932697163457,0.9965097318497701,0.9965357618010163,1.0106604448446457,0.9897112305648741,1.0112976794124422,0.0010397905669025818,0.0013434798781643681,0.0006352102111150674,0.0007053874727621792,0.0007037012079062747,0.0012462237565726932,0.0015309252159224885,0.0012900795465004614,0.0007198499440341118,0.001698564055095326,0.000721549793027846,0.0017063180553058505,0.0016076942556758637,0.000753979833511457,0.000656875619863687,0.0014029042340730864,0.0007939899506683161,0.001536890111111152,0.0008285779248481109,0.0017039479613019063,0.0008674449793882201,0.0008909217954770577,0.0015266429442009166,0.001951269564392007,0.001987208235488061,0.00090219828630697,0.0009002792023086047,0.0011926042838295214,0.0014901366518176931,0.001395205700704844
314,314.0,0.987206840166941,1.0168682426425402,0.0020973730563925066,0.0006216590314425576,0.0012291245062783932,0.00045605712877478267,0.0007718812753561189,0.0016032923079734823,1.0104511066390944,0.9898124367898677,0.9973423311023428,0.9991545921695182,0.9989231116607119,1.0106635574353877,0.9900575196459194,1.0093400267384458,1.0013667429380564,0.9898989694161002,1.0043022459678983,0.9902105120744266,0.9894240221750372,0.9977477311727985,1.0009876004196554,1.0123274712253014,0.9978184406715573,0.9948615259666822,0.9975271216827749,1.014832114849403,0.9974793898515609,0.9979339924870929,0.9983071405063927,1.0156091166399648,1.0162393523225413,0.9970043902702257,0.9970293974602554,1.0115976118049352,0.9903911616210194,1.012295074267674,0.0011034511974669624,0.0014082726494006176,0.0006216590314425576,0.0006881036609690074,0.0006867443682170237,0.0013196594421347142,0.0016032923079734823,0.0013665984811265229,0.0007015618867748072,0.0017819228138157995,0.0007012407102982442,0.0017871758431753115,0.0016830762120144701,0.0007347037459110628,0.000739217185391975,0.0014817839182557772,0.0007718812753561189,0.0016039143343998439,0.0008042026392602329,0.0017991498599238195,0.0008402813135239742,0.0008620350158462996,0.001588727205547548,0.002059984830265904,0.0020973730563925066,0.0008721515266915442,0.000870524418162882,0.00126196453312552,0.0015590030893973688,0.0014740786360898954
315,315.0,0.9868288046382858,1.0169496301021206,0.002066233648342565,0.0005791520951173113,0.0012094382594242856,0.0004807174716485499,0.0007458717355794825,0.0016413105161624281,1.0109998159187858,0.9900090531142737,0.9974196393688765,0.999235132623096,0.9990010486823557,1.0112606274487288,0.9902420329545303,1.0099505330550183,1.0014375311587371,0.9900401033921328,1.0043677637881105,0.9903507523831653,0.9895932017951914,0.9978380946755034,1.0012956901170817,1.0129491560606005,0.9979097333163605,0.9950728699725615,0.9976198439685502,1.0155004686394091,0.9975750184886215,0.9980290951541765,0.998513431136888,1.0163136023712465,1.0169496301021206,0.997105181036944,0.9971299357190886,1.0121777630315019,0.990584753035193,1.01291565669885,0.001077209074608503,0.001441011352231674,0.0005791520951173113,0.0006408454942535593,0.0006396225489606564,0.001290156930604665,0.001641718808011452,0.0013366280651143803,0.0006536412261423632,0.0018290071779068066,0.0006534578438508157,0.0018326604718044526,0.001723172649877134,0.0006837753951962012,0.0007458717355794825,0.0014500853274686143,0.00071808608517343,0.0016413105161624281,0.0007478624389817734,0.0017672172658057678,0.0007810927937139095,0.0008013271446150802,0.001624677231603534,0.0020289626797410786,0.002066233648342565,0.000810065613255856,0.0008086214220955889,0.0012328671359811514,0.0015942559819225282,0.0014425516286058052
316,316.0,0.986462151629898,1.0169915732491823,0.0020277845600946455,0.0005891085698427891,0.0011881377114530535,0.000445845002572594,0.0007346684551932915,0.0015458524180479048,1.0107170651470276,0.9891875740860864,0.9970152213143515,0.9988166167275454,0.9985828984029935,1.0109444597359696,0.9893347054408683,1.0096278083176462,1.0010179084572488,0.9890358210434426,1.0039604054567541,0.9893430805192883,0.9886444576779014,0.9974137767093803,1.0007485307781907,1.0126128359862836,0.9974853337298852,0.9941817885355699,0.9971973699740144,1.0151167901126734,0.9971536482632251,0.9976104201413388,0.9976208090186554,1.0158940426433867,1.0165253810561852,0.9966842965834939,0.9967095128639071,1.0118682739958045,0.9897030499956425,1.0125793051723504,0.0010936388538858065,0.0013564109245534006,0.0005891085698427891,0.0006551660300573079,0.0006530422632478253,0.0013003097542044165,0.001546300426505943,0.001344849966701398,0.0006693094689520482,0.0017248512928031523,0.0006720452921992218,0.0017280149914928621,0.0016233630843922593,0.0006984672704188864,0.0007299156516638707,0.001450836219452996,0.0007346684551932915,0.0015458524180479048,0.0007653009175883477,0.0017478806885301698,0.0007991170775844183,0.0008196028706658146,0.0015299453578612992,0.0019929159546421657,0.0020277845600946455,0.0008288749396158865,0.0008270995800285439,0.001244697396798687,0.001501009343576962,0.0014437517229892842
317,317.0,0.9861633462573166,1.0169984816532334,0.002240498692958223,0.0006495625263550676,0.0012524670120858982,0.0004478750258194314,0.0008134551299841747,0.0015503649204813867,1.0096578143040307,0.9876769204441271,0.9964187508316181,0.9982089052090604,0.9979691589798725,1.0097813993213578,0.9877088431919345,1.0084430977393457,1.0004107158643836,0.987313050016703,1.0033759373461022,0.9876140290649562,0.9869728932203574,0.9967834592050525,0.9995865633205829,1.0113710231799533,0.9968546833209152,0.9925519904958923,0.9965680566692687,1.0137428046042467,0.9965255119917688,0.9969879951089495,0.9959978025861699,1.0144205857029374,1.0150390008517254,0.9960569979178167,0.996081597063246,1.010732543733823,0.9881062709019323,1.0113409148824521,0.0012792742221366528,0.0012595366276573095,0.0006495625263550676,0.000726334678282169,0.000723114734015276,0.0015036831694195821,0.001432658359638557,0.0015503649204813867,0.0007438615186062154,0.0015930362564357098,0.0007505695537891972,0.0015958141410901843,0.0015022152204315973,0.0007735895041335565,0.0008017771817198345,0.0016594716592203736,0.0008134551299841747,0.0014364720731968176,0.0008466382052789606,0.0019594203035878926,0.0008828317361127423,0.0009040329188316851,0.0014238045876959608,0.0022052928378162705,0.002240498692958223,0.0009154080630795736,0.0009131193444757594,0.0014440468066116371,0.0013919805784238595,0.0016521448111106952
318,318.0,0.9859888536360807,1.0169792504232236,0.00229536742922517,0.0006462996641724699,0.001241674832630092,0.00045823877149233207,0.000821191736790086,0.001505907907521427,1.008738863127644,0.9867396610689503,0.9963329840122803,0.9981229528920913,0.9978812330050534,1.0087619178160165,0.9867316453129793,1.0074051358906346,1.0003307143043325,0.9863285027843498,1.0033105788188368,0.9866290479499968,0.9859888536360807,0.9966817875156252,0.9988535714680297,1.0102784547558654,0.9967542342599214,0.9915418580787246,0.9964680674576554,1.0125220554166816,0.9964224286380496,0.9968853776682879,0.9949860178691244,1.0131015988772278,1.0137072651620662,0.9959519219793049,0.9959771839990427,1.009738648616406,0.9871322596671684,1.0102512952159834,0.0013379007930016,0.001171848949049915,0.0006462996641724699,0.0007235330530521036,0.0007202403595727773,0.0015657290562092778,0.0013301276050012992,0.0016120709078706887,0.0007420583958335482,0.001474385500008609,0.0007501813336087654,0.0014767879765082586,0.0013930476234068699,0.0007702838415493432,0.000821191736790086,0.0017222936561516289,0.0008090451158486593,0.0013376459148123582,0.0008412692810889069,0.0020180666147164954,0.0008765448186387891,0.0008967030666505556,0.0013282108017814175,0.00226024767776274,0.00229536742922517,0.0009086201829290115,0.00090626384946671,0.001505907907521427,0.0012934547879805839,0.0017149170786926904
319,319.0,0.9859781823801411,1.0169427746681061,0.0021950633267380703,0.0006005013399536576,0.0011711024804722445,0.0004449556342268975,0.0007793044044189191,0.001438294239086398,1.0088247651851436,0.9870407350093031,0.9966888863581286,0.9984874502859283,0.9982461884146038,1.0088386789895432,0.9870635506528005,1.0074767391675952,1.000694716855044,0.9867002967889525,1.0036672708094734,0.9870021317694796,0.9863389333187503,0.9970525359552332,0.9991151797710165,1.010370372073771,0.9971291471907828,0.9918771814123657,0.9968466219263113,1.012630491089974,0.9968022132134142,0.9972681134974267,0.9953259325120832,1.0132186099528997,1.0138258345056512,0.9963321707571428,0.9963571528854119,1.0098226066710891,0.9874568730304758,1.0103431643779106,0.0012785908688555173,0.0011006277190820472,0.0006005013399536576,0.0006714735701364209,0.0006685281062079443,0.001496435356100427,0.0012480348108705637,0.0015416301876043032,0.0006882605419626683,0.001379776815047576,0.0006949969553471653,0.001382129728435359,0.0013061650619335164,0.0007145031497996559,0.0007875297414038991,0.001644181351011609,0.0007498781086987806,0.001256008339435796,0.0007793044044189191,0.0019283002761793825,0.0008118202783731432,0.0008302416981414096,0.0012464721411461976,0.0021612501209277812,0.0021950633267380703,0.0008415911624174728,0.0008393204434712915,0.001438294239086398,0.001214845345266359,0.0016373192261140048
320,320.0,0.9861030150970989,1.0168979494968315,0.002290081038801059,0.0005849670064103954,0.001183703028772199,0.0004811140099148589,0.0007530503518405056,0.0014961854897490984,1.0097312007245718,0.987803969127368,0.9971094917757316,0.9989297249971189,0.9986858551801759,1.009819038418668,0.9878709728179946,1.0084731358877868,1.001135551061452,0.9875418775339627,1.0040996809311744,0.9878405308321317,0.9871603064675972,0.9975043839694859,0.9998749855090602,1.0113957624760153,0.9975899148036134,0.9926834631170568,0.9973140737696042,1.0137510177406681,0.9972788811109349,0.9977513882390798,0.9961229771349117,1.0144107751319766,1.0150269248137294,0.9968153388754923,0.9968392143213226,1.010782250174572,0.9882556134251715,1.0113665540922385,0.0013303707830602312,0.0011008073296187252,0.0005849670064103954,0.0006527944684255141,0.0006499122482428249,0.0015602225195047508,0.0012459639423785048,0.0016106248921333383,0.0006685237048759847,0.0013724894027071816,0.000674211193805705,0.0013747157565345558,0.001302252751781548,0.0006932162917821434,0.0008305431180309296,0.0017096725803924652,0.0007258119774908728,0.0012544801162420577,0.0007530503518405056,0.0020087666390769046,0.0007835358684935353,0.0008002934554448571,0.0012436665264455252,0.00225480195846631,0.002290081038801059,0.000811869838499932,0.000809534355556851,0.0014961854897490984,0.0012147521637325132,0.0017029730936411564
321,321.0,0.9863180778929659,1.0168536700183515,0.00239370924781594,0.0005640888599064422,0.001191047751714549,0.0005235019376912487,0.0007220921206644114,0.0015653531018016249,1.0105807865182885,0.9886109036690588,0.9974944784522023,0.9993290368670923,0.9990860181460457,1.0107429821262874,0.9887216088335808,1.0094135558517476,1.0015350723283478,0.9884266646251947,1.0044917447099493,0.988722218613971,0.98802555866098,0.9979161149472981,1.0006212046041372,1.0123632284552957,0.9980076507924769,0.9935554518313318,0.9977355093704716,1.0148189888944006,0.9977064716163386,0.9981812072766254,0.9970061379817137,1.015551378530113,1.0161771710569827,0.9972484268455907,0.9972718751908645,1.0116827148096244,0.9891015917716778,1.0123327196672764,0.001392317949958342,0.0010814843228445432,0.0005640888599064422,0.0006287497095480129,0.000625782349281592,0.0016357942599819235,0.0012208119143594695,0.0016917451965177527,0.0006434322730301619,0.0013389176840747988,0.0006488137984930799,0.00134073489926196,0.0012734086892668387,0.0006669491564066278,0.0008619201350787069,0.0017881238910941665,0.0006969039196002102,0.0012311388253517406,0.0007220921206644114,0.0020999946528546536,0.0007505637037913249,0.0007656875688568754,0.001219879880747603,0.0023571085086100717,0.00239370924781594,0.0007774473457310489,0.0007751268331095515,0.0015653531018016249,0.0011919152696351469,0.0017814364837618673
322,322.0,0.9865780968737546,1.0168188313416182,0.002291299304184189,0.0005249372189491684,0.0011334623323935235,0.0005093557037366972,0.0006697800622489955,0.0014994297424572155,1.0110555506858825,0.9891554105193527,0.9977138194966784,0.99955080688723,0.9993085177891996,1.0112602013398178,0.9893015048273619,1.0099413362379774,1.001752797128566,0.9890298393044606,1.0046962957589416,0.9893234303262709,0.9886185218196851,0.9981439187184366,1.0010696877029113,1.0129099355675344,0.9982345067165763,0.9941221451839374,0.9979602163561471,1.0154173020021993,0.9979343994887014,0.9984117932734149,0.9975667317237055,1.0161878196352614,1.0168188313416182,0.9974705845155516,0.9974957401634095,1.0121861013188365,0.9896738258776628,1.0128782867291926,0.0013339985230618856,0.001035447281922033,0.0005249372189491684,0.0005845553019296012,0.0005817545408950751,0.0015680873732241939,0.001171885527175523,0.0016227521194780267,0.0005976918876092386,0.0012907093711467875,0.0006017808469040286,0.0012928085649951185,0.0012244399574343164,0.0006198354003266598,0.0008227507415795994,0.0017129236957276431,0.0006470080594121759,0.0011804460553380197,0.0006697800622489955,0.0020106560987372206,0.0006956434072898212,0.000709162999571177,0.0011701221896192433,0.0022562552126795974,0.002291299304184189,0.000720208803648326,0.0007180575713204805,0.0014994297424572155,0.00114285890607327,0.0017065832068670803
323,323.0,0.9868377981454783,1.0168001719873883,0.002261683238253996,0.000524911290675952,0.0011862921958096444,0.0005193218656772444,0.0006607175020010012,0.0015696207724789136,1.0106130777197786,0.9890555711030166,0.9976229428709148,0.99945040240177,0.9992062431330461,1.0107766660112778,0.9892104221054904,1.009449446238346,1.0016421750098716,0.9889552680390804,1.0045737719053487,0.9892481193906947,0.9885356053626101,0.9980342256730997,1.0008306234702153,1.0124110710087622,0.9981180979258246,0.9940065649212889,0.9978380899012003,1.014875346746631,0.9978054830707646,0.9982815435590197,0.9974512249978321,1.0156171922901738,1.0162430985628776,0.9973303743293624,0.9973572091443211,1.0117161554884049,0.989576986414617,1.012380295640385,0.0013002632733511124,0.0012269315182353332,0.000524911290675952,0.0005811417974014991,0.0005794104583592228,0.001531754713192966,0.0014041027281227903,0.0015854156282700913,0.0005932996566808278,0.0015696207724789136,0.0005932616836280664,0.0015746264658939822,0.0014769937499011481,0.0006159865993770771,0.0008916469646963565,0.0016791768103812258,0.0006405541474200939,0.0014072777946993618,0.0006607175020010012,0.001979181971889693,0.000683708664994087,0.0006949946766652356,0.001396663642221028,0.002226589753922619,0.002261683238253996,0.0007055376494665836,0.0007036483414286765,0.0014645303118721556,0.00136237133471533,0.0016727627340929255
324,324.0,0.9870519078141486,1.0167958041236431,0.0025181265630115223,0.0005251791388706649,0.0013442522976271922,0.0006432642630102046,0.0006538431812517115,0.0018327688829376364,1.0093335204170797,0.988276305557594,0.9971911273978898,0.9989953148638999,0.9987511635713539,1.0093839288355073,0.9884033798090693,1.0080337662389156,1.0011761872226554,0.988148238907347,1.004097584355713,0.9884409542362942,0.9877302846453241,0.9975677918138777,0.9999129704326707,1.01095456490177,0.9976508158743634,0.993177460308971,0.9973669019395082,1.0133011685288216,0.9973264888354798,0.9977991673452903,0.9966156414187307,1.0139542597432152,1.0145684845543719,0.9968437510400322,0.9968709828200885,1.01035498334194,0.9887700466326794,1.0109273796573246,0.0014059465398884555,0.0015575219165766044,0.0005251791388706649,0.0005780784647317755,0.0005774996685128417,0.001665835757679375,0.0017846773630258229,0.0017247195047036432,0.0005888450052010817,0.0019921996847032395,0.0005844519943878715,0.0020001177073575593,0.001877565672781436,0.0006137818257962072,0.0010577939401898526,0.0018402723304083001,0.0006359565228292091,0.0017947228242457475,0.0006538431812517115,0.0021893623791311187,0.0006745251694236063,0.0006837700962397454,0.001783327138203881,0.002477681660797935,0.0025181265630115223,0.0006941247993336317,0.00069245512355449,0.0015918460521240083,0.0017305720209168003,0.0018327688829376364
325,325.0,0.987175151985779,1.016801683330169,0.0025819958031314126,0.0004890689366589966,0.0013508708933723842,0.0006849156998563621,0.0006075528476140422,0.0018629627705000573,1.0084517917113467,0.9877311656360853,0.9968434762331253,0.9986310651513072,0.998391649853107,1.0084289295910835,0.9878442141064881,1.0070607992077085,1.0008187194019829,0.9876014137491826,1.0037417577302752,0.9878945833208047,0.9871751519857791,0.9971919859995472,0.9992617017363736,1.0099538320316337,0.9972700926751334,0.9926022076087506,0.9969830493257339,1.0122257376395436,0.9969381168408372,0.9974103846472978,0.9960393548523809,1.0128215515279844,1.0134277268340235,0.9964511055011319,0.9964776285672101,1.0094176675941098,0.9882106727582173,1.0099288196827656,0.00141794098808707,0.0016067345075258237,0.0004890689366589966,0.0005375013036129816,0.000537163457748098,0.001687155755626244,0.0018353363919164326,0.0017474898280966929,0.0005469918208389467,0.0020365694432906653,0.0005418206497101719,0.00204454920305538,0.0019264697311272298,0.0005710702382578882,0.0010718632289877144,0.0018708655997005767,0.0005912620529556198,0.001853276706834816,0.0006075528476140422,0.0022367467792873135,0.0006264251100724426,0.0006348066231898856,0.0018427523919065589,0.0025397448405743085,0.0025819958031314126,0.0006442393885542388,0.0006426950040250591,0.0016109328209313557,0.0017821425773535023,0.0018629627705000573
326,326.0,0.9871753940880073,1.016813765186753,0.002447615648130964,0.00046923880929501395,0.0012748780651175703,0.000640735283984963,0.0005816617500491345,0.0017662995457163333,1.0087158066542972,0.98800618611176,0.9968435576862951,0.9986332744159712,0.9983938650267715,1.0087182514827926,0.9881343512131827,1.0073524841447343,1.0008171454614478,0.9879052117746103,1.003733700490296,0.9881979852304136,0.9874708102832652,0.9971990857879394,0.9994700573179335,1.0102707461349774,0.9972771735938085,0.9929014551034655,0.9969899309204492,1.0125740573284865,0.9969403617219252,0.9974124174853729,0.996325595204526,1.0131905033753077,1.0137972542809501,0.9964475934717363,0.9964754831233711,1.0097021915970459,0.9884975683587274,1.010244296915851,0.001345897560945258,0.0014981557643342239,0.00046923880929501395,0.0005154478946710776,0.0005148443924110432,0.001600591922765108,0.0017103656546967954,0.0016577650388295538,0.00052400975446265,0.0018970768255571124,0.0005186223282835307,0.0019038804960635803,0.0017946686778520938,0.0005465685040033901,0.0010147753454213054,0.0017737752960430247,0.0005659935577109678,0.0017264062847275983,0.0005816617500491345,0.002120632284509489,0.0005996432006015143,0.0006081579801726435,0.0017157678587696973,0.002407724249458413,0.002447615648130964,0.0006163863758481248,0.0006148729592842872,0.0015283531539766091,0.0016611428389365734,0.0017662995457163333
327,327.0,0.987073046834976,1.0168280052731813,0.0024950805216279776,0.0004719105869345081,0.0012837174079035377,0.000647749993332031,0.0005835061162412635,0.0017780136261071112,1.009531432384947,0.9887218195953759,0.9970551238944908,0.9988499370893342,0.998611416055499,1.0096114473521423,0.9888886147270167,1.0082669725759048,1.001034413833152,0.9886817296864943,1.003949909810677,0.9889737350997878,0.9882345452396389,0.9974177373614858,1.0001067476379488,1.0111995161966285,0.9974935707387943,0.9936703647867959,0.9972021232239514,1.0135979355898317,0.9971473140609111,0.9976142468186586,0.9970917371841875,1.0142799252124577,1.0148942199087316,0.996648551238833,0.9966774367771318,1.0105675812487667,0.9892470583036752,1.0111719820978093,0.0013762112301447696,0.0014877490488531015,0.0004719105869345081,0.0005179434245101118,0.0005171269271117516,0.0016326825613139067,0.0016957808998788557,0.001690257874388341,0.0005255923865144428,0.0018792106071377143,0.0005190020875082522,0.0018841608979369123,0.0017780136261071112,0.0005484398039795548,0.0010440623565927509,0.0018069280256424306,0.000567928895598694,0.0017136425312259712,0.0005835061162412635,0.002162218807137652,0.0006016220797583454,0.0006105933128497403,0.0017046991053412427,0.0024546047606013007,0.0024950805216279776,0.0006181999820100067,0.00061663456254131,0.0015595361542621053,0.0016486446726660248,0.0017995383906899817
328,328.0,0.9869016602624542,1.0168403591692408,0.0025570086524254886,0.0004666386840596438,0.001299596511157038,0.0006684388886295245,0.0005745023890717191,0.0017933362811815023,1.0103787892782556,0.989394995301702,0.9973650977201074,0.9991738839070579,0.9989364329126841,1.010541316466799,0.9896041494876167,1.0092215408935008,1.0013647746806662,0.9894316474366422,1.0042883778359222,0.9897210137878573,0.9889587609899537,0.9977482468317003,1.0007768611897327,1.012159988191308,0.9978260458302719,0.9943945670519565,0.9975367102290811,1.0146500717354634,0.9974822703573496,0.9979453282834299,0.9978171999321755,1.0154015768722366,1.0160260692412884,0.9969921583560025,0.99701938043433,1.011466730323969,0.9899544940745695,1.012131420137114,0.0014108721684877761,0.0015045674170959871,0.0004666386840596438,0.0005111013241249675,0.0005103994882051505,0.0016721647515952692,0.0017119237008792047,0.0017311648623313282,0.0005177263227850384,0.0018934315450474784,0.0005096524727592672,0.0018965559803137129,0.0017933362811815023,0.0005410102175125909,0.0010779896067626582,0.0018493583058638763,0.0005597589185161585,0.001730836664556214,0.0005745023890717191,0.0022156689729434485,0.0005923123538130484,0.0006012528064240978,0.0017238677072312816,0.002515539408770299,0.0025570086524254886,0.0006078805967057234,0.0006064837176293306,0.0015966881764380046,0.0016662054867370752,0.0018419963544438081
329,329.0,0.9866947844062097,1.0168467824547187,0.002426807961459797,0.0004361510471159019,0.0012306603480986,0.0006390976928150124,0.0005352488247759597,0.0017062906267879259,1.0109776096574277,0.98983241427104,0.9974630441835407,0.9992751094332067,0.999037863614296,1.011199763972045,0.99005929213865,1.009894226946588,1.0014639171348294,0.9898844903891494,1.0043829766070569,0.99017486894107,0.9894125228987708,0.9978533283554762,1.0011936300865643,1.012843127737136,0.9979324502035964,0.9948614460275467,0.9976460553242678,1.015408198858705,0.9975906634332026,0.9980532508389482,0.9982896063354488,1.0162141407083183,1.0168467824547187,0.9970994001456246,0.9971272874568635,1.012105678812115,0.99040532603011,1.01281442414919,0.0013392989201616871,0.0014317322278754791,0.0004361510471159019,0.0004770189377589218,0.0004764221501438509,0.0015871585562131963,0.0016288442970458742,0.0016433409913165678,0.0004826665028972042,0.0018006866403070827,0.0004741851481179557,0.0018028784574546724,0.0017062906267879259,0.0005048400190254648,0.0010264721785341912,0.001755175277549903,0.0005219334885028231,0.0016439717077257805,0.0005352488247759597,0.002103138273638736,0.0005518080753752028,0.0005602125476209114,0.001637120330276899,0.0023874392230285916,0.002426807961459797,0.0005656392187049302,0.0005644817360702449,0.0015151209061660816,0.0015855065745875197,0.0017482195967186576
330,330.0,0.9864859693020112,1.0168441853756083,0.0024551748712072006,0.00040951333025465286,0.0011974374969449578,0.0006439191658286875,0.0005025699010275927,0.0016738760027221909,1.0107621535656326,0.9893904300305328,0.9972070665349988,0.9990060157918087,0.9987755210166978,1.010961710494705,0.9895743931303879,1.0096480205780254,1.0012044308117514,0.9893590983754369,1.0041339797848672,0.9896511237864103,0.9889075263590219,0.9975847616811142,1.0008628444193837,1.0125947323996172,0.9976651070602492,0.9943848816764608,0.9973794783924315,1.0151383655451178,0.9973231310819823,0.997783828272046,0.9978124091246708,1.0159273547832952,1.0165580448830613,0.9968337926277409,0.9968611301913439,1.0118716827843224,0.9899305782906315,1.012566517185299,0.001364355475247421,0.001341770520305426,0.00040951333025465286,0.0004482916301927251,0.0004477819080938459,0.001617067957798499,0.0015233708188969516,0.0016738760027221909,0.0004544638311059296,0.0016788279819878113,0.00044800104970825705,0.0016808239735384472,0.0015932001149187814,0.000474434428346915,0.0009990049954384204,0.0017850116017622468,0.0004900906379174317,0.001540024418438101,0.0005025699010275927,0.0021326377943185824,0.0005182820822457066,0.000526156173546183,0.0015346765263251425,0.0024158631137367772,0.0024551748712072006,0.0005317309219490498,0.0005305935276787865,0.0015435777197031306,0.0014841866672611977,0.001777764932675318
331,331.0,0.9863087649856275,1.0168332968427323,0.0027282504761471237,0.0004053072414957892,0.0012512447305981253,0.0007178123307474321,0.0004975335046618601,0.0017351628083934051,1.0095890494205946,0.9880131868198768,0.9965182718740841,0.9982938205193003,0.9980583786287026,1.0096814426578073,0.9880917056367428,1.0083494524672394,1.000481046468125,0.987774859710599,1.0034190815091721,0.988065335226981,0.9873799225500713,0.9968481905215077,0.9996685156625765,1.011226325863679,0.9969239339926851,0.9929013629404994,0.9966334419416468,1.0136200977874847,0.9965711508122712,0.9970298820277249,0.9963286822400607,1.014303640700962,1.0149201809295079,0.9960755998235173,0.9961035750291877,1.010614829514944,0.988475626705259,1.0112013153283985,0.0015337121111044264,0.0013089900190583824,0.0004053072414957892,0.0004443552191758061,0.0004435413727389619,0.0018167542840005619,0.0014783137662243277,0.0018804176724201405,0.00045090307420382364,0.0016156425420578385,0.00044663737214366603,0.001617513574332497,0.0015398257002000426,0.0004704163882206557,0.0010513182407113212,0.0020013333705822664,0.00048532835830150987,0.0015009495286045997,0.0004975335046618601,0.0023787942362642252,0.0005131953672782348,0.0005207308599780693,0.0014974605726741502,0.002685524463802949,0.0027282504761471237,0.0005270810649705065,0.0005259919220826652,0.0017351628083934051,0.0014433910582302579,0.0019929657478837052
332,332.0,0.9861967214928263,1.0168158004331225,0.002722591329885941,0.0003889889269478583,0.0012199264480240374,0.0007187489876897492,0.0004772382467898667,0.0017411405547043516,1.008644431144614,0.9869396939974735,0.9961209103480217,0.9978765723509466,0.9976337920535304,1.0086347288027504,0.9869382459246775,1.0072831065627488,1.000042127578106,0.986550307393149,1.0029749303215596,0.9868421704740737,0.9861967214928263,0.9964134876130877,0.9987669431082079,1.0101132191785145,0.9964874519015535,0.9917393438308318,0.9961921018866808,1.0123820788108857,0.9961228233424183,0.9965804603462063,0.99515689004707,1.012970741304721,1.0135737660304587,0.9956199575356091,0.9956492317184686,1.009596793687358,0.9873420395679829,1.0100908320012547,0.0015391915041783335,0.0012362423521812358,0.0003889889269478583,0.0004266095840872874,0.00042543690989193394,0.0018220736581838048,0.0013921887951059383,0.0018862464095097168,0.00043246379594678294,0.0015144345626931408,0.0004291536525551674,0.001516098038091684,0.0014470296182621464,0.00045160514698998984,0.0010294144202467308,0.0020055839324474097,0.0004656805780862646,0.001416319858768516,0.0004772382467898667,0.0023778200799196474,0.00049232484520014,0.000499306194123784,0.0014135910267480825,0.0026802830441891076,0.002722591329885941,0.000505915932070323,0.0005049222572083642,0.0017411405547043516,0.0013607418114796506,0.00199715637422793
333,333.0,0.9861744117236665,1.016793379723808,0.0025564504035330464,0.00035626889145916427,0.0011410516522791067,0.0006794652199321162,0.00043633544691680314,0.001632893416956303,1.008777661475918,0.9870509569932564,0.996326605495431,0.9980828430332185,0.9978387823635169,1.0087643840749605,0.9870541300037329,1.0074099125675646,1.0002359927390814,0.9866640787256271,1.0031549046655504,0.9869601734186487,0.9863135083086022,0.9966318331033304,0.9989331275275765,1.0102646523996242,0.9967086310273514,0.9918624377244856,0.9964160676063275,1.0125452203116942,0.9963527954979071,0.9968154919419985,0.9952851299595706,1.013142470988268,1.0137470691452501,0.9958542644198642,0.9958821469793683,1.0097319495097166,0.9874586614471875,1.010242369365094,0.001443705405077273,0.0011624448038366835,0.00035626889145916427,0.0003905621158680191,0.00038949597733716114,0.0017098945685213318,0.0013087611106144855,0.001770889926232173,0.0003959376213180408,0.001423216519016192,0.0003930745604497402,0.001424601935156103,0.0013599733269369226,0.00041323984067021604,0.0009628785455470486,0.0018811230984627483,0.0004259521457215082,0.00133251577968768,0.00043633544691680314,0.0022324804824401853,0.00045000468026963256,0.0004562120945945974,0.0013290320789213698,0.002516943589248293,0.0025564504035330464,0.0004623529126101371,0.0004614472544372725,0.001632893416956303,0.0012795273498234522,0.0018733336867095929
334,334.0,0.9862305000353655,1.0167677182918191,0.0025867463828724876,0.00033556179157736643,0.0011382898264319305,0.000698963831760748,0.0004094259567997111,0.001647335177288293,1.0095476159354322,0.9877567080671767,0.9966421290008772,0.9984025574116698,0.9981625627633463,1.0096045075090034,0.9877945500230881,1.008265926410489,1.000553728593006,0.9874275282986547,1.0034646082263767,0.9877205818912557,0.9870624646686474,0.9969680132599426,0.9995943124928967,1.0111588242269596,0.9970501610249081,0.9926167891522305,0.9967591657160881,1.0135455350359461,0.9967056486028598,0.9971717138040145,0.9960406837449706,1.0142170811679394,1.014830400400214,0.9962129308220696,0.9962404326473427,1.0105516358206916,0.9881945771181782,1.011134755215859,0.0014569627987376487,0.0011662686367783662,0.00033556179157736643,0.00036760875304755645,0.00036678061183928587,0.0017285527487822534,0.0013127978929955164,0.0017929025172788535,0.00037286381037828983,0.0014274717169423822,0.000370628242933942,0.0014281055962347329,0.001362788768121085,0.000388640260243259,0.0009657506809140835,0.001897787711452357,0.0004001273917479355,0.001338456102057313,0.0004094259567997111,0.002257237926212902,0.0004214565746687405,0.0004265763480850436,0.001334122224580296,0.0025468285064407905,0.0025867463828724876,0.0004327897012541922,0.00043192501609666957,0.001647335177288293,0.0012839309639113875,0.0018902639826851645
335,335.0,0.9863446736494301,1.016740499714187,0.002670322239724865,0.00031877824513909205,0.0011502205988667181,0.0007320390996102122,0.0003878525207874211,0.0016951929738000843,1.0103859516952989,0.9884963358772202,0.9970067515559503,0.9987833635338297,0.9985438683034096,1.0105286855870694,0.9885776152523015,1.0092119479213237,1.0009374391462316,0.9882379891787417,1.0038424588645734,0.9885287467491127,0.987857056280958,0.9973588612778396,1.0003098040407619,1.0121205648211338,0.9974450307066475,0.9934146403283634,0.9971551942488882,1.0146121852919976,0.9971086740924974,0.9975768399762217,0.9968493401594843,1.0153623308011113,1.0159842447986638,0.9966216929291571,0.9966486092498041,1.0114480638344872,0.9889685440130869,1.0120959894252868,0.0014994201993326418,0.0011723942427307361,0.00031877824513909205,0.00034902371001455616,0.0003484003819760567,0.001782375589445846,0.0013186100906183878,0.0018515010641988565,0.0003541821597350788,0.0014313691385143398,0.0003525257519043018,0.0014314450910561639,0.0013663111590581161,0.0003687588281665945,0.000980161852140405,0.0019515831396661682,0.0003792824014561343,0.001346235535245678,0.0003878525207874211,0.0023267121969271307,0.0003985281695441448,0.00040270103729324916,0.001342800527101748,0.002628430243689165,0.002670322239724865,0.0004091860249202681,0.0004083359211121072,0.0016951929738000843,0.0012898376672705067,0.0019443598634317132
336,336.0,0.9864966197873681,1.0167134075679412,0.002563672139443461,0.0002953068722930585,0.0010931928324340269,0.0007065141313690638,0.00035867915397122264,0.001624199771438781,1.0109115131403332,0.9890196026132677,0.9972912773330805,0.9990752489116331,0.9988381758297475,1.0111030731859736,0.9891329355949551,1.0097973177877364,1.0012308008557051,0.9888155911970968,1.0041271225122146,0.989105861574732,0.9884233934631148,0.9976637898800069,1.0007991962766283,1.0127307384032362,0.9977528962861849,0.9939636887503045,0.9974670591169488,1.0152894860369024,0.9974244982929767,0.9978977771929931,0.997391901028124,1.0160869589066475,1.0167134075679414,0.9969386226286711,0.9969658843631153,1.0120085798197427,0.9895146919041017,1.012705230444793,0.0014364587598096152,0.0011105360065194845,0.0002953068722930585,0.0003233141581377942,0.0003225530349820013,0.001708981605944629,0.0012486109742606824,0.001775994322785897,0.00032767467314490957,0.0013537700345606256,0.0003257950375576467,0.001353770143037573,0.0012929069517512751,0.0003413283665626934,0.0009298726921226596,0.0018692668380314895,0.0003508582014978635,0.0012752619161898085,0.00035867915397122264,0.002231743504722079,0.0003683189137535698,0.00037208659021410197,0.0012728063527420858,0.0025230056117279943,0.002563672139443461,0.0003779227577484675,0.00037717893937772696,0.001624199771438781,0.0012212873618709028,0.0018626232868206938
337,337.0,0.986666025670687,1.0166879043069126,0.002534945437719333,0.00031761435665811995,0.0011204611003055318,0.0006935788298239516,0.0003828164817007371,0.0015966468920895025,1.0107370461118788,0.9889885130252062,0.9974043180309825,0.999181420370669,0.9989455850051664,1.010901361320506,0.9891093806468344,1.0095877919582095,1.0013311310905038,0.9888008078218925,1.0042156875904504,0.9890891489374763,0.9884056060155159,0.9977736594377954,1.000760759307354,1.0125342975630338,0.9978605973345811,0.9939228647085354,0.9975740014899185,1.0150670700540065,0.9975297559482049,0.9980024189454456,0.997334816837039,1.015850931002083,1.0164768096917387,0.9970437262281209,0.9970710168562131,1.0118176201749898,0.9894838183949926,1.0125081579046535,0.0014101791244984516,0.0011840458982184062,0.00031761435665811995,0.0003467545612294767,0.00034618588448830063,0.0016778904308961348,0.0013394491759644842,0.0017423944052438693,0.0003514484975784528,0.001467172067418348,0.0003479056502799526,0.001467381127008114,0.0013940420663199427,0.00036610602392310606,0.000969336512367867,0.0018419513555391462,0.0003752158433770066,0.0013620638172720987,0.0003828164817007371,0.0022044669935682632,0.00039247258055379877,0.00039636257981250957,0.0013597644144695501,0.002494500016103381,0.002534945437719333,0.0004018523041893901,0.0004011266589544816,0.0015966468920895025,0.0013065371578494702,0.0018352046938742757
338,338.0,0.9868325785208938,1.0166645678921324,0.002804970588922404,0.00037043117564215084,0.0012931655769961746,0.0007746518760503689,0.00044446150962284853,0.00183271427675942,1.0098319393762651,0.9883347537427042,0.9973301591835267,0.9990945034975863,0.9988602952390945,1.0098996991701343,0.9884438735535099,1.0085651378108704,1.0012431835706892,0.9881466157832443,1.004122237687193,0.9884305277991488,0.987743179200566,0.9976795577550962,1.0001522109352545,1.0114807701788193,0.9977636720359743,0.9932468812241761,0.9974738983244125,1.0139156358944639,0.9974243901078551,0.9978968424981411,0.9966538622774559,1.0146243775416337,1.015242037813854,0.9969362344336289,0.9969628899254231,1.010843190234864,0.9888150755165183,1.0114579662388234,0.0015338098422295837,0.0014518375482129458,0.00037043117564215084,0.00040349717260086557,0.0004042730426717398,0.001829242223788457,0.001654205529464329,0.0018978937761403645,0.00041163531774762794,0.00183271427675942,0.00040703962052412627,0.0018328674546409728,0.001730804499135054,0.000427092724715005,0.0011496104406107628,0.002021049557697695,0.00043625047549055145,0.0016757516602447773,0.00044446150962284853,0.0024313331302715058,0.000455190896719779,0.00045935530780151404,0.0016764057173135941,0.002759090707708498,0.002804970588922404,0.00046555866781518285,0.00046465480690539607,0.0017426027620443241,0.0016081127369758752,0.002013224139467875
339,339.0,0.9869759655594955,1.016643755161432,0.0028530124803542874,0.00037063116616224863,0.0013292663650751777,0.0007988819550357553,0.0004449200557729871,0.00191567612085372,1.008789259883432,0.9876943968743342,0.9970881645686631,0.998838376534215,0.9986000957134648,1.008760002180715,0.9877869665465668,1.0074071648253708,1.0009750035824934,0.9874938918654039,1.0038461842438116,0.9877774354048553,0.9870859629001285,0.997410315178336,0.999441067006343,1.0102850935630396,0.9974874850358535,0.9925724252764965,0.9971923702301041,1.0126103682211154,0.9971360610021847,0.9976061702461061,0.995986367716478,1.0132383355957495,1.013846808681232,0.9966414004889731,0.9966673231767784,1.0097305963379777,0.9881596156654634,1.0102655443197643,0.001544130466222016,0.001532069083557986,0.00037063116616224863,0.00040380124029459555,0.00040546324284703464,0.0018464424119608734,0.0017500511805723265,0.00191567612085372,0.0004141020255873018,0.0019464308893722077,0.00041021439311671767,0.0019458804324217322,0.0018339253373438366,0.0004280882339724842,0.0011916566822019325,0.002044981761231045,0.00043674026101646877,0.0017712644872756062,0.0004449200557729871,0.0024673276874082124,0.000455728542420305,0.00045974041019799047,0.0017744894478166817,0.002805477292541721,0.0028530124803542874,0.00046622856967639764,0.00046523210185246564,0.0017583003086440896,0.0016991462851728804,0.0020368383543871707
340,340.0,0.9870758740080002,1.0166258229526426,0.00267223130104702,0.0003435911029689423,0.001239752895002446,0.0007482006698610477,0.0004122767153459222,0.001790236740385634,1.0085259882795288,0.9876738053435296,0.997008361160656,0.9987529275255475,0.9985116974621366,1.008474842181363,0.9877731342670589,1.0071189662558617,1.0008781074991993,0.9874884383140276,1.0037414505473348,0.9877745601360179,0.9870758740080002,0.9973184423878533,0.9993061006049911,1.0099944869243809,0.9973907629221228,0.9925509940870083,0.9970895515499628,1.0122985411509269,0.9970256659698649,0.9974928185877885,0.9959619805861067,1.0129102887022905,1.0135158623209752,0.9965207410197221,0.9965486068536954,1.009453193039866,0.9881455344205712,1.009975375946708,0.0014427970276695576,0.0014276867296858342,0.0003435911029689423,0.0003736868524762873,0.000375350233554985,0.001725407294021917,0.0016296837668985972,0.001790236740385634,0.0003826474148586981,0.001811395403903295,0.00037859700378415983,0.0018103721429422828,0.0017070543438007638,0.0003966146126827001,0.001111963926410617,0.0019120614518394307,0.0004047745807966884,0.0016501010827012189,0.0004122767153459222,0.002309786200535989,0.000422675968242128,0.0004265876227548862,0.00165306793676907,0.0026277465064324444,0.00267223130104702,0.00043254664646036843,0.0004316054256110036,0.0016428639626884045,0.0015827413661862974,0.001904435486618209
341,341.0,0.9871176133751289,1.016611128103596,0.0026729986503033977,0.0003377131767315205,0.001223432521632577,0.0007440947442540422,0.0004046567389650383,0.001754776018897735,1.0092511246209377,0.9882748437294647,0.9971052575247753,0.9988581946321501,0.9986164861745435,1.009271785886145,0.9884034969846213,1.007930732141898,1.0009835579225,0.9881351385847374,1.0038469132014265,0.9884210706708711,0.9877102088052356,0.9974289034871955,0.9998405762527556,1.0108384570293112,0.9975003066041758,0.993199720918192,0.9971982663399049,1.0132298348930187,0.9971323584670626,0.9975977277426283,0.9966113242772769,1.0139051367632328,1.0145196855668563,0.9966259357757871,0.9966538802459405,1.0102311776829103,0.9887732096200366,1.0108172067168084,0.0014383369096731408,0.0013924039825605934,0.0003377131767315205,0.00036634371836196706,0.0003681098641279695,0.0017199006341289136,0.0015856994809728643,0.001785200793748025,0.0003739868390349674,0.001756335224734213,0.0003688521124314043,0.001754776018897735,0.0016581962868893155,0.0003893831101947866,0.001103125199983274,0.0019061746582679899,0.0003976148786592405,0.0016091000152625402,0.0004046567389650383,0.002308035499840236,0.0004156124585925211,0.0004197667464268652,0.0016139196052474803,0.0026288904722119944,0.0026729986503033977,0.00042560857746693387,0.00042464340590355414,0.0016371069994073797,0.0015415796956321827,0.0018989038943192705
342,342.0,0.9871089823184613,1.0166000274521239,0.0027255198328866898,0.0003405909685820463,0.0012346927023928202,0.000755012524907588,0.0004076748765900785,0.0017465412114360222,1.010016782984411,0.9888430400070737,0.997234530936063,0.998991645012673,0.998750139641265,1.0101160960840814,0.9889928231712429,1.0087964361364263,1.001118010687515,0.9887348203782748,1.0039789592430768,0.9890208919230392,0.9883039180687898,0.9975629329123444,1.0003748142094142,1.0117095068702964,0.997631509951146,0.9937894037209566,0.9973285158075804,1.0141843860238877,0.9972640431708637,0.9977265322455184,0.9972030030068963,1.0149248317188566,1.0155492194311553,0.9967624156205633,0.9967898818671599,1.0110471981988756,0.9893612565665509,1.0116871865436223,0.0014620391542993732,0.0013917267374903754,0.0003405909685820463,0.00036880903813029054,0.0003707456619590762,0.0017493410439821007,0.0015820096908727697,0.0018168074972461914,0.00037583407848370404,0.0017465412114360222,0.0003694468093195673,0.0017444316413641548,0.0016520305180189724,0.00039242325260249587,0.0011205396918302873,0.0019379011700866738,0.00040078032780801104,0.001606586920639066,0.0004076748765900785,0.0023513115875922704,0.000419123143149529,0.00042373841387558317,0.0016124930101315538,0.0026812067387686584,0.0027255198328866898,0.0004291684983117967,0.00042822892763666877,0.0016641080235167065,0.0015387111986648854,0.001930911406509021
343,343.0,0.9870634017827918,1.0165928778360571,0.0025938374643139344,0.0003303201064565002,0.0011763489856036326,0.000715037897082657,0.0003945321478850497,0.0016581761912304014,1.0106498140733737,0.9893203162872286,0.9973691601461169,0.9991387550785649,0.9988908453945246,1.0108017247129102,0.9894851804592318,1.0094924535365815,1.0012565989242683,0.9892396814369164,1.0041160071473176,0.9895253412665658,0.9888016936006858,0.9977110386952209,1.0008368948872797,1.0124345563521973,0.997777162685639,0.9942952645006068,0.9974718692894201,1.0149733088361657,0.9974041715750674,0.9978645039533299,0.9977078450015442,1.0157668356247218,1.0163983712919167,0.9968984488634719,0.9969267840888526,1.0117235284995159,0.9898565989250373,1.0124117218268558,0.0013894185245212096,0.0013230950470262779,0.0003303201064565002,0.0003567135988733368,0.00035878493560947007,0.0016623750958361919,0.0015034313525003258,0.0017266182996620713,0.00036295142606023617,0.0016581761912304014,0.0003556017258363018,0.0016559301066843117,0.001569590293033157,0.0003799530847106824,0.0010711326936242876,0.0018425290323792485,0.00038788735424281483,0.001524964597618367,0.0003945321478850497,0.0022372273997133623,0.0004055418383261407,0.00041031503514016776,0.0015291970394852872,0.002551997568065351,0.0025938374643139344,0.0004149882206471555,0.0004141467916877055,0.001581329156921928,0.001461918658069146,0.0018359647819485526
344,344.0,0.9869942927129136,1.0165900360932274,0.0024667788122117546,0.0003045951639668626,0.0011040145717997583,0.0006809237969524229,0.00036302311677420985,0.001533690910737858,1.0107558121228195,0.9894147474257027,0.9973606545934874,0.999137160525801,0.9988874791202939,1.010922393482933,0.9895853876995327,1.0096133831611864,1.0012539795398532,0.9893416963847037,1.0041143370612862,0.9896278499929467,0.9889045616372173,0.9977108429258353,1.0009190282644305,1.012573888818385,0.9977777863696071,0.9944024215748122,0.9974736171775916,1.0151381431858393,0.9974078616874744,0.9978641683134002,0.9978163229497651,1.0159531733608835,1.0165900360932274,0.9969119937780433,0.9969380102074583,1.0118438270670282,0.9899598101573869,1.0125507330167718,0.0013217100339750123,0.0012298898007829474,0.0003045951639668626,0.0003283491419927622,0.00033031958336219506,0.001583591334970043,0.001394464677563108,0.0016452176930924745,0.0003337632491963068,0.001533690910737858,0.0003264778253736976,0.0015320371521776962,0.0014541812266015669,0.0003498133237281699,0.0009975078770193947,0.0017544522667070398,0.0003569716560870099,0.001414786149288522,0.00036302311677420985,0.002128625138209344,0.0003730323846581662,0.0003774185657740911,0.0014189846813653954,0.002427371101164113,0.0024667788122117546,0.00038163343067292656,0.0003808764702657402,0.0015058105810054987,0.0013570837256713288,0.001747980079597517
345,345.0,0.9869150760536207,1.0165914981462618,0.0026200438460608263,0.0002803877269909989,0.0011171158717824614,0.000731541316891319,0.00033534449485629706,0.0016078680398244028,1.0099780409715275,0.9886587992762702,0.996982218760965,0.9987475240883057,0.9984947555964999,1.0100706908731647,0.9887828036410847,1.008746778157035,1.0008609616792858,0.9885079810462325,1.0037260723737547,0.9887937759752611,0.9880907278315878,0.9973051587518201,1.000213618486677,1.011673325079665,0.9973656660336657,0.9935876016219362,0.9970586777769223,1.0141433728032139,0.9969862448648362,0.9974350172097838,0.9969950524247998,1.014889980548473,1.0155181894774041,0.9964898580624604,0.9965143213410532,1.0110139634696842,0.9891637054449558,1.011652243319189,0.0014092793862117232,0.001198854279293091,0.0002803877269909989,0.0003026476621051343,0.00030457406782309816,0.0016916476241232473,0.0013506549105093018,0.0017572707686015648,0.0003081258316159267,0.001473461572376915,0.00030208536157618675,0.0014727614868807301,0.0014037593606850576,0.0003227135135583145,0.0009934950261345447,0.0018714858493855846,0.00032956313591644276,0.001373982008511028,0.00033534449485629706,0.0022650230139669965,0.0003448266715586698,0.0003489064696348945,0.0013783603399402475,0.002579372093290893,0.0026200438460608263,0.0003529705131245523,0.0003523353915187177,0.0016078680398244028,0.0013176537636349203,0.0018640219437635352
346,346.0,0.9868391727497073,1.0165958162569708,0.002713902462227596,0.00026061489259055,0.001114619281518682,0.0007644001958633844,0.00031360655907052866,0.0016742517479881934,1.0089646853967458,0.9877010853972982,0.9965266809996284,0.9982788244217203,0.9980203671786244,1.0089702713101325,0.9877655288707616,1.0076303071265296,1.0003808881507963,0.9874404404132062,1.0032497652716077,0.9877275999371509,0.9870495623144856,0.9968187239149349,0.9993217977231215,1.0105049693886206,0.9968759476323741,0.9925671096365926,0.9965655191132554,1.012861465131409,0.9964898922341118,0.9969378204842164,0.9959745100566184,1.0135229269751096,1.014140009904238,0.99598932523076,0.9960138945333382,1.0099351735890012,0.9881598812865411,1.0104865122240458,0.0014673982171517644,0.0011506151191745338,0.00026061489259055,0.00028186779828183006,0.000283872785018049,0.001761522955735102,0.001290449577075183,0.0018287506424010205,0.0002878804582888412,0.0013995337876977873,0.0002833294710768716,0.0013991104464979973,0.0013380017180523156,0.00030100218160149337,0.0009815218348968586,0.0019459963544332045,0.00030780519041838226,0.0013156824556129784,0.00031360655907052866,0.0023499184942304256,0.0003229579967706247,0.0003268931980682634,0.001319239841991942,0.0026725154914169296,0.002713902462227596,0.00033114198947604187,0.0003305544684847859,0.0016742517479881934,0.001260748471180422,0.0019378918386499509
347,347.0,0.9867800037459672,1.0166011817719605,0.00256904763825928,0.00023809969812689448,0.0010451077309234478,0.0007262819551801124,0.00028720880504557676,0.0015862155594096802,1.0087738232955885,0.9874529898389598,0.996525246868969,0.998281868214311,0.9980193144270673,1.0087545491488956,0.9874989241453136,1.0074064988152869,1.0003783212722877,0.9871549510137253,1.0032408491846574,0.9874445060095096,0.9867800037459671,0.9968157350658196,0.9991538434428872,1.0102766949700588,0.996877217943065,0.992297154776883,0.9965671766293159,1.0126090661481224,0.9964973308327117,0.9969490899561965,0.9957070138598585,1.0132472772068284,1.0138633925113127,0.9960010771759975,0.9960254586497513,1.0097301210177625,0.9879010900668915,1.0102590191091676,0.0013902438542228086,0.0010698491765175594,0.00023809969812689448,0.00025769457116222433,0.0002596124031994015,0.001668856836232007,0.0011989138457311017,0.0017322114042499423,0.0002635730175886774,0.0012988875731887893,0.00025980847276013246,0.0012984550668425027,0.0012422099837288837,0.00027535439584911467,0.0009167135425009872,0.0018431552171344241,0.000281717729891701,0.0012237393346208145,0.00028720880504557676,0.0022249147421129285,0.0002959899722119041,0.00029966394982646144,0.001227055347816119,0.002529754168506167,0.00256904763825928,0.0003038201239034156,0.0003032311627325732,0.0015862155594096802,0.0011718114299500105,0.001835422904381349
348,348.0,0.986747905606558,1.0166057860378368,0.0024998932704689424,0.00021733937044159755,0.001007152308858317,0.0007130471629130357,0.00026177800850776367,0.0015419579374065413,1.0093399390878852,0.9878864475496882,0.9967090075445111,0.9984695024215611,0.9982084469587645,1.0093715803368226,0.9879506127779691,1.0080338915707001,1.0005651905853965,0.987611181523557,1.0034184774313968,0.9878998130418486,0.9872352812270907,0.9970117254848068,0.9995881881184365,1.0109225894033658,0.9970736528150878,0.99275571462015,0.9967648871159279,1.0133173147208314,0.9966989727370102,0.9971526001785557,0.99617648955084,1.0140023176881534,1.014624222227123,0.9962056361350536,0.9962301384153576,1.0103310429306391,0.988352888716978,1.0109040695670568,0.0013511538819399411,0.0010350734100973273,0.00021733937044159755,0.00023524281839748057,0.00023695309029958027,0.0016233706775515104,0.001158376505018422,0.0016861033511639777,0.0002405046789449247,0.001252931302535312,0.00023697954926183082,0.0012526183894603787,0.001198847729537244,0.0002512597905351228,0.0008797089292709434,0.0017915267173155666,0.0002568895387076883,0.0011826704490173127,0.00026177800850776367,0.002163434939503236,0.00026967606273828174,0.0002728883178258634,0.0011859328667176185,0.002460990283816689,0.0024998932704689424,0.000276798518684867,0.00027626227042557136,0.0015419579374065413,0.0011333079082970854,0.0017840987018608932
349,349.0,0.9867408773730959,1.0166078204012052,0.0025328946187205877,0.00020121579747997786,0.0010032587410447697,0.0007303520886168387,0.00024171963571668103,0.0015642094061605746,1.010001674857129,0.988436420420955,0.996853067325737,0.9986254193908024,0.9983594186318097,1.0101024083066577,0.9885223766901836,1.0087824442922886,1.0007147293396774,0.9881894772229997,1.0035630810399832,0.9884776885096745,0.9878094619650885,0.9971649964736726,1.0000840764427814,1.0116746919974622,0.9972253525012353,0.9933404232559139,0.9969146872010056,1.0141437948408691,0.9968457054798808,0.9972923004234568,0.9967633827682403,1.0148892451041753,1.0155178081239222,0.9963518868507466,0.9963765870266191,1.0110388578986864,0.9889268412510898,1.0116554388412933,0.0013707272050270186,0.001026471514289061,0.00020121579747997786,0.00021801599644089714,0.00021933866798699278,0.0016468581046639994,0.0011451357314493813,0.0017113027041216584,0.00022247394548147653,0.0012352635859180117,0.00021910478628341698,0.0012349771291423688,0.0011835118966892874,0.00023257971194217534,0.0008728625669337445,0.0018152851586384193,0.00023744798786793058,0.0011696697392507315,0.00024171963571668103,0.002190518575229128,0.0002487479769200814,0.00025145178632152463,0.0011728373036211665,0.0024927394604108166,0.0025328946187205877,0.0002551644742982478,0.00025469700834024187,0.0015642094061605746,0.0011224488730981067,0.001808090882899385
350,350.0,0.9867538337065601,1.016605476208673,0.00246011089272053,0.00018510697848205763,0.0009639605836751507,0.0007130629680775248,0.00022216808693750273,0.001518668503808798,1.0106248551251331,0.9889143947139974,0.9970506191565023,0.9988258750587113,0.9985613546090467,1.010775532214873,0.9890242687307609,1.0094680323356136,1.0009189358440682,0.9887059082918178,1.0037660470176846,0.9889918497023139,0.9883185139975411,0.9973716880981051,1.0005589846789575,1.0123831431958268,0.9974317915885207,0.9938457268986213,0.9971207961590264,1.0149232184569394,0.9970532873112733,0.9974999335759613,0.9972673564177508,1.0157227098354513,1.016357895535269,0.9965599462710334,0.9965839007216756,1.0116963719929781,0.9894261460620962,1.0123627632617938,0.0013303522285337999,0.0009824099281663457,0.00018510697848205763,0.00020088398206784223,0.0002018246911262103,0.0015974563514268942,0.001093761778555442,0.001659565615822395,0.00020459056265567503,0.0011781107084778235,0.00020145481721713806,0.0011778339385424806,0.001129742603965725,0.00021412618769611598,0.0008374251555618301,0.0017621476786891005,0.00021840040572954647,0.0011186114314622655,0.00022216808693750273,0.0021257760648494433,0.00022842837741164488,0.00023070977252349266,0.0011215055760514705,0.0024204536328648768,0.00246011089272053,0.00023424051045593718,0.00023381614384018268,0.001518668503808798,0.0010737427124997213,0.0017553921921122245
351,351.0,0.9867816892679309,1.016596944806845,0.0023214375256054034,0.00017874123623862944,0.0009132562166929822,0.0006708892724790948,0.0002144535469995789,0.0014305335429817714,1.0108310794789273,0.9890149148298493,0.9972421268315589,0.9990203110598416,0.9987546929935779,1.0109774169390058,0.9891343637358772,1.009668483510336,1.0011088180122492,0.9888257943334542,1.003954612162947,0.989113561321202,0.988432203637178,0.9975681429335418,1.000734066514167,1.0126055240990524,0.9976299939442415,0.9939453227032793,0.9973198601154448,1.0151561421172668,0.9972546168376328,0.9976989588164134,0.9973628605273702,1.0159613105556373,1.016596944806845,0.9967644787870721,0.996787825803275,1.0119038488003718,0.9895379936437825,1.0125845767907162,0.0012530267630650647,0.0009334931920423717,0.00017874123623862944,0.00019358170514445768,0.00019466755711340813,0.001504635966569277,0.0010397831362815018,0.0015628609713613435,0.00019718848899974423,0.0011199502671588345,0.00019405287151871012,0.0011197511014133343,0.0010737593932256563,0.00020656547709079788,0.000796493156630021,0.0016610484218261086,0.00021085905917316434,0.001063950485155254,0.0002144535469995789,0.0020050364480245072,0.0002205564249836782,0.00022319816685813674,0.0010673570294942364,0.002283797184855129,0.0023214375256054034,0.00022575760750475734,0.00022549877352125118,0.0014305335429817714,0.001021000943430792,0.0016546500565225507
352,352.0,0.9868193587181873,1.0165809829903827,0.002399259504913399,0.00020082339553312162,0.0009619512733779527,0.0006880430693733907,0.0002400920668783527,0.0014773103211361243,1.0102133208258863,0.9884856492547935,0.9973233394031508,0.9990970351711541,0.9988345856138334,1.0102771415926184,0.9885928858023914,1.008950233723956,1.0011897104601808,0.988305398685361,1.0040448514633122,0.9885930400713507,0.9878942820717369,0.997644447133543,1.0003293769196009,1.0118722314335897,0.9977072400074283,0.9933828850844142,0.997398065813089,1.0143314479980932,0.9973310155136005,0.9977751180313629,0.996801322292427,1.0150700204884078,1.0156967651453572,0.9968387612707406,0.9968623468688133,1.011227439783104,0.9889986620466216,1.0118526982998874,0.0012953458270520519,0.0009960918797553217,0.00020082339553312162,0.000216242399049171,0.0002182221404920998,0.0015529034037835214,0.0011120288228134605,0.0016117154063830061,0.00022111023517231598,0.0012008519924278768,0.00021742906056424944,0.0012004148985286032,0.0011496563361835025,0.00023130746046368545,0.0008523688431647173,0.0017175249004459257,0.000236195747089136,0.0011361189122879704,0.0002400920668783527,0.002073262002274064,0.00024660883018521196,0.00025005279390219774,0.0011403537546392389,0.002360722773943865,0.002399259504913399,0.0002515121948869967,0.00025149766355956005,0.0014773103211361243,0.0010907832791624411,0.0017107313546673999
353,353.0,0.9868617567183097,1.0165586093461705,0.00246469749386901,0.00021293716981446998,0.0010006811455511824,0.0007060052037643357,0.00025381523723608273,0.0015154023483420168,1.0092613304052058,0.9877465638951772,0.9972432674460235,0.9990056557955698,0.9987438424421041,1.0092257644688876,0.9878261579071909,1.0078777802727623,1.0010975046744908,0.9875384664660473,1.003950307607428,0.9878270568363618,0.9871265293659983,0.9975432154187999,0.9996609501155561,1.010757643504773,0.9976070001796539,0.9925921791869607,0.9972999371549139,1.0131069889215765,0.9972304469482419,0.9976760515492424,0.996008944404214,1.013759706546849,1.0143751689564682,0.9967364986026904,0.996759673913061,1.0102017671507233,0.9882354685313083,1.0107409686375388,0.0013296337466979155,0.0010521542774094266,0.00021293716981446998,0.00022845250882671506,0.0002311813311756469,0.0015922817951790913,0.0011769123108744907,0.0016517860258342763,0.0002345011266387839,0.0012747951614139957,0.00023078457368758354,0.0012737710122702997,0.0012181233899728155,0.000244882951950321,0.0008962062488914011,0.0017643907547514768,0.00024979289681184563,0.0012005881310480583,0.00025381523723608273,0.002129736392223266,0.0002601382605013222,0.0002635886431999226,0.0012046524626531836,0.0024254295001514027,0.00246469749386901,0.000264826823305877,0.00026489589322738704,0.0015154023483420168,0.0011528265391084968,0.0017572493594688952
354,354.0,0.9869037979292776,1.0165314079091459,0.00230839311806509,0.0001970283443134402,0.0009376415024939071,0.0006629020764930647,0.0002346557032529369,0.0014184682679383607,1.0088216659290006,0.9875244751811706,0.9971776982200576,0.9989357487078854,0.9986725543056011,1.0087407411514602,0.9875998943833039,1.0073799530676617,1.001026400238934,0.9873234371455075,1.0038810673372844,0.9876121191643341,0.9869037979292775,0.9974634328199852,0.999389874641398,1.0102583597232573,0.9975251222628803,0.9923575226424411,0.9972169634270283,1.012571983437444,0.9971458966921988,0.9975905329296474,0.9957801052733253,1.0132018234993916,1.013811896111413,0.9966517721022777,0.9966750392313158,1.009734036635645,0.9880100449847828,1.0102426880135804,0.0012447853206225675,0.0009906218978495813,0.0001970283443134402,0.0002111641761455476,0.0002138359551871345,0.0014908579888407369,0.0011084548121427812,0.0015467396654330488,0.00021688784960928665,0.001201310697762238,0.0002134779240176174,0.0012000407100530165,0.0011471206491790163,0.00022657489720375864,0.0008404144117370999,0.0016521775487981646,0.00023095920719809097,0.0011306901888279446,0.0002346557032529369,0.001994316355869138,0.00024035522277816398,0.0002434533088237795,0.0011346200096012482,0.0022717922722725716,0.00230839311806509,0.00024458060190103866,0.00024465634028365406,0.0014184682679383607,0.0010853311021656127,0.0016454805269445621
355,355.0,0.98694135243863,1.0165009627142485,0.002202500353293475,0.00018232924565397354,0.0008878868279915466,0.0006344584756612784,0.000216860157351457,0.0013554036596086527,1.0091028072348385,0.9877699436004769,0.9971656595102063,0.9989262978426646,0.9986639357284813,1.0090543912680745,0.9878578248757057,1.007702759890179,1.0010206544929616,0.9875989679330206,1.0038792830723593,0.9878852054737397,0.9871652622486419,0.9974537308473269,0.9995765628832197,1.0105856380861007,0.9975158092538768,0.9925874496811661,0.9972078677788765,1.0129309054441509,0.9971358576696701,0.9975798610759741,0.9959824252917717,1.01357597234398,1.0141894049108606,0.9966405566344877,0.9966635383137723,1.0100378464409328,0.9882601693777326,1.0105696466023915,0.0011896037295644677,0.0009332994112853613,0.00018232924565397354,0.00019561450760609373,0.00019784812137232352,0.001425289956509833,0.0010425390710817424,0.001479102062305845,0.00020045688470748471,0.0011266485412305882,0.00019689812642439776,0.0011254545801599688,0.0010777574336972584,0.00020959213958532467,0.000794595277380734,0.0015762635872632919,0.00021354792208378066,0.0010644734318783278,0.000216860157351457,0.001902471464759231,0.00022209148610728043,0.00022476114958000997,0.0010691641972218463,0.0021676345015243,0.002202500353293475,0.00022603364307838925,0.00022610817065387437,0.0013554036596086527,0.0010221948804207117,0.0015700671463563627
356,356.0,0.9869741120401458,1.0164688577964165,0.0022071276908616788,0.0001734964758514725,0.0008789403810197609,0.0006390972616934271,0.0002055407975154859,0.0013598762061575404,1.0097615923309875,0.9882637120906255,0.9972170745824552,0.9989857774822873,0.9987233285396243,1.0097836646421765,0.9883689946335753,1.0084497919160782,1.0010788129024062,0.9881157130697313,1.0039361908102395,0.9884027890301417,0.9876791121397207,0.9975219477091961,1.0000261257509857,1.0113478201920287,0.9975888738505553,0.9931024699042912,0.9972843204863492,1.0137766468004825,0.9972175877570416,0.9976584368766577,0.9964851823817684,1.0144837099252426,1.015106002361443,0.9967345288495466,0.9967558340840995,1.0107446726636538,0.988771638221451,1.0113311364457143,0.0011945432818289178,0.0009171359443561144,0.0001734964758514725,0.00018626028005360373,0.0001881003232569261,0.001430778978053676,0.0010222095960736677,0.0014854695588846364,0.0001904415867827982,0.0011006568343750788,0.00018677167762681774,0.0010992325682532317,0.0010552915441348653,0.0001991239923301984,0.0007854109350223078,0.0015786620584192358,0.00020263570765995367,0.0010446890295159066,0.0002055407975154859,0.0019054868391386178,0.00021027872879229588,0.0002124074247324859,0.0010496932124526655,0.002172292503159121,0.0022071276908616788,0.00021390781372334172,0.00021395019866983966,0.0013598762061575404,0.0010040428997018023,0.0015726967432085478
357,357.0,0.9870027239541622,1.0164366771905888,0.002151413009923495,0.00016917660266627506,0.0008517703187527314,0.0006224751256407356,0.0001992332905088188,0.0013274734885888664,1.0103430819779122,0.9887748925985338,0.9972909977767076,0.9990656241268024,0.9988076675642071,1.0104320966005431,0.9889047936443489,1.009114656246528,1.0011680195435193,0.9886706871582085,1.0040309059398702,0.9889568190585142,0.9882220297527147,0.9976134053128712,1.0004690828118117,1.0120313227603,0.997680585095284,0.993651014412287,0.9973782162270857,1.0145372750693815,0.9973140761395493,0.9977554983635616,0.9970278233597589,1.015301818146983,1.0159310505323247,0.9968345815747868,0.9968550537306349,1.0113695432525778,0.9893053401252794,1.012013539618597,0.001168253081737749,0.0008787748225253873,0.00016917660266627506,0.00018130138104952416,0.00018289893481654128,0.0013957533457452129,0.000978751886095769,0.0014487868974966526,0.00018493929416374112,0.0010525754389884413,0.00018130976630893118,0.0010510515703744405,0.0010100225490883349,0.00019339344599108487,0.0007618809879792947,0.0015401220949743846,0.00019661625601550664,0.0009996511676467058,0.0001992332905088188,0.001858007069194739,0.0002036958930895987,0.00020538476154797228,0.0010040396625907234,0.0021176477664570847,0.002151413009923495,0.00020718603816537049,0.0002071513782992903,0.0013274734885888664,0.0009622275321186072,0.0015343901484333909
358,358.0,0.9870278354010169,1.0164060049317047,0.002020870479642247,0.0001621542786089678,0.000798295231971162,0.0005826587848040514,0.00018991913002403492,0.001245342766077719,1.0106458667760874,0.9891035763409128,0.9972569471514746,0.9990330437554407,0.9987729134867046,1.0107742695362645,0.9892479030644651,1.0094646174736939,1.0011290039623668,0.9890066902050496,1.0039829772495996,0.9892922509489214,0.988564000638948,0.997583883422632,1.0007030825845005,1.0124018680191622,0.9976489322958231,0.9940155390802322,0.9973454852110711,1.0149658006521995,0.9972819541668858,0.997723958907477,0.9973963055848293,1.015770047125665,1.0164060049317047,0.9968047806807186,0.9968235384327219,1.0117029086733735,0.9896485597731546,1.0123831883161347,0.0010954429241705056,0.0008191538839648849,0.0001621542786089678,0.00017329927736484344,0.00017476938628977035,0.0013093485306669525,0.0009111581765847961,0.001359244500834415,0.00017647382956435662,0.0009770394196122465,0.00017331906218469404,0.0009757093173488482,0.0009394198028828989,0.00018445610870204465,0.0007089950429665864,0.0014451206827892447,0.00018748931533319404,0.0009313556589025934,0.00018991913002403492,0.0017446525593047572,0.00019405751138735935,0.00019540363005593155,0.0009351335122913435,0.0019890471892641494,0.002020870479642247,0.0001973587455404264,0.00019728457160728686,0.001245342766077719,0.0008960994829498194,0.001439738182217948
359,359.0,0.9870500936010479,1.0163781501139255,0.002072126697092613,0.00014930986236738155,0.0008010966042690103,0.0006027125562952955,0.00017454734155307195,0.001268742027056703,1.0102855171128458,0.9889111005675595,0.9971933177315014,0.9989661178343623,0.9987069114198645,1.0103798101913164,0.9890552623155788,1.0090618490630119,1.0010646697100125,0.9888254697672278,1.0039261867614846,0.9891097818077774,0.9883729677751523,0.9975157218769792,1.0004820413810378,1.012004017481836,0.9975807707338792,0.9938183538530887,0.9972768020357888,1.0145427555471516,0.9972148620906583,0.9976603178367776,0.997204568152114,1.0153275053201265,1.0159624263706613,0.9967389273179478,0.9967565323841072,1.0113208186555716,0.9894517492468212,1.0119855351066727,0.001111165825052916,0.0008214408289620614,0.00014930986236738155,0.00015937280954692198,0.00016077509969147937,0.0013354977931521992,0.0009095370668638011,0.001387689484102106,0.0001623256484753239,0.0009660226410266382,0.00015972352114180074,0.0009646492254331154,0.0009345730775409836,0.00016955636273435946,0.0006965176939898423,0.0014752943754243852,0.00017233241284362984,0.0009345323580488295,0.00017454734155307195,0.0017852164122575628,0.00017828321969011324,0.00017945733772995858,0.0009382671064483394,0.002038820104466213,0.002072126697092613,0.00018125668754563525,0.00018119164036722467,0.001268742027056703,0.0008950532174264973,0.001469620250038598
360,360.0,0.9870701457745926,1.0163533220683079,0.002177209720264963,0.0001355818478586059,0.0008202344291089662,0.0006412868646144678,0.00015884354998893797,0.0013318973325443131,1.009444835520905,0.9881866125637007,0.9968729390093818,0.9986283680835569,0.9983701423555068,1.009451891240114,0.9882906131096708,1.0081150864953417,1.000725314088232,0.9880466614808575,1.0035884444148602,0.9883332232131998,0.9876025236678212,0.9971647069063201,0.999779932849398,1.011028373013248,0.9972245005589822,0.9930324191956946,0.996917462542887,1.0134688372194787,0.9968533443207221,0.9972984097552439,0.9964121561204643,1.014181545114647,1.0148069581378456,0.9963736411286611,0.9963915657228042,1.0104178634001972,0.988690035402783,1.0110115464171294,0.0011633344539342275,0.0008310668229040756,0.0001355818478586059,0.00014485462511133504,0.0001461264065980379,0.0014033675840901638,0.0009164709433099508,0.0014594733900588656,0.00014754180412139496,0.0009650331198897032,0.00014515680048357696,0.0009635974158208083,0.0009386507278321957,0.0001543259387713104,0.0007022186367459886,0.0015506969399173246,0.00015685265935149823,0.000945798829916688,0.00015884354998893797,0.0018757155200001669,0.00016228405914562729,0.00016334869883154223,0.0009489832030541927,0.002141632244777505,0.002177209720264963,0.00016500349237522823,0.00016494869258564735,0.0013318973325443131,0.0009024862773163941,0.0015445311356687063
361,361.0,0.9870886391419895,1.0163314551851323,0.002068672397810473,0.00012323166750254105,0.0007725231645700921,0.0006118602508376473,0.00014464402194710278,0.001268489470123837,1.0088876427786386,0.9876991516767811,0.9967746221199628,0.9985213074545622,0.998268750763633,1.0088375667520153,0.9877787253670626,1.00748597618134,1.000629390734117,0.9875321491427582,1.003501013396213,0.9878195213399754,0.9870886391419896,0.9970545053664998,0.9993570429813019,1.0103842111825674,0.997111460043504,0.9925105886871634,0.9968042019213044,1.012751409953605,0.9967402438208746,0.997182205061162,0.99589697156837,1.0134153871471174,1.014034458151343,0.9962632888188179,0.9962808465622159,1.0098173369847832,0.9881818890565891,1.0103680610491563,0.0011076958767191575,0.0007748372700157684,0.00012323166750254105,0.00013173247528145568,0.00013289169925835272,0.001337387111067086,0.0008534477665303264,0.001391470809456001,0.00013416027151121694,0.000896491616877252,0.00013195019472730672,0.0008951149945373785,0.0008732428782385815,0.00014052640064050195,0.0006586070459299488,0.0014765136822066547,0.0001428393423229784,0.0008813407224085175,0.00014464402194710278,0.0017839040971052483,0.00014781068888545574,0.00014879019766290703,0.000883589791597778,0.002034661370675371,0.002068672397810473,0.00015029616739402555,0.00015024969756642214,0.001268489470123837,0.0008404959604444319,0.0014706092506586938
362,362.0,0.9871059086256644,1.0163124838546784,0.0019437096794836517,0.00011173793459874284,0.0007222344515033088,0.0005763026982991998,0.0001313450785423477,0.0011906077350566913,1.009062588685055,0.9877869468247044,0.9968851078318697,0.9986333307867318,0.998382405568879,1.0090168460446345,0.987866011641182,1.0076650827086082,1.0007481881088733,0.9876359772350298,1.0036286480495948,0.9879270152684785,0.9871767774169791,0.997170424977796,0.9994867549948836,1.0105737620871498,0.9972265688517388,0.9925859463468812,0.9969174959681008,1.0129434253824348,0.9968533834900829,0.9972954553505088,0.9959546980760005,1.0136114317522085,1.014230728716613,0.996373369997812,0.9963915426786666,1.0099959286370854,0.9882697506351393,1.010557068922625,0.0010394058501081486,0.0007242510315467703,0.00011173793459874284,0.00011948905648607098,0.00012053528749635868,0.0012557082604257178,0.0007972664582182621,0.0013069642124829554,0.00012166430524355045,0.0008377605367952922,0.0001196427861415103,0.0008364816972245428,0.0008156365285582603,0.00012753782860145044,0.0006133097350439528,0.001385817838870991,0.00012967773450999308,0.0008214410768522087,0.0001313450785423477,0.0016756264460587183,0.0001342744222090081,0.00013512859543404973,0.000821485730841668,0.0019115594344337858,0.0019437096794836517,0.0001366798517299696,0.00013661653437415722,0.0011906077350566913,0.0007852689279169087,0.0013804029498135303
363,363.0,0.9871210399564001,1.0162963424672258,0.001939201824781223,0.00010186804404418732,0.0007133812538636777,0.0005782481592371386,0.00012028482220352713,0.0011830528519025027,1.0096711686525548,0.9881652330751235,0.9969699086478275,0.9987194741457185,0.9984677570577462,1.0096796760755953,0.98824685863652,1.0083408704501544,1.0008306035993741,0.9880120399281968,1.003706094787532,0.9883025134735011,0.9875555304156931,0.9972630981412169,0.9998799789639351,1.0112661301284642,0.9973174932766047,0.9929628599107511,0.9970095505087383,1.0136904072537603,0.996944761460209,0.9973906700154266,0.9963141883548914,1.01439773146007,1.01502077355577,0.9964615914758944,0.9964806474797289,1.0106415987147568,0.9886532115362607,1.0112484776573643,0.0010321168615718863,0.0007176248314195221,0.00010186804404418732,0.00010907232825270078,0.0001100946469656028,0.001249336370523713,0.0007891813268407506,0.0013014846733343042,0.00011119634818487864,0.000829912454771026,0.00010947195084262565,0.0008286470641819486,0.0008072348500426206,0.00011666005148673095,0.0006021983949064063,0.0013784461745989976,0.00011867707592914255,0.0008116118961311294,0.00012028482220352713,0.0016700548005503565,0.00012306901791600447,0.0001237921915261861,0.0008082460610227048,0.0019068459719645328,0.001939201824781223,0.0001255466814868088,0.00012543549897840758,0.0011830528519025027,0.0007778042654459965,0.0013732682841039047
364,364.0,0.987132806567068,1.0162829654130547,0.001924613834704482,9.280956680522824e-05,0.00070329920824013,0.0005763112500565193,0.0001099474702130493,0.0011659319811334326,1.0102709607862084,0.9886641429801063,0.9971089543111138,0.9988682366674646,0.9986145921659685,1.0103495526966255,0.9887628116033695,1.0090270552400535,1.0009766147101598,0.9885232124308452,1.0038446006429065,0.9888114811512695,0.9880699904245407,0.9974211872030452,1.000344531790825,1.0119671057229875,0.9974805838481655,0.9935059540672684,0.9971767004561091,1.0144845139392098,0.9971148907369372,0.9975665229014447,0.9968704037140057,1.0152570533784335,1.0158865765568863,0.9966312373018502,0.9966508398733068,1.0112880091008563,0.9891746480763679,1.0119492925334024,0.0010158596984475236,0.0007151163561417709,9.280956680522824e-05,9.94583932607024e-05,0.00010045843335322804,0.0012325680346950945,0.0007859585630292831,0.0012848848267186877,0.0001015391304310415,0.0008257763752028606,0.00010009023157250295,0.0008244299898369969,0.0008035024385789999,0.00010657104545304415,0.0005905325964741857,0.0013614462573106462,0.00010842905836803862,0.000809994514831512,0.0001099474702130493,0.0016545219669278624,0.00011255092645242897,0.0001131942661786763,0.0008053490129503178,0.001892011962039778,0.001924613834704482,0.00011495617882314741,0.00011482107036805866,0.0011659319811334326,0.0007752487876752081,0.0013564032792260973
365,365.0,0.9871399818905398,1.016272287082445,0.0018049874824822218,8.433381089429019e-05,0.0006582339854227978,0.0005412437645830274,9.985705880350281e-05,0.0010901099578737397,1.0105350227421728,0.9889021596925393,0.997194594459774,0.9989566098953259,0.9987009876976318,1.010642611120105,0.9890044517750737,1.0093263421939074,1.0010573118346124,0.9887539544802271,1.0039166889105242,0.9890416384980435,0.9883099245813426,0.9975116012010337,1.0005583813963745,1.0122758272116597,0.9975731184489501,0.9937523528268275,0.997270221610816,1.0148379001163026,0.99720728713465,0.9976572866123207,0.9971143761913298,1.0156389314027392,1.016272287082445,0.9967244874524361,0.9967438053860892,1.011571958756925,0.9894257064567233,1.0122582438092442,0.0009490953039624048,0.000673247721381319,8.433381089429019e-05,9.036807734138244e-05,9.12650525405562e-05,0.0011526259048889205,0.0007397339453775807,0.0012017380664001965,9.223536565466073e-05,0.0007758454272738314,9.087799097737497e-05,0.000774537632833998,0.0007557764462275609,9.679236776826305e-05,0.0005505959818584602,0.0012738004783521884,9.847746544938032e-05,0.0007639785952765451,9.985705880350281e-05,0.0015503154904846674,0.00010218967649132049,0.00010273418044112895,0.0007597484244844049,0.0017741149214081534,0.0018049874824822218,0.00010434354865183947,0.00010423711478466285,0.0010901099578737397,0.0007299646052259856,0.001269091467093389
366,366.0,0.9871413393596862,1.0162641366128815,0.0017588959353420598,8.657345422719125e-05,0.0006442158845187856,0.0005260734751064402,0.00010305374849189019,0.0010671254955322675,1.010328764050806,0.9887271745791462,0.9972994742208271,0.9990619147809355,0.9988073520345622,1.0104061984153396,0.9888253240276035,1.0090816067573503,1.0011695642083895,0.9885813147666551,1.0040316411257504,0.9888674072962244,0.988135392798655,0.9976153352900956,1.0004486721725765,1.0120289260283326,0.9976770760642244,0.9935636223704105,0.9973743189101979,1.0145615541126625,0.9973088737435413,0.9977612523504731,0.9969227772454011,1.0153361674257004,1.0159655811392685,0.9968203996059873,0.9968403502236785,1.011344900873177,0.9892480221074529,1.012011866362297,0.0009293406340727579,0.0006538507905761996,8.657345422719125e-05,9.312326347356594e-05,9.385293140937593e-05,0.001128317143484634,0.0007187288065749176,0.0011762166295766368,9.486405652184876e-05,0.0007527529740357396,9.337680177538683e-05,0.0007513391900524958,0.0007339023717476505,9.971613710216152e-05,0.000543500234708419,0.0012451439446855375,0.00010159134329760315,0.0007432938182062974,0.00010305374849189019,0.0015127793327967534,0.0001052314496114461,0.00010563395557290905,0.0007400991327217236,0.0017292442898033963,0.0017588959353420598,0.00010733337262104853,0.00010727718262323927,0.0010671254955322675,0.0007097025867362844,0.001240615528182133
367,367.0,0.9871356524073793,1.0162579221306696,0.001831994328609544,9.205665126123957e-05,0.0006731789209249126,0.0005476058459303712,0.00011046298990217584,0.0011155372287948886,1.0095872985097174,0.9881956480532954,0.9971877251537821,0.9989378658120464,0.9986786095050885,1.009583975069136,0.9882699915049944,1.00824420607903,1.001033000726894,0.9880146470397639,1.0038899724617925,0.9883032504658397,0.9875756422275587,0.9974781497911157,0.9999275681571409,1.0111657672232666,0.9975334064115434,0.9929935206592098,0.9972250280515869,1.013603175459796,0.9971518296410286,0.9976023052954492,0.9963434988449964,1.0143069224868058,1.0149265264993512,0.9966542139256669,0.9966752951079159,1.0105467355591835,0.9886991661715215,1.011150535506949,0.0009710927967392405,0.0006813764495125502,9.205665126123957e-05,9.960051548922109e-05,9.995632000331454e-05,0.001178946987070098,0.0007494791886489123,0.0012291121678332153,0.00010083931860620682,0.0007823891183245991,9.89459545254978e-05,0.0007807010291998186,0.0007643453814955318,0.00010665073354469961,0.0005740696152414089,0.0012994514552247764,0.00010887863706676578,0.0007765132709672897,0.00011046298990217584,0.0015777899055771161,0.00011253847137426269,0.0001129668919741638,0.0007735770983139219,0.0018015500709982462,0.001831994328609544,0.00011455037212902602,0.00011453867841095136,0.0011155372287948886,0.0007405774817863015,0.001294878519122391
368,368.0,0.9871216944664898,1.0162529465093184,0.0017777068215506695,8.724070607359205e-05,0.0006529338440709406,0.0005323794459465321,0.00010493085009921478,0.001082496121695075,1.0089337112236152,0.9877623122607665,0.9970030208025631,0.9987440605917755,0.9984829542952555,1.0088728230747734,0.9878185707302417,1.0075204630937875,1.000836455526443,0.9875638614172509,1.0036945287930674,0.9878512777520534,0.9871216944664899,0.9972730513024968,0.9994548460853651,1.0104221071315593,0.9973246661683923,0.9925222178678932,0.997012663248504,1.0127916580066219,0.9969357770215128,0.9973832753891567,0.9958630680604386,1.0134433793167543,1.0140560326895138,0.996438038711179,0.9964588420471595,1.0098524813048433,0.9882509359332495,1.0104079929356682,0.0009417209972735884,0.0006636083714480062,8.724070607359205e-05,9.459276675480634e-05,9.470786971587488e-05,0.001143617708494544,0.0007302520921699405,0.0011926393959187055,9.538223614759557e-05,0.000760419965512485,9.343253252633527e-05,0.0007586050534476345,0.0007441928559915529,0.00010127019378801841,0.0005576062568511643,0.0012600304585297642,0.00010345764371405624,0.0007574161785559926,0.00010493085009921478,0.0015312956664449546,0.0001068200633415685,0.00010731940430824722,0.0007546108433905862,0.0017482334676125178,0.0017777068215506695,0.00010855376206234387,0.00010856457691451785,0.001082496121695075,0.0007215949097294267,0.001255695552065442
369,369.0,0.9870989371249612,1.0162485126223386,0.0016561192362617321,7.987905844041398e-05,0.0006058807141658385,0.000497039728882987,9.593027445169662e-05,0.001011565392113553,1.0088945051947797,0.9878209730153302,0.9969747429439616,0.9987146980159619,0.9984541174001087,1.0088404515953406,0.9878756308406799,1.0074891557021843,1.0008078356207373,0.9876234800899266,1.0036641107831323,0.9879098639854629,0.9871789354384624,0.997243705940616,0.999451944388085,1.010391897735399,0.997294293387441,0.992569522718235,0.9969818976488974,1.012766805674667,0.9969038297626747,0.9973471724576496,0.9959045678744987,1.0134220826558307,1.0140354570667192,0.9964066978115952,0.9964276353601549,1.0098182927214623,0.98830683278094,1.0103778302111754,0.000880740538228478,0.0006114760850364263,7.987905844041398e-05,8.651281016474145e-05,8.664768209932422e-05,0.0010685553240386803,0.0006720296188722968,0.0011141899796420058,8.729536528869713e-05,0.0006989315771057793,8.562300998732857e-05,0.0006972281879955633,0.0006845318079596074,9.26839062385711e-05,0.0005163447180109062,0.0011769841674695717,9.460378062019445e-05,0.0006966017502626511,9.593027445169662e-05,0.0014282210035938927,9.762484144612812e-05,9.813476654930231e-05,0.0006934174437524704,0.0016290169005104133,0.0016561192362617321,9.911272671088755e-05,9.914223739492821e-05,0.001011565392113553,0.0006643217416670099,0.001172955493061902
370,370.0,0.9870696445910231,1.0162439233432399,0.0016466969440862593,7.558153154293131e-05,0.000595892977740952,0.0004956763872965286,9.113173306363508e-05,0.001006779973558913,1.0094676143576626,0.9881614819554319,0.9970621495379139,0.9988055321700807,0.9985453643492449,1.0094634313209179,0.98822550857125,1.0081252581370503,1.000901811083153,0.9879769661921921,1.003758945775671,0.9882614664767803,0.987529445382544,0.9973358265827225,0.999812004350543,1.0110287971645247,0.9973887165519093,0.9929215746763778,0.9970776912863712,1.0134607232700443,0.9969963343582674,0.9974358934677602,0.9962510359043089,1.014156455037903,1.0147729499366267,0.9964980014637769,0.9965198557160558,1.01042335587385,0.9886547813208381,1.011014240886958,0.0008774180124334227,0.0005935300511588861,7.558153154293131e-05,8.187984352008803e-05,8.195439479073975e-05,0.001064023149312726,0.0006499402873856433,0.0011093926600714097,8.249664862568076e-05,0.0006737820433523545,8.073629730928622e-05,0.0006720830391883094,0.0006608946065337342,8.795379173043627e-05,0.0005073048141495944,0.0011712568109386815,8.978358824857977e-05,0.0006742168271893649,9.113173306363508e-05,0.0014211994110597847,9.274524445509966e-05,9.351231930604543e-05,0.0006707777414200285,0.001620448707502516,0.0016466969440862593,9.396162594631769e-05,9.403631099797915e-05,0.001006779973558913,0.0006438460737828571,0.00116742484956726
371,371.0,0.9870367792279766,1.0162384815455328,0.0016419276797134145,7.260796529841205e-05,0.0005892124860557524,0.0004941877908547884,8.807634411779042e-05,0.0009988408006570873,1.009972871499418,0.9885791133128,0.9971093184181257,0.9988520503693716,0.9985962566450789,1.0100291181067966,0.9886548922776396,1.008707608781263,1.0009552267660116,0.9884087326490767,1.0038136544159562,0.9886931071759505,0.9879594322811253,0.9973900257480687,1.0001689705682681,1.0116133714274598,0.9974449304809407,0.9933559232787338,0.997135172591424,1.0141108861796269,0.9970554038563466,0.9974989588620878,0.9966839680685209,1.0148549945999366,1.0154763054305602,0.9965538602905606,0.9965757484496643,1.010964118420535,0.9890821809313437,1.011597607768983,0.0008702962132832023,0.000584703994093566,7.260796529841205e-05,7.874727359982847e-05,7.869584306682504e-05,0.0010565890480463797,0.0006381467693306682,0.0011018940843926573,7.900758098739404e-05,0.0006582791605645672,7.692767743883204e-05,0.0006564485378873065,0.0006476362045786664,8.476504588579243e-05,0.0005021603703481494,0.001162702934373273,8.66509173068757e-05,0.0006636666281071061,8.807634411779042e-05,0.0014154587093709384,8.962390585363824e-05,9.057916902479648e-05,0.0006611205776879238,0.0016159920026089843,0.0016419276797134145,9.066900304568974e-05,9.076755851783191e-05,0.0009988408006570873,0.0006342269447571884,0.0011591656377277835
372,372.0,0.9870033033991232,1.0162314901027265,0.0015340477959562512,6.939013978875598e-05,0.0005501508797601228,0.0004605843167732574,8.397845876151657e-05,0.0009309959455228911,1.0104289686219385,0.9889380089328854,0.9972011520304633,0.9989482449212215,0.9986948097550403,1.0105333785863304,0.9890287646353748,1.009222803748721,1.0010585687626925,0.9887926029092347,1.0039229357176673,0.9890770967614707,0.9883349514189665,0.9974950692944082,1.000508207009639,1.0121435145110849,0.997552032305971,0.9937394750804985,0.997244286982464,1.0147075354786559,0.9971667730836744,0.9976133795897673,0.9970677237047122,1.015501139633218,1.0161287029676698,0.9966663129636383,0.9966871367731646,1.0114544911758043,0.9894501030434241,1.0121272431961288,0.0008110470685030546,0.0005455185803142459,6.939013978875598e-05,7.51559368310246e-05,7.505041315876188e-05,0.000985076881551629,0.0005945638825177143,0.0010273819393339493,7.528861893308354e-05,0.0006118304078038262,7.312320934916876e-05,0.0006100926991445983,0.0006029460114856328,8.076362917833184e-05,0.0004685555482741048,0.001084048483751965,8.259960982898116e-05,0.0006186645818296053,8.397845876151657e-05,0.0013216781694374736,8.530436748519846e-05,8.625582153541075e-05,0.0006163344477018592,0.0015097630911502357,0.0015340477959562512,8.611260426313534e-05,8.621827313731213e-05,0.0009309959455228911,0.0005918888825264837,0.0010808508937474768
373,373.0,0.9869721794677645,1.0162222518883313,0.0014828615568329418,6.506462705173254e-05,0.0005277238522740829,0.00044543192107088995,7.887704112983604e-05,0.000898122297689991,1.010485773112462,0.9889797620818608,0.9972449287495248,0.9989938042379721,0.9987386923629932,1.0105886665771067,0.9890688462974184,1.0092739528455206,1.001100129952511,0.9888290363635546,1.0039630324621047,0.9891128657298376,0.988373973860126,0.9975419458652239,1.0005654548301373,1.0122177719457786,0.9975998424064202,0.9937891856718312,0.9972903690194991,1.0147922431143894,0.9972137012897005,0.9976618626054619,0.9971229212168795,1.0155928940519452,1.0162222518883313,0.9967139101448902,0.9967350587926087,1.0115165248000149,0.9894935876117683,1.0122009299512063,0.0007817059100453126,0.0005183994354421457,6.506462705173254e-05,7.047408588036589e-05,7.044243676276568e-05,0.0009505751589142068,0.0005650424825767146,0.0009912432346236737,7.084968684815454e-05,0.0005816732589447327,6.894226966926326e-05,0.0005799310879441989,0.0005729118355385013,7.573205137348092e-05,0.00044620334541688194,0.0010461009743003556,7.752007744003557e-05,0.0005884840832188643,7.887704112983604e-05,0.0012761705243936935,8.015566263830947e-05,8.110397206687938e-05,0.0005874075775298116,0.0014590158653472718,0.0014828615568329418,8.094932896421695e-05,8.10347862075706e-05,0.000898122297689991,0.000561815010493025,0.0010429059029375461
374,374.0,0.9869463697972015,1.016210365751206,0.0015629088688337805,6.274008653913655e-05,0.0005476211454360865,0.00047130546108982213,7.722249161033493e-05,0.0009470175716984132,1.0099398847550616,0.9885020990991641,0.9971534498141116,0.9989007512261565,0.9986422216313926,1.0099856690570816,0.9885627479923086,1.0086553784685397,1.0009962813584774,0.988301474546835,1.0038515868498596,0.9885820877238253,0.9878582732373403,0.9974454133176409,1.000157688855036,1.0115888684573444,0.9975009545995019,0.9932868598374743,0.9971886960413832,1.0140888704795477,0.9971121497286465,0.9975564299032755,0.9966191431855879,1.0148419412508862,1.0154669090696866,0.9966164299438733,0.9966370186573089,1.0109323707384843,0.9889999794395589,1.011573201152737,0.0008242818457472552,0.0005256732770989599,6.274008653913655e-05,6.822707580801196e-05,6.83831083697241e-05,0.0010021567548003179,0.000572911509276567,0.0010443750356015121,6.895608226766095e-05,0.0005892913265955208,6.733720223209104e-05,0.0005875979858897749,0.0005807232654234599,7.375529181062512e-05,0.00046097165897590305,0.0011024897150726876,7.568922407728522e-05,0.0005985339187373097,7.722249161033493e-05,0.0013440664057985205,7.880200646253397e-05,7.982078418399487e-05,0.0005999970458509271,0.001537327813372798,0.0015629088688337805,7.988907304245738e-05,7.99327624863406e-05,0.0009470175716984132,0.0005685676590500571,0.0010989875163686389
375,375.0,0.9869288367507352,1.016196614441604,0.0015562003721794314,6.111302336964355e-05,0.000541382150371507,0.0004700666951170732,7.600097206475985e-05,0.0009462988332035405,1.009174752244815,0.9877907550419116,0.9969866913789787,0.9987278202048895,0.9984675839839269,1.0091389910861175,0.9878150384000768,1.0077902959343872,1.0008189463785164,0.9875405156741252,1.0036716859280588,0.9878177802413146,0.987104186603801,0.9972626441131051,0.9995432023391363,1.0106918558434534,0.9973150743034376,0.9925109999709516,0.9970006747820236,1.0130793367279531,0.996924135982957,0.9973706904062655,0.9958286884006917,1.0137520940990266,1.0143648066255455,0.9964269226120849,0.996447714332415,1.0101071430821384,0.9882616036130273,1.0106776537989588,0.0008247995108319368,0.000509287983270186,6.111302336964355e-05,6.663117716747293e-05,6.69089715563076e-05,0.0010007688524956298,0.00055506513970154,0.0010423342937295034,6.755714694277501e-05,0.0005701561457659368,6.615569275447723e-05,0.0005687185438318035,0.0005625486325963896,7.232216087648056e-05,0.0004561220341688111,0.0011003042726755161,7.435152164904618e-05,0.0005815634461110676,7.600097206475985e-05,0.0013390825734966142,7.77703535953767e-05,7.893974957930348e-05,0.0005846145270877769,0.001530707122161402,0.0015562003721794314,7.892923206164673e-05,7.895767919933594e-05,0.0009462988332035405,0.0005504730244648089,0.001096781522556696
376,376.0,0.9869225426916675,1.0161820766851277,0.001453460309411713,5.634090805769934e-05,0.0005040431273319623,0.00043994168226948847,7.011877693684405e-05,0.0008869226182160862,1.0088952304136505,0.9876117387277555,0.9969394960905237,0.9986829288002381,0.9984227024306438,1.00883879090525,0.9876341380557835,1.0074851233310576,1.000775422612861,0.9873611666328354,1.00362974884659,0.9876373860807158,0.9869225426916675,0.9972205253582177,0.999366527250234,1.010385927611038,0.9972747928427586,0.9923309158566902,0.9969601712323467,1.0127472823683268,0.9968789164591952,0.9973242444185825,0.9956451188787211,1.0133952276477411,1.014002943323335,0.9963745923344036,0.9963962175184295,1.0098153183688277,0.9880779162918218,1.01037232459057,0.0007739475665478463,0.00046979826411191285,5.634090805769934e-05,6.143969371690645e-05,6.170354716374061e-05,0.0009379218552642875,0.000511775533765581,0.000976821711790329,6.232830919448482e-05,0.0005255975208112815,6.109816288758244e-05,0.0005242122807365086,0.0005185880435380831,6.667637427217949e-05,0.000423684618318601,0.0010296211081363491,6.857887283063991e-05,0.0005360648607537457,7.011877693684405e-05,0.0012518270214866916,7.174270269112255e-05,7.285816078078524e-05,0.000538691837446763,0.0014299745762918982,0.001453460309411713,7.279132127173303e-05,7.282210398724982e-05,0.0008869226182160862,0.0005075159043812164,0.001026369255159009
377,377.0,0.9869294118494311,1.0161678312073792,0.0014137968786749082,5.159704236318834e-05,0.0004879564330563968,0.0004298847459973244,6.423019449956633e-05,0.0008643189853462624,1.0091676563390835,0.9878678576266183,0.9970175713636047,0.9987601979498009,0.9985013065980397,1.00913664014766,0.9878921126510142,1.0077882274425094,1.00084920086411,0.9876157865884058,1.0036992482023601,0.9878905007640368,0.9871806338707556,0.9973063950489731,0.9995965171951791,1.010718991972173,0.9973612430213217,0.992589103949337,0.9970487535123039,1.0131249009036642,0.9969664592863821,0.9974101303268177,0.995898464367897,1.013800685858564,1.0144116853969314,0.9964617408845402,0.9964833231846878,1.0101085258269074,0.988342376617332,1.010704525580569,0.0007548223281341907,0.00045471416169211006,5.159704236318834e-05,5.6224486805895313e-05,5.6516179105211496e-05,0.0009154432428604735,0.0004942025585941386,0.0009542027318142264,5.714623058196048e-05,0.0005072564181067581,5.60520008938141e-05,0.0005058062849917213,0.0005004439534931899,6.104647414227225e-05,0.00040769504220614257,0.0010020035649223173,6.281155480784031e-05,0.0005163124393413481,6.423019449956633e-05,0.0012183539817061044,6.565904940253274e-05,6.66487245074985e-05,0.0005178587845512132,0.001391481876139633,0.0014137968786749082,6.654808731418129e-05,6.658922948242693e-05,0.0008643189853462624,0.0004900388070253186,0.0009988716981854584
378,378.0,0.9869472159179844,1.0161549567339607,0.0014248403538910165,4.814122266837799e-05,0.0004888654943423834,0.0004344698049680242,6.015146349933433e-05,0.0008682903139639061,1.009631970044857,0.9882634831657701,0.9971104682756072,0.9988560346605387,0.9986015726086913,1.0096606955243812,0.9883050800241335,1.0083307711001914,1.000954835927728,0.9880317692252196,1.003804769700152,0.9883071991336929,0.9875952273541827,0.9974144468051481,0.9999559728865712,1.0112621256122702,0.9974699021518142,0.993008257754434,0.9971578829190936,1.0137270637521172,0.9970770443498108,0.9975178950543128,0.9963091632451989,1.0144519773467147,1.0150675994066265,0.9965760600341271,0.9965974852346167,1.0106059845132376,0.9887541704321033,1.0112468360691347,0.0007582756631011803,0.00045768254810644613,4.814122266837799e-05,5.241160146113917e-05,5.280442394841119e-05,0.0009211985053266264,0.000496411806603241,0.0009611230912857726,5.353973527402084e-05,0.0005096191730101274,5.2708342639286495e-05,0.0005082101889762701,0.000502297061269383,5.710055980317645e-05,0.0004065671203125233,0.0010065996459431507,5.879218015494342e-05,0.0005177705171749376,6.015146349933433e-05,0.0012264690057344784,6.149855745011153e-05,6.251105725272409e-05,0.0005186564615229025,0.001402504229785439,0.0014248403538910165,6.2252660116131e-05,6.227256570494138e-05,0.0008682903139639061,0.0004917890954286251,0.0010034756788628767
379,379.0,0.9869726884574177,1.0161445319904747,0.0013803294501249636,4.521526414084583e-05,0.0004717072224398588,0.0004207299753516394,5.666117547030363e-05,0.0008378570047534223,1.0101285525204005,0.988628900144082,0.9971750384883884,0.9989219620670422,0.9986691134213751,1.0102055751319807,0.988682692183857,1.0088891491078942,1.0010218128717072,0.9884074248671448,1.0038694592593616,0.9886813967057357,0.9879742150903593,0.9974899447732473,1.000300746577266,1.011827475859666,0.9975472169117219,0.9934069979123946,0.9972348662607665,1.014358811456646,0.997153274824367,0.9975902913556339,0.9967017596836991,1.0151302428712734,1.015752489648071,0.9966539672526414,0.9966754329634935,1.0111326396425537,0.9891324844392003,1.0118123274986324,0.0007314288781402404,0.00044196719649731037,4.521526414084583e-05,4.920924391988873e-05,4.963694382256841e-05,0.0008887760647834481,0.0004789780616181043,0.0009272687670895291,5.042192244803848e-05,0.0004919901810682693,4.982091911416033e-05,0.0004906712065575467,0.0004844619270671252,5.376511774449109e-05,0.00039230860896395176,0.0009719769742239068,5.5388519712650945e-05,0.0004998446065886126,5.666117547030363e-05,0.0011865588341744852,5.7957801158608084e-05,5.90072575266752e-05,0.0005007320474638813,0.0013585075902523358,0.0013803294501249636,5.864649865222947e-05,5.864285875060373e-05,0.0008378570047534223,0.0004742097351310366,0.0009689760162365341
380,380.0,0.9870025630278212,1.0161376357025231,0.0012955444671244312,4.182326513600883e-05,0.00044332515934915063,0.0003950711074612036,5.239677430126751e-05,0.000785609538620601,1.0104141690621038,0.9888325247698007,0.9972903265168218,0.9990434996849908,0.9987915279888913,1.0105137075913275,0.9888921099998205,1.0092007696064282,1.0011439000432076,0.9886144738959222,1.0039892154412873,0.9888867962919978,0.9881836534749818,0.9976185814104679,1.0005212102298826,1.0121493536365311,0.9976828089406206,0.9936290417443538,0.9973729996216566,1.014719604003163,0.997292817875559,0.9977312382533857,0.9969228841363458,1.0155130822790637,1.0161376357025231,0.9967925922881259,0.9968143382301806,1.0114321775074664,0.9893463084954308,1.012134361938092,0.0006857881674976386,0.0004177921902121979,4.182326513600883e-05,4.548778555451741e-05,4.590905040533334e-05,0.0008332787089577291,0.00045335861540457003,0.0008694885979037533,4.6705662435134864e-05,0.00046674025241606363,4.627067436853703e-05,0.0004657857667709538,0.00045902415814177776,4.970510015132053e-05,0.0003685234363216634,0.0009115532513202993,5.122271498579783e-05,0.00047216144272824975,5.239677430126751e-05,0.0011138247646428202,5.3587035560533685e-05,5.461725524945901e-05,0.00047315264752386267,0.0012751876367545743,0.0012955444671244312,5.417026048335202e-05,5.4173410607578176e-05,0.000785609538620601,0.00044816111977837746,0.0009087110291161136
381,381.0,0.9870335731892848,1.0161349007623905,0.0013493989046783215,4.118731939955894e-05,0.0004654037392274459,0.00041177706523651687,5.1635083646994736e-05,0.0008128731838614216,1.0102042447293034,0.9886955867877633,0.9972401906955395,0.9989927560970937,0.9987405731986462,1.0102819007787758,0.9887539428262156,1.008964345589767,1.0010934737788884,0.9884776782063663,1.003941022022102,0.9887507773501992,0.988043684065198,0.9975640427718653,1.0003729232259722,1.0119061876065263,0.9976306160897525,0.9934888171404371,0.9973213342576641,1.0144471761107334,0.9972391895880113,0.9976778675534822,0.9967853769494814,1.0152192260314747,1.0158412836621855,0.9967375804236865,0.9967591821810052,1.0112074802674726,0.9892014333388206,1.0118909150423658,0.000708756406290144,0.00045250352888564425,4.118731939955894e-05,4.471365784261436e-05,4.5230673337271525e-05,0.0008622104561991422,0.0004932470838331162,0.0009003254512105673,4.621880900462131e-05,0.0005100727171018052,4.6098989381470073e-05,0.0005101720660111939,0.0005005542632430105,4.890182859817049e-05,0.00038748925813351253,0.0009442116982081097,5.0423633577072224e-05,0.0005135579605548282,5.1635083646994736e-05,0.0011583568236855067,5.269593638742686e-05,5.3617836032095114e-05,0.0005167093557798737,0.0013277656719848955,0.0013493989046783215,5.317638488664697e-05,5.318489183193569e-05,0.0008128731838614216,0.0004855773029117925,0.0009412450003246091
382,382.0,0.9870624525018983,1.0161351767290918,0.0014196626744447328,4.1285290231436407e-05,0.0004914797144164614,0.00043341223327786793,5.156009861398076e-05,0.0008503954173625356,1.0095679795661054,0.9881769379817708,0.9970691699561322,0.9988107988730047,0.9985623374941813,1.0095780142096735,0.9882135995543351,1.0082442781088388,1.000917915467085,0.9879377938958442,1.0037672564308642,0.988213005922118,0.9875036979754128,0.9973751732063539,0.999877356452369,1.0111649716769966,0.9974394653995728,0.9929340218930877,0.9971283351713249,1.0136321459585937,0.9970447905846515,0.9974874750853986,0.9962323502281618,1.0143469145664348,1.0149611682646682,0.9965368618431054,0.9965595561607824,1.0105232848774446,0.9886569046455271,1.0111513382652362,0.0007411993470416771,0.00048803690826976806,4.1285290231436407e-05,4.467760441598072e-05,4.525905533171657e-05,0.0009015785661360301,0.0005329160155469789,0.0009415200717482717,4.6336056234721664e-05,0.000551679750250765,4.640379068266564e-05,0.0005526752132660065,0.0005413094346143394,4.883277080950251e-05,0.0004100292683424351,0.0009882535827090795,5.032734179372158e-05,0.0005558091491089031,5.156009861398076e-05,0.001215836059822745,5.2600895866194e-05,5.340446759562975e-05,0.000561622450587326,0.001395913707105333,0.0014196626744447328,5.318210253014431e-05,5.31717711130059e-05,0.0008503954173625356,0.0005237941127237094,0.0009851184581945106
383,383.0,0.9870859345257522,1.0161368673283233,0.001340081833738575,3.852156485441051e-05,0.00046337668459869885,0.0004092478830890373,4.791955840743236e-05,0.000802637509652904,1.009022275375145,0.9877733761782626,0.9969188113358011,0.9986479099072664,0.9984025909328547,1.0089775389052023,0.9877956525072916,1.007633429225603,1.0007579028944222,0.9875196763047012,1.003607598446151,0.987798515277025,0.9870859345257521,0.9972083445447726,0.9994678158700414,1.0105352976248352,0.9972718867487703,0.9925013254753631,0.9969590125787008,1.0129439659669943,0.996876259036977,0.9973196513513277,0.9957937712318565,1.0136163811592878,1.014226456474105,0.9963716983971727,0.9963937157497654,1.009937129775693,0.9882348465504537,1.010522885425468,0.0007000666420055446,0.00046044482358385797,3.852156485441051e-05,4.158208991915256e-05,4.213305134902107e-05,0.0008508009937292771,0.0005023354879581325,0.0008883467630727133,4.30816183792911e-05,0.0005196561920482114,4.311931670687644e-05,0.0005207289123301344,0.000510230847877102,4.5418216237811576e-05,0.00038650808412331165,0.000932346828482848,4.6765656425669196e-05,0.0005236344996261601,4.791955840743236e-05,0.001147004246202467,4.892833965330779e-05,4.965540298558932e-05,0.0005294653702149848,0.0013173281801705525,0.001340081833738575,4.95759615152948e-05,4.955106974111074e-05,0.000802637509652904,0.0004940628796991703,0.0009293685972700542
384,384.0,0.9871015019487274,1.0161383762857823,0.001256078112365197,3.5962142174015615e-05,0.00043434288427983056,0.0003834157550592046,4.493139917275192e-05,0.0007502710785271318,1.009157287880568,0.9878333893498265,0.9969324981893423,0.9986615050019116,0.9984168966074081,1.0091195465278764,0.9878613138934168,1.007777338304594,1.0007732796935545,0.9875889171898143,1.00362578961738,0.9878655788055012,0.9871519324684986,0.9972239135248124,0.9995451034528063,1.0106894957993247,0.997287207345273,0.992561909665671,0.996974540709256,1.0131153335960177,0.996896682823414,0.9973411047123972,0.9958495590688824,1.0138021306505995,1.014415670931292,0.9964004197739501,0.9964205280713673,1.0100779676582152,0.9882979278114778,1.0106761716821444,0.0006542402463116398,0.0004331166483665652,3.5962142174015615e-05,3.8775281936142476e-05,3.937111546849774e-05,0.000796221613873868,0.00047214436760604567,0.0008319964274465579,4.026951317935833e-05,0.00048783182596427244,4.024765137212661e-05,0.0004887603746424104,0.00047936052256460104,4.260659321440536e-05,0.00036324030295531684,0.0008731515471977569,4.385062184467309e-05,0.0004917869309917608,4.493139917275192e-05,0.0010746671862548742,4.583482483535525e-05,4.640367118837565e-05,0.0004961135082992545,0.0012349331813164349,0.001256078112365197,4.645948711484191e-05,4.643710762560723e-05,0.0007502710785271318,0.0004648713442781661,0.0008703519003069131
385,385.0,0.9871096339698694,1.0161381073271654,0.0012499073744251898,3.4350059903669625e-05,0.00043053066736978735,0.00038177445781331437,4.32034566390251e-05,0.0007439877736183301,1.0096102116242915,0.9881399376211211,0.9970065604881874,0.9987395672097237,0.9984968248024927,1.0096119219529118,0.9881799438206631,1.0082788914632494,1.0008581424126717,0.9879177212476167,1.0037168786470196,0.988193358743781,0.9874736892023245,0.9973075001158882,0.9998540258208543,1.011205990940965,0.9973683596637742,0.992883352801187,0.9970545434526998,1.0136815981055471,0.9969758160306176,0.9974199467681272,0.9961608598425042,1.0144084422044586,1.015027721500948,0.9964787783321116,0.9964980887430233,1.0105585270080684,0.9886113674134538,1.011191857619217,0.000649142062771638,0.00042940769545291686,3.4350059903669625e-05,3.6983194411546765e-05,3.766892589717082e-05,0.0007912193825406681,0.0004674477183115794,0.0008278510452881352,3.8566938955062454e-05,0.00048160538350751196,3.846664514220269e-05,0.0004823088994944514,0.00047422851505263036,4.101718732332807e-05,0.0003605677227938667,0.0008672788580398943,4.220318243212498e-05,0.0004877176884629956,4.32034566390251e-05,0.0010684878830395637,4.402240153010813e-05,4.436572523847104e-05,0.0004898986607720594,0.001228953563308534,0.0012499073744251898,4.470164696941053e-05,4.467997993558251e-05,0.0007439877736183301,0.00046105457699695756,0.0008646258728389977
386,386.0,0.9871115589160141,1.0161344641781695,0.0012429197184587817,3.379863613733438e-05,0.00042633881229163777,0.0003794681241658464,4.296651314496129e-05,0.0007389594326952448,1.0100620518451202,0.9885503043398525,0.9970344402357636,0.9987677045552773,0.9985291354768819,1.0101219599564046,0.9886134355744598,1.008804263245506,1.0008960033209888,0.9883511607536133,1.0037556020285527,0.9886232337872093,0.9879077929084632,0.9973426960522405,1.0001936827304756,1.0117387824927204,0.997401967545651,0.9933353203747248,0.9970886123134685,1.0142824420831562,0.9970100480838692,0.9974572935912049,0.9966237249364401,1.0150620627421076,1.015687126340173,0.99650986483157,0.9965294596291533,1.0110452400214898,0.9890361409287806,1.0117237077723376,0.0006458324408489613,0.00042220583061592406,3.379863613733438e-05,3.640003020523798e-05,3.712842162674139e-05,0.0007865726758567601,0.0004589080110710004,0.0008231383064546786,3.79503048172704e-05,0.00047139561310806345,3.772358915109936e-05,0.00047176253628847893,0.00046524237398747845,4.064766350606115e-05,0.00035743904905332323,0.000861405961887827,4.198508611534977e-05,0.00048069047236332395,4.296651314496129e-05,0.001062526354229229,4.373329946155575e-05,4.393809159196137e-05,0.0004814740892434967,0.0012221061770394648,0.0012429197184587817,4.4399461292396486e-05,4.438880074348285e-05,0.0007389594326952448,0.0004535343441903134,0.0008589910835633336
387,387.0,0.987108505113998,1.0161258505644917,0.001165406157026838,3.245082893105162e-05,0.0003995494588887677,0.00035533371461513854,4.155646465515612e-05,0.0006928686250047137,1.0103920568413978,0.9888087339469054,0.9971171669212435,0.9988544665400868,0.9986168818245524,1.0104773737792965,0.9888872010363733,1.0091655313961674,1.0009884358258798,0.9886341563475232,1.0038533416236735,0.9889038846056458,0.988183840750712,0.997435546018086,1.0004449979805885,1.0121136376290072,0.9974956291833702,0.9936259113650178,0.9971811291831605,1.0146955402179465,0.9971028681087163,0.997553965788338,0.996915205396492,1.0154986400154742,1.0161258505644917,0.9965942866907112,0.9966161317135805,1.011393240740907,0.9893064143552454,1.012098209264074,0.000606110776388367,0.0003937986771014027,3.245082893105162e-05,3.498493094047189e-05,3.5695625215139314e-05,0.0007375715894522332,0.00042774757918392605,0.0007716142453984931,3.6436662024366176e-05,0.00043885858891301035,3.6145864548857276e-05,0.00043905226295799896,0.0004335216825598353,3.915529717768227e-05,0.0003355778352035238,0.0008075655537603506,4.059077704356457e-05,0.00044880497086199493,4.155646465515612e-05,0.000996643436487675,4.2285425548085776e-05,4.2463052623853114e-05,0.0004492271264710749,0.0011459784716440964,0.001165406157026838,4.288545364648424e-05,4.288441608933517e-05,0.0006928686250047137,0.0004232093064892621,0.0008053920833141839
388,388.0,0.9871017008906576,1.0161110998366734,0.0011236665551288179,3.184193108561158e-05,0.00038546827331251393,0.00034242936730623246,4.067457760676437e-05,0.0006685258548323981,1.0102575519265249,0.988619260411018,0.9970820525679837,0.9988124404486143,0.9985783141754451,1.0103193517916307,0.9886866503157731,1.0090006076074152,1.0009496249144247,0.9884301581431824,1.0038148368767548,0.9887003109634972,0.9879804201484458,0.9973912085485441,1.0003056117106164,1.0119459621766547,0.9974491213145519,0.9934164325361295,0.9971323553858821,1.014497737372591,0.9970490870604177,0.9974946684743228,0.9966909896745916,1.0152752747249008,1.0158993201305595,0.9965397227619571,0.9965614719787682,1.011240622412872,0.9891081001728151,1.0119304796403163,0.0005843049414368965,0.0003794482182333522,3.184193108561158e-05,3.4444216930494886e-05,3.4969704685658455e-05,0.0007113981600509497,0.00041203768455234024,0.0007442557637296572,3.555548664108975e-05,0.00042203493368897434,3.522892772203225e-05,0.00042201426980222615,0.0004172808927430137,3.8431970876006494e-05,0.0003250712242007888,0.0007795713508936971,3.975459792690177e-05,0.0004322837227676758,4.067457760676437e-05,0.0009609453636500156,4.139448189362773e-05,4.142440587901817e-05,0.0004324569346636134,0.0011048520740731497,0.0011236665551288179,4.216102879679516e-05,4.2123859680276696e-05,0.0006685258548323981,0.00040848761224339175,0.0007774074529601834
389,389.0,0.987092374572829,1.0160907638446373,0.0011762906459563318,3.4933508352010415e-05,0.0004041305450483212,0.0003583240634684111,4.446017581798231e-05,0.0007031586398556429,1.0096697786696227,0.9881394161555985,0.9970243798597248,0.9987437925190519,0.9985159231769566,1.009668129147851,0.9881879169117646,1.0083345605710439,1.0008894586368018,0.9879328703574615,1.003759570238401,0.9882022952976202,0.987478363493772,0.9973210328830482,0.9998835674112896,1.011261616625924,0.9973800646401026,0.9929098078635004,0.9970626220494628,1.0137368110093217,0.9969761577294896,0.9974210501079854,0.9961740918577927,1.014459413345092,1.015078376641371,0.9964675371697174,0.996488861784342,1.010604622838383,0.9886083551726027,1.0112467811917563,0.0006136363872393456,0.00039471759160204816,3.4933508352010415e-05,3.818039757019338e-05,3.837225126151057e-05,0.0007473186775195929,0.000428206660968766,0.0007813786655804123,3.8792186936291605e-05,0.00043719402350097484,3.839296539973796e-05,0.0004365410621237993,0.0004329539451265211,4.2241551529143046e-05,0.0003437261673260049,0.0008199451086746684,4.34965757499374e-05,0.00044968730327179965,4.446017581798231e-05,0.0010074090939970217,4.5167708645657776e-05,4.4982938082175474e-05,0.0004501771952484464,0.0011568395764010304,0.0011762906459563318,4.6042716285812765e-05,4.598538037318418e-05,0.0007031586398556429,0.00042615926940811535,0.000817527981645474
390,390.0,0.9870817544873484,1.0160658240631506,0.0011570761772878421,3.550937384891053e-05,0.000398208960181355,0.00035250413183722393,4.51404810295459e-05,0.0006945159542621195,1.0091906384727722,0.9877654094512134,0.9969932066315432,0.9987118453131081,0.9984808495567316,1.0091387776600613,0.9877955454351433,1.0077936023997691,1.0008496965034082,0.9875252548316485,1.0037135449087162,0.9877943224009899,0.9870806003167318,0.9972866752592272,0.9995563358779673,1.010705119992768,0.9973471450468331,0.9925237542571391,0.9970298082094874,1.013107244322906,0.9969428118433665,0.997388570828585,0.9957881798989928,1.013782869727214,1.014395870066999,0.9964350568627395,0.9964565687035445,1.0100899514867816,0.9882204903162417,1.0106903332757453,0.0006056015765640301,0.0003868803629157472,3.550937384891053e-05,3.9083406982818294e-05,3.9068879595691564e-05,0.0007375580180255278,0.00041933746731333683,0.0007707396688628785,3.9410839359958535e-05,0.0004273856437933186,3.8979855477928474e-05,0.00042637259652667355,0.00042361135549996357,4.2997480042095174e-05,0.00034031410967886265,0.0008094402607722,4.417653641595847e-05,0.0004410054012423999,4.51404810295459e-05,0.0009924357810745534,4.5724739599921716e-05,4.5460327379788814e-05,0.00044215352734533746,0.0011383082714792427,0.0011570761772878421,4.639547723502083e-05,4.637296558966748e-05,0.0006945159542621195,0.0004182107676336709,0.0008070015026056377
391,391.0,0.9870710689610521,1.0160372619669802,0.0010754920079977075,3.2649365883632736e-05,0.00036930067769809033,0.00032784032712797264,4.1465398204457835e-05,0.0006459800393511082,1.0092161064290228,0.9877630471667607,0.9970047353164192,0.9987224287797615,0.9984901286520558,1.0091595289310287,0.9877862703688036,1.0078105254000551,1.0008545417780095,0.9875038483312661,1.0037113424774184,0.9877718701495788,0.9870710689610521,0.9972974254266569,0.9995668284500616,1.0107344265679712,0.9973613893991488,0.9925274016760668,0.997045182848901,1.0131519845471377,0.9969611402846021,0.9974082854729495,0.9957973612275932,1.0138373123608306,1.0144526319153186,0.9964567572556841,0.9964791469933426,1.0101148448231034,0.9882176210828864,1.0107193812826007,0.0005635813631856759,0.0003573496909340999,3.2649365883632736e-05,3.595743636719006e-05,3.594810316558266e-05,0.0006857941420031082,0.0003872750114789097,0.0007165095195599813,3.630203313228921e-05,0.00039501465312955837,3.5967667610975044e-05,0.00039405317446081174,0.0003912850603895659,3.9556035867170106e-05,0.0003152216502652164,0.0007526969663962472,4.060119110128863e-05,0.0004071036366107196,4.1465398204457835e-05,0.0009223834622187661,4.19519753164536e-05,4.1699254146070645e-05,0.0004077502168294697,0.0010579644795665737,0.0010754920079977075,4.250325277185851e-05,4.248446879521614e-05,0.0006459800393511082,0.0003860538305134578,0.0007504252436895516
392,392.0,0.9870614064251415,1.0160060590308937,0.001060223424857821,2.9983689844169673e-05,0.000361924889185189,0.0003237117596753374,3.80595046838114e-05,0.0006344197208941118,1.0095741013509334,0.9880753858824518,0.9970376827463403,0.9987518267236564,0.9985245054149465,1.0095564695592176,0.988110466423533,1.008216789785603,1.0008911017931452,0.9878300696770298,1.003750488275596,0.9880964506153449,0.9873961227006515,0.99733531667223,0.9998318312727398,1.0111584215414904,0.9974008909745262,0.9928588363281575,0.9970865083630575,1.013639051487643,0.9970056332618817,0.997458321724429,0.9961248248755882,1.0143674016069404,1.0149890819655338,0.9965009377393598,0.996523088494651,1.0104968617511303,0.9885419687512964,1.0111429736454323,0.0005537886720477904,0.00035012253492085573,2.9983689844169673e-05,3.30056029515498e-05,3.306569242922383e-05,0.0006740884435114541,0.00038006082319740503,0.0007045288878316711,3.351292483435901e-05,0.0003879350031817525,3.3330183459668336e-05,0.00038664852712625173,0.00038399170062818256,3.6395755922733974e-05,0.00030703867832256585,0.0007399348240900313,3.729088985374606e-05,0.00039959501022403986,3.80595046838114e-05,0.000907644276271172,3.851148768702619e-05,3.831605148192873e-05,0.00040025221428798387,0.0010426708265455485,0.001060223424857821,3.90102296183993e-05,3.897614039173924e-05,0.0006344197208941118,0.0003776841438436713,0.0007376608106150044
393,393.0,0.9870532957282767,1.0159731967296581,0.0010638314588459399,2.812668160796698e-05,0.0003626190264828902,0.00032541534567374593,3.571316398025468e-05,0.0006342619917670163,1.0099169077791006,0.9883645598553326,0.9970770487222543,0.9987914801060257,0.9985668116909846,1.0099380093788788,0.9884138380911485,1.0086098776697967,1.000939215465156,0.9881464315098077,1.0038064919602225,0.9884119487821146,0.9877022346429501,0.9973769750039052,1.0000778225791038,1.0115567294807797,0.9974452262683338,0.9931591692530247,0.9971322731816804,1.0140940529489397,0.99705336451281,0.9975106995167605,0.9964195118533098,1.0148622435371462,1.0154885756570668,0.9965501735112029,0.996571645681526,1.0108623818338918,0.9888427157710138,1.0115407928215374,0.0005539433476983894,0.0003530026686030908,2.812668160796698e-05,3.0942825994390815e-05,3.10866290825961e-05,0.0006746245512378622,0.00038422469447147253,0.0007053693919569508,3.169236137579667e-05,0.00039248743626882793,3.168653790882612e-05,0.0003906835521289369,0.00038814920391859665,3.425222580185011e-05,0.00030661971382868865,0.0007406512946256658,3.503897746106733e-05,0.0004053205707939215,3.571316398025468e-05,0.0009098501549156521,3.613429453362847e-05,3.608228968729809e-05,0.0004067962343400153,0.0010462558486107557,0.0010638314588459399,3.6397822002909496e-05,3.640314876242868e-05,0.0006342619917670163,0.0003805721543803397,0.0007383695678955656
394,394.0,0.9870471258234839,1.0159396565380414,0.0010065081281999274,2.6264708686251577e-05,0.00034347342217529793,0.0003081735294979871,3.335698972493454e-05,0.0006003800335132536,1.010236686135133,0.9885718193656832,0.997138618186841,0.998859788536278,0.9986342429381698,1.010295885143699,0.9886326590262254,1.008976737781093,1.0010085448897879,0.9883663952567932,1.00387422217704,0.9886294663006966,0.987920741307742,0.9974465589957319,1.0002993858002964,1.0119294617751513,0.9975153827669133,0.9933784579330204,0.9972032705756237,1.0145097354829127,0.9971273481854985,0.9975862334784548,0.9966370580363014,1.0153094290474045,1.0159396565380414,0.9966257869438393,0.9966464999307701,1.0112071739366557,0.9890630506194152,1.0119132359738714,0.0005247988481107577,0.00033482414190504024,2.6264708686251577e-05,2.889155246993312e-05,2.906434750946025e-05,0.0006384616771889041,0.0003648959374337253,0.0006674288811958398,2.9742893258941896e-05,0.00037317653266075965,2.9862863447647084e-05,0.0003712669265345975,0.0003686806107013848,3.20489785543456e-05,0.00029060450220881877,0.0007011613462449372,3.2763651265256755e-05,0.00038577608699275653,3.335698972493454e-05,0.0008613372441300491,3.3758168435567195e-05,3.381788975687946e-05,0.00038750088139901566,0.0009900317655827432,0.0010065081281999274,3.384302896701983e-05,3.388364152003756e-05,0.0006003800335132536,0.0003610539982789662,0.0006990164093811903
395,395.0,0.9870432856637873,1.0159066231747222,0.0009670859813984804,2.4053175198850502e-05,0.0003298721231756975,0.0002965192820457926,3.0652273046422e-05,0.0005763433572381711,1.0102039656508732,0.9885397863304509,0.9971679985138647,0.9988899073523753,0.998668715155952,1.0102730018163655,0.9886054066100517,1.008955634194733,1.0010539933354834,0.9883451119476252,1.0039236813731953,0.9886064169353374,0.9878929330712952,0.9974760497676359,1.000285866141725,1.0118985201724464,0.9975468527768668,0.9933427228301208,0.9972362186537324,1.0144806038968386,0.9971633971998016,0.997625122200465,0.9966011823548565,1.0152800066520327,1.015911108092557,0.9966623300704428,0.9966829329944518,1.0111763536015628,0.9890305269005787,1.0118818030663845,0.0005028626783310018,0.0003239454793919727,2.4053175198850502e-05,2.6575074184866606e-05,2.6639297110462898e-05,0.0006124274152539332,0.00035288042608437603,0.0006403538161706057,2.722147770182086e-05,0.00036024466272890915,2.727408997739e-05,0.0003586105599068592,0.00035666896059786263,2.9446634945465487e-05,0.0002781998287810709,0.0006728304949826984,3.0091435882510126e-05,0.000372516255572928,3.0652273046422e-05,0.0008272775806148512,3.1089146688706734e-05,3.118215597884751e-05,0.0003755487185964701,0.0009514101006136392,0.0009670859813984804,3.118536606502042e-05,3.122280577079622e-05,0.0005763433572381711,0.0003494982960541075,0.000670826150401833
396,396.0,0.9870421642022127,1.01587609433403,0.0010085509967848883,2.2269066636293403e-05,0.0003420730196121838,0.00031000279519258813,2.8471842829428715e-05,0.0005987443945941215,1.0097836917743421,0.9881807266048523,0.9971244477940944,0.9988420190155696,0.9986242480337144,1.0098077759095416,0.9882290122730664,1.0084793491129225,1.0010156984923164,0.9879708396793039,1.0038877225561063,0.9882308265402426,0.9875195295676741,0.9974188930076783,0.9999728565831228,1.0114042573897242,0.9974869590480475,0.9929527726157168,0.997172336233934,1.0139177345422383,0.9970909682538867,0.9975525729793789,0.9962140482647188,1.0146652345072038,1.015287894835686,0.9965746303089303,0.9965948690368571,1.0107229084571452,0.9886581478868937,1.0113879044442444,0.0005209331372638533,0.0003385285387769047,2.2269066636293403e-05,2.4736663315219793e-05,2.4712111316957933e-05,0.0006354716487766977,0.0003687447822766915,0.0006646186040048518,2.5244482991161495e-05,0.0003767086526417486,2.5282074412123103e-05,0.000375384438267307,0.0003731650770270852,2.7377957330428346e-05,0.00028557535205765797,0.0006987174407330917,2.7941167325494198e-05,0.00038690600513667316,2.8471842829428715e-05,0.0008620146555071372,2.8950332291940084e-05,2.9059080139402036e-05,0.0003914425670369383,0.0009923347001337156,0.0010085509967848883,2.9037735838915906e-05,2.9073327473895353e-05,0.0005987443945941215,0.00036538207172806525,0.0006968116837168228
397,397.0,0.9870441503917858,1.0158502709542068,0.0009954338072652147,2.036791739615779e-05,0.00033642789288179794,0.00030652854090215735,2.6040220838205553e-05,0.0005899181708771519,1.0092255588447112,0.9878063002956898,0.9970358917106885,0.9987466696782342,0.9985274001158168,1.009198419218394,0.9878366638034459,1.0078587131618875,1.0009142045650588,0.9875692015814911,1.0037830355747124,0.9878281317053293,0.9871228866541791,0.9973157470439807,0.9995928027474651,1.0107617074826594,0.9973750049684407,0.9925478781213514,0.9970541732003665,1.0131843570063357,0.9969628173008283,0.9974193349936776,0.9958048983321092,1.013873109524996,1.0144884671025063,0.9964362904360831,0.996458740567361,1.010127164410697,0.9882678968292675,1.010745869711817,0.0005127002986225273,0.00033371659459537127,2.036791739615779e-05,2.2648839388320143e-05,2.263411539992957e-05,0.0006260004253511568,0.00036387954117862216,0.0006548882481266529,2.316410453862433e-05,0.0003731076700431459,2.327189448169732e-05,0.0003720235879660123,0.00036860787876458043,2.506716690149179e-05,0.00027878055248971284,0.0006883060928198708,2.555679457480252e-05,0.00037951927510855316,2.6040220838205553e-05,0.0008507636688183622,2.6493293562593243e-05,2.658941557572676e-05,0.0003839610450043879,0.0009794882379265601,0.0009954338072652147,2.656568114009353e-05,2.6597125171269105e-05,0.0005899181708771519,0.00036018655725343325,0.0006865585652737099
398,398.0,0.9870496331855316,1.0158313539734931,0.0009235068801656225,1.851274944765768e-05,0.0003117906465488952,0.00028430635879711654,2.3697345171516837e-05,0.0005458231622111923,1.00920401489857,0.9877371380703314,0.9970295698945483,0.9987409253682169,0.9985220282873465,1.009173728288096,0.9877644279677562,1.0078315408346066,1.0009102707594009,0.9874938065219111,1.0037802129967768,0.9877513535947934,0.9870496331855317,0.997311038538725,0.9995620017774575,1.010738346582183,0.9973676557234004,0.99246884067931,0.9970461066942513,1.0131453030447515,0.9969555896033453,0.997412193267077,0.995716122412504,1.0138242842099006,1.0144397683701223,0.996429269292899,0.9964525355979424,1.0101042819549524,0.9881927648613383,1.0107223402047671,0.0004744090154769484,0.00031010231491573697,1.851274944765768e-05,2.0557719576193315e-05,2.056859060415962e-05,0.0005794776898210717,0.0003381748915246593,0.0006063239426288754,2.106147871199567e-05,0.000346959618786228,2.118560006498173e-05,0.0003459364718376751,0.00034253793078119037,2.278984545016021e-05,0.0002579936894928948,0.0006374630554743625,2.3246446768276316e-05,0.00035240512200911426,2.3697345171516837e-05,0.0007888034887465848,2.413412662768605e-05,2.426887456355385e-05,0.0003561819845290067,0.0009085938710614314,0.0009235068801656225,2.4206473031560982e-05,2.4235823273293e-05,0.0005458231622111923,0.0003346993157531085,0.0006358618779601167
399,399.0,0.9870585804403641,1.015821544330131,0.0008883293297238685,1.704138789611025e-05,0.00029837820698466814,0.0002729301438091944,2.1872323841329424e-05,0.0005205839526703869,1.0094986957555647,0.9880155177410955,0.9970650077758827,0.9987799606759377,0.9985588424674682,1.0095020155173544,0.9880576231453976,1.0081681278118098,1.0009495048441353,0.9877951571074336,1.003824763504045,0.9880532712864748,0.9873418031197979,0.9973513398389479,0.9997933898666655,1.0110878425123206,0.9974072903455219,0.9927789991938623,0.9970853707136003,1.01354869399493,0.9969962215804251,0.99745140819369,0.996031635079019,1.014264405407169,1.0148871909871928,0.9964736214194744,0.9964959807218076,1.0104238174941282,0.9884834715388022,1.0110716526565047,0.0004528439121578363,0.00029771031153202714,1.704138789611025e-05,1.8860030035277202e-05,1.892741079926037e-05,0.0005532449673646469,0.00032446424592075154,0.0005790148128109029,1.943056802928942e-05,0.0003330414045230544,1.9624198103060056e-05,0.0003319216869357666,0.00032859484817000616,2.096354353138793e-05,0.000245955404748379,0.0006093094928338451,2.1429032136099904e-05,0.00033793580653442224,2.1872323841329424e-05,0.0007569489103910619,2.23290172710936e-05,2.2572970530528482e-05,0.0003408035629168879,0.0008736264172721452,0.0008883293297238685,2.242044521144089e-05,2.24404080103654e-05,0.0005205839526703869,0.0003213281343878386,0.0006077776732509747
400,400.0,0.9870692756287535,1.0158230429623623,0.0008771315735436336,1.614503418362508e-05,0.0002925873663790842,0.0002690838577268065,2.0781661257953626e-05,0.0005108687763944299,1.009885899957396,0.9882862485680638,0.9971371988283148,0.9988601406810379,0.998638520292273,1.0099296546046002,0.9883402527317154,1.0086050075233681,1.0010347383760108,0.988086638025231,1.0039151174683085,0.9883438813401827,0.9876256472222126,0.997434498984102,1.000067360232429,1.011532137674452,0.9974910249885236,0.9930726647105504,0.9971710269066312,1.0140469627689412,0.9970826009727655,0.9975396436227923,0.9963275827823176,1.0148012887143605,1.0154276862665925,0.996558023909157,0.9965802240045221,1.010838200339704,0.988766779342232,1.011516430597578,0.00044453757567518634,0.00029044747493544735,1.614503418362508e-05,1.7867930729490003e-05,1.7971697142058587e-05,0.0005437271778813901,0.00031669747524445756,0.0005693915830632999,1.8539501396631452e-05,0.0003255470042056534,1.881251792579188e-05,0.0003242519131218159,0.00032065219592884785,1.9853660849793926e-05,0.00024018457364460507,0.0005987017714737493,2.0335775089258148e-05,0.0003289943561647723,2.0781661257953626e-05,0.0007460336873797047,2.1292527265355135e-05,2.164899689089516e-05,0.0003309301231822854,0.0008624009707069673,0.0008771315735436336,2.1430747384823683e-05,2.1425728255444497e-05,0.0005108687763944299,0.0003138034391927638,0.0005972135412623938
401,401.0,0.987079581127058,1.0158380508084275,0.000834498939713842,1.5384612319603933e-05,0.0002771308027541629,0.00025567808647055653,1.9836910592439137e-05,0.00048504027520611837,1.010171217881647,0.9884656290478079,0.9971717001766662,0.998907411077456,0.9986792592091382,1.010249600678142,0.9885244300470183,1.008931769409858,1.0010706545417418,0.988262185863426,1.0039458732349476,0.988518787881793,0.9878064699504168,0.9974841615408544,1.0002624623797831,1.0118694176479088,0.9975422815283396,0.9932661754379901,0.9972244817215314,1.0144231923478892,0.9971407857068115,0.9976024079969479,0.9965157328972639,1.015208513682868,1.0158380508084275,0.9966183182107475,0.9966400202340883,1.0111512571146095,0.9889545515295441,1.0118535674237967,0.000421899005467489,0.0002726167378878401,1.5384612319603933e-05,1.705822890360212e-05,1.720571384933649e-05,0.0005168242517503648,0.00029749678426975657,0.00054141567727943,1.7919514128958884e-05,0.0003059250690519028,1.8238537623474735e-05,0.0003045321586182462,0.0003011050991991288,1.8899645549415904e-05,0.00022717067420718732,0.0005686558456053244,1.9388760469965735e-05,0.0003085505880034954,1.9836910592439137e-05,0.0007093081357748599,2.0412531262230778e-05,2.0845067909019992e-05,0.0003100517630654466,0.0008203851032141359,0.000834498939713842,2.0588094562201724e-05,2.0562501396789624e-05,0.00048504027520611837,0.00029486161557169653,0.000567246240171579
402,402.0,0.9870873593116362,1.0158676288184803,0.0007846194253824612,1.4232752388892588e-05,0.000260174449217362,0.0002400807471530673,1.8440868195578716e-05,0.0004545116802486328,1.0101356491503974,0.9884882514448148,0.997156782248181,0.9988904174520886,0.9986598615713915,1.0102113857867885,0.9885459560944583,1.0088938772130576,1.0010444774880187,0.9882717902261452,1.003911916401075,0.9885300388231301,0.9878257801626377,0.9974650321261227,1.0002519377124708,1.0118336186682477,0.9975216481451711,0.9932927419822495,0.9972036640338573,1.014392142857687,0.9971177431312008,0.9975781364677477,0.9965410685487466,1.0151786435595012,1.0158086897263614,0.9965942641982517,0.9966162627419511,1.0111147253879935,0.9889785562315014,1.011817963327971,0.0003951767097224832,0.00025655629161193557,1.4232752388892588e-05,1.578978905532112e-05,1.594788850789057e-05,0.00048410485483268864,0.0002800118300694058,0.0005071546080644566,1.670490010687081e-05,0.0002874851490740535,1.7043077056184515e-05,0.00028631041407550426,0.0002831032221284119,1.751029019462487e-05,0.0002130004304455944,0.0005331115791923504,1.799121562867022e-05,0.00029087397163009873,1.8440868195578716e-05,0.0006658972844789458,1.906646666170809e-05,1.949575646687732e-05,0.0002920695863161404,0.0007710530782833392,0.0007846194253824612,1.9383786940195798e-05,1.9361169132921596e-05,0.0004545116802486328,0.00027741678795123497,0.0005318086126773868
403,403.0,0.9870904725588467,1.0159082779903181,0.0008185438962258675,1.3725589941525044e-05,0.00026824443951094825,0.0002497526310640704,1.832465309238377e-05,0.00047065089717158076,1.009788280134895,0.9882478570750871,0.9970949911735093,0.9988269817094126,0.998593055655928,1.0098356046900263,0.9882971153036028,1.008512981269747,1.000974951674007,0.9880093480208508,1.0038357433848226,0.9882674116110387,0.9875725207114905,0.9973978789129984,1.0000134903321294,1.0114392200038103,0.9974562913096139,0.9930411893662363,0.9971376631703323,1.013955843263349,0.9970520889095956,0.997516240854758,0.9962935813481419,1.0147062795294692,1.0153298338055978,0.9965207872798267,0.996544974822262,1.010745817044158,0.9887324410692705,1.011423768551303,0.0004093976283011317,0.0002614489803916402,1.3725589941525044e-05,1.5284990686618588e-05,1.5403782155224006e-05,0.0004999047358235154,0.00028536255676747685,0.0005232192482063221,1.6078584771999914e-05,0.00029252149050831925,1.6412218594991383e-05,0.0002917461762216646,0.00028827951103071634,1.7095431251977686e-05,0.00021840554897714702,0.0005519503248230706,1.7735136804307807e-05,0.00029774287962210403,1.832465309238377e-05,0.0006928391197249861,1.9235698808183396e-05,1.9730091269500525e-05,0.0002989923148473567,0.0008039421857475031,0.0008185438962258675,2.0057546985331616e-05,1.9987765505239784e-05,0.00047065089717158076,0.0002826289882425771,0.0005506852128281856
404,404.0,0.9870867832450482,1.0159553593336512,0.0008348726543359662,1.3339814120474034e-05,0.0002710607802936576,0.00025407952314649817,1.8295056018364247e-05,0.0004771839454712366,1.0093330129836784,0.9878797467300543,0.9970222520711022,0.9987528350462268,0.9985184958894706,1.0093381022881371,0.9879116494796271,1.0080060445436767,1.0009015993483272,0.9876220787328381,1.0037633798844365,0.9878768642306344,0.9871842663428689,0.9973211085086969,0.9996805913413364,1.0109142814884402,0.997380172684575,0.9926343417855116,0.9970621236846691,1.0133656749343296,0.9969810491396103,0.9974508349945882,0.9958848988361141,1.0140678789816464,1.0146843967498402,0.9964467400826856,0.9964721931882919,1.0102591493436155,0.9883511261147307,1.0108994175636745,0.0004153616400969297,0.00026101009451731823,1.3339814120474034e-05,1.4899859213863402e-05,1.5001896250087808e-05,0.0005059724996842179,0.0002849648548341647,0.0005292300098031505,1.5627358184495286e-05,0.0002923493158999325,1.596108595849526e-05,0.000291888841786431,0.000287979411383737,1.6758774768640433e-05,0.00021962093947669993,0.0005592644491741085,1.7575096628230665e-05,0.00029827666297652675,1.8295056018364247e-05,0.000705425750440425,1.943881724944144e-05,2.0016502313931108e-05,0.00030019711319964913,0.0008198361116210221,0.0008348726543359662,2.0620427236407814e-05,2.048726870943208e-05,0.0004771839454712366,0.0002823236421492743,0.0005580435153070716
405,405.0,0.9870741537465992,1.0160042338581894,0.0007761680755478029,1.2238757952401064e-05,0.00025212870246303084,0.00023600454833078697,1.682390476592317e-05,0.0004422657173078148,1.009200279061234,0.9877687854701552,0.9970137420959689,0.9987466051359222,0.9985136381432407,1.0091850760727457,0.9877959992066013,1.0078448327407874,1.00090332687118,0.9875193553855702,1.0037737365154535,0.9877719611270962,0.9870741537465992,0.9973176746029825,0.9995933492297276,1.0107699825892125,0.9973775077759787,0.9925154339143184,0.9970600665755421,1.0132060689207076,0.9969808648046908,0.997450642557673,0.9957677108861127,1.0138999060559,1.0145156632242742,0.9964500359777406,0.9964744470274198,1.0101170732012266,0.9882377327995056,1.0107547641470815,0.0003848678373207542,0.00024410130921556316,1.2238757952401064e-05,1.3675912916156526e-05,1.3756741794446157e-05,0.00046889083942204985,0.0002665937607129478,0.0004905125831852092,1.4327296057445962e-05,0.0002737404389883879,1.465292086092039e-05,0.00027340371917123816,0.000269346478897341,1.5377896638010362e-05,0.00020412276702308767,0.0005184248208570946,1.6150892287058883e-05,0.00027964579754033366,1.682390476592317e-05,0.0006551334790886701,1.788962433706985e-05,1.8419456796274988e-05,0.0002819286308383905,0.0007620266385217818,0.0007761680755478029,1.901443118241666e-05,1.887719550443026e-05,0.0004422657173078148,0.00026417152285769757,0.0005173116263022055
406,406.0,0.9870512681522856,1.016050262573642,0.0007465239969733802,1.165416012623475e-05,0.0002422168511767578,0.0002269520828948394,1.5993372689770376e-05,0.0004250766998440194,1.0093599668214057,0.9879880551702646,0.9970466440254065,0.9987744625000908,0.9985445159599798,1.0093607945973448,0.9880269583122072,1.0080243879554174,1.0009346202176834,0.9877583948218077,1.0038097269664392,0.9880094011703903,0.9873061474501874,0.9973494956261956,0.9997497199363158,1.0109665680741495,0.997406888967592,0.992756629754513,0.9970888487553129,1.0134427298174487,0.9970095329951216,0.9974789609675481,0.9960164158485794,1.0141649268845754,1.0147847049442613,0.9964763565729119,0.9965010949207324,1.0102872507815983,0.9884687076292547,1.010951001882032,0.00036973146645806894,0.00023395070583008854,1.165416012623475e-05,1.3093980071625649e-05,1.3140671081570742e-05,0.0004507180728173248,0.0002556133018968192,0.0004714913753688207,1.376795096338941e-05,0.0002629719470850979,1.4203880962655436e-05,0.0002626082012382041,0.0002580797358716189,1.4683211041925326e-05,0.0001963118998567132,0.000498189721771375,1.536729500009079e-05,0.000268826865661261,1.5993372689770376e-05,0.0006298397545397503,1.6971510486872033e-05,1.746353752130461e-05,0.00027113725746723695,0.0007327699256844349,0.0007465239969733802,1.7977366295435567e-05,1.7846923974125077e-05,0.0004250766998440194,0.0002532878472360901,0.0004972128994874337
407,407.0,0.9870200974006035,1.0160888064897193,0.0007441467602187446,1.1397892104192159e-05,0.0002400462778346817,0.00022626728308708437,1.580503222517484e-05,0.00042426908180744267,1.0096191577165012,0.9883543679217576,0.9970492773617462,0.998768297987836,0.9985404731297276,1.00965212046024,0.9884094378056714,1.0083281329679021,1.00092633954621,0.9881397689799201,1.0038006426021693,0.9883904706114168,0.9876867013990451,0.9973480013999789,0.9999840150024587,1.0112738595134945,0.9973998324152367,0.9931547250935395,0.9970776794248585,1.0137990447081666,0.9969950303271875,0.9974598039788853,0.9964289644279646,1.014564034432623,1.0151902265162513,0.9964580511470639,0.9964832983391709,1.0105640222341046,0.9888479367577715,1.0112584882468076,0.00036848390245038055,0.00022855140894803634,1.1397892104192159e-05,1.3012219144521911e-05,1.295055198971738e-05,0.000449750224365559,0.0002495712761227756,0.00047039932723736034,1.3586641573005371e-05,0.00025664076150295876,1.4063897505412926e-05,0.0002562087508524635,0.00025168106101908965,1.4543288679192778e-05,0.0001947245440108482,0.0004967556412807324,1.5178267340556625e-05,0.00026321520202881877,1.580503222517484e-05,0.0006277725257774287,1.6776522188060957e-05,1.7318798302617457e-05,0.00026525002614382476,0.0007305484309646033,0.0007441467602187446,1.7692235468073546e-05,1.7560428016975037e-05,0.00042426908180744267,0.0002476239882564742,0.0004959096475154062
408,408.0,0.9869834341424766,1.0161152266161297,0.0007092035948302416,1.0630632280447585e-05,0.00022778736735334874,0.0002156405727877514,1.4907883490305496e-05,0.00040437699286206054,1.0100341855885482,0.9886237210844964,0.9970563625556546,0.9987765329381665,0.9985501891330113,1.0101097802733974,0.9886855517306066,1.0087949278131434,1.0009338357695885,0.9884115551191892,1.0038068592723577,0.9886612922410576,0.9879605996005945,0.9973637702859958,1.0002461147544923,1.0117534819528378,0.9974158299682289,0.9934374618822855,0.997095360685857,1.0143335276379915,0.9970181477543699,0.997487246722137,0.9967089059551085,1.015139035368189,1.01577178479753,0.9964884581257198,0.9965118268229296,1.0110085685944505,0.9891224193427282,1.0117379965984392,0.0003506535997822418,0.00021522093617884456,1.0630632280447585e-05,1.2278920803510726e-05,1.2132052084771492e-05,0.0004284622812588828,0.00023478862373870897,0.0004481097255230757,1.2676549362273361e-05,0.0002406665833941689,1.3088660250389117e-05,0.00024025307110887658,0.00023647100083907673,1.3708426586519401e-05,0.0001847659857578852,0.0004733272596834697,1.4302257919301694e-05,0.00024810023088635286,1.4907883490305496e-05,0.0005981116034456772,1.5859807031384274e-05,1.6428562990226933e-05,0.00024964695020844227,0.0006963021498018762,0.0007092035948302416,1.671356188764643e-05,1.658524035412306e-05,0.00040437699286206054,0.00023328174824953943,0.0004725661280101438
409,409.0,0.9869440710288283,1.016124883962584,0.0006592512451916666,9.925233711073347e-06,0.0002115458828471371,0.00020043987727327728,1.3834612550926798e-05,0.00037624686199633174,1.0103196658989193,0.9886460866413495,0.9971292266858152,0.9988579837331297,0.9986330279116362,1.010410684700827,0.9887039288598322,1.0090977015488187,1.0010177789171681,0.9884342267532304,1.003895017111791,0.9886827620247036,0.9879796141851841,0.997457707918533,1.0003866096350276,1.012067590676452,0.9975221693143579,0.9934443736320996,0.9972089791489833,1.0146717933613378,0.9971474239265097,0.9976212248619597,0.9967007606646852,1.015491001465581,1.016124883962584,0.9966338226496192,0.9966545195936998,1.011306991850163,0.9891384977882234,1.0120522112937396,0.000326455153044303,0.00019934196744821476,9.925233711073347e-06,1.1426301007923225e-05,1.1341163197167318e-05,0.00039842884289118045,0.0002173582937409628,0.00041650568070540807,1.1894583803466265e-05,0.0002230776401824036,1.2401720054153405e-05,0.00022271824389337035,0.00021901041553773533,1.2761198241253491e-05,0.00017153754189343503,0.0004401273546086353,1.3281455986460688e-05,0.0002295940072487353,1.3834612550926798e-05,0.0005557343220911395,1.4693483440553035e-05,1.5167979439271468e-05,0.0002308232885693391,0.0006471064015553929,0.0006592512451916666,1.5556389161144104e-05,1.541396684536512e-05,0.00037624686199633174,0.0002159338492883876,0.000439427288088713
410,410.0,0.9869048007105817,1.0161147029966138,0.0006635152971148499,1.001248393732981e-05,0.0002127422294436579,0.0002018394079986112,1.3651041346851353e-05,0.0003796023150740115,1.0100575788884096,0.988384481207272,0.9970828753029135,0.9988086285034585,0.9985791153166449,1.0101170392155185,0.9884285218165065,1.008800572905591,1.000960486345915,0.9881458801221906,1.00383246946851,0.9883941618958128,0.9876992159146495,0.9973968761229939,1.0001607741062064,1.0117450543156994,0.9974623013321734,0.9931559963314122,0.9971467249295914,1.014305893773834,0.9970868418210019,0.9975625398743393,0.9964020117871899,1.0150886358913718,1.0157172869047093,0.9965720898400635,0.9965932523472587,1.011020259129169,0.9888675086426557,1.0117302629222769,0.00032996334649001264,0.00019976979156057919,1.001248393732981e-05,1.1401955872152921e-05,1.141093107100821e-05,0.00040132623183961546,0.00021783708938685975,0.0004190138542536229,1.1981533588882744e-05,0.0002242878145519883,1.2599096261159951e-05,0.00022420361682858964,0.000219886355988852,1.2717414791731138e-05,0.00017256269955371974,0.0004433601535275507,1.3153470109320017e-05,0.00023055736145606465,1.3651041346851353e-05,0.0005588274298292872,1.4353573815832603e-05,1.463812051173119e-05,0.00023162209776766125,0.0006509371594797781,0.0006635152971148499,1.5316381264565767e-05,1.5128205576166235e-05,0.0003796023150740115,0.0002159926650383067,0.0004426373954216554
411,411.0,0.9868684158386611,1.0160878620170382,0.0006681919243582589,9.918440636972296e-06,0.00021457728045924985,0.00020359893490174417,1.3242562174270971e-05,0.0003833543716868015,1.0094683167253529,0.9878956115958473,0.9970112621920731,0.998734595822956,0.998496238129348,1.009463875493875,0.9879179997266244,1.0081360277846017,1.0008751113159717,0.9876267661799651,1.0037460179643702,0.9878760621158459,0.9871830142832451,0.9973011368870336,0.9997194370928085,1.0110424807502683,0.9973617328960236,0.9926303282849804,0.9970414659492626,1.0135099451744147,0.9969753248990711,0.9974460380043233,0.9958767222462337,1.0142252714567779,1.0148451029872685,0.9964564877794722,0.9964777875226855,1.0103860736464219,0.9883606637608047,1.0110287066092778,0.00033358648372830863,0.00020230185362022328,9.918440636972296e-06,1.1189571778882224e-05,1.1226625989061772e-05,0.0004052207818002478,0.00022065082177145264,0.00042305831844275266,1.171528368838141e-05,0.00022663906204128614,1.2274878844034723e-05,0.0002269557811373351,0.00022268333743976674,1.2435340780724115e-05,0.00017397274675428666,0.00044681317630048534,1.280409069835424e-05,0.00023430566199853525,1.3242562174270971e-05,0.0005626883085477146,1.3786656852745457e-05,1.3928344190094428e-05,0.0002352634633732067,0.0006553559531308381,0.0006681919243582589,1.4740776019520137e-05,1.4539496680664746e-05,0.0003833543716868015,0.00021838071985629087,0.0004460935794559972
412,412.0,0.9868377090639893,1.0160491027804994,0.0006215742988152232,9.138441586523513e-06,0.00020017155558558637,0.000189571131571544,1.210643786529578e-05,0.0003569453180006291,1.0090302997323153,0.9875725137881716,0.9969940796883839,0.998709664660289,0.9984717076934996,1.008976267116398,0.9875753375527262,1.0076371390807342,1.0008451129710594,0.9872717705945133,1.0037085753541344,0.9875229403004664,0.9868377090639893,0.9972737641729538,0.9994246803388154,1.0105315832045938,0.9973344317189615,0.9922881075549075,0.9970129463175842,1.012938086116397,0.9969439982436319,0.9974111412383344,0.9955360409333072,1.0136122624819683,1.014227847910368,0.9964258958733677,0.9964476764978883,1.0099121135585563,0.9880245499802598,1.0105182242559068,0.0003106719002773594,0.00019009925335894631,9.138441586523513e-06,1.0263873067156004e-05,1.0302375356095986e-05,0.00037763252369759194,0.000207387278174103,0.0003944907671262391,1.0716428342648904e-05,0.0002126354987896169,1.1217839574053301e-05,0.00021299505068240015,0.0002091040599884565,1.1395010965806478e-05,0.00016212830491488736,0.0004156194489543986,1.1715191557574899e-05,0.00022038488801242925,1.210643786529578e-05,0.0005234775139773735,1.2583069932293139e-05,1.2700972408052385e-05,0.00022138971094649897,0.0006096306764058962,0.0006215742988152232,1.3432834102921985e-05,1.3253161081218803e-05,0.0003569453180006291,0.00020518343788518856,0.00041497110172071235
413,413.0,0.986814795515615,1.0160031670436394,0.0005806548721322296,8.308371650651703e-06,0.00018946310271673143,0.00017688493936245242,1.0981380815885143e-05,0.00033062063377104205,1.0091956664239998,0.9876815105507076,0.9970380556560581,0.9987614688985891,0.9985236361584514,1.009157974487571,0.9876901639923723,1.0078211863401236,1.0009028927631467,0.9873951525319983,1.0037693878508989,0.9876470896836022,0.9869544344173565,0.9973245917149967,0.9995412313618232,1.01072039642214,0.997389210175475,0.9924037260719208,0.9970701668042483,1.0131489533296272,0.997003930844175,0.9974767117906188,0.995659139494265,1.013843188365089,1.014464540525437,0.9964950424987883,0.9965154637979089,1.0100916337833086,0.9881342000170903,1.0107061885758362,0.00028781954694247035,0.00018781152027388793,8.308371650651703e-06,9.306272146174501e-06,9.350708543976382e-06,0.00035009659176583955,0.00020497620869014557,0.0003660126201387955,9.733628483246228e-06,0.00021021204527227745,1.0217895996442162e-05,0.00021038072074776152,0.00020650421279933776,1.0344997481099542e-05,0.00015306849964262588,0.00038593075685696803,1.062608346420056e-05,0.00021823131525780794,1.0981380815885143e-05,0.0004874676033387667,1.1419181892973812e-05,1.1535302693244714e-05,0.0002206693846386141,0.0005692391850512377,0.0005806548721322296,1.2190546494589376e-05,1.2027336889377679e-05,0.00033062063377104205,0.0002028129477196841,0.00038534270991058886
414,414.0,0.9867990802350874,1.0159547965630993,0.0005874956091288354,7.533032026982847e-06,0.00019297017552631084,0.0001791207930606929,9.959354853943997e-06,0.00033150111432826403,1.0095948466304356,0.9879612931395726,0.9971057925921417,0.9988358803641746,0.9985993036028349,1.0096008203050149,0.9879816067491581,1.0082777872714666,1.0009804042431898,0.987695099095014,1.0038539107483315,0.987946932431245,0.9872454494896271,0.9974084937686524,0.9998190370899726,1.011177278174867,0.9974774362223187,0.9926889881926122,0.9971619259103889,1.0136497945019567,0.9971002660847065,0.9975772582146899,0.9959311528575723,1.0143767983499965,1.0150028662499093,0.9965959402034779,0.9966158234263204,1.0105173196854695,0.9884216574232663,1.011162408715821,0.0002886937021602973,0.00019820038547955344,7.533032026982847e-06,8.425313184517436e-06,8.469760547849438e-06,0.00035156084511273424,0.00021597945188424296,0.00036790034910238204,8.810991833285656e-06,0.00022067459760264575,9.248186410848287e-06,0.0002206436857102324,0.0002170956743276909,9.387777246674269e-06,0.00015462739581871874,0.0003880967960203862,9.634821624301223e-06,0.00023020724597983835,9.959354853943997e-06,0.0004913887183560139,1.0372554707462401e-05,1.0496127067303618e-05,0.00023394899214233646,0.0005755088832269117,0.0005874956091288354,1.1101251567085567e-05,1.0945141797598114e-05,0.00033150111432826403,0.00021363835641634334,0.0003875591501240434
415,415.0,0.9867892907420799,1.0159087330955214,0.0006068792434911481,7.316537436442403e-06,0.00019661108492929493,0.00018510609716921125,1.0229286183272424e-05,0.00034435915720338505,1.009967901462082,0.9882651338293355,0.997136360343503,0.9988631582769767,0.99862682540306,1.0100156879045503,0.9882922844843535,1.0087048692067955,1.001003946781683,0.9879973732891008,1.0038700761759562,0.9882513046402502,0.987552930132005,0.9974375902354093,1.0000765197577903,1.0116033444941896,0.997506810088076,0.9930109855276447,0.9971931227924128,1.0141382137712223,0.9971341223079072,0.9976112431349432,0.9962629078024234,1.0149137272743805,1.0155452577931392,0.9966346590774721,0.9966538889873522,1.0109166119613728,0.9887302973595979,1.0115887605207203,0.00030048512886109315,0.00019541037943918388,7.316537436442403e-06,8.226594670932318e-06,8.303039217587497e-06,0.0003648875516923949,0.00021241642460247036,0.0003814691673340557,8.606632471374956e-06,0.0002165081645434348,9.060705909814543e-06,0.0002163392849581863,0.00021323659571794785,9.362021281403517e-06,0.00015582378728478172,0.000402771590818318,9.7911339363262e-06,0.00022600582754066638,1.0229286183272424e-05,0.0005085364904870753,1.0986628416617293e-05,1.1241470681200446e-05,0.00022926172592104045,0.0005945109376128089,0.0006068792434911481,1.2111620208712888e-05,1.1879676118992606e-05,0.00034435915720338505,0.00021003334572220142,0.00040228239811598046
416,416.0,0.9867841545562664,1.015869718397547,0.0005829067015512549,7.1490260375744975e-06,0.00018791477188061448,0.0001777629643415161,1.049544732455631e-05,0.00033238702942468064,1.010196196294967,0.9884106865603637,0.9971421792282709,0.9988673685911316,0.9986327013067252,1.0102697978342445,0.9884416313781701,1.008965049040774,1.0010108490066545,0.9881452537313665,1.0038743677057003,0.9884010524183663,0.9877011399428606,0.9974447380756286,1.0002160670718017,1.0118673540329777,0.9975124882298065,0.9931512899139546,0.9971980951942628,1.014437349368922,0.9971438552444336,0.9976218777996808,0.9964055194192452,1.0152358180733019,1.015869718397547,0.9966444089840554,0.9966648931571332,1.0111612644608592,0.9888774447486954,1.0118528260784703,0.00029039716013219615,0.0001826061205069127,7.1490260375744975e-06,8.080058790500467e-06,8.196496031757624e-06,0.00035174452026425456,0.00019850208459794516,0.0003673009320837137,8.486374024961791e-06,0.00020274965353003942,8.976848880790481e-06,0.0002025838972298441,0.00019943127541583523,9.377281881043076e-06,0.000148236479931845,0.00038847794342383886,9.955498858626544e-06,0.00021120748154589638,1.049544732455631e-05,0.000489360114917233,1.1526892122069273e-05,1.1881589548343619e-05,0.00021443676625407907,0.0005711652209938664,0.0005829067015512549,1.2977009692308228e-05,1.268478469994242e-05,0.00033238702942468064,0.0001961363921146057,0.0003880260746079174
417,417.0,0.9867823991973215,1.0158413455884763,0.0006061609297768333,7.028153794614154e-06,0.00019624806906288898,0.00018432921124665274,1.0616289748977103e-05,0.0003408366579815629,1.0100663796894227,0.9883243367170604,0.9970420898635624,0.9987556444840525,0.9985251726546064,1.0101270248660137,0.9883467027089464,1.008818069048179,1.0008986034349139,0.9880380649574123,1.0037545392092073,0.988293979447092,0.9876036489568667,0.9973362375513761,1.0001030705478289,1.0117262723350715,0.9973999059288788,0.993058159357595,0.9970816131572973,1.0142851886977364,0.9970243196954429,0.9974985942536644,0.9963037140430584,1.0150783251413473,1.015710668567652,0.9965221720983406,0.9965435830576858,1.011020326169272,0.9887875105695006,1.011712134016801,0.00029696170640187535,0.00019532254890365685,7.028153794614154e-06,7.906427471988747e-06,8.174394977119123e-06,0.00036080441985527115,0.0002127417870928981,0.0003763193582124027,8.509175125021902e-06,0.0002183012908602944,9.012064412796807e-06,0.0002181080164510362,0.00021450982288124883,9.480722013765111e-06,0.00015594807538816855,0.0004014814998665279,1.0040748911522903e-05,0.00022687997189739737,1.0616289748977103e-05,0.0005074636969275341,1.1599566330683672e-05,1.1986671528006816e-05,0.0002309058129865176,0.0005938003359433236,0.0006061609297768333,1.2950232221469487e-05,1.2688294331157751e-05,0.0003408366579815629,0.00021000218136976273,0.0004009012182232343
418,418.0,0.9867827521849183,1.0158226132382442,0.0006969167296942452,7.040997053312674e-06,0.0002249201503480026,0.00021197436829643762,1.105241356769628e-05,0.0003885351117206385,1.0097314655450278,0.9879536588104513,0.9969610167841283,0.998659389605215,0.9984326309174396,1.0097468991309453,0.987946406830586,1.0084258015428365,1.000796842208104,0.9876101493536772,1.0036377910166598,0.9878653123947905,0.9871936212802581,0.9972428535894045,0.9998055050288892,1.0113250587329787,0.9973066894861274,0.9926576569363715,0.9969900007721287,1.0138265621520939,0.9969305045936772,0.9974060773095412,0.9958981965911081,1.0145760429410613,1.015202251797422,0.9964284001647588,0.9964495151133649,1.0106496031388439,0.9884005818465448,1.0113111970218782,0.0003372736694753652,0.00022508662040427924,7.040997053312674e-06,7.939540905825547e-06,8.356506301822562e-06,0.0004114204174965179,0.0002458922212697273,0.0004287426438168979,8.782427897907013e-06,0.000253705110416696,9.367976294380551e-06,0.00025325616241270887,0.0002486923213834332,9.839026252054159e-06,0.00017897639799586363,0.00046044051926706923,1.0413995247569282e-05,0.0002613046791994944,1.105241356769628e-05,0.000583311567000574,1.20627644416479e-05,1.2546872816206566e-05,0.00026542543143569735,0.0006829353767211762,0.0006969167296942452,1.333501793067e-05,1.309393649073658e-05,0.0003885351117206385,0.00024220427889772787,0.0004596537766321388
419,419.0,0.9867839410387309,1.015811371279442,0.000704407391564052,6.603483289488744e-06,0.00022678690762584623,0.00021463866273506825,1.0474672537040952e-05,0.00039319241060964877,1.0093138983409427,0.9876452979019913,0.9969374515829124,0.9986321933709493,0.9984028472094131,1.009282871964171,0.9876241856395053,1.0079515232688112,1.0007679931947244,0.9872856597289656,1.0036096760963955,0.9875393469440056,0.986870433121735,0.9972036765118715,0.9995174582134828,1.0108340565452196,0.9972644982635855,0.9923303708663029,0.9969457570777922,1.0132809404470764,0.9968814306523209,0.9973512987494125,0.9955651914574899,1.013993592257293,1.0146149597826315,0.9963780674178662,0.9963987181665521,1.0102000768090131,0.9880830033140251,1.0108206723536128,0.0003407730654784611,0.00022591898806787988,6.603483289488744e-06,7.5127498862301185e-06,7.911905273464274e-06,0.00041639650641870897,0.00024728950515781985,0.0004339723352504934,8.384899596367818e-06,0.00025585242860540105,9.00821573910543e-06,0.0002552323862080844,0.00025028708810137453,9.307494510063673e-06,0.00017975511720693554,0.00046610390984298567,9.857808776336775e-06,0.00026182697613325457,1.0474672537040952e-05,0.000590421536319899,1.1444018356990162e-05,1.196749969878355e-05,0.0002654776454470046,0.0006906032453424939,0.000704407391564052,1.2660099993847885e-05,1.2427323756893771e-05,0.00039319241060964877,0.0002432440992419665,0.00046529242236430696
420,420.0,0.9867846932784332,1.015805469644664,0.0006601256606654171,6.557791068919367e-06,0.00021269068175959675,0.00020116173018356383,1.0488475775389706e-05,0.0003700679870175181,1.009267441492022,0.987557085094392,0.9969337342899994,0.998624191903213,0.9983961963725466,1.0092230303737024,0.9875333523925,1.0078896286841623,1.0007703735838662,0.9872050201444004,1.0036175510676113,0.9874565862783714,0.9867846932784332,0.9971855937010292,0.999447456794896,1.010758988577487,0.9972423201929409,0.9922071612014297,0.9969202737675766,1.0131772467237945,0.996849917464621,0.9973150008592465,0.9954266034687004,1.0138691295912958,1.0144886957480972,0.9963419053713537,0.9963631184055233,1.0101438504326712,0.9879803025262949,1.0107450324250662,0.00032091400489224356,0.0002104174634528035,6.557791068919367e-06,7.522604805617969e-06,7.892901054495025e-06,0.0003922050587787753,0.00023025970366192993,0.0004090693215210805,8.388283780258598e-06,0.00023841753022008536,9.066524882162207e-06,0.00023785977734775606,0.00023295313082423487,9.244178795102018e-06,0.0001687270939537034,0.0004381030940162729,9.85213255721611e-06,0.00024312827706407956,1.0488475775389706e-05,0.0005538377353000225,1.1463959071925876e-05,1.2068604994027752e-05,0.0002458829988064979,0.0006471763861780238,0.0006601256606654171,1.2773179381693435e-05,1.2534942809761757e-05,0.0003700679870175181,0.00022640918683623654,0.0004373124632746507
421,421.0,0.9867840309861811,1.0158027582665021,0.0006627158285764567,6.712236888933082e-06,0.00021296872385460298,0.00020202319591008653,1.076151695940297e-05,0.00037315377116718283,1.009523348457482,0.9877618877936108,0.9969736781429535,0.9986640641112503,0.9984413132664585,1.0095045371894251,0.9877488484751519,1.008175443199119,1.0008204096704487,0.9874300742182329,1.0036730551786217,0.9876826896441878,0.987004853948853,0.9972353636733793,0.9996418135777779,1.011065107607295,0.9972921824570766,0.992429789814895,0.9969726285957148,1.0135292665777764,0.9969067046731915,0.9973710790552739,0.9956527254262884,1.0142563073712803,1.0148820894609794,0.9964055294517792,0.9964268593198665,1.010418466431549,0.9881903279233658,1.0110506997995672,0.00032394233485751907,0.0002089790465561214,6.712236888933082e-06,7.69554130075963e-06,8.050107496643596e-06,0.0003962014735911619,0.00022809167700998522,0.00041397021324084045,8.516420221142755e-06,0.00023556294339930107,9.199288424211045e-06,0.00023522621962812515,0.00023028795735609162,9.419338109109142e-06,0.0001687801608042172,0.00044002197923629727,1.0081992435095345e-05,0.00024006110616173713,1.076151695940297e-05,0.0005557075240985357,1.1784138702919109e-05,1.245970362590279e-05,0.0002425150867452339,0.0006496101461297554,0.0006627158285764567,1.3206094645402893e-05,1.2959539108285985e-05,0.00037315377116718283,0.00022414437701820275,0.00043924395214351607
422,422.0,0.986782154494056,1.0158010870775491,0.0006694851185828378,6.393860728641607e-06,0.00021369020046157396,0.00020420658446352897,1.0163061937905951e-05,0.00037701857137694176,1.0098982814560664,0.9880214365369195,0.997048274738458,0.9987469246532453,0.9985264294576598,1.0099175716167594,0.9880176451684501,1.0085940525407293,1.0009140407035717,0.9877064805612307,1.0037696610981581,0.9879615119053757,0.9872791428863873,0.9973224394132906,0.9999089787189379,1.0114972330473713,0.9973813856509562,0.9927071993152926,0.9970637604849777,1.0140134282309712,0.9970014299706645,0.9974656405686523,0.99594112716505,1.0147840771018586,1.0154156393174465,0.9965031926689512,0.9965246322635402,1.0108208063641106,0.9884579808945342,1.0114828734126315,0.00032751798153970904,0.0002084089309099517,6.393860728641607e-06,7.271478847864306e-06,7.605129666551125e-06,0.00040098742188341313,0.00022673474027903664,0.00041951185374573813,7.999616221900539e-06,0.00023298909223700516,8.557814435649319e-06,0.00023295814556575762,0.0002283907171750908,8.894127815938102e-06,0.00016834689177169787,0.0004432061593466021,9.512268880578938e-06,0.0002379049302933746,1.0163061937905951e-05,0.0005606636409987608,1.116959257200859e-05,1.1813587082090997e-05,0.0002407628964731056,0.0006562806080126709,0.0006694851185828378,1.2562989635439685e-05,1.2333005924974233e-05,0.00037701857137694176,0.00022275510715493173,0.0004425066727510519
423,423.0,0.9867795586966233,1.0157983060103977,0.0006325635859047405,6.55093073290832e-06,0.0002014514567863711,0.0001926620358795869,1.0235041690132857e-05,0.0003562639095684888,1.0101207184019931,0.9882389505923891,0.9970932983749533,0.9987908079648826,0.998569946731585,1.0101634581446923,0.9882387100598843,1.008844183494878,1.000955348377398,0.9879230520735164,1.003806389152056,0.9881778343979571,0.9874996098880867,0.9973682891945426,1.0000886555243804,1.0117572328251352,0.9974280320595175,0.9929402570207195,0.9971109502264481,1.0143155676120523,0.9970515729365533,0.9975184009436929,0.9961795942545986,1.0151181448539537,1.015754163124094,0.9965529945161827,0.9965741189116074,1.0110601835318487,0.988679315787733,1.0117432475048767,0.0003095439460759494,0.0001949963847469026,6.55093073290832e-06,7.540695251897237e-06,7.767148055472156e-06,0.0003791475294124035,0.00021191644541244982,0.0003967795771016459,8.205182003035481e-06,0.00021743872688998324,8.859355092672354e-06,0.0002175326443279285,0.00021330898070429972,8.946620720105119e-06,0.00015788128600103626,0.00041848351388909326,9.576987362278317e-06,0.00022173826470778195,1.0235041690132857e-05,0.0005297362908046906,1.1195218018804948e-05,1.1847008293993397e-05,0.00022453570883144676,0.0006201580905289813,0.0006325635859047405,1.2505057605653401e-05,1.2279664593080925e-05,0.0003562639095684888,0.00020815419458504892,0.000417855714678228
424,424.0,0.9867767384884459,1.0157922649976407,0.0005934630063003008,7.697936769482356e-06,0.00019160512159066684,0.0001799330313460407,1.1614247514038654e-05,0.0003339670475056487,1.0101308107780649,0.9882438317438633,0.9971085300026539,0.9988051426632036,0.9985862591344108,1.0101736446013159,0.9882397515444541,1.0088492295093696,1.0009739016405905,0.9879187272252089,1.0038202551637128,0.9881730579558557,0.987500830418792,0.9973823739225592,1.0001008058991205,1.0117723472447069,0.9974429221748307,0.9929526807020757,0.997126764260209,1.0143432293141992,0.9970666550571751,0.9975309565356262,0.9961954970701442,1.0151537214624833,1.0157922649976405,0.9965707684746202,0.9965907718506165,1.0110720768247385,0.9886828000587078,1.0117586625671544,0.00028952371564102075,0.00018794421520930982,7.697936769482356e-06,9.191922177098363e-06,9.198408508355805e-06,0.0003551923889800643,0.00020531315019285996,0.00037194411102676024,9.915004939538705e-06,0.00021258719629947098,1.1115341258496955e-05,0.0002127009081043653,0.00020731901376935005,1.0286209989307085e-05,0.00015088541293886208,0.00039203034777796563,1.095862263695516e-05,0.00021421819414068217,1.1614247514038654e-05,0.0004966238720679923,1.2556153482060062e-05,1.3201153699630888e-05,0.00021726291770550796,0.0005817251878491533,0.0005934630063003008,1.3788773624573857e-05,1.3559275308961028e-05,0.0003339670475056487,0.00020093462356930405,0.00039143528873288817
425,425.0,0.9867741887640884,1.015781473780266,0.0006060964571711365,8.333968002587085e-06,0.00019817771383097877,0.00018376139349694895,1.2611568431290365e-05,0.0003415976228652202,1.0097381665219516,0.9879425025450409,0.9971024854072671,0.9987965557465059,0.9985774420001102,1.0097415552775064,0.9879244243000789,1.0084072593651787,1.000966628086614,0.9876034837600155,1.0038130861700088,0.9878578765064179,0.9871862309823104,0.9973655984639935,0.9998371995246709,1.0113205831328487,0.9974220886480628,0.9926250736332752,0.9971056398616166,1.0138339861586625,0.9970401914806079,0.9975017695809533,0.9958601389490885,1.0146055333260866,1.0152397156803565,0.9965441948189306,0.9965637710053257,1.0106530263160147,0.9883705792919891,1.0113067992940936,0.00029509961951315925,0.00019730912139092339,8.333968002587085e-06,1.0193279006769428e-05,1.0093465969487447e-05,0.00036301864406872376,0.00021692036161037901,0.00038042449656408876,1.1014029501491617e-05,0.00022677677731713678,1.2611568431290365e-05,0.00022703916346741447,0.0002198349248747132,1.1221918386514562e-05,0.0001573885870872876,0.0004010068226400531,1.1906186699358858e-05,0.000225396027505739,1.2520098396948359e-05,0.0005076814387083798,1.3513502417156678e-05,1.4182956194540416e-05,0.00022930405088315508,0.0005940891250436841,0.0006060964571711365,1.4664452354780951e-05,1.4461012144113918e-05,0.0003415976228652202,0.00021125599397065755,0.00040037574274246965
426,426.0,0.986772404418115,1.015767081332842,0.0006085133332837211,7.901878716115528e-06,0.00019906473245226346,0.0001846100595152326,1.221493728533477e-05,0.00034204397479442014,1.0092577288117206,0.9876043192820366,0.9970304451177139,0.9987158770421651,0.9984957969289684,1.0092201633136895,0.9875700341829823,1.007880609256842,1.0008793448654558,0.9872383761886403,1.0037215208709018,0.9874948310311519,0.9868271582442493,0.9972783711303433,0.9995006079604399,1.010767849480006,0.9973326790990831,0.9922459111863909,0.9970155728881451,1.0132092762387852,0.9969482800528795,0.9974097549674973,0.9954813251527416,1.0139283689464427,1.0145558793050402,0.9964493326007378,0.9964691813608723,1.0101411937344946,0.9880142857007563,1.010754017040384,0.0002948865190543254,0.0001988215990864506,7.901878716115528e-06,9.732054818925957e-06,9.645901833809194e-06,0.0003635213167994079,0.00021883113513582308,0.00038102066940949483,1.047518587240426e-05,0.0002285242094324529,1.1976150378838458e-05,0.00022899740120454722,0.00022167765327526124,1.0886358872865715e-05,0.00015868870100380303,0.0004025117872152568,1.159628492870336e-05,0.00022839939421167142,1.221493728533477e-05,0.0005099255542585673,1.3278034558896703e-05,1.4048542139515382e-05,0.0002334568009556498,0.0005965154176451964,0.0006085133332837211,1.4398660085103596e-05,1.42165830777819e-05,0.00034204397479442014,0.00021334244665392808,0.0004018934875796316
427,427.0,0.9867718803450891,1.0157508964383335,0.0005686825012520497,7.2844272446923065e-06,0.0001857334280475114,0.0001721913487281575,1.1401226892833587e-05,0.00031777106017425935,1.0091614407674223,0.9875483561653733,0.9969681721072873,0.998652462503679,0.998429123918353,1.0091212872830357,0.9875159471021026,1.007784799031303,1.0008102783837098,0.9871776586531387,1.0036492435323605,0.9874350995724556,0.9867718803450892,0.9972042359127488,0.9994171635401358,1.0106531363450422,0.9972506770305821,0.9921743050417494,0.9969287804237028,1.013074732142546,0.9968581749431054,0.997314817461356,0.9954094372026008,1.0137821235123634,1.0144087524159466,0.9963563813076197,0.9963762206432623,1.010041138440247,0.9879582885279121,1.0106399000030561,0.0002737971580310491,0.00018581765829674794,7.2844272446923065e-06,8.962661524052904e-06,8.909528557328887e-06,0.00033772608748027243,0.00020451160378036988,0.0003539273446684105,9.673428572603635e-06,0.0002133166387653124,1.1070662468415976e-05,0.0002138560663117919,0.0002070777793476396,1.0124469003324678e-05,0.00014834517541005468,0.00037475193911676064,1.0799732473746002e-05,0.00021457336121107992,1.1401226892833587e-05,0.0004757871376782012,1.24519931790881e-05,1.3206020894833835e-05,0.00021997010911925033,0.000557349195533112,0.0005686825012520497,1.3555760559003648e-05,1.3388033106624312e-05,0.00031777106017425935,0.00019972452265546136,0.00037418955811697313
428,428.0,0.9867727696835921,1.0157347278797038,0.000553413262842859,7.292277221813455e-06,0.00017964970230066872,0.0001671987948956717,1.1304661142489756e-05,0.0003090499133685741,1.0094761349129635,0.9877917705645564,0.9969965864025304,0.9986930168185405,0.9984661184566538,1.0094728916418187,0.9877741585769485,1.0081435197252646,1.000856125208587,0.9874449007613764,1.0037009978780778,0.9877014973256996,0.9870328175489511,0.9972354083805726,0.999634344069643,1.0110116324735368,0.9972799399539842,0.9924428970386465,0.9969560995420609,1.01348054743998,0.9968831013256655,0.9973373465818915,0.9956796810800203,1.0142246864549,1.0148560530390542,0.996382723412585,0.9964019054621321,1.0103829226615946,0.9882155325633543,1.0109987455769354,0.0002665689302854397,0.00017721945590861565,7.292277221813455e-06,8.908419356627977e-06,8.956959163146154e-06,0.0003281842626433549,0.00019489618975267807,0.00034341990139610617,9.889739029655341e-06,0.0002037553690291246,1.130358872004147e-05,0.00020438393052738855,0.0001977542352680241,1.0085938083243029e-05,0.00014371703163947112,0.00036425483567110556,1.0713926319724685e-05,0.00020429161532331276,1.1304661142489756e-05,0.00046230059649916675,1.2340253152746564e-05,1.2984835308797727e-05,0.00020967862761055476,0.0005421662426342161,0.000553413262842859,1.3458175633879038e-05,1.3311905866569458e-05,0.0003090499133685741,0.00019017271314752412,0.00036371327647380966
429,429.0,0.986773858548274,1.015720384439917,0.0005587842730684254,7.669541606383569e-06,0.00018044393675829468,0.0001683113373052533,1.1777372858628908e-05,0.00031123033012676524,1.0097837261825182,0.9880166122145017,0.9970090985120029,0.9987073846029298,0.998480224692755,1.009817607702376,0.9880012079364222,1.0084978101527449,1.0008671238790097,0.9876660265535199,1.0037080252103872,0.9879182834324736,0.9872572719942403,0.9972570280155837,0.9998402527908316,1.0113700736948494,0.9973034893359249,0.992677014247957,0.9969806861669186,1.0138824662904942,0.9969087991551538,0.9973650959644624,0.9959046332980855,1.0146577909230279,1.0152926648958855,0.9964080569631939,0.9964272424262399,1.010714935283042,0.9884427987886145,1.0113573126994604,0.00026867529905109987,0.00017663568897313103,7.669541606383569e-06,9.25968511916297e-06,9.382574622167836e-06,0.0003302090563414869,0.00019363900556339047,0.000344941021034946,1.0437191753307243e-05,0.00020223623114945245,1.1777372858628908e-05,0.00020297303959355788,0.00019672896572389228,1.0473869199510957e-05,0.00014492617735552095,0.0003664364520006131,1.1086346014465534e-05,0.000203337551797234,1.1678646771657374e-05,0.00046556160374133267,1.2751387441652466e-05,1.3346979696559045e-05,0.00020928395019520718,0.0005471971500646885,0.0005587842730684254,1.386628723463944e-05,1.3733960587617403e-05,0.00031123033012676524,0.00018910052424060892,0.00036595793982173506
430,430.0,0.9867735912978016,1.0157096749019376,0.0005349161044038855,7.529186589502365e-06,0.00017241178145472176,0.00016071216489700951,1.128297761632636e-05,0.00029653096140293066,1.010035322908741,0.9882150462451941,0.9970668441371846,0.9987669254135177,0.998543994739999,1.0100923314521855,0.9882111554422324,1.0087783687998708,1.0009356215295369,0.9878884031058426,1.003784471582352,0.9881405041629849,0.9874691227559542,0.997323903802143,1.0000279890061892,1.0116542631214527,0.9973736241399874,0.9929015235545698,0.997052665229028,1.0142095413049255,0.9969813000301628,0.99744100138624,0.9961277909209308,1.015009948289287,1.0156492643414337,0.9964771091350921,0.9964965488097642,1.010980963686971,0.9886482315012712,1.0116417798969395,0.00025601560829048044,0.0001694264984602539,7.529186589502365e-06,8.981447612986399e-06,9.121318339322354e-06,0.0003144567906873383,0.00018518954262699685,0.00032814961887080906,1.0114496430284965e-05,0.00019282958238456133,1.1250978618748565e-05,0.0001935232709835021,0.00018810437124512487,1.0138786945239226e-05,0.00013885903420328158,0.0003491183940807583,1.0719340798658083e-05,0.00019509783791312415,1.128297761632636e-05,0.00044465550903983103,1.2320350158534186e-05,1.2879220292725103e-05,0.0002011304816330593,0.0005236184326771389,0.0005349161044038855,1.3370403384694258e-05,1.3237593878758001e-05,0.00029653096140293066,0.00018106525273497246,0.0003487200513378243
431,431.0,0.9867704122908421,1.0157044080487292,0.0005075115596538833,6.950002406952275e-06,0.0001633580199691086,0.00015268663011488553,1.0368409313965703e-05,0.0002816989992311454,1.0100894195909584,0.9882059103044027,0.9969971451287201,0.9986865558686895,0.9984637968035306,1.0101472215089546,0.9881901669548506,1.0088342772018772,1.0008454283729102,0.9878486999278282,1.0036840255132082,0.9881019365529969,0.9874414835315661,0.9972420087759933,1.0000092903565425,1.0117069633006717,0.9972920235884859,0.9928749598737125,0.9969711539102468,1.014266970210536,0.9968962156500193,0.9973547336756463,0.9960891803557816,1.015064975578477,1.0157044080487292,0.9963876745764152,0.9964073913282422,1.0110348624631555,0.9886282445460693,1.011694501920402,0.00024340010922511347,0.00016024839403369796,6.950002406952275e-06,8.25823984810956e-06,8.401058830003643e-06,0.0002987564816478572,0.00017514927372595346,0.0003117889487100489,9.322121923826393e-06,0.00018204488987290382,1.030880663237455e-05,0.00018266911178284342,0.00017775455719115264,9.311811272867977e-06,0.00013099919449605676,0.00033146478403466484,9.848892413226388e-06,0.00018476536384521975,1.0368409313965703e-05,0.0004222036386457432,1.1320332399908413e-05,1.182070407258616e-05,0.00019063766971969936,0.0004968892238679568,0.0005075115596538833,1.2292276789788874e-05,1.2164305678810496e-05,0.0002816989992311454,0.00017127863889051766,0.0003311127989163791
432,432.0,0.9867627658860617,1.0157056264355795,0.0005388552292374012,6.703068823660244e-06,0.00017234891309379213,0.00016273286114965453,1.0106668016182192e-05,0.00030073297271682674,1.0098487013946846,0.9879716773765231,0.9970121391424475,0.9987053141599156,0.9984790038501269,1.0098804991791952,0.9879425467382434,1.0085599412706054,1.0008630833105177,0.9876015459057027,1.0037044700399462,0.987852446962753,0.9871942779884951,0.997255757268764,0.9998351583583793,1.0114286822016427,0.9973124525337664,0.9926210810882096,0.9969964688395562,1.0139589399560518,0.9969243445297655,0.997384708634166,0.9958303219468014,1.0147302223315657,1.0153650502506761,0.9964211180189295,0.9964394407637363,1.0107795062569505,0.9883814591688225,1.011416080704144,0.0002606271006501684,0.00016628698511751323,6.703068823660244e-06,8.004193078495832e-06,8.144436657166509e-06,0.00031845189851661406,0.00018198822355507352,0.00033194449311049675,9.047608212540968e-06,0.00018917890355121106,1.001030617410463e-05,0.00018958571881890523,0.000184629506266917,9.08653807675942e-06,0.00013734250367086122,0.0003532050469340959,9.62742394231102e-06,0.00019312965128353104,1.0106668016182192e-05,0.0004494140493605934,1.1032491408921945e-05,1.1512577741379683e-05,0.00019883945096958866,0.0005279430601088693,0.0005388552292374012,1.1953592073996192e-05,1.1839469531417823e-05,0.00030073297271682674,0.00017835596679906238,0.0003528882584090976
433,433.0,0.9867490964421282,1.015711307707072,0.00056330674957045,7.093946179482532e-06,0.00017900908315238525,0.00016991096015089413,1.1036135586441542e-05,0.0003145246955638492,1.0095330035423797,0.9876563494633096,0.9969903496671588,0.9986850355362744,0.99845747930801,1.0095269997509968,0.9876120234192778,1.0081967861101448,1.0008409804218101,0.9872691881731145,1.0036826614672192,0.9875225190397531,0.9868613426658084,0.9972335945805264,0.9995930254757958,1.011060658774401,0.9972922220853007,0.9922775559760838,0.996978830233303,1.0135397865229236,0.9969094865625057,0.9973696032907655,0.99547757575225,1.0142727660067696,1.0149027567849838,0.9964117956743245,0.9964287851359047,1.010438226650148,0.9880563600112097,1.0110486764945064,0.0002733101736882099,0.0001691557132770164,7.093946179482532e-06,8.455414336167135e-06,8.647470779499603e-06,0.00033222696198296575,0.00018509085314559814,0.00034541286120549897,9.596413094046536e-06,0.00019283117049566354,1.0621052084986638e-05,0.00019297992774944958,0.0001879031207689455,9.790061463961278e-06,0.00014281049977339438,0.0003693607919397172,1.0495887220453755e-05,0.00019825602185037446,1.1036135586441542e-05,0.0004702547243945972,1.2021432309641997e-05,1.258606447467191e-05,0.0002035753044300722,0.0005521084637251397,0.00056330674957045,1.2976529156349862e-05,1.287356278145125e-05,0.0003145246955638492,0.000181926039939224,0.00036904445160423633
434,434.0,0.9867278483177082,1.015718663280114,0.000533039706922039,7.037005724374783e-06,0.00016932993872571133,0.00016048610071893706,1.1167215152856514e-05,0.00029759383327661115,1.0093895589243704,0.9875100268574276,0.9970424440277116,0.9987433931368039,0.9985205144147037,1.009361452099833,0.9874703998270197,1.00802431465209,1.0009159126670393,0.9871562539781951,1.003775772294634,0.9874097699925775,0.9867278483177081,0.9972964278322751,0.9995083058322973,1.0108949817075847,0.9973571636268326,0.9921221010930266,0.9970464964289583,1.0133483410310633,0.9969770440264575,0.9974376910673393,0.9953246797001494,1.0140630995630682,1.0146913141117053,0.9964798198367357,0.9964973603541746,1.0102814001725742,0.9879085926561714,1.010883434193783,0.0002586163767825878,0.00015903060284105393,7.037005724374783e-06,8.342467932966467e-06,8.564200160533941e-06,0.00031414645435919676,0.00017402998868234023,0.0003263738269897233,9.499607816398317e-06,0.000181582164916955,1.0519632675233768e-05,0.00018164703701144762,0.0001767256730315859,9.766909576978541e-06,0.00013508744394206975,0.0003492040601053076,1.0575018718937492e-05,0.00018696374050699552,1.1167215152856514e-05,0.0004449007864899235,1.2158946925262036e-05,1.279283246384935e-05,0.00019185249546419225,0.0005224769901383751,0.000533039706922039,1.3100833583031108e-05,1.3009681293324125e-05,0.00029759383327661115,0.00017118619164106162,0.00034890643664612926
435,435.0,0.9866983326952928,1.0157249045716132,0.0005146391527186446,6.380010956823261e-06,0.00016321831366211727,0.00015534129473888177,1.0151629071313197e-05,0.0002883592551426026,1.0095085557815426,0.9876011204829725,0.9970140873760731,0.998712218316139,0.9984924218175276,1.0094882297020693,0.9875661730062436,1.0081509219795965,1.0008909595708284,0.9872614739240942,1.0037567539631789,0.9875137977740855,0.9868235903071589,0.9972678665901686,0.9995796723500033,1.0110355074525443,0.9973265895838143,0.9922221991589617,0.9970144388085223,1.0135123199114249,0.9969442469753804,0.9974036287885479,0.9954274153256525,1.014245620682116,1.0148765821556944,0.9964449560079699,0.9964631091476713,1.0104068951313887,0.9880041433560026,1.0110238289235447,0.0002501520683074881,0.0001533755400083115,6.380010956823261e-06,7.5846389293494615e-06,7.773350582855603e-06,0.0003047986677046463,0.00016767348928951176,0.00031704068113713106,8.63034469974411e-06,0.00017448970217551178,9.558431596025927e-06,0.0001743253897309673,0.00017007518761487554,8.873262059556267e-06,0.00012941650147215003,0.000337363060666516,9.610262519878878e-06,0.00017980279337820882,1.0151629071313197e-05,0.00042955982258859336,1.1057366337578732e-05,1.1645749209573998e-05,0.00018383843187863333,0.0005044708174314492,0.0005146391527186446,1.1908036622145043e-05,1.1826611261488032e-05,0.0002883592551426026,0.0001650299744084239,0.0003371391803635191
436,436.0,0.9866633280526718,1.015727242998476,0.0005144591152592227,6.110031928702916e-06,0.00016287444933511922,0.00015558327176355824,9.747243140506094e-06,0.0002889737179638138,1.0097301602236226,0.9878028959583154,0.9970492631005534,0.9987497131140102,0.9985335068676354,1.0097410369667825,0.987785232927522,1.0084134530155182,1.0009379945333203,0.9874918838131862,1.0038095754716374,0.9877440115487137,0.9870451487878371,0.997305272354399,0.9997508668119052,1.0112927508309775,0.9973582469636152,0.9924282160466978,0.9970416711069005,1.0137892748813273,0.996961912328107,0.9974161446363059,0.99562049949155,1.0145379881134124,1.0151682247449263,0.9964509133921521,0.9964716912888598,1.0106453024940663,0.988214052327592,1.0112812360006143,0.00025063913586114746,0.00015286724606903656,6.110031928702916e-06,7.252744588542307e-06,7.4594092876571405e-06,0.0003059191573059087,0.00016681893276096634,0.0003185732284373288,8.28790044987613e-06,0.0001733727623923675,9.214332057174551e-06,0.00017292289557787891,0.00016895955438530168,8.523716494285966e-06,0.0001288198480537677,0.00033731759113050333,9.234398480693371e-06,0.00017908310181831717,9.747243140506094e-06,0.00042973498535413854,1.0572232161807929e-05,1.1156775245254388e-05,0.00018206990340747302,0.0005042897103817508,0.0005144591152592227,1.1294215571811196e-05,1.1222146089847329e-05,0.0002889737179638138,0.0001641717842045627,0.0003371656641939326
437,437.0,0.9866264796914587,1.0157228899776105,0.0004944095108810728,6.05635383118676e-06,0.0001564855633659752,0.0001495066960866979,9.603537392654083e-06,0.00027821049961047385,1.0099814347868212,0.9879937086684794,0.9970888870157336,0.9987903745999753,0.998576297334696,1.0100229859438192,0.9879840764667366,1.0087021496481117,1.000981480873048,0.9876899265812147,1.0038515837737898,0.9879445286319105,0.9872429224685135,0.9973500002162836,0.9999330858253365,1.0115880973503426,0.9974020730765252,0.992621970769193,0.997084440143243,1.0141157345462695,0.9970049612757046,0.9974580066360578,0.9958028997765399,1.0148868788668612,1.0155199287203536,0.9964943170295089,0.9965152054419588,1.0109150298672689,0.9884112259518972,1.0115762124989276,0.00024162254262846363,0.00014624461344025786,6.05635383118676e-06,7.215352920858674e-06,7.430065192602485e-06,0.0002946887687692759,0.00015945874467584572,0.0003069817309596582,8.322591799237695e-06,0.0001657863061030442,9.346533262340467e-06,0.00016529820913722254,0.0001613776862713879,8.450073949233696e-06,0.00012326894379857824,0.00032416436913752187,9.122369266250564e-06,0.00017146890920918237,9.603537392654083e-06,0.0004134133828103488,1.0389080584262031e-05,1.0967531148282722e-05,0.00017376938263522743,0.00048458262745302915,0.0004944095108810728,1.1053226200305664e-05,1.0986696843601788e-05,0.00027821049961047385,0.00015681766694471084,0.00032405959412313987
438,438.0,0.9865914329132668,1.0157090569259235,0.0004577360655451569,5.683499235111199e-06,0.0001453336939212759,0.00013845622000548891,8.951147309210377e-06,0.00025785529410685793,1.010100679158317,0.9880564305868285,0.997117227041618,0.9988233745296954,0.9986085563460493,1.0101508919170954,0.9880461357275413,1.0088291366018698,1.0010092102584138,0.9877518013154064,1.0038768584788362,0.9880076700381231,0.9873047569163578,0.9973885364120331,1.0000167892237983,1.0117345275182943,0.997444020330502,0.9926837465412472,0.9971308434158953,1.0142852144755956,0.997054474959085,0.9975119602034465,0.995863899674937,1.0150726577588232,1.0157090569259235,0.9965478569498503,0.9965681938068127,1.0110447820012132,0.9884787100425814,1.0117227115598058,0.00022412157334640665,0.00013652822130899778,5.683499235111199e-06,6.818264775012004e-06,7.000245926770599e-06,0.00027326327410015657,0.0001489484719107842,0.0002847427324786866,7.896248899310698e-06,0.00015465709847947018,8.915462508624956e-06,0.00015430402799755858,0.00015066449965329612,7.925931674169333e-06,0.00011387629399544429,0.0003003888715457304,8.518489388538688e-06,0.00016005192776444234,8.951147309210377e-06,0.00038283244676376644,9.697037899125607e-06,1.0223125068891752e-05,0.000162334159428134,0.00044859028775774744,0.0004577360655451569,1.0361531952857448e-05,1.0295203165445547e-05,0.00025785529410685793,0.00014652710326271655,0.00030030228038985403
439,439.0,0.9865618330197099,1.0156840698251668,0.0004454836215335041,5.18425373787961e-06,0.00014326148688402067,0.00013500142731961786,8.122606728195352e-06,0.0002503564822084739,1.0099502866564862,0.9878860963315734,0.997058652178481,0.9987627544122781,0.9985452830385021,1.0099797525765772,0.9878617019490373,1.0086521155073997,1.00093979302923,0.9875570883503195,1.0038022427411668,0.987813328622326,0.9871159151033034,0.9973221185905286,0.9998726371511046,1.0115530321121344,0.9973764476377145,0.9924986443905452,0.9970620724767616,1.0140733417350163,0.9969826211390008,0.997442929837178,0.9956693361308279,1.0148455378465158,1.0154805742882311,0.9964732008873802,0.9964928989817043,1.0108828837729689,0.988297999098783,1.0115411766787639,0.00021750319390492952,0.00013952804250490724,5.18425373787961e-06,6.204633428047783e-06,6.378838847752273e-06,0.0002656903496973129,0.00015269941205646486,0.00027713784235720547,7.192533889145576e-06,0.00015826568590487317,8.113191367956714e-06,0.0001579099505479954,0.00015451806707726304,7.222069261107015e-06,0.00011216487433994805,0.00029192873802918367,7.740108251590174e-06,0.00016403130054277776,8.122606728195352e-06,0.00037194924478346845,8.791929095793733e-06,9.270156689353654e-06,0.00016735847976450278,0.00043646997143403053,0.0004454836215335041,9.389395113697138e-06,9.328751680329777e-06,0.0002503564822084739,0.00015010097133668016,0.0002918099104062508
440,440.0,0.9865413253124018,1.015650712916472,0.00044179336877149446,4.901398253141538e-06,0.000143665933305213,0.00013408864682024817,8.003189421905085e-06,0.00024764902771899747,1.009591568738702,0.9875832901500913,0.9969563331277274,0.9986495136760474,0.9984332106536886,1.0095791494773891,0.9875386596752036,1.0082416156000316,1.000816149084977,0.987218748451256,1.0036709034425557,0.9874731240280876,0.9867872291680893,0.9972118640068145,0.9995922499301173,1.0111431193127363,0.9972658169629095,0.9921710205330475,0.9969523773505714,1.0136133440608777,0.9968768757022959,0.9973432447735231,0.9953377966969643,1.0143544112556433,1.0149855612547667,0.9963696706081406,0.9963884222734858,1.0104962837719147,0.9879782069949106,1.0111309970964124,0.0002148663676163589,0.00014505835487827888,4.901398253141538e-06,5.874050128378275e-06,6.0754950044519876e-06,0.0002632995861955626,0.00015843891516322553,0.0002750740543879621,6.935428239677325e-06,0.00016247952061042878,8.003189421905085e-06,0.00016200763983869945,0.00015995833771646908,6.8375004078959445e-06,0.00011151647455823237,0.00028867984745609653,7.324283227593006e-06,0.00017065424027792216,7.700196724842768e-06,0.00036825762398937827,8.308768872654826e-06,8.747782575532244e-06,0.00017463429309510944,0.0004328164174748504,0.00044179336877149446,8.869173992455073e-06,8.815748911887105e-06,0.00024764902771899747,0.00015590563044858322,0.00028849528319832525
441,441.0,0.9865335550929565,1.0156128850058144,0.0004131431846212129,4.618942720752415e-06,0.00013471973978398306,0.0001253539605452826,7.865793802836853e-06,0.00023134799998300888,1.0093786994618674,0.9873433361687154,0.9969031866877803,0.9986000488544372,0.9983797350818673,1.0093428418956263,0.9872856567975251,1.0079978528226439,1.0007656474741204,0.9869691412352145,1.0036223740922674,0.9872238390700468,0.9865335550929565,0.997151957860937,0.9994004842344708,1.0108907179168978,0.9972022769064316,0.9918995916444258,0.9968850036400526,1.013320656685963,0.9968096434799815,0.9972748997832828,0.9950588783595594,1.0140328637159068,1.0146594534074325,0.9963045785766876,0.9963228874856451,1.0102694845552624,0.9877271908361333,1.0108792738935886,0.00020059062659930294,0.00013760716973592176,4.618942720752415e-06,5.555872230774899e-06,5.7648357200495856e-06,0.0002461939633617941,0.00014981347888587765,0.00025740306114675705,6.656578887953795e-06,0.00015228471446668488,7.865793802836853e-06,0.00015182244987508708,0.00015086040496469836,6.4499435725755385e-06,0.00010371299780172566,0.00026954030607099507,6.925874919528532e-06,0.0001617767577443751,7.308735523971108e-06,0.00034415722874856755,7.870850657541852e-06,8.27727848971794e-06,0.0001654572583042463,0.00040475387658981814,0.0004131431846212129,8.409938472353967e-06,8.359931402864166e-06,0.00023134799998300888,0.0001477216324601204,0.00026934050575838035
442,442.0,0.9865409194409995,1.0155744848991695,0.0003821528278789769,4.27411314695132e-06,0.00012502909214318598,0.00011617364148548271,7.148769033568686e-06,0.0002145801478896651,1.0095510893455633,0.9874073295186259,0.9969582494712351,0.9986600899436116,0.9984417786108605,1.0095289085034174,0.9873536267403339,1.0081840840679193,1.0008310810772885,0.987038584006281,1.0036872813190107,0.9872958901609108,0.9866020453678078,0.9972178268753151,0.9995111351184577,1.0110863774758987,0.9972734865635094,0.9919807043276035,0.9969608607943685,1.013552083195095,0.9968931409244037,0.9973646727869891,0.9951569495900748,1.0142836767436196,1.0149142635911574,0.9963932998807671,0.9964108425187013,1.0104518064906745,0.9877963497812544,1.0110748713140014,0.00018609333128243234,0.00012794496115737088,4.27411314695132e-06,5.1345685610913395e-06,5.3451029577326804e-06,0.00022856972645506166,0.0001396546173974439,0.0002390768105725715,6.203662543113089e-06,0.0001426126340824779,7.3894176907739725e-06,0.00014217043047372012,0.00014072706631889907,5.942352074996267e-06,9.643035495005882e-05,0.00025012761278542906,6.342869251902413e-06,0.0001499826869568695,6.6700355227095455e-06,0.0003187656132117811,7.148769033568686e-06,7.508357738021453e-06,0.00015289861745833362,0.00037456154295243234,0.0003821528278789769,7.623059744022028e-06,7.578033823501025e-06,0.0002145801478896651,0.00013740743113903456,0.00024995600924463903
443,443.0,0.9865608225482075,1.0155394114025134,0.0003713868462370695,4.157179251394786e-06,0.00012203092011437013,0.00011336058490267176,6.6762358270955286e-06,0.00020985074323832075,1.0097032572940303,0.9876144490390751,0.9969843705721719,0.9986821622078217,0.9984651421659171,1.0097035169701347,0.9875686843629631,1.0083657046579597,1.0008544436368243,0.9872506654135007,1.0037067035517617,0.9875104462148422,0.9868165251169743,0.9972345687995692,0.9996470787081501,1.0112604982817204,0.9972859739911041,0.9922008902882852,0.9969696262531128,1.0137584570987233,0.9968968487257162,0.9973654640657709,0.995378504364852,1.0145105887431285,1.015143624767654,0.9963914428346077,0.9964096906128401,1.0106143414292046,0.9880122982473534,1.0112493073368574,0.00018203396197524356,0.00012483966235986345,4.157179251394786e-06,4.962223849935729e-06,5.217502628016288e-06,0.00022409721962864872,0.00013673783461562949,0.00023458937527170344,6.086775439388808e-06,0.0001403303945672739,7.262412814510964e-06,0.0001400184741139224,0.00013783255365844716,5.740158174927987e-06,9.472692408236265e-05,0.00024500891043921144,6.044037505951817e-06,0.00014515015948273575,6.298294339306267e-06,0.00031082398603681725,6.6762358270955286e-06,6.9677050486799e-06,0.00014670740214591533,0.00036432076809493066,0.0003713868462370695,7.060965767731931e-06,7.029642486128601e-06,0.00020985074323832075,0.00013412691556253598,0.00024484233878740275
444,444.0,0.9865894203842703,1.015511563321821,0.00036336398091110626,4.1427639652428266e-06,0.00011895772348280576,0.00011092571306389565,6.594640085663338e-06,0.00020554653410212055,1.009894147161854,0.9877925842522547,0.9970163591390296,0.9987185024530945,0.9985008436822397,1.009920779616196,0.9877635419536447,1.0085933387343307,1.0008938658631998,0.9874531087924293,1.0037493752433995,0.9877130633944436,0.9870121214166966,0.9972698188523004,0.9997939829044782,1.0114766611299837,0.99731956303187,0.9923922202863577,0.9970017959726326,1.0139957837494926,0.9969234791701889,0.9973863555280942,0.9955647639264817,1.0147637578095206,1.0153980230814157,0.9964130029840087,0.996431894241702,1.0108186787915365,0.9882008801416506,1.011465460325463,0.00017825625640857602,0.00012045963752289413,4.1427639652428266e-06,4.928413381722746e-06,5.1984588934028134e-06,0.00021960916256770296,0.0001319678563626248,0.00022980450114049297,5.990385536951201e-06,0.00013549238659199024,7.0575394277281194e-06,0.00013537234711631893,0.00013295381634765777,5.736659339388181e-06,9.287357914161657e-05,0.00024062630804422202,6.00884877844806e-06,0.0001390522828070424,6.254108462121659e-06,0.00030459835098027674,6.594640085663338e-06,6.873773107864631e-06,0.0001396485958370179,0.00035651652641471463,0.00036336398091110626,6.945875277532568e-06,6.9231464742977995e-06,0.00020554653410212055,0.00012948090755602048,0.00024045406190141433
445,445.0,0.9866228689188763,1.0154948394630692,0.00033970537580957057,4.080168183813794e-06,0.00011112024814908244,0.00010347788322232191,6.540730759407353e-06,0.00019167862970275812,1.0099800126837726,0.9878725958768791,0.9970189334613784,0.9987230158284989,0.9985030387597511,1.0100121175648478,0.9878436556484516,1.0086851676374222,1.0008962338775447,0.9875366539455832,1.0037531824372607,0.9877957493560199,0.9870912196096213,0.997270432941225,0.9998543801492898,1.0115728302886033,0.9973144396839343,0.9924669742328728,0.9969937807232748,1.014091925333393,0.9969117706584292,0.9973716966937157,0.9956406105833902,1.0148607779713763,1.015494839463069,0.9963938827233313,0.9964141277187041,1.0109089081690863,0.9882862321247765,1.011561481324904,0.00016617337466160654,0.00011209450817195863,4.080168183813794e-06,4.835436489851726e-06,5.103214157863807e-06,0.0002046713498227991,0.00012288509964453732,0.00021407074961989452,5.853220100975061e-06,0.00012634208858952823,6.859827020210929e-06,0.00012626162422178428,0.00012387451744170456,5.657249522504587e-06,8.698009453341496e-05,0.0002247870424773269,5.930414499945997e-06,0.00012924703095706965,6.189831551449092e-06,0.00028475592789213675,6.540730759407353e-06,6.799997351281056e-06,0.00012991294183467463,0.0003332668780350207,0.00033970537580957057,6.906318762909141e-06,6.889685418778916e-06,0.00019167862970275812,0.00012062369671492119,0.0002246304205227743
446,446.0,0.9866573241217144,1.015491956990907,0.00033254806793032977,5.00828877701774e-06,0.00011058862181676456,0.00010115715240087686,7.398839864635165e-06,0.00018840527339109248,1.009851867580565,0.9877773423841114,0.9969888656821856,0.9986905676298553,0.998471208813216,1.0098687711453698,0.9877446639084876,1.0085376272594615,1.000870015954704,0.9874480047461983,1.0037332006071051,0.9877058205343141,0.9869959017926992,0.9972317812235095,0.999757215552115,1.0114243039062243,0.9972683719301928,0.9923527740814163,0.9969435716461018,1.0139222249778346,0.9968543316094155,0.9973109801869847,0.9955185027091167,1.0146726107706103,1.0153046547919065,0.9963298523573118,0.9963509388538928,1.0107714275785114,0.9881851729721189,1.0114132409357044,0.00016325925723411144,0.00011261638202236081,5.00828877701774e-06,5.922146782220069e-06,6.1759292919255886e-06,0.0002014633967285774,0.00012412626403584176,0.0002109016227073524,7.234793124845841e-06,0.00012866710574170075,8.439948661040246e-06,0.00012866814619407987,0.00012557286353650124,6.652985195192821e-06,8.752247423034929e-05,0.00022044300771023815,6.9133522680607854e-06,0.0001302495369898129,7.128026554853047e-06,0.00027946391620788493,7.398839864635165e-06,7.452692193112134e-06,0.0001316177942649319,0.0003263759515808892,0.00033254806793032977,7.712952991820186e-06,7.728444373272518e-06,0.00018840527339109248,0.0001216659901847235,0.00022032320373416224
447,447.0,0.9866889419624743,1.015500906504684,0.0003464484750613808,6.405196074513553e-06,0.00011765489102573846,0.00010515109362574303,8.951320921035493e-06,0.00019615599677298205,1.0095472509889147,0.987626012054931,0.9969400821882562,0.9986298549838081,0.9984138665102399,1.0095334558242726,0.9875923584251914,1.0081999118892035,1.000807999700573,0.9872977456838985,1.0036696973467312,0.9875563306964669,0.9868469972714891,0.9971685541904866,0.9995664457695513,1.0110776042782634,0.9972019349990014,0.9921913371879237,0.9968755394105804,1.013541860855397,0.996780756575358,0.9972334438939594,0.9953527232351158,1.0142679344821985,1.0148968484213683,0.9962550802697521,0.9962769188821462,1.0104425494621305,0.9880286410655165,1.01106629707467,0.00016998266440528077,0.0001224812496514781,6.405196074513553e-06,7.4602124862776895e-06,7.744449633110545e-06,0.0002101090786177017,0.00013567814668867368,0.00022024284289104044,9.048941779742833e-06,0.00014114854225474936,1.0398664569760475e-05,0.00014126040124338535,0.00013763014183695589,8.243483629585214e-06,9.471058960898106e-05,0.00022930778881392346,8.556271520053829e-06,0.00014285969591675462,8.794577966184648e-06,0.0002914449713604727,8.951320921035493e-06,8.827107790325099e-06,0.0001452732047031762,0.00034002011841991045,0.0003464484750613808,9.154472795992667e-06,9.207768692912295e-06,0.00019615599677298205,0.00013291923065912947,0.00022918112400668406
448,448.0,0.9867138784108446,1.0155184969624245,0.00033558557880083816,6.563455441965035e-06,0.00011499246137246202,0.00010167836850764905,9.198890523340393e-06,0.00018903502625918888,1.0092998249758536,0.9874934555428239,0.9969591007391924,0.9986432587014915,0.9984314675407197,1.0092651335822573,0.9874547846556065,1.0079285044365984,1.0008313539541802,0.987167743807189,1.003696962838285,0.9874240549628627,0.9867138784108447,0.9971788649697488,0.9994242750871134,1.010794060646167,0.9972087383847167,0.9920378364831637,0.9968821686489379,1.0132299584906233,0.996786249540302,0.9972385861102454,0.9951865195137903,1.0139335462139878,1.014558812232005,0.9962584879807801,0.9962821190077708,1.0101764344253152,0.9878900652392714,1.0107825790377245,0.00016391232729566485,0.00012169137575144622,6.563455441965035e-06,7.540516799035136e-06,7.863259003025237e-06,0.00020259520790306428,0.0001349709931770373,0.00021246712436832926,9.08629183623623e-06,0.00014009322050203166,1.0322940328028158e-05,0.00014018224024818675,0.0001369366323545202,8.423865533929825e-06,9.307925082124573e-05,0.00022128038196775617,8.797020892231334e-06,0.00014272584364679385,9.09888636345265e-06,0.00028197508323017905,9.27788900096518e-06,9.198890523340393e-06,0.00014549106919099994,0.0003292435646238238,0.00033558557880083816,9.46575752986299e-06,9.519571201189717e-06,0.00018903502625918888,0.0001322227923722051,0.00022112778420728721
449,449.0,0.9867291887294215,1.0155415373221506,0.00030991227070970457,6.087880385819382e-06,0.00010637735888755527,9.385814395290986e-05,8.601685265851684e-06,0.0001741739947584888,1.009340734544671,0.9875844928009351,0.9969864230194304,0.9986710630621995,0.9984566813281397,1.0093132359613344,0.9875486341365265,1.0079791527286814,1.0008585324184658,0.9872615962517145,1.003724134037923,0.9875134179617975,0.9868105481201087,0.9971942312610163,0.9994682690066897,1.0108331432942586,0.9972222905442979,0.992129827054675,0.9968924638564433,1.0132820658374415,0.9967912444785112,0.9972387797019536,0.9952708805696012,1.0139932097590287,1.0146198277586058,0.9962597624866444,0.996284316833216,1.01022155664957,0.9879836063752383,1.0108214257460328,0.0001510926141198427,0.00011337623837987447,6.087880385819382e-06,6.981170996538456e-06,7.285139976531273e-06,0.0001868017212625593,0.0001256454390465462,0.00019589227047349858,8.412143545844373e-06,0.00013018250723160165,9.502676210287736e-06,0.00013034881772266307,0.0001274040831143169,7.771155494594469e-06,8.588724969285496e-05,0.00020375753441789285,8.119471200335088e-06,0.00013284871565772994,8.404695484015416e-06,0.0002602261791033554,8.617459706517401e-06,8.601685265851684e-06,0.000135455406396451,0.00030400837407547733,0.00030991227070970457,8.829143319462002e-06,8.869417655647454e-06,0.0001741739947584888,0.00012319255985169278,0.00020363275137066144
450,450.0,0.9867355253524288,1.0155668365418864,0.0002958606447700227,5.76682032036985e-06,0.00010223223807618647,8.988474286524171e-05,7.92204456861084e-06,0.0001663723880694955,1.0095898220158233,0.9877473042386717,0.9969844869988778,0.9986768309662031,0.9984606644948558,1.0095940428225998,0.9877140214104713,1.0082667201851663,1.00086202360005,0.9874264520529676,1.0037272661974614,0.9876786043124525,0.9869763226046363,0.997200045951063,0.9996193322601598,1.0111204870716584,0.9972349045090496,0.9923003594117704,0.9969100593922896,1.0136237382365587,0.9968137527035588,0.9972699235688753,0.9954436478016487,1.0143672955186058,1.0149980533795688,0.9962858711802564,0.9963100099736149,1.0104939471658485,0.9881506305954368,1.011109389628318,0.00014441379067118277,0.00011052872669235952,5.76682032036985e-06,6.588869029754132e-06,6.871281792916361e-06,0.0001789483052494404,0.00012266204608461513,0.00018796783149799493,7.929710809218925e-06,0.00012697179417011848,8.90925543626487e-06,0.0001272899699706739,0.00012425022745772492,7.2611790958536924e-06,8.25398416528395e-05,0.00019426359401258437,7.544460095018318e-06,0.0001293764510805545,7.776814199634956e-06,0.0002484166150879989,7.92204456861084e-06,7.875123903084543e-06,0.00013180570810685736,0.0002902522807357127,0.0002958606447700227,8.07120992688573e-06,8.112147451135906e-06,0.0001663723880694955,0.00012025020576481545,0.00019416780458185543
451,451.0,0.9867344400069973,1.0155912035796562,0.00028124322614176843,5.4016605219641206e-06,9.799498614915379e-05,8.589827904968593e-05,7.260588407172862e-06,0.00015918664658373048,1.0098487761899078,0.9879385108684424,0.9970213008270511,0.9987193352996085,0.9985011710911363,1.0098781711261513,0.9879089048146202,1.0085544187349915,1.0009043318423623,0.9876232230103608,1.0037699240261249,0.9878749432543706,0.9871750728869839,0.9972416141520006,0.9998003432078283,1.011419072569413,0.9972789133550086,0.9925143727709127,0.9969561789578089,1.0139755677129947,0.9968607218267801,0.9973145342600434,0.9956656021714724,1.0147577390126534,1.0153941522859131,0.9963384594767002,0.9963620112547354,1.010772311370624,0.9883532839982385,1.011407835127667,0.000138278961367641,0.00010710376846459096,5.4016605219641206e-06,6.182458048781457e-06,6.4293498211529985e-06,0.0001715504985138035,0.00011906749610300227,0.00018045761213253335,7.425111481883613e-06,0.00012342596072426173,8.334484872604432e-06,0.00012375928190240152,0.00012050206697368709,6.7564277302162964e-06,7.917241425645482e-05,0.00018550721343891748,6.980034028490516e-06,0.0001249348581395521,7.170317201383139e-06,0.00023657430517941126,7.260588407172862e-06,7.19029869089358e-06,0.00012699906673989384,0.0002760186822328498,0.00028124322614176843,7.3724946251732085e-06,7.4105088188348645e-06,0.00015918664658373048,0.00011673159489835999,0.00018542219643320285
452,452.0,0.9867274844202578,1.0156114473934827,0.00025942342576000646,4.9621507738686735e-06,9.062031605381746e-05,7.931377589306619e-05,6.839728931877701e-06,0.0001472421154540679,1.009995605599955,0.988042803717209,0.9970638125345566,0.9987639709234556,0.9985465634885297,1.0100428313740863,0.9880170114447383,1.00872415575216,1.000948467052515,0.9877267219938629,1.0038138293815828,0.98797994690746,0.9872822905907597,0.9972929848354165,0.9999097836430063,1.0115891625546822,0.9973370344349473,0.9926300776116905,0.9970184306180282,1.0141746001677,0.9969248898465919,0.99738213478081,0.99577616444545,1.0149726860496964,1.0156114473934825,0.9964027267184644,0.9964268307896283,1.010929625843495,0.9884626585193612,1.0115783769801552,0.00012795371188554787,9.922925818054069e-05,4.9621507738686735e-06,5.684108192041401e-06,5.900633428966773e-06,0.00015868426684213427,0.00011024355769419675,0.00016692640599593977,6.782676271036226e-06,0.00011427208537313294,7.593387554874688e-06,0.00011456874259366072,0.00011149357623077159,6.228149112121989e-06,7.321431155901835e-05,0.00017150737362233082,6.479340762147524e-06,0.00011554362010527145,6.688758427951015e-06,0.00021835925564027433,6.850589035488794e-06,6.839728931877701e-06,0.00011749889650943089,0.0002546397799532536,0.00025942342576000646,7.063828845550132e-06,7.080115040590273e-06,0.0001472421154540679,0.00010823234802756563,0.0001714232838108643
453,453.0,0.9867162103193413,1.0156250312107067,0.00025291521240452847,4.814116982934735e-06,8.714196038246522e-05,7.698811618570215e-05,7.2085637595397246e-06,0.00014439321285472165,1.009929339847861,0.9880042720717783,0.9970503538964448,0.9987531811622067,0.9985356467608694,1.0099750920440533,0.9879767086845921,1.008653136906099,1.000938343288705,0.9876829720859065,1.0038034369642652,0.987938170988727,0.9872399781482284,0.9972820142972711,0.9998733064483897,1.0115235057245924,0.997327642640059,0.9926048087020922,0.9970108322858523,1.014115063500962,0.9969179142416904,0.9973766704640308,0.9957582324542387,1.0149167002146329,1.0155583637229402,0.9963975525474703,0.9964214866362897,1.010864794046013,0.9884241529007389,1.0115131397817338,0.0001253469140260748,9.223868860188139e-05,4.814116982934735e-06,5.605212526809024e-06,5.7639067046088115e-06,0.00015525900807610403,0.00010225778335294506,0.00016295624868378235,6.5683078924248214e-06,0.00010565583141897374,7.273230166972353e-06,0.00010592390790476735,0.00010323863355926961,6.198682740088796e-06,7.021018918525811e-05,0.0001676999990801868,6.572693898828051e-06,0.00010764117388760665,6.85096409778e-06,0.00021300634360580932,7.2085637595397246e-06,7.339534877269011e-06,0.00010971478249384312,0.0002482677004837538,0.00025291521240452847,7.576369090863195e-06,7.55572341581885e-06,0.00014439321285472165,0.00010057529720967197,0.00016763057849084135
454,454.0,0.9867021694313786,1.015632035335936,0.00026590985408259094,4.629834079684923e-06,8.914923688068825e-05,8.096155608640377e-05,6.9714137693704034e-06,0.00015381058024132338,1.0096395062604477,0.9877427421152428,0.9969849731363377,0.9986843439737587,0.9984676770283348,1.0096529376558758,0.9877048473726053,1.008324399749722,1.000871053383726,0.9874138642943642,1.00373921473945,0.9876696394166596,0.9869663456754505,0.9972122780732696,0.9996452298563311,1.0111887845592074,0.9972598720627238,0.9923270094728951,0.9969449072202884,1.013742425845281,0.9968529169131978,0.9973156000412032,0.9954813454389655,1.0145135570225816,1.0151516327272196,0.9963321286187097,0.9963560038611735,1.010553306882819,0.988150431089017,1.0111788365149663,0.00013333700325636767,8.874679527373905e-05,4.629834079684923e-06,5.485754992463255e-06,5.58506650624287e-06,0.0001644173776962074,9.803191965132095e-05,0.00017186121209446158,6.341263286199247e-06,0.00010063012025636693,6.9714137693704034e-06,0.00010093267083631823,9.860108241333869e-05,6.094695642758168e-06,7.103345940201047e-05,0.00017777257721442177,6.533951299575533e-06,0.00010405969582422482,6.8375334981639165e-06,0.0002244212190873333,7.305780460867737e-06,7.524927573520793e-06,0.00010671797894123713,0.00026102064627219607,0.00026590985408259094,7.726578813002241e-06,7.677703013352306e-06,0.00015381058024132338,9.672260822710411e-05,0.00017773580271488354
455,455.0,0.9866869134834999,1.015633194343096,0.0002615595989375612,4.25216763270804e-06,8.640218598324695e-05,7.98479511687156e-05,6.379179501296014e-06,0.000152254364869935,1.0093766678684808,0.9875083135160381,0.9969767510335208,0.9986742861989055,0.9984552797473444,1.0093542429577156,0.9874612998069677,1.0080205582521207,1.000857216259366,0.9871696831166044,1.0037257282698446,0.9874263040646291,0.9867211580334616,0.9972004283953131,0.9994521776997459,1.0108723039659842,0.9972489688093199,0.9920798361975001,0.9969328447223861,1.0133789348881246,0.9968416471689558,0.9973061153934825,0.9952316134258862,1.014114042059496,1.0147462054005474,0.9963192295409702,0.9963423971300456,1.0102650403919056,0.9879091976549733,1.0108630725723815,0.00013194118722912205,8.334416198532798e-05,4.25216763270804e-06,5.022375336686248e-06,5.10253987622642e-06,0.00016214301388999761,9.19276791483175e-05,0.00016913906927641515,5.800631844135767e-06,9.398875115417798e-05,6.379179501296014e-06,9.430395861193311e-05,9.22765019819336e-05,5.54141885636917e-06,6.813075549834285e-05,0.00017577249756878168,5.949953323927442e-06,9.806349963115928e-05,6.22608108263816e-06,0.00022100988881399122,6.665802833118002e-06,6.879917340379566e-06,0.00010100163182333111,0.00025672939105099294,0.0002615595989375612,7.0679093083701526e-06,7.011189993644997e-06,0.000152254364869935,9.082030900671784e-05,0.00017576015208987085
456,456.0,0.9866719942028368,1.0156292428061118,0.0002475622080085243,3.914829447683646e-06,8.115974240289944e-05,7.545176010487235e-05,5.855174378960002e-06,0.00014340718042850085,1.009371637700808,0.9874642673927757,0.9969902987819907,0.9986912121295053,0.998471866308525,1.009345411659314,0.9874130952810178,1.0080104248385904,1.0008706570404395,0.9871135971677634,1.0037349479868016,0.9873702855029446,0.9866719942028367,0.9972192042645652,0.9994361992208406,1.010859162795036,0.9972720373906763,0.9920321295789178,0.9969592692121932,1.0133635483772938,0.9968703783034119,0.9973364941052805,0.9951837913128857,1.0140929628785285,1.014723733933861,0.9963478984166323,0.9963708458049919,1.0102568342142537,0.9878672029673095,1.0108498874068654,0.00012410362111480567,7.798877681182304e-05,3.914829447683646e-06,4.611670230578624e-06,4.676324483108076e-06,0.00015270927963239038,8.58449041238735e-05,0.00015933433209841676,5.3249188783013435e-06,8.774252356345443e-05,5.855174378960002e-06,8.795945079350828e-05,8.624582114520583e-05,5.030427592722802e-06,6.341357273314418e-05,0.00016533422769243636,5.406031888880973e-06,9.142482218989855e-05,5.663391720695445e-06,0.00020885777632418442,6.070568582781773e-06,6.2985968415592035e-06,9.399339212609573e-05,0.00024295263388433364,0.0002475622080085243,6.446741077988439e-06,6.393842095524209e-06,0.00014340718042850085,8.487473321833e-05,0.00016535049897927254
457,457.0,0.9866587440128354,1.0156209152989084,0.00025612434640109763,3.6764749434545316e-06,8.2268554751362e-05,7.75347268411802e-05,5.4973715449366204e-06,0.00014578685857213308,1.0095208079370634,0.9875749865653471,0.9969912804862284,0.9986911980771531,0.9984715915543213,1.0095103176623756,0.9875224814642769,1.008180414573235,1.000867151078029,0.9872166633184146,1.0037262521002046,0.9874723676911399,0.9867790979065743,0.9972209759302656,0.9995318966267268,1.0110283242836071,0.9972699516748302,0.9921336200695483,0.9969575441455303,1.0135468136932302,0.9968678279862127,0.9973370562872629,0.9952791432366193,1.0142869711453486,1.0149157151000003,0.9963372201013702,0.9963619238598913,1.0104145143225485,0.987979573484559,1.011019414871603,0.0001259012346208711,7.830842262660234e-05,3.6764749434545316e-06,4.377219002342418e-06,4.410386996026164e-06,0.00015511584044159058,8.56989702161811e-05,0.00016179553752844155,5.014357798984607e-06,8.752082782135472e-05,5.4973715449366204e-06,8.763648098018988e-05,8.631708979197811e-05,4.727681306340436e-06,6.350190764612235e-05,0.00016754727016652445,5.112991185859629e-06,9.169865086984183e-05,5.385318396478932e-06,0.000214564787814623,5.7786273922600665e-06,6.012502405385113e-06,9.430476268883586e-05,0.00025111745397028836,0.00025612434640109763,6.187180712105865e-06,6.1343489696524245e-06,0.00014578685857213308,8.521536430450052e-05,0.00016758637542585577
458,458.0,0.9866476181222057,1.0156089463954103,0.0002665468002306735,3.717978560147079e-06,8.422706647895189e-05,8.011231904492573e-05,5.641994059537289e-06,0.0001493793777772624,1.0097818030574799,0.9877278713712317,0.9969487588656505,0.9986419290059998,0.9984217117758775,1.009792054128354,0.9876684974781486,1.0084678072727704,1.0008086725990057,0.9873448887019772,1.0036550431668216,0.9876009352076552,0.9869205985858479,0.9971716824547728,0.9996618936456629,1.011317377230858,0.997219716987402,0.9922836881796065,0.9969066457402744,1.013866037850524,0.9968138103656444,0.9972847345731247,0.9954264703138951,1.0146362262929152,1.0152663094111436,0.9962783191120611,0.9963035864894378,1.0106874614880828,0.9881339121794965,1.0113083195405017,0.00012894753214281597,7.905002513399491e-05,3.717978560147079e-06,4.456977001157497e-06,4.464757267913644e-06,0.0001588483328591628,8.610636408804483e-05,0.00016561434553155494,5.021024496326776e-06,8.771725896260112e-05,5.460046617427319e-06,8.782158266110171e-05,8.688191068437742e-05,4.818111171311162e-06,6.478589055850931e-05,0.00017156114708917692,5.298255938687661e-06,9.29006395382841e-05,5.641994059537289e-06,0.00022205229256232135,6.047869355733856e-06,6.306901982609083e-06,9.550537206842288e-05,0.0002611095657281415,0.0002665468002306735,6.509186061955883e-06,6.461199163743693e-06,0.0001493793777772624,8.61572944445436e-05,0.0001716219606310157
459,459.0,0.9866388524359738,1.0155940706695434,0.00025436983766503294,3.6275777747442873e-06,7.999145769969443e-05,7.619056827278446e-05,5.672813387562328e-06,0.00014172661229209745,1.0099696904638138,0.9879513794005493,0.9969763206307425,0.9986657093147919,0.9984497072854743,1.0100075492209957,0.9879040867469866,1.0086901661831458,1.0008346523709222,0.9875757821569126,1.00367748095559,0.9878304314589259,0.9871547130381872,0.9972048886046216,0.9998325619633812,1.0115433293179217,0.9972529292288405,0.9925435617093629,0.996940522273139,1.0141317031287893,0.9968439527018954,0.9973128782980802,0.9956928538596287,1.0149234444811186,1.0155546147087953,0.9963042680040683,0.9963306189953572,1.0108908118979136,0.9883682999378621,1.0115345494594024,0.0001223317904179292,7.453548581786681e-05,3.6275777747442873e-06,4.3482461623890826e-06,4.353606927269498e-06,0.00015078648514966914,8.109220432028673e-05,0.00015725175427706262,4.8519889437987424e-06,8.240593302235005e-05,5.247680044565837e-06,8.254707032690369e-05,8.18071587917687e-05,4.741413678209492e-06,6.158574135220715e-05,0.00016283312189962096,5.2829746808561035e-06,8.783311149988071e-05,5.672813387562328e-06,0.00021159151300422624,6.079147668427819e-06,6.371553655920536e-06,9.014638048828454e-05,0.00024908915026008836,0.00025436983766503294,6.5367167818318255e-06,6.498444502191272e-06,0.00014172661229209745,8.128342261872653e-05,0.00016291479357906504
460,460.0,0.9866326828591647,1.015577022695232,0.00024294654354822307,3.627683788578505e-06,7.708016997080074e-05,7.290184754925133e-05,5.463739726313735e-06,0.00013602899825762468,1.0099577919419782,0.9880152148840772,0.9969985196950449,0.9986945472291818,0.9984763368826771,1.010000101564587,0.9879758011530673,1.0086807574499124,1.0008661402544947,0.9876554508332075,1.0037150708552405,0.9879077239620354,0.9872276671984793,0.9972316779056889,0.9998699649543896,1.011542941060152,0.9972782686780558,0.9926316830578001,0.9969637157764076,1.0141425463032554,0.9968686928262563,0.997335712030088,0.9957985325768937,1.0149449113251419,1.0155770226952323,0.9963306233723658,0.9963574105635526,1.0108857350428855,0.9884389005341092,1.0115343726914203,0.00011750666768999158,7.292854664229521e-05,3.627683788578505e-06,4.307219565266123e-06,4.3028427319353385e-06,0.00014477501159444487,7.931323973029233e-05,0.0001509891840806754,4.745115011034727e-06,8.043242885935957e-05,5.071206892226289e-06,8.050759621717466e-05,8.005955494541415e-05,4.6694160886113795e-06,5.985803911035738e-05,0.0001562806408182205,5.1320313554030095e-06,8.54960338371758e-05,5.463739726313735e-06,0.00020229849606558743,5.822139824387465e-06,6.051018233919362e-06,8.750460122688397e-05,0.00023797772037321844,0.00024294654354822307,6.241331215044137e-06,6.207251334324203e-06,0.00013602899825762468,7.953630257606707e-05,0.00015632449778397157
461,461.0,0.9866293452968049,1.0155586343256018,0.00025612973087528945,3.69904041070045e-06,8.203722675121344e-05,7.711674229916324e-05,5.330431734243891e-06,0.00014362167887192428,1.009733709679943,0.9878398363113555,0.9969814137668728,0.9986851250596065,0.998463419198821,1.0097561681985396,0.987795440905715,1.0084286617972797,1.0008531923000037,0.987472198456158,1.003700313464343,0.9877230371119654,0.9870466407700932,0.9972206410871888,0.9997267099209929,1.0112960619042841,0.997270240795552,0.9924696474480277,0.9969573349103212,1.0138767105678401,0.9968651781039009,0.9973360024680308,0.9956539409399117,1.0146659580545978,1.0152956126392687,0.9963247274760093,0.9963512210043849,1.010653806185583,0.9882621925229944,1.0112876769692074,0.00012391320629960787,8.003866977887182e-05,3.69904041070045e-06,4.349242593234462e-06,4.3478901130209145e-06,0.0001530150869299664,8.695934024437314e-05,0.0001595189676201349,4.745154197403949e-06,8.793351644397495e-05,5.000939474184538e-06,8.786784672351754e-05,8.787797882431022e-05,4.690869963372343e-06,6.424187496578937e-05,0.00016549800273656372,5.060824019478245e-06,9.271640752091992e-05,5.330431734243891e-06,0.00021322528755270104,5.6339108035386146e-06,5.778955068147374e-06,9.448578692093347e-05,0.00025090638489102916,0.00025612973087528945,6.017008582338131e-06,5.990933551168087e-06,0.00014362167887192428,8.708348807141718e-05,0.0001654383467542481
462,462.0,0.9866290756539194,1.015540126530578,0.0002591312380675206,3.4213640057300964e-06,8.317015681267167e-05,7.806049672297399e-05,4.930163966548218e-06,0.00014436501947468492,1.0095920694842633,0.9875850574683965,0.997001476607185,0.9987067911365988,0.9984844463834925,1.0095867891646448,0.987530089224002,1.0082533976270016,1.000874312589782,0.9872021100366063,1.0037215873972103,0.9874526754390636,0.9867792045207784,0.9972416671921923,0.9995817271091637,1.0111093792219998,0.997292245214587,0.9921982103241986,0.9969791861052756,1.0136429365789676,0.9968872786557924,0.9973582418497348,0.9953744961820407,1.014399911865633,1.0150243776773304,0.9963481614729803,0.9963744839467543,1.010491460194171,0.9880018138705485,1.011101235035976,0.00012422108921338436,8.294217512582166e-05,3.4213640057300964e-06,4.024866527467807e-06,4.0342038128962525e-06,0.00015392290788555473,9.011377547375007e-05,0.00016041283881700579,4.3982749021286996e-06,9.122820739376755e-05,4.621983051735323e-06,9.108168420964565e-05,9.112967773729001e-05,4.345926000089811e-06,6.505368929928234e-05,0.0001670008339963639,4.677514687436179e-06,9.553199912243006e-05,4.930163966548218e-06,0.00021514852283098128,5.205962086685069e-06,5.329928571442926e-06,9.723739539210364e-05,0.0002536921563724892,0.0002591312380675206,5.558774617090563e-06,5.537822885452913e-06,0.00014436501947468492,8.993071724382718e-05,0.00016687399160954429
463,463.0,0.9866321098355345,1.015522817559286,0.00023916738768332434,3.0971169138639624e-06,7.695266909992376e-05,7.21189639892801e-05,4.482765727627329e-06,0.00013328202532817332,1.009434353128054,0.9874476159484106,0.9969775751669177,0.9986763785994578,0.9984547392649916,1.009405176040609,0.9873858574800369,1.0080691403052393,1.000838145104959,0.9870521550512246,1.0036816195725988,0.9872994264063534,0.9866321098355345,0.9972193764564417,0.999462115450202,1.0109236201633398,0.9972754302104578,0.9920526700902013,0.9969661201469882,1.0134329142005258,0.9968758813561978,0.9973529553236573,0.9952214481351036,1.0141668962734556,1.0147863544485198,0.9963355316729796,0.9963621521282598,1.010316753695433,0.9878567164322899,1.0109157171486658,0.00011467836990455523,7.726780744435761e-05,3.0971169138639624e-06,3.6452391212255443e-06,3.6525027936747914e-06,0.00014216096050262848,8.393397106000692e-05,0.00014820279688069536,3.980369227300894e-06,8.508259916411486e-05,4.189607188955859e-06,8.492939033544004e-05,8.487416597438018e-05,3.938318694941797e-06,6.009946703538555e-05,0.00015429030083316024,4.245576165335978e-06,8.878137689332935e-05,4.482765727627329e-06,0.00019859090753514475,4.740267019400241e-06,4.865637214852452e-06,9.029277099410318e-05,0.00023419496132153075,0.00023916738768332434,5.058510066830162e-06,5.037104838053024e-06,0.00013328202532817332,8.36400769549389e-05,0.0001541777221803813
464,464.0,0.9866384512092083,1.0155080256608517,0.00023075202554814458,2.95034493381562e-06,7.376718316878908e-05,6.979478383927887e-05,4.266169933070398e-06,0.00012979037214809559,1.0094802120223898,0.9874611039905556,0.9969721906157278,0.9986690035275088,0.9984487881313682,1.0094557159663238,0.9873939810599928,1.0081192378632937,1.0008271672470883,0.9870549743957675,1.00366811707489,0.9873014739194251,0.9866367861855296,0.9972208004432627,0.9994882509563309,1.0109887138199398,0.9972824251021826,0.9920618407879536,0.9969777999531639,1.0135222209280264,0.996893622414252,0.9973776215351634,0.9952186893245067,1.0142706200189808,1.0148915279335018,0.9963574336778899,0.9963834057537168,1.010367992968787,0.9878672496449764,1.0109812418539181,0.00011220415727437015,7.275596836321654e-05,2.95034493381562e-06,3.498203914333906e-06,3.51132842544589e-06,0.00013849659020310673,7.851073710647055e-05,0.00014442059109254218,3.9012842375097365e-06,7.89275011579862e-05,4.2658539981125684e-06,7.878407366248839e-05,7.91844093264445e-05,3.7587817362717465e-06,5.659987323570542e-05,0.00014988980028271857,4.04939490944233e-06,8.286232169698694e-05,4.266169933070398e-06,0.0001920117223081592,4.526029446700186e-06,4.616898189200396e-06,8.40465167926047e-05,0.00022630496875668195,0.00023075202554814458,4.888127304016495e-06,4.856571029087617e-06,0.00012979037214809559,7.858772428367873e-05,0.00014979715376726505
465,465.0,0.9866471729926324,1.0154970690844003,0.00023667762278230885,2.8328710717916364e-06,7.568056281559425e-05,7.186481594474802e-05,4.327849934790743e-06,0.00013354020492614178,1.0095835116678393,0.9875674791250927,0.9969332456160017,0.9986262351237396,0.9984050111589003,1.00956821639303,0.9874965511131231,1.00823279101655,1.000778933040325,0.9871531002464446,1.0036170653657974,0.9873989231595588,0.9867359088597981,0.9971765711793555,0.999551247794363,1.0111103667603478,0.9972351751106061,0.9921733160702942,0.9969294443235153,1.0136725296637035,0.9968464251603395,0.997329247095477,0.9953353179983466,1.0144422663954837,1.015065850618148,0.9963097663356731,0.9963360196708743,1.0104771957722882,0.9879797340267237,1.0111036080260816,0.00011594824305211722,7.5057140647e-05,2.8328710717916364e-06,3.369681448783884e-06,3.394674878393767e-06,0.00014281944330890773,8.047989697609404e-05,0.00014906768871569606,3.832215139246952e-06,7.975317980256854e-05,4.327849934790743e-06,7.956039460732467e-05,8.077783499402842e-05,3.6199896013298955e-06,5.724628122357955e-05,0.00015425865669851512,3.895136970732858e-06,8.572335177537709e-05,4.0944903644957766e-06,0.0001973521081447601,4.344395838140017e-06,4.398185729802383e-06,8.69231945131275e-05,0.0002325533091369293,0.00023667762278230885,4.73494693339684e-06,4.696861999409669e-06,0.00013354020492614178,8.09462017075739e-05,0.0001541908315454637
466,466.0,0.9866571158660314,1.0154912660790576,0.0002312305254455097,2.6393628344167963e-06,7.485360227666843e-05,7.029618399095473e-05,4.014755067902195e-06,0.00012958700059409592,1.0097244094942717,0.9877304568541535,0.9969510907272142,0.9986468397014847,0.998423132139633,1.009725319783341,0.9876639970832568,1.0083939431535927,1.0007897898814975,0.9873158809583149,1.0036245685405951,0.9875616551714645,0.986901552443232,0.9972013544323477,0.999677861939923,1.011284704251696,0.9972593311281489,0.992349819365232,0.9969521421758916,1.0138700208618594,0.9968700959535965,0.9973501051501862,0.9955179235695902,1.0146593954934326,1.0152858147198054,0.9963343286864815,0.9963607837954986,1.0106313549197363,0.9881516309129936,1.011277636454641,0.00011246534556930738,7.670487844414589e-05,2.6393628344167963e-06,3.1369270566235334e-06,3.161247546738546e-06,0.00013886548042252238,8.236641331962061e-05,0.00014504527479380024,3.5656962803683645e-06,8.126642949935292e-05,4.03084181979586e-06,8.094512093877545e-05,8.247861019101029e-05,3.390049846279141e-06,5.6962592137124796e-05,0.00015013972350636358,3.6286330084422865e-06,8.913397025295539e-05,3.8008906059071062e-06,0.00019281217651350227,4.014755067902195e-06,4.05089498781035e-06,9.114150118272724e-05,0.00022737930940421966,0.0002312305254455097,4.354576935162904e-06,4.326193320276097e-06,0.00012958700059409592,8.288370174529212e-05,0.0001500999450300035
467,467.0,0.9866671205096297,1.0154919348939488,0.00021580985225598737,2.454225075638505e-06,7.036559398990322e-05,6.577961668717983e-05,3.7063753913380297e-06,0.00012141536046193388,1.0098618933668984,0.9878621503751649,0.9969954396870994,0.9986890501149531,0.9984646742859498,1.0098691382647886,0.9878018020083253,1.00853843043348,1.0008270746537662,0.9874556819712008,1.0036634685748997,0.9876990573023515,0.987040165684054,0.9972421860323666,0.9997948172965979,1.0114440110641547,0.9972985478061274,0.992510637477953,0.9969903070664583,1.0140572552330391,0.9969059689922584,0.9973871942178161,0.9957017173140453,1.0148701357301912,1.0154996552805358,0.9963623613350979,0.996389958379872,1.0107767356946298,0.9882920174091849,1.0114362898845777,0.00010560570398883369,7.277926251453535e-05,2.454225075638505e-06,2.92155593619141e-06,2.9394370157728247e-06,0.0001302415992908019,7.823260328281595e-05,0.00013613466082250213,3.321611423482784e-06,7.738763704772746e-05,3.7621800617106023e-06,7.70658837038059e-05,7.835117045261935e-05,3.156823980276374e-06,5.353625474518866e-05,0.00014061560296603208,3.364345010247255e-06,8.461223562472476e-05,3.5108134199051394e-06,0.0001801690150580104,3.7063753913380297e-06,3.732521082534683e-06,8.674146455777443e-05,0.00021221185422778653,0.00021580985225598737,4.0086477940315736e-06,3.987449584911707e-06,0.00012141536046193388,7.861642106295667e-05,0.00014057525185701914
468,468.0,0.9866760276036509,1.0155003937782001,0.00020982810172580802,2.251601258508963e-06,6.928227037071294e-05,6.412676428876582e-05,3.405905101973962e-06,0.00011765659262706554,1.0098491648647228,0.987849917242368,0.99705664215159,0.9987493081733418,0.9985329559153706,1.0098521212836233,0.9877934964154992,1.0085170910584509,1.000907168878763,0.9874622307950449,1.0037516355151594,0.9877036502012515,0.987038437104065,0.9973129250191376,0.9998156016902938,1.0114350875741964,0.9973713837734284,0.9925118089356441,0.9970659083339357,1.014053110490692,0.9969857106158431,0.9974689123485615,0.9957109485099199,1.0148687784811623,1.0155003937782001,0.9964483274470733,0.9964743308307861,1.0107600321983194,0.988282134305515,1.0114270828941965,0.00010243450935562318,7.452938839505543e-05,2.251601258508963e-06,2.6844159950021296e-06,2.6943620278960334e-06,0.00012645096958276643,8.005258820368373e-05,0.00013241615867175128,3.041216813886672e-06,7.959536567001541e-05,3.4397862556367014e-06,7.94117952623522e-05,8.029235157071205e-05,2.8933776745011612e-06,5.2148552151297255e-05,0.00013652186216224295,3.0882314514572883e-06,8.518346479141979e-05,3.2219151454510016e-06,0.00017505581358621966,3.405905101973962e-06,3.4383782000550102e-06,8.676708511434825e-05,0.00020615425745858243,0.00020982810172580802,3.6792074784925413e-06,3.659343130689804e-06,0.00011765659262706554,8.001084687483324e-05,0.00013646066738406027
469,469.0,0.9866826778283202,1.015517218707145,0.00021063009876759524,2.0904025120498434e-06,7.041144328049838e-05,6.43555325532574e-05,3.1318249155315425e-06,0.00011621828700337116,1.0095996026470824,0.9876740003545336,0.9970339013838894,0.9987184559781691,0.9985072112200776,1.0095790466955554,0.987610149268335,1.0082392059539156,1.0008852243701747,0.9872854742822599,1.003735415521235,0.9875260564773573,0.9868554216601688,0.997281550143773,0.9996491776860523,1.0111497800818092,0.9973328489680781,0.9923144497258031,0.9970240532826155,1.0137237227612703,0.9969383420100514,0.9974158100388516,0.9955015627994275,1.0145100065830654,1.0151376610932925,0.9964001132172846,0.9964251019361581,1.0104888400558139,0.9881026924390011,1.0111414315776879,0.00010065913924418342,7.955082499324642e-05,2.0904025120498434e-06,2.514848599476329e-06,2.5167841123219396e-06,0.00012505471486646058,8.553695630841943e-05,0.00013104681380615336,2.8600563758056852e-06,8.57147028824229e-05,3.240619575863558e-06,8.576308337282436e-05,8.602577638644006e-05,2.6748438487120778e-06,5.2672277199984354e-05,0.0001353243494411598,2.8451849573620526e-06,9.00525863789437e-05,2.9621097596575114e-06,0.0001746143249927272,3.1318249155315425e-06,3.16594477931662e-06,9.180798259844567e-05,0.00020655201349001497,0.00021063009876759524,3.3817440788491477e-06,3.36290223602136e-06,0.00011621828700337116,8.513390130503217e-05,0.00013523819962655976
470,470.0,0.986685911863862,1.0155400165609532,0.00020117451262601006,1.930176121910251e-06,6.74715274139222e-05,6.147862103610463e-05,2.85790241027379e-06,0.00011057199405025915,1.009329530563219,0.987519196956661,0.996982737562727,0.9986643080816254,0.9984474998931271,1.0092851353647092,0.9874458370189899,1.0079435532445276,1.0008150962218456,0.9871153145613225,1.0036631000249827,0.9873556391572718,0.9866859118638619,0.997222598294977,0.9994719539935438,1.0108449590252877,0.9972717268565501,0.9921444435853707,0.9969607016641615,1.0133865944269336,0.9968743506757975,0.9973508645627464,0.9953276244958221,1.0141479014502772,1.014772677273059,0.9963374466896888,0.9963620995410565,1.0102032906512712,0.9879446962743513,1.0108369787124933,9.549906833982249e-05,7.705000436026486e-05,1.930176121910251e-06,2.3396354951290333e-06,2.3375943640644623e-06,0.00011904597425721658,8.299764298211661e-05,0.00012472667474268292,2.696922772711935e-06,8.357788235538474e-05,3.0760727812432106e-06,8.380758309665056e-05,8.365256921324031e-05,2.4410668697045732e-06,5.0487584936683535e-05,0.00012872127619217893,2.5827234442092737e-06,8.708797880801665e-05,2.6907426258067737e-06,0.00016626051309027006,2.85790241027379e-06,2.9212457487319716e-06,8.9192051238581e-05,0.0001970702533370198,0.00020117451262601006,3.096654275206804e-06,3.0774945204439065e-06,0.00011057199405025915,8.254923210184986e-05,0.00012862479525998163
471,471.0,0.9866849306230576,1.0155656519460008,0.00018447762842728154,1.9121422396849607e-06,6.184009962138454e-05,5.621963864938048e-05,2.756013331402677e-06,0.00010094992921187614,1.009343514353111,0.9875303045067197,0.9969638793483911,0.998645699096257,0.9984288213357432,1.009301381657092,0.9874559228591728,1.0079592873940706,1.000795539275417,0.987125289648288,1.0036432788614704,0.9873650983574719,0.9866955018564336,0.9972051101899836,0.9994774930063387,1.0108642306271005,0.9972529660433296,0.9921583432145438,0.9969423164796235,1.0134049538248444,0.9968570043243362,0.997336621878756,0.9953475557167148,1.0141627025036408,1.0147869675205132,0.9963168224642996,0.9963424643444582,1.010220037576858,0.9879540564412976,1.0108561998099415,8.721708604762809e-05,7.067818571112899e-05,1.9121422396849607e-06,2.3293816748128974e-06,2.3282993696876717e-06,0.00010867332872173402,7.607074935591836e-05,0.00011383255140259333,2.7340304867377054e-06,7.660990628945955e-05,3.131202348759317e-06,7.682969895446217e-05,7.665968620875154e-05,2.3846413704463427e-06,4.600244192001351e-05,0.00011760139621126325,2.516743627349723e-06,7.988875469493168e-05,2.6146541760335285e-06,0.00015223384758021217,2.756013331402677e-06,2.8331295570809763e-06,8.199386983312255e-05,0.00018069420872109714,0.00018447762842728154,2.9783834860654576e-06,2.9584765876249663e-06,0.00010094992921187614,7.57836009338526e-05,0.00011752902016052343
472,472.0,0.986680375948921,1.015590989468666,0.00017583674406715873,1.8858674010641583e-06,5.874844754409948e-05,5.336838158405041e-05,2.7023018874349066e-06,9.5114232927233e-05,1.0094075836091005,0.9876633390364953,0.9968981126963773,0.9985676220593572,0.998352970932671,1.009378832043805,0.9875939864201492,1.0080454057462611,1.0007154856149953,0.9872576148654525,1.0035591607837786,0.9874981306203127,0.9868317833207086,0.9971261198836937,0.9995229393784405,1.0109365244465498,0.9971689844016499,0.992300982859888,0.9968528198990001,1.0134873353905922,0.9967613012549709,0.9972367757353973,0.9954891160748531,1.014257180977264,1.0148842019421205,0.9962161098958149,0.9962429668754404,1.0102866518799263,0.9880871820372659,1.0109280847202737,8.215442086189828e-05,6.764809347241863e-05,1.8858674010641583e-06,2.3027360345377376e-06,2.3045308556786495e-06,0.00010224836246031979,7.2506287365736e-05,0.00010705655063918468,2.7359421171015403e-06,7.267993664066816e-05,3.14273221789836e-06,7.284727565676928e-05,7.286274415877903e-05,2.34029845389975e-06,4.35998682603079e-05,0.00011129362005851208,2.4623650780902125e-06,7.649892535278122e-05,2.5425477793819945e-06,0.0001446454678590845,2.648537808149425e-06,2.7023018874349066e-06,7.862816247443325e-05,0.00017217648265596214,0.00017583674406715873,2.846191088422921e-06,2.827979187451687e-06,9.5114232927233e-05,7.266921133436807e-05,0.00011124501016825831
473,473.0,0.9866732499170239,1.0156128937353264,0.0001734998727585025,1.8829753741880395e-06,5.796808397049491e-05,5.2541516806873234e-05,2.582551618392706e-06,9.266672067839417e-05,1.0096578848970708,0.987843655770997,0.9968940719664274,0.9985620509383372,0.9983485876702793,1.009656093759952,0.9877774107943507,1.0083303732525233,1.000708061136351,0.9874333326240771,1.0035466101355923,0.987672414996524,0.9870144158950827,0.9971255830021077,0.9996821596337252,1.011221076814476,0.997169297411909,0.9924956830024795,0.9968539390583723,1.0138051756420898,0.996765209426762,0.997241211816963,0.9956855761631378,1.014601547557723,1.0152327371316752,0.9962241776828644,0.9962515113744725,1.0105528255357503,0.9882704033647295,1.0112128163771716,8.004884193727835e-05,6.753309532037352e-05,1.8829753741880395e-06,2.247451819560369e-06,2.2362541729247523e-06,9.922274875191874e-05,7.223139769723787e-05,0.00010378064710074216,2.582551618392706e-06,7.215134178305247e-05,2.9587475801886312e-06,7.220003367645515e-05,7.242942460401347e-05,2.2894744540292914e-06,4.3501721205642084e-05,0.00010897986601156758,2.384972470010717e-06,7.724194155815744e-05,2.445784086888047e-06,0.00014212637766129426,2.5340566024789115e-06,2.5827005820981004e-06,8.041364235860215e-05,0.00016979747784445784,0.0001734998727585025,2.670226733672469e-06,2.660851262871477e-06,9.266672067839417e-05,7.28313487670902e-05,0.0001089099726427638
474,474.0,0.9866645546029369,1.0156282293523589,0.0001657999383422679,2.3732025890912597e-06,5.5622958312116155e-05,4.979728952995144e-05,3.1512058713451145e-06,8.772691603959218e-05,1.0098819099125829,0.9880080939033324,0.9969578657366337,0.9986312169952679,0.9984185648687913,1.0099012269440946,0.9879488890288396,1.0085813034193134,1.0007780247308287,0.9876011215691061,1.0036131350592044,0.987839700909606,0.987187168548365,0.9972041535458982,0.9998544028297239,1.011473989086012,0.9972509199521353,0.9926802526224668,0.9969389336938899,1.0140771948203655,0.9968532971786073,0.9973298269480586,0.995881689809919,1.0148926455893867,1.015525773181066,0.9963154350115143,0.99634158078982,1.0107899403255196,0.9884412174395921,1.01146583744368,7.586927523324361e-05,6.457143249638424e-05,2.3732025890912597e-06,2.66983986654443e-06,2.7482743678763694e-06,9.364170129110622e-05,6.911181133917763e-05,9.78069104328531e-05,3.150621992035024e-06,6.919363619025854e-05,3.622325799942377e-06,6.911610834294335e-05,6.934727801997233e-05,2.853332703339797e-06,4.214672220418382e-05,0.00010346754668367214,2.9474840130100594e-06,7.484781888819771e-05,3.0264604596767975e-06,0.00013534647184138693,3.1512058713451145e-06,3.2324202888825834e-06,7.898154842226311e-05,0.0001621679553538007,0.0001657999383422679,3.289650424511899e-06,3.2685515988551567e-06,8.772691603959218e-05,6.983928137065011e-05,0.00010337302689642044
475,475.0,0.9866552920822318,1.0156338609261408,0.0001600376858643192,2.6417472343443935e-06,5.347498627013448e-05,4.775666921783338e-05,3.602804507885657e-06,8.505358379362075e-05,1.0099761247218506,0.9880628960134737,0.9969992983535383,0.9986753942420936,0.9984638030701936,1.0099999456081772,0.9880090109759903,1.0086828246014596,1.0008282736793235,0.9876694089856083,1.0036700153768834,0.9879055370131106,0.9872490243386672,0.9972478922029553,0.9999170648584831,1.0115693332034021,0.9972974958428675,0.9927298194033622,0.9969873783066676,1.014178969889634,0.9969059456865523,0.9973809080213334,0.9959327920073855,1.0149999333024586,1.015633860926141,0.9963731141815375,0.9963987851306866,1.0108852316621395,0.9884957249722709,1.011561538891152,7.343714869473027e-05,6.077962165885409e-05,2.6417472343443935e-06,2.892776070106868e-06,3.0609186142147565e-06,9.048864283499725e-05,6.509255949486058e-05,9.449004663294407e-05,3.568498059293481e-06,6.502499910531727e-05,4.144645002654962e-06,6.496634020563039e-05,6.53054693133118e-05,3.1999947172693167e-06,4.030573386162905e-05,9.984539680747123e-05,3.313677668502933e-06,7.071899510436872e-05,3.4238946875559194e-06,0.00013073915835733497,3.602804507885657e-06,3.72636835516703e-06,7.489147982722156e-05,0.00015653706470512393,0.0001600376858643192,3.7868944539976416e-06,3.7525205114010917e-06,8.505358379362075e-05,6.564401808581729e-05,9.977690387408764e-05
476,476.0,0.9866464644304801,1.015627622449962,0.00017298881080236565,2.604599401777743e-06,5.65977922868047e-05,5.1702521657862856e-05,3.6911316659351067e-06,9.39975752338002e-05,1.0098573824843096,0.987884020473112,0.9969503510849342,0.998621182970845,0.998404975405017,1.0098619480307953,0.9878129738016069,1.0085424761307376,1.0007560760044392,0.9874434561754291,1.0035805433175302,0.9876794485369551,0.9870437732040717,0.9971903441136039,0.9997802398389801,1.0114154489208211,0.9972432272530504,0.9925361600121323,0.9969327216662562,1.0140021218042403,0.9968540096518632,0.9973321606649573,0.9957393274153538,1.0147996500306562,1.0154316978529125,0.9963191313462407,0.9963440122203876,1.0107516646491181,0.9883066552609352,1.0114082214891835,8.122613465051564e-05,6.075916784492103e-05,2.604599401777743e-06,2.8868018114685654e-06,3.0657627163519505e-06,9.957573395818171e-05,6.521518168402849e-05,0.00010370177019487004,3.6178544312444606e-06,6.492144751288887e-05,4.150397225364371e-06,6.494614785382577e-05,6.550299134030731e-05,3.199886322618727e-06,4.241264272310982e-05,0.00010921465236299816,3.3559908567064013e-06,7.084214492549983e-05,3.494778864982108e-06,0.0001421477265801651,3.6911316659351067e-06,3.850531566492725e-06,7.5049740871334e-05,0.00016936288179409,0.00017298881080236565,3.8396122755089205e-06,3.821846851675518e-06,9.39975752338002e-05,6.532751038565715e-05,0.00010916231389545533
477,477.0,0.9866390737232524,1.0156112254647582,0.00017732441689313007,2.6777158390111814e-06,5.732055429915523e-05,5.3027263267657856e-05,3.887047815346188e-06,9.760415594501976e-05,1.0095586674099304,0.9876534663724474,0.9969409777042175,0.9986128227907581,0.9983959344908696,1.009535473179296,0.9875738944014288,1.008209218200567,1.0007441476140406,0.9871951256053453,1.0035644124080836,0.9874338475873579,0.9868017656945729,0.9971872334197546,0.9995904472164283,1.0110798241949959,0.9972425884313102,0.9923068775007309,0.9969353904081062,1.0136330697316784,0.9968598066808587,0.9973451404621638,0.9955112389235904,1.0144047166004404,1.0150326764164028,0.996323931138942,0.9963490613780591,1.010434419609075,0.9880698215591263,1.0110731015092478,8.458851384227389e-05,5.8905362901602065e-05,2.6777158390111814e-06,2.9963173411643508e-06,3.1946823227865295e-06,0.00010328879969358862,6.33937665099204e-05,0.00010729686290853254,3.805382569672831e-06,6.321130547374005e-05,4.280596901375229e-06,6.327412528804916e-05,6.383878284278714e-05,3.317876414746629e-06,4.303735910113245e-05,0.00011290116656449773,3.5233151501957115e-06,6.878756716185496e-05,3.6877251019042697e-06,0.00014618217059031265,3.887047815346188e-06,4.047903710788365e-06,7.279247273523921e-05,0.00017369617023473772,0.00017732441689313007,4.0242174451049245e-06,4.012243742353897e-06,9.760415594501976e-05,6.319821938575044e-05,0.00011284038654803745
478,478.0,0.9866341220361207,1.0155873508983784,0.0001623941816872928,3.040310882287037e-06,5.306078370571543e-05,4.820000400610228e-05,4.665304730166444e-06,8.935267338449479e-05,1.0093426186553534,0.9874823447553794,0.9969821919646223,0.9986557636065042,0.9984432351128149,1.0092894205839333,0.9874011522327594,1.007954612250078,1.0007999654836877,0.9870407762759802,1.0036327242491698,0.9872788893398883,0.9866339031720643,0.9972313938315418,0.9994624384680524,1.0108259945635194,0.9972854846641369,0.9921267213602499,0.9969775122654981,1.0133424534103486,0.9969032135907868,0.9973883284252673,0.9953363542243813,1.0140876134974295,1.0147108240701834,0.9963680928279637,0.9963943383818042,1.0101972414109637,0.9878972797362259,1.0108196643433631,7.748721073064527e-05,5.46748160472536e-05,3.040310882287037e-06,3.5224102892669275e-06,3.6804770781375063e-06,9.461914738771791e-05,5.885184407551622e-05,9.833987151490246e-05,4.340869626873293e-06,5.8579233870660654e-05,4.83767232189269e-06,5.8653041909677425e-05,5.9227843585591986e-05,3.8291001392181585e-06,3.93865744217541e-05,0.00010330605948992654,4.127357588799605e-06,6.38206156209886e-05,4.377874952753085e-06,0.00013376983875984858,4.665304730166444e-06,4.859836799013931e-06,6.740886298856744e-05,0.00015905075251762646,0.0001623941816872928,4.922031915204398e-06,4.877771225431635e-06,8.935267338449479e-05,5.8571535618003725e-05,0.0001032483900119496
479,479.0,0.9866326114446561,1.0155586796786702,0.000158409554459146,3.3368029833218474e-06,5.237477849022293e-05,4.6872969260380874e-05,5.3199420009349384e-06,8.739825313562115e-05,1.0093178482208538,0.9874871909103415,0.996941076812737,0.9986122101216813,0.9983984904585902,1.0092617525925034,0.9874015727394543,1.0079258616448437,1.0007486861757906,0.9870367546399839,1.0035789828828485,0.9872733444291136,0.9866326114446561,0.9971847745125513,0.9994390786588725,1.0108022946032895,0.9972398800830561,0.992129532862315,0.996933481370995,1.0133295259107467,0.9968636144298662,0.9973480738883156,0.995340238105523,1.0140851147510708,1.0147106103165453,0.9963367627525187,0.9963626228687459,1.0101729184937327,0.9879002927959766,1.0107958248540507,7.59221434229301e-05,5.45924903138993e-05,3.3368029833218474e-06,3.988680761071662e-06,4.092697119514938e-06,9.290923244311914e-05,5.8597411065707455e-05,9.685811583701577e-05,4.803466001311339e-06,5.787725272935364e-05,5.3655411996543285e-06,5.7906138688975666e-05,5.88297141818919e-05,4.2543434811957745e-06,3.8029716648680616e-05,0.00010100197436588635,4.624563966333499e-06,6.369330386143738e-05,4.9546312495205264e-06,0.0001304474902906275,5.3199420009349384e-06,5.5631626874611216e-06,6.701878131102975e-05,0.00015506678714901284,0.000158409554459146,5.653446788115106e-06,5.580352652366289e-06,8.739825313562115e-05,5.819771141952315e-05,0.00010094965249202894
480,480.0,0.9866351157126505,1.0155278927334823,0.0001691569480853963,3.3400143755789097e-06,5.610291326156526e-05,5.0473863995840824e-05,5.251945321548472e-06,9.472775652290186e-05,1.0094861124086052,0.9876419693588173,0.9969522271112957,0.9986256540539458,0.9984102828790398,1.0094511137841582,0.9875630478456826,1.0081217028523644,1.0007638154988552,0.9872047876913569,1.0035988018623874,0.9874412231015411,0.9867948827372524,0.9971935432241203,0.9995598195944516,1.0109970214542883,0.9972494865282743,0.9922895765529212,0.9969435209181078,1.0135621176389251,0.9968759662589677,0.9973627591602675,0.9955019976825534,1.0143463686797927,1.0149755660628756,0.9963488829604661,0.9963743745277935,1.0103556614260822,0.9880607671695077,1.0109906488980172,8.260711182823508e-05,5.818613027677166e-05,3.3400143755789097e-06,3.994441609919444e-06,4.091755346689184e-06,0.00010112803131455094,6.23139336849862e-05,0.00010576586749495352,4.748686964358206e-06,6.102082096303974e-05,5.251945321548472e-06,6.096316689877499e-05,6.249479132881105e-05,4.3247490382226795e-06,4.115284972053659e-05,0.00010928219716642811,4.697248481818886e-06,6.81742947386304e-05,5.038823108980557e-06,0.00013968597372381888,5.407939388788601e-06,5.635625779711879e-06,7.181081292315619e-05,0.00016558299926602252,0.0001691569480853963,5.750341024983789e-06,5.667496808724246e-06,9.472775652290186e-05,6.184017786059811e-05,0.0001092444668000207
481,481.0,0.9866404953567811,1.015497670990663,0.00017274115626916573,3.565560564763941e-06,5.770868322443745e-05,5.1765164049197014e-05,5.473533323547572e-06,9.844518532713365e-05,1.009634934533992,0.9877460832819206,0.9969678714629463,0.9986440935934228,0.9984287874446921,1.0096253044896053,0.9876642145993251,1.0083005274324852,1.0007816091850792,0.9873023769951209,1.0036153492065365,0.9875406701570982,0.9868957460957358,0.9972135224930164,0.9996623068070439,1.0111795636163339,0.9972701880651004,0.9923877043517455,0.9969654797639282,1.0137743861827475,0.9969008392313561,0.9973896548878636,0.995592702431163,1.0145838963441738,1.0152159115539436,0.996375310661204,0.9964011737452729,1.0105209879445314,0.988164667685421,1.0111731421227081,8.62302891498897e-05,5.8923548466105253e-05,3.565560564763941e-06,4.230293137875637e-06,4.348833078062217e-06,0.0001052347365776718,6.319397670096186e-05,0.00011018977033185265,4.977972496359266e-06,6.188381434278372e-05,5.4396571128178925e-06,6.172556678640502e-05,6.343638795695224e-05,4.681098778038653e-06,4.325282043753082e-05,0.00011316876396517309,5.092847633934293e-06,6.91329149827589e-05,5.473533323547572e-06,0.0001432105552581774,5.918528745865504e-06,6.109611670093623e-06,7.31095828898321e-05,0.00016917552590497889,0.00017274115626916573,6.367977392313549e-06,6.270259813930158e-06,9.844518532713365e-05,6.257337678839997e-05,0.00011315635084974886
482,482.0,0.9866471825819457,1.0154706953780601,0.00016264611491711506,3.5963724629245897e-06,5.493029646103351e-05,4.868871767677877e-05,5.740938648187332e-06,9.298909011936996e-05,1.0098045757676888,0.9878591486927244,0.9970428458471812,0.9987221800637182,0.9985094659495208,1.0098169809510544,0.987781203539784,1.0084973690369428,1.000866493307981,0.9874202329653453,1.003700344051953,0.9876617423610597,0.9870126876762306,0.99729569243133,0.9997921417554952,1.0113716311109584,0.9973544591183362,0.9925024789960379,0.99705194632786,1.013986080158772,0.9969886161339796,0.9974785115430569,0.9957047325698608,1.0148028805128793,1.0154349270682512,0.9964603749176516,0.9964875339715638,1.01070207885073,0.9882801936638633,1.011365457564551,8.156663548699942e-05,5.635458248027098e-05,3.5963724629245897e-06,4.259085513703311e-06,4.407401217286264e-06,9.942492354430672e-05,6.07544808615055e-05,0.00010412757178860518,5.114170191957175e-06,6.048305879929091e-05,5.740938648187332e-06,6.030307706701991e-05,6.124331046015389e-05,4.7154518161718635e-06,4.1454945576421606e-05,0.00010679950934689901,5.105785749611213e-06,6.599547552234841e-05,5.482086680828401e-06,0.00013487420168021617,5.931573980939914e-06,6.074085072379799e-06,6.967474183218757e-05,0.00015931283311383632,0.00016264611491711506,6.425351790632309e-06,6.3306760564546125e-06,9.298909011936996e-05,5.992852124295632e-05,0.00010679284081042609
483,483.0,0.9866536095930414,1.0154496468235228,0.00016469423387398597,3.356684287370456e-06,5.611760277391385e-05,4.958086529722249e-05,5.423688884982616e-06,9.422084323127417e-05,1.0098081903302172,0.9878636397239257,0.9969986179996241,0.9986727403576379,0.9984588216288792,1.0098275595618562,0.9877777760380323,1.0085090876748197,1.0008112459502392,0.987401566736367,1.0036357897719692,0.9876404344601276,0.9870037120740095,0.9972400853297979,0.9997712396886115,1.0113731021487278,0.9972974435740196,0.9924974398623623,0.9969924646366197,1.0139953240275248,0.9969273005308171,0.9974148539060236,0.9957008788027311,1.014814241757615,1.0154496468235226,0.9963987567717817,0.9964255857613045,1.0107090989370326,0.9882793987432354,1.01136733308121,8.250476456023193e-05,5.892973446443041e-05,3.356684287370456e-06,3.978210488208262e-06,4.1439403911840365e-06,0.00010063832768863807,6.389365272967492e-05,0.00010530981367730905,4.899074998823761e-06,6.535517246483445e-05,5.67013062284149e-06,6.510083207913771e-05,6.484275707461036e-05,4.391186288211758e-06,4.229955267236492e-05,0.0001083852898336701,4.710274699006331e-06,6.813247917301181e-05,5.042358691709451e-06,0.00013659983906135276,5.423688884982616e-06,5.5431343281272755e-06,7.13217986609563e-05,0.00016132148107680637,0.00016469423387398597,5.870709518598818e-06,5.789759921969767e-06,9.422084323127417e-05,6.283424532664812e-05,0.00010832411244744361
484,484.0,0.9866582085949664,1.0154365833339178,0.00018388458438577484,3.170676047933334e-06,6.207399748682715e-05,5.5689441852117294e-05,5.060523478460051e-06,0.00010535584779013085,1.0096766232731478,0.9877421479443572,0.9969855293465612,0.9986635583226185,0.99844677055774,1.009681089870264,0.9876521527755782,1.0083580885409897,1.0008002181699371,0.987278232777973,1.0036261325377616,0.9875176682314989,0.9868770728039025,0.9972250399901663,0.99966983524093,1.01121905399404,0.9972848585840947,0.9923683937203648,0.9969787366035029,1.0138171476158555,0.9969117610381716,0.9974001985699669,0.995565362298943,1.0146139484231498,1.0152467232840114,0.9963798899210135,0.9964055498251974,1.0105698846163533,0.9881532963015245,1.0112130141561575,9.186707270382201e-05,6.55844384815443e-05,3.170676047933334e-06,3.743819775248966e-06,3.924702768705959e-06,0.0001124691903703088,7.098574845987237e-05,0.00011778411983591971,4.682433079023801e-06,7.270187744659513e-05,5.513606356817038e-06,7.234059141633012e-05,7.199599229660494e-05,4.121819037348496e-06,4.580028777763953e-05,0.00012113675703180215,4.402228865166985e-06,7.452404171397801e-05,4.699864964330252e-06,0.00015258331732156377,5.060523478460051e-06,5.18860838128859e-06,7.705155062169222e-05,0.00018000881116073263,0.00018388458438577484,5.46861804522187e-06,5.4034032109385856e-06,0.00010535584779013085,6.976982959637066e-05,0.00012099556218364794
485,485.0,0.9866594117926183,1.0154310712321888,0.00018699686353667672,3.0451888902424837e-06,6.263509197017129e-05,5.674579998021955e-05,4.7860760504919745e-06,0.00010738673677237772,1.0094282064669036,0.9876058583040002,0.9968979113429377,0.9985671754147949,0.9983482244242489,1.0094068053840075,0.9875076099555988,1.0080790700439162,1.000699167441831,0.9871280720920755,1.0035212012358228,0.9873699520233085,0.9867296555129484,0.9971173972553505,0.9994879860451102,1.0109304300625628,0.9971714839598039,0.9922191406638342,0.9968601808237783,1.0134909744642984,0.9967878495696321,0.9972713647747661,0.9954108923198598,1.0142609649726329,1.0148899554061084,0.996252356054956,0.9962780736408562,1.010302944926078,0.9880093042999428,1.0109238641526825,9.33409386086721e-05,6.57691559128458e-05,3.0451888902424837e-06,3.583329800938609e-06,3.7706527882710306e-06,0.0001147372922816762,7.10231500445365e-05,0.00012034213252950539,4.527236205893363e-06,7.203845968555662e-05,5.356149750261387e-06,7.172596675972655e-05,7.181447759054048e-05,3.954614842322458e-06,4.5563169404484293e-05,0.00012337154059002963,4.202940544722516e-06,7.439517141604215e-05,4.465707000315018e-06,0.00015534911006013754,4.7860760504919745e-06,4.919554188742143e-06,7.636768103398888e-05,0.00018300366136110805,0.00018699686353667672,5.128162016184249e-06,5.0771904184000325e-06,0.00010738673677237772,6.980899587533973e-05,0.00012320145314510995
486,486.0,0.9866556513908944,1.0154320539202992,0.00017509103486217103,2.8289818925503977e-06,5.855507199619796e-05,5.3120153998686686e-05,4.386324290424358e-06,0.00010040312582995138,1.00942881842206,0.9875506744516995,0.9968452699887803,0.9985097309936156,0.9982862599879745,1.0094036705859533,0.9874426672460748,1.0080764338402115,1.0006269494582436,0.9870432236550328,1.003437521192963,0.9872889250355341,0.9866556513908945,0.997059594723033,0.9994496412832085,1.0109263028997106,0.9971094461814707,0.9921520618909209,0.9967962625316282,1.013476830841355,0.9967250311107997,0.9972045193162704,0.9953423378083954,1.0142384180248794,1.0148661094371245,0.9961932115255566,0.9962175872019968,1.0103005996644743,0.9879496903217484,1.0109201976593878,8.723256924233221e-05,6.145496324263366e-05,2.8289818925503977e-06,3.326255616708067e-06,3.494956111159866e-06,0.00010733181115485403,6.640214723573996e-05,0.00011264129407453489,4.205537890361405e-06,6.747341812358104e-05,4.956263370311862e-06,6.719807215419157e-05,6.714152400334894e-05,3.673799358708037e-06,4.2611401884391674e-05,0.00011527719107561085,3.892317143609848e-06,6.941332701665046e-05,4.120796852185964e-06,0.00014535134976970918,4.386324290424358e-06,4.508411314715241e-06,7.121437796621712e-05,0.00017134885700936193,0.00017509103486217103,4.667831302550871e-06,4.621386239945113e-06,0.00010040312582995138,6.525838532179764e-05,0.00011512444853563037
487,487.0,0.9866458194274415,1.0154384748002114,0.000170455303271087,2.581600783353552e-06,5.616835617229861e-05,5.141334597539688e-05,4.027796865689765e-06,9.615403654699059e-05,1.0095556037646083,0.9876207751244133,0.9969120770225844,0.9985798355305591,0.9983529946998669,1.0095350167940023,0.9875162566226151,1.0082110043414965,1.0006936639493942,0.9871188974147864,1.0035049490816577,0.9873674480167041,0.98673045231617,0.9971287360359573,0.9995411692983254,1.0110606821460413,0.997178307077856,0.992216615215964,0.9968637347888593,1.0136177330882115,0.9967910636908307,0.9972671161543666,0.9953949501940009,1.0143857406222647,1.0150139591777436,0.9962593550590021,0.9962830061195592,1.0104311510990087,0.9880196689750445,1.0110546302922714,8.329656398461304e-05,5.8788604241603e-05,2.581600783353552e-06,3.0421883429440416e-06,3.1926576172983693e-06,0.00010289398935097532,6.332896388518335e-05,0.00010805400194158957,3.8359747418486355e-06,6.441016421347625e-05,4.521149363521087e-06,6.418627246647486e-05,6.400737783361368e-05,3.3555304946170146e-06,4.073811755700981e-05,0.00011059708555739973,3.55660187687344e-06,6.5946696342241e-05,3.7688774759710874e-06,0.00014057656329067306,4.027796865689765e-06,4.15346913679038e-06,6.748455630706013e-05,0.00016672154064187983,0.000170455303271087,4.295918167921047e-06,4.254692378878093e-06,9.615403654699059e-05,6.236283824395931e-05,0.0001104615522474227
488,488.0,0.9866306472709009,1.0154492772738886,0.00017124543960956258,2.903986409193219e-06,5.588078379276418e-05,5.1355944273881376e-05,4.490452685842261e-06,9.60954455928553e-05,1.0096962016932218,0.9877718486794673,0.9969293077758599,0.9985942778437352,0.9983680407771948,1.00969087279498,0.9876670189308201,1.0083712286663988,1.0006995692183611,0.9872596763489424,1.003503070627037,0.9875082815370875,0.9868754186498864,0.9971509583159599,0.9996602628091172,1.0112304886807444,0.9972006054350662,0.9923766796767393,0.9968853746141758,1.0138124274978713,0.996813632208326,0.9972899386451338,0.9955383767958089,1.0146032222260555,1.0152358071418393,0.9962857560180919,0.9963089128850081,1.0105813454343164,0.9881741910431997,1.0112245251442955,8.302591295728032e-05,5.72258267997142e-05,2.903986409193219e-06,3.3898048834155694e-06,3.559692425957031e-06,0.00010318005464847493,6.139391500708079e-05,0.0001084167854722651,4.204402343311136e-06,6.234802798508141e-05,4.829297807758811e-06,6.229249473516823e-05,6.200236494681574e-05,3.7310436016609034e-06,4.091349345869159e-05,0.00011070651694892709,3.954299456022145e-06,6.358700656075392e-05,4.194681691391812e-06,0.00014123071945141218,4.490452685842261e-06,4.650660136206521e-06,6.469296861145077e-05,0.00016757816568994444,0.00017124543960956258,4.713342290102523e-06,4.699466478185746e-06,9.60954455928553e-05,6.057250958246271e-05,0.00011059473551593659
489,489.0,0.9866113261226636,1.015463404743293,0.00016502303049648314,3.1995458558425047e-06,5.3869043441316505e-05,4.9359957553453534e-05,4.923029176455563e-06,9.298650121433424e-05,1.009852483503357,0.9878863448711567,0.9970264439199223,0.998703790213979,0.9984760623284105,1.0098572773402217,0.9877902711603324,1.0085384870761915,1.0008084152771604,0.9873845923974204,1.0036111395379905,0.9876334657192196,0.9869996970690792,0.9972730936168066,0.9998041323523803,1.0114073816712892,0.9973345532844298,0.992531505485981,0.9970241293250945,1.0140101521654457,0.9969571276004757,0.9974350112699916,0.995699225666354,1.0148158503157214,1.0154520260420818,0.9964317086362395,0.9964563666353726,1.0107473516015584,0.9882980745825031,1.0114009648766191,8.02764338289157e-05,5.428406447460186e-05,3.1995458558425047e-06,3.7105809575414492e-06,3.901033750910574e-06,0.00010014083966773851,5.808754452206736e-05,0.00010526990525358287,4.559947129202393e-06,5.884880126591824e-05,5.1750866680053415e-06,5.8896957330680224e-05,5.8589437598921445e-05,4.097280909781614e-06,3.969848700342488e-05,0.00010699426219223124,4.339486421299712e-06,5.9955752494523254e-05,4.606857030690825e-06,0.00013655656339462387,4.923029176455563e-06,5.109792459169382e-06,6.0819861209827934e-05,0.0001615513429773558,0.00016502303049648314,5.09852431858125e-06,5.107541724846604e-06,9.298650121433424e-05,5.7350989501222284e-05,0.00010691182241071514
490,490.0,0.9865890471841197,1.0154798006103882,0.00015279895533889412,2.9508595187169756e-06,4.982751250325165e-05,4.5644883191136224e-05,4.580100721024198e-06,8.583325404496607e-05,1.0098763146765821,0.9878812816819333,0.9970530152923739,0.9987274205086513,0.9985042485275557,1.0098744676259561,0.9877885049511931,1.0085520598516542,1.0008446037269119,0.9873923849064907,1.0036530339970045,0.9876386907789495,0.9870026976385619,0.9972956925685339,0.9998156673126148,1.0114222320608321,0.9973562750582717,0.9925385616264328,0.9970439567432761,1.0140313708933149,0.9969743510999345,0.9974507258117434,0.9957100335516795,1.01484157841671,1.0154798006103882,0.9964471008052378,0.9964721430668491,1.0107665577394984,0.9882943210391965,1.0114165478804162,7.411449750853853e-05,5.028431466470877e-05,2.9508595187169756e-06,3.417824383798217e-06,3.6005953859753546e-06,9.252337187332624e-05,5.3776215072403485e-05,9.728985408431493e-05,4.20955267799198e-06,5.440312371637799e-05,4.817968248882145e-06,5.4436283783935673e-05,5.423759763638732e-05,3.8123882633111783e-06,3.670535393380774e-05,9.8802348899308e-05,4.025462281445832e-06,5.552435045774371e-05,4.280885450756419e-06,0.00012627182610691935,4.580100721024198e-06,4.756156241556694e-06,5.6432510869366725e-05,0.00014954291649786335,0.00015279895533889412,4.7602778261525276e-06,4.7733956911109465e-06,8.583325404496607e-05,5.312557276202575e-05,9.87375611559394e-05
491,491.0,0.9865650016566595,1.0154973904721558,0.00015476013981273934,3.44682533241711e-06,5.019843950089828e-05,4.578380304448696e-05,5.457254891725473e-06,8.644903284645117e-05,1.009776526676693,0.9877430066100781,0.9970937500640916,0.998771959040712,0.9985492458405144,1.0097600457505902,0.9876477855376107,1.0084339305047658,1.0008910393826633,0.9872522011196196,1.003700601999013,0.9874973489935446,0.986862439140343,0.9973454034265432,0.9997447446793934,1.011306295582249,0.9974129011535903,0.9923921736870411,0.9971044436997223,1.013899586381107,0.9970402377635187,0.9975225728117384,0.9955667397705003,1.0146925879961894,1.0153283724437574,0.9965147073565053,0.9965396358728671,1.0106584420901563,0.9881517012928945,1.011300850433735,7.47713349904606e-05,4.8831152239417233e-05,3.44682533241711e-06,3.9921112647786355e-06,4.221874214994619e-06,9.304797995384507e-05,5.241275161914722e-05,9.77376335877496e-05,4.818320085985994e-06,5.323448444755268e-05,5.457254891725473e-06,5.318442900929438e-05,5.3002147314302926e-05,4.627454387718632e-06,3.766844458642468e-05,9.989763113956124e-05,4.911028616876894e-06,5.426695784157301e-05,5.268230991364709e-06,0.00012773945730565765,5.680335231313346e-06,5.948028251257593e-06,5.545822023305806e-05,0.00015148395932397437,0.00015476013981273934,5.970367545342752e-06,5.995238034392381e-06,8.644903284645117e-05,5.179763938887099e-05,9.987272053869966e-05
492,492.0,0.9865403807416738,1.0155150287056556,0.0001564971792537018,4.461892889498778e-06,5.0963794424304816e-05,4.5554571959268025e-05,7.2375545566281426e-06,8.690686322146921e-05,1.009524084381426,0.9875520457817993,0.9970874915181078,0.9987663217129665,0.998543776963892,1.0094837295002912,0.9874544041792512,1.0081521907479538,1.0008885449615623,0.9870693926435082,1.0037054142662927,0.9873142514700933,0.9866731427746502,0.99733691802697,0.9995784490971228,1.0110224555111145,0.9974060713730263,0.9921892323694957,0.9970971425424208,1.0135848457437222,0.9970317071513196,0.9975149748694582,0.995365771130852,1.01435404874164,1.01498525644092,0.9965043118829549,0.9965302074776843,1.0103908005709927,0.9879545937352961,1.0110165767349444,7.518659598318522e-05,4.769646020512388e-05,4.461892889498778e-06,5.196200322165455e-06,5.548331342854267e-06,9.340500383508896e-05,5.1510796421605395e-05,9.798647575680195e-05,6.325829270942231e-06,5.296703425019955e-05,7.2375545566281426e-06,5.2729619421508805e-05,5.239070752224618e-05,6.102602384367766e-06,3.887187385291036e-05,0.0001006956241424121,6.557699881576041e-06,5.347010592870526e-05,7.067557908976311e-06,0.0001289988281658549,7.589718944641755e-06,8.046351181139255e-06,5.487526186796425e-05,0.00015316667195908372,0.0001564971792537018,7.925484969668255e-06,7.981255774011219e-06,8.690686322146921e-05,5.081900672981663e-05,0.0001006992447849975
493,493.0,0.986516375640553,1.015531551882965,0.00014453329176051608,4.7611485552182305e-06,4.758081573277002e-05,4.1733171275451506e-05,7.849719359030435e-06,8.031707053496271e-05,1.0094034286395936,0.9874100848620343,0.9970089716905038,0.9986806633345775,0.9984548499545856,1.0093399076795015,0.9872980778633872,1.008001367768862,1.0007976248176336,0.9869103833345232,1.0036138704264885,0.9871542317986894,0.9865163756405528,0.997239101619406,0.9994408488482924,1.010870864080008,0.9973000174411331,0.992012355569134,0.9969862337079977,1.0134054873584422,0.9969150106075216,0.9973936879908892,0.9951818187905873,1.0141551702524256,1.0147830365142552,0.9963857050189135,0.996412541529719,1.0102574190453308,0.9878000750212469,1.0108651461121991,6.95432072056789e-05,4.430586643019717e-05,4.7611485552182305e-06,5.541273088602653e-06,5.915966501707121e-06,8.625567779888481e-05,4.801727111229366e-05,9.047233140279481e-05,6.791447439430913e-06,4.9817994626724225e-05,7.849719359030435e-06,4.9510579124581934e-05,4.90299038186808e-05,6.422932699584904e-06,3.6431245927296116e-05,9.299317032534777e-05,6.920101321634333e-06,4.9833134734355944e-05,7.43321951267604e-06,0.00011909847986774879,7.91300430016784e-06,8.40583692228504e-06,5.115907178135076e-05,0.0001414528128795022,0.00014453329176051608,8.183983080389356e-06,8.254074326218163e-06,8.031707053496271e-05,4.726712187555777e-05,9.29935336696808e-05
494,494.0,0.9864941010569899,1.015545796576163,0.00013695045283147132,4.512378532743456e-06,4.50998123930355e-05,3.9621554213270924e-05,7.168618278401175e-06,7.626013007757851e-05,1.0094991076439441,0.9874392521348245,0.9970803326402897,0.998762266059436,0.9985355916119769,1.009439191269536,0.9873299005048215,1.0080997865921706,1.0008855462235056,0.9869557140773979,1.0037089500522713,0.9871983407839957,0.9865533834766116,0.9973199372509527,0.9995115027466435,1.0109730915238186,0.9973829530053329,0.992035593165789,0.9970707999231948,1.013515045220713,0.9970001527137482,0.9974737705469908,0.995189204804507,1.0142719793430748,1.0149007284913423,0.9964780786666152,0.9965037187475884,1.010357257280412,0.98783506748865,1.01096785432369,6.620964418221282e-05,4.239901596741292e-05,4.512378532743456e-06,5.211342556076263e-06,5.512349400095198e-06,8.179842562118023e-05,4.5735033033898515e-05,8.582874703043064e-05,6.246471264582009e-06,4.702896672440097e-05,7.168618278401175e-06,4.681099555969493e-05,4.646448533386767e-05,6.028487122612591e-06,3.4820676181604024e-05,8.837436074107653e-05,6.460758908450299e-06,4.7492918101714274e-05,6.9013271483295866e-06,0.00011284904475453487,7.328081058890484e-06,7.740826703549701e-06,4.8100737405900655e-05,0.00013398904597061213,0.00013695045283147132,7.601526274624571e-06,7.653172921889979e-06,7.626013007757851e-05,4.513463674830653e-05,8.838171535492222e-05
495,495.0,0.9864743657038896,1.0155565993573283,0.00013698934950009606,5.132433053396671e-06,4.5683955975441484e-05,3.9182222348012464e-05,8.225727195006016e-06,7.616064698556923e-05,1.0096007689722097,0.9875874262599091,0.9970768979446668,0.9987627484985071,0.9985347702956882,1.0095592142008463,0.9874870761430243,1.0082236401343228,1.0008901864963333,0.9871226375889446,1.0037189090871574,0.9873639691051669,0.9867148222893652,0.997315144590775,0.9996056965556006,1.0111018866738557,0.9973781293565777,0.9922018252985367,0.9970662945301242,1.0136836169106982,0.996995630261534,0.9974683111271365,0.9953611621928259,1.014472520598064,1.0151050207874581,0.9964742759485349,0.9965000361253304,1.0104731965776133,0.9879916353642142,1.011096703981599,6.628943529498817e-05,4.298626376259757e-05,5.132433053396671e-06,5.9731895921227336e-06,6.203000906601786e-06,8.143032790730845e-05,4.6237784883622564e-05,8.534899625216092e-05,6.778163261111119e-06,4.703228164787053e-05,7.523028223451487e-06,4.689678489276841e-05,4.668817809445902e-05,7.067826385931135e-06,3.615175650523306e-05,8.845788097288982e-05,7.72864666823611e-06,4.909003608670488e-05,8.225727195006016e-06,0.0001127515595216312,8.73869456524127e-06,9.132036674033959e-06,4.904594188055445e-05,0.00013387703693748494,0.00013698934950009606,9.11139481435959e-06,9.184933830821485e-06,7.616064698556923e-05,4.583298606723762e-05,8.845235689975392e-05
496,496.0,0.9864579017964588,1.015562796798539,0.00013298113343018127,5.944968793019477e-06,4.500599608773203e-05,3.743693851861788e-05,9.746344729316583e-06,7.402035049449568e-05,1.0096893370162832,0.9876993945058548,0.9970893883878,0.9987856474041884,0.9985525648924974,1.0096657122597081,0.9876067364324778,1.008333774318682,1.000910080470367,0.9872523867230762,1.0037447356507012,0.9874927235925661,0.9868382065736498,0.9973333518151359,0.9996919204390102,1.0112218708461336,0.9973954449065348,0.9923139413498192,0.9970847614963239,1.0138331437863481,0.9970156502005533,0.9974910180257027,0.9954621134460238,1.0146409757599997,1.0152744819193908,0.9964946439374481,0.9965202479082641,1.010578361409394,0.9881139184848218,1.0112166925937593,6.46097945911657e-05,4.151689485242935e-05,5.944968793019477e-06,6.935940819311777e-06,7.1499534950740185e-06,7.885414284251836e-05,4.476524916417658e-05,8.24587043811421e-05,7.7040553358458e-06,4.550900413251511e-05,8.363849833439791e-06,4.5384026087583575e-05,4.5182365841548437e-05,8.288768908041952e-06,3.62286278254911e-05,8.58659919130931e-05,9.194967646494533e-06,4.867325395168884e-05,9.746344729316583e-06,0.00010939638802619678,1.0323866913016465e-05,1.0694574488107493e-05,4.8643650419363606e-05,0.00012983328855524818,0.00013298113343018127,1.0755806853138053e-05,1.0863778909900218e-05,7.402035049449568e-05,4.443623694376716e-05,8.585390245464933e-05
497,497.0,0.9864454415499054,1.0155632254718734,0.00012270448811040082,6.02759738788292e-06,4.201368131673132e-05,3.421955142833127e-05,9.82231474115316e-06,6.822709256947835e-05,1.0097481428291704,0.9877059743687923,0.9970680293745012,0.9987614605089222,0.9985350984738682,1.0097320939109231,0.987610779675278,1.008399565143867,1.0008975309438088,0.9872676692049307,1.0037408884415802,0.9875055199242474,0.9868423117858455,0.9973176429635235,0.9997116967004466,1.011297435519196,0.9973837320514439,0.9923068143812073,0.9970774261883685,1.0139245901793992,0.997011590185604,0.9974884701512869,0.9954390377096006,1.0147402171754385,1.0153740872562513,0.9964978327284825,0.9965218597369592,1.0106406898616067,0.9881188578940431,1.0112921707982496,5.961438875156629e-05,3.902837116580277e-05,6.02759738788292e-06,6.977982311432547e-06,7.234927875297837e-06,7.267129037346716e-05,4.203187148786507e-05,7.595668760340975e-05,7.866261690543493e-06,4.272626329779806e-05,8.5529324732819e-06,4.262669473970026e-05,4.2414102057896155e-05,8.321116261336911e-06,3.343068489314542e-05,7.906779324757581e-05,9.277566747849642e-06,4.577489951682283e-05,9.82231474115316e-06,0.00010079848014067194,1.0407349838033929e-05,1.0815926644138895e-05,4.570886300856351e-05,0.00011975514253266836,0.00012270448811040082,1.0814965096644868e-05,1.0924025775169804e-05,6.822709256947835e-05,4.176995109277157e-05,7.90604080695697e-05
498,498.0,0.9864377171794363,1.0155567219494106,0.0001242037333835158,5.790926523103111e-06,4.276687800830714e-05,3.4891452519292615e-05,9.516027545773893e-06,6.949994393013334e-05,1.0098867291981257,0.9877195448015076,0.9971040370644989,0.9988065871650437,0.9985834592079899,1.0098859131507356,0.9876334437371841,1.0085548471404138,1.000957695978194,0.9873042853634948,1.003809592174663,0.9875419784528447,0.9868688210258193,0.9973659938524663,0.999786023139451,1.0114554249340164,0.9974359298957245,0.99232162362505,0.9971343568253508,1.0140976808645477,0.9970758438101343,0.9975566255941214,0.9954598076225012,1.0149201722728705,1.0155567219494106,0.996571622586608,0.9965942397373844,1.010787945065992,0.9881392512921782,1.0114499744355652,6.073798556562583e-05,4.108776534953658e-05,5.790926523103111e-06,6.700108203031867e-06,6.9546374762707595e-06,7.416389813528044e-05,4.391388274296095e-05,7.756601880738342e-05,7.58431045057636e-06,4.4018717765962705e-05,8.272753141903824e-06,4.400263463846698e-05,4.4035176550061606e-05,7.989101179973578e-06,3.321865383979641e-05,8.036249690983563e-05,8.969175637451587e-06,4.765269547632923e-05,9.516027545773893e-06,0.00010209851451258733,1.0121025819667998e-05,1.0587762766819046e-05,4.736963319011144e-05,0.00012119574886261005,0.0001242037333835158,1.0508411230626225e-05,1.061282842497171e-05,6.949994393013334e-05,4.3906966168850386e-05,8.036480601999648e-05
499,499.0,0.9864354609002588,1.0155426638388925,0.00013370399325000705,5.717311169513154e-06,4.6263740453676185e-05,3.7856142833284545e-05,9.562040351927851e-06,7.467703789375982e-05,1.0097783900067399,0.9876236782351324,0.9970642568752641,0.9987595911181044,0.9985424758441928,1.0097614403212805,0.9875346904019595,1.0084266411307545,1.0009203364791999,0.9872147317497889,1.0037780047225233,0.9874511036086465,0.9867734034783616,0.9973203042868496,0.9996934594103973,1.011326262499133,0.9973868521301493,0.9922103282478003,0.9970829558784993,1.0139453867296402,0.9970261079987857,0.9975032673677354,0.9953470694785573,1.0147508353890693,1.0153876345041222,0.9965291655881704,0.9965502215120502,1.0106649014297282,0.9880388923550835,1.0113206314424243,6.518009329846055e-05,4.5770006556096246e-05,5.717311169513154e-06,6.629467226061405e-06,6.903634563997173e-06,8.001648026165171e-05,4.901153369389033e-05,8.385159372724735e-05,7.495253651306253e-06,4.860489024763573e-05,8.123727015538627e-06,4.8677733764982e-05,4.889111255786654e-05,7.975138659282174e-06,3.6171347163406376e-05,8.646596499624081e-05,8.985410381897413e-06,5.3751485215321394e-05,9.562040351927851e-06,0.0001098759852229844,1.0212979291511941e-05,1.0714974993635508e-05,5.3619758663454456e-05,0.00013038877735053515,0.00013370399325000705,1.0603122137563626e-05,1.067693769604109e-05,7.467703789375982e-05,4.917398477012127e-05,8.648043783834773e-05
500,500.0,0.98643940492758,1.0155225928907186,0.00013012115362917183,5.818715730972135e-06,4.557788052521715e-05,3.663972012170205e-05,9.778411448996346e-06,7.213011798450918e-05,1.0094870583986002,0.9874441262555453,0.997018962830448,0.998705139436162,0.9984861818724216,1.009438817024769,0.9873377819459848,1.0080983335759597,1.0008511141595988,0.9870020832607846,1.003700009706849,0.9872358506410056,0.9865699597299168,0.9972662140998856,0.9994990427550818,1.0109922321022116,0.9973345344538056,0.9920161579246742,0.9970296551508612,1.0135725091676173,0.9969743188681391,0.9974516191349596,0.9951568655673323,1.0143500190015184,1.0149831661831084,0.9964791029427837,0.9965000421583659,1.0103510398176443,0.9878496482892888,1.010986791027271,6.284294998283867e-05,4.563719134719642e-05,5.818715730972135e-06,6.797971258977942e-06,7.07073502423059e-06,7.751079427382138e-05,4.917247009481431e-05,8.13645400544963e-05,7.681002517587921e-06,4.86633544975935e-05,8.3051826027412e-06,4.8790874563222445e-05,4.8977655609565635e-05,8.153326641629255e-06,3.605191049721632e-05,8.378304347771116e-05,9.176634741641055e-06,5.459743147362621e-05,9.778411448996346e-06,0.00010677747021876965,1.045843516193306e-05,1.0933400880764348e-05,5.4957341884218116e-05,0.00012684665875854062,0.00013012115362917183,1.0912270616147234e-05,1.0947797117341875e-05,7.213011798450918e-05,4.928277217625778e-05,8.379480148998178e-05
501,501.0,0.986450281476608,1.0154985918909507,0.00012136180634509456,5.462241116266697e-06,4.250541351206518e-05,3.403202451489604e-05,9.070250708074507e-06,6.659667012782297e-05,1.0093372853837705,0.987334346981203,0.997031507943612,0.9987147844220938,0.998495957898709,1.0092653263573745,0.9872179606141107,1.0079186425142426,1.0008605543602638,0.9868829096898444,1.0037092610345388,0.9871179340387363,0.9864502814766081,0.9972753599970864,0.999400555899805,1.0108074366345394,0.9973421463495316,0.9918922931800439,0.9970357208675809,1.0133507730006748,0.9969803159530123,0.9974563907644743,0.9950376102214454,1.0141057711169705,1.0147371691573543,0.9964866196307571,0.9965070867954151,1.01018485877313,0.9877285082593262,1.0108022334977855,5.793390191153925e-05,4.296363045332704e-05,5.462241116266697e-06,6.435083124484761e-06,6.659025349063515e-06,7.149625797806177e-05,4.637167300434505e-05,7.50264586103139e-05,7.305340895565846e-06,4.618120218054324e-05,7.993549245774604e-06,4.625732201634595e-05,4.6304432078148226e-05,7.600007414987367e-06,3.339598653362049e-05,7.735931239090109e-05,8.524256107441815e-06,5.151863430296526e-05,9.070250708074507e-06,9.913339178018012e-05,9.6737469861035e-06,1.0049951161448533e-05,5.205523844704998e-05,0.00011827902125043384,0.00012136180634509456,1.0147249878551495e-05,1.0171935846424302e-05,6.659667012782297e-05,4.6458347126763845e-05,7.737648099031206e-05
502,502.0,0.9864683384473416,1.0154727436256528,0.00011824498646082946,4.977701569253507e-06,4.1086097580059016e-05,3.308070887910878e-05,8.26174714139337e-06,6.335926080790563e-05,1.009434494696744,0.9873730992091733,0.9970251522122217,0.9987105143930226,0.9984868501460094,1.0093608152729152,0.9872528471324646,1.008014199902192,1.0008461829734983,0.9869151052161325,1.0036906718524359,0.9871526583432807,0.9864863408471863,0.9972716645552413,0.9994480915587388,1.0109108226897454,0.9973363021583883,0.9919253626850085,0.9970290201675758,1.0134529089959834,0.9969757904070159,0.9974537808684937,0.9950710968075624,1.0142074084261126,1.0148377535032824,0.9964821062042579,0.9965022811582124,1.0102854780524722,0.9877636015034336,1.01090584075535,5.476736457052172e-05,4.245488262394248e-05,4.977701569253507e-06,5.923990378925411e-06,6.0952298284329735e-06,6.789420251360904e-05,4.6014748814140974e-05,7.125623410094976e-05,6.727823490748115e-06,4.66446152222185e-05,7.435981565599794e-06,4.661552119963737e-05,4.626958174861939e-05,6.9296781526121374e-06,3.217263393501473e-05,7.382222256032744e-05,7.762345453999116e-06,5.058211813146899e-05,8.26174714139337e-06,9.583300443936193e-05,8.812370590402605e-06,9.154561662440008e-06,5.076742041049822e-05,0.00011524733872285814,0.00011824498646082946,9.252564821314896e-06,9.273707527105496e-06,6.335926080790563e-05,4.618408537847482e-05,7.384500357916421e-05
503,503.0,0.9864918864789518,1.015447130880887,0.00011451273983728064,4.548054420844002e-06,3.927474217370864e-05,3.1995184214358626e-05,7.517804206113757e-06,6.0183238341665546e-05,1.0096244059730473,0.9875067156387006,0.9970320287337517,0.9987226657506136,0.9984971983679299,1.009573609824832,0.9873932004678123,1.0082334834108366,1.0008560672490618,0.9870572305930071,1.0037016552051174,0.9872963094780133,0.9866258560269047,0.9972821659275541,0.9995680478241554,1.0111263958889642,0.9973523346848372,0.992067957464136,0.9970471235223073,1.0137023128394496,0.9969947888577358,0.9974763564733435,0.9952174934880917,1.0144775657756322,1.0151096655144356,0.9964984639990717,0.9965194897186689,1.0104909195429912,0.9879028080256761,1.0111212218093621,5.173468094501347e-05,4.077672658518985e-05,4.548054420844002e-06,5.449479666196501e-06,5.5690245733899685e-06,6.443037859506833e-05,4.429234547828682e-05,6.760402497179538e-05,6.15480205559896e-06,4.548753449627264e-05,6.8476570388148905e-06,4.537377636782897e-05,4.4708958552222066e-05,6.317145331747263e-06,3.058622548194743e-05,7.053276115738068e-05,7.0630820947533035e-06,4.812924793627426e-05,7.517804206113757e-06,9.251162239308398e-05,8.022791029712477e-06,8.341153592550088e-06,4.7880241748737764e-05,0.00011168053899597257,0.00011451273983728064,8.436569569886821e-06,8.451842358938025e-06,6.0183238341665546e-05,4.4543588288917435e-05,7.05542290997755e-05
504,504.0,0.9865187518954008,1.0154238364427168,0.00011129346459609394,4.216083255726096e-06,3.7396451553171955e-05,3.1078369143868735e-05,7.076741869083916e-06,5.837183944513126e-05,1.0097378230704588,0.9876298416163053,0.9969954967800831,0.9986845503332372,0.9984616804861202,1.009705898139451,0.987520024715529,1.008370738992038,1.000820744582158,0.9871882811167729,1.0036689166463262,0.9874265697097703,0.9867533043455269,0.9972413074617557,0.9996401138615577,1.0112605129795955,0.9973122294570463,0.9921928548525817,0.9970070411777153,1.0138613369717453,0.9969531113408554,0.997432105654033,0.9953436534594557,1.014657506946692,1.015293085289475,0.9964565373659311,0.9964764803745967,1.010614854427828,0.9880295736298605,1.0112548254812226,5.017082786707218e-05,3.727838059849479e-05,4.216083255726096e-06,5.085718518073715e-06,5.219040187299231e-06,6.256581211726617e-05,4.052886955003431e-05,6.551262071343153e-05,5.865220730801442e-06,4.1967299004420405e-05,6.634194688741329e-06,4.181420815057113e-05,4.096036404568275e-05,5.897227428433072e-06,2.8718210484177873e-05,6.86939889304409e-05,6.609433572183298e-06,4.380528958361267e-05,7.076741869083916e-06,9.022578633519109e-05,7.623838491009147e-06,7.966371825134973e-06,4.34550729830409e-05,0.00010857411039088161,0.00011129346459609394,8.15495947333594e-06,8.140361140591504e-06,5.837183944513126e-05,4.076315104158641e-05,6.870505957761552e-05
505,505.0,0.9865467610206518,1.0154049430972047,0.00010632571379506098,3.9683372137771815e-06,3.543825692750345e-05,2.970763668627109e-05,6.766581684772675e-06,5.600920318175333e-05,1.0098024442351874,0.9877232051884881,0.9970162591662396,0.9987062988226558,0.9984868915604851,1.009784252596193,0.9876264599601217,1.0084543464176785,1.0008514316009325,0.9873113718513602,1.003711553442773,0.9875509313879354,0.9868603135287215,0.9972678360352358,0.9997101216649709,1.0113410982756827,0.9973397953875868,0.9923019079088556,0.9970367979715209,1.0139592351100886,0.9969789118793683,0.9974552831973149,0.9954509264670349,1.0147675876229525,1.0154049430972047,0.996481128636364,0.9965006899618655,1.0106854890222956,0.9881300258165956,1.0113354927250136,4.81200306164211e-05,3.443009316512027e-05,3.9683372137771815e-06,4.834233302552118e-06,4.9514318266258826e-06,6.0050377061108745e-05,3.742773275444105e-05,6.280719921517274e-05,5.628757877106674e-06,3.8696963418508216e-05,6.440207653302626e-06,3.856654916397374e-05,3.778503230574285e-05,5.590175999701753e-06,2.704910774272081e-05,6.591399740689105e-05,6.2849106476154295e-06,4.057801583738869e-05,6.766581684772675e-06,8.647752518789437e-05,7.327406151685315e-06,7.700319230388605e-06,4.028648910029607e-05,0.0001037603450295491,0.00010632571379506098,7.91204023034857e-06,7.8800410217195e-06,5.600920318175333e-05,3.765927541344477e-05,6.591961459001891e-05
506,506.0,0.9865737401786668,1.015392049235951,0.00011279816042485469,3.921654068515325e-06,3.728376540091016e-05,3.188868019757655e-05,6.558907378638327e-06,6.0462848270641593e-05,1.0097759419369472,0.9877150701658759,0.996983845075879,0.9986797838269228,0.99845411635277,1.0097580726599198,0.9876181043162174,1.0084263252166539,1.000818545373051,0.987299395029011,1.0036782972194354,0.987538961955226,0.9868493142898201,0.997234332292056,0.999691109965206,1.0113197541062626,0.9973010593025127,0.9922974035197175,0.996994506388663,1.013936749375301,0.9969343356980427,0.9974065360534256,0.9954467353894804,1.0147434543571558,1.015381386613035,0.9964351929444184,0.9964543478279264,1.01066364214586,0.9881244238569246,1.0113139300124716,5.180474778333968e-05,3.541640175487144e-05,3.921654068515325e-06,4.8339214423461325e-06,4.893824238927023e-06,6.45835087066304e-05,3.875805363349878e-05,6.750527599169933e-05,5.596648630897743e-06,4.011348425490218e-05,6.3816296913460556e-06,4.014317705365409e-05,3.9203699463241285e-05,5.486045788960788e-06,2.869698282789536e-05,7.061244760454717e-05,6.110606105335512e-06,4.1977616714444034e-05,6.558907378638327e-06,9.218192028329696e-05,7.011246548878357e-06,7.364669231998079e-06,4.161134149450888e-05,0.00011025967012619847,0.00011279816042485469,7.443339670437696e-06,7.429120275621591e-06,6.0462848270641593e-05,3.873828175463415e-05,7.061373081254329e-05
507,507.0,0.986597515693409,1.0153848156727039,0.00013091193750678097,3.8084364122860373e-06,4.2176464751822304e-05,3.7558577447285e-05,6.3497882619394945e-06,7.069694678579788e-05,1.0096649452795403,0.9876144295926431,0.9970004705058252,0.9986986440917421,0.9984729410402344,1.0096336011105174,0.9875169122876492,1.0082991886211894,1.0008427519155243,0.9872054298922204,1.003708455424903,0.9874460450461171,0.9867489816784365,0.99725088159464,0.9996177472011835,1.0111892733190837,0.9973137095548338,0.9921813668059798,0.9970059852478078,1.0137794136278302,0.9969436281880163,0.9974117855228285,0.9953204573343138,1.0145648533646563,1.0152005973734117,0.9964467442192486,0.9964656002423407,1.0105430027705637,0.9880227672332084,1.0111833452268875,6.031795946444296e-05,3.841387928294538e-05,3.8084364122860373e-06,4.750956894471244e-06,4.7966819853433435e-06,7.538561423575365e-05,4.257047005322596e-05,7.88410862676499e-05,5.56179239201304e-06,4.430229055672285e-05,6.3497882619394945e-06,4.4449992217683186e-05,4.3212941217740864e-05,5.325846444142509e-06,3.231995295325396e-05,8.231163044677609e-05,5.8803746805714865e-06,4.575744226367706e-05,6.301934797573084e-06,0.00010748637656896731,6.676845223653547e-06,7.005988341972296e-06,4.5103425575623344e-05,0.00012819250334195355,0.00013091193750678097,7.006293665174106e-06,7.002993834048497e-06,7.069694678579788e-05,4.225921939989722e-05,8.229234148258816e-05
508,508.0,0.9866159138888411,1.015382418826749,0.00013143639615186562,3.4544433580265006e-06,4.173760263446404e-05,3.785030436153348e-05,5.821939285029946e-06,7.04953958184273e-05,1.0095186791621158,0.9875478495020903,0.997005641683966,0.9986984322589724,0.9984756743911091,1.0094669684919815,0.9874544726416333,1.0081308308278596,1.0008480280680148,0.9871521962585741,1.0037205313444788,0.98739368583319,0.9866895633925957,0.9972482144710493,0.9995342682524108,1.0110140043435725,0.9973099910159909,0.9921108909753753,0.997001680271361,1.0135797644612634,0.9969374764719202,0.9974051581071826,0.9952539444447889,1.014347023509152,1.0149806810711104,0.9964377245683258,0.9964567459737524,1.010379443875782,0.9879566131922198,1.0110076800734134,5.998712647750873e-05,3.7506609179985505e-05,3.4544433580265006e-06,4.317056589279816e-06,4.366233314899942e-06,7.521482650877555e-05,4.180688447143088e-05,7.875947636338398e-05,5.085111033992571e-06,4.3488490946979096e-05,5.821939285029946e-06,4.360123190174125e-05,4.243438204049896e-05,4.836506384508252e-06,3.16982401602546e-05,8.224651864337237e-05,5.344552377963051e-06,4.4875426134253e-05,5.733362449065428e-06,0.00010791366685439039,6.065765437083833e-06,6.365059117992077e-06,4.4079196756042193e-05,0.00012878004876418531,0.00013143639615186562,6.3549640624610455e-06,6.354217955673319e-06,7.04953958184273e-05,4.1489779729504686e-05,8.221517076534613e-05
509,509.0,0.9866267610889256,1.0153840351173726,0.00012480570296948232,3.1327114556093413e-06,3.953402415613842e-05,3.611328358284373e-05,5.3187909063100645e-06,6.745425642925228e-05,1.0094959492235385,0.9875077201390026,0.9970434708048439,0.9987379782042786,0.998514709503671,1.0094424900248764,0.9874169952280722,1.0081101739782556,1.0008793909549905,0.9871036160277513,1.0037468315482752,0.9873475010944115,0.9866486415698841,0.9972980783083564,0.9995301278092282,1.0109888278113404,0.9973675105861897,0.9920731707928087,0.9970632147222461,1.0135477304279354,0.9970037047628498,0.9974749539467695,0.9952149798201986,1.0143053172029675,1.014938225476191,0.996507442041295,0.9965254756298678,1.0103529478774558,0.9879160287970262,1.0109827157799154,5.7482884519767e-05,3.532931020960248e-05,3.1327114556093413e-06,3.919238624894051e-06,3.967891839577136e-06,7.187980729285889e-05,3.933979529482299e-05,7.529100877345585e-05,4.634193082102478e-06,4.0893247289484865e-05,5.3187909063100645e-06,4.103447632572899e-05,3.989063193607468e-05,4.386310512491674e-06,2.984338629137029e-05,7.837708648025241e-05,4.857979561490794e-06,4.2158803058345244e-05,5.216115054727958e-06,0.00010270028875406545,5.516802349765436e-06,5.797806989617708e-06,4.1529288605348335e-05,0.00012234442735144268,0.00012480570296948232,5.771126246026148e-06,5.772813184207604e-06,6.745425642925228e-05,3.9028908775697754e-05,7.834563452027936e-05
510,510.0,0.9866278836176254,1.01538884096386,0.00012493866328680832,2.9404541421817635e-06,3.949073899529627e-05,3.6337693463690945e-05,4.898498731070133e-06,6.786079604449787e-05,1.0094984968553753,0.9875086719634559,0.9969587760032378,0.9986454963683743,0.9984176294485779,1.0094482996828058,0.9874039959992126,1.0081183898327877,1.0007664411959212,0.9870595638612645,1.0036152623447403,0.987304590061558,0.9866278836176253,0.9972092254967385,0.9995021248255443,1.0110000615897758,0.9972800569537783,0.9920584711370279,0.9969763473007236,1.0135574655874833,0.9969169793240784,0.997388239932171,0.9951935191922778,1.0143171606069434,1.014950202421745,0.9964195040713222,0.9964374420770532,1.0103584518731785,0.9879074070067732,1.0109939072547973,5.7890093320744954e-05,3.5636520654222205e-05,2.9404541421817635e-06,3.657067684330073e-06,3.688157560526085e-06,7.235693069749116e-05,3.948543262017633e-05,7.588528236331605e-05,4.292828406261616e-06,4.103210029697748e-05,4.898498731070133e-06,4.121354130490577e-05,3.998240896888958e-05,4.097541339534276e-06,2.9201754077174503e-05,7.847649678362984e-05,4.517891705415288e-06,4.201501216424446e-05,4.842182117310586e-06,0.0001028530706192615,5.12481803247213e-06,5.399020422151848e-06,4.1629451114772325e-05,0.0001224886766618482,0.00012493866328680832,5.355530086836163e-06,5.364142236618485e-06,6.786079604449787e-05,3.9171917186117035e-05,7.84258892291012e-05
511,511.0,0.9866179040914008,1.015396012785497,0.00012270437566463146,2.771998116307977e-06,3.904045636368799e-05,3.5686567541627806e-05,4.604452375098207e-06,6.610592527367223e-05,1.0095796723297865,0.9876536532052661,0.9969149353510671,0.9985902230667215,0.9983618012954121,1.0095361464766162,0.9875501928941538,1.0082102902436252,1.000696317356963,0.987187656533503,1.0035342287659306,0.9874349836214195,0.9867701030349567,0.997158399224146,0.9995722135928378,1.0111016292739832,0.9972294722492288,0.9922269093451784,0.9969250611229169,1.0136864564927948,0.9968617948999781,0.9973303806679397,0.9953752704867538,1.0144673791036105,1.0151026544776485,0.996360573720336,0.9963796384984537,1.0104442239418485,0.9880561555080415,1.01109508607063,5.636596330616989e-05,3.642307519891333e-05,2.771998116307977e-06,3.4210440177766964e-06,3.4487058624385445e-06,7.076680754773107e-05,4.043371074932259e-05,7.438883686064166e-05,4.014506963082646e-06,4.249056219971438e-05,4.604452375098207e-06,4.269414144231751e-05,4.091523037194501e-05,3.847075444979321e-06,2.8433881075480506e-05,7.649117257697843e-05,4.2173575599167145e-06,4.273571919456552e-05,4.514203296250004e-06,0.00010063194081185891,4.764608914639007e-06,5.014102082778709e-06,4.2443468634909145e-05,0.00012020900157715476,0.00012270437566463146,4.976244294296736e-06,4.9882051743323515e-06,6.610592527367223e-05,3.997341850547475e-05,7.642395581726164e-05
512,512.0,0.986598630296704,1.0154047270015694,0.00011463892919955216,2.5880934104765813e-06,3.676446009748304e-05,3.3308908437381506e-05,4.295979307808912e-06,6.14001003923064e-05,1.0097418737142894,0.9877753159569482,0.9970032953777436,0.9986843266685272,0.9984582972921147,1.0097140674510874,0.9876825112003048,1.0083907106354821,1.000803650704475,0.9873355327588548,1.0036522617018488,0.9875814848321796,0.9869064068975094,0.9972517103331042,0.9997084139092296,1.011281846221908,0.9973240637249997,0.992366236434754,0.9970197921904677,1.0138815695271437,0.9969524839561287,0.9974208249858146,0.9955193825558405,1.0146795686072894,1.0153179093172344,0.9964476164046391,0.9964679176632093,1.010615989360674,0.988182877584689,1.0112753565925094,5.231830054636221e-05,3.496527576493944e-05,2.5880934104765813e-06,3.149222309594829e-06,3.203765908067895e-06,6.587649443849254e-05,3.9016846497461435e-05,6.934713973972997e-05,3.7229206689605205e-06,4.1425820511762894e-05,4.295979307808912e-06,4.165279198709715e-05,3.945400904338401e-05,3.5675243509227566e-06,2.6718963492793477e-05,7.116256263742667e-05,3.931514174896526e-06,4.1195115909261526e-05,4.223177004942997e-06,9.384588088085675e-05,4.46223838340806e-06,4.719108664769391e-06,4.090721917848012e-05,0.00011226574068908417,0.00011463892919955216,4.663341120510234e-06,4.6773245185342655e-06,6.14001003923064e-05,3.8440361783413636e-05,7.109804040919348e-05
513,513.0,0.9865726663124852,1.0154141600313626,0.00010622141997678723,2.4187263727085106e-06,3.401538242805148e-05,3.08078770481164e-05,3.973352288711345e-06,5.667726973895505e-05,1.0098050705610921,0.9877620829450025,0.9970433803541686,0.9987283633315498,0.9985044293256423,1.0097843763865277,0.9876743860970331,1.0084636435345724,1.0008541844476133,0.9873363934959949,1.0037092326796384,0.9875801393049842,0.9869023713870192,0.997301639962569,0.9997448470946059,1.0113562028687997,0.9973796473926834,0.9923479727393743,0.9970797947357624,1.013965951362482,0.9970192947348453,0.9974920767205742,0.99549056732506,1.0147737522139648,1.0154141600313624,0.9965240574261591,0.9965428201847693,1.0106831392625537,0.9881691571461382,1.011349594695124,4.830636072907821e-05,3.2418672173469764e-05,2.4187263727085106e-06,2.905189765832822e-06,2.973046459865173e-06,6.0803657124474884e-05,3.610427135946711e-05,6.399522240047796e-05,3.44766007008986e-06,3.819188234299204e-05,3.973352288711345e-06,3.8385210570149587e-05,3.6480700346108604e-05,3.3025504811903463e-06,2.458705452661568e-05,6.569312830611902e-05,3.6524832893355653e-06,3.832106283849489e-05,3.932561746284488e-06,8.680430511260574e-05,4.174222588127284e-06,4.450776719263308e-06,3.824149975996373e-05,0.0001040162557979927,0.00010622141997678723,4.368274770357707e-06,4.385652318264927e-06,5.667726973895505e-05,3.559160597564454e-05,6.563739689211615e-05
514,514.0,0.9865426162176936,1.0154233544524727,0.00010485967320294816,2.1970091944295063e-06,3.2949022236499594e-05,3.0445837709243388e-05,3.670889960636418e-06,5.5785647792992894e-05,1.0097612945340553,0.9876520730101295,0.9970530137197307,0.9987444816441565,0.9985155067969361,1.0097397739687068,0.9875627517078654,1.0084214662973534,1.0008650619662964,0.9872240630832784,1.0037205429469684,0.987467106885187,0.9867879301441216,0.9973123548592745,0.9996874359804928,1.0112966298164545,0.9973891307634734,0.9922183511071027,0.9970898115753826,1.0138858220340004,0.9970277445024934,0.997498991946075,0.9953496607129275,1.0146772476323227,1.0153149642567776,0.9965324182495924,0.9965512374061719,1.0106372716599343,0.9880572490758963,1.0112902881787622,4.745023044935534e-05,3.074240265496263e-05,2.1970091944295063e-06,2.640053764399423e-06,2.7004075475361295e-06,5.975032357979471e-05,3.399150764709881e-05,6.277575308384802e-05,3.148521341662208e-06,3.5597738739833735e-05,3.670889960636418e-06,3.5740158184994705e-05,3.4285158134532014e-05,2.992079069030483e-06,2.3587351225727592e-05,6.46113747374423e-05,3.3056931624470203e-06,3.641149738163204e-05,3.559788349905003e-06,8.552502744480579e-05,3.7828267992970785e-06,4.043348288052274e-06,3.651051191436822e-05,0.00010269575362433699,0.00010485967320294816,3.9609115681211e-06,3.97687067729281e-06,5.5785647792992894e-05,3.359058941930379e-05,6.458156815420082e-05
515,515.0,0.9865110840912799,1.0154308174757376,0.00010281486322096856,2.130029856445108e-06,3.184438518085164e-05,2.980260721634146e-05,3.5275551714030695e-06,5.464067972207465e-05,1.0096242757017904,0.9874733074958054,0.9970544137152314,0.9987394362447582,0.9985126880856483,1.00958448243107,0.9873764516746527,1.0082626937962196,1.000861070671025,0.9870370243386805,1.0037152429011071,0.9872797951499774,0.9866003939021887,0.9973037264861295,0.9995607504754437,1.0111256377979603,0.9973815211108317,0.9920206568628392,0.9970814182855534,1.0136938258880777,0.9970186552176552,0.9974920985266971,0.9951490797135619,1.0144670424133433,1.0151032359704406,0.9965233586667985,0.9965414980309822,1.010485962625543,0.9878681079525137,1.0111199648572802,4.631049063748689e-05,2.9025683518120942e-05,2.130029856445108e-06,2.5299826507908055e-06,2.5884471839133232e-06,5.8371589757538745e-05,3.1845582671934096e-05,6.115172498548355e-05,2.960534356313504e-06,3.3213916696959764e-05,3.4451697471813626e-06,3.329074614541539e-05,3.209359151521239e-05,2.9165999667160925e-06,2.2425695890382278e-05,6.319038891287903e-05,3.261450850134598e-06,3.429286147310038e-05,3.5275551714030695e-06,8.3700201007443e-05,3.771131234415058e-06,4.040888772099106e-06,3.438584926535091e-05,0.00010069783799043265,0.00010281486322096856,3.965578976744994e-06,3.968979831852083e-06,5.464067972207465e-05,3.1594290847579307e-05,6.317921256917706e-05
516,516.0,0.9864806740121933,1.0154349224703059,9.463906945864759e-05,2.4945906807784744e-06,2.9592937829876787e-05,2.7128658075834448e-05,4.118791262822641e-06,5.023370693757715e-05,1.0094952986538996,0.987343997353705,0.9970213476737139,0.998698448811433,0.9984775273808738,1.00943367061728,0.9872379629463459,1.0081047257703915,1.0008254818506424,0.9869055362197511,1.0036852280332,0.9871500984206736,0.9864629219535087,0.997263113521054,0.9994446350080493,1.0109689647059308,0.9973447945290296,0.991880952045629,0.997044505606003,1.0135318660190924,0.996983996384884,0.9974591461278384,0.9950121994939837,1.014301693975659,1.0149377973904545,0.9964903440593663,0.9965080079755462,1.0103421580366325,0.9877312753377492,1.0109632061404483,4.254074456580527e-05,2.674480010729874e-05,2.4945906807784744e-06,2.9565010731596907e-06,3.0732487285239214e-06,5.359862676910691e-05,2.9309496151012083e-05,5.605436112408303e-05,3.6506742316890798e-06,3.093004389745563e-05,4.44008550637482e-06,3.094048204629887e-05,2.962018134578161e-05,3.2904753521197557e-06,2.056549683008834e-05,5.8007254618248925e-05,3.6193825960097947e-06,3.15958486038528e-05,3.875072255027936e-06,7.691125980272345e-05,4.118791262822641e-06,4.38308937827197e-06,3.1744036032835596e-05,9.268461715872049e-05,9.463906945864759e-05,4.328054729057226e-06,4.3248394088166705e-06,5.023370693757715e-05,2.9117055133785005e-05,5.799624911033003e-05
517,517.0,0.9864539900593841,1.015434042805325,8.741244020504533e-05,3.073646238360455e-06,2.7992952675813314e-05,2.4593845659928737e-05,4.824239380165882e-06,4.601006632700302e-05,1.0094831468198768,0.9873335242399546,0.9970489018103837,0.9987235894046195,0.9985061528932342,1.0094144432215901,0.9872281325903668,1.008085210943395,1.000855028059544,0.9869036002703976,1.0037207030283708,0.9871481057128748,0.9864539900593842,0.997292187466965,0.9994426252694382,1.010947665493736,0.9973710937337359,0.9918562478460865,0.9970687275014948,1.0134949143920375,0.9970052875841517,0.997477836975224,0.9949707291998537,1.0142579162293053,1.0148935408728088,0.996511180440883,0.9965279132781524,1.010321877131462,0.9877220543023422,1.0109418633208704,3.899136792325594e-05,2.5838523360759873e-05,3.073646238360455e-06,3.7654426405660074e-06,3.961714807632769e-06,4.908208805527888e-05,2.8152977564510973e-05,5.136246442846757e-05,5.086323776621441e-06,2.932259815390985e-05,6.493340611767544e-06,2.9362118324595203e-05,2.8340482958438178e-05,3.894409486732981e-06,1.901932521287905e-05,5.3276968392923017e-05,4.130412756372726e-06,3.076134977821676e-05,4.342650817479944e-06,7.086386905927409e-05,4.591612414482688e-06,4.851747934550888e-06,3.1244647439751375e-05,8.559198929118791e-05,8.741244020504533e-05,4.835798697530994e-06,4.824239380165882e-06,4.601006632700302e-05,2.804320336764716e-05,5.326076086899087e-05
518,518.0,0.9864331452874674,1.0154265518499435,8.661347410632892e-05,3.534551484102532e-06,2.8472274632757248e-05,2.4135954393468673e-05,5.226697638608455e-06,4.543503307524279e-05,1.009579271739722,0.9874000672683029,0.9970490501041607,0.9987248807238095,0.9985087879174969,1.0095261591142126,0.9872976549789706,1.0082006436609225,1.0008610522366719,0.9869733281430214,1.003727458145796,0.9872159773690856,0.9865231994206818,0.9972974878222179,0.9995071409268247,1.011066259430196,0.9973787987518228,0.9919208748937777,0.9970788479536602,1.0136290573037365,0.997019914862842,0.9974944219054211,0.9950263903705212,1.0144052891928366,1.0150432856737899,0.9965309960013203,0.9965466195946628,1.010426993843417,0.9877895279276816,1.0110599296902876,3.866946215040758e-05,2.734676765276506e-05,3.534551484102532e-06,4.34921293139116e-06,4.575134062027678e-06,4.847895190287781e-05,2.965427046048742e-05,5.076203156043508e-05,5.963273063496928e-06,3.0296725188667992e-05,7.629352040978714e-06,3.037485898750143e-05,2.9723896893233733e-05,4.394009252455683e-06,1.9510486829977137e-05,5.275442801159126e-05,4.609971154942285e-06,3.297269972965251e-05,4.8045668808501e-06,6.999655173769661e-05,5.01427281741294e-06,5.269647471342415e-06,3.398713832512464e-05,8.47504574142616e-05,8.661347410632892e-05,5.234431794443786e-06,5.226697638608455e-06,4.543503307524279e-05,2.9505266490312266e-05,5.273061787410089e-05
519,519.0,0.9864182886537205,1.0154108229733099,8.70525135135998e-05,3.890492067206823e-06,2.8857637452194703e-05,2.4116108720344773e-05,5.822051777659872e-06,4.590720651274451e-05,1.009718383099202,0.987438983692065,0.9969826469902998,0.9986503357880211,0.998435633574843,1.0096714679692533,0.9873266472929048,1.008348085397725,1.0007759899396276,0.9869896795105436,1.0036336120179967,0.9872312543777646,0.9865490092381186,0.9972357024611392,0.9995525281779712,1.0112305608753611,0.997323381344004,0.991945731959409,0.9970281825852885,1.013812997287473,0.9969746905261034,0.9974545841610314,0.9950332714432963,1.0146017858924872,1.01524068647613,0.9964910596757202,0.9965056844667987,1.010571984309628,0.9878218248350192,1.0112242993648943,3.92600533890977e-05,2.7268922995131077e-05,3.890492067206823e-06,4.68659385421859e-06,4.941112318699957e-06,4.9021479607637944e-05,2.9704446041884277e-05,5.133088479113697e-05,6.315991893317053e-06,3.056696474489725e-05,7.993785054192333e-06,3.060204915922438e-05,2.9860881548223998e-05,4.818438116444239e-06,2.034292313868734e-05,5.33034113637624e-05,5.114656148977892e-06,3.3101042086350146e-05,5.353161669204857e-06,7.024395381622343e-05,5.5573988824800656e-06,5.8399713716071155e-06,3.424330197855197e-05,8.509846363736753e-05,8.70525135135998e-05,5.8294439952919325e-06,5.822051777659872e-06,4.590720651274451e-05,2.9382024349673954e-05,5.327550374234594e-05
520,520.0,0.9864090780910866,1.0153852295445718,8.174138656077844e-05,3.923450464983785e-06,2.7291021710141175e-05,2.2445733568765295e-05,6.13018326355789e-06,4.3032414414140717e-05,1.0097975068268903,0.9874821141678258,0.9969388195183599,0.9986071809836881,0.9983918069613988,1.0097594210904155,0.9873713466660798,1.0084382360761373,1.0007287917209193,0.9870336481010894,1.0035829271652283,0.9872756999964343,0.986594217844931,0.9971935625582463,0.9995795909830276,1.0113219709241235,0.997287883973729,0.9919871747364407,0.9969966346054853,1.0139360280977667,0.9969504918801527,0.997434423360002,0.9950805783250521,1.0147444608547336,1.0153852295445718,0.9964739886845148,0.9964880351980043,1.0106587642919145,0.9878655868166857,1.0113165970127174,3.685150210769027e-05,2.560257585951992e-05,3.923450464983785e-06,4.736566749586312e-06,4.9719522972076985e-06,4.5975538311708095e-05,2.7853485429364134e-05,4.816310912042993e-05,6.296198224604146e-06,2.869163231654765e-05,7.941745454015996e-06,2.872258298796457e-05,2.8057245138778694e-05,4.91050023924466e-06,1.9129098869443143e-05,5.0015864992166105e-05,5.263737211740118e-06,3.123275842736264e-05,5.553314797369209e-06,6.58516843947672e-05,5.812809550373973e-06,6.13018326355789e-06,3.249672369824341e-05,7.986106976134863e-05,8.174138656077844e-05,6.201098513904854e-06,6.175956530095033e-06,4.3032414414140717e-05,2.7547812284305867e-05,4.998665333299206e-05
521,521.0,0.9864051715325078,1.0153492895183776,7.83405369921273e-05,3.638760235588247e-06,2.6988556261813978e-05,2.166295683761132e-05,5.669907402017096e-06,4.0885611775727495e-05,1.0097240686100408,0.9874298600003049,0.9969279908361509,0.9985920787850582,0.9983750617628581,1.0096759012329874,0.9873094207186456,1.008353492354079,1.0007015909735317,0.9869562123841009,1.0035449036847246,0.987199110749337,0.9865272533341104,0.9971823163481247,0.9995279641760596,1.0112391577914452,0.9972765528534285,0.9919221101135488,0.9969854902147024,1.0138304712991468,0.9969365287077294,0.9974195976510442,0.9950030905647366,1.0146208009288518,1.0152589229456612,0.9964582711331955,0.9964740749494199,1.010577766698648,0.9878091092243013,1.0112333220995842,3.4946965619058766e-05,2.7699896178801135e-05,3.638760235588247e-06,4.414221740641999e-06,4.6029267363665425e-06,4.362511650408396e-05,2.9977279745619747e-05,4.566524752771453e-05,5.8103970291965045e-06,3.068018852855747e-05,7.3186422249128664e-06,3.0759625370776304e-05,3.0243111838109996e-05,4.547022062529843e-06,1.894045124152041e-05,4.7848262671317436e-05,4.872513386969556e-06,3.407650869327865e-05,5.147008444277865e-06,6.304443242718054e-05,5.382166056725454e-06,5.669907402017096e-06,3.580969851688264e-05,7.65517694818548e-05,7.83405369921273e-05,5.751170164283536e-06,5.725959008317463e-06,4.0885611775727495e-05,2.9881760206058342e-05,4.779953004392296e-05
522,522.0,0.986406226910927,1.0153070991913733,8.00272455559356e-05,3.3757512962926654e-06,2.8688380661802793e-05,2.274981807948547e-05,5.214297742937705e-06,4.2142729394487054e-05,1.009671330668025,0.9873540532872565,0.996969115091502,0.9986359300610489,0.9984134385894236,1.0096123252429823,0.9872307263772861,1.0082890513299676,1.000736490843382,0.9868715099134208,1.003575007381302,0.9871153768218124,0.9864474871886622,0.9972180723623234,0.9994876382682661,1.0111633191135008,0.9973074082498833,0.9918393311077598,0.9970118193889895,1.0137258273742888,0.9969574521756956,0.9974403218513312,0.9949183418955523,1.0144947683577494,1.0151293440671483,0.9964732699868678,0.9964895298424823,1.0105189299421857,0.9877296848405074,1.0111575956106291,3.581226127486991e-05,3.2191098037426915e-05,3.3757512962926654e-06,4.123805728921447e-06,4.259124129159759e-06,4.496647834766478e-05,3.491295760305406e-05,4.714695178121471e-05,5.354229457544152e-06,3.5291100056658994e-05,6.690434359805656e-06,3.5338386555612755e-05,3.519810347330034e-05,4.247537402087098e-06,2.091011464464381e-05,4.978674226505651e-05,4.515448442841557e-06,3.957524142870113e-05,4.765057927671003e-06,6.488085721733993e-05,4.965500721967552e-06,5.214297742937705e-06,4.1436085642063985e-05,7.829985020084684e-05,8.00272455559356e-05,5.28928671871068e-06,5.269905935949305e-06,4.2142729394487054e-05,3.494995213468391e-05,4.971488437663417e-05
523,523.0,0.9864119021592872,1.015263899445706,7.859990117968548e-05,3.1534423214495363e-06,2.865224269803494e-05,2.2720534140462982e-05,4.805218700906967e-06,4.2615819500148904e-05,1.0096634274547227,0.9873357525473195,0.9970095652734114,0.9986798907056263,0.9984583295171575,1.0096031953625437,0.9872141160575852,1.0082779433417361,1.0007834313050554,0.9868567796646929,1.0036214623591886,0.9870997180008227,0.986431914652205,0.9972661498762981,0.9994992089693513,1.0111568155236148,0.9973534780168671,0.9918244740319678,0.9970583717421619,1.0137084386194144,0.9970061789132013,0.9974933901415297,0.9949057608245295,1.01447191571875,1.0151072011253037,0.9965235854113053,0.9965411028292294,1.0105105879750849,0.9877134069172059,1.0111512611150644,3.541042711158357e-05,3.299790550911158e-05,3.1534423214495363e-06,3.868908536260601e-06,3.968875360720234e-06,4.478837537261556e-05,3.590521946117866e-05,4.7080697467987895e-05,4.9653464922191116e-06,3.58681315237659e-05,6.175726558011291e-06,3.5852680036295445e-05,3.613238018731306e-05,3.997128734390993e-06,2.1389477261319198e-05,4.9686772149978374e-05,4.208697952167484e-06,4.064564879837358e-05,4.430968004133073e-06,6.422020773287453e-05,4.596139073722057e-06,4.805218700906967e-06,4.2615819500148904e-05,7.699013318445555e-05,7.859990117968548e-05,4.8787443087266854e-06,4.863232407794657e-06,4.1941662378402145e-05,3.591369247243325e-05,4.961572116302277e-05
524,524.0,0.9864218552105308,1.0152249311635217,7.341581053856441e-05,2.8831024282696173e-06,2.6606140967970785e-05,2.1218284336433046e-05,4.385212868575387e-06,3.9686274460958415e-05,1.0096707749113927,0.9873242322975351,0.9970226852497053,0.998692731969224,0.9984713955079452,1.0096106868945927,0.9872034086968338,1.0082865244452686,1.0007974883919377,0.98684362518301,1.003631813044545,0.9870846994050232,0.9864218552105308,0.9972744519543614,0.999495452756959,1.0111552554886327,0.997359295982387,0.9918026853513708,0.9970608238703674,1.0136968674538205,0.997005506776989,0.9974934391811855,0.9948757451730154,1.0144499911872957,1.015083023961173,0.996516555100515,0.9965358231522589,1.0105159507074248,0.9877011126251823,1.0111499196136295,3.290482376465865e-05,3.049849631402177e-05,2.8831024282696173e-06,3.5157893989502136e-06,3.6241149357981378e-06,4.173973144179533e-05,3.318517651892039e-05,4.389642676961659e-05,4.534262630761654e-06,3.3048639722619576e-05,5.666635327029767e-06,3.30161378178869e-05,3.337676708993566e-05,3.647272500641388e-06,1.9794653097775686e-05,4.633577979353919e-05,3.83909586091855e-06,3.766645218837477e-05,4.039146064835044e-06,5.997607891941462e-05,4.194549333025856e-06,4.385212868575387e-06,3.9686274460958415e-05,7.190528540076187e-05,7.341581053856441e-05,4.468918847949853e-06,4.447225890028315e-06,3.9058819009686985e-05,3.3169967714171024e-05,4.626358238963789e-05
525,525.0,0.9864356080553504,1.015195435226967,7.203242930207573e-05,2.9624800410680836e-06,2.5465768178499158e-05,2.0643467061912938e-05,4.093661078750288e-06,3.830082272502988e-05,1.0096976671401068,0.9873614228607642,0.9970113842670697,0.9986823895240279,0.998456975357121,1.0096367131112112,0.9872384041491261,1.0083110675428355,1.0007803287314416,0.9868742564510521,1.003611062706007,0.9871152508037649,0.986457190104253,0.997259196573839,0.9995114285195701,1.0111826915976834,0.997341306723536,0.9918340639549306,0.9970408492635188,1.013722473603667,0.9969835763671575,0.997467389323783,0.9949109749898104,1.0144713141752804,1.0151045410100932,0.9964913269055083,0.9965110737911059,1.0105449470141623,0.9877380281895625,1.0111776364566454,3.247601135708209e-05,2.796907236318287e-05,2.9624800410680836e-06,3.631398187145304e-06,3.703487650066655e-06,4.0876324975730746e-05,3.033807608968505e-05,4.2956730151345066e-05,4.670365031010238e-06,3.0169242068923478e-05,5.812963934679733e-06,3.011806598994675e-05,3.0489332810651094e-05,3.5967019307533526e-06,1.83996499335316e-05,4.574260102614041e-05,3.7090169207515833e-06,3.427368834205159e-05,3.85012987480165e-06,5.900315808059044e-05,3.952748830582678e-06,4.093661078750288e-06,3.594666682861714e-05,7.056361464433609e-05,7.203242930207573e-05,4.176785428353386e-06,4.159797666055997e-06,3.830082272502988e-05,3.0331982578015955e-05,4.566603951401984e-05
526,526.0,0.9864521389154393,1.0151806525181886,7.397423413043387e-05,3.3919866394196936e-06,2.5117221262644546e-05,2.0905243129672954e-05,3.932103793320788e-06,3.886290405233492e-05,1.009729064425723,0.9874044725097043,0.9969971996076362,0.9986601154132033,0.998437400559323,1.0096686805922652,0.9872834688778278,1.0083440646309927,1.0007597722127062,0.9869160390571934,1.0035864362436142,0.9871556708909839,0.9865031691596253,0.9972333826599583,0.9995244808796434,1.0112102363473943,0.9973149939423399,0.9918752130880246,0.9970145935369409,1.0137627498887585,0.9969560967743826,0.9974375942270283,0.9949555941625665,1.0145220192393722,1.015156983848172,0.9964682735074727,0.9964877136719802,1.010573514513856,0.9877833296052516,1.0112054685056708,3.315154194199435e-05,2.5850416863669856e-05,3.3919866394196936e-06,4.118130449725365e-06,4.152005673024114e-06,4.1308956118060204e-05,2.7902995695077317e-05,4.336131487214768e-05,5.246906201691905e-06,2.7633861084732842e-05,6.470014402863963e-06,2.7578286766514173e-05,2.8012029893393257e-05,3.8622489103052264e-06,1.7148445775787156e-05,4.661394643219036e-05,3.8119943113513784e-06,3.135711673430757e-05,3.84776606699545e-06,6.0557069389920374e-05,3.824142379134236e-06,3.881005428881756e-06,3.276197678874516e-05,7.249167496483474e-05,7.397423413043387e-05,3.932103793320788e-06,3.930265522395509e-06,3.886290405233492e-05,2.7917552918085283e-05,4.6563743677997555e-05
527,527.0,0.9864702900702396,1.0151858239193325,7.134593705217354e-05,3.5196808509804374e-06,2.380313915238742e-05,1.9963985341416717e-05,3.900635513946641e-06,3.700115203618833e-05,1.0097324528888532,0.9874556066642575,0.9969859236745348,0.9986457408328786,0.9984231309638228,1.0096728968018271,0.9873390779147467,1.0083489025190706,1.0007460935832964,0.9869697225656583,1.0035696321796892,0.9872090490345128,0.9865592627904791,0.99721909102428,0.9995429184284325,1.0112184076950985,0.9972989146119506,0.9919383536933464,0.9969956003850716,1.013779379222655,0.9969338352627717,0.9974087787668421,0.9950133836372335,1.0145486364053897,1.0151858239193325,0.9964485327196687,0.99646732301609,1.0105768852727426,0.9878398626665004,1.0112135531125725,3.157528612137409e-05,2.37867210142472e-05,3.5196808509804374e-06,4.2300235137148e-06,4.269371804888734e-06,3.9272852191850364e-05,2.5692335568738514e-05,4.121073953803323e-05,5.441544718539172e-06,2.5551344060087156e-05,6.754048272943352e-06,2.5492214034688287e-05,2.5825161558989796e-05,3.900635513946641e-06,1.5813479409469472e-05,4.431292164934404e-05,3.7534419611512936e-06,2.880060045384699e-05,3.727782815087914e-06,5.81497200952723e-05,3.6364939570776452e-06,3.6482567629644876e-06,3.017465797819942e-05,6.989847559350653e-05,7.134593705217354e-05,3.675880132908881e-06,3.6736410693385676e-06,3.700115203618833e-05,2.566878875060767e-05,4.429098609146382e-05
528,528.0,0.9864889037991944,1.015212503986188,6.661024296348408e-05,3.3519108749474596e-06,2.2168338044124846e-05,1.8527277651056034e-05,3.668190356999499e-06,3.3983432256186794e-05,1.0097079211294615,0.9874688726100499,0.9969683114664409,0.9986252187193659,0.9984014345990468,1.0096468603629292,0.9873524862586461,1.0083210484476164,1.0007224357676134,0.9869739033154733,1.0035402391136516,0.9872130353403779,0.9865713212593181,0.9971959580317161,0.9995348025382141,1.011194806155792,0.997272850855053,0.991962547156435,0.9969655265779543,1.0137578316393467,0.9969004540093156,0.9973711368295293,0.9950385404171781,1.0145316408147025,1.0151711550087472,0.9964158333728561,0.9964335610204006,1.0105515643867802,0.9878576941503066,1.0111900325747796,2.896828584323684e-05,2.224143896028578e-05,3.3519108749474596e-06,4.029740612738866e-06,4.046896177478266e-06,3.611545335520661e-05,2.4124885198024315e-05,3.7881426094361805e-05,5.1778091551919725e-06,2.4338597717067728e-05,6.4720933929544376e-06,2.4255052414944358e-05,2.4329529379878038e-05,3.668190356999499e-06,1.4647695267210048e-05,4.080103049278935e-05,3.504642372320849e-06,2.706917972173198e-05,3.459042958641257e-06,5.3932656701292105e-05,3.3615582536061497e-06,3.367619124095413e-06,2.8539372294016734e-05,6.518254165586013e-05,6.661024296348408e-05,3.3824053630006116e-06,3.375744845286709e-06,3.3983432256186794e-05,2.4050324308652838e-05,4.078134321225421e-05
529,529.0,0.9865068223817465,1.0152475019691165,6.252342186144776e-05,3.2895941922005066e-06,2.0753832277396635e-05,1.7220186336301662e-05,3.6423848588965716e-06,3.124497907273769e-05,1.0096639788562989,0.9874139210586185,0.9970183246415711,0.9986752617934742,0.9984560716342366,1.0096002456477715,0.9873025306913518,1.0082748149914018,1.0007810780326778,0.9869333922002003,1.0036054443944669,0.9871738308786546,0.986522993817596,0.9972558685099981,0.9995233499778763,1.011150758206075,0.997336238998821,0.9919078038634501,0.9970318209627285,1.0137076381885683,0.9969681647463176,0.9974393400550149,0.9949737508116909,1.0144792771013655,1.0151169084967882,0.9964863282119953,0.9965035592415162,1.0105033456943602,0.987802205138442,1.0111460997855044,2.6608494181216178e-05,2.0944463908786807e-05,3.3264132431615575e-06,3.9795993386149365e-06,3.956543519323068e-06,3.325419089105837e-05,2.2747083731385e-05,3.4877382190969585e-05,4.946913499537076e-06,2.315204673785213e-05,6.067535120672224e-06,2.305894577582263e-05,2.2976269761398507e-05,3.6423848588965716e-06,1.3486962687677389e-05,3.764802795534053e-05,3.448181177489984e-06,2.550593067320614e-05,3.387313491846522e-06,5.025097183503652e-05,3.2895941922005066e-06,3.336406105567023e-06,2.694324579340871e-05,6.112148958161593e-05,6.252342186144776e-05,3.297719427748845e-06,3.3069345485437554e-06,3.124497907273769e-05,2.2657189498166487e-05,3.762833366117064e-05
530,530.0,0.986522888097338,1.0152739407921216,5.719131338975327e-05,3.226634166717524e-06,1.904177431883425e-05,1.5612173006755154e-05,3.6276995506921846e-06,2.835625623561263e-05,1.0098008492511752,0.9874094427906217,0.9970708663171405,0.9987343984327294,0.9985165053841132,1.0097440622796123,0.9873006682355804,1.0084181723462662,1.0008485183223528,0.9869337819291573,1.0036748212901436,0.987173770339111,0.986522888097338,0.9973181573021364,0.9995926026325921,1.0112974218277988,0.9974009170997005,0.9919054092490279,0.9970985596890141,1.0138584725158546,0.9970384057101334,0.9975120006449522,0.9949741070341657,1.0146360721261702,1.0152739407921216,0.9965609313120796,0.9965772591288361,1.010644865034295,0.9877999578698183,1.0112925664168144,2.4144476490370833e-05,1.9200561402391737e-05,3.3018396261177425e-06,3.932375235530662e-06,3.90104740559133e-06,3.01874931018997e-05,2.0831646321602264e-05,3.1669553590565984e-05,4.796663613036848e-06,2.1229437210680836e-05,5.756090395286283e-06,2.1160116020455152e-05,2.1035174055958768e-05,3.6276995506921846e-06,1.2208151553679077e-05,3.4182421335046834e-05,3.405805151072831e-06,2.3389715727006907e-05,3.3302976216536116e-06,4.5816769399323065e-05,3.23626173012456e-06,3.3262481229176703e-06,2.4746513514320123e-05,5.589520378303723e-05,5.719131338975327e-05,3.226634166717524e-06,3.2535696256326306e-06,2.835625623561263e-05,2.0751027251776233e-05,3.41628669371731e-05
531,531.0,0.9865363348493943,1.015279129143056,5.19412751781583e-05,2.968626861359865e-06,1.7318371888782596e-05,1.4150328738081448e-05,3.3477570231269753e-06,2.5720883728647682e-05,1.0097340496178249,0.9874900941361198,0.9971228721683211,0.9987925720300896,0.9985765300770825,1.0096772146199626,0.9873935471631282,1.008347790591165,1.00091686979037,0.9870432578940278,1.0037527780448494,0.9872821607330237,0.9866223221142268,0.9973752694937765,0.999628669535494,1.0112428092581511,0.997454297963114,0.9920145117642014,0.9971495873630707,1.0138133042873358,0.9970865379013064,0.9975621973613791,0.9950965285657558,1.014599416182615,1.0152379838586123,0.996601293651179,0.9966183974179053,1.0105804522502502,0.9878959490874962,1.011237527327352,2.1903321899741895e-05,1.7501618430360017e-05,3.0635407427388543e-06,3.6390903445870253e-06,3.6115029723927885e-06,2.736553034250233e-05,1.896522888619174e-05,2.8700643785026888e-05,4.428379941175017e-06,1.9318529238653387e-05,5.280445103277142e-06,1.9263771860964587e-05,1.9148884329172367e-05,3.3477570231269753e-06,1.1064995001810248e-05,3.0986718213000504e-05,3.137042271583359e-06,2.131235288638514e-05,3.061729059260998e-06,4.1552181575342914e-05,2.9747434116888954e-06,3.073156388934103e-06,2.260141156111555e-05,5.074965751287111e-05,5.19412751781583e-05,2.968626861359865e-06,2.9930472472853463e-06,2.5720883728647682e-05,1.8905220368443612e-05,3.096987049767936e-05
532,532.0,0.9865479630372684,1.0152671187651652,4.72466534393658e-05,2.790020822203649e-06,1.5832947431149434e-05,1.2857244158278133e-05,3.0980192452605343e-06,2.3454273434274544e-05,1.0096108766513274,0.9874664571606392,0.9971072456249894,0.9987762074348766,0.9985591883798902,1.0095451702562153,0.9873712601646308,1.0082154052462202,1.000898355413697,0.9870206066033812,1.0037329208502983,0.9872562373105966,0.9865998026785047,0.9973578444961193,0.9995708347772471,1.0111091471440536,0.9974333575450367,0.9919876400375272,0.9971257554276375,1.0136568975394866,0.9970569709365127,0.997527978550777,0.9950621675795731,1.0144288164800195,1.015065168447315,0.9965680121403558,0.9965861081245982,1.0104507495662258,0.9878727395764599,1.011103499498111,2.0011423612679953e-05,1.6134339963958594e-05,2.790020822203649e-06,3.334532908325669e-06,3.3061723452471364e-06,2.494789443470801e-05,1.7461730815011966e-05,2.6154184012828467e-05,4.0541736242365425e-06,1.771583603375332e-05,4.858467376684359e-06,1.7650581906805543e-05,1.7640578573577198e-05,3.0980192452605343e-06,1.005460412446991e-05,2.8185368323105453e-05,2.921634010079174e-06,1.9502943087389192e-05,2.865000749964944e-06,3.778968295029157e-05,2.8055907804327405e-06,2.92515849485679e-06,2.070506899442604e-05,4.6155310861160904e-05,4.72466534393658e-05,2.803600968917047e-06,2.8207362169574344e-06,2.3454273434274544e-05,1.7420774723572376e-05,2.8174066099938218e-05
533,533.0,0.9865589646842957,1.0152461471655427,4.318304040034978e-05,2.564484752484084e-06,1.462647075085362e-05,1.171772972588845e-05,2.9158941538036096e-06,2.1362044950537124e-05,1.009578861891909,0.9874364619982047,0.9971022980196486,0.998767806707997,0.9985498313222836,1.009510892161795,0.987335233985258,1.0081812969023884,1.0008875431258464,0.9869789706606038,1.0037186302848085,0.9872144219791639,0.9865589646842956,0.997343879063553,0.999537953666347,1.0110659252784282,0.9974151345840127,0.9919384089584041,0.9971033490582225,1.0135935402312048,0.9970286184422393,0.9974918972630589,0.9949933093132801,1.0143502079951916,1.0149848974628102,0.9965392665689635,0.9965577385893211,1.010414280422896,0.9878398626999708,1.0110598245037212,1.8265583119895047e-05,1.5228845982796662e-05,2.564484752484084e-06,3.0992172905041694e-06,3.0667139357569993e-06,2.2735047918751203e-05,1.650133236376173e-05,2.3832851505920006e-05,3.7501918104006405e-06,1.6643176797519936e-05,4.523518355552698e-06,1.656111187200944e-05,1.6683968436504196e-05,2.9158941538036096e-06,9.173877573703292e-06,2.5639570241283036e-05,2.7751569253003363e-06,1.8363526392023944e-05,2.744259576008293e-06,3.445078225446007e-05,2.723568450897645e-06,2.9003127772593535e-06,1.9430307877440775e-05,4.2160715284469156e-05,4.318304040034978e-05,2.6896839021518795e-06,2.707785535580473e-06,2.1362044950537124e-05,1.6485565686259512e-05,2.563198640222335e-05
534,534.0,0.986570149546708,1.0152244518512823,3.925696418774062e-05,2.387093939932548e-06,1.3490070032894373e-05,1.060662733489153e-05,2.883014754699814e-06,1.9382935788822135e-05,1.0096627817255954,0.9874740115128917,0.997177029361971,0.9988505391220599,0.998631874423199,1.0096084912224603,0.9873827959082732,1.0082831086808315,1.0009751371266196,0.9870302453552541,1.0038086997123192,0.9872657332657082,0.9866073880413713,0.9974273242723982,0.9996113438895953,1.0111600806683008,0.9975008800195345,0.9919800914540186,0.9971908168114602,1.013694074362322,0.9971176518717156,0.9975798937059462,0.9950351332710267,1.014455258470919,1.0150928334644167,0.996631108329519,0.9966492273478493,1.0105051575892088,0.9878849986502531,1.0111539732059445,1.6580168135958922e-05,1.4287498433722077e-05,2.387093939932548e-06,2.909664797442738e-06,2.883014754699814e-06,2.0630503046087564e-05,1.5509283965995663e-05,2.1631716295509428e-05,3.511339243148288e-06,1.5535883534780284e-05,4.274711671042652e-06,1.5449511357461285e-05,1.5678452985673495e-05,2.7666163841549613e-06,8.350377711122995e-06,2.3255626755876663e-05,2.6700525822492257e-06,1.735823024093945e-05,2.689425670739579e-06,3.126536803988518e-05,2.7249966075829995e-06,2.9886135011856135e-06,1.826707643109583e-05,3.8311275613060145e-05,3.925696418774062e-05,2.6628670426638816e-06,2.6916710502663883e-06,1.9382935788822135e-05,1.5542505515506863e-05,2.3248655702483946e-05
535,535.0,0.9865807983123247,1.0152102703294776,3.576442006755562e-05,2.356335570712014e-06,1.2483062869235485e-05,9.571238480226901e-06,2.858024015056864e-06,1.7825907961283744e-05,1.0097550327382236,0.9875222514889301,0.9972184722337495,0.9988969923898022,0.9986798067300073,1.009711231954944,0.9874344825740523,1.0083860938821285,1.0010329684040493,0.9870902661410876,1.003871558635775,0.9873288624261096,0.9866626251532584,0.9974723875592792,0.9996766680557635,1.0112624129743055,0.9975473343903043,0.9920265910952751,0.99723889066994,1.0138043138179007,0.9971680882818977,0.9976323052120591,0.9950794015926901,1.0145725025653292,1.0152102703294776,0.9966823182348779,0.9967000955804867,1.0106041878239145,0.9879338925038061,1.0112560692601262,1.5245312795737463e-05,1.319317326298207e-05,2.356335570712014e-06,2.838712429090271e-06,2.8503260088877748e-06,1.894093381186243e-05,1.4271818930543874e-05,1.9853491840327127e-05,3.4552125680969885e-06,1.4203428660827425e-05,4.224103814628012e-06,1.4117105542939286e-05,1.4410225377015894e-05,2.792547542512237e-06,7.56620629820796e-06,2.1274304430097474e-05,2.7451040121228235e-06,1.6042684113671385e-05,2.8054970901816876e-06,2.854332876613071e-05,2.8696244062011553e-06,3.1477771708289595e-06,1.6935712875041803e-05,3.4901866130816106e-05,3.576442006755562e-05,2.8313615620662797e-06,2.858024015056864e-06,1.7825907961283744e-05,1.4360863870808644e-05,2.1266475150830634e-05
536,536.0,0.9865898094018631,1.0152098439378108,3.424144024266007e-05,2.659888664972163e-06,1.2161344707303004e-05,8.976567177149266e-06,3.5642020728032032e-06,1.766866655772073e-05,1.0097192477428578,0.9875412097941941,0.9971954998638343,0.9988771980596446,0.998658608108507,1.0096785336868725,0.9874549868296072,1.0083533483028149,1.0010157503793105,0.9871148256431682,1.0038576150779177,0.9873532305464912,0.9866845247732481,0.9974523691350392,0.9996671441894014,1.0112312765216447,0.9975241754212635,0.9920426671631059,0.9972135434210515,1.0137682537831563,0.9971379456964472,0.9975984300224207,0.9950886367177262,1.0145352434523274,1.0151709458157225,0.9966476705836917,0.9966665558277117,1.010571816426545,0.98795375808192,1.0112251785521822,1.522864772217128e-05,1.2122388132024449e-05,2.659888664972163e-06,3.156943769636782e-06,3.232523846754958e-06,1.872266875205931e-05,1.3047790766774651e-05,1.9538796270202283e-05,3.915658204529516e-06,1.2942485921089195e-05,4.693848928174158e-06,1.2858517338659404e-05,1.3160232582566199e-05,3.2605471237164983e-06,7.219196424864526e-06,2.0890114258547934e-05,3.279464533180762e-06,1.4655578754708245e-05,3.3795251445478865e-06,2.7565275379550202e-05,3.486812846167245e-06,3.750207402539542e-06,1.5539312296148087e-05,3.345447288583147e-05,3.424144024266007e-05,3.5677624294318732e-06,3.5642020728032032e-06,1.766866655772073e-05,1.3158835300513838e-05,2.0878536666543652e-05
537,537.0,0.9865960812360389,1.0152214293363142,3.262652187021038e-05,3.2491147179036603e-06,1.2151498155556312e-05,8.261386056197224e-06,4.3807781158036614e-06,1.7317452589365562e-05,1.0096506077488536,0.9875159790503244,0.9971247896464481,0.9988095023232166,0.9985891007570201,1.0096088606231803,0.9874250650548474,1.0082824580051037,1.0009434914421917,0.9870798016089463,1.0037819820902938,0.9873185378895967,0.9866537416593771,0.9973861974667917,0.9996134849199726,1.011162186107772,0.9974580358481941,0.9920157565695229,0.9971488271667225,1.0137031170323472,0.9970739779641472,0.9975355944480313,0.9950611472000753,1.0144707808786322,1.0151055064565981,0.9965845340225044,0.9966033062816617,1.0105042133921873,0.9879302299358018,1.0111570108800747,1.5060369286197734e-05,1.146622465127454e-05,3.2491147179036603e-06,3.879114105851359e-06,4.020711353139246e-06,1.8336582345033556e-05,1.2479703327967764e-05,1.908097545996481e-05,4.9175778662190056e-06,1.267183371644692e-05,5.853345235595055e-06,1.257617147175991e-05,1.2689684771680562e-05,4.064489088008215e-06,7.177725277680695e-06,2.034408905720841e-05,4.086944894444047e-06,1.4196202446330281e-05,4.191436420657594e-06,2.643498391455338e-05,4.315848439801098e-06,4.6172358142390405e-06,1.524294439953801e-05,3.1914052703488464e-05,3.262652187021038e-05,4.398472956620165e-06,4.3807781158036614e-06,1.7317452589365562e-05,1.2623071268358727e-05,2.0331287101347462e-05
538,538.0,0.9865985122355693,1.0152412870156091,3.1956273559566e-05,3.4131099595889808e-06,1.2024512490604266e-05,8.039631121908576e-06,4.413462903646508e-06,1.7314397074935118e-05,1.0096005564777089,0.9874668146264971,0.9970684077073708,0.9987486455595994,0.9985321683694283,1.0095590243174388,0.9873713410736751,1.008232198499934,1.0008853121212786,0.9870218940953528,1.0037199706258955,0.9872589790545779,0.9865985122355692,0.9973279735378632,0.9995561941346823,1.0111094584260454,0.997400222408543,0.9919537458914401,0.9970921434079001,1.0136537596185902,0.9970167128239273,0.9974797717762345,0.9949858119497824,1.014418636649304,1.0150515536564406,0.9965285819136069,0.9965453951710574,1.0104527532830179,0.9878767088453829,1.011104942118619,1.5163800237189532e-05,1.084280828131413e-05,3.4131099595889808e-06,4.095150265149611e-06,4.262270735172085e-06,1.8309372179787935e-05,1.1952653700498377e-05,1.903722776407036e-05,5.248377212011829e-06,1.243209395705857e-05,6.284631704743193e-06,1.2319014515736783e-05,1.2258803890352842e-05,4.2751006272574995e-06,6.903479768811803e-06,2.0015728263274305e-05,4.252003188992303e-06,1.3766636326312133e-05,4.323356996404965e-06,2.5996092020147768e-05,4.413462903646508e-06,4.725380661528654e-06,1.4955883865358875e-05,3.1253872553510396e-05,3.1956273559566e-05,4.419717864851247e-06,4.406549898238419e-06,1.7314397074935118e-05,1.2120832668265529e-05,2.0017292074352376e-05
539,539.0,0.9865964558011583,1.0152656774663167,3.292315447883035e-05,3.0953941806561084e-06,1.175899285980179e-05,8.448047741391633e-06,4.074899385549758e-06,1.7838873508661336e-05,1.0095393797382577,0.9874906981408772,0.9970578630959704,0.9987378149708463,0.9985229733405142,1.009499373366637,0.9873958352789708,1.008171732062869,1.0008830031775315,0.9870529951153273,1.0037211617689685,0.9872930153843864,0.9866239619507021,0.9973154022497465,0.9995368101913279,1.0110453165011082,0.9973904425727979,0.9919827672831231,0.9970830764025264,1.0135985225181512,0.9970077790706152,0.9974684133678859,0.9950090936246245,1.0143690987322376,1.0150029894771218,0.9965226068216385,0.9965383965782549,1.0103912912971857,0.9879016299018891,1.0110409742542483,1.5686320033517376e-05,9.884488509948273e-06,3.0953941806561084e-06,3.7174495158649836e-06,3.86940156657119e-06,1.8788685969212416e-05,1.0914496867155639e-05,1.948973776547992e-05,4.7674401808069886e-06,1.1380170209535712e-05,5.7140807991701405e-06,1.1280123901154851e-05,1.1219196088569426e-05,3.8864003281951124e-06,6.5487832640211565e-06,2.0378877510926858e-05,3.872374307148157e-06,1.2644725940776316e-05,3.951491836411708e-06,2.673002672050316e-05,4.0685300686099005e-06,4.406188231379029e-06,1.391670563577172e-05,3.21776828456869e-05,3.292315447883035e-05,4.092488029152024e-06,4.074899385549758e-06,1.7838873508661336e-05,1.1049586618511222e-05,2.0402011496275983e-05
540,540.0,0.9865910852534606,1.0152908611790574,3.1699293924575545e-05,3.2656702480519676e-06,1.1318342625099742e-05,7.985038591154598e-06,4.32583181964771e-06,1.7054048473691596e-05,1.0096203905860177,0.9875610880461574,0.997061650950547,0.9987448156442529,0.9985301593795667,1.0095928965137824,0.98747103931114,1.008266722758296,1.000898118672964,0.9871344816477886,1.0037452766079749,0.9873763139552129,0.986700135606951,0.9973151785658163,0.9995924413992272,1.0111343446749448,0.9973883450523326,0.992061120212801,0.9970790927353217,1.0136964134913413,0.9970041748696666,0.9974633489023284,0.9950852545623097,1.01447747017454,1.0151136512470105,0.9965222681060926,0.9965373418648221,1.010480284249863,0.9879742319876194,1.0111295333725332,1.4972367960964368e-05,9.082185482440683e-06,3.2656702480519676e-06,3.922987741729395e-06,4.047469737926991e-06,1.79771704293836e-05,1.0082762339079883e-05,1.8666688630965975e-05,4.935551490998952e-06,1.0542234582946455e-05,5.818422048490655e-06,1.0457906229477238e-05,1.0380061541257911e-05,4.066633047600372e-06,6.388345444221207e-06,1.9460952850686384e-05,4.0722161738962725e-06,1.1682332454807486e-05,4.1601283190952574e-06,2.564086351380078e-05,4.285797896158433e-06,4.590497881653426e-06,1.3006464174982829e-05,3.094955853067284e-05,3.1699293924575545e-05,4.347162220590672e-06,4.32583181964771e-06,1.7054048473691596e-05,1.0179646268087775e-05,1.9489027295109413e-05
541,541.0,0.9865840288931198,1.0153130986444527,3.0626981882384814e-05,3.7897622252321093e-06,1.1321900428945666e-05,7.54404838126797e-06,4.984503823962319e-06,1.699329493031604e-05,1.0097218419236478,0.987628419872753,0.9970730411451159,0.9987599025623078,0.998539066372331,1.009697954948731,0.9875341409809266,1.0083705060860682,1.000901512384859,0.9871931440534253,1.0037464201501165,0.9874350568661298,0.9867603783674533,0.9973263421285452,0.9996604464901996,1.011250890522891,0.9973971641688382,0.9921373003177889,0.9970879927230636,1.0138252053102603,0.9970148146804191,0.9974724329532156,0.9951752188679281,1.0146192819227917,1.0152576195712015,0.9965342137950401,0.9965495069168587,1.0105901008061169,0.9880445869603797,1.0112457692441408,1.489450746543595e-05,8.56164717324215e-06,3.7897622252321093e-06,4.564524189837407e-06,4.677604857628156e-06,1.8036517776082136e-05,9.578885836240092e-06,1.8745337486019133e-05,5.715228755125111e-06,1.0116325997178255e-05,6.620563448206045e-06,1.0074612742377129e-05,9.882350481872985e-06,4.655689148022731e-06,6.6735898153039035e-06,1.9257518155241436e-05,4.684713036490793e-06,1.0885659133728963e-05,4.783660644397174e-06,2.497507065610158e-05,4.907816249059651e-06,5.139087748581407e-06,1.2017485440190531e-05,2.99058320842634e-05,3.0626981882384814e-05,5.010200552977047e-06,4.984503823962319e-06,1.699329493031604e-05,9.623930747157757e-06,1.9274110385713745e-05
542,542.0,0.9865769150207777,1.0153286503531231,2.933141962034402e-05,3.7992462322971633e-06,1.1008252168695312e-05,7.206107715090318e-06,5.0284171833970486e-06,1.6602567948584522e-05,1.0098031396571305,0.9876023696956003,0.9970817148494362,0.9987599285543252,0.9985420557200564,1.009780662902634,0.9875015076804685,1.0084549536552811,1.0009043513279978,0.987153928599513,1.0037469521785793,0.987396216449331,0.9867248955685193,0.9973319334351869,0.9996794595063961,1.0113337497089814,0.997400425942327,0.9920917933491138,0.9970910697998062,1.0139000889122516,0.997019294315561,0.9974771194234546,0.9951229188220995,1.014690467353826,1.0153286503531231,0.9965365503209367,0.9965537022972067,1.0106688687609156,0.9880098289946284,1.0113286032797228,1.4533825675731426e-05,8.148798831524015e-06,3.7992462322971633e-06,4.589126362049397e-06,4.705019083144323e-06,1.767594224849625e-05,9.158908453050053e-06,1.8352675831521253e-05,5.813161515730502e-06,9.805725217497771e-06,6.728235207817811e-06,9.812015434123692e-06,9.489383962808048e-06,4.648905556445636e-06,6.675075816825805e-06,1.8730186230424835e-05,4.6926880916171364e-06,1.0207655113949675e-05,4.802183443512163e-06,2.4052083552073595e-05,4.9417889389708295e-06,5.163035226791458e-06,1.1148726354397808e-05,2.8660325169554857e-05,2.933141962034402e-05,5.05798206469034e-06,5.0284171833970486e-06,1.6602567948584522e-05,9.153469667032081e-06,1.873899102645579e-05
543,543.0,0.9865713719370774,1.01533478198023,2.6879830474375996e-05,3.864461330789274e-06,1.027364306884785e-05,6.523281992518139e-06,4.92060934657967e-06,1.5384490688789308e-05,1.0097444623324752,0.9875352444243463,0.9971008901523178,0.9987778879579636,0.9985567582674912,1.0097171964346896,0.9874337870598406,1.0083958718545099,1.0009149582147296,0.9870757197211174,1.003752869767073,0.9873189530464215,0.9866529960452479,0.9973486500337734,0.9996339027937067,1.011254847999566,0.9974166241387118,0.9920156092959737,0.9971072326805446,1.013796209637477,0.997032788592938,0.9974896799430643,0.9950379295607571,1.0145648295821825,1.0151991085484635,0.9965459603041738,0.9965641255956722,1.0106033025498038,0.9879390825741431,1.0112498653312931,1.3543001572482447e-05,7.508982630881442e-06,3.864461330789274e-06,4.524117201110226e-06,4.652741698953344e-06,1.6374836611921127e-05,8.456007321168928e-06,1.6999888530385418e-05,5.666976067593707e-06,9.103802256550486e-06,6.526681402640962e-06,9.114281189059687e-06,8.773449398134261e-06,4.5637458933756815e-06,6.259373536784326e-06,1.7320598695944007e-05,4.611563629577897e-06,9.35626753334988e-06,4.700873277647197e-06,2.2098136177054704e-05,4.8358478686196215e-06,5.040241854078863e-06,1.0174654044027265e-05,2.625839003350535e-05,2.6879830474375996e-05,4.9510925951505654e-06,4.92060934657967e-06,1.5384490688789308e-05,8.426253745185784e-06,1.73180954597182e-05
544,544.0,0.986569027942662,1.015332779939097,2.5134260867635223e-05,4.4659347661045976e-06,1.0026795478907212e-05,5.898106584537553e-06,5.357789917909346e-06,1.4730284003185947e-05,1.0095694171179324,0.9875080258284186,0.9971376576264674,0.9988049822459362,0.9985854129860082,1.009533480098168,0.987407030367982,1.0082147242257344,1.0009330817083366,0.9870317933115194,1.0037619089903422,0.9872765101573292,0.9866190640359067,0.9973774197142103,0.999568040970659,1.0110564224705125,0.9974457910366878,0.9919940111853893,0.9971359297058516,1.013580561534882,0.9970605207306636,0.9975167744301195,0.9950214817406521,1.0143369079660836,1.0149703293085284,0.9965729787245893,0.9965905952751822,1.010415142268385,0.9879131875634866,1.011051863063563,1.3094622034909482e-05,7.047982207931636e-06,4.4659347661045976e-06,5.045197459278889e-06,5.141930392127782e-06,1.562924680862421e-05,7.96759456206784e-06,1.6216236985054826e-05,6.078575543992365e-06,8.614867624200994e-06,6.937722179891447e-06,8.638437705384112e-06,8.270172608842579e-06,5.0251807701283925e-06,6.3059675615983e-06,1.65080753131209e-05,5.0760575660888334e-06,8.867037251912304e-06,5.128222338901823e-06,2.0742940726357404e-05,5.2678195329336115e-06,5.434255385958679e-06,9.799073017033152e-06,2.4526322588382532e-05,2.5134260867635223e-05,5.362550810126643e-06,5.357789917909346e-06,1.4730284003185947e-05,7.906743793146896e-06,1.648276204438571e-05
545,545.0,0.9865715113381741,1.0153249358275884,2.3675112369194742e-05,4.700486110992598e-06,9.754248639024205e-06,5.5102029365213105e-06,5.452653704982161e-06,1.44040855684573e-05,1.009530854904249,0.9874700594367143,0.9971352823879395,0.9988036377584286,0.9985790260685374,1.0094855275264938,0.9873626769091676,1.0081630505636219,1.000916052345939,0.9869729757799097,1.003733361435697,0.9872188263166831,0.9865715113381739,0.9973759210158186,0.9995427281204542,1.0110145689693337,0.9974435225019659,0.9919612066389263,0.9971340868657999,1.0135359821850625,0.9970622285676549,0.9975248334175036,0.9950027056731304,1.0142897297299573,1.0149203647555587,0.9965730208869497,0.9965908758279263,1.0103754864245982,0.9878748647265368,1.0110101221380492,1.2913661079437104e-05,6.620757477441285e-06,4.700486110992598e-06,5.271721303789234e-06,5.298109954652442e-06,1.5172274737529296e-05,7.505987933516856e-06,1.57281622612479e-05,6.127526215874247e-06,8.150789755039946e-06,6.956878764229276e-06,8.192609240215125e-06,7.795447654922771e-06,5.216358868046516e-06,6.319782159115628e-06,1.6078245098714803e-05,5.242527718764217e-06,8.408009148912611e-06,5.2635413559564474e-06,1.9708562525812686e-05,5.401160846296286e-06,5.544755246206056e-06,9.430721272554105e-06,2.3098389503463315e-05,2.3675112369194742e-05,5.452653704982161e-06,5.4827317395977885e-06,1.44040855684573e-05,7.430936367048961e-06,1.6035473188714528e-05
546,546.0,0.9865798762472434,1.0153135412435672,2.25066744237087e-05,4.376450685189053e-06,9.315024018492502e-06,5.316333297058822e-06,5.030039902345547e-06,1.3964710187616227e-05,1.0095699686784352,0.9875076033889968,0.9971091628162704,0.9987813864817325,0.9985520986306231,1.0095307159114724,0.9874029763046901,1.0082112301295842,1.000886820770179,0.9870063911957165,1.0036977373637292,0.9872516063278978,0.9866147751249789,0.997345773044734,0.9995570724325971,1.0110547065733633,0.9974123316617257,0.9919975705375348,0.9971031532375755,1.0135850484215048,0.9970322261194898,0.9974962403571156,0.9950429891828297,1.0143432531848375,1.0149736269196707,0.9965439820027228,0.9965615717461724,1.0104199130249205,0.987914544765457,1.0110503098941335,1.2535299953512848e-05,6.43740932544783e-06,4.376450685189053e-06,4.89776449566892e-06,4.9036756228890145e-06,1.4684480014489676e-05,7.2925012444517785e-06,1.5215167334262673e-05,5.619063393353286e-06,7.990215648749566e-06,6.376366038843276e-06,8.070893802040736e-06,7.569450667822027e-06,4.864511532444542e-06,6.022574525969913e-06,1.5516077581549775e-05,4.872225627601311e-06,8.160464485078453e-06,4.8878315040759305e-06,1.879008650248367e-05,5.0122383860575315e-06,5.159990423344692e-06,9.008213867893355e-06,2.1953443410323966e-05,2.25066744237087e-05,5.030039902345547e-06,5.068920408052325e-06,1.3964710187616227e-05,7.197164099752085e-06,1.5466815459756392e-05
547,547.0,0.9865928800854535,1.0153008877848984,2.3515660374147365e-05,3.972078824043828e-06,9.432751355972233e-06,5.692546200758513e-06,4.567022274289632e-06,1.4372791912610835e-05,1.0097057753492251,0.9875849119694878,0.99706539169792,0.998741023971803,0.9985102247846601,1.009686042903397,0.9874823224226316,1.0083705327230204,1.0008453226228078,0.9870822452564274,1.003654224182077,0.9873289110374073,0.9866930545541469,0.9973015658307117,0.999619290315457,1.0112114821507485,0.9973708285274396,0.9920736957167372,0.9970622434869606,1.0137686287149186,0.9969938793298302,0.9974604817894859,0.9951152837056324,1.0145433744485572,1.0151754013157412,0.9965077097388908,0.9965248164955124,1.0105696410297138,0.987990320006181,1.011207432803762,1.2773149650673604e-05,6.976717539339981e-06,3.972078824043828e-06,4.448810442530317e-06,4.443103196063345e-06,1.5014758477976268e-05,7.763496629841768e-06,1.5487954471072155e-05,5.088604012154881e-06,8.476293341702816e-06,5.791412329312473e-06,8.601744745735343e-06,7.99193591654064e-06,4.420008442799271e-06,6.156535596438409e-06,1.5910030073502142e-05,4.426720778251142e-06,8.8314976029991e-06,4.444343631137646e-06,1.9408992660354714e-05,4.55745760734664e-06,4.695327232439336e-06,9.742591941396213e-06,2.2895948068765523e-05,2.3515660374147365e-05,4.567022274289632e-06,4.604412306068544e-06,1.4372791912610835e-05,7.75017054239044e-06,1.58529700572428e-05
548,548.0,0.9866087060913747,1.0152892670494456,2.5200263009446056e-05,3.611145330072173e-06,9.683082355511464e-06,6.4510592840176285e-06,4.140073803299663e-06,1.5695105744606364e-05,1.0097763256671686,0.9876415985815594,0.9970582645081671,0.9987360757931694,0.9985038444210996,1.0097640117225346,0.9875460757114571,1.008452420372582,1.000839213858944,0.987156244096203,1.0036554012571097,0.9874004566243157,0.9867579842459455,0.9972927579334852,0.9996606368239797,1.0112916092020607,0.9973626313918433,0.9921290000953932,0.9970543723887193,1.0138651501744407,0.9969899255462898,0.997456166002178,0.995177345862338,1.0146546689980118,1.0152892670494453,0.9965079042172219,0.9965235434843775,1.010646693219081,0.9880490280892664,1.011287091153982,1.399318156215426e-05,7.0222862109195324e-06,3.611145330072173e-06,4.0413910040760415e-06,4.026996152868495e-06,1.6272043835397558e-05,7.691018952006822e-06,1.6711399003869875e-05,4.608007085074904e-06,8.31726962411586e-06,5.243618351117881e-06,8.443766893816663e-06,7.863949703913692e-06,4.008093502052479e-06,6.316123047665223e-06,1.7361792630629008e-05,4.008346500073999e-06,8.89968213579785e-06,4.0237739886813715e-06,2.0873316498533814e-05,4.129369931005805e-06,4.251872168365296e-06,9.949250918741503e-06,2.4536365637636027e-05,2.5200263009446056e-05,4.140073803299663e-06,4.175439257615965e-06,1.5695105744606364e-05,7.780342089468298e-06,1.729718609232145e-05
549,549.0,0.9866255375035773,1.0152806984905052,2.4836113584125064e-05,3.3232795785972923e-06,9.380954058192596e-06,6.491675035580553e-06,3.7600793534931487e-06,1.5514424530221667e-05,1.009749369361576,0.9876894181405811,0.9970600682675201,0.998726220759687,0.9984990913512459,1.0097327836671601,0.9875972131953409,1.0084223778327155,1.00083451749299,0.9872094971213343,1.0036517941810286,0.9874524547771643,0.9868091330983132,0.9972872700352471,0.999667691599592,1.0112655113455795,0.9973541665245541,0.9921809151486884,0.997045340687845,1.01384439255171,0.996981132706841,0.9974471675960526,0.9952341632338653,1.0146394119687667,1.0152739606218308,0.9964995328078706,0.9965152183711863,1.0106140181695846,0.9880955377242168,1.011260974120945,1.3927498515499665e-05,6.719971799256539e-06,3.3232795785972923e-06,3.6900976006999175e-06,3.66905588599803e-06,1.6085716545728147e-05,7.3593800971154086e-06,1.6497895277911486e-05,4.183365614336596e-06,8.098066749205861e-06,4.7486806769323314e-06,8.195207051442149e-06,7.5842756803305345e-06,3.6631960899619466e-06,5.9725281898447625e-06,1.721239753502359e-05,3.6550462047938105e-06,8.603148939911516e-06,3.66833212484285e-06,2.0549580178596283e-05,3.7600793534931487e-06,3.867513829984332e-06,9.698737420484958e-06,2.4165380021359426e-05,2.4836113584125064e-05,3.7584279868145797e-06,3.795491260570594e-06,1.5514424530221667e-05,7.4759772148797485e-06,1.714975620781585e-05
550,550.0,0.9866415575606314,1.0152761129831087,2.8727524061164135e-05,3.218786042773365e-06,1.0000067135532218e-05,7.734941028508363e-06,3.5143920901657136e-06,1.7356362075151817e-05,1.0096343444461904,0.9875765942572355,0.9970338875808893,0.9986963466614498,0.9984680718265383,1.0096021485345679,0.9874707110296597,1.0082876780101335,1.0007986426554976,0.987073144503537,1.0036104876558105,0.9873173312210398,0.9866795011580138,0.9972531350873237,0.9995628451822295,1.0111209676660384,0.9973204568501649,0.992052156259338,0.9970112910072291,1.0136909107174996,0.9969456478360061,0.9974110005978168,0.9951093502341802,1.014476471630449,1.0151105063505799,0.9964637289495198,0.9964787282402388,1.0104870077519923,0.9879774391501813,1.0111178058936996,1.5408090566966238e-05,6.6488714817427575e-06,3.218786042773365e-06,3.4660215530754644e-06,3.441487734875007e-06,1.7681662761689533e-05,7.267393148832582e-06,1.790464232361159e-05,3.838997736545872e-06,8.319222021454559e-06,4.311122498800973e-06,8.368670506239652e-06,7.618567575006078e-06,3.4509148251433033e-06,5.9684406188930955e-06,1.9433726111956462e-05,3.437762501460737e-06,8.521255757140603e-06,3.446303588410577e-06,2.364437174188799e-05,3.5143920901657136e-06,3.603209850961876e-06,9.637233963724689e-06,2.7978707353021214e-05,2.8727524061164135e-05,3.490828892700543e-06,3.5275487151025498e-06,1.7356362075151817e-05,7.40988459633366e-06,1.9360011371133816e-05
551,551.0,0.986654949501108,1.01527616925772,3.317476172226165e-05,3.092507114860552e-06,1.0798171648918302e-05,9.276660701311899e-06,3.280792196113496e-06,1.9906321924684313e-05,1.009590603911148,0.9875451642415185,0.9970532305560512,0.9987206234880278,0.9984907481485843,1.0095545006743412,0.9874443121173071,1.0082393161906646,1.000826903170342,0.9870565173727728,1.003646643944342,0.98730205767198,0.9866549495011079,0.9972720409674739,0.999543149696482,1.0110722183277798,0.9973374814724428,0.9920178916187252,0.9970268998068004,1.0136279151087475,0.9969611654120212,0.9974271101129886,0.9950794102460929,1.0144000069676276,1.0150300299443529,0.9964753341118195,0.9964909665320395,1.0104411620295313,0.9879483040708279,1.011068749041884,1.7548023891961325e-05,6.469649849065234e-06,3.092507114860552e-06,3.239536565275079e-06,3.214623787895676e-06,2.0140004088001585e-05,7.098203733052476e-06,2.0252130544909523e-05,3.5228421920855157e-06,8.531883124991513e-06,3.963335145818877e-06,8.530011908833792e-06,7.5653481459363075e-06,3.236098292627819e-06,6.104712594753235e-06,2.239508659174589e-05,3.2220536419628273e-06,8.108936650733415e-06,3.227139275585971e-06,2.740746634764096e-05,3.2851230887950344e-06,3.3759195109017953e-06,9.000268115563366e-06,3.2328519270965e-05,3.317476172226165e-05,3.2472188726518934e-06,3.280792196113496e-06,1.9906321924684313e-05,7.169643703813097e-06,2.230698757406178e-05
552,552.0,0.9866632642338107,1.0152815260448023,3.1583114040407955e-05,2.8519540322553356e-06,1.025195419919757e-05,8.865377720942773e-06,3.034042945362751e-06,1.8953745427068883e-05,1.009579037459684,0.9875520505617499,0.9970762134744287,0.9987461714464425,0.9985179632694859,1.0095425374615974,0.98745846844098,1.008228182851463,1.000859802488413,0.9870829144239669,1.0036874422014233,0.9873301450368343,0.9866718667761681,0.9972947831741059,0.9995456841433764,1.0110543222075676,0.9973596093644755,0.9920249902203419,0.9970489565629412,1.0136064919183057,0.9969821745524691,0.9974467028494323,0.9950914455786243,1.0143753141107499,1.0150049462638302,0.9964939169489851,0.996510045348679,1.0104277457593467,0.9879575460586943,1.0110512386879924,1.6708851699225272e-05,6.1353744641901465e-06,2.8519540322553356e-06,2.969678061155338e-06,2.9646054531179503e-06,1.9281900961513806e-05,6.770113552465152e-06,1.9431143474647203e-05,3.284317657907769e-06,8.298872106570234e-06,3.800898017929921e-06,8.272813964853057e-06,7.262983551005575e-06,2.9972821875729957e-06,5.740739186740318e-06,2.132500551206384e-05,2.9893151343030705e-06,7.573039512756058e-06,2.9927134206920244e-06,2.6090555507856622e-05,3.042113810974572e-06,3.1263309690912932e-06,8.3128260788532e-06,3.0740636295362795e-05,3.1583114040407955e-05,3.0024402115337063e-06,3.034042945362751e-06,1.8953745427068883e-05,6.780890351661907e-06,2.12403283867885e-05
553,553.0,0.986661523348478,1.0152928420748197,3.211861944922711e-05,2.8422326026755723e-06,1.0296821830932374e-05,9.034576518511628e-06,2.9951390516656068e-06,1.9134027601235398e-05,1.0095790140191252,0.9875454361350098,0.9970712386014142,0.9987396654373294,0.9985102722498932,1.009540138481816,0.9874478480780653,1.008225599336763,1.0008489589015124,0.9870720470982014,1.0036757799979603,0.9873169432102854,0.986661523348478,0.997283965396305,0.9995336571477837,1.0110497883069338,0.9973478174452731,0.9920041676829894,0.9970368965325617,1.0135998870941223,0.9969656065860929,0.997426309931175,0.9950667458682805,1.0143679268098962,1.0149985221306956,0.9964751327455144,0.9964922682181582,1.0104273822270238,0.9879471074582797,1.0110466568067233,1.6729403377497083e-05,6.177319135678648e-06,2.8422326026755723e-06,2.90182604087058e-06,2.9504202295614115e-06,1.956396921854262e-05,6.785472292138973e-06,1.9830398634873935e-05,3.2923174073398978e-06,8.024163876632699e-06,3.888115505307771e-06,8.01961135551243e-06,7.223407002608619e-06,3.0112026812980844e-06,5.513436574204859e-06,2.1400298980692192e-05,2.9901445424285093e-06,7.466497535504798e-06,2.9855596718625216e-06,2.6547121709634777e-05,2.9951390516656068e-06,3.028984802100087e-06,8.159839189990235e-06,3.1317744381241724e-05,3.211861944922711e-05,2.9420021654409515e-06,2.975571785456482e-06,1.9134027601235398e-05,6.755531574064428e-06,2.133427655268336e-05
554,554.0,0.986645855071813,1.0153107760782365,3.5402200105293396e-05,2.841971813125297e-06,1.1054217621412565e-05,9.994497118161793e-06,2.9652690302195525e-06,2.0676778196526584e-05,1.0096537652316075,0.9876092976694139,0.9971206804536777,0.9988033185550728,0.998566168158732,1.0096266292721283,0.9875173142906273,1.0083133244214253,1.000907603791464,0.9871478285346713,1.0037378003361934,0.9873911026731006,0.9867340113795892,0.9973419163550381,0.9996055889923302,1.011141403635822,0.9974077426843342,0.9920812622060924,0.9971001833107755,1.0137166328840255,0.9970308392940924,0.9974948094515563,0.9951497558612801,1.0144997491102714,1.0151332474807782,0.9965389962262339,0.9965569431719064,1.0105172691413769,0.9880154081320618,1.011138423861018,1.7893796752768938e-05,6.789416780665251e-06,2.841971813125297e-06,2.8455853396716605e-06,2.928915457010765e-06,2.1258400984273057e-05,7.488664811372658e-06,2.1751428201394795e-05,3.2573755599702384e-06,8.618206246793667e-06,3.83204351868027e-06,8.600068676505147e-06,7.888261155155367e-06,3.0228019179141677e-06,5.630614645688172e-06,2.295841880753008e-05,2.977829646889462e-06,7.917926652216173e-06,2.9652690302195525e-06,2.9084244635895896e-05,2.928921911955803e-06,2.9282509991305127e-06,8.626961173733488e-06,3.454626636595597e-05,3.5402200105293396e-05,2.8501887271104613e-06,2.8890706360613004e-06,2.0676778196526584e-05,7.325016026703705e-06,2.2901633866165153e-05
555,555.0,0.9866193434974401,1.0153359867855158,3.5009235150675255e-05,2.6120821110735466e-06,1.0931551949372355e-05,9.818460241747364e-06,2.759159676306315e-06,2.0103101487750418e-05,1.0097931046586477,0.9876826859547844,0.997139510048855,0.9988254491194122,0.9985863222149333,1.0097774017293293,0.9875954130437397,1.008466360659121,1.0009254331001944,0.9872208816080141,1.0037528180486446,0.9874647852602845,0.9868116618711724,0.9973722686299265,0.9997026782282675,1.011307429342022,0.99743892793807,0.9921728877912995,0.9971320547231829,1.0139039377414818,0.9970686808432127,0.9975371473535921,0.995245304693494,1.0146996036345204,1.0153359867855158,0.9965787894505155,0.9965971288303085,1.0106673993945166,0.9880913619794099,1.011304814350232,1.735054812816864e-05,7.238213819075675e-06,2.6240244312475593e-06,2.633775174789838e-06,2.708481044072552e-06,2.069125559504251e-05,8.067073602281756e-06,2.1268369434955294e-05,3.0074091458382202e-06,9.277354048734054e-06,3.503062946012723e-06,9.200120269302397e-06,8.44752089127807e-06,2.8118036990853838e-06,5.482490894938455e-06,2.2290403719678058e-05,2.7717944274423686e-06,8.281503342729988e-06,2.759159676306315e-06,2.853098421974664e-05,2.7023827287137318e-06,2.698693505951233e-06,9.116462362461903e-06,3.413707224756732e-05,3.5009235150675255e-05,2.6120821110735466e-06,2.6527617568442047e-06,2.0103101487750418e-05,7.73836771932192e-06,2.2231050900084797e-05
556,556.0,0.9865868116857144,1.015368094457449,3.3711894735122854e-05,2.4450502044434703e-06,1.0827848465251785e-05,9.454798064911368e-06,2.6555514356908517e-06,1.94919249675327e-05,1.0097166186971631,0.9876125796616684,0.9970428911526568,0.9987224278896768,0.998481209968606,1.0096900493422722,0.9875152465801454,1.0083767600100662,1.0008130103995994,0.9871295630223954,1.0036326445858657,0.9873735920786478,0.9867305906493029,0.9972693649918271,0.9996150128978715,1.011224247099906,0.9973343957321832,0.9920872947429247,0.9970263510056677,1.0138085126662844,0.9969610953738597,0.9974273985176215,0.9951520873652614,1.0145958808667759,1.015230080285559,0.9964700412253359,0.9964890425457308,1.0105862448028557,0.9880129328040383,1.0112218437699203,1.675434299482707e-05,7.686037559542116e-06,2.4450502044434703e-06,2.5128412988914878e-06,2.5684372028266918e-06,2.0088827872630487e-05,8.7001029099975e-06,2.0684372468681444e-05,2.870145691317588e-06,1.000644120732375e-05,3.3452394598729406e-06,9.898098253855419e-06,9.100294467164547e-06,2.689557187104042e-06,5.799249852946226e-06,2.1819215711519867e-05,2.6627632376781376e-06,8.9134713551485e-06,2.6555514356908517e-06,2.7626809995036768e-05,2.6043973443339975e-06,2.6053554835788e-06,9.662494315062082e-06,3.2910614378572236e-05,3.3711894735122854e-05,2.5152820777069565e-06,2.5591210858333694e-06,1.94919249675327e-05,8.213480862965222e-06,2.1734038340346477e-05
557,557.0,0.9865530826969915,1.015402565476134,3.379284438795455e-05,2.288148620196142e-06,1.0910420073755639e-05,9.529222813285632e-06,2.537152337317572e-06,1.9572328198000035e-05,1.0095592265954207,0.9874589120845417,0.9969465257672812,0.9986173813116372,0.9983772395025269,1.0095175258229268,0.9873476961091135,1.008201659356903,1.0007007531133187,0.9869491234194969,1.003512122805209,0.9871945754970164,0.9865590734409536,0.9971634764968862,0.9994607957438174,1.0110419221156115,0.9972278072768378,0.9919066975809352,0.9969165768280871,1.01359821675841,0.9968508263667191,0.9973133183562151,0.9949591089981479,1.0143670576960955,1.0149987840982928,0.996361464832139,0.9963798288426134,1.0104163770689398,0.9878480339643309,1.0110394694414218,1.6755153243540986e-05,7.912713436131898e-06,2.288148620196142e-06,2.392990374464139e-06,2.4387233714395277e-06,2.021397595916212e-05,9.00368743492119e-06,2.084576051139462e-05,2.751447111440059e-06,1.0264676389414095e-05,3.232975285267603e-06,1.0142349571056122e-05,9.408926876594262e-06,2.564561699185807e-06,6.2462414455276294e-06,2.212772775602193e-05,2.541385425692983e-06,9.344944860076118e-06,2.537152337317572e-06,2.775680141657297e-05,2.4961930790293894e-06,2.5017209052694937e-06,9.846129926817621e-06,3.2974518986074066e-05,3.379284438795455e-05,2.4130351319545e-06,2.458482436613042e-06,1.9572328198000035e-05,8.469607342857545e-06,2.201739869268119e-05
558,558.0,0.9865229795916263,1.0154338277539963,3.2399382187336547e-05,2.1370752335772408e-06,1.0323106776143004e-05,9.104844123175231e-06,2.340140004041952e-06,1.8502603999113684e-05,1.0094906065064966,0.9874101948673285,0.9969506120437213,0.9986260849874992,0.9983822549555408,1.009444439536477,0.98729945179265,1.0081284296984439,1.00070374192842,0.9869034047498528,1.00351686371345,0.9871492781967907,0.9865089966782911,0.9971712034628816,0.999423684209129,1.0109703763205098,0.9972356383423246,0.9918560343676334,0.9969237684355176,1.0135174864075422,0.9968587529994253,0.9973231804154713,0.994901709219139,1.0142762703049086,1.0149071711404438,0.996367982018293,0.9963874437376792,1.0103472453562172,0.9877982360746214,1.0109675130465139,1.5836999034663815e-05,7.484913531850858e-06,2.1370752335772408e-06,2.252926048125779e-06,2.2972666655493264e-06,1.912053416294384e-05,8.448222847077628e-06,1.9716989168514424e-05,2.6296204968510123e-06,9.526783398692835e-06,3.157780770020312e-06,9.406279440018514e-06,8.80434402032812e-06,2.3750353348925815e-06,5.894697026302367e-06,2.0990709020913152e-05,2.347133162179912e-06,8.871206512443543e-06,2.340140004041952e-06,2.6436226093130487e-05,2.298552645956334e-06,2.2990937324557552e-06,9.239264476661182e-06,3.1550670800979035e-05,3.2399382187336547e-05,2.210868855461721e-06,2.2537868697733928e-06,1.8502603999113684e-05,7.979000476023483e-06,2.088509726841132e-05
559,559.0,0.9865013254299743,1.0154563092034612,2.978197148222035e-05,1.9932712593126226e-06,9.458654683279048e-06,8.342620783698922e-06,2.1630996404267945e-06,1.6910756559959604e-05,1.0095893241363145,0.9874122027934146,0.9969733373854576,0.9986506564952706,0.9984035538268969,1.0095382302121185,0.9872931767127838,1.0082204434859316,1.0007181798592604,0.9868860629857822,1.0035244297510735,0.9871318331529455,0.9865013254299743,0.9971990565949476,0.9994654502952075,1.011070807959156,0.9972662853164919,0.991852791859619,0.9969547921692364,1.013619382285054,0.9968931163871595,0.9973572171801051,0.9948944872381028,1.0143801649640454,1.0150123529007027,0.9964068163673135,0.9964260791384311,1.0104455462266038,0.987798565289955,1.01106810024564,1.4468096142648899e-05,6.797402486270124e-06,1.9932712593126226e-06,2.1140250959604097e-06,2.159700610453384e-06,1.747086552467711e-05,7.659591414543355e-06,1.8009012632868686e-05,2.5008489353487764e-06,8.63147176506614e-06,3.0528641923971167e-06,8.528540798591288e-06,7.977070858577528e-06,2.201138778720079e-06,5.3756952273433226e-06,1.923680819224433e-05,2.171424380663495e-06,8.104600705406428e-06,2.1630996404267945e-06,2.426346454358292e-05,2.1267927657168825e-06,2.1309499161337897e-06,8.429941672209153e-06,2.8995971301230556e-05,2.978197148222035e-05,2.0415300873691016e-06,2.0797573285304753e-06,1.6910756559959604e-05,7.2456626919811354e-06,1.9137313507917533e-05
560,560.0,0.9864917066223102,1.0154644377369542,2.8340312505693282e-05,2.0222988345673345e-06,9.049430836271626e-06,7.811343769555257e-06,2.2689719963599194e-06,1.593039465150915e-05,1.00967763493794,0.9875436014485661,0.9970033481093074,0.9986799294348488,0.9984317481884036,1.0096324904408718,0.9874227182936778,1.0083148870709477,1.0007422898403304,0.9870121645521072,1.0035469308932725,0.9872595162811046,0.9866288530650607,0.9972294169236372,0.9995566383987194,1.011174359028335,0.9972978930435252,0.9919954052999497,0.9969878672604315,1.0137432230776724,0.9969248180358079,0.997389113574199,0.9950394367974039,1.0145172289154125,1.0151504330811703,0.9964323440799312,0.996453079519963,1.0105392641838291,0.9879334710899307,1.0111718274188128,1.3524534865028046e-05,6.466940452269273e-06,2.0222988345673345e-06,2.2689719963599194e-06,2.2273389889324683e-06,1.638556111462749e-05,7.304297010679652e-06,1.6889332605054386e-05,2.5600109866216213e-06,8.267682844150477e-06,3.104559798291327e-06,8.150613568230323e-06,7.628120601004658e-06,2.2680030981476693e-06,5.259997229602747e-06,1.8048126028619514e-05,2.256652299530507e-06,7.786380109465065e-06,2.2821320325364707e-06,2.2998705053846888e-05,2.2582903112442273e-06,2.2900457022760257e-06,8.152760762887391e-06,2.7567726089253598e-05,2.8340312505693282e-05,2.161659828170839e-06,2.206135135460505e-06,1.593039465150915e-05,6.914940637579884e-06,1.796039994650817e-05
561,561.0,0.9864927629785885,1.0154526412669003,3.2020332858714206e-05,2.15542857564879e-06,1.0053747229502903e-05,8.778785206403805e-06,2.621245887143871e-06,1.7722314294623673e-05,1.0096850839593108,0.9876002662561439,0.9970135640854589,0.9986891899522224,0.9984419727980383,1.009640084152482,0.9874803706937859,1.0083214283879325,1.0007548023979795,0.9870769634694467,1.0035630877077908,0.9873227469313531,0.9866874055478686,0.9972376860936117,0.9995849607578021,1.0111868008432539,0.9973034775252043,0.9920598689647061,0.9969930165055346,1.0137601380080992,0.9969258222878551,0.9973855967723386,0.9951053534258699,1.0145396313132484,1.0151712894500076,0.9964307853742776,0.9964524339870254,1.0105472469844659,0.9879940106282453,1.011184307679215,1.4901347697242187e-05,6.896866284383094e-06,2.15542857564879e-06,2.5700418227593954e-06,2.417219653131048e-06,1.805668274301723e-05,7.813860326255531e-06,1.86098640882074e-05,2.732796785319026e-06,8.736968172838032e-06,3.2605128778064295e-06,8.603289005666641e-06,8.157934105608847e-06,2.534385050974118e-06,6.333697106811743e-06,2.012869289209608e-05,2.5501840492606996e-06,8.549509313115773e-06,2.621245887143871e-06,2.601926084424421e-05,2.660057942084402e-06,2.761409041505166e-06,9.059852795395967e-06,3.1098115088545084e-05,3.2020332858714206e-05,2.5578155672719955e-06,2.6185519324841275e-06,1.7722314294623673e-05,7.398200850274265e-06,2.006597923265811e-05
562,562.0,0.9865018976586821,1.0154153477057253,3.407800503893723e-05,2.6656838316267756e-06,1.0848704137994338e-05,9.180512016443499e-06,3.333183120861809e-06,1.8770933979607665e-05,1.0097429551548998,0.9875852665980269,0.9970365977653929,0.9987208749184153,0.9984678976553675,1.0096997119171462,0.9874617508827624,1.0083800561473868,1.0007762065990233,0.9870524624198225,1.003579670522214,0.9872986763340857,0.9866664069233639,0.997271911662283,0.9996145595460811,1.0112543852383704,0.9973422497256775,0.9920451028348543,0.9970349513192868,1.0138302231019811,0.9969708603641083,0.9974346507686044,0.9950837723165732,1.014611925036748,1.0152429621981403,0.9964793967726367,0.9965009897184692,1.010611028647496,0.9879794621035211,1.0112515157437694,1.5768425802233684e-05,7.107755180835447e-06,2.6656838316267756e-06,3.14937115939024e-06,3.034154114949311e-06,1.907954305381468e-05,8.099987101469126e-06,1.966745775612472e-05,3.436884613352419e-06,9.001673799688559e-06,4.0503061805681795e-06,8.878308256903786e-06,8.428570970183923e-06,3.132041930303005e-06,7.127610316550733e-06,2.1433997763795813e-05,3.17509082051686e-06,9.034365342245721e-06,3.2634462241455227e-06,2.780074451930405e-05,3.35351890872525e-06,3.5049743347862894e-06,9.658508679983916e-06,3.308014287561032e-05,3.407800503893723e-05,3.284007517270993e-06,3.333183120861809e-06,1.8770933979607665e-05,7.672243504271699e-06,2.1390187441772546e-05
563,563.0,0.9865165138224651,1.0153469849658538,3.5736615457200155e-05,4.333593670329196e-06,1.2739170934326987e-05,8.882840841039197e-06,5.2948082369748014e-06,1.9677779038088875e-05,1.0098160473701157,0.9875726475567143,0.9970949243900082,0.9987848733402336,0.9985305967086132,1.0097770661886858,0.9874515993024003,1.0084588153146279,1.0008368934263816,0.9870379269789652,1.0036366924819604,0.9872864776708836,0.9866557680563586,0.9973415163463965,0.9996614430157916,1.0113380150731555,0.9974208151685225,0.9920345941321499,0.997120390118017,1.0139285800300304,0.9970648147218314,0.9975347133831377,0.99507926832886,1.0147137852630301,1.0153469849658538,0.9965831038065924,0.9966025910146081,1.0106884919649561,0.9879699380280379,1.0113353312359032,1.6607478670120914e-05,8.910485188407738e-06,4.333593670329196e-06,5.043771946899377e-06,4.99831583644276e-06,2.0129919177740015e-05,1.0355119957132935e-05,2.076257364468058e-05,5.747972467358909e-06,1.1825497025936426e-05,6.729159517578298e-06,1.1663824649744433e-05,1.078921483326829e-05,5.002400723058203e-06,9.095522211017445e-06,2.2428571427325996e-05,5.083852734201926e-06,1.1630447701103494e-05,5.251234600305658e-06,2.9187361894154086e-05,5.3411458609758255e-06,5.580088151647802e-06,1.273620637873405e-05,3.471861479757812e-05,3.5736615457200155e-05,5.2565167805596015e-06,5.2948082369748014e-06,1.9677779038088875e-05,9.871382378324719e-06,2.2385653072919077e-05
564,564.0,0.9865340146298116,1.0152485797133832,3.967451090897762e-05,5.3539175329240335e-06,1.4983435793972158e-05,9.56052228825463e-06,6.54089430123609e-06,2.184903531479167e-05,1.0096160401151617,0.9875029791839508,0.9971363884437261,0.998824762692097,0.9985717296103868,1.009562117527761,0.9873853692180963,1.0082432684539773,1.0008796836339853,0.9869797719350734,1.0036852034262764,0.9872279713366523,0.9865925570191555,0.9973822614638839,0.9995769515559955,1.011114604707892,0.9974592647719489,0.9919598359483193,0.9971570452902502,1.013678594290037,0.9971003293268031,0.9975721489856025,0.9950017061755597,1.0144450375149774,1.0150761849490646,0.9966148964292831,0.9966346734468957,1.0104769254913475,0.9879004064238792,1.0111120142942094,1.8617143745608056e-05,1.133341860741652e-05,5.3539175329240335e-06,6.206078171791954e-06,6.1921168942481545e-06,2.2527090375972114e-05,1.3220841652292395e-05,2.32198262183562e-05,7.1696193293222495e-06,1.5156875292465022e-05,8.353886981401119e-06,1.4944318578640535e-05,1.380568161355091e-05,6.179037709580531e-06,1.142701685818569e-05,2.4828121120338836e-05,6.279441827428769e-06,1.4930456221233313e-05,6.5210531159114985e-06,3.239052024357653e-05,6.6090941820300945e-06,6.916343393613481e-06,1.666057108054471e-05,3.859140247039272e-05,3.967451090897762e-05,6.505100008122932e-06,6.54089430123609e-06,2.184903531479167e-05,1.2703722426576294e-05,2.479593764263463e-05
565,565.0,0.9865518032405941,1.015147553629097,3.857916584776245e-05,4.971617339724601e-06,1.4572952852338312e-05,9.421933247637469e-06,6.100097550082305e-06,2.1420192322541947e-05,1.0095517864385604,0.9874621017379859,0.9972009445977809,0.998887060788253,0.9986380251320651,1.0094899113794116,0.9873448392033095,1.0081694551862697,1.0009465654789114,0.9869390268333067,1.003752935999216,0.9871885630761232,0.9865518032405941,0.997449449042891,0.9995603354482178,1.0110353354640969,0.9975251161072175,0.991920755084344,0.9972227267455661,1.013584851175494,0.9971634643097582,0.997635468289969,0.9949678848077113,1.0143358021617332,1.0149642502782588,0.9966743057852121,0.9966939195107735,1.010403522746575,0.9878602474237154,1.011033425542618,1.8416585313489955e-05,1.1265205094347841e-05,4.971617339724601e-06,5.738868148401974e-06,5.742413009347979e-06,2.2100365916605608e-05,1.3127536865601386e-05,2.273573935365697e-05,6.662335190572819e-06,1.5037257547345746e-05,7.754610987177036e-06,1.4825922996703235e-05,1.3735718684208904e-05,5.727782879119041e-06,1.1093568535767247e-05,2.4254117854459158e-05,5.827978174043652e-06,1.479928953602759e-05,6.0573910141824446e-06,3.151041181352463e-05,6.1449921691506155e-06,6.418554508239351e-06,1.6662583824698866e-05,3.754303874132874e-05,3.857916584776245e-05,6.073679382971059e-06,6.100097550082305e-06,2.1420192322541947e-05,1.2627483324524532e-05,2.423408164454163e-05
566,566.0,0.9865675915463407,1.0150779271474497,3.7110464441662336e-05,4.601592039947232e-06,1.4101465134129388e-05,9.156119915829647e-06,5.6826638482132405e-06,2.070826598883437e-05,1.0095190110552237,0.9874844151402763,0.9971633288182087,0.998848768464325,0.9986016813745306,1.0094566210019233,0.9873708110384658,1.0081345678641478,1.0009126818113934,0.9869723643342188,1.0037221894054187,0.9872217692256132,0.9865806864678894,0.9974110683271429,0.9995469848129802,1.0110052829025125,0.9974862172665728,0.9919553018896047,0.9971837055507331,1.0135605049937306,0.9971236319086925,0.9975955354439984,0.9950083881984041,1.0143152326052152,1.0149441465737483,0.9966338018611623,0.9966534843626923,1.0103704482238893,0.987887179419957,1.0110031043212735,1.792094793726398e-05,1.1511989715094087e-05,4.601592039947232e-06,5.300300432932435e-06,5.2815853044485256e-06,2.1237438320322834e-05,1.3157241319787054e-05,2.1784644155151447e-05,6.0760830392830514e-06,1.4843805372979753e-05,7.054863298395758e-06,1.4681070957486547e-05,1.3671172589501555e-05,5.309291901422949e-06,1.080527681035453e-05,2.3468350082497337e-05,5.420968935545591e-06,1.4939505307215955e-05,5.6369559726040255e-06,3.0406248721833595e-05,5.726732217941546e-06,5.974814527035925e-06,1.6680172979748844e-05,3.6134823143184667e-05,3.7110464441662336e-05,5.649250766779306e-06,5.6826638482132405e-06,2.070826598883437e-05,1.281313915341763e-05,2.3454294742995506e-05
567,567.0,0.9865803263651911,1.0150737207028966,3.602782465797503e-05,4.29654130275888e-06,1.3879694840637752e-05,8.977249986843675e-06,5.2593695324560815e-06,1.9977095486857264e-05,1.0095833068542723,0.987540478962609,0.9970716067967155,0.9987501926612222,0.9985060832548422,1.0095323823240487,0.9874219544202416,1.0082103875724826,1.000813857442414,0.9870157169306358,1.0036175175089959,0.9872633680562951,0.9866302583860089,0.9973151224555794,0.9995620046407612,1.0110878163502235,0.9973896956515694,0.9920120159761344,0.9970885660009356,1.0136677442094137,0.9970314456549485,0.9975052372293859,0.9950606554869584,1.014440565396887,1.0150737207028966,0.9965456547000596,0.9965658071183905,1.01044125322851,0.9879422923730746,1.0110855677277963,1.7350855943308562e-05,1.2438150852177177e-05,4.29654130275888e-06,4.925484841732101e-06,4.894837489500173e-06,2.0419123781673583e-05,1.3811307901346457e-05,2.0895029136775338e-05,5.581080968742649e-06,1.5273648890474452e-05,6.459775958488288e-06,1.5139434940304811e-05,1.4220820000966933e-05,4.944645275347622e-06,1.0838713288608642e-05,2.2734390052414947e-05,5.052631464285838e-06,1.5892756239195468e-05,5.257213152506732e-06,2.9533478939666175e-05,5.325701230944788e-06,5.542299827698164e-06,1.748675536899106e-05,3.512650892656428e-05,3.602782465797503e-05,5.217671669326897e-06,5.2593695324560815e-06,1.9977095486857264e-05,1.3741298814752482e-05,2.272639928329177e-05
568,568.0,0.9865892632469395,1.0151524624526151,3.3814229312191176e-05,4.002931727105596e-06,1.314044017343693e-05,8.445888522989806e-06,5.0006519936192e-06,1.877617941869896e-05,1.0095428900010475,0.9875534295872029,0.9968933112801727,0.9985517807136722,0.9983169444998954,1.0094953042785952,0.9874259238730049,1.008173066034185,1.0006239281279963,0.9870146063700483,1.0034223197742647,0.9872616268865292,0.9866356901699249,0.9971111579810248,0.9994788122716982,1.0110448584579486,0.9971782865794839,0.9920074060305758,0.9968721759896779,1.0136346842626538,0.996809816036191,0.9972776156744175,0.9950443453129018,1.0144156072020696,1.0150504556786193,0.9963217991289138,0.9963426230357113,1.0103966196066332,0.9879484805180639,1.0110425451020937,1.629944732525941e-05,1.207249890807655e-05,4.002931727105596e-06,4.617060410607637e-06,4.5551499924905844e-06,1.911125266475935e-05,1.3292779480096613e-05,1.951507523524014e-05,5.152461062160963e-06,1.4685179790130997e-05,5.937764410637713e-06,1.45465954520435e-05,1.3657592535061634e-05,4.64976071937727e-06,1.0317964305703259e-05,2.1424216733323325e-05,4.769331843093972e-06,1.539193844523872e-05,4.979450565249352e-06,2.7772529347030067e-05,5.04402242113438e-06,5.2529121741286216e-06,1.6839863065317123e-05,3.3028918402199515e-05,3.3814229312191176e-05,4.956721915901888e-06,5.0006519936192e-06,1.877617941869896e-05,1.3335780607760396e-05,2.141294493947003e-05
569,569.0,0.9865936577413789,1.015265711444677,3.2934276239978476e-05,4.094478268064839e-06,1.278969842490136e-05,8.02908345275303e-06,5.78020174772438e-06,1.842672474147144e-05,1.0096665733191803,0.9876211390422982,0.9968523846687204,0.9985158666730191,0.9982723712762123,1.0096313011439995,0.987492655582983,1.0083127114405794,1.0005738378892473,0.9870738159766674,1.003367758918265,0.9873181503004232,0.9866998547098957,0.9970646196302674,0.9995297894296155,1.0111797386342054,0.9971322119499723,0.9920816391490456,0.9968274690874744,1.0137911493148375,0.9967657704955227,0.9972331743304514,0.9951175674456991,1.0145897116382925,1.015227321813886,0.9962813385678838,0.9963011129644848,1.0105330561114583,0.9880156505540298,1.0111773013957428,1.5989283692125288e-05,1.0951986792921933e-05,4.094478268064839e-06,4.802429200175218e-06,4.671019482218165e-06,1.8644178826664315e-05,1.2044755451566028e-05,1.9008173740010217e-05,5.145149017409011e-06,1.330478359371377e-05,5.78020174772438e-06,1.3175399982916791e-05,1.2371250435223558e-05,4.935410683457759e-06,9.88354923045081e-06,2.1062866049012625e-05,5.225322212269876e-06,1.3964461580229732e-05,5.5712410112214635e-06,2.7238890861735454e-05,5.8066841718750275e-06,6.151615277027692e-06,1.5254256392654488e-05,3.219817049684145e-05,3.2934276239978476e-05,5.951938628885644e-06,5.955400711657121e-06,1.842672474147144e-05,1.2097975877160552e-05,2.104907835037761e-05
570,570.0,0.986592765398303,1.0153485344498756,3.566635247828291e-05,4.4498742613700976e-06,1.3457613477750401e-05,8.731655912536099e-06,6.33206328174958e-06,2.0234864121019222e-05,1.0097675222124214,0.9876895021774106,0.9968954063463311,0.9985550958292954,0.9983141189832052,1.0097315143261498,0.9875622290874297,1.0084135909963734,1.0006128525138858,0.9871443600391402,1.0034082792822219,0.9873902410671171,0.9867684553338582,0.9971058814323708,0.9996006768430362,1.0112815410069977,0.9971746108891585,0.9921649977995668,0.9968691116801157,1.013903804801817,0.9968080065545221,0.9972755364189103,0.9952043253012236,1.0147103013744834,1.0153485344498756,0.996322778903078,0.9963426293604087,1.010632256405893,0.9880840873881293,1.0112787059750485,1.7644426332612713e-05,1.0351236248186922e-05,4.4498742613700976e-06,5.207919522993608e-06,5.050101504593624e-06,2.052237119480014e-05,1.12932477193243e-05,2.0876729274310917e-05,5.441585379465228e-06,1.2374201082567078e-05,6.005443232372182e-06,1.2248423593422895e-05,1.156071183158649e-05,5.449209093994127e-06,9.622394552579388e-06,2.3050522654799144e-05,5.878134707600133e-06,1.3123576856211867e-05,6.33206328174958e-06,2.9678499309751212e-05,6.73086002570275e-06,7.230518218934879e-06,1.4309099656518274e-05,3.490362878537648e-05,3.566635247828291e-05,7.064926111821626e-06,7.023640018160015e-06,2.0234864121019222e-05,1.1368132203897566e-05,2.3035711078506612e-05
571,571.0,0.9865858417675055,1.0153524154666957,3.9537267986114776e-05,5.001366596828692e-06,1.4336435203348602e-05,9.831024867668039e-06,6.822511938703127e-06,2.2443130420718372e-05,1.0097405289471177,0.9876576803099737,0.9969254132157638,0.9985889787751699,0.998344486124067,1.0096982043226306,0.9875278343212872,1.0083793262703136,1.0006432308765036,0.9871136469283034,1.003442258073226,0.9873618122347604,0.986731518950566,0.9971354285822204,0.9995841756819023,1.0112403427556738,0.9972052515352517,0.9921309579185069,0.9968983901994961,1.0138520782673892,0.996837240728281,0.9973033065176686,0.9951659596857405,1.0146517478367094,1.01528967261731,0.9963539138973604,0.9963726731967396,1.0106008011562535,0.9880502786819705,1.0112380053360912,1.956382427706069e-05,1.0159876071658042e-05,5.001366596828692e-06,5.674305288194572e-06,5.592612602170749e-06,2.282425590823477e-05,1.0949122896129449e-05,2.3192094502775797e-05,5.963401559386191e-06,1.1840274852429805e-05,6.553817794022994e-06,1.1706667677790271e-05,1.115498642693343e-05,6.013401120345138e-06,9.166339591537128e-06,2.5475695616060067e-05,6.400035980194442e-06,1.2712722819017229e-05,6.822511938703127e-06,3.272368257456872e-05,7.177502218192192e-06,7.70681536388508e-06,1.3754992091351778e-05,3.869241815236261e-05,3.9537267986114776e-05,7.422024499966625e-06,7.376192376615546e-06,2.2443130420718372e-05,1.1050282390091099e-05,2.5441434507118642e-05
572,572.0,0.9865721423987804,1.0152945074043822,3.9310990703923346e-05,5.157591068405938e-06,1.4057578545315086e-05,9.789672094784476e-06,6.853199729286729e-06,2.2294198967508448e-05,1.009641489875827,0.9876033782251266,0.9969940054951285,0.9986631164152642,0.9984239477727561,1.0095919544084648,0.9874898797563346,1.0082720810011878,1.0007405041220794,0.9871109248140512,1.0035609655010496,0.987358536718071,0.9867030694895504,0.9972136749918222,0.9995637420326992,1.0111354046916925,0.9972812199810122,0.9920885402439514,0.9969739397879572,1.013729001462298,0.9969129886151294,0.9973787907340892,0.9951316370828798,1.0145171968231557,1.015154390686726,0.9964277962776441,0.9964482058033534,1.0104959355060557,0.9879986207490978,1.0111333111084129,1.937103421182671e-05,9.54846994673961e-06,5.157591068405938e-06,5.741984641105024e-06,5.722427872321023e-06,2.264474798632324e-05,1.0246919344485652e-05,2.3044781051016518e-05,6.066541344992309e-06,1.104588947373553e-05,6.632752966518916e-06,1.0910578161873006e-05,1.0429776336782637e-05,6.132636899880987e-06,8.470815269728387e-06,2.5243232739797797e-05,6.469119137891801e-06,1.186746468961357e-05,6.853199729286729e-06,3.237272015989524e-05,7.148203804878897e-06,7.65014303051307e-06,1.2782053610052999e-05,3.8438454902010816e-05,3.9310990703923346e-05,7.318346230071755e-06,7.2729126939090845e-06,2.2294198967508448e-05,1.0343927743281011e-05,2.519544164108259e-05
573,573.0,0.9865509228419209,1.0152083803998695,3.702506883998376e-05,5.432513383900893e-06,1.3388680394031075e-05,9.027348756384366e-06,7.024836179182471e-06,2.084751928894291e-05,1.0095044498206203,0.9875158265148134,0.9969743754652732,0.9986386791228715,0.9984074215913111,1.009444363712996,0.9874024013291616,1.0081208683499285,1.000735010476417,0.9870362959903004,1.003563017272601,0.9872835062563292,0.9866220084819406,0.9971874544221281,0.9994704708154337,1.0109798151035896,0.9972546805452569,0.9919986998848377,0.9969469614354008,1.0135602480424322,0.996886078222366,0.99735215099287,0.9950464998878669,1.014338030529999,1.0149748988660605,0.996400158318788,0.9964204915405526,1.010347744048955,0.9879072096199483,1.0109773898929975,1.8110652000696445e-05,8.90741526637706e-06,5.432513383900893e-06,6.08464501242499e-06,5.993135964707299e-06,2.120717043594993e-05,9.508825786089018e-06,2.1592318341229993e-05,6.340881994110941e-06,1.0200065655009364e-05,6.930762737352176e-06,1.0065497885768263e-05,9.672971514497608e-06,6.379830537598442e-06,7.724428806150931e-06,2.361626670322053e-05,6.699875986210029e-06,1.1067504795602041e-05,7.024836179182471e-06,3.0368565813851194e-05,7.253641509197942e-06,7.674408014389412e-06,1.1896842619257013e-05,3.615886456420928e-05,3.702506883998376e-05,7.357386208647034e-06,7.309141611170541e-06,2.084751928894291e-05,9.636736500045742e-06,2.357263786515892e-05
574,574.0,0.9865214386467207,1.0151276045900923,3.439089754523584e-05,7.548555883447153e-06,1.4601904447241273e-05,7.040756480491237e-06,9.43924708366401e-06,1.9108225014411523e-05,1.0095407147437945,0.98742218376697,0.997007548735302,0.9986718626348724,0.9984468972920142,1.0094797561297584,0.9873015743981002,1.008153863392544,1.0007780177519014,0.9869360114646963,1.0036069218705428,0.9871830376455483,0.9865214386467207,0.9972284032070569,0.9994588060535524,1.0110113669820222,0.9973033694244253,0.9918975949902975,0.996998886849934,1.0135897150674604,0.9969426443397723,0.9974132885234218,0.994940633505131,1.0143630617516661,1.0149995932507156,0.9964604987158602,0.9964803149450255,1.0103805312599756,0.9878074347414669,1.0110084828418167,1.6583498179778904e-05,8.412526163226656e-06,9.402987767244484e-06,1.095839953519304e-05,1.039778140146793e-05,1.9433925708817908e-05,8.878354603297765e-06,1.9778448105563763e-05,1.0810350596329876e-05,9.43924708366401e-06,1.1683724025617936e-05,9.301729032834802e-06,9.026989608105226e-06,1.134765499841639e-05,7.548555883447153e-06,2.1689223687738273e-05,1.1966646850711692e-05,1.0350236026339704e-05,1.2427316543273914e-05,2.8035386741903735e-05,1.2781706326784653e-05,1.3360345640945684e-05,1.1060904097437792e-05,3.353392961294139e-05,3.439089754523584e-05,1.286864013045492e-05,1.2782274600209086e-05,1.9108225014411523e-05,9.04787163321602e-06,2.1649356272628196e-05
575,575.0,0.9864836671617153,1.0150857501119859,3.3882086466024985e-05,7.434569146366625e-06,1.6354388166432434e-05,6.640472692922094e-06,9.92030883000664e-06,1.9031253263915192e-05,1.0096163068871495,0.9874647457150512,0.996998297991918,0.9986573517144789,0.9984329676346703,1.0095542938040551,0.9873344034877943,1.0082254789770237,1.000759041049231,0.9869647119880394,1.003585139437371,0.9872133744919694,0.9865513650159666,0.9972123860761367,0.9994946394205003,1.0110942923874482,0.9972852932267443,0.9919377498394336,0.996977926183014,1.0136752095833457,0.9969180928264766,0.9973879773243192,0.9949794326670477,1.0144509510290227,1.0150857501119859,0.9964297952856084,0.9964496549574688,1.0104581417829996,0.9878470241868218,1.0110905365960705,1.617910753115424e-05,8.215255735584102e-06,1.3276815282265206e-05,1.5575691828538687e-05,1.4760061103338656e-05,1.9031253263915192e-05,8.534709336382024e-06,1.9422039649237962e-05,1.5316551378619893e-05,8.906932916697138e-06,1.6513125239607367e-05,8.747072088404625e-06,8.647643839178805e-06,1.6350333616623813e-05,7.434569146366625e-06,2.1035129709316842e-05,1.7270712475433342e-05,9.92030883000664e-06,1.7879914009835025e-05,2.7387885177273257e-05,1.8406084382883073e-05,1.920773464158894e-05,1.0476523448046175e-05,3.298783427568526e-05,3.3882086466024985e-05,1.8462635818479576e-05,1.8365460581496314e-05,1.871872816344877e-05,8.723326706425777e-06,2.0996118351114818e-05
576,576.0,0.9864404729304097,1.0151062299202245,3.619650817519461e-05,7.301726796663839e-06,1.679693908680013e-05,7.136227787484606e-06,1.0531931100648056e-05,1.9984450730538363e-05,1.0096585976528112,0.9874915091631091,0.9969921461792854,0.9986431745291745,0.9984240486722539,1.0095952742966563,0.987360307736837,1.0082686012348099,1.0007517291221824,0.9869959073368074,1.0035812274811642,0.987245745493666,0.9865778121126649,0.997199759934317,0.9995099280566763,1.0111273792694226,0.9972631828449324,0.9919513090300063,0.9969493974211944,1.0136886925251642,0.9968810984392255,0.9973470167330287,0.9949784978889159,1.014452398185042,1.0150831049139384,0.9963815679469096,0.9964034776701745,1.0104933719841813,0.9878722667246561,1.0111238208774043,1.7390772148266544e-05,8.706930166398315e-06,1.3056289323148615e-05,1.5180795878703367e-05,1.454350731276253e-05,2.0369400222011024e-05,8.935853975681279e-06,2.0845118557983138e-05,1.5171341471195959e-05,9.122157417893396e-06,1.640012534502246e-05,8.953030780249142e-06,8.985005129582026e-06,1.6126484184619998e-05,7.301726796663839e-06,2.215220526171749e-05,1.7004454076488112e-05,1.0531931100648056e-05,1.755878300571772e-05,2.9079716376795193e-05,1.8052391381709074e-05,1.8825361299040687e-05,1.1000103297785662e-05,3.521581020775781e-05,3.619650817519461e-05,1.8034321953220726e-05,1.7962900869495292e-05,1.9984450730538363e-05,9.118042340221752e-06,2.2102653817491697e-05
577,577.0,0.9863954422950497,1.0151718282404405,3.553401794699376e-05,7.141070444812581e-06,1.6071498750650598e-05,7.038913563431997e-06,1.0551052536921373e-05,1.9794317713528897e-05,1.0096895323560884,0.987543690923498,0.9969415649556504,0.9985833335386153,0.9983657741913126,1.009631605493165,0.9874112196020426,1.0083080604493673,1.000685875934457,0.9870349207148365,1.0035086563749707,0.9872837753492311,0.9866256100639765,0.9971403497673383,0.9995190136365552,1.011161897772653,0.9972006862983446,0.9920077373710626,0.9968851006797362,1.013736814704623,0.9968157504255396,0.997280654387842,0.9950392257641365,1.0145097926712046,1.0151408800576502,0.9963141969773913,0.9963362170422042,1.0105241823651014,0.9879250701890119,1.0111587890116076,1.740595916665606e-05,8.633018846614677e-06,1.1902778839663087e-05,1.3835132378192317e-05,1.3240806375276926e-05,2.0184936311724044e-05,8.836993214209958e-06,2.0659214867052725e-05,1.3800880589150955e-05,8.968691190032253e-06,1.4930727750233647e-05,8.824280945974759e-06,8.85720055216337e-06,1.4663615245743432e-05,7.141070444812581e-06,2.180413719250076e-05,1.5464225075670402e-05,1.0551052536921373e-05,1.595761545429381e-05,2.8591735850724068e-05,1.6404482054573597e-05,1.7095989691659922e-05,1.1005879306871958e-05,3.458917129392157e-05,3.553401794699376e-05,1.6398244316397772e-05,1.6327700983783533e-05,1.9794317713528897e-05,8.992311451780446e-06,2.174877493239517e-05
578,578.0,0.9863521615978823,1.0152551721160048,3.3687211398565466e-05,6.49404031654188e-06,1.5208373096838744e-05,6.745851548389815e-06,9.692962685531575e-06,1.877043427276363e-05,1.0097297663917941,0.9875633562245038,0.9969238112574839,0.9985644629244566,0.998344070039787,1.0096735053193957,0.9874301259571577,1.0083514063738794,1.0006617927694852,0.9870479172429725,1.003481925526097,0.9872941487631559,0.986644669027721,0.9971150209319621,0.9995279985392541,1.0112012160706254,0.9971744558320486,0.992023432034063,0.9968578829778564,1.0137769561456518,0.9967869361227919,0.9972540017216485,0.9950643892853862,1.0145488062378516,1.0151796760432306,0.9962802462389883,0.9963040449865327,1.0105650754753661,0.9879470729845269,1.0111973853415368,1.6505590419057227e-05,8.061494442430117e-06,1.1387946235786506e-05,1.3237633343403125e-05,1.2744928665490617e-05,1.915124424756777e-05,8.124572844453099e-06,1.9598691085985382e-05,1.3531847385211838e-05,8.115169056916467e-06,1.5023909116461763e-05,7.984875752047576e-06,8.0954535306775e-06,1.3996094003810716e-05,6.49404031654188e-06,2.0623709184619506e-05,1.4699228775042893e-05,9.692962685531575e-06,1.5123451568494942e-05,2.713117060904643e-05,1.5531240271266934e-05,1.6137177567063522e-05,1.0059855033632704e-05,3.28180545690599e-05,3.3687211398565466e-05,1.5518480823625394e-05,1.5466911105074792e-05,1.877043427276363e-05,8.370025211880212e-06,2.0567789383652823e-05
579,579.0,0.9863142171811536,1.0153288885902896,3.627929911215138e-05,6.730144322373695e-06,1.5608075367727566e-05,7.618435687926203e-06,9.826278513908151e-06,2.0609109958466352e-05,1.0098103423483298,0.9876554601758334,0.9969487350933033,0.99859097579586,0.9983698472392261,1.0097560702497888,0.9875349800991153,1.008434668339404,1.0006870747805836,0.9871546563611872,1.0035080758426036,0.9874024149676672,0.9867516348309086,0.9971439603703964,0.9996077013066625,1.0112958565496812,0.9972013377243706,0.9921463394457226,0.9968845999494742,1.0138970864539372,0.9968147050854443,0.997278953623724,0.9952024143716303,1.0146894975360894,1.0153234107360476,0.9963119792823808,0.9963351841199533,1.0106491894567131,0.9880516210436957,1.0112922838129577,1.804555402033005e-05,8.490027455861532e-06,1.083921577248323e-05,1.259850493623484e-05,1.2229552929945668e-05,2.098407601184262e-05,8.333649819221776e-06,2.1532036894728612e-05,1.3291815251519732e-05,7.826061027750217e-06,1.5190125174697422e-05,7.712070818864851e-06,8.107560364844125e-06,1.3320012981206784e-05,6.730144322373695e-06,2.2601716994089798e-05,1.392825140710052e-05,9.826278513908151e-06,1.4297880865795716e-05,2.952265611914132e-05,1.4670037834663633e-05,1.5206492462431445e-05,9.995577602356596e-06,3.5458445440717974e-05,3.627929911215138e-05,1.4641053438552526e-05,1.4612623557847411e-05,2.0609109958466352e-05,8.810742784949788e-06,2.255168715774908e-05
580,580.0,0.9862851953871103,1.015365604706666,3.729991066105765e-05,7.087674113220595e-06,1.5858360673896327e-05,7.819059234796492e-06,1.054360722331384e-05,2.149705037078006e-05,1.0098697976910298,0.9875307647892484,0.9969582091746564,0.9986067305035848,0.9983818589359267,1.0098059805191157,0.9873976176992705,1.0084776746904334,1.0006994590679212,0.9870169806031999,1.003519077099222,0.9872662637695164,0.9866139688360287,0.9971595401523754,0.9995890477722864,1.0113563183570071,0.9972181508163741,0.9919996319802691,0.9969056770921252,1.013946852078855,0.9968399829527068,0.9973070087575995,0.9950546060066602,1.0147310270256593,1.015365604706666,0.9963419869715325,0.996363836376929,1.010708753050084,0.9879194883249133,1.0113521216487926,1.8746219023557242e-05,1.0033071719988459e-05,9.91712796011696e-06,1.150110752986165e-05,1.1243587088233089e-05,2.1824569744511457e-05,9.92159835161733e-06,2.2461305681672805e-05,1.2341711279414432e-05,8.896479558772547e-06,1.4211643418200245e-05,8.803491373342585e-06,9.492133374806252e-06,1.2201527980323826e-05,7.087674113220595e-06,2.3584306021370337e-05,1.280888378138102e-05,1.1358880804885265e-05,1.3168792855249409e-05,3.056250053308964e-05,1.3548991538840554e-05,1.4080302390983451e-05,1.14499824498661e-05,3.6532633333676155e-05,3.729991066105765e-05,1.3556400910890693e-05,1.3526613855313573e-05,2.149705037078006e-05,1.054360722331384e-05,2.354871528855269e-05
581,581.0,0.9862686825579988,1.0153465160918356,3.436846746483088e-05,6.618668577411779e-06,1.4994713939825052e-05,6.984776931451584e-06,1.0507565183289732e-05,1.991045682452491e-05,1.0097416964905486,0.9873829064439442,0.9970194442130254,0.9986768941361986,0.9984474818671166,1.0096638036207948,0.987246156168227,1.0083312908616469,1.0007670198339338,0.9868744052221562,1.0035930088182314,0.9871206306174084,0.986463707805804,0.9972280454936205,0.9995140426799493,1.011212379382107,0.9972880321433365,0.9918469267402693,0.9969780283664251,1.0137767764808776,0.9969142029019321,0.9973810419369428,0.9949085192600547,1.0145440356520057,1.0151761446150107,0.9964205760460162,0.9964423917976366,1.0105760995725854,0.9877679898474291,1.0112079843295194,1.739706372326074e-05,1.0483536544077083e-05,9.079507559645022e-06,1.0507565183289732e-05,1.0336323945939391e-05,2.01700359224904e-05,1.0515982501124824e-05,2.0717936511927816e-05,1.1404953500674785e-05,9.396402203816365e-06,1.315318831056294e-05,9.31518310571681e-06,1.0056356785431648e-05,1.1189085058442173e-05,6.618668577411779e-06,2.1866516095662968e-05,1.1795937060269269e-05,1.18374501897985e-05,1.214809910464128e-05,2.8229013085926738e-05,1.2537086103623857e-05,1.3063078751925352e-05,1.197853601622855e-05,3.369261626684274e-05,3.436846746483088e-05,1.2584439735089318e-05,1.2553551250952927e-05,1.991045682452491e-05,1.110994563359191e-05,2.1824435177031e-05
582,582.0,0.9862682650360656,1.0152870927058169,3.153924716971079e-05,6.067447168544739e-06,1.3803991723386926e-05,6.5256030590104185e-06,9.545159305773064e-06,1.869512566136455e-05,1.0095935501071018,0.9872738489843316,0.9970421191929613,0.9987037090683778,0.998470458476033,1.009497924988051,0.98713163096756,1.0081608178593133,1.000789580008016,0.9867621695056763,1.0036158797259565,0.9870077651760195,0.9863490797264938,0.9972495783515437,0.9994278560297487,1.011040782678219,0.9973064370190934,0.9917331928897486,0.9969950954168096,1.0135750655364444,0.9969272223401037,0.9973900251725953,0.9947985318480527,1.0143197712397483,1.0149493877291391,0.996433606268411,0.9964549533388077,1.0104188845176452,0.9876574270024921,1.0110363829829427,1.6504513343719332e-05,9.545159305773064e-06,8.217724216841898e-06,9.5270999833411e-06,9.358332751907086e-06,1.895627902118865e-05,9.56722295089851e-06,1.9414891465441072e-05,1.0323978386749263e-05,8.576983335814123e-06,1.1902688092645727e-05,8.508190337207245e-06,9.155062460857775e-06,1.0138777504788266e-05,6.067447168544739e-06,2.0504182705610212e-05,1.0716143837293827e-05,1.0724175880148996e-05,1.1066812169225214e-05,2.6098975311293543e-05,1.1473335368063258e-05,1.1974139413235773e-05,1.0843102655341285e-05,3.0968763104109835e-05,3.153924716971079e-05,1.1621965788374053e-05,1.1576831506422595e-05,1.869512566136455e-05,1.0100708416613999e-05,2.045189238908179e-05
583,583.0,0.986287529163557,1.0152113730919572,2.89245058666989e-05,5.554655538922999e-06,1.29345067166504e-05,5.953474511700308e-06,8.995819767253431e-06,1.741259158295046e-05,1.0095493289386264,0.9872144476795297,0.9970464904808122,0.9987125473921277,0.9984766430714647,1.0094463190226954,0.9870685276744282,1.008104822278559,1.000798084296539,0.9867007751750472,1.0036247822131594,0.9869453723959276,0.9862875291635569,0.9972553188946608,0.9993908306845062,1.0109874982616291,0.9973129329273822,0.9916730698054682,0.9970014492181504,1.0135170337434465,0.9969319531427898,0.9973962738486775,0.9947339604518258,1.014256215320222,1.0148851824357392,0.9964365674710277,0.9964577163281991,1.0103732681816062,0.9875972516168586,1.0109835966384975,1.5528750750137382e-05,9.011752536014544e-06,7.669436904310348e-06,8.995819767253431e-06,8.790177173235583e-06,1.776573252219907e-05,8.983692312508562e-06,1.8222533909628015e-05,9.742266308753384e-06,8.015701943077335e-06,1.1235863457528683e-05,7.957973292863075e-06,8.580543834968397e-06,9.533209906568054e-06,5.554655538922999e-06,1.907152020452672e-05,1.0154317387312663e-05,1.0023438002297162e-05,1.0553488984838534e-05,2.404350117744917e-05,1.1027237799408406e-05,1.1536192258331288e-05,1.0112211143236705e-05,2.8439850750053894e-05,2.89245058666989e-05,1.1347904156980871e-05,1.1278543544440727e-05,1.741259158295046e-05,9.495415358447164e-06,1.9026373124570477e-05
584,584.0,0.9863282170450729,1.0151433957936047,2.6831341894649003e-05,5.066483082504418e-06,1.2243386285930644e-05,5.460901490569676e-06,8.60467844821393e-06,1.624814825406964e-05,1.0096022616653682,0.9873105030114984,0.9970529476567659,0.9987186788960519,0.9984814080590049,1.0095046657846798,0.9871710490000215,1.0081665772639072,1.0008004763770106,0.9868065828502819,1.0036280752218671,0.9870502815197238,0.9863917647308221,0.9972618861263781,0.9994480292272373,1.011049981368085,0.9973217876524418,0.9917777679237678,0.9970119968916684,1.0136003481461124,0.9969424709849157,0.997407932146531,0.9948324329671349,1.0143534125986173,1.0149860375965831,0.9964469504144232,0.9964676909062793,1.0104314581615677,0.9876954708755904,1.0110469013462893,1.456777911210362e-05,8.60467844821393e-06,7.2759000611479625e-06,8.634524768140994e-06,8.41975253852074e-06,1.6667298712493548e-05,8.539312009348224e-06,1.7141506361016943e-05,9.397048423017012e-06,7.51807808349031e-06,1.0854697321708798e-05,7.449535561219885e-06,8.138802292125092e-06,9.154255789064359e-06,5.066483082504418e-06,1.777506991488967e-05,9.810675913460606e-06,9.486147659480097e-06,1.0242875568417016e-05,2.237306560926042e-05,1.0751215707227446e-05,1.1229022501090191e-05,9.621670388008632e-06,2.641236178344541e-05,2.6831341894649003e-05,1.1200372233746818e-05,1.110532689678689e-05,1.624814825406964e-05,9.052458596805424e-06,1.7732183092466263e-05
585,585.0,0.9863846938346275,1.0151071993541076,2.6856754166341334e-05,5.2066548540478425e-06,1.2049537013144701e-05,5.43824355178958e-06,8.68991788732081e-06,1.5885336920931497e-05,1.0096587668720647,0.9873927338815107,0.9970090226507088,0.9986692022711303,0.9984349283227296,1.0095705315938168,0.987251884062249,1.0082335881989075,1.0007520526463585,0.986889568034592,1.0035799566883952,0.9871330037503305,0.9864730406562381,0.9972180746952408,0.9994858665380503,1.0111225982371914,0.9972789474018721,0.9918628286835599,0.9969703493278655,1.013699919635553,0.9969015760534106,0.9973656338064906,0.9949143071684521,1.0144710061060938,1.0151071993541076,0.9964082609434454,0.9964284613208626,1.0104955553541286,0.9877736139168765,1.0111210723066648,1.4307108774079952e-05,8.861991147354411e-06,6.7025931316798885e-06,7.965404575227477e-06,7.779549039928404e-06,1.6291522532552306e-05,9.021582583052601e-06,1.677499184231808e-05,8.696140241326714e-06,8.020166056191116e-06,1.005173866250105e-05,7.957212641085972e-06,8.68991788732081e-06,8.481543442950194e-06,5.2066548540478425e-06,1.7453418776480396e-05,9.09349351279702e-06,1.0230736961581053e-05,9.503307924197293e-06,2.2215718607790664e-05,9.99014013520326e-06,1.0406196001933872e-05,1.0859671481103861e-05,2.6405951022000322e-05,2.6856754166341334e-05,1.0471005327157278e-05,1.0364057651640507e-05,1.5885336920931497e-05,9.532073367017022e-06,1.741013112654871e-05
586,586.0,0.986449480448588,1.0151190755723274,2.7364992173464278e-05,5.3233861843059e-06,1.2115777211555295e-05,5.619602384698646e-06,8.655333782926189e-06,1.6024173656378907e-05,1.0096394529777473,0.9874245109341013,0.9969460407677656,0.9985972761063249,0.9983654625974763,1.0095528803426872,0.987279414296326,1.0082180597175445,1.0006774709463975,0.9869107181279931,1.003501417750006,0.98715210019501,0.9864985884710873,0.9971490767917588,0.9994648636213896,1.011101050694335,0.9972078037869647,0.9918884232726533,0.9968986820646025,1.0136854673032032,0.9968267729237478,0.9972849377755715,0.9949416111619191,1.0144627846639982,1.0151005001792652,0.9963317343600386,0.9963524290428192,1.0104738590883666,0.9878044106974547,1.0111006978086357,1.4516476029282481e-05,9.638062069905151e-06,6.0952654355946756e-06,7.255301448744941e-06,7.07179448936833e-06,1.623672002868629e-05,1.0149252459466314e-05,1.6613837652296896e-05,7.896425743837212e-06,9.230968674955118e-06,9.117895792430472e-06,9.157332954851257e-06,9.880592174862301e-06,7.723007618668729e-06,5.3233861843059e-06,1.7704663629169706e-05,8.271290597267606e-06,1.167236259702858e-05,8.655333782926189e-06,2.255361839514892e-05,9.114720469139461e-06,9.497798640492266e-06,1.2601262993453707e-05,2.6852894720256244e-05,2.7364992173464278e-05,9.580060094855754e-06,9.4760425567574e-06,1.6024173656378907e-05,1.0541115615201633e-05,1.7656667667862073e-05
587,587.0,0.9865150978033216,1.0151643292691817,2.7643951935267937e-05,5.260868699729955e-06,1.276860493390201e-05,5.672487441072998e-06,8.428161103158994e-06,1.6115171071456792e-05,1.0096755842664324,0.9875322090804804,0.9969202540538388,0.9985631669795251,0.9983321351279977,1.00959515581408,0.9873906519576753,1.008264021529031,1.0006355541607344,0.9870066893699122,1.0034493597129002,0.9872473930211323,0.9866054331934069,0.9971222290003985,0.9995135505860463,1.0111508091062318,0.9971820092137708,0.9920166794399241,0.9968718804782789,1.0137500098344756,0.9967986157211057,0.9972578005914776,0.995071828521414,1.0145342906570984,1.0151720248269485,0.9963001699051433,0.9963208856531701,1.0105108939429517,0.9879193352157076,1.0111503983103514,1.4661636775340101e-05,1.2072425879977475e-05,5.898234495601738e-06,7.098609330352414e-06,6.845698766476363e-06,1.6392954575637246e-05,1.2869964198045023e-05,1.6772358003475746e-05,7.613175141235524e-06,1.1787904241802435e-05,8.789118938032514e-06,1.1766923950892994e-05,1.2581467506984365e-05,7.500084362968164e-06,5.260868699729955e-06,1.788345955535319e-05,8.015510047172295e-06,1.4385760547582248e-05,8.428161103158994e-06,2.280418045674145e-05,8.908129959502024e-06,9.271462165567701e-06,1.4887194729035222e-05,2.710334780996692e-05,2.7643951935267937e-05,9.446601741162375e-06,9.337856367654599e-06,1.6115171071456792e-05,1.3078387910742076e-05,1.7837547750144303e-05
588,588.0,0.9865740668151954,1.0152205185211016,3.3699921319817045e-05,5.872285880098449e-06,1.4975869846309512e-05,7.472596052393968e-06,8.335960681755974e-06,1.8592648415335708e-05,1.0097204604820453,0.9875960500132217,0.9969500572055671,0.9985971621174828,0.9983660613275445,1.0096482511835245,0.9874654371581087,1.0083193557918837,1.0006725261833245,0.9870890983067698,1.0034895928508623,0.9873297574548431,0.9866827967536222,0.9971619021621327,0.9995747201621578,1.0112136671028182,0.9972234005095079,0.9920966881405138,0.9969159153738424,1.0138279215093138,0.9968443925935114,0.9973039687409043,0.9951628899452633,1.0146212607139602,1.0152587762362804,0.9963476041780022,0.9963684962315486,1.0105623185608816,0.9879892543364746,1.0112132217832852,1.682435092194902e-05,1.5993791300920636e-05,5.872285880098449e-06,7.155423968898541e-06,6.803659430488808e-06,1.9454048951212147e-05,1.713584103475418e-05,2.015845629486101e-05,7.521823058605965e-06,1.5741796999526208e-05,8.67890055831237e-06,1.583941417133061e-05,1.6824553369040752e-05,7.4481687729143195e-06,6.223390599716134e-06,2.091156265494345e-05,7.912848163454419e-06,1.858473218006329e-05,8.335960681755974e-06,2.7435521713192135e-05,8.794519015016228e-06,9.10445857041541e-06,1.8592648415335708e-05,3.3012295704173125e-05,3.3699921319817045e-05,9.386131350037046e-06,9.275994388434469e-06,1.8537392023353174e-05,1.7133779250110402e-05,2.0882424646554412e-05
589,589.0,0.9866189084005774,1.0152652014045183,3.9180892719733024e-05,5.512986691495559e-06,1.6393924836841587e-05,9.266106370391744e-06,7.742275192992624e-06,2.087083627780873e-05,1.0097410319121143,0.9875880924387704,0.9969581091426839,0.9986099328074836,0.9983723684851995,1.0096678043937308,0.9874533943060696,1.0083396981345978,1.000671374558737,0.9870679367609059,1.0034825102281593,0.9873074071962277,0.9866664370138571,0.997172045040486,0.999580192649225,1.0112312641487575,0.9972351703051809,0.9920842583512618,0.9969272707874001,1.013838751506202,0.996859601010789,0.9973235172611842,0.9951561210124031,1.014627974954517,1.0152652014045185,0.9963617435017771,0.9963827615864695,1.0105841483588196,0.9879797102640137,1.0112309884690804,1.8904188687263355e-05,1.7997571884422245e-05,5.512986691495559e-06,6.7653434281724794e-06,6.379644992369016e-06,2.2331839631848776e-05,1.9378444510694732e-05,2.3342345607748232e-05,7.040191688485888e-06,1.789564215406508e-05,8.110198661135648e-06,1.8056183771570543e-05,1.9052916613083446e-05,6.9609273116797696e-06,7.117718018905824e-06,2.3882672482035782e-05,7.3606221204865875e-06,2.062953163842537e-05,7.742275192992624e-06,3.16891405640868e-05,8.127257195785228e-06,8.382798594564964e-06,2.049282522482209e-05,3.836646425887489e-05,3.9180892719733024e-05,8.673805551676641e-06,8.568449406064161e-06,2.087083627780873e-05,1.915223686238349e-05,2.3851793362566753e-05
590,590.0,0.9866421434758341,1.015281857781471,3.774150100747613e-05,5.033330231744639e-06,1.573278963883828e-05,9.085574590397784e-06,7.068218845074638e-06,2.021786946927897e-05,1.0096901316102134,0.9875538988454354,0.9969870918051027,0.9986445838064175,0.9984068885766176,1.009613455737269,0.987425611235484,1.0082860567539584,1.00071560536753,0.9870540555857727,1.003536394672793,0.9872930025946195,0.9866421434758342,0.997202595165144,0.9995563619744141,1.0111672890834453,0.9972635338268457,0.9920387738206348,0.9969546376503092,1.013754054368526,0.9968856958539506,0.9973497140247499,0.9951166417737217,1.014523438676715,1.0151581402850607,0.99638481015959,0.9964055031810313,1.0105287233650042,0.9879463494497789,1.0111672087036954,1.805435617452231e-05,1.769326877121422e-05,5.033330231744639e-06,6.198459291667792e-06,5.82421846157782e-06,2.1444407961177542e-05,1.9112384155185458e-05,2.2500398073543463e-05,6.428109197310027e-06,1.7749167877023774e-05,7.4034264476389754e-06,1.790884360281872e-05,1.880804149401444e-05,6.352081738497961e-06,6.990187436091423e-06,2.2924701993497243e-05,6.7188758346972804e-06,2.021786946927897e-05,7.068218845074638e-06,3.0456913583055883e-05,7.405245579794529e-06,7.640706049400333e-06,2.0067602607897633e-05,3.693519930032668e-05,3.774150100747613e-05,7.895083665246052e-06,7.797121206275487e-06,1.9934190760233672e-05,1.8788774681400724e-05,2.2891003667464845e-05
591,591.0,0.9866390341328805,1.0152776546564304,3.5941725789302865e-05,4.70097654777981e-06,1.4882307205851877e-05,8.668169285536058e-06,6.615401237652126e-06,1.9616165562746635e-05,1.0097333368048385,0.9875618414938881,0.9970275246409702,0.998692442794671,0.9984537770486529,1.009661031168074,0.9874436535249661,1.0083351781492726,1.0007704527417873,0.9870806657358617,1.003599001957489,0.9873188546442614,0.9866635398468387,0.9972487043804479,0.9995922062360388,1.0112121070506845,0.9973110312315477,0.9920564677894175,0.9970028046956171,1.0137908328476994,0.9969337915529127,0.9973954922008397,0.9951361728508945,1.0145561984285816,1.0151906975250493,0.9964372465340884,0.9964566266093797,1.010574332362944,0.9879570065119427,1.0112113642439993,1.6693934967208494e-05,1.7159338308682236e-05,4.70097654777981e-06,5.794639623644383e-06,5.4344833357302225e-06,1.9870221184774253e-05,1.8488786341917036e-05,2.0848563416905816e-05,5.996144355382873e-06,1.736695978937512e-05,6.875446450381881e-06,1.7483036072089257e-05,1.825834467075674e-05,5.893389642659188e-06,6.615401237652126e-06,2.1319714736870295e-05,6.219690066590469e-06,1.9616165562746635e-05,6.529604281484047e-06,2.8725387836390018e-05,6.829203310025708e-06,7.051847617270764e-06,1.931021506410544e-05,3.508252876162196e-05,3.5941725789302865e-05,7.25915518099949e-06,7.17317308326277e-06,1.8506784309824737e-05,1.8105829033175023e-05,2.1318525596946786e-05
592,592.0,0.9866158071658174,1.015265680819475,3.4243971843188265e-05,4.877710158536228e-06,1.4335813478093759e-05,8.044213287055972e-06,6.607910067184373e-06,1.865453202928703e-05,1.0097482129261763,0.9875792696861261,0.9970342925204442,0.998704105765687,0.9984635182463809,1.0096801202652983,0.9874660438235928,1.0083543568483297,1.0007810445645857,0.9871023186359275,1.0036100865903164,0.9873420298577891,0.9866850738935875,0.9972608428364446,0.9996165867299572,1.0112371444768724,0.9973219515845033,0.9920894513743942,0.9970121931309214,1.0138146613905532,0.9969416982643011,0.9974013503094816,0.9951757117575398,1.0145832609931535,1.0152196123870993,0.9964442651807981,0.9964633824819931,1.0105941316791538,0.987978777535232,1.011235849045307,1.543544494207213e-05,1.6759932544132362e-05,4.877710158536228e-06,6.047741823616835e-06,5.661672550497896e-06,1.8420444455241643e-05,1.7918494684999785e-05,1.9328084785154953e-05,6.275202682553857e-06,1.6915484658358693e-05,7.122695352147974e-06,1.698620963307373e-05,1.7714452009715705e-05,6.032987139532006e-06,6.188151968690285e-06,1.9830470489863166e-05,6.339094927756917e-06,1.9029797446219742e-05,6.607910067184373e-06,2.7090253600028347e-05,6.9192525184282335e-06,7.2212999461973115e-06,1.865453202928703e-05,3.3342051158083575e-05,3.4243971843188265e-05,7.311791203016264e-06,7.234350565383319e-06,1.7175592452726557e-05,1.7532445416509436e-05,1.9856881290616202e-05
593,593.0,0.9865814305442945,1.0152590250606832,3.171701675591079e-05,5.126415555126278e-06,1.3931785749129815e-05,7.29511590935805e-06,6.823262421400559e-06,1.7998811263797937e-05,1.009761602726073,0.9875526112262113,0.9970717982808727,0.9987436046655248,0.9985025162736216,1.0096900010414513,0.9874387847699488,1.008360990186301,1.0008211449982045,0.987076225907585,1.0036518822003058,0.9873153863500891,0.9866573748066231,0.9973048458692162,0.9996307198171005,1.0112567210598333,0.9973724141839642,0.9920712516790992,0.997066926553216,1.013846510233886,0.9970047897224963,0.9974706248780741,0.9951673242202266,1.0146228154259727,1.0152590250606832,0.9965143219681215,0.9965324002679256,1.0106080842417606,0.9879541643364949,1.011255313849603,1.4079272249935132e-05,1.694885535150982e-05,5.126415555126278e-06,6.44535252110253e-06,6.031575758718474e-06,1.683638785238078e-05,1.7998811263797937e-05,1.76970973640708e-05,6.7927308544392794e-06,1.6685481412129413e-05,7.766213405890254e-06,1.670021202805989e-05,1.769029752942957e-05,6.277586759137018e-06,5.788515387390777e-06,1.8168039356082273e-05,6.571773007615337e-06,1.9404965676712567e-05,6.823262421400559e-06,2.4994740101517365e-05,7.170182561354757e-06,7.548293690833873e-06,1.9112694583788566e-05,3.086681737492011e-05,3.171701675591079e-05,7.5781723075268555e-06,7.5032604015017735e-06,1.5660707817756775e-05,1.7770349844728298e-05,1.8198491279126583e-05
594,594.0,0.9865448722379594,1.0152676438572057,3.041979336546907e-05,4.873715544728432e-06,1.3777792333792166e-05,7.275158929584031e-06,6.596293633513896e-06,1.857731184796409e-05,1.0096732502403543,0.9875102123897046,0.9970605669109217,0.99872802265991,0.9984876403567341,1.0095985874580542,0.9873987819023425,1.00827200303847,1.0008052123868776,0.9870361505891071,1.0036371045430585,0.9872747882703045,0.9866142568468113,0.9972904891453094,0.9995794348395443,1.0111599874965178,0.9973564018672063,0.9920192801760899,0.9970504820844961,1.0137352450161554,0.9969911725758178,0.9974570020714195,0.9951106070490235,1.0145043794023194,1.0151392228770897,0.996505273830191,0.9965218860774476,1.0105140262834058,0.987910829499663,1.0111581955337858,1.3127982119237868e-05,1.772539644711585e-05,4.873715544728432e-06,6.182102960214244e-06,5.789726174145363e-06,1.5789997791837764e-05,1.8945184751271907e-05,1.6649245524567544e-05,6.596293633513896e-06,1.7442263754773264e-05,7.6251471107035075e-06,1.7417013473067594e-05,1.857731184796409e-05,5.968004383984685e-06,5.92523607173269e-06,1.7203646860722753e-05,6.236574144949444e-06,2.084850495430046e-05,6.482838311180157e-06,2.393487172984354e-05,6.823209772916401e-06,7.175770809662617e-06,2.0900708587100694e-05,2.9633339238523556e-05,3.041979336546907e-05,7.231641651251299e-06,7.163754940624947e-06,1.4636496859838253e-05,1.87700743369307e-05,1.72379228615924e-05
595,595.0,0.9865151002164615,1.0152889644344827,2.8810390304750867e-05,4.436101948076843e-06,1.3101482811827269e-05,7.0704961657051726e-06,5.9833539818641904e-06,1.8066189476928813e-05,1.0095920523454482,0.9874189349912335,0.9970476001041169,0.9987109535901895,0.9984715618880347,1.0095124244372764,0.9873024979606112,1.0081851895405374,1.000785600945646,0.9869370305023558,1.0036178241166067,0.9871734376905208,0.9865151002164614,0.9972779741835351,0.9995161811482141,1.0110748272742387,0.9973428527010271,0.9919188474535553,0.997038349664773,1.0136392961727985,0.9969796358277399,0.9974469540520006,0.9950048645604096,1.0143988934567327,1.0150334676113644,0.9964944327857979,0.9965109596173037,1.010428998759534,0.987816387615032,1.0110731744949544,1.2286386331305834e-05,1.707202573244966e-05,4.436101948076843e-06,5.632357102633148e-06,5.263713203044464e-06,1.4827062572591764e-05,1.839740018448853e-05,1.5663848346363985e-05,5.9833539818641904e-06,1.7043957975685767e-05,6.912921878480148e-06,1.7006154071847595e-05,1.8066189476928813e-05,5.4645985580298785e-06,5.943003937279645e-06,1.6272954293205197e-05,5.721887318836652e-06,2.036400764679783e-05,5.95555346678781e-06,2.2705423939679884e-05,6.283349296861493e-06,6.62190356792339e-06,2.0736797652043503e-05,2.80982394431554e-05,2.8810390304750867e-05,6.650993953658751e-06,6.591324953010063e-06,1.3747035427300967e-05,1.8177961007614112e-05,1.63075867821221e-05
596,596.0,0.9864989405101571,1.015317281705026,2.6954821663238994e-05,4.119073261093355e-06,1.2084888915332603e-05,6.5289145802529954e-06,5.588073252854138e-06,1.6415329417804454e-05,1.0096041131966011,0.9874419375094659,0.9970323518462514,0.9986924929940105,0.9984537701616103,1.009529108321263,0.9873264329819935,1.0082028086641488,1.00076694912873,0.9869564239575029,1.0035968341558723,0.9871908157092686,0.9865382122487503,0.9972615924999346,0.9995278000290874,1.0110951332376774,0.9973238237374068,0.9919483790472898,0.9970176776668382,1.0136669215740297,0.9969599831881429,0.9974271587096848,0.9950446830653208,1.0144308484626225,1.0150666196134168,0.9964737428698064,0.996491487996393,1.010443170614431,0.9878420713163908,1.0110932995512008,1.1369338862873653e-05,1.5563875931396094e-05,4.119073261093355e-06,5.2585289549291675e-06,4.895360918094699e-06,1.3703010730063645e-05,1.6738691465702108e-05,1.4465739851834504e-05,5.588073252854138e-06,1.5456254498011856e-05,6.492295802834108e-06,1.541913655246919e-05,1.6415329417804454e-05,5.081370384171792e-06,5.474209864512584e-06,1.5094114907309164e-05,5.312573407522542e-06,1.8609744984713924e-05,5.520060731574893e-06,2.1124989171814472e-05,5.832897674328558e-06,6.1677805672053834e-06,1.895686217458214e-05,2.6272268485329626e-05,2.6954821663238994e-05,6.143428348593087e-06,6.088869562760519e-06,1.2738081332128646e-05,1.6565023219448826e-05,1.5124861480782059e-05
597,597.0,0.9864946513922316,1.015346890581347,2.510683375699644e-05,4.0436149512726636e-06,1.1240514642496412e-05,5.8792157528355785e-06,5.643751072305634e-06,1.4896320578660603e-05,1.0096402986832893,0.9875416282168665,0.9970731205061633,0.9987332418162671,0.9984975310509865,1.0095768941093484,0.9874387842362281,1.0082539321539958,1.0008129176754998,0.987071650914392,1.0036459396405595,0.9873075411471325,0.9866527806157801,0.9973111028542593,0.9996041630056184,1.0111551963694698,0.9973771827730318,0.9920739399151091,0.9970730006649569,1.0137475880570643,0.9970178800750423,0.9974891557915008,0.9951790703376608,1.0145249766424305,1.015161240245523,0.9965300361156725,0.9965487832986302,1.0104859141680813,0.9879526380752665,1.0111531109286258,1.0486332702478512e-05,1.4134330338985948e-05,4.0436149512726636e-06,5.2137588828148886e-06,4.852867658623469e-06,1.2634070575452674e-05,1.5185716142255177e-05,1.332680763826047e-05,5.643751072305634e-06,1.4038200021497012e-05,6.656139884039529e-06,1.4001620926329203e-05,1.4896320578660603e-05,4.996118969076808e-06,5.051438855065948e-06,1.3930002557821231e-05,5.205699696620678e-06,1.6945470491260577e-05,5.392093003855516e-06,1.9540530058954326e-05,5.675501750867622e-06,5.9698217573936755e-06,1.721882217371932e-05,2.444961669890033e-05,2.510683375699644e-05,5.971482243675609e-06,5.906080371764955e-06,1.1753804128359952e-05,1.503572732020713e-05,1.3952864067376617e-05
598,598.0,0.9864983491965794,1.0153720859759583,2.2789808026028515e-05,3.931134481988932e-06,1.0402801458662907e-05,5.199504072238726e-06,5.499537795407465e-06,1.3560030164450814e-05,1.0097736536735173,0.9876264773107108,0.9971123262467356,0.9987747981770867,0.9985438081348832,1.0097277115495342,0.9875301709844231,1.0084054543521326,1.00086273949807,0.9871690455065596,1.0037001426790515,0.9874017394473766,0.9867449982941529,0.9973591178063687,0.999706475359444,1.0113148241161758,0.9974264916923217,0.9921795360488073,0.9971252394082666,1.0139362458690817,0.9970736651658533,0.9975506566315685,0.9953005175908723,1.0147332758802485,1.0153720859759583,0.9965856526596989,0.996605535503551,1.0106321186349099,0.9880412082889327,1.011312525317981,9.620390486866518e-06,1.2813561233325055e-05,3.931134481988932e-06,5.122644519004912e-06,4.7655770322091225e-06,1.1608135383820943e-05,1.3810041316217744e-05,1.225081754579043e-05,5.617758646915496e-06,1.2825003005646952e-05,6.6885213361366585e-06,1.279353267586337e-05,1.3560030164450814e-05,4.89148308540478e-06,4.756294883339711e-06,1.2772478263097537e-05,5.085332100145665e-06,1.5438120490361504e-05,5.250635491039272e-06,1.7762992514093756e-05,5.499537795407465e-06,5.73613526689624e-06,1.5746567237203712e-05,2.2188328604421897e-05,2.2789808026028515e-05,5.801596934721257e-06,5.724330133934734e-06,1.0799158355923905e-05,1.3647961160367217e-05,1.2786135589263097e-05
599,599.0,0.9865061502570932,1.0153884103872788,2.089854906958003e-05,3.7802850088346767e-06,9.658377611481729e-06,4.623546046023305e-06,5.403746054393347e-06,1.2359345534548427e-05,1.0097878229510415,0.9875933179253652,0.9971658084005107,0.9988321356883958,0.9986067834216703,1.009741198181682,0.9875024431729944,1.00841835031649,1.000937136770446,0.9871618866856325,1.0037871273412569,0.9873941068718508,0.9867233809564512,0.9974195830530976,0.9997177474189579,1.0113232703816022,0.9974871894879668,0.992140317472595,0.9971869858091152,1.0139397220694855,0.9971386368583556,0.9976220768843715,0.9952659381412426,1.014734512210327,1.015372022998162,0.9966478334053085,0.9966683470837533,1.0106432300489883,0.9880091748485854,1.0113213928784748,8.797508146557537e-06,1.1655513720359622e-05,3.7802850088346767e-06,4.93532630869317e-06,4.588076187888766e-06,1.0615192181049323e-05,1.2582429540819338e-05,1.119123211312174e-05,5.403746054393347e-06,1.170038906521574e-05,6.423280181111727e-06,1.1678316638342257e-05,1.2359345534548427e-05,4.761484087333837e-06,4.462133038924743e-06,1.17386304089023e-05,4.992074717504152e-06,1.407495613928057e-05,5.174790691872095e-06,1.6283615869242265e-05,5.483832644413519e-06,5.753346923350747e-06,1.4407605085557378e-05,2.0344104515940922e-05,2.089854906958003e-05,5.848262993735201e-06,5.75786415022013e-06,9.898291999005478e-06,1.2416337930360975e-05,1.1744807398291811e-05


==> data/noon_30_bounded_direct_pow_voltages744a_control_hete.csv <==
,Time,min_bound_voltage,max_bound_volgage,max_y,min_y,mean_y,std_y,percent_25,percent_75,s701a,s701b,s701c,s712c,s713c,s714a,s714b,s718a,s720c,s722b,s722c,s724b,s725b,s727c,s728,s729a,s730c,s731b,s732c,s733a,s734c,s735c,s736b,s737a,s738a,s740c,s741c,s742a,s742b,s744a,inverter_s701a,inverter_s701b,inverter_s701c,inverter_s712c,inverter_s713c,inverter_s714a,inverter_s714b,inverter_s718a,inverter_s720c,inverter_s722b,inverter_s722c,inverter_s724b,inverter_s725b,inverter_s727c,inverter_s728,inverter_s729a,inverter_s730c,inverter_s731b,inverter_s732c,inverter_s733a,inverter_s734c,inverter_s735c,inverter_s736b,inverter_s737a,inverter_s738a,inverter_s740c,inverter_s741c,inverter_s742a,inverter_s742b,inverter_s744a
0,0.0,0.9894634485156124,1.0160064817316707,0.0003679736960385231,1.356171771806752e-05,0.00010449671449081365,0.00010455516319317674,2.771216393392898e-05,0.00012773828736294297,1.0106460707049574,0.9897266577511947,0.9980014922242695,1.0002007253789582,0.9999362356495723,1.0105807393511075,0.9899965754686908,1.0088674639633919,1.0024960921062462,0.9896845994359307,1.005584654103721,0.9902944408032144,0.9894634485156124,0.9988412627156933,1.0014334423120284,1.0127227715441338,0.9989289911206721,0.9954486360016271,0.9986314896255288,1.0148389546932877,0.9986300253038424,0.9989382253256938,0.9995308829259054,1.0152729091049748,1.0160064817316707,0.9981066150893813,0.9982532318643583,1.0119793184543648,0.9903701060104364,1.0126274488937421,3.0824755588101115e-05,0.0003679736960385231,0.00014723795274632713,7.828633803753122e-05,7.95087077865228e-05,2.771216393392898e-05,0.0003173178749721272,3.613882946022359e-05,5.630706351990456e-05,0.0002498092015087156,8.619354088444199e-05,0.0002384280329409888,0.0003154286826399388,8.430202242289806e-05,1.356171771806752e-05,2.1428718088673937e-05,8.533223759538375e-05,0.00012773828736294297,4.9851008934316605e-05,2.0982341053990794e-05,5.328091000437479e-05,5.738114936989772e-05,6.992732419618393e-05,2.4195990281067137e-05,2.529723120794837e-05,5.54899633111688e-05,5.550662733622391e-05,2.2763299980449212e-05,0.0003150839465372457,2.1611819266299807e-05
1,1.0,0.9894652056756494,1.016022545476566,0.0003332316233884067,1.2337225168983266e-05,9.489419303242322e-05,9.449374149321896e-05,2.5427840740699128e-05,0.00011559602497448472,1.0105842963080014,0.9897266629085253,0.9980099837747347,1.0002088593786245,0.9999444967380905,1.0105179267222262,0.9900022205996928,1.0088035773141992,1.0025105273987729,0.9896932777441309,1.0056045460336198,0.9903063107999539,0.9894710830800525,0.9988435835083755,1.0014116995621225,1.012649638776385,0.9989249722923188,0.9954570086556639,0.998623339218616,1.0147588282713718,0.998616751831125,0.9989174407494125,0.9995532364475621,1.015185878703261,1.015918013185417,0.9980876594143965,0.9982354268397385,1.0119155845143204,0.9903726298911034,1.0125550251831588,2.842756177545261e-05,0.0003332316233884067,0.00013343813699987883,7.127741169636465e-05,7.235182725830517e-05,2.5427840740699128e-05,0.00028720955241716217,3.304992058742834e-05,5.160314983729762e-05,0.00022608354824061035,7.892775728878192e-05,0.00021577386711661508,0.00028550223422609526,7.66720168731273e-05,1.2337225168983266e-05,1.9831406425701257e-05,7.764510171678432e-05,0.00011559602497448472,4.553141470838692e-05,1.9403529267622524e-05,4.8656159804248234e-05,5.2388966195869806e-05,6.330542444056511e-05,2.2344668832987053e-05,2.32994387694953e-05,5.063459399045418e-05,5.065370684995511e-05,2.1014312560587346e-05,0.0002852098754391239,1.9997493381224038e-05
2,2.0,0.9894779306033114,1.016045065058157,0.00030182507278680786,1.138586388344377e-05,8.653009282839746e-05,8.521744223341855e-05,2.4302251227117396e-05,0.0001046647558445706,1.0105537870205665,0.9897193694370988,0.9980267588252243,1.000234409924562,0.9999702724290169,1.0104934938799148,0.9900057168761249,1.0087767371214056,1.002546651923906,0.9897078498536471,1.0056496822331407,0.9903215950063791,0.9894781809530924,0.9988630930015864,1.001411273354077,1.0126251330377327,0.9989421189252047,0.9954669723173927,0.9986382933908662,1.0147390002723329,0.998633192298052,0.9989407777168465,0.9995763633109669,1.0151685506800554,1.015900530613152,0.9980949099696537,0.9982449076449202,1.01189095354877,0.9903743476293477,1.0125300195045814,2.6827653938711225e-05,0.00030182507278680786,0.00012114115297111625,6.517428486793195e-05,6.607399704509575e-05,2.4302251227117396e-05,0.00026004088454228963,3.116479918609613e-05,4.7475381696342206e-05,0.000204725214731616,7.242119933082136e-05,0.00019537519893610264,0.0002585231865684756,6.996544244221287e-05,1.138586388344377e-05,1.921609298787984e-05,7.090249077540533e-05,0.0001046647558445706,4.18345729754321e-05,1.872066005397466e-05,4.4665716704701175e-05,4.8097919907238305e-05,5.734630217974846e-05,2.1224543065780227e-05,2.214474388177237e-05,4.641902889810764e-05,4.644310340268172e-05,2.0262375148585286e-05,0.00025819886900983204,1.934002586203325e-05
3,3.0,0.9894977640346005,1.0160721243516455,0.00027320790584210773,1.0519416964091632e-05,7.880453320002635e-05,7.682834186076176e-05,2.3347406695251598e-05,9.479028614653742e-05,1.0105363235081015,0.9897360203276512,0.9980216658650195,1.0002381572421997,0.9999746859585533,1.0104856660638037,0.9900331083908147,1.008767779435788,1.0025595694321832,0.9897460055712808,1.0056712363428657,0.9903615764599702,0.9895090325698919,0.9988700579226495,1.0014269126774689,1.0126291857541323,0.9989506129741414,0.995505164827103,0.9986496742966642,1.0147569443570927,0.9986480563024279,0.9989611146989387,0.9996224436823336,1.015197365000908,1.0159322543676128,0.9981113476901116,0.9982613343687097,1.011883494447204,0.9903976412721512,1.0125337210965364,2.5423065658414768e-05,0.00027320790584210773,0.00010981355467515981,5.929065698665423e-05,6.006433912201063e-05,2.3347406695251598e-05,0.00023537350480633002,2.9518137074483106e-05,4.329910294558053e-05,0.0001853543073755586,6.59794325619678e-05,0.0001768797933572531,0.00023402171430822677,6.354921038587232e-05,1.0519416964091632e-05,1.8700224325511587e-05,6.441825719501429e-05,9.479028614653742e-05,3.811865910024464e-05,1.8104133261233508e-05,4.0666473092727963e-05,4.3804008133394494e-05,5.2021893019906126e-05,2.0195957572778082e-05,2.106673064101577e-05,4.2247104812434994e-05,4.2265923785326815e-05,1.9638342934985003e-05,0.0002336719220964387,1.8784531124279328e-05
4,4.0,0.9895208467055199,1.0161018072322345,0.00024737834603292505,9.774493529256813e-06,7.167639797961072e-05,6.943542546661363e-05,2.13511638635318e-05,8.592187868120333e-05,1.0106520211265073,0.9897788823051585,0.9980517747005211,1.0002811227465702,1.0000143403094874,1.0106128473121927,0.9900851792380321,1.0088937891369083,1.0026017623448205,0.9898035075145194,1.0057194860705783,0.9904192759699993,0.9895611598385246,0.9989153413603775,1.0015087864406933,1.012769957626841,0.9990023873565016,0.9955757528300684,0.9987050866838048,1.0149242166706003,0.9987076691122202,0.9990234576981465,0.9997017203349463,1.0153801786783598,1.0161181903337286,0.9981763066582153,0.9983254204563953,1.0120130919170434,0.9904513962135432,1.0126750524029986,2.316649153241791e-05,0.00024737834603292505,9.969867837853464e-05,5.401469118266263e-05,5.4733716503855676e-05,2.13511638635318e-05,0.0002131476477484839,2.694887700511215e-05,3.9584563766778025e-05,0.00016798356699070105,6.0152880033287036e-05,0.00016029971206039505,0.00021195233575926908,5.79684382467656e-05,9.774493529256813e-06,1.7161738741738454e-05,5.884212096908893e-05,8.592187868120333e-05,3.511613420194966e-05,1.6730956690383686e-05,3.752839682728977e-05,4.04123792117391e-05,4.7225622547361104e-05,1.8741861525035938e-05,1.9515097597232706e-05,3.910523784945729e-05,3.906886542149949e-05,1.7981799426422385e-05,0.00021154561876467987,1.7238628299264124e-05
5,5.0,0.989543319352072,1.0161321975751259,0.0002240866916666523,9.075474287119997e-06,6.528216557120046e-05,6.279392833106262e-05,1.953220953321349e-05,7.82014630107376e-05,1.010625188671553,0.9897884656302747,0.9980369140953781,1.000272051918795,1.0000036895342037,1.0105936897619288,0.9901004068057292,1.0088744226855322,1.0025925024894173,0.9898182280476664,1.0057145067589277,0.9904370887881916,0.9895751189946064,0.9989061607356258,1.0015080607330642,1.0127565028556735,0.9989961001118057,0.9955967251056399,0.9987026553585375,1.014924956084085,0.9987092264789711,0.9990280475148987,0.9997371641981755,1.0153881743888298,1.01612846259314,0.9981796973431224,0.9983278655480325,1.011992945719461,0.9904676306547872,1.0126615105040526,2.1146041026565985e-05,0.0002240866916666523,9.055227190034017e-05,4.922996054820808e-05,4.989986687971378e-05,1.953220953321349e-05,0.0001931887141729494,2.4627657964767712e-05,3.618859649497058e-05,0.00015242305415651968,5.4804937710021894e-05,0.00014545961970219043,0.00019213858545312382,5.292258700466789e-05,9.075474287119997e-06,1.576271492426075e-05,5.3802792573542506e-05,7.82014630107376e-05,3.2409048425921355e-05,1.552638482999564e-05,3.470006409495134e-05,3.7347533626648545e-05,4.3291744536223394e-05,1.7507023696929534e-05,1.8170239189783083e-05,3.626831456815053e-05,3.618462289464739e-05,1.6479166212726646e-05,0.00019169777121542372,1.5839814835046928e-05
6,6.0,0.9895613227102596,1.0161613792555213,0.00020282928837081984,8.216393464511031e-06,5.9205488210808254e-05,5.681938474657858e-05,1.7845286179571115e-05,7.110449950796163e-05,1.0106416766774362,0.9897727651897524,0.9980306650934047,1.0002695991170103,1.0000006954350822,1.0106068453795367,0.9900855157979006,1.0088834704392657,1.002590576465666,0.9898075758123538,1.0057163154656812,0.9904285811322993,0.9895613227102596,0.998903754707291,1.0015116993700868,1.0127781216333986,0.9989936292374495,0.9955883660078259,0.9987014624722627,1.0149514898672565,0.9987103249300385,0.9990266130142814,0.9997305148024499,1.0154184886589968,1.0161613792555213,0.9981887659700021,0.9983347831803485,1.0120100775947543,0.9904563069379564,1.0126832039446612,1.9314999174855997e-05,0.00020282928837081984,8.195108521112845e-05,4.460157719853157e-05,4.519136239918459e-05,1.7845286179571115e-05,0.0001749501720656849,2.24699467487744e-05,3.281588072889325e-05,0.0001381018229264343,4.9706614034426354e-05,0.00013180447552602582,0.0001740077090497074,4.7922153642905086e-05,8.216393464511031e-06,1.4441870851206581e-05,4.87226206441517e-05,7.110449950796163e-05,2.9370917618859426e-05,1.4232302185673074e-05,3.144856131099631e-05,3.383728066878075e-05,3.967416331304289e-05,1.6078021449832956e-05,1.6640159130143805e-05,3.288617118822614e-05,3.280748739532215e-05,1.5057272215169426e-05,0.00017361929714735432,1.4515254976072209e-05
7,7.0,0.9895709975160857,1.0161874361486234,0.00018351912756709566,7.485799729982069e-06,5.3823134962273903e-05,5.123960229424462e-05,1.6721904436688796e-05,6.435261594298814e-05,1.0106053711555927,0.9897877157606471,0.9980555339244467,1.0002931456450528,1.0000218524902418,1.010564615839856,0.9901041249310698,1.0088415653319502,1.0026075161556365,0.9898256303782719,1.0057344168092852,0.9904490734503795,0.9895788678824553,0.9989270981852617,1.001513589381133,1.0127376050671322,0.9990178365412552,0.995619440617152,0.9987272144283463,1.01491574669175,0.99873207885431,0.9990456209834171,0.999768347803178,1.015383152763611,1.0161262440373575,0.9982080349656597,0.9983540341556385,1.0119704551264108,0.9904762524822559,1.0126430682893328,1.8060971468780518e-05,0.00018351912756709566,7.417330667303855e-05,4.043599903142957e-05,4.0947805283894295e-05,1.6721904436688796e-05,0.00015829415325269264,2.0931074017062536e-05,2.9812875330261923e-05,0.0001249896523997723,4.518296161026754e-05,0.00011930339662975041,0.00015745256583398967,4.339725473545091e-05,7.485799729982069e-06,1.3801673633484938e-05,4.412011990913966e-05,6.435261594298814e-05,2.6612732744032905e-05,1.370379681655324e-05,2.8494324785164026e-05,3.066559316669343e-05,3.5998646950012256e-05,1.5540732001538662e-05,1.603688852789259e-05,2.9806698578131023e-05,2.973526428312834e-05,1.4172993098870042e-05,0.00015708461223005882,1.3858508200372115e-05
8,8.0,0.9895684845055527,1.0162084521296344,0.00016604755889823033,6.827197014945743e-06,4.899705514474459e-05,4.6168005426051355e-05,1.580580708335998e-05,5.8251635231660074e-05,1.0105407262016601,0.9897697260887117,0.9979928234758831,1.0002276833522425,0.9999552136770482,1.0104941555361735,0.9900916871050174,1.0087732994683858,1.002543313387851,0.9898211959722726,1.005676048688873,0.9904470815455735,0.9895684845055527,0.9988533239652114,1.001449980104104,1.0126527265722798,0.9989457748403172,0.9956042702913854,0.9986545127395575,1.0148275081635318,0.9986559932553885,0.9989650342501059,0.9997449115496101,1.0152876369729005,1.0160306760926603,0.9981323557000176,0.998278726442285,1.0119001192215897,0.990455082648072,1.0125579298824257,1.7066196648803323e-05,0.00016604755889823033,6.716017555015774e-05,3.6691300184325644e-05,3.714944302082872e-05,1.580580708335998e-05,0.00014322570701551736,1.965722987962946e-05,2.718848518319273e-05,0.00011313452455167531,4.1234355209403224e-05,0.00010800543728539146,0.0001424764660898164,3.931351746957718e-05,6.827197014945743e-06,1.3343846863021733e-05,3.9946767981190225e-05,5.8251635231660074e-05,2.4096368620360325e-05,1.333269431416935e-05,2.5801337055688887e-05,2.7791289028112162e-05,3.273159175726679e-05,1.5134772982563982e-05,1.5593674182369743e-05,2.6980339747977818e-05,2.6915353496001106e-05,1.3495672274995926e-05,0.00014212514557217164,1.338776414993313e-05
9,9.0,0.9895521721294811,1.0162225110737562,0.0001502556227393857,6.1969121123397346e-06,4.449123746896977e-05,4.173500275524173e-05,1.455598553232792e-05,5.2875296028946776e-05,1.0104876099935869,0.9897688899549871,0.9979735756548163,1.000208635445276,0.9999387594353668,1.0104411229122063,0.9900966121421776,1.0087209839036402,1.002534614884842,0.9898335593897639,1.0056726267673122,0.9904617405326501,0.9895770684220241,0.9988345175627278,1.0014263838570867,1.0125934207518652,0.998921425617808,0.9956019339810604,0.9986276514130273,1.0147524605813032,0.99862828550259,0.9989346757569278,0.9997459354348258,1.0152057836739787,1.015949837038416,0.9981044433159235,0.9982503396616739,1.0118445982349904,0.9904527708654702,1.0124990096871014,1.5808377260612397e-05,0.0001502556227393857,6.080163149155315e-05,3.329607702626398e-05,3.3710832797810104e-05,1.455598553232792e-05,0.00012966098310727755,1.8074365290069227e-05,2.4829153426158052e-05,0.00010255969978819548,3.770931115903998e-05,9.794442151009265e-05,0.00012901715547535982,3.562975644198932e-05,6.1969121123397346e-06,1.2326532690109122e-05,3.61880320143066e-05,5.2875296028946776e-05,2.1841940755592242e-05,1.2279119510920634e-05,2.339420022411195e-05,2.523358198012513e-05,2.9980129338418963e-05,1.3924052334138195e-05,1.4348148074393911e-05,2.443786984257816e-05,2.4383904984268032e-05,1.2465098555149729e-05,0.00012863920046901026,1.2369732108549153e-05
10,10.0,0.9895294396979648,1.016227696856191,0.00013615290104013655,6.249054260047351e-06,4.110278408575768e-05,3.744495449024099e-05,1.556294752235747e-05,4.860433615096524e-05,1.0104563583610544,0.9897356052777502,0.9979953883269577,1.000234498749755,0.9999644654779148,1.0104129851221901,0.9900644661075413,1.0086940870941694,1.0025646445464633,0.9898053023109253,1.0057055972019686,0.9904354986243715,0.9895463886132665,0.9988603667253692,1.0014135754331785,1.0125630650579687,0.9989446506443675,0.9955491312550404,0.9986518352494702,1.0147078047198013,0.998657218121951,0.9989660781534517,0.9996887283393322,1.0151546936671823,1.015897373998978,0.9981382443483422,0.99828310802422,1.0118136681111687,0.9904201136453925,1.0124686512926124,1.532282837657123e-05,0.00013615290104013655,5.5091330971117807e-05,3.0334385682815445e-05,3.068676381953119e-05,1.4420251726150865e-05,0.0001177091025685334,1.757512127626751e-05,2.2752923164030817e-05,9.340376978054992e-05,3.4576606227375566e-05,8.925949636441976e-05,0.00011717243895468529,3.246661894173048e-05,6.249054260047351e-06,1.2739449296359021e-05,3.303083837565144e-05,4.860433615096524e-05,2.009738096419628e-05,1.3488882673122309e-05,2.156944809675712e-05,2.331913092428366e-05,2.8217523559178343e-05,1.556294752235747e-05,1.6082712790131707e-05,2.256108926858191e-05,2.2508042939595132e-05,1.257866796790008e-05,0.00011676038479652384,1.278909409316283e-05
11,11.0,0.9895099142359158,1.016222093352141,0.0001234316158716185,6.348604720865724e-06,3.807913218821228e-05,3.355945661683941e-05,1.709752938285241e-05,4.479037455493883e-05,1.0105543019208465,0.989701854557898,0.9980341330808077,1.0002726473594215,1.0000025668051589,1.0105098075859258,0.9900280675548763,1.0087914114351266,1.0025987259078486,0.9897612048586308,1.0057333879963102,0.9903910224000548,0.9895099142359157,0.9988981831967988,1.0014451581915405,1.012661055936985,0.9989818879217226,0.9955050155148836,0.998686962136342,1.0147938703259176,0.9986936402645332,0.9990033795405099,0.9996357108211317,1.0152363687531862,1.0159780086818095,0.9981727834884222,0.9983187930420625,1.011911188005349,0.9903825932294559,1.012565781220332,1.4779593846861417e-05,0.0001234316158716185,4.992636091999522e-05,2.764177798592452e-05,2.793383287353852e-05,1.4283347641229824e-05,0.00010693136190657217,1.709752938285241e-05,2.0814966934871565e-05,8.507922495691506e-05,3.1625908168410174e-05,8.136568769742446e-05,0.00010646020084071726,2.9591839435441813e-05,6.348604720865724e-06,1.3183798918647552e-05,3.0169849265456288e-05,4.479037455493883e-05,1.852356246720826e-05,1.4854713829008368e-05,1.9932992527875705e-05,2.1595234994837238e-05,2.6741545179919455e-05,1.745164261471747e-05,1.8095937846353754e-05,2.089862424156818e-05,2.0838625041754102e-05,1.2668221390972286e-05,0.00010607847536380738,1.32385142260647e-05
12,12.0,0.9895010952309475,1.0162037844368084,0.00011173533039164182,5.824549579637172e-06,3.459270255991697e-05,3.03391500573892e-05,1.5522725367643722e-05,4.073553512445641e-05,1.010681474967186,0.9897213708763105,0.9980195566538083,1.0002549927900828,0.9999874603186322,1.010642723080601,0.9900487187216672,1.0089243157146368,1.0025830065871433,0.9897789120929424,1.005717308643383,0.9904091730208054,0.9895286571643716,0.9988831067894309,1.00149493767418,1.0128016710251588,0.9989659532773904,0.9955249689967656,0.9986700353268242,1.0149420114171073,0.9986755959431937,0.9989877290056917,0.999647392752452,1.0153922018241097,1.016134063207265,0.9981530125339969,0.9982998198332869,1.0120416918967987,0.9904021881952702,1.0127054919927196,1.3407880094466706e-05,0.00011173533039164182,4.5178402789025285e-05,2.5013170191464535e-05,2.5275178690583033e-05,1.2992618657213678e-05,9.685692874217505e-05,1.5522725367643722e-05,1.8837882548045122e-05,7.710461151495251e-05,2.863859132486241e-05,7.377048901783555e-05,9.642614238848567e-05,2.6778356659668864e-05,5.824549579637172e-06,1.2102812450959824e-05,2.7310192536390034e-05,4.073553512445641e-05,1.6788288080572275e-05,1.3885908450757027e-05,1.8088618535061664e-05,1.961187163855199e-05,2.4610417921629615e-05,1.645180438290977e-05,1.7114936480345486e-05,1.8997605324984698e-05,1.8931027677321876e-05,1.154541976598691e-05,9.60906908556538e-05,1.2153089614226423e-05
13,13.0,0.9895019720214869,1.0161708539853955,0.00010111160838913322,5.287338240537769e-06,3.138870461564484e-05,2.741513576810577e-05,1.4179036599195431e-05,3.695795435856782e-05,1.010653647739454,0.9897863929968088,0.9979961881937359,1.0002303750338857,0.9999639986471358,1.010619327910855,0.9901246404675187,1.0089026199552111,1.0025572072225246,0.9898570754126801,1.005693300015047,0.990486188889967,0.9896044836033459,0.9988638905180225,1.0015124593983324,1.0127938431380756,0.9989499134228781,0.9956110119688815,0.9986572603259387,1.0149575660931691,0.9986696200010994,0.9989862740709252,0.9997466097510429,1.0154241111715903,1.0161708539853953,0.9981531606220325,0.9982993841434598,1.0120196073477257,0.9904719457546369,1.0126968447378766,1.2237656661970612e-05,0.00010111160838913322,4.0922828410371414e-05,2.267766550503401e-05,2.2904249398216278e-05,1.1896158454811554e-05,8.765949973733574e-05,1.4179036599195431e-05,1.7068805563823577e-05,6.979174460088153e-05,2.5950603210931506e-05,6.678966726509569e-05,8.7267109387027e-05,2.4274300946947628e-05,5.287338240537769e-06,1.1113299721352561e-05,2.476146549723638e-05,3.695795435856782e-05,1.5254583314064353e-05,1.2773934756168655e-05,1.6424533162271755e-05,1.778927776001057e-05,2.244641977877227e-05,1.515508167401449e-05,1.578681225028997e-05,1.7270093400734113e-05,1.7199031523816983e-05,1.057911432020866e-05,8.697403421085782e-05,1.1157230369665757e-05
14,14.0,0.9895094064086625,1.0161244485652885,9.151138959132707e-05,5.107638853826658e-06,2.8804131969407262e-05,2.459738528468272e-05,1.3491248726438575e-05,3.353594157938338e-05,1.0106233377705216,0.9897879986570859,0.9980056857124503,1.0002407148547607,0.9999762466185653,1.0105861605263173,0.990133261783642,1.0088692156026946,1.0025746818235146,0.9898785999743521,1.0057185783918536,0.9905069089907433,0.9896175083040663,0.9988749507380243,1.001508245293749,1.012765402251087,0.9989635558968617,0.995618663191074,0.9986712263132568,1.0149337037645583,0.9986837944485347,0.998999281397881,0.9997513752767029,1.0154014162150433,1.0161507620033787,0.9981690365275855,0.9983148514226623,1.0119884837531463,0.9904745423407356,1.012668152659094,1.161957331768336e-05,9.151138959132707e-05,3.7326169099575415e-05,2.084578074108459e-05,2.1061271619843893e-05,1.1443851503881775e-05,7.934092831232032e-05,1.3491248726438575e-05,1.5757671906152273e-05,6.317518145740496e-05,2.3739489969719715e-05,6.047356987356181e-05,7.898192282211395e-05,2.2377285486525055e-05,5.107638853826658e-06,1.0890645819205216e-05,2.2799820782318234e-05,3.353594157938338e-05,1.420734636070696e-05,1.2359075100982241e-05,1.5301705968745774e-05,1.6590446302386702e-05,2.0473529764951852e-05,1.4606575738807383e-05,1.5166480354442148e-05,1.6062322016415167e-05,1.599344148694488e-05,1.0210203261855298e-05,7.874314520975853e-05,1.0930306053854647e-05
15,15.0,0.9895202601936025,1.0160779655126109,8.28146674495126e-05,5.106492816438837e-06,2.670814940837501e-05,2.1889849073383407e-05,1.3285273851750129e-05,3.0344463710071914e-05,1.0105257126733806,0.9897534351970261,0.9979864531093114,1.00022327193818,0.9999616705056349,1.0104881784065998,0.9901045275150332,1.0087718926634228,1.0025657667317374,0.9898655086948498,1.0057196913151814,0.9904935327189951,0.9895924782834126,0.9988606011603347,1.0014600528986775,1.0126705902323578,0.998950958582182,0.9955789137815301,0.9986606086472192,1.0148346193162054,0.9986740660585645,0.9989870614206218,0.9997054639400045,1.0152989084087487,1.0160506932356508,0.9981656804916471,0.9983106407651069,1.0118900258998318,0.990441238839321,1.0125728153665452,1.149936857651231e-05,8.28146674495126e-05,3.415022146192544e-05,1.926557742459712e-05,1.9469814027371276e-05,1.1475754183184297e-05,7.178892895038417e-05,1.3285273851750129e-05,1.4613722993671886e-05,5.717303863140863e-05,2.173956015436548e-05,5.473969349183258e-05,7.146590029466133e-05,2.0755599493212112e-05,5.106492816438837e-06,1.1313801084459433e-05,2.1149163170889954e-05,3.0344463710071914e-05,1.339209834374726e-05,1.2912481373569614e-05,1.4448345149335134e-05,1.572035075561173e-05,1.8530919887562082e-05,1.5216442010869583e-05,1.5692916617305947e-05,1.5129857632628965e-05,1.5070396657267736e-05,1.0367593669348447e-05,7.126567755802773e-05,1.1346360829726484e-05
16,16.0,0.9895313951774363,1.016047864855671,7.50343446685699e-05,4.84894164024874e-06,2.462211866721817e-05,1.958986495057276e-05,1.2790652267014753e-05,2.7702647095179073e-05,1.0104771424490546,0.9897146075937665,0.997951923286088,1.000187051981333,0.9999264156376033,1.0104331191763793,0.9900627648032411,1.008713883096996,1.00252966953938,0.9898251515493285,1.0056850320587456,0.9904558413829748,0.9895521281324334,0.9988250509401672,1.0014199437498443,1.0126221060449985,0.9989149742656911,0.9955361563427303,0.9986242935699127,1.0147865861561205,0.9986409918773889,0.9989541240545768,0.9996653531926382,1.0152535404310217,1.0160075163532996,0.998140700984199,0.9982839079568653,1.0118387986527122,0.990402730982423,1.0125242324016221,1.1196591011670104e-05,7.50343446685699e-05,3.102523962599169e-05,1.7569226735019168e-05,1.774317439270102e-05,1.1186743910331857e-05,6.503510698607208e-05,1.2790652267014753e-05,1.3325258651863867e-05,5.179072668256692e-05,1.9762750786628947e-05,4.958582379322751e-05,6.473179724466288e-05,1.8932501887237012e-05,4.84894164024874e-06,1.1247351908890138e-05,1.9316557466260097e-05,2.7702647095179073e-05,1.231782093278917e-05,1.3192472048189506e-05,1.3299189007922771e-05,1.4492111720585954e-05,1.7049913387068453e-05,1.557922426096814e-05,1.6002767418072964e-05,1.3927887519992412e-05,1.3874621825014605e-05,1.0245114241157542e-05,6.458663670694187e-05,1.1270364193705852e-05
17,17.0,0.9895396731612925,1.0160506066227764,6.816737450329139e-05,4.493735664752136e-06,2.2690890028391205e-05,1.764410379538012e-05,1.2183802748262354e-05,2.5638001796298252e-05,1.0104857976609158,0.9897131845423217,0.997940976754353,1.000186237156019,0.9999245219694409,1.010455003635747,0.9900621478255661,1.0087368596185338,1.0025287832455854,0.9898223553703601,1.005684436798602,0.990453055506786,0.9895508197151219,0.9988337875294879,1.0014395413559012,1.0126543532207803,0.9989229929620449,0.9955338705369202,0.9986326173107112,1.014820530404159,0.9986561729024236,0.998971770129268,0.9996634921529943,1.0152941688588621,1.0160506066227764,0.9981649359503015,0.998305890089844,1.0118589698126919,0.9904031581462424,1.0125571616809996,1.0934180213975696e-05,6.816737450329139e-05,2.8225826724201912e-05,1.6063562443724595e-05,1.6222796980426053e-05,1.0898763394528667e-05,5.9109365620896256e-05,1.2348725560273706e-05,1.2234246241976586e-05,4.7136328851951655e-05,1.8050987083418063e-05,4.512340383371048e-05,5.8813433404527606e-05,1.7290727596591093e-05,4.493735664752136e-06,1.0999690305609066e-05,1.7617174093590988e-05,2.5638001796298252e-05,1.1271608391232007e-05,1.27789754866695e-05,1.2183802748262354e-05,1.3273565325199976e-05,1.615223434244905e-05,1.5002748052121006e-05,1.5389154621548385e-05,1.2762862579997253e-05,1.271655101503684e-05,1.0073997711795219e-05,5.874430340448536e-05,1.1008572859194933e-05
18,18.0,0.9895419559462995,1.016096809719385,6.185173162656185e-05,4.385752457579817e-06,2.1474123438467535e-05,1.555439601171642e-05,1.2156734382265798e-05,2.3523027931597246e-05,1.0104005498913287,0.9896963822352429,0.9979088663207577,1.0001506894021617,0.9998929810272803,1.0103729407871498,0.9900504975943812,1.0086560689058375,1.0025051519905472,0.9898239115863656,1.005670635892118,0.9904548535640879,0.9895419559462995,0.9987906860431092,1.001382714805035,1.012563054390785,0.9988840621476816,0.9955111002233564,0.9985944640176393,1.0147392488791382,0.9986219316003632,0.9989414645848759,0.9996433571886999,1.015220066807173,1.015978465621349,0.9981327242970164,0.9982736687844762,1.011773347288961,0.990383430151549,1.0124654573810932,1.2412950491955893e-05,6.185173162656185e-05,2.5685809121367785e-05,1.4687770267686159e-05,1.4831671470481774e-05,1.252490549759577e-05,5.366755340371551e-05,1.3860239669158729e-05,1.1211462965779657e-05,4.2876732848668856e-05,1.6445872223873906e-05,4.104961806455145e-05,5.339169160159832e-05,1.5792715337412677e-05,4.385752457579817e-06,1.2812094781583929e-05,1.6074778228223392e-05,2.3523027931597246e-05,1.0320964999268549e-05,1.4246707329681335e-05,1.1163882313143218e-05,1.2156734382265798e-05,1.5069600328402111e-05,1.633761579954325e-05,1.6668492443937597e-05,1.1687686364722651e-05,1.1649916905317187e-05,1.1704132979604254e-05,5.335536881238579e-05,1.2776222506361388e-05
19,19.0,0.9895358729929192,1.0161737285595533,5.633682226095064e-05,4.358963475704374e-06,2.0362035070405743e-05,1.3894975121099675e-05,1.2740013728559403e-05,2.190587565515379e-05,1.0104698746714609,0.9897382727690559,0.9979236898451507,1.0001733609404908,0.9999139979583817,1.0104519532083438,0.9900980007802023,1.0087351220845588,1.0025317010790884,0.9898776984985764,1.0057020442001072,0.9905097910979512,0.9895917952033786,0.9988119262669899,1.0014362251112543,1.0126500918710715,0.9989069269449408,0.9955631063150941,0.9986197274165457,1.0148391012171594,0.9986516200432265,0.998977475027021,0.9996992123928223,1.015329650842266,1.0160889366309602,0.9981626035696061,0.9983036161447866,1.011851901647376,0.9904300188393418,1.0125520330062123,1.3270472293941791e-05,5.633682226095064e-05,2.328664396006754e-05,1.3346216980511684e-05,1.3466993769996672e-05,1.3548813215494388e-05,4.906835132830456e-05,1.4775597618472927e-05,1.0203462643437222e-05,3.931199229108142e-05,1.4935143410544955e-05,3.764679378038394e-05,4.880932121744435e-05,1.432122734038988e-05,4.358963475704374e-06,1.4132348836306933e-05,1.4568660056399566e-05,2.190587565515379e-05,9.356687675946342e-06,1.5709868816006543e-05,1.0107163630776975e-05,1.0999564280503853e-05,1.4412717315854845e-05,1.7997991314286145e-05,1.836530074721491e-05,1.0578334305572619e-05,1.0543207854976475e-05,1.2740013728559403e-05,4.869939473412517e-05,1.4057107573762653e-05
20,20.0,0.9895221243989439,1.0162627764344885,5.139333945349395e-05,4.062659067040444e-06,1.87050041628707e-05,1.2741533613673753e-05,1.1640988117406891e-05,2.0553923845258917e-05,1.0105429780636594,0.9897852356609546,0.9979473756502348,1.000203700120053,0.9999435457472471,1.010535653143608,0.990148258815317,1.0088186367189276,1.0025637048264258,0.9899323284875998,1.0057386767924592,0.9905619240114885,0.9896400673540156,0.998846834381926,1.001498741019004,1.012745695447005,0.9989464032560156,0.9956232648536553,0.9986617290700908,1.0149503080088238,0.9986973877311784,0.999027452164505,0.9997638768957562,1.0154474110916822,1.016207836988866,0.998204823604287,0.998347345889773,1.0119357016546822,0.9904800555929943,1.012647153626145,1.209566873847814e-05,5.139333945349395e-05,2.1116163808589305e-05,1.2131662858122794e-05,1.2233802804335833e-05,1.237870412002454e-05,4.500571158966012e-05,1.349659195094215e-05,9.297428060142417e-06,3.627869422022898e-05,1.3591004062769568e-05,3.475104982147182e-05,4.478903784154144e-05,1.2991515117754538e-05,4.062659067040444e-06,1.2992232503630185e-05,1.3210818379902718e-05,2.0553923845258917e-05,8.48988326897545e-06,1.4646789484647373e-05,9.160872546579623e-06,9.965203338001022e-06,1.3917857024792698e-05,1.696802359624443e-05,1.7381779697989002e-05,9.5908088229494e-06,9.557876671909937e-06,1.1640988117406891e-05,4.454411207725231e-05,1.2915921995984742e-05
21,21.0,0.9895021779214993,1.0163453666353977,4.6606634604269254e-05,3.856629733082711e-06,1.7248644282434456e-05,1.1467561319452765e-05,1.100059070328788e-05,1.877244047272364e-05,1.0106629058394028,0.9897913059719811,0.997975747656625,1.0002271080169105,0.9999701053985455,1.010662577297933,0.9901486309499825,1.0089466574068686,1.0025832383657838,0.9899162600181693,1.0057489312490966,0.9905420150651166,0.9896358337620202,0.9988793024188466,1.0015550649850444,1.0128796068657389,0.9989845367157634,0.9956273147954665,0.9987060119526534,1.0151011827886167,0.9987452878067017,0.9990777967299943,0.999766697601663,1.0156030179770306,1.0163645266438306,0.9982596405026368,0.9984007872426539,1.012058535806562,0.9904848913458141,1.0127809065969327,1.1922453356269631e-05,4.6606634604269254e-05,1.9134888970344582e-05,1.100059070328788e-05,1.1084866581326475e-05,1.2192331346145575e-05,4.084530842784054e-05,1.3188371446018923e-05,8.421367493477914e-06,3.3016189057772e-05,1.2324461423052449e-05,3.162489834809732e-05,4.0662553364823166e-05,1.1769921203417755e-05,3.856629733082711e-06,1.2597814945545811e-05,1.1966414569502395e-05,1.877244047272364e-05,7.693347675479537e-06,1.4083101161497379e-05,8.302834277506165e-06,9.034569698601474e-06,1.2801347737539206e-05,1.620490917896441e-05,1.6522013732959223e-05,8.69725296642734e-06,8.666015171638095e-06,1.1512042253671523e-05,4.041104616876205e-05,1.2542712402989207e-05
22,22.0,0.9894775013177106,1.0164029124534872,4.242067887824024e-05,3.923573716323609e-06,1.61681808131944e-05,1.0270976671702392e-05,1.0125180074700621e-05,1.7278118915111136e-05,1.0107090145606779,0.9897296368675446,0.9979342127095887,1.0001833214211586,0.9999259795770139,1.0107163336845058,0.9900815797000118,1.0090037325259362,1.0025326775645902,0.9898281782317033,1.0056879285341844,0.9904519601049606,0.9895628892840481,0.9988361713834882,1.0015316540960437,1.0129233863359348,0.9989429854946996,0.9955588216365766,0.99866609371574,1.0151417534608875,0.99870552455385,0.9990389011299724,0.9996923948364529,1.0156408812382074,1.0164029124534872,0.9982227903434474,0.9983630727035822,1.012106188337802,0.990420285938064,1.0128246111990356,1.2314626792841224e-05,4.242067887824024e-05,1.7482716876553467e-05,1.0125180074700621e-05,1.0176741006072829e-05,1.2668200359965376e-05,3.71715086595381e-05,1.3597174890129514e-05,7.745355320072859e-06,3.000406216986934e-05,1.124349593896526e-05,2.872917237409609e-05,3.696925159164107e-05,1.0797231509223206e-05,3.923573716323609e-06,1.2789697202193042e-05,1.0965814175086727e-05,1.7278118915111136e-05,7.093097073616776e-06,1.412939808156369e-05,7.6187913658881705e-06,8.287240937972653e-06,1.1901992124361727e-05,1.6034981970927924e-05,1.621277975747254e-05,7.919623657962143e-06,7.90016961838568e-06,1.1989520948161953e-05,3.679808096083478e-05,1.275714744806005e-05
23,23.0,0.9894495623447033,1.0164218993635574,3.859871006111487e-05,3.8087684139181434e-06,1.492284904799069e-05,9.27853733051436e-06,9.327522786617559e-06,1.5893877034538687e-05,1.0106647450989898,0.9896866782393559,0.9979433564273859,1.0001979197244948,0.9999359918314595,1.0106640464290981,0.9900320459874763,1.0089467462498325,1.0025419661303232,0.9897727749850035,1.0056934121697794,0.9904000485481553,0.9895143686790728,0.9988404081284035,1.0014988736703836,1.0128689908600768,0.9989469873388044,0.9955174216508876,0.9986677929499911,1.0150777560301405,0.9987046262899612,0.9990324269732157,0.9996483185514525,1.015570557015585,1.0163328970714447,0.9982238924571268,0.9983635711454156,1.012059454990263,0.9903824003060006,1.0127696514114004,1.1764948375445007e-05,3.859871006111487e-05,1.6009284026490866e-05,9.327522786617559e-06,9.359815405503848e-06,1.2157833654852287e-05,3.384535680292135e-05,1.303980515578484e-05,7.1462764803383e-06,2.7299658077876068e-05,1.0272653101788258e-05,2.6128184293884994e-05,3.363718691049468e-05,9.904968972943873e-06,3.8087684139181434e-06,1.2135881987280983e-05,1.0054346537690085e-05,1.5893877034538687e-05,6.547004853577757e-06,1.3344099257744298e-05,6.998053609718451e-06,7.608331299985174e-06,1.1022314717939372e-05,1.5050218065986582e-05,1.5175746455709137e-05,7.237746340938455e-06,7.221856880375533e-06,1.1485773051131414e-05,3.3497508600472415e-05,1.2111740226657391e-05
24,24.0,0.9894198287596028,1.0164091015747816,3.499120791541924e-05,3.715784152249139e-06,1.3749981788375909e-05,8.335010778821765e-06,8.596273737556657e-06,1.4485451860269533e-05,1.0106266973170586,0.9896431783239821,0.9979610598079066,1.0002194440877517,0.9999569446010717,1.0106163054610997,0.9899911923999941,1.0088965880317107,1.0025676793013327,0.9897424199870315,1.0057258048700028,0.9903710041312952,0.989477235583523,0.9988553781599736,1.001470031664833,1.0128137938049506,0.9989589594672927,0.9954809615975012,0.9986759582650144,1.0150105588644476,0.99870585843664,0.9990300547704227,0.9996123798006235,1.015494090778564,1.016256556527093,0.9982173252356075,0.9983580478222324,1.0120163117233831,0.9903417896132227,1.0127148813754363,1.1386878516914127e-05,3.499120791541924e-05,1.4672948573183244e-05,8.596273737556657e-06,8.60097052800439e-06,1.1614459318183676e-05,3.066976116977807e-05,1.2393115245793621e-05,6.548447089645992e-06,2.472239398404577e-05,9.331535691481892e-06,2.3660011278747356e-05,3.0472756734404644e-05,9.131890078234539e-06,3.715784152249139e-06,1.1661957285773782e-05,9.238682094277938e-06,1.4485451860269533e-05,6.058665695033348e-06,1.2605278877951995e-05,6.425207334536122e-06,6.954744133413881e-06,1.0062355344738599e-05,1.4041029251245206e-05,1.4128204613266115e-05,6.631387584231034e-06,6.6143036979876545e-06,1.106120200172593e-05,3.0378629713172712e-05,1.1643920150011072e-05
25,25.0,0.9893897683195343,1.016376365479926,3.180183807943606e-05,3.7334617169048793e-06,1.2834068858584185e-05,7.5213292604331355e-06,7.901675531860318e-06,1.3743588335647694e-05,1.0106854562227239,0.989608329568189,0.9979383268569365,1.00019948085293,0.9999392051121295,1.0106807849390638,0.9899579008232915,1.00896062099978,1.002554941942881,0.989711753754641,1.0057135023408033,0.9903407160475864,0.989445158919249,0.9988376073211528,1.001475613930081,1.0128768897630873,0.9989388420305525,0.9954509916467611,0.9986563571020811,1.0150763151119966,0.9986860795754888,0.9990160107139947,0.9995807234933418,1.0155611236092676,1.016322984570144,0.9981920099232835,0.9983337786479839,1.0120782109499036,0.9903081164050009,1.01277800582818,1.1140825068089489e-05,3.180183807943606e-05,1.3413096853863512e-05,7.923358094047189e-06,7.901675531860318e-06,1.1335111680523494e-05,2.7921541538022733e-05,1.2024760480748915e-05,6.016855442525447e-06,2.260271609321021e-05,8.524270516888326e-06,2.165312243975041e-05,2.7759891508786227e-05,8.434126394181267e-06,3.7334617169048793e-06,1.1507665828110205e-05,8.505874801749229e-06,1.3329622195336457e-05,5.6272850711520535e-06,1.2390443306148405e-05,5.935367052177562e-06,6.42025991219683e-06,9.350596079666082e-06,1.3743588335647694e-05,1.3814908630235465e-05,6.097923653382547e-06,6.08613806674555e-06,1.0874484546138615e-05,2.7661765319932317e-05,1.1489491520068115e-05
26,26.0,0.9893608487816232,1.0163355374717564,2.9161965122176094e-05,3.9444193813524764e-06,1.2312560392201905e-05,6.905805727273411e-06,7.245088043215022e-06,1.48868971597228e-05,1.0107188773410005,0.9895635614625777,0.9979378587232222,1.0002066186910148,0.9999451276802906,1.0107167865681552,0.9899135743895522,1.0089965787179114,1.0025661208240986,0.9896752340237785,1.0057297609300284,0.9903037007811547,0.9894005357649261,0.9988441009691815,1.0014694203229315,1.012902856294067,0.9989460343853948,0.9953974489579409,0.9986655510916891,1.0150971207580142,0.9986947920439749,0.9990244610259086,0.9995209419566625,1.015575129329904,1.0163355374717564,0.9982013507431338,0.9983437029611646,1.0121129740207486,0.9902632341689764,1.0128050963105195,1.083358924490454e-05,2.9161965122176094e-05,1.2185199119438698e-05,7.270328312399955e-06,7.245088043215022e-06,1.1330575988354656e-05,2.575900027770563e-05,1.1958350136895451e-05,5.589232981548916e-06,2.1124301420884505e-05,7.940206335457364e-06,2.025230548701816e-05,2.5627494103232637e-05,7.750398217580911e-06,3.9444193813524764e-06,1.180135458804837e-05,7.856666525181346e-06,1.2677713583242252e-05,5.282838776857784e-06,1.3227346532973145e-05,5.628399568099104e-06,6.1614384292275185e-06,9.193792251699337e-06,1.48868971597228e-05,1.5024830505195838e-05,5.759153706963495e-06,5.75958110721259e-06,1.0891667595411028e-05,2.548570621738785e-05,1.1766971046669604e-05
27,27.0,0.9893345379029951,1.0162968398813972,2.6728768659441444e-05,4.589038554992344e-06,1.2593648542102491e-05,6.501259424607544e-06,6.762786503507613e-06,1.8740351960904496e-05,1.0106805294954133,0.9895369009661287,0.9979145475254335,1.0001809400558812,0.9999186395634496,1.0106738096540087,0.9898812977527017,1.0089513753226576,1.0025360047647482,0.9896347433115961,1.0056944085182966,0.9902646258003351,0.9893660217062212,0.9988161274541099,1.0014371508249733,1.0128601606124135,0.9989123916752851,0.9953656740459169,0.9986293965473706,1.015043287996556,0.998654712459777,0.9989834073956423,0.9994983947993386,1.0155131220893798,1.0162717449210852,0.9981539652404076,0.9982969944492451,1.0120715240472302,0.9902373549880521,1.0127623901867866,1.2297809087951208e-05,2.6728768659441444e-05,1.118638216290287e-05,6.773357043684677e-06,6.762786503507613e-06,1.3288220160886177e-05,2.3694675113223636e-05,1.3885494189446679e-05,5.2646779369896235e-06,1.9558436405115358e-05,7.410742908436928e-06,1.8740351960904496e-05,2.3550115183287787e-05,7.298350322767534e-06,4.589038554992344e-06,1.429868079748242e-05,7.4937371568480016e-06,1.2007065765863457e-05,5.259858026319849e-06,1.678278061685518e-05,5.6813816110812904e-06,6.281859974841718e-06,8.938823134100631e-06,1.8827451991503356e-05,1.9055240828959364e-05,5.844910240273089e-06,5.846511921442788e-06,1.2769451342148882e-05,2.3448746389554268e-05,1.4243750272262074e-05
28,28.0,0.9893123034407755,1.0162639987934048,2.4477594760892744e-05,4.708756004798406e-06,1.2714452877773093e-05,6.497238728235606e-06,6.317450595628489e-06,1.8318849033738405e-05,1.010703568061265,0.9895104560504724,0.9979588228031263,1.000227727052071,0.9999684895994213,1.0106960246754686,0.9898592526706183,1.0089734521050187,1.0025925070121882,0.989628550481894,1.0057608617824567,0.9902584976182353,0.9893485694850586,0.9988620441639715,1.0014477047781092,1.0128782149874915,0.9989594408742068,0.9953306319869867,0.9986746495379368,1.0150527786880479,0.998699560725107,0.9990296675779837,0.9994612590692785,1.0155110283907243,1.0162677035334517,0.9981958747247596,0.9983394564545355,1.0120933171965405,0.9902112263161111,1.0127806417429401,1.3770459586850854e-05,2.4477594760892744e-05,1.0306459679401588e-05,6.317450595628489e-06,6.32192825792777e-06,1.517606818475694e-05,2.1780838876086435e-05,1.5814138992778643e-05,4.985045790817184e-06,1.8318849033738405e-05,6.9931001098344e-06,1.7625680906720657e-05,2.171501504952457e-05,6.840558553817492e-06,4.708756004798406e-06,1.6311454435654068e-05,7.061060162969684e-06,1.1227367787140801e-05,5.093850915166209e-06,1.9390486885243547e-05,5.5279925835677934e-06,6.118394989440176e-06,8.513174078305593e-06,2.152518785080946e-05,2.180915848582874e-05,5.7321560956009305e-06,5.725504578643051e-06,1.4461181890242228e-05,2.153738390394789e-05,1.624728730705804e-05
29,29.0,0.9892956131520891,1.016239116230693,2.2697262451521097e-05,4.345835440023052e-06,1.2037343645978564e-05,6.233572790559833e-06,5.804734505002882e-06,1.778751823892627e-05,1.0106699844942901,0.9894848644398911,0.9979567896047228,1.0002249577139048,0.9999647954278794,1.0106594431369893,0.9898321618521259,1.008938313091547,1.0025833326851699,0.9895973804994378,1.0057481525958385,0.9902282241275258,0.9893196451814342,0.9988607196280358,1.0014242736544707,1.0128386961848699,0.9989587809660869,0.995297256509287,0.9986748371835111,1.01501005315099,0.9987032247823272,0.9990370191172108,0.9994263422079815,1.0154631258655704,1.0162205215642153,0.9981987204163474,0.9983421894417503,1.0120566565787656,0.9901869160275566,1.0127409047813873,1.3246383113410721e-05,2.2697262451521097e-05,9.398072898902266e-06,5.8052098963820045e-06,5.804734505002882e-06,1.4727536589680171e-05,2.0417660927072736e-05,1.5383579423208495e-05,4.646122145295947e-06,1.778751823892627e-05,6.573301555015196e-06,1.717910461383003e-05,2.045688567887813e-05,6.258624162026429e-06,4.345835440023052e-06,1.5660432083697434e-05,6.439159860716161e-06,1.076706103898628e-05,4.644837996698752e-06,1.8563575989646324e-05,5.033042850708247e-06,5.567756688480241e-06,8.417686648419068e-06,2.0530330252351116e-05,2.08028515007993e-05,5.201694209247909e-06,5.199009263660897e-06,1.3941250690407155e-05,2.0022609837475127e-05,1.560117882888744e-05
30,30.0,0.9892859347940621,1.0162242942161757,2.1191079237822285e-05,4.1475969869503775e-06,1.122216458274332e-05,5.9020343554950905e-06,5.288454981194827e-06,1.6976934661873415e-05,1.0106523288013918,0.9894774902965155,0.997957353788572,1.0002264470837319,0.9999660888431641,1.010639191292514,0.9898211271321036,1.00891692036522,1.002581196274347,0.9895823802077263,1.0057418508922458,0.9902118350123637,0.9893083186736893,0.9988685806928915,1.0014204665858593,1.0128218665640072,0.9989679909194701,0.9952892480848646,0.9986884226737981,1.0149906454128999,0.9987194875646773,0.9990572512015604,0.9994171111393116,1.0154416953926342,1.0161988992035795,0.998216040712752,0.9983594144850967,1.0120386385751161,0.9901793697061144,1.01272409515976,1.2148411438868196e-05,2.1191079237822285e-05,8.528936861710403e-06,5.2976068528333624e-06,5.288454981194827e-06,1.358815587602293e-05,1.922847102758055e-05,1.4225772418855101e-05,4.255308194892685e-06,1.6976934661873415e-05,6.027725371976747e-06,1.6373577623499525e-05,1.9247704060584567e-05,5.6796813915599396e-06,4.1475969869503775e-06,1.453151029334169e-05,5.836845496575379e-06,1.0330115706099356e-05,4.2081556730594814e-06,1.7364046727639135e-05,4.557838501030128e-06,5.0523355836486095e-06,8.26253408840176e-06,1.9336151933079496e-05,1.957359558143465e-05,4.712162042163578e-06,4.7094834811276615e-06,1.28210585920397e-05,1.8685815295291397e-05,1.4477871501142627e-05
31,31.0,0.9892847361238195,1.0162216347727668,1.9783006195600192e-05,3.836688395716687e-06,1.0474771501925959e-05,5.574824074269982e-06,4.831222629096745e-06,1.5860483519506535e-05,1.0106478417634117,0.9894554329021751,0.9980047151654308,1.000274724920965,1.0000154395665333,1.0106283899346256,0.9897955020761909,1.0089039098149408,1.0026298128477895,0.9895570505908439,1.0057890898013122,0.9901861827898644,0.9892847361238195,0.9989230819381608,1.0014252961025498,1.0128095344254826,0.9990262941665932,0.9952657077224523,0.9987486740699132,1.014970577901577,0.9987783581387593,0.9991144716535273,0.9993743262577827,1.0154120803602023,1.016167787682323,0.9982748497370625,0.9984186038082766,1.0120303078927257,0.990154037042778,1.0127121219384694,1.1311165373036814e-05,1.9783006195600192e-05,7.766731025964876e-06,4.850034652117827e-06,4.831222629096745e-06,1.2718978115157508e-05,1.7996664572188904e-05,1.3316448531386197e-05,3.902161336596192e-06,1.5860483519506535e-05,5.522522787052411e-06,1.5285332859617558e-05,1.7959300970552546e-05,5.168718295551486e-06,3.888614075549059e-06,1.3626100559219353e-05,5.313774141438291e-06,9.82192181909093e-06,3.836688395716687e-06,1.6345712627918844e-05,4.1581778206994695e-06,4.596507968443324e-06,7.977852261880296e-06,1.827214021268461e-05,1.8478680569779113e-05,4.334091558244487e-06,4.324868306739993e-06,1.1971422887594779e-05,1.7447799814706795e-05,1.3576021174646794e-05
32,32.0,0.9892922287391313,1.0162332399233809,1.8506229636788062e-05,3.4979861084124405e-06,9.73142716670745e-06,5.2112304206063765e-06,4.381463386573022e-06,1.4802272708021841e-05,1.010694977813044,0.9894640576423207,0.9979691118334371,1.0002430164878031,0.9999791793720291,1.0106828478282857,0.9898026953834136,1.0089577485055528,1.002594065553544,0.9895573146473784,1.005747336047428,0.9901842754332966,0.9892917071963749,0.9988825159266489,1.0014326188990834,1.0128631582634013,0.9989820809680577,0.9952718685058725,0.9986998966967022,1.015028784074746,0.9987263852055478,0.999058490544919,0.9993706919007455,1.0154753842382862,1.0162332399233807,0.9982247007626818,0.99836826493082,1.0120846983847005,0.9901644646544137,1.0127656727796674,1.0600726298137982e-05,1.8506229636788062e-05,7.054387074152358e-06,4.401833735806189e-06,4.381463386573022e-06,1.1917701760848098e-05,1.6866392886458617e-05,1.2440415872981825e-05,3.5401968232563274e-06,1.4802272708021841e-05,5.017098065254405e-06,1.4274125637738099e-05,1.6806942931421916e-05,4.691909806990949e-06,3.5295020693908973e-06,1.2616690582393688e-05,4.831193342571467e-06,9.501939632714158e-06,3.4979861084124405e-06,1.5024574734147856e-05,3.7968220862506824e-06,4.181573435222402e-06,7.936289148366153e-06,1.671169292415304e-05,1.6888424472875335e-05,3.987065062418102e-06,3.972897434770613e-06,1.1223079242355776e-05,1.636131158825548e-05,1.258007651249561e-05
33,33.0,0.9893035996003453,1.016259597858126,1.727826057353697e-05,3.2696764850736838e-06,9.081909230597002e-06,4.8538602869912746e-06,4.020618389636425e-06,1.384509197348225e-05,1.010709596212479,0.9894716884023449,0.9978965207586706,1.000158926775614,0.9999007963980783,1.0106968824513953,0.9898079493565692,1.008972496960228,1.0025135065858237,0.9895630389814154,1.0056656777213562,0.9901885494074569,0.9892978126808413,0.9987988698819678,1.001409116293899,1.012874326160685,0.9988925405785605,0.9952636953365994,0.9986055350790414,1.0150328292376256,0.9986272383743913,0.9989552503149802,0.999361101838267,1.0154718329341021,1.0162295773143146,0.9981210816156415,0.9982648704029319,1.012095797681484,0.9901659388732241,1.012777127713724,9.830674415456174e-06,1.727826057353697e-05,6.440076507636291e-06,4.034916647869433e-06,4.020618389636425e-06,1.1064171571701924e-05,1.5830029372948642e-05,1.154305671654863e-05,3.272172917825675e-06,1.3919377044157072e-05,4.636584067992718e-06,1.3429423384947244e-05,1.5790416101085655e-05,4.308474272287244e-06,3.3045021918175027e-06,1.1624047761682012e-05,4.463991826042577e-06,9.266572898162296e-06,3.2696764850736838e-06,1.384509197348225e-05,3.56706022646153e-06,3.919775515571526e-06,7.875308850773718e-06,1.5419001464856058e-05,1.5593228735025706e-05,3.797292307212926e-06,3.7765230436164676e-06,1.041857876665645e-05,1.532133213567232e-05,1.1597040752172969e-05
34,34.0,0.9893127795084535,1.016294741435891,1.597833518096366e-05,3.094628496289054e-06,8.448609003879064e-06,4.4203157970025405e-06,3.828063889781024e-06,1.268078236426442e-05,1.010739303097667,0.9894733593355832,0.997924928783423,1.0001923050455503,0.9999304439729771,1.0107256531749176,0.9898143634240903,1.0090015263555483,1.0025417385744535,0.989576160721664,1.0056959043732479,0.9902014409420938,0.9893052611759404,0.9988303235205356,1.001431093399139,1.012908655026487,0.9989264667639796,0.9952633349422015,0.9986404956021063,1.0150741316748495,0.9986627085127657,0.9989922475552665,0.9993654240376039,1.015511927445906,1.0162700972879166,0.9981544347072279,0.99829823011256,1.012128093549113,0.9901716198538574,1.012811865523079,8.956963083271817e-06,1.597833518096366e-05,5.989779528079065e-06,3.828063889781024e-06,3.83792926488249e-06,1.0082427731964933e-05,1.4695079231089709e-05,1.0524674544633256e-05,3.213090758691386e-06,1.2936273132499376e-05,4.54146833873024e-06,1.2477397845551668e-05,1.4653376948114685e-05,4.075967140858629e-06,3.094628496289054e-06,1.0595617573486307e-05,4.241364124071413e-06,8.882000655299093e-06,3.1575863793731484e-06,1.268078236426442e-05,3.44396909518676e-06,3.7738391015390823e-06,7.560816756514597e-06,1.4222941505141462e-05,1.4411706033068238e-05,3.6833501492260393e-06,3.660518156933349e-06,9.493714425101784e-06,1.4194817683752325e-05,1.0569790998012803e-05
35,35.0,0.9893136992644481,1.0163310896827584,1.4742217371980306e-05,2.8480556335218555e-06,7.823978224797402e-06,4.046712523070534e-06,3.5979868821107578e-06,1.1640885847815827e-05,1.010795144737125,0.989481889366722,0.9979638473079527,1.0002376147330345,0.999973688867743,1.0107815424168958,0.9898244312493603,1.0090565771284679,1.0025847879350493,0.9895928931504543,1.0057417253920673,0.990217571587032,0.989317049572807,0.998878087856395,1.0014700229298181,1.0129692194543465,0.9989777125361659,0.9952696932115215,0.9986938243743899,1.0151368181281473,0.9987198682971513,0.9990530997880399,0.999369508892816,1.015572572483348,1.0163310896827584,0.9982118513502484,0.9983550082025044,1.0121871732696757,0.9901811381812794,1.012872254362352,8.192748100429486e-06,1.4742217371980306e-05,5.53629761520619e-06,3.5979868821107578e-06,3.6252328957852415e-06,9.224813744656172e-06,1.3567098911314757e-05,9.616828587010139e-06,3.1021351738963835e-06,1.1893196238738654e-05,4.381082529080095e-06,1.1468688939942971e-05,1.3508084246581088e-05,3.812691299868699e-06,2.8480556335218555e-06,9.706704477987764e-06,3.958161800646986e-06,8.499136445599967e-06,2.9632719987756996e-06,1.1640885847815827e-05,3.218252136906261e-06,3.534578415063306e-06,7.314763889690717e-06,1.315311367807851e-05,1.3335387315180181e-05,3.401610105179661e-06,3.3853212823692686e-06,8.692560592589296e-06,1.3113952326077065e-05,9.684488261838718e-06
36,36.0,0.989300289669322,1.0163617674130216,1.3507726129637177e-05,2.6365327597996e-06,7.216640174645261e-06,3.7485605954567035e-06,3.2851107717228087e-06,1.0797017846431816e-05,1.0108016180030803,0.9894743343802404,0.9979476123295049,1.0002240112249454,0.999953409960184,1.0107881740855864,0.9898102604750679,1.009062975906702,1.0025555815884288,0.9895641380690293,1.0057027748786356,0.9901892010414787,0.989300289669322,0.9988584728967733,1.0014609918720085,1.0129737733653217,0.9989587315018205,0.9952632751520716,0.9986724167750405,1.0151390647651544,0.9986973330941228,0.99903402278998,0.9993602868264834,1.0155705218414381,1.0163283285296847,0.9981828580820207,0.998326744066408,1.0121971312476552,0.9901723825255184,1.0128764857442647,7.5428846486208155e-06,1.3507726129637177e-05,5.0186095626040915e-06,3.2659235687006245e-06,3.290378287274174e-06,8.514172373310782e-06,1.2463507270400651e-05,8.866901705449716e-06,2.8104613504139245e-06,1.0961455467134026e-05,3.96851390827667e-06,1.0575303756444132e-05,1.2415749461534913e-05,3.470941893885034e-06,2.6365327597996e-06,8.968251469432484e-06,3.606383317861584e-06,7.96457727178754e-06,2.717587372733632e-06,1.0797017846431816e-05,2.9662646985307317e-06,3.2851107717228087e-06,6.913437486703629e-06,1.2284695390860463e-05,1.245304690155803e-05,3.1268893451993275e-06,3.1123935952464843e-06,8.022071712844434e-06,1.202349140407098e-05,8.948924510887572e-06
37,37.0,0.9892696294874997,1.0163827225938171,1.2328095505271483e-05,2.397187825002652e-06,6.743521524808322e-06,3.3397506198771677e-06,3.2343011143670784e-06,9.951322530041772e-06,1.010867642070177,0.9894681705693525,0.9979769307320127,1.0002547276803904,0.9999843106557882,1.0108537791389178,0.9898094988691479,1.0091301155754522,1.0025895861863037,0.9895714458875047,1.0057408613160406,0.9901954920643982,0.9893030682716948,0.9988831037856152,1.001481175275715,1.0130312858332862,0.99898682883845,0.995251272461391,0.9987029870754958,1.0151985643241126,0.9987259189391774,0.9990643504905307,0.9993413205426851,1.0156250500340989,1.016382722593817,0.9982109520848523,0.9983548064416861,1.0122620770261137,0.9901659807510013,1.0129335247554347,6.902237647779452e-06,1.2328095505271483e-05,4.7422823891746614e-06,3.167626260874039e-06,3.198167927881681e-06,7.82203162663809e-06,1.1423879097125216e-05,8.15454708816209e-06,2.74312884624712e-06,1.0087173257810878e-05,3.7697937184174494e-06,9.746780768065084e-06,1.1372148441488118e-05,3.4397052783443445e-06,2.397187825002652e-06,8.22680699846386e-06,3.6093152668428656e-06,7.345361145715726e-06,2.8535954016103552e-06,9.951322530041772e-06,3.088468560476916e-06,3.399744500354848e-06,6.54209672467299e-06,1.1402657675262739e-05,1.1568359372698228e-05,3.2343011143670784e-06,3.2251912941466134e-06,7.355107900091219e-06,1.1000434538177604e-05,8.208097043044485e-06
38,38.0,0.9892313893371351,1.0163915263826082,1.1224925092464722e-05,2.173879907615997e-06,6.346188810312893e-06,2.965421932082428e-06,3.360830526147789e-06,9.239507591639882e-06,1.0108523478552873,0.9894425343090495,0.9979889468494606,1.0002706975820466,1.000000965238206,1.0108452596843127,0.9897881433793446,1.0091222360645755,1.0026113926818259,0.9895543289077485,1.0057659214182044,0.9901774544694746,0.9892817428360998,0.998898920105527,1.0014727571231667,1.0130189346193554,0.9990061744625778,0.9952272266160016,0.9987249751321364,1.0151941352059743,0.9987515781372944,0.9990890336119655,0.999318265838921,1.0156200959332293,1.0163789563254408,0.9982430700573657,0.9983863707811411,1.012249987255271,0.990142218256569,1.0129216043183933,6.4141978904460045e-06,1.1224925092464722e-05,4.522822928361467e-06,3.0959416742471143e-06,3.1444223837559675e-06,7.305175917634328e-06,1.0433924623016744e-05,7.603955012240384e-06,2.7145048234629203e-06,9.239507591639882e-06,3.647823202299428e-06,8.940563472854055e-06,1.0376367704968184e-05,3.437988369345405e-06,2.173879907615997e-06,7.665706517564151e-06,3.6437761148544954e-06,6.7336194287000405e-06,3.011715814831394e-06,9.28012959290744e-06,3.237941679474951e-06,3.542479280467263e-06,6.182291683094984e-06,1.067540108235458e-05,1.0850677762693055e-05,3.360830526147789e-06,3.3570347252625293e-06,6.880255867311112e-06,1.0039981175439656e-05,7.647822463930811e-06
39,39.0,0.9891983877998152,1.016389419545331,1.0160473032089514e-05,2.0089605167132336e-06,6.167412659698841e-06,2.3923184138747425e-06,4.052919279676506e-06,8.370718219899969e-06,1.0107453428936555,0.9893607844297411,0.9979962220737623,1.0002772569809733,1.000011935829732,1.0107317208092095,0.989703683970114,1.0090062605183072,1.0026284941722858,0.9894687814460075,1.005780838667477,0.9900903311731619,0.9891983877998152,0.9989089220268837,1.0014042540452255,1.0128953953910833,0.9990179550449712,0.9951295709732816,0.998737422049763,1.0150487829880366,0.9987645723662453,0.9991016802426214,0.9992144257225493,1.0154611565670788,1.0162185065691602,0.9982573389697442,0.9984008037747935,1.0121345536351198,0.9900548559946506,1.0127981059771058,6.027504109133348e-06,1.0160473032089514e-05,4.652945860450897e-06,3.4926329945168225e-06,3.4854338646648067e-06,6.875198791436436e-06,9.442905016248048e-06,7.135316924470527e-06,3.130065532541379e-06,8.370718219899969e-06,4.052919279676506e-06,8.105000969756662e-06,9.391297548131698e-06,3.844530077124253e-06,2.0089605167132336e-06,7.176849585892354e-06,4.144621016108528e-06,6.101920253861265e-06,3.6885688823418664e-06,8.622792410518002e-06,4.014438569870833e-06,4.414018954684744e-06,5.653559214878607e-06,9.87607778267351e-06,1.0049288606834239e-05,4.189342117261446e-06,4.182359605565712e-06,6.4862920869980635e-06,9.083960851252639e-06,7.162387115369362e-06
40,40.0,0.9891820018404612,1.0163785602500388,9.27788794306893e-06,1.8738459410711798e-06,5.97422809621404e-06,1.920715823447823e-06,4.5518555723110845e-06,7.5898872534653e-06,1.0106022330949602,0.9893580543907208,0.997937178697702,1.0002142744170273,0.9999522499967018,1.0105874070476142,0.9897033220230057,1.008861803225885,1.002569477624715,0.9894698021759115,1.005721506231745,0.9900923959484992,0.9891992435655695,0.9988467149151045,1.0013349963913394,1.0127463060941977,0.998954404438093,0.99513276996391,0.9986720873354552,1.0148992060743205,0.9986990858684164,0.9990319616547669,0.9992222689360656,1.0153129758152388,1.0160708279698367,0.998196704381304,0.9983380179480881,1.0119883934030025,0.9900519533743982,1.0126497699445234,5.6546656300034875e-06,9.19873363344356e-06,4.739217420446161e-06,3.833443161597439e-06,3.762616233013015e-06,6.422711021373029e-06,8.549903527490189e-06,6.661456812433448e-06,3.4738055253896615e-06,7.5898872534653e-06,4.360064246566432e-06,7.346958115197627e-06,8.505882812963632e-06,4.174719415335328e-06,1.8738459410711798e-06,6.711161470853047e-06,4.5518555723110845e-06,5.529776476720072e-06,4.240350049316341e-06,8.029941244471886e-06,4.640786182009811e-06,5.10492228913689e-06,5.138425269600681e-06,9.115931227871284e-06,9.27788794306893e-06,4.873235717864068e-06,4.862996569665829e-06,6.076291754441346e-06,8.222177800345277e-06,6.703192568955214e-06
41,41.0,0.9891878419573363,1.0163611066647849,9.05371836496546e-06,1.8777534328363966e-06,5.685994294120794e-06,1.800654660033309e-06,4.345170682223469e-06,6.9215900343637015e-06,1.0104992383162672,0.9893531105741619,0.9978900306798115,1.0001588204204501,0.9998989938164761,1.0104719256615553,0.9896918911983145,1.0087418447651493,1.0025121374924233,0.9894559300743403,1.0056611698978453,0.9900792581571147,0.9891878419573366,0.9987935429537466,1.001279997831111,1.012635253822196,0.9988976637770042,0.9951241298370984,0.9986124032036717,1.0147819422617887,0.998638001589339,0.9989686830447324,0.9992288327081542,1.0151940787875924,1.0159509676460632,0.9981326394989879,0.9982749048759131,1.0118773105353234,0.9900453432282964,1.0125390027140293,5.649412376024977e-06,8.332380183336467e-06,4.421003820675007e-06,3.6528115207479083e-06,3.5661258849849345e-06,6.338588593798344e-06,7.754186836213153e-06,6.548397449111711e-06,3.2979920907269947e-06,6.9215900343637015e-06,4.122728807565733e-06,6.696315370677787e-06,7.721351439929644e-06,3.973707431286557e-06,1.8777534328363966e-06,6.705660373855205e-06,4.345170682223469e-06,5.006474914420692e-06,4.078896535761808e-06,7.983796698109163e-06,4.472528948187849e-06,4.928260664830757e-06,4.650322847746281e-06,8.89600814822967e-06,9.05371836496546e-06,4.675959808634194e-06,4.660856055869839e-06,6.092071583732317e-06,7.453631354752316e-06,6.702126570025504e-06
42,42.0,0.9892175157499218,1.0163392169576229,8.723115318831244e-06,1.864930869391899e-06,5.4041927557698716e-06,1.6904649910374034e-06,4.133517157849699e-06,6.616617928984904e-06,1.0104958566749767,0.9893944870871368,0.997893958304636,1.00015779637317,0.999902356854965,1.0104659492322363,0.9897366846134029,1.0087340499094342,1.0025210540598832,0.989507343178528,1.005672520222159,0.9901330098149181,0.9892355222137484,0.9987957074725787,1.0012942491374257,1.0126319253752436,0.9989008755483817,0.9951743040994914,0.9986175523167733,1.0147897349520247,0.9986446371850238,0.9989790201565196,0.9992917825986345,1.015208659945737,1.015966040443393,0.9981376316716516,0.9982806800739212,1.0118697237466567,0.9900908697038312,1.012535481032029,5.587252200507422e-06,7.548645923847578e-06,4.133517157849699e-06,3.488548841437696e-06,3.3909497039298334e-06,6.209561062607358e-06,7.037610342557519e-06,6.388614672203397e-06,3.1577766567183992e-06,6.340552936002245e-06,3.955425155992876e-06,6.133179688761732e-06,7.016394079251483e-06,3.7927837525197147e-06,1.864930869391899e-06,6.616617928984904e-06,4.158237502741288e-06,4.533792993081468e-06,3.9338757077773524e-06,7.815998423522822e-06,4.32131261318749e-06,4.768401474141847e-06,4.21399437333409e-06,8.575598712644529e-06,8.723115318831244e-06,4.504933831361428e-06,4.484588006750548e-06,6.060719714097046e-06,6.7571188166319015e-06,6.6117342124293675e-06
43,43.0,0.989262385689231,1.0163150492966064,8.259956412370728e-06,1.7311577253281976e-06,5.0733030289872006e-06,1.633784486615108e-06,3.808462664439517e-06,6.360111713142846e-06,1.0105415877339743,0.9894093888715007,0.9979207542714047,1.0001841803935303,0.9999285890618058,1.0105075314048877,0.9897516119490044,1.0087737525004492,1.0025471491630007,0.9895290356082738,1.005700933753818,0.9901551367718029,0.98925531346077,0.9988234669413344,1.0013245679988956,1.0126816758882644,0.9989307132424291,0.9951881665455973,0.99865049959714,1.0148536279622316,0.9986814663266892,0.9990213997357817,0.9993137600927576,1.015280889077259,1.016038017591715,0.998171584737161,0.9983157631300829,1.0119151712647239,0.9901077270517783,1.0125857025610128,5.615533578086739e-06,6.836127822211796e-06,3.808462664439517e-06,3.239828907561995e-06,3.141944374124499e-06,6.174206806032203e-06,6.377165862785612e-06,6.3515933627107315e-06,2.947252151559466e-06,5.776361894075497e-06,3.703338882596347e-06,5.58853153459452e-06,6.360111713142846e-06,3.47917067299903e-06,1.7311577253281976e-06,6.444453918912231e-06,3.826580735718386e-06,4.119455422108388e-06,3.6333728883533687e-06,7.543162638335625e-06,3.974362416849809e-06,4.39408010415336e-06,3.857679443197785e-06,8.131815133966775e-06,8.259956412370728e-06,4.136369349301493e-06,4.11766617204469e-06,6.0764487718497155e-06,6.1210824438139585e-06,6.431817066390706e-06
44,44.0,0.9893112529641631,1.0162907618497883,7.82191424418932e-06,1.6075559396125418e-06,4.799750743804699e-06,1.5633049577951666e-06,3.5525438871155246e-06,6.091653343972944e-06,1.0105529573092205,0.9894859505043059,0.9979433191584043,1.0002092432043892,0.9999554140647466,1.010518842920488,0.9898354137183124,1.0087827413248684,1.0025786973969848,0.9896267038355696,1.0057400749909797,0.9902511131346586,0.9893431054519986,0.9988495426924396,1.0013694183332607,1.0127037811057982,0.9989564071594419,0.995276151261983,0.998679158312958,1.0148892653728643,0.9987106548871866,0.9990532413803623,0.9994166640409264,1.0153262531615785,1.0160850770434915,0.9981985316984144,0.9983439194386985,1.0119298375512427,0.9901896067683618,1.0126078359494426,5.576114151471158e-06,6.257084129293235e-06,3.5525438871155246e-06,3.0735829298039824e-06,2.9725387014293326e-06,6.091653343972944e-06,5.814909658587276e-06,6.273086499888465e-06,2.8217687104043066e-06,5.25094754146793e-06,3.5322815147005717e-06,5.084825758006608e-06,5.7944117749075235e-06,3.24162956846516e-06,1.6075559396125418e-06,6.223446873101694e-06,3.595108187001821e-06,3.811804487789355e-06,3.4459158952341793e-06,7.256877942324392e-06,3.7618289249853878e-06,4.15849208544554e-06,3.6074326959877807e-06,7.706251313407798e-06,7.82191424418932e-06,3.931588973300123e-06,3.9118333038320605e-06,6.006501273121613e-06,5.60277293873891e-06,6.2058190665544325e-06
45,45.0,0.9893529187636155,1.0162685127852225,9.130361291487591e-06,1.8559504385754654e-06,5.043430933411679e-06,1.9236602388711622e-06,3.3599294505487085e-06,6.492224074726986e-06,1.0105713333590598,0.9895308843619052,0.997922309836751,1.0001800824489118,0.9999293450275509,1.01054879458931,0.9898821672655193,1.0088166571441812,1.0025496154586444,0.98966461590342,1.0057076533022191,0.9902902262834017,0.9893836711209107,0.9988246966479144,1.0013858095265133,1.0127322639876808,0.9989321699586402,0.995324288386996,0.9986553831326715,1.014931252169593,0.9986886430249016,0.9990335599586708,0.9994658709240858,1.0153779366507076,1.0161383227137475,0.9981793889378575,0.99832422543921,1.0119520997975568,0.9902325157946443,1.0126360149592866,5.963444002939602e-06,6.431481968745753e-06,3.2707809274776356e-06,2.859944492273516e-06,2.7810869108859483e-06,6.522242963682976e-06,6.021809138736582e-06,6.727813536655568e-06,2.7013915861283084e-06,5.48035634445145e-06,3.3603386704167793e-06,5.364931482431854e-06,5.977248274513838e-06,3.0072395037076643e-06,1.8559504385754654e-06,6.861919505249408e-06,3.3599294505487085e-06,4.4903328157661745e-06,3.2481817344754223e-06,8.23441217862729e-06,3.557212503270582e-06,3.915548973684704e-06,4.440219040311862e-06,8.992707667453177e-06,9.130361291487591e-06,3.75989581019108e-06,3.7385671263072384e-06,6.492224074726986e-06,5.9114125504709154e-06,6.843943038156329e-06
46,46.0,0.9893761842764869,1.016250460270962,1.3652244986248643e-05,2.718684743353637e-06,6.26112710793035e-06,3.3971161682587476e-06,3.315850028949168e-06,9.64077110236278e-06,1.0105522878414819,0.9895238942399169,0.9979298527294663,1.0001899104877128,0.9999368386191427,1.0105305311455197,0.9898759589518559,1.008799995086923,1.0025558086768813,0.9896548737022747,1.0057122824495142,0.9902811193704449,0.9893761842764869,0.9988356645696341,1.001379924901479,1.0127159591805166,0.9989474096745687,0.9953164752917599,0.9986728002564933,1.0149230100087319,0.9987113897032334,0.9990578057605293,0.9994556161343798,1.0153775296316099,1.0161412190961643,0.9982119289672602,0.9983552250217107,1.0119317441170996,0.9902343226323743,1.01261936230768,8.977704095901094e-06,6.614923776777177e-06,3.225903534040091e-06,2.89097254807595e-06,2.7879601968011486e-06,9.64077110236278e-06,6.246880437064763e-06,9.890493950940402e-06,2.718684743353637e-06,5.736343377162064e-06,3.315850028949168e-06,5.661157336762999e-06,6.175644902096979e-06,3.0157295960360633e-06,2.800404609574972e-06,1.0459638982662856e-05,3.348109359419483e-06,5.1247137431515865e-06,3.265172917273317e-06,1.2340636457457469e-05,3.547471749247402e-06,3.914044368996943e-06,5.193017531952395e-06,1.350171349222899e-05,1.3652244986248643e-05,3.6904597140217533e-06,3.690266765077127e-06,9.756363952828513e-06,6.2349472326403675e-06,1.0415587748804361e-05
47,47.0,0.9893735939622913,1.0162387624750606,1.865206261498099e-05,3.1327689440441727e-06,7.738229681856465e-06,5.293840512872525e-06,3.782370109308587e-06,1.4084937186872142e-05,1.0105828567146695,0.989531930133367,0.9979612386818771,1.0002242254331557,0.9999683882831256,1.010562037153778,0.9898862649646262,1.0088330266182408,1.0025863648500255,0.9896615743071635,1.005740513655465,0.9902888635127854,0.9893864566280578,0.9988705677262508,1.001404799627139,1.012748531826474,0.9989849245203513,0.9953304158750265,0.9987119763589303,1.0149643045390322,0.9987559646005827,0.9991045395721747,0.9994770330203417,1.015426908482416,1.0161924037332104,0.9982621109164015,0.9984042124663929,1.0119630694754003,0.9902464532718193,1.012652294386778,1.3022633482143015e-05,6.0993517283954795e-06,3.527849310914171e-06,3.3719612486335913e-06,3.187420474218244e-06,1.4084937186872142e-05,5.7736468428160616e-06,1.4479660229957321e-05,3.1327689440441727e-06,5.310596283725664e-06,3.7195367517932935e-06,5.23730577702536e-06,5.698356014870636e-06,3.434245854323452e-06,3.875781777076933e-06,1.5058203844486003e-05,3.782370109308587e-06,4.758346156159713e-06,3.762636880341491e-06,1.723852595783287e-05,4.03171729111569e-06,4.457535853262279e-06,4.776337126431101e-06,1.849083009424539e-05,1.865206261498099e-05,4.120751607968591e-06,4.136487417557788e-06,1.4175350040443221e-05,5.772855677433588e-06,1.4976827877317081e-05
48,48.0,0.9893526653630078,1.0162355775655716,2.0000751780476045e-05,3.3182652482099195e-06,8.1704544749473e-06,5.924224694689092e-06,3.969197568896038e-06,1.5690968458501108e-05,1.0106007220907762,0.989539069167577,0.9979671996205656,1.0002270302522458,0.9999691086171925,1.0105771248149835,0.9898879816096798,1.0088463993876737,1.0025832458896644,0.9896564779065152,1.0057340069746623,0.9902834979951011,0.9893855266316774,0.9988738636032086,1.0014163006135262,1.0127693609457389,0.9989886615114284,0.9953417215328579,0.9987163122262224,1.0149966371375627,0.9987668431679196,0.9991174878066361,0.9995003738406133,1.0154680327438934,1.0162355775655716,0.9982787977583671,0.9984192858591479,1.0119808944709583,0.990253868393205,1.0126734945506148,1.4289517932265366e-05,5.6500973889610145e-06,3.5788961905241204e-06,3.5806804281926644e-06,3.344949265621236e-06,1.570572333509277e-05,5.383189330886945e-06,1.624427775849763e-05,3.3182652482099195e-06,5.012616000437055e-06,3.886725663101299e-06,4.962849148739636e-06,5.33331734790135e-06,3.585336588871797e-06,4.146306573561522e-06,1.650887401843044e-05,3.94633847998901e-06,4.498822713497617e-06,3.969197568896038e-06,1.8657395463476247e-05,4.226167331189902e-06,4.65401531770519e-06,4.645687671806597e-06,1.982728221597535e-05,2.0000751780476045e-05,4.327682067067766e-06,4.335548392841695e-06,1.5690968458501108e-05,5.382972363812328e-06,1.641918220388932e-05
49,49.0,0.9893246592912315,1.0162421889532138,1.8551470201811954e-05,3.059998055251918e-06,7.6208913562411e-06,5.483482015819334e-06,3.6858270485394924e-06,1.4596319623839088e-05,1.0105664395321847,0.9894987732862947,0.997894523250688,1.0001490038349294,0.9998895209578167,1.0105458003628711,0.9898423375271155,1.0088180889022287,1.0024979885721024,0.9895974332745359,1.005639549000817,0.9902254738046966,0.9893366681163915,0.9987919206662117,1.001358633501085,1.0127296364272285,0.9989073229471885,0.9952927964249306,0.998636019266905,1.014957934733404,0.9986871520915227,0.9990365509585609,0.9994527446707909,1.01542898374531,1.016196530781061,0.9982013926716321,0.9983403359203789,1.011946705057419,0.9902084219983716,1.0126338665872092,1.3267867437026814e-05,5.283352378610051e-06,3.3017444680568114e-06,3.323252943814183e-06,3.093320905529895e-06,1.4596319623839088e-05,5.053506954913347e-06,1.5112255643646745e-05,3.059998055251918e-06,4.806522342046707e-06,3.5812846143116723e-06,4.7895986983198185e-06,5.059109944214455e-06,3.3196829415581985e-06,3.824031419981237e-06,1.5328015936605957e-05,3.654281632299248e-06,4.30027132991272e-06,3.6858270485394924e-06,1.729963925383308e-05,3.934710213675512e-06,4.349864347949454e-06,4.679898956019017e-06,1.839780878576239e-05,1.8551470201811954e-05,4.016647507945791e-06,4.027159922562794e-06,1.4601797574472004e-05,5.078190415502187e-06,1.5249309189220524e-05
50,50.0,0.9893008365595577,1.0162563810193694,1.7419852821463497e-05,2.924764306850343e-06,7.3017793033538236e-06,4.924599180627404e-06,3.509293783326333e-06,1.3267773588525086e-05,1.0105503014455752,0.9894841066653053,0.9978811379778617,1.0001421930724992,0.9998734452972103,1.0105304076030153,0.9898212692553114,1.0088032799099407,1.0024748406727524,0.9895648412665415,1.0056118083027177,0.9901940399294927,0.9893111279655352,0.9987765215773594,1.0013417869850492,1.0127100818923127,0.9988897822269993,0.9952668118881324,0.998616115240186,1.0149314949881123,0.9986667286357018,0.9990152852889748,0.9994164371765178,1.0153945316457245,1.016159273342046,0.9981807184992438,0.9983197117352092,1.0119359214942683,0.9901913214207809,1.0126154242300742,1.2098712644886868e-05,5.460873217715026e-06,3.097881444896389e-06,3.114615053473854e-06,2.924764306850343e-06,1.3267773588525086e-05,5.367329461415808e-06,1.3715888337187088e-05,2.9308475250194414e-06,5.479103852393784e-06,3.474588769234423e-06,5.448775147934914e-06,5.499417951967732e-06,3.130727932565843e-06,3.7561549659376186e-06,1.4026852458447809e-05,3.4424620739696346e-06,4.763193167461728e-06,3.509293783326333e-06,1.6053296985239498e-05,3.76714066654925e-06,4.2124343337926835e-06,5.548383582279453e-06,1.7264685602234527e-05,1.7419852821463497e-05,3.8025589782968095e-06,3.829057094574872e-06,1.3302300992827432e-05,5.385436525270908e-06,1.3958975834876044e-05
51,51.0,0.989292457980582,1.016275063388085,1.6606231003050815e-05,2.759129064215178e-06,7.135997796112468e-06,4.479769816472817e-06,3.3545583090091593e-06,1.2141050113572693e-05,1.010446547411633,0.9894664708693253,0.9978073232046116,1.0000643993986877,0.9997933191788739,1.010421844708132,0.9898032454946482,1.0086960590811755,1.002394124287754,0.9895475431954025,1.0055314889582325,0.9901770755905386,0.989292457980582,0.9986925927074048,1.0012675783012364,1.0125953527716647,0.9988015623687534,0.9952388304963079,0.998524319151163,1.01480863580723,0.9985770390612286,0.9989273388938213,0.9993977707665879,1.015268796415054,1.0160320021525628,0.9980893582910454,0.9982291680899325,1.011828805978463,0.9901700874202022,1.0125007832172874,1.1034514035509973e-05,6.016798891928162e-06,2.8871672074537155e-06,2.9292453348837545e-06,2.759129064215178e-06,1.2141050113572693e-05,6.099097636881749e-06,1.2555350675794866e-05,2.7995433963708432e-06,6.446433537738625e-06,3.3545583090091593e-06,6.405726637517406e-06,6.261487808068917e-06,2.940530986037773e-06,3.7384069810534527e-06,1.2906416242040692e-05,3.2225957685899946e-06,5.66391488783882e-06,3.303695136323348e-06,1.5039618917661816e-05,3.545425002481154e-06,3.977361347236148e-06,6.839849230262063e-06,1.6421444386906448e-05,1.6606231003050815e-05,3.553377266296255e-06,3.5877765727457523e-06,1.2153794127136666e-05,6.044994065366088e-06,1.2844399313401725e-05
52,52.0,0.989306785546791,1.016295145683408,1.556944230729037e-05,2.5158429814330774e-06,6.683305899885297e-06,4.132127977387977e-06,3.05890410942391e-06,1.1080639776485803e-05,1.0104841545308965,0.9895051849862326,0.9978537546325473,1.0001206690005138,0.9998420410969139,1.0104630792974791,0.9898433173525994,1.0087375791384603,1.0024414537666901,0.9895828902988343,1.0055750697104522,0.9902121221716041,0.9893318172470135,0.9987412566743232,1.0013121470135273,1.0126356595802677,0.9988502859116345,0.9952884225934944,0.9985729218224141,1.0148476361974992,0.9986236105755403,0.9989732306726101,0.9994494460005959,1.0153096468397442,1.016072475949397,0.9981334635382451,0.998274119417895,1.011872899180927,0.9902125088120033,1.012540640914363,1.0046666189781823e-05,5.926324907440863e-06,2.623996663855911e-06,2.6813703846907986e-06,2.5158429814330774e-06,1.109752736113638e-05,6.062667919141427e-06,1.1488277892473768e-05,2.55532326493223e-06,6.3215001728521445e-06,3.05890410942391e-06,6.296950155531435e-06,6.1474365251603815e-06,2.6801889320434433e-06,3.48383508295505e-06,1.1807604359079546e-05,2.940332630776403e-06,5.705529039079096e-06,3.015693087033252e-06,1.3913007464019885e-05,3.2476062054848294e-06,3.6438360235914963e-06,6.878643869859841e-06,1.535821581573581e-05,1.556944230729037e-05,3.2962497444422993e-06,3.3197169520369576e-06,1.1080639776485803e-05,5.985701319499516e-06,1.1750145859291104e-05
53,53.0,0.9893350859702378,1.0163135375293861,1.4462721334527657e-05,2.36555579371224e-06,6.182650641370171e-06,3.7525639934416265e-06,2.906048364375443e-06,1.0100203913164716e-05,1.0105330657491687,0.9895243928267667,0.9978604793705843,1.0001330098457726,0.9998522609323709,1.0105186637034003,0.9898640657581494,1.0087941354722445,1.0024547190269923,0.9896031459657104,1.005588074716201,0.9902313917558773,0.9893529747592795,0.9987517147279139,1.0013407953972113,1.0126936981054286,0.9988642572244961,0.9953041565451799,0.998589755127388,1.0149121784785735,0.9986439989985006,0.9989952484310198,0.9994616577566738,1.0153784411223747,1.0161403659500703,0.9981584771570653,0.9982983352340318,1.0119280049923554,0.990232138283376,1.0125981732282314,9.161249631505865e-06,5.404091746836142e-06,2.465622957140204e-06,2.533744868656808e-06,2.36555579371224e-06,1.0117195733519607e-05,5.5422417955603455e-06,1.0480882816232396e-05,2.392397283158502e-06,5.750372018960284e-06,2.8336163718973027e-06,5.733335694025914e-06,5.608030524500196e-06,2.544339766444944e-06,3.215009805781842e-06,1.0767884127314853e-05,2.8134853984840366e-06,5.227770529425186e-06,2.906048364375443e-06,1.277121977693431e-05,3.19300616151592e-06,3.5891804610204364e-06,6.320045809922291e-06,1.4222667948514127e-05,1.4462721334527657e-05,3.3662981219425674e-06,3.3627260585264923e-06,1.0100203913164716e-05,5.511265499772276e-06,1.0717308927732163e-05
54,54.0,0.9893646271428669,1.016327148550066,1.3734883235105558e-05,2.2402757651318077e-06,5.7718015947646175e-06,3.469353214972665e-06,2.821376952718111e-06,9.266155426143783e-06,1.010625781885067,0.9895694549101697,0.9979260950548853,1.0002055194478645,0.9999231301086972,1.0106190296786393,0.9899128180380863,1.008894409865783,1.0025303387681654,0.9896522048871468,1.0056648767199272,0.9902788625469601,0.9894014554916574,0.9988264668501217,1.0014218708117613,1.012801398921887,0.9989354438561897,0.9953590666113548,0.9986604136183477,1.0150238783509358,0.998715841026172,0.9990629978224186,0.9995255306685609,1.015499741407346,1.0162639556913577,0.9982380973123364,0.9983763118280088,1.0120263937358693,0.9902860490800736,1.0127055764605928,8.41163369954065e-06,4.917403958909544e-06,2.345125544663703e-06,2.417250509738928e-06,2.2402757651318077e-06,9.279345278991862e-06,5.043075838384657e-06,9.616892066923813e-06,2.2492681292033316e-06,5.2144846085297495e-06,2.630370167622308e-06,5.201855940484933e-06,5.097089527966021e-06,2.4387178610607703e-06,3.004464583173788e-06,9.909340850321024e-06,2.7145245180840975e-06,4.792397914612459e-06,2.821376952718111e-06,1.1917060453058046e-05,3.1765777357706314e-06,3.5781206719474587e-06,5.873591824234394e-06,1.3453953776842573e-05,1.3734883235105558e-05,3.467194342817211e-06,3.4336216718875537e-06,9.266155426143783e-06,5.040887200304875e-06,9.867107788764961e-06
55,55.0,0.9893826769566231,1.016332888369495,1.2793680533165435e-05,2.523893765198201e-06,5.545392612168762e-06,3.04148319261537e-06,3.0463935120660973e-06,8.492940737169942e-06,1.0106948651710674,0.9895543166935612,0.9979429384573782,1.000211288675155,0.9999365558012988,1.0106896648036898,0.9898974271878082,1.0089691415408746,1.0025405586663103,0.9896285487116302,1.005670410026154,0.9902530774586253,0.9893826769566232,0.9988440881287401,1.0014442374722303,1.0128709754679448,0.9989535206769989,0.9953293704398808,0.9986792870250664,1.0150861253428873,0.9987360006978301,0.9990844220391463,0.9994878780049349,1.0155571836459774,1.0163208635708936,0.9982600978553657,0.9983974884489212,1.0120886657933459,0.9902659988680279,1.0127748618483132,7.725943058516185e-06,4.572804765075414e-06,2.5265172606728705e-06,2.6581283412103e-06,2.523893765198201e-06,8.492940737169942e-06,4.725311928901878e-06,8.784591956082748e-06,2.6207966439886905e-06,5.017086845620682e-06,3.1210082055813325e-06,4.994858701753727e-06,4.803455481775194e-06,2.725582172882383e-06,2.9726027686428747e-06,9.121248913574466e-06,2.9646205407856996e-06,4.519436466975001e-06,3.0463935120660973e-06,1.1016484732973396e-05,3.3594315798587604e-06,3.740743997010653e-06,5.518611518706225e-06,1.2510340132679906e-05,1.2793680533165435e-05,3.6107321786843917e-06,3.592678581052201e-06,8.499436560676579e-06,4.7182173729348075e-06,9.084199110846771e-06
56,56.0,0.9893797373440892,1.0163276666117207,1.1760703909129941e-05,2.774733495257457e-06,5.407819510461771e-06,2.577484864559338e-06,3.38785660527521e-06,7.774028063585278e-06,1.0106831801778544,0.9895729150387063,0.9979223239406114,1.000189952483226,0.9999180375739352,1.0106812169538455,0.9899165978994063,1.0089607555898492,1.0025237082335896,0.9896503194403155,1.005655722714645,0.9902719710016994,0.9894018707639158,0.9988269199581326,1.0014442342358485,1.012866909906645,0.9989377924103173,0.9953487829322305,0.9986635154885005,1.0150862554817883,0.998724383295311,0.999074203636551,0.9995067780563449,1.0155624534720245,1.0163276666117207,0.9982510740523514,0.9983885408564069,1.0120773198165307,0.9902869327417178,1.0127704585354689,7.095586422132463e-06,4.310080562251123e-06,2.774733495257457e-06,2.9402988359176282e-06,2.913849719312184e-06,7.774028063585278e-06,4.539739926950958e-06,8.02235475108895e-06,3.1708386426594448e-06,5.070862708764294e-06,3.858103838708252e-06,5.026707723673534e-06,4.680828314954584e-06,3.1065733938728687e-06,3.0052532458661098e-06,8.397906647500155e-06,3.319588379919913e-06,4.382214957120995e-06,3.38785660527521e-06,1.0110051895893478e-05,3.6218428710302276e-06,3.9762236795789286e-06,5.307054277657752e-06,1.1490080404025218e-05,1.1760703909129941e-05,3.7783139291263594e-06,3.7926025250143217e-06,7.774630649830135e-06,4.48829958880586e-06,8.357375348949448e-06
57,57.0,0.9893592464004034,1.0163096132716525,1.2498271096892894e-05,3.2407590674259456e-06,5.800251171048628e-06,2.6469969460595735e-06,4.04659037751939e-06,8.155947097753673e-06,1.0105834682918644,0.9895601310063579,0.9978939748777189,1.000157055665883,0.9998877910994148,1.010574412678943,0.9899057954654069,1.0088544142194267,1.0024966116470784,0.9896468916335782,1.0056340640677235,0.9902666540077827,0.9893952079470997,0.9987938029089883,1.0013920856540761,1.012757649629512,0.9989013332143432,0.9953266876695528,0.9986256453837159,1.014968638995247,0.9986848544798448,0.9990321289209382,0.9994739281501391,1.0154395655541966,1.0162052400631807,0.9982133760548886,0.9983503601189769,1.0119693152102542,0.9902758419750215,1.0126615437410111,7.531893076515807e-06,4.020110794872937e-06,3.2407590674259456e-06,3.4010735232621844e-06,3.527365357794689e-06,8.22278906059697e-06,4.289286108126109e-06,8.40596993409951e-06,3.89416476755849e-06,4.922741199447015e-06,4.630362153323736e-06,4.864633247590657e-06,4.468846375335211e-06,3.7590594985434114e-06,3.4342715143996315e-06,8.983071860696206e-06,4.04659037751939e-06,4.2474139592754285e-06,4.19628159653119e-06,1.0770542307596535e-05,4.361169892215732e-06,4.663414951871517e-06,5.104088046175095e-06,1.217987149845794e-05,1.2498271096892894e-05,4.512677073160492e-06,4.520380837627973e-06,8.155947097753673e-06,4.224116235572117e-06,8.930372621220413e-06
58,58.0,0.9893278762613414,1.0162817398276496,1.3011210335133115e-05,3.5812632651473413e-06,6.054737276943926e-06,2.7537667020065526e-06,4.0964948777276805e-06,8.473159718200588e-06,1.0105851357238116,0.9895318708226636,0.9978712450065416,1.0001336779648788,0.9998645525629647,1.0105674800058704,0.989876493677093,1.008844529118503,1.0024754861559286,0.989628040545738,1.0056191982840774,0.99024590392819,0.9893690508693358,0.9987694371630443,1.0013768171615711,1.012761530710701,0.9988762481365676,0.9952958624594427,0.998600774320032,1.0149702195056207,0.9986579530270082,0.9990053293561025,0.9994374370928831,1.0154363338161114,1.016202071059769,0.998184093858829,0.9983216171583429,1.0119679052436064,0.9902477721195486,1.012664910807143,7.8755060989595e-06,3.772465304156763e-06,3.5812632651473413e-06,3.7967259913506796e-06,3.9635700559197575e-06,8.584283092519534e-06,4.033011039192686e-06,8.71458505394766e-06,4.348874011870948e-06,4.604018041599163e-06,5.044138444154705e-06,4.546477868992216e-06,4.2013513232741065e-06,4.2293010366293745e-06,3.7475869763834744e-06,9.439873526033558e-06,4.567866452224476e-06,4.0964948777276805e-06,4.773987928553358e-06,1.1272607712179505e-05,4.878843447804222e-06,5.126668346383478e-06,4.856659889730734e-06,1.266586945798177e-05,1.3011210335133115e-05,5.0317420080867145e-06,5.030033545831661e-06,8.473159718200588e-06,3.991909390753373e-06,9.38203406759567e-06
59,59.0,0.9892922990626796,1.016248278128935,1.214064481478127e-05,3.280784473762648e-06,5.634435035564883e-06,2.585223920405144e-06,3.869779830148942e-06,7.946410437602167e-06,1.0105425467990508,0.9895055825968384,0.997905410682997,1.0001720133663108,0.9999009824014748,1.0105211357684256,0.9898520621274404,1.0087981436939286,1.0025146220930565,0.9896102624650647,1.0056651267833372,0.9902298739638782,0.9893440486200981,0.998802336313939,1.001361456510762,1.012709973027535,0.998907136823443,0.9952651184213357,0.9986298095409977,1.0149012034734162,0.9986820083961399,0.9990252095531595,0.9994006351786873,1.015356920320506,1.0161197438096587,0.9982052219323037,0.9983431506175089,1.0119231189772069,0.9902224764586608,1.0126127411197323,7.3287933989433575e-06,3.5606442333171593e-06,3.280784473762648e-06,3.53466731629148e-06,3.6335262176541917e-06,8.03666003065594e-06,3.805985068910365e-06,8.167276900868332e-06,3.981214503401135e-06,4.280527683231732e-06,4.595498256840168e-06,4.2237314061450465e-06,3.949831534759829e-06,3.869779830148942e-06,3.510458715963833e-06,8.822224009990824e-06,4.18081561209947e-06,3.8795685513112525e-06,4.371734481817382e-06,1.0533871397600428e-05,4.476054131128044e-06,4.706521791912794e-06,4.5852853615881345e-06,1.1841474631537232e-05,1.214064481478127e-05,4.625639950601344e-06,4.623638121183399e-06,7.946410437602167e-06,3.7756737365166093e-06,8.764114466382004e-06
60,60.0,0.9892591869401945,1.01621346002473,1.3140563446019516e-05,3.3948676803510667e-06,5.959508275066593e-06,2.889683895096742e-06,3.945042675164157e-06,8.634354578637272e-06,1.0105119437145722,0.9894423872848275,0.9978874221790186,1.0001587140273511,0.9998862865893491,1.0104900887316441,0.9897821769648066,1.0087663683916839,1.0025022669322639,0.9895382858376052,1.0056531034190062,0.9901588989973547,0.9892749397873346,0.9987868174216961,1.001316989893688,1.012670324078274,0.9988932368072332,0.9951843018517289,0.9986171136667634,1.0148438836175537,0.9986671882787909,0.9990113999351596,0.999309051874681,1.0152844252146458,1.0160422516313308,0.9981839192243042,0.9983232576402502,1.0118924912365843,0.9901520859883178,1.0125732127130842,7.840904720412798e-06,3.547584022618995e-06,3.3948676803510667e-06,3.7729503813065417e-06,3.8009202598336026e-06,8.742913499686809e-06,3.818605419869544e-06,8.880080807849357e-06,4.194919468186358e-06,4.229286753003753e-06,4.753753735977534e-06,4.154565829760871e-06,3.945042675164157e-06,4.064677613140068e-06,3.996982008055951e-06,9.626855160797023e-06,4.3206300267112985e-06,3.923045904618712e-06,4.504723325409843e-06,1.1350658018542029e-05,4.640950812138981e-06,4.808842032249067e-06,4.6475941856503745e-06,1.2838889119796303e-05,1.3140563446019516e-05,4.92127665973997e-06,4.890598020835581e-06,8.634354578637272e-06,3.8404607129744035e-06,9.557751372660032e-06
61,61.0,0.989235212029662,1.0161815173642568,1.4620931962321569e-05,3.4646059473641025e-06,6.496037240305192e-06,3.4415000804222873e-06,4.038489551767534e-06,9.850702251131195e-06,1.01052479410613,0.9894185184580958,0.9979105711424213,1.000185413192271,0.9999124666786042,1.0105008460896594,0.9897534513290009,1.008775102910338,1.002530464839041,0.9895127383061779,1.0056834026568773,0.9901313421332589,0.9892474140592137,0.9988117477020484,1.0013194180944829,1.0126822279371583,0.9989182328431317,0.9951475653738062,0.9986418915326838,1.0148487309566727,0.9986925346243236,0.9990368691288185,0.9992699389033013,1.0152820416826012,1.0160370098185627,0.9982073709613153,0.9983457665026977,1.0119062632791764,0.9901251596038715,1.012584991376358,9.041980658283503e-06,3.4646059473641025e-06,3.620771461443673e-06,4.038489551767534e-06,4.058265561761071e-06,1.0143525386966054e-05,3.7513221561939022e-06,1.0354452045490673e-05,4.478969311094788e-06,4.117196842576117e-06,4.966059042895507e-06,4.033516545470227e-06,3.861121947838343e-06,4.3859064520599216e-06,4.578595682214096e-06,1.1133266253288668e-05,4.5802510936310365e-06,3.903456356050281e-06,4.7568127611273226e-06,1.27166908365303e-05,4.925557831957449e-06,5.030777384110598e-06,4.664120615668748e-06,1.4300975229335198e-05,1.4620931962321569e-05,5.348262866873583e-06,5.28149641421012e-06,9.850702251131195e-06,3.821621467039775e-06,1.1051415292460324e-05
62,62.0,0.9892270464668587,1.0161566819967374,1.4317754001770842e-05,3.168120595102564e-06,6.282555857929601e-06,3.5426138172480636e-06,3.7516768609424723e-06,9.826076118053227e-06,1.0106267904012138,0.9894036649035235,0.9979827861518907,1.000267676072837,0.9999931181326241,1.0106097931889853,0.9897356272205746,1.0088827477496587,1.0026099144869418,0.9894864862516428,1.005757841374043,0.9901071349424496,0.9892270464668588,0.9988973231184667,1.001379964408225,1.0127926507959577,0.9990093926638816,0.9951344478687817,0.9987368354078491,1.0149586857997492,0.9987898243651042,0.9991390226699631,0.9992566591756952,1.0153887334982794,1.0161419687549114,0.9983011131997815,0.9984408569131158,1.0120133401264135,0.9901142014323752,1.012695071107703,9.168496134584199e-06,3.168120595102564e-06,3.4166629567775616e-06,3.7516768609424723e-06,3.8020340095169093e-06,1.027648536146832e-05,3.431521466873095e-06,1.0554642658493695e-05,4.172732914287465e-06,3.7617177083937227e-06,4.5862222823467105e-06,3.67672199623676e-06,3.525497617076885e-06,4.134813082814135e-06,4.408451880312472e-06,1.122610213533499e-05,4.307271487638219e-06,3.560996296377522e-06,4.47359998390741e-06,1.2572018913573482e-05,4.643293542158033e-06,4.740211108144354e-06,4.252932936696369e-06,1.4015866602228312e-05,1.4317754001770842e-05,5.0704355777858945e-06,4.997225750124766e-06,9.826076118053227e-06,3.4964281443522223e-06,1.1140665614515438e-05
63,63.0,0.989238090638814,1.0161431857713938,1.4098671944447071e-05,2.902340319333728e-06,6.028652869804397e-06,3.6060298578265433e-06,3.439578643038118e-06,9.78831401117307e-06,1.010602504064671,0.9894413690302978,0.9979605734729569,1.0002474848869185,0.9999682173695016,1.0105914611147269,0.9897722873559348,1.0088658665131955,1.0025803864027714,0.9895108188235245,1.0057201543511058,0.9901340213902272,0.9892597507073879,0.9988752530408398,1.0013796463078635,1.0127758119828443,0.99899045391947,0.9951778083933958,0.9987187166403443,1.014952152655164,0.9987743586825479,0.9991270875700812,0.9992996559263899,1.0153867222939144,1.0161431857713938,0.9982885347204786,0.9984278967905793,1.0119950282045918,0.9901526439110819,1.0126784302576441,9.056744742475688e-06,2.902340319333728e-06,3.1758158720483814e-06,3.516113671503202e-06,3.5298234451530537e-06,1.0168178680499787e-05,3.1419383830843348e-06,1.0411452336404846e-05,3.8459603852891464e-06,3.439578643038118e-06,4.194963416701469e-06,3.3498327842680893e-06,3.2217873733954755e-06,3.838899329739357e-06,4.196202634998112e-06,1.106651589838842e-05,4.011953688498945e-06,3.268476750320976e-06,4.170824792805465e-06,1.242868516704571e-05,4.325955049835848e-06,4.42853489493586e-06,3.932047164181967e-06,1.3832765351371298e-05,1.4098671944447071e-05,4.69672761007708e-06,4.633626751465629e-06,9.78831401117307e-06,3.2034004019831115e-06,1.0983454599668749e-05
64,64.0,0.9892586579375718,1.0161442326566366,1.388245173419481e-05,2.7071448973350875e-06,5.8617368738427406e-06,3.6350670357653134e-06,3.1395682474013374e-06,9.814642127572995e-06,1.0105957904826133,0.9894489584988383,0.9979404536894573,1.0002313801553424,0.999945585813628,1.0105858041194156,0.9897743531357558,1.0088598827441368,1.0025497108773482,0.9894987683319133,1.0056808367766346,0.9901237253014739,0.9892586579375718,0.998852177079336,1.0013705299587354,1.0127684023635801,0.9989678297022876,0.9951859237578559,0.9986952342463044,1.014945589298586,0.9987513530441285,0.9991079687640689,0.9993054497584954,1.015377680630535,1.0161316382579058,0.9982625828227831,0.9984023675029102,1.011992392780945,0.9901623850469966,1.0126707489712619,8.980060635116513e-06,2.7071448973350875e-06,3.045570306946988e-06,3.4003240479881118e-06,3.378424657825658e-06,1.0133522329017183e-05,2.923358960445246e-06,1.0356189328435664e-05,3.6281855056299237e-06,3.1395682474013374e-06,3.882651757606969e-06,3.06700977574187e-06,2.9731360074851917e-06,3.6784014792083254e-06,4.057281310098314e-06,1.0899104788412671e-05,3.862819433071451e-06,3.0921828183464957e-06,4.0164338582797114e-06,1.2287615716255602e-05,4.170482576641792e-06,4.281032094964273e-06,3.802087096816635e-06,1.3662590131939845e-05,1.388245173419481e-05,4.494803702902379e-06,4.439080968412624e-06,9.814642127572995e-06,2.9727886737436026e-06,1.0823161247445004e-05
65,65.0,0.9892778033115672,1.0161589150976282,1.3462193610331181e-05,2.6394200026589654e-06,5.57687137995263e-06,3.476988906550535e-06,3.064990682463615e-06,9.252644410746641e-06,1.010619245400017,0.9894953071854122,0.9979969299902978,1.0002882391024077,1.0000042591635423,1.010614133246552,0.9898301585768675,1.0088926116879633,1.0026031512856157,0.9895543270870206,1.005734327498601,0.990180683048335,0.989312541246324,0.9989200759588461,1.0014266519122126,1.0127995220786454,0.9990345654498733,0.9952515894258284,0.998761882713851,1.0149706239939145,0.9988147055667503,0.999165387878935,0.9993697606692856,1.0154045813715886,1.0161589150976282,0.9983266263484655,0.9984661849763152,1.012017743086485,0.9902139146638064,1.0127022391616356,8.426889559248916e-06,2.6394200026589654e-06,2.893068553801478e-06,3.24270951079721e-06,3.207592242399773e-06,9.59917305902034e-06,2.8258438555629763e-06,9.828127874688011e-06,3.432946887316977e-06,2.914673092343495e-06,3.680742720878955e-06,2.8556037206878994e-06,2.844539973102135e-06,3.4731635450259567e-06,3.8059986026096683e-06,1.0248339409878159e-05,3.6418630663021217e-06,3.064990682463615e-06,3.776589084390773e-06,1.1758367549591718e-05,3.916236358001396e-06,4.013828270290699e-06,3.847523009599791e-06,1.3221556859000302e-05,1.3462193610331181e-05,4.2133420839797565e-06,4.161297053406373e-06,9.252644410746641e-06,2.8670635766116946e-06,1.018981317384203e-05
66,66.0,0.9892926349297867,1.0161845409213957,1.3962491647708211e-05,2.6719096519242846e-06,5.529743423354079e-06,3.4568887137601137e-06,3.216637521762385e-06,8.84785792674572e-06,1.0105812900427122,0.9894965951595528,0.9980004155357319,1.0002980412778937,1.000007864482789,1.0105756133508497,0.9898339939318148,1.0088550950720763,1.0026040455009209,0.9895585886209641,1.005734175358028,0.9901840823507784,0.9893162335854171,0.9989245256103957,1.0014182673174414,1.0127638546716358,0.9990360928966059,0.9952498452177981,0.9987626003292013,1.014919708922188,0.9988107964017473,0.9991581412318891,0.9993689833088389,1.01534564216061,1.0160987817324656,0.9983232136877473,0.998463002818258,1.0119824220573403,0.9902201348261892,1.0126656591224683,8.050576203205738e-06,2.9805996254123578e-06,2.6719096519242846e-06,2.9950023200650446e-06,2.9588966919022202e-06,9.203475190973703e-06,3.2196241037178714e-06,9.428960559482417e-06,3.1774347736811353e-06,3.2246611649289473e-06,3.4552714791667983e-06,3.1513426513697528e-06,3.216637521762385e-06,3.1858894603232525e-06,3.7367143160833845e-06,9.894274283688278e-06,3.3288815600753343e-06,3.694253890938706e-06,3.4443589125564973e-06,1.178183564683221e-05,3.56384566712357e-06,3.6465992946817376e-06,4.715497727894876e-06,1.359377078034059e-05,1.3962491647708211e-05,3.846759081690957e-06,3.7955219486128414e-06,8.84785792674572e-06,3.2687215777099266e-06,9.850637040023608e-06
67,67.0,0.9893022742663535,1.0162153910056655,1.3791174629554394e-05,2.4593074824903327e-06,5.4202424702102085e-06,3.263487980394007e-06,3.2053191425544485e-06,8.212717715904624e-06,1.010596466776638,0.9895134240200136,0.9979180263851062,1.0002075847037506,0.999913030970216,1.0105909379518694,0.9898446712085466,1.0088735686106045,1.0024944985612674,0.989545233416871,1.0056104546399705,0.9901707332843283,0.9893173802512538,0.9988312813634392,1.0013949097496748,1.0127750418295611,0.9989418791356497,0.9952640329179689,0.9986677382495357,1.0149312608353098,0.9987183990512882,0.9990699430808343,0.9993904718827876,1.0153588340293562,1.0161125908749125,0.9982303531035891,0.9983702451624606,1.0119960120374603,0.9902345106353501,1.0126765511273956,7.479887677883596e-06,3.380192802753838e-06,2.4593074824903327e-06,2.765256444836103e-06,2.7295380324736026e-06,8.549287958453098e-06,3.7385847324481983e-06,8.765262261404705e-06,2.938506912535284e-06,3.68804932228887e-06,3.2053191425544485e-06,3.6191188276135407e-06,3.7066290714881653e-06,2.9299263762584493e-06,3.6382543720429027e-06,9.262698807767403e-06,3.059455336578096e-06,4.504592170877948e-06,3.163106704038947e-06,1.130349620432214e-05,3.2745995453414643e-06,3.3502409342826936e-06,5.752807955173949e-06,1.3318764475901718e-05,1.3791174629554394e-05,3.535342303142659e-06,3.482964607718971e-06,8.212717715904624e-06,3.7773762775098315e-06,9.224815020666243e-06
68,68.0,0.9893058427953922,1.0162449894908403,1.33268368504244e-05,2.7835772527128138e-06,5.62546625493976e-06,3.0678307248683262e-06,3.5853869494914477e-06,8.38550686727305e-06,1.0106222429412002,0.9895103981797106,0.9978958691607683,1.0001899834249137,0.999888314097754,1.010620831277835,0.9898380419741508,1.008904753103103,1.0024622701173296,0.9895246423021921,1.0055698669980122,0.990148914656853,0.9893058427953922,0.9988058659072544,1.0013915762562082,1.012798072857928,0.9989162935671719,0.995257943638489,0.9986417903389218,1.0149608947635993,0.9986961203394085,0.9990539451477368,0.9993915018127497,1.0153891644571391,1.0161420383910573,0.9982052397798351,0.9983455931044314,1.012025624062975,0.9902345029730626,1.0127001252336763,7.630987855661697e-06,3.343651398577922e-06,2.7835772527128138e-06,3.251605788743642e-06,3.1843180349831644e-06,8.705388164515535e-06,3.759228156133078e-06,8.866275356107683e-06,3.3854671719840393e-06,3.7284736307802713e-06,3.5853869494914477e-06,3.6693733162594764e-06,3.7286197521049743e-06,3.4234360035108692e-06,3.571863010806227e-06,9.368413951161947e-06,3.6341246396048524e-06,4.581371969028984e-06,3.7920091293223306e-06,1.1157176177833781e-05,3.926620870928969e-06,4.082855629802708e-06,5.8115338082948064e-06,1.2919797145307572e-05,1.33268368504244e-05,4.061240720516901e-06,4.0331533140498306e-06,8.38550686727305e-06,3.73859783278082e-06,9.327096899489049e-06
69,69.0,0.9893025390522658,1.016266860517322,1.2844069591820997e-05,3.0454079138967596e-06,5.7382919831768774e-06,2.9455447395064014e-06,3.5485664934949752e-06,8.565915056944581e-06,1.0106424349299186,0.9895274007606384,0.997940337601315,1.0002429394042276,0.9999384633899322,1.010642951419852,0.9898599897480178,1.008926741019312,1.002516298134165,0.9895580043365123,1.0056311439039973,0.9901818049279107,0.9893291561307467,0.9988607422051656,1.0014279330947582,1.0128289102330301,0.9989742286926091,0.9952742531573481,0.9987037782629098,1.0149930970336134,0.9987628252698452,0.9991235360826036,0.9994063424965506,1.0154246247050813,1.016178936505625,0.9982772352778088,0.998415784512357,1.0120501965467688,0.9902536737026265,1.0127301081801425,7.774274204876789e-06,3.1706526336806083e-06,3.0454079138967596e-06,3.6463511348091552e-06,3.5485664934949752e-06,8.868689177398935e-06,3.5645239856651644e-06,8.979030577684187e-06,3.7267986731655833e-06,3.5427291220033165e-06,3.857794570230158e-06,3.4841188028613394e-06,3.532266258265045e-06,3.835349451512759e-06,3.5200921788902233e-06,9.489272856029205e-06,4.1279903984954865e-06,4.337720342131245e-06,4.340330207960186e-06,1.1043549291474084e-05,4.508754785708463e-06,4.757129362488206e-06,5.460184973525735e-06,1.2517381829221343e-05,1.2844069591820997e-05,4.547908971514896e-06,4.5430679740032135e-06,8.565915056944581e-06,3.5240154502374818e-06,9.444823225316249e-06
70,70.0,0.9892918698172934,1.0162745282255132,1.1705301347282764e-05,2.786582035806143e-06,5.246545124043109e-06,2.6626644358454107e-06,3.284776448292424e-06,7.775600487600991e-06,1.0107352889667338,0.989517640716479,0.9979940806531303,1.0003070576625608,1.0000026328659104,1.0107467023154857,0.9898533388148384,1.009031651767317,1.0025850549320243,0.989553808213023,1.0057017459943922,0.990175531040442,0.9893238169718355,0.9989274380457884,1.0014796891393356,1.012926890118187,0.9990438823158738,0.995269317485405,0.9987757826222203,1.0150912086099775,0.9988344665237616,0.9991947857886828,0.9993917291147855,1.0155203842650287,1.0162745282255132,0.9983524337128183,0.9984902608765546,1.012150093308474,0.9902451167789076,1.012828383092951,7.042379577172589e-06,2.9554195847394682e-06,2.786582035806143e-06,3.321383472429866e-06,3.2500590176292204e-06,8.049374491031869e-06,3.284776448292424e-06,8.151461266099964e-06,3.451547138561203e-06,3.2199710102090174e-06,3.650735982382473e-06,3.1693258041852583e-06,3.2319115536655695e-06,3.5110208385535592e-06,3.2135898131035407e-06,8.616405763372675e-06,3.778656612261585e-06,4.037200086633357e-06,3.976548833845615e-06,1.0056586711738793e-05,4.134286281292116e-06,4.365089637482134e-06,5.0386086362179915e-06,1.1398769141353133e-05,1.1705301347282764e-05,4.181482249661454e-06,4.175803771798644e-06,7.775600487600991e-06,3.2900274862691593e-06,8.576448640620709e-06
71,71.0,0.9892734189320324,1.0162643635506698,1.0652020261184868e-05,2.7645221538039623e-06,4.976522088700055e-06,2.3162647463765815e-06,3.2531169144171705e-06,7.09472459826147e-06,1.0107134188946494,0.9894820731085923,0.9979742637825302,1.0002815467119912,0.9999817164269607,1.0107215847753568,0.9898061353399988,1.0090030079703771,1.002563371910444,0.9894969642146478,1.005674165598278,0.9901184268891724,0.9892734189320322,0.9989058708206762,1.0014469558277275,1.0128970086695586,0.999024392435377,0.9952254843141718,0.9987564957838816,1.0150561325460146,0.9988160857756709,0.9991736726777688,0.9993430112603185,1.015484654160076,1.0162402503202408,0.9983400167940634,0.9984767831722872,1.0121231122683112,0.9902033159680991,1.0127983248705108,6.414707029479022e-06,2.9256864549491165e-06,2.7645221538039623e-06,3.2531169144171705e-06,3.20395717390326e-06,7.350880895199818e-06,3.2776751522666104e-06,7.465873743964515e-06,3.36060002651217e-06,3.1543289631268573e-06,3.586753287268255e-06,3.1261933164123027e-06,3.1896118510568133e-06,3.5279021774091227e-06,3.1653629482574706e-06,7.87603354992674e-06,3.7585034407436702e-06,4.11904541767523e-06,3.936591574421262e-06,9.156216851445253e-06,4.046905459465439e-06,4.2042711504993245e-06,4.990074335004756e-06,1.0375671589592105e-05,1.0652020261184868e-05,4.095748024932509e-06,4.0884287328316535e-06,7.09472459826147e-06,3.292821131234346e-06,7.841434455756593e-06
72,72.0,0.9892479411852427,1.0162441246074623,9.920492076818613e-06,2.7493697171675326e-06,4.767424159352535e-06,2.0593312127513636e-06,3.2184470152022473e-06,6.537492179652775e-06,1.0106900825513485,0.989527873403361,0.9979577330288942,1.0002608780964386,0.9999679998558388,1.01070662619122,0.9898587508915279,1.0089887778091673,1.0025518354521188,0.9895519433549158,1.0056656791147884,0.990174782157834,0.9893265489653529,0.9988942328774675,1.0014620242472965,1.0128896775147465,0.9990123051034634,0.995291991835494,0.9987425000664871,1.015052822218888,0.9988001653861155,0.9991575859178227,0.9994143232061811,1.0154879268525738,1.0162441246074625,0.9983221525369206,0.998458425534342,1.012103404841094,0.990252158954141,1.0127906075707827,5.9246586926144986e-06,2.904458285740419e-06,2.7493697171675326e-06,3.2408317205549606e-06,3.161330903505112e-06,6.790424109403544e-06,3.3094283127100993e-06,6.9054946239937245e-06,3.2184470152022473e-06,3.1286483052705506e-06,3.3903348031606306e-06,3.124031827494727e-06,3.190727192465318e-06,3.561224378738249e-06,3.1293732712009287e-06,7.260744080120423e-06,3.753047536121119e-06,4.205635366039709e-06,3.909612886296403e-06,8.492342468218185e-06,3.964655089343252e-06,4.058273272282995e-06,4.967434795531447e-06,9.660635619720625e-06,9.920492076818613e-06,4.008490133784147e-06,4.001606798434844e-06,6.537492179652775e-06,3.318965227873262e-06,7.234514091115714e-06
73,73.0,0.9892208751544905,1.0162226449372178,9.198102404005781e-06,2.7019922165333837e-06,4.655335475017703e-06,1.7689060422731633e-06,3.1024694562143325e-06,5.976370605665219e-06,1.0106086073683596,0.9895186459442351,0.9979199114192006,1.000218254904232,0.9999276197060005,1.0106242181795748,0.9898477084322156,1.0089063399866782,1.0025107487976963,0.9895378760599701,1.0056227981257952,0.9901599963898284,0.9893144846342239,0.9988496250120219,1.0014149235793466,1.012799405870879,0.998961170171743,0.9952787209132162,0.9986863956180748,1.0149485982026545,0.9987415039349137,0.9990942596844918,0.9993998904857763,1.0153801472842603,1.0161360327302744,0.9982600166046169,0.9983964687271014,1.0120183059189736,0.9902423675361012,1.0127004655531777,5.441458911397124e-06,2.7019922165333837e-06,3.0066011851717674e-06,3.555605181800706e-06,3.5509374921635085e-06,6.21792100526564e-06,3.070377638156083e-06,6.315554161276304e-06,3.855276280904662e-06,2.8740673293314043e-06,4.288574021951538e-06,2.869591314566067e-06,2.935044326915569e-06,3.88541583771334e-06,2.8737382186178123e-06,6.624534561074592e-06,4.075859546570079e-06,3.886314660973166e-06,4.228241505730542e-06,7.835420735110599e-06,4.251873751826271e-06,4.287880699390633e-06,4.607915645092603e-06,8.952249941834836e-06,9.198102404005781e-06,4.297371720421005e-06,4.28916371032154e-06,5.976370605665219e-06,3.1024694562143325e-06,6.604140184534975e-06
74,74.0,0.9891988303645431,1.016201672608472,8.391102859717896e-06,2.491375333147866e-06,4.628996181424797e-06,1.5485412804391342e-06,3.3946894159287023e-06,5.63411902168902e-06,1.0105381754760323,0.9894927440214188,0.9979006870887881,1.0001965110596065,0.9999045832786101,1.0105440761778313,0.989815836965375,1.0088229256024077,1.0024890508435191,0.9895076831954077,1.0056012863500676,0.9901284180369668,0.9892839227661268,0.9988193407749583,1.0013627637865443,1.0127111096934136,0.9989277584791385,0.9952516331004473,0.9986505639032411,1.0148591654907224,0.9987050259919091,0.9990574916748474,0.9993723292628519,1.0152883890875783,1.016043107233141,0.9982194883815524,0.9983567626314443,1.0119424355968276,0.9902137470063159,1.0126121072966507,4.989091544014084e-06,2.491375333147866e-06,3.3946894159287023e-06,3.946406121582551e-06,4.113729752415797e-06,5.7138848627956595e-06,2.8070626085762874e-06,5.821983542362821e-06,4.7921639638582e-06,2.6467992378151395e-06,5.63411902168902e-06,2.6476331933082686e-06,2.6681126725498003e-06,4.370909319236829e-06,2.64249566044407e-06,6.042755984634304e-06,4.5798899214511e-06,3.5557557349104038e-06,4.7378485659777645e-06,7.159889978056794e-06,4.7151389346421695e-06,4.651440643045056e-06,4.249741255279307e-06,8.17276086147925e-06,8.391102859717896e-06,4.787267727152821e-06,4.772572888414213e-06,5.491476007129708e-06,2.856272689170656e-06,6.025515141957394e-06
75,75.0,0.989188416340168,1.0161811843215631,7.841967840947761e-06,2.28506969979522e-06,4.4302684510330256e-06,1.4675503948850325e-06,3.2407657374653583e-06,5.345744741647134e-06,1.0104136058985904,0.9894528195167661,0.9978810600963038,1.0001749772304,0.9998824798105833,1.0104104898877269,0.9897695068298001,1.0086863528649013,1.0024676702711774,0.9894614810100044,1.0055783905385427,0.9900835448271701,0.98923845812176,0.998789838383752,1.0012904857162226,1.0125700681057426,0.9989005974361852,0.9952076992830322,0.998621108415698,1.0147227108322534,0.9986763596739382,0.9990283687730968,0.9993190514792761,1.0151550029138932,1.0159108907490757,0.9981955817807916,0.9983318764897204,1.0118106705679961,0.9901761368003477,1.0124713186554144,4.650563956661081e-06,2.28506969979522e-06,3.3309917264281966e-06,3.862398946531075e-06,4.056408701907241e-06,5.345744741647134e-06,2.5799633298294762e-06,5.462330599837076e-06,4.8012527902914456e-06,2.494485673035518e-06,5.7452544481496265e-06,2.4963034860269885e-06,2.4556848018162288e-06,4.3147516101301205e-06,2.491615146947371e-06,5.6433114671482155e-06,4.529539989989403e-06,3.2407657374653583e-06,4.705720022457586e-06,6.696048382639702e-06,4.697588760048896e-06,4.62864249764699e-06,3.883334936458681e-06,7.639376940271703e-06,7.841967840947761e-06,4.826907785002221e-06,4.794210469993222e-06,5.154383888935257e-06,2.629071679288167e-06,5.624363473663801e-06
76,76.0,0.9891962426061329,1.0161611567768296,8.320866121130293e-06,2.0976645655353675e-06,4.676571340781518e-06,1.730728913262131e-06,2.955703893477774e-06,5.869294871469074e-06,1.010344063421737,0.989416271022763,0.9978335179180479,1.0001160114069376,0.9998292175198217,1.0103359175006867,0.9897280380406698,1.0086114626554816,1.002411642132885,0.9894184511879015,1.0055187150016667,0.9900402059974227,0.9891962426061328,0.9987338144657664,1.0012299299880192,1.0124935520804637,0.9988430903456046,0.9951631696466763,0.9985610406518286,1.014643364355131,0.9986124874397009,0.9989628333836177,0.9992729183784225,1.0150741772492957,1.015829480241351,0.9981291881824843,0.9982664254698498,1.0117337037889678,0.9901348403728742,1.0123949017702987,5.172266994958175e-06,2.0976645655353675e-06,3.422606397253383e-06,4.116466292481941e-06,4.232278363942947e-06,6.040067941810677e-06,2.37450736313785e-06,6.177156873987449e-06,4.961537309071231e-06,2.3150095082640427e-06,5.869294871469074e-06,2.311562273451835e-06,2.257290819328856e-06,4.548063507168985e-06,2.6800955222592417e-06,6.274923632527056e-06,4.813701047008972e-06,2.955703893477774e-06,5.052124568808911e-06,7.268993453096082e-06,5.1164008085068e-06,5.121182633318035e-06,3.5482477764580558e-06,8.124397824850259e-06,8.320866121130293e-06,5.3478268979500765e-06,5.283751646411504e-06,5.820497035906107e-06,2.4187375592611134e-06,6.253916720613467e-06
77,77.0,0.9892266347589705,1.0161415666746099,8.57289148333226e-06,2.0133623948267184e-06,4.846286815115606e-06,1.880140186108869e-06,2.8353551909821524e-06,6.328455404263043e-06,1.010305463648861,0.9894780241464414,0.9978530244061192,1.000131963104791,0.9998474052023241,1.010304792448386,0.9897998513438497,1.008586358302909,1.0024222019286835,0.989482852590751,1.0055250550633272,0.9901062970429467,0.989265695747637,0.9987591798551791,1.0012550702708523,1.0124679324792802,0.9988712366273079,0.995238959805893,0.9985911988268431,1.0146195688271047,0.9986410231110894,0.9989934665333362,0.9993456135252835,1.0150517038831068,1.015807761342008,0.9981556261274058,0.9982936647683286,1.0116975893971705,0.9901992725616819,1.012368424854918,5.58430573790333e-06,2.0133623948267184e-06,3.436014607028916e-06,4.223767969933283e-06,4.3053115786680426e-06,6.592212413629111e-06,2.335389212806963e-06,6.7377210353855695e-06,5.023508999906251e-06,2.355755172222308e-06,5.880875546514153e-06,2.361287081307821e-06,2.2533627795755416e-06,4.645412098936582e-06,2.7701347366689538e-06,6.723088078946281e-06,4.9426865329715705e-06,2.8353551909821524e-06,5.212539392774358e-06,7.639909744085202e-06,5.297472982908388e-06,5.318542319224338e-06,3.4413218012907726e-06,8.390482334988237e-06,8.57289148333226e-06,5.602666800708605e-06,5.520369732530564e-06,6.328455404263043e-06,2.3395790891362e-06,6.704822200012671e-06
78,78.0,0.9892747826822732,1.0161223907152426,7.758998986184261e-06,2.0312791516248e-06,4.488900680169325e-06,1.598200221367656e-06,2.9550442419267425e-06,5.757068581544243e-06,1.0102586285343644,0.9895143811568498,0.997910579338412,1.0001914150010103,0.9999059601868485,1.0102597429369051,0.9898412170849747,1.0085444366031717,1.002477458939302,0.9895197383619795,1.0055770287269985,0.9901427848771901,0.9893059438186389,0.9988193901094214,1.0012726412759683,1.012418928096443,0.9989308796689935,0.9952758917812803,0.9986477751708357,1.0145544316521304,0.9986923314045709,0.9990432268916443,0.9993763349787189,1.0149741303841442,1.0157268110097395,0.9981975135626437,0.9983372645951024,1.011648067916232,0.990242008057772,1.0123188751182945,5.096641826265178e-06,2.0312791516248e-06,3.1308659951459814e-06,3.8575649065004835e-06,3.909617170766732e-06,5.988408968251778e-06,2.415541895330729e-06,6.11459773160444e-06,4.5553774888515545e-06,2.5038875791936214e-06,5.326996530905397e-06,2.525271113405893e-06,2.362370883499866e-06,4.2134654971236965e-06,2.528613402100371e-06,6.0891400405308434e-06,4.485006124512723e-06,2.9550442419267425e-06,4.7337309770862145e-06,6.913288056339036e-06,4.815916790129861e-06,4.833166175553674e-06,3.586544314984834e-06,7.592656983037954e-06,7.758998986184261e-06,5.109977905027411e-06,5.03305692691662e-06,5.757068581544243e-06,2.370114590376838e-06,6.072809570357979e-06
79,79.0,0.9893335923313988,1.0161036055990653,7.98211176885927e-06,1.9334201710255812e-06,4.445550263151348e-06,1.7017742153829395e-06,2.903609642926265e-06,5.925166723928986e-06,1.0103243126691526,0.9895941654757215,0.9979582262247855,1.0002448487784608,0.9999603789753504,1.010338523580883,0.9899283541494628,1.0086244273999263,1.0025334451110224,0.9896052994716955,1.0056314562525779,0.9902276557553753,0.9893923342676627,0.9988770622491218,1.0013538014456493,1.01250638952033,0.9989883601114904,0.995369015027996,0.9987048489363399,1.0146465452005682,0.9987470008791675,0.9990965760340496,0.9994653951589453,1.0150758109888827,1.0158296692033557,0.9982512925710934,0.9983908989211944,1.011723096272587,0.9903278824431186,1.0124059045639808,5.296358987076989e-06,1.9334201710255812e-06,3.0125492737332233e-06,3.733689427212993e-06,3.7178848461895676e-06,6.0528037921482605e-06,2.301204994069391e-06,6.169348408171271e-06,4.296830611491233e-06,2.378640212908085e-06,5.002928395866449e-06,2.4045522134239247e-06,2.2501283625333525e-06,4.0154270749753935e-06,2.4576657215117987e-06,6.226709864204289e-06,4.3145315420282445e-06,2.903609642926265e-06,4.594594473536254e-06,7.190098823719422e-06,4.703249528805544e-06,4.775775160788171e-06,3.4941242002910586e-06,7.831858036194955e-06,7.98211176885927e-06,5.003790782075812e-06,4.937906118695144e-06,5.925166723928986e-06,2.246965024018462e-06,6.2125837121309824e-06
80,80.0,0.9893959696617048,1.016085188026417,9.578252155759664e-06,1.8035832141612997e-06,4.818158774006923e-06,2.2749412359686938e-06,2.7587455078800007e-06,7.006811217087749e-06,1.0103760689397947,0.9897408539063508,0.9980290212471072,1.0003197766241172,1.0000393820534816,1.0104001824126656,0.9900959014459717,1.008687659739688,1.0026274362110108,0.9898028575205959,1.0057434644295218,0.9904224253633291,0.9895671424763067,0.9989494536600564,1.0014552148826656,1.0125729608012313,0.9990595507027357,0.9955466840424434,0.9987749256806273,1.0147378269905276,0.9988163343280223,0.9991646747910153,0.9996582394827763,1.015186984140015,1.0159433525740054,0.9983207710937153,0.9984606316031096,1.0117821962294062,0.9904826419083804,1.0124725080577868,6.287704586169491e-06,1.8035832141612997e-06,2.9792407966573433e-06,3.709375000484028e-06,3.65287568663164e-06,7.1034625739355e-06,2.165896521487556e-06,7.27273569255958e-06,4.167302194900437e-06,2.232840161650565e-06,4.817896290275873e-06,2.2644960791860427e-06,2.1147295960505213e-06,4.008944014939658e-06,2.7587455078800007e-06,7.54666804987056e-06,4.377368216474431e-06,2.6845423449309288e-06,4.721784515222752e-06,8.751294209616384e-06,4.867460175635508e-06,5.007254439719228e-06,3.221266855771697e-06,9.41849839771318e-06,9.578252155759664e-06,5.227280063923493e-06,5.161225220754103e-06,7.006811217087749e-06,2.0997152721768053e-06,7.535514168581622e-06
81,81.0,0.9894548206285487,1.0160671146976359,1.2655574604499376e-05,1.8836191028060792e-06,5.731118140456535e-06,3.4980143428264775e-06,2.8716799456247672e-06,9.655773496812675e-06,1.0104089948475596,0.9897620627656872,0.9980431345333802,1.0003409241884311,1.000059174034961,1.0104390278085347,0.9901222902770191,1.0087266433243351,1.0026542122100672,0.989842209142108,1.0057784458619443,0.9904605571997033,0.9895966401753736,0.9989628853394382,1.0014779562079987,1.0126091135217448,0.9990719542551775,0.9955671121101328,0.9987886645708867,1.0147824778107222,0.9988311542941478,0.9991805074826956,0.9996785099412183,1.0152394191448013,1.0159968481277946,0.9983388419895501,0.9984783548018618,1.0118206832236003,0.9905067920199075,1.0125082590275736,8.639123982979041e-06,1.8836191028060792e-06,2.8716799456247672e-06,3.579417476348915e-06,3.528488327333029e-06,9.871053371009312e-06,2.3165772963107194e-06,1.0205261227726633e-05,3.978466216536035e-06,2.3706444305330055e-06,4.5780040408189075e-06,2.3995303794972107e-06,2.2543117111897155e-06,3.979243162474432e-06,3.627540221356878e-06,1.0789375731960865e-05,4.351328111415059e-06,2.718398031901497e-06,4.730380252005588e-06,1.190958936341183e-05,4.876149420162268e-06,5.03093153099858e-06,3.2993787922673578e-06,1.2509558466652075e-05,1.2655574604499376e-05,5.230041425424344e-06,5.167669121657353e-06,9.655773496812675e-06,2.152830236981011e-06,1.0773604735001458e-05
82,82.0,0.9895030511872885,1.0160493623130604,1.5696989613444048e-05,2.136835536532036e-06,6.846965269354555e-06,4.721494673279332e-06,3.018726272395246e-06,1.2590484259935404e-05,1.0104596499868503,0.9897517555152956,0.9980458723678267,1.0003428782029116,1.0000611658684577,1.0104903366742162,0.9901136009983179,1.0087797593904233,1.0026561266462197,0.9898363339419076,1.0057820793425125,0.9904547064547381,0.9895891403303508,0.9989624764379692,1.0014889118792187,1.0126605491755074,0.9990725900152243,0.9955459454236367,0.9987926700242972,1.0148347624624208,0.9988376830318376,0.9991906991596661,0.9996573300426912,1.0152916394955485,1.0160493623130606,0.9983485162414063,0.9984862776269909,1.0118718756168124,0.9904924625903876,1.0125589672462947,1.1187714405888422e-05,2.136835536532036e-06,2.961691287692183e-06,3.75750147366556e-06,3.650425324940249e-06,1.2830142256712309e-05,2.6780939439060817e-06,1.3289184822975386e-05,4.077248924142068e-06,2.7387932100586677e-06,4.678056564287912e-06,2.757449163200045e-06,2.614258584344207e-06,4.197871563808569e-06,4.755157049893941e-06,1.4108682449659156e-05,4.545566844625856e-06,3.018726272395246e-06,4.965178833546971e-06,1.508344345321543e-05,5.144314458628968e-06,5.3212108581271415e-06,3.6892320065816334e-06,1.5580631887087867e-05,1.5696989613444048e-05,5.461181989365599e-06,5.40064530928097e-06,1.2590484259935404e-05,2.408946278485591e-06,1.4083299454209153e-05
83,83.0,0.989533567293282,1.0160321144289635,1.6250369998068617e-05,2.3334855034936243e-06,7.13200222377005e-06,4.9471880315737404e-06,3.3141334141989524e-06,1.3427876783385796e-05,1.0103674729260523,0.9896941493761677,0.9979932178784352,1.0002842665714133,1.0000032271595931,1.010386254043601,0.990056110320453,1.0086735030644929,1.0026003285535874,0.9897904620187654,1.0057341014653776,0.9904136974844621,0.989533567293282,0.9989010005317764,1.0014149615992551,1.0125595196496124,0.999009026683461,0.9954912183265522,0.9987246362705996,1.0147324214752171,0.9987673246053211,0.9991115094434739,0.9995969561374154,1.0151937263801774,1.01595186608952,0.998282874574012,0.9984191260116386,1.011772590192264,0.9904331382771651,1.0124575968715728,1.1917827158638797e-05,2.3334855034936243e-06,2.9626496741928273e-06,3.823910106890203e-06,3.6596498383831895e-06,1.353954226437482e-05,2.9580231602494656e-06,1.3925780062979129e-05,4.083226836289323e-06,2.9641390584845864e-06,4.689797106280948e-06,2.9940534030068486e-06,2.8827517023363836e-06,4.225059720352994e-06,5.022210102215115e-06,1.4777181249531542e-05,4.556356806822108e-06,3.3141334141989524e-06,4.984244106907496e-06,1.5689572162218166e-05,5.193852852108026e-06,5.382340403630299e-06,3.931093123556466e-06,1.6144988934620897e-05,1.6250369998068617e-05,5.5008058277179205e-06,5.436387953181107e-06,1.3427876783385796e-05,2.6289302180465987e-06,1.4759827180939125e-05
84,84.0,0.9895427564333145,1.0160163820253556,1.6008341518930127e-05,2.4975976329636515e-06,6.973616797408303e-06,4.785695164694512e-06,3.514543146326897e-06,1.3139235631980135e-05,1.0102536220584288,0.9896819180247647,0.9979437954361615,1.0002240594103884,0.9999501574572418,1.0102642438251324,0.9900523070256549,1.0085518202759565,1.0025568114081458,0.9898048599203623,1.005702073516584,0.9904287062415934,0.989534562947671,0.9988364610433922,1.0013462188185605,1.0124256638244284,0.9989362144802355,0.9954896915223949,0.9986460471070654,1.014583747570087,0.9986798303447795,0.9990125810913278,0.9995915596802523,1.01504125945655,1.0157973781744845,0.9981902803179619,0.9983279273868516,1.0116489067270418,0.9904173495643019,1.0123235491981493,1.176987863945824e-05,2.4975976329636515e-06,2.9616840861545187e-06,3.739048999026771e-06,3.5911558206908035e-06,1.3139235631980135e-05,3.193012814068211e-06,1.3365441919597695e-05,3.929090790824024e-06,3.0684765176378863e-06,4.449287352724326e-06,3.1096318135507577e-06,3.0847759207808754e-06,4.135619577499772e-06,4.567434405968009e-06,1.424690799320819e-05,4.4387484104098255e-06,3.514543146326897e-06,4.798016024150815e-06,1.5273009376539812e-05,4.928013308575142e-06,5.089831394663928e-06,3.963162165351201e-06,1.58658474265055e-05,1.6008341518930127e-05,5.123921575884916e-06,5.080485721902564e-06,1.3188274908189525e-05,2.8370894580647777e-06,1.4250939570620256e-05
85,85.0,0.9895409322198858,1.0160033829381834,1.5789162474703885e-05,3.274182359830008e-06,7.175175431614369e-06,4.331665175850036e-06,4.101438962112723e-06,1.2562970894942733e-05,1.0102526899338407,0.9896897761606736,0.9979409931231201,1.0002249530590146,0.9999498413144472,1.0102683328925512,0.9900630127311095,1.0085559858486557,1.0025577094426132,0.9898153980418027,1.005704659813107,0.9904396008714366,0.9895456248965903,0.9988355783732992,1.0013525882950678,1.0124300415079284,0.998932764771252,0.9955121247917834,0.9986421236162434,1.0145863806395043,0.9986685674392035,0.999000161611742,0.999620350839801,1.0150428621088559,1.0157962575984916,0.9981676550274484,0.9983070086580269,1.011654132304923,0.9904257552943332,1.0123277394150387,1.1247571967546304e-05,3.274182359830008e-06,3.3392152277258704e-06,4.101438962112723e-06,3.986229499360698e-06,1.2562970894942733e-05,4.142755198309871e-06,1.2738600129247262e-05,4.229994963943201e-06,3.893855915274281e-06,4.618478694220606e-06,3.921467767931937e-06,4.000839690674927e-06,4.5685899965556124e-06,4.785341697492335e-06,1.3676262717610178e-05,4.8435144707940236e-06,4.492286962190503e-06,5.122559283605911e-06,1.4813096796734225e-05,5.125875531778365e-06,5.2427086176292905e-06,4.708564246764891e-06,1.5604141918131616e-05,1.5789162474703885e-05,5.170524795014332e-06,5.152323312656038e-06,1.2633325055892167e-05,3.7868999736430457e-06,1.3682483826114237e-05
86,86.0,0.9895418897969238,1.015994335003391,1.625624428416897e-05,4.133069673465608e-06,8.679508781882957e-06,3.5230604024369774e-06,5.7827895928511956e-06,1.2122618115394972e-05,1.0102141996640306,0.9896837955201354,0.9979789298659415,1.0002640107514644,0.9999904507712594,1.0102290330584198,0.9900584731877228,1.00851596010064,1.0026011907949053,0.9898134349838164,1.0057504811298636,0.9904364789285343,0.9895418897969239,0.99887666916476,1.001350974339588,1.012389338958228,0.998975497119619,0.9955147177397818,0.9986852383453385,1.0145452371359882,0.9987127620994454,0.9990451155477941,0.9996316049371677,1.0150048999809023,1.0157592816038052,0.9982096880907051,0.9983493298952233,1.011614373438161,0.9904206950287495,1.012286796805628,1.0683790408078233e-05,6.4670877429268015e-06,4.133069673465608e-06,4.985604220142125e-06,4.971867634704071e-06,1.2170473726750516e-05,8.203562254190805e-06,1.2391736854279128e-05,5.465211703738376e-06,8.964887012930672e-06,6.140458340337437e-06,8.861836152024098e-06,8.287751628811402e-06,5.466784446956425e-06,6.396965963280251e-06,1.3362332112118541e-05,5.693420672294731e-06,9.025946323199013e-06,5.902822237760042e-06,1.4799182125739057e-05,5.8137799569324315e-06,5.871187510909554e-06,9.58524796331833e-06,1.6029020614338722e-05,1.625624428416897e-05,5.7827895928511956e-06,5.779333536920705e-06,1.2122618115394972e-05,7.412760492694167e-06,1.335749015523235e-05
87,87.0,0.9895557850281608,1.0159904560569255,1.7113431729521284e-05,4.645408507107562e-06,9.974645596949067e-06,3.6760218777909167e-06,6.176054348663423e-06,1.308917469032575e-05,1.0102492600982917,0.9896942343404586,0.9979585687987602,1.0002403861034705,0.9999652758785496,1.010263349805503,0.9900639117712792,1.0085512444267317,1.0025708891077678,0.9898107932430307,1.0057188333478013,0.9904348975503742,0.9895419898146043,0.998851931192618,1.0013585298232908,1.0124241627632287,0.9989483749507977,0.9955221880395928,0.9986569572791077,1.0145784122349757,0.9986851615335549,0.9990181076704705,0.9996410177582269,1.0150399310873988,1.0157945080377182,0.9981814323829972,0.9983212710792574,1.011649792543626,0.9904280117597177,1.012321719656118,1.0283464337949992e-05,9.115963912476713e-06,4.645408507107562e-06,5.590027944451987e-06,5.655199074379329e-06,1.1918945136630368e-05,1.166386269032814e-05,1.216492373952809e-05,6.501860457733356e-06,1.3811000536093278e-05,7.64770063535867e-06,1.3557349097235256e-05,1.2065704578907308e-05,5.946158556777253e-06,7.593524334007711e-06,1.3101721642864503e-05,6.119572436471699e-06,1.2791528824886782e-05,6.289773948392681e-06,1.5024344294997365e-05,6.176054348663423e-06,6.203154743211293e-06,1.3849446619754437e-05,1.6817738699534022e-05,1.7113431729521284e-05,6.1502945803133e-06,6.152284130329912e-06,1.1795807971116791e-05,1.040394570912378e-05,1.308917469032575e-05
88,88.0,0.9895782166565438,1.0159929639347312,1.6931867721243827e-05,4.402263604283152e-06,9.671494317457345e-06,3.684177801452663e-06,5.822627714054039e-06,1.264215957978093e-05,1.0103745158455977,0.9897262652072969,0.9979759640097093,1.0002562890947446,0.999983299708359,1.0103974797443729,0.9900950855299907,1.0086870416503795,1.0025901231392378,0.9898338377428797,1.0057351621395927,0.9904569739434022,0.9895720084290387,0.9988666405386931,1.0014153520615143,1.012554268595958,0.9989669995727368,0.995552557310241,0.9986777548023492,1.0147204795662343,0.9987061329671708,0.999036879155057,0.999659164822233,1.0151857161018503,1.0159409809740332,0.9982073458056491,0.9983473365482406,1.011778713171666,0.9904608785401376,1.0124517109207969,9.95995204893909e-06,8.824776093739715e-06,4.402263604283152e-06,5.339954469519918e-06,5.400383116044655e-06,1.1600794713634614e-05,1.1345993717649556e-05,1.1861130472724606e-05,6.302665138714894e-06,1.3739140632014377e-05,7.54000567100902e-06,1.3462276426544036e-05,1.180981989742588e-05,5.579759470458072e-06,7.332940700171674e-06,1.2669575323814976e-05,5.727010976459269e-06,1.2298204266910735e-05,5.897950821651071e-06,1.469998131179859e-05,5.8068184465269115e-06,5.849855140739718e-06,1.3324061692591932e-05,1.66192167173605e-05,1.6931867721243827e-05,5.822627714054039e-06,5.815052895462265e-06,1.1459931017608893e-05,1.0078659724843335e-05,1.264215957978093e-05
89,89.0,0.9896011441448244,1.0160030764727548,1.6341239552571425e-05,4.1946099763262096e-06,9.2403109479181e-06,3.5248397020678324e-06,5.631004733679272e-06,1.2337725493925143e-05,1.010422975044736,0.989798993236309,0.9980201676370772,1.000308617498074,1.00003298737277,1.0104526278505654,0.9901764388291341,1.0087439569054697,1.0026410905903085,0.9899186225013501,1.0057902748534575,0.9905411638782411,0.9896530535859592,0.9989148331645904,1.0014772055224626,1.0126093860148824,0.9990172103774229,0.9956420281226391,0.998726860466091,1.01478056148069,0.9987559928936444,0.9990861544775473,0.9997556806501665,1.0152535440793897,1.0160106242233766,0.9982561749322876,0.9983977990732902,1.011833564122167,0.990540544126746,1.0125064797323604,9.818846665135106e-06,8.237194762127073e-06,4.1946099763262096e-06,5.093680409665266e-06,5.142515061142343e-06,1.1486772753344056e-05,1.0520016140931798e-05,1.1769047716188692e-05,5.944570060558596e-06,1.262577818913722e-05,7.021165460930311e-06,1.234583365845565e-05,1.0927969150601002e-05,5.337415575823616e-06,7.062234521946954e-06,1.2413863574956292e-05,5.490570230026388e-06,1.1359623207996132e-05,5.6890327815091205e-06,1.4323155259850222e-05,5.631004733679272e-06,5.770850877974213e-06,1.2337725493925143e-05,1.6053501247042134e-05,1.6341239552571425e-05,5.6000359369207685e-06,5.606281651563007e-06,1.1290579280247087e-05,9.387768851961082e-06,1.2386445655006768e-05
90,90.0,0.9896165269557542,1.0160220115069405,1.7854681434587853e-05,4.337605422945753e-06,9.624715954098632e-06,3.7668027414887335e-06,6.395998285582437e-06,1.2565983822274418e-05,1.010415817211388,0.9898155469277904,0.9979840960790605,1.0002728407770731,0.9999948319321702,1.0104474710821585,0.9901922065233862,1.0087382725133258,1.002600761378854,0.9899303708871131,1.0057476345843244,0.9905531475562177,0.9896664503993092,0.9988751088397415,1.0014693335354437,1.0126068733938196,0.9989758311200458,0.9956673301514485,0.9986826746283598,1.0147828461285209,0.9987125276286491,0.9990403166123264,0.9997907589937962,1.0152633671704125,1.0160220115069405,0.9982132389566288,0.9983543812515532,1.0118298638244148,0.9905583332029944,1.0125033345533516,1.0876245702678512e-05,7.756204882004926e-06,4.337605422945753e-06,5.345703487309907e-06,5.291629491558006e-06,1.279922603377634e-05,9.764575260350943e-06,1.307855857351512e-05,5.871066608197178e-06,1.1526925647494068e-05,6.642669476496055e-06,1.1249551348734993e-05,1.0092624948321934e-05,5.687445438452704e-06,7.406636541120747e-06,1.3879463081145059e-05,5.976899434405032e-06,1.0532406846685426e-05,6.300744091174076e-06,1.6006692624542585e-05,6.4285307274261445e-06,6.913591858387626e-06,1.1485322210075396e-05,1.754970601583638e-05,1.7854681434587853e-05,6.395998285582437e-06,6.4094518862805944e-06,1.2565983822274418e-05,8.841495522020025e-06,1.387384191957878e-05
91,91.0,0.9896163245520844,1.0160499148862139,1.9128647264729957e-05,4.332831978458048e-06,9.780612190560685e-06,4.1105360598129715e-06,6.6483179215514765e-06,1.3408426724200906e-05,1.0104294212110774,0.9897772628419115,0.9979462216810164,1.0002256149903113,0.9999500392089269,1.01045390746461,0.9901443663567137,1.0087432638290754,1.0025531891066313,0.989874594017099,1.0056958272054617,0.9904977010239362,0.9896163245520843,0.9988288280534827,1.0014406928597441,1.0126120385195867,0.9989278399464816,0.9956211991937803,0.9986328718669714,1.0147787627867995,0.9986630151334727,0.9989911676812696,0.9997418952250828,1.015256112650693,1.0160135359452904,0.9981611758592598,0.9983026320995056,1.01183729072324,0.9905122469981995,1.0125083771550805,1.1611082800783477e-05,7.0919492580105654e-06,4.332831978458048e-06,5.3980142690307e-06,5.251810366063106e-06,1.3623770609895004e-05,8.871291443489239e-06,1.3880349561099297e-05,5.641427606240967e-06,1.0440897664054488e-05,6.191617380422595e-06,1.0193524834412775e-05,9.15288352943526e-06,5.803709805162243e-06,7.429690870430461e-06,1.4909707565661324e-05,6.227480725605765e-06,9.581167644231534e-06,6.6483179215514765e-06,1.7302844685686032e-05,7.003754261342017e-06,7.765029420227443e-06,1.0477746782545602e-05,1.8766622043241213e-05,1.9128647264729957e-05,7.144074282886433e-06,7.123947815799741e-06,1.3408426724200906e-05,8.097550122560824e-06,1.4918196479562043e-05
92,92.0,0.9895968340097194,1.0160826445114144,1.7890235652595913e-05,4.045944999878929e-06,9.082853147376303e-06,3.859762480327798e-06,6.211105102020011e-06,1.2549801403439978e-05,1.0103492192846861,0.989771944764951,0.997961549665487,1.000231323023547,0.9999654715486895,1.0103694200173654,0.990144273831605,1.0086599890257966,1.0025756173659979,0.9898861570029737,1.0057255955067552,0.9905107027383692,0.989619281701853,0.9988430416651193,1.0014165870872098,1.0125225563133609,0.9989369546455711,0.9956168887118143,0.9986386751462994,1.0146778585476002,0.998667084500782,0.9989946426222254,0.9997330740692209,1.015152464443994,1.0159100234787464,0.9981607774127957,0.9983035073592332,1.0117469035333313,0.990507274934201,1.012419583162792,1.0935869181186199e-05,6.420607040413649e-06,4.045944999878929e-06,5.016608923139665e-06,4.889761709918736e-06,1.275197969036588e-05,8.028577769151663e-06,1.2990608529374946e-05,5.251442740754691e-06,9.457941846160908e-06,5.7621060182749874e-06,9.236112645925661e-06,8.284640858213031e-06,5.4047453854476195e-06,6.7765848098015396e-06,1.3965566261234067e-05,5.816539478714802e-06,8.696288200229462e-06,6.211105102020011e-06,1.621491542675284e-05,6.595420558874142e-06,7.328161859217608e-06,9.543983754404403e-06,1.7528623098294267e-05,1.7890235652595913e-05,6.807973596593619e-06,6.774031968090277e-06,1.2549801403439978e-05,7.330142036049e-06,1.3979273876770578e-05
93,93.0,0.989571702857174,1.01611498629636,1.6484354479665117e-05,3.7449140002820877e-06,8.349947059220118e-06,3.5761201751237993e-06,5.727318663270848e-06,1.1631582317238589e-05,1.0103291619848518,0.9897535084566049,0.9979547951367428,1.0002243988360155,0.9999586967234307,1.0103492326998689,0.9901257597433676,1.0086406154026917,1.0025693237319964,0.9898707619618244,1.0057227256318069,0.9904954829237274,0.9896003080448376,0.9988342606659375,1.0013989239983063,1.0125011258327339,0.9989278705288142,0.9955908521726627,0.9986289383402142,1.0146571158011468,0.9986574652472361,0.9989866974569171,0.9997016414020825,1.0151289975050317,1.0158868671810264,0.998150322827578,0.9982932169422679,1.0117281576496884,0.990484349267199,1.0123985308195118,1.016597189715112e-05,5.818586338476402e-06,3.7449140002820877e-06,4.633992637215427e-06,4.53188807620988e-06,1.1810580010427708e-05,7.266449118300761e-06,1.2035184709132893e-05,4.895453642139701e-06,8.557823947237513e-06,5.387341346045291e-06,8.356705321801287e-06,7.4958838815816245e-06,4.991322370553922e-06,6.140412768571284e-06,1.2931354718934603e-05,5.369229614259079e-06,7.882171195123243e-06,5.727318663270848e-06,1.4986273088447333e-05,6.0633375047321555e-06,6.720143669171327e-06,8.683161356811184e-06,1.615560554852285e-05,1.6484354479665117e-05,6.237861202040692e-06,6.2089429041563536e-06,1.1631582317238589e-05,6.63749331091504e-06,1.2947072138188111e-05
94,94.0,0.9895589162361151,1.0161417261548704,1.6889293016613415e-05,3.4138690044869756e-06,8.112882009699992e-06,3.946677133861944e-06,5.227862904080158e-06,1.208421673184142e-05,1.0103662948649597,0.9897172129155062,0.99790626213522,1.000173018217511,0.9999110919237095,1.0103980691793364,0.990086769750299,1.0086933500248254,1.0025234836876795,0.9898220223337648,1.0056733010405494,0.9904477190849661,0.9895589162361151,0.9987844229829685,1.0013766680686318,1.012538898841148,0.9988831537145991,0.9955377631395839,0.9985875226298371,1.0147037545387096,0.9986216555644823,0.9989532798959453,0.9996420301132037,1.0151767912899576,1.0159367428857426,0.9981239558865503,0.9982651814232238,1.011768595939402,0.9904415481594477,1.0124366523172668,1.0673884250737947e-05,5.372514730980461e-06,3.4138690044869756e-06,4.218896130239709e-06,4.132422232160383e-06,1.2355779867296922e-05,6.666128157382799e-06,1.26064596983884e-05,4.471268879405417e-06,7.78550401208947e-06,4.910087713801849e-06,7.600697971190634e-06,6.857516548884902e-06,4.5415026752412275e-06,5.844885949027155e-06,1.327271763755141e-05,4.895874580228332e-06,7.236595814896856e-06,5.227862904080158e-06,1.539102550689851e-05,5.532590107254247e-06,6.121226045718006e-06,7.922398881219936e-06,1.65724522027446e-05,1.6889293016613415e-05,5.711127203485392e-06,5.684227509774798e-06,1.208421673184142e-05,6.109294048526533e-06,1.3284140278851827e-05
95,95.0,0.9895704434105791,1.0161576500007634,1.845793722278845e-05,3.3070915707205313e-06,8.479807655901161e-06,4.56784165297009e-06,4.9956827753825685e-06,1.331074898158048e-05,1.010401971197494,0.9897526854161816,0.9978728281684924,1.0001380570786798,0.9998747295503178,1.0104369243410392,0.9901215560866973,1.0087332650269887,1.0024843098367662,0.9898481304431136,1.0056294409136866,0.9904748986672454,0.9895892602742431,0.9987500529747164,1.0013934613973112,1.0125800692294067,0.998846969091674,0.9955874427883312,0.9985503886826725,1.0147468623778473,0.9985816373867342,0.9989146034651694,0.9996947789570906,1.015220698842853,1.0159781765941462,0.9980729604695746,0.9982164339273067,1.0118063242401796,0.9904809460157633,1.0124777618039105,1.182698203572883e-05,5.56507568299941e-06,3.3070915707205313e-06,4.095022720216001e-06,4.001620546003311e-06,1.3701731979526003e-05,6.841469513772922e-06,1.4015827477775955e-05,4.320045639549273e-06,7.806688526475478e-06,4.7421954703337555e-06,7.623965319239656e-06,6.980969903968819e-06,4.342048501132568e-06,6.135185015073994e-06,1.4411061362066068e-05,4.696108560861209e-06,7.5026033751543565e-06,4.9956827753825685e-06,1.6746492561004826e-05,5.279083355905783e-06,5.79476655203107e-06,8.134477959970547e-06,1.811066968472136e-05,1.845793722278845e-05,5.455051559727397e-06,5.448261314977232e-06,1.331074898158048e-05,6.333305202843641e-06,1.4412059305503361e-05
96,96.0,0.9895941901340813,1.0161575437478583,1.8148860132961275e-05,3.227243914203185e-06,8.380417780569863e-06,4.437940844321406e-06,4.82508731877257e-06,1.2959123986354055e-05,1.010501060985891,0.989783128395499,0.9978435622632927,1.0001128505034864,0.9998478719739649,1.0105514761889365,0.9901507483987946,1.0088500353496896,1.0024546624937323,0.9898641022429051,1.0055918448711743,0.990492050844634,0.9896146748575091,0.9987320996897393,1.0014423414615836,1.0127080515579656,0.9988364560156308,0.9956258388628749,0.9985457296943855,1.0149014112571861,0.9985880082168201,0.9989226708876674,0.9997410682682109,1.0153949805400784,1.0161575437478583,0.9981004081305506,0.9982397872195403,1.0119182363279526,0.9905126875747462,1.012605391199461,1.1465714393015301e-05,5.805788973640116e-06,3.227243914203185e-06,3.996505446537813e-06,3.902642445779395e-06,1.3341478525243434e-05,7.093128513807716e-06,1.3668859706433113e-05,4.208807660010666e-06,7.936368972303486e-06,4.626330243579428e-06,7.757857374794578e-06,7.179048056199894e-06,4.196237935038706e-06,6.141483273590615e-06,1.3970153797764222e-05,4.546446101004008e-06,7.940307410931785e-06,4.82508731877257e-06,1.6281920671807393e-05,5.084567271863918e-06,5.55187622121383e-06,8.693307528145301e-06,1.777384628323634e-05,1.8148860132961275e-05,5.244004899973685e-06,5.253960938704577e-06,1.2959123986354055e-05,6.6310409229769506e-06,1.3960534497208565e-05
97,97.0,0.9896120462825052,1.016140719229396,1.6651105269365538e-05,3.1204685803547564e-06,7.827954541840623e-06,3.956161364477681e-06,4.713535283037047e-06,1.1824090698015386e-05,1.0104472378707612,0.9897816840831107,0.9978384295050444,1.0001048980847105,0.9998380368465593,1.0104935743782164,0.9901496901162095,1.0087939096881553,1.0024443984093498,0.989863895392537,1.0055826539466897,0.9904910134050654,0.9896120462825052,0.9987134368367308,1.0014080913290164,1.012636986261437,0.9988137830209262,0.9956181389481342,0.998519281938376,1.0148263928080594,0.9985599478714833,0.9988893601459944,0.9997321205986208,1.0153186955117428,1.0160822087788517,0.9980776273603713,0.9982163924202593,1.0118581864505707,0.9905131971499576,1.0125343743169728,1.045962708114546e-05,5.468047994640156e-06,3.1204685803547564e-06,3.8775524341232306e-06,3.7897485411298066e-06,1.2162434041603336e-05,6.689244874911748e-06,1.2456458185907198e-05,4.1032380048708635e-06,7.479987177685616e-06,4.530766757384285e-06,7.315958457609586e-06,6.764203089261703e-06,4.084671044336284e-06,5.629707513794452e-06,1.2740757064057176e-05,4.421826246711457e-06,7.537007448736714e-06,4.713535283037047e-06,1.4863857857775208e-05,4.937909028321532e-06,5.378966427532677e-06,8.333697013695792e-06,1.629332366180695e-05,1.6651105269365538e-05,5.102899739850093e-06,5.1079729618488385e-06,1.1824090698015386e-05,6.272432288939769e-06,1.2727141486765882e-05
98,98.0,0.989610466271806,1.0161245919563098,1.5928726002022627e-05,2.990726562666147e-06,7.42429552086199e-06,3.780676301646952e-06,4.570514974460842e-06,1.132955967300274e-05,1.0104488547566013,0.9898460382886065,0.997825183051757,1.000085713759567,0.9998170384135188,1.010495477755595,0.9902120446402325,1.0087964665515348,1.0024170630588214,0.9899132308158062,1.0055489321803803,0.9905390480460743,0.9896706933501184,0.9986942539795385,1.0014267046964578,1.0126414379762405,0.9987943129384474,0.9956953644687393,0.9985014222171611,1.01484938017287,0.9985426189121431,0.9988714695497467,0.9998212126012751,1.0153571955340146,1.0161245919563096,0.9980652541590793,0.9982027339032432,1.0118602856469279,0.990576773870518,1.0125392113612952,9.954195880573793e-06,5.008191783035583e-06,2.990726562666147e-06,3.7573309003831883e-06,3.653594995283358e-06,1.1556159149525136e-05,6.150700507759197e-06,1.1808511781663062e-05,3.968697479584252e-06,6.914642953742744e-06,4.4074333234698375e-06,6.763612365480121e-06,6.233670801149951e-06,3.941842567234208e-06,5.219481464803943e-06,1.2149592313391202e-05,4.271120930430413e-06,6.893302693953134e-06,4.570514974460842e-06,1.4267443050718816e-05,4.771158672786483e-06,5.177915642314469e-06,7.620903344166543e-06,1.5605369795624193e-05,1.5928726002022627e-05,4.9597046546161625e-06,4.956113875090108e-06,1.132955967300274e-05,5.770355172589854e-06,1.2128292314337678e-05
99,99.0,0.9895941626782208,1.0161263825434748,1.5540879884193002e-05,2.709589482621277e-06,7.007573111678182e-06,3.798358921712772e-06,4.168454914750192e-06,1.1043512100181803e-05,1.0104293324503775,0.9899021883479984,0.9978151750124551,1.0000682848259765,0.9998017323369454,1.0104727692557363,0.9902695851934589,1.0087743986182462,1.0024014006531963,0.9899706180195301,1.0055329419306587,0.9905975704671557,0.9897291914533105,0.998679387574341,1.0014366595929935,1.012622173083947,0.9987762775652986,0.9957548460674461,0.9984801129949749,1.0148298012340204,0.9985197476444067,0.9988498967238343,0.99988145780863,1.0153338210866036,1.0160994560890424,0.998034799341964,0.9981741087169096,1.0118380473343493,0.9906290240147251,1.0125205292015667,9.624888561247594e-06,4.589828483102543e-06,2.709589482621277e-06,3.421597346370208e-06,3.3104649518068534e-06,1.1169523344414963e-05,5.616413561668291e-06,1.1379367833318957e-05,3.5942217110906214e-06,6.2786754613131036e-06,3.996043657116854e-06,6.1397792355541775e-06,5.687424589210972e-06,3.5761006998363337e-06,4.873650356392884e-06,1.1802238626366781e-05,3.884599136922429e-06,6.329758000830783e-06,4.168454914750192e-06,1.396272291921197e-05,4.354693432222942e-06,4.721442179768684e-06,7.037833425443367e-06,1.5250882116338534e-05,1.5540879884193002e-05,4.5481456449072965e-06,4.53844059418041e-06,1.1043512100181803e-05,5.305778797868084e-06,1.177024230209363e-05
100,100.0,0.9895724126180575,1.0161444283438428,1.4414148899942936e-05,2.6730580582802027e-06,6.587846840226318e-06,3.475329525603573e-06,3.969353281242524e-06,1.0230409937712418e-05,1.010311477633529,0.9898385894721866,0.9978026992503976,1.0000550606642322,0.9997905650169021,1.010350609880556,0.9902018200742939,1.0086529130393898,1.0023895466289006,0.9899081204290894,1.0055260063569496,0.9905335249645769,0.9896605301623322,0.9986713375215791,1.0013658184852947,1.0124935866948792,0.9987729462813448,0.9956755243289843,0.9984786590911423,1.01469870908052,0.9985237442763636,0.9988577254582103,0.9997873137269268,1.0151928109823884,1.015956931707828,0.9980405754286735,0.9981802162724249,1.0117165299595947,0.9905555926083129,1.0123937376935865,8.917391242283526e-06,4.359881749449048e-06,2.6730580582802027e-06,3.3620072749043746e-06,3.2118717751032193e-06,1.0383310642207292e-05,5.30502578384904e-06,1.059037490312121e-05,3.444785115793072e-06,5.950851633995032e-06,3.821054615228922e-06,5.81240828432731e-06,5.387321893428219e-06,3.4834186375446398e-06,4.561443501196504e-06,1.0924238120337273e-05,3.7288835934448313e-06,6.143696685478396e-06,3.969353281242524e-06,1.2944762162635001e-05,4.098538565572644e-06,4.407974068478363e-06,6.92387172868684e-06,1.414364556893255e-05,1.4414148899942936e-05,4.227651632423493e-06,4.225188154736444e-06,1.0230409937712418e-05,5.096308856170497e-06,1.0892528840283714e-05
101,101.0,0.9895544932076233,1.0161723458948864,1.3349404358108227e-05,2.8508911337010434e-06,6.296686129111476e-06,3.1044740478735913e-06,4.005477555770399e-06,9.48715329663617e-06,1.0103848061972818,0.9897819510251802,0.997848916642523,1.0001038749570264,0.9998444394704512,1.0104235887844233,0.9901426308871437,1.0087230905765734,1.002453816759413,0.9898649670440948,1.0056003751232632,0.9904915609868613,0.9896053178419911,0.9987270441878675,1.0013925554057026,1.0125736557542977,0.9988275139186663,0.9956071890788926,0.998534389175837,1.0147772694141672,0.9985835938658,0.9989227962248799,0.999721313107865,1.0152683971073555,1.0160330669070876,0.9981029657402671,0.9982417541643218,1.0117908869907093,0.9904940877168809,1.0124738660091241,8.267731311687002e-06,4.144558926347479e-06,2.8508911337010434e-06,3.5385245270130996e-06,3.356318034417128e-06,9.699668383926481e-06,5.013436559106125e-06,9.93401689564428e-06,3.5636195999281255e-06,5.637637104974306e-06,3.970389451604992e-06,5.503647390233391e-06,5.0919105916215565e-06,3.6208185964233422e-06,4.215099494384713e-06,1.0119239419296601e-05,3.808209346666368e-06,5.966286803101671e-06,4.005477555770399e-06,1.2017628471684872e-05,4.091595762869969e-06,4.332136302746316e-06,6.7734551308539965e-06,1.3109177057744411e-05,1.3349404358108227e-05,4.234722203691338e-06,4.2224731419294735e-06,9.48715329663617e-06,4.8818831110174235e-06,1.0093473910214126e-05
102,102.0,0.989549681563227,1.0162037517340756,1.5577594776506313e-05,2.9734344841744625e-06,6.545514979732356e-06,3.74294280893309e-06,3.904951853699722e-06,1.0133304664800749e-05,1.0104122309578762,0.9897308523322881,0.9978773420933723,1.00013168930983,0.9998754315242958,1.0104438494548538,0.9900842499582749,1.0087402049808762,1.0024868088629615,0.9898167368676895,1.005638523647289,0.9904442114595337,0.989549681563227,0.9987533531347182,1.001383545699013,1.0125932282441914,0.9988553358583898,0.9955333693341153,0.9985641220236594,1.0148005556248076,0.998617631016624,0.9989628817654811,0.9996503033296258,1.0152896425321918,1.0160523907988355,0.9981367755353079,0.9982755617624302,1.0118151821175885,0.9904353125536608,1.0124935102018335,8.727581410134013e-06,3.904951853699722e-06,2.9734344841744625e-06,3.5983460880876377e-06,3.4428377550337248e-06,1.044452132480061e-05,4.675102266293578e-06,1.074644520795145e-05,3.675199861818035e-06,5.135704279698034e-06,4.181692361773736e-06,5.022188865943141e-06,4.700608532929822e-06,3.611334989705746e-06,4.036822517069357e-06,1.1109731080143482e-05,3.7447642603127005e-06,5.661814874716274e-06,3.899195556582314e-06,1.3616421338707455e-05,3.956202008739519e-06,4.149170843647291e-06,6.462559585716254e-06,1.5227604061517186e-05,1.5577594776506313e-05,4.15774605224551e-06,4.125480217667746e-06,1.0133304664800749e-05,4.587342776754179e-06,1.1079745494800667e-05
103,103.0,0.9895640006655608,1.0162322623988824,1.737490154847983e-05,2.9052627256517035e-06,6.633436993694941e-06,4.310977569927503e-06,3.666375272983689e-06,1.0565189666660439e-05,1.0104842508182954,0.9898372787272671,0.9978955973269061,1.0001545241197283,0.9998979383095344,1.0105258831144042,0.9902004881035505,1.0088249062373815,1.0025084209017325,0.9899328885179468,1.0056602769191725,0.990560137511224,0.9896662809700085,0.9987806127673818,1.0014658508571321,1.0126872171399226,0.9988842144430728,0.995659826928382,0.9985939245502511,1.0149066197403513,0.9986501710607032,0.9989955251282436,0.9997862500621781,1.0154075028747738,1.0161712055900196,0.9981734699576778,0.9983122288984039,1.0118948918087913,0.9905513184569776,1.0125867658158136,9.00791162400983e-06,3.661677558716051e-06,2.9052627256517035e-06,3.4539897540219354e-06,3.3344629294532805e-06,1.0924128978464652e-05,4.347270298970901e-06,1.1259678386593406e-05,3.578438034753799e-06,4.679128551118326e-06,4.133579596563953e-06,4.581669613046644e-06,4.334369931068442e-06,3.451418445189948e-06,3.8974510794125496e-06,1.1853697513511574e-05,3.541188833440764e-06,5.322877749224585e-06,3.666375272983689e-06,1.4854005736990378e-05,3.676698468145895e-06,3.8725919403785746e-06,6.119257641338856e-06,1.6914614370554238e-05,1.737490154847983e-05,3.801310505669578e-06,3.7755281905464566e-06,1.0565189666660439e-05,4.295288201111139e-06,1.1819146664776803e-05
104,104.0,0.9895904569528566,1.016251494426778,1.5857814600958683e-05,2.6981970411856387e-06,6.181631472706754e-06,3.849879762248942e-06,3.486003557528409e-06,9.586520192951205e-06,1.010526004144087,0.9898912067160427,0.9979326144491293,1.0001974484594527,0.9999410212657832,1.0105733299210657,0.9902629035705977,1.00887406349948,1.002552799506957,0.9900007175763788,1.0057075275990588,0.9906280229596532,0.9897291290976756,0.9988297562604669,1.001522053645374,1.0127426909450394,0.9989392418348139,0.9957326592666931,0.9986533988809011,1.01497723718063,0.9987135486961288,0.9990614302469643,0.9998642139925994,1.0154869582620885,1.016251494426778,0.9982396121294642,0.9983780240977929,1.0119417382458848,0.9906117026364065,1.0126419743436197,8.17286263523511e-06,3.714987433478102e-06,2.6981970411856387e-06,3.2269930989653257e-06,3.1407752463296676e-06,9.901398779818363e-06,4.311485220132175e-06,1.0198412549877186e-05,3.40625226153533e-06,4.459693114900364e-06,3.966244558179555e-06,4.359308728443194e-06,4.242439664321684e-06,3.2739475369934703e-06,3.565491804984839e-06,1.0770605924191066e-05,3.36754370276511e-06,5.363325635339581e-06,3.486003557528409e-06,1.3490465267417392e-05,3.4788120169326955e-06,3.6916289702346665e-06,6.2658764643528745e-06,1.5416677753333578e-05,1.5857814600958683e-05,3.506030115415611e-06,3.495567996615213e-06,9.586520192951205e-06,4.2942065868744525e-06,1.07393757219121e-05
105,105.0,0.9896188027277312,1.01625698311192,1.4489477510435899e-05,2.4989460878865554e-06,5.92023114793685e-06,3.4029087807805004e-06,3.301399888581415e-06,8.721471304293612e-06,1.0104499039317203,0.9898767651204545,0.997883430818682,1.0001415567391267,0.9998866938628493,1.0104906922690013,0.9902483941802362,1.0087910562396825,1.0024957689754528,0.9899831411893926,1.005647368168441,0.9906111463604169,0.9897134018641798,0.9987713038831056,1.0014686449212409,1.0126557300930228,0.9988782920448548,0.9957241650200721,0.9985889021591154,1.0148880809072882,0.9986462099526707,0.9989915085378143,0.9998615582606563,1.0153965053781446,1.0161609140227679,0.9981687420158603,0.9983081705634428,1.0118583849493017,0.9906002868307746,1.0125548980481711,7.432154114590597e-06,4.278952505234574e-06,2.4989460878865554e-06,3.0381551873972756e-06,2.9670754639450274e-06,9.006423677843392e-06,4.8046166815848826e-06,9.270043877198281e-06,3.2570147920382603e-06,4.727963734187218e-06,3.824641074564962e-06,4.6337096563702395e-06,4.6812238533241995e-06,3.0863662572627413e-06,3.257088885314813e-06,9.780744631443274e-06,3.190478046693549e-06,6.022323522196701e-06,3.307353036646029e-06,1.2246732727926759e-05,3.301399888581415e-06,3.500607356681746e-06,7.091914697093889e-06,1.4060697955902445e-05,1.4489477510435899e-05,3.3183293889846673e-06,3.3078892506797286e-06,8.721471304293612e-06,4.753225375650063e-06,9.749913896152759e-06
106,106.0,0.9896387902928018,1.0162519387752076,1.4940227140792497e-05,2.312116207181722e-06,6.066898785145292e-06,3.674383908968639e-06,3.0856146541013417e-06,9.354017261304552e-06,1.0104657734058051,0.9898134907611728,0.9979069548956185,1.0001678455694627,0.9999122622768601,1.010502479160671,0.9901748111823818,1.0087988849380594,1.0025200967406298,0.9899047877947443,1.0056687395423052,0.9905335830101253,0.9896387902928019,0.9987990851569246,1.0014572375780668,1.0126679848374265,0.9989114142342523,0.9956528449821285,0.9986251326559703,1.0149018848409042,0.9986861270083808,0.9990337783555296,0.9997906551142082,1.0154064060823629,1.0161721244287594,0.9982116353751577,0.9983514073792327,1.0118729734357608,0.9905328690837593,1.0125671346554928,8.078818932950964e-06,4.515374457070698e-06,2.312116207181722e-06,2.8482959815006795e-06,2.7698556469827774e-06,9.627625914067591e-06,5.0265427941442405e-06,9.838260789621506e-06,3.049374474103727e-06,4.867641790931805e-06,3.5632210518501554e-06,4.799462010523538e-06,4.913985342495133e-06,2.86622757992942e-06,3.333872651610239e-06,1.0435525982979998e-05,2.967016954623438e-06,6.293783895098412e-06,3.0856146541013417e-06,1.265598726636309e-05,3.0785452852423735e-06,3.2522155371222407e-06,7.462443097138766e-06,1.4512914115644844e-05,1.4940227140792497e-05,3.120876244719415e-06,3.1032838171018808e-06,9.354017261304552e-06,4.974765031026575e-06,1.0359071646135109e-05
107,107.0,0.9896426303866184,1.0162414904942265,1.539867586527094e-05,2.2563022398817017e-06,6.260155992077627e-06,3.8976076591717526e-06,3.0739799894013694e-06,9.962197773509823e-06,1.0104540922397618,0.9898345714349659,0.9979618229576949,1.0002305991013862,0.9999729052408634,1.0104900656952633,0.9902040619330764,1.0087858012609778,1.0025882092762854,0.989952624901853,1.0057481789866927,0.9905797856754488,0.9896719682231343,0.9988553908906266,1.0014773675666764,1.012651597666138,0.9989704858656386,0.995688648107071,0.9986860323900305,1.014902752120615,0.998749282520518,0.9990963049136998,0.9998443613717897,1.0154154266307704,1.0161822921680892,0.9982794408241118,0.9984177995600807,1.0118632450001424,0.9905584652969611,1.0125514766838186,8.712674706093315e-06,4.607247845129495e-06,2.2563022398817017e-06,2.7636552382737487e-06,2.7282577653835062e-06,1.0216653901676831e-05,5.142318548629297e-06,1.037214332202175e-05,3.0739799894013694e-06,4.786869529902271e-06,3.6478424703277773e-06,4.7267676900665265e-06,5.004953568005678e-06,2.829709161401488e-06,3.388048798354368e-06,1.1096307866375222e-05,2.912583524106822e-06,6.525774126131416e-06,3.0306631847019027e-06,1.3103956035185276e-05,3.070106570637585e-06,3.2917170782604686e-06,7.741103473552298e-06,1.4972980467945804e-05,1.539867586527094e-05,3.1342437905532004e-06,3.1113944902137925e-06,9.962197773509823e-06,5.210189976684898e-06,1.0985360764650223e-05
108,108.0,0.9896323674914665,1.016230767346563,1.4063518092042765e-05,2.3263491282577856e-06,6.1754591933771805e-06,3.4233806605433185e-06,3.2881584035790746e-06,9.198021795307738e-06,1.0104587058946768,0.9898432815815829,0.997984160773245,1.000260631323999,1.0000013989986758,1.0104933675825465,0.9902168368204877,1.0087873111952146,1.0026194104787007,0.989977143648893,1.0057857793216307,0.9906033646626422,0.9896859542511687,0.9988862478741267,1.0014938996092626,1.0126577320574623,0.9990058954091937,0.995707599422249,0.998724693537612,1.0149194609609948,0.9987894177241128,0.9991379394218133,0.9998765677999464,1.0154353336513864,1.0162021531333827,0.9983185861174311,0.9984567188871397,1.0118699933401494,0.9905730053736077,1.0125584247323467,8.09043105328975e-06,5.03758827109345e-06,2.3263491282577856e-06,2.7929387098035934e-06,2.843648202596266e-06,9.39486196232428e-06,5.681891749783442e-06,9.504885882903427e-06,3.2881584035790746e-06,4.971448626334646e-06,4.015190223871616e-06,4.8973907306296495e-06,5.460251288664933e-06,2.9313193749068326e-06,3.0719394854394137e-06,1.0225426056379558e-05,3.018099386761107e-06,7.403443018109976e-06,3.1561659782893515e-06,1.205009251753102e-05,3.2985798641970316e-06,3.6467855673183724e-06,8.496829525940803e-06,1.3687779665640529e-05,1.4063518092042765e-05,3.3885430722767627e-06,3.3598331781824008e-06,9.198021795307738e-06,5.831235486104812e-06,1.0131129503754978e-05
109,109.0,0.989612504525565,1.0162248984098021,1.418574706587208e-05,2.3406553541931925e-06,6.415152067131273e-06,3.4230483886458455e-06,3.33311283926114e-06,9.294775183604465e-06,1.0104828326529178,0.989828237322117,0.9980005425018552,1.0002823835672674,1.0000262913118734,1.0105198496950898,0.9902035978439946,1.0088120484847785,1.0026557946155379,0.9899776598962561,1.0058301963966059,0.9906048112544223,0.9896789426634588,0.9989079868242041,1.0015002041111767,1.0126796522430455,0.9990305095043013,0.9956839401297262,0.9987513364742167,1.0149441355682258,0.9988167749380679,0.9991665613761473,0.9998443329730156,1.0154582963411756,1.0162248984098021,0.9983480294935665,0.9984855931157789,1.0118958446143589,0.9905551923891285,1.0125808974891648,8.049335821283088e-06,5.588283997408827e-06,2.3406553541931925e-06,2.7878652141147025e-06,2.8809886555838184e-06,9.294775183604465e-06,6.385318121239044e-06,9.39658596245956e-06,3.33311283926114e-06,5.621922074295434e-06,4.098279768074175e-06,5.544648497474726e-06,6.156262167078612e-06,2.9558092769517698e-06,3.3234893097458897e-06,1.0256723826355295e-05,3.0610672604928673e-06,8.30546024547335e-06,3.217595828122495e-06,1.217195451190301e-05,3.4384472836067366e-06,3.858432778623041e-06,9.426663985758648e-06,1.3848447352836897e-05,1.418574706587208e-05,3.5645032434686383e-06,3.535777492692549e-06,9.129349261523291e-06,6.535027646896168e-06,1.0162031987544648e-05
110,110.0,0.9895875444071329,1.016227502102337,1.5509798757670547e-05,2.3985144440485438e-06,6.987809597278155e-06,3.6739822760204965e-06,3.868740520129797e-06,9.644226497067278e-06,1.0104166435390154,0.9898048642661594,0.9979582448567144,1.000242482888814,0.9999847429249682,1.0104524059016382,0.990180912163415,1.0087436547716984,1.0026143496531426,0.9899594135714568,1.0057918004322313,0.9905895232557639,0.9896558746074735,0.9988658425167765,1.0014560827301286,1.0126113035897613,0.9989869005598363,0.9956634387865534,0.9987062328595772,1.0148798329088178,0.9987735096946884,0.9991234644349702,0.9998191944430946,1.0153982891034958,1.0161666988403666,0.998307218470059,0.9984449153673646,1.0118301817884097,0.9905338119217855,1.0125130805978033,8.304495618957837e-06,6.179110828921197e-06,2.3985144440485438e-06,2.894077322961876e-06,2.9929305174111564e-06,9.644226497067278e-06,7.158950976350443e-06,9.786458280564872e-06,3.4228501376089648e-06,6.664490947397192e-06,4.1759644694400905e-06,6.598772447749269e-06,6.992645248303596e-06,3.1570897172839022e-06,4.126937897927508e-06,1.0892392753441491e-05,3.3417378686882696e-06,9.14606818615015e-06,3.557689145606833e-06,1.3202569851495987e-05,3.868740520129797e-06,4.321876955851478e-06,1.0484609745149589e-05,1.517827039955217e-05,1.5509798757670547e-05,4.080387758816743e-06,4.048114943870049e-06,9.470722333608911e-06,7.245367313444216e-06,1.0788426032874734e-05
111,111.0,0.9895619900543888,1.016236154205789,1.552246587017467e-05,2.456791268246289e-06,7.083296266757259e-06,3.5931509978626317e-06,4.1837014560207655e-06,9.513741468581466e-06,1.0104203190868166,0.98972039676118,0.9978549420637528,1.0001281976829839,0.9998766203643483,1.0104519644196888,0.9900858927086886,1.0087423991897388,1.0025046283419878,0.9898616691990931,1.0056805001283067,0.9904934138505671,0.9895586260276472,0.9987486347175548,1.0013746283346483,1.012595575604348,0.9988682065865957,0.9955523995155201,0.9985861349326219,1.0148609470308658,0.9986556860278758,0.9990075533034407,0.9997068027600929,1.0153743623650426,1.0161431842019732,0.9981891323972915,0.9983263391504955,1.0118260084494712,0.9904391866608059,1.0124981836920497,8.163963146546577e-06,6.161819898105353e-06,2.456791268246289e-06,2.9951281642328244e-06,3.0794121777721825e-06,9.513741468581466e-06,7.2153338592421365e-06,9.668046538444788e-06,3.4971299337832137e-06,6.881820165323894e-06,4.229837543199423e-06,6.826124301303119e-06,7.0780314664841e-06,3.3112940068224872e-06,4.370812097185851e-06,1.0818689396257797e-05,3.554292893071861e-06,9.24153670477564e-06,3.823260498585199e-06,1.3199533451562724e-05,4.1837014560207655e-06,4.651852242038972e-06,1.0653097520775085e-05,1.5204583624832179e-05,1.552246587017467e-05,4.448966916207464e-06,4.407991818947697e-06,9.355064527715176e-06,7.264533009235265e-06,1.0720032037243574e-05
112,112.0,0.9895403443855519,1.0162469198425859,1.4254482701990779e-05,2.329590420872679e-06,6.661275609960838e-06,3.2948316271032684e-06,3.966224537795874e-06,8.883024919146092e-06,1.0103818775704085,0.989698797699326,0.9978299483877351,1.0000882457660785,0.9998441538679145,1.0104050152637085,0.9900606596984401,1.0086968123951845,1.0024668405566415,0.9898256096787559,1.0056336726945363,0.9904593531462685,0.9895321862398828,0.9987162908423376,1.001337098888625,1.0125415471615784,0.9988334017792355,0.9955169913538883,0.998552228794284,1.0147970920218883,0.9986225173779169,0.9989727243806873,0.9996685009430505,1.0153039150153826,1.016073043407646,0.9981603786251665,0.99829625667989,1.0117741634259219,0.990414199049989,1.0124451175688978,7.622457211912076e-06,5.883834010420642e-06,2.329590420872679e-06,2.845044113566226e-06,2.910018236973529e-06,8.883024919146092e-06,6.943993150307617e-06,9.025141157055916e-06,3.29729269408466e-06,6.700243348843394e-06,3.966224537795874e-06,6.639084621383116e-06,6.832848676261821e-06,3.134459261979381e-06,4.044809785144557e-06,1.0065935105996853e-05,3.3721235047377195e-06,8.750972518055454e-06,3.636903961209473e-06,1.2177456466919324e-05,3.9838639303275674e-06,4.426080372719079e-06,1.0038585007491737e-05,1.3969826640576016e-05,1.4254482701990779e-05,4.249424836723239e-06,4.209114749968026e-06,8.746731645960846e-06,6.919261128163218e-06,9.979439582238181e-06
113,113.0,0.9895271103188414,1.0162558641351556,1.2905270304214127e-05,2.4156335385954884e-06,6.320574667073162e-06,2.843923754700009e-06,3.7334986797553127e-06,8.199370615961545e-06,1.0103812429266232,0.9896964260899273,0.9978365622318536,1.0000874990517228,0.9998470166597808,1.0104032251746582,0.990055287253782,1.0086937883678144,1.0024706817799482,0.9898160498107584,1.0056336314252488,0.9904482554789588,0.9895271103188416,0.9987205072912144,1.0013392410505595,1.012542093289331,0.9988368218570975,0.9955169659369029,0.9985544625632409,1.0147940416887582,0.9986236678623782,0.9989743105879484,0.999676068224455,1.015296652701091,1.0160644981836977,0.9981563857330102,0.9982932882006912,1.011771716035064,0.9904057074070183,1.0124456548422116,6.909473787093891e-06,5.619016460823533e-06,2.4156335385954884e-06,2.974174697176302e-06,3.0084901125595417e-06,8.059736122128602e-06,6.680014547977611e-06,8.199370615961545e-06,3.4338141812476027e-06,6.562216267989206e-06,4.165374095655119e-06,6.489167772968179e-06,6.599771128477108e-06,3.1749594103636427e-06,3.7088207981308634e-06,9.140431277911965e-06,3.4545337255881254e-06,8.268544514656955e-06,3.7334986797553127e-06,1.1018879068142469e-05,4.101553899800054e-06,4.51030470470075e-06,9.477951626264081e-06,1.2647053628128691e-05,1.2905270304214127e-05,4.420715101192274e-06,4.371791131515535e-06,7.926251880632605e-06,6.580271905868508e-06,9.060155026675097e-06
114,114.0,0.9895249346933357,1.0162590522059265,1.1725636085594838e-05,2.629787886379872e-06,6.032878643153232e-06,2.3540850969229447e-06,4.09640892679316e-06,7.443551715387653e-06,1.010555357399495,0.9897141528333786,0.9979242746903288,1.000178169434538,0.9999427467813272,1.0105820138846051,0.9900778494982219,1.0088735027912052,1.002572651647091,0.9898498862734888,1.0057424777711486,0.9904828154395162,0.9895533084004986,0.9988160060179858,1.0014341262746018,1.0127164254427272,0.9989351756703677,0.9955339140539137,0.9986553108757711,1.0149678821683525,0.9987247164788159,0.9990763843220624,0.9996846694239676,1.015467053895298,1.0162334997995266,0.9982595438864785,0.9983962663126077,1.011948719643727,0.9904174921409534,1.0126202743037527,6.264166345107851e-06,5.091160240395911e-06,2.629787886379872e-06,3.3080879237690408e-06,3.2953473484816422e-06,7.3108389362495776e-06,6.066332625022561e-06,7.443551715387653e-06,3.803753482285673e-06,6.0722388905375935e-06,4.697452102393271e-06,5.993833226864253e-06,6.0050887850490735e-06,3.414797709449568e-06,3.4083380204422896e-06,8.299268716777499e-06,3.7721293573740992e-06,7.5483808091739905e-06,4.09640892679316e-06,9.992759642869665e-06,4.49717112715844e-06,4.883413634803697e-06,8.833067261137511e-06,1.1488093421335283e-05,1.1725636085594838e-05,4.8631352195803065e-06,4.796430350264559e-06,7.182872371903766e-06,5.9782432649965716e-06,8.224573867017806e-06
115,115.0,0.9895290400315555,1.0162525491773269,1.073009319515335e-05,2.6068850187916485e-06,5.6920036617175186e-06,2.0250422587694137e-06,4.21486161319714e-06,6.782325410926184e-06,1.0106021532162155,0.9897464569208739,0.9979425807374058,1.0001912106025548,0.9999591307506621,1.0106262265707242,0.9901126073378795,1.0089179304373594,1.0025889848371718,0.9898868629164974,1.0057601268501812,0.9905185514603148,0.9895884563623746,0.9988282983397396,1.00146612969389,1.0127554652683834,0.9989378796104587,0.9955730788239725,0.9986517965436519,1.0149904883318,0.9987153113698528,0.9990591052957335,0.9997279237774898,1.0154861915182216,1.0162525491773269,0.9982482565312215,0.9983858229356979,1.0119918644438615,0.9904472078427394,1.0126591762835075,5.717603565114514e-06,4.625575036833695e-06,2.6068850187916485e-06,3.3565983967763704e-06,3.341802046693683e-06,6.671761035054622e-06,5.5132717960641034e-06,6.782325410926184e-06,3.953575853772803e-06,5.593219500169522e-06,4.977198648769419e-06,5.515867783175098e-06,5.458701811214693e-06,3.4403448783346825e-06,3.136133740840003e-06,7.549449568451813e-06,3.8536027773117565e-06,6.898773281402696e-06,4.21486161319714e-06,9.141579147000293e-06,4.617919556223346e-06,4.998651833018475e-06,8.1787458253366e-06,1.0513598617200943e-05,1.073009319515335e-05,4.977817295102883e-06,4.90394113127066e-06,6.560573905558516e-06,5.44428150351419e-06,7.485356079251856e-06
116,116.0,0.9895327927768808,1.0162340608169644,9.981755870563782e-06,2.5243753423264554e-06,5.370927866864547e-06,1.8630423968752837e-06,4.074751393216563e-06,6.385985108576431e-06,1.010555306810788,0.9896914801753594,0.997954459030111,1.000201296698655,0.9999726472559477,1.0105694737675905,0.990052485350586,1.008857060409099,1.002608295538872,0.9898336236934931,1.005781619675675,0.9904655924236175,0.9895327927768808,0.998836506570996,1.0014256833584683,1.012691821621634,0.9989432803753957,0.9955019237185591,0.9986541749361916,1.0149106684273963,0.9987172697459346,0.9990625180846318,0.9996561356483368,1.0153951370457195,1.0161589431530909,0.9982470385467174,0.9983852158013234,1.0119366648572679,0.9903890222405433,1.012595559595237,5.5087198040769704e-06,4.260617199910707e-06,2.5243753423264554e-06,3.228203198809899e-06,3.2350950803603893e-06,6.385985108576431e-06,5.048748971666919e-06,6.493557590321373e-06,3.87663598515164e-06,5.089083411550688e-06,4.89550105018988e-06,5.013204681780929e-06,4.985630041199742e-06,3.3126066689241374e-06,2.9857745725172664e-06,7.186563203423932e-06,3.7199027412442304e-06,6.3186137282176584e-06,4.074751393216563e-06,8.597187904290668e-06,4.440955959288089e-06,4.796834929834165e-06,7.508035459050195e-06,9.801004312402052e-06,9.981755870563782e-06,4.772559162825256e-06,4.699551144096889e-06,6.269069671068957e-06,4.993871457543644e-06,7.123440361506839e-06
117,117.0,0.9895314545233395,1.0162078554731673,9.359379481165883e-06,3.4722578989230645e-06,5.8033024623962435e-06,1.430869167460795e-06,4.831999811211056e-06,6.224976776374743e-06,1.0105439630250952,0.9897009864630081,0.9979655042310001,1.000210512437778,0.9999852699394032,1.0105567386048613,0.9900623117471672,1.008843562605661,1.002621156770544,0.9898427277370757,1.0057933344309962,0.9904762789408438,0.9895428560662841,0.9988517945048729,1.0014335167978847,1.0126796794923956,0.9989574979853537,0.9955211217480032,0.9986692818042241,1.0148928610241987,0.9987324823400604,0.9990798514503377,0.9996887642067717,1.0153751363443244,1.0161401429871308,0.9982605437759307,0.9983986667844627,1.0119222376852388,0.9903998477658876,1.0125831124723244,5.29056166233557e-06,4.659769991157059e-06,3.4722578989230645e-06,4.267089512703036e-06,4.15752893342217e-06,6.104455533222416e-06,5.529530458566358e-06,6.224976776374743e-06,4.720700249291606e-06,5.512825401908348e-06,5.6059957850695105e-06,5.391525990008875e-06,5.492159013027092e-06,4.433395411274965e-06,3.5936598248620444e-06,6.927840631270501e-06,4.831999811211056e-06,6.984135613045663e-06,5.188137179586079e-06,8.14308860198389e-06,5.441609039185352e-06,5.714095498087613e-06,8.149968709892278e-06,9.217526660351306e-06,9.359379481165883e-06,5.710197517725799e-06,5.656028791624976e-06,5.9893878714899776e-06,5.473724774909591e-06,6.855521248210437e-06
118,118.0,0.9895278674675481,1.0161798421394437,9.188165812058236e-06,4.41443327955928e-06,6.488389488904513e-06,1.198053581614986e-06,5.800557437668385e-06,6.915109425652633e-06,1.0104875342246968,0.9897350804094853,0.9979233858225722,1.000168886913099,0.9999427800806445,1.010507538414654,0.9900942376409538,1.0087924053429134,1.0025797844418902,0.9898688824648938,1.0057474507263908,0.990501767042964,0.9895738966240566,0.9988052851156124,1.0014172548113534,1.0126319648679012,0.998907007112387,0.9955655899452007,0.9986163251400332,1.014843344663251,0.9986750118451498,0.9990158093979662,0.9997375260119663,1.0153289732554536,1.0160954091717327,0.9982028736876574,0.9983419180052898,1.0118702791346603,0.990437862660472,1.0125345277848858,4.9689806021262e-06,5.193468306171527e-06,4.578282501033332e-06,5.701943055092974e-06,5.361069519192282e-06,5.800557437668385e-06,6.211795000557225e-06,5.906551146228149e-06,5.939989409172844e-06,6.296240499438748e-06,6.848568141361791e-06,6.106997225044807e-06,6.2235979771512875e-06,5.847130606750882e-06,4.41443327955928e-06,6.747606896336566e-06,6.2765583435484085e-06,8.009985778462459e-06,6.626966060820242e-06,7.974472658906072e-06,6.767013290116261e-06,6.979527120908255e-06,9.180382623514952e-06,9.07576520239874e-06,9.188165812058236e-06,6.934506527535299e-06,6.915109425652633e-06,5.7641387985391804e-06,6.151117424656282e-06,6.660763997132093e-06
119,119.0,0.9895267689567706,1.0161559298093015,9.012524127089617e-06,4.435050198035392e-06,6.339777619705274e-06,1.1725013377337557e-06,5.615418639508075e-06,6.762317002342013e-06,1.010483538370897,0.9897258668072801,0.9978568090895528,1.000103763776786,0.9998707334334861,1.0105056045074137,0.9900793713304844,1.008792675738451,1.0024969025856558,0.9898373695583045,1.0056540298352636,0.9904709221422056,0.9895536372853156,0.9987369444396959,1.0013870710606199,1.0126281597702373,0.9988405768562395,0.995544463862546,0.9985505999977928,1.0148370596982965,0.9986109400961922,0.998950138570744,0.9997164088660937,1.0153190815507978,1.0160857019470142,0.9981431523749759,0.9982815349112929,1.01186956442817,0.9904249060980139,1.0125308390313212,4.676730624433579e-06,4.968584401867065e-06,4.495802779436547e-06,5.779914500636101e-06,5.321591315619255e-06,5.524345324669285e-06,5.976362929169818e-06,5.615418639508075e-06,5.915635895716771e-06,6.2064420647280304e-06,6.888111668111069e-06,6.004789411481039e-06,6.006025345220523e-06,5.798273060440095e-06,4.435050198035392e-06,6.513378624636078e-06,6.231149186873668e-06,7.780297495075288e-06,6.5471706350718835e-06,7.774729868757731e-06,6.6531562025693716e-06,6.856998566764183e-06,8.867327340601797e-06,8.913456205114759e-06,9.012524127089617e-06,6.762317002342013e-06,6.760586278018432e-06,5.557328946231508e-06,5.931333534153602e-06,6.418496418785567e-06
120,120.0,0.9895328963382706,1.0161420274762487,1.0349759017772657e-05,4.539521741047231e-06,6.803072867588487e-06,1.474637259491661e-06,5.574459927658393e-06,7.542221316222536e-06,1.0104858964869088,0.9896954266032534,0.9978697925341752,1.0001188381880344,0.9998865835199989,1.010507516674363,0.9900557065460389,1.0087972646846024,1.0025159125012806,0.9898233450691277,1.005678743008066,0.9904578235459919,0.9895328963382707,0.9987515277957132,1.0013758777596717,1.0126233690636068,0.9988613110838801,0.9955077146316418,0.9985747116836939,1.0148335440678287,0.9986388291066143,0.9989818417379365,0.9996808437216731,1.0153136605552617,1.0160793243696673,0.9981731423944519,0.9983110088064044,1.011870906763824,0.99039250186018,1.0125261317687975,6.670176417124713e-06,4.539521741047231e-06,4.667180885607131e-06,5.855846298382972e-06,5.518609869259712e-06,7.542221316222536e-06,5.478214422118534e-06,7.645733755456121e-06,6.151721064863985e-06,5.751590604094586e-06,7.136297791015565e-06,5.574459927658393e-06,5.515800281102581e-06,5.9469047429775745e-06,4.70402410163256e-06,8.298006353889876e-06,6.3794229851061876e-06,7.098955863962856e-06,6.702807105981561e-06,9.389671630673063e-06,6.801242674235863e-06,7.002064993306592e-06,8.053317956805455e-06,1.030055365620438e-05,1.0349759017772657e-05,6.930143020858671e-06,6.926066903042204e-06,7.504404910399494e-06,5.434617963109131e-06,8.222847773742377e-06
121,121.0,0.9895480396952855,1.0161440441337932,1.1889465918857832e-05,4.227238768281954e-06,7.474482867896482e-06,2.289446914351003e-06,5.416328350683015e-06,1.0064937359770311e-05,1.0105313305385408,0.9897192478744061,0.9979028045109162,1.0001611175698246,0.9999241293207435,1.0105607854260377,0.990084758486505,1.0088516365317848,1.0025570335644438,0.9898559233366855,1.0057235355261114,0.9904904541991588,0.9895628676357439,0.9987912132511313,1.0014201871708162,1.0126809221592878,0.9988981901707757,0.9955337383860486,0.9986121858837013,1.0148941694776668,0.9986741195505754,0.9990160513677936,0.9997065479788279,1.015379004499088,1.0161440441337932,0.9982105656235392,0.998348183189257,1.0119260206636893,0.9904184770341496,1.0125842828243778,9.354898000790743e-06,4.227238768281954e-06,4.983418893641035e-06,5.99600549952331e-06,5.838367200602958e-06,1.020945223815039e-05,5.105272223352547e-06,1.0328256032460885e-05,6.519312130498945e-06,5.416328350683015e-06,7.509532502497893e-06,5.250217019905576e-06,5.159523968461257e-06,6.193331812440151e-06,5.22867042871499e-06,1.0633881208949285e-05,6.563088782169108e-06,6.578588050764912e-06,6.860843353690643e-06,1.1289383659537746e-05,6.926010150628704e-06,7.101872434615311e-06,7.450896925578777e-06,1.1889465918857832e-05,1.1878908203748703e-05,7.051575090418077e-06,7.050709271400571e-06,1.0064937359770311e-05,4.9962665296978535e-06,1.0578234027061078e-05
122,122.0,0.9895622000549422,1.0161644045154234,1.1591250243843904e-05,4.090697038186779e-06,7.1812296256472595e-06,2.3305832055721154e-06,5.193487864763511e-06,9.988223766743041e-06,1.010498001631221,0.9897166474589288,0.9978870034912471,1.000147476812569,0.9999072573676816,1.0105282075216415,0.9900832554652962,1.0088200518080248,1.00253897201391,0.9898550646038179,1.005706164357997,0.9904882511956076,0.9895622000549422,0.9987765113865703,1.0014061241844547,1.0126516760625914,0.9988808384670946,0.9955314901340836,0.9985945639147906,1.0148668175132607,0.9986547664750844,0.9989961764895914,0.999699440574976,1.015355106206757,1.0161209990152005,0.9981915242282773,0.9983287196048092,1.0118965457220337,0.9904145933188943,1.012555246300331,9.37777244579214e-06,4.090697038186779e-06,4.75011267955638e-06,5.608303815816772e-06,5.5315570138030604e-06,1.0155709724289657e-05,4.9376666481462685e-06,1.0287176300729378e-05,6.1980190812758836e-06,5.193487864763511e-06,7.137276943310442e-06,5.035747565906762e-06,4.959942895731374e-06,5.793146370110425e-06,5.082820865424752e-06,1.0468360975351736e-05,6.052959696981005e-06,6.378025801573534e-06,6.282684444755207e-06,1.09683244600159e-05,6.313035106798107e-06,6.447885312899046e-06,7.181522709946176e-06,1.1576810888539332e-05,1.1591250243843904e-05,6.416499272606378e-06,6.419523539092261e-06,9.988223766743041e-06,4.79438882024585e-06,1.0417956477182806e-05
123,123.0,0.9895657766329548,1.0161915963145471,1.1049911284459955e-05,3.85944775114133e-06,6.646546030631471e-06,2.17396456271489e-06,4.824691996084741e-06,9.117908347780845e-06,1.0105037473727152,0.9897325670426073,0.9978868107626381,1.0001478878417,0.9999055015606962,1.0105376987434076,0.9900988320938799,1.008829913803822,1.0025358073697266,0.9898685829560008,1.0057019984123683,0.9905010616289868,0.989576593190351,0.9987767300612985,1.0014185461106768,1.0126682271337464,0.9988796981748566,0.9955462925885603,0.9985937171143128,1.0148820404280732,0.9986535607368457,0.9989938872539369,0.9997132735519477,1.0153765085695319,1.0161445024899354,0.9981932790684747,0.9983296998164438,1.0119073989595633,0.9904299699192194,1.0125707586352763,8.518138436447199e-06,3.85944775114133e-06,4.394556731829989e-06,5.145437521047231e-06,5.11699220878162e-06,9.267906071098337e-06,4.657020047343689e-06,9.411167009407594e-06,5.764401733567693e-06,4.824691996084741e-06,6.633319798712977e-06,4.681690229304449e-06,4.6380918906425225e-06,5.326470001591278e-06,4.632751434779463e-06,9.60247533465611e-06,5.532054268499009e-06,6.0470684692771415e-06,5.726024668593969e-06,1.0279372137857765e-05,5.7471473337375786e-06,5.873356754521015e-06,6.789335724000249e-06,1.1006647841932058e-05,1.1049911284459955e-05,5.827810634973635e-06,5.832073674147553e-06,9.117908347780845e-06,4.535249153307748e-06,9.557862429419427e-06
124,124.0,0.9895625504554946,1.0162106229645527,1.0439685719508976e-05,3.5831961209004385e-06,6.231982342435302e-06,2.074800005911835e-06,4.41894387507141e-06,8.586377546763335e-06,1.0105440999646047,0.9897335974766681,0.9978459952890919,1.000109432595358,0.9998646944122134,1.0105778312875098,0.9900977927343767,1.008867258389753,1.002494748566359,0.9898654557499676,1.005659980313624,0.990497340170041,0.9895760809533043,0.998735498024881,1.0014185617553553,1.0127129184946686,0.9988411322945736,0.9955551501334821,0.998557516116888,1.0149398067424662,0.9986205438594804,0.9989653813606758,0.9997302042220411,1.0154408556285088,1.0162106229645524,0.9981610035272513,0.9982968213938636,1.0119530228360825,0.9904284536757503,1.012615094714946,8.048402461442007e-06,3.5831961209004385e-06,4.11644093738804e-06,4.789361186872596e-06,4.775680681192283e-06,8.685705845862205e-06,4.292474472919032e-06,8.848638543170986e-06,5.359844226385941e-06,4.41894387507141e-06,6.1728558979355295e-06,4.288173977676673e-06,4.272503151221912e-06,4.991146953265632e-06,4.212983885930389e-06,8.991174768459217e-06,5.201362428935626e-06,5.638933648804698e-06,5.39524308429147e-06,9.728691319711697e-06,5.451545195668157e-06,5.626539778670595e-06,6.398798434921445e-06,1.0417836979425278e-05,1.0439685719508976e-05,5.526545495149176e-06,5.522203243855973e-06,8.586377546763335e-06,4.217069633778672e-06,8.961110777879728e-06
125,125.0,0.9895596480013482,1.0162111664010969,9.810356183009083e-06,3.3315083835590682e-06,6.082058754462206e-06,1.8876862524459754e-06,4.350679807862959e-06,8.100818658701747e-06,1.0105113916924056,0.9897201183567845,0.9978445565961735,1.0001034303852419,0.9998589625743687,1.0105409344350305,0.9900819667509501,1.0088307237481695,1.0024829747999762,0.9898421517323789,1.0056430231283817,0.9904738867382229,0.9895596480013482,0.9987302500125969,1.0014003712015151,1.0126774479662342,0.9988348681150978,0.9955393427486635,0.9985531439417465,1.0149039683125087,0.9986191082448576,0.9989617689814031,0.999711642281873,1.0154086639347402,1.0161797785146913,0.9981662102740926,0.9983013704748058,1.011916883139327,0.9904156597995158,1.012579450342761,7.653997368192578e-06,3.3315083835590682e-06,4.350679807862959e-06,4.945901539865013e-06,5.018654152528019e-06,8.159768406420108e-06,3.961780776963303e-06,8.328475130130688e-06,5.689519873954572e-06,4.096269780179203e-06,6.656394636830231e-06,3.974934994179256e-06,3.949491395414456e-06,5.204136938275354e-06,3.93961789402993e-06,8.435876635907782e-06,5.425800661016608e-06,5.273012874980612e-06,5.624707008786691e-06,9.182534293005336e-06,5.714008854380211e-06,5.977890430247785e-06,6.0307691980633735e-06,9.809385939825288e-06,9.810356183009083e-06,5.739173711145533e-06,5.730704957709559e-06,8.100818658701747e-06,3.926983574162684e-06,8.418608574539056e-06
126,126.0,0.9895625192366819,1.016201622568916,8.97139140844069e-06,3.09013482765155e-06,5.790519361087963e-06,1.666125042797719e-06,4.471056671630617e-06,7.36725699467734e-06,1.0104845026861797,0.9897376959778182,0.9978748146753955,1.0001410308200638,0.9998956016094223,1.0105190589875124,0.9900993200787986,1.0088068295122783,1.0025230755319596,0.9898582580616725,1.0056824104083062,0.9904894427163258,0.9895764872830966,0.9987687390062534,1.0014151219113847,1.0126569824763048,0.998874776068865,0.9955663930159874,0.9985961151619034,1.0148890945273945,0.9986628175266029,0.9990042425386904,0.9997436368815539,1.0153987072952462,1.016171725143438,0.9982120811143264,0.9983467725886915,1.0118934821429169,0.9904410880417767,1.012559723182912,6.97883953109052e-06,3.09013482765155e-06,4.471056671630617e-06,4.9877162061935685e-06,5.146638516548506e-06,7.420636495783017e-06,3.640617206637916e-06,7.567029141493782e-06,5.907492864232757e-06,3.7918133389486775e-06,6.983033697938203e-06,3.6755726451680604e-06,3.631956613317266e-06,5.281676092702392e-06,3.715809034689779e-06,7.68696898114568e-06,5.468843595521812e-06,4.901906460048646e-06,5.648927882957605e-06,8.381772398765917e-06,5.728035260896055e-06,6.0182173477396865e-06,5.571277832420439e-06,8.97139140844069e-06,8.970739010549255e-06,5.699193721445895e-06,5.6954099711889896e-06,7.36725699467734e-06,3.643520403577834e-06,7.672096679236391e-06
127,127.0,0.9895699080771871,1.0161950659150145,8.443942803450174e-06,2.887776699247856e-06,5.397076134253494e-06,1.5718295097667265e-06,4.1292609839171715e-06,6.908550120089033e-06,1.0104989003305322,0.9897673113690894,0.9979334656449026,1.0002055784926034,0.9999552243139821,1.010536038755613,0.990126903542446,1.008822656725441,1.002580451386925,0.9898808838708628,1.0057349166980694,0.9905109789036483,0.9896034925047863,0.9988303734737727,1.0014548326709465,1.0126812746264615,0.9989331331311343,0.9955956002409545,0.9986551946725883,1.0149119111776213,0.9987188390388058,0.9990596976555771,0.9997708720451323,1.015423054689507,1.0161950659150145,0.998265197795429,0.9984007090893239,1.0119132448854782,0.9904751251269674,1.0125832439411437,6.477205666107747e-06,2.887776699247856e-06,4.1292609839171715e-06,4.649287471725984e-06,4.7639472975790175e-06,6.941542456848542e-06,3.3840338636988312e-06,7.091309959811682e-06,5.473708267917384e-06,3.5250654948494084e-06,6.471597425399709e-06,3.4176912357677235e-06,3.3762264779541913e-06,4.8986904683037764e-06,3.5204059921055343e-06,7.209655015035279e-06,5.053768812472611e-06,4.577271061920815e-06,5.224353312984821e-06,7.866650449393137e-06,5.289642308440044e-06,5.5518793841618425e-06,5.169970986000035e-06,8.443942803450174e-06,8.436526168623119e-06,5.285628184964612e-06,5.278799351520105e-06,6.908550120089033e-06,3.4062376315134954e-06,7.201658675801185e-06
128,128.0,0.9895788819259362,1.0161988068788232,7.947850410727208e-06,2.6293433638101373e-06,5.019631113610343e-06,1.506018956256779e-06,3.8087068457972535e-06,6.502604493330395e-06,1.0104880710957929,0.9897599215951066,0.9979574761623161,1.000234601552338,0.9999792100848135,1.010520965162188,0.9901143955421235,1.0088061617663435,1.0026018408232837,0.989869453570898,1.0057570459598948,0.990500203114511,0.9895915157858444,0.9988562702572543,1.001455397003453,1.0126710933261391,0.9989632288095065,0.9955805016567472,0.9986873180823391,1.014906381089586,0.99875526517119,0.9990993215829688,0.9997536290807576,1.0154182874208832,1.0161907821378178,0.998305093486672,0.9984399809213238,1.0119042971208778,0.9904661679777151,1.0125731867380614,6.050499639148139e-06,2.6293433638101373e-06,3.8087068457972535e-06,4.333574193942807e-06,4.40813157006025e-06,6.526003531587927e-06,3.10018977913405e-06,6.676419469146587e-06,5.071195044851581e-06,3.248508226451307e-06,6.0004358278087875e-06,3.1517987057825186e-06,3.0990384904651274e-06,4.5395943172755535e-06,3.2990482241541872e-06,6.776223218454707e-06,4.677681687186883e-06,4.156190957239159e-06,4.841988420302587e-06,7.39364248380667e-06,4.897703367418186e-06,5.13449317338597e-06,4.693547012724659e-06,7.947850410727208e-06,7.932034914285387e-06,4.913071448794469e-06,4.904524647132872e-06,6.502604493330395e-06,3.1011911154885353e-06,6.7736988286163e-06
129,129.0,0.9895865081860014,1.016197099869482,7.226443563390087e-06,2.4025799962212674e-06,4.557280369901372e-06,1.36560053886832e-06,3.449727144336061e-06,5.89900929788704e-06,1.0105011773436845,0.9897550843898727,0.9979926312328528,1.000271906900565,1.0000176127889748,1.010537664942274,0.9901093377094449,1.0088226899728483,1.0026422102084735,0.9898651394259532,1.005799593215656,0.990496346971165,0.9895865081860012,0.9988983188975225,1.0014735229604235,1.0126859613598498,0.999007753356868,0.9955779318026032,0.9987325712751327,1.0149154207861721,0.9988023987156562,0.9991450134695642,0.999745001708689,1.0154235860950893,1.016197099869482,0.9983564750010936,0.9984909822198206,1.011919508567807,0.9904565267298772,1.0125881229388374,5.504303906621148e-06,2.4025799962212674e-06,3.449727144336061e-06,3.920900156630807e-06,3.9921879289540555e-06,5.926098137702461e-06,2.8329091538127663e-06,6.058761951497394e-06,4.593172940960388e-06,2.9657911558692373e-06,5.432518731070379e-06,2.873965291763464e-06,2.8309601204868994e-06,4.107992793709747e-06,2.9969406402877025e-06,6.1556565322654394e-06,4.2357869519963004e-06,3.78109425687709e-06,4.383974116892207e-06,6.708616314727082e-06,4.4371771860693064e-06,4.653138117666171e-06,4.2613432249133135e-06,7.226443563390087e-06,7.220039648481759e-06,4.448311858964569e-06,4.44132437231621e-06,5.89900929788704e-06,2.8269697296382474e-06,6.1507158750325366e-06
130,130.0,0.9895901200033238,1.0161782787940234,7.033431462966897e-06,2.2007128523139417e-06,4.259567705881003e-06,1.3374282669205954e-06,3.2679475408341353e-06,5.509742364343273e-06,1.0104299154879903,0.9897716826079686,0.9979332358451608,1.0002048390674672,0.999953700381066,1.0104688675931455,0.9901279402970045,1.0087552918080396,1.0025792070143504,0.989884360288898,1.0057383901104013,0.9905176019623425,0.9896050361179004,0.9988311221759072,1.0014314664775716,1.0126072239921324,0.9989352131830489,0.9956019208816015,0.9986547810003202,1.0148440609013367,0.9987221876014455,0.9990613701805406,0.9997715457973827,1.0153557242759939,1.0161294820786542,0.998272624612569,0.9984077543410594,1.011846016119605,0.9904724325315344,1.0125115558016187,5.116749596470626e-06,2.2007128523139417e-06,3.2679475408341353e-06,3.6723085881239046e-06,3.762624516589968e-06,5.509742364343273e-06,2.590551373955126e-06,5.613634462497029e-06,4.312615486232815e-06,2.7055494184760927e-06,5.0800537569339735e-06,2.619278118629975e-06,2.5868218551742657e-06,3.86244204706783e-06,2.7246365066413456e-06,5.785914293639303e-06,3.965829584800093e-06,3.4579987459459797e-06,4.083514381436407e-06,6.40697664858014e-06,4.115069064356332e-06,4.289131682219302e-06,3.907954141845902e-06,6.999920842872012e-06,7.033431462966897e-06,4.113362065390294e-06,4.112305732352595e-06,5.535849814139395e-06,2.579935936889264e-06,5.774168294711888e-06
131,131.0,0.9895881134953205,1.016170051581349,6.825436211377651e-06,2.005560049193286e-06,4.006001546406258e-06,1.3149952646246164e-06,3.122850196028186e-06,5.17634083826276e-06,1.010491010748767,0.9897856509864025,0.9979084171118633,1.0001815954597955,0.9999235039841409,1.0105275494241537,0.9901404516308293,1.0088142312751613,1.002542552217121,0.9898898379861018,1.0056971057324449,0.9905280957389394,0.9896160906110191,0.9987990632821867,1.0014492487299405,1.012671127674618,0.998895916374449,0.995610997509033,0.9986111120139239,1.0148928993757247,0.998673670041725,0.9990089968983139,0.9997823756918743,1.0153968213193239,1.0161700515813488,0.998218481192492,0.9983542966752215,1.0119097969622366,0.9904875599891729,1.0125746985770676,4.797668573892301e-06,2.005560049193286e-06,3.122850196028186e-06,3.4773170156818278e-06,3.5867822516198123e-06,5.17634083826276e-06,2.362914995911017e-06,5.255254234224742e-06,4.113931474820898e-06,2.4913953151578755e-06,4.843034518809906e-06,2.414873209733739e-06,2.361033300919676e-06,3.671030031032444e-06,2.490571942717479e-06,5.4687032392263325e-06,3.752846646406643e-06,3.1558109037418228e-06,3.834777906960239e-06,6.14066538946786e-06,3.836460729074038e-06,3.973503864230912e-06,3.5851529013744887e-06,6.766807883359761e-06,6.825436211377651e-06,3.8129440479346655e-06,3.818121686137722e-06,5.237593751983242e-06,2.3466998362488927e-06,5.453963446657475e-06
132,132.0,0.9895791505222774,1.0161989853461424,6.187504484360911e-06,1.8415025945395076e-06,3.7161494694440685e-06,1.1976224095373993e-06,2.8988308366468585e-06,4.802211229482997e-06,1.0105026111623032,0.9897651242025055,0.9979086554772842,1.000181629116998,0.9999257346622542,1.010533797063898,0.9901198970653835,1.0088181994039838,1.0025514940375824,0.9898818438475243,1.0057128014449328,0.9905230374315277,0.9896003502320271,0.998796501719885,1.001441831849519,1.0126768973817917,0.9988917418248409,0.9955844584721989,0.9986049983417475,1.0148905791295393,0.99866420994239,0.9989999258313141,0.9997572529588771,1.015387557774789,1.0161601301332672,0.9982056640802871,0.998341046960174,1.0119184149700402,0.9904666150800385,1.0125802494988483,4.4663661622468195e-06,1.8415025945395076e-06,2.8988308366468585e-06,3.259183319486334e-06,3.3546628193119315e-06,4.802211229482997e-06,2.1685007539528436e-06,4.8867046286359816e-06,3.863066695749962e-06,2.303458634676075e-06,4.5366596899405554e-06,2.2350554024316287e-06,2.1666406488288194e-06,3.43960626479143e-06,2.2845286865363967e-06,5.039979455640448e-06,3.5220497651671945e-06,2.9118634825223003e-06,3.6116386645781317e-06,5.609087225319822e-06,3.6166518733034502e-06,3.7326034770813625e-06,3.3220348908622396e-06,6.142328730855644e-06,6.187504484360911e-06,3.616413433221885e-06,3.6162509368115824e-06,4.849985946275768e-06,2.1739144310407575e-06,5.025198919022355e-06
133,133.0,0.9895618929444804,1.0162477099243519,5.640663000932269e-06,1.7814076266921595e-06,3.6240504374575734e-06,1.065271680985876e-06,2.796471788011839e-06,4.4728903528250284e-06,1.0105358111253864,0.9897273467951954,0.9978739028547533,1.0001422374880082,0.9998872246362974,1.0105628659786414,0.9900724242059584,1.0088445226289922,1.0025090093799163,0.9898218285417925,1.005662963647345,0.9904634261988797,0.9895511404398045,0.9987590688344233,1.001423969180433,1.0127075128215324,0.9988559753302086,0.995539739826054,0.9985721996431645,1.0149228351536175,0.9986319233784199,0.9989710675184745,0.999711207727546,1.015418940299614,1.0161908011058933,0.9981707372116454,0.9983060325945945,1.0119489342868264,0.990424906563965,1.0126107435793192,4.135944545727668e-06,1.7814076266921595e-06,3.056781937165422e-06,3.507986747789347e-06,3.522248035037538e-06,4.423099059670032e-06,2.0609580163860903e-06,4.5088513561126e-06,3.968501602915958e-06,2.1453149658691786e-06,4.501912539687788e-06,2.0768699531822194e-06,2.0535632791729718e-06,3.642494698636005e-06,2.2287398766006516e-06,4.640942980599287e-06,3.6900582110962837e-06,2.796471788011839e-06,3.819353251189654e-06,5.130690018688103e-06,3.808748329434702e-06,3.8913661048185764e-06,3.1863771198862775e-06,5.605343316181594e-06,5.640663000932269e-06,3.824959293529083e-06,3.8253835119304156e-06,4.4728903528250284e-06,2.1502024231784357e-06,4.623389180780025e-06
134,134.0,0.9895350026222154,1.016287870832242,5.137641139710199e-06,1.7122482449512095e-06,3.5757865359350995e-06,1.0078477107598599e-06,2.6466038230856937e-06,4.182441691852262e-06,1.0105936823531019,0.9897087664211535,0.9979126512270435,1.0001865903492821,0.9999315207544032,1.010623571609116,0.9900547638170178,1.0089040744561617,1.0025527064829631,0.9898052557825575,1.0057060710760215,0.9904469689500516,0.9895350026222153,0.9988042597620433,1.0014563229333864,1.0127732449556965,0.9989006275506834,0.9955218101837432,0.998618226008834,1.0149946272317567,0.9986786158160894,0.9990184257202981,0.9996920288611497,1.0154965116022867,1.0162699907432533,0.9982204549514023,0.9983557346912045,1.0120108800204997,0.990409680925213,1.0126768650258626,3.750980246994938e-06,1.7122482449512095e-06,3.3280225211031695e-06,3.897026035009789e-06,3.7859819583223424e-06,4.019802073114967e-06,1.9505149655154998e-06,4.1001757747932605e-06,4.14423095240108e-06,1.9967220117978667e-06,4.555287227807068e-06,1.929123006513763e-06,1.9394579272844444e-06,3.950400588012722e-06,2.18979491484835e-06,4.221047644515597e-06,3.987656979354092e-06,2.6466038230856937e-06,4.15412780500707e-06,4.664186792650039e-06,4.150474028535038e-06,4.242102711101911e-06,2.9986133765573974e-06,5.105960775750133e-06,5.137641139710199e-06,4.180270273301506e-06,4.182441691852262e-06,4.057660191621396e-06,2.0912684927293676e-06,4.203771903810823e-06
135,135.0,0.9894988680828921,1.0162911135860775,4.6530925512543066e-06,1.5515789282042106e-06,3.4694316193768774e-06,1.0547446782802837e-06,2.396228580251327e-06,4.369486285014742e-06,1.010600397295001,0.9897054472899287,0.9979126147597516,1.000185730053431,0.9999339623868019,1.0106313370124362,0.9900557879850659,1.0089112758586134,1.0025614432371361,0.9898176415763253,1.005721281635207,0.9904596029158186,0.9895390610034727,0.9988035614660575,1.0014580120633776,1.012781113666379,0.9989000740447016,0.9955214400992088,0.9986162784239668,1.0150096142475287,0.9986774493883886,0.9990172193903258,0.9996906386616982,1.015516155033577,1.0162911135860775,0.9982228227975278,0.9983573304659039,1.012017651643709,0.990405251592004,1.0126848311054446,3.409997160704932e-06,1.5515789282042106e-06,3.409797423734654e-06,4.031924179656436e-06,3.862113691607951e-06,3.6637707822142774e-06,1.7678074939527226e-06,3.7395044961070444e-06,4.16992581062236e-06,1.8096580703381823e-06,4.550187509806786e-06,1.7479449604046698e-06,1.7575932259364271e-06,4.0778010406546215e-06,2.044858496085136e-06,3.835920308524247e-06,4.17637862907081e-06,2.396228580251327e-06,4.369486285014742e-06,4.226826511151501e-06,4.434270216879012e-06,4.540886458607132e-06,2.7241680310059257e-06,4.62298125778872e-06,4.6530925512543066e-06,4.554189035095625e-06,4.545118900195207e-06,3.688968932492858e-06,1.899519604693068e-06,3.820450009251453e-06
136,136.0,0.9894607845224145,1.0162424121132827,4.86442973279237e-06,1.4250064197404309e-06,3.4926658917339105e-06,1.1654247137683932e-06,2.2131523976503674e-06,4.541409374471259e-06,1.0104881170886253,0.989607218044217,0.997819216952515,1.00008180809177,0.999830674160981,1.0105043861647542,0.98994300785387,1.0087797974607216,1.0024574729611084,0.9897028796805603,1.0056161304001403,0.9903444385624082,0.9894260131051504,0.9986854678192479,1.0013274439974105,1.0126375242922636,0.9987781744221413,0.9953977127609185,0.9984922618285638,1.0148651118037029,0.9985515796907259,0.9988915891175304,0.9995682756588715,1.0153689505483414,1.0161433658272707,0.9980948558741292,0.9982298740776302,1.0118933525252998,0.9902969634618228,1.0125423368936306,3.484625821608166e-06,1.4250064197404309e-06,3.454965868444488e-06,4.107136028864724e-06,3.920493975897828e-06,3.6817369469814865e-06,1.6258123041078873e-06,3.73642403257644e-06,4.198056861808528e-06,1.6654787421094508e-06,4.541409374471259e-06,1.6161396989712612e-06,1.6163583862008454e-06,4.173329677333743e-06,1.9951385998067562e-06,3.953199710457002e-06,4.333958646606727e-06,2.2131523976503674e-06,4.569242284162822e-06,4.226749481411431e-06,4.675244222372377e-06,4.8024729700960995e-06,2.518922502345648e-06,4.553123865528075e-06,4.5746320135063675e-06,4.86442973279237e-06,4.8453034399478895e-06,3.756336879906459e-06,1.7388970794398999e-06,3.912198786870535e-06
137,137.0,0.9894297738038098,1.0161800539859231,5.168133400935482e-06,1.3403760108281042e-06,3.5319278732795118e-06,1.2711267045767001e-06,2.0700461054298116e-06,4.517933227877785e-06,1.0105411797147072,0.9895973351776978,0.9978804368793514,1.0001403881143045,0.9998941648581144,1.0105564370758073,0.989935550384129,1.0088328934248805,1.0025213306213792,0.9896951492451036,1.005678626362572,0.9903363416818198,0.9894186750688347,0.9987589716104749,1.0013749718463305,1.012695294040883,0.9988476695128842,0.9953831685072991,0.9985640751457733,1.014907954659267,0.9986260131886405,0.9989700414839275,0.9995551273329474,1.0154065619796602,1.016180053985923,0.998169087615708,0.9983035481459255,1.0119423052389738,0.9902848072105184,1.0126006749825356,3.668985251619226e-06,1.3403760108281042e-06,3.4077445463549187e-06,4.047960710616551e-06,3.900359068795636e-06,3.801572781420145e-06,1.5222653587257708e-06,3.8429476439927355e-06,4.191950431310043e-06,1.5434629626685038e-06,4.519642080742014e-06,1.5195748000278717e-06,1.5093237497234002e-06,4.162377821162719e-06,1.9085077382103733e-06,4.174176461977537e-06,4.418973490976726e-06,2.0700461054298116e-06,4.734859835892476e-06,4.277285962123284e-06,4.903013987549238e-06,5.114678084354214e-06,2.353309748999314e-06,4.517933227877785e-06,4.529352213288035e-06,5.168133400935482e-06,5.1359108861761084e-06,3.9429540240763374e-06,1.6203991470599722e-06,4.109758665470991e-06
138,138.0,0.9894148577901057,1.016145959613405,5.259477195874872e-06,1.2606091008225836e-06,3.379103401364134e-06,1.2787303443538132e-06,1.9337189035976447e-06,4.129096264174642e-06,1.0104249600624542,0.9895889083658602,0.9978999448039685,1.0001563506410083,0.9999128895503756,1.0104347539168792,0.9899301752531962,1.0087136756166726,1.0025417174452815,0.9896964261922504,1.0057026463727008,0.9903353919781842,0.9894148577901057,0.9987779595785803,1.0013357988673215,1.0125678623873438,0.9988657426830195,0.9953635470757528,0.9985837370656284,1.0147630582688167,0.9986430052024194,0.9989842966125179,0.9995319927309769,1.0152489959456177,1.0160190058964031,0.9981840871087545,0.9983187341756904,1.0118177844401512,0.9902765207738703,1.012472920929405,3.4950833322463814e-06,1.2606091008225836e-06,3.225703743849488e-06,3.808783100872806e-06,3.718198962602923e-06,3.585626487133215e-06,1.4228267111301741e-06,3.6208854995959143e-06,4.023345109198146e-06,1.4087834965053774e-06,4.3493995995605666e-06,1.3994947606493538e-06,1.397755179166694e-06,3.989564993955968e-06,1.732518355925655e-06,3.936160134256236e-06,4.313796113933489e-06,1.9337189035976447e-06,4.676055886556248e-06,3.930805893180113e-06,4.912417942120936e-06,5.171301475453479e-06,2.1886460980291322e-06,4.119360049614047e-06,4.129096264174642e-06,5.259477195874872e-06,5.220895813065866e-06,3.749837343565549e-06,1.5160179986018682e-06,3.876936495684614e-06
139,139.0,0.9894221116929796,1.0161432671098558,5.06810402571859e-06,1.3103972106141715e-06,3.2498300874602364e-06,1.1524194457402163e-06,2.0131819910962717e-06,3.819106377936402e-06,1.010415279727144,0.9896213645377727,0.997961786701272,1.0002216698894832,0.9999763718758466,1.0104256257791715,0.9899704517134434,1.0087073458991345,1.0026046060096168,0.9897397922640929,1.0057653810120615,0.9903779644157348,0.989457134537025,0.9988470209082451,1.001370945128912,1.0125636434420668,0.9989355599598725,0.9953998499876853,0.998654802268157,1.0147573027966514,0.9987129253430537,0.999054659765071,0.9995644242604543,1.0152408171711396,1.0160112778303638,0.9982552947943897,0.9983893631697452,1.0118082648950577,0.9903149647222582,1.012468760870329,3.3573316267611563e-06,1.3103972106141715e-06,3.0610772630957723e-06,3.6227506846979667e-06,3.533464750963188e-06,3.378862201268299e-06,1.5368841932457715e-06,3.385077180587771e-06,3.819106377936402e-06,1.595535702525483e-06,4.153924628241374e-06,1.5649693645319505e-06,1.5077663766920244e-06,3.799724870246607e-06,1.6025298897630395e-06,3.7064203965087226e-06,4.1076107875058435e-06,2.0131819910962717e-06,4.4399650254191825e-06,3.659917138076029e-06,4.6879549826851965e-06,4.908318884116659e-06,2.2426810889739525e-06,3.8060881969231637e-06,3.8104226741289233e-06,5.06810402571859e-06,5.035296647046968e-06,3.556188523369192e-06,1.5724720086784546e-06,3.6508779323890253e-06
140,140.0,0.9894458241187075,1.0161654190155824,4.873197591158713e-06,1.4292544852570512e-06,3.319426652772411e-06,1.0734528877833463e-06,2.152517895560182e-06,4.034478932226243e-06,1.0104113498602196,0.9896246972219617,0.9978898729849011,1.000144095680584,0.9998937238996342,1.0104156680913556,0.9899610605958346,1.0086949427484768,1.0025128876359972,0.9897156938449319,1.0056633431990496,0.9903526847913474,0.9894458241187075,0.9987607976770325,1.0013344352111062,1.012556120578779,0.998848772266529,0.9953900630584605,0.998567280233835,1.014760480351323,0.998624303487966,0.9989674737481683,0.9995476659349026,1.0152453699546062,1.0160159265425428,0.9981663541321248,0.9982998659370869,1.0118036838819628,0.9903142474169083,1.012461189663588,3.6168513574622095e-06,1.4292544852570512e-06,2.9544633288520235e-06,3.5148692898072816e-06,3.4284741532437774e-06,3.6069623234146673e-06,1.7265017037705148e-06,3.565304452762183e-06,3.6979163515361023e-06,1.8791814704465779e-06,4.034478932226243e-06,1.8259453359673493e-06,1.694486850051069e-06,3.678413054334305e-06,1.5389289537194078e-06,3.9840151437466865e-06,3.953238418249073e-06,2.152517895560182e-06,4.252117271625892e-06,3.998129586300002e-06,4.486519607321767e-06,4.674211472447833e-06,2.3747874372165242e-06,4.173234390355094e-06,4.191652843198966e-06,4.873197591158713e-06,4.84427675903013e-06,3.8101894435020795e-06,1.6858690946588986e-06,3.936810585949717e-06
141,141.0,0.9894776921355466,1.0162058578708923,4.681527822630505e-06,1.4010630702082412e-06,3.2666734907877696e-06,1.0913378021773811e-06,2.064588739656512e-06,4.179906165821343e-06,1.0104302564562118,0.9897158479443281,0.9978772573144432,1.000130519778766,0.9998777730952677,1.0104420421668447,0.9900556964418996,1.0087231152461265,1.0024881979241418,0.9897973959188999,1.0056303698469313,0.9904329817415386,0.9895377815516578,0.9987454769579723,1.0013747983923607,1.0125890484743014,0.9988322390396617,0.9955020471811831,0.9985486765791207,1.0148030305806477,0.9986024952994141,0.9989437788830312,0.9996704239406264,1.0152964127637505,1.0160682309322826,0.9981430903420261,0.9982763719707719,1.0118295820566503,0.990409617203829,1.012493409664559,3.7862555182268565e-06,1.4010630702082412e-06,2.7353848509271767e-06,3.26207124579596e-06,3.1913785577325654e-06,3.7942405313446283e-06,1.6760115181116165e-06,3.721750577709056e-06,3.443355559510871e-06,1.8164051457287582e-06,3.7568189573695895e-06,1.7633651002343985e-06,1.6334538807229575e-06,3.41530491143796e-06,1.457725164012574e-06,4.217154104522281e-06,3.6614497635374975e-06,2.064588739656512e-06,3.940865884335428e-06,4.358708679915307e-06,4.155761172734257e-06,4.335795548277599e-06,2.277879497076641e-06,4.6293407995721294e-06,4.681527822630505e-06,4.522237809032248e-06,4.493934334512267e-06,4.002977784059686e-06,1.6234920288761752e-06,4.179906165821343e-06
142,142.0,0.9895108332650774,1.0162580262160932,5.902795321430021e-06,2.182444978237682e-06,4.164437837319683e-06,1.1096134246070767e-06,3.175163658546675e-06,5.1967751324703455e-06,1.0104996483184172,0.989723978464374,0.9979123856033443,1.000168409494604,0.9999116252077658,1.0105060569820594,0.9900656380673191,1.0087867058388176,1.0025196463292494,0.9898116519791144,1.0056631060422323,0.9904461261329678,0.9895502062752723,0.998776414315781,1.001408355927733,1.0126537437688976,0.9988629028650023,0.9955093711375864,0.9985767609264109,1.0148678976262877,0.9986289095368919,0.9989731637324542,0.9996800541962707,1.0153603048853463,1.0161307009090483,0.998165324835638,0.9982988531862197,1.0118990841853803,0.9904182051477668,1.012557778940489,4.387076847959052e-06,2.182444978237682e-06,3.175163658546675e-06,3.820242259142693e-06,3.7325953291112975e-06,4.664384399486432e-06,2.671831822083777e-06,4.691743127660153e-06,3.954709696000931e-06,2.758122935568944e-06,4.246889049958732e-06,2.714671872481037e-06,2.610331290271813e-06,4.215738349502245e-06,2.696233415958592e-06,5.394368325210006e-06,4.513802221407437e-06,3.2621079814406788e-06,4.813512690932462e-06,5.5345589540033e-06,5.041548385611009e-06,5.1967751324703455e-06,3.4397955452155376e-06,5.8415297852139316e-06,5.902795321430021e-06,5.396685621617594e-06,5.364154958208691e-06,4.80191446434584e-06,2.5715067821222227e-06,5.335899918391357e-06
143,143.0,0.9895387201422102,1.016315366591492,6.793403167735698e-06,3.0377007508952525e-06,5.024116838436245e-06,1.081643990612995e-06,3.810064838102478e-06,6.087390072925272e-06,1.010614796352918,0.9897689841396888,0.9979393621733442,1.0001972521739984,0.9999386517494422,1.0106251645546065,0.990113952358728,1.0089071498593831,1.002539101032315,0.9898520879782986,1.0056785030668978,0.990488283481308,0.9895954034810227,0.9988085630761795,1.001479231475595,1.0127795394863082,0.9988984148838854,0.9955727523210077,0.998614057191292,1.0150078637945792,0.998667526091401,0.999014793590803,0.9997512313085901,1.015507593046697,1.0162782744472303,0.9982037772120873,0.9983373733411338,1.012018250298915,0.9904688130396374,1.0126837498247532,4.882092595905248e-06,3.0377007508952525e-06,3.6484244536684294e-06,4.370985738302402e-06,4.287612604579616e-06,5.380331965619999e-06,3.7441471627521166e-06,5.503725659506608e-06,4.471659699670518e-06,3.789132381854337e-06,4.718495315957566e-06,3.7578033040516444e-06,3.667534347114128e-06,5.037142613901632e-06,3.810064838102478e-06,6.378128048616111e-06,5.353105904866255e-06,4.609505477271876e-06,5.680282652529001e-06,6.443828520701682e-06,5.930403102261245e-06,6.087390072925272e-06,4.7356588133126354e-06,6.73907561851888e-06,6.793403167735698e-06,6.264754211030601e-06,6.227534886447314e-06,5.450355368700282e-06,3.621655378232238e-06,6.301570498056284e-06
144,144.0,0.9895548254018562,1.016371321537396,8.409469195545304e-06,2.959258640918203e-06,5.129390284206851e-06,1.4680923169435948e-06,3.623952733412513e-06,6.0467900002312735e-06,1.0106794167550013,0.9897934283583769,0.9979683471211748,1.0002283357351431,0.9999687957121141,1.0106884199201973,0.9901366641059183,1.008969690204306,1.0025639538700752,0.9898704265303455,1.0057000394254956,0.990505278688466,0.9896168113251014,0.998850520764633,1.001528514310441,1.0128542063542,0.9989464697954331,0.9956064918091005,0.998667140091935,1.015092145718193,0.9987283889695961,0.9990820345247214,0.9997866898183977,1.0155984623211767,1.016371321537396,0.9982738494159616,0.9984061262067953,1.0120851191369822,0.9904927354282046,1.0127584788832673,5.469808247610275e-06,2.959258640918203e-06,3.4579518148868495e-06,4.0572816431205325e-06,4.028306604173517e-06,6.0467900002312735e-06,3.605126154720234e-06,6.112625761014516e-06,4.208656758599421e-06,3.623952733412513e-06,4.444022698654866e-06,3.605204924897038e-06,3.5268045593200035e-06,4.742181936485953e-06,3.5682187532610095e-06,7.064662834017178e-06,4.9856476567661416e-06,4.573369847887591e-06,5.299945324805945e-06,7.612223721921682e-06,5.528067979446463e-06,5.6888777344571765e-06,4.69153202259815e-06,8.256018197785833e-06,8.409469195545304e-06,5.818198076575647e-06,5.782001284765289e-06,6.177809394318396e-06,3.539930563446891e-06,6.997763460561704e-06
145,145.0,0.9895526216789274,1.0164165588877554,1.019487688858043e-05,2.774638720853389e-06,5.422323315957438e-06,1.9772844911078047e-06,3.6404097127064826e-06,6.8188064725272336e-06,1.0106447620437107,0.9897309666463147,0.9979552517613346,1.0002141598535408,0.9999532233892718,1.0106433676300173,0.9900711046092792,1.0089232330030529,1.002544422797259,0.9898060128908678,1.005680277299248,0.9904386113969276,0.9895526216789274,0.9988346688400945,1.0014849888473545,1.0128092521163334,0.9989329697753503,0.995539458781008,0.9986544988010096,1.0150494146322873,0.9987161917434351,0.9990692757451131,0.999710284676334,1.0155546454996764,1.01632852159369,0.9982651408892754,0.9983968373417822,1.0120445906782165,0.9904291586562094,1.0127139531147977,6.152391833144679e-06,2.774638720853389e-06,3.6404097127064826e-06,4.177009130146115e-06,4.167682252063797e-06,6.831631619282373e-06,3.392503474886986e-06,6.8188064725272336e-06,4.341168881638712e-06,3.4222011605961553e-06,4.583622320646041e-06,3.401195627568498e-06,3.3309561346843085e-06,4.902816661147791e-06,3.3906328873403893e-06,7.842773042851095e-06,5.107971276454554e-06,4.31078149568936e-06,5.429096633652437e-06,8.91725477050377e-06,5.601296655536883e-06,5.740397545920504e-06,4.420500940170114e-06,9.94425770886855e-06,1.019487688858043e-05,5.861687732592204e-06,5.821388441828611e-06,7.035628311170673e-06,3.3322405422184976e-06,7.78188060345251e-06
146,146.0,0.9895285813178438,1.0164306476510903,9.573123003594407e-06,2.5735306354504757e-06,5.339635693765391e-06,1.8290288456856246e-06,3.924949275752153e-06,6.401302788683685e-06,1.0107239028471589,0.9897350922835513,0.99795489132089,1.0002204131317225,0.9999556577997305,1.0107325780858418,0.9900784034916937,1.0090158108793743,1.0025453941399305,0.9898064657762905,1.0056770297213558,0.9904395037006222,0.9895587162832993,0.9988419084871578,1.0015204232359567,1.012900932314923,0.9989465316870046,0.9955505816063359,0.9986735970387974,1.0151483778749628,0.9987379826773993,0.9990930854662021,0.9997260769126805,1.015655792695051,1.0164306476510903,0.9982904770605823,0.9984215123372746,1.0121316415254138,0.9904363024815142,1.0128050018390442,5.7797124731493045e-06,2.5735306354504757e-06,3.924949275752153e-06,4.474165553558934e-06,4.510741610747614e-06,6.435141818559163e-06,3.1638008903185036e-06,6.401302788683685e-06,4.764581112939056e-06,3.2335802378574684e-06,5.118145505981191e-06,3.2078965128440928e-06,3.1229471546758365e-06,5.270886289468941e-06,3.1821685686384216e-06,7.311793270175782e-06,5.460886847366056e-06,3.9469756975379725e-06,5.778724375584402e-06,8.334630507812208e-06,5.927712729727785e-06,6.038547877073136e-06,4.038121747141304e-06,9.337439449156842e-06,9.573123003594407e-06,6.17237646022871e-06,6.136163251304785e-06,6.613502697884108e-06,3.099151725285176e-06,7.256370744464236e-06
147,147.0,0.9894911755010649,1.0163998225035442,8.869849082595028e-06,3.029931554466158e-06,5.26882797516076e-06,1.4939660251044967e-06,3.815344796483402e-06,6.051666765815787e-06,1.0106929500676105,0.9896744450689767,0.9979286906387158,1.0001949412790283,0.9999259822641566,1.0106992911977437,0.9900135113147176,1.0089852646484845,1.0025098373381391,0.9897330494271195,1.0056363795619951,0.9903637337328935,0.9894911755010651,0.9988094391094732,1.0014705451257335,1.0128550780269472,0.9989106370009716,0.995468256136825,0.9986344603362772,1.015079594418335,0.9986971444104835,0.9990482526991478,0.9996366646685192,1.0155711021160794,1.0163439259798823,0.9982478727148857,0.9983787507302874,1.0120987547756481,0.990369964384821,1.0127592383630473,5.274135017612563e-06,3.103961933446044e-06,3.815344796483402e-06,4.369599252098361e-06,4.474628513722045e-06,5.906141127268975e-06,3.6301527585351524e-06,5.8855082489872365e-06,4.882701326922596e-06,3.450863952989636e-06,5.42933916668162e-06,3.4053755623046232e-06,3.5448601440280533e-06,5.176717196627398e-06,3.029931554466158e-06,6.713221055306852e-06,5.363444626148476e-06,4.620540879975844e-06,5.665286406741039e-06,7.679214260033561e-06,5.843700530723572e-06,5.939377690987408e-06,4.866535086424822e-06,8.64669662749626e-06,8.869849082595028e-06,6.077388862189045e-06,6.0561362821771515e-06,6.051666765815787e-06,3.632374808094086e-06,6.660145737940078e-06
148,148.0,0.9894501346480599,1.0163480796171815,8.728282415778309e-06,2.9835789219979084e-06,5.258869769903574e-06,1.3542355075871135e-06,4.195620562599764e-06,5.7839638472175145e-06,1.010703026125604,0.9896967278564218,0.9979449388898828,1.0002162420599696,0.9999433126688194,1.0107069848282841,0.9900376161982835,1.0089921439571412,1.0025270504391992,0.9897587720117816,1.0056556608288167,0.9903888582648083,0.9895160427497739,0.9988287831835994,1.001492126429249,1.0128649488299266,0.9989271686249106,0.9955039184211255,0.9986469429011927,1.0150831183347389,0.9987056695105452,0.9990480903638789,0.9996692104345706,1.0155753208656122,1.0163480796171815,0.9982595274778585,0.9983891826090151,1.012110538382039,0.9903949678776303,1.0127693825951478,5.242822951766575e-06,3.706630331045945e-06,3.576715915582745e-06,4.100116057867389e-06,4.195620562599764e-06,5.7839638472175145e-06,4.1988944707004905e-06,5.770001284597774e-06,4.626722541711665e-06,3.7739421370622182e-06,5.219138415476063e-06,3.69524917336371e-06,4.0841815773389015e-06,4.8200560953236796e-06,2.9835789219979084e-06,6.581624643713812e-06,4.995244544183025e-06,5.396750949764905e-06,5.272413625682309e-06,7.574663152294743e-06,5.453003354826131e-06,5.555593805532725e-06,5.8129719837868875e-06,8.530529475986968e-06,8.728282415778309e-06,5.667575585839959e-06,5.65204945604499e-06,5.991523412173726e-06,4.252645299739591e-06,6.523587108106835e-06
149,149.0,0.9894082272882981,1.0163030884561215,1.096528817044698e-05,3.3982509940965686e-06,5.727110505864461e-06,2.1212354264135186e-06,4.153357191186324e-06,7.363838717640664e-06,1.0106921329784804,0.9896531720097443,0.9979006036808066,1.000169431195959,0.9998957575279348,1.0106958155083117,0.9899894976694705,1.0089818893358269,1.0024774531544685,0.9897065207339395,1.005604166873188,0.9903350395103386,0.9894651032351386,0.9987827179734386,1.0014552764048044,1.0128489880085707,0.9988799210392921,0.995450077184294,0.9985992336535842,1.0150570206608343,0.9986564415736993,0.9989999155179259,0.9996073990997466,1.015546035859527,1.0163168350615348,0.9982081995806488,0.9983378415904659,1.0120988367757866,0.9903444050011786,1.0127537784654392,6.852628735003881e-06,3.7751854726370383e-06,3.3982509940965686e-06,3.8957088997665996e-06,3.937294857860006e-06,7.363838717640664e-06,4.273651876409046e-06,7.384282034202692e-06,4.258696989176731e-06,3.7971316437761195e-06,4.769844269183416e-06,3.7245612979345746e-06,4.153357191186324e-06,4.517940742842948e-06,3.4802727591902956e-06,8.317356958250971e-06,4.695218486900568e-06,5.567484550980471e-06,4.941577998277159e-06,9.686617220971603e-06,5.1006598816446876e-06,5.228252095833384e-06,6.115893281867248e-06,1.0801575193685806e-05,1.096528817044698e-05,5.274746760916278e-06,5.261483638895786e-06,7.672911084415511e-06,4.344067668652362e-06,8.257535703288111e-06
150,150.0,0.9893664814787497,1.0162694501567804,1.4400783643815565e-05,3.322403308228745e-06,6.5581588373611645e-06,3.2711714496906556e-06,4.202491064096888e-06,9.417359000743155e-06,1.01062681623566,0.9896530698575828,0.9978658107412316,1.000129573099356,0.9998570548371727,1.0106266043648469,0.9899868700710022,1.0089118178044045,1.0024334382826958,0.9896976727182722,1.005553830570292,0.9903272618065037,0.9894618463474407,0.9987475771729709,1.0014234880578752,1.0127817302190236,0.9988426996939526,0.9954588356114407,0.9985611353165085,1.0149921013698373,0.998614588040127,0.9989573557824064,0.9996227154152271,1.0154810638494558,1.016251809192122,0.9981601804913703,0.9982906951231459,1.0120304662775796,0.9903435834026544,1.0126872001432783,8.897587411241308e-06,3.8660246496408235e-06,3.322403308228745e-06,3.808947539940725e-06,3.808905133493088e-06,9.417359000743155e-06,4.354037162784952e-06,9.463541867892244e-06,3.9974294183396406e-06,3.792479627565636e-06,4.4156857814345905e-06,3.7313867187981696e-06,4.202491064096888e-06,4.467712215175117e-06,4.279363521845936e-06,1.0751641612952447e-05,4.7197774265907176e-06,5.857599378806643e-06,5.0050778191795005e-06,1.2738597557152437e-05,5.246591361230698e-06,5.493458657501713e-06,6.537636130676437e-06,1.4199491872461827e-05,1.4400783643815565e-05,5.507985433314195e-06,5.478551986133142e-06,9.827793497573001e-06,4.456022917726018e-06,1.0698401404499654e-05
151,151.0,0.9893259252763842,1.0162459987736483,1.4962199830439227e-05,3.147070721415015e-06,6.602744582407773e-06,3.468047570179524e-06,4.071263092184467e-06,9.563988658648172e-06,1.010608685014922,0.9896209879619546,0.9978401972156319,1.000104869182935,0.9998322520430228,1.0106036238519491,0.9899494513012141,1.0088855685061489,1.0024065818807877,0.9896554796768409,1.0055233740785732,0.9902881402490027,0.989422947680443,0.9987236067498516,1.0013971398348245,1.0127599856825842,0.9988218973732971,0.9954309470523937,0.9985414202884783,1.0149699417643787,0.9985969261993107,0.998940326774335,0.9995997275930021,1.0154562344914757,1.016225743242551,0.9981384796031242,0.9982694524315165,1.0120106853386102,0.9903095999343384,1.0126651644158178,9.097016059308342e-06,3.8544876951880515e-06,3.147070721415015e-06,3.6082368567131174e-06,3.5929280106125388e-06,9.563988658648172e-06,4.320026655786567e-06,9.603047143135105e-06,3.715514833052265e-06,3.7744858819491796e-06,4.071263092184467e-06,3.736731067758932e-06,4.161754774002087e-06,4.296990138662688e-06,4.410098806433288e-06,1.1045640808646977e-05,4.599401563514547e-06,5.79029126773746e-06,4.918755835597305e-06,1.3174915956035006e-05,5.23825240047296e-06,5.568637829269703e-06,6.523731619552982e-06,1.4723341436880128e-05,1.4962199830439227e-05,5.608115876572034e-06,5.5601846524990984e-06,1.0012011226376537e-05,4.404764376676526e-06,1.0998452397112751e-05
152,152.0,0.9892875867381712,1.0162315683612155,1.4468731288837174e-05,2.8473749051704323e-06,6.273930111818303e-06,3.423867453750742e-06,3.696465463573397e-06,9.29210516883584e-06,1.010580295710291,0.9896019071000065,0.9978839094005553,1.0001508198224098,0.9998809545725824,1.0105812508308099,0.9899456912784733,1.008870016914811,1.0024599200217723,0.9896605197641289,1.0055807479611334,0.9902940029380037,0.9894216646654594,0.9987741688452386,1.001399049031871,1.0127300895157492,0.9988751497040954,0.9954190832578108,0.9985967949617996,1.0149361600456663,0.9986515798674602,0.998993089561341,0.999578466486811,1.0154169332161607,1.0161860772544657,0.9981929051010442,0.9983237420675526,1.011981191269538,0.9902944345032495,1.0126355399086429,8.772135545780487e-06,3.692963154697671e-06,2.8473749051704323e-06,3.2680649190046684e-06,3.251285163630509e-06,9.29210516883584e-06,4.137460846668461e-06,9.372413693202744e-06,3.368069748222657e-06,3.671149512266906e-06,3.696465463573397e-06,3.6615880977358596e-06,3.990446495738911e-06,3.8937268091557895e-06,4.09032407201731e-06,1.0688825008179994e-05,4.187208892142586e-06,5.428398573277966e-06,4.500656573458644e-06,1.2771724801278244e-05,4.810847490957893e-06,5.126882387233281e-06,6.157623550013053e-06,1.4223279410142639e-05,1.4468731288837174e-05,5.190487693565576e-06,5.138649761769989e-06,9.689682770695808e-06,4.190813793383384e-06,1.0638517763911239e-05
153,153.0,0.9892524939210808,1.0162249929739722,1.4245043187370015e-05,2.6345949370561514e-06,6.103440087017115e-06,3.3730770716391595e-06,3.875330337418442e-06,9.042181231867528e-06,1.0105000726191034,0.9895938454931235,0.9979014865149942,1.000167694567271,0.9998962633018632,1.0104969554338974,0.9899389314855712,1.008786322276633,1.002471549741401,0.9896503142117223,1.005588843554153,0.9902870427326921,0.9894149787849306,0.9987947450221017,1.001378467299667,1.012649852234743,0.9988947134631859,0.9954088125628578,0.99861641322949,1.014850332304325,0.9986721372810913,0.9990159298107005,0.9995643206300086,1.015330709470708,1.0161011076925144,0.9982125247130544,0.9983440710855003,1.0118990884159316,0.9902863439671402,1.0125556754459717,8.479276285618505e-06,3.7062272128393137e-06,2.6345949370561514e-06,3.0064017547795375e-06,3.013392213936646e-06,9.042181231867528e-06,4.144425400731939e-06,9.15593171180186e-06,3.1583951632708918e-06,3.875330337418442e-06,3.50393679575415e-06,3.901809328504588e-06,4.048236929626266e-06,3.6034907284317333e-06,3.910379436722618e-06,1.038581161731912e-05,3.889112966970411e-06,5.508398035733073e-06,4.199311147538525e-06,1.2511663558612157e-05,4.4976980980049135e-06,4.813773659627735e-06,6.261121733647555e-06,1.3982500018537928e-05,1.4245043187370015e-05,4.868247994523677e-06,4.818746789875935e-06,9.399078019688684e-06,4.205578673317521e-06,1.0333107641386033e-05
154,154.0,0.9892216748820823,1.0162251066664085,1.3130516021201834e-05,2.446830438511752e-06,5.7176626802237315e-06,3.019027326180929e-06,3.6793117726963437e-06,8.185964496452191e-06,1.0106272205168743,0.9895603224175374,0.9978813173240817,1.0001408632839521,0.9998670866256087,1.0106201213566828,0.9898946455706279,1.0089089965520874,1.0024282307449772,0.9895816997416149,1.0055302466876643,0.9902217908673041,0.9893641182849046,0.9987686853078372,1.001397420557713,1.012775518681349,0.9988683655753684,0.9953671506729083,0.9985909360459284,1.0149783773999113,0.998648446940281,0.9989968112319261,0.9995176711957189,1.0154594172149745,1.0162296868173955,0.9981878748928863,0.9983194418617601,1.0120247033678558,0.990246746615622,1.0126811512397547,7.679616298779013e-06,3.706447268475497e-06,2.446830438511752e-06,2.7816777084841314e-06,2.8028098842027237e-06,8.185964496452191e-06,4.142881684122348e-06,8.287704374809441e-06,2.9706444987736234e-06,4.035673726552069e-06,3.3280376431752795e-06,4.0938673656761025e-06,4.090915627339288e-06,3.3429206597368398e-06,3.6793117726963437e-06,9.419301402639635e-06,3.6012868604483743e-06,5.584040121794486e-06,3.884685687948997e-06,1.1431804740231956e-05,4.157247081607707e-06,4.472514799982795e-06,6.354752209105562e-06,1.2878661934419301e-05,1.3130516021201834e-05,4.491512534250168e-06,4.449334664064205e-06,8.514538485097041e-06,4.212375502916734e-06,9.372004913216475e-06
155,155.0,0.989196157678146,1.0162307434930151,1.200199538830086e-05,2.3667316606760083e-06,5.327538526253662e-06,2.6814461018334314e-06,3.4341654173940794e-06,7.416622117818858e-06,1.0106404401992857,0.9895101842400961,0.9979276166834639,1.0001874303478262,0.999917707632905,1.0106305269565774,0.9898433610127565,1.008918278346602,1.0024804013240953,0.989535232330808,1.0055850594708233,0.9901753859933713,0.9893145875689419,0.9988217066939737,1.001396721297026,1.0127829992264783,0.9989279574831061,0.9953081089071254,0.9986534270940021,1.0149855360362852,0.9987153170928356,0.9990680119814649,0.9994529955129533,1.0154631255060518,1.0162325789792312,0.9982574227079779,0.9983891147441236,1.0120333299201416,0.9901972746959228,1.0126884624256347,6.9599805384159455e-06,3.5122551853916284e-06,2.3667316606760083e-06,2.6837346843292725e-06,2.7123027112759507e-06,7.416622117818858e-06,3.940732198410478e-06,7.507596830985951e-06,2.8840428121799256e-06,3.88436785123069e-06,3.2234067901199117e-06,3.955854987349798e-06,3.917757048981627e-06,3.188048668330132e-06,3.433107115377507e-06,8.541636296643403e-06,3.4341654173940794e-06,5.279794814270969e-06,3.7025833865573917e-06,1.041932742906237e-05,3.9730125767682206e-06,4.288766061861275e-06,6.064950826338022e-06,1.176031892294843e-05,1.200199538830086e-05,4.284032923738704e-06,4.249927046251364e-06,7.718543573522275e-06,4.022570965462847e-06,8.497988957615986e-06
156,156.0,0.9891769703662415,1.0162407375082823,1.146697782113616e-05,2.4906049706203982e-06,5.230022083513263e-06,2.4825568016080177e-06,3.50605645399246e-06,7.159128705098547e-06,1.0106649578731342,0.9894243369448349,0.9979803378768677,1.0002416318090745,0.9999736340055712,1.0106325710743842,0.9897387296731763,1.0089071193910808,1.0025372528441285,0.9894391247129326,1.0056443613349297,0.9900785109275408,0.9892141557637417,0.9988815373753068,1.001388880975589,1.0127977301327447,0.9989902418870941,0.9952069779970447,0.9987166245601692,1.0149987177766175,0.9987785121873529,0.9991314451276158,0.9993451955600438,1.0154725353370608,1.0162407375082823,0.9983225590284343,0.9984551585124347,1.012050597348598,0.990103424171666,1.012704032474355,6.693868689180307e-06,3.3543994707049538e-06,2.4906049706203982e-06,2.8261320235207924e-06,2.869632328295099e-06,7.159128705098547e-06,3.7866827177420864e-06,7.246157615004168e-06,3.10794467057391e-06,3.8061533395501626e-06,3.50605645399246e-06,3.887619064914177e-06,3.7952027518064482e-06,3.2474303597252992e-06,3.3622692598530756e-06,8.18533890960025e-06,3.5108197851350048e-06,5.005367101968044e-06,3.7824349257675164e-06,9.967821012650593e-06,4.095694488732799e-06,4.414673561955429e-06,5.8043631169550215e-06,1.1225768443508331e-05,1.146697782113616e-05,4.4541191137758615e-06,4.419564212226429e-06,7.417303159628347e-06,3.876365436541498e-06,8.134768995234756e-06
157,157.0,0.9891651410033385,1.0162495247146084,1.1101768565969784e-05,2.60283967466537e-06,5.150367614767651e-06,2.3760081848149133e-06,3.5314079779244977e-06,7.106647290305986e-06,1.0106460917757982,0.9893778783950404,0.9979836819438731,1.0002430515479588,0.9999742220065941,1.0106031460038685,0.9896870424325802,1.00887471561479,1.0025366072821664,0.989392756830117,1.005644842049192,0.9900305751068262,0.9891631411605671,0.9988846705948126,1.0013624728081867,1.0127701142734051,0.9989931830176861,0.9951442102288627,0.9987200107959968,1.0149642190518164,0.9987820016642184,0.9991366003312316,0.9992770980944107,1.0154338573233956,1.0162003145634975,0.9983245108004984,0.9984575969088186,1.012025270342687,0.9900539901587225,1.0126763814530984,6.588544394618654e-06,3.168263717817676e-06,2.60283967466537e-06,2.9577467836321386e-06,2.994884579715609e-06,7.106647290305986e-06,3.61590886967921e-06,7.220035260908889e-06,3.3022516600446633e-06,3.7223240473556094e-06,3.7873250696638353e-06,3.7675504085852594e-06,3.6440218646581474e-06,3.2836988400110144e-06,3.340184035923143e-06,8.022699370021772e-06,3.5314079779244977e-06,4.6141520874390936e-06,3.7870920556759215e-06,9.675883910251485e-06,4.112328518965679e-06,4.414350944212296e-06,5.305171116343225e-06,1.0860669886804515e-05,1.1101768565969784e-05,4.547068699231139e-06,4.5029130155533726e-06,7.299101928292092e-06,3.667147810903433e-06,7.967046057856014e-06
158,158.0,0.9891616976464064,1.0162339489060295,1.054479961224758e-05,2.5782588729249526e-06,4.933697813287294e-06,2.217731315362292e-06,3.457706529438322e-06,6.7399545279168265e-06,1.0106949614179157,0.9893741295091888,0.9980023536376237,1.0002648266110277,0.999994367424929,1.010651038513668,0.989682644795964,1.0089217600258822,1.002558521398967,0.9893907392002645,1.0056655308323355,0.9900283886091772,0.9891616976464065,0.99890665698223,1.0013856565870378,1.0128196976063286,0.9990118128454649,0.9951295198150163,0.9987376844633571,1.0150004989280033,0.9987985990260759,0.9991478030876154,0.9992586981375406,1.0154676957774582,1.0162339489060292,0.9983434039506505,0.9984758216064562,1.0120737637348172,0.9900512741744109,1.0127258192729132,6.251185506459526e-06,3.065379850268932e-06,2.5782588729249526e-06,2.91552002919417e-06,2.964615443833668e-06,6.7399545279168265e-06,3.460706245955396e-06,6.837097525603342e-06,3.294011116904708e-06,3.5998529255844814e-06,3.796371391578372e-06,3.610491967025069e-06,3.496012964295301e-06,3.2258857386911057e-06,3.174061305912353e-06,7.608522635108314e-06,3.457706529438322e-06,4.2956124687569475e-06,3.7016515111943602e-06,9.148429963166417e-06,3.988830301033093e-06,4.248242533167719e-06,4.924969278247755e-06,1.0305533751398249e-05,1.054479961224758e-05,4.408508416240678e-06,4.364137777380523e-06,6.927848392580743e-06,3.520474142060258e-06,7.55626167444968e-06
159,159.0,0.9891672388465562,1.0161757806045957,1.0729118778356359e-05,2.4716873879121055e-06,4.8639109553034955e-06,2.3899222793568467e-06,3.1734268472815805e-06,7.016922514281679e-06,1.0106404452816315,0.9894254918021956,0.9979805267421368,1.000236924987308,0.9999690311009657,1.0105970366005799,0.9897454202227646,1.0088718525076796,1.00253342282908,0.9894588263193947,1.005642302499379,0.9900935902032744,0.9892274028549831,0.9988800124035901,1.0013793017274903,1.012767136952036,0.9989821049077792,0.9951888690044779,0.9987045111620745,1.0149500352977001,0.9987683739324847,0.9991158775946078,0.999326970888793,1.0154229173019858,1.0161909451881403,0.9983172989615201,0.9984485145509245,1.012015666928248,0.9901111757299713,1.012673274325222,6.5565851238158185e-06,2.8859053221624925e-06,2.4716873879121055e-06,2.7868119980517184e-06,2.8436387626102957e-06,7.016922514281679e-06,3.1734268472815805e-06,7.03056668790129e-06,3.150351537006213e-06,3.286143554304464e-06,3.6074095960899787e-06,3.2842097388247435e-06,3.198620284419803e-06,3.1268685754562896e-06,2.933992107902117e-06,7.825139320135763e-06,3.35990008703388e-06,3.95412035224808e-06,3.6016340663164135e-06,9.370305256643794e-06,3.8617867405357684e-06,4.093646914806745e-06,4.578151935732239e-06,1.0521484553852215e-05,1.0729118778356359e-05,4.215747295289015e-06,4.180436558418281e-06,7.224557464863576e-06,3.279763530164907e-06,7.76839576668728e-06
160,160.0,0.9891806451314643,1.016094089452786,1.1368778147413374e-05,2.310544758637582e-06,4.993178798023338e-06,2.768333751046477e-06,3.084907211874629e-06,7.820601450215762e-06,1.0105887828114166,0.9894639086406365,0.9979619448704627,1.0002160454219016,0.9999469730178057,1.0105480011101597,0.98978575961005,1.008824454323381,1.0025067933284337,0.989490358820215,1.0056093251994844,0.9901260391778421,0.9892663837863955,0.998854797378255,1.0013654797853102,1.0127129732101727,0.9989563199334957,0.9952345447316732,0.998677461234899,1.0148967438261542,0.9987375430453821,0.9990850035264562,0.9993770444506916,1.0153665463962127,1.0161331661958566,0.9982791762120783,0.9984119114041261,1.0119637978139604,0.9901552395023424,1.012618827734315,7.4596529209993695e-06,2.7735215474384972e-06,2.310544758637582e-06,2.6116493435068845e-06,2.6683039865147387e-06,7.843432039442532e-06,3.084907211874629e-06,7.820601450215762e-06,3.005108379939992e-06,3.4456171499530158e-06,3.5267961303510634e-06,3.3798649866805404e-06,3.161895389782742e-06,2.9401557672019987e-06,2.7151273350922857e-06,8.595035628834615e-06,3.152359997488135e-06,3.795180276366377e-06,3.3728934573599066e-06,1.0111127068896619e-05,3.608093959885014e-06,3.819586605886364e-06,4.443535430539668e-06,1.1194933057700012e-05,1.1368778147413374e-05,3.921932378496437e-06,3.893553115704484e-06,8.067058464511172e-06,3.1684357696132943e-06,8.535682184373029e-06
161,161.0,0.9892003675229472,1.0160172698731855,1.113204274455131e-05,2.2546006738381702e-06,5.072279620482475e-06,2.720890835377591e-06,3.123315178768684e-06,7.912813576307455e-06,1.0104525408310099,0.9894919299014001,0.9980067800955917,1.000262629132779,0.9999955689147846,1.0104064395572796,0.989814806831251,1.008680723993584,1.0025634710974878,0.9895327455101944,1.005671048357012,0.9901668120343445,0.9893006014717637,0.9988998770131312,1.001338734951189,1.012565029647133,0.9990020112353541,0.9952614946442611,0.9987210976784454,1.014743645928124,0.9987817842127843,0.9991286833238278,0.9994059327533747,1.0152076262752527,1.0159732806624424,0.998322030996445,0.998453980729994,1.0118232579349469,0.9901852217149796,1.0124714655496314,7.697653848806472e-06,2.9827567498624174e-06,2.2546006738381702e-06,2.529435133983426e-06,2.6118230160845705e-06,7.935119284359543e-06,3.3762542868291035e-06,7.912813576307455e-06,2.9624150886947266e-06,3.998594738244011e-06,3.5352718859887918e-06,3.863982249735645e-06,3.505690534231566e-06,2.8743967781670064e-06,2.467122741842535e-06,8.65027846493423e-06,3.123315178768684e-06,4.0998293994582e-06,3.351162119888019e-06,1.0020553020459442e-05,3.61105985779223e-06,3.86142873419056e-06,4.854727030463396e-06,1.0976078659702664e-05,1.113204274455131e-05,3.921810341167263e-06,3.897882479596262e-06,8.170369336563758e-06,3.395117365291524e-06,8.594803294671239e-06
162,162.0,0.9892248570428216,1.0159737162883797,1.020327303988821e-05,2.2368703302744745e-06,5.394727478251432e-06,2.2002682174517736e-06,3.75567042171834e-06,7.292826943190686e-06,1.0104547691129309,0.989539550474545,0.9980289306077684,1.0002881450847985,1.0000178540674323,1.010413658741412,0.9898677876736727,1.0086909327473867,1.0025880106553025,0.9895883471383483,1.0056962225988881,0.9902230916315283,0.9893544158594471,0.9989178761250213,1.0013592368368167,1.0125643244520244,0.9990184209146563,0.995310639576571,0.9987354499239288,1.0147453890766613,0.9987931469947616,0.9991375177814169,0.9994537733850601,1.0152088193737325,1.0159737162883797,0.9983304721750144,0.9984623512691473,1.0118278725033376,0.9902367968861038,1.0124710715782974,7.269492521086652e-06,4.007352913147555e-06,2.5729811565184236e-06,2.817265098876949e-06,2.9473947808496126e-06,7.340140288689196e-06,4.808199487463577e-06,7.292826943190686e-06,3.2372656906385305e-06,5.2574064351464135e-06,3.75567042171834e-06,5.121112299697753e-06,4.843082684326795e-06,3.282418816995037e-06,2.2368703302744745e-06,8.018527622344702e-06,3.625004145781226e-06,5.53014058614075e-06,3.890005197685861e-06,9.24876989820126e-06,4.200533364272336e-06,4.526892878755962e-06,6.526704620376296e-06,1.0071727565753496e-05,1.020327303988821e-05,4.543703611866407e-06,4.538883988592635e-06,7.604812012133117e-06,4.552522497295735e-06,7.970843449834981e-06
163,163.0,0.9892525647129045,1.0159837295406657,9.361225693476753e-06,2.0975627038088897e-06,5.683695591388588e-06,1.959407595137265e-06,3.902574066233872e-06,6.978822518639316e-06,1.0103675868866857,0.9895565934279072,0.9979727122668194,1.000219482259095,0.9999503416730154,1.010316627886097,0.9898841411665896,1.0085936984471593,1.0025169229300377,0.9896057002433387,1.0056243783378214,0.9902388781025173,0.9893688334110129,0.9988460181371756,1.0013087633665336,1.0124667054673107,0.998937961848743,0.9953235512389387,0.9986495680691544,1.0146394039952178,0.9986988039054252,0.9990384830657343,0.9994536842655111,1.0151026348504553,1.0158653481977078,0.9982271287764946,0.9983606030795722,1.011731102784276,0.990253167402012,1.0123733752975959,6.712390773764092e-06,5.165233461441233e-06,2.7628992471606095e-06,2.9864227857123397e-06,3.137247003860526e-06,6.711369398625679e-06,6.467341624842976e-06,6.683784746264708e-06,3.391621904356104e-06,6.600843202871932e-06,3.885586661394073e-06,6.50643790701021e-06,6.380508909198239e-06,3.5249061297607584e-06,2.0975627038088897e-06,7.348268285759139e-06,3.902574066233872e-06,7.279222482715346e-06,4.175728920801015e-06,8.48167011204872e-06,4.483938561076472e-06,4.825111908191525e-06,8.543390739033676e-06,9.234909923494442e-06,9.361225693476753e-06,4.829543974934741e-06,4.8439574217373415e-06,6.978822518639316e-06,5.90021839789583e-06,7.308128275547051e-06
164,164.0,0.9892819415550127,1.0160352361511884,9.082193511776135e-06,1.983220347421331e-06,5.483499554760627e-06,1.9286874769861934e-06,3.674854688299239e-06,6.7086106739141e-06,1.0104087610470247,0.9895933582046614,0.9979697555674435,1.0002158743707608,0.9999457706882009,1.0103661107985193,0.9899239563364446,1.008645312273178,1.0025044847452649,0.9896322664847621,1.0056032273590052,0.990264629972962,0.9894051719952993,0.9988497284341465,1.0013463920845795,1.0125292932235688,0.9989468555410442,0.9953693787619301,0.9986629359085564,1.0147136300863393,0.9987128181802093,0.9990550636202804,0.9994949533306631,1.0151842593993143,1.0159478857385678,0.9982420004841136,0.9983752205436373,1.0117783890335819,0.9902954239686499,1.0124349898337852,6.262665678776416e-06,5.326128355786624e-06,2.618222257349496e-06,2.825850891076203e-06,2.954878972754115e-06,6.256085012022325e-06,6.7086106739141e-06,6.2449996393742086e-06,3.1863387392842472e-06,6.682636221060847e-06,3.63643939525085e-06,6.625253870631113e-06,6.577167303284256e-06,3.3412932236535085e-06,1.983220347421331e-06,6.836914462005278e-06,3.674854688299239e-06,7.724190542163693e-06,3.924914672742323e-06,7.795188443023844e-06,4.2032961274192645e-06,4.5060906261204985e-06,9.082193511776135e-06,8.486140385446303e-06,8.60921007529483e-06,4.522463049247707e-06,4.537859745086321e-06,6.493377617338387e-06,6.079119273646251e-06,6.799382841569076e-06
165,165.0,0.9893114385909635,1.0161080690608042,8.692006071591086e-06,1.8103191725922367e-06,5.1654551963725865e-06,1.8374907747328925e-06,3.428379958840309e-06,6.409483946842176e-06,1.010472047339934,0.9896242026505218,0.9979313987589656,1.000176068555975,0.9999046439590611,1.0104365520021528,0.9899569390534187,1.0087190281382579,1.002464444458125,0.9896643637667661,1.005564266217287,0.990298695296321,0.9894368443389985,0.9988063255477883,1.0013610528703702,1.0125972489517467,0.9989037165268579,0.9953952027649347,0.9986209699130482,1.0147902427414235,0.9986697098709014,0.9990096891136392,0.999521146360586,1.0152652790686372,1.0160296318031337,0.9982008963726218,0.998334012333052,1.011846380551618,0.9903244798124664,1.0125029495979236,5.980862430906558e-06,5.043095990227118e-06,2.4453740398668775e-06,2.6591399932906058e-06,2.762207663568509e-06,5.93492149743853e-06,6.396868470206795e-06,5.883492048849905e-06,2.9763300185629686e-06,6.409483946842176e-06,3.376186633131533e-06,6.331581092524887e-06,6.294180644747826e-06,3.128946762443701e-06,1.8103191725922367e-06,6.468349686305194e-06,3.428379958840309e-06,7.352152261897566e-06,3.6654745898070622e-06,7.261584180609234e-06,3.903203193321853e-06,4.1703505855089505e-06,8.692006071591086e-06,7.839837590240627e-06,7.938554260838666e-06,4.186576490011126e-06,4.202406857825273e-06,6.195770062155938e-06,5.792096332587442e-06,6.4339233644370935e-06
166,166.0,0.9893395068425732,1.0161820612103694,8.447517428715872e-06,1.6558075868127684e-06,5.006078143852904e-06,1.8456778233067774e-06,3.2258859957535163e-06,6.3006876974928625e-06,1.010571055816102,0.9896782185937436,0.9979817195938167,1.0002411657806822,0.9999639380874961,1.010548224418784,0.9900206709748146,1.0088324493217529,1.0025302002063528,0.989735058147497,1.0056360982998624,0.9903681579784107,0.9895035912090692,0.9988701631708041,1.0014437355628785,1.0127160952316387,0.9989674938442322,0.9954619297926561,0.9986861797572176,1.014912753136611,0.9987346751697452,0.9990760389721882,0.9995921151498269,1.0153933788915346,1.0161572482566303,0.998264035922419,0.9983979197567612,1.011957364460249,0.9903868194968559,1.0126209523545562,5.892523459090626e-06,4.934642380597855e-06,2.2703824792280187e-06,2.4943722392999123e-06,2.5840860035580034e-06,5.841997063491713e-06,6.284485415118815e-06,5.748373421325331e-06,2.797744751295296e-06,6.3006876974928625e-06,3.1894952709793303e-06,6.199364377661223e-06,6.22889022118434e-06,2.93233304790649e-06,1.6558075868127684e-06,6.35344519134825e-06,3.2258859957535163e-06,7.111286272374721e-06,3.4682515969267503e-06,7.094440202066814e-06,3.6910382156322632e-06,3.952505719381523e-06,8.447517428715872e-06,7.60884764530419e-06,7.700011679890496e-06,3.971345950830426e-06,3.981687002208751e-06,6.140077944707159e-06,5.755231455927905e-06,6.325586599475812e-06
167,167.0,0.989364597331659,1.016237045540741,1.0215172976785318e-05,1.6000199893555098e-06,5.595210082589995e-06,2.571794062707369e-06,3.2099550464743515e-06,7.851073581310356e-06,1.0106237875650328,0.9897300122365053,0.9979928431325891,1.0002553096735505,0.9999771475813146,1.0106078784144412,0.9900750985584776,1.0088938502854954,1.0025403460694502,0.9897840127092602,1.0056442378569048,0.9904138885593555,0.98955612115054,0.9988878730609729,1.001490091213548,1.0127796914664038,0.9989899024726373,0.9955317079707747,0.9987124195384989,1.014986627263002,0.9987625906285545,0.9991075261452647,0.9996724897601305,1.0154725464705152,1.016237045540741,0.9982913721455965,0.9984260730978285,1.0120160821569566,0.9904395107801773,1.0126836271956636,7.792257473977652e-06,4.868634183937859e-06,2.2155932532577153e-06,2.4377937589626265e-06,2.5333068131825093e-06,7.851073581310356e-06,6.160061796119627e-06,7.77474061231262e-06,2.796407164342687e-06,6.217082209873371e-06,3.2099550464743515e-06,6.107938373994627e-06,6.154446497645535e-06,2.8353280117342957e-06,1.6000199893555098e-06,8.579899263514563e-06,3.110995501305593e-06,6.92468656173327e-06,3.3281722867029554e-06,9.404998802921687e-06,3.545659038311292e-06,3.7845878194118496e-06,8.2393380416512e-06,1.008256708371536e-05,1.0215172976785318e-05,3.82184515010278e-06,3.821335181352834e-06,8.168932250998527e-06,5.729535344110032e-06,8.543938408601201e-06
168,168.0,0.9893851610800377,1.0162595279145485,1.239118050726463e-05,1.540363245952197e-06,6.116216158624767e-06,3.338312758551691e-06,3.1506737439341307e-06,9.470178307015372e-06,1.0105804362996815,0.9897319824766461,0.9980192893425274,1.0002754310316608,1.0000018559584003,1.0105546585543095,0.9900748599487941,1.0088374306776977,1.0025651501847073,0.9897887740913481,1.0056729685600803,0.9904183810121807,0.9895569725856757,0.9989134099449467,1.0014817825100126,1.0127320000630289,0.9990174264125852,0.9955344825795094,0.9987423166633829,1.0149494784573492,0.9987958367637614,0.9991421488468787,0.9996780048786451,1.01544058644956,1.0162055142716822,0.9983299409886233,0.9984634948878347,1.0119654955723634,0.9904413505823201,1.0126360407974921,9.37236096113222e-06,4.9126132664912256e-06,2.2229927238659757e-06,2.4480929377140462e-06,2.530277411933939e-06,9.52334451912844e-06,6.1730007937476385e-06,9.470178307015372e-06,2.8448664008652905e-06,6.40387617929944e-06,3.2556767568590633e-06,6.290341976354512e-06,6.242863321131686e-06,2.74258576340922e-06,1.540363245952197e-06,1.0495309897425306e-05,2.984043094771229e-06,6.807005452530549e-06,3.1506737439341307e-06,1.1387575602151747e-05,3.3331641002181444e-06,3.5345623601254103e-06,8.03180588800698e-06,1.2219875362474592e-05,1.239118050726463e-05,3.5528682647816945e-06,3.5497320908500393e-06,9.839586180875129e-06,5.791472177775966e-06,1.04441954706572e-05
169,169.0,0.9893996491095265,1.0162627058815137,1.2921237766258874e-05,1.5902652903079013e-06,6.317283509042599e-06,3.420056644963023e-06,3.3766029396449747e-06,9.797249728576607e-06,1.0106472361689807,0.989670326092008,0.9979503828147933,1.0002071749472445,0.9999307724600252,1.0106194514032887,0.9900033402464427,1.0089014361353539,1.0024899949749482,0.9897117385442372,1.005595825265987,0.9903431546576664,0.9894804722227348,0.9988435822760416,1.0014569414325252,1.0127976573191377,0.998947361018037,0.9954551695553173,0.9986735394593126,1.015011674088393,0.9987297843424451,0.9990775148519961,0.9995904044820809,1.0154985650519215,1.016262705881514,0.9982670623902786,0.9983997050827987,1.0120326063473866,0.990374233505295,1.012701490436049,9.60962052652696e-06,4.90003745037153e-06,2.2815251456865568e-06,2.6028202885453734e-06,2.6582687999273334e-06,9.877483732644512e-06,6.119654113219649e-06,9.797249728576607e-06,2.991430684899497e-06,6.427713636360711e-06,3.3766029396449747e-06,6.315835013013009e-06,6.206213731066506e-06,2.88092492766142e-06,1.5902652903079013e-06,1.0929419629871199e-05,3.1945028846661414e-06,6.614878870657524e-06,3.4126208677731223e-06,1.1896160644158448e-05,3.697719285053701e-06,3.955874580631027e-06,7.662362396978456e-06,1.2698696916814564e-05,1.2921237766258874e-05,4.044392903064338e-06,4.015979947781648e-06,1.0197688065926668e-05,5.764326271231631e-06,1.0876998231958062e-05
170,170.0,0.9894065124419418,1.0162634689954297,1.3223266191786053e-05,1.6676285268399338e-06,6.375036366959066e-06,3.443686603646378e-06,3.4783633307761322e-06,9.943785239529229e-06,1.010567519664902,0.9896325835440765,0.9978742456948692,1.0001323079466589,0.9998531418365336,1.0105426548455432,0.9899597539662188,1.0088252754251235,1.002411595552311,0.9896608529810207,1.0055144728139402,0.9902930562233234,0.9894336851351477,0.9987654777189017,1.0013884429295647,1.0127139263320593,0.9988662115341403,0.9954055744202102,0.9985929886859936,1.014927669998781,0.9986466207657724,0.9989921423691903,0.9995349054696078,1.0154094691683102,1.0161721882410484,0.9981858464459324,0.9983176768724131,1.0119537957157467,0.9903340789011915,1.0126189263159586,9.613137066029382e-06,4.762085430480727e-06,2.2603708121438673e-06,2.6621674602401828e-06,2.7130470042329874e-06,1.0023526854794513e-05,5.905228106694772e-06,9.943785239529229e-06,3.0742777581961063e-06,6.108714302972114e-06,3.4783633307761322e-06,5.987751039536804e-06,5.943278729759758e-06,2.9561125606990167e-06,1.6676285268399338e-06,1.1090205791307354e-05,3.336991939561899e-06,6.363941846097708e-06,3.6098601480053022e-06,1.2173715536351233e-05,4.006003203582218e-06,4.323652682066376e-06,7.170567324923977e-06,1.296601410647703e-05,1.3223266191786053e-05,4.488220592652225e-06,4.436828969957786e-06,1.0320995742340257e-05,5.60388233595111e-06,1.1037470374785808e-05
171,171.0,0.989404202099101,1.0162667831392809,1.2860804343878893e-05,1.5903033397665053e-06,6.150262122008387e-06,3.2885307093723835e-06,3.45936734952382e-06,9.535323223438372e-06,1.010644189422476,0.9896329895834224,0.9979267202503511,1.000186662791693,0.9999079923216861,1.010618386526919,0.9899555950816902,1.008897252935897,1.0024699398843133,0.9896532145722211,1.0055720641255015,0.9902886509825112,0.9894304656339661,0.9988201082633803,1.0014334326276482,1.0127927401678254,0.9989238242211399,0.9954128487217926,0.9986514393250105,1.0150168976028648,0.9987075371170387,0.9990517223676936,0.9995513928798732,1.0155033304264238,1.0162667831392809,0.9982477041340603,0.9983785776493895,1.0120315147503507,0.9903323984229553,1.0126978109674345,9.063934132665659e-06,4.704829581395257e-06,2.238293320666536e-06,2.639425862407907e-06,2.7019064738040583e-06,9.549752466623893e-06,5.797043536389622e-06,9.535323223438372e-06,3.0833679386944424e-06,5.8439319759151e-06,3.5187301952359404e-06,5.7375245601433915e-06,5.776692487605931e-06,2.9026018209761942e-06,1.5903033397665053e-06,1.0568374592160187e-05,3.233424163624218e-06,6.2070218857055e-06,3.45936734952382e-06,1.17520569126528e-05,3.839456354214466e-06,4.142094385093359e-06,6.838129452349966e-06,1.2615768873335622e-05,1.2860804343878893e-05,4.273705032142292e-06,4.226612449401512e-06,9.774436738896624e-06,5.51999573978381e-06,1.0512954471759794e-05
172,172.0,0.9893911691028205,1.0162738026378957,1.454713828289061e-05,2.1654725379427757e-06,6.6319917003305116e-06,3.7977117672286524e-06,3.5202614408589934e-06,1.0685881827657816e-05,1.010617435859022,0.9895955444335666,0.9979586869141588,1.0002221857349742,0.9999417041360453,1.0105833237899366,0.9899157954374264,1.0088609859427267,1.0025013844227035,0.9896097255944483,1.0056011011931991,0.9902486687361894,0.9893911691028205,0.9988523647801685,1.001417416542192,1.0127515799213158,0.9989541953158674,0.995369022535958,0.9986797541394458,1.0149705418744421,0.9987344338944074,0.9990793462522224,0.9995028526268356,1.0154469964428634,1.0162074928768405,0.9982688867673065,0.9984002903716103,1.0119986621426225,0.9902994317438891,1.0126581954119467,9.799370016660741e-06,4.8585964789231995e-06,2.2983218586567194e-06,2.7830878838235327e-06,2.8031427062348738e-06,1.0685881827657816e-05,6.012000316502301e-06,1.0797811957665047e-05,3.208844113277382e-06,6.088888870451492e-06,3.6665823147636842e-06,5.994154498818013e-06,6.001716751660079e-06,3.020761044456979e-06,2.1654725379427757e-06,1.1807373294590462e-05,3.314183597286144e-06,6.351943342980565e-06,3.5202614408589934e-06,1.322801955357938e-05,3.8723952302880906e-06,4.1690424991689055e-06,6.951487086980148e-06,1.4319866221256199e-05,1.454713828289061e-05,4.244304585475146e-06,4.208022277295632e-06,1.0808389781694962e-05,5.7024916958699055e-06,1.1730198942205645e-05
173,173.0,0.9893680012321227,1.016282359254288,1.680425233859558e-05,2.231111486909142e-06,7.330164268416472e-06,4.52046831683704e-06,3.5506874540084794e-06,1.2180942271939916e-05,1.0106213614095523,0.9896008915428414,0.9979689581914465,1.0002314989731345,0.999949579561859,1.0105836237849168,0.9899171738015402,1.0088600113496673,1.0025047029939538,0.9896070733039303,1.0056020102632015,0.9902466345380697,0.9893917141298033,0.9988593961922696,1.0014199596035331,1.0127543541573854,0.9989625290124794,0.9953695784413299,0.9986901604149031,1.0149800001622564,0.9987451070693568,0.9990977985378106,0.9995074026173967,1.0154543557466964,1.0162148370323412,0.9982737334429651,0.9984060798458495,1.0120013198150597,0.9903086242722977,1.012661031662744,1.0834338994204862e-05,5.285089359172582e-06,2.231111486909142e-06,2.803487827483156e-06,2.7570540949351137e-06,1.2180942271939916e-05,6.549001811004422e-06,1.24048438011076e-05,3.1647482950326996e-06,6.643626568442136e-06,3.625784336982244e-06,6.502942786993327e-06,6.5533271724518255e-06,3.0191921954142842e-06,3.1385991999223605e-06,1.3496490373487377e-05,3.3159327865842867e-06,7.108882031082543e-06,3.5506874540084794e-06,1.5226332781493066e-05,3.8718438555525055e-06,4.175857743210092e-06,7.903197525663972e-06,1.659259606815985e-05,1.680425233859558e-05,4.188687109906189e-06,4.1699540257413904e-06,1.2224097738145107e-05,6.201656637358504e-06,1.3380369381509516e-05
174,174.0,0.9893438332948488,1.0162894541110166,1.6712617758631164e-05,2.161769447069145e-06,7.274939148123062e-06,4.471045526715066e-06,3.457765070061726e-06,1.1984746363443621e-05,1.0106350062323355,0.9895788606142019,0.9979716478911805,1.0002372457191258,0.9999584249707677,1.0106073537799982,0.9898947876583932,1.008884638023193,1.0025173909868508,0.9895849641318997,1.0056155668621516,0.9902245274706962,0.9893672434773317,0.9988707444362418,1.0014235741676192,1.0127757760390317,0.998977891667692,0.9953433806523944,0.9987091010487891,1.0149956174090056,0.9987662877793082,0.9991209949421764,0.9994738539568526,1.0154650455802368,1.0162264776287278,0.9983005713731536,0.998431686374459,1.0120192868616138,0.9902840369624208,1.0126815720794555,1.0547719138014931e-05,5.320318698523635e-06,2.161769447069145e-06,2.6935573876483186e-06,2.655956205777659e-06,1.1984746363443621e-05,6.545872800207281e-06,1.2244911823302478e-05,3.018206433015841e-06,6.600004794030746e-06,3.457765070061726e-06,6.421004049576906e-06,6.5368656639805166e-06,2.941000094293345e-06,3.35814577755052e-06,1.3275492581473216e-05,3.26196295515277e-06,7.332961939340782e-06,3.5332192690487673e-06,1.5088519789215007e-05,3.863621862153835e-06,4.190501441433508e-06,8.299070057250577e-06,1.6507449151948903e-05,1.6712617758631164e-05,4.184903489070368e-06,4.16884680704309e-06,1.1990648217436845e-05,6.202786501433421e-06,1.3147728876562995e-05
175,175.0,0.9893299368560464,1.0162920883306406,1.545436875890768e-05,2.334618548863084e-06,6.963955288299227e-06,4.02898689255642e-06,3.6012115287604423e-06,1.1163349163180458e-05,1.010643349263256,0.9895375632045164,0.9980008532013903,1.0002733324134654,0.9999965896765571,1.0106231728183492,0.989855877354666,1.008901194828861,1.002563174674826,0.9895538693752814,1.005666363778102,0.9901924546221093,0.9893299368560464,0.9989071029709254,1.001423090243023,1.0127852956064105,0.9990178228302213,0.9952910163156117,0.9987530576706106,1.0150074099250064,0.9988150445683128,0.9991717474348539,0.9994166966903619,1.0154760965827718,1.0162385419232067,0.9983561422537784,0.9984859571721001,1.0120302906701144,0.9902461103900343,1.012691449932026,9.888717654560757e-06,5.110043936171754e-06,2.334618548863084e-06,2.8011045884571495e-06,2.802840641026958e-06,1.1163349163180458e-05,6.314923173825302e-06,1.1391004307528916e-05,3.1726350036902505e-06,6.428896196365855e-06,3.6012115287604423e-06,6.244782131278692e-06,6.362193249980648e-06,3.0557894396197502e-06,3.0941724730622374e-06,1.2347601426420278e-05,3.3602943667901957e-06,7.125915087821219e-06,3.6092833761989292e-06,1.3995946922671263e-05,3.9027253814673364e-06,4.201513537362232e-06,8.115895873407742e-06,1.5273540203757755e-05,1.545436875890768e-05,4.19691067710289e-06,4.184462851175698e-06,1.1193403425887327e-05,5.961211194271597e-06,1.22293035293625e-05
176,176.0,0.9893327169431511,1.0162872630357198,1.471739373629924e-05,3.1616648833535777e-06,7.143554793735186e-06,3.5107613465598914e-06,4.335339795940719e-06,1.066938305021672e-05,1.010668637883766,0.9895575761195085,0.9979801762384864,1.0002559167231093,0.9999790220224245,1.0106600831621695,0.989880891196757,1.0089406410260382,1.0025464654742233,0.9895755709332266,1.005646996016197,0.9902132366346337,0.9893541169817912,0.9988909207671184,1.001438793662779,1.0128236389709429,0.9990050216726649,0.995320548300432,0.9987414715242966,1.0150528900497622,0.9988050227085068,0.9991690078537403,0.9994445762625581,1.0155246275472098,1.0162872630357196,0.9983409528853123,0.9984724945266712,1.0120626158242279,0.9902684722488394,1.0127295226971793,9.572480986300228e-06,5.116978623119602e-06,3.1616648833535777e-06,3.5725933836364247e-06,3.6442444003049737e-06,1.066938305021672e-05,6.39644522932176e-06,1.085902471910854e-05,4.058437099853784e-06,6.647806577510248e-06,4.508470998880391e-06,6.451145701713874e-06,6.545554041990523e-06,3.846999207225282e-06,3.3050505226206077e-06,1.1834887198390629e-05,4.1587936318654705e-06,7.27467739939891e-06,4.335339795940719e-06,1.3339620556205045e-05,4.587163029421445e-06,4.8630045172038495e-06,8.345133082430705e-06,1.4540937607751504e-05,1.471739373629924e-05,4.755295680248923e-06,4.7728926494290455e-06,1.0737268456170146e-05,5.974606823229678e-06,1.1713350222913698e-05
177,177.0,0.9893391124331539,1.0162734379829177,1.416073105813793e-05,3.498845589847049e-06,7.14227669619129e-06,3.1427771497194717e-06,4.800388917171546e-06,1.0202173140802861e-05,1.010630139150518,0.9895331861760825,0.9980343998098994,1.000314714427561,1.0000391019373676,1.0106181544595845,0.9898616470728431,1.0088977640549028,1.002612827371656,0.9895716155222376,1.005721600405403,0.9902090112547961,0.9893391124331539,0.9989539936000362,1.0014383524482,1.0127838005229592,0.9990726020316205,0.9952984984262285,0.9988108995686412,1.0150116813551653,0.9988777162532868,0.9992447028485659,0.9994137255923345,1.015482461976428,1.0162441910831768,0.9984155737662948,0.99854714216193,1.0120213013628026,0.9902468234959478,1.012689529156177,9.229378624051719e-06,4.916002445119989e-06,3.6659586569973945e-06,4.028896668002687e-06,4.1451318297633525e-06,1.0202173140802861e-05,6.194465360087202e-06,1.0338124313133731e-05,4.567034169236172e-06,6.5546346655833784e-06,5.021425653942435e-06,6.342937284275116e-06,6.3863840104591585e-06,4.3238062303240316e-06,3.498845589847049e-06,1.1326783355443805e-05,4.6596015451666345e-06,7.046118575129429e-06,4.800388917171546e-06,1.2797836775734083e-05,5.058941093996793e-06,5.3248465987079324e-06,8.101764225054366e-06,1.3979789995210373e-05,1.416073105813793e-05,5.162323213855668e-06,5.1913052439888e-06,1.0289499849059424e-05,5.743422158308584e-06,1.1209749639146994e-05
178,178.0,0.9893360763654979,1.0162549074653127,1.3348779375589658e-05,3.206975258061469e-06,6.706930894066947e-06,2.9405617283899197e-06,4.513600718087601e-06,9.524456915570559e-06,1.0106025288463647,0.9895500219262588,0.9980037928405066,1.0002799132675226,1.0000037251813056,1.0105894717723594,0.98987979136931,1.0088702583347318,1.0025771883191965,0.9895837322244291,1.0056821600663421,0.9902166743948246,0.9893571067701069,0.9989163463597356,1.0014205722150937,1.0127487885204203,0.9990310075526082,0.9953240383595734,0.9987636463661347,1.0149696336149214,0.998821845043135,0.9991826858168746,0.9994327863850175,1.0154351308125804,1.0161959142050805,0.9983536229603371,0.9984865867692593,1.011989865809199,0.9902671774678546,1.0126541354377114,8.631102764221882e-06,4.635169703095478e-06,3.4809903979797626e-06,3.8474964657311345e-06,3.935959310232955e-06,9.524456915570559e-06,5.858038348731001e-06,9.620194262396463e-06,4.3196240251146505e-06,6.2655697026109346e-06,4.703764850169592e-06,6.013989375593553e-06,6.032235674075665e-06,4.086852152362416e-06,3.206975258061469e-06,1.0571533828895298e-05,4.390925579242934e-06,6.605591712620082e-06,4.513600718087601e-06,1.202098385030733e-05,4.752153511232766e-06,4.9852562796982404e-06,7.567354736367057e-06,1.3166031678441755e-05,1.3348779375589658e-05,4.827547587792407e-06,4.847489896330399e-06,9.612631367014189e-06,5.371812641687216e-06,1.0463814852753875e-05
179,179.0,0.9893300845798751,1.0162374244100871,1.2186113809138969e-05,2.908959749012844e-06,6.202422827409211e-06,2.6231522476408522e-06,4.242245925813933e-06,8.641713336907129e-06,1.0105655186998435,0.9895245212354838,0.9979361326786176,1.0002068779434234,0.9999347131557306,1.0105518976540178,0.9898534708770209,1.0088327409117113,1.002507812607609,0.9895590282462671,1.0056144265027405,0.9901908928729123,0.9893300845798751,0.9988447045376453,1.0013722535433212,1.0127090529877356,0.9989618894920917,0.9952969072014075,0.9986940905935627,1.0149356335105644,0.9987556827859977,0.9991171027116292,0.9994038002652853,1.0154065906336438,1.0161697534952119,0.9982912808293172,0.9984234216255773,1.011950434171435,0.9902378366973583,1.0126138667450473,7.814308845552645e-06,4.360643546426353e-06,3.323027408350473e-06,3.6863921446300124e-06,3.7439682759495657e-06,8.641713336907129e-06,5.516386237011269e-06,8.737696737316145e-06,4.065716890703509e-06,5.953507687763226e-06,4.3851323708317525e-06,5.677198835028601e-06,5.673558204367985e-06,3.865468735256109e-06,2.908959749012844e-06,9.607017432971797e-06,4.135854288437659e-06,6.20465837577169e-06,4.242245925813933e-06,1.0923453730226736e-05,4.453597890853217e-06,4.700486075285288e-06,7.088826221970404e-06,1.2003415100068312e-05,1.2186113809138969e-05,4.469271931881537e-06,4.490297351293969e-06,8.712657373153907e-06,4.998007527934594e-06,9.503102782366731e-06
180,180.0,0.9893300433175656,1.0162267417444242,1.1035951654583658e-05,2.6329362948224524e-06,5.678283664412812e-06,2.354849367348144e-06,3.941265581503581e-06,7.86198326557448e-06,1.0105965167755697,0.9895349052936745,0.997993520632746,1.0002674079969107,0.9999973843705445,1.0105813742604375,0.9898714302595447,1.0088638102105119,1.0025738804070434,0.989587641148766,1.0056864005379873,0.9902179312563208,0.9893528343886678,0.9989105800779775,1.0014091052096623,1.0127398693543466,0.9990314676741439,0.9953070818254071,0.9987646434376419,1.014955044904335,0.998827075366716,0.9991909857405421,0.9994041961643351,1.015413609207855,1.0161755361035374,0.9983602404183117,0.9984923347488446,1.011978835869116,0.9902508272361179,1.0126439384434993,7.087059278627875e-06,4.005647862622974e-06,3.061433333605378e-06,3.398637338924239e-06,3.448664245674913e-06,7.86198326557448e-06,5.072487996274355e-06,7.95174665215393e-06,3.7299009434218938e-06,5.494058059045345e-06,4.0094695398932285e-06,5.233232744044553e-06,5.227811898096895e-06,3.55977153998744e-06,2.6329362948224524e-06,8.727368014935945e-06,3.822376909640002e-06,5.719200640288738e-06,3.941265581503581e-06,9.905417354916122e-06,4.143078871128451e-06,4.426004749333852e-06,6.548470397324263e-06,1.0868948627079858e-05,1.1035951654583658e-05,4.149420129140083e-06,4.166178957706748e-06,7.908678701839593e-06,4.580635476184794e-06,8.630672874008753e-06
181,181.0,0.989335057625957,1.0162286123955069,1.0013804919217983e-05,2.383209903999863e-06,5.345472976764336e-06,2.0630279561330043e-06,3.861300192291048e-06,7.199739107465928e-06,1.0106329559322682,0.9896172411247207,0.9979937860858239,1.000268541101827,0.9999987920015897,1.0106178972674218,0.9899599006286683,1.0088988914073997,1.0025791584897439,0.9896846174616267,1.0056954425439377,0.9903134431284655,0.9894435085854125,0.9989117547324082,1.0014566931923097,1.01278480705293,0.9990311086645636,0.9954115370861004,0.9987627283339663,1.0150050883733726,0.998821436413342,0.9991860041222598,0.9995151864012872,1.0154661542704175,1.0162286123955069,0.998348107559522,0.9984810993734103,1.012018059404916,0.9903367039369303,1.012687855541284,6.443315192920697e-06,3.8861338692821965e-06,2.8695071579181602e-06,3.2305164510855333e-06,3.302292157682819e-06,7.199739107465928e-06,4.847607459814049e-06,7.284915034968071e-06,3.63041554328569e-06,5.182748723568692e-06,3.927813757634904e-06,4.948320856545847e-06,4.992707769492001e-06,3.4006030631290847e-06,2.383209903999863e-06,7.951864582667994e-06,3.6910932486067667e-06,5.593097382069916e-06,3.861300192291048e-06,9.009094776496192e-06,4.106609822318809e-06,4.422889827935337e-06,6.457741533045795e-06,9.858600251410996e-06,1.0013804919217983e-05,4.211517097012924e-06,4.2040903563720595e-06,7.204859257064009e-06,4.385266085722107e-06,7.862513921904548e-06
182,182.0,0.989341782253964,1.0162466232470329,9.325964186332237e-06,2.177736991660352e-06,5.054881951818954e-06,1.8859241712119932e-06,3.725780648581224e-06,6.664294219017769e-06,1.0106120045856808,0.9896085539119361,0.9979372361453362,1.0002093416512612,0.9999372616812239,1.0105940134287406,0.9899362152314941,1.0088698073280644,1.0025130543043657,0.9896496640186789,1.0056213885571312,0.9902808714125451,0.9894145660197002,0.9988518120896062,1.0014299680561158,1.0127690740909616,0.9989667568513059,0.9953999264238141,0.9986952370950796,1.0149853528855708,0.9987505020251585,0.999115035124043,0.9994961774064518,1.0154436817841943,1.0162058649490961,0.9982733749685656,0.99840705888925,1.0119988784607536,0.9903216197808307,1.0126719186132582,5.918414598366632e-06,3.725780648581224e-06,2.6947484752543098e-06,3.063907163561723e-06,3.1488651579324217e-06,6.728102576406053e-06,4.5879310763802765e-06,6.830231579428211e-06,3.5123365017717465e-06,4.835407941442783e-06,3.82667911383926e-06,4.626932771523463e-06,4.711724337087932e-06,3.229221167095504e-06,2.177736991660352e-06,7.3785289023295845e-06,3.5305442963950376e-06,5.401214631760841e-06,3.7325440801658767e-06,8.398025722714921e-06,4.011158299822944e-06,4.352869463490836e-06,6.2564859475839065e-06,9.177055707220662e-06,9.325964186332237e-06,4.185509485827672e-06,4.162548517980357e-06,6.664294219017769e-06,4.155308484065483e-06,7.296386509528538e-06
183,183.0,0.9893468719505006,1.0162756970087632,8.736839964397721e-06,1.993801070544493e-06,4.816868264053502e-06,1.6995252809401028e-06,3.5932225265592395e-06,6.2209458218027646e-06,1.0105722364466072,0.9895869247723786,0.997944137460732,1.0002139749006727,0.9999411707881247,1.010547141160565,0.9899089408917546,1.008821215780097,1.0025136202065141,0.9896213872822007,1.0056216985254913,0.9902525109340644,0.9893855960236688,0.9988571708898171,1.0014096558500503,1.0127239065729348,0.9989699651460393,0.9953718980559866,0.9986975398862483,1.014934206983481,0.998751744551936,0.999116154307046,0.9994657065820796,1.0153895296401343,1.0161504922642783,0.9982735255904298,0.9984071263228751,1.011956096626837,0.9902962205126101,1.012627662222773,5.498450161879846e-06,3.417666491303952e-06,2.6660756682817914e-06,3.0533425746320087e-06,3.145042753373713e-06,6.317913002198379e-06,4.1801871664347325e-06,6.432232495547849e-06,3.5528347199750035e-06,4.380597711645696e-06,3.931574350888625e-06,4.19066893210167e-06,4.281610362550353e-06,3.2515459609301506e-06,1.993801070544493e-06,6.891720316148971e-06,3.5932225265592395e-06,4.924218863683494e-06,3.812078696519788e-06,7.869513956437305e-06,4.123518047168897e-06,4.52986794613025e-06,5.735160491177625e-06,8.593730402137807e-06,8.736839964397721e-06,4.291703420384345e-06,4.277978240374756e-06,6.2209458218027646e-06,3.7952836528465864e-06,6.816722153547255e-06
184,184.0,0.9893469814644815,1.0163085903469753,8.229828333239298e-06,1.8280224385384925e-06,4.620700692210128e-06,1.5435288713968812e-06,3.604772359930338e-06,5.8403389718588734e-06,1.0105825398752557,0.9895743227980743,0.9979917886279439,1.0002637572230035,0.9999918812364655,1.010551117635409,0.9898971215199344,1.0088229583483974,1.0025658034577214,0.9896180343474603,1.0056800983103247,0.9902505052756571,0.9893760130861252,0.9989105112394379,1.0014286929912315,1.0127338753950212,0.9990243022333392,0.9953637739108233,0.9987518740281771,1.0149325893324814,0.9988055359748215,0.9991706788168442,0.9994588807910738,1.0153838855769164,1.0161427290113907,0.9983242280482592,0.9984586036312172,1.0119644760089805,0.9902811677869087,1.0126371596686095,5.160969372698168e-06,3.144878036573335e-06,2.647734577401971e-06,3.0632024283266117e-06,3.1616315404052303e-06,5.898477263143119e-06,3.818123151124919e-06,5.9946040639116406e-06,3.604772359930338e-06,3.975118383796299e-06,4.044560893105585e-06,3.796046091693567e-06,3.902843206866003e-06,3.2954266425708427e-06,1.8280224385384925e-06,6.449085999483372e-06,3.6788820472760593e-06,4.517446222008183e-06,3.927503291973248e-06,7.38181090799051e-06,4.296888347978259e-06,4.765437549211659e-06,5.268981069509694e-06,8.086169236943758e-06,8.229828333239298e-06,4.495405734263321e-06,4.4792786896798385e-06,5.8403389718588734e-06,3.481943698833002e-06,6.385610215968615e-06
185,185.0,0.9893387655448213,1.016338059927945,7.889464278129493e-06,1.9201922552474736e-06,4.53362548195884e-06,1.4373963584960275e-06,3.509473289216229e-06,5.665039984362921e-06,1.010567155950046,0.9895445923498689,0.9980148673563692,1.0002865571972095,1.0000117561968889,1.0105320105005184,0.9898655427449123,1.0088048564933725,1.0025780527357684,0.9895787854532121,1.005688930423667,0.9902129310574398,0.9893432031273467,0.9989379691966969,1.00142516037205,1.0127233517851992,0.9990562322246406,0.9953314941789431,0.9987861814546483,1.014917942094607,0.9988455897537644,0.9992142615875951,0.9994264390763987,1.0153663047791925,1.0161257486643547,0.9983675779713969,0.9985020567921259,1.0119491371749683,0.9902481008835159,1.0126259169005956,4.992824357529247e-06,2.8951064574997398e-06,2.8525703380610857e-06,3.3104565273267297e-06,3.347981580892021e-06,5.669870931567876e-06,3.509473289216229e-06,5.745693298143507e-06,3.7386158878959442e-06,3.6447636229281052e-06,4.123754141384614e-06,3.4852078076287993e-06,3.5899699956941994e-06,3.5109205304442314e-06,1.9201922552474736e-06,6.243391617457026e-06,3.839034070051364e-06,4.154686053979343e-06,4.106739808042269e-06,7.108814993261011e-06,4.460507380841597e-06,4.918404033171615e-06,4.831221571427503e-06,7.763750425453897e-06,7.889464278129493e-06,4.648087182930994e-06,4.628172250158859e-06,5.665039984362921e-06,3.21836240183323e-06,6.19568738620432e-06
186,186.0,0.9893188789404335,1.016356862417949,7.317062921786651e-06,2.0118820791671485e-06,4.447995143653496e-06,1.2851857938960982e-06,3.3740669411788165e-06,5.3565066255275e-06,1.0105256539295722,0.9895281020143082,0.9979913435173402,1.0002665841969614,0.9999833272816674,1.0104850983266818,0.9898429494799432,1.0087559788442266,1.002545808965132,0.9895510433181336,1.0056531819380858,0.9901842026561758,0.9893188789404334,0.9989121808769857,1.0013952135504955,1.012683416798963,0.9990341464860143,0.9953077774412429,0.9987673117668626,1.014893671902758,0.998832662873959,0.99920715966327,0.9994047596848729,1.015346915714948,1.0161060613859025,0.9983580588256001,0.9984920661497518,1.0119093439513864,0.9902334080101521,1.0125858274894988,4.741736469771704e-06,2.6628361570287635e-06,3.116189605533625e-06,3.613934929733324e-06,3.617496076426237e-06,5.3565066255275e-06,3.226010943652085e-06,5.425346579561055e-06,3.989819104121799e-06,3.3740669411788165e-06,4.3705032015435165e-06,3.231083120058604e-06,3.310254783034612e-06,3.818134106081998e-06,2.0118820791671485e-06,5.911343986893544e-06,4.121539246335858e-06,3.7963505391161257e-06,4.392009248064667e-06,6.649911938504337e-06,4.7079720613774165e-06,5.150605738168729e-06,4.433584460396173e-06,7.217929539637348e-06,7.317062921786651e-06,4.839568256646354e-06,4.824355367167699e-06,5.37387235627035e-06,2.965448507574992e-06,5.8724994192438e-06
187,187.0,0.9892865831017984,1.0163577544832647,6.839046491417659e-06,2.0966612040756134e-06,4.377237434579195e-06,1.0738264538636851e-06,3.6448734330684908e-06,5.009003081232597e-06,1.01059550096515,0.9895673498939888,0.9980829572663801,1.0003715150367278,1.000082737201412,1.010560192506336,0.9898914239205985,1.0088328142573673,1.002647256219733,0.9896109261508034,1.0057596993288873,0.9902445744935491,0.9893704382207936,0.9990218027008569,1.0014784282289684,1.0127720653067482,0.9991504387933128,0.9953559544751418,0.9988888261384055,1.0149948471351613,0.9989621423138287,0.9993432451120433,0.999459896952476,1.0154545567540336,1.0162152365349304,0.9984901365218132,0.998624560423257,1.0119884735934446,0.9902779125912277,1.012673994904162,4.452306778413751e-06,2.9973672885691293e-06,2.9243530395549535e-06,3.3836830993385507e-06,3.4114350799332486e-06,5.000918649851195e-06,3.6448734330684908e-06,5.061340367584793e-06,3.7861313823024113e-06,4.0117182380740285e-06,4.2002263285432935e-06,3.834036940666658e-06,3.791257490091047e-06,3.608702733535247e-06,2.0966612040756134e-06,5.566917180919982e-06,3.914030852349246e-06,4.378671828802058e-06,4.157668863184035e-06,6.236283504001079e-06,4.44617643302719e-06,4.866760244561157e-06,5.009003081232597e-06,6.745617593742531e-06,6.839046491417659e-06,4.5441909553210144e-06,4.529738620376827e-06,5.026785312957513e-06,3.3325162587826607e-06,5.518703763097799e-06
188,188.0,0.9892515662856557,1.0163334927901682,6.402470901836368e-06,2.1494573306322867e-06,4.383697028575303e-06,9.355221192893224e-07,3.7585329225007056e-06,4.796825683454422e-06,1.0107013346213296,0.9895701575493255,0.9981186188722491,1.0004174546726086,1.000122094815629,1.0106776416617997,0.9898942563222604,1.008952942632344,1.002686670004372,0.989605151347342,1.0057939586163265,0.9902384479676346,0.9893715810308746,0.9990620980993887,1.0015282195286688,1.0128846142943415,0.9991915850783287,0.9953542263622619,0.9989312300010763,1.0151105801183709,0.999007048446852,0.9993889431527934,0.9994590084966242,1.015571676634565,1.016333492790168,0.9985379325133329,0.9986713369317884,1.0121033498559326,0.9902846054505484,1.0127866784944664,4.176936975668252e-06,3.330146830391379e-06,2.8924342519911186e-06,3.3309318003866937e-06,3.3768216379375626e-06,4.674372311822086e-06,4.018459047509178e-06,4.735267056073971e-06,3.7585329225007056e-06,4.548861230303118e-06,4.218743987559414e-06,4.3484430127609265e-06,4.207410442665327e-06,3.5398874903177313e-06,2.1494573306322867e-06,5.241578236774869e-06,3.858991103084275e-06,4.951664661548503e-06,4.113685748136056e-06,5.862166083992194e-06,4.418768217593045e-06,4.796825683454422e-06,5.548556520481408e-06,6.314908398333974e-06,6.402470901836368e-06,4.573949236631676e-06,4.5491952971720305e-06,4.705103382992027e-06,3.6794697569121953e-06,5.186871299796244e-06
189,189.0,0.9892261234503102,1.016280026554952,6.074761156136665e-06,1.9969266631017945e-06,4.195400539351539e-06,8.732358621116486e-07,3.692561359324041e-06,4.6510134903509965e-06,1.0106936877852006,0.9895579456440723,0.9980801814132592,1.0003706091826188,1.0000765654679336,1.0106690955915156,0.9898733123955263,1.0089425906616303,1.0026351790877797,0.9895663846305356,1.0057338170944643,0.9901997197007867,0.9893449539217768,0.9990144880819468,1.001502749104475,1.012872029748122,0.999140827050337,0.9953404131123853,0.9988782052056658,1.0150947791081835,0.9989486556098578,0.9993262563829338,0.9994410835616776,1.0155534974333758,1.01631655743331,0.9984774913108697,0.998611032530814,1.012092857232992,0.990269985613599,1.0127741481750434,3.934017870779446e-06,3.063545075463865e-06,2.8622715645226658e-06,3.28561552538702e-06,3.3479453690857455e-06,4.452370923899261e-06,3.692561359324041e-06,4.550863585567835e-06,3.73438724992325e-06,4.18367966294765e-06,4.222232095723291e-06,4.000337124906431e-06,3.87371506371916e-06,3.474026068865709e-06,1.9969266631017945e-06,4.91344026133789e-06,3.814920289988777e-06,4.561553436499617e-06,4.0893311008039415e-06,5.534051936145681e-06,4.4245537922290505e-06,4.761610269331175e-06,5.0967807705102505e-06,5.9831256676931e-06,6.074761156136665e-06,4.6510134903509965e-06,4.615511311799026e-06,4.426089998749493e-06,3.3821093815723184e-06,4.858668114181007e-06
190,190.0,0.9892225495540666,1.0162060751939752,5.836373303679913e-06,1.863228146754934e-06,3.972004034269628e-06,8.359298670760725e-07,3.427895103975106e-06,4.411995874575395e-06,1.0105742906939286,0.9894997386470703,0.9980266639011006,1.0003040808906245,1.0000150246604673,1.0105405455900287,0.9898048547655774,1.0088107084898201,1.0025706415117668,0.9894950466098411,1.0056679069248484,0.9901294750603272,0.9892748440442684,0.9989489199787309,1.0014159124582174,1.0127411090857914,0.9990700402487165,0.9952703952730283,0.9988050707274181,1.0149542928725312,0.9988704730376778,0.9992416062963332,0.9993619756803216,1.01541057653825,1.016175921290617,0.9983989071430434,0.9985326697341873,1.0119652219179323,0.990201370781818,1.012643505673983,3.7110488211699526e-06,2.8180136300765003e-06,2.7639009731640355e-06,3.161664891858315e-06,3.2250238347531142e-06,4.2563971480981625e-06,3.427895103975106e-06,4.385184315260187e-06,3.587487334154892e-06,3.8671495199511845e-06,4.081531420996098e-06,3.6960340955050933e-06,3.601314649696979e-06,3.360787667633842e-06,1.863228146754934e-06,4.618644148676924e-06,3.6765589061890204e-06,4.180230144060138e-06,3.925364568081571e-06,5.267014074870481e-06,4.22615977921806e-06,4.536936481588448e-06,4.682621438619921e-06,5.7301797358538995e-06,5.836373303679913e-06,4.411995874575395e-06,4.385102119914327e-06,4.175099890948694e-06,3.1371201423301235e-06,4.5640588664335205e-06
191,191.0,0.9892531395552303,1.0161235506736113,5.398759617069567e-06,1.6965795400856963e-06,3.797689146038261e-06,7.58703458311972e-07,3.382231746660306e-06,4.269993451322665e-06,1.01048533876389,0.9894824736869288,0.9980278884193179,1.0003040856316128,1.0000121175162144,1.0104439612585445,0.9897841380896863,1.0087134077412638,1.0025640584808284,0.9894719625208251,1.005659302517609,0.9901088552984085,0.9892531395552303,0.9989445723025485,1.0013737305914405,1.0126402972624382,0.9990636725285599,0.9952497204928525,0.9987962713713265,1.0148447811741534,0.9988579573471291,0.9992266480234396,0.9993393502094488,1.0152889152034916,1.0160513080758542,0.9983793604784432,0.9985142927617285,1.0118718374819882,0.9901829596897826,1.0125429427971857,3.382231746660306e-06,2.6835852251136673e-06,2.786035284511488e-06,3.1550559381812406e-06,3.1990004583091848e-06,3.9111155787975765e-06,3.2598690986353944e-06,4.036555316345085e-06,3.4868828903632293e-06,3.673038046969769e-06,3.97151321701945e-06,3.4995381124027293e-06,3.418106569831681e-06,3.4063706123460797e-06,1.6965795400856963e-06,4.193490417225752e-06,3.7245737323617956e-06,3.918110483128687e-06,3.961745039486768e-06,4.833107283223603e-06,4.269993451322665e-06,4.593824961177083e-06,4.3747825976213075e-06,5.290560196395014e-06,5.398759617069567e-06,4.425238160812045e-06,4.410925296001953e-06,3.8068395332368853e-06,3.01722930634516e-06,4.1460166701669226e-06
192,192.0,0.9893249121510277,1.016044364960235,5.009553705840649e-06,1.6105343363680317e-06,3.6393892138424446e-06,7.047642297512005e-07,3.2549117104662293e-06,4.127832335245068e-06,1.010421336189755,0.9894867291330525,0.9980818951237598,1.0003634196149058,1.0000690071059624,1.0103747472080817,0.9897923957899709,1.00864261918118,1.0026207373459972,0.9894866030138955,1.005716874394454,0.9901247234908834,0.9892641015393648,0.9990059244407031,1.0013806289954876,1.0125781753171093,0.9991219960800869,0.9952616505903209,0.9988554085965334,1.014773987560825,0.9989184111330962,0.9992860701779798,0.9993525434181542,1.0152136677203758,1.0159754350857422,0.9984404513530442,0.9985755711197307,1.0118073991125103,0.990191469857333,1.0124808047401368,3.270917285805049e-06,2.603580334483369e-06,2.651617385250795e-06,2.980568140695307e-06,3.022359105486273e-06,3.838188529353824e-06,3.179353031801549e-06,3.971170233856511e-06,3.2638836725620824e-06,3.6346366182614646e-06,3.712299917587032e-06,3.4639151401218426e-06,3.3402516747928587e-06,3.2549117104662293e-06,1.6105343363680317e-06,3.9705931953413235e-06,3.569548534947695e-06,3.7727771571115044e-06,3.7992966788202305e-06,4.492775247954207e-06,4.127832335245068e-06,4.468558884999424e-06,4.17583629098269e-06,4.908762382179493e-06,5.009553705840649e-06,4.2918841200097124e-06,4.282180818643052e-06,3.6463417042663015e-06,2.935053237281327e-06,3.932495004758444e-06
193,193.0,0.9894237809943702,1.0159804300202206,5.723407768111986e-06,1.9870081582915982e-06,4.021968691875038e-06,9.159426185326938e-07,3.4677039373119674e-06,4.67353905383144e-06,1.0104037539373698,0.9894987358739001,0.9980823369865836,1.0003679208695606,1.00007349524108,1.0103509239920088,0.9898076975834992,1.008614623687796,1.0026324143037397,0.9895220382057087,1.0057388638000766,0.9901585597754705,0.9892862769162132,0.9990069779785963,1.0013816980296275,1.0125636314511741,0.9991197953182631,0.9952776478299485,0.998852649664718,1.0147670485450733,0.9989148600393807,0.9992797770553657,0.9993696381445922,1.0152168610167605,1.0159804300202206,0.9984423431107645,0.9985762741834191,1.011791629177177,0.990204018090699,1.0124662082336207,3.3951453018806676e-06,2.498878237953707e-06,3.0643252971736826e-06,3.590367983107535e-06,3.5035883934764695e-06,3.999666546961025e-06,3.096339237057813e-06,4.1493516560395035e-06,3.742243854924915e-06,3.617160487917734e-06,4.225404333426784e-06,3.4677039373119674e-06,3.26976258787454e-06,3.904773088034631e-06,1.9870081582915982e-06,4.219684555480851e-06,4.338364290593285e-06,3.6344893404478797e-06,4.67353905383144e-06,4.844887795399521e-06,5.197924586729797e-06,5.723407768111986e-06,4.0389962087196015e-06,5.325818656616717e-06,5.4424187353057065e-06,5.440683701542078e-06,5.438293845637664e-06,3.8211745944654504e-06,2.827044321591252e-06,4.180614200345375e-06
194,194.0,0.9895303834770918,1.0159418229633477,7.709122011401518e-06,2.3497668730655624e-06,5.017685492420023e-06,1.6071172669030123e-06,3.4578764965510524e-06,6.042805780306959e-06,1.010368073523488,0.9895580636677397,0.998112443096339,1.0003978170906314,1.0001079066769778,1.0103180408253032,0.9898778820657429,1.0085829533855113,1.0026750753349443,0.989604192126493,1.0057871255330428,0.9902383414352836,0.9893610623666604,0.9990388238856899,1.0014015877232627,1.0125253661357245,0.9991520245936121,0.9953530267518549,0.9988827309604713,1.0147293102048165,0.9989456681954949,0.9993122605167893,0.9994500369315221,1.0151852111755895,1.015949882036118,0.9984714485682394,0.9986053565576267,1.0117540534692693,0.9902687395508463,1.0124277266308934,4.619497622668733e-06,2.3497668730655624e-06,3.785115568495146e-06,4.6806742711001425e-06,4.337685610115761e-06,5.4675251366907015e-06,2.934608466008756e-06,5.684266977630427e-06,4.552690299327961e-06,3.4578764965510524e-06,5.004613526383802e-06,3.3254378582960353e-06,3.104832193514592e-06,4.965886671149056e-06,2.718318294491662e-06,5.874935364099608e-06,5.562462559562927e-06,3.4078960792531577e-06,6.042805780306959e-06,6.884885304576452e-06,6.829326763618583e-06,7.5689792068063415e-06,3.832223199425274e-06,7.539070578187998e-06,7.709122011401518e-06,7.202715435836316e-06,7.193114932580859e-06,5.3732051202257805e-06,2.6908754674156064e-06,5.830151103813946e-06
195,195.0,0.9896253569910253,1.015931281473018,9.01332713289895e-06,2.145088287032536e-06,5.339752543091286e-06,1.9992086252914582e-06,3.243488403222529e-06,6.960200633322899e-06,1.0103322440700147,0.9896057785633582,0.9981476126394089,1.0004389663272801,1.0001509786440401,1.010283883078181,0.9899403810145502,1.0085500162358296,1.0027324369541724,0.9896957965065344,1.0058619599224647,0.9903305373336683,0.9894303813089627,0.9990788766717522,1.001422975198509,1.0124931823649417,0.9991909920141792,0.9954124884514512,0.9989207234706906,1.0146962022802664,0.9989835406437194,0.9993537546017534,0.9995189365206137,1.0151529571752276,1.0159165927813163,0.9985049945741166,0.9986399715887108,1.0117187158171888,0.9903241058340071,1.0123953109151664,5.574733474936123e-06,2.145088287032536e-06,3.805958232386661e-06,4.812407309290346e-06,4.387870951160831e-06,6.6372917169228636e-06,2.6957919538986893e-06,6.899385063632719e-06,4.60790338178402e-06,3.243488403222529e-06,5.026741107865197e-06,3.1235228978007987e-06,2.8667570249195828e-06,5.0192147781304306e-06,2.9256966015512394e-06,7.00223524992902e-06,5.614447096581127e-06,3.1014563251754965e-06,6.100857242422394e-06,8.124743937178337e-06,6.915165724526845e-06,7.657947810661322e-06,3.4982356215250878e-06,8.808666684546235e-06,9.01332713289895e-06,7.320833798210957e-06,7.298618540527237e-06,6.534631073007625e-06,2.4693582376904657e-06,6.960200633322899e-06
196,196.0,0.9896893389280037,1.0159497083760378,9.668849785598275e-06,2.2597500203815755e-06,5.636306655123098e-06,2.1233587156186717e-06,3.6279795314382966e-06,7.358857942342368e-06,1.0103654861805698,0.9896321698562379,0.9981312270895086,1.0004238637888347,1.0001318778794583,1.010319343561582,0.989968197223351,1.008585585980332,1.0027111200019783,0.989722510352082,1.0058400592334886,0.990356863383278,0.9894558133272737,0.9990555327921415,1.0014361262632685,1.0125250836472997,0.9991639246267077,0.9954462583864516,0.9988889994981923,1.0147257369898548,0.9989456016620121,0.9993149509513789,0.9995577957389427,1.0151804508443285,1.0159418913508331,0.9984558283414166,0.9985917850171346,1.0117549121098404,0.9903540701128031,1.0124275268581087,6.130395249695294e-06,2.2597500203815755e-06,3.763092981005165e-06,4.842585969280336e-06,4.412409587378033e-06,7.264478246987434e-06,2.9211562253030684e-06,7.56858582781393e-06,4.6968153989909055e-06,3.6279795314382966e-06,5.191754947206929e-06,3.5045013949391108e-06,3.141627336353121e-06,5.0353323030090775e-06,3.2890622777086378e-06,7.644805106311954e-06,5.656931151594957e-06,3.2722246965293786e-06,6.138731826579843e-06,8.862792992788775e-06,6.979428820079618e-06,7.78295762650108e-06,3.771291502942484e-06,9.537611992541525e-06,9.668849785598275e-06,7.358857942342368e-06,7.337140229448596e-06,7.154567132915283e-06,2.6723806895370424e-06,7.601100860490798e-06
197,197.0,0.9897029666798615,1.0159980064992138,1.2549154010182584e-05,2.4775002902278997e-06,6.47879954764462e-06,2.883723754333149e-06,4.047042611720288e-06,9.088537592116341e-06,1.010408384213857,0.989674406502461,0.9981570494305358,1.000462454408006,1.000163152759118,1.0103722746483412,0.9900158324592232,1.0086389836703011,1.0027426695573118,0.9897683530610317,1.0058701015313174,0.9904008322060314,0.9895038524365848,0.9990893535888702,1.0014844266467111,1.0125811409440568,0.9991985626566522,0.9955042158000382,0.9989258538676835,1.014794682707671,0.9989815910801596,0.9993533725315089,0.9996289947820175,1.0152568238701623,1.0160197781155134,0.9984914362311087,0.9986274786924676,1.0118096629720335,0.9904036498409495,1.0124843053311257,7.860290869620395e-06,2.4775002902278997e-06,3.7293921250212003e-06,4.885974719362356e-06,4.450324756104162e-06,9.26698415658334e-06,3.277353984761064e-06,9.65821095260267e-06,4.793598180004713e-06,4.087179070356731e-06,5.321942413969487e-06,3.936685390361012e-06,3.540782308138552e-06,5.077091582105697e-06,4.047042611720288e-06,9.810661485043496e-06,5.735544498869681e-06,3.5903196870630583e-06,6.227855671132237e-06,1.141281194634959e-05,7.1149815092688e-06,7.994859822905402e-06,4.218947938557921e-06,1.2437925095556682e-05,1.2549154010182584e-05,7.523103943472018e-06,7.490951903309036e-06,9.088537592116341e-06,3.0009127990173022e-06,9.757065115554887e-06
198,198.0,0.9896468776384306,1.0160770786693525,1.5207023853032065e-05,2.3667069708903864e-06,6.923235906828773e-06,3.7845072624036313e-06,3.917004275991767e-06,1.069493850550895e-05,1.0104823536936758,0.9897602414031131,0.9981652145573996,1.000468515321118,1.000172973088147,1.0104567193060485,0.9901060970161601,1.0087246931129759,1.0027546888645549,0.9898575385882709,1.005882264482769,0.990491882509626,0.989595018999774,0.9991017172590788,1.001553172411392,1.0126754580932065,0.9992107083461655,0.9955996708708869,0.9989405382716198,1.01490356979118,0.9989978234528452,0.9993718602805642,0.9997335793214807,1.0153757353303245,1.0161413894033842,0.9985088262310213,0.9986447504795402,1.011890186860206,0.9904910272535675,1.0125782894230413,9.380041355507804e-06,2.3667069708903864e-06,3.5969260491171207e-06,4.692983226969007e-06,4.280347567753601e-06,1.1041334800661792e-05,3.1429516677331247e-06,1.1482749138745025e-05,4.600782171108617e-06,3.917004275991767e-06,5.096475044536322e-06,3.756765652817152e-06,3.396644902726831e-06,4.890302968513621e-06,4.114877710663607e-06,1.1560463514716053e-05,5.470124280143326e-06,3.4219129347483772e-06,5.932564027792721e-06,1.3553177325887312e-05,6.768397722355505e-06,7.580972904025637e-06,4.033977543989932e-06,1.5021486837925422e-05,1.5207023853032065e-05,7.1795587113629414e-06,7.144975896175496e-06,1.069493850550895e-05,2.8686757677281502e-06,1.1501933875735488e-05
199,199.0,0.9895017091955451,1.016187827713261,1.5357521429348923e-05,2.154332676081996e-06,6.778998595723038e-06,3.977052302550907e-06,3.6461539349209924e-06,1.0900371073194279e-05,1.0104993319831734,0.9898077884435759,0.9981352305213997,1.000441406382065,1.0001415054159075,1.0104821335635663,0.9901597471287343,1.0087550895841975,1.0027185505120484,0.9899029587396136,1.005843446125802,0.9905366224156331,0.9896459081817383,0.9990738578163338,1.0015735150435596,1.0127040474810955,0.9991827334180867,0.9956629021096781,0.9989138756158493,1.0149394084782914,0.9989716808623157,0.9993464357331528,0.9998044825693508,1.015420939272553,1.016187827713261,0.9984857822271058,0.9986218387459178,1.0119138415376796,0.9905446278656105,1.0126069316969792,9.668112723474626e-06,2.154332676081996e-06,3.4709130105030046e-06,4.5073075232089625e-06,4.105777447815661e-06,1.1420944537475768e-05,2.861940209742198e-06,1.1917094345747968e-05,4.406111807949374e-06,3.6461539349209924e-06,4.907926292120338e-06,3.4956542197040588e-06,3.1109189436746867e-06,4.680002759264771e-06,3.748733526549498e-06,1.1685352391661213e-05,5.1553184989019905e-06,3.115777985866502e-06,5.56984092613481e-06,1.3707049509305238e-05,6.319155225321341e-06,7.027622167396217e-06,3.6722646161397617e-06,1.5170218584579533e-05,1.5357521429348923e-05,6.689254961662549e-06,6.659774577988218e-06,1.0900371073194279e-05,2.6077703241748274e-06,1.1630741641781784e-05
200,200.0,0.9892480987430384,1.0163283897749291,1.4183629928684752e-05,2.286163494372076e-06,6.4967469583488584e-06,3.61931799763877e-06,3.894789478389007e-06,1.0345458453422474e-05,1.0098793269853408,0.989446930955742,0.9976220751816641,0.9998484646481874,0.9995864018179542,1.0098272146947107,0.9897920906076976,1.0081044739913254,1.0021673054842566,0.9895585270862511,1.0052996118625568,0.9901891869581796,0.9892839782043455,0.9984815649772889,1.0010088863231879,1.0119920397017188,0.9985790468309718,0.9952268505252005,0.9983088390803386,1.0141391564752096,0.9983644477845883,0.9987448111236507,0.9992533588634187,1.014547591680591,1.0152904588835028,0.9978782352980674,0.998014076257817,1.0112630963232028,0.9901662754712077,1.0118990754173185,9.223749437933168e-06,2.286163494372076e-06,3.2702012213430057e-06,4.233845674117249e-06,3.894789478389007e-06,1.090048568374143e-05,3.073899631367199e-06,1.1406764064178918e-05,4.274906211929186e-06,4.144066959990195e-06,4.8702966240528525e-06,3.961154875920261e-06,3.4145747130256612e-06,4.384618315030556e-06,3.4220427836902805e-06,1.1049946570780016e-05,4.794452065326799e-06,3.3847130932747156e-06,5.153754802988379e-06,1.283560419499447e-05,5.831923537883649e-06,6.469428419922901e-06,3.965542194055695e-06,1.403506349907443e-05,1.4183629928684752e-05,6.178085733092102e-06,6.146613502893144e-06,1.0345458453422474e-05,2.763839115982379e-06,1.1002794469008893e-05
201,201.0,0.9888666836727437,1.0164858342670786,1.3186606550950266e-05,2.79563816871983e-06,6.541449265574318e-06,3.126064802004038e-06,4.2388585935174e-06,9.858676516569435e-06,1.0088499755527254,0.9890266965444652,0.9967610638070805,0.9988368991839025,0.9986451100034768,1.008735781741587,0.9893613544984726,1.0070127732147494,1.0012218554392676,0.9891601771767342,1.0043451332662723,0.9897870492573229,0.9888666836727437,0.9974813377050301,1.000141763679829,1.010833030079206,0.9975527858460658,0.9947054564471589,0.9972757940660378,1.012849226356263,0.9973233111174616,0.9977095300868047,0.998551250725224,1.013151861463199,1.0138580136211164,0.9968305134864937,0.9969669721518344,1.010180566486746,0.9897235357941401,1.0107451410487827,8.82876493992311e-06,2.79563816871983e-06,3.2530742069220225e-06,4.189457435184743e-06,3.941447310916172e-06,1.0333806261937543e-05,3.8971077462331935e-06,1.0786319332473121e-05,4.565050789843646e-06,5.770264563366054e-06,5.4834856579187614e-06,5.5569425564138034e-06,4.4424004855472815e-06,4.324108634023757e-06,3.1887972912364512e-06,1.047249047945467e-05,4.674389981918773e-06,4.2388585935174e-06,4.970176384492688e-06,1.2076021296088768e-05,5.5861710257865305e-06,6.198549101071472e-06,5.013698956645251e-06,1.3059735275237983e-05,1.3186606550950266e-05,5.863989780647345e-06,5.840793641894335e-06,9.858676516569435e-06,3.4121067961240844e-06,1.0434548206171009e-05
202,202.0,0.9883488151610945,1.0166444639196162,1.213157606265904e-05,2.9913632039270093e-06,6.413633283594696e-06,2.7192192921619174e-06,4.446111522388564e-06,9.191668031078862e-06,1.0090611009854336,0.9894810017658906,0.9969764874127922,0.9990298205715457,0.9988690692471819,1.0089675704377508,0.9898850106239202,1.0072483290487801,1.0014451541885803,0.9897635436933403,1.0045487919976976,0.9903842805156503,0.9894305084257723,0.9977354197896617,1.0005008845164067,1.0111137067636358,0.9978054823193055,0.9951828147804946,0.9975281498487073,1.013099304600189,0.9975752443744079,0.9979651364218757,0.9989252623087163,1.0133966901065443,1.0140991461434234,0.9970867092723171,0.9972210870800007,1.0104086764881273,0.9902061268690152,1.01102425938844,8.251077464144705e-06,3.132013389956884e-06,3.1305135618175336e-06,4.033500859843595e-06,3.839471828187759e-06,9.606362317568049e-06,4.446111522388564e-06,1.0007832947746008e-05,4.6023912488460154e-06,6.88572567696493e-06,5.7344716824928456e-06,6.681004954215315e-06,5.0891132933865595e-06,4.150256293964819e-06,2.9913632039270093e-06,9.71094638797188e-06,4.459782513926015e-06,4.795813403571811e-06,4.723565747120026e-06,1.1159141492953773e-05,5.3002822898845365e-06,5.885757664889204e-06,5.7713077764186735e-06,1.2016865662121373e-05,1.213157606265904e-05,5.576423404766534e-06,5.555429096175418e-06,9.191668031078862e-06,3.8694349054914185e-06,9.679793823361682e-06
203,203.0,0.9877286995229271,1.0167885814624464,1.1539161881946288e-05,2.887829993147235e-06,6.173169440278185e-06,2.5288270956096655e-06,4.160784119455123e-06,8.658212367009334e-06,1.0102185894218187,0.9905826954543275,0.998163084892106,1.0003132011284273,1.000139713039542,1.010192872205243,0.991117269300754,1.0084775094881062,1.002717848892332,0.9911218034367151,1.0058001303362216,0.9917324223609595,0.9907236101030286,0.9991144803025355,1.0018480565051726,1.0124868753232616,0.9991963658638929,0.9964047748989984,0.998918808809266,1.0144956623362118,0.9989637892152494,0.9993522170190801,1.0001011897980585,1.0148515146735708,1.0155684487518284,0.9984798370300482,0.9986129699281248,1.0116292604998065,0.9913810552870584,1.0123896556265064,7.680526802765501e-06,3.3300777082516765e-06,2.887829993147235e-06,3.782089646362364e-06,3.5563352801705164e-06,9.013710825809504e-06,4.672672248004119e-06,9.384657295224409e-06,4.255833183737117e-06,7.013523532028287e-06,5.2903462606806575e-06,6.799517399921691e-06,5.268164299503165e-06,3.84394035908011e-06,3.011684490081461e-06,9.120959481273012e-06,4.126469052660309e-06,5.195598761524382e-06,4.37883223416441e-06,1.0562404875386179e-05,4.904851089249306e-06,5.446222754351851e-06,6.416317931232487e-06,1.1429707857411636e-05,1.1539161881946288e-05,5.193643684247284e-06,5.169446284257891e-06,8.658212367009334e-06,4.160784119455123e-06,9.101561509408207e-06
204,204.0,0.9870512568576771,1.0169024896254752,1.2865471511744758e-05,2.691808277376005e-06,6.556418939838154e-06,2.8669183792397136e-06,4.101359630365897e-06,9.007476856207718e-06,1.0112698523370507,0.9912525816469759,0.9989626516077774,1.0011989122893539,1.0010049184115626,1.0113147141813577,0.9918363434416836,1.0096060268765092,1.0035785457588653,0.9918447840145586,1.0066536852186332,0.9924530343470197,0.9914452305555784,1.0000702821393328,1.0028476729232472,1.0137299696756978,1.0001623987780293,0.9971561669441616,0.9998803412421445,1.0157655064053543,0.9999186033700207,1.0003063248432,1.0007994574844532,1.0161751163055983,1.0169024896254752,0.9994302064772299,0.9995634418755044,1.0127428176719022,0.9920900880714323,1.0136257221158034,7.829665310892366e-06,4.244269576127869e-06,2.691808277376005e-06,3.5852889866677642e-06,3.3348000644468137e-06,9.36713055122944e-06,5.674114611168952e-06,9.735138154952862e-06,3.985726129038824e-06,7.803223387932135e-06,4.926226761403574e-06,7.608978483305543e-06,6.241317023486981e-06,3.6087383671623133e-06,3.6334635126406472e-06,9.68125242567235e-06,3.859613386023679e-06,6.480673272426243e-06,4.101359630365897e-06,1.1512584830635221e-05,4.564683860804423e-06,5.08199769886996e-06,8.14040896126596e-06,1.2683265624193633e-05,1.2865471511744758e-05,4.803626700245303e-06,4.784117048184037e-06,9.007476856207718e-06,5.185542818430529e-06,9.670604372242772e-06
205,205.0,0.9863614072647818,1.0169747926757127,1.4289724378551928e-05,2.50951877061264e-06,6.98521111599589e-06,3.3223172543189406e-06,4.140014748024491e-06,9.698400595494677e-06,1.0109053198025264,0.9902464038842893,0.99744336407087,0.9995547576910108,0.9993613766222028,1.0109467079303216,0.9905677635352889,1.0092402448556348,1.0018430808612386,0.9901589869218357,1.0048693800506436,0.9907926084857469,0.9899875312891996,0.9984150355637949,1.0018036930113121,1.0133576896110827,0.9984933527204818,0.996014359064484,0.9982019942678186,1.0153893472229625,0.9982298564364364,0.998623358303716,0.9995170146068697,1.0157991815181346,1.0165218872033608,0.9977277969980392,0.9978616852692923,1.0123747526485685,0.9909854070863822,1.0132543610026807,7.956128448279866e-06,5.35886142186877e-06,2.50951877061264e-06,3.311405091318653e-06,3.103590914131684e-06,9.698400595494677e-06,6.9077409568520794e-06,1.0115737683275885e-05,3.7193819174449657e-06,8.701350953850505e-06,4.584569932765073e-06,8.544228547690359e-06,7.405805709854647e-06,3.3443379723772325e-06,4.140014748024491e-06,1.0250373591388074e-05,3.5705945830807927e-06,8.029935353569028e-06,3.7929956892129647e-06,1.2464880427214421e-05,4.2125092033238e-06,4.690036081828834e-06,1.0081969433483701e-05,1.4016015703752493e-05,1.4289724378551928e-05,4.418979051019941e-06,4.401193789740551e-06,9.287488069460607e-06,6.408826973507458e-06,1.0239737486900512e-05
206,206.0,0.9857040708436766,1.0170113010285802,7.710558606667333e-05,1.483143393207935e-05,3.522141765801636e-05,1.5366855737564222e-05,2.5326175127879623e-05,4.2457727528316715e-05,1.0089486423827982,0.9876601058083299,0.993991682761112,0.9958011497992206,0.9956208827102772,1.0088804986154136,0.9874914872656654,1.007171659875783,0.997927068580346,0.9863886795704224,1.0008457701209905,0.9870625050160797,0.9865951994564455,0.9945716361921324,0.9988112220997633,1.011114690691392,0.9946151059111724,0.9930828112623279,0.9943083622721185,1.0130489628918926,0.9943207802840044,0.9947226440996103,0.996381211238591,1.0133453695330734,1.014031050788221,0.9937989162436281,0.9939329315152913,1.0103197268559339,0.9881844773455818,1.0110247413602138,3.830467373273896e-05,1.483143393207935e-05,2.5326175127879623e-05,3.349240399969307e-05,2.9726042575803363e-05,4.32032794612186e-05,1.6583149149447777e-05,4.298361422733718e-05,3.005257017784147e-05,1.6951211734056297e-05,3.022964685013362e-05,1.6972119370711828e-05,1.671792001175319e-05,3.343750212465363e-05,2.93887593645765e-05,4.9926041214726804e-05,3.481838512506866e-05,2.1820737113012668e-05,3.507577171786225e-05,6.247283627462684e-05,3.56562975106797e-05,3.544376859525548e-05,3.248969185304909e-05,7.345686957265883e-05,7.710558606667333e-05,3.576479837428794e-05,3.576549199704938e-05,4.2457727528316715e-05,1.6755780999803608e-05,4.9432243957495126e-05
207,207.0,0.9851241676937987,1.0170221266366055,0.0003838691161778936,4.533682483542303e-05,0.00017231019170635032,8.756239608708095e-05,0.00011612081760487999,0.00021374169870492035,1.0079260672133268,0.9866902756070343,0.993251107130066,0.9949833485491527,0.99479757371219,1.0077677658876272,0.9863948231452967,1.0060569947043196,0.997028312014849,0.9851241676937987,0.9998806984993044,0.9858058533087672,0.9854206107203657,0.9937410987475875,0.9977764728104376,1.009883133474541,0.9937787748913609,0.9920025133488115,0.9934648821621685,1.0117161177746417,0.9934728388930976,0.9938751208164183,0.9952304253917702,1.0119099765481765,1.0125618366217122,0.992947941289352,0.9930811371490946,1.0092135523679597,0.987155188858527,1.0098060830020055,0.00019381911995224347,4.672298267239516e-05,0.00013656587579665298,0.00018501781085667,0.00016168145160571962,0.0002169543383670522,4.960952671705099e-05,0.00021570881822853758,0.00016235930850120854,4.533682483542303e-05,0.00016321691447832978,4.5936099059646535e-05,4.8084006083632244e-05,0.0001825149844108182,0.00014533030948942258,0.0002487555268190027,0.0001910813944530562,6.972887256281674e-05,0.0001928368881403227,0.0003099724212289061,0.00019540288122966114,0.00019290610565439491,0.00011612081760487999,0.0003644108746824904,0.0003838691161778936,0.000196775312806021,0.00019667388262669321,0.00021374169870492035,5.186351444602296e-05,0.0002463080729986256
208,208.0,0.9846556107378975,1.0170173814523145,0.0006073794737375504,7.26776094695275e-05,0.0002725901423791463,0.0001382296268480049,0.00017014842134604197,0.0003384214530003775,1.0089103912124797,0.9881965342347678,0.9953904889472392,0.9972780304433051,0.9970708478450737,1.008781695162656,0.9881889549870183,1.007071933358535,0.9993231108226465,0.9873062310969025,1.0021332304321453,0.9879554403078761,0.9873950372990815,0.996122174243806,0.9995167297636951,1.0109869551719282,0.9961807773053926,0.9936914452034556,0.9958729576631696,1.0128148585848202,0.9958888052776583,0.9962880103539772,0.9969855004530479,1.0130256427651745,1.0136815557942822,0.9953746511224556,0.9955056252979549,1.0102275253191102,0.9887839640331484,1.0109081724421995,0.0003069604025624572,7.26776094695275e-05,0.00021562588719950125,0.000295418107444902,0.000256169566068243,0.0003435087160857279,7.979705391280857e-05,0.0003418426580588549,0.0002574585033706076,7.856703218709568e-05,0.0002601633250778738,7.895690272558513e-05,7.984348079288263e-05,0.0002888191560760798,0.00022480092273045955,0.00039118820580710643,0.00030300241110878354,0.00010510780916265857,0.00030612161220018596,0.000489233698865881,0.0003103721613667291,0.0003062772148256655,0.00017014842134604197,0.0005759692198806406,0.0006073794737375504,0.0003128995519372827,0.00031274051315356835,0.0003384214530003775,8.07938902723945e-05,0.0003874393109469179
209,209.0,0.98428828419198,1.0170071774282334,0.000715120644884167,0.0001929678912984863,0.00039264130621154586,0.00012286769934571968,0.0002784683547445838,0.00043374910189578736,1.0100301255950086,0.9900957646042648,0.9973104189366016,0.9993178564696195,0.9990945953949212,1.0099546099124084,0.9904094513180093,1.0082485981287583,1.0013611398531608,0.9899560702850395,1.004120769874829,0.9905636905436468,0.9898129673412026,0.9982304787018264,1.0013772331778714,1.0123041423032002,0.9982915876501168,0.9958038908096032,0.9979741286330907,1.0141730896529266,0.9979835440985777,0.9983789476640234,0.9991733373552489,1.0144528140970102,1.0151259203202652,0.9974615419828327,0.9975907532295166,1.0113997974637305,0.9908208126161082,1.0122174619294704,0.0003818677815499015,0.0001929678912984863,0.0003071919577657745,0.00039562480566709794,0.00035970857809836495,0.0004277449230145472,0.00023561145278035638,0.0004271371916462609,0.0003612231418165358,0.0002784683547445838,0.0003584256503530885,0.00027503678331589217,0.0002562409547541531,0.0004129597286408822,0.00035773679830522807,0.0005025572381818478,0.0004279004749256067,0.00024567107473518564,0.0004305417983850023,0.000593401104139365,0.00043374910189578736,0.0004300176775496962,0.00027716700915532183,0.000683784011520226,0.000715120644884167,0.00043717588227507677,0.00043665878298347545,0.0004222083856916961,0.00021787105377705663,0.000497468952495713
210,210.0,0.9840010650953671,1.0170016265168893,0.0010735382543376264,0.00039184299133149985,0.0006606975311018125,0.00015925191497386594,0.0005624489677521978,0.0007089337153262838,1.0111065385458973,0.9918800202398192,0.9992570824445742,1.0013894463928652,1.0011521495479871,1.0110773802024096,0.9924965314607233,1.0093745578928375,1.003434696210246,0.9924385559835601,1.0061475838452134,0.9930114612024197,0.9920857218169573,1.0003814880208193,1.003189909035103,1.0135595477304222,1.0004531457318901,0.9978045162970038,1.0001321885802485,1.015463895189067,1.0001410150235033,1.0005312183029578,1.0012422672716847,1.0158092387781716,1.0164975544312196,0.9996222356655627,0.9997489059774207,1.0125213792679708,0.992740504940334,1.0134661702337149,0.0006157761681476116,0.00039184299133149985,0.0005066347525305095,0.0006234134113252789,0.0005883540196921961,0.0006929393005341988,0.0004821186586268411,0.000695600843114897,0.0005891628045418129,0.0005701369047408466,0.0005772138305985313,0.0005624489677521978,0.0005241488048027571,0.0006892308096134685,0.0006559190907270621,0.0008395995864785132,0.0007076391600366279,0.0004865457896036871,0.00070861353705125,0.0009279813401474136,0.0007089337153262838,0.0007055855055713485,0.0004757448544366453,0.0010393009411338808,0.0010735382543376264,0.0007125988614835982,0.0007115822295137856,0.0006844660041358089,0.0004432472876256161,0.0008306075080925704
211,211.0,0.9837728304873787,1.0170108406708083,0.0012455073136794852,0.0004868601348993282,0.000835926635669295,0.00017426184263769285,0.0007275945480599756,0.0009336946142902314,1.0114734837544932,0.99230769692606,0.9997887661219123,1.0019774203112495,1.0017237793129226,1.011462199041639,0.9930026947777867,1.0097587079304304,1.004021033129906,0.9930621738107963,1.0067346838009323,0.9936202449423831,0.9926408592614735,1.0009800677335208,1.0037036824258008,1.0139944660727571,1.001050428731816,0.9982914145646365,1.0007183273376954,1.0159284781706515,1.000714087279854,1.0010982653775498,1.0017224686687236,1.0163124970583268,1.0170108406708083,1.0001874334876066,1.0003132273784343,1.0129055537129348,0.9931996104182316,1.013899942627305,0.0007275945480599756,0.0004868601348993282,0.0006836804381031161,0.0008297248991565274,0.0007951736241919893,0.0008209327383824636,0.000617122212941315,0.0008256216967776812,0.000815035641972965,0.0007809061406356646,0.0008130084135027939,0.0007676185621117554,0.0006902326696420738,0.0009089887805025091,0.0007979839062944279,0.0010017200598231885,0.0009306360513621735,0.0006066932424053436,0.0009325813884152678,0.0010890532061504764,0.0009336946142902314,0.000929388973397297,0.0006037950245721546,0.0012105594126763392,0.0012455073136794852,0.0009394065587938292,0.0009382629186969091,0.0008106727145633424,0.000554540768990354,0.0009908024150878728
212,212.0,0.9835824574073357,1.0170416120280439,0.002592438820793291,0.0009716628344761376,0.0018720718842141079,0.0005669014687242049,0.001330453952527675,0.0024879099217696176,1.0090808015931096,0.9896415278703378,0.9952810710314536,0.9970888412171671,0.9968218751215866,1.0089430698108273,0.9898248095638157,1.0072389001443949,0.9988839006582904,0.9892077669919374,1.0014343110512092,0.9898019519416486,0.9891415392361872,0.9958820435180736,1.0000495868685817,1.0112500051257218,0.9958985996937415,0.9952079954843854,0.9955204505218985,1.0131830394443038,0.9954675958243123,0.9958426723344838,0.9983657095564609,1.0135105262341857,1.0141892501800818,0.9949006699922649,0.99502641705964,1.0103985425725162,0.9902909011570523,1.0111685166341013,0.0009716628344761376,0.0011414247869510651,0.001965663060560329,0.002339336428661366,0.0023012644520042274,0.001090173958632241,0.001584870788896836,0.0010947713092579515,0.0024879099217696176,0.0023354017189759187,0.002592438820793291,0.0022845556250349983,0.0019069967222632223,0.0024637406256722487,0.0016043509167449465,0.00131176091607406,0.0025126539593263086,0.001452210828627939,0.0025304517794398473,0.0014270951887952472,0.002548554906336843,0.0025360293362810442,0.0016197537586728613,0.0015795442297704444,0.0016262386818591485,0.002574824153445091,0.0025734786353365058,0.0010773797029735499,0.001330453952527675,0.0012971645262622735
213,213.0,0.9834088228945584,1.0170874534687573,0.004555693900804864,0.0014256087251571443,0.0031392560995189304,0.001072052844180898,0.002100158004550819,0.004255682380211459,1.0059938862760864,0.9860672777278829,0.9892545413648942,0.9905418196868231,0.990243305029365,1.0056895129370012,0.9854995776266696,1.0039835609112213,0.9919196623087264,0.9838251676682488,0.9941777189151758,0.9844833268130515,0.9843245642852522,0.989095362316995,0.9952190883540433,1.0077069523243194,0.9890438235275253,0.99107026130953,0.9886130236056117,1.0095823228802872,0.9885072436324247,0.9888756972504166,0.993897560493485,1.0098038176242172,1.010449152245181,0.9878948105316325,0.98802085198805,1.0071593251450497,0.9863822388780502,1.0076409327445217,0.0014256087251571443,0.002004813017921307,0.003362410192812562,0.00399157480580054,0.003949841494221276,0.0016024313445792402,0.0028121412994064183,0.0016074837771621517,0.004323048851060064,0.004204093620228057,0.004555693900804864,0.004113533270727605,0.0034099457537439936,0.004176975207548895,0.002678698175721805,0.0019139507503573984,0.004255682380211459,0.002557917081893266,0.004290779171818121,0.002100158004550819,0.004325847980703709,0.004305563420460454,0.0029149152314382806,0.0023302275213406363,0.0024051760643018657,0.0043720540295327315,0.004370907762246938,0.001584429611261157,0.002341330331787636,0.0018904502067675492
214,214.0,0.9832308039883679,1.0171385580586367,0.004807243915909871,0.00153958481413702,0.0033634296595484955,0.0011198358593086687,0.002284142619345649,0.004545982474757901,1.0059113447185715,0.9857654391517182,0.9886135984783456,0.9898508344744841,0.98952556987003,1.0056073302280784,0.9850919618408539,1.0039047217125383,0.9910978507000908,0.9832308039883677,0.9932516300934576,0.9838957078229595,0.9838323967266813,0.9884031818601469,0.994857282207397,1.0076337576999388,0.9883441513682446,0.9907060845762345,0.9879046969308253,1.0095014401356437,0.9877970010928336,0.9881741259986963,0.9934906735344092,1.0097239505727496,1.0103680279753642,0.9871765869684669,0.9873005256676899,1.0070732972178165,0.9860396202685886,1.0075683973479321,0.00153958481413702,0.0021851336456288435,0.0035685827176242346,0.004228648235653535,0.004185773469122454,0.0017348318510875757,0.003055539478834626,0.0017400785115671484,0.004572232283131952,0.004545982474757901,0.004807243915909871,0.0044480219970572405,0.003697459413687923,0.004431160560218728,0.0028869101787027313,0.002073557729050359,0.004513518394141329,0.002782684782783857,0.0045508954653572945,0.002284142619345649,0.004588069991771575,0.004567732046605687,0.003167114973628876,0.0025408129768544462,0.002625535521097877,0.004636204893956731,0.004634757476075982,0.0017157925489232526,0.0025479343718060256,0.002046952447934171
215,215.0,0.9830338627514192,1.0171851188633705,0.005058598598851189,0.0015436693738394773,0.0036118152143628287,0.001271156658055908,0.002447251241661639,0.004938889699493667,1.0071289142488458,0.9876722922860642,0.990982428323768,0.9923729589167234,0.9920513280042054,1.0068793779441283,0.9873677177749983,1.0051802104003444,0.9937041706665,0.9860143421139405,0.9958649758723801,0.9866334195282854,0.9863468729610391,0.991011116665162,0.9969336754078139,1.0090541292068644,0.9909615902719211,0.9928664342437278,0.9905196634319966,1.010963257804659,0.9904178402578546,0.990799077165411,0.995763741049254,1.0112518460340885,1.011911931546622,0.9897966988611732,0.9899174999568685,1.0083398924815863,0.9881051898348562,1.0089815730060716,0.0015436693738394773,0.002447251241661639,0.0039022787274965577,0.004586684429883783,0.004532026786589021,0.0017302400202288343,0.0034185885070429807,0.001735863260471551,0.004877148503761661,0.005058598598851189,0.005037778087461627,0.004938889699493667,0.00412751483225089,0.0048306442115592825,0.003116565276699629,0.0020756182734002035,0.0049126032887268625,0.0031012412396028595,0.004942762713914742,0.002268724703822864,0.004975317493194191,0.004954442405002898,0.0034848654277870113,0.0025143193381729936,0.0025938064058959594,0.005018361103856799,0.0050152049059055785,0.0017133573313336682,0.0028498687652383846,0.002050221477738021
216,216.0,0.9828298013397103,1.0172173289486475,0.006423295168910871,0.001721536375089097,0.00431384701340562,0.0015722481297978687,0.0027757564133941226,0.0058303999416656725,1.0079614387052565,0.9890916465680474,0.9926511711238685,0.9941252239182663,0.9938070668424054,1.007745894190706,0.9890815104636137,1.0060576034501623,0.9955129810140488,0.9881449262426787,0.9976731501216664,0.9887159281682386,0.9882472943548869,0.9928059778388735,0.998401398588531,1.0100172561234246,0.9927459929850657,0.9944617820269765,0.9922846586847731,1.011955511695014,0.9921769314826124,0.9925585347947004,0.9974350133634341,1.0122987253710383,1.0129708886518005,0.9915437296023208,0.9916594613837539,1.0091954140568058,0.9896409557922421,1.0099396876850841,0.001721536375089097,0.0031552181447330697,0.00466198989979341,0.005428812240807978,0.005358486666357395,0.001917344736182765,0.0043868943016698685,0.0019244711893718972,0.0056818507231549634,0.006423295168910871,0.005759410183525386,0.006258971421880354,0.0052727896476717885,0.005746196641465719,0.0037823034227283674,0.002317917199073073,0.0058303999416656725,0.00397886147925584,0.005850219443268866,0.0025118162247241994,0.005876251791482452,0.005851967082590475,0.004405474314477035,0.0027757564133941226,0.002857486807056233,0.005913439216564556,0.005907678328172259,0.0019019029494951125,0.00366597797173615,0.0022906904758696785
217,217.0,0.9826370069325732,1.0172253813801553,0.007126574736308361,0.0018109083965908326,0.00466639857395291,0.0017254267908908456,0.0029162260716647987,0.006282097998229549,1.0092827901857786,0.9907618985872962,0.9947950881539721,0.9964060575941583,0.9960856024929081,1.0091351091082814,0.991055779867326,1.0074586308124949,0.9978521090526955,0.9905123022946372,1.0000105098743546,0.9910460115443539,0.9904038953236592,0.995166584702367,1.0003315835854505,1.0115322986633688,0.9951236307397539,0.9963388816824046,0.9946707788440492,1.0135188642699633,0.9945792911990351,0.9949665386365476,0.9993918423787808,1.0139235098860107,1.0146077818792971,0.9939617825951166,0.9940727382245106,1.0105743196408643,0.9914425284820823,1.011448625566937,0.0018109083965908326,0.003525462243383643,0.005035609059441588,0.005842797885979181,0.005762191457450025,0.0020101408012923065,0.004890355485305649,0.00201789740139916,0.00606895565898216,0.007126574736308361,0.006097711720660399,0.00693802724042418,0.00586547126485732,0.006198374882533218,0.004129313356271794,0.002442283506559871,0.006282097998229549,0.004441692289428351,0.006293035864396969,0.002638520511545613,0.006311694297533533,0.006284085667271209,0.004879736300805483,0.0029162260716647987,0.0029996388536226892,0.006344066029705518,0.006336566035041909,0.0019957461959701755,0.0040924506886187515,0.0024143253173131225
218,218.0,0.9824738667093407,1.0171994692235828,0.00786938793438581,0.0020766942445697204,0.005444362838314085,0.002143433106551248,0.003244422341280504,0.0076179596366808865,1.01074959489466,0.9923754145707264,0.9970005666094786,0.9987739878892821,0.9984544170151403,1.0106837398079838,0.9929661654878199,1.0090180296053846,1.0002968917118333,0.9928147358685131,1.002473177927448,0.9933149129756321,0.9924926368039705,0.9976284169379124,1.002325386790569,1.0132084324438342,0.9976147044526719,0.9981484018320824,0.9971839872047553,1.0152446685331038,0.9971209894041674,0.9975208086658731,1.0012913124875107,1.0157116410760576,1.0164097882149692,0.996530960208018,0.9966380349462105,1.0121114255376953,0.9931804088826269,1.0131184625893013,0.0020766942445697204,0.003751716585832956,0.006105031207195627,0.007108029943554483,0.007044611132246871,0.00230429720802776,0.005220899798452018,0.0023115929752728095,0.007501669739667982,0.0076179596366808865,0.007657737931490071,0.007423769988152873,0.006270903167153476,0.007588848487960792,0.00476008225348176,0.0027870644082239717,0.007706433145853061,0.0047665301650511764,0.00775236326411988,0.002966797186481079,0.00780778883948748,0.0077900782950437175,0.005291922671171369,0.003244422341280504,0.0033288862868057485,0.00786938793438581,0.007862643079953992,0.0022867079151920057,0.004369691932421919,0.0027563233842108014
219,219.0,0.9823587678493452,1.0171297855446177,0.015503743428594055,0.0034685471329184005,0.009571859457419727,0.004457218345529379,0.005159722519747913,0.014713063804609534,1.0113104910586073,0.9922614612504834,0.9973457674212608,0.9991785677034338,0.9988604509588188,1.011286102496058,0.9928360318320559,1.0096224376939558,1.0007573488544008,0.9926930875855094,1.0030054732882643,0.993178604151666,0.9923427329654545,0.9980764079468647,1.0026850955591948,1.0138888313541088,0.9980560189082506,0.9980345827505782,0.9976157807429078,1.015927661030876,0.9975492759445126,0.9979506937996906,1.0011553462062242,1.0164219544234683,1.017129785544618,0.996954699839503,0.9970603909425861,1.0127042474039292,0.9930482454932906,1.0137939468103725,0.0034685471329184005,0.005402391928511698,0.01149102955187902,0.013467873022636538,0.013478658222010432,0.0038506922949207356,0.007638685178300234,0.0038587415702178787,0.014713063804609534,0.011331972300209743,0.015503743428594055,0.011063376012412203,0.009264972917671307,0.014469306068607333,0.008117366290372748,0.004609721790893111,0.014737842528881375,0.007011162204233907,0.014918196952960419,0.004806038013455639,0.015112286669680513,0.015121025664478177,0.007979373624688741,0.005159722519747913,0.005271186859376263,0.015288947920614221,0.01528334279121115,0.003818041936647421,0.0063555144050422155,0.004562960116808869
220,220.0,0.9823100975319192,1.0170102180904927,0.021934097705516294,0.00450630190895965,0.012856852904715313,0.006399922362595893,0.006607026967618236,0.020332739644737096,1.0102359285329203,0.9896421227128442,0.9944680292453748,0.9961393356261538,0.995754161819108,1.0101461151019524,0.9896644248146858,1.008477704989521,0.9974409061253324,0.988751232861439,0.9995881411389453,0.989277492601903,0.9887859905529016,0.9949784523125886,1.0002839442804732,1.0126738465426997,0.9949261002005579,0.9950677077371924,0.9944440813815991,1.014632459105075,0.9943353698226515,0.9947325559385868,0.9979482884620863,1.0150579029095548,1.015746923458391,0.9936978830430613,0.9938037278464877,1.011566520134902,0.9901910038275831,1.0125842588910683,0.00450630190895965,0.006726549710957549,0.015804602225735168,0.01856206711917228,0.018646938268095232,0.00500257618648448,0.00960762131593052,0.0050105088403489964,0.020564645407353664,0.014434865155955661,0.021934097705516294,0.014098628308869956,0.011731712261530048,0.019947392366961192,0.010746816343877622,0.00596485416890657,0.020332739644737096,0.008815956880121652,0.020613981873990994,0.006188353050758628,0.020906531617885863,0.020926627843173357,0.010127388223992347,0.006607026967618236,0.006740876475081598,0.02116985658864914,0.021165969296325228,0.004960176901779185,0.0079534147794324,0.005906509703258737
221,221.0,0.9823462429363955,1.0168494333346143,0.021265326953721103,0.004280421693228625,0.012388803876320265,0.0062093876045040755,0.006275042839081368,0.019610110030485985,1.0081930489020094,0.986079494754485,0.9906661698427182,0.9921078458319496,0.9916212542601072,1.0079562687701096,0.9854017806467001,1.006279779490056,0.992990768019785,0.9834918389159115,0.9949275322359262,0.9840781233897911,0.9840552548760777,0.9908307939847943,0.9967671436000516,1.0102498711641457,0.9907460892344305,0.9910397185817267,0.9902183879869106,1.0120566689994717,0.9900604709628534,0.9904536070653995,0.993674462495175,1.01231830749358,1.012960415463347,0.9893702967727804,0.9894755406383736,1.0093855561438465,0.9863283686511273,1.0101795794491732,0.004280421693228625,0.006491846762518522,0.015262588921454589,0.01791573621219292,0.018012922605797725,0.004749501480273134,0.009288983285665594,0.004756622746801818,0.01990079190590916,0.013995518089489706,0.021265326953721103,0.013665873788129815,0.011359126332698066,0.0192408415140006,0.010325102474145633,0.005663348088612253,0.019610110030485985,0.008512404408505047,0.019880291616667198,0.00587734660256264,0.020159616822956358,0.020176123558491493,0.009777776761733751,0.006275042839081368,0.006401838561392294,0.020412290395221855,0.020409113908446578,0.004709967521278415,0.007679652022120144,0.005607988386025483
222,222.0,0.9824855912421067,1.0166597924319338,0.019815796856001298,0.004023220779185547,0.011696895345602861,0.00576850816918183,0.005923236528970893,0.01835645331643836,1.0076965624445098,0.9852907848386363,0.9904150244780139,0.9918621537428148,0.9913532379837013,1.0074098978855803,0.9845097297351639,1.005725623935787,0.9926905167413369,0.9824855912421067,0.9946107932662903,0.9830718767414093,0.983105598244882,0.9905828830028673,0.9962037451043825,1.0096386396675168,0.9905013009073915,0.9901838284223843,0.9899677445795779,1.0113920493689053,0.9898047666889804,0.9902042408247912,0.9928216928843762,1.0115951512675159,1.0122244226543198,0.9891026477304941,0.9892065591879008,1.0088440540791637,0.9854911793421011,1.0095774145853826,0.004023220779185547,0.006315720882322644,0.01433863756889801,0.016793156644146698,0.016878927719513003,0.0044602580947991684,0.009032744592349212,0.004469669797415638,0.0186052091852247,0.013599142771820836,0.019815796856001298,0.013262148445506678,0.011039639415220143,0.018027321044373962,0.00979096104742646,0.005330590378928293,0.01835645331643836,0.008257406893671463,0.018588623834681035,0.005538147150096179,0.018838138212486727,0.018855367890759783,0.00944926106597981,0.005923236528970893,0.006043617474857948,0.019058502541138937,0.019052319866203288,0.00442145546679316,0.007462843107822197,0.00527834179505388
223,223.0,0.9827389142881264,1.0164536565374016,0.019163249278533818,0.003980598290225254,0.011531279841001742,0.005550353891764699,0.005888304334560581,0.017875138359203825,1.0083045859574233,0.9866906122666244,0.9921428618118379,0.993696752943668,0.9932034409770354,1.0080416634985185,0.9862178437174081,1.0063561168470128,0.9946291703778735,0.984663942431592,0.9965761181389382,0.9852012778501149,0.985033552420002,0.9924644894553862,0.997602451117138,1.010356939647795,0.9923881596700356,0.9917584610680131,0.9918549246712421,1.012144915957706,0.9916960157822242,0.9920931754601289,0.9944801274075449,1.0124031898482264,1.0130508277665615,0.9909984941649577,0.9910999657054098,1.0094795911529915,0.9870108113723409,1.0102923582032834,0.003980598290225254,0.006451741393184022,0.014038441732333573,0.016383438431751197,0.016460020345240717,0.0044085812815373515,0.00922069504130072,0.004424259383934239,0.018081594414775057,0.01385905109819055,0.019163249278533818,0.013494955864575296,0.011255867811051068,0.017574677850227816,0.009721005620035106,0.0052767338470992966,0.017875138359203825,0.00840133215861404,0.018076414934099044,0.005493827780179396,0.018307030381906283,0.018326916694388504,0.009562724476163513,0.005888304334560581,0.006007114745938093,0.018506229731004974,0.0184945693002888,0.004366757010460089,0.007611800220991754,0.005225323418258417
224,224.0,0.9830865225524973,1.0162433868059684,0.019176922024780167,0.004189913464909932,0.011801594922638934,0.005505102796072388,0.006217421625219655,0.018062365008986853,1.0088223777382237,0.9877429582700027,0.9934271375024828,0.9950475441238841,0.9945692859782733,1.0085739043575066,0.9875218785329556,1.00689026268662,0.9960684492301274,0.9863750958011406,0.9980461668221312,0.986863571854841,0.986518301957879,0.9938349732897285,0.9986632119780151,1.0109691833316121,0.9937545941755997,0.992934908394292,0.9932135959509752,1.012787734156821,0.9930516680864683,0.9934486514103332,0.9957254311812065,1.013094782316652,1.0137568186805774,0.9923485754594351,0.9924459984050614,1.0100159391756234,0.9881556367900461,1.0108993088910438,0.004189913464909932,0.006759857996803873,0.0142311083820059,0.01655980059200303,0.016628047758536834,0.004639893529337634,0.009639961603988325,0.004664702986476838,0.01819448152129642,0.01442982128043111,0.019176922024780167,0.014038794839809734,0.011739547165095968,0.01776344048054525,0.010038573883711734,0.005548428490701966,0.018062365008986853,0.008764250747071848,0.01825817406419477,0.005793432993672355,0.01849432479065182,0.018524701615078975,0.009923026383438132,0.006217421625219655,0.006339387049268994,0.018699120035886738,0.018681102603457688,0.004591835586144869,0.007959773396374254,0.00549563577928655
225,225.0,0.9835011111730024,1.0160413443925853,0.01862618214925852,0.004268663705341476,0.011593240585751995,0.00528134132138124,0.006347493368036076,0.01762254638894112,1.0095363997625135,0.9890268028241866,0.9950255221608764,0.9967399314951947,0.9962796387588664,1.009320293163567,0.9890764834416916,1.0076409721740278,0.9978562807099413,0.988319244771915,0.9998620856766783,0.9887683509197046,0.9882510440121179,0.9955758218485494,1.0000125949130736,1.011805440521793,0.9955005327379691,0.994382395212806,0.9949655066265737,1.0136579065006932,0.9948123722153991,0.995209846779714,0.9972516999772483,1.014015830893218,1.0146921596949956,0.994121613645964,0.994215769642437,1.0107579577758048,0.9895551974871888,1.0117304747337765,0.004268663705341476,0.006633375098296593,0.013883638077574088,0.016144927646694375,0.016207150262271913,0.004731208557789943,0.009448874303264822,0.004761148022641105,0.017707055008825724,0.014119196709844725,0.01862618214925852,0.013729953342911006,0.011490760079063625,0.017330790341763647,0.009914488361400641,0.005655509167630586,0.01762254638894112,0.008582773948620462,0.017812541147381795,0.005911669132805505,0.018048335171430265,0.0180865739258168,0.009692537004803489,0.006347493368036076,0.006470398802019724,0.018254150647993322,0.018233113683602257,0.0046785111679436735,0.007801414918788653,0.005602237429804089
226,226.0,0.9839553752874256,1.0158598904522025,0.01778437146559224,0.00402878429694368,0.01111612316332136,0.005028829980327196,0.00600458338673891,0.01673420864830744,1.0101680309283623,0.9903772588291024,0.9965139699868888,0.9983257815066366,0.9978742052299843,1.0099834535240848,0.9906879500490775,1.008302979583538,0.9995193709068518,0.9902960685202894,1.001544119121261,0.9907137297550461,0.9900357747115157,0.9972003299257078,1.001316621765486,1.0125564342307802,0.9971298911161981,0.9959201340290926,0.9965955778640256,1.0144420661893336,0.9964451499483602,0.9968371528237472,0.9988786468199575,1.0148478356715047,1.0155374022906907,0.9957591654122329,0.9958518817506857,1.0114242927493122,0.9910202991111787,1.0124752989616217,0.00402878429694368,0.006525447808117799,0.013219126847424356,0.015346978564464653,0.015432542803079381,0.004468668406855634,0.009317304530235933,0.0044976804312123276,0.016895353846965555,0.013961149546730722,0.01778437146559224,0.013585313462704418,0.011363625094244005,0.016455720802242838,0.009442144778328896,0.005341095297697558,0.01673420864830744,0.008437260533866467,0.016924316601212623,0.005588598719484849,0.017157549417835587,0.01719487356426917,0.009555686556829306,0.00600458338673891,0.006121981631931048,0.017364041937580718,0.01734451532569997,0.004417996773486268,0.007682153084653053,0.005290620734905617
227,227.0,0.9844220100335501,1.0157113861397717,0.019444676586055736,0.004115994789851599,0.012313517432138018,0.005514470494028306,0.00626791344539009,0.017861584397312863,1.0102540875049595,0.9913177259015413,0.9972586894380605,0.9991149934108817,0.9986700205344767,1.0100751659229477,0.9918377028565818,1.0083908472245218,1.0003643574953556,0.9917651803198165,1.0024023825912918,0.9921528551067037,0.991337000507204,0.9979966177124227,1.0019944339462932,1.0127030954520775,0.9979042035693821,0.9969960164611711,0.9973466328794512,1.0145834737143098,0.9971717225147494,0.9975493494272236,1.0000234122908649,1.0150133909784034,1.0157113861397717,0.9964593350739857,0.9965531333127139,1.011520543649761,0.992040937349115,1.0126174963083068,0.004115994789851599,0.007998383115798648,0.014248633837358391,0.01643856538508955,0.016648165468073472,0.004582075952974261,0.011458468372795268,0.004612229507006052,0.018385337664777714,0.01726561711125659,0.019444676586055736,0.01683114405966307,0.014049774594669136,0.017560206294975345,0.010342977233106499,0.005479872766008958,0.017861584397312863,0.010312945058504499,0.01810376576527314,0.005795028976041518,0.018386887143865556,0.018425736883989383,0.011715602959874387,0.00626791344539009,0.006402600963038224,0.018650797834759956,0.018634413479887608,0.004533290878654433,0.009428033337975145,0.005424799100113266
228,228.0,0.9848737105491597,1.0156048687959782,0.020663266667852027,0.004290265799576432,0.013293449296638744,0.005862537604361107,0.006698447471628294,0.019225749870599433,1.0096628406314652,0.9908464882169262,0.9966630496807428,0.998495122430605,0.9980563337222067,1.0094561910316266,0.9913456785320167,1.007766178535296,0.9997895481557068,0.9913078897385798,1.001887878105301,0.9916820256471217,0.9908523107678636,0.9973452422730429,1.0014073719087324,1.0120672947690703,0.9972238864718953,0.9965050205221406,0.9966365514879981,1.0139395889126943,0.9964273637920812,0.9967920761832361,0.9995629307775264,1.0143616271615579,1.0150618565739864,0.9956796364443654,0.9957738656383409,1.0109028129775117,0.9915468823636391,1.0119842664095384,0.004290265799576432,0.009271769488562244,0.014957709377677667,0.017180791133951132,0.017494196871437728,0.004798268137988773,0.01327071680504416,0.004831653781629495,0.01945128927581936,0.020000536115926983,0.020663266667852027,0.01951880780147229,0.016284746148317503,0.018315316303813153,0.011154439001131873,0.005750863403130928,0.018627722304451737,0.011917871777336497,0.018906709352268503,0.006147447854761158,0.019225749870599433,0.019263454131000567,0.013511281851020691,0.006698447471628294,0.006855688545662136,0.019534429617152217,0.01952099145967378,0.004749143317625162,0.010921940221461715,0.005687965011188566
229,229.0,0.9852831719720379,1.01553608050445,0.019229688100419782,0.004017250678446826,0.012464162445048537,0.005455862880301552,0.006318665944926952,0.017854304060287023,1.008592900697681,0.988625210711556,0.9941122610127495,0.9958106959312507,0.9953463323799909,1.0083455607967093,0.9887064279960296,1.0066561342423075,0.9970041401515434,0.9881008496428663,0.9991202793733026,0.9885037669752021,0.9879415496308791,0.9945732281086007,0.9992574208730248,1.010854377525261,0.9944205322149612,0.9940297520667946,0.9937936791083957,1.0127127940662504,0.9935442024556496,0.9938939479281031,0.9970239399034855,1.0131083012167816,1.013803737580201,0.9927594216764641,0.992853494789046,1.0097850584596433,0.9891436280620736,1.0107781816466799,0.004017250678446826,0.008850371463098116,0.013911884192999902,0.01596490396072095,0.016267782423810714,0.004499309946367086,0.012653065403501407,0.004531840200647051,0.018099765890957666,0.01904817573821062,0.019229688100419782,0.018592184753745467,0.015519326588082439,0.017012271658407047,0.01046261597971091,0.005397758430356634,0.017298846678942454,0.011358263279683313,0.017557994056515983,0.005785969598958,0.017854304060287023,0.01788667416317393,0.012851524102283705,0.006318665944926952,0.006470122597762036,0.018143682925309653,0.018131465417375134,0.004453338005068294,0.010418896760541798,0.005336930351145331
230,230.0,0.9856230894399682,1.01549743953455,0.017827564838093828,0.003666366342321759,0.011533001177997704,0.005093750360152831,0.005771419306104018,0.016546522057017014,1.0081576411709483,0.9870013110893523,0.9921677257363498,0.9937808772741886,0.9932932353181859,1.0079168948927915,0.9867308942534339,1.006228198500001,0.9948939514338542,0.9856230894399682,0.9970314659265995,0.9860543058241956,0.9857275042039989,0.9924962011432089,0.9978150273985245,1.010397358913003,0.9923242625725469,0.9922277293520672,0.9916741143167594,1.0122759806530006,0.9914010544197351,0.991742897330322,0.9951758826112456,1.012680683658363,1.0133792118440115,0.9905935341536497,0.9906871349445087,1.009348584585909,0.9873764366725948,1.01032268713278,0.003666366342321759,0.00818001945679373,0.01292925553711813,0.014829192183018482,0.015106020219702412,0.004103261725736353,0.011717774865620274,0.004132576711721091,0.016797100172196346,0.017709646170620978,0.017827564838093828,0.01726761102944913,0.014396338322175031,0.015792631297148838,0.009658717097555123,0.004927435474160164,0.016051179862639306,0.01049463387194131,0.01628074277406921,0.005282087378910869,0.016546522057017014,0.016575532101862685,0.011873155754969764,0.005771419306104018,0.005911047478247317,0.01680460110965088,0.016791428341376948,0.004062488267135917,0.009631752507479994,0.004871933085094169
231,231.0,0.985873219112305,1.0154813641556417,0.016981257221955808,0.003415582538204743,0.01094722529286299,0.004884863062647493,0.005389098710918899,0.015702093388173254,1.0084208038102354,0.9873987029996502,0.9924381533221848,0.994082749553759,0.9936040529423532,1.0082078296880426,0.987206015712272,1.0065162792524924,0.9952616139850563,0.9862342950853777,0.9974524729717235,0.9866495586126381,0.9862601541543238,0.9928026236748558,0.9981908253030007,1.010745751894873,0.9926179333302512,0.9926953973893294,0.9919551216759612,1.0126518109397424,0.99166952122995,0.9920058371871138,0.9956974465130096,1.013097821681421,1.0138085802995378,0.9908493372671919,0.9909428460367996,1.0096391212585247,0.9878013376437209,1.0106661949712838,0.003415582538204743,0.0077841840124894795,0.012323820216583403,0.014116479470821723,0.014379542970955703,0.003817593733351468,0.01118006150920423,0.003844853227633992,0.01597792422124925,0.016981257221955808,0.016934963512979826,0.01653293696306787,0.013763000395137077,0.015020171243650453,0.009154132180472013,0.004593818755871054,0.01525458119213213,0.009979446613840539,0.015460093272908178,0.004926265839055706,0.015702093388173254,0.01572835510051348,0.011283664540631932,0.005389098710918899,0.005521716162629313,0.015937136186590952,0.015921743643547558,0.003780960938571199,0.009169410729496506,0.004541870293252075
232,232.0,0.9860415612346839,1.0154802726370868,0.01664464854036876,0.00323394980966448,0.010596528864993099,0.0047731284835143195,0.0051200952005643645,0.015168081000964393,1.0087012883666469,0.9885454698105914,0.9932925107634921,0.994972685899899,0.994504436891351,1.0085003130104473,0.9885907806665181,1.0068096434670821,0.9961979299459829,0.9879699808306506,0.9983837943579602,0.9883508189547502,0.9878072608513663,0.9937063900807342,0.9990481540797335,1.0111096314168335,0.993510079072228,0.9939933338572797,0.992837054440883,1.013051009039798,0.9925418025701906,0.992873463724577,0.997067856509894,1.0135434609857379,1.0142641535116406,0.9917121410338077,0.9918033874913917,1.009934745820755,0.9890448489425396,1.011025521631583,0.00323394980966448,0.007601455189377203,0.011954209539953074,0.013676549568260872,0.013929667038783686,0.003610362596103473,0.010931959305270508,0.0036357862970024146,0.015460436739118908,0.01664464854036876,0.016355087838895367,0.016187720331857426,0.013469861025758367,0.014540454329127461,0.008857753445714463,0.004355782713023775,0.014756596661121288,0.009743490654943829,0.014944139045067362,0.004673762307804465,0.015168081000964393,0.01518979362624483,0.011006742789115061,0.0051200952005643645,0.0052482689285489135,0.015387900318052705,0.015370732194634406,0.003577249936452327,0.008957304848726316,0.0043060241292724255
233,233.0,0.9861431770743122,1.0154865832482494,0.01624661225213174,0.003013217954178116,0.010136687147357238,0.004607312698537205,0.004787246913604385,0.014416279350618118,1.0089349255808004,0.9894684591090794,0.9941400966934564,0.9958587307257742,0.9954020195000046,1.0087409582542113,0.9897229520716101,1.0070503002262705,0.9971394040166434,0.9894324926749278,0.9993329601843839,0.9897827540472585,0.9890895407654161,0.9946062040181963,0.999800160098061,1.0114145162505699,0.9944016065976984,0.9950248997709089,0.9937185993699251,1.0133674003194677,0.9934204434689068,0.9937491127333281,0.9981337236281738,1.0138894944313208,1.0146186003907227,0.9925886542623509,0.9926775454800839,1.010179536142578,0.9900512432788874,1.0113261344123126,0.003013217954178116,0.007400834889252062,0.011413075480885534,0.013048411356547433,0.013287067009010072,0.0033622190236321497,0.010652198610249693,0.0033850111351411633,0.014737518242149894,0.01624661225213174,0.015566972406025342,0.01578936057937153,0.01313648005718255,0.013860531059683535,0.008465047336054861,0.004066950556022468,0.014053241362717605,0.00949217471639157,0.014217517601943133,0.004364723442785992,0.014416279350618118,0.014429566817494601,0.010717272625491492,0.004787246913604385,0.004908857783081071,0.014612340602076633,0.014595553874113565,0.003333038953846141,0.008721554173292371,0.0040197382557422955
234,234.0,0.9861931278983964,1.015492714258492,0.015206002690262364,0.0027574355988796784,0.009363803048220248,0.00426901297651288,0.0043771359205856545,0.013246585284284905,1.0093037324706622,0.990467115623444,0.995171691822406,0.996944915689803,0.9964993812999163,1.0091266964598178,0.9909281224895186,1.0074390207894803,0.9982763124264404,0.9909381613593142,1.0004692345148036,0.9912635514500413,0.9904364047453923,0.9957257128371272,1.0006959627696759,1.0118603988849266,0.995524074497207,0.9961365570308256,0.9948446374123153,1.013821449333471,0.9945584588878628,0.9948918017244405,0.9992952975079582,1.0143707646107862,1.0151076583232355,0.9937356381150156,0.9938224073376126,1.0105644431025589,0.9911322365023848,1.0117667383294187,0.0027574355988796784,0.0069076699609903645,0.010512435718713773,0.012015385283357811,0.012234356771421541,0.0030762589263521314,0.00995102767719408,0.0030971850065837853,0.013569121632060732,0.015206002690262364,0.014326512728879495,0.014771492630861532,0.012283366856610228,0.01275767386100741,0.0078062447073469115,0.0037203285278555914,0.01292749984714001,0.008864078084802919,0.013071194785934779,0.00399103996326282,0.013246585284284905,0.013255190417256688,0.010008891039311766,0.0043771359205856545,0.004488086089630785,0.013419736624581118,0.01340454094995585,0.0030499930743514863,0.008140648830839163,0.0036769719562919885
235,235.0,0.9862064749741434,1.0154910839371776,0.014576703073429958,0.002639232481628455,0.008971722105251373,0.004098781691446272,0.004145770901317267,0.012731890278208058,1.0095218464760713,0.9908174759650457,0.9956724655478201,0.9974869151964751,0.9970451710888584,1.009357212673524,0.9913508899983019,1.007669175256206,0.9988557719330021,0.991482832919896,1.0010719777409829,0.9917924431068195,0.9909151151257816,0.9962889028947297,1.0011094380787717,1.0121312489265155,0.9960853677416246,0.9965141441654003,0.9954065487406085,1.0140668903688004,0.9951231204099009,0.9954559431879746,0.9996940031737018,1.014610469831683,1.0153516188686633,0.9943008233310726,0.9943868840870563,1.0107958042756637,0.991507447360106,1.0120332629631261,0.002639232481628455,0.006660824785712191,0.010077779963377399,0.0114965610097069,0.01170476436485647,0.002939427680919847,0.009573086593968777,0.0029593004459093773,0.012936691987767352,0.014576703073429958,0.013603091792540625,0.01417198848694004,0.011797503784081285,0.012213097024110327,0.00747442739192351,0.003542575087602449,0.012388296587830106,0.008524373912674358,0.012544748863358204,0.0037914448693090086,0.012731890278208058,0.012751028099596901,0.009578976733258984,0.004145770901317267,0.004246159075265062,0.012916449525490384,0.012902683431273921,0.0029167373016451867,0.007844301525125514,0.003501746098713356
236,236.0,0.9861982795687596,1.015474110553669,0.015038703489165218,0.0025746138162699365,0.009149657473220453,0.004283273934254508,0.003986534681655387,0.013091047361577842,1.0095494669131952,0.9899508767773705,0.9948647635332297,0.9966562951302846,0.9962203832596286,1.0094040610863835,0.9903038767928052,1.0077134373558647,0.9980540696683498,0.9901920351996198,1.0003475248661375,0.9905103436077822,0.9897513880213049,0.995459239255603,1.000552457607629,1.0122051171637962,0.9952463980600462,0.9955833998036487,0.9945569988383149,1.0141625257108664,0.9942622487776042,0.9945922440523177,0.998749142216263,1.0147282564439457,1.015474110553669,0.9934291076247531,0.9935154479795125,1.0108401354568486,0.9905622215893921,1.0121053701540363,0.0025746138162699365,0.006907991483348954,0.010350263632245813,0.011755770996929787,0.011969712109376895,0.002857621094020532,0.009911579202158525,0.0028759507844127556,0.013147231169701377,0.015038703489165218,0.013713272380166371,0.014642133939756866,0.012197726618712868,0.012488345437058679,0.0075730461431380534,0.0034340700425829858,0.012684848585326751,0.008794868693303272,0.01287284818994332,0.003660509863555652,0.013091047361577842,0.013126890920995886,0.009792992536734681,0.003986534681655387,0.004077579353122375,0.013305336924390659,0.013293139984171287,0.002839839504409781,0.008130304408325103,0.0033949508500560246
237,237.0,0.9861836029494522,1.0154367271416844,0.014674540437530439,0.0023895828199854896,0.008841491032244105,0.004225336245920257,0.0036760978439783127,0.01271320422293794,1.0092247272454025,0.9881870792601152,0.9931885437989993,0.9949101832044187,0.9944690798195783,1.009078314752779,0.9881886712692134,1.007389976698498,0.996293225415613,0.9875763277773664,0.998666875609778,0.987922332294785,0.987407485833982,0.9936840861270392,0.9992024276743066,1.0118480613325702,0.993453800755388,0.9936328975360829,0.9927450949776588,1.0137879454551626,0.992432088148641,0.9927600599237033,0.9967294859364146,1.014339443961158,1.0150838000955889,0.9915787372031766,0.9916655521226596,1.0105072264525807,0.9886485735271832,1.0117504589771054,0.0023895828199854896,0.006733639229702579,0.010068586487071053,0.011404331393761806,0.011613366966349735,0.002646949286438097,0.00966869181380866,0.0026635084232525257,0.01271320422293794,0.014674540437530439,0.01320072652723894,0.014295684073390831,0.01190338218721258,0.012109420819844998,0.007262882303432934,0.003177729208428007,0.012307357133455946,0.008549942107016463,0.012501814605979726,0.0033806239468642902,0.01272457577248019,0.01276632166429227,0.0094775556268119,0.0036760978439783127,0.0037583974404019416,0.012943199031094513,0.012932452351585655,0.002632286980278634,0.007926159422627537,0.0031417208400691845
238,238.0,0.9861775063834277,1.0153839257923607,0.013506628469081917,0.002168411600967008,0.008079202593042343,0.0038668849128077453,0.0033470964583503433,0.01158175246565788,1.0088977878844838,0.9872307380315158,0.9924107169441138,0.9941022779475676,0.9936607218694047,1.0087375661524984,0.9870638799030115,1.0070487663079897,0.9954881284524228,0.9862149416149999,0.9979078322159345,0.9865736798322866,0.9861775063834277,0.9928637861428176,0.9984610011300955,1.0114672370059348,0.9926194516795466,0.992585196541058,0.9918986391374711,1.0133649806144491,0.9915749795787288,0.9918994475194064,0.9956715331492498,1.0138816326276012,1.0146200155013438,0.9907094323912089,0.9907964634128885,1.0101621669972616,0.9876170066082751,1.0113728667477404,0.002168411600967008,0.006192723734850897,0.009180995138584348,0.010394326519943159,0.010584736393359542,0.0024022188198829877,0.008894257271414614,0.0024171956392367404,0.01158175246565788,0.013506628469081917,0.012018153176179523,0.013154962990472259,0.010952386507867142,0.011035540615423466,0.006627980551112259,0.0028873860362242255,0.011215312905141104,0.007864035390670805,0.011392453895236266,0.0030744267268624495,0.011595460216838493,0.011633775391142685,0.008718177793976023,0.0033470964583503433,0.003423021483261443,0.011794868632697056,0.011784943201457256,0.002389045645999702,0.0072893891544748195,0.002854414964903897
239,239.0,0.9861920337988513,1.0153232133611905,0.012755150002549426,0.0019772278029025936,0.007474082466592315,0.0035889143416332407,0.003070066939845598,0.010622389882401533,1.0088925748397024,0.9877900156711203,0.9930047195958942,0.9947282522037713,0.9942915060646089,1.0087224281893252,0.9877605250847129,1.0070323152103147,0.9961482203655329,0.9871187423160765,0.9985756429923213,0.9874583528389118,0.9869683059297425,0.9934968566704345,0.9988873631939894,1.0114601098979823,0.9932437464074142,0.9932357745570479,0.9925168108541972,1.0133430027318426,0.9921871520879021,0.9925079681529146,0.9963751944683581,1.0138549321697892,1.0145949740378053,0.991312990480883,0.9914006043950665,1.0101513689600816,0.9882308997618254,1.0113660693502882,0.0019772278029025936,0.0058253760689268705,0.008435351947953605,0.009545600142646845,0.009721820230197612,0.002190515237435379,0.008375920907537186,0.002204062674260501,0.01064097331465793,0.012755150002549426,0.011040535197751326,0.012413566325588933,0.010325420998815012,0.010129504433286118,0.006127687610611858,0.0026402614454803094,0.010287159362457044,0.007400176062301698,0.010442333702270674,0.002814649942904409,0.010622389882401533,0.010655169225672907,0.008205353109893924,0.003070066939845598,0.0031410966254766526,0.010799456860408382,0.01078967030342269,0.0021789689112215647,0.006857393076990728,0.0026096156519001576
240,240.0,0.9862271597677225,1.015262096703665,0.012268878282672905,0.0018171479064395782,0.007029189816579175,0.0034032031634991184,0.002835325896174911,0.009912740788423732,1.0089481765261903,0.9886658674190023,0.993798503980829,0.9955543928697622,0.9951283366627347,1.0087720785096115,0.9888448901700907,1.0070808127496396,0.9970198339904126,0.9885409635338317,0.9994413950229962,0.9888482512267667,0.98820416431892,0.9943301967207508,0.9995192277729688,1.0115397273422753,0.9940695984030302,0.9942105274628313,0.9933353885624016,1.0134135043863495,0.9930007551063341,0.9933190991816311,0.9973808277879084,1.0139340299400308,1.014678400583905,0.9921187051734762,0.9922062560340136,1.010206234629423,0.9891813904788411,1.011443174391139,0.0018171479064395782,0.005575960960869149,0.007889087787485063,0.008919640812647803,0.009085884852606115,0.0020126725788013203,0.00802949876625506,0.0020251818220734207,0.009944174316867956,0.012268878282672905,0.010309329387889997,0.011931536751112064,0.009912740788423732,0.009460598566968258,0.005756401494464326,0.002433965818355733,0.009599936770590511,0.0070785480396274945,0.009736825514943,0.002595504063278387,0.009900332163729892,0.009929648808432981,0.007841707016712106,0.002835325896174911,0.002902091337443277,0.010060630767176202,0.010050399512785708,0.0020025667922402087,0.006564415238791505,0.0024050616815165632
241,241.0,0.9862798415229994,1.015208082675277,0.011633127476643848,0.0016754068499722568,0.0065878474727392045,0.0032103747460578715,0.002618763250940757,0.009270900764700505,1.0090981973325746,0.9894352912204615,0.9945675608596073,0.9963554176313795,0.9959365835066524,1.0089222472428498,0.9897962500613325,1.0072313741315149,0.997853898975456,0.9897818491168923,1.0002594900553812,0.9900650499613319,0.9892874004512239,0.9951351898662185,1.0001312179144972,1.011715724778605,0.9948669776205046,0.9950479369595352,0.9941263455786205,1.0135688539998022,0.9937851231352971,0.994096251718981,0.9982366254664163,1.0140890855168914,1.014836566678564,0.9928973648383523,0.9929841060912835,1.0103594016075117,0.9900138038953981,1.0116160637714589,0.0016754068499722568,0.005272865946798138,0.007378385455292288,0.00833876804037886,0.008494779130458494,0.0018553699619215836,0.007598871460998337,0.00186698271259635,0.009296032489622694,0.011633127476643848,0.009631971756287562,0.011307620944389292,0.009389388518021641,0.008843878308040119,0.0053933465987896076,0.0022500781498246097,0.008968986270911375,0.006686477461192913,0.009092367253271305,0.002396440424120529,0.009243599731126676,0.009270900764700505,0.007403357388893788,0.002618763250940757,0.002681172385627744,0.009390690151778883,0.009380308307663635,0.0018463650706864588,0.006206455574048569,0.0022226663471773952
242,242.0,0.9863470362976395,1.0151686781315186,0.010724868409928435,0.0015298784354810828,0.0060502082839547534,0.0029550370192984224,0.0023931720991485395,0.008505848854039572,1.0092779218712995,0.9902545140171183,0.9952343771867231,0.997045341484598,0.9966357960658533,1.0091100421102064,0.9907875319775739,1.0074182555500615,0.9985723226778518,0.9910303996355299,1.000954660394066,0.9912937032455993,0.9903992782839565,0.9958362746068327,1.0007401032347338,1.0119366989879552,0.995565315759277,0.9959507281272265,0.9948242584047118,1.0137971390385752,0.9944804536586639,0.9947868501455926,0.9991727448485294,1.014331189995834,1.0150841807976982,0.9935902134989313,0.9936769916261775,1.0105465758911931,0.9908950241768842,1.0118337103499357,0.0015298784354810828,0.004857774131750688,0.0067741409028278425,0.007654090259919512,0.007796116699586831,0.0016947093917702662,0.007002398517712,0.001705187069158037,0.008527502711738508,0.010724868409928435,0.00883030315229919,0.010424390383667308,0.008654388135078364,0.008116113217246949,0.004943806478324687,0.0020587423000194643,0.008229674511788097,0.006152606461389414,0.0083421847444494,0.002190249918729817,0.00848084385212158,0.008505848854039572,0.006808150063172801,0.0023931720991485395,0.0024506325269490277,0.008615258922187544,0.008605574318339972,0.0016865712321408551,0.005717816637919042,0.0020332541797578457
243,243.0,0.9864257013246013,1.0151513899278815,0.01048186985534496,0.0013925046436051186,0.005763443228498203,0.002869005303091387,0.0021789802823565614,0.008039497311513056,1.009315096575159,0.9903735603739389,0.9952177716796108,0.9970218746299099,0.996622231024722,1.0091505236017453,0.9909268156221624,1.0074580010136605,0.9985735416125892,0.9912114879476087,1.0009764277724877,0.9914695902849073,0.9905555417260408,0.9958223477905271,1.0008105871647972,1.012006488599607,0.9955391654939807,0.9960884213036939,0.9947901140859027,1.013856713737241,0.9944354469187583,0.9947368379390448,0.9993356098683978,1.0143954674373143,1.0151513899278815,0.9935331921926707,0.993620038260656,1.0105836350319402,0.9910231496648706,1.011900390085738,0.0013925046436051186,0.004750410778100506,0.00643521463366946,0.00725377569084513,0.007382268412803693,0.0015420159909253681,0.006847727873611002,0.0015513571332514832,0.008039497311513056,0.01048186985534496,0.008273647467014558,0.010196728998807221,0.008458474425978855,0.007678903357160095,0.004656307330284341,0.0018737975604761592,0.007789333525059416,0.005995124185900741,0.0078996095617859,0.0019939960463439886,0.008033063225211811,0.008056907511799678,0.0066137519521618365,0.0021789802823565614,0.002231264546926055,0.008163551916025495,0.008154689348789596,0.0015349482583729096,0.005593031227515163,0.0018505438033059641
244,244.0,0.9865127938368421,1.0151611276459616,0.010657649623471613,0.0012810252571475455,0.005653392500833905,0.0028904845179153213,0.002005321756468717,0.007802710007593812,1.0091428458650002,0.989261799703669,0.994053747353349,0.9958075249281204,0.9954069368699823,1.008991132738502,0.9895657552020204,1.0072966043839773,0.9973548278691243,0.9895001786925433,0.9998224198010458,0.9897773272838665,0.9890327340837627,0.9945938201794593,0.9999493994637966,1.0118500630144125,0.9942961882435135,0.9948674524527834,0.9935333958025163,1.0137120379111622,0.9931701893635428,0.9934734767813633,0.9980944092990744,1.0142679071756333,1.0150286176782055,0.992256763805099,0.9923427114086841,1.0104189007156479,0.9898123371784001,1.0117436415362713,0.0012810252571475455,0.004843047148417183,0.0062722155243893855,0.007047972004877283,0.007165240494335443,0.0014167608535277266,0.006973110406348141,0.0014251426391271684,0.007757422837573817,0.010657649623471613,0.007915687417488165,0.010377667956657411,0.008601378680175648,0.007445822856893646,0.00451601631569561,0.0017210478266251011,0.0075578367647803684,0.006083709053408999,0.007670204616885243,0.0018343027859992385,0.007802710007593812,0.007826429342296137,0.006679054400545666,0.002005321756468717,0.002053111510414953,0.007933986283118501,0.007925751655524213,0.0014112349074663108,0.005701223647423053,0.0016996904503410362
245,245.0,0.9866052710673203,1.0151924117717697,0.010103517487509168,0.0011755947149723737,0.00528712755577909,0.0027249518196496357,0.001844465735714036,0.007256980752361495,1.008865672048446,0.9878503024044154,0.9926941892083859,0.9943921993779467,0.993989158281965,1.008724021064983,0.9878498014376823,1.0070295468725614,0.9959328954190219,0.9873519561720228,0.998472381981041,0.9876509969533837,0.9871208135384923,0.9931605674857779,0.9988638005186479,1.0115671443258374,0.9928522804921933,0.9933035541253585,0.9920785256245946,1.0134423406718263,0.9917070009786854,0.992011175600023,0.9964772397984503,1.014006836174943,1.0147712898225727,0.9907853568112298,0.9908697200426785,1.0101466370536412,0.9882747094332444,1.0114630452244344,0.0011755947149723737,0.004601302100800879,0.005840024519256237,0.006555072553868159,0.006661574711422488,0.0012995636416100818,0.00661792381842594,0.001307179546403218,0.0071970873408330836,0.010103517487509168,0.007321956197710034,0.009841372893673452,0.008155903104285595,0.0069201371432697605,0.0042125385325314105,0.0015784961505999103,0.007026361482646594,0.005769167269323881,0.0071327575466689,0.001685788896681342,0.007256980752361495,0.00727950902301641,0.006318433987668967,0.001844465735714036,0.0018882472237024238,0.0073807072627703,0.007373178584806243,0.001295018467057678,0.0054151149330217705,0.0015588510507609339
246,246.0,0.986700090248994,1.0152371655174204,0.009324244418799343,0.001065407931244881,0.004842430037767353,0.0025086889891641514,0.001672631108339622,0.00662769517149714,1.0089098432700954,0.9875243513313373,0.9924781973036053,0.9941704944700247,0.9937707646639705,1.008770086392751,0.9874624986875109,1.0070749954203273,0.9957288552686033,0.9868935466666283,0.9983087924115576,0.9871926651725085,0.986700090248994,0.9929419816506151,0.9986934107682423,1.0116180987419146,0.9926300869465201,0.9929386962808161,0.9918535167582317,1.0134904965830478,0.9914815742383802,0.9917892299089018,0.9961095371203932,1.0140519390823381,1.0148167934652532,0.9905569126022913,0.9906413966305179,1.0101938203269767,0.9879164134807985,1.0115147904734825,0.001065407931244881,0.004229188546630444,0.0053446173532273504,0.005997265479769935,0.006095546893805603,0.0011779173883186824,0.006091213569238517,0.0011848440286040065,0.00658785319057429,0.009324244418799343,0.006702930560222383,0.009077940259943223,0.007515585303499245,0.006328646564453116,0.0038458452396060113,0.0014305255059190358,0.006422499981331241,0.005303886099744163,0.00651681801553286,0.0015284761262728324,0.00662769517149714,0.0066473893005658796,0.005809160838731644,0.001672631108339622,0.0017122583937660156,0.006737536555468484,0.006730759346020287,0.0011737509373375848,0.004977765357114996,0.0014127016674417923
247,247.0,0.9867943523255372,1.0152873120950283,0.008870919596255187,0.000965913635973168,0.004523690087883583,0.0023768009126259983,0.0015154469513657873,0.00615382935351943,1.0090182469093243,0.988167321972835,0.9930343399595071,0.9947488221859994,0.9943514712633433,1.0088774045075748,0.9882559344761275,1.007182541262857,0.9963227861942223,0.9879266620999025,0.9988867081693023,0.9882048797956869,0.9876012027916655,0.9935164706337614,0.9991639667664675,1.01174300431424,0.9932012542181844,0.9936496072468609,0.9924225722594503,1.0136231790499561,0.9920479330019981,0.9923566046543401,0.9968460379651651,1.014192138042443,1.014959806598581,0.9911167569359738,0.9912011918179542,1.0103070312006277,0.9886129584215322,1.0116383313399044,0.000965913635973168,0.003988289162882199,0.004987955269184822,0.005591849447359022,0.005684679795511187,0.0010676183800220143,0.005761753393271898,0.0010738829518935607,0.006144809197702962,0.008870919596255187,0.006247152822284381,0.00862871023154875,0.00712737516308378,0.005893935582993304,0.003571621795967199,0.001297207593898691,0.0059747667110121175,0.004998314762806355,0.006056541725636484,0.0013849994147846708,0.00615382935351943,0.0061694983196750154,0.005469897256242869,0.0015154469513657873,0.0015514304365662269,0.006249553448314514,0.006243310821924617,0.0010639759430403012,0.0046945068711273736,0.0012809566006595416
248,248.0,0.9868857330834925,1.0153347747167074,0.008561102893514933,0.0008803902566759497,0.004269632918037422,0.0022802153562305936,0.00138057953811692,0.005768960037971955,1.009185807783009,0.9889337955046188,0.9936053055550664,0.9953370427342949,0.9949459009792592,1.0090471522673699,0.9891943007567143,1.007351540832553,0.9969296057576722,0.9891440590011714,0.9994653536346836,0.9893928705250987,0.9886616201699001,0.9941039618354564,0.9997039725206344,1.0119355304106559,0.9937868994515964,0.9944894851030606,0.9930060869002297,1.0138296510022076,0.992630828247317,0.9929388072816174,0.9977047987786432,1.014413554943516,1.0151844972599462,0.9917007569756818,0.9917830189709667,1.0104785067541429,0.9894411961189229,1.0118286659712088,0.0008803902566759497,0.003820919902249591,0.004693336706020395,0.00525438854988041,0.005342817225587769,0.0009725985750626781,0.0055337927578339875,0.0009782246045030873,0.00577291996765873,0.008561102893514933,0.005857681632154668,0.008321693600095126,0.0068608380557146,0.005531276875462059,0.0033551663994529518,0.0011832853535458248,0.005601007530030997,0.0047794244571295694,0.00567242636772549,0.0012618531285613125,0.005757680975067735,0.005768960037971955,0.005222683392524878,0.00138057953811692,0.0014136131814588744,0.005841449266057814,0.005835628494736823,0.0009694720564984899,0.00449552785880284,0.0011682479010261398
249,249.0,0.9869720520201192,1.0153714765945727,0.008080443809251193,0.000802144167534304,0.003968524781898031,0.0021404179648677204,0.0012586841922138862,0.005319215756078819,1.0093068784466424,0.9896380813139447,0.9942717248855557,0.9960323049195696,0.9956459567626632,1.0091702629841135,0.9900657476250938,1.0074765399085168,0.9976428073211254,0.990273333320056,1.0001495067699282,0.9904988638233814,0.9896484129117471,0.9948061855688066,1.0002406988707822,1.0120691109541478,0.9944910748172872,0.9952609056047931,0.9937103725865096,1.0139631941068223,0.993342908561482,0.9936530416333044,0.9984917094751479,1.0145523371642997,1.015326720033976,0.9924199808070702,0.9925002669394271,1.010600000755513,0.9902117306238405,1.0119613048382725,0.000802144167534304,0.003595720138644829,0.004342557523384382,0.004857132417477534,0.004940290594555629,0.0008859574410658718,0.005212305509934996,0.0008909878874674229,0.005336999327551775,0.008080443809251193,0.005409264365285531,0.00785195046857631,0.006468648278303793,0.0051108294725640225,0.0031130325219910038,0.0010796156762108474,0.005171892851879569,0.004493027959125507,0.005235313835887829,0.001150330056559778,0.0053107438744695815,0.005319215756078819,0.004907949560277027,0.0012586841922138862,0.0012890735873921243,0.005384794980573038,0.005379490492000426,0.0008831087821084271,0.004228572019846689,0.0010656659087287608
250,250.0,0.9870511286326753,1.0153893409407384,0.007541172902362969,0.0007283757589747344,0.0036808326724854378,0.002001447358470931,0.001141501278853132,0.004934850235257371,1.0093843763804788,0.9899432757114563,0.9946266826252397,0.9964008087699425,0.9960199380258948,1.0092393959376957,0.9904565947211197,1.0075455917362166,0.9980261603638418,0.9908087701611972,1.0005235350626633,0.9910242818039237,0.9901069143283585,0.9951829427881071,1.0005013070851,1.0121379765116638,0.9948705380374084,0.9955830235857951,0.99409544768383,1.0140311623942306,0.9937320683309883,0.9940435273381958,0.9988230610640785,1.0146142446110977,1.0153893409407384,0.9928175401700602,0.9928962922464413,1.0106714531282186,0.9905424442297491,1.0120318024626618,0.0007283757589747344,0.0033503832104943695,0.004032284081422008,0.004507027006483896,0.004582362864271086,0.0008040015512406583,0.00486110689719985,0.0008085797918219972,0.004941877065419177,0.007541172902362969,0.004995663665007999,0.007328984967686373,0.006034564868054005,0.0047391436071432275,0.002874130797204138,0.0009799467073002114,0.004797239956662142,0.004182549776662801,0.004857369400056281,0.0010435020419948204,0.004927448636180709,0.004934850235257371,0.004563148999028544,0.001141501278853132,0.0011690661430879183,0.0049968804046010545,0.004992260629736906,0.0008014949564265894,0.00394083089450051,0.0009672310794276318
251,251.0,0.9871207824184198,1.0153826566305593,0.0075864885406672355,0.0006693054034035803,0.0036305105313275015,0.0020266091652850304,0.0010401448109099646,0.004862817873239223,1.0091079643286671,0.9893160443421954,0.9941980976276047,0.9959524666654931,0.9955705185418209,1.008942973376018,0.9897315378777553,1.0072496481190591,0.997578731921954,0.9899611607929403,1.0001122535881937,0.9901791866115427,0.9893248680030294,0.9947242191062466,1.0000118189113343,1.0118061297056355,0.9944062524399274,0.9948920787444878,0.9936264704288486,1.013667289437302,0.9932599516759376,0.9935687139192071,0.998141136009241,1.0142155506116621,1.014983672848786,0.9923426237408423,0.9924207866905831,1.010377052360758,0.9898665719918632,1.0117032985783767,0.0006693054034035803,0.0033583801607772108,0.003990832909703358,0.004450496658257121,0.004518304642595069,0.0007366150608483713,0.004884944853735736,0.0007408435266836377,0.004843356824237157,0.0075864885406672355,0.00485181256740635,0.007379414733591608,0.006065524627576294,0.004668706095158647,0.0027969192482914873,0.0008959944154122993,0.00473018030258874,0.004182374419400938,0.004792974099576682,0.0009525283405158541,0.004862817873239223,0.004869422522265227,0.004546146851014866,0.0010401448109099646,0.0010647232863783913,0.004933019420968366,0.004929614445913913,0.0007348620716080269,0.003954135831479096,0.0008844313956205793
252,252.0,0.9871788328746122,1.0153551751923506,0.007600910856278679,0.0006146726657595106,0.0035607007065926555,0.002035622901811646,0.0009481976615542903,0.004749825064818388,1.008682421270463,0.9882786616332475,0.9931999573863379,0.9949080471273681,0.9945283834681049,1.008507093284022,0.9884883882096186,1.0068144708959303,0.9965369777880428,0.9884238939589018,0.9991336235497457,0.9886542669956849,0.9879429387895243,0.9936689267800795,0.9991353262945788,1.0113378852628392,0.9933368873998359,0.9937761704483765,0.9925455664515768,1.0131782623743808,0.9921687284356481,0.9924735135177448,0.9970473770091834,1.0137081244500314,1.0144690843408888,0.9912403550869302,0.9913181913863176,1.009937985051331,0.9887429866743767,1.0112381481978845,0.0006146726657595106,0.0033592862370896187,0.003911188273709217,0.00435237842728477,0.004413683973176401,0.0006747051310654749,0.0048936119487164665,0.0006785772184614932,0.0047066659656387275,0.007600910856278679,0.0046771011121196585,0.007399815888089044,0.006074562283329475,0.004556758425114297,0.002712725681388109,0.0008194134132713017,0.004618919983010547,0.004176934898025467,0.004682046069652659,0.0008697068125121952,0.004749825064818388,0.004755059368093841,0.004527932990620979,0.0009481976615542903,0.0009701322035724215,0.004818661555538427,0.0048162490131255595,0.0006735142550554687,0.003958935508960175,0.0008088483127470002
253,253.0,0.9872230994985108,1.0153130138176683,0.007057247279572757,0.0005571159138135575,0.0032818141446942922,0.0018882782794548852,0.0008593967464099487,0.004364443070794899,1.0085480147437154,0.9877541847638003,0.9926475385941504,0.9943326728925655,0.993953103652639,1.0083774339936804,0.9878476456576745,1.0066863814465914,0.9959601064148823,0.9876059484718283,0.9985939115639897,0.9878422970171518,0.9872230994985108,0.9930888057035676,0.998711210059296,1.0112040793535357,0.9927460522502493,0.9932050520387314,0.9919468799294936,1.0130322373649971,0.9915641826775821,0.9918655474730921,0.9964857940296394,1.0135594194301327,1.0143192317644039,0.9906294321842357,0.9907073386433475,1.0098049675090728,0.9881718038733739,1.0111043766099814,0.0005571159138135575,0.0031180271550610844,0.0035983867590783274,0.004002210676206384,0.00405744995382552,0.0006113794276440356,0.004543424117615507,0.0006148901176513828,0.004321636033162595,0.007057247279572757,0.004286021432133143,0.00687153966567562,0.00563946199480962,0.004187403757385529,0.002492308371490649,0.0007425905137278585,0.00424462010528874,0.0038759697555724977,0.00430266928691133,0.0007882332262383855,0.004364443070794899,0.004368760420635726,0.004198407524449488,0.0008593967464099487,0.0008792991287328149,0.004427371223707562,0.004425251256557582,0.0006103989147565925,0.0036755077122205292,0.0007330027996991158
254,254.0,0.9872522939621952,1.0152622896980674,0.006583511752332284,0.0005079780709964984,0.003024462471524531,0.001752130792683841,0.0007846779403350787,0.003994608504618897,1.0086386877113405,0.9881090029177045,0.9929424408433135,0.9946387179617593,0.9942615740214412,1.008471177844893,0.9882836387041937,1.0067794333083866,0.996275589930915,0.9881708917555455,0.9989040968215509,0.9883959077895053,0.9877168651442865,0.9933948732307418,0.9989809503645258,1.0113182618420662,0.9930512200512551,0.993602239360919,0.9922498773381246,1.0131599903512152,0.9918639922322786,0.9921633328877134,0.9968897527487496,1.0137020357713777,1.0144664952067803,0.9909264930648882,0.9910046278923481,1.0099010892704068,0.9885577102327611,1.0112165143046765,0.0005079780709964984,0.002896667955665494,0.0033008809231101334,0.0036693269172144174,0.003720340814604178,0.0005571784642723743,0.0042255407308308705,0.0005603280572735377,0.003962512944438895,0.006583511752332284,0.0039277014039733275,0.006405371046393635,0.005251097237396124,0.003836332981155834,0.0022943739007819396,0.0006772352883280368,0.00388731332263108,0.0035978229471418134,0.00393915768236454,0.0007193663802768461,0.003994608504618897,0.0039986306549390045,0.0038949077942749028,0.0007846779403350787,0.0008029620508251932,0.0040508963023340415,0.004048711358658523,0.0005564964172124885,0.0034134958660970594,0.0006684484352588978
255,255.0,0.9872686966370272,1.0152091200251043,0.006342455371072422,0.00046582263115198106,0.0028524054490021164,0.001676632108342914,0.0007201196616749007,0.0037275946379136484,1.00877271512976,0.9887295655899342,0.9935075101471298,0.9952268109264294,0.9948521400852289,1.008597333876396,0.9890592457921735,1.0069012995087145,0.9968757086998223,0.9892119791552224,0.9994782032113417,0.9894150230649518,0.9886065246957924,0.9939840581159135,0.9994553006304682,1.0114749188941041,0.9936430837825679,0.9942705687827327,0.9928444866294659,1.013322661252257,0.992462888843924,0.992765185250831,0.9975612172613322,1.013878979422073,1.0146477239272051,0.9915329144425918,0.991608425191526,1.010034649083477,0.9892350026443573,1.0113704095591785,0.00046582263115198106,0.002770745036361526,0.003091360240719302,0.0034326977081110305,0.003480852019496748,0.0005105165494248798,0.004050731506676652,0.0005133929322225817,0.0037052207445666826,0.006342455371072422,0.00366475502706052,0.006163518733278634,0.005043456971842445,0.003584479575969684,0.002156456514625973,0.0006208603128057163,0.003630239959344519,0.0034353042770161883,0.0036765321213015328,0.0006598525701372642,0.0037275946379136484,0.0037315859996684382,0.0037127025788113656,0.0007201196616749007,0.0007370541714981502,0.0037793411994851817,0.0037766725817872564,0.0005100062642756574,0.0032650837906955162,0.000612751781067104
256,256.0,0.9872754800691901,1.0151596219903345,0.006051965788318334,0.00042605958049397874,0.002682891232113352,0.0015960639205578428,0.0006574695438123066,0.0034929899518307194,1.0088700234836587,0.9893701985790953,0.9939525279752017,0.9956811610201378,0.995307168463395,1.0086891641723135,0.9898363096116095,1.0069918047071025,0.9973223762176334,0.9902018751325766,0.9998801749376541,0.9903860164411379,0.9894805384334906,0.9944431888582564,0.9998812555174217,1.0115965055841805,0.994104664284133,0.9949685783908022,0.9933083809301694,1.013461119643882,0.9929280566367392,0.9932286972257379,0.9982614425482266,1.014033308447852,1.01480505491282,0.9920054548511313,0.9920781729969279,1.0101317881512348,0.9899272317379599,1.0114900524508483,0.00042605958049397874,0.0026255943133853448,0.0028998352045462245,0.0032170602601236014,0.00326267604503126,0.0004664190505408471,0.0038478537322079553,0.00046908449205920185,0.0034705984153420265,0.006051965788318334,0.0034255035026865875,0.005876781244698378,0.004800326043347386,0.003356542791823071,0.0020201883298989194,0.0005670796527748967,0.003398383046084635,0.0032492261696902107,0.003440699642704111,0.0006025812084057246,0.003488789100889577,0.0034929899518307194,0.003506687943553937,0.0006574695438123066,0.0006730375964454167,0.0035379104133840726,0.003534766769746811,0.00046599255397520407,0.0030949293470179874,0.0005597052285818098
257,257.0,0.9872758168048664,1.015119912785313,0.005592747156212453,0.00039160700877809894,0.0024695163603935945,0.0014718198576623963,0.000606993988554368,0.00320715404113816,1.009066243167028,0.9896550885394887,0.9942506801639506,0.9959910155260648,0.9956190435490375,1.0088963339919466,0.9901856331602873,1.007200864319307,0.9976354322650156,0.9906443092243458,1.0001768940528752,0.9908183809400709,0.9898771712517115,0.9947582426912692,1.0001593061920195,1.011814568896768,0.9944251889065922,0.995269218636832,0.9936328401356507,1.0136872541961,0.9932552598707589,0.9935545857356772,0.9985602641183104,1.014270238254362,1.0150465637984094,0.9923407617200607,0.9924114645691806,1.010334790568241,0.99023610800432,1.0117064248104266,0.00039160700877809894,0.002424529658937118,0.0026633694550562475,0.002953667234682498,0.0029957898505285027,0.0004288698099183172,0.0035535295687903323,0.0004312647700076545,0.003185494652433709,0.005592747156212453,0.0031411690531666916,0.005430752325404452,0.004434427107274721,0.003081321560469207,0.0018584058905886877,0.0005216067406252816,0.0031196970499817907,0.0029977557886927994,0.0031587146979175354,0.0005553680976951912,0.0032030277315580062,0.00320715404113816,0.0032315840006099258,0.000606993988554368,0.0006215076670290767,0.003248707165211548,0.003245625412754776,0.00042841634703219447,0.0028576050712479893,0.0005147819095104845
258,258.0,0.9872728793902386,1.0150961096015958,0.005325493510373798,0.0003801303265591962,0.00234342542009099,0.0013929858648356309,0.0005928042412939881,0.003023523995315509,1.0090607048446796,0.9892990628418283,0.9938728584137807,0.9955964282385371,0.9952316360402739,1.0088996721996015,0.9897397908823784,1.0072024472879975,0.9972588610546098,0.9900679283347095,0.9998410727398175,0.9902459779431904,0.9893759607310816,0.9943637465101447,0.9999071758072295,1.0118358371529503,0.9940272804492096,0.994888366577276,0.993231015949728,1.013720826192439,0.9928507450047817,0.993146665503189,0.9981880285908714,1.01431626836382,1.0150961096015958,0.9919365233573284,0.9920067564304095,1.0103352046442255,0.9898483200144629,1.0117251027027057,0.0003801303265591962,0.002325171992074745,0.0025101731966153886,0.0027825003631203114,0.002820022951085773,0.0004163044876178342,0.0033977719040439182,0.0004183639416132625,0.002990865405422641,0.005325493510373798,0.002936525280110461,0.005176228647250269,0.004231891853629375,0.0029007758276548053,0.001771879659245695,0.0005057109498845708,0.002938687446511496,0.0028668607267457145,0.0029765526990684307,0.0005409493197251048,0.0030187860325419013,0.003023523995315509,0.003071526948395086,0.0005928042412939881,0.0006072921707978513,0.0030622371959183603,0.0030596644722912882,0.0004159779452623269,0.0027391412055514683,0.0004989479070091301
259,259.0,0.9872698403714897,1.0150922550366752,0.005225637488269127,0.00037298483631634835,0.002285245315884604,0.0013623200867372697,0.0005802151504008285,0.0029371077066057925,1.0089390426859919,0.9884327247209131,0.9929579518800438,0.994638862709648,0.9942743196374308,1.0087911789968511,0.9886717746000788,1.0070960198175387,0.9962967473622353,0.9886925125346021,0.9989288701787021,0.9888853659406949,0.988170164803172,0.9933944974316031,0.9992332808319425,1.0117251277517427,0.9930451109432888,0.9939330028045694,0.99223770228339,1.0136036319494142,0.9918466405765459,0.9921419652981969,0.9972334663501377,1.0141945573322986,1.014973392240622,0.9909160759034846,0.9909875902257209,1.010219253200143,0.9889033664766611,1.0116135291259027,0.00037298483631634835,0.002291807252807957,0.0024376743823864796,0.0026995590278368117,0.0027328129922245844,0.0004073178274142001,0.0033426548058131046,0.00040900488509676414,0.0028869623050589367,0.005225637488269127,0.0028150001278702697,0.0050852599666634515,0.004158351812023148,0.0028105578289866736,0.0017327896590722375,0.0004931806172362203,0.002850470748565019,0.002814071095384827,0.002889169640851623,0.0005294149942015568,0.002931058765750475,0.0029371077066057925,0.0029903926850847586,0.0005802151504008285,0.0005945635643867654,0.0029742120526458204,0.0029720764149319314,0.0004074353743131664,0.002699044887360149,0.0004865705809791002
260,260.0,0.9872698722948022,1.0151040933117925,0.004891240375055732,0.0003451811654328672,0.0021326353610395315,0.0012758535779369713,0.0005357966353862119,0.0027420981021900603,1.0088539957966056,0.9877574590256826,0.9924159471745267,0.99407489956475,0.9937119815666446,1.0087040524194948,0.9878582097514869,1.0070078762212176,0.9957394523879407,0.9876867684272266,0.998417518496742,0.9878901166457028,0.9872698722948022,0.9928261406232124,0.9987691560896264,1.011627476276131,0.9924682426327747,0.9931886328413441,0.9916537130266214,1.013487424050506,0.9912580399717228,0.9915516208830149,0.9964806005474588,1.0140686974114097,1.0148464005681035,0.9903198370873847,0.9903922885107964,1.010130196257688,0.9881681224337739,1.011516989174066,0.0003451811654328672,0.002144830323240363,0.0022754124501336535,0.0025185887774271365,0.002548506619624571,0.00037630168509255213,0.0031282449400510865,0.00037773229013128297,0.0026880762542964252,0.004891240375055732,0.0026134497848008665,0.004761859833279038,0.003891632927140947,0.0026204971883571895,0.0016156413360998221,0.00045497197983441297,0.0026592271288764947,0.0026301457671557282,0.0026962577368389003,0.0004890435912279575,0.0027357651985249593,0.0027420981021900603,0.0027867379147803128,0.0005357966353862119,0.0005490491487044373,0.002776533505743965,0.002774633329561632,0.000376619443211114,0.0025260757299270164,0.0004489096690592294
261,261.0,0.9872754181372877,1.0151252940541244,0.004524236083134136,0.00031376166998303793,0.001958350857421557,0.0011779486142890988,0.00048770689986458754,0.002510524521862224,1.008823729845214,0.9879470152208111,0.992572670279757,0.9942328327891118,0.993873966956705,1.0086673932935593,0.9880996713477489,1.0069721580303554,0.9959092648467619,0.9880184268847692,0.9985844070894542,0.988215495907665,0.9875523253003194,0.9929828515582827,0.998879555866456,1.0115881459399398,0.9926176971309915,0.9933920941714713,0.9917984736647374,1.0134401245892206,0.9913991141702208,0.9916938626828155,0.9966948324203515,1.0140217409478065,1.014798229839442,0.9904507446688421,0.9905253840956237,1.010093776897947,0.9883727571030837,1.0114786840774448,0.00031376166998303793,0.001975120062151927,0.0020854891818195003,0.0023076779961029885,0.002335079638805478,0.00034176407231985897,0.0028846165550316634,0.0003429697433809542,0.002462541046824417,0.004524236083134136,0.0023929486376815796,0.004402596883087738,0.0035928024774428157,0.002399895030511895,0.0014813658818669951,0.0004137851462709378,0.0024350138828982348,0.0024203531866734485,0.0024686091916201066,0.0004448432890613615,0.0025046013451572396,0.002510524521862224,0.0025630659900810837,0.00048770689986458754,0.0004998814076874715,0.0025420731430686318,0.0025400951078237122,0.0003422176271120288,0.0023266788188880875,0.0004082112044325463
262,262.0,0.9872860025997721,1.0151495268908488,0.004345202028672461,0.0002870063877143755,0.0018429658735659904,0.001126012015636058,0.00044809723368356247,0.002337796587659645,1.0088396628564178,0.9885147193421273,0.9930210415467043,0.9946836993951952,0.9943352987128772,1.0086753196903104,0.9888058407785184,1.0069794715093918,0.9963746857827865,0.9889609888613098,0.9990135374812054,0.9891348987584866,0.9883627303851984,0.9934367313426846,0.9992384986374119,1.0116033588550515,0.9930689920231133,0.9939920389518803,0.9922471946467172,1.0134440467141328,0.9918477578369312,0.9921476524043797,0.9972892615809023,1.0140183557367781,1.014793359189658,0.9908919012283187,0.9909675134368526,1.010101303248376,0.9889823418927012,1.0114927051119509,0.0002870063877143755,0.0018829589480354346,0.0019475144123723767,0.00215253182291363,0.0021778602332627006,0.00031201050843696705,0.002755914343725615,0.00031295098774161744,0.0022938852572632995,0.004345202028672461,0.0022233969743930475,0.004224571878641706,0.003439679530414582,0.0022365050985951864,0.0013889377880826595,0.0003790969347987843,0.0022686342191732866,0.002303093490501727,0.002299381255325335,0.00040802848919521163,0.0023323858312776025,0.002337796587659645,0.0024338308972124026,0.00044809723368356247,0.00045945964656354257,0.0023678771429296204,0.002365416588444258,0.0003127710837605909,0.0022183031128595997,0.0003738774933288757
263,263.0,0.9873004208140104,1.0151704614491426,0.004152636811856681,0.00026635893685923,0.0017337463263179197,0.0010712094426259453,0.00041744672862491645,0.002188170224185565,1.0089533087914482,0.989085559459562,0.9935071361032312,0.9951857724739076,0.9948388149456064,1.00879148553443,0.9895101309897468,1.0070965433521408,0.9968758492114338,0.9898777744901255,0.9994775403734221,0.9900309308881016,0.9891574792573539,0.9939416770139294,0.9996559882732928,1.0117339578566802,0.9935796474315874,0.9946126319109131,0.9927635246685157,1.0135806040156705,0.9923697923309582,0.992679398070551,0.9979142539935175,1.014156781466569,1.0149315453792151,0.9914183196037807,0.9914912163886329,1.0102180516246324,0.989604194052432,1.0116209664459874,0.00026635893685923,0.001792651123820379,0.0018178340006334542,0.0020066621159444404,0.0020300119617582975,0.00028915033489084624,0.00262668219981502,0.00028998099188893504,0.0021344749760030266,0.004152636811856681,0.0020623590279518324,0.004034508034210427,0.0032827361226331476,0.002083778507025672,0.0013047243149106964,0.00035203342303272926,0.0021137191601467414,0.002188170224185565,0.0021422598493635475,0.0003795198944895578,0.0021726599591817375,0.002177279609918672,0.0023071709119052023,0.00041744672862491645,0.00042823031722057005,0.00220685547749108,0.002203911271693822,0.00028995618726240525,0.0021115310537815992,0.00034709626103734617
264,264.0,0.987317467911757,1.0151817673561838,0.0038310840113684546,0.00024648053011188547,0.0015954308610310044,0.0009861334433242692,0.0003876475174123026,0.0020139415946253247,1.0090874505956837,0.9894679968974217,0.9938708050785602,0.9955671908989553,0.9952188894938473,1.008922974456214,0.9899750515828597,1.0072242406242187,0.9972617201307352,0.9904837807529571,0.9998470251347809,0.990624338341095,0.9896886337064655,0.9943207769264125,0.9999664150302973,1.0118828039394288,0.9939647951619652,0.9950169053149127,0.993153266400603,1.0137346639518254,0.9927641700849817,0.9930773697825744,0.9983210535351819,1.0143133368756245,1.0150886656139069,0.9918167042171251,0.9918896029777475,1.0103559785429241,0.9900179198480517,1.0117676525518242,0.00024648053011188547,0.0016516923030429947,0.001670306394279709,0.0018430645541571008,0.001864131615925504,0.00026761154809505405,0.0024215096122998567,0.0002683834717044048,0.0019582454746389965,0.0038310840113684546,0.0018891602196087587,0.0037214637766661237,0.0030277049472416063,0.0019133595049113006,0.0012001939617146521,0.0003260549577434887,0.0019410733238090553,0.0020139415946253247,0.0019674207359475777,0.000351978319252781,0.0019952990403529934,0.0019994739870035356,0.0021213325832979703,0.0003876475174123026,0.000397873588969502,0.00202713530157561,0.0020242239224106872,0.00026822562860480566,0.0019454572022198097,0.0003213962019382974
265,265.0,0.9873359390247677,1.0151771142391495,0.003655358303205849,0.0002242771792263628,0.0015164961459618162,0.0009459965148289503,0.00035304753641916635,0.0019121144550495995,1.0091388180584477,0.9892631947222494,0.9937340214541658,0.9954198017419482,0.9950751154813561,1.0089735402803686,0.9897164487787679,1.0072693624313847,0.997123110544083,0.9901628769718108,0.9997320411771075,0.990304981863912,0.989407253569167,0.9941726111574081,0.9998588230305373,1.0119399864743999,0.9938220211390324,0.9947957357024312,0.9930129572291503,1.0138094027674922,0.9926267097687952,0.992943513218045,0.9981118907735158,1.0144000375798627,1.0151771142391495,0.9916786890563867,0.9917510894508024,1.01041230225175,0.989778641133864,1.0118248791246112,0.0002242771792263628,0.0015686576134475276,0.0015969155189766587,0.0017615204948948306,0.0017797765543205587,0.00024330231018476008,0.002304610195279787,0.00024395860209890053,0.001864765131105547,0.003655358303205849,0.0017912214702671082,0.003552826011234228,0.0028839521841287604,0.0018269452512926243,0.0011287587299513753,0.00029654006243296497,0.001854436848310855,0.0019119405255692387,0.0018805017873586222,0.00032035839525342496,0.0019078366082353284,0.0019121144550495995,0.0020082283972218127,0.00035304753641916635,0.00036243262345572914,0.0019392506713808225,0.0019365322203378766,0.00024393015643162935,0.0018486041328804026,0.00029228440890212393
266,266.0,0.9873546292847966,1.0151521144525615,0.0036790402791420846,0.00020486860820037104,0.0015066205849804833,0.000959497629639597,0.0003217649466589664,0.0019161955778638213,1.0090994972043126,0.988478023156717,0.9930793091371654,0.9947451766705739,0.9943954398618123,1.008940154402264,0.9887569978911435,1.0072328937400836,0.9964433417494192,0.9889483233854804,0.9990976944072737,0.9891062714938488,0.9883346590825901,0.9934865020000511,0.9993381845527636,1.0119031195332553,0.9931290526338304,0.9939415342267576,0.992314238560481,1.013770913926701,0.9919225624593029,0.9922344605039494,0.9972564298343664,1.0143626543352342,1.015140304661732,0.9909724221437172,0.9910433971206466,1.010377425510371,0.9889396032002492,1.0117888845930456,0.00020486860820037104,0.001572912735105606,0.0015909373112254117,0.0017533958467318017,0.0017690026116024835,0.0002217573695613641,0.002315530972743771,0.00022233940842357025,0.0018454004054389455,0.0036790402791420846,0.0017590796061126418,0.0035789879957178576,0.0028985447546917855,0.0018157399599227264,0.0011047647788050747,0.0002700075442044846,0.0018450063401943665,0.0019161955778638213,0.0018724839111014476,0.00029198531623478546,0.0019006080255988603,0.0019052116063285078,0.002004027001905383,0.0003217649466589664,0.0003302674623594663,0.0019338315943274746,0.0019310366046225269,0.00022254164263649812,0.0018551737302712774,0.00026617360168114
267,267.0,0.9873723338235987,1.015110151260317,0.003520274813533599,0.0001869273064124384,0.0014292376673084562,0.0009201828321698454,0.0002938173789439583,0.001828003457898406,1.0090440770015223,0.9877791847601554,0.9924777457079303,0.9941255684920453,0.9937724097593913,1.0088903887321106,0.9879124664434015,1.0071817726728272,0.9958265625094681,0.9878977662277648,0.9985287757448906,0.9880690450719216,0.9873951172518686,0.9928525629026225,0.998854135167781,1.0118390421835481,0.9924906573850883,0.9931840927937408,0.9916728934478255,1.0137192024660535,0.9912793190659704,0.9915888775191684,0.996510061849871,1.0143156712562962,1.0150954821798845,0.9903313079351359,0.9904005046769508,1.010327018987777,0.98818698232279,1.0117264655402856,0.0001869273064124384,0.001506445186318724,0.0015050152673859423,0.0016578945687207125,0.001671497211548338,0.00020220038951609286,0.0022176182571629656,0.00020272662369865104,0.0017396962057683717,0.003520274813533599,0.0016515350774444846,0.003425966700558512,0.0027741182760629536,0.001715636514862238,0.0010422141140659892,0.00024609330609292826,0.0017444414591071278,0.0018350072480114413,0.0017712898638887597,0.00026660633687930555,0.0017982630528300474,0.0018028000774943322,0.0019155962665180976,0.0002938173789439583,0.00030155645790911684,0.001830808352696004,0.001828003457898406,0.0002030215257402482,0.0017774589324836675,0.00024259978970019854
268,268.0,0.9873878477729288,1.0150565506536577,0.0032539660342530297,0.00016953604925359848,0.0013108662418418783,0.0008490284242645774,0.00026673773437456096,0.001669076482218,1.0089588973309966,0.9877606465804583,0.9924327251106411,0.9940731630032178,0.9937164689903276,1.0087950877854324,0.9878992253375897,1.007089482544329,0.9957584120380127,0.9878860672726886,0.9984488409812029,0.9880534921104472,0.9873878477729287,0.9927926787689627,0.9987872216871857,1.0117210075722547,0.9924289969144072,0.9931647976953336,0.9916082830277391,1.0135914397309254,0.9912081374865354,0.9915131095214583,0.9964878642563948,1.0141708887440102,1.0149474752528092,0.9902552229679442,0.9903249994816717,1.0102319926420422,0.9881680229346199,1.0116109830704307,0.00016953604925359848,0.0013876279909203165,0.0013769977045243718,0.0015154960500295784,0.0015285225371757592,0.00018343763944527524,0.00204470106255287,0.00018390500802858991,0.0015905232035823896,0.0032539660342530297,0.001508305509624017,0.003165182111314636,0.0025605982515419265,0.0015679525558752825,0.0009527931539400994,0.00022320852021867385,0.0015938788424234769,0.0016877161987445546,0.0016180441581639907,0.00024203078463745528,0.0016424885378164495,0.001646933094622466,0.0017601607932178184,0.00026673773437456096,0.00027377683447667677,0.0016715788242403266,0.001669076482218,0.00018420039100107904,0.0016365776029239312,0.0002200335941151645
269,269.0,0.9874002164483592,1.0149966386238252,0.0031351125099794382,0.0001544419288069469,0.0012378583108275415,0.0008151974748846448,0.00024279728376457873,0.0015605165591410976,1.0088062728899896,0.9881449001346979,0.992799074689616,0.9944388535040244,0.994085334952799,1.0086121680437983,0.9883887429200333,1.0069019955496947,0.9961218319892979,0.9885670877109954,0.9987762010126738,0.9887175740810025,0.9879628605875802,0.9931498707153658,0.9989757002419326,1.0115262787347088,0.9927835989290968,0.9935667774248544,0.9919601223115507,1.0133794434755448,0.9915576670046276,0.9918589402409195,0.9968899033731279,1.0139457074357372,1.014721896546461,0.9906043549092537,0.9906733521301221,1.0100577397293267,0.9885862772491089,1.0114172893494215,0.0001544419288069469,0.0013254700024256606,0.0012922872480791076,0.0014191652339206485,0.0014323815347521856,0.0001670257929816235,0.0019581976402362387,0.00016746447547337867,0.0014889939801115185,0.0031351125099794382,0.0014076079523361374,0.003045488286977405,0.00245804554803386,0.0014671150126731802,0.0008938151388336512,0.00020332241514402094,0.0014905213089063364,0.0016069546771967608,0.0015124500586586786,0.00022041812216746587,0.001534963554323758,0.0015406128848943262,0.001672722253882475,0.00024279728376457873,0.0002491590845631633,0.0015605165591410976,0.0015581382192672067,0.00016772399321728974,0.0015624404950402137,0.00020039612903788366
270,270.0,0.9874094859007325,1.014935741162061,0.003047360908271199,0.00014326296042566699,0.0011838372360266824,0.0007905456220707753,0.0002243724759577216,0.001480040985535252,1.0087764170298998,0.9886977228452951,0.9931676801606072,0.994808401663275,0.9944627150611547,1.00857601693213,0.9890691325554791,1.0068651908958113,0.9964992150679357,0.98945693557921,0.9991156361884722,0.9895889244084031,0.9887302532469445,0.993520827810975,0.9992888111372914,1.0114958471299818,0.9931534006640759,0.9941757376831719,0.9923288683057029,1.0133642674030414,0.9919244388689504,0.9922251693718603,0.997497859280088,1.0139419947191666,1.0147205753577302,0.9909691731284993,0.9910381795348179,1.0100213735073873,0.9891838352097038,1.0113861310520635,0.00014326296042566699,0.0012798623503142848,0.0012293926900669798,0.0013481031407750485,0.0013607019436373447,0.00015455152176461616,0.0018942168010942773,0.00015486370535056182,0.0014125158862680965,0.003047360908271199,0.0013307733188865245,0.002956724308725663,0.00238234057290879,0.0013917407898197181,0.0008517980164803356,0.00018841093107204256,0.001414034833814483,0.0015467360177182368,0.0014349002168749128,0.0002040694514019381,0.0014564630582604011,0.0014636246072513726,0.0016071361519484728,0.0002243724759577216,0.00023011806294489273,0.001480040985535252,0.00147758424191199,0.00015537874937855348,0.0015084275944590927,0.00018561078748200209
271,271.0,0.987415952364709,1.0148791842596063,0.0028435413536957673,0.00013309639143602772,0.001099810040996552,0.0007365499380157895,0.0002083273822047633,0.001371576887590642,1.008828614688239,0.9891479106752158,0.9935755996187333,0.9952289862861798,0.9948847241859348,1.0086239184284007,0.9896244316419727,1.0069105445187927,0.9969182751490743,0.9901786423432659,0.9994974667926886,0.9902970920503531,0.9893623271394693,0.9939456839156756,0.9996152208855219,1.0115574092766273,0.9935796753876645,0.9946658355042529,0.9927558937993285,1.0134207036401526,0.9923533652131851,0.9926573315048973,0.9979803788394717,1.0139983522179452,1.0147784396120487,0.9913969053225985,0.9914654176015102,1.0100733263695814,0.9896711753751672,1.0114462377326454,0.00013309639143602772,0.0011916464486726264,0.0011401101334795238,0.0012497490971068374,0.0012612299482509433,0.00014319446731538845,0.0017643158259843439,0.00014326153397498502,0.0013087662502045867,0.0028435413536957673,0.0012317842947839495,0.002757779732819166,0.002221046772572704,0.0012891034167025243,0.0007908291035812883,0.00017479592693332417,0.0013100745360349704,0.0014376543119572172,0.001329597937111321,0.00018956898572051125,0.0013498087978262565,0.0013571326485481954,0.0014927440406990724,0.0002083273822047633,0.0002135825073544697,0.001371576887590642,0.0013692729541381818,0.00014428153573002014,0.0014042824328053729,0.00017214557466157347
272,272.0,0.9874199120749481,1.0148322939077037,0.0026965470076395176,0.00012141693984199204,0.001033136472223963,0.0006989436275794404,0.000190482613165448,0.001280922275570508,1.008857142113808,0.9892535934388449,0.9936344917451211,0.9952936345288923,0.9949479540590798,1.0086643059417977,0.9897519865568396,1.0069528574112407,0.9969820752889419,0.9903244340548273,0.9995559082006846,0.9904374369342364,0.9895068884447028,0.994010860905516,0.9996952635393753,1.0116087240218992,0.9936445618145853,0.9947844983744214,0.9928211667328635,1.0134686430846391,0.9924163334138554,0.9927180609791344,0.9980921580844971,1.0140514177286333,1.0148322939077035,0.9914588463336261,0.991527665743477,1.0101108278872069,0.9897852638856632,1.0114954199980144,0.00012141693984199204,0.0011301086112519773,0.0010661106967790647,0.0011675725299845367,0.0011784169691607734,0.00013052067011657434,0.0016742779659764501,0.00013046590890614782,0.0012212411642616107,0.0026965470076395176,0.0011463970322932455,0.002616110908440556,0.002106198341145457,0.0012045032584376203,0.000737145897742379,0.00015938678315607934,0.001224031749529743,0.0013623698214180148,0.0012422294992265122,0.00017318569627699577,0.0012610043867149212,0.001268035487794044,0.0014117794419229253,0.000190482613165448,0.00019528793062334717,0.001280922275570508,0.0012790229836175692,0.00013165343390516944,0.0013306986511904758,0.00015696951062924808
273,273.0,0.9874216612661099,1.0148010546521127,0.0027424178750937475,0.00011012430669748587,0.0010299377444989324,0.0007141992418582088,0.00017250961870775305,0.0012624563743866715,1.0087934255268054,0.9886760662771855,0.9930279212086138,0.9946557387551362,0.9943120259032008,1.008610855147324,0.9890430077441651,1.0069009607249597,0.9963417836278715,0.9894187567939302,0.9989447029633691,0.98954070854995,0.9887149185651317,0.9933694316845018,0.9992525922098007,1.011559759047069,0.9929993697901897,0.9941393296532275,0.9921717365428763,1.0134147833443217,0.9917624033149252,0.9920632034453135,0.9974337919705601,1.013996523279352,1.0147769740418862,0.990802771485578,0.9908705256616201,1.0100509444481724,0.9891526689745936,1.0114442903676508,0.00011012430669748587,0.0011524414584909177,0.0010549916984785334,0.0011525806474509627,0.0011634832327680476,0.00011829413248954415,0.0017076090857797346,0.00011827172723217893,0.0012009777175714302,0.0027424178750937475,0.0011191441142779244,0.0026624188666945037,0.0021444080384906343,0.0011899543380679918,0.0007242704360673109,0.00014454338791659635,0.001208962958598385,0.0013861467787029719,0.0012265577066240673,0.00015690050804346954,0.0012444445003913496,0.001251626520037383,0.001428269812871487,0.00017250961870775305,0.00017684231914059213,0.0012624563743866715,0.0012612754609819617,0.00011932168225685873,0.0013545496922738227,0.0001423373383836506
274,274.0,0.9874214961728547,1.0147940852566724,0.0026809698414402235,0.00010082204975288183,0.000998136052099953,0.0007004621725067333,0.00015837106080634532,0.0012174865740330698,1.0087045591831498,0.9879560538283507,0.9923163989134278,0.9939211939968244,0.9935729964532898,1.0085472504785484,0.9881540536589409,1.0068398961431324,0.9955988227391426,0.9882663725444668,0.9982373621126621,0.9884017289689443,0.9877117881361052,0.9926225142411795,0.9987163092280716,1.0114922845297778,0.9922528749651427,0.9933468981559789,0.9914230567410722,1.013360150971459,0.9910154467351596,0.9913144498847664,0.9966371438429705,1.0139563525544584,1.0147402623295503,0.9900629085449038,0.990128042017908,1.009978120733729,0.9883715048745508,1.0113752776281344,0.00010082204975288183,0.001130399055524304,0.0010190606468716305,0.001111717770736648,0.0011225381730478022,0.0001082868901501366,0.0016734136497255014,0.00010825640166705147,0.0011560366816223669,0.0026809698414402235,0.0010726597876500783,0.002604016900825365,0.002098639662892563,0.0011489366823825898,0.0006980679970716915,0.0001327485968739992,0.0011672103188209552,0.0013574012791251874,0.001184032607109111,0.00014391794442140544,0.0012011421414760244,0.0012084780935262118,0.0013933157256450994,0.00015837106080634532,0.00016233762432779742,0.0012174865740330698,0.0012167744095800503,0.00010921513325220757,0.001327168224220452,0.0001306596384198374
275,275.0,0.9874197130298425,1.0148206630397396,0.0024689926833750715,9.510531197750209e-05,0.0009183320919581331,0.0006428019348374697,0.00015197651922615728,0.0011172317876775443,1.0087887883695728,0.9877536517839064,0.9921150626584117,0.9937183421185244,0.9933641469781322,1.0086458542895513,0.9878969969264334,1.0069382807737561,0.995388548156212,0.9879120820247167,0.9980368325001855,0.9880536453569951,0.9874197130298427,0.9924133993473879,0.9986126492965482,1.011602413048919,0.992043558928206,0.9931433262968465,0.9912137378011799,1.0134875600268805,0.9908083098429353,0.9911082854186479,0.9964463464885381,1.0141014699669244,1.014887970078072,0.9898582327374323,0.98992289394134,1.0100771475812824,0.98815547896195,1.011483782740309,9.510531197750209e-05,0.0010386796445360053,0.0009362402495428568,0.001020678122762423,0.0010308206917135916,0.00010313152897717733,0.0015383928251933696,0.00010321404154909227,0.0010613277274847171,0.0024689926833750715,0.0009840440258214545,0.0023977953756839205,0.0019306502899886324,0.0010545831571178266,0.0006391630948386736,0.0001266614375493908,0.0010711802971635682,0.0012461281531122984,0.0010864937064904556,0.00013769269505830447,0.0011022451713953894,0.0011090187928008764,0.001278572408776985,0.00015197651922615728,0.00015568571231620426,0.0011172317876775443,0.0011165672785387192,0.00010364886554910061,0.0012194283591432516,0.00012461280338341713
276,276.0,0.987416550051002,1.0148900653196717,0.0023517839027492058,8.97382900143372e-05,0.0008605455704141888,0.0006087032192530606,0.00014483983815743152,0.0010316297250787595,1.0088270518707951,0.988083198275225,0.9923468887336537,0.9939505367877394,0.9935943480283755,1.0086797430884722,0.9882982114112354,1.0069726222550865,0.9956103508661118,0.9884197651055857,0.998222085153949,0.9885515589496124,0.9878743214312729,0.9926351242385827,0.9988104095435834,1.0116306094955325,0.9922610456599682,0.9934875104040769,0.9914277180108966,1.0135006686971095,0.9910164181521071,0.991314692242714,0.9967850204934817,1.0141062030008532,1.0148900653196717,0.9900579378970994,0.9901232416544975,1.01011003864198,0.9885126062408767,1.0115104516344229,8.97382900143372e-05,0.000981026841128397,0.0008704078964525045,0.0009464675000419477,0.0009563545374522186,9.842749008328293e-05,0.001456630596670701,9.868579157883248e-05,0.0009833558815612493,0.0023517839027492058,0.0009085415424089946,0.002281723885382129,0.001832475964137761,0.0009763705877402254,0.0005890742492839638,0.00012055711541811093,0.0009910455829545966,0.0011758214201817929,0.0010045443738974946,0.00013118107997762532,0.0010183350335541356,0.001024069091882435,0.0012050946107750727,0.00014483983815743152,0.00014821961138552402,0.0010316297250787595,0.0010309757103464524,9.852726866100624e-05,0.0011518424978447072,0.00011861919562477178
277,277.0,0.9874120133673403,1.0150006856623621,0.002321174376553067,8.195168794020493e-05,0.0008295788633884062,0.0006000540057815761,0.00013188243413177507,0.0009777588965314036,1.008779791407709,0.9885518085049674,0.9926649817523218,0.9942738580265992,0.9939132757943275,1.008627543501836,0.9888805507796173,1.0069222457447087,0.9959216436102428,0.9891874442930373,0.9984875844569768,0.9893038077699369,0.9885356998559508,0.9929428889703874,0.9990593985477996,1.0115756327650922,0.9925685686904191,0.9939863798800617,0.9917322445988358,1.0134479141089365,0.9913188519912989,0.9916164481743439,0.997272769544571,1.0140562482309923,1.014841245566432,0.9903594515399293,0.990423878618809,1.0100609027271257,0.9890206371310477,1.0114543839810015,8.195168794020493e-05,0.0009600227809563719,0.0008316094043154072,0.0009015272274840967,0.0009115273825890786,9.00800274264534e-05,0.0014290911480750526,9.034503831010211e-05,0.0009353487936134919,0.002321174376553067,0.0008591097069607896,0.0022496598940188166,0.0018021860343450644,0.0009286774567390581,0.0005594902227779227,0.00011016590394612448,0.0009418284508968048,0.0011499794475825723,0.0009538476169013998,0.00011960863162355416,0.0009661230252952471,0.00097136891503613,0.0011754037548890293,0.00013188243413177507,0.00013491738450646808,0.0009777588965314036,0.000977089957044203,9.01325631501123e-05,0.0011270505597901707,0.00010840717822222113
278,278.0,0.9874060510891325,1.0151073826238455,0.0022195843588543114,7.429339012568824e-05,0.0007847083668169089,0.0005742548533935708,0.00011968825326523486,0.0009180267490699823,1.0088669629242506,0.9890863374699952,0.9930776862688208,0.9947024608588415,0.99433852267467,1.008714732543016,0.9895289601765732,1.0070098138471957,0.9963410434388388,0.990008850830547,0.9988669652100157,0.9901100199454562,0.9892577528246503,0.9933754980825975,0.999435584467193,1.0116845126805618,0.9930051689143702,0.9945733647419236,0.9921735692465303,1.0135742977323199,0.9917675778849949,0.9920738084022381,0.9978664247120215,1.0141950952395016,1.01498162378844,0.9908118334275967,0.990875176227018,1.0101530252098407,0.9896022895812752,1.0115624084066837,7.429339012568824e-05,0.0009150506954429095,0.0007840372554152705,0.0008488953414929028,0.0008583505379675751,8.1677236010058e-05,0.0013637769609781926,8.19181884277462e-05,0.0008794903899602421,0.0022195843588543114,0.0008046128779420613,0.0021499392239389416,0.0017222696549835726,0.000873850385037805,0.000527050779649798,0.00010002524511312587,0.0008858042763924782,0.001095828042184502,0.0008966875862779533,0.00010852028681360796,0.0009077727759600683,0.0009126956165282203,0.0011173001835646438,0.00011968825326523486,0.00012245931659307492,0.0009180267490699823,0.0009173694487572018,8.172727089771738e-05,0.0010741464233913333,9.840225347105415e-05
279,279.0,0.9873986113266546,1.015154131007692,0.0020757808731203,6.755293500934648e-05,0.0007351889561184858,0.0005383845194674859,0.00010870664296701649,0.000863692445987891,1.0089988661244793,0.9892736831394652,0.9932955093567374,0.9949370570793074,0.9945714616456681,1.0088546933417226,0.9897612799463159,1.0071492404460587,0.9965790969149756,0.9903136487821558,0.9990982729264737,0.9904051728147125,0.9895199073978441,0.993617162308796,0.9996378719829161,1.011841720791341,0.9932540094580542,0.9947808551697622,0.9924270342183891,1.0137424068724497,0.9920312174935177,0.9923441625257228,0.9980707386920725,1.014366952642887,1.015154131007692,0.9910820542488508,0.9911445754328977,1.0102954019664003,0.9898083302424745,1.01171826063105,6.755293500934648e-05,0.0008555451472496184,0.0007377790829138775,0.0007994359516259944,0.000807806600713847,7.419066117003842e-05,0.0012755412247729251,7.440337290555382e-05,0.0008273329808817086,0.0020757808731203,0.0007566627041716803,0.002011114342722488,0.0016105350608897216,0.0008223655894747481,0.0004926221793321309,9.087079602130463e-05,0.0008335352383354921,0.0010257849037341833,0.0008437893372518161,9.855114751996136e-05,0.0008542265899356063,0.0008587544091261311,0.0010461181110710744,0.00010870664296701649,0.00011122918783761305,0.000863692445987891,0.0008632021205513896,7.427565403587777e-05,0.001004871087769869,8.9392304455365e-05
280,280.0,0.9873896421901821,1.015103846333906,0.0020896498966823667,6.230043910498878e-05,0.0007429132533691221,0.0005457572936928727,9.868054784231147e-05,0.0008824981456214774,1.0089137028572255,0.9887985357751765,0.9928469141816813,0.9944664062665076,0.9941015637395685,1.0087691315205265,0.9891827073792416,1.007064291874827,0.996103353451122,0.9895822234449391,0.9986470038363824,0.9896807652972945,0.9888758282916702,0.9931448925802058,0.9992805924697699,1.0117566401538554,0.9927775310814342,0.9942570964231124,0.991946396379162,1.0136446478669752,0.9915483804954065,0.9918605319455954,0.9975376361591511,1.0142606961173148,1.0150482163795778,0.9905987982556814,0.9906606886288476,1.0102089486605506,0.9892905962609567,1.0116318843850691,6.230043910498878e-05,0.0008576295787007357,0.0007573450000747624,0.000820633964423328,0.0008286213561193637,6.774740677811213e-05,0.001280933753361626,6.78880710947654e-05,0.000847576363012165,0.0020896498966823667,0.0007751060257759237,0.0020270229047975215,0.0016170700973675825,0.0008437555314937551,0.0004938266056841816,8.279253978841864e-05,0.0008543523227419417,0.0010306777260532549,0.0008645843850906499,8.964484045934966e-05,0.0008745262845529821,0.0008791177774200267,0.001052144497219743,9.868054784231147e-05,0.00010093292443800586,0.0008823746663269322,0.0008824981456214774,6.803332720871362e-05,0.0010084261148993801,8.150450693931409e-05
281,281.0,0.9873790917899906,1.0149952069882267,0.002113118858563593,5.7522808142243984e-05,0.0007495568919996678,0.00055421833970324,9.089313408690687e-05,0.0008947623928281047,1.00870456476153,0.988035576411136,0.9921090628758858,0.9936881468891028,0.9933268116121904,1.0085592832720611,0.9882518413293013,1.0068552570142855,0.9953271531354957,0.9884123242137247,0.9979170513150137,0.9885222097746623,0.9878356811281404,0.9923586809457409,0.9986683536690064,1.0115350267163568,0.9919820575623383,0.9934203854125853,0.9911423532038566,1.013421213528627,0.9907360136866877,0.9910449413447594,0.9966924305445939,1.0140383694200037,1.0148266605563505,0.9897786815403226,0.989840856627968,1.0099956724982149,0.9884594930214716,1.0114113272316767,5.7522808142243984e-05,0.0008616351987161694,0.0007726323238786844,0.0008358883038536676,0.0008443437342185726,6.224322523094316e-05,0.0012900639496206828,6.234083856054967e-05,0.0008626350082615049,0.002113118858563593,0.0007884434430646126,0.0020513822760709153,0.0016295161243765081,0.0008598365709762769,0.000492358814249947,7.601489183926737e-05,0.000869599416531051,0.0010351859839410123,0.0008795248737555446,8.241886233163841e-05,0.0008883289288558561,0.0008928235810480601,0.0010553575966582686,9.089313408690687e-05,9.298397150963413e-05,0.0008940556859368386,0.0008947623928281047,6.26208700912765e-05,0.0010133265090437544,7.484858374794787e-05
282,282.0,0.9873669082363562,1.0148858320728271,0.00197348804872959,5.249832902308199e-05,0.0006978936021338671,0.0005174799819934036,8.381122414956512e-05,0.0008321779923010649,1.0086828255040268,0.9876863980946614,0.9918213387563252,0.9933936175129108,0.9930323625471825,1.0085470249532111,0.9878325351498839,1.0068451853120641,0.9950429029122426,0.9878852579180691,0.9976646413012884,0.9880017021775097,0.9873669082363563,0.992058861794785,0.9984366786283699,1.0115151234257778,0.9916801011306083,0.9930485310580924,0.9908375934870687,1.0134022683968495,0.990429276677929,0.9907354111808561,0.9963195283429991,1.0140215891239281,1.014810952697201,0.9894716749136062,0.9895335032547415,1.0099796754825887,0.988083284710054,1.0113916570162174,5.249832902308199e-05,0.0008025691974006245,0.0007203147835603676,0.0007785535865310374,0.0007867901918633076,5.705496147058432e-05,0.0012026919151310904,5.716087973566188e-05,0.0008035386781258673,0.00197348804872959,0.0007341850658123939,0.0019158495296823675,0.0015196908555098533,0.0008010229461580483,0.0004549964093317864,6.964705114187317e-05,0.0008098639650141157,0.0009624379765345252,0.0008189211653163919,7.570419007445487e-05,0.000826661939490333,0.0008306999801330568,0.0009797794974870397,8.381122414956512e-05,8.577441224164496e-05,0.0008314104049492562,0.0008321779923010649,5.733474590314322e-05,0.0009436431180167025,6.853502319717193e-05
283,283.0,0.9873533929866072,1.01483334068988,0.0018507357702203459,4.7821947027421024e-05,0.0006462321709395009,0.00048449264197247176,7.611793911494316e-05,0.0007611289705071557,1.0086865637955784,0.987966684859639,0.9920968409943531,0.9936749043295594,0.9933184272047142,1.0085464041129484,0.9881773601364832,1.0068425451657497,0.9953341666472266,0.9883411955149372,0.9979437330369717,0.9884455281247758,0.9877595952196551,0.9923451970778391,0.998637005295838,1.011526396396045,0.9919700233371692,0.9933557459196372,0.9911284179068799,1.0134166526623936,0.9907245904180755,0.9910331489396733,0.9966253428778856,1.0140420118624298,1.0148333406898802,0.9897710195924253,0.9898312935977235,1.0099814884802722,0.9883879248602121,1.0114016176611411,4.7821947027421024e-05,0.0007516331094441699,0.0006618804542131613,0.0007147628203293162,0.000721830983219066,5.199942369881445e-05,0.0011268754318170212,5.209139239280675e-05,0.0007362903267690523,0.0018507357702203459,0.0006705680481358868,0.0017958784641594536,0.0014249184067389935,0.0007338158162439379,0.0004189392108823654,6.339355649902314e-05,0.000741686971356794,0.0008992800731807682,0.0007496208938507218,6.880487679538123e-05,0.0007563879885791037,0.0007599672233178223,0.0009137978183809452,7.611793911494316e-05,7.787934344225969e-05,0.0007604770954154316,0.0007611289705071557,5.221930708308637e-05,0.0008837842047314936,6.237726063827999e-05
284,284.0,0.9873402608862848,1.0148759821890427,0.0018380837974250168,4.3847243453192354e-05,0.0006271266339562226,0.0004806113963356258,7.034272207242969e-05,0.0007458101783939217,1.0086201657054794,0.9884773393265718,0.9924560730143083,0.994035879443654,0.9936810499499298,1.0084714317354042,0.9888042488559428,1.0067697235369713,0.995691250664122,0.9891529386990919,0.9982603663290665,0.9892395305148175,0.9884643043834108,0.9927046131796188,0.9989180332779656,1.0114588211659556,0.9923284294785547,0.993908759030101,0.991483658792144,1.013344934016072,0.9910757906096888,0.9913857733495336,0.9971710510676683,1.0139698499034755,1.0147596401159822,0.9901151800672177,0.9901752905009471,1.0099077421282447,0.9889421268238633,1.0113325379801892,4.3847243453192354e-05,0.0007458101783939217,0.0006320706900712581,0.0006817069660490281,0.0006872768519327029,4.76304199384346e-05,0.0011182760054124481,4.7716407007230885e-05,0.0006988978219676507,0.0018380837974250168,0.0006316848311917125,0.0017820919500896252,0.0014141882048166203,0.000697549468074536,0.00040426564629115883,5.8260476641467826e-05,0.0007048917466453802,0.0008901822847070148,0.0007121413139250849,6.346914964022194e-05,0.0007186315833282338,0.0007225817849528921,0.0009025654328653153,7.034272207242969e-05,7.197066412935327e-05,0.0007224035697959065,0.0007228222129303192,4.789336752941651e-05,0.0008772175490276239,5.7328678381488154e-05
285,285.0,0.9873295801279833,1.0149745269099117,0.0018043767463601604,4.2285625192160844e-05,0.0006100674080242986,0.000471211718984044,6.890806355482367e-05,0.0007325368428567794,1.008691637801265,0.9889117236801166,0.9928413658787486,0.9944338880689964,0.9940817642278411,1.008545079853963,0.9893487224734165,1.006846992645629,0.9960929103792312,0.9898793577183376,0.9986346599265187,0.9899510102959607,0.9890804255363432,0.9931064826941841,0.9992336852881473,1.011537609947095,0.9927318320248036,0.9943684106580744,0.9918882591098412,1.0134142441037335,0.9914811136732914,0.9917914767736324,0.9976120241544115,1.0140335514576682,1.0148224767141265,0.9905214988666747,0.9905820628499871,1.009980405713223,0.9894119596350045,1.0114107811006339,4.2285625192160844e-05,0.0007325368428567794,0.0006083916395949083,0.000656401971301271,0.0006607149226858001,4.590197118341544e-05,0.0010979302147139333,4.5988665570605845e-05,0.0006705138445863538,0.0018043767463601604,0.0006029785099482391,0.0017479580018209913,0.0013876225936580253,0.0006709206907675052,0.0003952912003612949,5.6544678327125284e-05,0.0006784777791264471,0.0008741528301313002,0.0006857605478340619,6.212570024501732e-05,0.0006931184929987748,0.0006981942176978876,0.0008855322392465554,6.890806355482367e-05,7.046405389915687e-05,0.0006973431940768666,0.0006974959901771218,4.633906424718527e-05,0.0008621334484039565,5.561850016124428e-05
286,286.0,0.9873234189042968,1.0150703754395658,0.0016926067684864174,4.0454441994899044e-05,0.0005738049109414298,0.0004417371158123904,6.633732729525497e-05,0.0006874075802453598,1.0088987303893704,0.9890871146751445,0.9930349198847731,0.9946367921767704,0.9942811511951232,1.00875489042522,0.9895640586866477,1.0070573234312772,0.9962861442914197,0.9901567740935385,0.9988098102424795,0.9902222331103677,0.9893269190954989,0.9933144902198524,0.9994415152040844,1.0117648411375988,0.9929443999596689,0.9945527176682165,0.9921050072029811,1.0136503714108318,0.9917066708573489,0.9920249600653522,0.9977936435202793,1.0142801428561998,1.0150703754395658,0.9907523111795099,0.9908110544895775,1.0101957294495703,0.9895983146889796,1.0116370791939733,4.0454441994899044e-05,0.0006874075802453598,0.0005720727274427835,0.0006178526252703627,0.0006215364815698231,4.392420020517801e-05,0.001030184621231551,4.39948217101063e-05,0.0006308341805621588,0.0016926067684864174,0.0005670709028467091,0.0016395629901439959,0.0013014791865096707,0.0006314007020534551,0.00037331962734495495,5.423950392260164e-05,0.0006389187933237307,0.0008207071718674923,0.0006460549177224908,5.987841899006086e-05,0.0006535204237355682,0.0006587051270003146,0.0008314636934089497,6.633732729525497e-05,6.77856820388479e-05,0.00065779606850148,0.000657895463085433,4.4439457327960724e-05,0.0008093535237483126,5.3349898656968956e-05
287,287.0,0.9873238454078193,1.0151176164247409,0.0017049635491526317,4.078890198033715e-05,0.0005841939035679449,0.00044684600963009857,6.475469982422043e-05,0.0006960853786311318,1.0088549106744875,0.9887029819089629,0.9926294174711342,0.9942078613776523,0.9938514534724939,1.0087126694034863,0.9890888997496763,1.0070156148628095,0.9958468199782435,0.9895438025723653,0.9983834696594803,0.9896166470115029,0.9887983604363735,0.9928810730139261,0.9991398835065445,1.0117250862923421,0.992510189972163,0.9941217379955237,0.9916695729120856,1.0136162397862483,0.9912695952602846,0.9915867389669107,0.9973612907613943,1.0142485883530605,1.0150397230134758,0.990316688861593,0.9903739177169152,1.010153453311397,0.9891738047569825,1.0115966050718987,4.078890198033715e-05,0.0006960853786311318,0.0005863853035998438,0.0006352438540452405,0.0006380914253763818,4.391645621221845e-05,0.001042146438394514,4.3940435247428034e-05,0.0006472754763323583,0.0017049635491526317,0.0005811827016814903,0.0016541748263425836,0.0013144722691212736,0.000648657677849006,0.00038302695977708904,5.3550880575073586e-05,0.0006570275728565821,0.0008320218058432287,0.0006650493765362582,5.8847489687738534e-05,0.0006728966294177638,0.0006778364945299975,0.0008443325996728466,6.475469982422043e-05,6.6020330675236e-05,0.0006777575875809714,0.0006779174328457294,4.4501592164046266e-05,0.0008202137777437952,5.273718334132342e-05
288,288.0,0.9873329278311449,1.0151210907507908,0.001774573582556088,4.176680358549444e-05,0.000612913890983687,0.00046736133638208247,6.39803403721342e-05,0.0007292376927735355,1.008815213406636,0.9880015381778994,0.9919708100189402,0.9935184667865777,0.9931605298633461,1.008677501512424,0.9882315523127919,1.00698001079866,0.9951454926084876,0.9884554681351869,0.9977110621975084,0.9885420035126414,0.9878426374784922,0.9921845526009775,0.998636921670791,1.0116863955566657,0.9918121569052964,0.9933472793124196,0.9909702059223463,1.0135835100031927,0.9905671145990489,0.9908808414672491,0.9965766049566613,1.0142168014355197,1.0150083329170574,0.9896190892429231,0.9896749599072855,1.0101165108627905,0.9884098745403564,1.011557670066554,4.176680358549444e-05,0.0007292376927735355,0.0006182032554522806,0.0006711964491966176,0.0006731449276666024,4.445118692118801e-05,0.0010898710083787455,4.439982310282634e-05,0.0006810263587473578,0.001774573582556088,0.0006090912101393704,0.0017242294361927621,0.0013725445918129895,0.0006853079339404098,0.0004051083197706136,5.3670769994071365e-05,0.000694915948201083,0.0008712516121470414,0.0007042191092851666,5.863414528395712e-05,0.0007129888824434591,0.0007182162205895697,0.0008849171243096389,6.39803403721342e-05,6.506254025283874e-05,0.0007187690636178566,0.0007189628585663445,4.5174170464018435e-05,0.0008595890780306838,5.29122857158551e-05
289,289.0,0.9873527343668683,1.0150983273627243,0.00168724085571908,3.8620349799456734e-05,0.0005822105224171625,0.0004451409588772914,5.865763846475104e-05,0.0006949038921931864,1.0088426652865374,0.987627529413829,0.9917185724704409,0.9932618242524938,0.9929043281596514,1.0087111499171735,0.9877840859943072,1.0070119034298108,0.994897278920941,0.9879047768551417,0.997489342337262,0.9879962114084696,0.9873527343668683,0.991921754743043,0.9984203783638091,1.0117113469996222,0.9915511155929707,0.9929366882825964,0.9907096853727497,1.0136132288453874,0.9903074939503074,0.9906244418738209,0.9961618691129492,1.0142455447586307,1.0150363217188145,0.9893587587432427,0.9894149218026786,1.0101476829691722,0.9880075971559812,1.0115829393263156,3.8620349799456734e-05,0.0006949038921931864,0.0005873547888861167,0.000637428608483604,0.0006391472223814631,4.0909829306971576e-05,0.0010375039456587641,4.083332632867883e-05,0.0006455034211593913,0.00168724085571908,0.0005758764936402901,0.0016397843461396736,0.0013061463879823628,0.0006510259750921478,0.00038479028513514134,4.9379492400665004e-05,0.000660293805949064,0.0008292804386181887,0.0006693025122877793,5.386764868746266e-05,0.0006777529221151308,0.0006828775522591771,0.0008421933969886789,5.865763846475104e-05,5.9610167184307685e-05,0.0006833053998500717,0.0006834929774940939,4.1631753027644474e-05,0.0008189087512225723,4.8691488058954516e-05
290,290.0,0.987384383551788,1.0150668552055508,0.0015899824801558324,3.549368831428884e-05,0.0005430147256483417,0.00041889245013903003,5.356921377897395e-05,0.0006531411435268882,1.008856080445527,0.9878490162996281,0.9919159096700737,0.9934622690634873,0.993109019402142,1.0087191597567975,0.988063324577868,1.0070191072991233,0.9951075006511043,0.9882857160799912,0.9976908342508153,0.9883663932175064,0.987676398307087,0.9921234819870236,0.9985726086206634,1.0117221928297861,0.9917509949978343,0.9931707319625582,0.9909092254188806,1.0136223947460623,0.9905059492618328,0.990821643619768,0.996396747485745,1.0142526041362123,1.0150432188952112,0.989556679174393,0.9896129203136919,1.0101572326374544,0.9882468326822536,1.0115941475756602,3.549368831428884e-05,0.0006531411435268882,0.0005447747081866772,0.0005901392872532479,0.0005919937111977894,3.769276863908782e-05,0.0009757335031325132,3.760455104344511e-05,0.0005976905399024921,0.0015899824801558324,0.0005323170588900608,0.001543910536265222,0.0012289596559126035,0.0006024271178933691,0.00035576471353616755,4.51832569551255e-05,0.000610811783939716,0.0007791354499585504,0.000618716383803835,4.927491986785786e-05,0.0006262091423709959,0.0006309831013501601,0.0007899697344263256,5.356921377897395e-05,5.443630223133419e-05,0.0006308984256524608,0.0006309959053322515,3.832057156798668e-05,0.0007697227541595483,4.458936020544677e-05
291,291.0,0.9874251952995242,1.0150442032242788,0.0015871564122880413,3.2779614098519275e-05,0.0005310088912941547,0.0004171885436354137,4.907972960771419e-05,0.0006466880253320294,1.0088599890393823,0.988278505177149,0.9922600208335751,0.9938124055355337,0.9934608557220221,1.0087200370422442,0.9885967473247143,1.0070212157120295,0.9954556835396394,0.9889919992293351,0.9980031033466761,0.989055458224393,0.9882781939809017,0.9924723777292743,0.9988455338637386,1.0117263000458094,0.9921011267690976,0.9936329497446587,0.9912598205805321,1.0136270451392202,0.9908572539251008,0.9911799632118861,0.9968455822621803,1.0142549143181088,1.0150442032242788,0.9899027007010318,0.98995922869679,1.0101576282051916,0.9887160645299149,1.0115977923468606,3.2779614098519275e-05,0.0006466880253320294,0.000528041871224702,0.0005703259192296572,0.0005725704584635447,3.488478836931064e-05,0.0009685028070410174,3.481388069384951e-05,0.0005775413684975832,0.0015871564122880413,0.0005124491968346285,0.001538827343544329,0.0012211959329431156,0.0005817175455530677,0.00034386485642594973,4.1596474607049434e-05,0.0005894022629244339,0.0007693123309612596,0.0005963259899721497,4.525229404851463e-05,0.0006028810156253244,0.0006074082679557394,0.0007759736714689014,4.907972960771419e-05,4.9866521420355636e-05,0.0006066500547921,0.0006067115025946182,3.5427756717643074e-05,0.000761946079477389,4.107276611209845e-05
292,292.0,0.9874715398679008,1.0150414277034003,0.0015546109705049057,3.4029849390959595e-05,0.0005165338666956651,0.0004065906103379237,5.022644470673272e-05,0.0006289937509049163,1.0088437277254314,0.9886186034426254,0.9925977829635788,0.9941515376577307,0.9938006147241086,1.0086878933873875,0.9890224571213596,1.0069884162979583,0.9957863307071309,0.9895702843433598,0.998295459474745,0.9896188953974181,0.9887657909779515,0.9928115844769821,0.9990668420647713,1.0116957707946799,0.9924473172280407,0.9939900987692395,0.9916103952772334,1.013603152002397,0.9912138020381639,0.9915417850789271,0.9971931531221021,1.0142303829512376,1.0150195901265946,0.9902659055756148,0.9903215662598622,1.0101316585044926,0.9890832148726453,1.0115677283320306,3.4029849390959595e-05,0.0006289937509049163,0.0005114513111178868,0.0005517311336762149,0.0005539621213335734,3.6020869286735324e-05,0.0009442323751688586,3.606409765482893e-05,0.0005580722198062511,0.0015546109705049057,0.0004937884270560275,0.0015058037549438225,0.001192025703302747,0.0005627693307384803,0.00033579232994585277,4.29717570346911e-05,0.0005701776995697586,0.0007457555644070821,0.0005767223273639542,4.6418667124305e-05,0.0005832146095620847,0.0005879692863096701,0.0007487900769671753,5.022644470673272e-05,5.097249087173427e-05,0.0005868725232596641,0.0005868266537508639,3.671468381748798e-05,0.0007406026095902793,4.243236170240666e-05
293,293.0,0.9875197875147427,1.0150436942853371,0.0014526311777234872,3.5058028188154734e-05,0.0004852316746584045,0.0003785621873212177,5.139431942752795e-05,0.0005868956979745396,1.00887735320408,0.9888158839290093,0.9928459834264557,0.9944085912849608,0.9940559690575954,1.0087126806373017,0.9892682036563833,1.00701124350042,0.9960387048346863,0.9899022913671535,0.9985310962985695,0.9899436015497187,0.9890490684814135,0.9930676417992115,0.9992289607991328,1.0117162200720922,0.9927061292874088,0.9941964936975134,0.9918703713004366,1.0136128511425866,0.9914754580775124,0.9918042423470058,0.9973921293627631,1.0142324815228965,1.0150224624893587,0.9905283584710969,0.9905839328180871,1.0101619219993876,0.9892963124532449,1.011588851817927,3.5058028188154734e-05,0.0005868956979745396,0.0004808437242251965,0.0005190877992828893,0.0005210408123344349,3.6964988344185506e-05,0.0008815742090201157,3.708414424293209e-05,0.0005249835562345499,0.0014526311777234872,0.00046479634331436355,0.001406887073562494,0.0011130451356188675,0.0005296052524244891,0.0003168843036145354,4.4118850415638923e-05,0.0005365923803997012,0.0006958685713183791,0.0005427830027133982,4.7520946567811945e-05,0.0005491801519401892,0.0005539690521254257,0.0006981887493494079,5.139431942752795e-05,5.21220153952152e-05,0.0005526698312945247,0.0005526145212541589,3.780882749752922e-05,0.0006911689989198551,4.356777502813174e-05
294,294.0,0.9875663084978743,1.0150296959519944,0.0014552901821161355,3.187121586021393e-05,0.0004894528061171511,0.00038150720213375993,4.677026152708748e-05,0.0005890990738350857,1.0088914874889485,0.9886524111300554,0.992692601050294,0.9942508243231694,0.9938985674262909,1.0087364502840623,0.9890690139547361,1.0070380658351727,0.9958849384136004,0.9896431382204873,0.9983919628026996,0.9896877439732755,0.9888302484963926,0.9929087670745591,0.999124598296096,1.0117347891446955,0.9925449324488773,0.9940108328036494,0.9917082454569088,1.0136262020671958,0.9913125559858912,0.991640782576568,0.9972014553567233,1.0142403536607807,1.0150296959519944,0.990363830470033,0.9904193828021615,1.0101810895221877,0.989116523583279,1.0116080397381133,3.187121586021393e-05,0.0005890990738350857,0.0004898955498945279,0.0005302773296518608,0.000532394556992507,3.3585151770459655e-05,0.0008848040946915574,3.369968208488109e-05,0.0005385097132507397,0.0014552901821161355,0.0004799360815154065,0.001410682981406639,0.0011148331730664485,0.0005409808919036931,0.00031667350311834387,4.0117904129304474e-05,0.0005474218728046655,0.0007016538084826864,0.0005531870071173991,4.3224140438908344e-05,0.0005592757413149394,0.0005639190522886827,0.0007057424480487996,4.677026152708748e-05,4.743829638708384e-05,0.0005614740435829594,0.0005618089534614928,3.4363509141689505e-05,0.0006950401186801015,3.9613844950228344e-05
295,295.0,0.9876074730751201,1.0149852614878712,0.0015214232999654687,2.8936137733227725e-05,0.0005112513393262937,0.00040161466536937175,4.238112006842823e-05,0.0006197639419461665,1.0088156748303263,0.9881244852230531,0.9921926075174917,0.9937393017009517,0.9933854418746642,1.0086743644998497,0.9884390613537868,1.0069790996542167,0.9953795590326925,0.9888599228370525,0.9979274860447213,0.9889130198137371,0.988135345351346,0.9923869406170254,0.9987370337885763,1.0116637246522409,0.9920164479151787,0.9934253544037489,0.9911728211182605,1.013542984499857,0.9907719579742402,0.9910988437345982,0.9966033848133796,1.0141489020581649,1.0149366165157228,0.9898148352872799,0.9898707838160534,1.0101139974911753,0.9885450495203723,1.0115370053150519,2.8936137733227725e-05,0.0006197639419461665,0.0005127114085826998,0.0005555434742092204,0.0005577523899628003,3.0491670201872643e-05,0.0009291500386474637,3.058809687446589e-05,0.0005649371755822465,0.0015214232999654687,0.0005048796782495434,0.0014764638847383589,0.0011668423151094413,0.0005670737940821136,0.0003274231613280025,3.637244779883464e-05,0.0005729453882838409,0.0007411074545935133,0.0005783258973714264,3.917992475521616e-05,0.0005842002277206035,0.0005885925089293002,0.0007475247421031277,4.238112006842823e-05,4.298177617576733e-05,0.0005852754456119627,0.0005858916779854301,3.1189191302419044e-05,0.0007316725369671122,3.591937290873748e-05
296,296.0,0.9876396515043049,1.0149247628878415,0.0014546706600838113,2.6237977693657885e-05,0.0004863542098878549,0.00038476467021092756,3.841401185056531e-05,0.0005950380282954469,1.0087287909472382,0.9877637913044757,0.9918431646962842,0.9933773245160934,0.9930207044583295,1.0085894922056522,0.9879959596056064,1.0068938649807393,0.9950126495647041,0.9882851833548152,0.9975863656197426,0.9883447729850028,0.987639651504305,0.9920148342218569,0.9984519731853951,1.0115726404807857,0.9916391634453716,0.9930317325798306,0.9907918858796088,1.0134524029990661,0.9903865363924332,0.990716303706239,0.9962091465566214,1.0140564020360798,1.0148408174641856,0.9894200964510885,0.9894774193376982,1.0100285628056915,0.9881564020884639,1.0114462709801242,2.6237977693657885e-05,0.0005950380282954469,0.00048540072969455373,0.0005255938473176069,0.0005276338500593603,2.7666171374708843e-05,0.000890720956368406,2.7742260915612347e-05,0.0005338899866318117,0.0014546706600838113,0.00047649980701921054,0.001412339664153432,0.0011166524286835959,0.0005367997369916321,0.0003101439275564825,3.29548914901144e-05,0.0005419855144621171,0.0007122147943095088,0.0005468438474721395,3.552371892556009e-05,0.0005521542577980284,0.0005559248931315493,0.0007189856099322136,3.841401185056531e-05,3.895465884731585e-05,0.0005530141719229637,0.0005536065736644754,2.82871695584066e-05,0.0007021857585542446,3.254639187711306e-05
297,297.0,0.9876602325353916,1.0148697079493738,0.001361158794255256,2.3779629758158826e-05,0.00045172693828144186,0.0003595621017395529,3.477952811535919e-05,0.0005542179532266925,1.008704219723866,0.9878053547252207,0.9918288688890862,0.9933547547223883,0.9930041307586404,1.0085665459991835,0.9880526444253646,1.0068730588609258,0.9950014469445055,0.9883603859235836,0.9975727202249337,0.988416081595077,0.9877104907663455,0.9919872546743589,0.9984445690155005,1.011536704526652,0.9916031015635042,0.9930690922214991,0.9907476046675288,1.0134039370742007,0.9903350988187154,0.9906546102242582,0.9962359899144919,1.0140026146486927,1.01478578744368,0.9893660015122253,0.9894235465099983,1.009998255333512,0.9882023266174587,1.0114109263793347,2.3779629758158826e-05,0.0005542179532266925,0.0004498528935161582,0.00048652005364550156,0.0004885750066643351,2.5057889010698842e-05,0.0008307213645260671,2.5123864433399136e-05,0.0004941850961255347,0.001361158794255256,0.0004402613050683032,0.0013203931207003226,0.0010425219382252907,0.0004965427684683317,0.0002872062519515521,2.9846921923959142e-05,0.0005012754565383374,0.0006624745122821612,0.0005056917393487776,3.21749086826732e-05,0.0005105132843955677,0.0005143429746894751,0.0006675214879495686,3.477952811535919e-05,3.526624922065849e-05,0.0005109699453542271,0.0005115218436651625,2.562109563591727e-05,0.0006542123492257809,2.9477921840032672e-05
298,298.0,0.9876706788868994,1.014841604469936,0.0013332304007646664,2.1537850770664412e-05,0.0004368352310528251,0.00035139247499590265,3.15130426159556e-05,0.0005371337940664745,1.0087509013510576,0.9881602650373883,0.9920766417810953,0.9936049519287893,0.9932540718188647,1.0086116577326523,0.9884908641493999,1.006919235722285,0.9952497464164973,0.9889310256615536,0.9977950953119443,0.988975422756345,0.9882009041665711,0.9922284434713009,0.9986693732472975,1.0115837270388908,0.9918389524108351,0.9934632925362158,0.990976871633084,1.013453165919449,0.9905571438934867,0.9908694320935113,0.9966279607476871,1.0140576308234681,1.014841604469936,0.9895874156599567,0.9896447737240256,1.010043887100522,0.9885894077160113,1.0114572882037083,2.1537850770664412e-05,0.0005371337940664745,0.0004352003961177328,0.0004689295457307427,0.000471106370049175,2.275114121054272e-05,0.0008074876508507207,2.281376012404038e-05,0.00047535290699806304,0.0013332304007646664,0.0004209448135883506,0.0012910170915246852,0.0010159371328416068,0.0004778485556536223,0.0002747853542250719,2.7075386840466897e-05,0.0004827434633294267,0.0006395972838761638,0.00048711783594502915,2.9155113362663733e-05,0.0004919891294841474,0.000496488191817949,0.0006418684680035438,3.15130426159556e-05,3.195391596287583e-05,0.0004924770690454035,0.0004929292421845422,2.3232645039833298e-05,0.0006341000094364034,2.6739370124187378e-05
299,299.0,0.9876734717694864,1.0148553097031299,0.001294291279688223,1.957347375547606e-05,0.0004225316568541049,0.00034080087741302536,2.8555411307873564e-05,0.0005167270062767458,1.0087230285130555,0.9885175324869503,0.9923314829206826,0.9938596518039644,0.993508033161206,1.0085769777923046,0.9889302855772446,1.0068844443258684,0.9954974484679693,0.9895099624270541,0.9980025431598222,0.9895444409666361,0.9886973580088039,0.9924760222074344,0.9988677452033502,1.0115529616214383,0.9920846445751854,0.9938334525659133,0.9912205284779013,1.0134143436943677,0.9907989616857612,0.9911102023478096,0.9969863100589437,1.0140153147950115,1.01479947487996,0.9898304978599556,0.9898868055991518,1.0100106301013456,0.9889745403209844,1.0114253065420313,1.957347375547606e-05,0.0005167270062767458,0.000424889515602117,0.00045632471314761196,0.00045834362942887035,2.067912841634511e-05,0.0007786540677002392,2.073296412367421e-05,0.00046102085239978116,0.001294291279688223,0.00040601619119373926,0.001251698471705122,0.0009821938088292684,0.00046427261545041237,0.00026300117569119544,2.457091899009845e-05,0.0004696276525671913,0.000612828901291427,0.000474129653638995,2.641445905796343e-05,0.0004792876966339011,0.0004842095609955611,0.0006129042005051906,2.8555411307873564e-05,2.8955921841516512e-05,0.00048029791724296634,0.0004806190197483816,2.1110556813933038e-05,0.0006097520968856872,2.426684469363792e-05
300,300.0,0.9876710923938099,1.0148990787270946,0.0012023426848886969,1.7830707042878676e-05,0.0003931900109668937,0.00031662715832477786,2.5841360626840905e-05,0.0004785712164496124,1.0087704160382271,0.9887695244619732,0.9925020894682904,0.9940310751607461,0.9936838471931181,1.0086248549362251,0.9892354285586766,1.0069329688329904,0.9956790030363665,0.9899082121126472,0.998175541589366,0.9899380732134359,0.989039400485253,0.9926429276138405,0.9990257878476051,1.0115984399540687,0.9922516061630932,0.9941045431146251,0.9913861394222899,1.0134600405925815,0.9909623668428864,0.9912729911053927,0.9972534211062245,1.0140605580408784,1.0148457879092594,0.989992563218004,0.9900496099898611,1.0100563476465405,0.9892408208319112,1.0114695526088637,1.7830707042878676e-05,0.0004785712164496124,0.00039801067723229554,0.00042713393550211534,0.0004288811150982177,1.8797903220657565e-05,0.0007216811070691616,1.885365385915672e-05,0.0004308734484594316,0.0012023426848886969,0.00037891620478797307,0.0011623584124637507,0.0009112252386140473,0.0004342493052174186,0.00024400193738920522,2.2283993474709894e-05,0.0004394566705448199,0.0005667893607881777,0.0004437175084042542,2.391685040775721e-05,0.0004486453993070345,0.00045333366221101567,0.0005661929624956523,2.5841360626840905e-05,2.6202791186191013e-05,0.0004497356814747211,0.0004500020273162496,1.9201948610547018e-05,0.0005646387041310391,2.2013860733187596e-05
301,301.0,0.9876660219705277,1.0149545160761013,0.0011426065652116021,1.657058359236445e-05,0.0003760242097299497,0.0003018559884382393,2.4060233124990337e-05,0.00045807647606817216,1.0088013909299016,0.9886355783908102,0.9924023680590196,0.9939310487555504,0.99358460672015,1.0086621306360901,0.9890704962111293,1.006970931241368,0.9955871168472913,0.9896954639629341,0.9981039868526683,0.9897297998262182,0.9888585337723937,0.9925394006694609,0.9989572485442922,1.0116357940644254,0.99214524468365,0.9939634650506431,0.9912785081941136,1.0134925279170108,0.9908539803074893,0.9911639060694178,0.9971172738653975,1.0140950827382385,1.0148799854890267,0.9898844364003498,0.9899421112834242,1.010091714736733,0.9890954169486231,1.011506364775663,1.657058359236445e-05,0.00045807647606817216,0.0003818706792675773,0.00040925620270252375,0.00041097849650865466,1.7310854963123205e-05,0.0006885542817457535,1.7339777307195082e-05,0.00041205299191749393,0.0011426065652116021,0.0003615368832855648,0.0011053659132723478,0.0008673927226227494,0.0004166578296691823,0.00023383897283119144,2.054658220108644e-05,0.0004219902096091192,0.0005441520491704489,0.00042648078258593466,2.217735682988955e-05,0.00043140137649335845,0.00043574862406807095,0.0005453331025253268,2.4060233124990337e-05,2.4413944556728973e-05,0.0004332020803710876,0.0004334105769665089,1.7720086163128535e-05,0.0005403779579100072,2.0302098357310215e-05
302,302.0,0.9876607417102977,1.0150032262844235,0.0011483252244823912,1.639703407366065e-05,0.0003819347392735672,0.0003046356271767567,2.371187736557721e-05,0.00046419782708384235,1.0088917180925903,0.9881786529734192,0.9920504450408106,0.9935738795475187,0.9932245387412373,1.0087657660745213,0.9885097267790569,1.0070751401582294,0.9952361202180255,0.9889733809549834,0.9977901200813815,0.9890154974185655,0.9882321146126342,0.9921786567541653,0.9987083140927924,1.0117418470639428,0.9917864353316463,0.993475623797246,0.9909192783453977,1.013603648550169,0.9904943158272668,0.990803989016245,0.9966236863662465,1.0142098884847663,1.0149951875292167,0.9895226780581389,0.9895801741798476,1.0101943135204954,0.988598622497666,1.0116115845828249,1.639703407366065e-05,0.00046419782708384235,0.0003899781959276309,0.0004172586286955437,0.0004192577680534302,1.6783032974240307e-05,0.0006950950267145771,1.6759566763445603e-05,0.0004194539837927104,0.0011483252244823912,0.00036676302011105284,0.0011122537283613774,0.0008729791632976007,0.00042617298543840557,0.00023927131131589626,1.9999775106310454e-05,0.0004323141090928546,0.0005533814858364845,0.0004375772814046896,2.173970104907643e-05,0.00044308239136664165,0.0004468836548653371,0.0005566613047759982,2.371187736557721e-05,2.414089881817562e-05,0.0004467095313122269,0.00044671880070869637,1.72500284971297e-05,0.0005471584401772901,1.976640074472362e-05
303,303.0,0.9876577328237777,1.015026813886333,0.0011025805129283195,1.6166137651660097e-05,0.00036959147464181094,0.0002928325269623264,2.3476799811332425e-05,0.000446450402175875,1.0089251657024432,0.9877451059789681,0.9917403464359899,0.9932507977364193,0.9929084249809554,1.0088143758337498,0.9879917350208273,1.0071294677767464,0.9949321396894129,0.9883169249913571,0.9975211518774864,0.9883650700331214,0.9876577328237776,0.9918578636088786,0.9984569889766154,1.0117776137130166,0.9914642453657019,0.9929978776910644,0.9905961292098695,1.013634614568192,0.9901735897180497,0.9904880785738066,0.9961341164152242,1.0142409972182893,1.015026813886333,0.9891992282930993,0.9892573166912971,1.0102292441617797,0.9881307058407095,1.0116471773696714,1.6166137651660097e-05,0.000446450402175875,0.00037854432374724556,0.0004051498702229701,0.0004070935323677466,1.6347716039562652e-05,0.0006678645651271074,1.6287085031077023e-05,0.00040703574196464823,0.0011025805129283195,0.00035553453739783507,0.001068675533473501,0.0008378173008108954,0.0004148082922631883,0.00023293703697859638,1.9618115230582086e-05,0.00042146355431916773,0.0005328924426704886,0.0004271818889630532,2.14690838817902e-05,0.00043312036002592265,0.0004367118346653235,0.0005368026356379166,2.3476799811332425e-05,2.398801700244074e-05,0.0004378670350374664,0.00043769898513232807,1.6898211409443235e-05,0.000525873604620918,1.938908266592263e-05
304,304.0,0.987658894422773,1.0150121086846793,0.001022493597848526,1.5000903495999821e-05,0.0003414488810345614,0.00027129092620123445,2.204454309170772e-05,0.0004136275962220598,1.008879391273885,0.9877465711235925,0.9916915451649244,0.9931998538266794,0.9928590891201,1.008772249149486,0.9879941888287372,1.0070877771774882,0.9948876785652639,0.9883197192131388,0.9974826035553028,0.9883657619581682,0.9876609660223025,0.991804478849375,0.9984257859484745,1.0117311820364492,0.9914085390482975,0.9930111821079884,0.9905398817744883,1.0136058632717155,0.9901207955906132,0.990441563182206,0.996153967693037,1.0142208773703034,1.0150089145466819,0.9891437335523726,0.9892022155531814,1.0101861235493892,0.988129173415375,1.0116017797619221,1.5000903495999821e-05,0.0004136275962220598,0.0003483655022820447,0.0003728218766763987,0.00037445878411909836,1.5124152375775097e-05,0.0006189824762993802,1.5054716898387112e-05,0.00037423114281087065,0.001022493597848526,0.00032663949856026137,0.0009908739452072295,0.0007764141348991267,0.00038152819205000135,0.0002151843500865916,1.8248500578138116e-05,0.00038769703047568767,0.0004941531473723783,0.0003929967102128078,2.0104935301416265e-05,0.0003984819389036563,0.00040188345012034666,0.000497679447749746,2.204454309170772e-05,2.2548094560636073e-05,0.0004029863778354021,0.0004028054756535389,1.569762098939364e-05,0.0004873077651767675,1.8030523183458977e-05
305,305.0,0.9876637972236801,1.0149668415566209,0.0009936102637471218,1.366178912368872e-05,0.000324435077288213,0.000262843534066266,2.0092470304182836e-05,0.00040021974328003246,1.00882981855679,0.9879629863181283,0.9919106841759291,0.9934187580521445,0.9930787281562938,1.008703733995799,0.9882725771425269,1.007015555694245,0.9951053573917235,0.9887166134752461,0.9976743223225216,0.9887541916788232,0.9879891053017086,0.9920187510651248,0.9985480924549126,1.0116519434742217,0.9916189384452899,0.9932360249972296,0.9907488216216632,1.0135165107747781,0.9903240678056356,0.9906412340122478,0.9963761185043642,1.0141262560479956,1.0149138979068406,0.9893441033581434,0.989402950571224,1.010122517072113,0.9883629979933797,1.0115242496510932,1.366178912368872e-05,0.00040021974328003246,0.00032658624310568204,0.0003485995797717515,0.00035010850075423497,1.3798527992674602e-05,0.0005997647932668393,1.374207367871179e-05,0.000349581912407385,0.0009936102637471218,0.0003035614681801248,0.0009623039481275303,0.0007530616571600446,0.00035552305286512423,0.00020291128097911203,1.6599396296576773e-05,0.00036060084843163266,0.0004767086501629622,0.00036486046134059274,1.8311738366413568e-05,0.00036930701366595545,0.0003719262306520726,0.00047840973547767465,2.0092470304182836e-05,2.054688580443437e-05,0.0003733292132004395,0.0003731162724203326,1.4305059594608968e-05,0.00047149740943065456,1.640609905780385e-05
306,306.0,0.9876714298440432,1.014903968647893,0.0009815729534958485,1.2533999500383177e-05,0.0003130244968335805,0.0002590794849387119,1.8375988498141322e-05,0.00039393811066944565,1.0088217668978618,0.9882922615709544,0.9921728701446493,0.9936785021454544,0.9933403983629878,1.0086807585646622,0.9886851196235704,1.0069924853551604,0.9953658941432768,0.9892769778473494,0.9979028719087334,0.9893026165494474,0.9884593152868463,0.9922718897616256,0.998737841814,1.0116155039637564,0.9918674555089685,0.9935787219413516,0.9909927779050024,1.013463799348975,0.9905626035069075,0.9908766710540213,0.9967088631452137,1.0140605633980078,1.01484621442417,0.9895730738695399,0.9896336103144334,1.0100999087390217,0.9887169201515152,1.0114890234485665,1.2533999500383177e-05,0.00039393811066944565,0.0003104268417739704,0.00033032219310602913,0.0003318753359756137,1.2671730646868196e-05,0.0005905808923000901,1.2623902218225232e-05,0.00033124769947358095,0.0009815729534958485,0.00028617706428391866,0.0009505214437635664,0.0007422207824457947,0.00033561804007349594,0.00019421039963895767,1.5184752415463134e-05,0.00033989109766231925,0.0004669324665280119,0.00034333427859220176,1.6758751963737664e-05,0.0003469214852722668,0.00034897986754745366,0.0004667215757399126,1.8375988498141322e-05,1.879267561986933e-05,0.0003505213385521171,0.000350295462535497,1.311453542841832e-05,0.0004633644069503745,1.500483233584209e-05
307,307.0,0.9876807809014061,1.0148364461042303,0.0009235306417527959,1.1651504679152047e-05,0.0002918273476752654,0.00024354866162893177,1.689969446579049e-05,0.00037033135656690914,1.0087875109641016,0.988440279708808,0.9923968435411181,0.9939066568980165,0.9935671346211757,1.008626846246407,0.988883552275533,1.0069354638112626,0.9955889571151044,0.989580522394095,0.9981035699318815,0.9895945075093799,0.9886998627040834,0.9924997802059288,0.9988430656129118,1.0115587610712782,0.9920978787654938,0.9937126778370234,0.9912259069097139,1.013385865470883,0.9907982598904251,0.9911138816172735,0.9968234057652051,1.013969237244799,1.0147546103067062,0.9898110094229727,0.9898714302134242,1.0100530294434877,0.9888768143623868,1.0114324567108945,1.1651504679152047e-05,0.00037033135656690914,0.0002873233814276072,0.0003053488619541111,0.0003069544542950005,1.180968315803227e-05,0.0005550173210982975,1.1780167516866e-05,0.00030656083315544307,0.0009235306417527959,0.0002646734332621521,0.0008944354960834755,0.0006976669726144583,0.0003097712899841068,0.0001807569940926752,1.4070158698165099e-05,0.0003135750913792479,0.0004382849972931404,0.00031655664541443724,1.5431342258022005e-05,0.00031963391391529305,0.0003214088722873232,0.0004374705551261534,1.689969446579049e-05,1.728361961248281e-05,0.00032283719036946685,0.0003226473454116411,1.2176608976934824e-05,0.00043504436715468756,1.3887636254093056e-05
308,308.0,0.9876908390133136,1.0147772300713689,0.0008795969353709473,1.1647672160574735e-05,0.00027654102923592807,0.00023166441339525073,1.6899671739560984e-05,0.00035270604991298303,1.0087939589503123,0.9884858381337189,0.9923892511712853,0.9938981932261203,0.9935598366578668,1.008636738384876,0.9889373640060144,1.0069452165608164,0.9955869031003168,0.9896486673144396,0.9981084346325804,0.989659599055771,0.9887594625574322,0.9924882089755149,0.9988596538283931,1.0115728696766757,0.9920844370453129,0.993765434139562,0.9912134136783767,1.013403907669387,0.9907852046296539,0.991102674784353,0.9968751978205451,1.0139919189526032,1.0147772300713687,0.9897951934980299,0.989856626515103,1.0100624707203572,0.9889203336820953,1.0114452927216653,1.1647672160574735e-05,0.00035270604991298303,0.00027060175451277656,0.0002872304978401246,0.00028881258894381554,1.2127099459548739e-05,0.0005287851797282533,1.2126937986128632e-05,0.000287735489643629,0.0008795969353709473,0.0002475588803352307,0.0008522722602210433,0.0006642902353469431,0.0002915906552739774,0.00016862471974980642,1.4215652720779663e-05,0.00029499076182810913,0.00041660836414490683,0.00029776937484466884,1.5467244471356383e-05,0.00030063075489571655,0.0003022868342451927,0.0004162922307123731,1.6899671739560984e-05,1.725650602792523e-05,0.0003036631600160554,0.0003034839674435039,1.2399697299822783e-05,0.00041454323497474964,1.4016465227337209e-05
309,309.0,0.9877005927973093,1.0147366262270543,0.0009079351760222608,1.1872873922692162e-05,0.0002815865737964631,0.00023939668215279726,1.7191672767246987e-05,0.0003658024783477482,1.008734900447229,0.988257941858763,0.9920536666630908,0.9935454561673269,0.9932081542132299,1.0085823121699253,0.9886487047527278,1.0068917964541753,0.9952311648541169,0.989256402551457,0.9977712870786742,0.9892738287245609,0.9884321958914213,0.9921337334477759,0.9986491029396634,1.011531175446492,0.9917225685167997,0.9935218578350047,0.9908490227513624,1.0133641580602069,0.9904160867930636,0.9907287608651199,0.9966306138314375,1.0139651067632762,1.0147534722179004,0.9894266292241972,0.9894880494048527,1.0100064664200663,0.9886700286202729,1.0114019254467428,1.1872873922692162e-05,0.0003658024783477482,0.0002709940590734126,0.00028744656796481923,0.00028854455428703544,1.2866477531929403e-05,0.0005471196715084877,1.2978071211327039e-05,0.00028568158291116316,0.0009079351760222608,0.00024376376093250427,0.0008808851054910968,0.0006859535004066996,0.00029170863717650747,0.00016701554626874615,1.46338086810963e-05,0.000294818975535178,0.000431673101086847,0.00029750877567052926,1.5784752720193196e-05,0.00030001359176358444,0.00030121532538497067,0.0004332859486678632,1.7191672767246987e-05,1.7531915863675503e-05,0.0003031497674807599,0.0003029363707970698,1.2877266554968018e-05,0.00042998653683548724,1.44213410279947e-05
310,310.0,0.9877090308709371,1.014714338377074,0.0008969782911177274,1.1184087250114536e-05,0.0002763609096686068,0.00023705818830216393,1.60256418792769e-05,0.00036318617555312275,1.008661233928896,0.9879142441138171,0.9916685920591092,0.9931349214450205,0.9928003409290747,1.0085108104061649,0.9882228563413566,1.0068224670310624,0.9948158996470079,0.9886905633238178,0.9973761995373605,0.9887170888421696,0.9879509904310037,0.9917211045543762,0.9983647714974735,1.0114606009631635,0.9913027665072709,0.9931510831165825,0.990424876964102,1.0132928633908194,0.98999030317316,0.9903029950066446,0.9962655226305445,1.013895271147871,1.014683011798854,0.9889964427653367,0.9890587489930193,1.0099318949199516,0.9882935585506416,1.011330110580454,1.1184087250114536e-05,0.00036318617555312275,0.0002638177595664645,0.0002800241385186549,0.000280429241160754,1.2321203996377542e-05,0.0005416585181157728,1.2510946218775681e-05,0.0002763403515905733,0.0008969782911177274,0.00023449304607787294,0.000871136783623959,0.0006781080511084643,0.00028392812298771194,0.00016220163606602207,1.37745831201875e-05,0.0002869190101275107,0.00042862657126765475,0.00028948904742385237,1.4733160798197207e-05,0.00029145954340460705,0.0002919456595316513,0.0004314965067081074,1.60256418792769e-05,1.634422138938626e-05,0.0002946877931984553,0.0002944274015353947,1.2148348955739673e-05,0.0004268594406991936,1.3572007066624509e-05
311,311.0,0.9877151418517417,1.0147074198592265,0.0008265032138344855,1.0440620703178693e-05,0.0002546205086332145,0.0002181398974081151,1.5234306014209476e-05,0.0003337271357949313,1.0085903855205598,0.9877387333274483,0.9915120729404002,0.9929657854553325,0.9926322869916895,1.0084389198552282,0.9880100530939901,1.0067527274407961,0.9946409285842689,0.988411719657481,0.9972070310954427,0.9884422262310878,0.9877151418517416,0.9915539789126496,0.9982181719875493,1.011385584374127,0.9911348367042304,0.9929498869723303,0.9902565227261534,1.013210787821677,0.9898208186847368,0.9901343963224147,0.9960558010798698,1.0138068636454265,1.014591451291782,0.988825013725668,0.9888876107392259,1.0098574113523764,0.9881016224122967,1.0112546630881984,1.0440620703178693e-05,0.0003337271357949313,0.00024383996009271871,0.0002586685381977416,0.00025896323238769656,1.160846336825666e-05,0.0004980652536719913,1.1811765659906215e-05,0.0002549728136650129,0.0008265032138344855,0.0002159978876375699,0.000802673761619468,0.0006241149639044062,0.00026214156583137483,0.00014894002475930913,1.3128607499035577e-05,0.00026482287898847457,0.00039331022614959565,0.0002671395391096598,1.4030173309368653e-05,0.0002686798976113762,0.0002688369694597808,0.000395784475617444,1.5234306014209476e-05,1.5518424194477775e-05,0.0002716373248976272,0.00027139370972317854,1.1431106348159902e-05,0.0003922847110185961,1.2913707927398588e-05
312,312.0,0.9877181961851105,1.0147129240113095,0.0007921644870518807,9.785712965503268e-06,0.00024112689142653012,0.00020822449944090808,1.530824979161519e-05,0.00031611175029365636,1.0085202448949473,0.9879170069922069,0.9916355206019983,0.9930944596723373,0.9927593710284586,1.0083718116084572,0.9882274497102609,1.0066866162798198,0.994765259313822,0.9886870809094487,0.9973172271484004,0.9887128976707902,0.9879590548165322,0.9916786850998996,0.9983028004263934,1.0113230978505805,0.9912592685786886,0.9931422086998776,0.9903809657260259,1.013152666443305,0.9899426283496778,0.9902541595306161,0.9962397442432077,1.0137547306013872,1.0145386093637605,0.9889441840716315,0.9890071202669376,1.0097913900140447,0.9882956511615004,1.0111916558722691,9.785712965503268e-06,0.00031611175029365636,0.0002310025395754542,0.00024417668877604204,0.00024463077018253994,1.11389433268407e-05,0.0004735109389682147,1.1367754641175736e-05,0.0002410243071140594,0.0007921644870518807,0.00020340241636227781,0.0007685762768629967,0.0005953414004946549,0.0002467456638647819,0.0001391335143503361,1.2866824961965658e-05,0.0002487399101195946,0.00037120630488166024,0.00025053674099146116,1.397551421372894e-05,0.0002514963686651276,0.0002514514204532488,0.00037268977773904645,1.530824979161519e-05,1.5589353033675585e-05,0.00025356006632467536,0.0002534394335273417,1.093172443188551e-05,0.0003712786019723937,1.2623286858071426e-05
313,313.0,0.9877185916278047,1.014727904171121,0.0007767662762033714,9.074725355020117e-06,0.00023408097954103504,0.00020303951968431342,1.59346213665826e-05,0.00030460831189861186,1.0085845129835012,0.9882753377808506,0.9919403877171775,0.993403571303037,0.9930690314840371,1.0084327437417306,0.9886643436473191,1.0067488135450227,0.995070944232954,0.9892466759607949,0.9975902789077269,0.989261652941529,0.9884464100668882,0.9919836078588592,0.9985538131848459,1.011388572646368,0.9915633703093917,0.9935286631555631,0.9906847874533944,1.013227744938753,0.9902499973792748,0.9905624621823642,0.9966202698098268,1.0138412167469895,1.0146274392003949,0.9892574365451999,0.9893187693825988,1.009853763443642,0.9886881875250035,1.0112569051071758,9.074725355020117e-06,0.00030460831189861186,0.00022648857782358396,0.000238405494248652,0.00023892133297423167,1.0677407632338826e-05,0.0004587450572901517,1.09348302042089e-05,0.00023540719486803867,0.0007767662762033714,0.00019763113334637393,0.0007523610726627112,0.0005795736893404349,0.00024012227586142732,0.0001324319463166704,1.2522212070100179e-05,0.00024163769565108597,0.00035506898750405796,0.00024306219704474548,1.4171543541411228e-05,0.00024361068466554893,0.0002434289307496582,0.00035472129637649725,1.59346213665826e-05,1.6238357537429113e-05,0.00024488426610434137,0.000244890662106293,1.039564031780478e-05,0.0003574420998071798,1.2270865362490586e-05
314,314.0,0.9877170077644297,1.014749413676459,0.0007309692609087592,8.374564200144213e-06,0.0002199735481228445,0.0001903669393148362,1.573854539994597e-05,0.0002835750243199048,1.0086459586439653,0.9885358218728622,0.9922339349352013,0.9937094553810559,0.9933732425487196,1.0084922532718936,0.9889915979236897,1.0068081046301882,0.9953837251125913,0.9896950118977647,0.9978941551706266,0.9896994767328536,0.9888178297810629,0.9922851191064048,0.9987718246955072,1.0114567753963983,0.9918632037483107,0.9938033283370461,0.9909846177603554,1.0132916640705658,0.9905505319703894,0.9908613151715535,0.9968911609700736,1.0139068230853359,1.014692720847672,0.9895604740629701,0.9896210231401354,1.009916784868088,0.9889735438534417,1.01132467381816,8.374564200144213e-06,0.0002835750243199048,0.00021494037706134281,0.0002258972005927732,0.00022634961099687962,1.0086195847589524e-05,0.00042846162529731386,1.0364004279098622e-05,0.00022302357872025573,0.0007309692609087592,0.00018692048892581689,0.0007070995506306563,0.0005430299321373971,0.00022720912599027046,0.00012294833987818015,1.1863138554979515e-05,0.0002285777256416203,0.0003289233656648126,0.00022994256780851192,1.3790770936728791e-05,0.00023044453896650611,0.00023033600423096504,0.00032742063220054347,1.573854539994597e-05,1.60332897937147e-05,0.00023146811532159169,0.00023152124231322693,9.743457396813965e-06,0.000332526899340225,1.1627270328762499e-05
315,315.0,0.9877141241795903,1.0147745058651216,0.0006745453218075612,7.904868900217894e-06,0.00020516634358831216,0.0001755941365116097,1.436071209826452e-05,0.00026096939997567015,1.0086684062725475,0.9885284875085185,0.9922085065363446,0.9936802818204301,0.9933426352852815,1.0085184522697614,0.9889781032566423,1.0068373342025156,0.9953455067133108,0.9896559734657093,0.9978482142262377,0.9896588490463187,0.9887997601893899,0.9922604596379496,0.9987717626482971,1.0114855587028124,0.9918374295194307,0.9937963716977252,0.9909591061624796,1.0133186552359086,0.9905264429814812,0.9908359593473518,0.9968808306773436,1.0139362349931917,1.014722667339049,0.9895406014644212,0.9896011772482768,1.0099401853482468,0.9889627502213417,1.0113531393130084,7.904868900217894e-06,0.00026096939997567015,0.00020305035742227724,0.0002138643617763212,0.00021421633595067026,9.434000418850198e-06,0.00039471028040625886,9.682707956095731e-06,0.000211425128795233,0.0006745453218075612,0.00017777910827355918,0.0006524124526755845,0.0005004674841859769,0.0002151503030040893,0.00011463098521862683,1.0922482067601503e-05,0.0002167997092794592,0.0003025560817695591,0.00021817296158103136,1.2677300429356764e-05,0.00021889584362703676,0.00021906778307777077,0.0003011268887911784,1.436071209826452e-05,1.4612869593835872e-05,0.00021979955709194084,0.0002198447662039808,9.128647492083585e-06,0.00030605451089893546,1.0727096880339799e-05
316,316.0,0.9877106204578912,1.0148002340749074,0.0006564720474405877,8.226352828359239e-06,0.0002066934185367836,0.0001711282249579853,1.3638197814226298e-05,0.00025277189029403055,1.0086660235389797,0.9882087923846622,0.9918624559036936,0.9933146045294593,0.9929801885440505,1.0085236186775905,0.9885826530034968,1.0068450340951982,0.9949796506894317,0.989133707442322,0.9975005250925593,0.9891422032965812,0.9883567211441128,0.9918929859154394,0.9985361555838987,1.011494253827674,0.9914656817703617,0.9934416221305634,0.9905864334397049,1.013327722882126,0.9901522404991997,0.9904625839189243,0.9965232708426497,1.0139477430060055,1.0147336796427948,0.9891643551822804,0.9892255926069055,1.0099400267373204,0.9886118646575599,1.0113606965428479,8.226352828359239e-06,0.00025277189029403055,0.00021137607162434913,0.00022470236205960446,0.00022466891027840303,9.531843151706505e-06,0.0003830362377050451,9.7151621102079e-06,0.00022302471432067552,0.0006564720474405877,0.00018945907871849264,0.0006350962001443343,0.00048584674405321066,0.00022630965106587423,0.0001167648785636752,1.0682494853269283e-05,0.00022911465198778154,0.00029312083436175396,0.00023092898423774898,1.2277654039404817e-05,0.0002321563550342012,0.00023267318303200877,0.00029163541881854944,1.3638197814226298e-05,1.3845860203122673e-05,0.00023342226218113805,0.0002333484143725677,9.317506479944316e-06,0.0002970889378012411,1.054965652799563e-05
317,317.0,0.9877071761839379,1.0148236516436135,0.000653249990575906,9.08002103230391e-06,0.0002111051808558834,0.00017052640030433796,1.4018824135053165e-05,0.0002506972473798241,1.008719199575088,0.9878612573470382,0.991539406086535,0.9929864109747846,0.9926496509058242,1.0085899877378612,0.9881522165306655,1.0069115180998836,0.9946556700737765,0.9885741753829714,0.9972072806801557,0.9885882445175256,0.9878729420719734,0.991560171897852,0.9983251735207131,1.0115675964194795,0.9911303282234349,0.9930606931763206,0.9902518359181904,1.0134093103513717,0.9898189000168517,0.9901333954138923,0.9961458681679666,1.0140362244524996,1.0148236516436133,0.9888316691320164,0.9888924327558473,1.0100053314274051,0.9882329454199505,1.0114336407248594,9.08002103230391e-06,0.0002506972473798241,0.00021978994076080383,0.000235776104688671,0.00023534483975612313,1.0212351288706025e-05,0.000380210740229906,1.0292055554457872e-05,0.0002351560229527737,0.000653249990575906,0.00020172557492859126,0.0006321238346101493,0.0004821871227536933,0.00023744946095839551,0.00012159634462889197,1.1197449929496954e-05,0.0002410972128400169,0.00029148754563217485,0.00024331635449903626,1.2782080766445097e-05,0.00024485418358246566,0.0002454203513049125,0.0002902396040030579,1.4018824135053165e-05,1.4261944147153586e-05,0.0002466241087892547,0.00024642684736242047,1.0136868017296274e-05,0.000295276255300656,1.1124143267863256e-05
318,318.0,0.987704470942335,1.01484269840166,0.0006133616814925823,1.00202009950084e-05,0.00019950657784220227,0.0001597272563560533,1.4504741761663274e-05,0.00023544767665623347,1.0086784626002534,0.9877221248353041,0.9914534382174823,0.9929002091377882,0.9925633153919832,1.0085476869177854,0.9879930697890338,1.006870003110262,0.9945766571235171,0.9883899108845142,0.9971467977884907,0.9884068449838428,0.987704470942335,0.9914660331603158,0.9982245417020775,1.011519569097105,0.9910350594863876,0.9929005177985837,0.9901558525660772,1.0133531866959848,0.989719319148855,0.9900325244413202,0.9959828486102892,1.0139719812686063,1.0147589463946587,0.9887295361270215,0.9887911513216014,1.0099637651116473,0.9880848747740649,1.0113852684831628,1.00202009950084e-05,0.00023544767665623347,0.00020746465342455397,0.00022320652904446678,0.00022269073433743146,1.0992039465291235e-05,0.0003569457035178542,1.0980458410126078e-05,0.0002230741921278354,0.0006133616814925823,0.00019198810426261415,0.0005935814742907494,0.0004524517481586855,0.00022465669194430966,0.00011582634073094546,1.1836958902245262e-05,0.00022819074329038388,0.00027439677871128723,0.00023032063294629496,1.3371166269580016e-05,0.00023183853176231414,0.0002323237837067519,0.0002735565774211222,1.4504741761663274e-05,1.4811406278446576e-05,0.0002336435108966589,0.00023342776743670167,1.099185472237539e-05,0.00027749072930217575,1.1803922999379603e-05
319,319.0,0.9877028204642041,1.0148588601499495,0.0005859645500954782,1.0059352167476341e-05,0.00018954331223484827,0.00015241973615775454,1.4086223041478721e-05,0.0002259341415356755,1.0086121435214686,0.9879591196831411,0.9915857155128378,0.9930324350803987,0.9926957421525583,1.0084716653895924,0.988276431954053,1.0067909506301673,0.9947064444056134,0.9887545713826678,0.9972605377151967,0.9887659631177167,0.9880214436967323,0.991595684168621,0.99832859991236,1.0114493490734344,0.9911656806203295,0.9931671283111279,0.9902874834483735,1.0132928886066803,0.989849667870285,0.990164574829688,0.9962562695423878,1.0139158453959185,1.0147036298710008,0.9888580411278453,0.9889194713310423,1.009893046279564,0.9883403130267249,1.01131466033416,1.0059352167476341e-05,0.0002259341415356755,0.000195900571476954,0.00021031800342771357,0.00020986285380832637,1.0874753460285424e-05,0.000342115472684062,1.0839911205374052e-05,0.00020988384033965172,0.0005859645500954782,0.00017999512255554139,0.0005668717674162501,0.00043326122245362323,0.00021133709646736909,0.0001100917079308005,1.1599528638825875e-05,0.00021446046849087134,0.0002631361115540772,0.000216359905210385,1.3022451929215437e-05,0.00021785547213167187,0.00021830872189093322,0.00026159059217724986,1.4086223041478721e-05,1.4407457438067344e-05,0.0002197297934995029,0.00021945947763213344,1.0883756107426153e-05,0.0002665078185521593,1.1581221726867227e-05
320,320.0,0.9877010850667349,1.014874509182008,0.0005956124816887464,9.605332063636093e-06,0.00019173684118392145,0.0001549720380044834,1.3615543446730146e-05,0.00022961298138763134,1.0087135400775475,0.9882671509132439,0.9918402992073954,0.9932984389746157,0.99295849348106,1.0085706798672394,0.9886598685113329,1.0068901177968448,0.9949673711381664,0.989269798324525,0.9974923605134294,0.989267661976482,0.9884520466396383,0.9918570885103263,0.9985573320834652,1.0115495581662146,0.9914317949693181,0.9934939225221542,0.9905567957099888,1.0133941130591604,0.9901244010215545,0.990444795052029,0.9965754116936621,1.0140198531397768,1.0148077486174731,0.9891358268485899,0.9891962051174309,1.0099937607118572,0.9886743093295864,1.0114140063483295,9.605332063636093e-06,0.00022961298138763134,0.00019876130910236555,0.00021290880052345012,0.0002124005265198627,1.0299805539659966e-05,0.0003477482280303482,1.0282381118854275e-05,0.00021256397680348595,0.0005956124816887464,0.00018233574875499948,0.0005756252346249454,0.000440180143304277,0.00021311996049213253,0.0001125920644103276,1.1119391257392629e-05,0.00021572898049904428,0.0002668196823990831,0.00021740919973285025,1.246163200372026e-05,0.00021899180945727742,0.0002193097018202086,0.00026428554819739683,1.3615543446730146e-05,1.3927116974972935e-05,0.0002212088206073809,0.00022080230170529636,1.0362015429163972e-05,0.00027132267955855987,1.1091838063841419e-05
321,321.0,0.9876977612136331,1.014892017791359,0.0005769506498040088,9.301525270147705e-06,0.00018608806837029526,0.0001499944859786431,1.3201673914643258e-05,0.0002217671512996693,1.0087896330147506,0.9885310736824582,0.9920479692605058,0.9935119372654058,0.9931721266582584,1.0086418448528196,0.9889765085586202,1.0069581393650453,0.9951787080049845,0.9896781052892875,0.9976842344796698,0.9896664716190839,0.9888033122915937,0.9920720049170646,0.9987513100375883,1.01162937756953,0.991650333555004,0.9937914679508532,0.990777077130953,1.0134835467506278,0.9903487279699758,0.9906708651014441,0.9968850530400057,1.0141149567394827,1.014904412389482,0.9893638818591138,0.9894238140483085,1.0100684478356516,0.9889602090210445,1.0114935102850422,9.301525270147705e-06,0.0002217671512996693,0.0001941486010924418,0.00020788402033898126,0.0002072785573388796,9.920721441218838e-06,0.0003362162460458813,9.937076442372035e-06,0.0002077911971503649,0.0005769506498040088,0.000178782911971246,0.0005571231054040922,0.00042569187043492294,0.00020769438361109856,0.00011041178806667653,1.0849989180378593e-05,0.00020987549349791389,0.00025721827544733966,0.00021138765876828905,1.2033749485622348e-05,0.0002129583814152863,0.00021310484279843855,0.0002543224195575521,1.3201673914643258e-05,1.3493472471475717e-05,0.00021534852771899228,0.00021488638974827702,1.0012448741333695e-05,0.00026223680778762715,1.0812114863688094e-05
322,322.0,0.9876913453686051,1.014913758271528,0.0005428220872733334,8.610790594309112e-06,0.0001761928266797785,0.00014133179746300426,1.2304326940326594e-05,0.00020849794234646703,1.0088151687096578,0.9884771912679918,0.9919919791349011,0.9934524211095473,0.9931127483312865,1.0086701986100526,0.9889106926156727,1.0069895650932783,0.995116334993074,0.9895853900172925,0.9976193238373333,0.9895728469322825,0.9887320831465898,0.9920141618516705,0.9987178288200744,1.011653048647154,0.9915926698693742,0.9937185929118134,0.9907183655541825,1.013498894204548,0.9902944173733835,0.990620000742116,0.9968076972515854,1.0141250880838895,1.014913758271528,0.9893053396610249,0.989366981183954,1.0100922891700481,0.9889011065488182,1.0115170213299096,8.610790594309112e-06,0.00020849794234646703,0.00018478306315940237,0.00019827410693368144,0.00019754755895371877,9.218830629196513e-06,0.0003161886990363741,9.274996370613102e-06,0.0001982081082147672,0.0005428220872733334,0.0001709992325760625,0.0005244225029491325,0.00040019373165606605,0.00019820249560796032,0.00010420883071107857,1.013674589901434e-05,0.0002004175689083868,0.00024236364391104766,0.00020183822519553214,1.1187220028305571e-05,0.00020334570223133651,0.00020343185985174017,0.000239870678235299,1.2304326940326594e-05,1.2572947818364272e-05,0.00020562568946438857,0.00020516955343748624,9.27144095904758e-06,0.000246704448657838,1.0091771843075627e-05
323,323.0,0.9876803339953567,1.0149411698349886,0.0005524614741117686,8.08512004617139e-06,0.00018042279167670207,0.00014432714077477172,1.2037068273675164e-05,0.00021246946386540913,1.0087668189283021,0.9881091676508749,0.9916007693299522,0.993043833499355,0.9927020559861404,1.0086249828730942,0.9884611605238717,1.0069468380004267,0.9946993586697689,0.9890045091891485,0.997218773071158,0.9889984675060924,0.9882321462273568,0.9915981677103028,0.9984266814113475,1.011600228874506,0.9911709978435068,0.9933054334935848,0.9902920614637386,1.013435955509148,0.9898629632498626,0.9901874366890376,0.9963942909730688,1.0140591886654233,1.0148456601211056,0.9888644831178227,0.9889277624797367,1.010044744891643,0.9884988487768646,1.011464087120439,8.08512004617139e-06,0.00021166014452299407,0.00019074185751482984,0.00020484749414581072,0.00020415722109355222,8.83790498157545e-06,0.00032145191357545763,8.919375445428707e-06,0.00020468940568125959,0.0005524614741117686,0.00017685554277844267,0.0005347304652646967,0.0004066956310308965,0.0002052063683275033,0.00010430292882572597,9.807924224568523e-06,0.00020780000566069767,0.0002473725802699515,0.0002090985008796173,1.0875992735519437e-05,0.00021044041468893323,0.0002101876492807053,0.00024520663860951643,1.2037068273675164e-05,1.2302088188422031e-05,0.00021246946386540913,0.00021204883617428213,8.830548222736532e-06,0.0002508134215865445,9.749770294369415e-06
324,324.0,0.9876632235575938,1.0149719593700088,0.0005580982618973927,7.63452986449331e-06,0.0001822250829249134,0.00014619660666074293,1.1798693266743508e-05,0.00021485483349445583,1.0087136695904733,0.9877220016026684,0.99122623330987,0.992649969226354,0.9923087056839436,1.0085701743865245,0.9879856133376564,1.0068905588418624,0.9942981840997903,0.988393831028485,0.9968339045198934,0.9883950612385206,0.987704412819006,0.9912062916329978,0.9981379943243603,1.0115486387049273,0.9907811143739447,0.9928840624259891,0.9899014078345827,1.0133857953799887,0.9894685759871481,0.989789964938174,0.99596733349298,1.0140095375284472,1.014796739982592,0.9884666165226033,0.9885301839878833,1.0099922406171704,0.988073195057168,1.0114125636867985,7.63452986449331e-06,0.00021485483349445583,0.00019238260644901715,0.00020615399522881363,0.0002056645878279717,8.480839239707995e-06,0.00032591212975555085,8.567473897599781e-06,0.00020544410964626374,0.0005580982618973927,0.00017670773431485313,0.0005408820434752956,0.000411573693828695,0.00020723238288043359,0.00010409601195191242,9.484088113367146e-06,0.00020999675409480198,0.0002524645055022115,0.00021115907974705273,1.0590743148845094e-05,0.00021243736009288194,0.00021188601501543768,0.00025046432151676703,1.1798693266743508e-05,1.2061929865041244e-05,0.0002143279873981249,0.00021393792610812656,8.438362165620533e-06,0.00025459740469895015,9.422083260973859e-06
325,325.0,0.9876385105190231,1.0150029006838068,0.0005242849763292617,7.404225760872683e-06,0.00017066444517152844,0.00013732898108583045,1.1133455152786632e-05,0.0002030149742309862,1.0087653374564214,0.9876707120465124,0.9912132510022101,0.9926328141588555,0.992296450364855,1.0086241430808522,0.9879232766785309,1.0069416603242851,0.9942903499053871,0.988320112879972,0.9968328017354835,0.9883218368761205,0.9876385105190232,0.9911900388081025,0.9981324983950026,1.0116035111785056,0.9907639153395101,0.9928310582938303,0.9898849348361933,1.0134478659773736,0.9894523140410805,0.9897743074205348,0.9959150554935743,1.0140758187924845,1.014863401710174,0.9884508587757076,0.988513516299229,1.0100439723278214,0.9880173004480212,1.0114673165633203,7.404225760872683e-06,0.0002030149742309862,0.00017873431582357188,0.00019134066436921965,0.0001909225439697688,8.268462896221699e-06,0.00030715948700611804,8.38027055265331e-06,0.0001903809050499073,0.0005242849763292617,0.00016325913285264803,0.0005082009285082713,0.0003872904328985418,0.00019265031994183558,9.74818301918167e-05,9.119582174295835e-06,0.00019525617940352753,0.00023933354707347164,0.0001963378262043733,1.0041574701521767e-05,0.00019761153874613615,0.0001971219872650407,0.00023781083111411774,1.1133455152786632e-05,1.136241663317976e-05,0.00019940092385599368,0.00019901663610487057,8.160797892132232e-06,0.00024037909492887066,9.073493513836869e-06
326,326.0,0.9876055396891325,1.015030767583599,0.0005080522142902857,7.657032750138616e-06,0.00016311980431696864,0.0001324829447671658,1.1015067896798242e-05,0.00019606333784369604,1.0088341742507276,0.9878907923547936,0.9913684625930754,0.9927915750795713,0.9924549742926084,1.0086910854547835,0.9881957235810844,1.0070058760841514,0.9944446716284249,0.9886884912818517,0.9969638427237513,0.9886808320921673,0.9879464301345616,0.991350156350819,0.9982939623607491,1.0116822037343223,0.9909250030124463,0.993072979479736,0.9900465441313082,1.0135243509262968,0.9896105310843928,0.9899334404428314,0.9961429837079073,1.0141483154742819,1.0149332973401046,0.9886045774838293,0.988668313521763,1.0101141791335368,0.9882538531325326,1.0115449762551505,7.657032750138616e-06,0.00019606333784369604,0.0001683041356739284,0.00018021330762822845,0.00017967913347163666,8.484709372932864e-06,0.00029673173345176943,8.614132213253496e-06,0.00017911098898351342,0.0005080522142902857,0.0001531310809826284,0.0004918954109569431,0.00037427676876938164,0.00018103714917413208,9.328531796054059e-05,9.224049758198414e-06,0.00018362137013617,0.0002309087849697589,0.00018477403580082044,1.0005928158086735e-05,0.00018613278583383085,0.00018600581634618333,0.00022933909382412632,1.1015067896798242e-05,1.1218370946854302e-05,0.00018783862663942526,0.00018744047215084705,8.359990452824858e-06,0.00023199642555503123,9.176857517094384e-06
327,327.0,0.9875670492605414,1.0150523338766042,0.0005201001399873565,8.304344851425384e-06,0.00016441038509003067,0.0001350352758271563,1.180043111618617e-05,0.0002004501158630957,1.0088558497291205,0.9882113487169542,0.9915791564841503,0.9930041296686942,0.9926680117640989,1.0087052506495056,0.9885951509146773,1.0070204259370237,0.9946556910217305,0.9892264798159504,0.9971495897163668,0.9892059433575539,0.9883948374562611,0.9915550727772914,0.9984827506630977,1.0116960934035375,0.9911268239764705,0.9934217456704811,0.9902433193764995,1.0135371450206225,0.9898014745021241,0.9901201915651525,0.9964839844855056,1.0141555588816786,1.0149395697841739,0.9887890302563721,0.9888535104463735,1.010129539401763,0.9886054215430475,1.0115589614264522,8.304344851425384e-06,0.0002004501158630957,0.00016615679559441659,0.00017793555782321627,0.00017724694407338708,8.87687520977872e-06,0.0003030317120013971,8.931757186132336e-06,0.00017650320315459335,0.0005201001399873565,0.00015014695723182173,0.0005025611515085806,0.0003819181667823235,0.00017833116497428407,9.574027115897928e-05,9.742915079832534e-06,0.0001811680965713754,0.00023636871940986546,0.00018253237226221488,1.0700833884292822e-05,0.00018428896413359965,0.00018468173092586412,0.00023533224334969634,1.180043111618617e-05,1.2024932014051512e-05,0.0001861836986023504,0.00018572902361076253,8.883748976610857e-06,0.00023696359128080064,9.675094082630016e-06
328,328.0,0.9875266257716504,1.0150643733700382,0.0005025500869507267,8.688599728633544e-06,0.00015817505780558577,0.0001301882817416123,1.2163881018387051e-05,0.0001941931742477452,1.008935247182505,0.98844766789929,0.9918666604894426,0.9933050629622561,0.9929698370012117,1.0087815132069176,0.9888975578407506,1.0070980178939513,0.994963035911874,0.9896453748514364,0.9974493243809242,0.9896143724043436,0.9887352513082596,0.9918567625203843,0.9986954298215117,1.0117722401079514,0.9914313597708134,0.9936822250555065,0.990550851056041,1.0136132760079084,0.9901102363882974,0.9904262325444056,0.996742505830829,1.0142325890953034,1.0150190376591395,0.9891075256731787,0.9891702064678171,1.010206391334914,0.9888690369010169,1.0116355231877883,8.688599728633544e-06,0.0001941931742477452,0.00015805044851653418,0.0001691917607463155,0.00016851790210695045,9.101699690183498e-06,0.0002930078152087265,9.117939075123862e-06,0.00016766903541532154,0.0005025500869507267,0.00014229134218021963,0.0004851181101157413,0.0003689642405145011,0.00016952084567361034,9.329196404642662e-05,1.003256963495412e-05,0.0001723757554985282,0.00022948720838795572,0.00017376373211994468,1.1056824685341958e-05,0.00017570693711346696,0.00017631214583061348,0.0002292799785487987,1.2163881018387051e-05,1.2400307484507462e-05,0.00017764119363467926,0.0001771987707377538,9.155585050559202e-06,0.00022944628212485507,9.95559808046735e-06
329,329.0,0.9874878557608614,1.0150636598711196,0.00048079810198178017,8.229183587284167e-06,0.000153601099070103,0.00012489493836169506,1.142758013456491e-05,0.00018614560738945048,1.0089740901410909,0.9884137236374809,0.9918367083783584,0.9932755679049831,0.9929405122242698,1.0088258157415242,0.9888586573995174,1.0071444854158513,0.9949327214203848,0.98959245887831,0.9974175218130327,0.9895617663453433,0.9886929455908693,0.9918279728215811,0.9986835531495033,1.0118045386751362,0.9914053768967459,0.9936432284273259,0.9905292643326493,1.0136530635744636,0.9900890810785824,0.9904057078573082,0.9967079663801346,1.0142757600571988,1.0150636598711194,0.9890869192597918,0.98915023047952,1.0102465767752677,0.9888290292947925,1.0116697941846533,8.229183587284167e-06,0.00018614560738945048,0.00015517035476360127,0.00016638990108083912,0.0001659237567605695,8.593825753824331e-06,0.00028069993942230295,8.616049472064202e-06,0.00016564319892397334,0.00048079810198178017,0.0001417868484254652,0.0004645017377787838,0.0003530947457633754,0.00016716497693700254,9.094610964869935e-05,9.461246241417886e-06,0.00017010717999959053,0.00022092603819835694,0.00017168455386827548,1.0420638148977497e-05,0.00017370909462231834,0.00017426850797952844,0.00022076618431145854,1.142758013456491e-05,1.1658839689907821e-05,0.00017616727333154126,0.0001756275365036878,8.628335515685496e-06,0.00022008643663191582,9.389189236849524e-06
330,330.0,0.9874543257665753,1.0150483950121951,0.0005132420916595925,7.846778019826198e-06,0.0001682388538128355,0.00013447652170379967,1.0910187072444353e-05,0.00019971169562491513,1.0089262341829457,0.988031795293501,0.9915054083305943,0.9929242903728791,0.9925972353875299,1.008780822772949,0.9883972663131552,1.0070984871591722,0.9945918850795363,0.9890141424172402,0.9971016875221326,0.9889919223197559,0.9881861672969374,0.9914783473508197,0.998408229905893,1.0117469996201232,0.9910556346285679,0.9932183056984658,0.990179305020391,1.01359773981245,0.9897375229390203,0.9900518377635515,0.9962815037284879,1.0142193216015047,1.0150070350071205,0.9887366907950436,0.9887993856178774,1.0101952165886972,0.9884101029876552,1.0116138824235987,7.846778019826198e-06,0.00019971169562491513,0.00017357562999107423,0.00018705274037465316,0.00018679429126337906,8.167367758193606e-06,0.0003009752086755501,8.179488925999233e-06,0.0001879859890991653,0.0005132420916595925,0.00016376053487464917,0.0004969016807632588,0.000377387106901972,0.00018824947072051783,0.00010071670299125878,8.986759185366348e-06,0.00019122804172056742,0.00023852900807775225,0.00019318448169822747,9.958925505605598e-06,0.0001956565892259852,0.00019639570710290618,0.00023896765186563849,1.0910187072444353e-05,1.113898535970865e-05,0.00019924034200063706,0.00019850939784043335,8.200945588711398e-06,0.0002367887310204349,8.92308347664136e-06
331,331.0,0.9874296223271937,1.0150224917261337,0.0005271498856400746,7.512068535078865e-06,0.00017432647038381153,0.0001387655608220939,1.0405528601845204e-05,0.00020811936132700162,1.0087905004164532,0.9875970387179357,0.9911052866671163,0.9925063965603148,0.9921773178566123,1.0086410218445556,0.9878737036590851,1.0069607392753026,0.9941662009313623,0.9883486061126485,0.9966936953657789,0.988334508547248,0.9876088941783064,0.9910505771083145,0.9980506695432076,1.0115809921262302,0.9906229681370547,0.9927323338114883,0.9897421880061176,1.013409771633744,0.9892956842469158,0.9896073433838168,0.9957937404320285,1.01401795713217,1.0148046188454745,0.988289473556827,0.9883527525882191,1.0100517300234548,0.9879378503971674,1.011449984496865,7.512068535078865e-06,0.00020603899978016048,0.00018094976933692727,0.00019572288412772438,0.00019535225168360718,7.81938416882075e-06,0.000310445192432313,7.818922125626386e-06,0.00019733039643104683,0.0005271498856400746,0.0001731855346789183,0.0005109963963698031,0.00038825558623858047,0.0001968085408738647,0.00010477638804012223,8.561305555741523e-06,0.00019950296739551979,0.0002463064334189782,0.00020148172212936774,9.507691963137384e-06,0.0002041898903257575,0.00020513586200233123,0.00024729494418426024,1.0405528601845204e-05,1.061563271235242e-05,0.00020811936132700162,0.00020738646495565248,7.827100826033628e-06,0.0002447938765070894,8.503129146610393e-06
332,332.0,0.9874173319811177,1.0149912907709335,0.0004921429429023117,7.406479595140827e-06,0.00016207367280729896,0.00012924272610679023,1.0225244460715456e-05,0.0001922937339531533,1.008728006979806,0.9874518937692868,0.9909447674930727,0.992333309884671,0.9919989943517382,1.0085678205680746,0.987696347413669,1.0068864003924858,0.9939736688556475,0.9881267665332298,0.9964916274724833,0.9881150074079698,0.9874173319811177,0.9908702916076036,0.9979056028609801,1.0114979510656874,0.9904410697412847,0.9925571217471921,0.9895560788924269,1.0133183580744596,0.9891040714038919,0.9894141075456331,0.9956073173153089,1.0139157776988001,1.01470085436726,0.9880916562914256,0.9881562126076602,1.0099833845157464,0.9877745173304168,1.0113681298818922,7.406479595140827e-06,0.0001922937339531533,0.00016721873225340343,0.00018097008784006898,0.0001805016730106001,7.68015061126427e-06,0.0002897810298053732,7.615719683061521e-06,0.00018219895444180581,0.0004921429429023117,0.00015967889849843498,0.00047698168827960553,0.00036231254385246577,0.00018195275348712036,9.743960952945427e-05,8.529650803704597e-06,0.000184429201598117,0.00022984552246067992,0.0001862294011165052,9.424773873288803e-06,0.000188662241885226,0.0001895429694423481,0.00023040860694387415,1.0225244460715456e-05,1.0382057381105308e-05,0.00019219820777882732,0.0001915676301095459,7.712763221494759e-06,0.00022841688944651094,8.460025953761408e-06
333,333.0,0.9874198667391955,1.0149601329045936,0.00048369463224877705,7.4261208125565045e-06,0.0001551978450661321,0.00012616352408689968,1.0007771475699045e-05,0.0001873821446396474,1.0087294845985273,0.9876708007578492,0.9911112223002617,0.9924977161122832,0.9921624132453097,1.0085628845810535,0.9879612086844963,1.0068800379573994,0.9941247204499697,0.988469955700076,0.9966123352217078,0.9884533765538429,0.9877111651564956,0.9910410909010338,0.99804657057058,1.0115066431118824,0.9906133502152358,0.9927959026433444,0.9897299377946476,1.0133325728232552,0.9892829937320227,0.9895979081329769,0.9958512957943936,1.0139338366949848,1.0147198751140873,0.9882739119000279,0.9883370012436433,1.0099832536213353,0.9880094050808171,1.0113768855580043,7.4261208125565045e-06,0.0001873821446396474,0.00015703922014196985,0.00016953856680252454,0.0001691758879045014,7.598914332414636e-06,0.00028298003514507343,7.4868290191595035e-06,0.0001705132504559881,0.00048369463224877705,0.00014866849874856843,0.0004679981391652573,0.0003542937627815154,0.0001701647685356427,9.372709925829899e-05,8.566405671239962e-06,0.0001723023442014901,0.00022395928699832834,0.00017374807691455726,9.366787409245001e-06,0.00017561499787835044,0.00017627799447747004,0.00022324502135008406,1.0007771475699045e-05,1.010279159308291e-05,0.00017843316457055304,0.0001779137335283465,7.67849334017899e-06,0.00022254542215336233,8.48519043008261e-06
334,334.0,0.987434940502064,1.0149343588851125,0.000503755369246604,7.600567261528126e-06,0.00015817172054878158,0.00013061896458417367,9.839067477256057e-06,0.00019204583795154627,1.0087285893825109,0.9879811326713543,0.9913145118276053,0.9926966813668143,0.9923651817334033,1.0085578516054408,0.9883400000764286,1.00687443626676,0.9943191889612618,0.988971169290048,0.9967781169577765,0.9889414682732854,0.9881309700898848,0.9912442084641511,0.998231067508858,1.0115184701632731,0.9908187415279793,0.9931357497840838,0.9899342487225891,1.0133597900155036,0.9894942572770469,0.9898123290360514,0.9961923662476173,1.0139693983565812,1.014755679045201,0.988488207557053,0.9885508370197235,1.0099809238995272,0.9883449394221855,1.0113874676324812,7.684902678351527e-06,0.00019204583795154627,0.0001585448384061526,0.00017080994998899883,0.00017059891657096146,7.691824030675172e-06,0.00029157954981605416,7.600567261528126e-06,0.00017196084440236362,0.000503755369246604,0.0001498278590445095,0.0004862835410934134,0.00036560185236844174,0.00017098346264391578,9.625367148557424e-05,8.611304352256389e-06,0.00017292533645961572,0.00022958302570826175,0.00017413095038649413,9.321237962437752e-06,0.00017547405122482628,0.00017566759316595506,0.00022768505019172148,9.839067477256057e-06,9.94229735535469e-06,0.00017817950816921855,0.000177651576743904,7.797920738574414e-06,0.00022857878827601624,8.540921262467503e-06
335,335.0,0.9874590926428065,1.0149193094704885,0.0004910810272998778,8.070845379297715e-06,0.00015446258019224154,0.000126847613038367,1.0024396886165238e-05,0.00018532331329350893,1.008822892326947,0.988324885389789,0.9916027427379909,0.9929950858507356,0.9926637817564079,1.008658955128724,0.9887578830809296,1.0069767936792744,0.9946183965492799,0.9895074860118666,0.9970526572501537,0.9894673459978851,0.9885908388768748,0.9915430425419819,0.998493806341319,1.0116290618270058,0.9911197302468531,0.9935188231555652,0.9902349054674658,1.0134877615122617,0.9898001734587374,0.9901202555112611,0.9965864229209677,1.0141120804212544,1.014899067760571,0.9887982326389065,0.9888602419505358,1.010082686023407,0.9887173882707245,1.0114979821621939,8.146170922589568e-06,0.00018532331329350893,0.00015565953986322142,0.0001677274590779063,0.0001676241912568037,8.105391161908036e-06,0.00028248873798677104,8.070845379297715e-06,0.000169152864692765,0.0004910810272998778,0.00014784406415800015,0.00047350325085214115,0.0003544843992197156,0.00016778329179091653,9.474297340311645e-05,8.820112478885549e-06,0.00016972049842584272,0.00022164215783573437,0.00017098563296276444,9.53898108887532e-06,0.00017212763772943737,0.00017203008796538939,0.00021955553899788487,1.0024396886165238e-05,1.0171666246913734e-05,0.00017508618435926922,0.00017451552257129042,8.175796646015777e-06,0.00022096178068118613,8.78389053305426e-06
336,336.0,0.9874888625345065,1.0149203254187205,0.00046982220806277816,7.83408607263128e-06,0.00014834548715973985,0.00012161489083424812,9.606865296578177e-06,0.00017886468653446682,1.0088380452245038,0.9884301164907481,0.991744990263263,0.9931412773861925,0.9928120032562394,1.0086754979499761,0.9888894800419832,1.0069947294719714,0.9947658918548169,0.9896796657058171,0.9971875716117982,0.9896357939917302,0.9887394201277356,0.9916978148359336,0.9985895743831786,1.0116508561877797,0.9912781371197573,0.9936256036506214,0.9903981621240057,1.0135108605361105,0.9899679588564494,0.9902938974750888,0.996687806801582,1.0141354988212035,1.0149203254187205,0.9889679652417416,0.9890303492070234,1.0100983241354142,0.9888297975776934,1.0115193477815012,7.842877380246088e-06,0.00017886468653446682,0.00014920152338328187,0.00016116021945851753,0.00016064007138845166,7.83408607263128e-06,0.0002718650402646283,7.835502682986357e-06,0.0001618950684037486,0.00046982220806277816,0.00014136479057483593,0.0004531857014682411,0.00034034245562958884,0.0001611216222227523,9.149557843813954e-05,8.425342279206478e-06,0.00016287730669180018,0.00021440458150104606,0.00016403263767515467,9.131125052234082e-06,0.00016515123920722612,0.00016518716647604352,0.00021260417019126294,9.606865296578177e-06,9.76323321239253e-06,0.00016775854236652046,0.00016727512323925356,7.883549775272539e-06,0.00021339127662547584,8.401023237435095e-06
337,337.0,0.9875207895502478,1.0149402865750012,0.0005084013961733027,8.893690935745253e-06,0.00016370019865118577,0.00013209239714563484,1.2587013449583833e-05,0.0001982403330358071,1.008802705391111,0.9881651347523942,0.9914713683127635,0.9928506734306499,0.9925225429043019,1.008643303110418,0.9885663207734655,1.0069632963492048,0.9944702158280855,0.9892571438429203,0.9969010141020416,0.9892163929933563,0.9883822419848052,0.9914085412708303,0.998388985158539,1.0116247126789517,0.9909859513598489,0.9933282078807173,0.9901046278861156,1.0134782162243332,0.989672301942542,0.9899974436937705,0.9963738836100433,1.0141052951067673,1.0148908482838095,0.9886718011426832,0.9887341703063868,1.0100645895621712,0.9885368361265184,1.0114916566648076,8.897389631935771e-06,0.0001982403330358071,0.00016381360024291105,0.00017766015758053036,0.0001766906449789609,8.941050241725691e-06,0.000298584901634066,8.893690935745253e-06,0.00017812618348058575,0.0005084013961733027,0.0001562222463268334,0.0004912724913938081,0.00037149100006048086,0.00017836652902251897,0.00010434189460771516,1.0426235427075165e-05,0.00018031286080236007,0.00023939139168697177,0.00018164760804461667,1.1688656130599414e-05,0.0001832280869696345,0.00018372340251413124,0.0002380249386386608,1.2587013449583833e-05,1.2757605960769235e-05,0.0001858942914030266,0.00018545021053258226,9.174320917323764e-06,0.00023645186374485143,1.0303963966457012e-05
338,338.0,0.9875514130631138,1.0149722291333005,0.0005412026314059045,1.0833981985713687e-05,0.0001789637866641936,0.000140559414702614,1.7725807078662752e-05,0.00021438515034053404,1.008828761996089,0.9877734985505028,0.9910443579743443,0.9924031124634453,0.9920768816731438,1.0086796373002334,0.9880852098316735,1.0069999660921682,0.99402299462606,0.9886261380327231,0.9964790252685186,0.9885904200683842,0.9878438501568432,0.9909591002126876,0.9981156797811476,1.0116676298875307,0.9905329765129706,0.9929197739521031,0.9896481561594695,1.0135420897652707,0.9892109817882903,0.9895349629312001,0.9959600245058248,1.0141829290683404,1.0149722291333005,0.9882086252514602,0.9882703437481377,1.0100988938742588,0.9881107131102146,1.0115346946628916,1.0833981985713687e-05,0.00021438515034053404,0.00017846369878312228,0.00019423361506460646,0.00019359037908371128,1.1168944496735661e-05,0.000321036641567474,1.108664733700618e-05,0.00019629291366244812,0.0005412026314059045,0.00017434686649523242,0.0005237425588361687,0.0003975160580348136,0.00019632148504816424,0.00011799558027882774,1.3840547188765535e-05,0.00019868606521017155,0.00026114135187834666,0.00020059921683665303,1.6019219953208533e-05,0.00020296800781988866,0.00020391940055581142,0.0002608972513095265,1.7725807078662752e-05,1.7967300140520997e-05,0.00020630503459375193,0.0002057754581282313,1.1480706401055443e-05,0.00025577887287180106,1.3592207538950819e-05
339,339.0,0.9875772724461884,1.0150074598014203,0.0005136236643811331,1.0940401946637209e-05,0.00017162917469538554,0.0001332402333629318,1.870009265566237e-05,0.00020415681874981975,1.008793524298665,0.9875907296224484,0.9907941851543629,0.9921433934429452,0.991813551362512,1.0086478492589903,0.9878516816656054,1.0069695760607877,0.9937547829124121,0.9883033689908707,0.996222276241661,0.9882730492475074,0.9875772724461885,0.9906977364780927,0.9979558027146062,1.0116399380288987,0.99026780525649,0.9927262755063361,0.9893807800729205,1.0135199947233977,0.988940788794665,0.9892629620115473,0.9957745021465971,1.0141655309927196,1.014957365746971,0.9879357594015686,0.9879966120098596,1.0100677126469846,0.987910911973998,1.0115073615840293,1.0940401946637209e-05,0.00020415681874981975,0.00017081268667279076,0.00018617382380289635,0.00018586727276288234,1.1542545886385313e-05,0.00030540830084526484,1.1490302455735323e-05,0.00018916936859622152,0.0005136236643811331,0.0001693179884130391,0.0004972505601375254,0.00037758603054037016,0.00018870344381531593,0.00011412410859006381,1.4367711716077642e-05,0.0001910372910699043,0.0002496164714784399,0.00019310722407806527,1.6721333351070212e-05,0.00019572898965324398,0.00019680478626310334,0.00025019805216962125,1.870009265566237e-05,1.8971672769463035e-05,0.00019925054525273022,0.00019867130086725806,1.1726260394475797e-05,0.00024371964250540366,1.4086549040966568e-05
340,340.0,0.9875956762791015,1.015040210993713,0.0004938539849326237,1.0017756786997456e-05,0.00016196513148924923,0.00012791184431215085,1.7094027931911456e-05,0.0001958979061095887,1.008680973121665,0.9876572958952201,0.9908812043432861,0.9922298518925359,0.9918972004091193,1.0085221214939433,0.9879437132417117,1.0068444755854182,0.9938312292608172,0.9884369659434956,0.9962843922751632,0.9884050649153988,0.9876857525253103,0.9907801738192256,0.9979623979711277,1.0115060932031512,0.9903478444102485,0.9927984494215504,0.9894569050810664,1.013366625184844,0.9890121226036522,0.9893326359265358,0.9958440394667589,1.0139979065345275,1.0147866856609191,0.9879996003958491,0.9880621720551593,1.0099453923192239,0.9879883568346682,1.0113738394041214,1.0017756786997456e-05,0.0001958979061095887,0.00015901107697727503,0.00017255967637840288,0.00017236814980876755,1.0654123214737573e-05,0.00029292361933559653,1.062316047001471e-05,0.00017473865388342402,0.0004938539849326237,0.00015549588002786844,0.00047763696818155525,0.00036214572238079453,0.00017506281636324445,0.00010677193144935636,1.3126855678462123e-05,0.00017726895109800527,0.00023894038001330475,0.00017909541880126935,1.5270841060761765e-05,0.0001817902288315652,0.00018297654718375054,0.0002395946623644827,1.7094027931911456e-05,1.7338859312332702e-05,0.00018511174870707543,0.0001845473125343053,1.0764833004615292e-05,0.0002334041833755337,1.2867668479856771e-05
341,341.0,0.9876070099676713,1.0150654465511681,0.0005175933241817663,9.764191663354414e-06,0.00016564402574068985,0.00013389080295000548,1.741671567165349e-05,0.00020527779765153146,1.0087842330293435,0.9879443328740768,0.9910623960752926,0.992416699229972,0.9920831870971658,1.0086269458186552,0.9882961698349564,1.0069487013312615,0.9940161411033037,0.9889049639099291,0.9964481034396478,0.9888627224561681,0.9880747701011321,0.9909638184473208,0.9981689891248827,1.011621499936185,0.9905297807027628,0.9931157505884529,0.9896369541226194,1.013482994100071,0.9891894322671302,0.9895093246793146,0.9961590679603042,1.014114912606458,1.014904487697915,0.9881745555063747,0.9882367409098921,1.0100527141332836,0.9883014937545914,1.0114881717643545,9.764191663354414e-06,0.00020527779765153146,0.00015917108262096316,0.00017163964211041246,0.00017164670514013797,1.0427836676763869e-05,0.00030659013732821995,1.0417941371120435e-05,0.00017302733799091,0.0005175933241817663,0.0001521817295688066,0.0004997697521408022,0.00037846187097820413,0.00017422844131093483,0.00010912672258814444,1.2905292216459136e-05,0.00017650257692184966,0.00025013671070862333,0.00017806529787003843,1.532678030875405e-05,0.00018130679958679668,0.00018278324687345088,0.00025183759615737876,1.741671567165349e-05,1.766060170071568e-05,0.00018477951844534458,0.00018417972500807398,1.0549494862697707e-05,0.00024388240073499568,1.2663501831788746e-05
342,342.0,0.9876124281242623,1.0150781303147751,0.0005269917172274454,9.69397331935229e-06,0.0001681391497165892,0.0001362930035711992,1.812319347379739e-05,0.0002092378977160373,1.0088504032175758,0.9881587953479323,0.9912590840581555,0.9926169271944125,0.9922833189222467,1.008688871011291,0.9885667012597427,1.0070094586997467,0.994216052581445,0.9892855406838592,0.9966248472885831,0.9892340672687833,0.9883829004415767,0.9911580909850742,0.9983301415216452,1.0116840962018645,0.9907215240900016,0.9933310772129674,0.9898277818525644,1.0135380085830217,0.9893820121732703,0.9897003565209649,0.9963721833719061,1.0141682563602312,1.014960010664962,0.988372177637739,0.9884334605698817,1.0101170889986624,0.9885340612929839,1.0115503435377875,9.69397331935229e-06,0.0002092378977160373,0.0001609853954914172,0.00017304091930311186,0.00017323155731834925,1.0383430028579645e-05,0.0003123789584784131,1.0402703267602971e-05,0.00017412683794733043,0.0005269917172274454,0.00015195161284568834,0.0005084252937698086,0.0003851847232443597,0.00017594935075284108,0.0001114762257199359,1.2994794030927522e-05,0.000178414293778947,0.0002546938677338029,0.0001800053917686789,1.5743861695219988e-05,0.00018379569312942007,0.0001857145162244871,0.00025716457152265347,1.812319347379739e-05,1.834171644454491e-05,0.0001874620021583139,0.00018686541740591694,1.0527604447710462e-05,0.00024810405580665603,1.2762915446326805e-05
343,343.0,0.9876130853612389,1.015073226125524,0.0004981192046586356,8.978350835067584e-06,0.00016001467365763376,0.00012897678110357008,1.685683836600214e-05,0.00019766882231116368,1.00891231367376,0.9882497126949155,0.9914197125748423,0.992790976279667,0.992450782135091,1.0087396166387403,0.9886819503914247,1.0070551258850817,0.9943821876407102,0.989458549965411,0.9967805796053253,0.9894019567291111,0.988519419039858,0.9913302157193847,0.9984435810872626,1.0117460667586766,0.9908931561806662,0.9934277749709765,0.9899988344052381,1.013586777832482,0.9895517385266043,0.9898696025965529,0.9964662067001095,1.0142137427121432,1.01500579329259,0.9885398420645519,0.9886017275238567,1.01017963577367,0.9886348136699064,1.0116125978864325,8.978350835067584e-06,0.00019766882231116368,0.00015443763927420063,0.00016612395331107565,0.00016634139345530374,9.611747422974503e-06,0.00029517589433335277,9.639668201438717e-06,0.00016729191940894814,0.0004981192046586356,0.00014610802961867258,0.00048070419817778786,0.0003639530843608962,0.00016903805916569227,0.00010591062598493802,1.2050984781246109e-05,0.00017153401199697849,0.00024047059896456025,0.00017319031211652125,1.4637362728208518e-05,0.00017696409661574586,0.0001790040768278616,0.0002432504991993176,1.685683836600214e-05,1.7031299406186557e-05,0.00018044241461532713,0.00017990629818620023,9.745387781075e-06,0.00023441560592436255,1.1837831699272808e-05
344,344.0,0.9876101362909663,1.0150456978244047,0.0005021588942055704,8.189609842837329e-06,0.0001642017680005474,0.00013069541157148288,1.5739681024524852e-05,0.0001987906392318693,1.0089173941533132,0.9881324902450156,0.9913477148649225,0.9927224614907837,0.9923806817480575,1.0087522819904224,0.9885407170879227,1.007068094980211,0.9943137859206947,0.9892733176710065,0.9967221931783322,0.9892191903838964,0.9883668020387135,0.9912622954381447,0.9983857022556463,1.011761401552503,0.9908272971228723,0.9933053609132978,0.9899351532684421,1.0136127632391456,0.9894914260356275,0.9898061918198351,0.9963451034042372,1.014249989880655,1.0150456978244047,0.9884909260266661,0.9885502794924367,1.0101916312311991,0.9885123847655045,1.0116284599502368,8.189609842837329e-06,0.0001987906392318693,0.00016289858957001482,0.0001761216863553492,0.00017603090552941982,8.79956597122439e-06,0.00029699440382627886,8.825464954556486e-06,0.0001774640028670187,0.0005021588942055704,0.0001561016285462971,0.00048576863481795566,0.0003664777181184813,0.00017864458264590225,0.0001058263884999371,1.1047272876129336e-05,0.0001812978449506676,0.00024038597137470978,0.00018309281703981334,1.3561742920821588e-05,0.00018692142883788238,0.00018877341966883833,0.0002444253235117056,1.5739681024524852e-05,1.5947102622383178e-05,0.00019018888416864028,0.0001897613580172943,8.912209874381358e-06,0.00023605178136264885,1.085348678326772e-05
345,345.0,0.9876047355258087,1.0149949615366074,0.0005259474660599523,7.511413310386206e-06,0.00017635653494075325,0.00013792720053640458,1.4731364185581821e-05,0.000212811457016815,1.0088057407484048,0.9877912689279187,0.991027715295212,0.9923893032587067,0.992045715526495,1.0086355811625256,0.9881314838014074,1.0069514850990344,0.993978560041113,0.9887593406812537,0.9964060602103215,0.988710323432528,0.9879253985317116,0.9909190465472143,0.9981009013000502,1.0116265439689387,0.9904772164333159,0.9929225532245735,0.9895821465589476,1.0134656883367774,0.9891324402380167,0.989439303177208,0.995955578743249,1.014093837967342,1.0148888166628491,0.9881318948156811,0.9881895472461726,1.0100764183670012,0.9881384995519523,1.0114953111962528,7.511413310386206e-06,0.0002064951917239593,0.00018207835709653202,0.00019749681239574691,0.00019739537626575247,8.081573566382192e-06,0.00030943956383552336,8.103334617644284e-06,0.00019948482549560806,0.0005259474660599523,0.0001765333379201361,0.0005098193839036673,0.0003828286488014949,0.0001999448016093185,0.00011024735728619567,1.0152314882774613e-05,0.00020307353349366207,0.00024725842541874075,0.00020524968066175354,1.2580088850326495e-05,0.00020946746582233943,0.00021135382878225708,0.00025156678610095044,1.4731364185581821e-05,1.4974960166792744e-05,0.000212811457016815,0.00021256490312781534,8.171529031323725e-06,0.000245358908697241,9.973358095924344e-06
346,346.0,0.9875980376781313,1.0149382425241273,0.0005031104453048596,8.129468474833141e-06,0.00017128148267340584,0.00013180074200792595,1.5638614379478517e-05,0.00021024161276607243,1.0086986945485195,0.9875980376781313,0.9907632365987673,0.9921156578335205,0.9917682448457475,1.0085326948577218,0.9878919152220097,1.0068508303952826,0.9936958379224324,0.988436685280223,0.9961345289803322,0.988392455462373,0.9876565858375828,0.9906379090579271,0.9978980164340711,1.0115103769316143,0.9901926913476877,0.9927112279238322,0.9892944976728955,1.013350088662023,0.9888428488524698,0.9891484528611536,0.9957454520854556,1.013976060836019,1.014771526073108,0.9878388806856849,0.987896520504052,1.0099710942450368,0.9879278051830095,1.0113804138613736,8.129468474833141e-06,0.00019639466523870688,0.0001794067929413637,0.00019470657633249684,0.00019485440200102158,8.8458728376613e-06,0.00029495236855820145,8.833345186443485e-06,0.00019730431694632848,0.0005031104453048596,0.00017518159273892313,0.0004878367660326021,0.00036548182074440475,0.00019709815077949874,0.00010629071240367315,1.0827438231440607e-05,0.00020035231107305403,0.0002343999265340731,0.00020262899078870664,1.3390395418468087e-05,0.0002068545086145201,0.00020874531210038756,0.00023805390203393198,1.5638614379478517e-05,1.59155722607596e-05,0.00021024161276607243,0.00021008127775762548,8.854290976781427e-06,0.00023337716351845778,1.0655867227403327e-05
347,347.0,0.9875909667665449,1.0148972183331608,0.0004725741539982984,8.949552138170939e-06,0.0001595498331697507,0.0001227697590306253,1.6779698371941165e-05,0.00019265548463784807,1.0087489475359113,0.9876371365028831,0.9908517315497272,0.9922127927652766,0.9918620823975216,1.0085858452118337,0.987936104835597,1.0069031388850302,0.9937889427691814,0.9884879125788899,0.9962165310684212,0.9884432634881081,0.9877087901688404,0.9907325347183851,0.997957394541226,1.0115610082317132,0.9902926862535659,0.9927471751216194,0.9893961743470581,1.0134074760919263,0.9889520299704029,0.9892619475726333,0.995784594544946,1.0140339680423534,1.014831296885699,0.9879539790926563,0.9880113552464085,1.0100256361497009,0.9879707858970951,1.0114315417696487,8.949552138170939e-06,0.0001841306559111306,0.0001648230543311095,0.00017882319029797314,0.0001789349041063732,9.808493542172972e-06,0.0002766475519690317,9.768634629737849e-06,0.00018113915168719124,0.0004725741539982984,0.00016061783601088877,0.00045798896119926866,0.00034263472446727374,0.00018090079764003473,9.945713796952341e-05,1.1827030778709012e-05,0.00018380537884782203,0.00021998101736400315,0.00018582815552166388,1.4481221449228838e-05,0.00018960404566554696,0.00019131005155941674,0.00022316006977271923,1.6779698371941165e-05,1.70826747040448e-05,0.00019265548463784807,0.0001924924774139575,9.780289634200507e-06,0.00021885695530296054,1.1651644170278058e-05
348,348.0,0.9875835244346491,1.014893566509904,0.0004685183226474153,9.069369949499646e-06,0.00015415702428686037,0.00012084086930872041,1.5970799762545135e-05,0.0001812599477454597,1.0088024369978532,0.9878381049105223,0.9909965227833905,0.9923582924779927,0.992008870839252,1.0086418178752952,0.9881848129119493,1.0069597721743482,0.9939325029632492,0.9888177830998777,0.9963352418536361,0.9887650513984756,0.9879859234360221,0.9908789766826182,0.9980983389654939,1.0116179964122896,0.9904382738868397,0.9929645474970865,0.9895418792831552,1.0134660526138506,0.9891003975949972,0.9894124972291071,0.9960131136776852,1.0140964187762662,1.014893566509904,0.9881039219775232,0.9881612320007488,1.0100793086361568,0.9881903394709078,1.0114881778540676,9.069369949499646e-06,0.00018075236211568155,0.00015676322026703907,0.00016972911931650088,0.00016973628008412397,9.755146108989315e-06,0.0002722991091829808,9.699926363280999e-06,0.00017154607871194694,0.0004685183226474153,0.00015112355784752137,0.00045344569006130423,0.00033758440286189254,0.0001711541048422783,9.683706280560979e-05,1.1727626076857176e-05,0.00017354930703298123,0.0002152181297825538,0.00017519709076152114,1.395797650317874e-05,0.0001784934869468657,0.00017991871834576164,0.00021779280966644412,1.5970799762545135e-05,1.627558007312873e-05,0.0001812599477454597,0.0001810774573127794,9.819571559534053e-06,0.0002148911932286843,1.1547280641451696e-05
349,349.0,0.9875754817322906,1.0149394329397607,0.0004580837495884771,9.546389999394453e-06,0.00014935909766155463,0.00011749867995861436,1.533016607652839e-05,0.00017456510248826988,1.0088071619007901,0.9880825493992492,0.9911307198626785,0.9925008406642893,0.9921461603932966,1.0086455629022137,0.9884852363426103,1.0069634197976478,0.9940667875455821,0.9892156009544752,0.9964458738958006,0.9891549058693272,0.9883185870193938,0.9910107742773072,0.9982301327288368,1.011617870935522,0.9905667356683915,0.993230808769457,0.9896669811746845,1.0134600271375251,0.9892206959277439,0.9895258199415992,0.9962809950795181,1.0140924904431994,1.0148891476684136,0.9882219251642911,0.9882792699042143,1.0100849218758785,0.9884583339593026,1.0114876311886216,9.546389999394453e-06,0.00017456510248826988,0.00015224452255432915,0.00016481653308731816,0.0001644914961510606,9.913259813920403e-06,0.0002637605230599828,9.776180508249308e-06,0.00016598023832977457,0.0004580837495884771,0.000145403996181647,0.00044278451731775444,0.00032792533187734447,0.000165590605018256,9.470854872270271e-05,1.1925810499645578e-05,0.00016753691129084948,0.00020663380005264708,0.00016888606044129312,1.3594314257210187e-05,0.00017182001018436896,0.00017297815158265077,0.0002086722983692669,1.533016607652839e-05,1.564698864936311e-05,0.00017441931248571887,0.00017423062518413896,1.020995942167981e-05,0.00020754498710528598,1.175253954751062e-05
350,350.0,0.987566609709315,1.0150088368649648,0.00042521643582193547,9.408593692156431e-06,0.0001391872775834357,0.00010883277095448836,1.458786846773539e-05,0.0001631902971006223,1.0088731991114455,0.9882140288472843,0.9912595423201002,0.992628821312993,0.9922753603748923,1.0087069025247783,0.9886503363690331,1.0070250030981105,0.9941976747630477,0.9894373943962252,0.9965669203790285,0.9893708655824286,0.9885047553503742,0.9911389225950024,0.9983445447251523,1.0116872320264845,0.9906935998454502,0.9933725553086705,0.9897928072607447,1.013530487363844,0.9893469631634491,0.9896523759982125,0.9964220732464315,1.0141664088055813,1.014963259867395,0.9883476690822532,0.9884041602351449,1.010147563500058,0.9886037368243275,1.011556284202584,9.442961631090384e-06,0.00016131962777428548,0.00014281117172760052,0.00015484477005618373,0.0001542432033875519,9.612485850448559e-06,0.00024394027205813757,9.408593692156431e-06,0.0001555134115010727,0.00042521643582193547,0.00013606060088466326,0.0004108372155724284,0.0003036569700326729,0.00015534930246249398,8.865313640321268e-05,1.1659133871690403e-05,0.00015704258326679535,0.00019066711547613153,0.00015821421683646927,1.2985525859795528e-05,0.00016082519286553826,0.00016181155341561183,0.00019238506137035237,1.458786846773539e-05,1.492882172994644e-05,0.0001631902971006223,0.00016301903422121249,1.0092635267445643e-05,0.00019179200674742237,1.1507122150368801e-05
351,351.0,0.9875566794155686,1.0150662658669587,0.00040951673985554555,9.493795179107965e-06,0.0001349770752125979,0.00010485606598223998,1.507171240627314e-05,0.00015797578200394085,1.0089762617221567,0.9880851743775227,0.9912515283620584,0.9926189391910559,0.9922643492465534,1.008805693040544,0.9884993216268174,1.0071243803056293,0.9941839634589774,0.989248198989769,0.9965614335240397,0.9891860726643541,0.9883410997231372,0.991129321030825,0.9983304188379559,1.0117936611512992,0.9906857874916537,0.9932269158160895,0.9897861917855674,1.0136362517715047,0.9893429271036971,0.9896463289982182,0.9962730073347686,1.0142703531048831,1.015066265866959,0.9883472420590603,0.9884030840695784,1.0102489597473694,0.9884701518660721,1.0116623255037378,9.493795179107965e-06,0.00015709757671586346,0.00013771604470043194,0.0001491866128765582,0.00014880425091326339,9.735938079433835e-06,0.00023661967845140807,9.549017507586914e-06,0.00014995059506495398,0.00040951673985554555,0.00013126850295104285,0.00039607137076421253,0.0002930312023933498,0.00015022489149317915,8.700645033507023e-05,1.1936785404432999e-05,0.00015212667451403386,0.00018638882467919302,0.0001533293382589161,1.3401035288342716e-05,0.0001559976284121235,0.00015742329452251872,0.00018840079637898302,1.507171240627314e-05,1.5408045087001802e-05,0.00015797578200394085,0.00015795548978926385,1.0148520041535498e-05,0.00018671020018428075,1.1765462126088966e-05
352,352.0,0.9875454619008981,1.0150853764228411,0.0004162137930437022,1.1100927934368285e-05,0.00014072424304199612,0.00010654820852539347,1.7463236329502394e-05,0.00016771634269739086,1.00897935183053,0.9877582434203367,0.9911049988033247,0.9924653014874261,0.9921144466976136,1.008800441141629,0.9881121102670009,1.007117013282325,0.9940366216656554,0.9887772928732105,0.9964448140500307,0.9887215928843944,0.9879226788612813,0.990981502271728,0.9981621252574725,1.0117880321270487,0.9905409284284821,0.9928711065891476,0.9896443301733205,1.0136233405545023,0.9892018140978619,0.9895051937947671,0.9959172173920352,1.014252287857694,1.0150473783745575,0.9882065526082332,0.9882626757801509,1.0102457127517845,0.9881217023018118,1.0116570469175465,1.1100927934368285e-05,0.0001613260937231373,0.00014469369897001215,0.00015643883735894204,0.00015658207258311213,1.1321034169214804e-05,0.00024208585620297246,1.111093968645213e-05,0.00015795840260898617,0.0004162137930437022,0.00013880167570833916,0.00040306414777986486,0.000298234415090674,0.00015868257838659456,9.299845906131577e-05,1.4074503527246998e-05,0.00016113747580093167,0.00019234019245763513,0.00016262761561352875,1.569859073886938e-05,0.00016558426126315454,0.00016771634269739086,0.00019467926569813787,1.7463236329502394e-05,1.773460178920969e-05,0.000167310667550911,0.0001674994652616959,1.1683207738912023e-05,0.0001917332882694792,1.3831644215590792e-05
353,353.0,0.987532728215149,1.0150765005923397,0.00039901314844220973,1.1608990386095008e-05,0.00013724703300310682,0.00010204258734590285,1.805591502494037e-05,0.0001660865975132867,1.008961206078175,0.987532728215149,0.9909600609722651,0.9923125152807151,0.9919629850535576,1.0087820852217215,0.9878338420164042,1.0070973379805526,0.9938859304604449,0.9884193734888805,0.9963088647018332,0.9883700866248063,0.9876180164674923,0.9908292587381811,0.9980183770148314,1.011760746729053,0.9903927927329742,0.992620097721576,0.9895012314740979,1.0136071384481102,0.9890599332383903,0.9893650953350789,0.9956646335920689,1.0142369798859827,1.0150329112603185,0.9880664615920903,0.9881222197810594,1.010226497799802,0.9878745106530702,1.011631234790876,1.1711863062842836e-05,0.00015460776992328912,0.0001426114205861658,0.00015401712692017332,0.00015449086940272542,1.1847587592780852e-05,0.0002320157319591547,1.1608990386095008e-05,0.00015609615573965215,0.00039901314844220973,0.00013763580864986578,0.00038654059267332643,0.0002856085800768103,0.00015680206030077955,9.175864883993343e-05,1.479608851122148e-05,0.00015937130880177387,0.00018463021073922257,0.00016098258364139004,1.634488816920701e-05,0.00016387350412912574,0.0001660865975132867,0.0001867694177208692,1.805591502494037e-05,1.8284064400299854e-05,0.0001655670089836649,0.00016579868382101513,1.2212335313546922e-05,0.00018374570790268208,1.4526320865154753e-05
354,354.0,0.9875184324848026,1.0150591393308406,0.0003693297559472,1.0802677474832075e-05,0.0001263352702865921,9.430784829752156e-05,1.6679986474281202e-05,0.00015203989823977238,1.0089708506836645,0.9875788336513858,0.9910339097498677,0.9923901720282038,0.9920393943904782,1.008786692212627,0.9878847203237968,1.007098931931653,0.9939646433185405,0.9884871466617212,0.9963889369178395,0.9884366298369884,0.9876744662322234,0.9909034861010694,0.9980602408292264,1.0117620495750723,0.9904684249794701,0.9926677884394052,0.989578952834224,1.0136231828845959,0.989139717060127,0.9894449508966915,0.9957172097751453,1.0142640553151137,1.0150591393308406,0.988149717457543,0.9882055327736958,1.0102353149750398,0.9879234473550287,1.0116345896308556,1.085028729304306e-05,0.00014296268062550241,0.00013063358187227056,0.00014097822681006323,0.0001414262166490224,1.1012639148613886e-05,0.00021463902522418898,1.0802677474832075e-05,0.00014280269441434415,0.0003693297559472,0.00012560640561173664,0.0003576460600513524,0.0002642622461999274,0.00014350752145551103,8.453389271995998e-05,1.3657582969902065e-05,0.0001458186122341073,0.00017066449831920462,0.00014727988191269784,1.5095041576916941e-05,0.00014997461817719586,0.00015203989823977238,0.00017296611739279943,1.6679986474281202e-05,1.6893608059038924e-05,0.00015156493770936434,0.00015177053172371166,1.1324299399501204e-05,0.0001699209989402109,1.3413583971490902e-05
355,355.0,0.9875032611428785,1.0150485796527768,0.00036206824820549674,1.0114296957694308e-05,0.00012076925702088086,9.220893003639637e-05,1.5459330700631862e-05,0.0001414758182568987,1.0089472150913599,0.9876554178654847,0.9912257874556435,0.9925916125722595,0.9922412391081886,1.0087545771784492,0.9880034917012387,1.0070684675822048,0.9941706336188059,0.9886991512622514,0.9965844485639868,0.9886391015846795,0.9878207248986608,0.9911039609410837,0.9981334714251636,1.011711280257445,0.9906720376758998,0.9927206881206194,0.9897850770260374,1.0135560639161583,0.9893471643360329,0.9896533559273345,0.9957406799964319,1.014173696819843,1.0149673052328338,0.9883583923210061,0.9884137958887392,1.0102039009891783,0.9880070874437424,1.0115861419427286,1.0114296957694308e-05,0.00013990030216136333,0.00012239351007423013,0.00013208420832040558,0.000132313166369001,1.0298300067136535e-05,0.00021017417032944793,1.0114844607524661e-05,0.00013333448372459722,0.00036206824820549674,0.00011635688534076666,0.0003502641045400893,0.0002588773386117531,0.0001340043630358533,8.043728091532254e-05,1.2656997679154515e-05,0.00013600713874897756,0.00016671492884731212,0.00013723950705190908,1.3979158920920887e-05,0.00013969653784093135,0.0001414758182568987,0.00016951943844696195,1.5459330700631862e-05,1.5657271901346473e-05,0.00014118075147359957,0.00014135941277357378,1.056560797567102e-05,0.00016639513022037196,1.2435176527484237e-05
356,356.0,0.9874880836990301,1.015043252808775,0.0003609819790019413,9.604811136050737e-06,0.00011721650976524127,9.172509883869311e-05,1.4549729408360152e-05,0.0001390008842851343,1.0090091961628744,0.9878167572610824,0.991453765614128,0.992832316511262,0.9924811237892168,1.0088121062130282,0.9882139595375361,1.0071248329806446,0.9944092942637841,0.9890059268795681,0.9968038203409492,0.9889389510424033,0.9880628651732275,0.9913499257616667,0.9982922909746894,1.0117691078521958,0.9909243349905342,0.9928852744308786,0.9900419403709011,1.013613579449927,0.9896102493229887,0.9899145151300506,0.9958898277191787,1.014228952794825,1.015024015783632,0.9886348391132495,0.9886884060219693,1.010264837807509,0.9881852181529511,1.011645351854817,9.655211978622403e-06,0.0001390008842851343,0.00011644021068769172,0.00012555960344029103,0.00012557996463706251,9.767101227805348e-06,0.00020911206768203385,9.604811136050737e-06,0.0001263787572053779,0.0003609819790019413,0.00010949857179642038,0.0003488312202909146,0.0002577337700375542,0.00012684087547752598,7.787027034806465e-05,1.1965061619724998e-05,0.00012848306551506406,0.0001654168869470115,0.00012943653567581542,1.3142127605002686e-05,0.0001315483982871326,0.0001329420651415974,0.00016832470733990854,1.4549729408360152e-05,1.4729080667116156e-05,0.00013282934256114674,0.0001329630612362956,1.003393575962662e-05,0.00016552368914588388,1.175230681506006e-05
357,357.0,0.9874737696629117,1.0150373761085092,0.0003395732170644008,1.0367598900280952e-05,0.00011007323216656812,8.569657319461997e-05,1.5143276707107677e-05,0.00013057589620454045,1.0090194861155246,0.98797981277313,0.9916235551863938,0.993009968425955,0.9926625393642996,1.0088203291401798,0.9884199409297013,1.0071318298504695,0.9945951230681983,0.989293646342861,0.9969826145874797,0.9892207214745284,0.9882962326975793,0.9915351127671241,0.9984220179919875,1.0117829805146137,0.9911101345645585,0.9930661579084751,0.9902300770318165,1.0136278224247046,0.9898008533087023,0.9901062931623024,0.9960626514968933,1.0142421655864433,1.0150373761085092,0.988829050989543,0.9888817227483006,1.0102732951872444,0.9883665237512802,1.0116598992369201,1.0574164833284748e-05,0.00013057589620454045,0.00010860788934966035,0.0001169183900558418,0.00011690653569973688,1.049710037726956e-05,0.00019655648730128542,1.0367598900280952e-05,0.00011761418809936465,0.0003395732170644008,0.00010172335368933917,0.0003279634937604633,0.0002423660862699264,0.00011795642068055114,7.313338907921841e-05,1.2776138739669146e-05,0.000119376998656555,0.00015534974665522386,0.00012017787740759272,1.3816718853482812e-05,0.00012209137637306998,0.00012327651002271245,0.00015806492371898945,1.5143276707107677e-05,1.5286714721728547e-05,0.00012325458277311242,0.0001233395401621109,1.0824966001596533e-05,0.00015552538977502855,1.2557993063899091e-05
358,358.0,0.9874611885441775,1.0150262062079445,0.0003279493237745887,1.0745311782233228e-05,0.00010466485494419195,8.273134830623333e-05,1.5197624049601825e-05,0.00012838055614363528,1.0089597677640396,0.9880112498631853,0.9915199399201076,0.9929012208150141,0.9925509856338547,1.0087650880139185,0.9884540517955922,1.0070784882947137,0.9944772402953972,0.9893164664336481,0.9968555483590263,0.9892428537474567,0.988327628182396,0.9914224961004846,0.9983811696966024,1.0117251895332673,0.9909921888209485,0.9931153037026207,0.9901078895335209,1.0135810165031196,0.9896758922692063,0.989980991004762,0.9961166289372362,1.014200176835167,1.0149973209897762,0.9887030341007931,0.9887539677636037,1.010216888401756,0.9884023982429888,1.0116029551567782,1.1122243501783928e-05,0.00012838055614363528,9.99111534822653e-05,0.00010758709239681693,0.00010748970568609157,1.0859422628081217e-05,0.00019199731550663252,1.0745311782233228e-05,0.00010806973269009009,0.0003279493237745887,9.309579868327563e-05,0.00031686607707293436,0.00023570407065764303,0.00010839388064724468,6.833097257940905e-05,1.3149972614808356e-05,0.00010961648467741526,0.00015287008410387455,0.00011027846830409563,1.4029049115827832e-05,0.00011199991223993123,0.00011306636075269113,0.00015542205205085,1.5197624049601825e-05,1.530264603610643e-05,0.00011305354458789616,0.00011312161457379933,1.1241484135831198e-05,0.00015215515426925748,1.2938539581045754e-05
359,359.0,0.9874512098524818,1.0150091571482098,0.0003401556979570504,9.822901860180394e-06,0.00010454718432777349,8.681625288093779e-05,1.3808950994626095e-05,0.00013596897957733327,1.0088077040059409,0.9878202691169512,0.9912797495584309,0.9926470514862757,0.9922974365951629,1.0086084050970674,0.9882256118580236,1.006921940736153,0.9942229243872407,0.9890271487177013,0.9966216064553074,0.9889569652783127,0.9880770250129771,0.9911620620873727,0.9981737504255147,1.011564310048354,0.9907271814935827,0.992913896617096,0.9898379276425463,1.0134248077265244,0.9894031547184239,0.9897097290979044,0.9959214369193453,1.0140462768777674,1.014844778929655,0.988426963143597,0.9884767711387964,1.0100606011415194,0.9881960199962678,1.011442849821087,1.023998491493743e-05,0.00013596897957733327,9.477113216427554e-05,0.00010222119891933239,0.00010197751613415693,9.934657546852649e-06,0.00020208830377073194,9.822901860180394e-06,0.00010242072091505893,0.0003401556979570504,8.749180321652424e-05,0.00032880004127993273,0.0002465817276467245,0.00010274746155056285,6.704647691637145e-05,1.2039322265922169e-05,0.00010361175138901899,0.0001623023165708974,0.00010395037767021668,1.2775706897813543e-05,0.00010542206640951941,0.00010635937058337257,0.00016479595176288375,1.3808950994626095e-05,1.3898711806031499e-05,0.00010627339328567335,0.00010634711128572734,1.029928033919226e-05,0.00016041729930842052,1.1845314893863845e-05
360,360.0,0.9874447030974778,1.0149866823167237,0.0003317435134194722,8.893664457292774e-06,0.00010014496368042856,8.514149649839038e-05,1.2549823763932347e-05,0.00013319971921604688,1.0086799577699839,0.9875228767238254,0.9908608660792871,0.9922047975234307,0.9918565467984706,1.0084725281841738,0.9878622164598391,1.0067835872488797,0.9937778045053837,0.9885705365539386,0.9961927627803495,0.9885081343146378,0.9876826855178956,0.9907081354223218,0.997863867118031,1.0114228055848227,0.9902647004357013,0.992575604303717,0.9893692873985122,1.0132812402271552,0.9889296695317151,0.9892338413757539,0.995577311739942,1.0139013302852753,1.0146997629489385,0.9879466619264455,0.9879968760716048,1.0099276045909515,0.9878651428295755,1.0113014095121284,9.271835538765458e-06,0.00013319971921604688,8.87384879956967e-05,9.581751804666639e-05,9.551544613571765e-05,8.992649744203107e-06,0.0001979479900580336,8.893664457292774e-06,9.587830262916051e-05,0.0003317435134194722,8.162900921916813e-05,0.0003206777717442226,0.00024100585940535095,9.62096502703317e-05,6.392633808927799e-05,1.0911670711399092e-05,9.682709168044655e-05,0.00015935569869212764,9.695013319867492e-05,1.1578712421483116e-05,9.823575336024215e-05,9.90397792869387e-05,0.00016167906399048874,1.2549823763932347e-05,1.262765030130096e-05,9.895048057837265e-05,9.902839134915174e-05,9.325652668921798e-06,0.0001571096282782431,1.073162416172681e-05
361,361.0,0.9874425377888203,1.0149592351009058,0.0003037431448352899,8.127504709251887e-06,9.260100481663062e-05,7.769212860216454e-05,1.197717290967808e-05,0.0001211456132302315,1.0086357156481767,0.9874425377888202,0.9907633900496892,0.9921004428331425,0.9917584282511519,1.0084288752581285,0.9877595652316129,1.0067370988869546,0.9936854965959567,0.9884392724655248,0.9961144064996932,0.9883796951449891,0.987570715746965,0.9906053593431507,0.9977882898929448,1.0113836575386084,0.9901590080882631,0.9924873616561576,0.9892633948581516,1.0132382770023987,0.9888243156711043,0.989124688185608,0.9954993650998446,1.0138623703928145,1.014661187267874,0.9878442684411275,0.9878941937362621,1.009881908049278,0.987775945791425,1.0112610985726591,8.431600206222667e-06,0.0001211456132302315,8.353815822748511e-05,9.027236335786625e-05,9.000716994068798e-05,8.219688466334249e-06,0.0001804179937535158,8.127504709251887e-06,9.051966502991684e-05,0.0003037431448352899,7.740493324991809e-05,0.00029343988957678034,0.00021991577532335171,9.05587223752981e-05,5.8246833599697487e-05,1.0101998026931416e-05,9.126863000531814e-05,0.0001447529312267426,9.152771969406734e-05,1.0822691951844627e-05,9.27780707062119e-05,9.354899482228016e-05,0.00014673909228705298,1.197717290967808e-05,1.2068684699997245e-05,9.353595786353914e-05,9.359028144554572e-05,8.513390974338621e-06,0.00014290441876630322,9.911053237220593e-06
362,362.0,0.9874451763153116,1.0149272688881745,0.00028877558553294723,7.613875787080812e-06,9.066189320594063e-05,7.336767211714139e-05,1.1472856584569351e-05,0.000112580531667985,1.0085769434062113,0.9875223345852786,0.990827156608595,0.9921618030834212,0.99182135042039,1.0083588358488942,0.9878640433540489,1.0066649693128482,0.9937517508144309,0.9886072675709007,0.996179319144537,0.9885473932477324,0.9876916000318877,0.9906651043150093,0.9978121067109532,1.0113156430572543,0.990215282817303,0.9925618345132262,0.9893154393128052,1.0131522277321487,0.9888738654326281,0.9891738601010048,0.9955593057027703,1.0137675352807043,1.0145642115922808,0.9878881976683057,0.9879386045469881,1.009814775775914,0.9878629046299863,1.0111920063041353,7.921723883908488e-06,0.000112580531667985,8.609944446433382e-05,9.333445127438202e-05,9.306513288808639e-05,7.707590502189187e-06,0.00016881047799495108,7.613875787080812e-06,9.373136567004791e-05,0.00028877558553294723,8.051715803070978e-05,0.00027858624357524563,0.00020675198492650808,9.37747351054601e-05,5.582583657017696e-05,9.507306281413162e-06,9.497827674944913e-05,0.00013357904518842916,9.567250491484266e-05,1.0236000843261138e-05,9.727274444610982e-05,9.792470729471522e-05,0.00013463841652464352,1.1472856584569351e-05,1.1583865299663433e-05,9.887795507556202e-05,9.879459353184097e-05,7.996697572896893e-06,0.00013290096426924603,9.324723727564808e-06
363,363.0,0.9874514525823489,1.0148912370659495,0.00028679531511194804,7.1107431715652526e-06,9.217401573954351e-05,7.278763904431748e-05,1.0488958175110278e-05,0.00010878719505450552,1.0085879078387976,0.9876843938661817,0.9909025354891089,0.9922328854412658,0.9918913998213572,1.008364424427206,0.9880657464947648,1.0066698748899476,0.9938160879045922,0.9888903031177297,0.9962200959150321,0.9888225259779683,0.9879186032252325,0.9907337932477224,0.9978972128985308,1.011329524372994,0.990278737683518,0.9927180260953522,0.9893769454777468,1.0131499613715074,0.9889314797415234,0.9892350964516898,0.9956993030311129,1.0137547072782407,1.014548172933494,0.9879391534510396,0.9879901568469428,1.0098228986351598,0.9880351274263306,1.0112047102986585,7.4934323534975235e-06,0.00010878719505450552,9.123519777077334e-05,9.92063329994569e-05,9.909262371684554e-05,7.209715711783395e-06,0.00016455588301011922,7.1107431715652526e-06,9.994117515851235e-05,0.00028679531511194804,8.621010694718408e-05,0.00027633607432154113,0.0002027661226184625,0.00010028840458094439,5.6326401113124536e-05,8.804226653504383e-06,0.00010195021512976575,0.0001282329775485002,0.00010311467675189595,9.434540967468188e-06,0.00010519498842458584,0.00010573146140087997,0.00012787821563384595,1.0488958175110278e-05,1.0595348456895994e-05,0.00010790388165713733,0.00010763029648214653,7.5122583696003364e-06,0.00012873034233903304,8.663360555673622e-06
364,364.0,0.9874597933744783,1.0148515930216493,0.00027583450592776515,6.654110905881371e-06,8.894547809536634e-05,7.002750325400265e-05,9.633581952107384e-06,0.00010582703948811842,1.0086714981286422,0.9879838264589944,0.9910583140723914,0.992395472598905,0.9920519644068397,1.008463293864612,0.9884137914796276,1.0067709297825527,0.9939741563179891,0.989306501802561,0.9963551829772788,0.9892307547088403,0.988288554668382,0.9908999354769668,0.9981008452512637,1.0114446094111378,0.99044800602064,0.9930577190332998,0.9895487408427185,1.0132940835640927,0.9891046180057612,0.9894142269267484,0.9960536633839635,1.0139188964755284,1.014712560946524,0.9881098997985545,0.9881611361011486,1.0099183971565748,0.9883608207780793,1.011319223672789,7.062317669456374e-06,0.0001035770034001716,8.862236351156127e-05,9.644788829954619e-05,9.651773321210718e-05,6.760656460456999e-06,0.0001572333147664351,6.654110905881371e-06,9.7522676760644e-05,0.00027583450592776515,8.448640941386348e-05,0.0002656361930125948,0.0001941672571017951,9.786782960835386e-05,5.4059074378148414e-05,8.22966936681369e-06,9.954178032710712e-05,0.0001222483056834687,0.000100820061881556,8.717477783875756e-06,0.0001029497922557196,0.00010346944019233253,0.00012127703675589463,9.633581952107384e-06,9.71975884364326e-06,0.00010582703948811842,0.00010550700442023324,7.046186671116924e-06,0.00012282948123116578,8.098391579055549e-06
365,365.0,0.9874686254762454,1.0148087901426937,0.0002564372870743175,8.698596275554723e-06,8.504854794754819e-05,6.450797767038846e-05,1.113258694749916e-05,0.00010259950542272948,1.0086635435651954,0.9880549919237085,0.9911284161014785,0.9924687046539385,0.9921234415252311,1.0084596871989526,0.9884935567756838,1.0067691621567574,0.9940407307997619,0.9893888657225833,0.9964107551418157,0.9893112064324046,0.9883711535696778,0.9909749501442732,0.9981480685690766,1.0114419194898479,0.9905260539871303,0.9931339415024564,0.9896288253694955,1.0132964637919468,0.9891846215591089,0.989493537269984,0.9961316520630232,1.0139239058824465,1.0147167736793525,0.9881917361398169,0.9882424777049595,1.009912088475393,0.9884431043584412,1.01131642884634,9.014571666536104e-06,9.671206403815221e-05,8.528145685010978e-05,9.297077415815755e-05,9.303505789130544e-05,8.823186112564792e-06,0.00014658413723090338,8.698596275554723e-06,9.406435499866993e-05,0.0002564372870743175,8.166165394904859e-05,0.00024702320533689215,0.00018085953025987852,9.454859859648919e-05,5.2337203979034324e-05,1.030161359351406e-05,9.634906940038366e-05,0.00011413510785386088,9.77899776340815e-05,1.0423466163037903e-05,9.987140331214032e-05,0.00010027399303316052,0.00011308483635393281,1.113258694749916e-05,1.1141674701754204e-05,0.00010259950542272948,0.00010240946099238562,9.08118553272026e-06,0.00011467546327796625,1.0135415789665988e-05
366,366.0,0.987476375672196,1.0147632818165016,0.00026099963790187584,1.3434199301341066e-05,9.685214453693235e-05,6.604567881923987e-05,1.57073891868507e-05,0.00012426144222583388,1.0087088203139372,0.9878878153646777,0.9910765850178924,0.992415853041218,0.9920720411893045,1.0085093658725686,0.9882884426710798,1.0068192477396773,0.9939970217015295,0.9891190291117701,0.9963842036258502,0.9890441880049059,0.9881465737448447,0.9909240250113351,0.9980870701595966,1.0114918454599293,0.9904769965476551,0.99295231405551,0.9895815913952877,1.0133465728001456,0.989136874184219,0.9894489415788699,0.995949483782976,1.013972417580058,1.0147632818165018,0.9881402529041643,0.9881914811339053,1.0099591203060896,0.9882634819258519,1.011365689625909,1.3434199301341066e-05,9.988400444658041e-05,0.00010345181778531146,0.00011346544836853098,0.0001133960695856584,1.3665158273290956e-05,0.00015083201383812056,1.3610134989557222e-05,0.00011488202935080663,0.00026099963790187584,0.0001010849291323735,0.000251630907700478,0.00018524284005012645,0.000116440242321939,6.273848243573908e-05,1.538022984326082e-05,0.00011932082972109149,0.00011834239099947825,0.00012166479592373913,1.5226270516645347e-05,0.00012426144222583388,0.0001247426831269403,0.00011748864400111147,1.5777047927610944e-05,1.57073891868507e-05,0.00012760921121254544,0.00012754912818652956,1.3797582922768598e-05,0.00011876141189183783,1.5177362939997563e-05
367,367.0,0.9874814707468764,1.0147170765940183,0.00026852487188017897,1.596477892565038e-05,0.00010794419834768891,6.974419323814055e-05,1.851402246431631e-05,0.00014698870649425806,1.0087047628504877,0.9876415351391432,0.9908225416749065,0.9921495576296154,0.9918015784042905,1.0085055959204636,0.9879743074783889,1.0068166584605942,0.9937208350934869,0.9886865412907717,0.9961244891608709,0.9886213188127823,0.9877925213229719,0.9906527395836396,0.9979069271296193,1.0114922622966371,0.9902019923910547,0.9926797169990691,0.9893036940247861,1.0133448752343799,0.9888546579163803,0.9891654424413336,0.9956683826853332,1.013969663878382,1.01475947528766,0.9878521768063654,0.9879044962276585,1.009957173189808,0.9879928569493138,1.0113655104654153,1.596477892565038e-05,0.00010397840899968124,0.00012072480269511257,0.000132983730069753,0.0001324823005889839,1.651808101818337e-05,0.00015682459268797632,1.6610220176906375e-05,0.00013408660382779612,0.00026852487188017897,0.00011877638028603663,0.00025898953654280985,0.00019168462360608421,0.0001370767292098008,7.218840446097839e-05,1.8271030515433427e-05,0.0001409741919524037,0.00012406830169133272,0.00014400468892663982,1.8174128725980425e-05,0.00014698870649425806,0.00014783218339317814,0.00012322367463526011,1.8608339003492028e-05,1.851402246431631e-05,0.0001507463638512108,0.0001507314372119185,1.656185540032603e-05,0.00012412332958139648,1.8089631607586188e-05
368,368.0,0.9874823374848318,1.0146784036802936,0.0002514264514922332,1.6135431181621072e-05,0.00010258595118598627,6.517532536894062e-05,1.916022468861785e-05,0.00014052610278362802,1.0086568846770512,0.9874823374848317,0.9906263997453055,0.9919466444000563,0.991597243914387,1.0084619520325162,0.9877751960666382,1.006773228518672,0.9935173815859812,0.9884246673670236,0.9959351213507397,0.9883627272156074,0.9875702575373314,0.9904456819966815,0.9977627615415862,1.0114503192215774,0.98999405470919,0.9924979125347795,0.9890947700794108,1.0133071072662256,0.9886453096513906,0.9889538301286467,0.9954788457390442,1.0139338973604384,1.0147235233702085,0.9876458149004067,0.9876977808423608,1.0099131994385764,0.9878183502823084,1.011322907754427,1.6135431181621072e-05,9.737067772234073e-05,0.00011519216143572986,0.00012707056781707267,0.00012628299485551548,1.6886813969593388e-05,0.00014698914930514565,1.7097046632040324e-05,0.00012752335260894258,0.0002514264514922332,0.00011272418046904303,0.00024252280177110335,0.00017950946166494445,0.0001309338309611783,6.88945161187046e-05,1.8386180718492007e-05,0.00013480830957178657,0.0001162985161365921,0.0001377315692728366,1.873179398094704e-05,0.00014052610278362802,0.00014152783127996214,0.00011521547649710249,1.921293561719832e-05,1.916022468861785e-05,0.00014395459462135973,0.00014395583361142753,1.690067276670161e-05,0.00011634396920007907,1.8265086827647267e-05
369,369.0,0.9874779304773172,1.0146570474439054,0.00023569167852022796,1.538127086704421e-05,9.444332008554183e-05,6.008498352637086e-05,1.9082159787885077e-05,0.0001274876911807423,1.0085796357924788,0.9875287698948122,0.9906874221094379,0.9920102099554715,0.9916614707348083,1.008385754548044,0.9878329967427899,1.0066979806348741,0.9935829638748367,0.9885089481499515,0.995994521381476,0.9884437912497149,0.9876359159176668,0.9905109098104895,0.9977716216611853,1.0113703452262783,0.9900598499434795,0.9925368942268442,0.9891616769214615,1.0132171395588006,0.9887127547658955,0.9890181518493185,0.9955137294985452,1.0138374596857112,1.0146261508517782,0.9877154587353042,0.9877673356306216,1.0098358828863947,0.9878654594682912,1.011242671201238,1.538127086704421e-05,9.046952694400722e-05,0.00010465467289660018,0.00011536463031315633,0.00011463499214742254,1.630610274543112e-05,0.0001367462651322974,1.656552409646691e-05,0.00011569542992928152,0.00023569167852022796,0.00010211831349671267,0.0002272779732382175,0.00016728568210695697,0.00011884235347616613,6.29143884053224e-05,1.7575084575755986e-05,0.00012231916930076917,0.0001073020683688117,0.00012497187287525605,1.837721741104133e-05,0.0001274876911807423,0.00012843141341789172,0.00010583261511676572,1.9082159787885077e-05,1.9115563455912247e-05,0.00013058395857966923,0.000130585827003896,1.6257252467017575e-05,0.00010793251731454977,1.7496387394981375e-05
370,370.0,0.9874693155424235,1.0146627922534288,0.00024379283414021792,1.4450851849481814e-05,9.243937962286319e-05,6.078027113039186e-05,1.9323268222459117e-05,0.00011844986328520738,1.0086545007021532,0.9876678737231204,0.9908523952001751,0.992178100807801,0.9918295660687119,1.0084554210974879,0.9880137634965559,1.0067676973390791,0.99375255545119,0.988772363915,0.9961483842912676,0.9886983930435344,0.9878422659819268,0.9906754643758731,0.9978951414938203,1.0114330683283057,0.9902259244911339,0.992680166778527,0.9893284007190839,1.0132668368205475,0.9888755836012707,0.9891780399434603,0.9956506746273341,1.0138773733883912,1.0146627922534288,0.9878762567163555,0.9879286568474804,1.009906127093179,0.9880155941900204,1.0113049456062118,1.4450851849481814e-05,9.487917580175505e-05,9.775887159617675e-05,0.00010751194778671591,0.00010679432072001804,1.5497916217322054e-05,0.00014221396523505725,1.576606206514838e-05,0.00010759534608373365,0.00024379283414021792,9.431669947258183e-05,0.00023489989527530005,0.00017322001428471984,0.00011070272462837618,6.171564543815687e-05,1.6928703097229266e-05,0.00011380780343931408,0.00011216646132785459,0.00011621891468256606,1.8209575502694326e-05,0.00011844986328520738,0.0001195510153541958,0.00011087480013870309,1.9323268222459117e-05,1.9364772692750448e-05,0.00012103483864657275,0.0001210551059038148,1.5404280035048885e-05,0.00011283268227022123,1.6843033492501776e-05
371,371.0,0.9874580863049512,1.0147009614902103,0.00024876918581030386,1.3600324394501207e-05,9.122334241069121e-05,6.16856155383044e-05,1.9516513682918258e-05,0.00011404499348541928,1.0086426169136553,0.9878887569799476,0.99097471608335,0.9922990657358715,0.9919546974078904,1.0084435140231198,0.9882811103654617,1.0067558200884419,0.9938785746885773,0.9891265944344707,0.9962578818926622,0.9890454237606802,0.9881371587313555,0.9907996208898743,0.9980102688238385,1.0114253360002323,0.9903513390327232,0.992909982933571,0.989454360394407,1.0132572087008436,0.9890027600949485,0.9893099787666224,0.9958772606106127,1.013867317839431,1.014651593064636,0.9879994548887485,0.9880515349469373,1.009892360776559,0.9882503257114714,1.0112960102971595,1.3600324394501207e-05,9.955400528057088e-05,9.255653199997009e-05,0.00010162184099481825,0.00010085861263322384,1.4749088227344596e-05,0.00014751155381988057,1.5026816768043827e-05,0.00010133105104322005,0.00024876918581030386,8.807950876275127e-05,0.00023958820166448686,0.00017837411275478123,0.00010464522970205393,6.148774690242306e-05,1.640243368027649e-05,0.00010755537150671846,0.00011811097479112598,0.00010983698215427301,1.8076713619109237e-05,0.0001118422096300016,0.00011310366928833046,0.00011763464722952168,1.9516513682918258e-05,1.9516998119286316e-05,0.00011402024698813721,0.00011404499348541928,1.4616821645593355e-05,0.00011836608610069877,1.6301799640951923e-05
372,372.0,0.9874458363896997,1.014759034586669,0.00023347203812816794,1.2552984707300773e-05,8.488178393500284e-05,5.7857859812265296e-05,1.823638511686682e-05,0.00010489345742020005,1.008714694144346,0.9880573751756907,0.9911278597230997,0.9924589977289399,0.9921169680938522,1.0085223846994251,0.9884817713286792,1.006836213372234,0.994046013965005,0.9893818448564194,0.9964224921269682,0.9892970385797301,0.9883537982828653,0.9909678442108469,0.9981570441930426,1.0115121131333353,0.9905229212166432,0.9930969630837126,0.9896291815805216,1.013355099826396,0.9891810966867197,0.9894924917619847,0.9960661690819516,1.0139749615502682,1.0147601932746464,0.9881800289273708,0.9882308280954116,1.0099705076730021,0.9884287537702704,1.0113823722302053,1.2552984707300773e-05,9.402874404143216e-05,8.51677279711732e-05,9.347231789201955e-05,9.272682524446488e-05,1.3690149113132745e-05,0.00013900193928596471,1.3964299303985818e-05,9.301489395499294e-05,0.00023347203812816794,8.062065318428835e-05,0.0002249034115763568,0.00016778836886916336,9.62642949523932e-05,5.6945534734590155e-05,1.5250231330694504e-05,9.897232763715014e-05,0.00011155979205549178,0.00010109523760228426,1.6892566963083686e-05,0.00010290525443269368,0.00010408723240280033,0.00011126784715842383,1.8272694649636597e-05,1.823638511686682e-05,0.00010487943718436325,0.00010489345742020005,1.3519982398247997e-05,0.00011185886119095031,1.5148027547771059e-05
373,373.0,0.987434159421469,1.014820029987995,0.00023479745595438443,1.1593325596402115e-05,8.322019623411775e-05,5.8174458459677e-05,1.6871800696738755e-05,0.00010198310303835151,1.008773756328365,0.9880108438526471,0.9910927512284563,0.9924247665867475,0.9920812152823753,1.0085866061631559,0.9884143691773754,1.0068995237893288,0.9940089564708475,0.9892755171335286,0.9963911845896646,0.9891921440891471,0.9882735705983564,0.9909361302948737,0.9981575587178212,1.0115891091532236,0.9904929172599677,0.9930530889786209,0.98959827325567,1.0134396772977297,0.9891518800333923,0.9894653632448415,0.996029533553568,1.0140656029697568,1.0148517903151903,0.9881523278558916,0.9882033281387456,1.0100370093280402,0.9883768467843074,1.0114586685175975,1.1593325596402115e-05,9.267149860895533e-05,8.265132867254169e-05,9.070200067685377e-05,9.020790657780824e-05,1.2695470589449735e-05,0.00013810099292653905,1.295986427887488e-05,9.064319400912287e-05,0.00023479745595438443,7.853788936868683e-05,0.00022618820119379952,0.00016739683101565494,9.341112871060256e-05,5.451050883643774e-05,1.4149914452985007e-05,9.59862139104018e-05,0.0001101533002235562,9.800071394108477e-05,1.5679057783018296e-05,9.985218600530575e-05,0.00010092496528157887,0.00011030726409159793,1.6936787626342566e-05,1.6871800696738755e-05,0.00010198310303835151,0.00010193608927270355,1.25067217493291e-05,0.00011020419365315851,1.4045978281266371e-05
374,374.0,0.9874246490250596,1.014866966139376,0.0002485084388291978,1.0664028265858404e-05,8.684123799888857e-05,6.207101634179866e-05,1.5367697004367336e-05,0.00010712488035243905,1.0087712482303381,0.9877522026901507,0.9908410802289507,0.9921656624789408,0.9918191151147119,1.008590705903005,0.9880869947337463,1.006901878443652,0.9937393252723205,0.988832988746216,0.9961319312389199,0.9887526683320464,0.987905646416134,0.9906758951158847,0.9979822021534549,1.0115965875309503,0.9902290502691401,0.9927768729596591,0.98933054996096,1.0134455098516104,0.9888837348409572,0.9891925458111515,0.9957520312926933,1.0140784179976305,1.014866966139376,0.9878875445613463,0.9879379200077435,1.0100408858823888,0.9880959240738209,1.0114659324747073,1.0664028265858404e-05,9.593996909109406e-05,8.709019357438346e-05,9.543687321233391e-05,9.530737167495404e-05,1.1632135911379456e-05,0.00014439633233554329,1.1870984991325825e-05,9.590041723405064e-05,0.0002485084388291978,8.305075594379644e-05,0.0002394211844999575,0.00017597682299499984,9.834910990001093e-05,5.588120483684456e-05,1.294264190585506e-05,0.00010089648071844651,0.00011469138338781611,0.00010289771028656492,1.4301687119272629e-05,0.00010488540537918494,0.0001059760468951971,0.0001157810562282444,1.5428233561058666e-05,1.5367697004367336e-05,0.00010712488035243905,0.00010702023062959294,1.1463808266123392e-05,0.0001141827398068105,1.2851315129955641e-05
375,375.0,0.9874188988252707,1.014886846441771,0.0002405295026565836,1.052180109478925e-05,8.457035470930442e-05,6.013896749717315e-05,1.4957564696076664e-05,0.00010476908381877921,1.008718822241523,0.9874188988252707,0.9905836192873039,0.991898066039776,0.9915503223378334,1.0085340231042859,0.9876858637427899,1.006842394631898,0.9934677614243351,0.9883342055802853,0.9958740768916539,0.9882564056222534,0.9874705421413175,0.9904023573493571,0.9977460723014437,1.0115334084525918,0.9899513566357447,0.9923952472868589,0.989049794789735,1.0133623381895172,0.9886027373980826,0.9889129184824923,0.9953552513127623,1.0139838499562683,1.0147693281847983,0.9876045492221196,0.9876551042433056,1.0099844557291022,0.9877348666891796,1.0114021631430326,1.052180109478925e-05,9.233632549714315e-05,8.560951794789922e-05,9.369225074032043e-05,9.371281037050346e-05,1.1319853170245038e-05,0.0001394300855102377,1.1513276621067674e-05,9.426253081698123e-05,0.0002405295026565836,8.163239849337547e-05,0.0002318446067418041,0.0001702238499560025,9.660298919662615e-05,5.4471182455832073e-05,1.2524880678966018e-05,9.899855621606243e-05,0.00011091997247514199,0.0001008903234319058,1.3873473340061082e-05,0.0001027880261661251,0.00010391586344839405,0.00011249726104038205,1.4986561893107325e-05,1.4957564696076664e-05,0.00010476908381877921,0.00010467212443041594,1.11861984895854e-05,0.00010997079336066199,1.245697652405723e-05
376,376.0,0.9874179691635122,1.0148826141192144,0.00022295055658423608,1.0398550319233144e-05,7.838491396715627e-05,5.5426666854792436e-05,1.450977758619626e-05,9.678804485896776e-05,1.0086767531525855,0.9874197611797122,0.9905762162715831,0.9918953571051451,0.9915479786795458,1.0084968096989984,0.987689011622816,1.0068064451500072,0.9934676067220003,0.9883352640172685,0.9958764895257262,0.9882562820977199,0.9874716782601328,0.990405424481658,0.9977391174977384,1.0115010190453613,0.9899570402665258,0.9924073641085337,0.9890560001809319,1.0133298250873477,0.9886053282309369,0.9889144690651398,0.9953655784467412,1.0139474472112584,1.0147303820116311,0.9876009509627909,0.9876522710314688,1.0099472693654712,0.9877365320678638,1.0113696703654669,1.0398550319233144e-05,8.5018082782796e-05,7.955571499034508e-05,8.694210102541157e-05,8.696535380050436e-05,1.1047818506673802e-05,0.00012864391113235845,1.1207970122260249e-05,8.750657398220826e-05,0.00022295055658423608,7.56797378490266e-05,0.00021473164558874085,0.0001572633698231448,8.948763585029773e-05,5.0495211253793725e-05,1.2130715348007784e-05,9.169458289765165e-05,0.00010193627040148493,9.342491970352303e-05,1.342665555356928e-05,9.504031325716864e-05,9.597699089461356e-05,0.00010326008315853726,1.4515936535487373e-05,1.450977758619626e-05,9.678804485896776e-05,9.671343334962964e-05,1.0945875965622105e-05,0.00010121475282985517,1.2074833063341836e-05
377,377.0,0.9874207872476325,1.0148611973515111,0.0002228252405491434,9.574874763252637e-06,7.60650361164814e-05,5.5284443177136266e-05,1.3138048210948976e-05,9.202720900025747e-05,1.0085863396014128,0.9875622725998364,0.9906984742800031,0.9920153529099079,0.9916692759048633,1.0083947900562336,0.9878630998451563,1.0067021448288827,0.9935827189608634,0.9885755902826845,0.9959726840910847,0.9884889838346617,0.9876678052482804,0.9905292518392161,0.9978034838480186,1.011415127600207,0.9900798790293693,0.9925486458676684,0.9891794913118817,1.0132394897723251,0.9887263380386854,0.9890340248742583,0.9955011141571479,1.0138507337541958,1.014632386177583,0.9877198944944419,0.9877708900321349,1.0098514193038142,0.9878925506668473,1.0112831562267175,9.574874763252637e-06,8.41331441592953e-05,7.653971115595962e-05,8.327539223890798e-05,8.342445537336213e-05,1.013125989446336e-05,0.0001274768949979193,1.0279262622468685e-05,8.401084676409956e-05,0.0002228252405491434,7.229781084501517e-05,0.00021427076590926713,0.00015613296021449216,8.555029412534952e-05,4.8489238706404946e-05,1.1063800060563897e-05,8.763893227384672e-05,9.97748536604902e-05,8.925116142620756e-05,1.217179530341527e-05,9.060773704031574e-05,9.144978247248586e-05,0.00010051164903866178,1.3141380314068298e-05,1.3138048210948976e-05,9.202720900025747e-05,9.196792975186252e-05,1.0040146088571862e-05,9.974527564611994e-05,1.100923088722394e-05
378,378.0,0.9874257470020891,1.014829524318465,0.00023124266818092652,9.115254279801627e-06,7.682319200904711e-05,5.733855928969413e-05,1.2825669763607639e-05,9.06150194026719e-05,1.008528181761408,0.9877494540782528,0.9908365019919384,0.9921531214249435,0.9918112962317659,1.0083375780854902,0.988099590709948,1.0066478905716556,0.9937280117214924,0.9888969828971084,0.9961002732209697,0.9888039893580327,0.987931470262861,0.9906725145209871,0.9979029195846693,1.011359643545392,0.9902215219848746,0.9927493763605454,0.989319518605619,1.0131755848391166,0.9888656813977509,0.9891706719358507,0.9956907728704576,1.013786844370143,1.014567306145398,0.9878605533049554,0.9879110283613146,1.0097892287997459,0.9880988505615363,1.0112269704088834,9.115254279801627e-06,8.753910811645062e-05,7.557313316305813e-05,8.18929155869e-05,8.22916473591993e-05,9.699526544629551e-06,0.00013216066595956048,9.854950612066983e-06,8.30835938366789e-05,0.00023124266818092652,7.149103199194589e-05,0.00022228182892547045,0.0001616499514705907,8.434960817731537e-05,4.904075185001732e-05,1.066308514036655e-05,8.644457577348241e-05,0.00010302108229329866,8.806621024685182e-05,1.1802217529771658e-05,8.942991424424304e-05,9.050881469321465e-05,0.00010340070617711871,1.2825669763607639e-05,1.2829526881271072e-05,9.06150194026719e-05,9.050327246360795e-05,9.59931010944277e-06,0.00010311967710673095,1.0600042391122873e-05
379,379.0,0.9874312423513399,1.014794523199881,0.00022285750835382025,9.287642176038958e-06,7.428586636024462e-05,5.494662052402821e-05,1.3868729718945896e-05,8.712753710949834e-05,1.008573073743785,0.9879358083762955,0.990970966608244,0.992288970025159,0.9919485591600354,1.008379068170582,0.9883280398866962,1.0066894427182576,0.9938636875535488,0.9891955118285599,0.9962186991817799,0.9890953643192474,0.9881842775544404,0.9908138865247291,0.9980351436945331,1.0114060997120038,0.9903640101026633,0.9929626927548392,0.9894610355829747,1.0132295022986624,0.9890057003374467,0.9893073265694964,0.9958971474090987,1.0138443237495733,1.0146260562595573,0.9880013215632741,0.9880515616510727,1.0098312989770193,0.9883017212143126,1.0112737634517899,9.287642176038958e-06,8.489120126133088e-05,7.225079439613544e-05,7.822819392036116e-05,7.872621558627646e-05,1.0004702227946249e-05,0.00012771384165618705,1.016091886186554e-05,7.966204068637298e-05,0.00022285750835382025,6.881160930711418e-05,0.0002142719774411413,0.0001558912834098861,8.08269116405532e-05,4.8013631214221526e-05,1.1255539130842593e-05,8.289831346975786e-05,9.99251668001353e-05,8.45058409447624e-05,1.2620051669120806e-05,8.590224774682657e-05,8.712753710949834e-05,0.00010032600235790563,1.3868729718945896e-05,1.3896776713094683e-05,8.702097715789479e-05,8.686414255056658e-05,9.92493363995258e-06,9.9673708405193e-05,1.1167551253590225e-05
380,380.0,0.987435667219843,1.0147631221755626,0.0002176024444022216,9.046203008980226e-06,7.226480913276787e-05,5.349014822643467e-05,1.4135836607721643e-05,8.457432658484522e-05,1.0086322056655355,0.9880156544828121,0.9911079253882247,0.9924335450748221,0.9920940208542053,1.0084394067772582,0.988421988997552,1.0067496859976084,0.9940093094085035,0.9893084086269385,0.996357876039197,0.9892047109541101,0.9882847192339316,0.990965110920909,0.9981332680862494,1.0114657939812532,0.9905227734446937,0.993058505789967,0.9896229786853847,1.0132950109959646,0.9891696441378081,0.9894732886252807,0.9959947006680467,1.0139094206964048,1.0146896598037205,0.9881649388420709,0.9882153060138097,1.009888323029866,0.9883918396106864,1.011333780234774,9.046203008980226e-06,8.204391165122485e-05,7.034805535856777e-05,7.603904220418816e-05,7.661743967556279e-05,9.847568452662845e-06,0.0001240886958865115,9.97244409069891e-06,7.77822710203209e-05,0.0002176024444022216,6.750607527368949e-05,0.00020962948137349263,0.00015193997191496146,7.839919557333706e-05,4.5800795387379104e-05,1.1295122727981968e-05,8.040622802486122e-05,9.633188365484408e-05,8.202233005690483e-05,1.2741354474032494e-05,8.328664296784344e-05,8.457432658484522e-05,9.670928271090964e-05,1.4135836607721643e-05,1.420839120665338e-05,8.414709925269526e-05,8.403270092761514e-05,9.80619878625938e-06,9.638953481587955e-05,1.1193745910190081e-05
381,381.0,0.9874374155320559,1.014742249425315,0.0002478163858889029,8.40267670335641e-06,8.091086055539268e-05,6.186852224462807e-05,1.3536018936054016e-05,9.393328528144893e-05,1.0086575919237741,0.9879072157597858,0.9909467036360565,0.9922686075651361,0.991928641723382,1.008473817309632,0.9882858053545351,1.0067876463590892,0.9938448609684355,0.9891164556358959,0.9962071281553584,0.9890170122575859,0.9881271548814909,0.9907965840032269,0.9980476023167455,1.0114961218735883,0.9903558677796152,0.9929477335393878,0.9894559621871004,1.0133255110807662,0.9890005785945901,0.989304714002345,0.995888200046215,1.0139419236158331,1.0147216142141577,0.9879938618749,0.9880439987186519,1.0099186541945155,0.9882688772967554,1.0113633406534521,8.40267670335641e-06,9.393328528144893e-05,7.816065129237219e-05,8.428708051641579e-05,8.507216787123258e-05,9.182711611181063e-06,0.00014240709253527544,9.312338228268601e-06,8.675349835290987e-05,0.0002478163858889029,7.59521170039862e-05,0.00024002856366350832,0.00017428259237765392,8.673368636251394e-05,5.0413973122544886e-05,1.0577439955041964e-05,8.896410082889335e-05,0.00011144614285567698,9.085089129157821e-05,1.2091797107397678e-05,9.197630841304665e-05,9.32717232474626e-05,0.00011292943030429555,1.3536018936054016e-05,1.3655709617256715e-05,9.262986665054237e-05,9.255943335014865e-05,9.144642295765666e-06,0.00011046527275818786,1.0488218238860486e-05
382,382.0,0.987434881212436,1.0147388331289426,0.00026309977397018084,8.038761100582779e-06,8.532773893169134e-05,6.636424821210758e-05,1.3064135326663364e-05,0.00010118223463263085,1.0086593682261984,0.9876421389953263,0.9906465628160926,0.9919522054854023,0.9916162312047605,1.0084781554670994,0.9879609254217905,1.006790686329651,0.993534775275562,0.9886990810066323,0.9959165126751625,0.9886079713790186,0.9877716009932763,0.9904759894280892,0.9978435977825955,1.0114983083109845,0.9900316605877466,0.9926578143831258,0.9891286665280342,1.0133379671317908,0.988671306541875,0.98897857208988,0.9956004866990522,1.0139591512711374,1.0147388331289426,0.9876574782649702,0.9877087041330105,1.0099224246522474,0.9879727815532283,1.0113657365621889,8.038761100582779e-06,0.00010118223463263085,8.157264637464663e-05,8.781716303773373e-05,8.866729020844005e-05,8.712948899495629e-06,0.00015287062753698854,8.856381086910781e-06,9.049250523500094e-05,0.00026309977397018084,7.95280944578257e-05,0.0002556817369322404,0.00018654091766503404,9.029440709137297e-05,5.349033768380906e-05,9.97296823701358e-06,9.259896017822492e-05,0.00012115251623752423,9.458895913635428e-05,1.159316455317651e-05,9.568342402432291e-05,9.686002223686769e-05,0.00012385279605359783,1.3064135326663364e-05,1.3235998380444756e-05,9.644956258638248e-05,9.637347792853309e-05,8.674220111776072e-06,0.00011898446566874411,9.901671378223002e-06
383,383.0,0.9874264581854418,1.0147563410363234,0.00024432035358052447,8.557453884664804e-06,7.934143327961446e-05,6.122121554365754e-05,1.330919522150356e-05,9.393825366892832e-05,1.0086148590333384,0.9874661419259634,0.9904326584917278,0.9917228574808945,0.9913903344960375,1.0084330336410239,0.9877477121734741,1.0067470087336576,0.9933085764965014,0.9884243826237601,0.9957024261755231,0.9883412159870023,0.9875384172647667,0.9902451898380638,0.9976857421201579,1.011449954286181,0.9897994223949598,0.992464468438806,0.9888939851056888,1.013296668657087,0.9884372521651206,0.9887446566860133,0.9954020552401489,1.0139237003829387,1.014705291435422,0.9874264581854418,0.987476982094354,1.0098755822038306,0.9877771218472418,1.0113176370980936,8.557453884664804e-06,9.393825366892832e-05,7.55938341946677e-05,8.120305091413944e-05,8.199592218389319e-05,9.322568300634175e-06,0.000141830287215338,9.49698692986888e-06,8.355810037564928e-05,0.00024432035358052447,7.329097334543783e-05,0.00023739627673012066,0.00017317005925487363,8.343921716778499e-05,4.936580981477358e-05,1.0106617317450978e-05,8.549628040107134e-05,0.000112105906133566,8.731958477581558e-05,1.1748934421123736e-05,8.832995627327907e-05,8.938975664935624e-05,0.00011459587074632161,1.330919522150356e-05,1.3547390115399277e-05,8.909949011789428e-05,8.901385723224928e-05,9.163618869212123e-06,0.00011047940419250282,1.0057988360389029e-05
384,384.0,0.9874111395947548,1.014784399177632,0.00023555827006667827,9.51185370630942e-06,7.573680688172353e-05,5.8403232887952415e-05,1.4105171173562781e-05,8.985797372828091e-05,1.008673174112367,0.9875166518353027,0.9904506826423386,0.9917392068256283,0.9914075181420202,1.0084937890517829,0.9878128213287259,1.0068101982737354,0.9933262230367309,0.9885099709139693,0.9957189964339701,0.9884230486744616,0.9876092432640142,0.9902617470430172,0.9977311700373045,1.0115147726993217,0.989814852470467,0.9925191343211195,0.9889087381985768,1.013367229452952,0.9884561012647325,0.9887644877190558,0.9954542449548944,1.0140006355961353,1.014784399177632,0.987452646641745,0.9875010649937174,1.00993490885673,0.9878334127691629,1.0113816226129606,9.51185370630942e-06,8.985797372828091e-05,7.128542125454021e-05,7.630563957852506e-05,7.717026533047894e-05,1.0439627786735123e-05,0.00013597322585830212,1.0607252177353215e-05,7.85398064142533e-05,0.00023555827006667827,6.844590705159545e-05,0.0002285151625200548,0.00016628307196185838,7.860564520531971e-05,4.575584277688781e-05,1.0705377678595483e-05,8.040372769443326e-05,0.00010671559151818949,8.201540839990522e-05,1.2480534639120021e-05,8.28232509365641e-05,8.366621378155418e-05,0.00010832460184091715,1.4105171173562781e-05,1.4403145998130199e-05,8.346065762574224e-05,8.336684536738407e-05,1.0221709365431113e-05,0.000105868265263435,1.068873975156797e-05
385,385.0,0.9873903154609522,1.0148117806956254,0.00024045915724580478,9.378662668771867e-06,7.54433044577072e-05,5.959737134658741e-05,1.3705283531697158e-05,9.107550723051481e-05,1.0086821358123215,0.9876600655229365,0.9905644381409847,0.9918544191073942,0.9915245682206286,1.0084965859297506,0.9879968831807043,1.006812099946464,0.993446671713649,0.9887742643677334,0.9958307434840301,0.9886802550154628,0.987818616433686,0.9903768173306614,0.9978242159522589,1.0115211404286888,0.9899257629573331,0.9926707715050603,0.9890169130980287,1.013363446954839,0.9885617363831286,0.9888701179814519,0.995594773599991,1.0139935078506053,1.014777629276491,0.9875555464127319,0.9876028023944438,1.009940381838203,0.9879873642794733,1.0113873629084131,9.378662668771867e-06,9.107550723051481e-05,6.985777789221541e-05,7.440785334951621e-05,7.541768907860648e-05,1.0249465466047121e-05,0.00013817287089652183,1.0366507408767025e-05,7.665490036832153e-05,0.00024045915724580478,6.614130410891783e-05,0.00023280277217181016,0.00016922096606394256,7.695494852240509e-05,4.4822600642698866e-05,1.0387663870336698e-05,7.854531103026983e-05,0.00010825058008400855,7.991112975239758e-05,1.2176825083991103e-05,8.051664715834553e-05,8.104163413224822e-05,0.0001086277197986585,1.3705283531697158e-05,1.4012184180442792e-05,8.111481688310961e-05,8.100075721023973e-05,1.0100148171109166e-05,0.00010753831470877175,1.038713502072815e-05
386,386.0,0.9873659750238355,1.0148376889030903,0.00023828865513888552,8.842831796387969e-06,7.488786557590106e-05,5.926366622326359e-05,1.289418863708982e-05,9.044433487423627e-05,1.008694985034204,0.9879175577280469,0.9906558634695993,0.9919443782434887,0.9916187026967451,1.0085193633655247,0.9883091520283971,1.0068382343189353,0.9935449412874904,0.9891632170510686,0.9959136573324556,0.9890592197593264,0.9881558967359335,0.9904686937062791,0.9979620630130736,1.011550029138043,0.9900147012159851,0.9929632603980126,0.9891051033146262,1.0134024456215924,0.9886488628093748,0.988960807720925,0.9958961656082493,1.0140429235738913,1.0148278539016256,0.9876379370615023,0.987685072330931,1.0099568496470273,0.9882637068283971,1.0114154508077884,8.842831796387969e-06,9.044433487423627e-05,6.964029050480407e-05,7.406699939232964e-05,7.514338077568244e-05,9.620556561175772e-06,0.00013712145680041849,9.729581311696143e-06,7.621649018740918e-05,0.00023828865513888552,6.543819668275313e-05,0.00023034772456913806,0.0001678751662804351,7.696737291152181e-05,4.498075785086469e-05,9.781968435674894e-06,7.871185600131784e-05,0.00010823247579871604,8.00013086182523e-05,1.1495980269900625e-05,8.052789831827394e-05,8.087757568847099e-05,0.00010795003040484209,1.289418863708982e-05,1.315852255580983e-05,8.108964799896273e-05,8.09721555389301e-05,9.448914131265186e-06,0.00010698445550203288,9.785193739753856e-06
387,387.0,0.9873401075232058,1.01486393465532,0.00022204477718947173,8.526612423841426e-06,7.102722513219172e-05,5.517430750610617e-05,1.2387854630941549e-05,8.441072493043511e-05,1.0087577818117741,0.9880624199709582,0.9907693019775876,0.9920612367562238,0.9917367866929193,1.0085809169528792,0.9884834719442815,1.006900572540501,0.9936674927332055,0.9893833109801575,0.9960338837858709,0.9892738543804879,0.9883440174450644,0.9905896187438782,0.9980802585843254,1.011615252615323,0.9901362019037828,0.9931360654408372,0.9892253607236138,1.0134669639771057,0.9887693727500331,0.9890857742487832,0.9960705118534408,1.014103669579522,1.0148869860828131,0.9877497177362402,0.9877987702388729,1.0100182812729133,0.9884220409346075,1.0114805015275992,8.526612423841426e-06,8.441072493043511e-05,6.715571006115709e-05,7.145342513179573e-05,7.249067457185627e-05,9.305596138529982e-06,0.00012788098797632898,9.441094069210187e-06,7.343971687761262e-05,0.00022204477718947173,6.304814235012244e-05,0.00021453085454472683,0.0001565527660776097,7.442027403304565e-05,4.28131519602411e-05,9.440133636787094e-06,7.62206727013486e-05,0.0001012508436773263,7.747827892370765e-05,1.1096827213222342e-05,7.802975724317109e-05,7.835632707908371e-05,0.00010090010574471736,1.2387854630941549e-05,1.2601927593139539e-05,7.856703098454439e-05,7.846403040771286e-05,9.067500773718626e-06,0.00010000001886561525,9.440936154730373e-06
388,388.0,0.987314702198864,1.01489232880761,0.00021924916632622946,7.923588269200234e-06,7.198968308063621e-05,5.483223467501544e-05,1.1591571043072782e-05,8.3376922607941e-05,1.008792157048784,0.9878721438742272,0.9906496494760718,0.9919342182421356,0.9916137369825985,1.008613582843065,0.9882589040419427,1.0069318420831113,0.9935457105416893,0.9891101811498888,0.9959216918763641,0.989003978846736,0.9881012598103339,0.9904633388339658,0.9979773476270238,1.0116427142496551,0.9900091654574735,0.9929224208903293,0.9890975281466236,1.0134838963213602,0.9886382941867634,0.9889499346498323,0.9958416786437877,1.0141105387414142,1.01489232880761,0.9876194320522107,0.9876681705121164,1.010048459420544,0.9882163399325269,1.0115076735159203,7.923588269200234e-06,8.3376922607941e-05,7.082688672288409e-05,7.568858082945331e-05,7.638652025231769e-05,8.724690692991487e-06,0.0001263580805932147,8.881932206806819e-06,7.707993498463968e-05,0.00021924916632622946,6.629114657082521e-05,0.00021173365439016372,0.00015471459535624306,7.863935413043987e-05,4.2762895450616313e-05,8.802953674570561e-06,8.033434616297444e-05,9.968891631688492e-05,8.163050222299663e-05,1.0372112463260667e-05,8.230756127218667e-05,8.23890730849849e-05,9.916984984629124e-05,1.1591571043072782e-05,1.1773890972673487e-05,8.330632026609677e-05,8.315399701322803e-05,8.453942416223744e-06,9.927962078308917e-05,8.797885496586558e-06
389,389.0,0.9872917482906117,1.0149229606272325,0.00023109126543793213,7.32136741303221e-06,7.920537503992987e-05,5.882823636224467e-05,1.0644610847658515e-05,9.742371808325722e-05,1.0087824696946033,0.9875803990107754,0.9904285382835064,0.9917007007375883,0.9913871699331935,1.0086052268739216,0.9879041114395536,1.006921479372311,0.9933232909446309,0.9886600750407192,0.9957237144522295,0.9885595435534471,0.9877107435595828,0.9902344416066657,0.9977915771750371,1.0116345653396714,0.9897830318245191,0.9926073959473588,0.988872394335948,1.0134766875802255,0.9884122185727534,0.9887235606545534,0.9955144199927309,1.014105054278371,1.0148895300886591,0.987396123598123,0.9874442915316202,1.0100372405528877,0.9878959709914661,1.0114989405979173,7.32136741303221e-06,8.838644082563751e-05,8.230405540673637e-05,8.884885584959474e-05,8.896385278480982e-05,8.057051459409358e-06,0.000133748656413559,8.190148290018383e-06,8.940700125869453e-05,0.00023109126543793213,7.729803579377322e-05,0.0002228310583890453,0.00016348455212055664,9.194764148034407e-05,4.708335812655968e-05,8.145106029227759e-06,9.37427294884733e-05,0.00010546739419389351,9.528781345950002e-05,9.545645480248171e-06,9.6065986501726e-05,9.58610213715048e-05,0.00010502198763334233,1.0644610847658515e-05,1.0800678253161402e-05,9.742371808325722e-05,9.72448739341457e-05,7.819943436171322e-06,0.00010598768808720664,8.138713348677035e-06
390,390.0,0.9872732350382502,1.01494903302938,0.00022469467519743735,6.925653885174728e-06,7.895472769727302e-05,5.77222798554123e-05,1.0081821480856264e-05,9.944641353272785e-05,1.0088076156456491,0.987422027151665,0.9902951713826772,0.991566441175607,0.9912504215572924,1.0086356157755418,0.9877001401038905,1.0069513660570466,0.9931834878429816,0.9883756241233559,0.9955909446896567,0.9882791396347823,0.9874798144672594,0.9901030031261303,0.9977023284765982,1.0116665344639595,0.9896545151477335,0.992444419056328,0.9887454686427326,1.0135028969668662,0.9882867291722156,0.9885992742085375,0.9953501002483776,1.0141332638171923,1.0149185841547563,0.9872732350382502,0.9873214329188611,1.0100668015800025,0.9877205321908642,1.0115299379127471,6.925653885174728e-06,8.628383085690538e-05,8.406484420890492e-05,9.131483846692488e-05,9.109974747504599e-05,7.605906714771825e-06,0.00013035377652904855,7.741975788517383e-06,9.145736746720363e-05,0.00022469467519743735,7.932105118816865e-05,0.00021644397502681282,0.00015916078803492606,9.430181044280823e-05,4.714625532675696e-05,7.736661356313035e-06,9.608627141027961e-05,0.00010295975985117905,9.77173622830821e-05,9.025112430086031e-06,9.836513839009635e-05,9.808112993853305e-05,0.00010278496426836941,1.0081821480856264e-05,1.024927153167857e-05,9.944641353272785e-05,9.934146974148697e-05,7.3896975379734946e-06,0.00010373756286497758,7.722697691145185e-06
391,391.0,0.9872607012054354,1.0149620273412243,0.00020866677925817148,6.489717938569043e-06,7.283947711157e-05,5.3402553690670686e-05,9.54772475996107e-06,9.113015067672079e-05,1.008834486749931,0.9874529156757896,0.9903498575280824,0.9916225282461393,0.9913055656626508,1.008658258401761,0.987734565286166,1.0069713583116302,0.9932351795308781,0.9884194335750771,0.9956315902124068,0.9883198264908076,0.9875209025120949,0.9901604140711241,0.9977391755402841,1.0116923164729832,0.9897165946888505,0.9924831955298895,0.9888098848457018,1.0135388083855361,0.9883553887527861,0.9886701572481189,0.9953936066430332,1.0141750317682672,1.014962027341224,0.9873463292218739,0.9873951376747956,1.010092093014986,0.9877542196952221,1.0115556611768082,6.489717938569043e-06,7.963449103138796e-05,7.733957271071303e-05,8.401759869436029e-05,8.38202677846554e-05,7.108831541604112e-06,0.00012053092682441969,7.2566229100211195e-06,8.418632844085136e-05,0.00020866677925817148,7.302084892562407e-05,0.0002009110748712605,0.000147359158038638,8.672736551818558e-05,4.3316727943521796e-05,7.2649803103777935e-06,8.8309097525639e-05,9.490627480528408e-05,8.977349344587996e-05,8.49484042258976e-06,9.027576125889677e-05,9.000113855550699e-05,9.450325009829593e-05,9.54772475996107e-06,9.735915045701899e-06,9.113015067672079e-05,9.104718208563461e-05,6.901650927159363e-06,9.566399829620867e-05,7.242542701259726e-06
392,392.0,0.9872538836512446,1.0149558030920496,0.0002126604600533185,5.957711706791248e-06,7.06846872314076e-05,5.401560389547234e-05,8.91336388580595e-06,8.385421911831206e-05,1.0087961932532614,0.9876246349835007,0.9904676509673838,0.9917359091677516,0.9914239952365709,1.008616073339083,0.9879473780028648,1.0069296405863208,0.9933547901170893,0.9887075364140708,0.9957384681557382,0.9885998180853593,0.9877576812800574,0.9902779312087413,0.9978280761146608,1.011653773188795,0.9898346797965952,0.9926663974336184,0.9889289504762422,1.0135058076963364,0.9884766739990706,0.9887976253535271,0.9955703519120231,1.0141426186984952,1.0149307308455922,0.9874660321945531,0.9875141878236015,1.0100476186160596,0.9879419380555242,1.011517465875144,5.957711706791248e-06,8.115068684032854e-05,7.177263223810387e-05,7.775556929511869e-05,7.771723935770164e-05,6.533526896948848e-06,0.00012298091005665302,6.685088054824026e-06,7.821466942161011e-05,0.0002126604600533185,6.765785274797936e-05,0.00020437906990883895,0.0001501250315565241,8.023752419873365e-05,4.2085969441328904e-05,6.73293233996865e-06,8.151463522705837e-05,9.713954676660849e-05,8.276111730051639e-05,7.87534783826198e-06,8.317295163610853e-05,8.300141112592709e-05,9.677627679528057e-05,8.91336388580595e-06,9.098806999171926e-06,8.385421911831206e-05,8.374255489731083e-05,6.327357550803145e-06,9.701360587535362e-05,6.702547810937076e-06
393,393.0,0.9872520687586097,1.0149337326195942,0.00022320439932959208,5.839163447985657e-06,7.100282216108382e-05,5.662549645470528e-05,8.846127917955968e-06,8.61750907708759e-05,1.0087097896613133,0.9877470593100549,0.9906068193266762,0.9918752821955621,0.9915660333863986,1.0085194987394306,0.9881133231213394,1.006832934364019,0.9935016718272484,0.9889616365151835,0.9958775939891172,0.988846589059234,0.9879500947031383,0.9904156083197934,0.9978823199107518,1.0115532839831025,0.9899743932631234,0.9927907434160287,0.9890696370665333,1.0134027671624328,0.9886187808616831,0.988945112549874,0.9956859362909847,1.0140347494027389,1.014822688145103,0.9876088439991267,0.9876559251598945,1.009951511930406,0.988079389810544,1.0114173874027068,5.839163447985657e-06,8.61750907708759e-05,6.812990278516106e-05,7.35766453718857e-05,7.372228501208846e-05,6.412522005759984e-06,0.0001302522432393195,6.590629462542771e-06,7.445685586317222e-05,0.00022320439932959208,6.43261231581759e-05,0.00021413544513114671,0.000158254903324091,7.598293622203134e-05,4.293719982085374e-05,6.713238298737861e-06,7.702339513680439e-05,0.00010447155505075064,7.806524833432547e-05,7.825130355080114e-06,7.840382274788543e-05,7.847459452099742e-05,0.00010457077894643413,8.846127917955968e-06,9.009542598091682e-06,7.866465503041004e-05,7.85918110575387e-05,6.176885557934895e-06,0.00010257949066368637,6.672043671199524e-06
394,394.0,0.987254542910463,1.0149015664637098,0.00021582117662926787,5.976131849261459e-06,6.809642516144086e-05,5.4760273065503725e-05,8.62509771741999e-06,8.405376205500507e-05,1.008739402553186,0.9878421345327233,0.9907751366475026,0.9920534563547596,0.9917434832465538,1.008554110082991,0.9882413666613249,1.006869707251637,0.9936815301050881,0.9891433794606218,0.9960455741248421,0.9890215201481966,0.9880946367160851,0.9905946184907595,0.9979880165455765,1.011584534710812,0.9901550420398371,0.9928934756722779,0.9892522072027073,1.0134312944938997,0.9888052729688952,0.9891341177105959,0.9957868478070132,1.0140612911441174,1.0148488683292753,0.9877977902453446,0.987843842631178,1.0099826347325944,0.9881910510309038,1.0114489229351662,5.976131849261459e-06,8.405376205500507e-05,6.40267962818599e-05,6.910567763887479e-05,6.925438708297965e-05,6.500915574475024e-06,0.00012665848684810256,6.678228228094453e-06,7.005158372436623e-05,0.00021582117662926787,6.058839870812417e-05,0.00020701063387561965,0.00015351195151321265,7.137907995886275e-05,4.156374994251115e-05,6.82190971349587e-06,7.230835067024661e-05,0.00010261181708042206,7.321876201973414e-05,7.771875230597255e-06,7.35620819457371e-05,7.381961490369779e-05,0.00010315457267476057,8.62509771741999e-06,8.746482462277695e-06,7.35671846065867e-05,7.353973192787859e-05,6.234477934845929e-06,9.995642581073407e-05,6.773410234174093e-06
395,395.0,0.9872605924897369,1.0148650551642469,0.00021820868310534777,5.6957897499245125e-06,6.822800452818966e-05,5.579543787921855e-05,7.89959723649677e-06,8.615000381378133e-05,1.008743932682809,0.9878246268119212,0.9908099767341139,0.9920902587166943,0.9917849117241826,1.008573736982778,0.9882273109987065,1.0068930746150555,0.9937347247701735,0.9891327555959785,0.9961034862402146,0.9890088276508268,0.988078867538193,0.9906322657928612,0.9979956435486231,1.0115936863274937,0.9901956040551906,0.9928734316079244,0.9892951369144888,1.0134445504485345,0.9888522490173977,0.9891843819403474,0.99576752471908,1.014076687767975,1.0148650551642469,0.9878461370330687,0.9878919429937139,1.0099914275791915,0.9881733632525951,1.0114575684237908,5.6957897499245125e-06,8.615000381378133e-05,6.336607695685796e-05,6.865867306730567e-05,6.83625017199297e-05,6.160443353226525e-06,0.0001292464939684185,6.310101820389799e-06,6.882456270595939e-05,0.00021820868310534777,5.9142489650283573e-05,0.00020975738838336256,0.00015651223413660733,7.045365541179097e-05,4.119165406180313e-05,6.420309055082327e-06,7.120497529946748e-05,0.00010466697779841289,7.20241941802003e-05,7.195415361828009e-06,7.246528483865995e-05,7.279067759907978e-05,0.00010650029583490625,7.89959723649677e-06,8.001188945288726e-06,7.242563248516899e-05,7.241828435735023e-05,5.884429873833136e-06,0.00010253105976982339,6.371061305102887e-06
396,396.0,0.9872695038793629,1.0148294053430844,0.00023573735464579352,5.2289045813691594e-06,7.209631805503921e-05,6.0708278119024896e-05,7.226438684208555e-06,9.311490481961832e-05,1.0087202153932486,0.987650694427969,0.9906432205409539,0.9919147212070407,0.991613039699221,1.0085509188415327,0.9880141201450823,1.006868559097872,0.9935684269630078,0.9888669003158577,0.9959497418299841,0.9887451156943351,0.9878504449161337,0.9904484472515186,0.9978598703140086,1.011564854023544,0.9900076874202655,0.9926782806246089,0.9891019433161374,1.0134073031589295,0.9886495660290707,0.9889806107313237,0.9955762638551265,1.0140318637905383,1.0148176825816815,0.9876271244906684,0.9876725447976256,1.0099673120289197,0.9879841938412253,1.0114283394592607,5.2289045813691594e-06,9.311490481961832e-05,6.627209529866733e-05,7.18913190751513e-05,7.123926035815263e-05,5.680102515293518e-06,0.0001398222664598719,5.804875763907521e-06,7.148548448920252e-05,0.00023573735464579352,6.110285719367486e-05,0.00022716185045607303,0.0001696518626662339,7.311164831530935e-05,4.2747678366659404e-05,5.921397181488795e-06,7.355380088985357e-05,0.00011202988129769784,7.42094522259714e-05,6.5839575868468585e-06,7.466896437127511e-05,7.498917794098421e-05,0.00011506720136641695,7.226438684208555e-06,7.328604065181624e-06,7.443928022388375e-05,7.445809458296202e-05,5.412899016024566e-06,0.00011107937650896986,5.868550704432184e-06
397,397.0,0.9872805634622737,1.0147976479502063,0.00023145523832538247,4.910427801227835e-06,6.980239720860481e-05,5.95688850651802e-05,6.8418294417618255e-06,9.060084915599628e-05,1.0086098037954885,0.987487325716766,0.9904218909047646,0.9916810807019885,0.9913780877249506,1.0084402035619364,0.9878089195138425,1.0067567185602615,0.9933278340923322,0.9885914164607508,0.9957172710427397,0.9884726898097983,0.9876208178434274,0.9902075017192717,0.9976826348347565,1.0114484303311273,0.9897558983738658,0.9924956164074206,0.9888420030627246,1.0132676926619597,0.9883781126349349,0.9887027403350872,0.9953903232773333,1.0138831684368732,1.014668387705201,0.9873438113290484,0.9873914753689557,1.0098561466713218,0.9878032701057833,1.0113115025624653,4.910427801227835e-06,9.060084915599628e-05,6.388655843746522e-05,6.918368971539926e-05,6.858214331045353e-05,5.333744534240082e-06,0.0001365836612944744,5.422733738645521e-06,6.886675480835029e-05,0.00023145523832538247,5.89211948394974e-05,0.00022326637020650603,0.00016607391751569778,7.010959012326016e-05,4.076120434639352e-05,5.5812693587393525e-06,7.036313641173381e-05,0.0001083074770818869,7.088961906357292e-05,6.201185059817574e-06,7.127597956006454e-05,7.153789709122437e-05,0.00011137068465954495,6.8418294417618255e-06,6.961782461965756e-06,7.095594422369416e-05,7.097807073720406e-05,5.091592128639669e-06,0.00010823398001681297,5.5233908084923955e-06
398,398.0,0.987293057621401,1.0147722700176247,0.0002157737514697985,4.612452653874492e-06,6.469014585875588e-05,5.54661357005916e-05,6.436731633641678e-06,8.422324396749086e-05,1.008669721473108,0.9874535673015686,0.9903785808802283,0.991636725046616,0.9913340666875311,1.0085082568500745,0.9877660201607417,1.0068253373758576,0.9932850554213315,0.9885287157737299,0.9956789645680644,0.9884096593582579,0.9875717237371101,0.9901632153054907,0.9976827193618312,1.011519967884999,0.9897078153367306,0.9924554333660506,0.9887921796690283,1.0133349204934066,0.9883281940940032,0.9886524395236563,0.9953421361783451,1.013950424830589,1.0147366168603944,0.9872930576214007,0.9873414868067049,1.009921773989641,0.987763271706192,1.0113826457946407,4.612452653874492e-06,8.422324396749086e-05,5.889134544638089e-05,6.360020539079246e-05,6.31473433105779e-05,5.003941711512526e-06,0.00012704419297850965,5.070552008585241e-06,6.341593446849204e-05,0.0002157737514697985,5.418165694832342e-05,0.00020802837830346193,0.00015454545311140318,6.45251060318937e-05,3.749368429893214e-05,5.22621576292025e-06,6.479188674835828e-05,0.00010054965549860845,6.530315735111943e-05,5.8124683352469125e-06,6.572502197936139e-05,6.610967792778373e-05,0.00010314408065438267,6.436731633641678e-06,6.5603706342555624e-06,6.544213639322567e-05,6.545309480194812e-05,4.805121762673975e-06,0.00010061744667532293,5.170067503798458e-06
399,399.0,0.9873062175145725,1.014755758577351,0.00021031470784923132,4.99740797612169e-06,6.261236707622666e-05,5.357009808460874e-05,6.922563857351431e-06,8.070391636103767e-05,1.0086607338425695,0.9876087422555058,0.990447277276053,0.9917076504476122,0.9914026316537963,1.0085022372936758,0.9879525416392568,1.0068214283103154,0.9933550696168238,0.9887645677665274,0.995745500295687,0.9886426608394158,0.9877700309655896,0.9902316967487483,0.9977643245597303,1.0115193630945023,0.9897742958086679,0.9926382498150791,0.9888570901126588,1.0133446093553038,0.9883931493620545,0.9887160558969122,0.9955309212064252,1.013966526152943,1.014755758577351,0.9873602251412003,0.9874075477495342,1.0099160254123465,0.9879324951178889,1.011381918954544,4.99740797612169e-06,8.070391636103767e-05,5.698670111589995e-05,6.112241721198444e-05,6.092945784827812e-05,5.574870435655431e-06,0.00012231368337035353,5.6438085256154325e-06,6.131829066635707e-05,0.00021031470784923132,5.232252821455509e-05,0.00020237671008686915,0.00014932336086060876,6.205417442458507e-05,3.5089581272704804e-05,5.794821752405342e-06,6.243073123272908e-05,9.599698629390418e-05,6.2981013434866e-05,6.291493485429173e-06,6.351915780887458e-05,6.425822281113682e-05,9.787545990812288e-05,6.922563857351431e-06,7.021561637971687e-06,6.329287633385301e-05,6.32552928136355e-05,5.4052510584235434e-06,9.65195524579744e-05,5.734411180264679e-06
400,400.0,0.9873190533991979,1.0147501278579096,0.00020731632063214107,5.288007497880399e-06,6.243804602382906e-05,5.226251460698181e-05,7.353124275024407e-06,7.753343808914716e-05,1.0086592059381057,0.9877449986714872,0.9905784338703105,0.9918445729996566,0.9915388840159965,1.0084993338441732,0.9881273347666192,1.0068179073766623,0.9934951228492783,0.9890119220915295,0.9958769522602516,0.9888838121580904,0.9879659879996138,0.9903664384258292,0.9978608990659872,1.0115180657146265,0.9899074536504714,0.9927929872411794,0.9889902464672361,1.0133437986807612,0.9885249081882648,0.988849670033331,0.995687339514369,1.0139654805126526,1.0147536078441521,0.9874876050259314,0.9875344502929894,1.009914224918401,0.9880852043938282,1.0113811167366624,5.288007497880399e-06,7.753343808914716e-05,5.856711800455172e-05,6.263920821285468e-05,6.262033891936587e-05,6.010817013614079e-06,0.00011860294170765704,6.078936701014565e-06,6.328260481487985e-05,0.00020731632063214107,5.4127346307369166e-05,0.0001990613945175171,0.0001454633361509314,6.351581160642945e-05,3.3819098046524576e-05,6.254101457763018e-06,6.404779025204001e-05,9.181175264413742e-05,6.469550270427461e-05,6.703079356358252e-06,6.546330214260184e-05,6.659047746397058e-05,9.305237766999734e-05,7.353124275024407e-06,7.434677462384354e-06,6.539741867922131e-05,6.526470129383308e-05,5.860445432897586e-06,9.309559830107551e-05,6.190313357414913e-06
401,401.0,0.9873305203075822,1.0147555008738756,0.00019556352022551381,4.786002726275227e-06,6.01601746753439e-05,4.92671879095062e-05,6.67483658218828e-06,7.222049273794263e-05,1.008650788428537,0.987788987958792,0.990646737482576,0.9919241691316039,0.9916119548203054,1.0084953715171252,0.9881885997020926,1.0068146813058716,0.9935626057707654,0.9890986140677298,0.9959319706064331,0.9889670462050945,0.988034421060463,0.9904452833999111,0.9979054208102701,1.0115156773774494,0.9899869671461586,0.9928450721576795,0.9890711157266038,1.0133369450981589,0.9886095119263805,0.9889391663802299,0.9957344134134908,1.0139584127558052,1.014745434445018,0.9875731504733437,0.9876192146005389,1.0099121413485042,0.9881381869247345,1.0113786852437396,4.786002726275227e-06,7.222049273794263e-05,5.839292867590453e-05,6.254455004324054e-05,6.26524765378943e-05,5.469945664963536e-06,0.00011108167232012277,5.547696735800674e-06,6.369605093172189e-05,0.00019556352022551381,5.476270761855505e-05,0.00018751652545928197,0.0001364813684253273,6.339333919100873e-05,3.2326621718368806e-05,5.665392798942568e-06,6.405569442756655e-05,8.540185086393486e-05,6.48082821954688e-05,6.079455980441043e-06,6.582340243924733e-05,6.716963525023934e-05,8.637294017988496e-05,6.67483658218828e-06,6.750496772731936e-06,6.592851424452927e-05,6.573158003256073e-05,5.308533646126125e-06,8.699185557459169e-05,5.60687025994142e-06
402,402.0,0.9873395732720304,1.0147715278363378,0.00018232919977261122,4.374065563692849e-06,5.673103796347688e-05,4.6061605318030324e-05,6.1925069511105165e-06,6.768038123246849e-05,1.0086352939357914,0.9877720580080692,0.9906231854777715,0.9918989074400175,0.9915845208125168,1.0084810688353691,0.9881602270914749,1.0068026568677335,0.9935292191615019,0.9890392920806386,0.9958947580618238,0.9889105294066086,0.9879971787631272,0.9904193638296728,0.9978847744715075,1.0114990091873075,0.9899606579253595,0.9928300258358719,0.9890456212108115,1.0133230623204863,0.9885828375316518,0.9889117970184543,0.9957199451171457,1.0139449789635238,1.0147318002078363,0.987546476959215,0.9875926835569622,1.0098965994754605,0.9881193414126023,1.011362199900852,4.374065563692849e-06,6.768038123246849e-05,5.529508104747029e-05,5.9308983766060776e-05,5.938355596607105e-05,5.003235570889766e-06,0.00010397469816458638,5.0903152050141855e-06,6.039633592258546e-05,0.00018232919977261122,5.2057746826056604e-05,0.00017495722565896056,0.00012746314371528563,6.0287714157195106e-05,3.066434339938806e-05,5.189306828574789e-06,6.103326063315111e-05,8.022607448272214e-05,6.188703315554237e-05,5.606189189057408e-06,6.312712216968646e-05,6.444098282295843e-05,8.098970080057045e-05,6.1925069511105165e-06,6.278879374065819e-06,6.371368237598469e-05,6.353800575440791e-05,4.847268559807214e-06,8.14568570485102e-05,5.138242789821372e-06
403,403.0,0.9873451673248477,1.0147978589563842,0.00018033770011439577,5.176707400409366e-06,5.8486877451398035e-05,4.5484221164785637e-05,7.975496974156512e-06,7.01253349120445e-05,1.008678617121796,0.9876896431960477,0.9905203781239326,0.9917948558305059,0.9914774867037957,1.008537796518064,0.9880484851249763,1.0068631503211398,0.9934205507801634,0.9888611738208933,0.9957900938521063,0.9887356933154712,0.9878634068811847,0.990315910597307,0.997839532480596,1.0115556934424308,0.9898602986921188,0.9927454071215146,0.988945837554167,1.0133892148857984,0.98848492000028,0.9888177749408821,0.9956413122072741,1.0140128812519458,1.0147978589563842,0.9874421521613899,0.9874904630497934,1.0099476792168476,0.9880296753021554,1.0114185121318704,5.176707400409366e-06,6.748770141525417e-05,5.738580239944384e-05,6.185298029405107e-05,6.177897910981992e-05,5.692103844236592e-06,0.00010348141577205232,5.795223023213114e-06,6.259230693557136e-05,0.00018033770011439577,5.423662246172826e-05,0.00017346593693729222,0.00012654832048442926,6.340560717385538e-05,3.2907504735337024e-05,6.081034264009745e-06,6.473956374097032e-05,8.048156329405398e-05,6.611370766627856e-05,7.094599932561405e-06,6.819173706299013e-05,6.971051440500085e-05,8.115060022870342e-05,7.975496974156512e-06,8.107886188729202e-06,7.01253349120445e-05,6.986768174200287e-05,5.612088035053715e-06,8.116000828793624e-05,6.049594706360003e-06
404,404.0,0.9873462574983395,1.0148333669498273,0.00017656200326869592,5.896272768999535e-06,5.9613278981112896e-05,4.450541044366767e-05,9.46151830905172e-06,7.562522909617733e-05,1.008674006303668,0.9875442662952867,0.9904155573901652,0.9916894720578588,0.9913720934591269,1.0085386093949888,0.9878703481871146,1.0068642231304985,0.9933173565925025,0.9886335977159368,0.9956975961423469,0.9885081893634474,0.9876668057495195,0.9902124558714595,0.9977501181736627,1.011553656740967,0.9897585853681047,0.9925749118693411,0.9888457606229247,1.0133833617397499,0.9883907543244316,0.9887292240762069,0.99547060078641,1.0140035319851148,1.0147872574365704,0.9873462574983396,0.9873957678236668,1.0099459150890295,0.9878725487275845,1.0114164002246242,5.896272768999535e-06,6.602656176930442e-05,5.931322325465296e-05,6.416568907466433e-05,6.406620832024893e-05,6.365441304390687e-06,0.00010130683065108303,6.483277374531223e-06,6.490159125998286e-05,0.00017656200326869592,5.6580470931816286e-05,0.0001701334933470849,0.0001239338699270159,6.612528496444967e-05,3.419015554373653e-05,6.904230153549977e-06,6.81104327468236e-05,7.910308337831961e-05,6.997432153223799e-05,8.369452634201686e-06,7.273590407740498e-05,7.452184041259597e-05,7.998088185198537e-05,9.46151830905172e-06,9.620262703202253e-06,7.562522909617733e-05,7.523470518248106e-05,6.322194890642333e-06,7.949866265691559e-05,6.885276047139872e-06
405,405.0,0.9873421371068979,1.014873814551376,0.00016512436245712313,5.371097329397277e-06,5.5677763919553634e-05,4.171175563649588e-05,8.610563686393565e-06,7.07305680042807e-05,1.008662085305826,0.9875081598646162,0.9904096561809448,0.9916867555817616,0.9913709531891335,1.008520536276326,0.9878285620775509,1.0068415348050284,0.9933233088341971,0.9885959932664327,0.9957141138724419,0.9884693217757007,0.9876279585515377,0.9902142127603633,0.9977376802986736,1.0115485051400466,0.9897616097892676,0.9925370440085692,0.9888499463108653,1.0133782518394279,0.9883975238806287,0.9887361628354547,0.9954359018668282,1.0140026508903492,1.0147869268730725,0.9873571401124837,0.9874055106948649,1.0099338870259045,0.9878359859177798,1.0114107661434213,5.371097329397277e-06,6.190873656185833e-05,5.518099031358673e-05,5.9707541662633505e-05,5.959733798738246e-05,5.833215072338448e-06,9.48673989823043e-05,5.94242849747749e-06,6.034879779562e-05,0.00016512436245712313,5.262616273474948e-05,0.00015920895797556946,0.00011587608581367535,6.154297033381985e-05,3.165510812078985e-05,6.329238077497116e-06,6.351322218677503e-05,7.453367642058316e-05,6.531706151441991e-05,7.616590703946765e-06,6.793821529579732e-05,6.961629254370429e-05,7.558802827041506e-05,8.610563686393565e-06,8.767375845669817e-06,7.07305680042807e-05,7.033590984934463e-05,5.778773971752717e-06,7.455755955945107e-05,6.308650018251814e-06
406,406.0,0.9873334525932672,1.0149141870004634,0.00015992857993961062,4.860364609320833e-06,5.2845994107532885e-05,4.0363493466333184e-05,7.828856727458577e-06,6.54704303635066e-05,1.0085814889735836,0.9876349234855382,0.9905015229619307,0.9917748534790288,0.9914621155076504,1.0084312299771039,0.9879817717469435,1.00675117587043,0.9934148921251226,0.9887919890361914,0.9958035338345709,0.9886608068513953,0.9877931277877101,0.9903053060340259,0.9977893575560911,1.0114665950946975,0.9898502798977946,0.9926837466828136,0.9889381428724381,1.01329910750624,0.9884856561163371,0.9888243398521264,0.9955913733579612,1.013925983547372,1.014710887409046,0.9874429195985748,0.9874914937023083,1.0098461056156074,0.9879769105399313,1.0113285912540455,4.860364609320833e-06,5.985382911974142e-05,5.162402182241513e-05,5.586152825911568e-05,5.571853202859694e-05,5.279096062332862e-06,9.172339207761854e-05,5.379654360762626e-06,5.651208710166421e-05,0.00015992857993961062,4.930782377724113e-05,0.000154137521757176,0.0001118164714735275,5.7426617546454276e-05,3.005515959565749e-05,5.734099292243457e-06,5.91203743394995e-05,7.26102998522516e-05,6.07189423347808e-05,6.912683205413254e-06,6.304273165621295e-05,6.458314734794338e-05,7.373210438940126e-05,7.828856727458577e-06,7.982715529808285e-06,6.54704303635066e-05,6.509686391664025e-05,5.229217928105624e-06,7.211756715936383e-05,5.715109652122219e-06
407,407.0,0.9873211886822791,1.0149494695365227,0.0001556307960990232,4.405000501004451e-06,5.0760223270155214e-05,3.927185287670901e-05,7.088318399526892e-06,6.211534536641641e-05,1.008490726257132,0.9878626139637007,0.9905943262970495,0.9918605854444899,0.9915499298982617,1.008333252168905,0.9882470003181741,1.0066560841986272,0.993498224122857,0.9891072046560566,0.9958758601473197,0.9889715381234152,0.9880726090855746,0.9903940937394905,0.9978715325837891,1.011370252484398,0.9899335205114261,0.992939229710743,0.9890173465475257,1.0131999360840225,0.9885614096254514,0.9888958219830403,0.9958622536248722,1.0138314581138037,1.0146183594061386,0.9875147334863527,0.9875636964266026,1.0097471710053405,0.9882206949402516,1.0112324834472723,4.405000501004451e-06,5.7673951921959e-05,4.946888911212205e-05,5.3716021377762196e-05,5.3404848966572185e-05,4.778279912932159e-06,8.871755912107917e-05,4.868694138185659e-06,5.41466083243328e-05,0.0001556307960990232,4.712919157599563e-05,0.0001498463285459586,0.00010818271079415848,5.501021646482393e-05,2.891188523860447e-05,5.1885421494929425e-06,5.6460913058810286e-05,7.036385726386382e-05,5.790348119814562e-05,6.25838565854624e-06,6.002892485365851e-05,6.156714169521463e-05,7.139027137491565e-05,7.088318399526892e-06,7.228568407754145e-06,6.211534536641641e-05,6.174009847128136e-05,4.7317215815380415e-06,6.967867881479298e-05,5.171467716183857e-06
408,408.0,0.9873063300987647,1.0149746473989865,0.00014382276221991554,4.021707766517346e-06,4.694442239385199e-05,3.63089735330853e-05,6.434900917623714e-06,5.763936872788116e-05,1.008592995702238,0.9879479628301041,0.9906281478004424,0.9918955494490332,0.9915862567921444,1.0084446571300796,0.9883442972525498,1.0067686481090348,0.9935321949576427,0.9892200562011828,0.9959045582656665,0.9890818232664078,0.9881743079252585,0.9904349815190887,0.9979578605157725,1.011490155401598,0.989974832657815,0.9930297525503579,0.9890604959728757,1.0133300832967773,0.9886098716191393,0.9889490136157781,0.995951129290221,1.01396934869559,1.0147587693207918,0.9875704339380109,0.9876174050189944,1.0098566942961995,0.9883088283486076,1.0113523628970857,4.021707766517346e-06,5.309966539387333e-05,4.5891263835205546e-05,5.001346325164452e-05,4.957292104701453e-05,4.346081803252543e-06,8.184235539930508e-05,4.421105314021241e-06,5.014911960668926e-05,0.00014382276221991554,4.3513633174864395e-05,0.00013840689355434696,9.980538756995646e-05,5.114052807707352e-05,2.6747303589675937e-05,4.719893048510677e-06,5.244383879093287e-05,6.49229698172497e-05,5.3773513438126794e-05,5.6856739258329745e-06,5.576340300727877e-05,5.727647940580741e-05,6.576665162916463e-05,6.434900917623714e-06,6.564368426007405e-06,5.763936872788116e-05,5.7277290952209605e-05,4.304115435479331e-06,6.426220835720412e-05,4.703804332893988e-06
409,409.0,0.9872898615675557,1.014984705827289,0.00013277655130321573,3.78458862642038e-06,4.321670001970573e-05,3.338233753056135e-05,6.1759126205639385e-06,5.299987241743237e-05,1.0087615730529287,0.987793276431078,0.9906091902179718,0.9918820933165481,0.9915741638772084,1.0086207001414011,0.9881615739824826,1.0069450784194902,0.9935215006347413,0.9890024094014737,0.9959057987696147,0.9888656371533365,0.9879789819489752,0.9904332818656871,0.997959637842421,1.0116727906084233,0.9899856820671753,0.9928480449758572,0.9890787832128449,1.0135230652035192,0.988643828373495,0.9889878910926252,0.9957552293886858,1.0141673615739655,1.0149563148694303,0.9876206171365302,0.9876648338437568,1.010031932521538,0.9881374654396358,1.0115351506929948,3.78458862642038e-06,4.8565229790442486e-05,4.235043251762061e-05,4.6093088031953886e-05,4.5759225566294443e-05,4.177490513971667e-06,7.50256830308203e-05,4.281100200480526e-06,4.6341423078134737e-05,0.00013277655130321573,4.031790887679646e-05,0.00012777116858401369,9.173354297729156e-05,4.710632755676796e-05,2.435988489257281e-05,4.515193652588619e-06,4.823631825771701e-05,5.928541310555832e-05,4.9427146161345654e-05,5.4792280645899315e-06,5.119840808004318e-05,5.250553027453379e-05,5.997427183404554e-05,6.1759126205639385e-06,6.273246599166523e-06,5.299987241743237e-05,5.263796033996791e-05,4.093085820192711e-06,5.875833738062944e-05,4.497430435999428e-06
410,410.0,0.987272767813484,1.0149746300608622,0.00012973262336179748,3.5460369479005844e-06,4.15939679538421e-05,3.252414250462049e-05,5.933561242289807e-06,5.0184634198405406e-05,1.0087891037045724,0.9875782709275791,0.9904208325678852,0.9916877500090717,0.9913755066497355,1.008651550076578,0.9878988301068706,1.0069792587674335,0.9933201481516429,0.9886552585243967,0.9957133705154946,0.9885230426938391,0.9876873662944136,0.9902297525642787,0.9978152944353685,1.011691991461538,0.9897833338176921,0.9926053252690186,0.9888743369551684,1.013544502725365,0.9884416197499886,0.9887874124059515,0.9955016290227721,1.014186731075353,1.0149746300608624,0.987417791732344,0.9874624951388944,1.0100599130283399,0.9879046526874246,1.0115545106052346,3.5460369479005844e-06,4.6910556562012335e-05,4.072799903994231e-05,4.413570476024255e-05,4.394528933213677e-05,4.031127785396274e-06,7.269420784585853e-05,4.172581321953042e-06,4.4524604726580554e-05,0.00012973262336179748,3.880741488674982e-05,0.00012503692827114618,8.928307035318379e-05,4.500348048617001e-05,2.3106181393127026e-05,4.323656575979171e-06,4.591605633704462e-05,5.7383215847321444e-05,4.693425522195381e-05,5.2892925369727245e-06,4.836665576636893e-05,4.933977850890975e-05,5.787940328119628e-05,5.933561242289807e-06,5.9968487572663525e-06,5.0184634198405406e-05,4.978271252420155e-05,3.894900040424482e-06,5.663170925499353e-05,4.304551447737833e-06
411,411.0,0.987256033561381,1.014942916296772,0.00012582870563816476,3.220800328324693e-06,3.975156003563148e-05,3.162718516424931e-05,5.380609924171907e-06,4.689749301835368e-05,1.0087756241420225,0.9874300246320861,0.9902935733883643,0.9915592483166448,0.9912385752131826,1.0086355251637737,0.9877196116150846,1.0069632644563804,0.9931813850770023,0.9884277978605667,0.9955815105043979,0.9882994548747337,0.9874897680804055,0.9900843996713778,0.9977016646153967,1.011664113445539,0.9896337948650944,0.9924386411157258,0.9887207520034642,1.0135071361166978,0.9882829397903593,0.9886233439554506,0.9953340668293447,1.0141424474574914,1.0149299793181308,0.987256033561381,0.9873009208488839,1.0100472490156656,0.987743496961216,1.0115266393145133,3.220800328324693e-06,4.5649630387888404e-05,3.867508347527188e-05,4.1748877547181e-05,4.1603187417567185e-05,3.6868980432878464e-06,7.071088145830624e-05,3.830201951788791e-06,4.205262110950532e-05,0.00012582870563816476,3.655084871745891e-05,0.00012153814634431,8.684068007868076e-05,4.244772628412869e-05,2.2003220327170583e-05,3.930777659788516e-06,4.319576225746466e-05,5.606990452735627e-05,4.406068298230402e-05,4.803244892983958e-06,4.518518604621072e-05,4.5906747436965745e-05,5.639894238202481e-05,5.380609924171907e-06,5.43434731311701e-06,4.689749301835368e-05,4.6495961669395654e-05,3.5440876103696996e-06,5.494245347534375e-05,3.9130907640589796e-06
412,412.0,0.987240438700843,1.0149021045626148,0.0001172914237543336,3.514598423745771e-06,3.703845330831287e-05,2.9338669842094606e-05,5.353687210873743e-06,4.2995453740423256e-05,1.0087125773872967,0.9874533673943958,0.9903526903609657,0.9916151428529518,0.9912952566482831,1.008560485921545,0.987747245110733,1.0068844587454457,0.9932330641914735,0.9884725795733125,0.995620149593281,0.9883435362382158,0.9875245169207534,0.990141225903143,0.997702297635704,1.0115872909209136,0.9896915111816968,0.9924637760649112,0.9887780016783495,1.0134233611246688,0.9883385196523599,0.988675362874287,0.9953588092081932,1.0140556922839894,1.0148445349938997,0.9873132801495937,0.9873586135540433,1.0099758758591852,0.987767779078638,1.0114500155002892,3.514598423745771e-06,4.281143437116042e-05,3.568965531011861e-05,3.841103442334109e-05,3.8313069459524074e-05,4.0855943081374925e-06,6.618716780704588e-05,4.263107567704114e-06,3.870216124785971e-05,0.0001172914237543336,3.367908302418177e-05,0.00011330747403420611,8.109934374499193e-05,3.9062296319171355e-05,2.020450817866863e-05,4.1251933146524805e-06,3.970166622672461e-05,5.269901564173017e-05,4.047342593227073e-05,4.877375102133185e-06,4.148033453638225e-05,4.2130364697695456e-05,5.313157229919127e-05,5.353687210873743e-06,5.3946430741320865e-06,4.2995453740423256e-05,4.263538475310144e-05,3.9016147799562955e-06,5.1516489397476225e-05,4.115426568452601e-06
413,413.0,0.9872259437805277,1.0148682458436187,0.00011939207037733879,4.96511854414655e-06,3.725178877226408e-05,2.9628487074488996e-05,6.5278496613340055e-06,4.521533878864921e-05,1.0087292314127925,0.9876048147515785,0.9904885423852288,0.9917596142095948,0.9914398288211744,1.008577292330049,0.9879372248814889,1.0069007996244057,0.9933823779206404,0.9887397753451501,0.9957582587248213,0.9886053838387459,0.9877380247432067,0.9902819791193955,0.9978063388910182,1.011600695253073,0.989835407836237,0.9926251825217576,0.9889235191317532,1.0134386210810409,0.9884859471638682,0.9888285934133478,0.9955252107546415,1.0140751937132704,1.0148682458436187,0.9874689665612809,0.9875127586234426,1.0099948868641806,0.9879290379108702,1.0114631185340475,4.96511854414655e-06,4.521533878864921e-05,3.393445084885728e-05,3.6208190887029026e-05,3.622291925599378e-05,5.84466968290179e-06,6.882462932028957e-05,5.998262523362984e-06,3.654604435194126e-05,0.00011939207037733879,3.185696585357177e-05,0.00011529300642947889,8.345224775987304e-05,3.69442563577229e-05,1.9140882691425547e-05,5.595739506064755e-06,3.7385808837357784e-05,5.601146124836721e-05,3.801392711881259e-05,6.279605354536668e-06,3.889325663075877e-05,3.942603005854111e-05,5.7560576335600505e-05,6.542535408023654e-06,6.5278496613340055e-06,4.0171972942234854e-05,3.9853174914436646e-05,5.629764618839923e-06,5.423161729186578e-05,5.5912895685653034e-06
414,414.0,0.9872123045138577,1.0148524633512837,0.00012401248069501215,6.017285178698778e-06,3.804695701466025e-05,3.088473508891721e-05,7.943426271886267e-06,4.9115449318155504e-05,1.0087204623377244,0.9877342669626249,0.9906360184576759,0.991912606141064,0.9915938434880476,1.008565619120198,0.9881056026373068,1.0068914773118722,0.9935366737960245,0.9889855560664765,0.9959050970467992,0.9888454653151791,0.9879279247069224,0.9904395234618079,0.9978991496582034,1.011585925159516,0.9899957754949176,0.9927519109855324,0.9890860004779782,1.013407758303343,0.9886513386381253,0.9889982457424067,0.995636422945693,1.0140329075920298,1.0148257684515138,0.9876371680239706,0.9876802341703075,1.0099820767102794,0.988069345670376,1.0114477956114574,6.017285178698778e-06,4.9115449318155504e-05,3.232666803737387e-05,3.4211254599574857e-05,3.4315336328372324e-05,7.0945288278808966e-06,7.341766199784919e-05,7.209974604395306e-06,3.449824030162707e-05,0.00012401248069501215,2.997973021243241e-05,0.00011974952016464964,8.79372496517465e-05,3.5060035526332635e-05,1.924196613780984e-05,6.881544359073209e-06,3.5323028145228803e-05,6.093792070843574e-05,3.582617828232496e-05,7.676551667186976e-06,3.662927786717455e-05,3.7092827910827504e-05,6.344663587611247e-05,7.946006035617269e-06,7.943426271886267e-06,3.779535185628776e-05,3.7486087293707676e-05,6.877596094084923e-06,5.848311573421059e-05,6.875780755737853e-06
415,415.0,0.9871992766142553,1.0148461692021953,0.00011851259713193056,8.816620626891096e-06,3.729197804865318e-05,2.859940469263519e-05,1.2506322667145812e-05,4.774182985874928e-05,1.0087295756100632,0.987850507404979,0.9907341283648331,0.9920082878533416,0.991689550778017,1.008572527818116,0.988242112861409,1.0068987258346762,0.9936280718549622,0.9891539876079801,0.9959810462983777,0.9890130519828418,0.9880741981338882,0.9905347949855313,0.9979724573868395,1.0115907235446033,0.9900913710509639,0.9928763243428174,0.9891834399110907,1.0134194022226262,0.9887511643621179,0.9890984362732513,0.9957700836750878,1.0140523838205082,1.0148461692021955,0.9877416536344651,0.9877840033970442,1.0099895966950292,0.9881895342801996,1.0114528323624405,8.816620626891096e-06,4.774182985874928e-05,2.9702122294391144e-05,3.1395244257031756e-05,3.152365844769032e-05,1.0161540660251884e-05,7.091247822744986e-05,1.032170476490796e-05,3.1646464767153963e-05,0.00011851259713193056,2.748795123226587e-05,0.00011447649156285564,8.45915779442146e-05,3.230053754817858e-05,1.8724999713036403e-05,1.0443233703987e-05,3.2579428303396656e-05,5.9330116754903905e-05,3.309340024807835e-05,1.1792918415516325e-05,3.403172099092328e-05,3.4565500224935996e-05,6.201678321567279e-05,1.2506322667145812e-05,1.2582929078485568e-05,3.538629031720123e-05,3.503462845539345e-05,9.896166178144604e-06,5.674053288782352e-05,1.044355098098762e-05
416,416.0,0.9871866157951424,1.0148387184296817,0.00012198646541548863,1.1712681573945061e-05,3.902766218291352e-05,2.8764826165841896e-05,1.6604135004559387e-05,4.9182406626176284e-05,1.0087173264160725,0.9877647825443084,0.9906729057572428,0.9919420728270965,0.9916248049829155,1.0085628663994277,0.9881424267484508,1.0068903291880325,0.9935643385971202,0.9890339970495616,0.995918355918795,0.988895916880757,0.987966360494272,0.9904684393530762,0.9979121450639767,1.0115758462033997,0.9900223570044695,0.9927695464397267,0.9891126924154234,1.0134011612499618,0.9886834550785498,0.9890311542013264,0.9956659059891388,1.0140298639686438,1.0148222641544764,0.9876721272941353,0.9877157253925221,1.009976676985502,0.9880951203704913,1.0114380155307527,1.1712681573945061e-05,4.9182406626176284e-05,2.9822246978324697e-05,3.149886134348879e-05,3.1736343799529246e-05,1.3339310447817507e-05,7.300876927837325e-05,1.3579583585497365e-05,3.193482195544824e-05,0.00012198646541548863,2.7812479512756336e-05,0.00011803606440458656,8.729024269815259e-05,3.250524863307468e-05,1.8529587788744718e-05,1.3809506425122054e-05,3.2650695537456854e-05,6.162861651558456e-05,3.315373760590424e-05,1.5630700345192766e-05,3.390595176529459e-05,3.434074852353619e-05,6.506929198111821e-05,1.6604135004559387e-05,1.6683782161415296e-05,3.518326442726521e-05,3.483971698343186e-05,1.2997325538386476e-05,5.853885465286964e-05,1.381842397886414e-05
417,417.0,0.9871740777699425,1.0148309488289526,0.0001343748892588199,1.1317231941700289e-05,4.25370274320635e-05,3.225461641298775e-05,1.5819801935757863e-05,5.4189824048910515e-05,1.0086589690580472,0.9875970296335392,0.9904088167009281,0.9916585187907099,0.9913455664727787,1.0085058195988184,0.9879316307621615,1.0068334611153449,0.9932798536761083,0.9887494733077139,0.9956383461895413,0.9886153072477017,0.987731773603046,0.9901850779949858,0.9977383990258334,1.0115179808655133,0.9897322109399017,0.9925864992037389,0.9888161691319356,1.0133412415937895,0.9883814875120864,0.9887243082610501,0.9954753820374088,1.0139724194751378,1.0147636894179894,0.9873650389328413,0.9874096358857244,1.009914863624352,0.9879120119379715,1.0113803788335545,1.1317231941700289e-05,5.4189824048910515e-05,3.296675862393921e-05,3.470843277782596e-05,3.5361344662851254e-05,1.289016925706676e-05,8.038076018337927e-05,1.3172578652465615e-05,3.5720847215029086e-05,0.0001343748892588199,3.123798122419473e-05,0.00013017588002494938,9.646497126446507e-05,3.638878952758453e-05,2.0302014276742037e-05,1.3162443970466331e-05,3.643928972212216e-05,6.826819292132916e-05,3.702224133630831e-05,1.4917917793672506e-05,3.7543431744432634e-05,3.7977766904952695e-05,7.238646217262578e-05,1.5819801935757863e-05,1.587946895113188e-05,3.858158541419231e-05,3.8290910138353986e-05,1.2533342903477153e-05,6.4461789269095e-05,1.3173704844063658e-05
418,418.0,0.9871614182520771,1.014826568885688,0.00013294083102728278,1.0542689470334361e-05,4.222882783192936e-05,3.207260198526862e-05,1.5024027627070823e-05,5.377884244258914e-05,1.0087243937542443,0.9874307042860363,0.9902259912604815,0.9914568121053432,0.9911479580004104,1.008572315561563,0.9877175028694127,1.006898007302011,0.9930728494734501,0.9884587912046797,0.9954260328317112,0.9883272532089212,0.9874917215754163,0.989987015140059,0.9976325437244888,1.0115830647415915,0.9895328128920764,0.9924012224749984,0.9886169905867853,1.0134063024962447,0.9881790196995799,0.9885220788293789,0.995286413642349,1.0140360058555467,1.0148265688856881,0.987161418252077,0.9872057785631668,1.0099765784986314,0.9877290757695437,1.0114451514334675,1.0542689470334361e-05,5.377884244258914e-05,3.286673175975471e-05,3.4533441666623904e-05,3.544898399140551e-05,1.209512409305751e-05,7.97150684973181e-05,1.2394645480491812e-05,3.588080086364152e-05,0.00013294083102728278,3.149189856447499e-05,0.0001288034893439767,9.574245291801939e-05,3.668790813672408e-05,2.0686969649976152e-05,1.240127679152605e-05,3.682153009672446e-05,6.784833421320296e-05,3.749507839364455e-05,1.4120199843430285e-05,3.806383690457133e-05,3.862862764779002e-05,7.186359167374628e-05,1.5024027627070823e-05,1.5062666631627775e-05,3.904674205154015e-05,3.8783638356899924e-05,1.172856045944826e-05,6.39582500145172e-05,1.2408596346470175e-05
419,419.0,0.9871485233000913,1.014828167504677,0.00012572203834868654,9.818688333642854e-06,3.989719101520243e-05,3.0209180882446745e-05,1.430127079072952e-05,5.0410800688006355e-05,1.008699399805685,0.987459637306379,0.9902502597339531,0.9914807098747781,0.9911697328039589,1.0085425246199629,0.9877492431268529,1.006867160529868,0.993095960728277,0.9884986485351912,0.9954480419527356,0.9883652877281973,0.9875267478370298,0.9900023626856856,0.9976336554817008,1.011546880896017,0.9895458141572349,0.9924341098373725,0.9886285579515289,1.0133705295701658,0.988186707882749,0.9885239074652449,0.9953149773057779,1.0140034313537052,1.0147943535013675,0.9871686003874742,0.9872124839840583,1.009949076836429,0.9877614647871331,1.011408953700823,9.818688333642854e-06,5.0410800688006355e-05,3.126957770548669e-05,3.295128852046292e-05,3.376656109821885e-05,1.1356620415212883e-05,7.488004052425913e-05,1.1669947048298629e-05,3.423765620955004e-05,0.00012572203834868654,2.996867072451854e-05,0.00012176266236309953,9.009891086377688e-05,3.478182367699399e-05,1.9581235707069986e-05,1.172456152006338e-05,3.49765020246111e-05,6.33883458904081e-05,3.56145910810964e-05,1.3410809545622251e-05,3.616185539811346e-05,3.679066730578841e-05,6.71482010311198e-05,1.430127079072952e-05,1.4312934868874433e-05,3.72618970318506e-05,3.698731746890218e-05,1.0971768739649684e-05,5.9859728432519304e-05,1.1728757099439982e-05
420,420.0,0.9871358003530176,1.0148338552671454,0.0001277440520482534,8.891910416053606e-06,4.0278159463303906e-05,3.059037401152718e-05,1.312101775931361e-05,4.968312266101898e-05,1.0086735021311843,0.9875342882598358,0.9903015110817353,0.991526280540757,0.9912168107122344,1.0085073735754528,0.9878522816158918,1.0068323568553308,0.9931505311688599,0.9886663339205127,0.9954963716461382,0.9885260569212236,0.9876523900336202,0.9900347850079165,0.9976464242043103,1.0114948919263014,0.9895723463254853,0.9924860359843999,0.9886501053669956,1.0132939666381071,0.9882006337756789,0.9885327481961326,0.9953512685764139,1.013910057973267,1.014699259598973,0.9871759470611812,0.9872201658780334,1.0099150098902303,0.9878334587697687,1.0113563443777054,8.891910416053606e-06,4.968312266101898e-05,3.295407388492726e-05,3.490869539782878e-05,3.565615346250453e-05,1.0294623382690366e-05,7.440441376405563e-05,1.0576052263479013e-05,3.619043056211845e-05,0.0001277440520482534,3.158981677126879e-05,0.00012355709857619045,9.003931959885762e-05,3.653018618632738e-05,1.9608637205380074e-05,1.0649986966711094e-05,3.691484951988714e-05,6.158292316424892e-05,3.760321512092139e-05,1.2253933113314704e-05,3.824100360039229e-05,3.911695571721187e-05,6.468837001145977e-05,1.3127242913627115e-05,1.312101775931361e-05,3.9658543590761094e-05,3.933086170071937e-05,9.943385066017859e-06,5.882763084740457e-05,1.065627862617243e-05
421,421.0,0.9871237871950113,1.0148406231734277,0.00013111316879435442,8.055827122895403e-06,4.123147774530422e-05,3.147585556853698e-05,1.2041974827432718e-05,5.008389354015307e-05,1.008646070672138,0.9876884022988897,0.9903956703793171,0.9916172264961639,0.9913129898819328,1.0084768456007545,0.9880454566738289,1.0068007523782385,0.9932496821069163,0.988931744632997,0.9955873778898104,0.9887871731069143,0.9878702175659612,0.9901302234243042,0.9977300848874676,1.0114742761313342,0.9896655795189597,0.9926577776356552,0.9887437626774834,1.0132784725658934,0.988296486257478,0.9886277446025259,0.9955262124649161,1.0139009547765847,1.0146924645319586,0.9872761095275165,0.9873201293990288,1.0098858820019998,0.9879989401686695,1.0113352532561655,8.055827122895403e-06,5.008389354015307e-05,3.517409340578436e-05,3.7212070692467846e-05,3.7923012938730703e-05,9.33076318234546e-06,7.536191342889276e-05,9.581855285579163e-06,3.8341213762737476e-05,0.00013111316879435442,3.327958150227562e-05,0.00012676870258341254,9.141248850874302e-05,3.8786421564147656e-05,2.0093823054175655e-05,9.665720261244334e-06,3.931386379342462e-05,6.108447173272149e-05,4.009805351191431e-05,1.1192313301173407e-05,4.0891363512195245e-05,4.19551819189395e-05,6.363799487220506e-05,1.2056685662634196e-05,1.2041974827432718e-05,4.257509337085768e-05,4.220140387425154e-05,9.013055200713251e-06,5.9024890847989394e-05,9.6734363047347e-06
422,422.0,0.9871130216102267,1.014845462223858,0.0001251991202327678,7.300508307793945e-06,3.93786169063514e-05,3.019607587533006e-05,1.0938905649423578e-05,4.794866888246721e-05,1.0086924890724025,0.9878105312825939,0.9905243220721585,0.9917526666513853,0.9914506944638118,1.0085255414833665,0.9881939801380879,1.0068466449924296,0.9933950354747594,0.9891297651703631,0.9957268469120594,0.9889845592922103,0.988037771067179,0.9902664834808771,0.9978401310404245,1.0115284726662872,0.9898030062410099,0.9927937390232527,0.9888823496302003,1.0133369829466585,0.9884375872177357,0.9887687979259489,0.9956746017982584,1.0139681239425664,1.0147612109133348,0.9874189181604264,0.9874627774883232,1.0099360546481866,0.9881309892260789,1.0113894517169506,7.300508307793945e-06,4.794866888246721e-05,3.4056095523753215e-05,3.591391408894216e-05,3.6562083069485034e-05,8.449263748381818e-06,7.20372336821639e-05,8.674720348620446e-06,3.683462341157785e-05,0.0001251991202327678,3.177477289266908e-05,0.00012110655420117898,8.729584058343686e-05,3.735210891109478e-05,1.9320435536438615e-05,8.765338715220614e-06,3.787885042305504e-05,5.8259558587777276e-05,3.8665238852567224e-05,1.0154670321855997e-05,3.9473266868266715e-05,4.049909466232022e-05,6.0681232977293426e-05,1.094769165191959e-05,1.0938905649423578e-05,4.118920973751731e-05,4.08163137576926e-05,8.16746753908674e-06,5.6323593267704036e-05,8.77213075806937e-06
423,423.0,0.9871040413828203,1.0148453634187724,0.00012064272104673823,6.937314441980119e-06,4.00052327231207e-05,2.912045668264216e-05,1.0294874273223261e-05,4.609808025138247e-05,1.0086859876642422,0.9878234073218685,0.9905430538842579,0.9917685521731839,0.9914662962121237,1.0085191960077629,0.9881991804096142,1.0068397196571646,0.9934088460668727,0.9891196406588219,0.9957383475611623,0.9889748304628907,0.9880384835128764,0.9902834163686386,0.997849284877604,1.0115227598393075,0.9898210080383516,0.9928106505174387,0.9889013144009748,1.0133361673754013,0.9884597194945275,0.988794054772533,0.9956985801174949,1.0139723126854197,1.0147660934383973,0.9874408803669618,0.9874842621614315,1.0099298115902768,0.9881400155198935,1.0113841423842997,6.937314441980119e-06,4.609808025138247e-05,3.682822653416071e-05,3.9507028940046146e-05,3.985692780376992e-05,7.956138158985852e-06,6.936665297583956e-05,8.15082709212902e-06,4.0362230835108634e-05,0.00012064272104673823,3.566798541582593e-05,0.00011670994972959126,8.413983522628209e-05,4.079838412592313e-05,2.030210738624544e-05,8.28638477757671e-06,4.164890590206656e-05,5.62219943742009e-05,4.269869812325757e-05,9.584758623599432e-06,4.362850084315513e-05,4.478840714566415e-05,5.859063665914629e-05,1.0294874273223261e-05,1.0306216757233476e-05,4.5441028587474484e-05,4.5034403718653664e-05,7.768121031956148e-06,5.424997532426798e-05,8.289665588136277e-06
424,424.0,0.9870973842969457,1.0148373177585044,0.00012923893903858913,6.769904266189083e-06,4.5738891059380864e-05,3.185294917143308e-05,9.816431089296825e-06,5.726490925114358e-05,1.00872602414208,0.9876816473522873,0.9904274021741454,0.9916481766033081,0.9913480531568657,1.008566356466439,0.9880160413830487,1.0068840883867476,0.9932936329061247,0.9888674298094163,0.9956310633504148,0.988726058290063,0.9878332304449368,0.9901634013519709,0.9977744900373203,1.0115708598984445,0.9897021065807105,0.992663083162843,0.9887837701569665,1.0133965252482775,0.9883418879615595,0.9886740252142442,0.9955547582241644,1.0140415084345984,1.0148373177585044,0.9873261869864324,0.9873683610139959,1.0099747936990708,0.9879824769372809,1.0114324806091022,6.769904266189083e-06,4.865674872406802e-05,4.5579090133701296e-05,5.024152351483724e-05,5.003960078670477e-05,7.68627035916051e-06,7.388231159510269e-05,7.842042410839842e-06,5.131784617209808e-05,0.00012923893903858913,4.7170545505856257e-05,0.00012518853780136413,8.996368085555376e-05,5.121427655748203e-05,2.348792607695996e-05,7.997615513224839e-06,5.254494999776331e-05,5.954990160404475e-05,5.3932124481866856e-05,9.197774557610882e-06,5.521842001420527e-05,5.656657652079053e-05,6.214772204115995e-05,9.816431089296825e-06,9.83425073803319e-06,5.726490925114358e-05,5.681917993052475e-05,7.528736390121713e-06,5.7472686409590355e-05,7.996209443542685e-06
425,425.0,0.9870935881367583,1.01481968324105,0.00013039418168124406,6.303840192739475e-06,4.695146391091891e-05,3.260600108090327e-05,9.060625917993767e-06,5.993161264973277e-05,1.008680117297904,0.9874662118818041,0.9903005301181922,0.9915166906566143,0.9912166971888078,1.0085202160525302,0.9877538081198614,1.0068362635108028,0.9931647492832164,0.9885358290655385,0.9955161294309204,0.9883991345628151,0.9875481787545503,0.9900269588034001,0.997633858295559,1.0115214784477757,0.9895622973627237,0.992421887390071,0.9886443616379554,1.013337612842129,0.9881981380526579,0.9885275849148232,0.995305504219867,1.0139793375168034,1.0147752956290048,0.9871832678441418,0.9872249943036269,1.009929875316003,0.9877484240825696,1.0113826108301252,6.303840192739475e-06,4.850096283558032e-05,4.785721235990025e-05,5.343242611721141e-05,5.2967585365440144e-05,7.1545275023328135e-06,7.419849523335055e-05,7.286378866359978e-06,5.4717991268187696e-05,0.00013039418168124406,5.122890534629956e-05,0.0001264661937180539,9.059720689915068e-05,5.422448799653621e-05,2.3840571762736304e-05,7.439578395927673e-06,5.5672132979781414e-05,5.9448567153561654e-05,5.7059390624154066e-05,8.517581127926874e-06,5.854394642608141e-05,5.993161264973277e-05,6.21025324130051e-05,9.060625917993767e-06,9.068524212355809e-06,6.056456597233038e-05,6.0157870460154044e-05,6.962872435018584e-06,5.740620847701091e-05,7.4369409374091005e-06
426,426.0,0.9870931906864131,1.0147962858550492,0.00012026380644084737,5.784443829362392e-06,4.3144014243691966e-05,2.989575279057547e-05,9.065860647589283e-06,5.5121772787943734e-05,1.0085927800914962,0.9873810025243175,0.990222906575103,0.991432304433468,0.9911317778565533,1.0084330478067314,0.9876506494468964,1.0067521693056076,0.9930749312887445,0.9884005924950372,0.995426517523427,0.9882675071122368,0.9874339843322587,0.989940014844167,0.9975382771759024,1.0114242286308455,0.989474240946922,0.9923116323443656,0.9885565896653592,1.0132247089450876,0.9881098364317589,0.9884391490729292,0.9951967750667486,1.013854911858121,1.014649652036866,0.9870931906864132,0.9871351490391983,1.0098408133606906,0.9876506983773471,1.0112849351953743,5.784443829362392e-06,4.4359591238024664e-05,4.374326748795023e-05,4.8859000741346825e-05,4.844637705823554e-05,6.625317861700363e-06,6.804474248897491e-05,6.7500960622155626e-06,5.008973906019232e-05,0.00012026380644084737,4.6937382171508986e-05,0.00011655610717510383,8.328365482615301e-05,4.96399190297814e-05,2.1822114011052236e-05,7.066338404550879e-06,5.099987659771946e-05,5.410968500917266e-05,5.2290919703852886e-05,8.338346690732306e-06,5.373784686724178e-05,5.5121772787943734e-05,5.6489640197806233e-05,9.065860647589283e-06,9.102581548713504e-06,5.561408435653228e-05,5.5251965304943174e-05,6.444443546970687e-06,5.241067927696441e-05,7.070826887575767e-06
427,427.0,0.9870964553931151,1.0147723185868018,0.0001186235713120866,5.422991607541161e-06,4.093132054556877e-05,2.9095141666357476e-05,9.192873965067648e-06,5.075438719568247e-05,1.0085801472292775,0.9874732181297614,0.9902549087187976,0.9914671560481676,0.9911635220344354,1.0084247935562944,0.9877687329604279,1.0067489117613198,0.9931047357046557,0.9885515280436098,0.9954454415442511,0.9884159548562166,0.9875636471095641,0.989965588047613,0.9975723627509162,1.011403085689859,0.9894931040134668,0.9924001379294621,0.9885716460427402,1.0131930626308092,0.9881226997054751,0.988447712510203,0.9952854879938899,1.0138191114214563,1.014613595252604,0.9871041312998998,0.9871459406820563,1.0098291866160483,0.9877525906622402,1.0112643201617255,5.422991607541161e-06,4.2991307111709025e-05,4.056271502122892e-05,4.505048192096579e-05,4.4779604934975755e-05,6.29186715272291e-06,6.624084465914854e-05,6.414665493360841e-06,4.6388557042218095e-05,0.0001186235713120866,4.332223459694947e-05,0.00011476159689418106,8.158792456728907e-05,4.571197009795809e-05,2.0313828338809725e-05,6.827271650008069e-06,4.686744108532648e-05,5.190706191499861e-05,4.8017539491395816e-05,8.296756910820608e-06,4.9332261552396645e-05,5.056114887317891e-05,5.389880920339563e-05,9.192873965067648e-06,9.243420596598886e-06,5.1084903205979884e-05,5.075438719568247e-05,6.108023321442529e-06,5.054090944178089e-05,6.842647207845245e-06
428,428.0,0.9871025483562692,1.0147529744226094,0.0001232429645715937,5.1215508041926475e-06,4.0973119947832464e-05,3.017467179988581e-05,8.707206971323623e-06,4.9484670854638736e-05,1.008667425584596,0.9876676362068809,0.9904014376463567,0.9916293173299464,0.9913220159204903,1.0085215132250214,0.9880059039886756,1.0068464606310978,0.9932723009138694,0.9888592765227416,0.9956066789615794,0.9887172387224891,0.987822710932842,0.9901175037449991,0.9977252274556584,1.0114965397639413,0.9896441023094523,0.9926200111428213,0.9887216270377229,1.0132970740528138,0.9882710660045572,0.988594652447907,0.9955065575208374,1.0139336036536188,1.0147291590429075,0.987254502392709,0.9872954220555659,1.0099253911499542,0.9879666786433403,1.0113581171823145,5.1215508041926475e-06,4.420148423949028e-05,3.987000309706401e-05,4.3959389795312e-05,4.3931668121301526e-05,5.95364668059807e-06,6.821600431299141e-05,6.0558167033697754e-06,4.57618833072752e-05,0.0001232429645715937,4.252235158129805e-05,0.00011925702659324684,8.453276090868984e-05,4.4562974464306005e-05,2.054359783048027e-05,6.455361471560388e-06,4.552485905962401e-05,5.309927961435615e-05,4.656169590057188e-05,7.830240741369605e-06,4.779994479046821e-05,4.883049316118684e-05,5.5213975949096496e-05,8.707206971323623e-06,8.760551627948643e-06,4.9484670854638736e-05,4.9177547304122914e-05,5.786743224854228e-06,5.1755439463788177e-05,6.472465288854466e-06
429,429.0,0.9871103613383311,1.014743446348772,0.00011990934314690653,4.7337727002982996e-06,3.977746563250474e-05,2.947473187113256e-05,8.156931737524118e-06,4.785876023538307e-05,1.0086790389204325,0.9877798715213927,0.9905157604240066,0.9917479699828832,0.9914402913759716,1.0085341674752168,0.9881432930701265,1.0068590749808308,0.9933875124483718,0.9890447758918192,0.995707227978928,0.9888939999884593,0.98797455350727,0.9902423046059843,0.9978133481838326,1.0115139778604503,0.9897713967472062,0.9927382551122378,0.988850603820186,1.013313517268394,0.9884016165818833,0.9887280665322096,0.9956152630872569,1.0139483313879982,1.0147434463487717,0.9873849822817473,0.987425689867273,1.0099391256572017,0.9880846803251603,1.0113756356223198,4.7337727002982996e-06,4.318721181527972e-05,3.8782846409398233e-05,4.2600563113249476e-05,4.270909720727446e-05,5.487114174940868e-06,6.642196071363784e-05,5.560872532601257e-06,4.466270777570321e-05,0.00011990934314690653,4.138457975198453e-05,0.00011614956057843559,8.243940620787128e-05,4.317860890536219e-05,2.043935193680924e-05,5.986402094124836e-06,4.405054097332703e-05,5.190842195005442e-05,4.50227548149825e-05,7.265012594461732e-06,4.62573445638519e-05,4.719457011661141e-05,5.438029554722141e-05,8.156931737524118e-06,8.230343867938578e-06,4.785876023538307e-05,4.7567523545442866e-05,5.349114564401722e-06,5.044820725722471e-05,6.0007481428396895e-06
430,430.0,0.9871187861017545,1.014747316328061,0.00011335654442247447,4.431774435706034e-06,3.7328057545715764e-05,2.780379543825476e-05,7.915894323032884e-06,4.449676874520822e-05,1.0086821557871255,0.9878224169896433,0.9905956367106036,0.9918294043951164,0.9915258987576256,1.0085334086982025,0.9882000641497806,1.0068578624972584,0.993477829256509,0.9891282106292764,0.9958026690481788,0.9889758632544349,0.9880377125119738,0.9903298968206832,0.9978579046014712,1.0115112878655668,0.9898622023854314,0.9927996639439645,0.9889433633051802,1.0133151949814467,0.9884948158377276,0.9888250763465668,0.9956764195089527,1.0139467305604122,1.0147427359641534,0.9874745768725782,0.9875154136361649,1.0099384837263619,0.9881316022720444,1.011373250954103,4.431774435706034e-06,4.0692052620431845e-05,3.6247464425201733e-05,3.976782708972118e-05,3.9839290287665504e-05,5.16853398983807e-06,6.270681665867205e-05,5.2074409164443536e-06,4.156927789551306e-05,0.00011335654442247447,3.8446919655635815e-05,0.00010982493223855337,7.784740410558268e-05,4.029348148032618e-05,1.9018302973383906e-05,5.6393255797098035e-06,4.1071226540912115e-05,4.8762154584236415e-05,4.193815369403422e-05,6.946834851169429e-06,4.309039186594698e-05,4.399581955390741e-05,5.1015864604785165e-05,7.915894323032884e-06,8.02060795177124e-06,4.449676874520822e-05,4.424681231790741e-05,5.028881994158869e-06,4.759918364815751e-05,5.655742921384612e-06
431,431.0,0.9871267144089951,1.0147617222291316,0.00012066296983600768,4.243370109646113e-06,3.817058810642822e-05,2.9681369165387078e-05,7.771150410680675e-06,4.347157921673826e-05,1.0086906440126415,0.9876568534942323,0.9904172308936395,0.9916367221338142,0.9913333479032401,1.0085423452819733,0.9879938915881739,1.0068686385091177,0.9932755567643359,0.9888577619489096,0.9955991050214654,0.9887091398075385,0.9878087851144804,0.9901350195127149,0.9977277241323795,1.0115112293970434,0.9896672619632919,0.9926037232335451,0.9887482947456574,1.0133097474248742,0.9882958850869409,0.9886250487574326,0.9954681895907589,1.013932922114397,1.0147279543783403,0.9872710268553019,0.9873121403075309,1.0099448777992974,0.9879432485053748,1.0113731748743968,4.243370109646113e-06,4.347157921673826e-05,3.559497297449196e-05,3.903373614558662e-05,3.903147898832024e-05,4.953660442437105e-06,6.718681744628846e-05,4.9770073856403145e-06,4.044359141759275e-05,0.00012066296983600768,3.71192721411963e-05,0.00011695339219878102,8.311022424254971e-05,3.962876132754418e-05,1.9629702204377e-05,5.40933129170947e-06,4.039251750693041e-05,5.2032156936219844e-05,4.112071669149687e-05,6.7601636860867005e-06,4.226420358135391e-05,4.319618343688246e-05,5.4194984658280046e-05,7.771150410680675e-06,7.892770536733835e-06,4.3428754947255906e-05,4.325013426692558e-05,4.808865657264366e-06,5.112593576852373e-05,5.429237739304772e-06
432,432.0,0.987133038022508,1.0147821908971095,0.00012929107138445344,4.739286678655692e-06,4.012496269269675e-05,3.1806788156868986e-05,8.72571930011839e-06,4.7267068111393424e-05,1.0086991365728823,0.9874560140087081,0.9903014803449847,0.9915215399768091,0.9912147393912174,1.0085557968519778,0.9877483074058303,1.006881509885487,0.9931597542819801,0.9885494015563028,0.9954985462680975,0.988402516454579,0.9875422381388916,0.9900161739510012,0.9976163266723553,1.0115227428593647,0.989554901256405,0.9923808108415498,0.988640713572263,1.0133265177498385,0.9881911234495739,0.9885218199547792,0.9952400041524037,1.0139500067363216,1.014743656631015,0.9871716343923007,0.9872114016446105,1.0099594805428922,0.9877215390730157,1.011384285097725,4.739286678655692e-06,4.7267068111393424e-05,3.5731381269061394e-05,3.9216609733420124e-05,3.919293732682034e-05,5.355922053854015e-06,7.282240763969803e-05,5.357024029507048e-06,4.045972778940284e-05,0.00012929107138445344,3.691189014114259e-05,0.00012529130138597773,8.965239390723492e-05,3.998543581339992e-05,2.1785540342676462e-05,5.9722172639779154e-06,4.081016068590458e-05,5.7293769046616586e-05,4.1425514435011066e-05,7.563381073286571e-06,4.262275848327317e-05,4.3587972465539974e-05,5.953152858558651e-05,8.72571930011839e-06,8.85041523905472e-06,4.364737618486269e-05,4.351419658374362e-05,5.2501788384732e-06,5.5891316997524276e-05,6.002377991231145e-06
433,433.0,0.9871366487047479,1.0148042491771194,0.00012348213483177024,5.274905882579959e-06,3.86360103938421e-05,3.007819508641677e-05,1.0035759665394695e-05,4.532091748241529e-05,1.0087396443861383,0.987370699235389,0.9902499743689818,0.9914718749492158,0.9911641513367694,1.0085980381876039,0.987644153104466,1.006922706356087,0.9931087878114304,0.9884204030631681,0.9954524200615664,0.988277559778994,0.9874283145798718,0.9899672820905606,0.9975839550262964,1.011567817222153,0.9895081030840598,0.9922815670461794,0.9885966993674815,1.013372791948278,0.9881502872310034,0.988480340545754,0.9951328156258601,1.0139961391147232,1.0147898719654758,0.9871366487047478,0.9871750917788735,1.010002033589458,0.987631088432627,1.0114296882305502,5.274905882579959e-06,4.532091748241529e-05,3.377119302894901e-05,3.7126733362540884e-05,3.711732342219235e-05,5.784116512892429e-06,6.97502172151879e-05,5.713763952542511e-06,3.836021313290502e-05,0.00012348213483177024,3.505314449082944e-05,0.00011960608602810052,8.5790239683402e-05,3.795105210318472e-05,2.1603799077969754e-05,6.668891319524659e-06,3.878022071491206e-05,5.539554345951025e-05,3.934104426985857e-05,8.628960285314716e-06,4.048662465446141e-05,4.141951265720444e-05,5.743226213158177e-05,1.0035759665394695e-05,1.0176899523590035e-05,4.1456129600784203e-05,4.133854651992645e-05,5.745037049455246e-06,5.376609539372139e-05,6.702944362561685e-06
434,434.0,0.9871366837839712,1.0148234239142875,0.00012114301051755046,5.387302231334196e-06,3.76110709382887e-05,2.9435742087999928e-05,1.0286523348013292e-05,4.471300667770581e-05,1.0087679102352916,0.9874394981597947,0.9903775591928216,0.9916088922846742,0.9913059933372929,1.008621871038366,0.9877416976805152,1.0069442166655334,0.9932625627945327,0.9885832818197723,0.9956171092348429,0.9884374231724927,0.9875458275494651,0.9901099413089154,0.9976677278651178,1.011598250724822,0.989653256214127,0.9923560820261882,0.9887449910174761,1.0134004483960515,0.9882989613136096,0.9886296590127895,0.9952096606937001,1.0140234435859856,1.0148175159209474,0.9872861413601327,0.9873250553042142,1.0100286425147285,0.9877096185146802,1.0114604382015138,5.387302231334196e-06,4.471300667770581e-05,3.229077590141201e-05,3.5724484090510196e-05,3.559816118916876e-05,5.958671278825012e-06,6.874544562064417e-05,5.897614032632202e-06,3.6945281742134966e-05,0.00012114301051755046,3.373911898000802e-05,0.00011726233403603672,8.434952425784955e-05,3.6146806868345334e-05,2.1413423676695625e-05,6.77900623719387e-06,3.684748920051758e-05,5.450646907551381e-05,3.7321403441412545e-05,8.799054124899066e-06,3.831482816071325e-05,3.912097910291128e-05,5.639679238108662e-05,1.0286523348013292e-05,1.0435058074386211e-05,3.923516200982606e-05,3.910789956390658e-05,5.926260276741852e-06,5.312796655915752e-05,6.812275491529121e-06
435,435.0,0.9871332628516415,1.0148352419537394,0.0001260728679262422,5.422972506500299e-06,3.878839175655809e-05,3.069916374890172e-05,1.011595725872936e-05,4.6829221754817723e-05,1.008779373649151,0.9875703848984809,0.9904554373312902,0.9916872211954528,0.9913873505985874,1.0086284474525362,0.9879056089797886,1.0069488832048692,0.9933469858322308,0.9888154657175992,0.995695770488284,0.9886630481915338,0.9877279619021385,0.9901902401644522,0.9977474505064415,1.0116102859806135,0.9897318332627931,0.9925001353838606,0.9888223654186347,1.01341396768783,0.988375813388922,0.9887057474998654,0.9953552379323654,1.0140405111135646,1.0148352419537396,0.9873610141105016,0.987400427012973,1.0100368258194499,0.987853010510892,1.0114723250295303,5.422972506500299e-06,4.6829221754817723e-05,3.3159547387468014e-05,3.6932660775717134e-05,3.66371812475188e-05,6.114897164791379e-06,7.180218890715535e-05,6.104790755802756e-06,3.8058658804655855e-05,0.0001260728679262422,3.442749783114277e-05,0.0001216574351259226,8.78502419045736e-05,3.700617400289962e-05,2.2817997732309096e-05,6.752992335668276e-06,3.7598403923518e-05,5.684646434803016e-05,3.8002497655765047e-05,8.652817125720375e-06,3.8863304049967336e-05,3.958031752510201e-05,5.831148837076642e-05,1.011595725872936e-05,1.0262463962181151e-05,3.973492897139356e-05,3.958204970259535e-05,6.063349305525789e-06,5.559983632101262e-05,6.79054801324966e-06
436,436.0,0.9871267510650241,1.0148372025145682,0.0001242202837406244,5.033292640164984e-06,3.8558861497421136e-05,3.0293879245484643e-05,9.329676440128783e-06,4.60383005820875e-05,1.0087562010633515,0.9876940767602671,0.9905815308054964,0.9918178983428112,0.9915214775047578,1.008609066997487,0.9880680258264396,1.0069334420326341,0.9934867982121736,0.9890402130350433,0.995831205514112,0.9888834424320114,0.9879089650708145,0.9903195069145017,0.9978275531101154,1.0115826301281052,0.9898553582231266,0.9926252462768759,0.9889414483817668,1.0133639012253732,0.9884851276492688,0.9888102851534659,0.9954667432627785,1.0139747373595889,1.0147650869537879,0.987458378727065,0.9875003576941838,1.0100114624736076,0.9879885948887113,1.0114447753609788,5.033292640164984e-06,4.60383005820875e-05,3.373715556930066e-05,3.752900008000239e-05,3.728899146806235e-05,5.68421733388802e-06,7.057764134765365e-05,5.680743505905635e-06,3.867578139198224e-05,0.0001242202837406244,3.4888461858673806e-05,0.00011952971722858865,8.629736682838092e-05,3.7801055703893585e-05,2.293291540167827e-05,6.2718581128147726e-06,3.846838829240936e-05,5.5956804980899535e-05,3.891953379290689e-05,8.006609565019336e-06,3.973732031867715e-05,4.05576231571884e-05,5.6920392268849704e-05,9.329676440128783e-06,9.463073616410039e-06,4.0447417239603627e-05,4.02921851250012e-05,5.641412143116838e-06,5.453036675808894e-05,6.308258430632204e-06
437,437.0,0.9871175135813839,1.0148346943117397,0.00011891408754111136,4.588406044461198e-06,3.7526298518978274e-05,2.912918475993982e-05,8.463070943914585e-06,4.4008456666106564e-05,1.0087770521208281,0.9877445236544506,0.990642024629037,0.9918793021001238,0.9915848597309617,1.0086361904512267,0.9881291417864975,1.0069620639441554,0.9935505464311789,0.9891153295455636,0.9958904873036774,0.9889602681914447,0.9879738685006189,0.990383540243816,0.9978778031964216,1.0116107106342052,0.9899182258956917,0.9926711533913393,0.9890029282623057,1.0133847732404275,0.9885463437285172,0.9888703523715423,0.9955018869292437,1.013989722507212,1.0147795547475487,0.9875195036600104,0.9875615998536047,1.0100336240486902,0.9880430463594219,1.0114724551323169,4.588406044461198e-06,4.4008456666106564e-05,3.355599840798512e-05,3.739719851735354e-05,3.723150266201714e-05,5.171204214777308e-06,6.754079273009043e-05,5.171962184615118e-06,3.8805292805121395e-05,0.00011891408754111136,3.539951180202371e-05,0.00011444162197227708,8.261279453958838e-05,3.7802977022592504e-05,2.2287442388974878e-05,5.686702117234295e-06,3.846946967064864e-05,5.3977913378576076e-05,3.891986058810744e-05,7.265738510217483e-06,3.976739115871973e-05,4.0615668233055095e-05,5.514443918281013e-05,8.463070943914585e-06,8.586830533581838e-06,4.046917401287214e-05,4.032074492038203e-05,5.128113532885906e-06,5.232413196146867e-05,5.720457325778542e-06
438,438.0,0.9871059155579857,1.014835078434187,0.000123434375784425,4.181106249867962e-06,3.84908819780398e-05,3.067741194076479e-05,7.681078084718683e-06,4.634076204103483e-05,1.008805654811103,0.9876175111103405,0.9905579008186416,0.9917958452208824,0.991500538902987,1.0086669690387937,0.9879704199862815,1.0069910380223657,0.993461681105523,0.9889100281496583,0.9958081983643552,0.9887587646795777,0.9877984322957505,0.9903044797669475,0.9978188268660282,1.0116514254293671,0.9898420857096378,0.9925279022067793,0.988930717991525,1.0134322800271494,0.9884765786330528,0.9888048413023993,0.9953579341258615,1.0140430385845818,1.0148346222648428,0.9874532935333851,0.9874949082092017,1.0100667367150769,0.9879077298602608,1.011513260513294,4.181106249867962e-06,4.634076204103483e-05,3.405215597053732e-05,3.792944655896351e-05,3.783111905404496e-05,4.72034094628233e-06,7.095451149432564e-05,4.725321465953801e-06,3.9460066841408945e-05,0.000123434375784425,3.6021526450386404e-05,0.00011916460236467976,8.655158495357121e-05,3.8398427773038916e-05,2.278635665034115e-05,5.160076540164831e-06,3.878173288137545e-05,5.720925911116202e-05,3.904010421415423e-05,6.597464404510992e-06,3.985488786960433e-05,4.05697286750116e-05,5.9088831364572556e-05,7.681078084718683e-06,7.790617891712408e-06,4.054902439428312e-05,4.044019954719594e-05,4.677415478307526e-06,5.554442715503305e-05,5.1899071305258985e-06
439,439.0,0.9870923221520952,1.0148457159708442,0.00012930447809205903,3.9673831964358365e-06,3.9332842911614445e-05,3.2553480418677006e-05,7.184222105028147e-06,4.9348774744562764e-05,1.0088239800725978,0.9874116019368802,0.9903575101537607,0.9915895045283875,0.9912915444711123,1.0086859975992954,0.9877138177602323,1.0070088574433844,0.9932466369693357,0.9885749108108425,0.9956012788199732,0.9884283781981427,0.9875142051768501,0.9900930355889258,0.9976775094875814,1.011665711717944,0.9896289982091262,0.9923008410573637,0.9887159188403354,1.0134394551449275,0.9882583256428782,0.9885888761302314,0.9951219447951749,1.0140533498060182,1.0148457159708442,0.9872319801630023,0.9872730860740411,1.0100876874724936,0.9876806879756157,1.0115273151514124,3.9673831964358365e-06,4.9348774744562764e-05,3.3918250638985094e-05,3.7515919891511274e-05,3.7545009262620016e-05,4.494315894039051e-06,7.533086710856321e-05,4.49047362985482e-06,3.9023094224513956e-05,0.00012930447809205903,3.5346320149696145e-05,0.00012508111181189365,9.155393486558411e-05,3.805069307156025e-05,2.2940329600999563e-05,4.888408404473437e-06,3.813027480300988e-05,6.120390971256979e-05,3.81564123511709e-05,6.220438638920241e-06,3.879223756896739e-05,3.939730455284318e-05,6.373632686742825e-05,7.184222105028147e-06,7.275853617265365e-06,3.92262827158588e-05,3.9185521377909e-05,4.459964235415749e-06,5.930082778180545e-05,4.916346432888472e-06
440,440.0,0.9870770985209769,1.014870900250478,0.00012301204884158158,3.917805349871447e-06,3.754330840069109e-05,3.095823503393016e-05,6.883871449940476e-06,4.702025471370547e-05,1.0087961084450023,0.9872867873356437,0.9902016102630364,0.991422433385385,0.9911257696932395,1.008652183925467,0.9875574717042916,1.0069724169658232,0.9930693806691697,0.9883700301249645,0.9954228647688116,0.9882240234800799,0.9873413906193116,0.989931203385692,0.9975699736326727,1.011639051525744,0.989466753043389,0.9921603588197359,0.9885544910906738,1.0134124185908902,0.9881010566500085,0.9884371512651113,0.9949777604367895,1.0140306253860532,1.0148238751233232,0.9870770985209769,0.9871173465935317,1.0100574833763054,0.9875400569885003,1.0115003278107935,3.917805349871447e-06,4.702025471370547e-05,3.234637936666039e-05,3.5749425920250796e-05,3.5883895632070456e-05,4.3976131767159745e-06,7.175613972658365e-05,4.368316923693359e-06,3.745229512562929e-05,0.00012301204884158158,3.42583023465772e-05,0.00011896548289234472,8.719712324155674e-05,3.633879193103957e-05,2.1579872065568255e-05,4.814851026721077e-06,3.6408114657022837e-05,5.8462236476628274e-05,3.644703484389949e-05,6.0265940482316665e-06,3.699527106304832e-05,3.755641748835141e-05,6.112284608472096e-05,6.883871449940476e-06,6.96429415393611e-06,3.734660258798689e-05,3.733288548053907e-05,4.3904249769014865e-06,5.645913237582396e-05,4.84492805313264e-06
441,441.0,0.9870606324029441,1.0149026535611945,0.00011745040895904189,3.7594003577318126e-06,3.581305474589869e-05,2.9391537943001657e-05,6.479538199155271e-06,4.410613850998436e-05,1.0088030780382358,0.9872803270177356,0.9902174253325667,0.9914452407190787,0.9911447005287262,1.008657116234179,0.9875586927210145,1.0069745242108241,0.993091299291839,0.9884044941443433,0.9954408303880848,0.9882561813329005,0.9873517111218912,0.9899452223510847,0.997569537327954,1.011637760112856,0.989477568702418,0.9921371414883379,0.9885617928129213,1.01340349716455,0.9881090808989217,0.9884440742930337,0.9949459484811208,1.0140160415085788,1.0148078619432903,0.9870876912686343,0.987127463612484,1.0100657243870963,0.9875335259122282,1.0114999985311144,3.7594003577318126e-06,4.410613850998436e-05,3.099276726355867e-05,3.429929559120797e-05,3.458071793124622e-05,4.146977604406728e-06,6.755167842227169e-05,4.094287353956797e-06,3.6367159425774495e-05,0.00011745040895904189,3.3756158150337735e-05,0.00011346802793937838,8.232103881137818e-05,3.5003750633746665e-05,2.062322320828703e-05,4.607084742088657e-06,3.513201901087649e-05,5.475158194676869e-05,3.52630499687009e-05,5.692365460516625e-06,3.57915554314468e-05,3.630059545813976e-05,5.7182902498589556e-05,6.479538199155271e-06,6.55763967875808e-06,3.615498875933461e-05,3.614934995653489e-05,4.170141457832473e-06,5.300052510705208e-05,4.6372745388573754e-06
442,442.0,0.9870434018605015,1.0149299304309312,0.00012008249604488641,3.4759294367560816e-06,3.581526611894605e-05,2.9926945778775393e-05,6.205776469376524e-06,4.386657508743784e-05,1.0088827617310214,0.9874080551325161,0.9903334275634283,0.9915652169623792,0.9912665945587927,1.008740447768534,0.9877178299411545,1.0070565526962643,0.9932149684743626,0.9886216832213819,0.995551759370129,0.9884706449105122,0.9875290186657266,0.9900677591609375,0.9976859126633221,1.01172411008886,0.989603837507834,0.9922865150498227,0.9886912226961541,1.0135129260768219,0.9882447067689432,0.9885859109263441,0.9951103590761705,1.014135439837634,1.0149299304309314,0.9872268184724144,0.9872656032835523,1.0101478133805524,0.9876745859758852,1.011586601098408,3.4759294367560816e-06,4.386657508743784e-05,3.127326555553762e-05,3.449588899829293e-05,3.4978589124361446e-05,3.799241468768933e-06,6.778367549056226e-05,3.7370848723668385e-06,3.6978056396898345e-05,0.00012008249604488641,3.445103672077148e-05,0.00011582798736911183,8.289578493234593e-05,3.520274141052283e-05,2.056456592203853e-05,4.261858189690918e-06,3.514664417812958e-05,5.395742473085974e-05,3.5154568559907416e-05,5.358309016799272e-06,3.538032673016037e-05,3.570761844713551e-05,5.580737524116624e-05,6.205776469376524e-06,6.320499089071359e-06,3.539640523095762e-05,3.546349578074007e-05,3.842727958549052e-06,5.2753265715583984e-05,4.288769399594578e-06
443,443.0,0.9870259075372023,1.0149438901371297,0.00011952689358995116,3.1844854907567306e-06,3.540713928144136e-05,2.974639713081096e-05,5.8734035347692904e-06,4.306449536592706e-05,1.0087646936622916,0.9875358932050705,0.9904047780008199,0.9916298288057855,0.9913324373303495,1.0086163509651664,0.9878742662477236,1.0069334991527956,0.993279087394191,0.9888258372702879,0.9956009177923196,0.9886728399480758,0.9877007653235571,0.9901226486628463,0.9977030792642809,1.0115852444026487,0.9896523408589475,0.992423503521583,0.9887341125324397,1.0133675769637078,0.988280596441211,0.9886187367682224,0.9952473075842012,1.0139811521268502,1.0147745722979054,0.9872549544101844,0.9872942486116648,1.0100203533281835,0.9878145887966201,1.0114484609232706,3.1844854907567306e-06,4.306449536592706e-05,3.163790818083813e-05,3.477191380286918e-05,3.54239770374433e-05,3.495467225163257e-06,6.697070673445041e-05,3.4437155016549364e-06,3.753656634166343e-05,0.00011952689358995116,3.498339855221085e-05,0.0001153132838707679,8.197680638041726e-05,3.545927402898677e-05,2.0341319512837856e-05,3.925472138749125e-06,3.518162090004428e-05,5.230794211038023e-05,3.501617542672129e-05,4.991881618685452e-06,3.490076573597092e-05,3.502277416033736e-05,5.335749097229829e-05,5.8734035347692904e-06,6.0187303738991336e-06,3.454404384139955e-05,3.468643421704852e-05,3.5260364475719657e-06,5.1783038432465085e-05,3.948156916961255e-06
444,444.0,0.9870086500765994,1.0149445109552424,0.00011264503830480749,3.0003722763324743e-06,3.335068343282227e-05,2.8031805245750755e-05,5.545520550514768e-06,4.063495172628914e-05,1.0087239933245469,0.987639310214895,0.9905198724276791,0.9917508069851013,0.9914528054837185,1.0085754918410648,0.9880128323517482,1.006897171915212,0.9934030015670516,0.9890145580171728,0.9957196159229406,0.9888584741330375,0.9878538987713463,0.9902413810205581,0.9977619709001356,1.0115301037097575,0.9897693917725547,0.9925381141105151,0.9888498045395288,1.0132975401197906,0.9883906117131115,0.9887232303925527,0.9953573562114715,1.0138991270344906,1.014690562751246,0.9873597456429504,0.9873995940171828,1.009974890205379,0.9879319598344124,1.0113938248058103,3.0003722763324743e-06,4.063495172628914e-05,2.991524529294087e-05,3.279432575812213e-05,3.345482147900639e-05,3.3316966713697385e-06,6.322302199442691e-05,3.288852261823826e-06,3.5456639955438726e-05,0.00011264503830480749,3.2987845625221486e-05,0.00010872863930482533,7.735349634037775e-05,3.343103325189047e-05,1.91329103053301e-05,3.787614016344575e-06,3.310502853126978e-05,4.9240280715136015e-05,3.288194298469088e-05,4.732311354275028e-06,3.2703393494684694e-05,3.274440902485485e-05,5.005074343423281e-05,5.545520550514768e-06,5.688396847945719e-06,3.229226719352862e-05,3.244036000686453e-05,3.3380146960087643e-06,4.878480448449193e-05,3.8065251016220286e-06
445,445.0,0.9869921301222461,1.0149339759102223,0.00011617797059052651,2.8864786979030874e-06,3.452758650977797e-05,2.9090386984256872e-05,5.312861920295053e-06,4.2203442886795206e-05,1.0087036097258817,0.9876477348570397,0.9905265003243644,0.9917590560765995,0.991458726754294,1.0085493126414078,0.9880210864741988,1.0068693734684624,0.9934091361092142,0.9890310303942325,0.9957262549352208,0.9888733659183226,0.9878622855379408,0.9902450900214753,0.9977565089798865,1.0115011644895264,0.9897673126470762,0.9925374258241849,0.9888448205629773,1.0132509764521904,0.9883818095730541,0.9887115389293831,0.9953584065378098,1.0138410894685443,1.0146304438112943,0.9873434295708743,0.9873845951643735,1.009950369414843,0.9879439873400904,1.011364893678902,2.8864786979030874e-06,4.2203442886795206e-05,3.118336169962742e-05,3.397601919079026e-05,3.466666649445258e-05,3.2250046221365206e-06,6.564458362071881e-05,3.1719453383888517e-06,3.678325294314335e-05,0.00011617797059052651,3.414548745967623e-05,0.00011216344115884373,8.03562930284347e-05,3.4641397957888556e-05,1.932081256159883e-05,3.69984936466107e-06,3.4373057731711025e-05,5.141560501152857e-05,3.4180565930257994e-05,4.540951886791349e-06,3.412859901481677e-05,3.4017382120791175e-05,5.275113561204318e-05,5.312861920295053e-06,5.457655208616813e-06,3.383623634594649e-05,3.399276201287431e-05,3.2423259583275665e-06,5.0616986960968835e-05,3.715461962783877e-06
446,446.0,0.9869768483176948,1.0149144680270232,0.00012695152343535873,2.7133414212166322e-06,3.87562700416745e-05,3.2116627633543806e-05,4.887258386305073e-06,4.6424310999666905e-05,1.0086700895008234,0.9875159238455145,0.9904032462974017,0.9916308035397438,0.9913311475348534,1.008513199755214,0.9878611179627985,1.006831891211382,0.993287483382565,0.9888361989688198,0.9956197763092507,0.9886798554362274,0.987690220134884,0.9901112312237814,0.9976506604884964,1.0114631643428096,0.9896258381647562,0.9923830162105743,0.9886991063896925,1.0132035216903932,0.9882288285825912,0.9885550813622249,0.9951974998392609,1.0137857457822155,1.014573908726116,0.9871838375045865,0.987225862971984,1.009915688843458,0.9877989850163886,1.01132684900924,2.7133414212166322e-06,4.6424310999666905e-05,3.654519719586021e-05,3.9786691998765413e-05,4.0488858064355296e-05,3.0492077469430597e-06,7.222245225657132e-05,3.006300868368806e-06,4.3263475496259414e-05,0.00012695152343535873,4.0419563357644206e-05,0.0001227958689051446,8.843355826338421e-05,4.0348512825371924e-05,2.1527998722779335e-05,3.4484003616752807e-06,4.017464642778277e-05,5.6795525364256555e-05,4.000464171726893e-05,4.1874074878138094e-06,3.994900755180187e-05,3.945727931405061e-05,5.878471841598828e-05,4.887258386305073e-06,5.0210334133296295e-06,3.971237089076558e-05,3.991686870034472e-05,3.0605540770635907e-06,5.584908145917477e-05,3.4624461249232e-06
447,447.0,0.9869633053064985,1.0148881703306,0.0001247307976254513,2.4824136699091853e-06,3.8979122425582564e-05,3.178026643048347e-05,4.468029566672046e-06,4.598031369859621e-05,1.0085709117859862,0.987393707060547,0.9902429949284738,0.9914556445418327,0.9911595403704292,1.008408299467544,0.9877104517175395,1.0067299539795311,0.9931115188318291,0.9886303444928708,0.9954536559565877,0.9884784958015027,0.9875234363022186,0.9899349392589366,0.9975116805729135,1.0113565031366838,0.9894459383683033,0.992251589845416,0.9885173720710414,1.0130932269269235,0.988041499746257,0.9883633913788298,0.9950638920376826,1.0136742910633412,1.014461811064703,0.9869952462409283,0.9870380608752652,1.0098092734628845,0.9876651880133329,1.0112195743502148,2.4824136699091853e-06,4.598031369859621e-05,3.776367522298195e-05,4.1184601515400095e-05,4.183899691146628e-05,2.8050523441645387e-06,7.142068941553622e-05,2.7824977241311112e-06,4.494813999371011e-05,0.0001247307976254513,4.232253470610571e-05,0.00012084950581542268,8.731545177794765e-05,4.1603095504835e-05,2.1827959674170246e-05,3.1471302475698876e-06,4.151490904044182e-05,5.663087242864685e-05,4.137721266743492e-05,3.839252310904772e-06,4.118022537260631e-05,4.04617969016904e-05,5.8913766192060715e-05,4.468029566672046e-06,4.589639652648894e-06,4.086683792902814e-05,4.110229878220986e-05,2.799759320188495e-06,5.546611559193024e-05,3.1601011636152285e-06
448,448.0,0.9869520017322103,1.014857265845906,0.0001164576847459451,2.7879768831641354e-06,3.6684108637494755e-05,2.947490786408432e-05,5.155027543979303e-06,4.2966231780528826e-05,1.0084383803574788,0.9873051093920893,0.9902164806672884,0.9914221750979492,0.9911304751132357,1.008269297800912,0.9876069893213323,1.0065914336816675,0.9930884114122287,0.9885087979783286,0.9954396359865859,0.9883564299666648,0.9874161017974777,0.9898992661474811,0.9974143156381169,1.0112069512158701,0.9894064306835838,0.9921462977527847,0.9884775116772339,1.0129308643598358,0.9880004577552418,0.9883218406806737,0.994948460539779,1.0135025675888065,1.0142873753889587,0.9869520017322104,0.9869965851177223,1.0096674290355152,0.9875693929554057,1.0110695806905499,2.7879768831641354e-06,4.2966231780528826e-05,3.525268395803871e-05,3.840227712000288e-05,3.9043345235877306e-05,3.1133279255533487e-06,6.666932256062439e-05,3.060416024182595e-06,4.189484566876233e-05,0.0001164576847459451,3.9330605573972544e-05,0.00011286176427483851,8.148163810410032e-05,3.885921079341592e-05,2.081202467957627e-05,3.4497936431370723e-06,3.886302360460789e-05,5.321666796435396e-05,3.8814140976336065e-05,4.4149131526229725e-06,3.87398683618692e-05,3.820559821652559e-05,5.571249939464793e-05,5.155027543979303e-06,5.313537201662823e-06,3.850843892965447e-05,3.870600239064606e-05,3.112857472388007e-06,5.1849361070998456e-05,3.468173872829858e-06
449,449.0,0.9869433150000799,1.0148239375978954,0.00011456036472485075,3.7715542408224902e-06,3.5811117481888e-05,2.8470750091868294e-05,6.8968881317453435e-06,4.199744672588034e-05,1.008382822442551,0.9873929878939279,0.9902761352073288,0.9914820795920462,0.9911878823311535,1.0082118541022624,0.9877098234023534,1.0065351257847708,0.9931477832124729,0.9886327385859249,0.9954948408023954,0.9884738433746268,0.9875285342606113,0.9899450718790669,0.9974315817251312,1.0111359464466703,0.989449349478728,0.9922397855200508,0.9885163231952138,1.0128580950642856,0.9880324808307038,0.9883488882016994,0.9950371159186117,1.01342752941745,1.0142117265584354,0.9869788095021685,0.9870241551073434,1.009609513819256,0.9876635076611752,1.010998162575623,3.7715542408224902e-06,4.199744672588034e-05,3.3578894918946846e-05,3.642222099153744e-05,3.70382017734279e-05,4.182059461888103e-06,6.517118327956209e-05,4.095653641037529e-06,3.961731702863871e-05,0.00011456036472485075,3.6779445832385544e-05,0.00011106662906634098,7.976841723564977e-05,3.668392412303635e-05,1.9866457339742035e-05,4.759732366518587e-06,3.665178918643122e-05,5.190772646089875e-05,3.6576703347731514e-05,5.9509736632466926e-06,3.657395875815032e-05,3.620877491240849e-05,5.451307052235102e-05,6.8968881317453435e-06,7.091222192789411e-06,3.637838650990414e-05,3.653330540572952e-05,4.240401918143806e-06,5.0683768094895524e-05,4.767052601948974e-06
450,450.0,0.9869371295621429,1.0147903686115216,0.00011627863398444009,4.5483105604750266e-06,3.588110370890657e-05,2.85141473450986e-05,8.628442437471657e-06,4.2322827435642165e-05,1.0084222280604898,0.9875209718981255,0.9903494041289865,0.9915637163224895,0.9912677390187886,1.0082599001020338,0.9878629220845971,1.0065842376764367,0.9932270385898256,0.9888300357364084,0.995564729578407,0.9886671627019196,0.9876956308306963,0.9900243523367531,0.9975174155436054,1.0111856405755983,0.9895342772378071,0.9923813380058636,0.9886053285792644,1.012934440165058,0.9881244359783857,0.9884493696929898,0.9951843364285704,1.0135154137533986,1.01430048531525,0.9870724628461827,0.9871171285256588,1.0096579721482146,0.9878020187872096,1.011048286782315,4.5483105604750266e-06,4.2322827435642165e-05,3.317803540047241e-05,3.577050459889849e-05,3.634897251914303e-05,5.026239559276053e-06,6.592506827240332e-05,4.8901211276233655e-06,3.874205512556561e-05,0.00011627863398444009,3.5581161142729155e-05,0.00011278938884400099,8.068913940054883e-05,3.5714049324667286e-05,1.8670128757474185e-05,6.064339912582331e-06,3.5517348903775296e-05,5.21182273627412e-05,3.530941456098339e-05,7.386526914112135e-06,3.507655569789902e-05,3.460599118192905e-05,5.44918838633289e-05,8.628442437471657e-06,8.853024654460763e-06,3.466362925054833e-05,3.481739887052708e-05,5.206232762250209e-06,5.11778425312023e-05,6.041616310025127e-06
451,451.0,0.9869332066321318,1.014758741911739,0.0001127592537992238,4.708578021246104e-06,3.475878403805549e-05,2.7390881617390034e-05,9.86259332687474e-06,4.0705367914553455e-05,1.0084839561577144,0.9876599432183448,0.9904551665975069,0.9916764441179118,0.9913784227868958,1.008324714875135,0.9880235090016471,1.0066467056686264,0.9933395053990562,0.9890273993477062,0.9956705504276269,0.9888607854759032,0.9878707455824217,0.9901352281176068,0.9976308971072182,1.0112622885910172,0.989647577317031,0.9925480162369416,0.9887208361455083,1.013039871708793,0.9882404302443069,0.9885631147339897,0.9953625629232536,1.013640940882617,1.0144286195037333,0.9871935957515562,0.9872375907398788,1.0097261944552853,0.9879570884318252,1.011124605672406,4.708578021246104e-06,4.0705367914553455e-05,3.21813327511253e-05,3.466374476699429e-05,3.516048828135536e-05,5.215740617125643e-06,6.371229766855784e-05,5.03832679257108e-06,3.74195086373765e-05,0.0001127592537992238,3.422715127781187e-05,0.00010935713425688994,7.796431440767302e-05,3.441198124887183e-05,1.740854225045323e-05,6.505734838135837e-06,3.408811033113058e-05,4.996937095714703e-05,3.379795718892986e-05,8.222292812073252e-06,3.3376301737656115e-05,3.279365432875869e-05,5.202689927383127e-05,9.86259332687474e-06,1.0155626556067188e-05,3.278863223822565e-05,3.294721980454985e-05,5.453737111857114e-06,4.937173486109394e-05,6.469893083504534e-06
452,452.0,0.9869313074237791,1.0147312405235016,0.00010515433022336091,4.621682636121457e-06,3.2890672683234695e-05,2.540476193478748e-05,1.039931583358194e-05,3.8195370175441254e-05,1.0085278740551542,0.9876983504849265,0.9905003154255275,0.9917235169756862,0.9914262075568758,1.0083773580221889,0.9880660272742566,1.006702586015565,0.9933861960931621,0.9890641315463623,0.9957172818130408,0.9888990815229425,0.9879117860651858,0.9901888982043653,0.9976803602139598,1.0113173030597014,0.9897082502246775,0.9925988413719424,0.9887859952803568,1.0131103605446354,0.9883077508934637,0.9886342983316985,0.9954116259379306,1.0137176201805016,1.014505150262916,0.9872611607381828,0.987305551868486,1.009774658728707,0.9879998122057777,1.0111799298761148,4.621682636121457e-06,3.8195370175441254e-05,3.0309657453485368e-05,3.2657203019192673e-05,3.3085387539944985e-05,5.172626046113767e-06,5.9671623152734456e-05,5.025578167303116e-06,3.502831842293789e-05,0.00010515433022336091,3.1881075867193416e-05,0.00010201342201052321,7.289380152103674e-05,3.251565583857853e-05,1.6617815006644414e-05,6.470796249746544e-06,3.236787846446551e-05,4.703775069496316e-05,3.2197027922795786e-05,8.485481796951331e-06,3.198988103467582e-05,3.155883413290956e-05,4.9052921474858986e-05,1.039931583358194e-05,1.0743258659568211e-05,3.1651185249368565e-05,3.1766848265411886e-05,5.37801611184796e-06,4.6342320913354014e-05,6.435116611929216e-06
453,453.0,0.9869311931508169,1.0147100474717634,0.0001029291843563314,5.502863903525293e-06,3.394333743570326e-05,2.451064990857607e-05,1.1745267728386856e-05,3.776088201420449e-05,1.008574345208844,0.9876406912332641,0.9904012166720122,0.991624897521287,0.991327561280345,1.0084380771840153,0.9879837614314033,1.0067637830066842,0.9932887735337754,0.988930675155121,0.9956290273335023,0.988770649502469,0.987811099378183,0.9900913382992098,0.9976523813701733,1.0113850703385854,0.9896123761186053,0.9925533587836541,0.9886921405048066,1.013200912963615,0.9882148596290791,0.9885430770422091,0.9953753787837674,1.0138252562921712,1.0146161919233225,0.9871703359143001,0.987214481223584,1.009833039146576,0.9879361640504618,1.0112478906284406,5.502863903525293e-06,3.776088201420449e-05,3.15672998233132e-05,3.432187103584899e-05,3.458677988677732e-05,6.1888879342013285e-06,5.875246176125122e-05,6.0172750873541495e-06,3.631085159438952e-05,0.0001029291843563314,3.273852175459492e-05,9.987832440558975e-05,7.161410853845827e-05,3.447458585508804e-05,1.837595478807358e-05,7.481140035262221e-06,3.4800618998555537e-05,4.674883863840402e-05,3.4906429029220056e-05,9.700147806236875e-06,3.5273811843036156e-05,3.525076544279338e-05,4.884891906720485e-05,1.1745267728386856e-05,1.2120718260898369e-05,3.5395806847602764e-05,3.541559085004119e-05,6.384913979783961e-06,4.5746135996901104e-05,7.461165807768984e-06
454,454.0,0.986932625026978,1.014697345781478,0.00010244516497718267,8.57720895042423e-06,3.5921775744392555e-05,2.323179234288881e-05,1.6353464639414445e-05,3.813421435197298e-05,1.0085943741456802,0.9874640842613559,0.9902233913242289,0.9914414099873513,0.9911451692482373,1.0084617996722514,0.9877677733060939,1.006788265615069,0.9931076017214876,0.9886522567364594,0.995463827994121,0.9884971525309516,0.9875713146698372,0.9899096841171598,0.9975370879460582,1.0114130792735516,0.9894328574963098,0.9923633003620964,0.9885147398069208,1.0132386454789883,0.9880389978465433,0.9883710667423008,0.9951865720798341,1.0138682470655522,1.0146597729753597,0.9869945750807343,0.9870386506678345,1.0098569579923813,0.9877419263954611,1.0112759749812787,8.57720895042423e-06,3.801561807827259e-05,3.249125308284571e-05,3.574674934048583e-05,3.5766345883543116e-05,9.609308491756563e-06,5.87984791016759e-05,9.362905738127938e-06,3.7321119297644284e-05,0.00010244516497718267,3.338722976152728e-05,9.944918342816409e-05,7.141015385486092e-05,3.6080295383577624e-05,2.1158947388399823e-05,1.1217385635419015e-05,3.674605190139136e-05,4.721646705258658e-05,3.701184162053557e-05,1.3967828479232497e-05,3.776435173053684e-05,3.803840585078443e-05,4.9578664991314766e-05,1.6353464639414445e-05,1.6843365130270008e-05,3.813421435197298e-05,3.80569187142938e-05,9.907071697043373e-06,4.596437033720581e-05,1.1232907441286959e-05
455,455.0,0.9869353642659944,1.0146953184775993,9.659608286855712e-05,1.1306481037300137e-05,3.512324629159943e-05,2.0719585677565097e-05,2.0696299877366167e-05,3.623530576862493e-05,1.008616715236422,0.9873645803034247,0.9901642281847519,0.9913800751329699,0.9910817552274956,1.0084796845483013,0.9876455873303752,1.0068072364322609,0.9930431971333648,0.9884907333228978,0.9954075430528834,0.9883392295774877,0.9874351723494282,0.9898493715528497,0.9974862448856983,1.0114293971519934,0.9893738680862884,0.9922593476571665,0.9884549891623929,1.0132519966794824,0.9879807711491018,0.988314485995851,0.9950812705201986,1.013878299201719,1.0146681065619225,0.9869353642659945,0.9869787070483831,1.0098764929672075,0.9876355134098339,1.0112927199192172,1.1306481037300137e-05,3.623530576862493e-05,3.017804600466377e-05,3.3310286207593e-05,3.322987006091992e-05,1.2599191897092335e-05,5.5789639318703856e-05,1.2305331746133099e-05,3.456872471219657e-05,9.659608286855712e-05,3.0808619809499515e-05,9.379570425227506e-05,6.755556587033332e-05,3.36280319276669e-05,2.1270018632478252e-05,1.4794216306809665e-05,3.433887584589609e-05,4.5127859777608284e-05,3.460774462285232e-05,1.7985604446719014e-05,3.5374572446844644e-05,3.568449826024126e-05,4.754717806023993e-05,2.0696299877366167e-05,2.129936873292067e-05,3.5797499979179324e-05,3.5679164672945556e-05,1.2997584983172963e-05,4.374659236165059e-05,1.4843428259498505e-05
456,456.0,0.9869391090048121,1.014706148585082,9.158197593118256e-05,1.1302182405727505e-05,3.3255510718337886e-05,1.9463979675747406e-05,1.981252022099547e-05,3.461983032579485e-05,1.0086541756939496,0.9873824191069759,0.990217645853603,0.9914384550462834,0.9911399657894245,1.0085168732071317,0.9876681866199087,1.0068438793346268,0.993098514949793,0.9885187186155566,0.9954560949754111,0.9883658599757126,0.9874613199322128,0.9899105984642477,0.9975229782613715,1.011465134000252,0.9894400166258182,0.9922787205808985,0.9885250339118632,1.0132915484736982,0.9880537689587721,0.9883894101434189,0.9951006870316984,1.0139172366963514,1.014706148585082,0.9870088588062842,0.9870518752435421,1.0099134641417336,0.987659390995213,1.0113283354716542,1.1302182405727505e-05,3.461983032579485e-05,2.7958806496336496e-05,3.087856912176819e-05,3.0773059126267675e-05,1.2572683189486484e-05,5.306800641118053e-05,1.2278355163768167e-05,3.201046370507895e-05,9.158197593118256e-05,2.847965917349992e-05,8.877690747206508e-05,6.424532832195273e-05,3.101176656044083e-05,1.981252022099547e-05,1.4926585928694827e-05,3.170594608816239e-05,4.297738868008966e-05,3.1984725476738577e-05,1.8049099954875326e-05,3.268703781062296e-05,3.308125766287985e-05,4.518881240047003e-05,2.0703674245006206e-05,2.1293328508845355e-05,3.3074769666078215e-05,3.2961565806485904e-05,1.296374042756733e-05,4.1711633948781424e-05,1.4985641319293325e-05
457,457.0,0.9869433050732288,1.0147308185630162,9.292740628965886e-05,1.0555282135475323e-05,3.32339765765845e-05,2.0162446973833056e-05,2.0012948050254503e-05,3.5951834128716993e-05,1.0086372354400759,0.9874681495810681,0.9903210238475101,0.9915437379216895,0.9912450019300987,1.0084955651132435,0.9877743291551602,1.0068229687029822,0.993200459176359,0.9886654329823971,0.9955436095777527,0.9885074284207618,0.9875801028200428,0.9900175519881455,0.9975816188367205,1.0114416161822455,0.9895438257086419,0.9923569620379186,0.9886298077704616,1.0132539182107276,0.9881582605884863,0.9884975316112337,0.995173097691467,1.0138696781513084,1.0146541141637906,0.9871056487358952,0.9871502722063625,1.0098919551606287,0.9877519034092979,1.0113050555419363,1.0555282135475323e-05,3.5951834128716993e-05,2.7386057961956393e-05,3.034941657162841e-05,3.015906427227718e-05,1.177100502715994e-05,5.440057155023056e-05,1.148675272490382e-05,3.133569682576583e-05,9.292740628965886e-05,2.778441002616382e-05,8.991266896447682e-05,6.575662610585534e-05,3.025809761430774e-05,2.0012948050254503e-05,1.4024992627847155e-05,3.103279228052057e-05,4.493394897140432e-05,3.139696629542826e-05,1.7523271774166012e-05,3.204981935224037e-05,3.250853952531251e-05,4.748180251704389e-05,2.0479080947834195e-05,2.107887709482462e-05,3.251897740300288e-05,3.239516225278188e-05,1.2164357661263554e-05,4.330764264875971e-05,1.4075227696273352e-05
458,458.0,0.9869473352242554,1.0147655086070417,9.156631959039478e-05,1.0233635671847085e-05,3.3172438929307234e-05,1.9964141341698586e-05,2.049871450259574e-05,3.631557692125834e-05,1.0086749218968831,0.9875575839629123,0.9903844500275263,0.9916033296689478,0.9913038859455972,1.008527130545384,0.9878789234422254,1.0068534688190027,0.9932507397348456,0.9888023406819676,0.995571230049552,0.988640446141456,0.9876961713334084,0.9900766370513358,0.9976405157402665,1.0114731138510016,0.9896026390176571,0.9924429891547165,0.9886885273408402,1.0132801238662676,0.9882143344525355,0.9885558193036231,0.9952563299361201,1.0138990818015148,1.0146821536726545,0.987157205898011,0.9872022486710453,1.0099246082213633,0.987847114415315,1.011336284215008,1.0233635671847085e-05,3.631557692125834e-05,2.6964883236095272e-05,2.9942518060920754e-05,2.970240133715838e-05,1.1518174465606283e-05,5.431401333076745e-05,1.1274534094339551e-05,3.0807732269593186e-05,9.156631959039478e-05,2.731897432721982e-05,8.857164531996491e-05,6.545395767179775e-05,2.9841638514956977e-05,2.049871450259574e-05,1.3764036296043825e-05,3.077711250336472e-05,4.597622892946331e-05,3.128411455224689e-05,1.7979337152682612e-05,3.1934343151103937e-05,3.242477038923945e-05,4.8805905436802396e-05,2.142666727575395e-05,2.20493111201009e-05,3.252176057023372e-05,3.239413994341094e-05,1.1875637545351592e-05,4.382588650595671e-05,1.3809197192946157e-05
459,459.0,0.9869505822109033,1.014805198346935,8.49053820000643e-05,1.0005328436470383e-05,3.143442271007991e-05,1.8177542251299183e-05,1.932072822894235e-05,3.3760729234235275e-05,1.0086917990412922,0.9877382110318956,0.9904896277758101,0.9917066847689955,0.991411378421394,1.008551631787377,0.9880893494231983,1.006880323331401,0.9933560324054205,0.9890468039112034,0.9956652933693492,0.9888808500262638,0.9879179756849026,0.9901887001332418,0.9977568235301583,1.0115005660369365,0.9897148989767306,0.9926593321812404,0.98880160172195,1.0133191656231566,0.9883237611998226,0.9886635127864323,0.9954789934841032,1.0139385135041623,1.0147202180706207,0.9872624396895784,0.9873084865443187,1.0099435594080843,0.9880424511868231,1.0113639537031187,1.0005328436470383e-05,3.3760729234235275e-05,2.5482458251627157e-05,2.823012801738237e-05,2.801085136600628e-05,1.1523618710260953e-05,5.0420572705389916e-05,1.1357132536198592e-05,2.8991871662858237e-05,8.49053820000643e-05,2.5700242348011255e-05,8.211453456990383e-05,6.074994893625165e-05,2.8192810042682593e-05,1.932072822894235e-05,1.3770620763759163e-05,2.9137834677069875e-05,4.28913183656305e-05,2.966201397410314e-05,1.8632177654113453e-05,3.0279660561814258e-05,3.0773721853613476e-05,4.5503312190462766e-05,2.2531464377721465e-05,2.3203714609147425e-05,3.0824662067573706e-05,3.0713940233426214e-05,1.176111164009836e-05,4.076190981929229e-05,1.3818881468285838e-05
460,460.0,0.9869524287861839,1.0148448674124726,8.56001359556865e-05,9.598756547663863e-06,3.167945762598041e-05,1.8254520778171833e-05,1.8761602667268475e-05,3.348175941166233e-05,1.0086836469543023,0.9877984917226132,0.9905055750185767,0.99172904330439,0.991431533600793,1.008548851299112,0.9881563450504716,1.0068761252406315,0.993381007808021,0.9891215075320055,0.9956964307311578,0.9889531764119364,0.9879859785963202,0.9902089008958571,0.997791425669289,1.0115031408880775,0.989733476682505,0.9927423744232441,0.9888178454975544,1.0133299767609132,0.9883414438054114,0.9886792138937811,0.9955790103633411,1.0139587922333488,1.0147411572023486,0.9872815869318139,0.9873280619892058,1.0099423034693868,0.9881087113969788,1.0113666260126293,9.598756547663863e-06,3.348175941166233e-05,2.687802189155887e-05,2.9509339257131216e-05,2.9274940475459356e-05,1.1281073957901846e-05,5.028643385533872e-05,1.11611428957438e-05,3.0095758806678108e-05,8.56001359556865e-05,2.6419619465538316e-05,8.266204352458167e-05,6.09999209243249e-05,2.9349173958094352e-05,1.858216369237764e-05,1.3520695951677527e-05,3.003437162673885e-05,4.191225463926986e-05,3.0356900178574333e-05,1.8761602667268475e-05,3.0829386237550304e-05,3.1093217260847356e-05,4.412947205959177e-05,2.297885011577717e-05,2.370883511110148e-05,3.126547567729941e-05,3.117140819847637e-05,1.1440038257953943e-05,4.043059660118991e-05,1.3570339576354529e-05
461,461.0,0.986952257703108,1.0148794954334304,9.144444591771169e-05,8.952265921702149e-06,3.296467684746363e-05,1.993055849987801e-05,1.858087805414443e-05,3.537586446456204e-05,1.008680384936354,0.9876592534690608,0.9903818681514841,0.9916103116167004,0.9913095281634494,1.0085514097972854,0.9879856132808325,1.0068757325493591,0.9932592606655317,0.9888957787228692,0.9955832375079953,0.9887293744271877,0.9877968444768827,0.9900898897206543,0.9977090789938887,1.0115130723292807,0.9896172486634596,0.9926133197410305,0.9887030310380169,1.0133525315273029,0.9882294955739575,0.9885707151250276,0.9954657832421908,1.0139924524501984,1.0147756124197993,0.9871672550246202,0.9872135096259839,1.0099490382221437,0.9879615031162247,1.0113764717914604,8.952265921702149e-06,3.537586446456204e-05,2.9081773829956922e-05,3.1715504763918655e-05,3.15045804535819e-05,1.0544082112636082e-05,5.335601578108019e-05,1.0455531369631297e-05,3.220299939551773e-05,9.144444591771169e-05,2.7960564652583835e-05,8.819067774104591e-05,6.511699796402837e-05,3.143266814222225e-05,1.858087805414443e-05,1.2644663248456581e-05,3.187517128596322e-05,4.340804219644807e-05,3.204513897062634e-05,1.7652344777561528e-05,3.235575649696978e-05,3.237078252284767e-05,4.5261659348552074e-05,2.1656505563344553e-05,2.2337971687372813e-05,3.273107150787562e-05,3.266668310623613e-05,1.0687988739796915e-05,4.2637457390258554e-05,1.269421801727542e-05
462,462.0,0.9869494517146866,1.0149040620395857,8.896336973440894e-05,8.421642501082295e-06,3.150285821630881e-05,1.9550310453300675e-05,1.748377025614969e-05,3.431149803198919e-05,1.0088140073420022,0.9874292739764811,0.9902511414522132,0.9914773212621895,0.991176043604688,1.008689103883297,0.9877077041224501,1.0070135650548544,0.9931262063768045,0.9885403032263043,0.9954646981422753,0.9883784618611846,0.9874922792887912,0.989957774989646,0.9976271597520753,1.0116481099854167,0.9894859664827704,0.9923613287811421,0.9885714248140347,1.0134828469840385,0.98809818485171,0.9884391297432816,0.9952036469524655,1.0141217482209572,1.0149040620395857,0.9870373438164566,0.9870835142825072,1.0100846380582578,0.9877153690525285,1.0115114546550195,8.421642501082295e-06,3.431149803198919e-05,2.7669805058323522e-05,3.014376231254484e-05,2.99892594410176e-05,9.848485152322109e-06,5.179145604456434e-05,9.777059639038358e-06,3.06249176390925e-05,8.896336973440894e-05,2.6479577239838477e-05,8.575740721266758e-05,6.331435671742655e-05,2.985539955398919e-05,1.748377025614969e-05,1.1744687898508294e-05,3.022243370335664e-05,4.177023729979272e-05,3.038622759785963e-05,1.6343601894069693e-05,3.0639323374398984e-05,3.060315037821106e-05,4.344146941380129e-05,1.9969463154396855e-05,2.056726772724209e-05,3.099398318072362e-05,3.0948868436879025e-05,9.988780533217906e-06,4.124167045846381e-05,1.1792814903887603e-05
463,463.0,0.9869433935739312,1.0149143455344942,8.215523504354786e-05,7.82830610223765e-06,2.925490356115676e-05,1.8014035843276607e-05,1.6138084096450524e-05,3.161336379812525e-05,1.0087804611670044,0.9872926209556115,0.9901484611490273,0.9913658416980562,0.9910653483950751,1.0086460484934234,0.9875450475044009,1.006970526921649,0.9930092046975713,0.9883362153742001,0.9953509605913021,0.9881735191886726,0.9873147974973401,0.9898547768463716,0.9975280980868958,1.0116073708960431,0.9893882013788731,0.9922120840348052,0.9884771666352964,1.013436750996971,0.9880055288136704,0.9883523324940151,0.9950449245656874,1.0140678370778389,1.0148473268983689,0.9869433935739311,0.9869899210916655,1.0100443344536223,0.9875651924077221,1.0114707907367753,7.82830610223765e-06,3.161336379812525e-05,2.601783793556025e-05,2.8322145821707188e-05,2.817128770082098e-05,9.115598857460476e-06,4.773067036910812e-05,9.050259204496312e-06,2.8664863040574954e-05,8.215523504354786e-05,2.46600630742938e-05,7.914461220598672e-05,5.8374090604809605e-05,2.8124826406935536e-05,1.6138084096450524e-05,1.082443597245276e-05,2.8454528654767585e-05,3.827463531901601e-05,2.8664774063669545e-05,1.5057763606793743e-05,2.893111084478087e-05,2.9007670434781966e-05,3.9724076955268703e-05,1.837791783342837e-05,1.893458675104479e-05,2.9110056809031414e-05,2.9091944138484607e-05,9.244550505998973e-06,3.7969829446530965e-05,1.0867981236537767e-05
464,464.0,0.9869337106998466,1.0149093189168323,7.840527970600343e-05,7.2021738220089866e-06,2.7846036744281433e-05,1.7279387204396755e-05,1.5447751460056134e-05,3.0164141876317333e-05,1.0087475926749847,0.9872990372062177,0.990194171354428,0.9914108296522887,0.991111730762877,1.0086079331663385,0.9875573733526576,1.0069298485038942,0.9930504717640503,0.9883701077494302,0.9953843075073674,0.9882042327079239,0.9873322462136548,0.9899080529130279,0.9975379463931588,1.0115791019464417,0.9894471806009255,0.9922135055235938,0.9885409281577088,1.0134167185737473,0.9880754522714934,0.9884293264021871,0.9950335481267953,1.0140514925467738,1.0148311884420043,0.9870175121705308,0.9870633364219575,1.0100099055236642,0.9875710444129081,1.011442873181306,7.2021738220089866e-06,3.0164141876317333e-05,2.534446775573593e-05,2.7440856387830914e-05,2.728097397416697e-05,8.325251229446417e-06,4.543997566213043e-05,8.261148941967098e-06,2.7499789834238132e-05,7.840527970600343e-05,2.3289590574877593e-05,7.541174512987874e-05,5.562105290378872e-05,2.732313345689085e-05,1.5447751460056134e-05,9.869453138432765e-06,2.7587038430080758e-05,3.598709471949026e-05,2.7832402982167974e-05,1.3689871396369449e-05,2.8054113429313125e-05,2.8276869265908025e-05,3.7151936736310065e-05,1.673584714090309e-05,1.725736202420694e-05,2.7963963116157085e-05,2.7986693863390487e-05,8.447417620905279e-06,3.6176077615550916e-05,9.90762813391951e-06
465,465.0,0.9869210091754153,1.0148887538590547,8.148685259376798e-05,6.708813992796924e-06,2.824506852062288e-05,1.8487525668495462e-05,1.5352110660684248e-05,3.243882191090087e-05,1.0086612759799054,0.9873532340738174,0.9902555315606676,0.991471133246661,0.9911710108326823,1.008507357343748,0.9876289002885462,1.0068249729689052,0.9931053860571704,0.9884890383806689,0.9954261226378878,0.9883176281294368,0.9874164233481201,0.9899662483331885,0.9975429396304317,1.0114786002953184,0.9895028543293978,0.992268659821189,0.9885959495659121,1.0133102572723693,0.9881320111599285,0.9884853035395483,0.9950907795071243,1.0139402717689918,1.0147198405958764,0.9870738856145437,0.9871198668729009,1.0099137360830286,0.9876350901310045,1.0113430116252482,6.708813992796924e-06,3.243882191090087e-05,2.5380439199948292e-05,2.7167224256033346e-05,2.7097877811067224e-05,7.708650239314724e-06,4.8182603544597153e-05,7.658237853645092e-06,2.7015321537349787e-05,8.148685259376798e-05,2.244204064909097e-05,7.831171823338461e-05,5.849562852299071e-05,2.7277611693442917e-05,1.623236447190972e-05,9.117126838302235e-06,2.7504563664737108e-05,3.8939321680873813e-05,2.7763059648783544e-05,1.259407583858063e-05,2.781873830589145e-05,2.8070144850992807e-05,4.0113290644327e-05,1.5352110660684248e-05,1.5796964670402084e-05,2.747607904781457e-05,2.753961804340472e-05,7.796506727120765e-06,3.8714509235112814e-05,9.151739251418028e-06
466,466.0,0.9869061397496126,1.0148524220336188,8.418375598220571e-05,6.143262486957547e-06,2.8621344977930617e-05,1.9750754929077133e-05,1.417547756626952e-05,3.489720738048212e-05,1.0086085931414903,0.9874520889164489,0.9903663399410015,0.9915871884697863,0.9912845810963989,1.0084470530531304,0.9877508848119124,1.0067630703405057,0.9932118312083837,0.988653043053358,0.9955199657207194,0.9884771985968489,0.9875509482378663,0.990085968162175,0.9976037191860304,1.01142731977532,0.9896224731468544,0.9923763747579883,0.9887146275339384,1.0132486519214303,0.9882520790750552,0.9886031942394908,0.9952017020648704,1.0138728493579041,1.0146526627408698,0.9871951930620088,0.9872412411580089,1.0098586552692965,0.9877458002441432,1.0112913749725492,6.143262486957547e-06,3.489720738048212e-05,2.4906425890271534e-05,2.6519510566197486e-05,2.6535791586559257e-05,7.081494889052017e-06,5.107834562041159e-05,7.047103238402249e-06,2.636771503293767e-05,8.418375598220571e-05,2.1794227719596355e-05,8.08818038467438e-05,6.131414295589643e-05,2.6838239272491678e-05,1.6982432775210302e-05,8.384311623724571e-06,2.702419328901712e-05,4.2987662674822006e-05,2.7261450272077404e-05,1.1627532068395855e-05,2.7204227073421937e-05,2.7397191254338642e-05,4.4808807470781315e-05,1.417547756626952e-05,1.4559279202319204e-05,2.6733897336337227e-05,2.683051238753421e-05,7.1326146027411525e-06,4.1524746779966605e-05,8.41698649275602e-06
467,467.0,0.9868899531714154,1.0148000951129792,8.115321547700199e-05,5.559042565214942e-06,2.7319230766913635e-05,1.923445943247132e-05,1.3107992777646707e-05,3.383637783216057e-05,1.0086232060913651,0.9875888580182037,0.9904996115638077,0.9917206644142188,0.9914174134716771,1.0084524837799043,0.9879147796556387,1.0067657198852065,0.9933402635444233,0.9888622659858226,0.9956413640923708,0.988680281821448,0.9877293031368838,0.9902177764905926,0.9977057295547626,1.0114432330551533,0.9897529614464128,0.992544403057217,0.9888442791114783,1.0132727894912257,0.9883795544351706,0.9887321608693626,0.9953921450191933,1.0139059807588866,1.0146869786241375,0.9873148940641666,0.9873620242057719,1.0098708571655277,0.9878971606694671,1.011306667827505,5.559042565214942e-06,3.383637783216057e-05,2.3758729052301936e-05,2.5163619279681598e-05,2.5227315994523907e-05,6.416013101678809e-06,4.93928558393855e-05,6.381764451395796e-06,2.508857436516103e-05,8.115321547700199e-05,2.0809747826228046e-05,7.80242537370896e-05,5.917685582459024e-05,2.546136185843314e-05,1.619238665450391e-05,7.623539520410561e-06,2.557488845033878e-05,4.171441849816636e-05,2.5755540498119697e-05,1.0659872265747384e-05,2.5658999477577738e-05,2.5769295032082085e-05,4.368416089081176e-05,1.3107992777646707e-05,1.346031530583464e-05,2.5266382726075006e-05,2.536213657289324e-05,6.467184384189064e-06,4.017669111728833e-05,7.653391630876655e-06
468,468.0,0.9868733001897989,1.014731544769592,9.009697687209743e-05,6.521371578236162e-06,2.9209802643154267e-05,2.139542532943288e-05,1.3801899227267047e-05,3.7168761784743183e-05,1.0086371032827062,0.9876778548350132,0.9906220576331848,0.9918442617203623,0.9915490393895326,1.008463563623402,0.988026950999251,1.0067726018587324,0.9934834373221194,0.9890210964202698,0.9957863120142014,0.9888347277842193,0.9878586169447279,0.9903522046951648,0.9977948125060462,1.0114660045745205,0.9898895474972345,0.9926553083845414,0.9889835776629741,1.01330647771756,0.9885229276436531,0.9888774083929088,0.9955111485177411,1.0139480927768798,1.0147315447695922,0.9874644610216078,0.987510013356869,1.0098824882670085,0.9879961005481515,1.0113291324663856,6.521371578236162e-06,3.7168761784743183e-05,2.4701418441136747e-05,2.585755126974336e-05,2.6022018014894097e-05,7.455262922647261e-06,5.446426891303171e-05,7.400354806341752e-06,2.585161514723346e-05,9.009697687209743e-05,2.1386653172988015e-05,8.692566241828033e-05,6.54820052376211e-05,2.610291289972641e-05,1.5756507257127954e-05,8.575778949328171e-06,2.6125889340122587e-05,4.4666024821059734e-05,2.6279459927035645e-05,1.1403581695912456e-05,2.6113522425207636e-05,2.6154695276667447e-05,4.63479507237497e-05,1.3801899227267047e-05,1.411197845426585e-05,2.578468302097707e-05,2.587195166678576e-05,7.489694885016181e-06,4.3772512793837904e-05,8.601115351546099e-06
469,469.0,0.9868570315537393,1.0146502943043338,0.00010567901064508119,7.4011069358570275e-06,3.289339670814368e-05,2.5570284422976644e-05,1.4257115022654456e-05,4.366422741295395e-05,1.0085660038445412,0.9876289802924345,0.9905799588930894,0.991794168137634,0.991504094397536,1.008388262243731,0.9879708039706776,1.0066958019231362,0.9934421285364747,0.9889622829935538,0.9957526033725381,0.9887752768521073,0.9877994316065867,0.9903028193817766,0.9977377391991409,1.0113914775978579,0.989832725153055,0.9925940727207977,0.9889230721398302,1.0132195396301005,0.9884566749504834,0.988804854119119,0.9954387434248335,1.0138562557718787,1.0146388181286794,0.9873971956080654,0.9874418675947707,1.0098045661681527,0.987946962077808,1.0112540804294838,7.4011069358570275e-06,4.366422741295395e-05,2.676108606878851e-05,2.804842378126915e-05,2.8238391270926042e-05,8.394018714753466e-06,6.394220539339926e-05,8.322346508893804e-06,2.823302165144689e-05,0.00010567901064508119,2.347635882874442e-05,0.00010244137828874351,7.693945172972907e-05,2.800538435117633e-05,1.659213936864625e-05,9.421479207128931e-06,2.7831493780868165e-05,5.1814089704470146e-05,2.7883891821157362e-05,1.1994003427424223e-05,2.7649158214584496e-05,2.752158643760756e-05,5.390269331022674e-05,1.4257115022654456e-05,1.4526847268849438e-05,2.736515952031335e-05,2.743740545606266e-05,8.410079919228832e-06,5.120547333766645e-05,9.442873865658577e-06
470,470.0,0.9868419980122132,1.0145748735317626,0.00010600561431870719,6.7786162665221e-06,3.25673437104457e-05,2.6051100702701605e-05,1.2930333591826593e-05,4.414158764734554e-05,1.0084524982922831,0.9874938603343111,0.9903748449224584,0.9915791446251196,0.9912835967681883,1.0082717751648742,0.9878012173306623,1.0065811134765716,0.9932103535139375,0.9887361509326686,0.9955286771742934,0.988552004368032,0.9876071289390495,0.9900807284500719,0.9975756769521243,1.0112767172478312,0.9896056402807457,0.9924419268622249,0.9886910944218448,1.013106223957706,0.9882216163345988,0.9885675295949852,0.995281573425765,1.013743841688708,1.0145268278314956,0.9871610414698462,0.9872055282301816,1.0096913427131606,0.9878024374553003,1.0111395081349204,6.7786162665221e-06,4.414158764734554e-05,2.6321834038035542e-05,2.7733399456175233e-05,2.789659666451865e-05,7.711273835479002e-06,6.446609647005218e-05,7.663513940034693e-06,2.8079609217774335e-05,0.00010600561431870719,2.353495651462322e-05,0.00010307527865842745,7.748627419581847e-05,2.7444379659439067e-05,1.659725354504639e-05,8.585693587541066e-06,2.7141874248704937e-05,5.2341148112415235e-05,2.7112070218678315e-05,1.0884834278320841e-05,2.686976997398718e-05,2.6646397773717663e-05,5.4905753345910444e-05,1.2930333591826593e-05,1.3180627846021574e-05,2.6655568617420505e-05,2.6710071914120743e-05,7.70122805784107e-06,5.181518253993828e-05,8.603472778927719e-06
471,471.0,0.9868290503141959,1.0145275638948579,9.717079362903561e-05,6.9872988017051365e-06,3.014596145696071e-05,2.3609622049357594e-05,1.2892082740661637e-05,4.041519868349947e-05,1.008439028506285,0.9873807301317105,0.9901935040458842,0.9913903626180408,0.9910946285871942,1.0082624647861296,0.9876578392490081,1.0065712032889473,0.9930194645359333,0.9885418932344174,0.9953472925974134,0.9883602557119023,0.9874453194246637,0.9898896708305606,0.9974710585656582,1.011272413342604,0.9894104168429048,0.9923214256140428,0.9884935836759072,1.0131060704056667,0.9880225388615431,0.9883704804776808,0.9951662578805365,1.0137449328463268,1.0145275638948579,0.986956111625203,0.9870017329724179,1.009682491097887,0.9876768748554798,1.011135139439885,6.9872988017051365e-06,4.041519868349947e-05,2.4114404333999604e-05,2.5374594179561372e-05,2.5514705813004207e-05,8.17156132726741e-06,5.9008709759536715e-05,8.247016531550769e-06,2.5635128018091985e-05,9.717079362903561e-05,2.1433601394136265e-05,9.446174457102977e-05,7.093462615977631e-05,2.5119677873359734e-05,1.5119731066668056e-05,8.837237550105714e-06,2.485199534405808e-05,4.795542656952295e-05,2.4849692433596567e-05,1.0963148509057352e-05,2.469078072871322e-05,2.4555055460971635e-05,5.050054432187956e-05,1.2892082740661637e-05,1.3128914671595328e-05,2.4523691739830996e-05,2.4570101225758072e-05,8.025809541678866e-06,4.748794667449534e-05,8.837624054673621e-06
472,472.0,0.9868190392086638,1.0145248637056612,9.184977815688623e-05,7.710899348412139e-06,2.9116122204315274e-05,2.1742195540580767e-05,1.3789884475073717e-05,3.766206689208392e-05,1.0083362082709932,0.987385759023523,0.9900981905446552,0.991280787095377,0.9909871383495326,1.0081564018544191,0.9876623567978088,1.0064695627968765,0.992907264465691,0.9885332132265179,0.9952322672226562,0.9883530652670958,0.9874453679626495,0.9897779658578816,0.9973984248207609,1.0111565686063135,0.9892926979303458,0.9923310947129128,0.9883694962441492,1.0129780816087846,0.9878913447009241,0.9882348479651315,0.995176507636696,1.01361251104613,1.0143955051869398,0.9868190392086638,0.9868659658392407,1.009571812612146,0.9876781636463539,1.011018841994605,7.710899348412139e-06,3.766206689208392e-05,2.35549347818119e-05,2.4773672532835227e-05,2.4835065506593922e-05,9.28432318629809e-06,5.516096650524515e-05,9.510117075746344e-06,2.468112066766852e-05,9.184977815688623e-05,2.043592556224031e-05,8.908633226136872e-05,6.645503189592351e-05,2.4656591508413653e-05,1.3974292259847168e-05,9.657454615177291e-06,2.4412365011615852e-05,4.462364522695174e-05,2.4411873270244515e-05,1.1835495591886317e-05,2.437101215621488e-05,2.4242708614667554e-05,4.695292963062939e-05,1.3789884475073717e-05,1.4009964007731684e-05,2.4270200896809818e-05,2.4313046338876942e-05,8.927444659269045e-06,4.438927538229721e-05,9.645248110637453e-06
473,473.0,0.9868125879111014,1.0145601387524723,9.267651538268788e-05,7.599730761266345e-06,2.989072884967274e-05,2.1827058527896555e-05,1.3437685489155336e-05,3.762735547584588e-05,1.0083665255861354,0.9875026314756593,0.9901149129360636,0.9912930412939589,0.9910004818599106,1.0081904145266118,0.9877975832810048,1.0065054797111048,0.992915875388122,0.9886924971929775,0.9952283981568212,0.9885080828754229,0.9875894816623214,0.9897917974083433,0.99745860761024,1.0111926631286696,0.9893052866730576,0.9924636802928769,0.9883810052387028,1.013020079089002,0.9879036762509463,0.9882473195472259,0.9953126870366263,1.0136599344337636,1.014444537069633,0.9868334015852537,0.9868806434199969,1.0096036051109762,0.9878013153062576,1.0110550551104378,7.599730761266345e-06,3.762735547584588e-05,2.539866661297152e-05,2.66533554306451e-05,2.6602567300203582e-05,9.27479189952934e-06,5.522287304501015e-05,9.554396251413543e-06,2.6040136614608455e-05,9.267651538268788e-05,2.150541554572284e-05,8.958079574203443e-05,6.658536995491296e-05,2.6637086905447807e-05,1.418525964159102e-05,9.403869264809869e-06,2.6373266373065112e-05,4.517105352792869e-05,2.6331175398414355e-05,1.1549652100279957e-05,2.6319035290024653e-05,2.6201325099067006e-05,4.8176200790616434e-05,1.3437685489155336e-05,1.3634399881873583e-05,2.6056815733490324e-05,2.612813667641616e-05,8.801846778737838e-06,4.45972372108429e-05,9.39584931156897e-06
474,474.0,0.9868094095030295,1.0146209716926522,9.551279998433964e-05,6.899070441554295e-06,3.151054188212909e-05,2.2659464596398213e-05,1.2302918951643262e-05,3.840657981276861e-05,1.0084111525927941,0.9876615818740084,0.9902137089597585,0.9913939905629999,0.9911022578057586,1.0082380654732077,0.9879858971383432,1.0065550218831911,0.9930157982583759,0.9889200837029185,0.9953151087038858,0.9887310142835085,0.9877921855981622,0.9898982707529836,0.9975723280104468,1.011243556970199,0.9894126157671507,0.9926479256837482,0.9884897309865852,1.013070037473999,0.9880134854197928,0.988357374095404,0.9955101340967335,1.0137136153664732,1.0144978301747036,0.9869440902017351,0.9869898560742119,1.0096497626128287,0.9879731222475937,1.0111060379495906,6.899070441554295e-06,3.840657981276861e-05,2.840986092242541e-05,2.9649204477645194e-05,2.97950237915675e-05,8.454520334449509e-06,5.649000542417778e-05,8.727389954925682e-06,2.9364196929558603e-05,9.551279998433964e-05,2.4821627485399468e-05,9.203141387083844e-05,6.829198854964485e-05,2.9969259629381234e-05,1.5507034115443925e-05,8.551731823554303e-06,2.9746217120899777e-05,4.724251089278347e-05,2.9757411109073267e-05,1.0536277502573098e-05,2.983145856354583e-05,2.9831906659191165e-05,5.13198191719586e-05,1.2302918951643262e-05,1.2501245442504362e-05,2.9514880111856108e-05,2.9568685699025174e-05,7.993812851972089e-06,4.5743023212162755e-05,8.544381627009692e-06
475,475.0,0.9868089895324774,1.0146949451835625,9.176758465827822e-05,6.64065522435797e-06,3.0920814904938636e-05,2.167429486232095e-05,1.179163732259601e-05,3.6571571334350137e-05,1.0084867425457054,0.9877848313127963,0.9902795395724291,0.9914605871646166,0.9911700916021282,1.008317863525727,0.9881306690962288,1.0066382300295056,0.9930876590486285,0.9890961287325925,0.9953882319886028,0.9889028442813455,0.9879463453974324,0.9899626735233648,0.9976611685461761,1.0113208316977256,0.9894786633818958,0.9927749498751566,0.9885566402562945,1.0131564289101032,0.9880836861217491,0.9884259714136602,0.9956407361321723,1.0138085316155234,1.0145931568243123,0.9870180753114087,0.9870630618239653,1.0097262807273166,0.9881026145074943,1.0111836637596092,6.64065522435797e-06,3.6571571334350137e-05,2.8517456071502932e-05,2.9673369496946578e-05,3.0062276559324904e-05,8.121197940761166e-06,5.391751829649855e-05,8.41178577270684e-06,2.9995805818403442e-05,9.176758465827822e-05,2.583409744802705e-05,8.8306741449076e-05,6.538223450619783e-05,3.0315220018903182e-05,1.5468386704701025e-05,8.161988946131282e-06,3.0155986536722318e-05,4.548469086106695e-05,3.0241947876276463e-05,1.0110695978107826e-05,3.042975495732697e-05,3.0508085196792773e-05,4.9680480987045615e-05,1.179163732259601e-05,1.1990939523100388e-05,3.027359171517073e-05,3.0280170914078498e-05,7.72478591628144e-06,4.364190564592519e-05,8.161883471501062e-06
476,476.0,0.9868108135474737,1.014769641882566,8.709980616576243e-05,7.969060600201634e-06,3.107907944914449e-05,1.9989036861593416e-05,1.2806892791083594e-05,3.4633880072877033e-05,1.008615048697766,0.9877386426410167,0.9902226183733939,0.9913995299035613,0.991104870969423,1.0084535372661136,0.9880615005693825,1.006777305259697,0.9930102328344128,0.9889719576833798,0.995298825374192,0.9887803085005541,0.9878596683550571,0.9899017105363168,0.9976657986309858,1.0114535361834434,0.9894223039818739,0.9927242456923722,0.9885012745114182,1.0133025843513077,0.9880327354842594,0.9883787002116818,0.9955924677845304,1.013959373266538,1.0147452908710255,0.9869665359183666,0.9870105335408101,1.0098587144796465,0.9880483476881913,1.0113167357415649,7.969060600201634e-06,3.4633880072877033e-05,2.9182324074612997e-05,3.063995742957478e-05,3.111627754176256e-05,9.511037404043156e-06,5.1175704931606046e-05,9.800527096002282e-06,3.1416523704260356e-05,8.709980616576243e-05,2.731051429475876e-05,8.388873515239917e-05,6.219201641199195e-05,3.1434636570261026e-05,1.6363619315697398e-05,9.382980101392746e-06,3.154895971163652e-05,4.312336614392775e-05,3.184865823425296e-05,1.1278752008279613e-05,3.219683473917903e-05,3.243462189018374e-05,4.710849138064782e-05,1.2806892791083594e-05,1.2975947657118722e-05,3.209593993461134e-05,3.2126286249687016e-05,9.104328657813497e-06,4.121361251267398e-05,9.39209069603456e-06
477,477.0,0.986814367096048,1.014832644447024,8.885603485352075e-05,9.07299713023358e-06,3.4612925476643624e-05,2.035771774074475e-05,1.3381406954004145e-05,4.065604200366028e-05,1.0086763262053378,0.9876085895586273,0.9901171416623982,0.9912940906257304,0.9909991804200645,1.008526489142603,0.9878942792503849,1.006851415582757,0.9929031185598609,0.9887315077672717,0.9952005101861201,0.9885467696720109,0.987667856448021,0.9898055189124061,0.9976188324753584,1.0115361212890404,0.9893298132814489,0.9925978725156834,0.9884134271664102,1.0134048902376616,0.9879497929553467,0.988303434403759,0.9954665103008208,1.0140746376309195,1.0148615152841516,0.986884130489742,0.9869282219072667,1.0099296046126223,0.9879060140158323,1.0113995518159016,9.07299713023358e-06,3.49985292887673e-05,3.4948283737726434e-05,3.719377211301945e-05,3.778109231768117e-05,1.0566574412136708e-05,5.205932585297209e-05,1.0815601776024596e-05,3.860837273407045e-05,8.885603485352075e-05,3.395573844943188e-05,8.574233383425101e-05,6.357860401808257e-05,3.830105496286378e-05,1.9329389156768853e-05,1.0304415990264111e-05,3.897432091157412e-05,4.3472533840575146e-05,3.966609921160131e-05,1.202012871393398e-05,4.0306447032801405e-05,4.065604200366028e-05,4.718071028150465e-05,1.3381406954004145e-05,1.3525523811751022e-05,4.054940908183856e-05,4.055679880433334e-05,1.011935094797997e-05,4.155247894064251e-05,1.0314393135292902e-05
478,478.0,0.9868191357262297,1.0148715355342988,8.72314055140294e-05,9.771297165653808e-06,3.6948114611444195e-05,2.0392439157134547e-05,1.4119122642045216e-05,4.72125601498122e-05,1.0086962671381288,0.9874580313243642,0.9900668684727999,0.9912439226490736,0.9909537517594593,1.0085422358214484,0.9877138773960866,1.0068639322316995,0.9928674158446188,0.9885140646674978,0.9951884779088762,0.9883322518316615,0.9874733345626538,0.989759300716027,0.9975575117330249,1.0115547636841848,0.9892831641063025,0.9924343092103612,0.9883669562229598,1.0134187613340604,0.9879059160715067,0.9882597513855782,0.995306277760552,1.0140860676390941,1.0148715355342985,0.9868421484002511,0.9868872219426478,1.0099463746300315,0.9877459447410676,1.0114184173494416,9.771297165653808e-06,3.3975696183656526e-05,3.949117476227324e-05,4.259270905743494e-05,4.311902177464461e-05,1.1149902235618701e-05,5.079224073330612e-05,1.128943432703795e-05,4.429996439759979e-05,8.72314055140294e-05,3.94765840683109e-05,8.423249808840005e-05,6.227899167562178e-05,4.389603076899785e-05,2.1005167072588924e-05,1.1023723095725262e-05,4.5085994678791386e-05,4.200862869738564e-05,4.618600293379041e-05,1.2800560868609666e-05,4.72125601498122e-05,4.765943076145046e-05,4.5269386477612686e-05,1.4119122642045216e-05,1.4243757720401723e-05,4.803232240576621e-05,4.793131592281893e-05,1.0821417980066686e-05,4.04028890446173e-05,1.1044207139257376e-05
479,479.0,0.9868246049860475,1.0148773221336984,8.109057343829419e-05,1.0119143534038251e-05,3.594059867838016e-05,1.8994659496830717e-05,1.4614991160217636e-05,4.727771567694326e-05,1.0086385258645996,0.987412520588492,0.99003578201421,0.9912106707671344,0.9909195762559644,1.0084770733258115,0.9876594916563939,1.0067970352659181,0.9928273855010971,0.9884507304592244,0.9951470582035893,0.9882679890845016,0.9874158494153452,0.9897237719129908,0.9975056693842679,1.011489027187138,0.9892492580643832,0.9923818867966936,0.988335265361108,1.0133513422654152,0.9878794325247829,0.9882330591874416,0.9952541523066792,1.0140202498224347,1.01480705753225,0.9868246049860475,0.9868691474267411,1.0098853264111018,0.9876960006072941,1.0113524807756558,1.0119143534038251e-05,3.179562208727511e-05,3.8561866203944556e-05,4.202653234923759e-05,4.243195769906513e-05,1.1412988200120248e-05,4.7391123703161776e-05,1.1446545565391485e-05,4.377658861147932e-05,8.109057343829419e-05,3.949346198728224e-05,7.826351698884436e-05,5.8024394277952286e-05,4.331975996533169e-05,2.0377217287897597e-05,1.1467080273801363e-05,4.47163178578453e-05,3.935269347183452e-05,4.6026739123622864e-05,1.3326900548953782e-05,4.727771567694326e-05,4.785679961574155e-05,4.23733671136082e-05,1.4614991160217636e-05,1.4720168160142491e-05,4.8331973196453886e-05,4.816845208145019e-05,1.1210788293762519e-05,3.7746233738278774e-05,1.149644813943236e-05
480,480.0,0.9868302282625389,1.0148547085623192,8.089110769652467e-05,9.307941029540294e-06,3.452178401498359e-05,1.888821685351212e-05,1.346209447762423e-05,4.430912444315004e-05,1.0086023119474254,0.9874762934371608,0.990137158086032,0.9913167162906197,0.9910241088522406,1.0084363431823877,0.987743308307661,1.0067567622829512,0.9929357041136538,0.9885771991335526,0.995252946777497,0.9883911488991943,0.9875118437130695,0.989825180678192,0.9975452641192682,1.0114433365764948,0.9893523936543357,0.9924454605255862,0.9884396901254698,1.0133048341261666,0.9879869606369727,0.9883436038747171,0.9953183340703263,1.0139729146930274,1.0147602996390388,0.9869326255267656,0.986976623772339,1.009846442224932,0.9877668795243183,1.0113068216367143,9.307941029540294e-06,3.277119162066021e-05,3.564870009423023e-05,3.884930182197323e-05,3.9221063477637456e-05,1.0503237617587454e-05,4.833230676870794e-05,1.0553947351887327e-05,4.0443425395545184e-05,8.089110769652467e-05,3.648921474502547e-05,7.799889942608882e-05,5.867498198997049e-05,4.00982201089378e-05,1.9679037822463242e-05,1.0577166412060124e-05,4.139153519734899e-05,4.097532926799653e-05,4.2616112397254345e-05,1.2255725537754974e-05,4.3774377516688366e-05,4.430912444315004e-05,4.4359391555943444e-05,1.346209447762423e-05,1.3558633741945425e-05,4.4744957136417484e-05,4.457000679083793e-05,1.0306070263611216e-05,3.868601013664086e-05,1.0604408607454159e-05
481,481.0,0.9868353302987722,1.0148118234692034,8.534034118580272e-05,9.239749987582217e-06,3.456533298029504e-05,1.976954482388004e-05,1.3492431585333451e-05,4.1945376581301216e-05,1.0085280920954425,0.987496585900999,0.990261988070848,0.9914473810513096,0.9911549371864258,1.0083585739218413,0.9877788864333246,1.0066760615120918,0.993066280880341,0.9886552723904853,0.995373237218383,0.9884669091736613,0.9875614745572244,0.9899574168909281,0.9975693870675088,1.0113658200734823,0.9894863693661313,0.9924553805870419,0.9885759134601904,1.0132185822522162,0.988126983216467,0.9884863918578759,0.9953194044724747,1.01388241717762,1.0146699198447882,0.987075027353378,0.9871192092613148,1.00977045303605,0.9877898980761933,1.0112292015083852,9.239749987582217e-06,3.576538191795443e-05,3.360812316310738e-05,3.648977411490095e-05,3.6873070300088393e-05,1.0436609570172828e-05,5.2180073660461545e-05,1.0578675457632502e-05,3.7964838912339835e-05,8.534034118580272e-05,3.41046694964591e-05,8.218800081043637e-05,6.27356533313511e-05,3.769733434846365e-05,2.0423060687241457e-05,1.0504015376572623e-05,3.888428324182694e-05,4.47234235442338e-05,4.000974997378628e-05,1.2171322344989448e-05,4.11217415051274e-05,4.157501541201335e-05,4.8647342612346795e-05,1.3492431585333451e-05,1.3590401833695831e-05,4.2079252919557424e-05,4.188240197806884e-05,1.0172638936874143e-05,4.1945376581301216e-05,1.0535234619129719e-05
482,482.0,0.9868392036768244,1.0147567955033934,8.330884955675945e-05,1.1150151625854028e-05,3.382465153697394e-05,1.833821859456855e-05,1.628535205322622e-05,3.9009784093255146e-05,1.008525088550851,0.9875599054357841,0.9904270402498427,0.9916181558408501,0.9913282881653832,1.0083561031360633,0.9878640374995873,1.0066736090523776,0.9932440743651519,0.988783508424367,0.9955427851811062,0.9885945336290153,0.9876596405128212,0.9901319845490093,0.9976459121551057,1.0113567076489787,0.9896637603073689,0.9925184719688868,0.9887562024377273,1.0132002343182782,0.9883091434196324,0.9886701914142124,0.9953784161048977,1.0138493083825717,1.014634411888621,0.9872549882530786,0.9873003341958069,1.0097648431123833,0.9878591429328346,1.0112203395394583,1.1150151625854028e-05,3.535631179840902e-05,3.1211273803617545e-05,3.3842354824901874e-05,3.4235625419700444e-05,1.2573090610786562e-05,5.131964191250989e-05,1.2914105014567817e-05,3.5341582864081286e-05,8.330884955675945e-05,3.189291213538766e-05,8.018560119712976e-05,6.144052314078003e-05,3.4930048217200414e-05,2.0073102941709816e-05,1.2513042302274529e-05,3.600446297239261e-05,4.3921195377329477e-05,3.7032425414755256e-05,1.4651410693227311e-05,3.807648630969773e-05,3.845019601974673e-05,4.7781992023086075e-05,1.628535205322622e-05,1.6429390393492007e-05,3.9009784093255146e-05,3.881521619920186e-05,1.2139250141627137e-05,4.129323046068885e-05,1.2560936591822004e-05
483,483.0,0.9868411409787725,1.0146977533139319,8.086961740542441e-05,1.3303110363825327e-05,3.3022562944470793e-05,1.654591915428522e-05,1.8434766231649737e-05,3.597494656178951e-05,1.0084937355647208,0.9876120617543157,0.9904487316375695,0.9916369512875087,0.9913458324548742,1.0083273223750142,0.9879258765083755,1.0066452892036162,0.9932569369776316,0.9888622939391691,0.9955400097100073,0.9886682572915396,0.9877263837573117,0.9901446751873219,0.9976517343373187,1.0113174006133876,0.9896752113043054,0.9925660414675845,0.9887653106489115,1.0131623114166872,0.9883165759446019,0.988675373652187,0.9954270248321602,1.013809701350541,1.0145974591665257,0.9872622608775737,0.9873072730791831,1.009733789814083,0.9879119834717498,1.0111814159266799,1.3303110363825327e-05,3.332627171658718e-05,2.9394387563850208e-05,3.18190745586851e-05,3.222251934551518e-05,1.5147230162459132e-05,4.876082903971458e-05,1.5657058583520948e-05,3.340270508094689e-05,8.086961740542441e-05,3.031201499665182e-05,7.776089003206171e-05,5.880070717984071e-05,3.262996471687506e-05,1.8434766231649737e-05,1.5186523357243509e-05,3.348416815012539e-05,4.099839235947988e-05,3.432463396700944e-05,1.8240419859422577e-05,3.514449475620994e-05,3.534941149267495e-05,4.446451066057668e-05,2.042258846264746e-05,2.0642996328827556e-05,3.597494656178951e-05,3.5808498940250484e-05,1.4547825659439234e-05,3.899358858971361e-05,1.525274221110521e-05
484,484.0,0.9868404347866925,1.014642825549861,8.625334631002509e-05,1.3419827678008904e-05,3.3116859020587606e-05,1.7745247374145413e-05,1.9127493272658195e-05,3.4591058996939144e-05,1.0084728452025964,0.987613272992361,0.990405389478371,0.991594849435048,0.9913007320858563,1.0083062592960963,0.9879299823584883,1.0066231446727967,0.9932112594082957,0.9888743887698637,0.9954937829227177,0.9886804853133585,0.9877312819977152,0.9900947534395861,0.9976265050267079,1.0112957920098007,0.9896255784042576,0.9925682685778581,0.9887124479669233,1.0131378259870374,0.9882600095341038,0.9886187204189881,0.9954230229621818,1.013780672250651,1.0145678519945618,0.9872004441753187,0.987244354889653,1.009715604774215,0.9879134052300793,1.011159393808865,1.3419827678008904e-05,3.4591058996939144e-05,2.8354823031981194e-05,3.057888630425768e-05,3.091009374158614e-05,1.5398368868399713e-05,5.114598329477916e-05,1.5898517971043616e-05,3.1974181973111177e-05,8.625334631002509e-05,2.8819237290988606e-05,8.28929165275793e-05,6.210221380708804e-05,3.103799618784434e-05,1.719615252907665e-05,1.568433465555724e-05,3.169757724528593e-05,4.184936219042211e-05,3.2348552748490794e-05,1.9127493272658195e-05,3.2922515394822565e-05,3.294547208721463e-05,4.4802976955586486e-05,2.1585717004332823e-05,2.181776027748981e-05,3.363566094934499e-05,3.348021811900521e-05,1.477679525981423e-05,4.050040984546105e-05,1.575732009943348e-05
485,485.0,0.9868363776826611,1.014600140860223,8.800879570207864e-05,1.2550881818621585e-05,3.217137358403782e-05,1.8668048807666636e-05,1.786686947589726e-05,3.543649883106174e-05,1.0083837105579274,0.9875831574017038,0.9902262518092257,0.9914019783445687,0.9911055861383988,1.0082129797199995,0.9878856078357414,1.0065300083170943,0.9930118418527845,0.9888042900792321,0.9952936059622867,0.9886143804372106,0.9876773237008586,0.9898883191179506,0.997512717957644,1.0111977896518933,0.989410665054986,0.9925319560722845,0.9884896630212565,1.0130334055067893,0.9880294557524189,0.9883819022375966,0.9953821577983077,1.0136739236683667,1.0144602609261428,0.9869638402750073,0.9870079533966606,1.009623085149319,0.9878766232510832,1.0110607011882373,1.2550881818621585e-05,3.543649883106174e-05,2.662400513079508e-05,2.8664947804516707e-05,2.889705928137136e-05,1.4399195782528528e-05,5.2472921712314845e-05,1.4849147219539571e-05,2.9785571338656826e-05,8.800879570207864e-05,2.6586628379279945e-05,8.468395361815554e-05,6.363769087286367e-05,2.897832405745022e-05,1.6479172653138466e-05,1.4707369254153946e-05,2.9534621794507927e-05,4.260868764388984e-05,3.0070033103521326e-05,1.786686947589726e-05,3.0464203554443e-05,3.044015606605961e-05,4.510917020955689e-05,2.010500503734642e-05,2.0296616655968832e-05,3.1007515422925284e-05,3.085826915303148e-05,1.3805126707579947e-05,4.1434873201544454e-05,1.4777896038335529e-05
486,486.0,0.9868282622487552,1.014577827894061,8.233673668046239e-05,1.1684053666774751e-05,3.0083342857976178e-05,1.7473473248746557e-05,1.665420795768054e-05,3.314035146621611e-05,1.0084563693087083,0.9875278879134171,0.9901021056739476,0.9912708477922932,0.9909698409061314,1.0082930066185998,0.9878075000976863,1.0066132216863497,0.9928655910878503,0.9886775676814356,0.9951414554821564,0.9884936584691142,0.9875805206488473,0.9897564838902058,0.9974784267262388,1.0112804064431313,0.9892739782628424,0.9924653631245931,0.9883504265849828,1.0131199543765983,0.9878907054439424,0.9882386159717386,0.9953154207930809,1.0137636828483076,1.0145496494333825,0.9868282622487552,0.9868711740916376,1.0097000731954333,0.9878136903929602,1.011143698836842,1.1684053666774751e-05,3.314035146621611e-05,2.495661508494165e-05,2.688200055658152e-05,2.7067493374778247e-05,1.3468825144592763e-05,4.9103782800639706e-05,1.389935684521054e-05,2.7945136898820297e-05,8.233673668046239e-05,2.4976082658448997e-05,7.927020160186207e-05,5.952625406864613e-05,2.7100123053403243e-05,1.5412787536718433e-05,1.3781999056211737e-05,2.761520549826388e-05,3.9823968737159034e-05,2.810296968198251e-05,1.665420795768054e-05,2.8476752098222852e-05,2.8499305380705708e-05,4.205766479677722e-05,1.8660420601344685e-05,1.8817007530137277e-05,2.895091594918568e-05,2.8807647890586216e-05,1.2871996398968128e-05,3.876404316859846e-05,1.384637955536439e-05
487,487.0,0.9868169602535778,1.0145840153004169,7.581339060608436e-05,1.1469041408116988e-05,2.8850793455990947e-05,1.5682932318575254e-05,1.6351789467545858e-05,3.012009496930809e-05,1.0085000296910946,0.9875047260880798,0.9901195307962932,0.9912893045621837,0.9909848463001152,1.0083353105382205,0.9877779872685888,1.0066578117064744,0.992880481480913,0.9886334164883176,0.9951602664261818,0.9884536010234816,0.9875464779695652,0.9897727686543747,0.9974882878647637,1.0113214850825267,0.989289526868006,0.9924322497268916,0.9883642069185907,1.013156711725227,0.9879025514692787,0.9882469138052813,0.995271978345387,1.0137991520305911,1.0145840153004169,0.9868397690009063,0.9868819744603908,1.0097431098316507,0.9877857553655542,1.0111847945216321,1.1469041408116988e-05,3.012009496930809e-05,2.509133200525969e-05,2.707631642468515e-05,2.7217184487691573e-05,1.3237871398370093e-05,4.476048859413649e-05,1.368167670726615e-05,2.806815173475957e-05,7.581339060608436e-05,2.511081177658074e-05,7.29461407163341e-05,5.4416921888034866e-05,2.7209864309534946e-05,1.4033064293233604e-05,1.3586294988544783e-05,2.777849256967138e-05,3.610438597661507e-05,2.8334261245372022e-05,1.6351789467545858e-05,2.8910922576363957e-05,2.9095269892406677e-05,3.811070488678843e-05,1.8244923200325804e-05,1.836913418923913e-05,2.950332449292245e-05,2.9363017366565752e-05,1.2622696077418817e-05,3.52500432968857e-05,1.3646192133665983e-05
488,488.0,0.9868096602118381,1.0146228296085285,7.170266376682147e-05,1.1164304328000153e-05,2.9505599895922305e-05,1.472295975097901e-05,1.6004921033581205e-05,3.383966776438051e-05,1.0084744320082675,0.9875683373199884,0.9900979083786354,0.9912600477456751,0.9909561105167585,1.0083108230291213,0.9878429829056082,1.0066350703783138,0.9928412015366953,0.9886954867521031,0.9951108943679244,0.988515200704214,0.987607702511919,0.9897471484259278,0.9974983009524591,1.011303522983637,0.9892617157216498,0.992501500608864,0.9883337361651604,1.013142622184592,0.9878709083790872,0.9882150882319812,0.9953257627370574,1.0137916343172346,1.0145784830657043,0.9868096602118381,0.986851217659348,1.0097171365748732,0.9878512945415835,1.011166872517675,1.1164304328000153e-05,2.7777103641917455e-05,2.859316932559962e-05,3.087843948155899e-05,3.109272813663453e-05,1.2865453911886357e-05,4.156916342844399e-05,1.3323636545453557e-05,3.2060726011217726e-05,7.170266376682147e-05,2.8670155806236218e-05,6.900493469134679e-05,5.081899567463609e-05,3.1145522098967115e-05,1.3395768009952367e-05,1.3246857823468439e-05,3.1871755576997535e-05,3.309559114040053e-05,3.261106508859609e-05,1.6004921033581205e-05,3.344119619271042e-05,3.383966776438051e-05,3.4814885889110756e-05,1.7965722788767906e-05,1.8097367853513075e-05,3.4042395005413283e-05,3.39613831799972e-05,1.2276337312669725e-05,3.253486624674053e-05,1.3301219122649638e-05
489,489.0,0.9868131809608355,1.014682388868412,6.859673933463821e-05,1.0346605993122458e-05,2.9400174719717287e-05,1.448479847638035e-05,1.4991311422405092e-05,3.5729368663619106e-05,1.0085127521009571,0.9876640324412338,0.9901965862165882,0.9913678663107646,0.991062403601012,1.0083487444478658,0.9879584438105149,1.006672333897777,0.9929469789722003,0.9888351768151535,0.995210493759463,0.9886534231301969,0.9877313972014078,0.9898641398029491,0.9975893424886145,1.0113456254479558,0.9893886032873426,0.9926382599640435,0.9884638191433003,1.0131894766595109,0.9880040650350956,0.9883495459905756,0.9954692066298956,1.0138411820663646,1.0146295883420344,0.9869433847690448,0.986986219681416,1.009757343191569,0.987958827624475,1.0112085104049364,1.0346605993122458e-05,2.607996750586827e-05,3.05496671244404e-05,3.291563197420035e-05,3.3197343957151085e-05,1.1879176171950784e-05,3.9254951294406286e-05,1.2298803141124694e-05,3.4205152211551863e-05,6.859673933463821e-05,3.0427331321806635e-05,6.598483677161197e-05,4.816388527330513e-05,3.3228134511141653e-05,1.2849442386801164e-05,1.2371797952760864e-05,3.402760616618212e-05,3.076832338416202e-05,3.483476394488923e-05,1.4991311422405092e-05,3.5729368663619106e-05,3.619034869056897e-05,3.22323478632754e-05,1.7006389984803016e-05,1.7132752733466766e-05,3.622597903569844e-05,3.620010317376627e-05,1.1380667983048907e-05,3.0520437696482065e-05,1.2415373923269381e-05
490,490.0,0.9868265458821244,1.014746809010279,6.382733492039824e-05,9.617401827498309e-06,2.7238629524363833e-05,1.3441979951245027e-05,1.3985465934727947e-05,3.3032505359972075e-05,1.008574535679095,0.9877154204586729,0.9902697730183003,0.991439994336176,0.9911392856205007,1.0084069867484853,0.9880225222743849,1.0067283416247776,0.993032411918378,0.9889234786297639,0.9952988578530846,0.9887380236257073,0.9878050416618267,0.9899363701356851,0.9976512340152056,1.011401087787358,0.9894607688896963,0.9927066079238192,0.988534942045113,1.0132530724376505,0.9880735423060492,0.9884180743864459,0.99554196178256,1.013911640701748,1.0147018416169018,0.9870117979700832,0.9870548517909438,1.009815962038848,0.9880153061066018,1.011264715525766,9.617401827498309e-06,2.415238309160358e-05,2.8394118379488815e-05,3.052936272049012e-05,3.078422037219376e-05,1.0986205414677223e-05,3.6400342191552895e-05,1.137116089927219e-05,3.165173205583163e-05,6.382733492039824e-05,2.7991910747701644e-05,6.132369640600785e-05,4.4680445588536486e-05,3.0762655312375925e-05,1.1742619431925502e-05,1.156411724728713e-05,3.14847792530383e-05,2.8315747579177225e-05,3.22127751352553e-05,1.3985465934727947e-05,3.3032505359972075e-05,3.343333896517543e-05,2.960015978938667e-05,1.5934256372882928e-05,1.6028141183509636e-05,3.3502330699774767e-05,3.348582482007916e-05,1.0545767184222142e-05,2.8216880491485487e-05,1.1601206355386557e-05
491,491.0,0.9868468294933234,1.0148002059643413,5.824049812152717e-05,9.665684188814743e-06,2.6777676116996335e-05,1.251522209957404e-05,1.400555555261469e-05,3.369742555396766e-05,1.0086723138078164,0.9876882791621744,0.9903180251099984,0.9914937699047783,0.9911937460216869,1.0085101459298695,0.9879908254864224,1.006832204475164,0.9930892047431292,0.9888810632899068,0.9953592770107249,0.9886952653786024,0.987770193707105,0.9899978326331677,0.9976985346589577,1.0115112812590816,0.9895303984343229,0.9926777068823939,0.9886096101060681,1.0133730380800257,0.9881549954083283,0.9885059850702899,0.9955160459085607,1.0140345820842618,1.0148248596598972,0.9870962290373381,0.987139020344258,1.0099193097245776,0.9879855108796756,1.0113749935984315,9.665684188814743e-06,2.1950677842471658e-05,2.8543238149680942e-05,3.090169641604352e-05,3.125040462907552e-05,1.0970105361349096e-05,3.313202412138867e-05,1.132816614561761e-05,3.220415705596712e-05,5.824049812152717e-05,2.902460092762145e-05,5.593024510554639e-05,4.070252143790307e-05,3.1717382429696236e-05,1.1826129920937584e-05,1.1639021859359225e-05,3.267841903234558e-05,2.5740236484427843e-05,3.369742555396766e-05,1.400555555261469e-05,3.481623224221095e-05,3.544600167492181e-05,2.691273514372431e-05,1.591808282375707e-05,1.6019827213084923e-05,3.5593093205381675e-05,3.559097855582557e-05,1.0536526468007658e-05,2.5659610270503758e-05,1.1689005576116759e-05
492,492.0,0.9868711063120506,1.0148266956608103,5.4667742489116594e-05,9.734617168077444e-06,2.807368021006495e-05,1.311926888734389e-05,1.4052960084292832e-05,3.799446181176956e-05,1.0086649271243788,0.9875904908286193,0.9902748789978589,0.991451812254215,0.9911521441164426,1.0085042086835199,0.9878767108157419,1.0068259206235375,0.9930515221489311,0.9887446626460845,0.9953357126875322,0.9885610454927612,0.9876494812525785,0.9899556499836798,0.9976470180345549,1.0115094421174822,0.9894909847598964,0.9925711926739302,0.9885706714432758,1.013374308126955,0.9881160310265694,0.9884681922191122,0.995410752273507,1.0140374691728151,1.0148266956608103,0.9870565537255632,0.9871002486504382,1.0099146597963187,0.9878795157066836,1.01137253247821,9.734617168077444e-06,2.0227203999185974e-05,3.1569549155620895e-05,3.450179971292448e-05,3.512202505830823e-05,1.102695695970291e-05,3.073441640386926e-05,1.1379161907881673e-05,3.657702184462946e-05,5.4667742489116594e-05,3.406495291873618e-05,5.237936075172443e-05,3.799446181176956e-05,3.603156851772418e-05,1.2346139522202988e-05,1.1751632923856503e-05,3.7477384487881034e-05,2.384074165796143e-05,3.894765200227293e-05,1.4052960084292832e-05,4.0413521372404255e-05,4.1499136314555845e-05,2.4968541891551656e-05,1.5891745975785044e-05,1.5995797511766734e-05,4.141996059739838e-05,4.1471168171882354e-05,1.0591135837740339e-05,2.3719574391607212e-05,1.1812474859517869e-05
493,493.0,0.9868964508559241,1.0148184542615852,5.193039502311126e-05,9.208592488107435e-06,2.7497088662179176e-05,1.3236603553873414e-05,1.3133713749757268e-05,3.791411116253265e-05,1.0086658577023633,0.9874505567684689,0.9901511196457337,0.9913206858878411,0.9910177433892213,1.0084941379533776,0.987706111893984,1.0068112318419689,0.9929157776275748,0.988540460838916,0.9952056524930057,0.9883581982183273,0.9874683166734861,0.9898136684850984,0.9975406195364286,1.0114962712456375,0.9893415044370322,0.9923931478827612,0.9884168593086888,1.013348991527888,0.9879571248086929,0.988304805994637,0.9952246123903986,1.0140050433494667,1.0147928352826572,0.9868964508559241,0.9869410805988598,1.0099112207183665,0.9877221942024113,1.0113594753228594,9.208592488107435e-06,1.8793249829356294e-05,3.1633028015317165e-05,3.467705555491876e-05,3.5476638776919615e-05,1.0427275449781084e-05,2.877254946115715e-05,1.0803797178124063e-05,3.72586985313621e-05,5.193039502311126e-05,3.522666923458811e-05,4.9593072046651066e-05,3.583013146046389e-05,3.630886941117161e-05,1.164903738691319e-05,1.1076352152545445e-05,3.791411116253265e-05,2.2345705446150487e-05,3.948024053165529e-05,1.3133713749757268e-05,4.092771963527417e-05,4.222357460059493e-05,2.351791927152509e-05,1.4804413908795604e-05,1.4881891134525091e-05,4.181942231770822e-05,4.1923963048477816e-05,1.0012621089955321e-05,2.2129062813118287e-05,1.1132889154816962e-05
494,494.0,0.9869204328326662,1.0147998988553133,4.7785935834354716e-05,8.607345232745541e-06,2.52957854177434e-05,1.2116389903958015e-05,1.2116364782596782e-05,3.473528721162423e-05,1.008691817857368,0.9874048603162767,0.9902235083232618,0.9914036772800743,0.991099750694379,1.0085150066671507,0.9876583540837963,1.0068292057430437,0.993005204619318,0.9885041480958924,0.9953026466194081,0.9883208096162052,0.9874249045699538,0.9898957291499734,0.9975569844519231,1.0115152433565255,0.9894260643440175,0.9923348860462613,0.9885033495895152,1.0133599323390483,0.9880444530024481,0.9883872775285365,0.9951491703197821,1.014012340606046,1.0147998988553135,0.9869913416547968,0.9870347392209725,1.009935191625529,0.9876788807887139,1.011378895554225,8.607345232745541e-06,1.7369836532303828e-05,2.889869903488554e-05,3.1733274145675056e-05,3.251162653977891e-05,9.71495989776545e-06,2.650202896346641e-05,1.0086936099305282e-05,3.4267676601853465e-05,4.7785935834354716e-05,3.251579181691764e-05,4.558303497918579e-05,3.2961990421052624e-05,3.3228759335248414e-05,1.0560156404860626e-05,1.0289575542824544e-05,3.473528721162423e-05,2.071602875951297e-05,3.62183190558173e-05,1.2116364782596782e-05,3.7574097977585615e-05,3.882797617756884e-05,2.1766601136072677e-05,1.3628507945792728e-05,1.3689961713357415e-05,3.8369610367386236e-05,3.8484788262055556e-05,9.340159991891785e-06,2.0446946257631906e-05,1.0341285511183943e-05
495,495.0,0.9869426027104103,1.0147970062339324,4.5226730963035973e-05,7.90163771965926e-06,2.3885420164202485e-05,1.1438703516905206e-05,1.1158285843938211e-05,3.265982221525468e-05,1.0086146250247636,0.9874791078533841,0.9902885363503998,0.9914746166624218,0.99116923788643,1.008434416453463,0.9877537768315192,1.0067472933590373,0.9930801034920419,0.9886400835441876,0.9953767525835844,0.9884529452585292,0.9875347545943312,0.9899608297637926,0.9975790675843071,1.0114349743267772,0.9894913626812873,0.9924233245673022,0.9885691604816944,1.0132873186509985,0.9881103464487075,0.9884524886999486,0.9952426821203952,1.0139467793336032,1.014735534688275,0.987058079696193,0.9871015465600322,1.0098577834842013,0.9877630390266023,1.0112986427231303,7.90163771965926e-06,1.6980765896793967e-05,2.6892668589650355e-05,2.9611711889911435e-05,3.0295415394839877e-05,8.902677884242141e-06,2.559451000475457e-05,9.239123500337272e-06,3.192219752404461e-05,4.5226730963035973e-05,3.0309424926555166e-05,4.3219888232499895e-05,3.15138059248845e-05,3.1112424431766726e-05,1.0284794127045232e-05,9.461627365383493e-06,3.265982221525468e-05,2.0943833975673228e-05,3.406932662556381e-05,1.1158285843938211e-05,3.536016525338851e-05,3.6525323460369316e-05,2.177143684461488e-05,1.257439286245993e-05,1.2651625931082208e-05,3.608797382064529e-05,3.621962638487294e-05,8.576291901468909e-06,1.998984860164413e-05,9.505246829694268e-06
496,496.0,0.9869630061473941,1.0148097510757865,4.4448339852952365e-05,7.720558661256684e-06,2.336028504381625e-05,1.1053883869608226e-05,1.082673798842384e-05,3.1614928418636735e-05,1.0085327368851453,0.9875457347136457,0.9903890037727515,0.9915882216549936,0.991277602558213,1.008349133883022,0.9878459809853606,1.006660604362785,0.9931904663619568,0.9887830563126921,0.995485005346524,0.9885913815231032,0.9876440497391402,0.9900692678826344,0.9976133919491353,1.0113555935479783,0.9895992497749035,0.9924879059991704,0.9886784861239316,1.0132072152057234,0.9882214187430237,0.9885667025909667,0.99529352671635,1.0138619538596905,1.014649385507351,0.9871697114556446,0.9872129723442835,1.0097784084858648,0.987843672373758,1.0112192592048663,7.720558661256684e-06,1.7092239437246097e-05,2.584694729439213e-05,2.842051415337979e-05,2.9081881335084016e-05,8.583516155716322e-06,2.557991686924333e-05,8.864682725268213e-06,3.06185333192663e-05,4.4448339852952365e-05,2.902614309908987e-05,4.2517267077796354e-05,3.1283666802501945e-05,3.0002826395651175e-05,1.0762589576124881e-05,9.122386757429871e-06,3.1614928418636735e-05,2.214833170620016e-05,3.291897263644029e-05,1.082673798842384e-05,3.4117263616365904e-05,3.516955783566163e-05,2.2997550748468082e-05,1.2269061134881048e-05,1.2395406805971085e-05,3.4783731538607274e-05,3.4931133340353856e-05,8.310950184835795e-06,2.0187203696204782e-05,9.165712151037645e-06
497,497.0,0.9869816888018539,1.0148316075308217,4.183672745282322e-05,8.714417787501944e-06,2.287578672110909e-05,1.000076573162899e-05,1.2148670026796921e-05,3.056881889044553e-05,1.0084963520134305,0.9875391460036098,0.9904271804323631,0.9916256892892373,0.9913216216090415,1.0083080722596525,0.98785018524562,1.0066162891802577,0.9932392516239125,0.9888279130536147,0.9955366428063023,0.9886311191502576,0.987657757343487,0.9901147900337531,0.9976117860023667,1.0113188755617453,0.9896490636259142,0.992466914821983,0.988732859697211,1.0131695825504197,0.9882791634091697,0.9886262487959812,0.9952545961005722,1.0138192806055657,1.0146054886490241,0.9872348845069696,0.9872765629810628,1.0097371378329982,0.9878385620599938,1.0111825202545635,8.714417787501944e-06,1.6131359777416618e-05,2.483961204342652e-05,2.7270745506369526e-05,2.797318262240747e-05,9.540811102907099e-06,2.4125270660594337e-05,9.769976076989527e-06,2.9569073767136494e-05,4.183672745282322e-05,2.81829742636801e-05,3.999633976114247e-05,2.950620032864694e-05,2.8901019845959054e-05,1.0984890238804027e-05,1.016973767056279e-05,3.056881889044553e-05,2.1257291678582878e-05,3.183123100171079e-05,1.2148670026796921e-05,3.3025425907865504e-05,3.4090578263342e-05,2.212846763319505e-05,1.3720375347107034e-05,1.3895677218830754e-05,3.3670633327610056e-05,3.381193635751506e-05,9.316790471497215e-06,1.907300262115591e-05,1.0222363981249783e-05
498,498.0,0.9869986963320275,1.0148560497489856,3.9400108210937e-05,9.246880367923766e-06,2.1905580346086693e-05,8.911684493570638e-06,1.3020954791331712e-05,2.8611504285515873e-05,1.0086596628373343,0.9875864811550833,0.9904748363279015,0.9916834593162258,0.9913824072131999,1.0084886794613626,0.9879107666672409,1.0067986538003784,0.9933115777887797,0.9889085557748255,0.9956161187779194,0.9887110939074752,0.9877241298201345,0.9901758004871265,0.9977119219745166,1.011505594850512,0.989714115224873,0.9925181170199706,0.988802678396955,1.013376022557189,0.988356260039786,0.9887071670853895,0.9953118444771202,1.0140370007333623,1.014826204938858,0.9873216074511696,0.9873619203887495,1.009910836885201,0.9878945633070721,1.0113690453840407,9.246880367923766e-06,1.539169113810289e-05,2.3067766408185882e-05,2.5344490844754795e-05,2.6008899223500497e-05,1.0100025669499798e-05,2.2904817368910456e-05,1.0305047007998297e-05,2.751801032436833e-05,3.9400108210937e-05,2.6326356258410578e-05,3.7697292607400286e-05,2.789889677943678e-05,2.6952576248579997e-05,1.0511659357555061e-05,1.0861233208626379e-05,2.8611504285515873e-05,2.0138802516373006e-05,2.9842705573253957e-05,1.3020954791331712e-05,3.104857179726965e-05,3.2140020205320436e-05,2.089032499542286e-05,1.462077896931397e-05,1.4796035647531761e-05,3.168750460103069e-05,3.181373467471032e-05,9.917451201090986e-06,1.819181448885185e-05,1.0911455611392893e-05
499,499.0,0.9870140743961515,1.014876551880224,4.245400677288286e-05,8.473031321376675e-06,2.199501452874739e-05,9.440509259329054e-06,1.1999651769252196e-05,2.902058974418355e-05,1.0086957575469164,0.9875581643561414,0.990392722560789,0.9915936983542674,0.9912984973188405,1.0085245817072503,0.9878720630124299,1.0068336841142422,0.99323110524471,0.9888589158806484,0.9955453360965595,0.9886616496574651,0.9876821634924065,0.990087929688412,0.997685585166475,1.011546324652359,0.9896227055263644,0.992478102769013,0.9887086743132978,1.0134199847489636,0.9882637659040947,0.9886106144383736,0.9952704879113375,1.0140844734875936,1.014876551880224,0.987236359772461,0.9872752474237833,1.0099440586551018,0.9878613188439661,1.0114095439462523,8.473031321376675e-06,1.7233999444631255e-05,2.230055156124105e-05,2.4494299777143646e-05,2.5161109180401236e-05,9.249758847989345e-06,2.546781603678666e-05,9.433401343962117e-06,2.6507043165992345e-05,4.245400677288286e-05,2.5191266818527454e-05,4.0796801096409004e-05,3.057231044114055e-05,2.6180419429674037e-05,1.0682527991276231e-05,9.980722285671976e-06,2.78139330712768e-05,2.293359508486591e-05,2.902058974418355e-05,1.1999651769252196e-05,3.0227475353096346e-05,3.130838311123132e-05,2.382971305288942e-05,1.348990493958361e-05,1.3646098298509069e-05,3.083603960233176e-05,3.09172788283962e-05,9.10041911011055e-06,2.052592220569036e-05,1.0022366175898199e-05
500,500.0,0.9870278686524636,1.0148879051818245,4.4877244958835074e-05,7.754502116429485e-06,2.2120005025047752e-05,1.015061330246147e-05,1.0868623845515121e-05,2.8380174774590606e-05,1.0086190722976036,0.9874614348236375,0.9902748341821143,0.9914654081392993,0.9911682719118969,1.00844016784728,0.9877430781553898,1.006747719844039,0.9930878909242694,0.9886794673144137,0.9954002767275493,0.9884822512017446,0.9875351869017711,0.9899609174750973,0.9975795182035826,1.0114642714545583,0.9894970996596101,0.9923696076948266,0.9885816734205425,1.0133372234952365,0.9881380894308526,0.988484473999081,0.9951652116311049,1.0140018426236033,1.0147942506455772,0.9871123201379781,0.9871512697063306,1.0098622863679354,0.9877526582691446,1.0113276128559998,7.754502116429485e-06,1.9004846724455984e-05,2.1658587431787883e-05,2.383318559381307e-05,2.4492044405837228e-05,8.408453321777905e-06,2.787281241785547e-05,8.560268477936995e-06,2.5749481919972705e-05,4.4877244958835074e-05,2.441004657448586e-05,4.330719101518116e-05,3.294980691028229e-05,2.556935082600722e-05,1.0823047988622329e-05,9.061860026688974e-06,2.719042612133919e-05,2.5975946251458995e-05,2.8380174774590606e-05,1.0868623845515121e-05,2.958464479913297e-05,3.062318812421661e-05,2.7509734635534226e-05,1.2223562590371e-05,1.2368991365614482e-05,3.0211926748050523e-05,3.02465988576079e-05,8.302558000289576e-06,2.2680103343539994e-05,9.10094058420167e-06
501,501.0,0.9870401247592006,1.0148901693404364,4.2592481259969994e-05,7.474357585932057e-06,2.0844389304902957e-05,9.55682824093169e-06,1.0252943948639429e-05,2.692325908068222e-05,1.0085953122088993,0.9873826804361202,0.9902280895915497,0.9914144769966329,0.9911173668490413,1.0084064580017453,0.9876413322974714,1.0067100722405866,0.993036517955482,0.988551929699083,0.9953539003788122,0.9883579625872471,0.9874247187564063,0.9899098393649031,0.9975205968325529,1.0114273148608208,0.9894440888853264,0.9922760974234252,0.9885266969776355,1.013285380855032,0.9880827886589835,0.988427482370936,0.9950751491566526,1.0139444100689956,1.0147376475497893,0.9870583782110235,0.9870969979223896,1.0098323532459603,0.9876595556898937,1.0112908576622897,7.474357585932057e-06,1.822961524249363e-05,2.0142940293465524e-05,2.2276062253311418e-05,2.2830510177863304e-05,8.103142668295751e-06,2.6649102249826887e-05,8.261515083545961e-06,2.413399468983613e-05,4.2592481259969994e-05,2.3059941765137263e-05,4.1118012151374025e-05,3.139606931000407e-05,2.3722972044519648e-05,9.851463887047816e-06,8.691863748577196e-06,2.51987169969967e-05,2.5086375898394324e-05,2.6289211690419505e-05,1.0252943948639429e-05,2.737367894960358e-05,2.8247004505105066e-05,2.692325908068222e-05,1.141478904603961e-05,1.1535947396650589e-05,2.8030746998081587e-05,2.8053584071287907e-05,7.969726204980003e-06,2.1694995445665322e-05,8.72665450334235e-06
502,502.0,0.9870508883745993,1.01488472115005,4.191158432298812e-05,8.065506534337669e-06,2.0547210202480074e-05,9.114988602447378e-06,1.0595695094469387e-05,2.5839994309804337e-05,1.0086148958170644,0.9873728532084537,0.9902215069444209,0.9914096356709712,0.9911075330584246,1.0084157543945285,0.9876281782706149,1.0067172472055637,0.9930210865213165,0.9885415049867896,0.9953330280648456,0.9883496593115555,0.9874142643630743,0.9899046525399746,0.9975207610551173,1.0114416216758777,0.9894363915212024,0.9922570718008475,0.9885177662176883,1.0132862079618021,0.988075641532516,0.9884221407225272,0.9950557264140685,1.0139360466975147,1.0147272818733688,0.9870508883745994,0.9870892859645755,1.0098498581861712,0.9876449656593564,1.0113053457959167,8.065506534337669e-06,1.7168766597526546e-05,2.0029942512537713e-05,2.2439801012772767e-05,2.2772696916122767e-05,8.807365019004044e-06,2.542307951588153e-05,9.030314965613383e-06,2.4175259804214974e-05,4.191158432298812e-05,2.3221737273772686e-05,4.034407652201427e-05,3.0326195742832137e-05,2.3473920805614222e-05,9.062118298390714e-06,9.240990020641974e-06,2.4805109960930346e-05,2.3409934148281412e-05,2.5839994309804337e-05,1.0595695094469387e-05,2.685880463230383e-05,2.766701049821218e-05,2.4886049670419523e-05,1.1641048075766024e-05,1.1758861208500763e-05,2.7534834367032772e-05,2.7546273627096597e-05,8.490612909549172e-06,2.0619118262104818e-05,9.269603445665741e-06
503,503.0,0.9870598071710694,1.0148729374046555,4.141467268401932e-05,8.340621881400586e-06,2.037660324866857e-05,8.796824290613126e-06,1.0932003187602993e-05,2.576221307266664e-05,1.0086083698476234,0.9874345461891624,0.9902881908924877,0.9914826743556493,0.9911786539370078,1.008409194206348,0.9877102436329365,1.0067115157547901,0.993091349361067,0.9886571474951451,0.9953979432414968,0.9884641575528322,0.9875059374902724,0.9899748153455965,0.9975601670140826,1.011430405528429,0.989511972142115,0.9923251831175666,0.9885952851579007,1.013277678788356,0.9881537493507923,0.9885039431825325,0.99512759359057,1.0139238722769344,1.01471415354558,0.9871260597791647,0.9871653170440019,1.009844070640255,0.9877144664365671,1.0112938804879459,8.646602202448869e-06,1.6108378648148496e-05,1.9995268956844993e-05,2.260294699891316e-05,2.2832061560211038e-05,9.49868492491943e-06,2.4188507737090466e-05,9.798849897053032e-06,2.430816850645014e-05,4.141467268401932e-05,2.3459178531300942e-05,3.970662992226973e-05,2.9218283209033143e-05,2.3443540512940557e-05,8.340621881400586e-06,9.70772258780352e-06,2.4703454899420176e-05,2.1721110372176074e-05,2.576221307266664e-05,1.0932003187602993e-05,2.6790885221473288e-05,2.7619847994450305e-05,2.290391374987433e-05,1.2007819538836708e-05,1.2153612552705855e-05,2.758569784583914e-05,2.7558303760385466e-05,9.046168974803524e-06,1.951016799669175e-05,9.732779532283534e-06
504,504.0,0.9870649368777077,1.0148561948982426,3.949234101447992e-05,8.472393236853214e-06,2.0220986478936803e-05,7.712094891377677e-06,1.3147636798419627e-05,2.504292961063837e-05,1.0085352608686649,0.9875031857198675,0.990325198992104,0.9915197758867459,0.9912182900853721,1.0083327556454598,0.9877992322046623,1.0066346351981763,0.993130929886624,0.9887870336412936,0.9954327932128625,0.9885901330928891,0.98760758044329,0.9900082643203978,0.9975664099419012,1.0113486099915945,0.9895463170086921,0.9923943923393533,0.9886296948664932,1.0131909812613311,0.9881864467484082,0.988534241760709,0.9951980976052036,1.0138345901684027,1.014625894498526,0.9871584303037308,0.9871966039512842,1.0097670982814755,0.9877901972899451,1.0112115247294642,9.901315257464726e-06,1.4855310930813573e-05,1.910002156878104e-05,2.168227029959826e-05,2.2024639657875358e-05,1.1131087827419502e-05,2.2496097251941922e-05,1.1467907790327283e-05,2.368377927162857e-05,3.949234101447992e-05,2.3102192634004458e-05,3.7769533454840696e-05,2.734236367300318e-05,2.2600740510210257e-05,8.472393236853214e-06,1.1461698163267805e-05,2.3891668914036045e-05,1.9893439054173332e-05,2.504292961063837e-05,1.3147636798419627e-05,2.6197273440587142e-05,2.708257222719932e-05,2.0972294087517693e-05,1.4491277126927245e-05,1.4724910593293233e-05,2.730613427983176e-05,2.721001587085733e-05,1.0534113136389098e-05,1.807260836847449e-05,1.1479028317249781e-05
505,505.0,0.9870639352377837,1.0148358704248024,3.6862344935107557e-05,8.586319788879619e-06,1.987750591047797e-05,6.500162605879482e-06,1.3696547727704074e-05,2.3856870116609708e-05,1.0085035351898533,0.987582162597161,0.9903924200018467,0.991589151391919,0.9912910526112321,1.0083034293970536,0.9879031408170149,1.0066082810620347,0.9932089869304038,0.9889324659870107,0.9955177922384935,0.9887349271431695,0.9877200226268807,0.9900817923366109,0.9976097823294866,1.011316631744391,0.9896210098076023,0.9924893214255778,0.988706618867138,1.0131606785189764,0.9882593221375789,0.9886046118919021,0.9952913649129129,1.013804236699553,1.0145956650543628,0.9872300350214785,0.9872678360561105,1.0097334991897118,0.9878790891079744,1.0111796448906893,1.1185963332844536e-05,1.3696547727704074e-05,1.8026869856263093e-05,2.055913422672702e-05,2.0865124331410003e-05,1.2745455401168809e-05,2.083758288252564e-05,1.305018395335249e-05,2.2523875218057277e-05,3.6862344935107557e-05,2.2060954025831214e-05,3.524708519225366e-05,2.5375412015677066e-05,2.143031012877974e-05,8.586319788879619e-06,1.3381915107266496e-05,2.270154098728856e-05,1.8279391498663938e-05,2.3856870116609708e-05,1.564128591585507e-05,2.501471038158517e-05,2.592973552655801e-05,1.9249362893224058e-05,1.72711801158222e-05,1.7634337749092316e-05,2.6167440543949785e-05,2.605620499502569e-05,1.1979676020285459e-05,1.6720921913840125e-05,1.3387440532690609e-05
506,506.0,0.9870544599945663,1.014813340778324,3.620408670982183e-05,8.677692417679012e-06,1.9584707628958662e-05,6.437497609861839e-06,1.3250494381890647e-05,2.3713083220959036e-05,1.0085333152103286,0.9876092678241319,0.9903485628030864,0.9915510638472846,0.991246682790095,1.0083403319777635,0.9879288920624746,1.006645070310939,0.9931644802289684,0.9889494360968575,0.9954738986911532,0.988752276928359,0.9877412506649138,0.9900368913885669,0.9976209725834487,1.0113603734223358,0.9895708254640079,0.9925224463531342,0.9886527956989848,1.0132103075582592,0.9882031563914854,0.9885441606102541,0.9953254676164834,1.013858648570294,1.0146510178539452,0.9871724411356614,0.9872098833512332,1.0097724619493769,0.987909185131832,1.0112230482829558,1.090303900034261e-05,1.3250494381890647e-05,1.8177345759912206e-05,2.0788000110050954e-05,2.098020218879723e-05,1.2437877310766272e-05,2.0381156643972574e-05,1.2719819528801675e-05,2.268176222502093e-05,3.620408670982183e-05,2.2119690634419577e-05,3.475112232303295e-05,2.49154623642249e-05,2.1478492617612128e-05,8.677692417679012e-06,1.3086900263010139e-05,2.2625283321985547e-05,1.771859578530289e-05,2.3713083220959036e-05,1.5274531957671326e-05,2.4649531866289015e-05,2.5533170507016896e-05,1.8552933917461328e-05,1.6851532640960057e-05,1.7239181098294752e-05,2.546746078693243e-05,2.539731899810464e-05,1.1667046814435031e-05,1.6211475148604982e-05,1.3086938325386467e-05
507,507.0,0.9870341688913247,1.014789982752798,3.8609210583349175e-05,9.492264792647705e-06,1.9948431786791976e-05,7.109334538485425e-06,1.3902565543399327e-05,2.4196042388558914e-05,1.0085853184929061,0.9875514050032586,0.9902907339334719,0.9914936287660724,0.9911892891270605,1.008398402254784,0.9878539081316368,1.006704638561446,0.9931125798785562,0.9888443208005907,0.9954353131653458,0.9886509930994134,0.9876545743868307,0.989978071220832,0.9976006607216729,1.0114206825051417,0.9895078888536877,0.9924508522310954,0.9885885149872417,1.0132690046602455,0.9881366342930161,0.9884732988582988,0.9952444802936771,1.0139162869144156,1.0147087739271337,0.9871081276577323,0.9871453463189099,1.0098284583058676,0.9878468466143904,1.0112830929754046,1.0205509937491725e-05,1.3902565543399327e-05,1.87580956156828e-05,2.1533779834368144e-05,2.1691237387630047e-05,1.174181920250031e-05,2.176344311316645e-05,1.2055755316425442e-05,2.3566476914180217e-05,3.8609210583349175e-05,2.28987431071282e-05,3.720092597137593e-05,2.667710066483634e-05,2.2085306189339602e-05,9.492264792647705e-06,1.2299902204876517e-05,2.3130622577579385e-05,1.8647547018444087e-05,2.4196042388558914e-05,1.4402590618253484e-05,2.4964178645938574e-05,2.5833001646596875e-05,1.9256913258503672e-05,1.5868190192843325e-05,1.6190639624212024e-05,2.551998999872131e-05,2.5480446471056394e-05,1.0999497164144259e-05,1.7183319369446143e-05,1.2297838251062976e-05
508,508.0,0.9870007196713281,1.014767173142215,3.839840585410277e-05,9.373221403662033e-06,1.9176811779177344e-05,7.120737855920883e-06,1.346006145545935e-05,2.2967035438605418e-05,1.0085944237760391,0.9874964438765971,0.9902001532026803,0.9913949316601713,0.9910936755493653,1.0084061554563464,0.9877800597328672,1.0067147300665975,0.9930196494008281,0.988731300188436,0.995358720979069,0.9885424780127366,0.9875675774438615,0.9898778944300725,0.9975489083727948,1.0114276097610309,0.9894063083141756,0.9923911225498385,0.9884860701221252,1.0132773308709653,0.9880322128965738,0.988368064194474,0.995189401970758,1.0139264309104636,1.0147192252018937,0.9870007196713281,0.9870381910861588,1.0098333589934319,0.9877865413227486,1.0112895715108872,9.373221403662033e-06,1.3831820929757022e-05,1.7812900991913132e-05,2.0462127012313886e-05,2.063523000281954e-05,1.0859116325516765e-05,2.1826955880203018e-05,1.1191019750954507e-05,2.245414330909176e-05,3.839840585410277e-05,2.178227620072472e-05,3.6985088813073126e-05,2.6677280015751375e-05,2.0950421439990617e-05,9.407107615796989e-06,1.1374142825178601e-05,2.1945136748129402e-05,1.868695526699299e-05,2.2967035438605418e-05,1.346006145545935e-05,2.36371228868294e-05,2.445310681594713e-05,1.9132270845734196e-05,1.4892937354106832e-05,1.5176994040833692e-05,2.4080505947382368e-05,2.4056686155850628e-05,1.0147132681917028e-05,1.727692173545544e-05,1.1370227631226519e-05
509,509.0,0.986955452543726,1.0147462887405645,3.590048433601772e-05,8.485473829355607e-06,1.7738541948023305e-05,6.722655076321467e-06,1.2239364703262918e-05,2.127638878886025e-05,1.0086192541833494,0.9874193293186948,0.990173477400266,0.9913678028702485,0.991066141849878,1.0084359464564014,0.9876883477982773,1.00674993272781,0.9929845717956728,0.9885954783238561,0.9953250883403982,0.9884115275675215,0.9874613546163202,0.9898613977149203,0.9975276484125271,1.01145819286933,0.9893972518017913,0.9923126712147454,0.9884808924252596,1.0133080680115127,0.9880316172776366,0.9883709129265359,0.9951101158415114,1.0139536620090852,1.0147462887405645,0.9870035512664068,0.9870400608248316,1.0098586952035975,0.9877035870448959,1.0113203518034963,8.485473829355607e-06,1.2881967737033304e-05,1.64836518451504e-05,1.8945176429765602e-05,1.9100574105111626e-05,9.837689881667525e-06,2.0392169324149652e-05,1.0144683170230075e-05,2.0771361725858893e-05,3.590048433601772e-05,2.0138931496435662e-05,3.458186230769649e-05,2.4902904951441436e-05,1.9358715624358274e-05,8.66393203341717e-06,1.0305050890427625e-05,2.0323757726529943e-05,1.7431759606661096e-05,2.127638878886025e-05,1.2239364703262918e-05,2.1881817236255827e-05,2.2658023300984472e-05,1.7857768916543513e-05,1.3609230535641976e-05,1.3880916134260128e-05,2.2249259945986218e-05,2.223811022287521e-05,9.183296120122702e-06,1.6130224733659548e-05,1.0301710780938281e-05
510,510.0,0.9869144375811862,1.0147283433278285,3.536073865508323e-05,7.931931887273967e-06,1.686936434370716e-05,6.5393904313780335e-06,1.1810702788930308e-05,1.9845882943004514e-05,1.0085475466826819,0.987358001619971,0.9900881785721761,0.9912742750211836,0.9909680520731288,1.0083596731984685,0.9876099469297873,1.006674623868602,0.992870737039521,0.9884834823086674,0.9951931806133882,0.9883009115272072,0.987374269187218,0.989771266728156,0.997448251269502,1.0113825422767413,0.9893085518363843,0.9922317071528148,0.9883928306681069,1.0132175797085752,0.9879437051743922,0.9882831524392138,0.9950225086780731,1.013855183254743,1.014646397831479,0.9869144375811862,0.9869508324391473,1.0097841269227195,0.9876306116700815,1.0112446917888327,8.150078258624685e-06,1.2430653449104965e-05,1.5419517688091985e-05,1.7725150483260788e-05,1.7843707309012346e-05,9.443373377029816e-06,1.978386315425132e-05,9.729435663995547e-06,1.9315014682896426e-05,3.536073865508323e-05,1.862419433253218e-05,3.4060819166696256e-05,2.4274041205623113e-05,1.8027308713785677e-05,7.931931887273967e-06,9.961848716466074e-06,1.896625819406139e-05,1.656954254539107e-05,1.9845882943004514e-05,1.1810702788930308e-05,2.039510919355497e-05,2.1133469437233873e-05,1.702798808617666e-05,1.3153857529865723e-05,1.3396868588954402e-05,2.0687706198486974e-05,2.067774889484001e-05,8.835850455344776e-06,1.553010592811009e-05,9.968162783531402e-06
511,511.0,0.98689349818076,1.0147128986279537,3.751593151580794e-05,7.398674235382452e-06,1.6740782908599572e-05,6.921598493001428e-06,1.1716320475293244e-05,1.9400290991655353e-05,1.0084951071599522,0.9874672813989006,0.9901107881091785,0.9912870785306579,0.9909802822126027,1.0082980754202835,0.9877337591551469,1.006613840446735,0.9928687181695205,0.9886182957992468,0.9951744822523358,0.988435855246975,0.9875037147779868,0.9897881457966691,0.9974766986224805,1.0113277285399551,0.9893259990176069,0.9923636946941725,0.988409894326767,1.0131676367920757,0.9879570883439477,0.9882942222742781,0.9951677215405637,1.01380845600625,1.014599551390387,0.9869242253224456,0.9869616619236772,1.0097252642600716,0.9877465881983952,1.0111895274775773,8.116054219159107e-06,1.2812082910912218e-05,1.4827881217931386e-05,1.6976030568026088e-05,1.715519271176569e-05,9.343271284846617e-06,2.0582740583533592e-05,9.584137817705702e-06,1.8554492597135383e-05,3.751593151580794e-05,1.7944557387689917e-05,3.616886045406518e-05,2.529785155628077e-05,1.724611855371328e-05,7.398674235382452e-06,9.949402523267457e-06,1.814754689920557e-05,1.6887323119949487e-05,1.8986048397681785e-05,1.1716320475293244e-05,1.9400290991655353e-05,2.0015610373775137e-05,1.732487655773956e-05,1.302947742283339e-05,1.3237432505033695e-05,1.9628298146334155e-05,1.9601980217018794e-05,8.822307250465231e-06,1.5987497364569588e-05,9.96519739920934e-06
512,512.0,0.9868927411735029,1.0146991533508791,3.787763372016207e-05,6.958339307933044e-06,1.6186580164301783e-05,7.110315011756492e-06,1.0987758235845415e-05,1.830895600415318e-05,1.008536310890069,0.9875926343659678,0.9902924821793945,0.991477153134018,0.9911727468541597,1.0083400771478006,0.9878907773592954,1.0066553198848356,0.9930721450157528,0.9888325206928983,0.9953803817351295,0.9886455319034598,0.9876784658176305,0.9899772879054368,0.9975997259472059,1.0113662410957018,0.9895169916921738,0.9925094866050493,0.9886016045663074,1.0132007559351897,0.9881451803665512,0.9884825776636134,0.9953184507342934,1.0138424130213233,1.0146344221644679,0.9871089843613576,0.9871475106166797,1.0097657953174541,0.9878829415532542,1.011228131753027,7.624296755565092e-06,1.2893882960762465e-05,1.4055637030857338e-05,1.602766134698864e-05,1.6257862470912512e-05,8.745668539413031e-06,2.0736742560254506e-05,8.940526064753473e-06,1.7599617859661785e-05,3.787763372016207e-05,1.712193056777216e-05,3.6589670954260784e-05,2.5346033253286888e-05,1.6323352129921734e-05,6.958339307933044e-06,9.359853781626213e-06,1.718257426099499e-05,1.7030682400101227e-05,1.7989279201849906e-05,1.0987758235845415e-05,1.830895600415318e-05,1.884768876697902e-05,1.7419545001091254e-05,1.221621927239709e-05,1.2407179355887982e-05,1.8498674031006212e-05,1.846777700462088e-05,8.31587340027101e-06,1.6092725786708807e-05,9.373762903014757e-06
513,513.0,0.9869083442489727,1.014686306206543,3.536372729556732e-05,6.369850354645803e-06,1.5136349729328566e-05,6.610529596686318e-06,1.041088080386792e-05,1.709986850482241e-05,1.008554424875235,0.987618287820946,0.9904026860734207,0.9915934142669123,0.9912911943224111,1.0083593143031901,0.987938407797617,1.006676228272201,0.9931951796089248,0.9889193617263785,0.9955039962167624,0.9887278723339645,0.9877401789997811,0.9900998517138279,0.9976572035152289,1.011387425588045,0.9896456624106961,0.9925351780120412,0.9887351932563616,1.0132237633487837,0.9882860213997934,0.9886282870919074,0.9953342240441974,1.0138689956935616,1.0146618926484239,0.9872597814365737,0.9872966236858821,1.0097836750105758,0.9879138665417988,1.0112492235010997,7.170360546039398e-06,1.2114871601076167e-05,1.3072247954453442e-05,1.4815353073380103e-05,1.5049872086204015e-05,8.289638456582023e-06,1.9425875354951394e-05,8.488003120791558e-06,1.620074685434029e-05,3.536372729556732e-05,1.5648277521161132e-05,3.414679820377219e-05,2.370881949434964e-05,1.5129862783515127e-05,6.369850354645803e-06,8.908546936212559e-06,1.5984220851103472e-05,1.606071531299683e-05,1.6751350649182148e-05,1.041088080386792e-05,1.709986850482241e-05,1.7693099723587987e-05,1.6501343839883913e-05,1.1548747549547758e-05,1.1732957997043563e-05,1.726109117957077e-05,1.7241078466020475e-05,7.88343419956557e-06,1.5103673694667553e-05,8.915177470954352e-06
514,514.0,0.9869364850967268,1.0146735559048836,3.4133549522383415e-05,6.034305334320737e-06,1.4777701576903558e-05,6.451348099242123e-06,9.898352451882916e-06,1.7368335242024693e-05,1.0085871068311754,0.9875685966578285,0.9904186722469106,0.9916164390128812,0.9913092782352397,1.0083994419085565,0.9878889790072445,1.0067207180776863,0.9932132447114613,0.9888679457052967,0.9955228579155474,0.9886758396790518,0.9876875212379803,0.990118485346733,0.997653618318127,1.0114165585043133,0.9896632374079058,0.9924707717918246,0.9887534988072535,1.0132438733954559,0.9883030262231857,0.9886438011484697,0.995259733194449,1.0138823918561004,1.0146735559048836,0.9872768875407925,0.9873137458146445,1.009819989343776,0.9878644231453793,1.0112786019907498,6.81430186506063e-06,1.145976369022666e-05,1.3216225359107513e-05,1.4906989970767232e-05,1.5085433003149785e-05,7.920612670022161e-06,1.8491944646882936e-05,8.134746562195482e-06,1.5976590194960884e-05,3.4133549522383415e-05,1.5000858944120801e-05,3.285230336719393e-05,2.2765421562975317e-05,1.5279778658945014e-05,6.034305334320737e-06,8.527734175329282e-06,1.6185059755381566e-05,1.5197659880289402e-05,1.6941066471060873e-05,9.898352451882916e-06,1.7368335242024693e-05,1.8048598088540723e-05,1.565584021151016e-05,1.0942366186664978e-05,1.1117074369393499e-05,1.7549426020569056e-05,1.7533964858793553e-05,7.517393853723212e-06,1.4248968018531318e-05,8.526382371098874e-06
515,515.0,0.9869733414063232,1.014660516511357,3.5320826079847214e-05,5.8539263018574764e-06,1.4668056980793686e-05,6.85606121135505e-06,9.180929884868992e-06,1.7295281987625663e-05,1.008587683839792,0.9874332739993229,0.9903290808011926,0.9915165249307246,0.991211194273693,1.0083992415583927,0.98773086248401,1.0067208502249525,0.9931130387249285,0.9886751593996839,0.9954275079533044,0.9884846137901989,0.987516908953082,0.9900134275922103,0.997563892139904,1.0114080601556112,0.9895574787715525,0.9923181202557383,0.9886452985607077,1.0132395532049747,0.9881926710601803,0.9885348230454104,0.9951052316281492,1.0138796008671245,1.014671749500631,0.9871650676852719,0.9872012781522908,1.0098182360174728,0.9877157773690309,1.0112707190479862,6.328193323907772e-06,1.1590295329586035e-05,1.3356406376227584e-05,1.5058982391394552e-05,1.5164880341416323e-05,7.370283728037527e-06,1.8687942758278076e-05,7.625376825351049e-06,1.5951056266318387e-05,3.5320826079847214e-05,1.4611261440753698e-05,3.3823804239612594e-05,2.3292392148658933e-05,1.5346921405270948e-05,5.8539263018574764e-06,7.928583867997562e-06,1.6176767175638482e-05,1.513895346868263e-05,1.6867718879662466e-05,9.180929884868992e-06,1.7295281987625663e-05,1.7955762912817115e-05,1.5538591301719542e-05,1.0116791755633884e-05,1.0277380877086635e-05,1.7495102991537805e-05,1.7485073150163084e-05,6.954538052513322e-06,1.432316807952659e-05,7.924516081818743e-06
516,516.0,0.9870150908673194,1.0146484635134858,3.7288589742314715e-05,6.132058381274301e-06,1.4807255172037572e-05,7.304522653450722e-06,8.94877990994616e-06,1.66995135606919e-05,1.0085548811103824,0.9873272834515301,0.9901959263443804,0.9913705911578496,0.9910705008654119,1.008358365037434,0.9876012117872736,1.0066760779256623,0.9929703838119301,0.9885221303321963,0.9952955313511423,0.9883351063396332,0.9873781849587018,0.9898649417092381,0.997457671042428,1.0113658724154067,0.9894104971905148,0.9922016078284179,0.9884957846015424,1.0132111186673047,0.9880432333212621,0.9883860205418235,0.9949917699634643,1.013863129757831,1.0146571296330875,0.9870150908673194,0.9870509034690607,1.0097795884607301,0.9875989226857944,1.0112283881656616,6.132058381274301e-06,1.2081364765264968e-05,1.3391379851315193e-05,1.5136370803955299e-05,1.53153840729182e-05,7.137590507599838e-06,1.936758501509347e-05,7.382325078774625e-06,1.64844864085766e-05,3.7288589742314715e-05,1.5550905223779546e-05,3.5623344803265456e-05,2.431584477581526e-05,1.5167998065635984e-05,6.1568415550743205e-06,7.63922082753223e-06,1.579659964655912e-05,1.573426936168309e-05,1.6363069931693712e-05,8.94877990994616e-06,1.66995135606919e-05,1.726212735446274e-05,1.623684751711764e-05,9.899331431549832e-06,1.0065270822907575e-05,1.6867393565883218e-05,1.6872200546124517e-05,6.728347454460846e-06,1.4936959890426319e-05,7.63565428943056e-06
517,517.0,0.987057999894072,1.0146390877543099,3.676716512206137e-05,6.297633691832671e-06,1.4733471353932068e-05,7.13460868569873e-06,9.07862953292041e-06,1.6468224617934518e-05,1.008540819089767,0.9873313186077056,0.9902242735191112,0.9913964320131027,0.9910997531330867,1.0083377709810255,0.9876085111041645,1.0066558074267156,0.9930002657880793,0.9885418735901013,0.9953303150952042,0.9883544533273432,0.9873878365101925,0.9898942536100137,0.9974599260945549,1.0113416592746542,0.9894366913240883,0.9921927903801824,0.9885194771184003,1.0131698773239588,0.988063586780947,0.988403489309557,0.9949670957563449,1.013814749853066,1.0146080160601492,0.9870346562182333,0.9870696200828174,1.0097571356750843,0.9876051841899697,1.0112041071684605,6.302161304199933e-06,1.2198990261915236e-05,1.3091888304373386e-05,1.4885735772751203e-05,1.5145162542086226e-05,7.372985854111575e-06,1.932217274650627e-05,7.536636471101755e-06,1.6719961323596235e-05,3.676716512206137e-05,1.6468224617934518e-05,3.5172860466958185e-05,2.41370906645474e-05,1.4763589941092365e-05,6.297633691832671e-06,7.721802176081253e-06,1.5262369442244633e-05,1.6104798407716687e-05,1.5743266923398767e-05,9.07862953292041e-06,1.6034996569450846e-05,1.6534353497311096e-05,1.6879188055574363e-05,1.0058711944926054e-05,1.0237149221924477e-05,1.620689525128367e-05,1.6214951210428472e-05,6.967591503336986e-06,1.5053990749690253e-05,7.723187046605818e-06
518,518.0,0.9870986898001346,1.0146340800768696,3.864586779961342e-05,6.172168300845479e-06,1.570397733335893e-05,7.76883463907232e-06,8.702366753888432e-06,1.7961834803330632e-05,1.0085379706376905,0.9874019470271278,0.9902865209430165,0.9914615096837296,0.9911660859550675,1.0083392869963885,0.9876980269836475,1.0066589987227639,0.9930697721476945,0.988662807083427,0.9953942681017538,0.9884708648688159,0.9874868478154399,0.9899627257036392,0.9975091815516982,1.011344990691584,0.9895076244818309,0.9922646635849407,0.9885928076721249,1.0131718179448275,0.9881413289721849,0.9884832539491664,0.9950311416992361,1.0138165022612897,1.0146102957722563,0.9871174905816301,0.9871513193129803,1.009755249519647,0.9876815276287192,1.0112068615050733,6.172168300845479e-06,1.3486667348722154e-05,1.4522992003020712e-05,1.6312456792599774e-05,1.660919898703201e-05,7.266537561894204e-06,2.098033538784975e-05,7.38929807580407e-06,1.8296515614012734e-05,3.864586779961342e-05,1.8135889897904503e-05,3.7055975733101924e-05,2.5931673370580456e-05,1.6213736699434063e-05,6.9628390504882065e-06,7.484446869457712e-06,1.6735263282320013e-05,1.7961834803330632e-05,1.719438945513288e-05,8.702366753888432e-06,1.7322882278929637e-05,1.7769793626836702e-05,1.9110252526585646e-05,9.587419694561632e-06,9.757550823361796e-06,1.7354249635122625e-05,1.7399594484550516e-05,6.8614776576400384e-06,1.640547637256492e-05,7.490169113581245e-06
519,519.0,0.98713387062386,1.0146351313242041,4.219670914657635e-05,5.6567565829143145e-06,1.7822303992272784e-05,9.204224515168193e-06,8.380815974023622e-06,2.2102446672482577e-05,1.0085505909026626,0.9874299342154237,0.9902931413884267,0.9914620862448354,0.9911679708467098,1.0083433961818062,0.9877335852830096,1.0066623423684253,0.993059609432602,0.9887209639590003,0.9953682790276999,0.9885248932419065,0.9875301234943942,0.9899755504059743,0.997527462236054,1.0113623472110633,0.9895270758587537,0.9922813608774592,0.9886172113975095,1.0131877687900053,0.9881713056986398,0.9885188877400766,0.995031028543195,1.0138280482561706,1.0146206378331706,0.9871528494617551,0.9871856167798602,1.0097635445905102,0.9877078830071017,1.0112242588038272,5.6567565829143145e-06,1.4629598036379192e-05,1.8231073833785394e-05,2.0191834993556008e-05,2.0596171740075263e-05,6.641172084951145e-06,2.289311084575625e-05,6.759647642212885e-06,2.2441304678323983e-05,4.219670914657635e-05,2.2114381861009632e-05,4.043025301689026e-05,2.8365907409620754e-05,2.0342462298435362e-05,8.380815974023622e-06,6.842301981715275e-06,2.1109013777757012e-05,1.9509049368491275e-05,2.1718245675017464e-05,7.934622400521727e-06,2.1879545716720383e-05,2.243492957417807e-05,2.071500483026358e-05,8.754817293806322e-06,8.915605032746436e-06,2.2062904195789876e-05,2.2102446672482577e-05,6.267195085184736e-06,1.7705256682452854e-05,6.846981336545629e-06
520,520.0,0.9871602524036006,1.0146439323393541,4.053570633831644e-05,5.3055336959911965e-06,1.799497353824466e-05,9.35189890630844e-06,8.040597420996355e-06,2.3757890396930607e-05,1.0085488043892108,0.9874745508970927,0.9903018625239548,0.9914730866472631,0.9911782232248763,1.0083410651815523,0.9877935570743422,1.0066605887452453,0.9930663535746349,0.9888076958427006,0.9953660427575872,0.9886100281470106,0.9875993622681674,0.9899871567403883,0.9975419333047878,1.0113588106294695,0.9895454957024897,0.9923265491103472,0.9886396709169456,1.013202176664791,0.9882011840356391,0.988553015513595,0.9950825840770183,1.013851095741625,1.014643932339354,0.9871898986157343,0.9872220514700342,1.0097626652389629,0.9877569325598936,1.0112216630409585,5.3055336959911965e-06,1.3776419830113631e-05,1.936630587578365e-05,2.1482064418703623e-05,2.1876573322315406e-05,6.253909554744971e-06,2.1738759944201735e-05,6.410522288119026e-06,2.3757890396930607e-05,4.053570633831644e-05,2.343655520671692e-05,3.8773399587499045e-05,2.708885489607145e-05,2.1792793804118833e-05,8.471220988857987e-06,6.366429181929557e-06,2.272225020859965e-05,1.8368859214204933e-05,2.347688590442366e-05,7.3042023239221634e-06,2.3822265150915835e-05,2.448924807163729e-05,1.9452329637724963e-05,8.040597420996355e-06,8.186628423949914e-06,2.4323683297593726e-05,2.4310509102057728e-05,5.875730826411623e-06,1.667149890951247e-05,6.37157832497556e-06
521,521.0,0.987174545177709,1.0146614157581946,3.977755218275426e-05,4.95672631790537e-06,1.743306720898474e-05,9.207615907333122e-06,7.322632343588891e-06,2.249393678324238e-05,1.0085014457669865,0.987460651077548,0.9903029729466201,0.9914703979762655,0.991173946720788,1.0082865283329587,0.9877749396932858,1.0066058542057061,0.993051623411879,0.9887812006253902,0.99533903504939,0.9885838015587309,0.9875779347230803,0.9899884628768896,0.9975179833057112,1.0113053500271922,0.9895466755756794,0.9923029890550196,0.988640964957429,1.013129003648756,0.9881996261703981,0.9885505610771644,0.9950470876128922,1.0137626706301968,1.0145529235884372,0.9871865445372123,0.9872204834619536,1.0097093906274297,0.9877409195136351,1.0111677397202694,4.95672631790537e-06,1.4256130871613851e-05,1.8328635720416587e-05,2.045078675225932e-05,2.074729373067233e-05,5.875801492245617e-06,2.1916662311307823e-05,6.065372801430036e-06,2.249393678324238e-05,3.977755218275426e-05,2.214915616536686e-05,3.815908052023599e-05,2.7073552592086913e-05,2.0777330398969287e-05,8.27830147158311e-06,5.8816660309032215e-06,2.163904328518014e-05,1.902697853598436e-05,2.2377885692287438e-05,6.680425879235091e-06,2.2725758871582663e-05,2.3311034263254852e-05,2.0266765403451955e-05,7.322632343588891e-06,7.450040954267664e-06,2.3228506368226133e-05,2.3221804939990164e-05,5.492650577823984e-06,1.7172312137678925e-05,5.888190873996865e-06
522,522.0,0.9871734589845383,1.0146854813879478,4.3070059668524495e-05,4.568357081156478e-06,1.848262243146146e-05,1.0247302982326006e-05,6.645909088633106e-06,2.378380098282762e-05,1.0085630029149228,0.9874483719227234,0.9903164007058063,0.9914859507889396,0.9911840904270256,1.0083501066822917,0.9877562926022765,1.0066713877014706,0.9930583130825725,0.9887454059735666,0.9953431245677248,0.98854978588102,0.9875543571980963,0.9899964526441076,0.997535021777829,1.0113625336498886,0.9895496533102971,0.9922875535871081,0.9886392928587203,1.013176106513017,0.9881925007659816,0.9885430261178066,0.9950301095697272,1.0138035578908682,1.014592082954599,0.9871734589845383,0.9872079209750224,1.0097738206040774,0.9877253306121774,1.011224986850598,4.568357081156478e-06,1.6642571135669046e-05,1.8978756511241408e-05,2.1399703437069488e-05,2.150879689534949e-05,5.444716490090959e-06,2.4923211096405718e-05,5.642261339290387e-06,2.3175921094682522e-05,4.3070059668524495e-05,2.2467101249940026e-05,4.144630102317148e-05,3.032590685137254e-05,2.190167785333204e-05,9.526821534666027e-06,5.464061963034998e-06,2.2643614388405714e-05,2.1999099093414237e-05,2.3424886523679063e-05,6.106818907177129e-06,2.378380098282762e-05,2.4260940838744834e-05,2.3260597202656814e-05,6.645909088633106e-06,6.756912510241079e-06,2.4266689925774928e-05,2.4291386710792645e-05,5.083490493100849e-06,1.9998414891320048e-05,5.469886162078476e-06
523,523.0,0.9871553412647174,1.0147132708286712,4.318171116776176e-05,4.246577112906832e-06,1.8719642416745222e-05,1.0495354301264407e-05,6.272231891607635e-06,2.4293463440423694e-05,1.0086553128166746,0.9874738482273929,0.9903135299441903,0.9914852230565825,0.9911843469442473,1.0084530749414657,0.987776999902179,1.0067750033035694,0.9930605749237154,0.9887518277733579,0.995348042306679,0.9885564797496438,0.987570672737607,0.9899999845564913,0.9975860624646308,1.0114732556405543,0.9895508380169414,0.992319051610023,0.9886406630442344,1.0132930860021814,0.9881957923478731,0.9885503902791193,0.9950645133747263,1.0139289683294692,1.0147197573779438,0.9871780759903804,0.9872138565819385,1.0098739125249694,0.9877518607173948,1.0113358219748407,4.246577112906832e-06,1.724895394783783e-05,1.9250339447618103e-05,2.1892723041649736e-05,2.181330250165944e-05,5.122614333792171e-06,2.565600294296169e-05,5.3259417889908385e-06,2.3391269469670763e-05,4.318171116776176e-05,2.2380775196642198e-05,4.156835698388859e-05,3.097615538064525e-05,2.2468467778110083e-05,1.0264153646952891e-05,5.2059513770171e-06,2.3111792560506275e-05,2.2759717177683533e-05,2.392948381508786e-05,5.7983325314021335e-06,2.4293463440423694e-05,2.470918851577365e-05,2.4064136212008468e-05,6.272231891607635e-06,6.368441046558642e-06,2.475825315103157e-05,2.480765677893159e-05,4.7966441425531415e-06,2.071575276710115e-05,5.210882353581901e-06
524,524.0,0.9871250890679841,1.0147419256804224,4.020828967718068e-05,3.898222654404071e-06,1.7351510560235796e-05,9.73661760663667e-06,5.9372803664374985e-06,2.246225703324957e-05,1.0086945903957367,0.9874616032775394,0.9902888308040189,0.9914588126771197,0.9911581585378711,1.0084970951103316,0.9877594769761794,1.0068214312987402,0.9930353014621358,0.9887197970178221,0.9953214189510186,0.9885234996933537,0.9875496908552072,0.9899686567367608,0.9975809768961538,1.0115087010876598,0.9895165439210504,0.9922962396448205,0.988602598399978,1.013323264239506,0.9881542044981575,0.9885092884025461,0.9950340197684058,1.013953159902641,1.0147419256804224,0.9871297135117162,0.9871673133117403,1.0099139277698623,0.987736911806967,1.0113714644215441,3.898222654404071e-06,1.6050062110659545e-05,1.77142133263619e-05,2.01424874408094e-05,2.0074205064074002e-05,4.731264224942163e-06,2.3892239087228955e-05,4.91735683387435e-06,2.15339603520373e-05,4.020828967718068e-05,2.0561414446773648e-05,3.8668370823573924e-05,2.8837509580245803e-05,2.0692401149471847e-05,9.541385806142639e-06,4.838549187530037e-06,2.130394316575637e-05,2.1171089411122618e-05,2.207627382285405e-05,5.477393636584428e-06,2.246225703324957e-05,2.2868494507955884e-05,2.244931694905234e-05,5.9372803664374985e-06,6.02348925977241e-06,2.294365279101109e-05,2.2978223625510266e-05,4.451875308292229e-06,1.9255875996662572e-05,4.844219167502396e-06
525,525.0,0.9870892368463515,1.0147688537370807,3.80108298804178e-05,3.5435399698446685e-06,1.6097170454751725e-05,9.176800816869389e-06,5.396813614365131e-06,2.0904685390808363e-05,1.0087066094457702,0.9874672324219086,0.9902535864298244,0.9914235582103228,0.9911187813459087,1.0085071238915353,0.9877576905457426,1.006830139070406,0.9929931158014329,0.9887067182287518,0.9952769616345198,0.98851086914181,0.9875457890582193,0.9899280872504898,0.9975708113224296,1.0115172572256999,0.9894728689271934,0.9922930499583954,0.9885566205673125,1.0133249757768774,0.988105926261137,0.9884567423666751,0.9950345171055015,1.0139469501792027,1.0147352094436137,0.9870778051185715,0.9871159263025197,1.0099265700342477,0.9877397455526691,1.0113803054737092,3.5435399698446685e-06,1.4957829391430957e-05,1.633036933419407e-05,1.850831070372283e-05,1.8482855447728696e-05,4.288081108323934e-06,2.2348598418632803e-05,4.4543374304816605e-06,1.9805688385999443e-05,3.80108298804178e-05,1.889497916608396e-05,3.646060166079662e-05,2.7053636585675693e-05,1.9103844456195864e-05,8.814154347008314e-06,4.4022452602383435e-06,1.9716694125501816e-05,1.9459510652419663e-05,2.0466455129449587e-05,4.9845036084312e-06,2.0904685390808363e-05,2.134132323360708e-05,2.0439072048142353e-05,5.396813614365131e-06,5.472459230343532e-06,2.1459299261196498e-05,2.1457940634033095e-05,4.043899034456609e-06,1.7904598982919057e-05,4.4079571501022654e-06
526,526.0,0.9870543190518338,1.0147925275678182,3.628809673547983e-05,3.2131499482501607e-06,1.491366119601419e-05,8.699771872639861e-06,4.939494025786404e-06,1.9326807268136907e-05,1.0087059403355656,0.9874738684401433,0.9902328522057219,0.9913943782977817,0.9910923204747224,1.0085033089089026,0.9877633355875625,1.0068270442089322,0.9929657109553012,0.9887080219631498,0.9952456779320725,0.9885109001630922,0.9875518635002648,0.9898951168733785,0.9975547616221875,1.0115042892847803,0.9894392646939908,0.9922938900307628,0.9885229454405671,1.0133149327239381,0.988070872396017,0.9884193995050464,0.9950382453174224,1.0139397644402395,1.0147286879302162,0.9870470240608381,0.9870848358781104,1.0099195522079094,0.9877464784606851,1.0113676422466467,3.2131499482501607e-06,1.4019818638593333e-05,1.4851488416552677e-05,1.6800938249379775e-05,1.678577281304113e-05,3.880115381337207e-06,2.1057578213460796e-05,4.030352545179044e-06,1.7936801126392613e-05,3.628809673547983e-05,1.7100730692569082e-05,3.473363665520544e-05,2.5618550550000003e-05,1.7416053237048166e-05,8.101776483462481e-06,4.000334333479096e-06,1.805622565820961e-05,1.7968553765108606e-05,1.880700134014032e-05,4.54776598338878e-06,1.9326807268136907e-05,1.9831107493986403e-05,1.876692288972986e-05,4.939494025786404e-06,5.006523690962072e-06,1.9976863376074674e-05,1.994963377376732e-05,3.6600676229461718e-06,1.6732297120031796e-05,4.00537785272609e-06
527,527.0,0.9870268701364453,1.014811685935628,3.401670980016651e-05,3.0938456646983308e-06,1.38072178160361e-05,8.007753957506855e-06,5.064986777611557e-06,1.769070546293502e-05,1.008686867297373,0.9875036029786548,0.9902285910441802,0.991387194093645,0.9910853040418222,1.008481875229875,0.9877969473732751,1.0068060690243483,0.9929594465081278,0.9887429524838208,0.9952356760833532,0.9885452858047925,0.9875869914615542,0.9898879401286419,0.9975574488123319,1.0114820954504309,0.9894304255666317,0.9923324579494244,0.988511272382155,1.0132920911020757,0.9880560328407038,0.9883981431703193,0.9950708219940579,1.0139198416050448,1.0147100601891594,0.9870347827630278,0.9870719200333852,1.0098972504083186,0.9877803878480733,1.0113453747088976,3.0938456646983308e-06,1.2992972400005472e-05,1.3465352836542987e-05,1.5226925921956159e-05,1.5212654597520628e-05,3.768885259374524e-06,1.959619127621073e-05,3.905022680261529e-06,1.6248125560397523e-05,3.401670980016651e-05,1.5542406021711574e-05,3.254089415462761e-05,2.3912053975910503e-05,1.580645455784673e-05,7.402018564140679e-06,3.857764390689325e-06,1.643283382772789e-05,1.6527514588411714e-05,1.7150606820820037e-05,4.5239989514294105e-06,1.769070546293502e-05,1.8203226725406975e-05,1.726580198224899e-05,5.064986777611557e-06,5.161257455472899e-06,1.8365579604026115e-05,1.8334054857599387e-05,3.550512304174155e-06,1.5493102240965787e-05,3.864075220192137e-06
528,528.0,0.9870134245521996,1.0148250676035033,3.087500755331153e-05,3.1641929833959195e-06,1.2648480747813135e-05,7.107647940029352e-06,5.142202395531609e-06,1.6023283819918118e-05,1.0086661307563494,0.9875147967932033,0.9902206730161922,0.991376736176131,0.991073772871626,1.0084590184415716,0.9878082007225463,1.0067816727831385,0.9929462402514998,0.9887477301368219,0.995216293442547,0.9885496739217712,0.9875979076421392,0.989875055248758,0.9975516161833132,1.0114586659398075,0.9894149119932506,0.9923526980136983,0.9884919801130979,1.0132662338930196,0.9880337226338065,0.9883717493949378,0.9950914055604752,1.0138952217349362,1.0146873664573417,0.9870134245521996,0.9870494584216021,1.0098744769963273,0.9877955399460487,1.0113220302143884,3.1641929833959195e-06,1.1767590211255289e-05,1.2207645357586253e-05,1.380080319121144e-05,1.3773603185976065e-05,3.840696955517412e-06,1.7756912267721445e-05,3.979399051346842e-06,1.4712316370645418e-05,3.087500755331153e-05,1.4133313917621595e-05,2.953016680642024e-05,2.167759550210608e-05,1.4317690332245908e-05,6.72990887333366e-06,3.860723372469395e-06,1.48834395381038e-05,1.4979973855904537e-05,1.5534000803100622e-05,4.5265481113222125e-06,1.6023283819918118e-05,1.6489972312684906e-05,1.568913918708009e-05,5.142202395531609e-06,5.25966447140574e-06,1.6642130819885148e-05,1.6616225259549357e-05,3.636147549038037e-06,1.4036144075947247e-05,3.8679843027580725e-06
529,529.0,0.9870184693056696,1.014831411334438,2.8020265691595572e-05,4.021618404179993e-06,1.1887184648284293e-05,5.962668363197025e-06,6.103421216854472e-06,1.4498273616300704e-05,1.0086445979068914,0.9874643417304813,0.9902725737971164,0.9914288266293506,0.9911305688340859,1.008436307481465,0.9877611620890504,1.0067598792041694,0.993007393884179,0.9887087475961899,0.9952844233877224,0.9885120889840804,0.9875522350021166,0.9899372932094471,0.9975496744454556,1.0114374935383725,0.9894809779643059,0.9923011337076881,0.9885613011431439,1.0132387477944185,0.988104839209543,0.9884435723864058,0.9950293525043248,1.0138658044456719,1.0146561331952217,0.9870876700804436,0.9871231340530818,1.0098491860613914,0.9877437329434644,1.0113009651746698,4.021618404179993e-06,1.0696953034105652e-05,1.106630912657939e-05,1.2511651779812755e-05,1.2472640836522635e-05,4.82700257655943e-06,1.6107439304197505e-05,4.993692059212956e-06,1.331274064103441e-05,2.8020265691595572e-05,1.2790578270795666e-05,2.6795269997743293e-05,1.9656050916709908e-05,1.2968541378184636e-05,6.356468925495385e-06,4.9244387228220585e-06,1.3471005735146059e-05,1.363431063534673e-05,1.4055758631218527e-05,5.47459324161149e-06,1.4498273616300704e-05,1.4923635047825067e-05,1.4299368609228473e-05,6.103421216854472e-06,6.234971950441913e-06,1.506280439792948e-05,1.5038901593699356e-05,4.6071767541557735e-06,1.2756164197313096e-05,4.933492155906213e-06
530,530.0,0.9870383016216637,1.014829455891426,2.5447510660165188e-05,5.097043260662464e-06,1.1345881408550447e-05,4.856881168867536e-06,6.7184725493412446e-06,1.3258647035760676e-05,1.0087965992069952,0.9874580972208907,0.990322089117817,0.9914849277560075,0.9911880124878913,1.0085961445802352,0.9877555632628412,1.0069195127383406,0.9930720821427818,0.9887029771162268,0.9953515433143412,0.9885060252088447,0.9875477377559234,0.9899966186599134,0.9976221119633477,1.0115996297604735,0.989543075335725,0.9922959262692413,0.9886258268117237,1.0134053421603828,0.9881732285952942,0.9885146048953599,0.9950266974064239,1.0140388670935074,1.014829455891426,0.9871607170065081,0.9871951876703925,1.0100062102316079,0.9877387531589982,1.0114628968702009,5.097043260662464e-06,9.721427861450668e-06,1.0061255723704056e-05,1.1374128134957902e-05,1.1338569468345112e-05,6.1348923955724934e-06,1.4606426538874e-05,6.352484424087877e-06,1.2095308689999262e-05,2.5447510660165188e-05,1.1628663354282641e-05,2.4342660851151564e-05,1.781855758637808e-05,1.1808684801331824e-05,6.02168853255187e-06,6.253333288769857e-06,1.2282020070643673e-05,1.240932610198628e-05,1.2835256941410693e-05,6.7184725493412446e-06,1.3258647035760676e-05,1.3634186993633695e-05,1.3037879910201937e-05,7.342569135554534e-06,7.474932830306923e-06,1.3821226018064577e-05,1.3781723508770533e-05,5.823560177095836e-06,1.1586984641676835e-05,6.2670207697809895e-06
531,531.0,0.9870671712795498,1.014818406099812,2.3167981528095888e-05,5.206012137696806e-06,1.0597678259937429e-05,4.288187283419809e-06,6.572324530952043e-06,1.246055387009057e-05,1.008744010273088,0.9875473776636013,0.9903788633135749,0.9915480600575389,0.9912530725115928,1.0085443130539664,0.9878573831972712,1.0068642953767641,0.9931456146997146,0.9888231128939952,0.9954344003309763,0.9886249342510575,0.98765668938192,0.9900588436828969,0.9976677039760938,1.0115599366622967,0.9896016608151317,0.9924135243569197,0.9886821737439062,1.013375795515958,0.9882269046558269,0.9885704624916574,0.9951573782517712,1.014018640604606,1.014810056687867,0.9872067547311839,0.9872419820471102,1.0099564616838623,0.9878433512367396,1.0114227730624883,5.206012137696806e-06,8.79895624701976e-06,9.309553024198723e-06,1.050336484561316e-05,1.050376878446659e-05,6.259984986580219e-06,1.3231314577952044e-05,6.495227334337917e-06,1.120671212658625e-05,2.3167981528095888e-05,1.0814253566829251e-05,2.2171431873266314e-05,1.6156611712318998e-05,1.0968405193106871e-05,5.465828516600217e-06,6.254990281203363e-06,1.1458727978527423e-05,1.1249884753756978e-05,1.2019309376099627e-05,6.572324530952043e-06,1.246055387009057e-05,1.282730378312282e-05,1.183923635841356e-05,7.052360356649898e-06,7.151759962009842e-06,1.3086821299584507e-05,1.3017515486227217e-05,5.919197313487541e-06,1.0488404027100648e-05,6.272551966227773e-06
532,532.0,0.9870993280586953,1.014799331034351,2.10150063761609e-05,4.838088370550353e-06,9.810136484337427e-06,3.92061222602894e-06,6.00277025810481e-06,1.1860244254399614e-05,1.0086618842411756,0.9875444160536102,0.9903661643168964,0.9915351381526476,0.9912392015872734,1.0084566370170325,0.9878548977148222,1.0067768715398775,0.99313072466503,0.9888195790629628,0.995418431727432,0.9886181967451809,0.987653741831027,0.9900452859548733,0.9976333917138342,1.0114718390842212,0.9895846639700635,0.9924071824038946,0.9886623426427344,1.0132691053947434,0.9882015434396121,0.9885404547060382,0.9951427877958164,1.0139015401015763,1.0146915191510388,0.9871778670423577,0.9872141125296843,1.009870044088551,0.9878407655457708,1.0113343207097114,4.838088370550353e-06,7.967690231283038e-06,8.685562075407338e-06,9.8249973653172e-06,9.847770793076515e-06,5.791402091160934e-06,1.1975296596998534e-05,6.00277025810481e-06,1.0518231801245194e-05,2.10150063761609e-05,1.0224801077690872e-05,2.0113977590471053e-05,1.4626744207654729e-05,1.0346444895651363e-05,4.97540540202797e-06,5.758141331363393e-06,1.0848442246332794e-05,1.0184058473586636e-05,1.1402484040551027e-05,6.00242076586588e-06,1.1860244254399614e-05,1.2265565737876563e-05,1.071566131320197e-05,6.403498267669755e-06,6.4906005269244e-06,1.2470975801621091e-05,1.2392211465829018e-05,5.486094473360337e-06,9.49346362447272e-06,5.776043074266801e-06
533,533.0,0.9871290217384677,1.0147737658321483,1.9107836806999157e-05,4.408381710506109e-06,9.024505282174058e-06,3.5973583333228365e-06,5.477046574111271e-06,1.0938666779017773e-05,1.008659686820092,0.9874957315245273,0.9903402165889366,0.9915056109884245,0.9912086731041563,1.0084546633068037,0.9877918862113791,1.0067752885413024,0.9930988900308705,0.9887376700767542,0.995385819035818,0.9885371169810054,0.9875815620028957,0.9900105271294016,0.9975975130091085,1.0114618070434829,0.989545841128105,0.9923359913330281,0.988619429052308,1.0132419255842053,0.9881528662753756,0.9884840401251458,0.9950511968507234,1.013861923137177,1.014650911041029,0.9871290217384677,0.9871656875678427,1.0098651606290654,0.9877862116856772,1.0113238447350752,4.408381710506109e-06,7.303057131236829e-06,7.984499380656783e-06,9.090899183946888e-06,9.099575029481151e-06,5.275366138996853e-06,1.0938666779017773e-05,5.465498460436709e-06,9.718820814532255e-06,1.9107836806999157e-05,9.512449748484856e-06,1.8288965087845948e-05,1.3344459211320702e-05,9.617988309735118e-06,4.529809954438205e-06,5.25367356323006e-06,1.0100556527246955e-05,9.33645670681683e-06,1.0628734947068992e-05,5.477046574111271e-06,1.1087537330080559e-05,1.1536122360148597e-05,9.787933359333885e-06,5.829495075976893e-06,5.903512497057657e-06,1.1600896659713764e-05,1.1531729087781044e-05,5.001559103977519e-06,8.704121963369835e-06,5.269508961672468e-06
534,534.0,0.9871515889394378,1.0147432456303096,1.73992116833703e-05,4.0643680307850656e-06,8.289029310197037e-06,3.2705538307488424e-06,5.097298763697258e-06,1.0043882094631181e-05,1.0087060202891862,0.9874556062100832,0.9903815071601664,0.9915540290570772,0.9912562661566753,1.0085106647036146,0.9877499214826614,1.0068343194016696,0.9931521263367287,0.9886815297677551,0.9954450683492521,0.9884823485288492,0.9875346340167959,0.9900593214932797,0.9976167550410499,1.0115122449531027,0.9895970701760322,0.9922934777645082,0.9886724217349808,1.013292491777345,0.9882074215937702,0.9885375698162707,0.9950085049194324,1.0139120927934357,1.0147033080961294,0.9871864796596581,0.9872228229552392,1.009915743160707,0.9877484013674979,1.0113742848945877,4.0643680307850656e-06,6.7372855318482535e-06,7.2605194986859616e-06,8.291678167659037e-06,8.299976116425881e-06,4.8732516545483596e-06,1.0043882094631181e-05,5.0498913610086576e-06,8.865036220935003e-06,1.73992116833703e-05,8.732240900799246e-06,1.6651348242810355e-05,1.222816968625397e-05,8.786352863700106e-06,4.103391956900974e-06,4.878412163777412e-06,9.24601966835231e-06,8.660913750233183e-06,9.761215404971924e-06,5.097298763697258e-06,1.0220690668891264e-05,1.0715460904276296e-05,9.032953199535502e-06,5.393660416130943e-06,5.443662896377067e-06,1.065573226739329e-05,1.0603525555197189e-05,4.634113021470166e-06,8.048704100271266e-06,4.89191251497377e-06
535,535.0,0.9871667136469857,1.0147093055659417,1.585941179195728e-05,3.7181933250127322e-06,7.737349044217697e-06,2.985630460931074e-06,4.8343937985881555e-06,9.263111198325678e-06,1.0087245677843493,0.9874242514545523,0.9904198862776351,0.9915970838652399,0.9913005929876078,1.008531171165561,0.9877161002894069,1.0068531235944986,0.9932063413333764,0.988649468160485,0.9955055509339051,0.9884538650819967,0.9875023435502595,0.9901003151840276,0.9976234646391208,1.0115279499831022,0.9896395489242042,0.9922549406710757,0.9887165291571991,1.0133033131164044,0.9882538060118145,0.9885859891627193,0.994967816147583,1.0139195167916888,1.0147093055659417,0.9872336118205736,0.9872696315613696,1.0099350851356885,0.9877141581104968,1.0113897783241508,3.8104762441680725e-06,6.294017522826204e-06,6.7747845905541875e-06,7.709137794936272e-06,7.755498333518366e-06,4.569240094363406e-06,9.263111198325678e-06,4.733096236894342e-06,8.306005150827232e-06,1.585941179195728e-05,8.259851593167269e-06,1.5174414592852387e-05,1.123053543502783e-05,8.245112347557777e-06,3.7181933250127322e-06,4.579214798210797e-06,8.699817452018105e-06,8.06721134523813e-06,9.204169161086935e-06,4.8343937985881555e-06,9.646419685761747e-06,1.0120193733939838e-05,8.48192970122139e-06,5.098527320358354e-06,5.138470705035568e-06,1.0068676306878383e-05,1.0017767582936876e-05,4.371223487385731e-06,7.499467929954084e-06,4.590102065927698e-06
536,536.0,0.987175166687696,1.0146741210424501,1.4470007774447092e-05,3.792601470042561e-06,8.014127643740163e-06,2.2841038121692348e-06,6.247900938111374e-06,9.231590970320149e-06,1.0086649855467809,0.9874284297959139,0.9904546580909406,0.9916362181834193,0.9913381101108071,1.0084690023975498,0.9877258875787934,1.0067898051936466,0.9932477581759296,0.9886728268463846,0.9955483272752192,0.9884763135036703,0.9875168411017009,0.990139000075797,0.9976175091176579,1.0114642307280675,0.98967525749181,0.9922556531726453,0.9887501380778657,1.0132259588472154,0.9882826496046919,0.9886111565737336,0.9949617569287176,1.013833931051222,1.0146205299128495,0.9872579991308046,0.9872951501409053,1.0098747742626866,0.987719974728213,1.0113263337035734,5.230416753255695e-06,5.888018850620271e-06,6.68193344694382e-06,7.588283792827368e-06,7.701152315339902e-06,6.1033701584656185e-06,8.542162547210672e-06,6.247900938111374e-06,8.346455542367079e-06,1.4470007774447092e-05,8.401718229741651e-06,1.3843445649536726e-05,1.030834588306534e-05,8.230678553613806e-06,3.792601470042561e-06,6.173619692142157e-06,8.717289459607984e-06,7.468174021588291e-06,9.231590970320149e-06,6.50051064086556e-06,9.693395918278307e-06,1.0139502152933276e-05,7.932081453924729e-06,6.9084921385006635e-06,6.949452388926087e-06,1.0207181899799563e-05,1.01292457576284e-05,5.846983711635476e-06,6.971132363936457e-06,6.178684836528815e-06
537,537.0,0.9871777188881521,1.0146424285284381,1.4225556525712306e-05,4.264545113880158e-06,8.62676517047127e-06,1.985334809253141e-06,7.534854217304046e-06,9.559623531221126e-06,1.0086474640609628,0.9874600516448447,0.9904873518369992,0.9916743652267813,0.9913742450176952,1.0084506490041005,0.9877640258974012,1.006770518353928,0.9932809667198848,0.9887252678772817,0.9955742835965058,0.9885276220449473,0.9875606981823123,0.9901791206209142,0.9976367757556667,1.011446278405304,0.9897157198536791,0.9922901053247156,0.9887922140233313,1.0132118531262324,0.988325667432407,0.9886553695421331,0.9949956975058358,1.013820513100969,1.0146060258925187,0.9873020722758113,0.9873391369100277,1.0098581897959769,0.9877577223753656,1.0113093244526403,6.440616394515127e-06,5.9381439276961626e-06,6.929439360621292e-06,7.938580958758501e-06,8.118333398749984e-06,7.402993362323299e-06,8.531628148677875e-06,7.534854217304046e-06,8.998346881593129e-06,1.4225556525712306e-05,9.295261398631073e-06,1.3635352279829915e-05,1.0253649270982887e-05,8.616431893188695e-06,4.264545113880158e-06,7.542107493464642e-06,9.070553263008644e-06,7.836310696348146e-06,9.559623531221126e-06,7.920982944701445e-06,1.001655652417267e-05,1.0494122593165467e-05,8.513103883501817e-06,8.503634633662425e-06,8.543081601639208e-06,1.0496159082874661e-05,1.0408690678787728e-05,7.0778026772545695e-06,7.154692363200843e-06,7.5418000146701816e-06
538,538.0,0.987175141074937,1.0146196047588094,1.4081316266000618e-05,4.275215574475773e-06,8.588388969610225e-06,1.9144126542427997e-06,7.4379655447482225e-06,9.505681210573267e-06,1.0086570339925693,0.9874789903242458,0.9905228549913743,0.9917076274476364,0.9914112350113634,1.0084625261521134,0.987789376385284,1.006782669842552,0.993316427382938,0.9887640563674175,0.9956024048581319,0.9885634448316377,0.9875905459946744,0.9902154991211969,0.9976564337101769,1.011456090258486,0.9897526352846299,0.9923019294678093,0.9888302905628126,1.0132276676949519,0.9883632097025384,0.9886943517871837,0.9949946731252963,1.0138357623469045,1.0146196047588094,0.9873410195342973,0.9873761818968412,1.0098675811204263,0.9877771202168837,1.0113198115369442,6.425240404575025e-06,5.998348560750039e-06,6.807300758153989e-06,7.844619588874882e-06,8.050162709633797e-06,7.359783471617575e-06,8.565410500224133e-06,7.49455973287685e-06,9.037365153209893e-06,1.4081316266000618e-05,9.505681210573267e-06,1.350426266554529e-05,1.0262990761648908e-05,8.474757776711179e-06,4.275215574475773e-06,7.4379655447482225e-06,8.840206834210451e-06,8.219833709301921e-06,9.259242525817519e-06,8.043884947223567e-06,9.648171406799138e-06,1.0121413357629037e-05,9.066163421630933e-06,8.73894456547371e-06,8.800300888917591e-06,1.0005448079171811e-05,9.92995586404979e-06,7.042496995403833e-06,7.366406299996252e-06,7.4442195130618035e-06
539,539.0,0.9871682040746355,1.0146093887175138,1.3260901951306337e-05,4.0116049475486725e-06,8.216846118328366e-06,1.7727942228847928e-06,7.358985744137782e-06,9.188419010668628e-06,1.0085949686399958,0.9875201030086674,0.9905385867437592,0.991723589771883,0.9914286314565515,1.0084014108601127,0.9878351323334252,1.0067207331728303,0.993340261652514,0.9888229533606713,0.995628393995147,0.9886247892674502,0.9876395497259799,0.990229403237011,0.9976516358936137,1.0113899762128198,0.9897688999657248,0.9923504673411552,0.9888467925954647,1.0131693473666126,0.9883793360400451,0.9887078013609586,0.9950381927198635,1.013782192909136,1.0145666491435215,0.9873596778119126,0.9873939262893482,1.0098046823220612,0.9878210777311478,1.011253881321759,6.485974491532328e-06,5.616885682972086e-06,6.2133423733866245e-06,7.168827161986605e-06,7.358985744137782e-06,7.403967059638149e-06,8.06247692404801e-06,7.538648488293254e-06,8.261967763145828e-06,1.3260901951306337e-05,8.693853452285475e-06,1.272322786941725e-05,9.69155768960172e-06,7.762428620255602e-06,4.0116049475486725e-06,7.457256094694446e-06,8.11311808457434e-06,7.831481463217727e-06,8.519663536657703e-06,8.423434933920524e-06,8.923949585226578e-06,9.43129871799707e-06,8.841921147811434e-06,9.335446000338813e-06,9.429788186401426e-06,9.263852101511007e-06,9.188419010668628e-06,7.107323381798267e-06,6.9094524009852465e-06,7.474328684491917e-06
540,540.0,0.9871576787138304,1.0146089683846875,1.295350807184612e-05,3.765519268580992e-06,7.825589968899152e-06,1.783951102854787e-06,6.841870169620841e-06,8.733259645006854e-06,1.0086038376073414,0.9875374922778813,0.9904986227969782,0.9916853354909553,0.9913902905743701,1.0084180647872534,0.987852365007871,1.0067377984496146,0.993309158347574,0.9888389998520526,0.9956075672243401,0.9886432154944135,0.9876554118235009,0.9901825796682461,0.9976466020004677,1.011399598122035,0.9897193529167178,0.9923732262013707,0.9887944508807747,1.0131811256635803,0.9883263297307565,0.9886528790615025,0.9950595585920538,1.013798835965448,1.0145844900272956,0.9873090217811763,0.9873427092790609,1.0098182087902108,0.9878384260541551,1.0112630439271262,6.056691184481824e-06,5.464396560850583e-06,5.759223248840201e-06,6.673448370361154e-06,6.841870169620841e-06,6.957926398660907e-06,7.836177116656601e-06,7.1036579160426884e-06,7.699694531791569e-06,1.295350807184612e-05,8.138972435634118e-06,1.2454791238270028e-05,9.476376948679368e-06,7.2252821269648525e-06,3.765519268580992e-06,6.990890880883844e-06,7.576509907277465e-06,7.734066838230223e-06,7.977493284695174e-06,8.007883548692507e-06,8.39430744624578e-06,8.9079716072851e-06,8.996143656929593e-06,8.975959884462762e-06,9.086809204326868e-06,8.733259645006854e-06,8.657957064683285e-06,6.658128979474002e-06,6.65372229363007e-06,7.009059237869189e-06
541,541.0,0.987144335819106,1.0146138939895128,1.2546834274586438e-05,3.416421208235817e-06,7.48307163443197e-06,1.7490424719937373e-06,6.51313458662045e-06,8.283013240406618e-06,1.008606929009599,0.9875079032286944,0.9904279455620474,0.9916154368056356,0.9913139370430454,1.0084186709063678,0.9878061998645392,1.0067356605552664,0.9932265882508058,0.9887683844592532,0.995526513658678,0.988574215515555,0.9875999347291452,0.9901069090827599,0.9976154386647983,1.011408590456739,0.9896401812154458,0.9923467164597437,0.9887142528731353,1.0131939963141825,0.9882465845268322,0.9885710003967288,0.9950476375989695,1.0138177627082514,1.0146042142182603,0.9872294399627634,0.9872635110910425,1.0098254906928734,0.987806568712073,1.0112717450427722,5.67077682832862e-06,5.39265263327755e-06,5.518999961164978e-06,6.446110234032619e-06,6.599234722376179e-06,6.57847125728339e-06,7.635976114997388e-06,6.730636828803059e-06,7.540120069603699e-06,1.2546834274586438e-05,8.088926819544803e-06,1.2040652638997857e-05,9.213603072198931e-06,6.912396355570594e-06,3.416421208235817e-06,6.51313458662045e-06,7.249886839913143e-06,7.631107262694649e-06,7.6286440190214755e-06,7.360984169964667e-06,8.018094106139216e-06,8.465009102973622e-06,8.90501736715786e-06,8.195940957530567e-06,8.30184621378545e-06,8.35505808978535e-06,8.283013240406618e-06,6.243906357074642e-06,6.481744166901261e-06,6.5269495339881835e-06
542,542.0,0.9871289462170454,1.0146197157611727,1.1643782136314872e-05,3.0982736066341505e-06,7.185117679497245e-06,1.6243964271417301e-06,6.219572590118027e-06,8.040367709125155e-06,1.0086375365199898,0.9874114378046577,0.9903550800840862,0.991531175370798,0.9912324162823153,1.008449369503294,0.9876902351762089,1.006767643793719,0.9931443595832548,0.988622798931818,0.995446335140263,0.9884307526977806,0.9874736323193923,0.9900268022775867,0.9975632872301544,1.011438758231077,0.9895567701822614,0.9922265269757469,0.9886297988494024,1.0132149351060817,0.9881625616967965,0.9884867225444176,0.9949214102023636,1.0138339285077203,1.014619715761173,0.9871423654075582,0.9871784175342018,1.0098527375812856,0.9876965609217501,1.0113019054354175,5.416512662026212e-06,5.0969183945400825e-06,5.426280293118627e-06,6.387011919356564e-06,6.521270046668036e-06,6.273702550628434e-06,7.158652130430143e-06,6.4191779945189024e-06,7.578190126178511e-06,1.1643782136314872e-05,8.223769880505529e-06,1.1147821987167053e-05,8.591430177388826e-06,6.7727285697472645e-06,3.0982736066341505e-06,6.210069770064278e-06,7.071075189650512e-06,7.234750799996436e-06,7.415402652517224e-06,7.11630685752186e-06,7.751532760668668e-06,8.135587637886708e-06,8.468492619846551e-06,7.982608359252278e-06,8.124435795541505e-06,8.040367709125155e-06,7.979442234973462e-06,5.945753785279703e-06,6.102609147251905e-06,6.219572590118027e-06
543,543.0,0.9871122807342328,1.014622824936406,1.078036562934756e-05,2.8321839478296697e-06,6.8805900261923034e-06,1.516655534156461e-06,5.979105812416541e-06,7.777712340349537e-06,1.0086196539655203,0.9873747519720325,0.9903375520115146,0.9915116033381682,0.9912095104404981,1.008433504223779,0.9876506850205691,1.006757536128498,0.993117029590886,0.9885651012137169,0.9954157169234982,0.9883745803949878,0.9874274847073612,0.9900056995931645,0.997533037625057,1.0114111075695653,0.9895346124226186,0.9921832434211633,0.9886071870322016,1.0131733216541097,0.9881369229885913,0.9884598633476979,0.9948698570843488,1.0137795837842263,1.0145625204446982,0.9871122807342328,0.9871494132921247,1.0098328755126837,0.987656590966648,1.011274412260446,5.204716595523641e-06,4.688392686624561e-06,5.342846969963457e-06,6.342825441897961e-06,6.428113597168545e-06,5.994551460592673e-06,6.588734696666002e-06,6.146494452143149e-06,7.461423609885893e-06,1.078036562934756e-05,8.040381000959412e-06,1.0322987826637553e-05,7.928044109055519e-06,6.694488976773964e-06,2.8321839478296697e-06,5.978214506692357e-06,6.93714624112675e-06,6.6434091472676235e-06,7.245589054986821e-06,6.977124593223818e-06,7.5100318578929395e-06,7.830653599171272e-06,7.777712340349537e-06,7.905150804033347e-06,8.097347014264502e-06,7.737484382760031e-06,7.692661677099654e-06,5.6795463974661375e-06,5.6299723559482204e-06,5.979105812416541e-06
544,544.0,0.9870949545245377,1.014622976782177,1.0270042511657846e-05,2.646744513807057e-06,6.5412521188545975e-06,1.4789463374141163e-06,5.519294702175008e-06,7.4786165876094e-06,1.0085440519266629,0.9874832665525306,0.9904065369680783,0.9915726427398002,0.9912722011551556,1.0083603547149156,0.9877739711427407,1.0066894967267066,0.993169055280235,0.988690815324298,0.9954548119858566,0.9885003059623636,0.9875502660361621,0.9900690929928181,0.9975659609407024,1.011329108784637,0.9895983416754893,0.9923074895729873,0.9886704594058979,1.0130915126962565,0.9881994435903528,0.9885216888557932,0.9949996819520471,1.0136996307727766,1.0144835927410443,0.9871742250017302,0.9872108155467724,1.0097519674609403,0.9877736181786488,1.0111928077029708,4.8070242540145884e-06,4.373048677230363e-06,5.2739234035352925e-06,6.250968625661656e-06,6.331322345719226e-06,5.528011728254267e-06,6.184417900800374e-06,5.673923187426338e-06,7.248106573964286e-06,1.0270042511657846e-05,7.643189758329805e-06,9.816562303667667e-06,7.490893278455174e-06,6.617694699543933e-06,2.646744513807057e-06,5.519294702175008e-06,6.83628017309756e-06,6.115450101984966e-06,7.141097568238041e-06,6.432985182834555e-06,7.369398776395244e-06,7.674255738962433e-06,7.093476131574206e-06,7.289304010089841e-06,7.4786165876094e-06,7.585469260850521e-06,7.529684554460767e-06,5.2315202500013555e-06,5.271086712883953e-06,5.513770052412199e-06
545,545.0,0.9870769600509733,1.0146207675730063,1.0076390837158986e-05,2.4519799520717218e-06,6.279801754562341e-06,1.441655290920127e-06,5.361213309647473e-06,7.050326181885054e-06,1.008569989122282,0.987581290045594,0.9904712323875227,0.9916412912100375,0.9913358237147557,1.0083834008295207,0.9878865137127805,1.006710699686869,0.9932219928740318,0.9888216448877478,0.9954898533254216,0.9886298163897804,0.9876707129152735,0.9901382445767516,0.9976375960117361,1.0113611464512606,0.9896670764684301,0.9924217915936205,0.9887399162789596,1.0131303729166867,0.98827285868083,0.9886016285580163,0.9951287218054834,1.0137434514521497,1.0145254783202133,0.9872462839711542,0.9872830748647071,1.009781094974028,0.9878802932735772,1.011224939597471,4.681757612513124e-06,4.239284225329523e-06,5.094258019098687e-06,5.982891663835941e-06,6.096237492510762e-06,5.317136971160718e-06,5.998519274297495e-06,5.458361075015237e-06,6.949291459650531e-06,1.0076390837158986e-05,7.222931229284708e-06,9.653294672108919e-06,7.285093800866975e-06,6.3432901212698215e-06,2.4519799520717218e-06,5.372369797350352e-06,6.5589540717000864e-06,5.832714697502127e-06,6.854001972993803e-06,6.0984345412524825e-06,7.050326181885054e-06,7.327784597244823e-06,6.600961003702046e-06,6.832742018174082e-06,7.0054868677992035e-06,7.277201823442946e-06,7.199339765452186e-06,5.074262581828421e-06,5.097541000722006e-06,5.361213309647473e-06
546,546.0,0.9870581341038385,1.0146167935834143,9.778256917348637e-06,2.220874487048568e-06,5.979445340356571e-06,1.3832778518685014e-06,5.2372551631813785e-06,6.628039323081209e-06,1.0085793126454274,0.9876386976995882,0.9904855450871141,0.9916609458677423,0.9913507023608403,1.0083956783215944,0.987956357839165,1.006725805154947,0.9932346122583742,0.988901417984314,0.9954928765180373,0.9887077216095256,0.9877492969381776,0.990149921833929,0.9976615276833373,1.0113657497189117,0.9896780053099636,0.9924815122267989,0.9887512926573858,1.0131381341662524,0.9882853205326039,0.9886156934452215,0.995193433582068,1.01375068248022,1.0145315002759632,0.9872598303035913,0.9872963238983591,1.0097931151945385,0.9879431192202782,1.0112296023623644,4.580380237038412e-06,4.150439151237276e-06,4.772699817548368e-06,5.569945723304044e-06,5.683358554762891e-06,5.127501044071604e-06,5.8269068500775214e-06,5.264414937436998e-06,6.459908747757492e-06,9.778256917348637e-06,6.680290106820099e-06,9.434159944367675e-06,7.051103251797544e-06,5.9385439492395986e-06,2.220874487048568e-06,5.252596818476356e-06,6.159756897292931e-06,5.683255393841088e-06,6.448050005234759e-06,5.799333097061241e-06,6.628039323081209e-06,6.88549501087604e-06,6.264792346881732e-06,6.419457431975577e-06,6.577391445040134e-06,6.829375581948363e-06,6.756248493034355e-06,4.936672732825637e-06,4.966856750089496e-06,5.2372551631813785e-06
547,547.0,0.9870383134734324,1.0146116510879217,9.26759061369199e-06,2.099551585384113e-06,5.78472748204615e-06,1.4186382154028174e-06,4.765068193616105e-06,6.653390371114414e-06,1.00862674330107,0.9876139606678311,0.9904172334817235,0.9915949439916549,0.9912829677369855,1.0084543425465329,0.9879244487731874,1.0067868190801819,0.9931672996528697,0.988852434322902,0.9954262332930323,0.9886612244109102,0.9877118738654429,0.9900792110533384,0.9976448625872506,1.0114207206860009,0.9896099964533686,0.9924499111986257,0.988683846419079,1.0132066360137941,0.9882202895555063,0.988553371758274,0.9951589827243902,1.0138246008857061,1.0146054954394723,0.9871967342943756,0.9872327337131456,1.009848430952972,0.9879120918411348,1.0112849512998643,4.156444323092992e-06,3.882269712772775e-06,4.93516204864063e-06,5.629159591707354e-06,5.81488777961014e-06,4.640358924556486e-06,5.483085595913907e-06,4.765068193616105e-06,6.529772327361339e-06,9.26759061369199e-06,6.638232665118608e-06,8.95307729747038e-06,6.653390371114414e-06,6.1329312151730755e-06,2.099551585384113e-06,4.767847934048089e-06,6.407690515278472e-06,5.30008665981009e-06,6.714830273323517e-06,5.260746467278733e-06,6.881054133083096e-06,7.181583619456539e-06,5.782033070459422e-06,5.837425417684396e-06,5.984050148715518e-06,7.020743271538572e-06,6.9610992454573654e-06,4.473334136728068e-06,4.634029911696234e-06,4.7542874116021215e-06
548,548.0,0.9870173349500545,1.0146059363610496,1.0946075018915801e-05,2.3241349142764666e-06,6.400074305376705e-06,1.9661526543021586e-06,4.430396039315382e-06,7.85235372942755e-06,1.008616083059269,0.9875278697104195,0.9903288707218016,0.9915059601429427,0.9911923763898474,1.0084452335964296,0.9878243777068174,1.006780465511105,0.993077064462754,0.988728367767351,0.9953500200023968,0.9885372960679675,0.9876015588753305,0.9899853423967813,0.997576252976498,1.0114089852592687,0.9895164070189357,0.9923525640178794,0.9885903207777031,1.0132002718135225,0.9881303178334299,0.9884629774851048,0.9950690132896388,1.0138238601474139,1.0146059363610496,0.9871106019717902,0.9871451449112617,1.0098397851595236,0.9878189814229048,1.0112727699690967,3.838400536676543e-06,4.430396039315382e-06,5.851758012035098e-06,6.655560232984813e-06,6.89747714488874e-06,4.277151282538342e-06,6.4300733171566724e-06,4.39287916480735e-06,7.623491193757594e-06,1.0946075018915801e-05,7.583179645920281e-06,1.0555436683280966e-05,7.85235372942755e-06,7.211152505689527e-06,2.3241349142764666e-06,4.401078885095777e-06,7.6110375125206874e-06,6.119954519965844e-06,7.95079472885987e-06,4.8194244880300035e-06,8.08908421894899e-06,8.434214268294831e-06,6.578056939874983e-06,5.353075016450311e-06,5.488526785918495e-06,8.247193471113966e-06,8.153430949718935e-06,4.119555957882074e-06,5.379502643297521e-06,4.387779353657734e-06
549,549.0,0.9869950353240038,1.014600674027286,1.326505012800762e-05,2.660576393735093e-06,7.0026806366049835e-06,2.5658779375012976e-06,4.505766294516617e-06,8.643115782776592e-06,1.0085832957473573,0.9875027222486575,0.990254626708016,0.9914177985469093,0.9911093103936353,1.0084104365359698,0.9877852589763887,1.0067475528769738,0.9929942103236616,0.9886609772806274,0.9952742207668519,0.9884709397518913,0.987552307189686,0.9899012478151292,0.997529173087292,1.0113780138137392,0.9894290137768343,0.9923256461405779,0.9885021704601932,1.0131746741753176,0.9880422265574964,0.9883746204343684,0.9950473543104423,1.0138037954245913,1.014585505027759,0.9870227242766284,0.9870573183117047,1.0098022787637315,0.9877861342090637,1.0112417709867734,3.555702131621343e-06,5.323416332238726e-06,6.352868448533585e-06,7.326309580693133e-06,7.563252145283443e-06,3.951254047913444e-06,7.758164400690313e-06,4.055199717155844e-06,8.305722122332926e-06,1.326505012800762e-05,8.224099663923483e-06,1.2782091831894804e-05,9.512575510296288e-06,7.81653002437308e-06,2.660576393735093e-06,4.091964125762984e-06,8.292909520568095e-06,7.456219882465614e-06,8.643115782776592e-06,4.505766294516617e-06,8.78910260670556e-06,9.144090677860456e-06,8.039851488985624e-06,5.071728974719878e-06,5.2173399319894794e-06,9.044045000741067e-06,8.899626313936173e-06,3.806467135243248e-06,6.54650129672087e-06,4.07887758646402e-06
550,550.0,0.9869712513855791,1.0145986021109947,1.3732159464747645e-05,2.6506724115799006e-06,7.114941942048104e-06,2.5478337506223513e-06,4.9031738093897504e-06,8.44270676035415e-06,1.0085524624346613,0.9874389146721624,0.9902109721707414,0.9913704578227786,0.9910609922219373,1.0083739904471702,0.9877054962478845,1.0067093506661164,0.9929413122809595,0.988563651225487,0.9952174604907648,0.9883754222870487,0.9874669042937446,0.9898504689217141,0.9974687445138323,1.0113315846390218,0.9893787634966973,0.9922486675558144,0.9884518121192322,1.0131324013465406,0.9879907985285543,0.9883225942931486,0.9949743710081005,1.0137629935323889,1.0145455558823386,0.986971251385579,0.9870051203000596,1.009766182642628,0.9877176042669635,1.0111966952686138,3.739827797803393e-06,5.851627794642435e-06,6.195331679845567e-06,7.049107216576011e-06,7.29845052839123e-06,4.05452465554414e-06,8.367759968620923e-06,4.060193406951943e-06,7.946242722382325e-06,1.3732159464747645e-05,7.840701239677509e-06,1.326054212702504e-05,1.0052343468112993e-05,7.517904115774083e-06,2.6506724115799006e-06,4.37782577107073e-06,7.970989453320761e-06,8.134394573850354e-06,8.29240238265332e-06,4.9031738093897504e-06,8.44270676035415e-06,8.773373537773613e-06,8.839207429321821e-06,5.54827186929823e-06,5.703374383723009e-06,8.717543396754732e-06,8.566916719016585e-06,4.054820301714107e-06,7.146598264464996e-06,4.359271011061872e-06
551,551.0,0.9869462451981672,1.014602886986507,1.5256511228455617e-05,2.9203206554665948e-06,7.604326100469045e-06,2.9458725490554886e-06,5.173120118744628e-06,8.750058598192599e-06,1.0086029056438222,0.9875263090918573,0.9902746252091058,0.9914411613594049,0.9911302965807971,1.0084299960179997,0.9878109434537545,1.006766822413068,0.9930164935075215,0.9886972622570316,0.9952969159952952,0.9885089767139706,0.9875804137187025,0.989917020971512,0.9975435558623144,1.0113915525192376,0.9894440502958005,0.9923420114534152,0.9885163295865578,1.013192594293582,0.9880559942526831,0.988388697571023,0.995072232931763,1.0138216029373446,1.0146017073233975,0.9870331407783678,0.9870675445168247,1.0098212124253767,0.9878136855447388,1.0112563172271987,3.901292940514832e-06,7.255315900519024e-06,6.4047947093372684e-06,7.108070522927646e-06,7.272532342324404e-06,4.145536257570157e-06,1.0118725793430282e-05,4.064888251072997e-06,7.605398543482426e-06,1.5256511228455617e-05,7.258147221696638e-06,1.48145688636287e-05,1.1739076123599858e-05,7.5631431147243715e-06,2.9203206554665948e-06,4.6124786590969235e-06,7.96066163430625e-06,9.951683653671441e-06,8.252119343506912e-06,5.173120118744628e-06,8.424996904823753e-06,8.808960605423745e-06,1.104023717662459e-05,5.805403611134889e-06,5.941433010468551e-06,8.626564010014418e-06,8.493616597741139e-06,4.270709371731415e-06,8.750058598192599e-06,4.589417249839245e-06
552,552.0,0.9869219799175064,1.0146166950281539,1.7478628420944996e-05,3.351055041329861e-06,7.99654095621883e-06,3.7881421173184352e-06,4.6948169922638975e-06,8.878720280058788e-06,1.0086196816096613,0.9876318428408648,0.9903679701799092,0.9915397602846601,0.9912307698817326,1.0084483070772237,0.9879427526854059,1.0067865668604477,0.9931229878394158,0.9888727239156808,0.9954052182426804,0.9886837490917785,0.987725546746064,0.9900136635655596,0.9976169110238051,1.0114057976210684,0.9895408282958669,0.9924561519153772,0.9886137586640903,1.0132075459925942,0.9881531259493297,0.9884848276079562,0.995191646112044,1.013836655200714,1.0146166950281539,0.9871284585452438,0.9871632327069934,1.0098376262250022,0.9879291689744051,1.011270929716823,3.537034360876559e-06,8.753568043207816e-06,6.511721268222907e-06,7.199285777509842e-06,7.234932464049084e-06,3.762483884841802e-06,1.2102554605309569e-05,3.6960303191492153e-06,7.314106237027121e-06,1.7478628420944996e-05,6.730199558334974e-06,1.7001281303682515e-05,1.3959463444772928e-05,7.5716215625312605e-06,3.351055041329861e-06,4.176460559287055e-06,7.916574211413618e-06,1.1812194631541964e-05,8.190706139286088e-06,4.6948169922638975e-06,8.41130528167991e-06,8.878720280058788e-06,1.3400626959602534e-05,5.275269210269715e-06,5.391544888746703e-06,8.565118430670773e-06,8.44630899957036e-06,3.876995641954184e-06,1.0499774801880702e-05,4.1558453665482596e-06
553,553.0,0.9869008439724223,1.0146403113395344,1.7317404666757142e-05,3.2399289450306714e-06,7.821619354068813e-06,3.784158018107398e-06,4.695234017602306e-06,8.764283836256864e-06,1.0085761951128767,0.9876277362611632,0.9903960015237726,0.9915674751170289,0.991257434866627,1.0083975428528416,0.9879424552442643,1.0067346867946414,0.9931469148847285,0.9888873282505974,0.995425572963299,0.9886949093122273,0.9877306576781344,0.9900372650088889,0.997600722446712,1.0113508177240762,0.989563976550723,0.9924391722404985,0.9886371733842257,1.013143508818776,0.988172485381767,0.9885007278000809,0.9951710089564633,1.0137660719980717,1.0145461097556052,0.9871459718070622,0.9871816470493734,1.0097903839292643,0.9879235069741339,1.011215906779378,3.423567372934349e-06,8.764283836256864e-06,6.289254341240531e-06,6.916312314554249e-06,6.935082403776448e-06,3.746671523279348e-06,1.2133766821373064e-05,3.7296251689896158e-06,6.979787525611375e-06,1.7317404666757142e-05,6.4287099597455535e-06,1.6834929674566854e-05,1.4039823451754824e-05,7.263407420042265e-06,3.2399289450306714e-06,4.054589002147098e-06,7.546479648716633e-06,1.1685340079093385e-05,7.79139846249499e-06,4.695234017602306e-06,7.977963557617847e-06,8.394867360217969e-06,1.3319035269415214e-05,5.294050847856869e-06,5.388959694501868e-06,8.102262946579474e-06,7.997935251434032e-06,3.8197470029284295e-06,1.0497996478264154e-05,4.040165577280904e-06
554,554.0,0.9868852257917404,1.0146624959413144,1.7005310984302848e-05,3.3168494781262272e-06,7.928558584394052e-06,3.6467912502719274e-06,4.712774879760919e-06,8.738453370370341e-06,1.0085720864055008,0.98758934215047,0.9904080832516275,0.9915925529921572,0.9912747634072393,1.0083980476250463,0.987898201559584,1.006734851319712,0.9931673594722882,0.9888326888666111,0.9954528261793781,0.9886399086939816,0.9876838743823466,0.990056311553672,0.9975931696074639,1.0113522484360913,0.9895851459426822,0.9924068197536967,0.988661962209992,1.0131579884564268,0.9881993459805277,0.9885311080590723,0.9951446577864923,1.0137857086735074,1.0145671923695299,0.9871715546295038,0.9872079753685583,1.0097963245172397,0.9878840279046603,1.0112175050806262,3.3168494781262272e-06,8.522741946169905e-06,6.901287307853654e-06,7.417928303034634e-06,7.521546965695993e-06,3.7325951701475376e-06,1.1789159687310306e-05,3.7625510918180296e-06,7.585989362210762e-06,1.7005310984302848e-05,6.922396914264301e-06,1.655239522968051e-05,1.3701236871200388e-05,7.933155704254969e-06,3.330414162774671e-06,3.946119621012091e-06,8.146051164695346e-06,1.1351588703079722e-05,8.354557863889276e-06,4.712774879760919e-06,8.409924604828482e-06,8.738453370370341e-06,1.2712312394795687e-05,5.353917285396356e-06,5.437066708608346e-06,8.42461718659815e-06,8.363795079083852e-06,3.7655731070673907e-06,1.0207643507637809e-05,3.9368028761531054e-06
555,555.0,0.9868775138042867,1.014669127583427,1.7731684812558054e-05,3.0841210001790736e-06,8.480544377338734e-06,3.918237745035521e-06,4.323163978166413e-06,1.0156378154906459e-05,1.0086404698797402,0.9875302535453678,0.9903534705121875,0.9915387891929787,0.9912189778280319,1.0084723880738657,0.9878235292529186,1.0068102407419641,0.9931094394448687,0.9887201962431258,0.9953985388742257,0.9885305019667371,0.9875977999945733,0.9900102769556193,0.9975906950055506,1.0114378687508738,0.9895397607697667,0.99235626944504,0.9886172392405121,1.0132544136476263,0.9881604965767147,0.9884968683256523,0.9950982254096438,1.0138861022538748,1.0146691275834268,0.9871345373969063,0.9871713267801022,1.009871436558082,0.9878189561149171,1.011303511248902,3.0841210001790736e-06,8.535149002421621e-06,8.223886150945116e-06,8.947191256999237e-06,9.008599666794236e-06,3.469522483600672e-06,1.1907299186751621e-05,3.4898393696807926e-06,9.070228146241485e-06,1.7731684812558054e-05,8.040182417979682e-06,1.7283173456389396e-05,1.400978730498106e-05,9.514580849605497e-06,3.826685956116692e-06,3.6437929004546346e-06,9.748088368044514e-06,1.134115404321015e-05,9.94450128902986e-06,4.323163978166413e-06,9.875721917779031e-06,1.0156378154906459e-05,1.2382052073249437e-05,4.909101477441906e-06,4.988746590141759e-06,9.77289505547161e-06,9.756974501447668e-06,3.514127197083285e-06,1.0282077200498597e-05,3.6356255119924108e-06
556,556.0,0.9868800964388863,1.014650725902219,1.856777772343296e-05,3.013154980092573e-06,8.94731348255428e-06,4.1936356449144924e-06,4.470434378259572e-06,1.1046689151294847e-05,1.008565645534106,0.9874021320508225,0.9902115871749063,0.9913891100248372,0.991067223321956,1.0083878795903944,0.9876715436898398,1.0067237489203056,0.9929505212510893,0.9885325394075237,0.9952367219499083,0.9883448462385802,0.9874367502883773,0.9898609068800969,0.9974676567640547,1.011357214130629,0.9893885700205503,0.9922080837609233,0.9884647880801374,1.0131611515740833,0.9880061506608605,0.9883403481017319,0.9949425477619973,1.013784425916533,1.0145651010857424,0.9869789989989685,0.9870164748419232,1.0097925782487223,0.9876775663507851,1.0112230734655254,3.013154980092573e-06,8.520770457322673e-06,9.005264987034524e-06,1.004702809033843e-05,1.0011750689105317e-05,3.404792353360652e-06,1.211729136754875e-05,3.412988109463861e-06,1.0134758915481624e-05,1.856777772343296e-05,8.990167956850785e-06,1.8088389120469645e-05,1.4390738124144466e-05,1.0570507679208525e-05,4.470434378259572e-06,3.6308981018570297e-06,1.0850135743996189e-05,1.134428719418651e-05,1.1046689151294847e-05,4.14635882759857e-06,1.0959262871899629e-05,1.1221840153900106e-05,1.2109570436983808e-05,4.622244896931644e-06,4.688058674167336e-06,1.0822110970011797e-05,1.0831981597467922e-05,3.4659349943465456e-06,1.0322350867006004e-05,3.6118650628661685e-06
557,557.0,0.9868953621243657,1.014616374079696,1.8984720618997244e-05,2.9833617806222418e-06,8.928225388159364e-06,4.2387999963924214e-06,4.512898815807268e-06,1.0810161135198065e-05,1.008494090116818,0.9873214927474846,0.9901364080503603,0.9913064975817708,0.9909857846515675,1.0083094861327424,0.9875812372150258,1.006644534050481,0.9928609304964141,0.9884330825655623,0.9951381510844595,0.9882465521566861,0.9873438090420524,0.9897785772830161,0.9973802411765392,1.0112736519125527,0.9893058142174591,0.9921053305627849,0.9883791080065447,1.0130617891264575,0.9879204132118399,0.9882508636153238,0.9948272832276472,1.0136768188345824,1.0144565267320635,0.9868953621243656,0.9869322003092885,1.0097144611167523,0.9875886446019145,1.0111394302583019,2.9833617806222418e-06,8.57806634770203e-06,8.80794138133413e-06,9.896641113729628e-06,9.850054444103835e-06,3.40382131225146e-06,1.2298214728286287e-05,3.4253718580458377e-06,1.0061956090808123e-05,1.8984720618997244e-05,9.061781043060272e-06,1.8511243930806038e-05,1.460113481007754e-05,1.0380835833064552e-05,4.824634588947727e-06,3.6946463884227875e-06,1.0632352556431043e-05,1.1370327715303712e-05,1.0810161135198065e-05,4.116689487905098e-06,1.0742360207955663e-05,1.0993367072520119e-05,1.2031971395927108e-05,4.512898815807268e-06,4.550421143512221e-06,1.059264192498772e-05,1.0616802158828573e-05,3.4560851382592924e-06,1.0390463127849009e-05,3.6657934940363348e-06
558,558.0,0.9869244399063929,1.0145797961842762,2.1410125530084947e-05,2.884899241458868e-06,9.352557506634516e-06,4.835003429390859e-06,4.3191296999317025e-06,1.1033945068972684e-05,1.0084975553691269,0.9874060560497919,0.9902145697390656,0.9913922726777282,0.991067997253606,1.0083145450768494,0.9876863694882357,1.0066507856197005,0.9929412675594897,0.9885721607848907,0.995214080522744,0.9883836842408761,0.9874577009247297,0.9898645195112197,0.9974446104377184,1.0112849791733745,0.9893924779589893,0.9921984140142895,0.9884657161527682,1.0130749467642841,0.9880084352952516,0.9883411152666965,0.9949138430671763,1.013689020275441,1.0144691546704432,0.9869825305769703,0.9870203932032988,1.0097220320769937,0.987680818849934,1.0111503039961693,2.884899241458868e-06,9.40419996392401e-06,9.029285865878642e-06,1.0166190002247853e-05,1.0143144604961703e-05,3.303525812558853e-06,1.3597968705952302e-05,3.341811190365699e-06,1.051472805152639e-05,2.1410125530084947e-05,9.709971019253598e-06,2.0976192189340414e-05,1.6149475278810832e-05,1.0502280787859318e-05,5.221672758839884e-06,3.5537444769588616e-06,1.0715178683259373e-05,1.2135886136513573e-05,1.0877551835786125e-05,3.961967193314215e-06,1.081667253899787e-05,1.1033945068972684e-05,1.2983682605826133e-05,4.3191296999317025e-06,4.333454792538949e-06,1.0612036151919147e-05,1.064322094703505e-05,3.3309593171613865e-06,1.137364883867548e-05,3.530175909081557e-06
559,559.0,0.9869634212980094,1.0145547162843787,2.3516501492553e-05,2.778250048379986e-06,9.76378873243252e-06,5.348871536207911e-06,4.294076437755365e-06,1.1194331267737159e-05,1.008571464967697,0.9874797527984305,0.9903127989286357,0.9914947398495976,0.9911673289485993,1.0083796313930367,0.9877723938096594,1.0067133724376662,0.9930339492233797,0.988682519011568,0.9952930197339098,0.9884905193147918,0.9875541714897937,0.9899706075861207,0.9975291607984644,1.011356836282656,0.9895019048274308,0.992274629903907,0.9885760786399355,1.013145391593733,0.9881226338563653,0.9884553823168509,0.9949868731803981,1.0137589550295896,1.0145398336134277,0.9871015531570235,0.9871390830351799,1.0097932085566546,0.987760386503723,1.011222314038999,2.778250048379986e-06,9.965120278715219e-06,9.452875619012885e-06,1.0625726500123026e-05,1.0626464176246894e-05,3.211032957752424e-06,1.457307812750128e-05,3.2593157436345546e-06,1.1108717771048719e-05,2.3516501492553e-05,1.042082846083856e-05,2.305848747620539e-05,1.7391320419911497e-05,1.0804862066086847e-05,5.410099093930808e-06,3.458090936980656e-06,1.0985602071826794e-05,1.2577749134457411e-05,1.1142983443130052e-05,3.907205418277297e-06,1.104551765855996e-05,1.1194331267737159e-05,1.351531487672331e-05,4.294076437755365e-06,4.305861360278039e-06,1.0782883920695491e-05,1.0828644271297855e-05,3.2058532544204914e-06,1.2028891907973371e-05,3.4379757809212095e-06
560,560.0,0.9870071384290994,1.0145548584484223,2.192141607582659e-05,2.630454862232207e-06,9.159908372972963e-06,4.945120370126551e-06,4.197154644290742e-06,1.0551863804361305e-05,1.0085707904068655,0.9876262247590616,0.9903996601719531,0.9915821833444078,0.99125375558066,1.0083748694123986,0.9879341850763439,1.0067065750598962,0.9931162814646467,0.98887296208688,0.9953674344424682,0.9886796161820128,0.9877244930712469,0.990058721897742,0.9976120500081641,1.0113590367235454,0.989591399402911,0.9924365917072274,0.988667209103844,1.0131570006187138,0.9882124490573254,0.9885456645917722,0.9951519834774649,1.0137743039861493,1.0145548584484223,0.9871850906394685,0.9872240042241487,1.009791548119611,0.9879155944366883,1.0112247173950089,2.630454862232207e-06,9.193175038529613e-06,8.984353239825613e-06,1.0158590338290116e-05,1.0095482064669977e-05,3.055870477424385e-06,1.3471927011121833e-05,3.104111711592647e-06,1.0549860580181994e-05,2.192141607582659e-05,9.946183920357447e-06,2.1464906908229795e-05,1.611711248332019e-05,1.020751374962251e-05,4.911013486571471e-06,3.321176079919494e-06,1.0378426960465357e-05,1.1490619630638798e-05,1.0551863804361305e-05,3.7846282126986082e-06,1.0429085036163969e-05,1.0547933096073346e-05,1.2314298957177239e-05,4.197154644290742e-06,4.210570516928713e-06,1.0149236388331927e-05,1.020822901184367e-05,3.0226239099963503e-06,1.1077604864842821e-05,3.3018281276600487e-06
561,561.0,0.987050423429547,1.0145878379150826,2.1144689274301765e-05,2.7387060564444256e-06,8.75282170396746e-06,4.594995113010292e-06,4.445125604008741e-06,9.85725429793915e-06,1.008502077517077,0.9876679148009597,0.9904256895477338,0.9916072704639897,0.991279812130782,1.0082984842209002,0.987984627173024,1.0066274058538145,0.9931444925878765,0.9889463197173392,0.9953962043569022,0.9887502183298202,0.9877808447650063,0.9900821950750008,0.9976119855269044,1.0112852562053523,0.9896118624255841,0.9924870940253087,0.9886869708167003,1.013078422187405,0.9882277154930331,0.9885563980504694,0.9952044469435104,1.013693249560624,1.0144710702781865,0.9871973680130215,0.9872371831351606,1.009718278255115,0.9879629493454682,1.0111510133114097,2.7387060564444256e-06,8.761904015827874e-06,8.382428473983098e-06,9.499810299468853e-06,9.41715697746667e-06,3.1942439909373254e-06,1.2844040499182832e-05,3.249519864098029e-06,9.85725429793915e-06,2.1144689274301765e-05,9.317296834706216e-06,2.0686772837524318e-05,1.5400757239435332e-05,9.456461493099083e-06,4.445125604008741e-06,3.5767410388077107e-06,9.617085616825132e-06,1.0728446421251939e-05,9.791198861589186e-06,4.193034779805268e-06,9.657794770843202e-06,9.764164661161085e-06,1.1398387504418918e-05,4.647299500041802e-06,4.693620594125721e-06,9.383730240934629e-06,9.442448756333173e-06,3.188699820009152e-06,1.054083896868957e-05,3.5649918257636553e-06
562,562.0,0.9870881084292363,1.0146368346040588,2.4786951587485296e-05,3.061098491138689e-06,1.0143137435325784e-05,5.380375687519285e-06,5.328757921635377e-06,1.163242469107154e-05,1.008538722761319,0.9875885756299357,0.9903865652943397,0.991574538888091,0.9912412817170908,1.008336431842055,0.9878887298150314,1.006664225040482,0.9931013870258043,0.9888220822045678,0.9953527031695663,0.9886274936909716,0.9876748726687696,0.9900514721914822,0.9975895463180092,1.0113305059581597,0.989585128414733,0.992403466624505,0.9886629544706481,1.013124583853725,0.9882063030758796,0.9885388382440217,0.9951144833465956,1.0137403332022998,1.0145170224975297,0.9871790303594175,0.9872188214434301,1.0097604764611625,0.9878789769728372,1.0111958957221205,3.061098491138689e-06,1.0237529492957316e-05,9.81556023590266e-06,1.0951087937173626e-05,1.1009275226041894e-05,3.6220443109721467e-06,1.4953230597498974e-05,3.700298885278776e-06,1.163242469107154e-05,2.4786951587485296e-05,1.1134889884908062e-05,2.421078088603881e-05,1.7836553110126588e-05,1.0825831360625194e-05,5.328757921635377e-06,4.035515254553053e-06,1.1001948714819458e-05,1.2371752586814781e-05,1.116661797019824e-05,4.881838845554566e-06,1.1014334411259086e-05,1.11020125492459e-05,1.308035329394978e-05,5.449205024655875e-06,5.5450043344092254e-06,1.0784860818287786e-05,1.0809585045752127e-05,3.5872283598461548e-06,1.2329778272903289e-05,4.027772958669181e-06
563,563.0,0.9871150255580518,1.0146789196053083,2.9440570260285803e-05,3.6916746966960344e-06,1.25935650664135e-05,6.4552789799704515e-06,6.763662620940494e-06,1.4915455392343108e-05,1.0086465620442273,0.9875006388692592,0.9903379057227966,0.991527994929348,0.9911934215403251,1.0084548431435465,0.9877786682423834,1.0067852560753539,0.993051499162,0.9886621220654878,0.995308039131396,0.9884724924437802,0.987549053892371,0.9900101983233274,0.9975864857058113,1.0114572127692394,0.9895522777394813,0.99231117197634,0.9886364998865981,1.0132738091448354,0.9881878692429764,0.9885262114979614,0.9950287165388844,1.0138994787527484,1.0146789196053083,0.9871699421431047,0.9872076828734626,1.0098770134938735,0.9877855901016876,1.0113227636659379,3.6916746966960344e-06,1.2634573546571815e-05,1.2323749275189811e-05,1.3723868429133581e-05,1.3878325363327143e-05,4.419780228298556e-06,1.8180059881465396e-05,4.531646349799897e-06,1.4915455392343108e-05,2.9440570260285803e-05,1.4735544725438444e-05,2.8747159233555812e-05,2.137053877722511e-05,1.353335982326617e-05,7.531961512758349e-06,4.766000629633866e-06,1.3751105406707262e-05,1.570137725990836e-05,1.399050487228303e-05,5.953655176385391e-06,1.3849077885733205e-05,1.403198290375648e-05,1.6903600763110683e-05,6.763662620940494e-06,6.904012189250994e-06,1.362132924898447e-05,1.362571911316131e-05,4.2825290391656365e-06,1.5249169460885261e-05,4.754957927143506e-06
564,564.0,0.9871260069458778,1.01469627497609,2.979398274796541e-05,4.07653484801729e-06,1.3114010301998209e-05,6.416589356719349e-06,7.640965274846148e-06,1.546014961174754e-05,1.0085349503942704,0.9874289976503225,0.9903070505829897,0.991493360780016,0.991160088992887,1.0083392456172355,0.9876949827624317,1.006671226370252,0.99301988714082,0.9885550134118266,0.9952883765301964,0.9883669256969632,0.9874578782291125,0.9899765897300551,0.9975106641842961,1.0113381544763853,0.989515965949736,0.9922327157873957,0.9885979616842376,1.0131439143233085,0.9881478880520301,0.9884877961339646,0.9949476665816984,1.0137636460847566,1.0145426714539552,0.9871260069458778,0.987164135018723,1.0097615731607597,0.9877096631666433,1.0112037456437215,4.07653484801729e-06,1.3023025427964126e-05,1.2630260933306548e-05,1.4136617713550907e-05,1.4253968262938912e-05,4.89062647199211e-06,1.8616690654583782e-05,5.011756599629906e-06,1.541776560701659e-05,2.979398274796541e-05,1.546014961174754e-05,2.908734238971481e-05,2.1746368467601674e-05,1.3945533563704601e-05,8.258271943071207e-06,5.22609471654913e-06,1.4165997195702253e-05,1.647284271979134e-05,1.4448356617088425e-05,6.663812946949053e-06,1.4330362920860124e-05,1.4595508292643788e-05,1.789704074974217e-05,7.640965274846148e-06,7.802338079912695e-06,1.4079672010302394e-05,1.4097751216306074e-05,4.710666207621117e-06,1.572292290596993e-05,5.21708196285633e-06
565,565.0,0.9871176209286533,1.0146915266428775,2.9100028616264292e-05,4.106140860576646e-06,1.2863320518308121e-05,6.253448654834269e-06,7.295820083711708e-06,1.4931221690083684e-05,1.0085694980502091,0.9874762977380026,0.9903810363088694,0.9915659351799107,0.9912366515446547,1.008375637797712,0.9877477463576751,1.0067079724148649,0.9930970405015477,0.9886125389784558,0.995365346464883,0.9884253771146145,0.9875121461668063,0.9900545207014435,0.9975667637082785,1.011373185249054,0.9895927057758774,0.9922870773804139,0.9886745736843318,1.0131803906366301,0.9882220980547968,0.9885620563153747,0.9950070165448599,1.013797605876213,1.014575766382329,0.9871966747295162,0.9872346829431844,1.0097940906014906,0.9877608050543163,1.0112393930030203,4.106140860576646e-06,1.257046740711111e-05,1.2562311503567825e-05,1.4063513660905276e-05,1.4063143141057205e-05,4.754158283954454e-06,1.802235751337716e-05,4.839467950867985e-06,1.4931221690083684e-05,2.9100028616264292e-05,1.4673461390243935e-05,2.835373376588093e-05,2.1153855973857186e-05,1.3969371966357014e-05,8.222416757047289e-06,5.121858093048627e-06,1.424331460057817e-05,1.572080424625104e-05,1.4503123686933388e-05,6.410276081573354e-06,1.4497847311728915e-05,1.475266343112588e-05,1.6841796349648795e-05,7.295820083711708e-06,7.449528013693231e-06,1.4373996248939785e-05,1.4396183927420461e-05,4.648967956226323e-06,1.514232147448808e-05,5.115463562723728e-06
566,566.0,0.9870933806665394,1.0146724114994474,3.264482095792586e-05,4.1115671435962465e-06,1.4020938921529473e-05,7.2838558543195e-06,7.005672287389054e-06,1.624221921054629e-05,1.0085668310645035,0.9875855262429057,0.9904245621742889,0.9916115520877622,0.9912840912626362,1.008372685531358,0.9878785747134481,1.0067034703989957,0.9931469060626619,0.9887812886141041,0.995412308601697,0.9885916958110782,0.9876560894792766,0.9901003340470192,0.9976234005716299,1.0113752023576175,0.9896383583635926,0.9924155283635729,0.9887203452800226,1.0131907572952163,0.9882673832332339,0.9886073474285074,0.9951412830376892,1.0138139158441681,1.0145928351375766,0.9872415839339104,0.9872796652360877,1.0097916061813024,0.9878813795176207,1.0112411203230764,4.1115671435962465e-06,1.4629114205887403e-05,1.3685531393052794e-05,1.5206000813542484e-05,1.5070387195322255e-05,4.581150686328157e-06,2.0499631387569314e-05,4.631583020361444e-06,1.5561424502083854e-05,3.264482095792586e-05,1.4818625758004395e-05,3.177373937962584e-05,2.4006445593883027e-05,1.5237791998244078e-05,9.240770641014213e-06,5.032106217366852e-06,1.5612778403239515e-05,1.801890820645355e-05,1.590036533407641e-05,6.207390246984593e-06,1.5990043007192196e-05,1.624221921054629e-05,1.895874852230987e-05,7.005672287389054e-06,7.151496882219156e-06,1.587917709694242e-05,1.5928528804108274e-05,4.573874553665417e-06,1.7401059392478598e-05,5.027214804470536e-06
567,567.0,0.9870585355257522,1.0146466664395761,3.621615258626314e-05,4.079736251817474e-06,1.4817201388057418e-05,8.268932131964717e-06,6.850140366490834e-06,1.669613603834248e-05,1.0085881939131134,0.9876518047692887,0.9904309772907531,0.9916136812975296,0.9912889701853773,1.0083964205973712,0.9879542068462602,1.0067252163198361,0.9931485153660109,0.9888767940629262,0.9954026168702131,0.9886833863593605,0.9877392513797398,0.9901050942914805,0.997658134458534,1.01140331182564,0.9896429613921534,0.9924849749965783,0.9887266074856955,1.0132326492337405,0.988276881458911,0.9886189864900033,0.9952062277568747,1.0138646782966734,1.0146466664395761,0.9872553752164331,0.9872939156288503,1.0098135461196,0.987950820773143,1.0112691895747525,4.079736251817474e-06,1.669613603834248e-05,1.4057410855645425e-05,1.5484456487779756e-05,1.5311482897828996e-05,4.597151567387561e-06,2.295730461787242e-05,4.683197577642989e-06,1.5613387545212326e-05,3.621615258626314e-05,1.4650079676188523e-05,3.5229670853047834e-05,2.677565980354081e-05,1.5543825492749508e-05,9.571033051025484e-06,4.967823140471203e-06,1.591487074532368e-05,2.052706007977085e-05,1.62146945447635e-05,6.0935129436284004e-06,1.625201755679075e-05,1.645150692479255e-05,2.1448214782987164e-05,6.850140366490834e-06,7.014636526240067e-06,1.600414773697223e-05,1.6091486423253282e-05,4.547950206211035e-06,1.9708685597125162e-05,4.962608764557119e-06
568,568.0,0.9870183348725072,1.0146217447302681,3.518293931797461e-05,4.035368575129973e-06,1.4103247235323567e-05,7.975237163649632e-06,6.653262476262625e-06,1.6134908546167595e-05,1.0084689283437869,0.9875862938501463,0.9902851588198247,0.9914480789598966,0.991132459338178,1.0082694003977348,0.9878778061651212,1.0065952257487585,0.9929912232836352,0.9887960766415357,0.9952399697577151,0.9886020343869343,0.9876644180205064,0.9899336514866189,0.9975271011384579,1.011266675810956,0.9894640944559961,0.9923973956685649,0.9885426946404803,1.0130913021107146,0.988087705880449,0.9884239052015757,0.9951067097574442,1.0137192231627166,1.0145015444474277,0.9870639770550094,0.9871032427522891,1.0096827620971616,0.9878763254468851,1.0111325397403377,4.035368575129973e-06,1.6134908546167595e-05,1.3124796344517157e-05,1.4400092577274415e-05,1.4258179317778118e-05,4.612067951761288e-06,2.218680335712029e-05,4.731064232224054e-06,1.454404971849484e-05,3.518293931797461e-05,1.3635792270179628e-05,3.4194043666639936e-05,2.5918218699128406e-05,1.444014892271143e-05,8.788389826543116e-06,4.908193160235628e-06,1.4748130814572067e-05,1.985603494120432e-05,1.5016546316449168e-05,5.950078362314189e-06,1.5003397179328475e-05,1.5141698303414433e-05,2.077894095251661e-05,6.653262476262625e-06,6.827185771736592e-06,1.4734844178492177e-05,1.4826666083288487e-05,4.52643643373745e-06,1.90385262189495e-05,4.900612543560508e-06
569,569.0,0.9869780280730209,1.0146039651314398,3.5170957814996435e-05,4.757708284747558e-06,1.3823667115366054e-05,7.545157645033324e-06,7.963030473100654e-06,1.567930209226783e-05,1.008501948461199,0.987528369215507,0.990193733591863,0.9913597001015879,0.9910352474995326,1.0083059586413978,0.9878039796059697,1.0066331427984627,0.9928884092859621,0.9886922884254831,0.9951370456535,0.9884972729935099,0.987580428795344,0.9898338482849248,0.9974813171414688,1.0112985972042945,0.9893644666758976,0.9923371126278034,0.9884441524916252,1.0131325230859731,0.9879894694136316,0.9883252143088445,0.9950452446182217,1.0137680172104886,1.0145518221542185,0.9869690651285034,0.9870073291490776,1.0097227943515261,0.9878109125672556,1.0111643611525614,4.757708284747558e-06,1.567930209226783e-05,1.2147457843392772e-05,1.3249367583144693e-05,1.3162102578728577e-05,5.472019610551934e-06,2.1763014009095104e-05,5.612980982857114e-06,1.3468423151354934e-05,3.5170957814996435e-05,1.2609866444571356e-05,3.411669596864137e-05,2.5628374045873335e-05,1.3236403590013997e-05,7.963030473100654e-06,6.017372094291222e-06,1.3447684896002117e-05,1.9117547476110267e-05,1.3650406389376672e-05,7.518876954227668e-06,1.3605178629531154e-05,1.3712616570703734e-05,1.991522832966241e-05,8.4331373165629e-06,8.641391696904965e-06,1.3338542094058356e-05,1.3424879073951526e-05,5.4134295441346166e-06,1.8425506537087588e-05,6.01051138503873e-06
570,570.0,0.9869428644935092,1.014599362776235,3.7108687825279505e-05,5.851429172458859e-06,1.411708146186829e-05,7.6758853386268e-06,9.400329863404666e-06,1.604069812808857e-05,1.0085429819888858,0.9875153721060302,0.9901741751597265,0.9913338140436027,0.9910119097880866,1.0083420753890577,0.9877804844139674,1.0066686474539606,0.9928621797025811,0.9886502765419203,0.9951160479384689,0.9884582588719943,0.9875494808357488,0.9898092148309482,0.9974796171083495,1.0113354658754106,0.9893404825687652,0.9923335493440335,0.9884190427498206,1.0131757890447417,0.9879644915170833,0.9883002071679471,0.9950452159080507,1.0138155867299437,1.0145993627762349,0.9869428644935092,0.9869812249787913,1.0097596443868853,0.987792960233151,1.0112008216706359,5.851429172458859e-06,1.604069812808857e-05,1.1442239783812831e-05,1.242193560823409e-05,1.2369288223610024e-05,6.704155623832862e-06,2.2461886109702602e-05,6.843035627067172e-06,1.2675118050189192e-05,3.7108687825279505e-05,1.1755229000188063e-05,3.590773339288193e-05,2.6684574791346183e-05,1.2338671246625562e-05,7.722267276579802e-06,7.441549470377784e-06,1.246255009627164e-05,1.937978964507198e-05,1.2606032721640443e-05,9.400329863404666e-06,1.2521413457774385e-05,1.2572744418390931e-05,2.003867438100096e-05,1.0538267550320765e-05,1.0781850871292063e-05,1.2261985995461478e-05,1.2345329027821867e-05,6.650703724650738e-06,1.8748418701018942e-05,7.435854071652727e-06
571,571.0,0.986916955835692,1.0146112563827578,3.598110891452313e-05,5.764542426012647e-06,1.3538214043728618e-05,7.453245742308148e-06,9.023589129472365e-06,1.54773183455249e-05,1.008547631889692,0.9875148754900233,0.9901978018944242,0.9913613737549601,0.9910362254037048,1.0083443671248915,0.9877790881038307,1.0066704384478558,0.9928867568877516,0.9886524797887842,0.9951445510462362,0.988462726934501,0.9875456714799917,0.9898337601034931,0.9974859715530301,1.0113341365158766,0.9893667050167686,0.9923335081294646,0.9884446055266902,1.0131728053993634,0.9879906837978669,0.9883251186510619,0.9950410104973334,1.0138130655701536,1.0145974501016155,0.9869716088800885,0.9870088567987408,1.009763373662802,0.9877916930844632,1.0111999638658897,5.764542426012647e-06,1.54773183455249e-05,1.0836801657655817e-05,1.1722204826650435e-05,1.1712186969306945e-05,6.547662796886647e-06,2.1691704485350155e-05,6.648425540410635e-06,1.1992113207589097e-05,3.598110891452313e-05,1.1105372768330427e-05,3.4804052536205605e-05,2.5812432689438742e-05,1.1684842718803162e-05,7.577829588286495e-06,7.208318851670038e-06,1.1782370118181634e-05,1.8661995124948193e-05,1.1909922002448662e-05,9.023589129472365e-06,1.1802853234392062e-05,1.1834095782187507e-05,1.9292933905312907e-05,1.0082505218025434e-05,1.0298284450824025e-05,1.1537131646334657e-05,1.1612633881921413e-05,6.490715096937379e-06,1.8046900873661686e-05,7.2035725245659025e-06
572,572.0,0.9868998631433068,1.0146320990089528,3.4977829910602955e-05,5.2239061221301755e-06,1.2995909007353395e-05,7.404348686481111e-06,8.190146438274854e-06,1.5100388175328562e-05,1.0085598013403827,0.9875891298055147,0.9902991020587267,0.991469837440089,0.9911503277540913,1.008360518499243,0.9878821164214373,1.0066876279644112,0.9930189661573527,0.9888066051642704,0.9952953246170467,0.9886150612494202,0.9876636935505908,0.989948171294116,0.9975670327293372,1.0113599569328164,0.9894795385130567,0.9924289011779303,0.9885578506526718,1.0132008409146689,0.988104999656427,0.9884394008046736,0.9951443486174295,1.0138460586029474,1.0146320990089528,0.9870848116386116,0.9871236281470852,1.0097784025210677,0.9878749560937289,1.0112259881089583,5.2239061221301755e-06,1.5100388175328562e-05,1.041967224137941e-05,1.1214251855890018e-05,1.1280085433681216e-05,5.935409086414867e-06,2.116288568857686e-05,6.028723303647182e-06,1.157230073166409e-05,3.4977829910602955e-05,1.0798508735133432e-05,3.38634043062048e-05,2.517464240039554e-05,1.1269012953236731e-05,7.309302665627709e-06,6.533278837367544e-06,1.1340839568075972e-05,1.84243082537702e-05,1.1456735334995334e-05,8.190146438274854e-06,1.1327539191706808e-05,1.1373817998801103e-05,1.9181249576019487e-05,9.156411098090447e-06,9.352350082985795e-06,1.1033177996052418e-05,1.1099664630418536e-05,5.87760278625573e-06,1.7669769457332712e-05,6.530055360541288e-06
573,573.0,0.986890009795595,1.0146532578782035,3.6023341129199436e-05,4.7658362074145675e-06,1.2804675515178279e-05,7.943015755287974e-06,7.609785903278994e-06,1.5663185716290872e-05,1.0085288780512858,0.9876225316816479,0.9903050632551492,0.9914720825323553,0.9911607473712112,1.0083297845566308,0.9879265875021459,1.0066553167237957,0.9930406139784754,0.988877807919424,0.9953219141357277,0.9886848186893356,0.9877193317622713,0.9899497094436183,0.9975676332802994,1.0113286840043865,0.9894809133701103,0.992468506606851,0.9885590879534081,1.0131752335799291,0.9881067269694662,0.9884414892634684,0.9951883894097737,1.0138253156654462,1.0146133308383756,0.9870861023253186,0.9871247586405744,1.0097444463627088,0.9879103900260302,1.0111943609488423,4.7658362074145675e-06,1.5663185716290872e-05,9.823911570072289e-06,1.0540900374487384e-05,1.0652185374196273e-05,5.419094577527612e-06,2.190246300803534e-05,5.494235859788592e-06,1.0937224390600985e-05,3.6023341129199436e-05,1.0181963476489596e-05,3.485319895222025e-05,2.606738531145228e-05,1.0630506311369031e-05,7.264202974207704e-06,5.989380669926108e-06,1.0688350273721833e-05,1.928841769660095e-05,1.0802171244968817e-05,7.609785903278994e-06,1.068705112534843e-05,1.0746287973792341e-05,2.0105557174533248e-05,8.589158841906581e-06,8.80016386238071e-06,1.0423985778679617e-05,1.0486939294624982e-05,5.358693651921159e-06,1.8358628431237142e-05,5.986058299075228e-06
574,574.0,0.9868858191717976,1.0146726225358083,3.462254908053805e-05,5.414677325014199e-06,1.3395784969834133e-05,7.211782320471978e-06,8.408854758561041e-06,1.516787982861348e-05,1.0085858606936426,0.987531532392928,0.9903180890836424,0.9914844991770437,0.9911795958569853,1.0083885131944825,0.9878249590911083,1.0067120151872864,0.9930631916201431,0.9887693173549695,0.995346971656307,0.9885767028903155,0.9876155126608771,0.9899701684608732,0.997558478474739,1.011385633350119,0.9895091249692497,0.9923696974674281,0.9885907060628311,1.0132346724005918,0.9881431446343528,0.9884825946494865,0.9950845427859316,1.013884273667674,1.0146726225358083,0.9871264068506983,0.9871644777276581,1.0098000286831958,0.9878124624228664,1.0112508617910214,5.414677325014199e-06,1.516787982861348e-05,1.0533681665915794e-05,1.1690942582466064e-05,1.1540330634878623e-05,6.15088728991912e-06,2.1155242914887952e-05,6.286722997871387e-06,1.1827188756180198e-05,3.462254908053805e-05,1.1347358169526468e-05,3.346333632568498e-05,2.513988434227747e-05,1.1914126857086736e-05,7.90984523662647e-06,6.8529127619716595e-06,1.2177009880708496e-05,1.8760889215660787e-05,1.2418555326233413e-05,8.408854758561041e-06,1.2457679167126113e-05,1.2681710111491845e-05,1.9580395341574228e-05,9.399930972711457e-06,9.59290067176766e-06,1.2270144745621633e-05,1.2303154818531068e-05,6.17957765932303e-06,1.77748383209391e-05,6.850341335315572e-06
575,575.0,0.9868857146511562,1.0146899954735775,3.2498418205266064e-05,5.963906655754507e-06,1.4497679784178921e-05,6.381521596415314e-06,8.948593103659574e-06,1.650564666738218e-05,1.0085850760500574,0.9874611509225353,0.9902494185532338,0.9914081900677295,0.991103904035732,1.0083799363426489,0.9877293908224893,1.0066988382963327,0.9929825279566725,0.9886456177427564,0.9952682678583754,0.988456461946236,0.9875089721937056,0.9898916790901088,0.997504234931764,1.0113819862794606,0.9894283278190478,0.9922882517034878,0.988506863488512,1.0132233544048779,0.9880554788111017,0.988394183564626,0.995001444544066,1.013867034577503,1.0146526407415806,0.987032362944982,0.9870704762533931,1.0097966444786808,0.9877323472133678,1.0112463786844113,5.963906655754507e-06,1.4197637558199024e-05,1.2701395231853902e-05,1.4367010836678575e-05,1.4093903948441846e-05,6.7649100254468536e-06,1.9876658826527578e-05,6.964831877202323e-06,1.4547898023895851e-05,3.2498418205266064e-05,1.443887491640853e-05,3.149318176289588e-05,2.3578440698191986e-05,1.5020948132488926e-05,8.804405405064058e-06,7.567374700410689e-06,1.5532160205946978e-05,1.7681374022769013e-05,1.5892228983062705e-05,8.948593103659574e-06,1.6086660473645327e-05,1.650564666738218e-05,1.8614750078607585e-05,9.862126515005096e-06,1.0009182470773046e-05,1.5867098143290098e-05,1.588889837404978e-05,6.88152680726538e-06,1.67143372162486e-05,7.5660136589358616e-06
576,576.0,0.9868881196129122,1.0147063086474555,3.104110090199132e-05,5.530179729375794e-06,1.441233601984933e-05,6.287275368637076e-06,8.624184043677765e-06,1.6963988448948803e-05,1.0085224524940408,0.9873751255440505,0.9902017823600804,0.9913506012990522,0.9910515925706229,1.0083057483302191,0.9876318488797673,1.0066244306202814,0.9929317777035498,0.9885393598174285,0.9952236235431118,0.9883524380697409,0.9874072441747536,0.9898346859729712,0.9974243036142486,1.0112947599878976,0.9893616018670021,0.9921803988851469,0.988433462127362,1.0131012976276677,0.9879732684148921,0.9883079709553796,0.9948785733939723,1.0137205367339828,1.0145005155679656,0.9869386004593733,0.9869787920409652,1.0097198201968796,0.987639177597769,1.0111593901062992,5.530179729375794e-06,1.33473734423388e-05,1.3440654014862491e-05,1.5130620197984975e-05,1.5005093965240165e-05,6.225628276455045e-06,1.8838601789334044e-05,6.4030541693389765e-06,1.5633144322405173e-05,3.104110090199132e-05,1.5565263124260052e-05,3.013157244345631e-05,2.241451282829998e-05,1.60854742924098e-05,8.624184043677765e-06,6.950292541634167e-06,1.6611004270294046e-05,1.656877796604439e-05,1.6963988448948803e-05,8.253096915388282e-06,1.717323740266997e-05,1.7620605132070508e-05,1.74774704607079e-05,9.136426122425211e-06,9.27727803715885e-06,1.6898098057005366e-05,1.693828665546904e-05,6.3388861841277405e-06,1.579942249708262e-05,6.946752363022242e-06
577,577.0,0.9868914574363068,1.0147227763794178,2.8676529647811715e-05,5.163127827561439e-06,1.3353988267629965e-05,5.814995055658716e-06,7.877068494020457e-06,1.58548079481552e-05,1.0084831236848266,0.9874090623432364,0.9901718855255911,0.9913117741578878,0.9910143424103138,1.0082639480978453,0.9876709737565809,1.0065841772670512,0.992886809726315,0.9885809339239413,0.9951690139366435,0.9883919706464045,0.9874480705651172,0.9897956691356388,0.997406487184744,1.0112474203613884,0.9893195251608754,0.9922174983285266,0.9883895543019106,1.0130565272064322,0.9879282430636027,0.9882620016720378,0.9949195933032128,1.0136759736081435,1.0144551197869007,0.9868914574363068,0.9869317452301558,1.0096748282361458,0.9876749209926399,1.011112518826445,5.163127827561439e-06,1.2197313093676704e-05,1.252102597635699e-05,1.4140109002430866e-05,1.4016369514692081e-05,5.753443976479745e-06,1.7304373431824924e-05,5.908969221950929e-06,1.4647012912859254e-05,2.8676529647811715e-05,1.453413950983346e-05,2.7809161707101073e-05,2.06603513365907e-05,1.5041957746595514e-05,7.877068494020457e-06,6.391157444616168e-06,1.5519111792197598e-05,1.5070869650829991e-05,1.58548079481552e-05,7.634714575880587e-06,1.6047349461691278e-05,1.646215313649865e-05,1.5891706235417143e-05,8.492871490806182e-06,8.627589653766756e-06,1.580200066530966e-05,1.5839767715828116e-05,5.8691888754544705e-06,1.4479410810729926e-05,6.385995171931171e-06
578,578.0,0.9868946057248227,1.0147406129914418,2.7799972227064195e-05,4.72615143377621e-06,1.2867396691721463e-05,5.758432354066538e-06,7.668478651088967e-06,1.54291002764009e-05,1.0085045736133502,0.9874971365233628,0.990220082911073,0.9913609507692469,0.9910607297559293,1.0082839182977799,0.9877770877043694,1.0066053662226562,0.9929307412873196,0.9887140913965885,0.9952037577878748,0.9885200369508934,0.9875653893807945,0.9898383543718153,0.9974549836552858,1.0112632152037258,0.9893616030525982,0.9923076652532877,0.9884309144869259,1.0130687996063803,0.9879682593656308,0.9883043991027879,0.995019414911073,1.0136834322299102,1.01446165590421,0.9869264744935641,0.9869684664317324,1.0096945235013262,0.9877719850892772,1.0111275924946028,4.72615143377621e-06,1.1464917409335696e-05,1.2208379547972475e-05,1.381036578633222e-05,1.3785425285562207e-05,5.2587252795100985e-06,1.6478937214091162e-05,5.40073688469362e-06,1.4723638473194652e-05,2.7799972227064195e-05,1.5111849880378675e-05,2.6984413460085438e-05,1.9764957385409465e-05,1.4712598206569765e-05,7.668478651088967e-06,5.862282544206484e-06,1.51244464689163e-05,1.4362311122268423e-05,1.54291002764009e-05,7.0042426386909295e-06,1.5627458060800656e-05,1.5992351618704895e-05,1.5221147071689934e-05,7.821013626589662e-06,7.957517415795863e-06,1.5400577695668414e-05,1.545727520670821e-05,5.366559655177567e-06,1.3636369911832444e-05,5.8597003131283735e-06
579,579.0,0.986898258978909,1.0147610328055034,2.8172537930167465e-05,4.356251213588259e-06,1.2673672699995428e-05,5.975454013512795e-06,7.202041762521243e-06,1.5243538513564827e-05,1.0086125535894326,0.9876950621827113,0.990314447092054,0.9914592698731468,0.9911584258221903,1.0083957930228495,0.9880079989447567,1.0067189683767226,0.993027905440607,0.9889797325295009,0.9952952607155717,0.988784707458264,0.9878094197478795,0.9899396150585835,0.9976067833277412,1.0113875863363204,0.9894611788231122,0.9925455714592395,0.9885307178801064,1.0132210549684546,0.9880695430148769,0.9884031539524422,0.9952733105971895,1.0138579959411822,1.0146391659138922,0.9870319822903088,0.9870732570613011,1.0098070117357356,0.987990372488964,1.0112522027251363,4.356251213588259e-06,1.1062119661755683e-05,1.2060234302148504e-05,1.3638322711377342e-05,1.3775473056749019e-05,4.842503329214383e-06,1.6200659578613167e-05,4.9793050914757325e-06,1.515710712276623e-05,2.8172537930167465e-05,1.6139079902773355e-05,2.7381531023286935e-05,1.962396965393215e-05,1.4547238589045796e-05,7.541553019297249e-06,5.415027451441132e-06,1.489660765814287e-05,1.4131763049453307e-05,1.5172438995292556e-05,6.4419431382008956e-06,1.538211211813502e-05,1.5702951673707287e-05,1.5101344688386593e-05,7.202041762521243e-06,7.335114659013818e-06,1.5167714048434185e-05,1.5243538513564827e-05,4.952975606381335e-06,1.3171567669740373e-05,5.41515378125611e-06
580,580.0,0.9869035659232556,1.0147852501435797,2.710332888164044e-05,4.194469102013233e-06,1.1980635530744244e-05,5.726260495555011e-06,6.789474220021581e-06,1.4260884265455318e-05,1.0087471006829773,0.9876465302686411,0.9903383932633768,0.9914902895615063,0.9911858619367095,1.00852868990968,0.9879525417575166,1.006847169235975,0.9930558914919143,0.9889297945382917,0.9953208068486438,0.9887358394983703,0.9877557474605543,0.9899712627273173,0.9976491590427847,1.0115335917550778,0.989494331569012,0.992480733839331,0.9885684950270908,1.0133659552029344,0.9881118858591365,0.9884484609924667,0.9952080073943527,1.0140025552524154,1.0147852501435797,0.9870793427053193,0.9871191578245614,1.0099466998379474,0.9879377513051554,1.0113975627595897,4.194469102013233e-06,1.072122667069058e-05,1.110539336722807e-05,1.2520983409013507e-05,1.2766289558232658e-05,4.6476872867832414e-06,1.564577255029503e-05,4.756180112238115e-06,1.4245024828517192e-05,2.710332888164044e-05,1.532677927014875e-05,2.6355625483537293e-05,1.892738492685994e-05,1.3390359338046754e-05,6.8861160363585865e-06,5.14831050479856e-06,1.3751154974511095e-05,1.3685374119266898e-05,1.4024385642712044e-05,6.0983577835499935e-06,1.4260884265455318e-05,1.4594248277423756e-05,1.468250703238782e-05,6.789474220021581e-06,6.918434231739747e-06,1.409571910601315e-05,1.4161316573486789e-05,4.727029296289236e-06,1.2744361914175729e-05,5.144887158892509e-06
581,581.0,0.9869116752825527,1.014814002406817,2.673774384399886e-05,4.0158685960606535e-06,1.1593316777665968e-05,5.701085226013946e-06,6.410723769492136e-06,1.3824336366955221e-05,1.008745588232918,0.9874949145581114,0.9903170472880972,0.9914755658135149,0.9911668213262246,1.008527809320986,0.9877763671467596,1.0068452680786613,0.9930392638503537,0.9887233501546826,0.9953184417614831,0.9885287091502732,0.9875672784684455,0.9899556773304337,0.9975924323341285,1.011535900586662,0.9894801369115391,0.992320259541231,0.9885568959077371,1.0133603083964495,0.9881023184207146,0.9884387116140584,0.995052448112907,1.013994460188201,1.014776806906434,0.9870743393743739,0.9871140792368756,1.00995048132018,0.9877763405218906,1.0113996192507293,4.0158685960606535e-06,1.0894422732362644e-05,1.0410119894331705e-05,1.1772734276846767e-05,1.2001203093540824e-05,4.429397561204378e-06,1.588314054051339e-05,4.501679966676031e-06,1.3422644985913966e-05,2.673774384399886e-05,1.4408714720323325e-05,2.5980229048019475e-05,1.902728833552527e-05,1.259407639657559e-05,6.479616199743859e-06,4.881760109488336e-06,1.2966089312834122e-05,1.3824336366955221e-05,1.3259909702590131e-05,5.772393851921887e-06,1.3539789582205622e-05,1.3873249712026043e-05,1.4810296546631796e-05,6.410723769492136e-06,6.538875904194125e-06,1.3486868264047361e-05,1.3543287630162759e-05,4.472498135658624e-06,1.2988472112891134e-05,4.872072137242814e-06
582,582.0,0.9869237357814904,1.014846119313043,2.804597658979707e-05,3.933252671677306e-06,1.2019255366696367e-05,5.974594987907257e-06,6.925213935550933e-06,1.3987386887621561e-05,1.0087233233327981,0.98734881785891,0.9902287191511702,0.9913880098590254,0.991075601793969,1.0085023548465855,0.98759628293121,1.006818145620639,0.9929480102799613,0.9884961820879312,0.9952372598280436,0.9883037821549376,0.9873698235470835,0.9898631955230724,0.9975017155606425,1.011509242230681,0.9893843769200703,0.9921609256226769,0.988459696826464,1.0133212223940609,0.9880010186085425,0.9883332418556161,0.994893509014491,1.0139465597533874,1.0147287290541382,0.9869730806478094,0.9870123756341527,1.0099288762011853,0.9876193724752146,1.0113728796003376,3.933252671677306e-06,1.1780025965237238e-05,1.010919322252031e-05,1.1586043576580848e-05,1.1664447263639816e-05,4.445068565258259e-06,1.7216901272016568e-05,4.53013880963611e-06,1.2958812974342534e-05,2.804597658979707e-05,1.3719589004568663e-05,2.718992708973045e-05,2.0454426802186767e-05,1.2311668339879116e-05,6.925213935550933e-06,5.012981974133521e-06,1.278353231464635e-05,1.5209411099244708e-05,1.3186394287933572e-05,6.441185052841233e-06,1.3627768910950571e-05,1.3987386887621561e-05,1.655562243146524e-05,7.60480885001369e-06,7.882487155524552e-06,1.3896797928684937e-05,1.3908749482227231e-05,4.507445044283567e-06,1.4098914162267169e-05,5.003489336431071e-06
583,583.0,0.9869408961447588,1.014879953659254,2.7420268495838937e-05,4.127899232202356e-06,1.2247722054453105e-05,5.67130067991796e-06,7.649626670217757e-06,1.437319791557278e-05,1.0087129139280653,0.9872788692646268,0.9901999811159874,0.9913626529812303,0.9910475890916975,1.008487618692007,0.987514703546741,1.0067996813135125,0.9929223355364836,0.9884047000724333,0.995214211728977,0.9882121797229465,0.9872858803494066,0.9898343839508288,0.9974607059895589,1.0114926039655818,0.9893561481167181,0.9920859728255524,0.988431175550255,1.0133019741646123,0.9879707199142631,0.9883043175618301,0.9948126389429562,1.013923647671987,1.0147058741462576,0.9869408961447588,0.9869800106376894,1.009918781942306,0.9875454964282103,1.0113566897454687,4.127899232202356e-06,1.1829098820569989e-05,9.76598235709419e-06,1.1391159188171676e-05,1.1336106196218007e-05,4.8176560543486435e-06,1.7189787293927267e-05,4.909865639398406e-06,1.2577476560697002e-05,2.7420268495838937e-05,1.3266713752463742e-05,2.6559969649692426e-05,2.030006538595094e-05,1.2036130791136078e-05,7.294862747264415e-06,5.593437830704386e-06,1.267380632546506e-05,1.5510817762095536e-05,1.3206606677477285e-05,7.649626670217757e-06,1.3825711649769694e-05,1.424913677763826e-05,1.7138337955890047e-05,9.420773914889716e-06,9.881473278241188e-06,1.4414462428226009e-05,1.437319791557278e-05,4.932631033011212e-06,1.415785029148287e-05,5.580748957937366e-06
584,584.0,0.9869629286080072,1.014913858242448,2.6243380027229774e-05,4.024677285547663e-06,1.169526103228142e-05,5.370312896902141e-06,7.549946551676571e-06,1.363724622396541e-05,1.0086902673753122,0.9873564208984542,0.9902443980404916,0.9914078381764128,0.9910913060629648,1.0084601566414477,0.9876071859026367,1.0067733557696912,0.9929636145103633,0.9885235397254661,0.9952516754785349,0.9883277250141366,0.9873867724045985,0.9898792815592857,0.9974937337907889,1.011464575899551,0.9894034494765428,0.9921692622091054,0.9884802763782473,1.0132800514793818,0.9880198480864569,0.9883547502114054,0.9948884107363533,1.0139037756637892,1.014688622078737,0.986989919635824,0.9870285833836476,1.0098942485579545,0.987626513823408,1.011329488836601,4.024677285547663e-06,1.1335784973623543e-05,9.148496509088006e-06,1.0733385260208793e-05,1.0636101840020654e-05,4.7234552038005656e-06,1.6469416630067832e-05,4.796978819895759e-06,1.1821877786939678e-05,2.6243380027229774e-05,1.2504058626719945e-05,2.535052223094728e-05,1.948687872517922e-05,1.1289728823970725e-05,6.900813203723089e-06,5.543794802445679e-06,1.1930723092269752e-05,1.4678199558527457e-05,1.2460016536896795e-05,7.549946551676571e-06,1.3070074473021337e-05,1.3487230828816152e-05,1.62953776623179e-05,9.306571629611845e-06,9.778952998353106e-06,1.3683586994529302e-05,1.363724622396541e-05,4.869838226963603e-06,1.3572981668520093e-05,5.527733773564866e-06
585,585.0,0.9869840994507184,1.0149461858596214,3.32477941042915e-05,4.640705319016575e-06,1.3454712505202872e-05,7.275150878959264e-06,8.68019245625334e-06,1.523796952406794e-05,1.0086212997963104,0.9873956155003821,0.9902582956648481,0.9914178943800359,0.9911042660011921,1.0083843564547046,0.9876560744943025,1.0066949162389018,0.992974684604208,0.9886049172205594,0.9952569373082462,0.9884055362381018,0.9874446984519157,0.9898943945144001,0.9974867887746642,1.011389392423052,0.989419875951116,0.9922074248144402,0.9884982208582485,1.0132100154772905,0.9880388382098723,0.9883727008243658,0.9949223382423847,1.01383379565467,1.0146205618150899,0.9870113577348233,0.9870494000144692,1.009821964163464,0.987663348471831,1.0112559145438245,4.640705319016575e-06,1.523796952406794e-05,9.283419941208281e-06,1.0751321838949602e-05,1.0635872825913529e-05,5.321515784301292e-06,2.1782229580059166e-05,5.430176875945672e-06,1.1650573864359554e-05,3.32477941042915e-05,1.2078115313589608e-05,3.217961284241679e-05,2.549221868491978e-05,1.1242656750450559e-05,8.55994935844043e-06,6.2686872793527e-06,1.176688749967467e-05,1.9940025581552426e-05,1.223090633921762e-05,8.68019245625334e-06,1.2785911992015478e-05,1.3132211267518315e-05,2.2436621760989743e-05,1.0819701681686516e-05,1.1320666289350478e-05,1.3362317228681066e-05,1.3321582755904507e-05,5.456813241013161e-06,1.8328669644818906e-05,6.256047530126604e-06
586,586.0,0.9869972984633351,1.014975289307772,3.839730035931143e-05,7.666154767437556e-06,1.5861546666511378e-05,8.232622162003425e-06,1.0764424701358402e-05,1.819944178890152e-05,1.0084965733484648,0.9874045775331126,0.9902553315173607,0.99140775162158,0.9910965627645779,1.0082474521201423,0.9876727078877806,1.0065568845189359,0.9929619203125983,0.9886442831069839,0.9952344499356397,0.9884400277822026,0.98746801584106,0.989886906223966,0.9974371850996294,1.0112438173340779,0.989410484368435,0.9922089734264531,0.988488558950297,1.0130533709658471,0.9880262951463912,0.9883545562620657,0.9949247020863706,1.0136684547955706,1.0144552285007564,0.9869972984633352,0.9870357737269954,1.0096856244130383,0.987673944352914,1.0111115707957308,7.666154767437556e-06,1.819944178890152e-05,9.618434288564293e-06,1.1082433205947956e-05,1.0913951279060536e-05,8.308232607294905e-06,2.576872634038085e-05,8.336548032684825e-06,1.1791458347163947e-05,3.839730035931143e-05,1.1961244258791922e-05,3.728795325887189e-05,2.9948730493484453e-05,1.1551461886510789e-05,1.0764424701358402e-05,9.860031493351882e-06,1.1986379740206435e-05,2.4114917442296768e-05,1.2450869346719145e-05,1.286336489202913e-05,1.302342494490001e-05,1.3332402424865114e-05,2.729210151239408e-05,1.5531914954319053e-05,1.6128978828441598e-05,1.365458845049141e-05,1.359591356349177e-05,8.63334170843769e-06,2.1951957357522234e-05,9.829717720109429e-06
587,587.0,0.9869971745801263,1.0149995213838963,3.7995055656954344e-05,8.9954853692794e-06,1.6147554663935133e-05,7.957131779556168e-06,1.0790538747465026e-05,1.8356470672971103e-05,1.0084720388523913,0.9875357125643446,0.9902882886143183,0.9914341101112146,0.9911236805099121,1.0082208047118437,0.9878223092986924,1.006532071440191,0.99298031438359,0.9888074817890453,0.9952369666507321,0.9886003809604379,0.9876226222130712,0.9899203171508842,0.9974909995924425,1.0112223075135323,0.9894450480958369,0.9923636245595638,0.9885222319825451,1.0130368879104845,0.9880587101430401,0.9883881751312814,0.9950813598290102,1.0136508547326606,1.0144364442648162,0.9870263450325225,0.9870648097029953,1.0096565806729678,0.9878168773499948,1.0110900310465845,9.664345056109695e-06,1.8249592380697522e-05,8.9954853692794e-06,1.0409870291675858e-05,1.020941741274291e-05,1.0226278202555174e-05,2.5716205037354532e-05,1.0117850277213607e-05,1.1002732378684524e-05,3.7995055656954344e-05,1.1121395717992261e-05,3.7013074951010363e-05,2.9827231070445365e-05,1.0843671558897199e-05,1.0578555992011678e-05,1.2215338080293001e-05,1.1246697529671171e-05,2.3834745722178465e-05,1.1727637028433257e-05,1.5114897659603587e-05,1.2315018777162274e-05,1.2626939651498594e-05,2.6562779804955757e-05,1.773392687738134e-05,1.8356470672971103e-05,1.298394707923563e-05,1.2908025634099999e-05,1.0790538747465026e-05,2.1875874483379264e-05,1.216304081610112e-05
588,588.0,0.9869854133106669,1.015017234884992,4.451709089800202e-05,8.808212486913938e-06,1.6918919382327474e-05,1.0171272167497674e-05,1.0450254589479067e-05,2.1407106609408686e-05,1.008500450296386,0.9876356861643829,0.9903463422526726,0.9914970820354262,0.9911865613107403,1.0082552849918665,0.9879433087755076,1.0065682326609418,0.9930460656103549,0.9889523752473827,0.9953027215890583,0.9887439835375332,0.9877515384390655,0.989988801350015,0.9975691560567812,1.0112673395662763,0.9895151946694775,0.9924843919859916,0.9885950009848742,1.0130967985173995,0.9881331004624307,0.9884629587895013,0.9952141425640093,1.0137195228469185,1.0145043651795376,0.9871022532625043,0.9871408741904174,1.009690523563463,0.9879266465047283,1.0111350332287463,9.00503732526868e-06,2.1407106609408686e-05,8.808212486913938e-06,1.0035476916269248e-05,9.932001855650522e-06,9.519719526314957e-06,3.0256786096640787e-05,9.40335026906223e-06,1.0639527289414223e-05,4.451709089800202e-05,1.0569915984339786e-05,4.3549733070563595e-05,3.511773045287598e-05,1.0503116723185714e-05,1.0450254589479067e-05,1.1405944547198072e-05,1.0912384252221902e-05,2.7270774761718957e-05,1.1356100130810708e-05,1.400181316096265e-05,1.194269783336744e-05,1.2292409126525278e-05,2.9470496687326702e-05,1.6403914170180573e-05,1.6971503004713e-05,1.253408659473151e-05,1.2473331853111269e-05,1.0095901666696824e-05,2.5367351181386308e-05,1.1353812405483477e-05
589,589.0,0.9869654593083583,1.015026782608056,5.0399182717588784e-05,8.160173153047755e-06,1.76359635909189e-05,1.2162968375058092e-05,1.0244602936679781e-05,2.407362782716161e-05,1.008549868233566,0.9876267569159529,0.9903154736696186,0.9914694860556531,0.9911525121209375,1.0083081170263586,0.9879240767341099,1.0066225580642991,0.9930045359456163,0.9889085440140669,0.9952583682875112,0.9887001360686172,0.9877229078670393,0.9899584604467914,0.9975732515142638,1.011321777595322,0.9894861419537168,0.992472441300533,0.9885653229617672,1.0131533588508754,0.988107014370263,0.9884410594448593,0.9952092225180096,1.0137792216288568,1.014564180878482,0.987074833701786,0.9871135926790853,1.0097448235583366,0.9879146593213313,1.0111896195324033,8.160173153047755e-06,2.407362782716161e-05,8.926988210225505e-06,9.936060879542695e-06,9.967510329980566e-06,8.641598172874025e-06,3.422182927614756e-05,8.55450667730823e-06,1.057124333598786e-05,5.0399182717588784e-05,1.0244602936679781e-05,4.94069772307232e-05,3.973569017967313e-05,1.0484177882777103e-05,1.0746396213058734e-05,1.0350474524661365e-05,1.0900289479519474e-05,3.019214666860826e-05,1.1306176160568373e-05,1.2756271766998282e-05,1.1911471042009797e-05,1.2293204935676177e-05,3.2212788010351866e-05,1.4998422783760969e-05,1.5511897879434314e-05,1.2423734380881234e-05,1.2383085173313807e-05,9.143457583813915e-06,2.832254271821739e-05,1.0302379596975254e-05
590,590.0,0.9869407572266025,1.0150265173500856,4.8863600447788464e-05,7.45417332386262e-06,1.677151633426403e-05,1.1961938368246383e-05,9.441909626406616e-06,2.3402814527327443e-05,1.0085703873492675,0.9875428970332194,0.9902384801089481,0.9913946138161056,0.9910775591057248,1.008335504479414,0.9878222425352018,1.0066524396478331,0.9929394377526648,0.9887718487895913,0.9952125835661361,0.9885659279673428,0.9876084625453476,0.9898795866269343,0.9975240331923373,1.0113450576574403,0.9894045456004511,0.992373657779107,0.9884824144702913,1.013171903784653,0.9880225273205682,0.9883563689080798,0.9951175552654759,1.0137911509266433,1.014574951926393,0.9869870487613489,0.9870255288221211,1.0097684555110904,0.9878240340722598,1.0112130557348742,7.45417332386262e-06,2.3402814527327443e-05,8.418004638776245e-06,9.296939138507613e-06,9.355087155118195e-06,7.936076420125975e-06,3.32585137995813e-05,7.874257691084975e-06,9.870106519316427e-06,4.8863600447788464e-05,9.504761317558587e-06,4.7919487681977477e-05,3.854264657559315e-05,9.833088360428877e-06,1.0192154870106993e-05,9.491981691191829e-06,1.0223143796902352e-05,2.9200097512968384e-05,1.0601722267395886e-05,1.1676143106532814e-05,1.1173314549592466e-05,1.1524664994412462e-05,3.110646783963545e-05,1.373826969871437e-05,1.4189509814665435e-05,1.1646760010138556e-05,1.1611487192943916e-05,8.34793694738654e-06,2.745036851187961e-05,9.441909626406616e-06
591,591.0,0.9869147517188004,1.0150147919080779,4.532443027868917e-05,7.316462193201598e-06,1.556090293379102e-05,1.096743411380818e-05,8.651226244995771e-06,2.1477113180836412e-05,1.008693316204005,0.9874983200904928,0.9901719872614075,0.9913320893021768,0.9910140973512913,1.0084736870889404,0.9877618202367895,1.006794129468683,0.9928840645533169,0.9886691805568836,0.9951749063215226,0.9884656704306232,0.987534584864777,0.9898155990015024,0.9975359845301969,1.0114856949469482,0.989341514139648,0.9923341963829685,0.9884198277879778,1.0133202252495463,0.9879596931504561,0.9882909840379794,0.9950806657469676,1.0139485586411505,1.014733687614671,0.9869283943534146,0.986965582131237,1.0099016707043738,0.9877740205943784,1.011352993592814,7.316462193201598e-06,2.1477113180836412e-05,7.710812677707106e-06,8.50558491572774e-06,8.55174042936063e-06,7.911705213993378e-06,3.0545695092113696e-05,7.899217376753889e-06,9.003316216460279e-06,4.532443027868917e-05,8.651226244995771e-06,4.436531424848042e-05,3.5487608617064245e-05,8.997596724118735e-06,9.228864055793966e-06,9.321096864089404e-06,9.369410234719089e-06,2.6732645863782782e-05,9.729479595904932e-06,1.118740149938483e-05,1.0245872060595722e-05,1.0567399310335791e-05,2.8353160629093452e-05,1.3053962029879289e-05,1.3411806324638415e-05,1.0683338759699528e-05,1.0644522732181715e-05,8.182972515820415e-06,2.5124872569054773e-05,9.24245955925337e-06
592,592.0,0.9868908874383543,1.01498995907903,4.230352531491422e-05,7.019906382517946e-06,1.5199828572491498e-05,9.822148580751567e-06,8.571480554089812e-06,1.969992626157248e-05,1.0087665758094173,0.9875049566938254,0.9901348799640556,0.9912985497752181,0.990978706627167,1.0085580518074493,0.9877614020106887,1.0068799470207417,0.9928496778289209,0.9886438818364852,0.9951457123559013,0.9884436961799005,0.9875253953552546,0.9897831111599312,0.9975641823719356,1.0115790403571947,0.9893076962975773,0.9923547365237633,0.9883845016292317,1.0134214610517303,0.9879230032616559,0.9882522234370743,0.9951079009937858,1.014060794998106,1.014848779001292,0.9868908874383544,0.9869277964378316,1.0099847041475507,0.9877815350372225,1.0114457598178028,9.053916401926275e-06,1.969992626157248e-05,7.019906382517946e-06,7.727773789868493e-06,7.774892663673949e-06,1.012535079656041e-05,2.807906149460536e-05,1.0213260444998847e-05,8.178932017401372e-06,4.230352531491422e-05,7.868821858156818e-06,4.128412014525387e-05,3.274752377178302e-05,8.187598431950474e-06,8.571480554089812e-06,1.1643513237440779e-05,8.53269866177813e-06,2.4424649111157676e-05,8.867828747461814e-06,1.3513254656318318e-05,9.339383178475537e-06,9.63328779478214e-06,2.582902809150893e-05,1.54784198344385e-05,1.5734351800222148e-05,9.747071687572665e-06,9.707664450961749e-06,1.0231700536770827e-05,2.2986493636778213e-05,1.1489421419804146e-05
593,593.0,0.9868721821856881,1.014950371659939,4.169669008537346e-05,6.453411864439709e-06,1.5383867016491972e-05,9.735733868169968e-06,8.090001330796788e-06,1.953139513304235e-05,1.0088284660095637,0.9875162754771596,0.9901965176823041,0.9913633584115386,0.9910431139434983,1.0086201160430712,0.9877744987432721,1.0069396022192183,0.992915515865184,0.988661904154052,0.9952125538679699,0.9884608733239995,0.9875395083892027,0.9898533829234202,0.9976181929452137,1.011652260154811,0.9893849643676593,0.9923756814653036,0.9884665784394752,1.0135110134166734,0.9880140629431444,0.9883497484649666,0.9951378024458392,1.0141617678568087,1.014950371659939,0.9869894914345404,0.9870252672609914,1.010049592189559,0.9877962062907533,1.0115188405996547,1.0586405889271949e-05,1.953139513304235e-05,6.453411864439709e-06,7.046348953406504e-06,7.095680946773364e-06,1.2057961881482213e-05,2.77450203966583e-05,1.2179539333550998e-05,7.425864215600286e-06,4.169669008537346e-05,7.149039806076928e-06,4.0542938243299506e-05,3.228017736321037e-05,7.503014797698844e-06,8.090001330796788e-06,1.3647469103067458e-05,7.819600131114455e-06,2.431265193340191e-05,8.118465034006018e-06,1.5582962448388596e-05,8.534151609287512e-06,8.802085454789298e-06,2.5618637361145216e-05,1.769149246326988e-05,1.7904647106000715e-05,8.88531899544678e-06,8.849765967963679e-06,1.2112554881910505e-05,2.280768177723143e-05,1.3445035987054214e-05
594,594.0,0.9868599463493152,1.014898577865681,4.434042933102653e-05,6.348495804349252e-06,1.571535230769231e-05,1.075121240024492e-05,8.037014846905788e-06,2.1140982706351922e-05,1.00879410859109,0.9875422348051187,0.9902468840153893,0.9914120727197996,0.9910926473775518,1.0085854892408317,0.9878127160490462,1.0069079684932876,0.9929644930798012,0.9887186689048413,0.9952592004906149,0.9885157253872174,0.9875811419461417,0.9899046395694223,0.9976320698691103,1.0116136428136713,0.9894354874999145,0.9923943544217623,0.9885174963722227,1.0134608164390164,0.9880687875796917,0.9884048756430451,0.9951498400446489,1.0141073670189367,1.0148956289185418,0.987049710146131,0.9870839123579144,1.0100113782895062,0.9878250225608407,1.0114798005217154,1.0052305833906245e-05,2.1140982706351922e-05,6.348495804349252e-06,6.859478683018948e-06,6.918078047814391e-06,1.1482216044151649e-05,2.991798915323236e-05,1.1579223716285611e-05,7.169505274350503e-06,4.434042933102653e-05,6.822058660175217e-06,4.303767018100783e-05,3.458626689753609e-05,7.420834886103764e-06,8.126553291452608e-06,1.2913737698321525e-05,7.737669738920902e-06,2.675634494045451e-05,8.037014846905788e-06,1.4706868133904849e-05,8.414375688506347e-06,8.655115135237569e-06,2.8360388626485772e-05,1.6716135953470172e-05,1.691389699351832e-05,8.71844560203701e-06,8.68894470581509e-06,1.155318274044555e-05,2.4763234897077795e-05,1.2723125018904991e-05
595,595.0,0.9868550634647724,1.0148539075826486,4.3812229594332526e-05,6.158181324213363e-06,1.5344550428000248e-05,1.0789283639623673e-05,7.868389533414136e-06,2.108025908813088e-05,1.0087542247952974,0.9875050012322909,0.9902931216666698,0.9914569664565973,0.9911385745877537,1.0085417883448906,0.9877793322517494,1.0068636329736655,0.9930074058391992,0.9887008786658275,0.995299059550156,0.9884943460703678,0.987551402875879,0.9899552512098718,0.9976231016570906,1.0115719869127309,0.9894859937584416,0.9923486012112334,0.9885702454265918,1.013409477796515,0.9881230729456003,0.9884610414418471,0.9950962604199483,1.0140480484464394,1.014837060105716,0.9871055900892994,0.9871396141840848,1.0099685317111284,0.9877876788202017,1.0114382564786937,9.312573759400662e-06,2.108025908813088e-05,6.158181324213363e-06,6.63828088067016e-06,6.704812412617939e-06,1.0651178935706716e-05,2.9790966011988403e-05,1.0762615372402288e-05,6.942169233082532e-06,4.3812229594332526e-05,6.569263745410362e-06,4.252645431122619e-05,3.43065994211286e-05,7.252519079678344e-06,8.14410628865483e-06,1.2023642387503212e-05,7.564357775473172e-06,2.6961431303685032e-05,7.868389533414136e-06,1.3794694989821322e-05,8.22297559935291e-06,8.446042167834022e-06,2.8893181443671935e-05,1.5727206325396804e-05,1.5896096664002288e-05,8.502236552952742e-06,8.478043528867504e-06,1.0724639747041567e-05,2.4727552605543287e-05,1.1853812756803643e-05
596,596.0,0.9868584170675961,1.0148398861151124,4.108653026477659e-05,6.112513400300378e-06,1.4493725360575403e-05,9.99028133891422e-06,7.588712540892816e-06,1.962891095255198e-05,1.0087516479347822,0.9875239565190571,0.9903116847656699,0.9914739283440663,0.9911561493494451,1.0085399990168156,0.9878026820530957,1.0068616529868446,0.9930244238954545,0.9887307822645001,0.9953116963881851,0.9885214269260851,0.9875778625129001,0.9899746914175864,0.9976381803119879,1.0115723049126744,0.9895033214219653,0.9923711021449738,0.9885863693896574,1.013411081123362,0.9881407019029572,0.9884787467759008,0.9951266545573727,1.0140495647201258,1.0148398861151124,0.9871226404449381,0.9871578367866196,1.0099654720699753,0.9878096283356405,1.0114383926979795,8.760545569729067e-06,1.962891095255198e-05,6.112513400300378e-06,6.498126972401718e-06,6.594179368383368e-06,1.007247389616037e-05,2.7750724590746098e-05,1.0219953087972076e-05,6.735042510118036e-06,4.108653026477659e-05,6.229133612984282e-06,3.9872631656178027e-05,3.203733070503776e-05,7.106663087116948e-06,7.588712540892816e-06,1.1349443787953215e-05,7.4164792570352125e-06,2.5162845478424794e-05,7.709136635775277e-06,1.3014861614167173e-05,8.034084876525357e-06,8.221986698339033e-06,2.6865534907866252e-05,1.4799328647602791e-05,1.4941802453612115e-05,8.340162261391325e-06,8.321480516216852e-06,1.0124119023843183e-05,2.3017478386752138e-05,1.1199544056408066e-05
597,597.0,0.9868708906933219,1.0148687689470337,4.035655482442708e-05,6.137790003607797e-06,1.4687757432541672e-05,9.366852258301158e-06,7.974782030073831e-06,1.8573448230110902e-05,1.0087124534751397,0.987566094137222,0.9903630288440735,0.991525588163319,0.991210712762007,1.0085033587790284,0.987856748970615,1.0068261268628134,0.9930812135696538,0.9887930990852545,0.9953705985516632,0.988584833970495,0.9876359973498182,0.9900347593529125,0.9976679030396024,1.0115438360771278,0.9895672071704573,0.9924331858055886,0.9886521994022519,1.0133894855388321,0.9882090682923707,0.9885512706572046,0.9951956561035475,1.0140305573684842,1.0148203943223908,0.9871893769486519,0.9872255845933842,1.0099265860888342,0.9878607128606768,1.0114096997465511,9.59625078805439e-06,1.8573448230110902e-05,6.798565488074597e-06,7.024263980750912e-06,7.1645990153856764e-06,1.1284052507477137e-05,2.6461391773555843e-05,1.1564134552971105e-05,7.049815068180344e-06,4.035655482442708e-05,6.137790003607797e-06,3.9135681659248e-05,3.0883848987384e-05,7.669901796258806e-06,6.987008910541044e-06,1.2465871543550349e-05,7.974782030073831e-06,2.373814477601105e-05,8.256803246101762e-06,1.4141956035644823e-05,8.559998435907165e-06,8.746379594765847e-06,2.506821649187383e-05,1.5935962551747095e-05,1.608376070085365e-05,8.846168509993807e-06,8.852867979545454e-06,1.1150260476310571e-05,2.1808714215537994e-05,1.231552880230513e-05
598,598.0,0.9868933678774872,1.0149077322811364,3.876410329206175e-05,6.006279691278147e-06,1.5118569144160438e-05,8.640936439846592e-06,8.254026390882773e-06,1.9514039277969623e-05,1.0087616422609746,0.9875738745549919,0.9903931801993221,0.9915577108405466,0.9912473942630363,1.0085608327264741,0.9878664087491715,1.0068820034129287,0.9931212810988702,0.9888067386683468,0.995415382234648,0.9885954248316882,0.987645818232403,0.9900727900343241,0.9977069718036996,1.0116060942092555,0.9896062619683523,0.9924549252401546,0.9886939396146138,1.0134668442798143,0.9882540364083839,0.9886018950820552,0.9952316845713018,1.014116482049625,1.0149077322811364,0.9872339044659467,0.987271287513432,1.0099823551530653,0.9878689309436851,1.011471778785118,1.1420619097904089e-05,1.7218933299825278e-05,7.276193102865831e-06,7.343773459753535e-06,7.521804071060654e-06,1.3757330962785537e-05,2.4705678065487644e-05,1.4200652955078498e-05,7.219731191141301e-06,3.876410329206175e-05,6.006279691278147e-06,3.7530363558278644e-05,2.9109681408577565e-05,7.968884264588722e-06,6.387895695716564e-06,1.5097191786011849e-05,8.254026390882773e-06,2.1860647359843493e-05,8.525225580707323e-06,1.705862325577691e-05,8.821332376395559e-06,9.055595780334024e-06,2.300052104630536e-05,1.926278878454161e-05,1.9514039277969623e-05,9.033889224397132e-06,9.068717044878438e-06,1.3404835669731152e-05,2.0242209678230884e-05,1.492550695240322e-05
599,599.0,0.9869267321556274,1.0149214024112505,3.5536674027362915e-05,5.846483072139152e-06,1.49424920874926e-05,7.920799050956207e-06,8.079263170608873e-06,1.981392896786882e-05,1.0087505569578632,0.9874848821309843,0.9904177838107009,0.9915853795518264,0.9912806054792289,1.0085465767230648,0.987773655473594,1.0068661450581933,0.9931658029278947,0.9887216032167948,0.9954750113033439,0.9885107682564956,0.9875549045588913,0.9901034761028277,0.9976787936462447,1.0115863787347779,0.989636925953318,0.9923539924125808,0.9887253719809512,1.0134385549833944,0.9882883929472842,0.9886424985893815,0.9951338926188353,1.0140834305984283,1.0148734744161843,0.9872652842461498,0.9873033877020554,1.009966771714138,0.9877770832506817,1.0114524976434023,1.2389109512103995e-05,1.5603886508815673e-05,7.104280407601066e-06,7.141541688235447e-06,7.319887461128138e-06,1.4975233893846272e-05,2.243186306883846e-05,1.5419920836877533e-05,7.0204062530119985e-06,3.5536674027362915e-05,5.846483072139152e-06,3.436684943853304e-05,2.6511126590635595e-05,7.749270804458712e-06,6.185415533233042e-06,1.6691811238403557e-05,8.079263170608873e-06,1.981392896786882e-05,8.383453041884829e-06,1.9164760664892638e-05,8.760640686550224e-06,9.071870992160335e-06,2.0901742575797573e-05,2.1931717175533343e-05,2.2294967600157133e-05,9.044433010127676e-06,9.066633702724767e-06,1.4611258895872703e-05,1.8347390890697922e-05,1.6508940914676446e-05


==> data/voltage_bias_voltages701a_control.csv <==
,Time,Voltage
0,0.0,1.002594337316704
1,1.0,1.0026139600193846
2,2.0,1.002744979986383
3,3.0,1.0028379673996624
4,4.0,1.002956664062027
5,5.0,1.0030090572489114
6,6.0,1.0029148422604923
7,7.0,1.0029075666815253
8,8.0,1.0030001966290147
9,9.0,1.0030257298273235
10,10.0,1.0030201723667493
11,11.0,1.0031560377314497
12,12.0,1.0033882668700758
13,13.0,1.0033515867562341
14,14.0,1.00331119054538
15,15.0,1.0032234856916407
16,16.0,1.0033017565736617
17,17.0,1.003219774169467
18,18.0,1.003267001425713
19,19.0,1.0032700329140003
20,20.0,1.0032490722376128
21,21.0,1.003204510253638
22,22.0,1.0031592284676676
23,23.0,1.0031021153656856
24,24.0,1.003046677466043
25,25.0,1.0031035725138921
26,26.0,1.00311115401216
27,27.0,1.0031376943806232
28,28.0,1.0031394664921756
29,29.0,1.003133866611289
30,30.0,1.0031057879084087
31,31.0,1.0031682031567386
32,32.0,1.0031040515974028
33,33.0,1.002964673397475
34,34.0,1.00287430177587
35,35.0,1.003011365656606
36,36.0,1.0031426674358743
37,37.0,1.0030791480233159
38,38.0,1.003010945733372
39,39.0,1.0027648080163498
40,40.0,1.002674220351729
41,41.0,1.0026182796958634
42,42.0,1.0025430123729204
43,43.0,1.0026245058095136
44,44.0,1.0026927369708198
45,45.0,1.0028077459913733
46,46.0,1.002784871270898
47,47.0,1.0027864365849217
48,48.0,1.0027348478980878
49,49.0,1.002651271193932
50,50.0,1.0026415106148108
51,51.0,1.0026022713780656
52,52.0,1.002594597740327
53,53.0,1.0026884047770972
54,54.0,1.0028645781708339
55,55.0,1.0029192749291829
56,56.0,1.0030082556033937
57,57.0,1.003080151436459
58,58.0,1.0031311128982932
59,59.0,1.0031170308530077
60,60.0,1.0029797180200248
61,61.0,1.0028919618889933
62,62.0,1.0028382177425965
63,63.0,1.0028407994291433
64,64.0,1.0028646862131898
65,65.0,1.0028877942979162
66,66.0,1.0028822420537484
67,67.0,1.0029332825267008
68,68.0,1.002882591628675
69,69.0,1.0028561603349202
70,70.0,1.002766276121409
71,71.0,1.0028594128605641
72,72.0,1.0029212886699317
73,73.0,1.002971125270878
74,74.0,1.0028705111810903
75,75.0,1.0027958901419463
76,76.0,1.0028608889685884
77,77.0,1.0028646028224366
78,78.0,1.0029381725420599
79,79.0,1.0028847142436716
80,80.0,1.0028805112207766
81,81.0,1.0028727419060508
82,82.0,1.002935274039915
83,83.0,1.0029373822645768
84,84.0,1.0029008233786665
85,85.0,1.002854330841018
86,86.0,1.0028692182537555
87,87.0,1.0027831834504606
88,88.0,1.0027640868401908
89,89.0,1.0028542989299163
90,90.0,1.0029364686601532
91,91.0,1.0029241089501009
92,92.0,1.0029306501217088
93,93.0,1.0029360138282135
94,94.0,1.00292190864411
95,95.0,1.002885163295739
96,96.0,1.0028595536688105
97,97.0,1.0029383559186336
98,98.0,1.0029148123285592
99,99.0,1.0028681355751417
100,100.0,1.0029415910083468
101,101.0,1.003082108888248
102,102.0,1.0031938723288056
103,103.0,1.003166586734555
104,104.0,1.0031257597156955
105,105.0,1.0030964347810976
106,106.0,1.0030106996512829
107,107.0,1.0030509328965669
108,108.0,1.0030267899817225
109,109.0,1.0030566651858137
110,110.0,1.0031106849613733
111,111.0,1.0030910027522515
112,112.0,1.003133809784538
113,113.0,1.0030717373132814
114,114.0,1.003079041143315
115,115.0,1.003039355485468
116,116.0,1.0031457462491762
117,117.0,1.0030971210929351
118,118.0,1.0031559025736925
119,119.0,1.0032386954929733
120,120.0,1.003268449589005
121,121.0,1.0032604938890506
122,122.0,1.0033501269819067
123,123.0,1.0033778504847488
124,124.0,1.0032572772463495
125,125.0,1.0031375387836816
126,126.0,1.0031118653190025
127,127.0,1.0029508375258296
128,128.0,1.0028808691959
129,129.0,1.0029283132247402
130,130.0,1.0030234438928265
131,131.0,1.0030961938099796
132,132.0,1.0031080548340858
133,133.0,1.0031586395765142
134,134.0,1.0030452807211616
135,135.0,1.0029423276161382
136,136.0,1.0029793731793537
137,137.0,1.0030765909437478
138,138.0,1.003160356647839
139,139.0,1.003132244706792
140,140.0,1.0031096909131345
141,141.0,1.0031519285899408
142,142.0,1.0031726448489722
143,143.0,1.0032036872849504
144,144.0,1.0031997333220573
145,145.0,1.0031059204684492
146,146.0,1.003039811957032
147,147.0,1.0031106056603503
148,148.0,1.0030807768740961
149,149.0,1.0031498570517083
150,150.0,1.0031757140885766
151,151.0,1.0032669179521587
152,152.0,1.003269772048402
153,153.0,1.0032597464099733
154,154.0,1.0031621936252135
155,155.0,1.0031307461486565
156,156.0,1.0030975741008428
157,157.0,1.0030382163695346
158,158.0,1.0030176422122192
159,159.0,1.0029504599631949
160,160.0,1.00304341291457
161,161.0,1.0030032588989557
162,162.0,1.0030437695617416
163,163.0,1.0029877571893366
164,164.0,1.002958852576925
165,165.0,1.0030080796907186
166,166.0,1.0031294090886407
167,167.0,1.0030864538527184
168,168.0,1.0030573104530953
169,169.0,1.0030664318030806
170,170.0,1.0030635906916217
171,171.0,1.0029943460994084
172,172.0,1.0030519852776576
173,173.0,1.0030360483500724
174,174.0,1.003088954365269
175,175.0,1.003024518221091
176,176.0,1.0029448770029146
177,177.0,1.0029978524382501
178,178.0,1.0029421390722197
179,179.0,1.0027932000377473
180,180.0,1.0027901956165786
181,181.0,1.0026828409010289
182,182.0,1.0027302832028044
183,183.0,1.0028452479252103
184,184.0,1.0029262801729797
185,185.0,1.0029936595871993
186,186.0,1.0029353462059862
187,187.0,1.0029224576756308
188,188.0,1.0029390897861672
189,189.0,1.0029110652072246
190,190.0,1.0028900200886324
191,191.0,1.002914498097786
192,192.0,1.0028923991803074
193,193.0,1.0028239535018162
194,194.0,1.0028470712088848
195,195.0,1.0028257933984628
196,196.0,1.002900199223332
197,197.0,1.0029879374896298
198,198.0,1.0029884181923983
199,199.0,1.002939927883171
200,200.0,1.0026601236098778
201,201.0,1.0025313565459726
202,202.0,1.0029459721142626
203,203.0,1.0035713515701752
204,204.0,1.0035341196394223
205,205.0,1.0023648258709648
206,206.0,1.0012845295925674
207,207.0,1.0023441045110608
208,208.0,1.004975581442559
209,209.0,1.006143394285451
210,210.0,1.003431304405362
211,211.0,0.998452971575217
212,212.0,0.9975744853262127
213,213.0,1.000985106261377
214,214.0,1.0046125731631532
215,215.0,1.0074051150552097
216,216.0,1.0053499390394705
217,217.0,0.9989021309997806
218,218.0,0.9949708266860414
219,219.0,0.9963306868195788
220,220.0,1.000728240137764
221,221.0,1.0050183454288373
222,222.0,1.0079720740943798
223,223.0,1.0067740919885262
224,224.0,1.0008908899246147
225,225.0,0.9958309054717126
226,226.0,0.9961424092842525
227,227.0,0.9998376246438868
228,228.0,1.003543914346342
229,229.0,1.006152278353497
230,230.0,1.0061503482994163
231,231.0,1.0015558195312853
232,232.0,0.9954250388117989
233,233.0,0.9942891055397814
234,234.0,0.9975889358081813
235,235.0,1.0012138503297003
236,236.0,1.004202099834825
237,237.0,1.005945450729997
238,238.0,1.0046524875122895
239,239.0,1.000336787938381
240,240.0,0.9973897920894229
241,241.0,0.9982636665868473
242,242.0,1.0006554541980253
243,243.0,1.0028968571439005
244,244.0,1.0043439378866112
245,245.0,1.004522537053689
246,246.0,1.0019754012679254
247,247.0,0.9980450745152969
248,248.0,0.9969626384740728
249,249.0,0.9985361251667513
250,250.0,1.0006080900584766
251,251.0,1.0022709159954306
252,252.0,1.0032827941670284
253,253.0,1.0036009207222825
254,254.0,1.0026265419920188
255,255.0,1.0006701926545396
256,256.0,0.9999659515220023
257,257.0,1.000571638723941
258,258.0,1.0012943644855299
259,259.0,1.0018837787634753
260,260.0,1.002188221162733
261,261.0,1.0021156786529608
262,262.0,1.0017843057227387
263,263.0,1.0014605359549413
264,264.0,1.0013737429377665
265,265.0,1.0014846283066097
266,266.0,1.0016995599988656
267,267.0,1.0018600332357548
268,268.0,1.0022197974797646
269,269.0,1.002347856778529
270,270.0,1.002143984696122
271,271.0,1.0018170334403087
272,272.0,1.0014580248892635
273,273.0,1.001320802214523
274,274.0,1.0013168538062505
275,275.0,1.0013892157370385
276,276.0,1.0015008376153087
277,277.0,1.0016586338453064
278,278.0,1.0016150014106588
279,279.0,1.0016117757790512
280,280.0,1.001622794983104
281,281.0,1.0015947955380085
282,282.0,1.001556401544082
283,283.0,1.0015236379697512
284,284.0,1.0014821070138116
285,285.0,1.0013775042535114
286,286.0,1.0013700323771209
287,287.0,1.0013980132060623
288,288.0,1.0014619003322898
289,289.0,1.001416092754793
290,290.0,1.0013052776739435
291,291.0,1.0012764852484255
292,292.0,1.0012906293878499
293,293.0,1.0011892466972854
294,294.0,1.0011938808619876
295,295.0,1.001198039682744
296,296.0,1.0011946534247071
297,297.0,1.0011981964726036
298,298.0,1.0012366762770468
299,299.0,1.0012764880144702
300,300.0,1.001345701982465
301,301.0,1.0013937611111179
302,302.0,1.0014692454985092
303,303.0,1.0015217649853965
304,304.0,1.0015682864370854
305,305.0,1.0016188397702266
306,306.0,1.001560189363392
307,307.0,1.001492198108558
308,308.0,1.0014628412112532
309,309.0,1.0015199447753107
310,310.0,1.0015227771883755
311,311.0,1.00160843566488
312,312.0,1.0016225939513514
313,313.0,1.0016734899679312
314,314.0,1.0017318659744179
315,315.0,1.001784787575605
316,316.0,1.0017883972861115
317,317.0,1.0017768703540453
318,318.0,1.0018769374190686
319,319.0,1.0018444145072685
320,320.0,1.001838175934828
321,321.0,1.0017435578751606
322,322.0,1.0016665421586144
323,323.0,1.0015283645411153
324,324.0,1.0016454152096173
325,325.0,1.0016898085415529
326,326.0,1.0016329908904784
327,327.0,1.0016149420345382
328,328.0,1.0016273185666587
329,329.0,1.0016681194211465
330,330.0,1.001591740314924
331,331.0,1.0016590834536871
332,332.0,1.0016964232906396
333,333.0,1.0018326022906634
334,334.0,1.0018744525008536
335,335.0,1.001850495879697
336,336.0,1.0017762392968221
337,337.0,1.001717667040005
338,338.0,1.001822866878706
339,339.0,1.0018573111865294
340,340.0,1.0019150878027496
341,341.0,1.0018550927912515
342,342.0,1.001805700991238
343,343.0,1.001883141830889
344,344.0,1.0020194087317837
345,345.0,1.0020246072483396
346,346.0,1.001908197480371
347,347.0,1.0018711669361104
348,348.0,1.0017947405130088
349,349.0,1.0017976634294785
350,350.0,1.0018537738964053
351,351.0,1.001827103191476
352,352.0,1.001862976452241
353,353.0,1.0018620939974678
354,354.0,1.0019704776862013
355,355.0,1.002010475293514
356,356.0,1.0019921675504926
357,357.0,1.0019814392328918
358,358.0,1.0019457748748288
359,359.0,1.0019000510018068
360,360.0,1.0018145413587194
361,361.0,1.0017471187731493
362,362.0,1.001637582116736
363,363.0,1.001659488787747
364,364.0,1.0018389714743912
365,365.0,1.0020010545724443
366,366.0,1.0020210814460038
367,367.0,1.0020115865477688
368,368.0,1.0019007561205413
369,369.0,1.0018230342735914
370,370.0,1.0016910088934114
371,371.0,1.0016132404181581
372,372.0,1.0016383917833585
373,373.0,1.001666234088155
374,374.0,1.0017719095363629
375,375.0,1.001868563293989
376,376.0,1.0019067421706516
377,377.0,1.0019918594349817
378,378.0,1.002087991878282
379,379.0,1.0020118683658594
380,380.0,1.0018692694845237
381,381.0,1.0018026057389677
382,382.0,1.0016021877502084
383,383.0,1.0017912168744956
384,384.0,1.0018500388762492
385,385.0,1.0019455626470946
386,386.0,1.0019951169253662
387,387.0,1.0020189784856144
388,388.0,1.0019998915756718
389,389.0,1.0018397562391
390,390.0,1.0017709357855125
391,391.0,1.0018094186276112
392,392.0,1.0018347869966495
393,393.0,1.0018923332363097
394,394.0,1.0019834180465468
395,395.0,1.001985597445218
396,396.0,1.001897293317679
397,397.0,1.0016895038539875
398,398.0,1.001707607278617
399,399.0,1.001820320600508
400,400.0,1.001899376838858
401,401.0,1.0020282379673144
402,402.0,1.0021426276313974
403,403.0,1.0020088256263215
404,404.0,1.0017647234219376
405,405.0,1.001605263863681
406,406.0,1.0016273883361502
407,407.0,1.001823335395435
408,408.0,1.0018004495168906
409,409.0,1.0018716806783752
410,410.0,1.001750945465485
411,411.0,1.0016512266430004
412,412.0,1.001647621310098
413,413.0,1.0017458099820014
414,414.0,1.0017803570863586
415,415.0,1.0018479897013493
416,416.0,1.0018108625714277
417,417.0,1.0017980976527223
418,418.0,1.0018361369384083
419,419.0,1.0018879295508714
420,420.0,1.0018944406477674
421,421.0,1.001768229591358
422,422.0,1.0018037278889096
423,423.0,1.0017854219101279
424,424.0,1.0018177795178698
425,425.0,1.0018975177919138
426,426.0,1.0018293125162747
427,427.0,1.0017454449906553
428,428.0,1.0017265829992128
429,429.0,1.0015955988719152
430,430.0,1.0016628809565673
431,431.0,1.001748720492623
432,432.0,1.0017932882472702
433,433.0,1.001738004894939
434,434.0,1.0017983167281075
435,435.0,1.00185734669102
436,436.0,1.0018909889077787
437,437.0,1.001866735581176
438,438.0,1.0018255785055041
439,439.0,1.0018190862365561
440,440.0,1.0018193365843246
441,441.0,1.0017452533227984
442,442.0,1.001777012685827
443,443.0,1.0018493754992237
444,444.0,1.0018580475105987
445,445.0,1.00175638384347
446,446.0,1.0018136150163963
447,447.0,1.0018807271468064
448,448.0,1.001896573356049
449,449.0,1.00175404738284
450,450.0,1.001724776469066
451,451.0,1.0017641546792386
452,452.0,1.001840529096309
453,453.0,1.0018256956868155
454,454.0,1.0019083915880171
455,455.0,1.0018785626271873
456,456.0,1.0018486611233326
457,457.0,1.0017830674211816
458,458.0,1.0016992216334335
459,459.0,1.0016579236170176
460,460.0,1.0015859798137592
461,461.0,1.0016764633394823
462,462.0,1.001740057230392
463,463.0,1.0018879590023455
464,464.0,1.001851728789332
465,465.0,1.001764706028091
466,466.0,1.001671636962758
467,467.0,1.0016228744815503
468,468.0,1.0016798958578343
469,469.0,1.0017141626270567
470,470.0,1.0017280863441893
471,471.0,1.0017224190751595
472,472.0,1.0017499267353471
473,473.0,1.001826349311569
474,474.0,1.0018246093845562
475,475.0,1.001786295792822
476,476.0,1.001724817398236
477,477.0,1.0017027536656227
478,478.0,1.001755160137413
479,479.0,1.001832185037615
480,480.0,1.001807318330763
481,481.0,1.001772656139155
482,482.0,1.0018629988688066
483,483.0,1.0019011377754932
484,484.0,1.0018577180325758
485,485.0,1.0017934718757702
486,486.0,1.0017919214975808
487,487.0,1.0018221439508859
488,488.0,1.0018471011756518
489,489.0,1.0017395067044965
490,490.0,1.001637854602275
491,491.0,1.0015389974206392
492,492.0,1.0016000823264197
493,493.0,1.0016440104514923
494,494.0,1.0017417576405405
495,495.0,1.0018349148017953
496,496.0,1.0018167320047369
497,497.0,1.0018009477044052
498,498.0,1.0018040380872166
499,499.0,1.001823986395521
500,500.0,1.0018624032194152
501,501.0,1.0018614589599284
502,502.0,1.0018276397780794
503,503.0,1.0018740748869126
504,504.0,1.0019830254033502
505,505.0,1.001942997754594
506,506.0,1.0019081798471565
507,507.0,1.0018894457461875
508,508.0,1.001932902382611
509,509.0,1.0019539449886865
510,510.0,1.001837463194227
511,511.0,1.0018659501789702
512,512.0,1.0018567608260334
513,513.0,1.0018081380156092
514,514.0,1.0018087578497592
515,515.0,1.0018636197124131
516,516.0,1.0019855058709668
517,517.0,1.001949582845573
518,518.0,1.0018682034173576
519,519.0,1.001747807994379
520,520.0,1.0017356943105915
521,521.0,1.0017795540149408
522,522.0,1.0017932495834714
523,523.0,1.0016943564001968
524,524.0,1.0017180322928423
525,525.0,1.0017635295659355
526,526.0,1.0018041798555082
527,527.0,1.0017893906319937
528,528.0,1.0017623076648006
529,529.0,1.0016778856511666
530,530.0,1.0017610103510413
531,531.0,1.0017130382746537
532,532.0,1.0017188534098935
533,533.0,1.001825313697757
534,534.0,1.001882135038755
535,535.0,1.0018937334434626
536,536.0,1.0018475337809252
537,537.0,1.0017938554602628
538,538.0,1.0016816657661676
539,539.0,1.0017477146073355
540,540.0,1.001568698278239
541,541.0,1.001557778934637
542,542.0,1.0016684459355887
543,543.0,1.0017553503889967
544,544.0,1.0018835802713077
545,545.0,1.0019645473116927
546,546.0,1.0019579449378933
547,547.0,1.0019077097822915
548,548.0,1.0018061743393902
549,549.0,1.0017857758218098
550,550.0,1.0016643116736956
551,551.0,1.001620568441599
552,552.0,1.0016602220030313
553,553.0,1.0016606153951915
554,554.0,1.001622417174178
555,555.0,1.001707921956331
556,556.0,1.0018194375757525
557,557.0,1.001829229749424
558,558.0,1.0018846079710695
559,559.0,1.0019813493605643
560,560.0,1.001906602029741
561,561.0,1.0018778854387858
562,562.0,1.0019451427195745
563,563.0,1.0019835503015033
564,564.0,1.0019107459328176
565,565.0,1.0018296135128173
566,566.0,1.0017052264089192
567,567.0,1.0017393690737166
568,568.0,1.0017781621094202
569,569.0,1.0018072979164403
570,570.0,1.0017396941652326
571,571.0,1.0018291842738154
572,572.0,1.0018903126734278
573,573.0,1.0020036085275936
574,574.0,1.0020735783483097
575,575.0,1.0020041474346104
576,576.0,1.001936414459693
577,577.0,1.0018556680230737
578,578.0,1.0018418690540556
579,579.0,1.0018769766575517
580,580.0,1.0020006674461468
581,581.0,1.0019776299999894
582,582.0,1.0019993654199664
583,583.0,1.001994906419584
584,584.0,1.0019652431761814
585,585.0,1.0019277645694415
586,586.0,1.001968381208416
587,587.0,1.0020165335649756
588,588.0,1.001950414903141
589,589.0,1.0019142054195251
590,590.0,1.0019749175886339
591,591.0,1.0019651186736818
592,592.0,1.0020106541498996
593,593.0,1.0019667750475805
594,594.0,1.0019473438070612
595,595.0,1.0018347596765638
596,596.0,1.0018687822169827
597,597.0,1.0019227824326185
598,598.0,1.0019806300311769
599,599.0,1.0020628376571532


==> data/voltage_bias_voltages701a_control_100.csv <==
,Time,Voltage
0,0.0,1.002575391446895
1,1.0,1.0026000555254835
2,2.0,1.0027364219151884
3,3.0,1.002833825682674
4,4.0,1.0029549412750844
5,5.0,1.0030076634418303
6,6.0,1.0029124698870702
7,7.0,1.002903834423142
8,8.0,1.0029957000069796
9,9.0,1.003021097312134
10,10.0,1.0030152258816978
11,11.0,1.00315016515938
12,12.0,1.0033808117349479
13,13.0,1.003341429371544
14,14.0,1.0032968021675623
15,15.0,1.0032046373395682
16,16.0,1.003279454165211
17,17.0,1.003195200054712
18,18.0,1.0032410602703874
19,19.0,1.003243375411221
20,20.0,1.0032216779304892
21,21.0,1.0031761399911887
22,22.0,1.0031301781132986
23,23.0,1.0030730129628442
24,24.0,1.0030183711913854
25,25.0,1.0030769348718789
26,26.0,1.0030868345622808
27,27.0,1.003115741776939
28,28.0,1.0031195810920255
29,29.0,1.0031158664760342
30,30.0,1.0030897133136496
31,31.0,1.003154266809595
32,32.0,1.00309220539715
33,33.0,1.0029549035181742
34,34.0,1.002867028509618
35,35.0,1.0030073556792214
36,36.0,1.0031422469652977
37,37.0,1.0030813113588388
38,38.0,1.0030140745183547
39,39.0,1.0027680566007788
40,40.0,1.0026779209430716
41,41.0,1.0026234541625532
42,42.0,1.0025506669319522
43,43.0,1.002635037289953
44,44.0,1.002705592785154
45,45.0,1.0028214307209384
46,46.0,1.0027974616445476
47,47.0,1.0027962566790407
48,48.0,1.00274115793531
49,49.0,1.0026541675035912
50,50.0,1.0026415789935352
51,51.0,1.002600659895983
52,52.0,1.0025928262040456
53,53.0,1.0026877165552164
54,54.0,1.0028653343733926
55,55.0,1.002920573485166
56,56.0,1.0030086725797571
57,57.0,1.0030786572283072
58,58.0,1.0031271681787912
59,59.0,1.0031110373591299
60,60.0,1.0029730070008627
61,61.0,1.0028862203820024
62,62.0,1.0028351722808622
63,63.0,1.0028417645259922
64,64.0,1.0028700969646087
65,65.0,1.002897064432505
66,66.0,1.0028944214103925
67,67.0,1.0029476806315936
68,68.0,1.0028987278259507
69,69.0,1.0028737954076399
70,70.0,1.0027857068336326
71,71.0,1.0028811656470527
72,72.0,1.0029458646317195
73,73.0,1.0029986481671798
74,74.0,1.002900641080701
75,75.0,1.0028287131356608
76,76.0,1.0028973293279755
77,77.0,1.002905479154019
78,78.0,1.0029835584504603
79,79.0,1.0029343595104054
80,80.0,1.0029340341850046
81,81.0,1.0029298455594928
82,82.0,1.0029958332500344
83,83.0,1.003001083203354
84,84.0,1.002967170400138
85,85.0,1.002923259561001
86,86.0,1.0029410478211607
87,87.0,1.0028582384655553
88,88.0,1.002842295079236
89,89.0,1.0029353303582393
90,90.0,1.003019655651964
91,91.0,1.0030082492012717
92,92.0,1.0030145349613484
93,93.0,1.0030193730028965
94,94.0,1.0030052168933092
95,95.0,1.0029686688710353
96,96.0,1.0029431674677183
97,97.0,1.003021999715538
98,98.0,1.002998354505556
99,99.0,1.002951474501445
100,100.0,1.0030247118791045
101,101.0,1.0031648761046192
102,102.0,1.0032757653868414
103,103.0,1.0032471274949737
104,104.0,1.0032051749392699
105,105.0,1.0031757619422745
106,106.0,1.0030908915020083
107,107.0,1.0031325511898024
108,108.0,1.003110466895713
109,109.0,1.0031427450364583
110,110.0,1.0031989672902202
111,111.0,1.0031809748388556
112,112.0,1.0032250805860985
113,113.0,1.0031642797959368
114,114.0,1.0031731207501577
115,115.0,1.0031351723194575
116,116.0,1.0032434534054848
117,117.0,1.0031965797968152
118,118.0,1.00325649915935
119,119.0,1.003339381738096
120,120.0,1.0033679080300666
121,121.0,1.0033579483709383
122,122.0,1.003445822947072
123,123.0,1.0034722383127344
124,124.0,1.003350067895305
125,125.0,1.003228317470343
126,126.0,1.0032012928058223
127,127.0,1.0030401644296623
128,128.0,1.0029714432437231
129,129.0,1.0030215855124427
130,130.0,1.0031204116395704
131,131.0,1.0031963959838421
132,132.0,1.0032099578651394
133,133.0,1.0032609439314863
134,134.0,1.0031476321692616
135,135.0,1.0030454932969726
136,136.0,1.003084618439455
137,137.0,1.0031849251380736
138,138.0,1.0032720865244114
139,139.0,1.0032466436967533
140,140.0,1.0032257240934805
141,141.0,1.0032692814831674
142,142.0,1.0032916692998444
143,143.0,1.0033245115746683
144,144.0,1.0033222661781884
145,145.0,1.003230530826365
146,146.0,1.003167262133478
147,147.0,1.0032418790868713
148,148.0,1.00321646759745
149,149.0,1.003289471957725
150,150.0,1.0033182464802968
151,151.0,1.0034116005908673
152,152.0,1.0034161934224513
153,153.0,1.0034077487128918
154,154.0,1.0033119553101535
155,155.0,1.0032827796723964
156,156.0,1.0032526704420557
157,157.0,1.003197052333984
158,158.0,1.003180246700518
159,159.0,1.0031164591355006
160,160.0,1.0032123605297383
161,161.0,1.0031747873649723
162,162.0,1.0032176044645593
163,163.0,1.0031636918745117
164,164.0,1.0031367783214302
165,165.0,1.0031877833605114
166,166.0,1.0033103519929831
167,167.0,1.0032678637257908
168,168.0,1.0032389812990175
169,169.0,1.0032490176477098
170,170.0,1.0032477140908935
171,171.0,1.0031801423436875
172,172.0,1.0032395279800577
173,173.0,1.0032252190966948
174,174.0,1.0032792374291712
175,175.0,1.0032152056535466
176,176.0,1.0031350850345584
177,177.0,1.0031870070989977
178,178.0,1.0031301036063076
179,179.0,1.0029800594216156
180,180.0,1.0029766528288324
181,181.0,1.00287008357273
182,182.0,1.0029193119437492
183,183.0,1.0030367931186146
184,184.0,1.0031205848231228
185,185.0,1.0031900022369662
186,186.0,1.0031324405719302
187,187.0,1.0031196796233626
188,188.0,1.0031366046469128
189,189.0,1.003108814681777
190,190.0,1.003087533734809
191,191.0,1.0031114024684542
192,192.0,1.0030885083658065
193,193.0,1.003019125096595
194,194.0,1.0030417344093683
195,195.0,1.0030210547795382
196,196.0,1.003097072645915
197,197.0,1.0031868354044242
198,198.0,1.0031887824205568
199,199.0,1.0031407617360932
200,200.0,1.0019940172172381
201,201.0,1.0006519407334793
202,202.0,1.0009615358878459
203,203.0,1.0021705335484705
204,204.0,1.002606234217379
205,205.0,1.001366644823562
206,206.0,1.000366619545075
207,207.0,1.0012947370593805
208,208.0,1.0031741361565623
209,209.0,1.0049163968725632
210,210.0,1.0052579912332666
211,211.0,1.001341399465711
212,212.0,0.9955413851424726
213,213.0,0.994298511792584
214,214.0,0.9972101230406218
215,215.0,1.0006847700953363
216,216.0,1.0034179621926491
217,217.0,1.004610333965492
218,218.0,1.0027665857006218
219,219.0,0.9999258519574215
220,220.0,0.9997772007776684
221,221.0,1.0015592772646222
222,222.0,1.0035587038919793
223,223.0,1.004849537936929
224,224.0,1.0046823018975775
225,225.0,1.0018313361778717
226,226.0,0.9979008879354192
227,227.0,0.9966560346252445
228,228.0,0.9981252417967926
229,229.0,1.0000797086743445
230,230.0,1.0016005099084957
231,231.0,1.0022739142399182
232,232.0,1.002184361217661
233,233.0,1.0017505431519012
234,234.0,1.001573459768775
235,235.0,1.0017492914007775
236,236.0,1.002176440763505
237,237.0,1.0023769254123238
238,238.0,1.0021073359784691
239,239.0,1.0012776079295127
240,240.0,0.999807627952937
241,241.0,0.999129764456923
242,242.0,0.9995258349616658
243,243.0,1.0003992955724919
244,244.0,1.0011613849375285
245,245.0,1.0014560207422676
246,246.0,1.0012625005414109
247,247.0,1.0007014067282567
248,248.0,1.0002177830786696
249,249.0,1.0001654509332896
250,250.0,1.0005440522734494
251,251.0,1.000771530148838
252,252.0,1.0007127571106647
253,253.0,1.000373583859321
254,254.0,0.9998374793298497
255,255.0,0.9993186133593083
256,256.0,0.9993817603289691
257,257.0,0.9998259797545022
258,258.0,1.0001569036692863
259,259.0,1.000206477057999
260,260.0,0.9999114919450937
261,261.0,0.999314747301172
262,262.0,0.998812524319383
263,263.0,0.9987841594699298
264,264.0,0.9992146769338559
265,265.0,0.9996800824470106
266,266.0,0.9998447462143258
267,267.0,0.9995555923583165
268,268.0,0.9992785225348578
269,269.0,0.9989769816218542
270,270.0,0.9989047661371114
271,271.0,0.9992098882190387
272,272.0,0.9994689902861918
273,273.0,0.9995036054786192
274,274.0,0.999223008447569
275,275.0,0.998738534268624
276,276.0,0.9983485673828321
277,277.0,0.998400480327571
278,278.0,0.9986602084652267
279,279.0,0.9990870576704592
280,280.0,0.9992859949415321
281,281.0,0.9990860641739876
282,282.0,0.9985657882371198
283,283.0,0.9980442049208389
284,284.0,0.9978710866774249
285,285.0,0.9980554145462407
286,286.0,0.9985067972914528
287,287.0,0.9987888270212795
288,288.0,0.9987629950812849
289,289.0,0.9983056312274504
290,290.0,0.9977445450476511
291,291.0,0.997584476926552
292,292.0,0.9978646254345113
293,293.0,0.9981887054700581
294,294.0,0.9984153090715833
295,295.0,0.9983147637680718
296,296.0,0.9979028226811015
297,297.0,0.9974702686239953
298,298.0,0.9973860684236039
299,299.0,0.9976918884323224
300,300.0,0.9981855164786129
301,301.0,0.9984606394592925
302,302.0,0.9984444409467532
303,303.0,0.9981171680877924
304,304.0,0.9977539331425128
305,305.0,0.9976850017827108
306,306.0,0.9978615205032398
307,307.0,0.9981848665480466
308,308.0,0.9983648177324015
309,309.0,0.998325989188006
310,310.0,0.9979728856439297
311,311.0,0.9976834333775255
312,312.0,0.9975811849307459
313,313.0,0.9978430150771692
314,314.0,0.9982623317397377
315,315.0,0.998513740821416
316,316.0,0.9984388201686047
317,317.0,0.9980991928686722
318,318.0,0.9978573477782766
319,319.0,0.9977590279903096
320,320.0,0.9980130108766806
321,321.0,0.9983121129104724
322,322.0,0.9984445394696266
323,323.0,0.9982103172265455
324,324.0,0.9979663941569172
325,325.0,0.9976110809972613
326,326.0,0.997391866348118
327,327.0,0.9975331382569876
328,328.0,0.9978625390563168
329,329.0,0.9980819225683052
330,330.0,0.997927180522617
331,331.0,0.9976879111877547
332,332.0,0.9973962505475682
333,333.0,0.9974362638031858
334,334.0,0.997685066476065
335,335.0,0.9980150960582538
336,336.0,0.9981512954996806
337,337.0,0.9980402787970355
338,338.0,0.9978579941261458
339,339.0,0.997571217482507
340,340.0,0.9975220258968863
341,341.0,0.997647480353707
342,342.0,0.997926276838989
343,343.0,0.9981860885601845
344,344.0,0.9982549378423805
345,345.0,0.9979823951715912
346,346.0,0.9975797642312083
347,347.0,0.997461798742654
348,348.0,0.9975599851903877
349,349.0,0.997854748155859
350,350.0,0.9980624184445283
351,351.0,0.9979473338727134
352,352.0,0.9977090416755352
353,353.0,0.9974044742356144
354,354.0,0.9973752200872426
355,355.0,0.9975503596640187
356,356.0,0.9978250425376032
357,357.0,0.9980255699723891
358,358.0,0.9979761291718305
359,359.0,0.9977196343206128
360,360.0,0.9973565375524778
361,361.0,0.9971282310975942
362,362.0,0.9971056688309495
363,363.0,0.9973759546433265
364,364.0,0.9977371107397885
365,365.0,0.9978715238310254
366,366.0,0.9976847745863918
367,367.0,0.9974080914106277
368,368.0,0.9971450490628656
369,369.0,0.9971498352072832
370,370.0,0.9972591748066344
371,371.0,0.9973801864722517
372,372.0,0.9974115679046799
373,373.0,0.9972469792133528
374,374.0,0.9970628039588905
375,375.0,0.9969377596821501
376,376.0,0.9969983324143736
377,377.0,0.9973561002964657
378,378.0,0.9977796934580857
379,379.0,0.9978741122366762
380,380.0,0.9976763689395239
381,381.0,0.9973602038546144
382,382.0,0.9968564206146734
383,383.0,0.9968843190467874
384,384.0,0.9970154485400613
385,385.0,0.9973319382725082
386,386.0,0.9975372890123957
387,387.0,0.9975555300375876
388,388.0,0.9973953141594526
389,389.0,0.9970593127940898
390,390.0,0.996912758088185
391,391.0,0.9970296016820315
392,392.0,0.9972431569357261
393,393.0,0.9974236003828411
394,394.0,0.9974729322639169
395,395.0,0.9972987018544829
396,396.0,0.9970046485154653
397,397.0,0.9966959805215132
398,398.0,0.9967938161526061
399,399.0,0.9971053942082974
400,400.0,0.9973402692020856
401,401.0,0.997464442192787
402,402.0,0.9974292349333559
403,403.0,0.9971230186863433
404,404.0,0.996832093866042
405,405.0,0.9967684176389722
406,406.0,0.9969729797101954
407,407.0,0.9973101612032421
408,408.0,0.9972720846938228
409,409.0,0.9971750059024381
410,410.0,0.996791813810328
411,411.0,0.9964742110545818
412,412.0,0.9964271306783024
413,413.0,0.9966737582660162
414,414.0,0.9969206790725731
415,415.0,0.9970828839015706
416,416.0,0.9969735659736377
417,417.0,0.9967607908857424
418,418.0,0.9965891529718545
419,419.0,0.9965647313034437
420,420.0,0.9966886184773385
421,421.0,0.996800346128755
422,422.0,0.996991392785356
423,423.0,0.9969457229091537
424,424.0,0.9968056744119131
425,425.0,0.9966743331673092
426,426.0,0.996490831883431
427,427.0,0.996474766027303
428,428.0,0.9966579257756943
429,429.0,0.9966778103236972
430,430.0,0.9967344282810491
431,431.0,0.9966636172302186
432,432.0,0.9964908766247443
433,433.0,0.9962937643160124
434,434.0,0.996390560919019
435,435.0,0.9966428409742157
436,436.0,0.99686558154089
437,437.0,0.9968988932903953
438,438.0,0.9967609846701723
439,439.0,0.9965492119985506
440,440.0,0.9963710865587543
441,441.0,0.9962637039355055
442,442.0,0.9964346901689926
443,443.0,0.996700854048646
444,444.0,0.9968044566719674
445,445.0,0.9966439134015088
446,446.0,0.996523563490091
447,447.0,0.9963990472011975
448,448.0,0.9963452715078384
449,449.0,0.9963048339997748
450,450.0,0.996461853119813
451,451.0,0.9966124846174976
452,452.0,0.9966603252981001
453,453.0,0.9965018104068989
454,454.0,0.9964289343234718
455,455.0,0.99634584214589
456,456.0,0.9964143595680099
457,457.0,0.9965287592583801
458,458.0,0.9965511120783361
459,459.0,0.9964762771376874
460,460.0,0.9962556682509466
461,461.0,0.9961692619475891
462,462.0,0.9961480330920588
463,463.0,0.9963585396731061
464,464.0,0.9964846262117376
465,465.0,0.9965264708114184
466,466.0,0.9964403319607927
467,467.0,0.9962695785368149
468,468.0,0.9961625058917168
469,469.0,0.9961150727866387
470,470.0,0.9961888741863012
471,471.0,0.9963403238318473
472,472.0,0.9964862126358776
473,473.0,0.9965642113002424
474,474.0,0.9964541458337776
475,475.0,0.9962792437813391
476,476.0,0.9961676503308764
477,477.0,0.9962118385675813
478,478.0,0.9964217284260869
479,479.0,0.9966040884331554
480,480.0,0.9965728496327039
481,481.0,0.9964441807555809
482,482.0,0.9963815405223231
483,483.0,0.996323748497913
484,484.0,0.9963302669751296
485,485.0,0.9964466964013403
486,486.0,0.9966032272779477
487,487.0,0.9966529974481133
488,488.0,0.9965719328140663
489,489.0,0.9962806325053063
490,490.0,0.9960235870406542
491,491.0,0.9958914883560789
492,492.0,0.9960520209610666
493,493.0,0.9962314857368159
494,494.0,0.9963783228643052
495,495.0,0.9964173651755747
496,496.0,0.9962569998864933
497,497.0,0.9960962784585352
498,498.0,0.9960514051269734
499,499.0,0.9961553518907185
500,500.0,0.9963440295980455
501,501.0,0.9964361071978622
502,502.0,0.9964036627390491
503,503.0,0.9963612591421926
504,504.0,0.9963575027093764
505,505.0,0.9962786117277018
506,506.0,0.9963297651016729
507,507.0,0.9964843628607991
508,508.0,0.9966203516779016
509,509.0,0.9966238982499294
510,510.0,0.9963955478475552
511,511.0,0.9962887205305502
512,512.0,0.9962000266339696
513,513.0,0.996174160290218
514,514.0,0.9962825820852323
515,515.0,0.9964077913464163
516,516.0,0.9965263933239514
517,517.0,0.9964084083859108
518,518.0,0.9962344462626304
519,519.0,0.9960830664272551
520,520.0,0.9961225736531688
521,521.0,0.9962869476020605
522,522.0,0.9963784312696078
523,523.0,0.9962544192705987
524,524.0,0.9961725158488377
525,525.0,0.9960599949146902
526,526.0,0.9959920945442757
527,527.0,0.995990947451717
528,528.0,0.996093515139234
529,529.0,0.9961515223731751
530,530.0,0.9962791986656298
531,531.0,0.9961675086425814
532,532.0,0.9960336547407139
533,533.0,0.996015916407337
534,534.0,0.9960502781544609
535,535.0,0.9961618584651468
536,536.0,0.9962840838999012
537,537.0,0.9963253428414306
538,538.0,0.996199461176141
539,539.0,0.9961552360675153
540,540.0,0.9958174654914934
541,541.0,0.9957135473294823
542,542.0,0.995828698727782
543,543.0,0.9960106133908387
544,544.0,0.9962182204234775
545,545.0,0.9963192547355285
546,546.0,0.9962617262911475
547,547.0,0.9961181529362448
548,548.0,0.9959670688811139
549,549.0,0.9959660154962859
550,550.0,0.9959399457710734
551,551.0,0.9959771162167352
552,552.0,0.9960309396514898
553,553.0,0.9959641965760014
554,554.0,0.9958054631122651
555,555.0,0.9957897559860299
556,556.0,0.9958906399336588
557,557.0,0.995986849588899
558,558.0,0.9961742367402716
559,559.0,0.9963508456304285
560,560.0,0.9962638748189185
561,561.0,0.9961485968434991
562,562.0,0.9961191307483482
563,563.0,0.9961217011990329
564,564.0,0.9961110584093338
565,565.0,0.9961547655464591
566,566.0,0.9961106137150011
567,567.0,0.9961370460900263
568,568.0,0.9960966138698021
569,569.0,0.9960171856685013
570,570.0,0.9959015122104881
571,571.0,0.9960213738102682
572,572.0,0.9961620888573638
573,573.0,0.9963307805006041
574,574.0,0.9964023269955969
575,575.0,0.9962928354254486
576,576.0,0.9961923426728092
577,577.0,0.996124023449477
578,578.0,0.9961659696543727
579,579.0,0.9962747551705187
580,580.0,0.9964322789989838
581,581.0,0.9963794284872285
582,582.0,0.9963328279657021
583,583.0,0.9962519416276071
584,584.0,0.9962077668474226
585,585.0,0.9962278290125124
586,586.0,0.9963678985792165
587,587.0,0.9964846183363251
588,588.0,0.9964308698825655
589,589.0,0.9963584708702395
590,590.0,0.9963381759564436
591,591.0,0.9962810402416337
592,592.0,0.9963533156105073
593,593.0,0.9964021242757083
594,594.0,0.9964676404784371
595,595.0,0.9963636132327458
596,596.0,0.9963074250569225
597,597.0,0.996209706550678
598,598.0,0.9961602242655043
599,599.0,0.9962236226604471
600,600.0,0.9963490545502101
601,601.0,0.9964460936866115
602,602.0,0.9963740958221812
603,603.0,0.9962924283465301
604,604.0,0.9961341094299861
605,605.0,0.9959847180418047
606,606.0,0.9958881760003148
607,607.0,0.9959114475813732
608,608.0,0.995895946555137
609,609.0,0.9959695358556384
610,610.0,0.9959874791334593
611,611.0,0.9959406306699548
612,612.0,0.995945297450609
613,613.0,0.9960347873967935
614,614.0,0.9961471678450832
615,615.0,0.9962712542121758
616,616.0,0.9962722560638105
617,617.0,0.9963306705887408
618,618.0,0.9962754052647605
619,619.0,0.9961449560866885
620,620.0,0.9960660161319455
621,621.0,0.9962068710960237
622,622.0,0.9962393151011654
623,623.0,0.9963199907178939
624,624.0,0.9963714735413015
625,625.0,0.9962687342304235
626,626.0,0.9962662250648732
627,627.0,0.9962613950636074
628,628.0,0.9962177291510727
629,629.0,0.9962952842109453
630,630.0,0.9963586874937034
631,631.0,0.9963314372819219
632,632.0,0.9964010753581032
633,633.0,0.9963494763387862
634,634.0,0.996236157692459
635,635.0,0.9963442530727159
636,636.0,0.9964128879050025
637,637.0,0.9964183735586326
638,638.0,0.9965155357502619
639,639.0,0.9964594807496641
640,640.0,0.9965027935072719
641,641.0,0.9965606333980486
642,642.0,0.9965112559245687
643,643.0,0.9964102638772415
644,644.0,0.996423557301534
645,645.0,0.9964263285801223
646,646.0,0.9963974970317201
647,647.0,0.9963653206809406
648,648.0,0.9963721225355707
649,649.0,0.9961647978353024
650,650.0,0.9961121951685109
651,651.0,0.9961959010303343
652,652.0,0.9962641080320779
653,653.0,0.9963226111900302
654,654.0,0.9963800017439751
655,655.0,0.9963408153223696
656,656.0,0.996218265308528
657,657.0,0.9961495248437192
658,658.0,0.9961673558670795
659,659.0,0.9962719312319239
660,660.0,0.9963547949118864
661,661.0,0.9963638660577774
662,662.0,0.9962751802013421
663,663.0,0.9962344733595312
664,664.0,0.996246634979925
665,665.0,0.996170440189386
666,666.0,0.9962452610662299
667,667.0,0.9963675789336238
668,668.0,0.9964224285038553
669,669.0,0.9963528939533974
670,670.0,0.9963815199355035
671,671.0,0.9963799769081978
672,672.0,0.9963120960606922
673,673.0,0.9963552509787306
674,674.0,0.9962838367615643
675,675.0,0.9962037320191683
676,676.0,0.9960717626802842
677,677.0,0.9960579534374274
678,678.0,0.9961076805649197
679,679.0,0.9961602380371819
680,680.0,0.9962113450169402
681,681.0,0.9963551417318253
682,682.0,0.99645932086933
683,683.0,0.9964356085616642
684,684.0,0.9963122637886517
685,685.0,0.9962702449913897
686,686.0,0.9962280936978223
687,687.0,0.9962269477029113
688,688.0,0.9963134705837434
689,689.0,0.9963965607585216
690,690.0,0.9963474121013951
691,691.0,0.9962567604582019
692,692.0,0.9962353582632056
693,693.0,0.996323035223389
694,694.0,0.9962583048298833
695,695.0,0.9962411074775677
696,696.0,0.9962049760773205
697,697.0,0.9961238335488701
698,698.0,0.9960802656689747
699,699.0,0.9961166343338015
700,700.0,0.9960902750697187
701,701.0,0.9961952004103812
702,702.0,0.9962464839666917
703,703.0,0.9961916147009315
704,704.0,0.9960699737234189
705,705.0,0.9960622094597233
706,706.0,0.9960514261156446
707,707.0,0.9961153474252608
708,708.0,0.9963142539765434
709,709.0,0.9963459045160159
710,710.0,0.9962590935431773
711,711.0,0.9961898543549351
712,712.0,0.9961070070053784
713,713.0,0.9960900518476485
714,714.0,0.9960301356767474
715,715.0,0.9960177176185548
716,716.0,0.9960723509736163
717,717.0,0.9961542053615433
718,718.0,0.9961856585637355
719,719.0,0.9962141146792955
720,720.0,0.9960675554143853
721,721.0,0.9959839906983311
722,722.0,0.9960285719791381
723,723.0,0.9961190404392497
724,724.0,0.9961771088881062
725,725.0,0.9961251626440321
726,726.0,0.996125867822849
727,727.0,0.9960395094295735
728,728.0,0.9960792504124507
729,729.0,0.9961767681909725
730,730.0,0.9962355296081723
731,731.0,0.9963539726213537
732,732.0,0.996304993805489
733,733.0,0.9962405058026177
734,734.0,0.9960962540160077
735,735.0,0.9960577429335689
736,736.0,0.9961203847824441
737,737.0,0.9961908143418507
738,738.0,0.9961677357984257
739,739.0,0.9961196057287794
740,740.0,0.9961083758210555
741,741.0,0.996197939286251
742,742.0,0.9962020248969037
743,743.0,0.996241090546714
744,744.0,0.9963888248938484
745,745.0,0.9963798540218192
746,746.0,0.9963922492563674
747,747.0,0.9962542385821913
748,748.0,0.9962321270439688
749,749.0,0.9963378477404072
750,750.0,0.9964190844248618
751,751.0,0.9963478882626903
752,752.0,0.9963113143591322
753,753.0,0.9962992884673395
754,754.0,0.9961210055547592
755,755.0,0.9960646297356339
756,756.0,0.9961178572362102
757,757.0,0.996215278725969
758,758.0,0.9962240542014293
759,759.0,0.9962155397534477
760,760.0,0.9962201395668882
761,761.0,0.9962692596671204
762,762.0,0.996280111944848
763,763.0,0.9961776785923422
764,764.0,0.9962318897213758
765,765.0,0.9962677314603953
766,766.0,0.9962613002627445
767,767.0,0.9962433659306175
768,768.0,0.9961900716630793
769,769.0,0.9961147902829617
770,770.0,0.9961441757823508
771,771.0,0.9962737441103633
772,772.0,0.9964295009411415
773,773.0,0.9964669701322452
774,774.0,0.9964788658898674
775,775.0,0.9963737316603165
776,776.0,0.9962818466784352
777,777.0,0.9962263120530879
778,778.0,0.9962170274981685
779,779.0,0.9962543198112009
780,780.0,0.9962341185897746
781,781.0,0.9962597559912436
782,782.0,0.9961867081780298
783,783.0,0.9962807319812061
784,784.0,0.9962074486443295
785,785.0,0.9960315256493726
786,786.0,0.9960170822678494
787,787.0,0.9961206818160775
788,788.0,0.9962820150217496
789,789.0,0.9962980642783182
790,790.0,0.9962683156665424
791,791.0,0.996263635960095
792,792.0,0.9963308396384696
793,793.0,0.9963029191847766
794,794.0,0.9962742948395312
795,795.0,0.9963222159584523
796,796.0,0.9964071039895336
797,797.0,0.9963394008916148
798,798.0,0.9962777269021026
799,799.0,0.9962369879434474
800,800.0,0.9961327388220369
801,801.0,0.9961604187289474
802,802.0,0.9961278382843375
803,803.0,0.9960979712980051
804,804.0,0.9960217108929525
805,805.0,0.9960117026126083
806,806.0,0.996019003556027
807,807.0,0.9960424678520486
808,808.0,0.996027860730409
809,809.0,0.9959315327064606
810,810.0,0.9958896406247015
811,811.0,0.9958532014779727
812,812.0,0.9959023416912279
813,813.0,0.9960354627123316
814,814.0,0.9961784959769577
815,815.0,0.9962577774954882
816,816.0,0.9962665817610542
817,817.0,0.9962192852638752
818,818.0,0.9962557910824463
819,819.0,0.9962196597138236
820,820.0,0.9961033121437515
821,821.0,0.9961404007371975
822,822.0,0.9960552331357613
823,823.0,0.9960647542490513
824,824.0,0.9960458571450835
825,825.0,0.9960896783287854
826,826.0,0.9961082268998028
827,827.0,0.9960103160632511
828,828.0,0.9959552466548066
829,829.0,0.9959025596649486
830,830.0,0.9957587477895696
831,831.0,0.9957668497617137
832,832.0,0.9957579265520099
833,833.0,0.9957911754307952
834,834.0,0.9958532709389569
835,835.0,0.9958849650221705
836,836.0,0.9958265364564489
837,837.0,0.9958171324141128
838,838.0,0.9958832315681109
839,839.0,0.9961284858883114
840,840.0,0.9962428493570058
841,841.0,0.9962435006775378
842,842.0,0.9961859212633472
843,843.0,0.9961648404358201
844,844.0,0.9960684117384448
845,845.0,0.9960295235508987
846,846.0,0.9961155097074349
847,847.0,0.9961253413021065
848,848.0,0.996106629201423
849,849.0,0.9961163969025646
850,850.0,0.9961323789962884
851,851.0,0.9961581558206177
852,852.0,0.9962170568341677
853,853.0,0.9962706592942814
854,854.0,0.996238671962158
855,855.0,0.9961344032271942
856,856.0,0.9961319283128107
857,857.0,0.9961483540259828
858,858.0,0.9961083465227892
859,859.0,0.9962624611571648
860,860.0,0.996298221821642
861,861.0,0.9962464893490023
862,862.0,0.9961172188679664
863,863.0,0.9960882709581654
864,864.0,0.9960552724233134
865,865.0,0.9961341748172112
866,866.0,0.9960310466469134
867,867.0,0.9960772243462951
868,868.0,0.9960653564913611
869,869.0,0.996062833002265
870,870.0,0.9960350380392953
871,871.0,0.9960001359149175
872,872.0,0.9960320710552961
873,873.0,0.9960840510962372
874,874.0,0.9962150247280785
875,875.0,0.9964128697168038
876,876.0,0.9964411319155316
877,877.0,0.9963356564235003
878,878.0,0.9962901111717306
879,879.0,0.9963261612617788
880,880.0,0.9964082524547445
881,881.0,0.9963699146473485
882,882.0,0.9963167769535515
883,883.0,0.9962810075125502
884,884.0,0.996242148027335
885,885.0,0.9961545512809976
886,886.0,0.9961738978647801
887,887.0,0.996121382127417
888,888.0,0.9961594468243016
889,889.0,0.9961841169016938
890,890.0,0.9961981997683335
891,891.0,0.9961049384755022
892,892.0,0.9960396791703225
893,893.0,0.9960526030891255
894,894.0,0.9961641263537736
895,895.0,0.9962694938611494
896,896.0,0.9964309595016076
897,897.0,0.996472922431889
898,898.0,0.9964561151035795
899,899.0,0.9963013837544352
900,900.0,0.9962170833565672
901,901.0,0.9960233911110504
902,902.0,0.996005242585586
903,903.0,0.9960772495517424
904,904.0,0.9960724136937853
905,905.0,0.9961978332370329
906,906.0,0.996288623224154
907,907.0,0.9963035787505121
908,908.0,0.9962776727786951
909,909.0,0.9963772174736523
910,910.0,0.9964876978974961
911,911.0,0.9965492823580168
912,912.0,0.9965832039602854
913,913.0,0.996614816440938
914,914.0,0.996484242134246
915,915.0,0.9963445534546441
916,916.0,0.9962408519436121
917,917.0,0.996178422013578
918,918.0,0.9962829623232853
919,919.0,0.9962802748933722
920,920.0,0.9963437509203292
921,921.0,0.9963428383363431
922,922.0,0.9962945025106598
923,923.0,0.9962236525686783
924,924.0,0.9962189639677299
925,925.0,0.9961703145121698
926,926.0,0.9962315452148927
927,927.0,0.9962550857159754
928,928.0,0.996268305439141
929,929.0,0.9963079143258976
930,930.0,0.9963974584040891
931,931.0,0.9963591247357112
932,932.0,0.9962554195629751
933,933.0,0.9962938260632896
934,934.0,0.9963002187566645
935,935.0,0.9964063496114107
936,936.0,0.9964477769348292
937,937.0,0.9964118635611967
938,938.0,0.9964443239341743
939,939.0,0.9964240339258964
940,940.0,0.9963403330085742
941,941.0,0.9963376704944413
942,942.0,0.9963001355343326
943,943.0,0.996292476987876
944,944.0,0.9963876658032582
945,945.0,0.9964742254845326
946,946.0,0.9964789176633628
947,947.0,0.9964081071292655
948,948.0,0.9963572774458077
949,949.0,0.9962957804381812
950,950.0,0.9963462055756536
951,951.0,0.9962754861062157
952,952.0,0.9963434444048282
953,953.0,0.9964188101350037
954,954.0,0.996392813934186
955,955.0,0.9963551814929288
956,956.0,0.9962441335299803
957,957.0,0.9962321602367263
958,958.0,0.9963066316315572
959,959.0,0.9962879420188251
960,960.0,0.9962878823773007
961,961.0,0.996227565533673
962,962.0,0.9962875268848987
963,963.0,0.9963110877840263
964,964.0,0.9962888456048932
965,965.0,0.9962626110689723
966,966.0,0.9962486364976382
967,967.0,0.9963867184310627
968,968.0,0.9962799898548612
969,969.0,0.9962830990315914
970,970.0,0.9963051065152776
971,971.0,0.9963345266657038
972,972.0,0.9963239068040627
973,973.0,0.9964051550011807
974,974.0,0.9965673455235057
975,975.0,0.996563240101244
976,976.0,0.9965269984563097
977,977.0,0.9964908036265526
978,978.0,0.9965270680054842
979,979.0,0.9965362094633343
980,980.0,0.9964640687380194
981,981.0,0.9964625920639528
982,982.0,0.9965086856179787
983,983.0,0.9965299624625944
984,984.0,0.996417337810066
985,985.0,0.9963571222198041
986,986.0,0.9961803475882721
987,987.0,0.9961699417854085
988,988.0,0.9961288136196332
989,989.0,0.9960927009866851
990,990.0,0.996187193433658
991,991.0,0.9961888129111846
992,992.0,0.9962376732652334
993,993.0,0.9961693296663271
994,994.0,0.9963085698586059
995,995.0,0.9963617504034011
996,996.0,0.9963609568359573
997,997.0,0.9963401867885474
998,998.0,0.9962152385781123
999,999.0,0.9961351796131874


==> data/voltage_bias_voltages701a_control_new.csv <==
,Time,Voltage
0,0.0,1.0025821781525774
1,1.0,1.002606776251234
2,2.0,1.002742961072861
3,3.0,1.0028402095102753
4,4.0,1.0029613097959318
5,5.0,1.0030142126423405
6,6.0,1.0029193372418728
7,7.0,1.002911046943416
8,8.0,1.0030031662971406
9,9.0,1.003028755280966
10,10.0,1.0030230647169542
11,11.0,1.003158156661782
12,12.0,1.003388960212797
13,13.0,1.0033498753823507
14,14.0,1.003305695663479
15,15.0,1.0032139661263277
16,16.0,1.0032890746871095
17,17.0,1.0032050145507612
18,18.0,1.0032509507108418
19,19.0,1.0032532841132007
20,20.0,1.0032315845954822
21,21.0,1.0031860528918997
22,22.0,1.00314006602611
23,23.0,1.0030828486900452
24,24.0,1.0030280748314808
25,25.0,1.0030864083826108
26,26.0,1.0030960756951703
27,27.0,1.003124782655974
28,28.0,1.0031284859910916
29,29.0,1.003124701453953
30,30.0,1.0030985069676939
31,31.0,1.0031630194131778
32,32.0,1.0031009575492944
33,33.0,1.002963658803666
34,34.0,1.002875730025205
35,35.0,1.003015878351907
36,36.0,1.0031505522888435
37,37.0,1.0030895513061275
38,38.0,1.0030224122576672
39,39.0,1.0027765459547655
40,40.0,1.002686381559839
41,41.0,1.0026316863071558
42,42.0,1.0025585208769796
43,43.0,1.0026423979968233
44,44.0,1.0027124962666072
45,45.0,1.002828025419894
46,46.0,1.0028039475548778
47,47.0,1.0028027942451068
48,48.0,1.0027478140676696
49,49.0,1.002660898485009
50,50.0,1.0026482772822456
51,51.0,1.0026072375205608
52,52.0,1.0025992395909178
53,53.0,1.002693938207811
54,54.0,1.0028713882983493
55,55.0,1.0029266356876574
56,56.0,1.0030149373540016
57,57.0,1.0030853936987367
58,58.0,1.0031346474577045
59,59.0,1.0031193454925433
60,60.0,1.0029820495188324
61,61.0,1.00289580262785
62,62.0,1.0028450318549726
63,63.0,1.0028516992139127
64,64.0,1.002879996576341
65,65.0,1.0029069114075813
66,66.0,1.0029042359900417
67,67.0,1.00295747483877
68,68.0,1.0029085288455013
69,69.0,1.0028836486846624
70,70.0,1.0027955496849696
71,71.0,1.0028908421799188
72,72.0,1.0029552851745902
73,73.0,1.0030078458928424
74,74.0,1.0029097569357226
75,75.0,1.002837802102445
76,76.0,1.0029063425200855
77,77.0,1.0029143446768587
78,78.0,1.002992296111919
79,79.0,1.00294304860662
80,80.0,1.0029427443814025
81,81.0,1.002938587391382
82,82.0,1.0030045745785545
83,83.0,1.0030098081980126
84,84.0,1.0029759659265172
85,85.0,1.0029321502659996
86,86.0,1.0029500205573083
87,87.0,1.0028672647008028
88,88.0,1.0028513400412065
89,89.0,1.0029443087962413
90,90.0,1.00302855682067
91,91.0,1.003017140921054
92,92.0,1.0030235471601516
93,93.0,1.0030285173337392
94,94.0,1.0030145098467353
95,95.0,1.0029780922929958
96,96.0,1.0029526648909994
97,97.0,1.0030315068993656
98,98.0,1.0030078613897713
99,99.0,1.0029610190745177
100,100.0,1.0030342870194526
101,101.0,1.0031744653268901
102,102.0,1.0032854310268136
103,103.0,1.0032569904831516
104,104.0,1.003215336971119
105,105.0,1.0031862004979846
106,106.0,1.0031015525952913
107,107.0,1.0031433056511945
108,108.0,1.0031212110790542
109,109.0,1.0031534657880745
110,110.0,1.0032096824870367
111,111.0,1.0031917324167428
112,112.0,1.0032359008298737
113,113.0,1.0031751940943998
114,114.0,1.0031841052163062
115,115.0,1.0031461826516994
116,116.0,1.0032544077235206
117,117.0,1.0032075209083513
118,118.0,1.003267439689238
119,119.0,1.0033503599801927
120,120.0,1.0033789555367467
121,121.0,1.003369140115448
122,122.0,1.0034571969875323
123,123.0,1.0034837799124294
124,124.0,1.0033618221578222
125,125.0,1.0032402416762436
126,126.0,1.0032132587044467
127,127.0,1.0030520621588568
128,128.0,1.0029831503542477
129,129.0,1.0030330005544452
130,130.0,1.0031315361157116
131,131.0,1.003207372318479
132,132.0,1.0032209402409435
133,133.0,1.0032720293625803
134,134.0,1.0031588552683264
135,135.0,1.0030568348666644
136,136.0,1.0030959456449475
137,137.0,1.0031961036867008
138,138.0,1.003283145218182
139,139.0,1.0032577025995588
140,140.0,1.0032368580388165
141,141.0,1.0032805291154403
142,142.0,1.003302995384228
143,143.0,1.0033358836581234
144,144.0,1.0033337028479274
145,145.0,1.0032420671416942
146,146.0,1.003178918116556
147,147.0,1.003253649744497
148,148.0,1.0032284194104004
149,149.0,1.0033017243784472
150,150.0,1.0033308367213989
151,151.0,1.003424438600758
152,152.0,1.0034291403604987
153,153.0,1.0034206198043023
154,154.0,1.0033246039411259
155,155.0,1.0032949851656487
156,156.0,1.0032643155052945
157,157.0,1.0032081340764631
158,158.0,1.0031908660816953
159,159.0,1.003126781637715
160,160.0,1.0032225110392299
161,161.0,1.0031849013654714
162,162.0,1.0032277531379732
163,163.0,1.0031739027983488
164,164.0,1.0031470413390073
165,165.0,1.0031980201682251
166,166.0,1.0033205024761451
167,167.0,1.0032779865170647
168,168.0,1.0032491271132848
169,169.0,1.0032591948863647
170,170.0,1.0032579295619986
171,171.0,1.0031904200538344
172,172.0,1.0032498223827346
173,173.0,1.003235521413512
174,174.0,1.0032895392614345
175,175.0,1.0032255619404866
176,176.0,1.0031455096259398
177,177.0,1.0031974470992444
178,178.0,1.003140525303805
179,179.0,1.0029904490891144
180,180.0,1.0029869542309229
181,181.0,1.002880199508777
182,182.0,1.0029291321613978
183,183.0,1.0030463048348204
184,184.0,1.0031298552038954
185,185.0,1.003199178348012
186,186.0,1.0031416895857672
187,187.0,1.0031290628803458
188,188.0,1.0031460969242243
189,189.0,1.0031183706337055
190,190.0,1.0030971312454962
191,191.0,1.0031210133907553
192,192.0,1.0030981241384118
193,193.0,1.0030287670927496
194,194.0,1.00305138390781
195,195.0,1.003030722046108
196,196.0,1.0031067446217512
197,197.0,1.0031965188122032
198,198.0,1.0031985322662884
199,199.0,1.003150654518634
200,200.0,1.0028807680861476
201,201.0,1.0027692188634945
202,202.0,1.0031906511479516
203,203.0,1.003794684266065
204,204.0,1.0037402042477042
205,205.0,1.0025777972973902
206,206.0,1.0015846359302873
207,207.0,1.0027422471343634
208,208.0,1.005377882671834
209,209.0,1.0061821775759119
210,210.0,1.0028105994802423
211,211.0,0.9975496938488096
212,212.0,0.996993380094689
213,213.0,1.0008781007772944
214,214.0,1.0048394417297128
215,215.0,1.0078283930672671
216,216.0,1.0056403830431542
217,217.0,0.998855848488639
218,218.0,0.9950637166949724
219,219.0,0.9967998817583251
220,220.0,1.001347887233204
221,221.0,1.0056835448589099
222,222.0,1.0085497367579082
223,223.0,1.0067576268811471
224,224.0,1.0001653793812864
225,225.0,0.9953152525995138
226,226.0,0.996153120034668
227,227.0,1.0000622243357522
228,228.0,1.0038931945261402
229,229.0,1.0064911067044264
230,230.0,1.0060895509682601
231,231.0,1.0009190547028226
232,232.0,0.9951961486764566
233,233.0,0.9947831414594613
234,234.0,0.9982284589161767
235,235.0,1.0019055379676114
236,236.0,1.0048164074896733
237,237.0,1.0063739413985464
238,238.0,1.00451360473758
239,239.0,0.9997126289431333
240,240.0,0.9971132184908749
241,241.0,0.9984112742354158
242,242.0,1.0008577979124815
243,243.0,1.003081566069457
244,244.0,1.0044384739721133
245,245.0,1.004556677066661
246,246.0,1.0020064838418128
247,247.0,0.9982561227579283
248,248.0,0.9973114360086485
249,249.0,0.9988229001179167
250,250.0,1.0008510331986502
251,251.0,1.0024543199026263
252,252.0,1.0033838525276777
253,253.0,1.0036141518483597
254,254.0,1.0026995044494065
255,255.0,1.0009603577718538
256,256.0,1.000298159987887
257,257.0,1.0007455201326059
258,258.0,1.0013274785185629
259,259.0,1.0018199401796437
260,260.0,1.0020704566016627
261,261.0,1.0019911945540276
262,262.0,1.001713562426091
263,263.0,1.00146443894137
264,264.0,1.0014194542988855
265,265.0,1.0015349758972547
266,266.0,1.0017409376927795
267,267.0,1.001895824361674
268,268.0,1.0022586644041793
269,269.0,1.0023971501199693
270,270.0,1.002248911862905
271,271.0,1.0020273831047437
272,272.0,1.0017104989678605
273,273.0,1.0015313786066042
274,274.0,1.0014822624245936
275,275.0,1.0015294894918276
276,276.0,1.0016265922394378
277,277.0,1.001773854825108
278,278.0,1.0017191114060118
279,279.0,1.0017037764220678
280,280.0,1.0017045741750281
281,281.0,1.0016712121903337
282,282.0,1.0016332594533082
283,283.0,1.001603761293822
284,284.0,1.0015636873859806
285,285.0,1.0014574221291792
286,286.0,1.001447652312051
287,287.0,1.0014766565736062
288,288.0,1.0015468070685491
289,289.0,1.0015108833912607
290,290.0,1.0014089816545961
291,291.0,1.0013835120018428
292,292.0,1.0013944044038066
293,293.0,1.0012861804310764
294,294.0,1.0012862726090208
295,295.0,1.0012933737686054
296,296.0,1.0013009557271497
297,297.0,1.001319030347064
298,298.0,1.001369415709481
299,299.0,1.0014144404543028
300,300.0,1.001482351379544
301,301.0,1.001526700572068
302,302.0,1.0016013490849676
303,303.0,1.0016612161028313
304,304.0,1.0017229804175116
305,305.0,1.0017887044005553
306,306.0,1.001737741851079
307,307.0,1.0016672062938132
308,308.0,1.0016276252773062
309,309.0,1.0016734690924671
310,310.0,1.0016703585662465
311,311.0,1.0017579380715556
312,312.0,1.0017799290309737
313,313.0,1.0018405399772299
314,314.0,1.0019070362337679
315,315.0,1.001964420294748
316,316.0,1.00196893731358
317,317.0,1.0019560986914353
318,318.0,1.0020535663390182
319,319.0,1.0020146732881996
320,320.0,1.0019941135954806
321,321.0,1.0018852213987948
322,322.0,1.0018099123615054
323,323.0,1.0016883961050151
324,324.0,1.001827110155148
325,325.0,1.001890873941254
326,326.0,1.0018434963166936
327,327.0,1.0018238852245904
328,328.0,1.0018300699794718
329,329.0,1.0018675686057164
330,330.0,1.001795063212984
331,331.0,1.0018721812609992
332,332.0,1.0019179804110059
333,333.0,1.0020529357655819
334,334.0,1.0020814259005004
335,335.0,1.0020377898161543
336,336.0,1.0019484928108826
337,337.0,1.0018884602787412
338,338.0,1.002006422969447
339,339.0,1.0020601044032256
340,340.0,1.0021319244345748
341,341.0,1.0020732791516265
342,342.0,1.0020144726923466
343,343.0,1.002080616670959
344,344.0,1.0022125220306721
345,345.0,1.0022236448918036
346,346.0,1.00211134321239
347,347.0,1.0020700005789698
348,348.0,1.0019948413318607
349,349.0,1.002003134089372
350,350.0,1.0020594234478577
351,351.0,1.0020306398473056
352,352.0,1.002066614573951
353,353.0,1.0020721287165593
354,354.0,1.0021944500095512
355,355.0,1.0022517552467736
356,356.0,1.0022424060471973
357,357.0,1.0022209206338306
358,358.0,1.0021589637810193
359,359.0,1.0020887479659213
360,360.0,1.001990859009848
361,361.0,1.001921915223897
362,362.0,1.0018201431960783
363,363.0,1.0018580216452824
364,364.0,1.0020575701684145
365,365.0,1.0022375514083122
366,366.0,1.0022680942351274
367,367.0,1.0022580300247108
368,368.0,1.0021358216594232
369,369.0,1.0020429122019716
370,370.0,1.0018962444439983
371,371.0,1.0018086390536238
372,372.0,1.0018309487200416
373,373.0,1.0018604393656791
374,374.0,1.0019725578398226
375,375.0,1.002080354896277
376,376.0,1.002133917477007
377,377.0,1.0022373807977654
378,378.0,1.0023481860861345
379,379.0,1.0022611678529236
380,380.0,1.00207101312097
381,381.0,1.001963775145189
382,382.0,1.0017632224231643
383,383.0,1.001974598218062
384,384.0,1.0020599863901942
385,385.0,1.0021776034762775
386,386.0,1.002241543939146
387,387.0,1.002272250468507
388,388.0,1.0022487151612072
389,389.0,1.002077945384516
390,390.0,1.0020117920090765
391,391.0,1.0020761976661559
392,392.0,1.0021318134838466
393,393.0,1.0022014275906512
394,394.0,1.0022792610980418
395,395.0,1.002237417710087
396,396.0,1.0020915454479407
397,397.0,1.0018564574486053
398,398.0,1.0019003717953523
399,399.0,1.0020681730947745
400,400.0,1.0021965713349228
401,401.0,1.0023510932386441
402,402.0,1.0024207833908116
403,403.0,1.0021611184762758
404,404.0,1.0018210755352732
405,405.0,1.0016898647834054
406,406.0,1.0018102640066089
407,407.0,1.0020920538362517
408,408.0,1.0021182137791789
409,409.0,1.0021966997354619
410,410.0,1.0020449515439784
411,411.0,1.0018963010713768
412,412.0,1.0018782643078632
413,413.0,1.0020103915988274
414,414.0,1.002093030069793
415,415.0,1.0021886488067
416,416.0,1.002121332561708
417,417.0,1.002010475115867
418,418.0,1.0019505937633613
419,419.0,1.0019767616538249
420,420.0,1.0020319125874662
421,421.0,1.0019917341575513
422,422.0,1.002098992768023
423,423.0,1.0021104054020404
424,424.0,1.0021326489674092
425,425.0,1.002174373807395
426,426.0,1.0020554308576
427,427.0,1.0019407021040112
428,428.0,1.0019466733891929
429,429.0,1.0018704346415415
430,430.0,1.001976184616299
431,431.0,1.0020707836564786
432,432.0,1.002099513354854
433,433.0,1.002020311732714
434,434.0,1.0020683349622648
435,435.0,1.002139909453732
436,436.0,1.0022022778693946
437,437.0,1.0021904127930357
438,438.0,1.002122747810537
439,439.0,1.0020696044682815
440,440.0,1.0020379902630419
441,441.0,1.0019604950829524
442,442.0,1.0020107464340884
443,443.0,1.0021131441324387
444,444.0,1.002152819522831
445,445.0,1.0020689166617223
446,446.0,1.0021260054918402
447,447.0,1.0021850968304982
448,448.0,1.0021828001332203
449,449.0,1.0019994015447868
450,450.0,1.0019409290383638
451,451.0,1.0019978647691463
452,452.0,1.002112166849305
453,453.0,1.0021258966541708
454,454.0,1.0022117559604806
455,455.0,1.002145383458879
456,456.0,1.0020549656241673
457,457.0,1.001958961232973
458,458.0,1.0019045036223955
459,459.0,1.0019236598681358
460,460.0,1.001903039439854
461,461.0,1.0020178890463551
462,462.0,1.0020815647228947
463,463.0,1.0022047860403307
464,464.0,1.002110537191443
465,465.0,1.001954913367595
466,466.0,1.0018428803171653
467,467.0,1.0018448812173015
468,468.0,1.0019669472531298
469,469.0,1.002034800776705
470,470.0,1.0020483083415226
471,471.0,1.0020160902448636
472,472.0,1.002011892461479
473,473.0,1.0020765706852703
474,474.0,1.002081807343217
475,475.0,1.0020511587927652
476,476.0,1.001984946122607
477,477.0,1.0019441819623798
478,478.0,1.0019792599013149
479,479.0,1.0020544180285773
480,480.0,1.002046481409844
481,481.0,1.0020398071424739
482,482.0,1.0021553148667708
483,483.0,1.0022000805565223
484,484.0,1.0021260524427542
485,485.0,1.0020089790782474
486,486.0,1.0019845128822429
487,487.0,1.0020405801013132
488,488.0,1.0021132975261633
489,489.0,1.0020445657097041
490,490.0,1.001960828309034
491,491.0,1.0018727485468388
492,492.0,1.0019510687032764
493,493.0,1.002018613033926
494,494.0,1.00214213686752
495,495.0,1.002246228955225
496,496.0,1.0021822421187665
497,497.0,1.0020550780512527
498,498.0,1.0019682040481614
499,499.0,1.001990360680723
500,500.0,1.002087401979592
501,501.0,1.002148591786739
502,502.0,1.0021549635793867
503,503.0,1.0021989019098414
504,504.0,1.0022647234333095
505,505.0,1.0021595446389795
506,506.0,1.0020841465012151
507,507.0,1.0020960040232714
508,508.0,1.0022150740350289
509,509.0,1.002293695162975
510,510.0,1.0021663599471715
511,511.0,1.002121357684052
512,512.0,1.002051169356965
513,513.0,1.002003059176195
514,514.0,1.002053027782851
515,515.0,1.002176336111015
516,516.0,1.0023571794323851
517,517.0,1.0023154815292343
518,518.0,1.0021300966951843
519,519.0,1.001906833951872
520,520.0,1.0019093695678845
521,521.0,1.0020475402960671
522,522.0,1.0021495428818155
523,523.0,1.0021024852017817
524,524.0,1.0021359675241348
525,525.0,1.0021624952920993
526,526.0,1.0021733866680895
527,527.0,1.002131194258786
528,528.0,1.0020932459220628
529,529.0,1.0020258120822958
530,530.0,1.0021449438482093
531,531.0,1.0021239903815538
532,532.0,1.0021243326765588
533,533.0,1.002198962915637
534,534.0,1.002213803146998
535,535.0,1.0021860956611255
536,536.0,1.0021234076966694
537,537.0,1.002091566421941
538,538.0,1.002027494401979
539,539.0,1.0021384801240247
540,540.0,1.0019818635026396
541,541.0,1.001970845939788
542,542.0,1.002073037828793
543,543.0,1.0021577990998978
544,544.0,1.002296681258046
545,545.0,1.002378507062534
546,546.0,1.002313907390455
547,547.0,1.0021539391384584
548,548.0,1.0019822768278874
549,549.0,1.0019764265323208
550,550.0,1.0019114653678944
551,551.0,1.0019246398242523
552,552.0,1.0020074875897262
553,553.0,1.002036803514087
554,554.0,1.0020197595222227
555,555.0,1.0021284481778177
556,556.0,1.00226970429545
557,557.0,1.0023009378634768
558,558.0,1.0023231284035352
559,559.0,1.0023144311426841
560,560.0,1.0021121208181072
561,561.0,1.002022904773588
562,562.0,1.0021211515869621
563,563.0,1.002227083920599
564,564.0,1.0022206860620337
565,565.0,1.0021843371348265
566,566.0,1.0020759893045041
567,567.0,1.002118936426807
568,568.0,1.0021811083817194
569,569.0,1.0022399402365276
570,570.0,1.0021879593513456
571,571.0,1.0022659728751127
572,572.0,1.0022894452235116
573,573.0,1.0023355736116137
574,574.0,1.0023114084493978
575,575.0,1.002159303323997
576,576.0,1.0020821617976425
577,577.0,1.0020777957328384
578,578.0,1.0021646975592782
579,579.0,1.0022671355663102
580,580.0,1.0023906200021941
581,581.0,1.0022661447881158
582,582.0,1.0021315171433651
583,583.0,1.0020608439698635
584,584.0,1.002123652551968
585,585.0,1.0022558385897131
586,586.0,1.0024200408468835
587,587.0,1.0024494613934034
588,588.0,1.0022076423243376
589,589.0,1.001974722107698
590,590.0,1.0020044000334443
591,591.0,1.0021257993526105
592,592.0,1.002342858145367
593,593.0,1.0024269094891503
594,594.0,1.0023788012617638
595,595.0,1.0020686767302038
596,596.0,1.0019236199661805
597,597.0,1.0019779488615599
598,598.0,1.002160875782881
599,599.0,1.0023827482080503


==> data/voltage_bias_voltages701a_no_control.csv <==
,Time,Voltage
0,0.0,1.0026482044633271
1,1.0,1.002673815164325
2,2.0,1.0028098228158357
3,3.0,1.0029059313429067
4,4.0,1.003025542051533
5,5.0,1.003076914688035
6,6.0,1.0029806321076027
7,7.0,1.00297123137016
8,8.0,1.0030622141306316
9,9.0,1.0030864079615416
10,10.0,1.0030790596259684
11,11.0,1.0032120624586882
12,12.0,1.0034405168887952
13,13.0,1.0033992706512433
14,14.0,1.003353343213575
15,15.0,1.0032603485789005
16,16.0,1.0033346180542317
17,17.0,1.0032497185947882
18,18.0,1.0032944060693172
19,19.0,1.0032950012365331
20,20.0,1.0032709774056243
21,21.0,1.0032230305874088
22,22.0,1.0031751837877132
23,23.0,1.0031163689012832
24,24.0,1.0030596955105064
25,25.0,1.0031157632356738
26,26.0,1.0031231005067904
27,27.0,1.0031498875059652
28,28.0,1.0031523936492341
29,29.0,1.0031479335774642
30,30.0,1.003120944807927
31,31.0,1.0031843078598368
32,32.0,1.0031206578965588
33,33.0,1.0029814391037
34,34.0,1.0028917160603374
35,35.0,1.0030300283821962
36,36.0,1.0031626395099054
37,37.0,1.0030998986471484
38,38.0,1.0030317425255606
39,39.0,1.0027853628538388
40,40.0,1.0026949377222274
41,41.0,1.0026398061813362
42,42.0,1.002565891852423
43,43.0,1.0026486813293796
44,44.0,1.0027171474371965
45,45.0,1.002830902887479
46,46.0,1.0028055972903078
47,47.0,1.0028036377139256
48,48.0,1.0027477432868999
49,49.0,1.0026596984734346
50,50.0,1.002645634156642
51,51.0,1.0026031380629952
52,52.0,1.0025941819984723
53,53.0,1.0026882116062465
54,54.0,1.0028649209250406
55,55.0,1.0029195755330433
56,56.0,1.003007708616476
57,57.0,1.0030789523558477
58,58.0,1.0031303450686195
59,59.0,1.0031176820135965
60,60.0,1.0029824778728544
61,61.0,1.0028975857283549
62,62.0,1.002847270382105
63,63.0,1.002853546057699
64,64.0,1.0028810508152641
65,65.0,1.0029069795429026
66,66.0,1.002903353770284
67,67.0,1.0029559685089329
68,68.0,1.0029067084394394
69,69.0,1.0028817634974605
70,70.0,1.002794041089186
71,71.0,1.0028896253121917
72,72.0,1.00295372855554
73,73.0,1.0030057148523586
74,74.0,1.0029073557748651
75,75.0,1.0028355598436351
76,76.0,1.002904610682732
77,77.0,1.002913294629016
78,78.0,1.0029920260102034
79,79.0,1.0029438039213512
80,80.0,1.002944651182713
81,81.0,1.0029415753154618
82,82.0,1.0030088281957594
83,83.0,1.0030155204969298
84,84.0,1.0029828294748426
85,85.0,1.0029397928808497
86,86.0,1.002958118955856
87,87.0,1.0028756509484913
88,88.0,1.0028599246882435
89,89.0,1.0029527343339564
90,90.0,1.0030363432893703
91,91.0,1.0030241024554027
92,92.0,1.0030298054022875
93,93.0,1.003033963878682
94,94.0,1.0030191824233095
95,95.0,1.0029818524885312
96,96.0,1.0029549009392575
97,97.0,1.0030318066442807
98,98.0,1.0030062461893738
99,99.0,1.0029583443652244
100,100.0,1.0030315468301727
101,101.0,1.003172122199731
102,102.0,1.0032837650513913
103,103.0,1.0032565541676937
104,104.0,1.0032167098104843
105,105.0,1.0031895630466192
106,106.0,1.0031068351643428
107,107.0,1.0031502489945392
108,108.0,1.0031293705477944
109,109.0,1.0031623715342053
110,110.0,1.0032189513839174
111,111.0,1.0032012908472974
112,112.0,1.0032459044467377
113,113.0,1.0031856493137432
114,114.0,1.0031949754779321
115,115.0,1.003157345205395
116,116.0,1.003265485554899
117,117.0,1.00321799207291
118,118.0,1.0032771612094853
119,119.0,1.003359124970044
120,120.0,1.0033864124018386
121,121.0,1.0033754863095612
122,122.0,1.0034628961164203
123,123.0,1.003489668999898
124,124.0,1.0033689073454881
125,125.0,1.003248864904764
126,126.0,1.00322316107456
127,127.0,1.0030627997450352
128,128.0,1.0029942060790158
129,129.0,1.0030439153208703
130,130.0,1.0031427292472919
131,131.0,1.0032198680089972
132,132.0,1.00323542236285
133,133.0,1.0032888858081659
134,134.0,1.003178209460703
135,135.0,1.0030789383992627
136,136.0,1.0031209556138632
137,137.0,1.0032235372592095
138,138.0,1.0033121616993699
139,139.0,1.0032875502998166
140,140.0,1.003266880950002
141,141.0,1.0033101761897636
142,142.0,1.0033321904916994
143,143.0,1.0033645357314251
144,144.0,1.003361457316409
145,145.0,1.0032688039620807
146,146.0,1.0032044429378013
147,147.0,1.0032775915267573
148,148.0,1.0032507973161837
149,149.0,1.0033226118831542
150,150.0,1.0033502705642035
151,151.0,1.0034426022957421
152,152.0,1.0034463213856144
153,153.0,1.0034372658980568
154,154.0,1.0033415151622038
155,155.0,1.003312789699084
156,156.0,1.003282742621847
157,157.0,1.0032266077809617
158,158.0,1.0032089294407833
159,159.0,1.0031442423446133
160,160.0,1.0032396352809945
161,161.0,1.0032021093271803
162,162.0,1.003245346188906
163,163.0,1.0031916939203138
164,164.0,1.00316451512795
165,165.0,1.0032146516921552
166,166.0,1.0033359756326905
167,167.0,1.0032922740651955
168,168.0,1.003262422962243
169,169.0,1.0032718976925536
170,170.0,1.0032702800275475
171,171.0,1.0032028971882456
172,172.0,1.0032630701952616
173,173.0,1.0032494661996474
174,174.0,1.0033035061649958
175,175.0,1.0032390278290355
176,176.0,1.0031581683231299
177,177.0,1.003209052633649
178,178.0,1.0031511497042311
179,179.0,1.0030003645312153
180,180.0,1.0029960907077953
181,181.0,1.0028884675295615
182,182.0,1.0029369023228634
183,183.0,1.0030540765645233
184,184.0,1.003138328107061
185,185.0,1.0032088611382355
186,186.0,1.0031523947498562
187,187.0,1.00314027130009
188,188.0,1.0031573133420344
189,189.0,1.0031293194669497
190,190.0,1.003107790114493
191,191.0,1.003131471517047
192,192.0,1.0031081672736128
193,193.0,1.003038239650695
194,194.0,1.0030603681399104
195,195.0,1.003039206782384
196,196.0,1.0031148651102497
197,197.0,1.0032043588693045
198,198.0,1.0032058498667251
199,199.0,1.0031572168657912
200,200.0,1.0028429053000938
201,201.0,1.0026617833535443
202,202.0,1.00306487936
203,203.0,1.0037189380115195
204,204.0,1.0037736936053376
205,205.0,1.0027537200617196
206,206.0,1.0018909518979862
207,207.0,1.0029709409980367
208,208.0,1.0053852341776595
209,209.0,1.005883969765807
210,210.0,1.0021692418045398
211,211.0,0.9967228027528267
212,212.0,0.9962430482617363
213,213.0,1.000413504970983
214,214.0,1.0047023424214103
215,215.0,1.007917297819318
216,216.0,1.0059033169185831
217,217.0,0.9994113249772008
218,218.0,0.9957940431497306
219,219.0,0.9977456660702861
220,220.0,1.0027052423369684
221,221.0,1.0073897025138514
222,222.0,1.0100672689084562
223,223.0,1.0071108981883967
224,224.0,0.999970844178947
225,225.0,0.9942426157583294
226,226.0,0.9945482027183954
227,227.0,0.9998801462805669
228,228.0,1.0052656730356617
229,229.0,1.0091471922545678
230,230.0,1.0072292927590785
231,231.0,1.0004497214618369
232,232.0,0.994448434471919
233,233.0,0.9942892707196076
234,234.0,0.9996456165005007
235,235.0,1.0050614353826937
236,236.0,1.0091971918300353
237,237.0,1.007956285000373
238,238.0,1.001659447619519
239,239.0,0.9958133346883173
240,240.0,0.9955445208272073
241,241.0,1.000600512307538
242,242.0,1.0057627110690255
243,243.0,1.0096616475274875
244,244.0,1.008051577760729
245,245.0,1.001498270278776
246,246.0,0.9953071289651406
247,247.0,0.9948176804878518
248,248.0,0.9998158668498618
249,249.0,1.004984140674642
250,250.0,1.0089878841040496
251,251.0,1.0073633613702844
252,252.0,1.000829321368793
253,253.0,0.9947189604718659
254,254.0,0.9943625668102108
255,255.0,0.99940226810877
256,256.0,1.0047701685792858
257,257.0,1.0088791953100662
258,258.0,1.0074740624599823
259,259.0,1.0011109098152067
260,260.0,0.9950896406625904
261,261.0,0.9947228504737319
262,262.0,0.9997075124181743
263,263.0,1.0049004207193695
264,264.0,1.0088872511081255
265,265.0,1.0074696415222932
266,266.0,1.001077543178221
267,267.0,0.994839571837967
268,268.0,0.9946148482157092
269,269.0,0.9997968656530966
270,270.0,1.0049944705578442
271,271.0,1.008922541788718
272,272.0,1.0072523569005387
273,273.0,1.0006796159997198
274,274.0,0.9945358175260803
275,275.0,0.9942007395139827
276,276.0,0.9993705571532088
277,277.0,1.0047582935598336
278,278.0,1.0086647516241083
279,279.0,1.007246272430843
280,280.0,1.000881070129855
281,281.0,0.9947643366739872
282,282.0,0.9943791608129381
283,283.0,0.999409789982384
284,284.0,1.004594158496251
285,285.0,1.0084338000231368
286,286.0,1.0070331506857728
287,287.0,1.0007115079299167
288,288.0,0.9946409380271605
289,289.0,0.9942095711152423
290,290.0,0.9991759446828853
291,291.0,1.0043780028674127
292,292.0,1.0083318934083363
293,293.0,1.0068266134382329
294,294.0,1.0004723623328917
295,295.0,0.9943951293123764
296,296.0,0.9940816313867135
297,297.0,0.999199099239772
298,298.0,1.004487290037837
299,299.0,1.0084704785013063
300,300.0,1.0071672503795233
301,301.0,1.0008840591716623
302,302.0,0.9949194488464491
303,303.0,0.9946874749968693
304,304.0,0.9998086981486116
305,305.0,1.0050682393931643
306,306.0,1.0089126390927707
307,307.0,1.0073189689383109
308,308.0,1.0008316177267955
309,309.0,0.9948922050678531
310,310.0,0.9946400390457775
311,311.0,0.9997805030800788
312,312.0,1.004984457747662
313,313.0,1.0089345946414208
314,314.0,1.0074800636262418
315,315.0,1.0011047531001864
316,316.0,0.9950677521890645
317,317.0,0.9947533695877613
318,318.0,0.9999385731835961
319,319.0,1.0051423099386008
320,320.0,1.0091005944789975
321,321.0,1.0077194607213278
322,322.0,1.0014137402149508
323,323.0,0.995352527166485
324,324.0,0.9952130809105129
325,325.0,1.0002073182886215
326,326.0,1.0052296364616595
327,327.0,1.0090289512947663
328,328.0,1.0074979523855039
329,329.0,1.001101959608808
330,330.0,0.9949366489377549
331,331.0,0.9946406499727151
332,332.0,0.9997187419369735
333,333.0,1.0050423559146504
334,334.0,1.0090042639610162
335,335.0,1.0076046647867394
336,336.0,1.001250287845817
337,337.0,0.995302100950927
338,338.0,0.9952157665838279
339,339.0,1.000293395647989
340,340.0,1.0055161776995143
341,341.0,1.0093475181307112
342,342.0,1.008061676526462
343,343.0,1.0019603158581407
344,344.0,0.996114460819918
345,345.0,0.9958236963005386
346,346.0,1.000651524153317
347,347.0,1.0056932816443906
348,348.0,1.0094083457822558
349,349.0,1.0078534575417282
350,350.0,1.0014628125446878
351,351.0,0.9953479702763511
352,352.0,0.995036891610225
353,353.0,1.0000809633053303
354,354.0,1.0053731649517939
355,355.0,1.00931390183373
356,356.0,1.0078325862891617
357,357.0,1.001469023930264
358,358.0,0.995515740818871
359,359.0,0.9952701786909904
360,360.0,1.000274627299563
361,361.0,1.0054068540544228
362,362.0,1.0091975990758517
363,363.0,1.007924136251186
364,364.0,1.0018551360897803
365,365.0,0.9959406279740751
366,366.0,0.9955945583413546
367,367.0,1.0005627873339378
368,368.0,1.005593506193053
369,369.0,1.0093902506308752
370,370.0,1.0077400490700583
371,371.0,1.001219292485358
372,372.0,0.9950642432309986
373,373.0,0.994644375220985
374,374.0,0.9998024190481175
375,375.0,1.0051073431263495
376,376.0,1.0090871577724148
377,377.0,1.0076969183173412
378,378.0,1.0014193697437674
379,379.0,0.9953850833582566
380,380.0,0.9950417646822307
381,381.0,1.0001639134445044
382,382.0,1.0052394360274812
383,383.0,1.009379268535492
384,384.0,1.0082327883698539
385,385.0,1.0021681308923414
386,386.0,0.9961789664631263
387,387.0,0.9958672702361293
388,388.0,1.0008222098678314
389,389.0,1.0057724108857036
390,390.0,1.0095353100623916
391,391.0,1.0079981723079283
392,392.0,1.0015422287078328
393,393.0,0.9954322271076332
394,394.0,0.9950892965823759
395,395.0,1.0001355155956353
396,396.0,1.005252210923946
397,397.0,1.0089960699339293
398,398.0,1.0076078147156364
399,399.0,1.0013912996338892
400,400.0,0.995541034070628
401,401.0,0.9954505504063942
402,402.0,1.0006366045644068
403,403.0,1.00575233393185
404,404.0,1.0095394292701887
405,405.0,1.0081704199789714
406,406.0,1.0019570794193262
407,407.0,0.9962905559821564
408,408.0,0.9960755199102879
409,409.0,1.0010196838060117
410,410.0,1.0058941717109195
411,411.0,1.0095298715753116
412,412.0,1.0079508363351517
413,413.0,1.0015933839071747
414,414.0,0.9954994259451149
415,415.0,0.9951556789123579
416,416.0,1.0001033262802468
417,417.0,1.0052326735646762
418,418.0,1.0091686305465584
419,419.0,1.007839777313194
420,420.0,1.0015887056791701
421,421.0,0.9956514911185836
422,422.0,0.9955439756114653
423,423.0,1.0005430432528586
424,424.0,1.0057004399739764
425,425.0,1.009642265533934
426,426.0,1.0082799549088963
427,427.0,1.0019910117962167
428,428.0,0.9960253510069097
429,429.0,0.9956087926880951
430,430.0,1.0005767961651293
431,431.0,1.0056743526839338
432,432.0,1.0094829510044065
433,433.0,1.007912337743471
434,434.0,1.0015989399943237
435,435.0,0.9956457217132322
436,436.0,0.9953706133200272
437,437.0,1.0003694222257558
438,438.0,1.0054806258925368
439,439.0,1.0093599399979296
440,440.0,1.007909880347677
441,441.0,1.0014973149294133
442,442.0,0.9956053336694692
443,443.0,0.995442248629454
444,444.0,1.000483287836762
445,445.0,1.0055333777132578
446,446.0,1.0094677608758988
447,447.0,1.0081346087890677
448,448.0,1.0018546303511955
449,449.0,0.9957776265309417
450,450.0,0.9955036229474653
451,451.0,1.0005436831485386
452,452.0,1.0057288237059079
453,453.0,1.009549925766472
454,454.0,1.0081487460495597
455,455.0,1.0017544395180076
456,456.0,0.9957327658152755
457,457.0,0.9953761134271841
458,458.0,1.0003099573014909
459,459.0,1.0053999056169591
460,460.0,1.0091841669515225
461,461.0,1.0078482590047393
462,462.0,1.0016002224026477
463,463.0,0.9957927592494995
464,464.0,0.9954925039441064
465,465.0,1.0004227569869857
466,466.0,1.0054680782166656
467,467.0,1.0092774274541012
468,468.0,1.0079568324802506
469,469.0,1.0017212548371026
470,470.0,0.9958660958418081
471,471.0,0.9956684773555561
472,472.0,1.0006507103877122
473,473.0,1.005796632094006
474,474.0,1.0096100997870912
475,475.0,1.0081427484358467
476,476.0,1.001783576780298
477,477.0,0.9958436429923542
478,478.0,0.9956420006956237
479,479.0,1.000675618786823
480,480.0,1.005735201851854
481,481.0,1.0095496263083859
482,482.0,1.0082054793407738
483,483.0,1.0019350453189033
484,484.0,0.9959328540607635
485,485.0,0.995600901539841
486,486.0,1.0006260345771707
487,487.0,1.0057672658234853
488,488.0,1.0096282821448292
489,489.0,1.0079519904649703
490,490.0,1.001422709440195
491,491.0,0.9953349838850648
492,492.0,0.9950870392222149
493,493.0,1.0001607534269872
494,494.0,1.0053961662041833
495,495.0,1.0093592427894806
496,496.0,1.0077694352327693
497,497.0,1.0013293847567428
498,498.0,0.9953985867063959
499,499.0,0.9951799328242628
500,500.0,1.0003282745565696
501,501.0,1.0055519235757242
502,502.0,1.0094716684259875
503,503.0,1.0081996946198772
504,504.0,1.0020830423329532
505,505.0,0.9961157400554981
506,506.0,0.9958432940951336
507,507.0,1.0008642791037694
508,508.0,1.006028178173362
509,509.0,1.0098857162016737
510,510.0,1.008258937555684
511,511.0,1.0019014220332825
512,512.0,0.9958947530813208
513,513.0,0.9955380177122423
514,514.0,1.000550152984514
515,515.0,1.0057228325824419
516,516.0,1.0096994305264462
517,517.0,1.008058230411587
518,518.0,1.0015306671458166
519,519.0,0.9953858890022758
520,520.0,0.9950409309008437
521,521.0,1.0001909514953855
522,522.0,1.0054174867141763
523,523.0,1.009256451143907
524,524.0,1.0078121381461818
525,525.0,1.0015063575919314
526,526.0,0.9955902518896871
527,527.0,0.9953158707931555
528,528.0,1.0003938750435
529,529.0,1.0055184361334992
530,530.0,1.009519637502298
531,531.0,1.0081072080068707
532,532.0,1.0018411375905327
533,533.0,0.9960303631636122
534,534.0,0.9958549179441858
535,535.0,1.000873237435549
536,536.0,1.0059476082902794
537,537.0,1.0097438021058154
538,538.0,1.0081409318443977
539,539.0,1.0018258198192744
540,540.0,0.9956359899459737
541,541.0,0.9952927343675553
542,542.0,1.0003729537056316
543,543.0,1.005549577113684
544,544.0,1.0095188353841376
545,545.0,1.0081042671015252
546,546.0,1.0017534496431904
547,547.0,0.9957721786218776
548,548.0,0.9954288476719989
549,549.0,1.0004825642515365
550,550.0,1.0055337084300435
551,551.0,1.0093871069048581
552,552.0,1.0080159459835283
553,553.0,1.0017175964815892
554,554.0,0.9957002182865924
555,555.0,0.9954845892852119
556,556.0,1.000613684397263
557,557.0,1.0057597288642208
558,558.0,1.0096952950321203
559,559.0,1.0083034894225624
560,560.0,1.0018683133088195
561,561.0,0.9958434941568809
562,562.0,0.995607220802301
563,563.0,1.0007113315477336
564,564.0,1.0058158882262085
565,565.0,1.0096491143139832
566,566.0,1.0079036844034692
567,567.0,1.0014453289650809
568,568.0,0.9954556742320575
569,569.0,0.995147162893743
570,570.0,1.0001761238837759
571,571.0,1.0054718349831957
572,572.0,1.0094664818986288
573,573.0,1.008075403121981
574,574.0,1.0017916812034315
575,575.0,0.9958356504603749
576,576.0,0.9955759877416028
577,577.0,1.000631959394555
578,578.0,1.0058211974309887
579,579.0,1.0097604175929085
580,580.0,1.0084911328501578
581,581.0,1.0021961831197963
582,582.0,0.9963329822140355
583,583.0,0.996122923944663
584,584.0,1.0011138696876694
585,585.0,1.00618940973986
586,586.0,1.010053785492402
587,587.0,1.0085291520901944
588,588.0,1.0020593939926177
589,589.0,0.9960132770998764
590,590.0,0.9957447331667045
591,591.0,1.0007785537293896
592,592.0,1.0059774050328842
593,593.0,1.009846441947803
594,594.0,1.0083253743805858
595,595.0,1.001843169097557
596,596.0,0.995937446608241
597,597.0,0.9957101721814038
598,598.0,1.0008169373546167
599,599.0,1.0060566077887958

